An Efficient Monte Carlo Simulation for Radiation Transport Based on Global Optimal Reference Field

The reference field method, known as the difference formulation, is a key variance reduction technique for Monte Carlo simulations of thermal radiation transport problems. When the material temperature is relatively high and the spatial temperature gradient is moderate, this method demonstrates significant advantages in reducing variance compared to classical Monte Carlo methods. However, in problems with larger temperature gradients, this method has not only been found ineffective at reducing statistical noise, but in some cases, it even increases noise compared to classical Monte Carlo methods. The global optimal reference field method, a recently proposed variance reduction technique, effectively reduces the average energy weight of Monte Carlo particles, thereby decreasing variance. Its effectiveness has been validated both theoretically and numerically, demonstrating a significant reduction in statistical errors for problems with large temperature gradients. In our previous work, instead of computing the exact global optimal reference field, we developed an approximate, physically motivated method to find a relatively better reference field using a selection scheme. In this work, we reformulate the problem of determining the global optimal reference field as a linear programming problem and solve it exactly. To further enhance computational efficiency, we use the MindOpt solver, which leverages graph neural network methods. Numerical experiments demonstrate that the MindOpt solver not only solves linear programming problems accurately but also significantly outperforms the Simplex and interior-point methods in terms of computational efficiency. The global optimal reference field method combined with the MindOpt solver not only improves computational efficiency but also substantially reduces statistical errors.

==> gnuplot1/exam1/cpu_time/cpu_time.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "cpu_time.eps"
set xlabel "Physical time [ns]"
set ylabel "Cpu time [s]"
set xrange [0: 15]
set yrange [0: 8000]
set xtics 0, 2, 15
#set grid
#set logscale y
set key center at 3, 7000
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-time.dat" w l  lc "blue" title "Standard IMC method, N=320000",\
	 "opt-5d-1w-time.dat" w l  lc "red"  title "Global optimal method, N=5000  ",\
	 "opt-4w-time.dat" w l  lc "green" title "Global optimal method, N=40000"


==> gnuplot1/exam1/cpu_time/imc-32w-time.dat <==
      0.0010000      0.2713160
      0.0020000      0.6055610
      0.0030000      0.9544340
      0.0040000      1.3110930
      0.0050000      1.6564540
      0.0060000      1.9953320
      0.0070000      2.3261230
      0.0080000      2.6518780
      0.0090000      2.9849850
      0.0100000      3.3059380
      0.0110000      3.6164000
      0.0120000      3.9258970
      0.0130000      4.2351230
      0.0140000      4.5415650
      0.0150000      4.8478980
      0.0160000      5.1542410
      0.0170000      5.4643070
      0.0180000      5.7708370
      0.0190000      6.0781760
      0.0200000      6.3889540
      0.0210000      6.7007610
      0.0220000      7.0093070
      0.0230000      7.3219590
      0.0240000      7.6307230
      0.0250000      7.9422900
      0.0260000      8.2537250
      0.0270000      8.5705840
      0.0280000      8.8841610
      0.0290000      9.2004230
      0.0300000      9.5149890
      0.0310000      9.8322900
      0.0320000     10.1497350
      0.0330000     10.4696120
      0.0340000     10.7886160
      0.0350000     11.1164380
      0.0360000     11.4397290
      0.0370000     11.7648660
      0.0380000     12.0884840
      0.0390000     12.4135450
      0.0400000     12.7384520
      0.0410000     13.0640010
      0.0420000     13.3912880
      0.0430000     13.7201380
      0.0440000     14.0503900
      0.0450000     14.3804080
      0.0460000     14.7108480
      0.0470000     15.0417870
      0.0480000     15.3740160
      0.0490000     15.7066480
      0.0500000     16.0415310
      0.0510000     16.3802590
      0.0520000     16.7157220
      0.0530000     17.0521170
      0.0540000     17.3915560
      0.0550000     17.7286520
      0.0560000     18.0662440
      0.0570000     18.4058470
      0.0580000     18.7459650
      0.0590000     19.0870170
      0.0600000     19.4281640
      0.0610000     19.7710520
      0.0620000     20.1138910
      0.0630000     20.4566450
      0.0640000     20.8005440
      0.0650000     21.1462810
      0.0660000     21.4963080
      0.0670000     21.8419380
      0.0680000     22.1881540
      0.0690000     22.5362150
      0.0700000     22.8852760
      0.0710000     23.2341540
      0.0720000     23.5838010
      0.0730000     23.9341030
      0.0740000     24.2853470
      0.0750000     24.6358940
      0.0760000     24.9891210
      0.0770000     25.3425920
      0.0780000     25.6962870
      0.0790000     26.0500020
      0.0800000     26.4114260
      0.0810000     26.7668050
      0.0820000     27.1226100
      0.0830000     27.4784590
      0.0840000     27.8347960
      0.0850000     28.1913780
      0.0860000     28.5494820
      0.0870000     28.9078350
      0.0880000     29.2658630
      0.0890000     29.6235070
      0.0900000     29.9840850
      0.0910000     30.3446040
      0.0920000     30.7147620
      0.0930000     31.0755680
      0.0940000     31.4366320
      0.0950000     31.7985870
      0.0960000     32.1593220
      0.0970000     32.5218640
      0.0980000     32.8841210
      0.0990000     33.2482780
      0.1000000     33.6134010
      0.1010000     33.9796980
      0.1020000     34.3465480
      0.1030000     34.7127270
      0.1040000     35.0790060
      0.1050000     35.4514770
      0.1060000     35.8180140
      0.1070000     36.1881190
      0.1080000     36.5553660
      0.1090000     36.9236230
      0.1100000     37.2918130
      0.1110000     37.6608800
      0.1120000     38.0306780
      0.1130000     38.4000880
      0.1140000     38.7756150
      0.1150000     39.1487850
      0.1160000     39.5188020
      0.1170000     39.8897710
      0.1180000     40.2638380
      0.1190000     40.6343390
      0.1200000     41.0080630
      0.1210000     41.3812710
      0.1220000     41.7545650
      0.1230000     42.1274830
      0.1240000     42.4994010
      0.1250000     42.8737260
      0.1260000     43.2487570
      0.1270000     43.6248850
      0.1280000     43.9994210
      0.1290000     44.3735230
      0.1300000     44.7502180
      0.1310000     45.1262360
      0.1320000     45.5038080
      0.1330000     45.8810810
      0.1340000     46.2589150
      0.1350000     46.6374170
      0.1360000     47.0142320
      0.1370000     47.3926690
      0.1380000     47.7718140
      0.1390000     48.1531530
      0.1400000     48.5395410
      0.1410000     48.9175940
      0.1420000     49.2961810
      0.1430000     49.6759280
      0.1440000     50.0567730
      0.1450000     50.4396120
      0.1460000     50.8192850
      0.1470000     51.2013000
      0.1480000     51.5834690
      0.1490000     51.9633620
      0.1500000     52.3451830
      0.1510000     52.7266440
      0.1520000     53.1084520
      0.1530000     53.4937030
      0.1540000     53.8762830
      0.1550000     54.2599400
      0.1560000     54.6431710
      0.1570000     55.0246620
      0.1580000     55.4075590
      0.1590000     55.7907240
      0.1600000     56.1736870
      0.1610000     56.5586630
      0.1620000     56.9436390
      0.1630000     57.3344790
      0.1640000     57.7191100
      0.1650000     58.1031170
      0.1660000     58.4886540
      0.1670000     58.8756620
      0.1680000     59.2616310
      0.1690000     59.6484760
      0.1700000     60.0346620
      0.1710000     60.4212650
      0.1720000     60.8108600
      0.1730000     61.1980480
      0.1740000     61.5851520
      0.1750000     61.9725490
      0.1760000     62.3596450
      0.1770000     62.7483920
      0.1780000     63.1364930
      0.1790000     63.5255900
      0.1800000     63.9141530
      0.1810000     64.3017640
      0.1820000     64.6902520
      0.1830000     65.1251570
      0.1840000     65.5164010
      0.1850000     65.9054590
      0.1860000     66.2953180
      0.1870000     66.6882830
      0.1880000     67.0784660
      0.1890000     67.4692540
      0.1900000     67.8597820
      0.1910000     68.2500760
      0.1920000     68.6496500
      0.1930000     69.0402080
      0.1940000     69.4312140
      0.1950000     69.8351330
      0.1960000     70.2360940
      0.1970000     70.6275800
      0.1980000     71.0200940
      0.1990000     71.4123670
      0.2000000     71.8038250
      0.2010000     72.2006040
      0.2020000     72.5944810
      0.2030000     72.9869800
      0.2040000     73.3805200
      0.2050000     73.7794090
      0.2060000     74.1731760
      0.2070000     74.5674130
      0.2080000     74.9621630
      0.2090000     75.3550860
      0.2100000     75.7575120
      0.2110000     76.1532250
      0.2120000     76.5489930
      0.2130000     76.9447130
      0.2140000     77.3415900
      0.2150000     77.7367390
      0.2160000     78.1349010
      0.2170000     78.5323330
      0.2180000     78.9280220
      0.2190000     79.3244070
      0.2200000     79.7226710
      0.2210000     80.1188630
      0.2220000     80.5186020
      0.2230000     80.9154950
      0.2240000     81.3127380
      0.2250000     81.7100820
      0.2260000     82.1130620
      0.2270000     82.5143210
      0.2280000     82.9128400
      0.2290000     83.3103270
      0.2300000     83.7073730
      0.2310000     84.1041650
      0.2320000     84.5023910
      0.2330000     84.9011380
      0.2340000     85.2985750
      0.2350000     85.6966230
      0.2360000     86.0939770
      0.2370000     86.4924300
      0.2380000     86.8908020
      0.2390000     87.2963150
      0.2400000     87.6954550
      0.2410000     88.0940010
      0.2420000     88.4935290
      0.2430000     88.8928220
      0.2440000     89.2928040
      0.2450000     89.6932180
      0.2460000     90.0922070
      0.2470000     90.4926970
      0.2480000     90.8935620
      0.2490000     91.2949040
      0.2500000     91.6957700
      0.2510000     92.0954040
      0.2520000     92.4977030
      0.2530000     92.9053940
      0.2540000     93.3069960
      0.2550000     93.7074170
      0.2560000     94.1102190
      0.2570000     94.5117920
      0.2580000     94.9127170
      0.2590000     95.3139200
      0.2600000     95.7156420
      0.2610000     96.1183750
      0.2620000     96.5204370
      0.2630000     96.9227560
      0.2640000     97.3240820
      0.2650000     97.7275920
      0.2660000     98.1299360
      0.2670000     98.5334500
      0.2680000     98.9361300
      0.2690000     99.3398470
      0.2700000     99.7429620
      0.2710000    100.1455420
      0.2720000    100.5545350
      0.2730000    100.9606950
      0.2740000    101.3685200
      0.2750000    101.7718010
      0.2760000    102.1760970
      0.2770000    102.5794420
      0.2780000    102.9837790
      0.2790000    103.3883250
      0.2800000    103.7932180
      0.2810000    104.1981870
      0.2820000    104.6033220
      0.2830000    105.0071150
      0.2840000    105.4193680
      0.2850000    105.8232110
      0.2860000    106.2279120
      0.2870000    106.6325540
      0.2880000    107.0390680
      0.2890000    107.4459920
      0.2900000    107.8516000
      0.2910000    108.2579330
      0.2920000    108.6647870
      0.2930000    109.0708470
      0.2940000    109.4768550
      0.2950000    109.8835210
      0.2960000    110.2904740
      0.2970000    110.6971050
      0.2980000    111.1050700
      0.2990000    111.5121060
      0.3000000    111.9179970
      0.3010000    112.3293870
      0.3020000    112.7380730
      0.3030000    113.1459440
      0.3040000    113.5568820
      0.3050000    113.9656780
      0.3060000    114.3726490
      0.3070000    114.7800200
      0.3080000    115.1877410
      0.3090000    115.5952340
      0.3100000    116.0016280
      0.3110000    116.4121330
      0.3120000    116.8199430
      0.3130000    117.2269370
      0.3140000    117.6352260
      0.3150000    118.0438790
      0.3160000    118.4557590
      0.3170000    118.8664370
      0.3180000    119.2764470
      0.3190000    119.6849620
      0.3200000    120.0985920
      0.3210000    120.5090110
      0.3220000    120.9172940
      0.3230000    121.3266310
      0.3240000    121.7353850
      0.3250000    122.1439150
      0.3260000    122.5571530
      0.3270000    122.9691480
      0.3280000    123.3790050
      0.3290000    123.7886060
      0.3300000    124.1977520
      0.3310000    124.6074390
      0.3320000    125.0183090
      0.3330000    125.4297200
      0.3340000    125.8401640
      0.3350000    126.2500270
      0.3360000    126.6583450
      0.3370000    127.0672130
      0.3380000    127.4771960
      0.3390000    127.8868370
      0.3400000    128.2974750
      0.3410000    128.7073500
      0.3420000    129.1198360
      0.3430000    129.5382350
      0.3440000    129.9495390
      0.3450000    130.3598830
      0.3460000    130.7694210
      0.3470000    131.1796250
      0.3480000    131.5904600
      0.3490000    132.0013940
      0.3500000    132.4139720
      0.3510000    132.8250340
      0.3520000    133.2367390
      0.3530000    133.6489830
      0.3540000    134.0610910
      0.3550000    134.4732290
      0.3560000    134.8845080
      0.3570000    135.2967220
      0.3580000    135.7082160
      0.3590000    136.1196050
      0.3600000    136.5322770
      0.3610000    136.9450190
      0.3620000    137.3589130
      0.3630000    137.7711020
      0.3640000    138.1831450
      0.3650000    138.5969410
      0.3660000    139.0109480
      0.3670000    139.4261650
      0.3680000    139.8421830
      0.3690000    140.2766930
      0.3700000    140.6897200
      0.3710000    141.1039610
      0.3720000    141.5180340
      0.3730000    141.9295980
      0.3740000    142.3421180
      0.3750000    142.7545910
      0.3760000    143.1683680
      0.3770000    143.5869670
      0.3780000    144.0008040
      0.3790000    144.4136440
      0.3800000    144.8289170
      0.3810000    145.2419790
      0.3820000    145.6548600
      0.3830000    146.0680130
      0.3840000    146.4828800
      0.3850000    146.8975360
      0.3860000    147.3145300
      0.3870000    147.7289290
      0.3880000    148.1430320
      0.3890000    148.5573380
      0.3900000    148.9713100
      0.3910000    149.3895830
      0.3920000    149.8040570
      0.3930000    150.2192780
      0.3940000    150.6334240
      0.3950000    151.0487490
      0.3960000    151.4633390
      0.3970000    151.8776060
      0.3980000    152.2925260
      0.3990000    152.7072520
      0.4000000    153.1223550
      0.4010000    153.5391360
      0.4020000    153.9556200
      0.4030000    154.3727130
      0.4040000    154.7890890
      0.4050000    155.2081570
      0.4060000    155.6271030
      0.4070000    156.0433560
      0.4080000    156.4616520
      0.4090000    156.8811980
      0.4100000    157.2972740
      0.4110000    157.7151390
      0.4120000    158.1316990
      0.4130000    158.5488170
      0.4140000    158.9736360
      0.4150000    159.3917870
      0.4160000    159.8096560
      0.4170000    160.2263180
      0.4180000    160.6442620
      0.4190000    161.0613950
      0.4200000    161.4794910
      0.4210000    161.8971270
      0.4220000    162.3151050
      0.4230000    162.7309480
      0.4240000    163.1501630
      0.4250000    163.5677540
      0.4260000    163.9855960
      0.4270000    164.4029010
      0.4280000    164.8195940
      0.4290000    165.2362800
      0.4300000    165.6537100
      0.4310000    166.0718150
      0.4320000    166.4886910
      0.4330000    166.9063310
      0.4340000    167.3237980
      0.4350000    167.7411250
      0.4360000    168.1587980
      0.4370000    168.5765290
      0.4380000    168.9940300
      0.4390000    169.4120460
      0.4400000    169.8288490
      0.4410000    170.2465670
      0.4420000    170.6639790
      0.4430000    171.0826760
      0.4440000    171.5026640
      0.4450000    171.9211020
      0.4460000    172.3395580
      0.4470000    172.7575650
      0.4480000    173.1766050
      0.4490000    173.5971580
      0.4500000    174.0149970
      0.4510000    174.4335580
      0.4520000    174.8523040
      0.4530000    175.2734940
      0.4540000    175.6931170
      0.4550000    176.1120250
      0.4560000    176.5316790
      0.4570000    176.9493640
      0.4580000    177.3679010
      0.4590000    177.7863950
      0.4600000    178.2057580
      0.4610000    178.6290800
      0.4620000    179.0524960
      0.4630000    179.4716860
      0.4640000    179.8904010
      0.4650000    180.3091800
      0.4660000    180.7288960
      0.4670000    181.1480150
      0.4680000    181.5700060
      0.4690000    181.9893790
      0.4700000    182.4083350
      0.4710000    182.8275940
      0.4720000    183.2499240
      0.4730000    183.6712740
      0.4740000    184.0901300
      0.4750000    184.5110510
      0.4760000    184.9307160
      0.4770000    185.3536410
      0.4780000    185.7751350
      0.4790000    186.1960310
      0.4800000    186.6167360
      0.4810000    187.0367290
      0.4820000    187.4583720
      0.4830000    187.8807070
      0.4840000    188.3027750
      0.4850000    188.7238940
      0.4860000    189.1442430
      0.4870000    189.5636370
      0.4880000    189.9846100
      0.4890000    190.4049770
      0.4900000    190.8254850
      0.4910000    191.2473440
      0.4920000    191.6697810
      0.4930000    192.0913300
      0.4940000    192.5124010
      0.4950000    192.9347840
      0.4960000    193.3551950
      0.4970000    193.7762530
      0.4980000    194.1982990
      0.4990000    194.6214060
      0.5000000    195.0428620
      0.5010000    195.4735970
      0.5020000    195.8964050
      0.5030000    196.3211750
      0.5040000    196.7442120
      0.5050000    197.1674480
      0.5060000    197.5908870
      0.5070000    198.0134270
      0.5080000    198.4364570
      0.5090000    198.8591410
      0.5100000    199.2825080
      0.5110000    199.7044130
      0.5120000    200.1278470
      0.5130000    200.5502000
      0.5140000    200.9711940
      0.5150000    201.3933700
      0.5160000    201.8153510
      0.5170000    202.2375810
      0.5180000    202.6601850
      0.5190000    203.0865410
      0.5200000    203.5097070
      0.5210000    203.9322550
      0.5220000    204.3585450
      0.5230000    204.7884010
      0.5240000    205.2108950
      0.5250000    205.6347250
      0.5260000    206.0575790
      0.5270000    206.4803360
      0.5280000    206.9031080
      0.5290000    207.3241460
      0.5300000    207.7467410
      0.5310000    208.1700540
      0.5320000    208.5922160
      0.5330000    209.0153220
      0.5340000    209.4400610
      0.5350000    209.8640480
      0.5360000    210.2865560
      0.5370000    210.7144110
      0.5380000    211.1403050
      0.5390000    211.5644470
      0.5400000    211.9897500
      0.5410000    212.4142310
      0.5420000    212.8366740
      0.5430000    213.2594490
      0.5440000    213.6824700
      0.5450000    214.1068380
      0.5460000    214.5297590
      0.5470000    214.9531230
      0.5480000    215.3833830
      0.5490000    215.8064360
      0.5500000    216.2313430
      0.5510000    216.6546430
      0.5520000    217.0789050
      0.5530000    217.5035450
      0.5540000    217.9265550
      0.5550000    218.3504990
      0.5560000    218.7738020
      0.5570000    219.1984080
      0.5580000    219.6226930
      0.5590000    220.0465870
      0.5600000    220.4706430
      0.5610000    220.8945690
      0.5620000    221.3194670
      0.5630000    221.7440880
      0.5640000    222.1698980
      0.5650000    222.5933180
      0.5660000    223.0174950
      0.5670000    223.4421860
      0.5680000    223.8665490
      0.5690000    224.2936680
      0.5700000    224.7179870
      0.5710000    225.1429360
      0.5720000    225.5682250
      0.5730000    225.9930030
      0.5740000    226.4183140
      0.5750000    226.8437600
      0.5760000    227.2714320
      0.5770000    227.6958080
      0.5780000    228.1204400
      0.5790000    228.5450200
      0.5800000    228.9700340
      0.5810000    229.3946160
      0.5820000    229.8198520
      0.5830000    230.2456210
      0.5840000    230.6706470
      0.5850000    231.0965470
      0.5860000    231.5226040
      0.5870000    231.9473910
      0.5880000    232.3743850
      0.5890000    232.7996320
      0.5900000    233.2247050
      0.5910000    233.6505290
      0.5920000    234.0770910
      0.5930000    234.5026070
      0.5940000    234.9283140
      0.5950000    235.3543430
      0.5960000    235.7808420
      0.5970000    236.2074030
      0.5980000    236.6329740
      0.5990000    237.0590430
      0.6000000    237.4884010
      0.6010000    237.9270770
      0.6020000    238.3647590
      0.6030000    238.8000390
      0.6040000    239.2268590
      0.6050000    239.6533160
      0.6060000    240.0808350
      0.6070000    240.5078430
      0.6080000    240.9349620
      0.6090000    241.3622470
      0.6100000    241.7890570
      0.6110000    242.2166270
      0.6120000    242.6466370
      0.6130000    243.0745000
      0.6140000    243.5069600
      0.6150000    243.9371440
      0.6160000    244.3652620
      0.6170000    244.7940510
      0.6180000    245.2226500
      0.6190000    245.6504030
      0.6200000    246.0793300
      0.6210000    246.5071240
      0.6220000    246.9365240
      0.6230000    247.3648570
      0.6240000    247.7963010
      0.6250000    248.2245230
      0.6260000    248.6523540
      0.6270000    249.0802490
      0.6280000    249.5102390
      0.6290000    249.9424080
      0.6300000    250.3711250
      0.6310000    250.8000620
      0.6320000    251.2305160
      0.6330000    251.6614780
      0.6340000    252.0901270
      0.6350000    252.5198050
      0.6360000    252.9479220
      0.6370000    253.3767810
      0.6380000    253.8063630
      0.6390000    254.2363990
      0.6400000    254.6644890
      0.6410000    255.0929310
      0.6420000    255.5259780
      0.6430000    255.9537570
      0.6440000    256.3908880
      0.6450000    256.8200360
      0.6460000    257.2505940
      0.6470000    257.6817920
      0.6480000    258.1102860
      0.6490000    258.5383960
      0.6500000    258.9670880
      0.6510000    259.3948500
      0.6520000    259.8308250
      0.6530000    260.2588250
      0.6540000    260.6875360
      0.6550000    261.1180710
      0.6560000    261.5463900
      0.6570000    261.9744830
      0.6580000    262.4025240
      0.6590000    262.8321250
      0.6600000    263.2610680
      0.6610000    263.6895160
      0.6620000    264.1189090
      0.6630000    264.5489410
      0.6640000    264.9773240
      0.6650000    265.4060340
      0.6660000    265.8353560
      0.6670000    266.2656660
      0.6680000    266.6941730
      0.6690000    267.1235090
      0.6700000    267.5546760
      0.6710000    267.9868220
      0.6720000    268.4151400
      0.6730000    268.8439330
      0.6740000    269.2729460
      0.6750000    269.7020220
      0.6760000    270.1324520
      0.6770000    270.5603470
      0.6780000    270.9890650
      0.6790000    271.4199850
      0.6800000    271.8490110
      0.6810000    272.2778280
      0.6820000    272.7069390
      0.6830000    273.1369800
      0.6840000    273.5672230
      0.6850000    273.9963180
      0.6860000    274.4256590
      0.6870000    274.8550420
      0.6880000    275.2874270
      0.6890000    275.7171410
      0.6900000    276.1460930
      0.6910000    276.5768270
      0.6920000    277.0065570
      0.6930000    277.4358950
      0.6940000    277.8651200
      0.6950000    278.2980870
      0.6960000    278.7277190
      0.6970000    279.1571590
      0.6980000    279.5869110
      0.6990000    280.0154870
      0.7000000    280.4454240
      0.7010000    280.8798540
      0.7020000    281.3137320
      0.7030000    281.7473020
      0.7040000    282.1783320
      0.7050000    282.6106830
      0.7060000    283.0402470
      0.7070000    283.4722080
      0.7080000    283.9033120
      0.7090000    284.3339260
      0.7100000    284.7651760
      0.7110000    285.1987350
      0.7120000    285.6319550
      0.7130000    286.0640620
      0.7140000    286.4975540
      0.7150000    286.9284460
      0.7160000    287.3635740
      0.7170000    287.7972130
      0.7180000    288.2292590
      0.7190000    288.6678040
      0.7200000    289.0992540
      0.7210000    289.5303590
      0.7220000    289.9610970
      0.7230000    290.3925920
      0.7240000    290.8251870
      0.7250000    291.2577140
      0.7260000    291.6894280
      0.7270000    292.1202690
      0.7280000    292.5521770
      0.7290000    292.9823450
      0.7300000    293.4143560
      0.7310000    293.8450990
      0.7320000    294.2767440
      0.7330000    294.7063650
      0.7340000    295.1378830
      0.7350000    295.5692620
      0.7360000    296.0042730
      0.7370000    296.4376330
      0.7380000    296.8687990
      0.7390000    297.3066340
      0.7400000    297.7376660
      0.7410000    298.1701630
      0.7420000    298.6002850
      0.7430000    299.0318140
      0.7440000    299.4646320
      0.7450000    299.9072020
      0.7460000    300.3677790
      0.7470000    300.8329990
      0.7480000    301.2918900
      0.7490000    301.7511740
      0.7500000    302.2108580
      0.7510000    302.6666650
      0.7520000    303.1084480
      0.7530000    303.5561100
      0.7540000    304.0053510
      0.7550000    304.4502540
      0.7560000    304.8935940
      0.7570000    305.3350090
      0.7580000    305.7771820
      0.7590000    306.2226030
      0.7600000    306.6714450
      0.7610000    307.1107290
      0.7620000    307.5586720
      0.7630000    307.9979800
      0.7640000    308.4398310
      0.7650000    308.8763440
      0.7660000    309.3171340
      0.7670000    309.7522870
      0.7680000    310.2387640
      0.7690000    310.7395180
      0.7700000    311.1757050
      0.7710000    311.6103480
      0.7720000    312.0449040
      0.7730000    312.4815890
      0.7740000    312.9160420
      0.7750000    313.3506120
      0.7760000    313.7863150
      0.7770000    314.2199210
      0.7780000    314.6531890
      0.7790000    315.0865050
      0.7800000    315.5205840
      0.7810000    315.9543640
      0.7820000    316.3914290
      0.7830000    316.8243140
      0.7840000    317.2580340
      0.7850000    317.6906200
      0.7860000    318.1228930
      0.7870000    318.5558550
      0.7880000    318.9878990
      0.7890000    319.4369800
      0.7900000    319.8722620
      0.7910000    320.3110710
      0.7920000    320.7434350
      0.7930000    321.1759950
      0.7940000    321.6089740
      0.7950000    322.0421140
      0.7960000    322.4785140
      0.7970000    322.9115700
      0.7980000    323.3446420
      0.7990000    323.7770350
      0.8000000    324.2095270
      0.8010000    324.6510940
      0.8020000    325.0888400
      0.8030000    325.5280080
      0.8040000    325.9651380
      0.8050000    326.3996990
      0.8060000    326.8325360
      0.8070000    327.2666680
      0.8080000    327.6994810
      0.8090000    328.1342820
      0.8100000    328.5681360
      0.8110000    329.0038150
      0.8120000    329.4396510
      0.8130000    329.8742090
      0.8140000    330.3097060
      0.8150000    330.7420930
      0.8160000    331.1762900
      0.8170000    331.6100370
      0.8180000    332.0444350
      0.8190000    332.4817450
      0.8200000    332.9162240
      0.8210000    333.3519940
      0.8220000    333.7861970
      0.8230000    334.2181650
      0.8240000    334.6518670
      0.8250000    335.0862420
      0.8260000    335.5206640
      0.8270000    335.9555100
      0.8280000    336.3896990
      0.8290000    336.8243610
      0.8300000    337.2575140
      0.8310000    337.6937930
      0.8320000    338.1323260
      0.8330000    338.5685160
      0.8340000    339.0050580
      0.8350000    339.4442860
      0.8360000    339.8834800
      0.8370000    340.3231850
      0.8380000    340.7611390
      0.8390000    341.1984010
      0.8400000    341.6365260
      0.8410000    342.0759540
      0.8420000    342.5111650
      0.8430000    342.9467310
      0.8440000    343.3855120
      0.8450000    343.8201670
      0.8460000    344.2538480
      0.8470000    344.6943320
      0.8480000    345.1323870
      0.8490000    345.5681810
      0.8500000    346.0051830
      0.8510000    346.4412530
      0.8520000    346.8798350
      0.8530000    347.3142990
      0.8540000    347.7481160
      0.8550000    348.1842280
      0.8560000    348.6183080
      0.8570000    349.0551840
      0.8580000    349.4895670
      0.8590000    349.9239620
      0.8600000    350.3613380
      0.8610000    350.7957510
      0.8620000    351.2300930
      0.8630000    351.6642050
      0.8640000    352.1003360
      0.8650000    352.5346100
      0.8660000    352.9707080
      0.8670000    353.4122530
      0.8680000    353.8494200
      0.8690000    354.2875610
      0.8700000    354.7216240
      0.8710000    355.1568490
      0.8720000    355.5921540
      0.8730000    356.0308970
      0.8740000    356.4661370
      0.8750000    356.9071130
      0.8760000    357.3442230
      0.8770000    357.7800690
      0.8780000    358.2215930
      0.8790000    358.6639000
      0.8800000    359.1057170
      0.8810000    359.5459650
      0.8820000    359.9842650
      0.8830000    360.4199860
      0.8840000    360.8583490
      0.8850000    361.3013990
      0.8860000    361.7455030
      0.8870000    362.1846610
      0.8880000    362.6206130
      0.8890000    363.0596530
      0.8900000    363.4971810
      0.8910000    363.9359730
      0.8920000    364.3759340
      0.8930000    364.8124160
      0.8940000    365.2550730
      0.8950000    365.6945980
      0.8960000    366.1334600
      0.8970000    366.5719740
      0.8980000    367.0143450
      0.8990000    367.4497480
      0.9000000    367.8894760
      0.9010000    368.3323900
      0.9020000    368.7738160
      0.9030000    369.2151260
      0.9040000    369.6625870
      0.9050000    370.1026710
      0.9060000    370.5426430
      0.9070000    370.9785810
      0.9080000    371.4158220
      0.9090000    371.8590240
      0.9100000    372.2950270
      0.9110000    372.7305630
      0.9120000    373.1663030
      0.9130000    373.6025240
      0.9140000    374.0381620
      0.9150000    374.4747610
      0.9160000    374.9106470
      0.9170000    375.3486820
      0.9180000    375.7859550
      0.9190000    376.2232260
      0.9200000    376.6598560
      0.9210000    377.0963590
      0.9220000    377.5332680
      0.9230000    377.9707730
      0.9240000    378.4076970
      0.9250000    378.8452750
      0.9260000    379.2842780
      0.9270000    379.7208830
      0.9280000    380.1583980
      0.9290000    380.5964970
      0.9300000    381.0352120
      0.9310000    381.4739450
      0.9320000    381.9136370
      0.9330000    382.3499890
      0.9340000    382.7860090
      0.9350000    383.2224810
      0.9360000    383.6639450
      0.9370000    384.1085310
      0.9380000    384.5464450
      0.9390000    384.9840210
      0.9400000    385.4224940
      0.9410000    385.8612920
      0.9420000    386.2987640
      0.9430000    386.7362210
      0.9440000    387.1737710
      0.9450000    387.6109880
      0.9460000    388.0562010
      0.9470000    388.4910930
      0.9480000    388.9302310
      0.9490000    389.3665790
      0.9500000    389.8040780
      0.9510000    390.2408950
      0.9520000    390.6784310
      0.9530000    391.1205170
      0.9540000    391.5574610
      0.9550000    391.9951350
      0.9560000    392.4341510
      0.9570000    392.8817070
      0.9580000    393.3192540
      0.9590000    393.7561710
      0.9600000    394.1958350
      0.9610000    394.6332170
      0.9620000    395.0702030
      0.9630000    395.5078540
      0.9640000    395.9456360
      0.9650000    396.3829870
      0.9660000    396.8210480
      0.9670000    397.2610690
      0.9680000    397.7026000
      0.9690000    398.1430120
      0.9700000    398.5820070
      0.9710000    399.0201960
      0.9720000    399.4572350
      0.9730000    399.8954200
      0.9740000    400.3331750
      0.9750000    400.7709260
      0.9760000    401.2095460
      0.9770000    401.6471510
      0.9780000    402.0855260
      0.9790000    402.5229380
      0.9800000    402.9614890
      0.9810000    403.4006170
      0.9820000    403.8382950
      0.9830000    404.2773210
      0.9840000    404.7159350
      0.9850000    405.1641030
      0.9860000    405.6023180
      0.9870000    406.0424150
      0.9880000    406.4812260
      0.9890000    406.9205550
      0.9900000    407.3594320
      0.9910000    407.7970110
      0.9920000    408.2378310
      0.9930000    408.6763840
      0.9940000    409.1152870
      0.9950000    409.5554440
      0.9960000    409.9952300
      0.9970000    410.4342180
      0.9980000    410.8734280
      0.9990000    411.3131400
      1.0000000    411.7513580
      1.0010000    412.1919810
      1.0020000    412.6298890
      1.0030000    413.0685890
      1.0040000    413.5234660
      1.0050000    413.9617770
      1.0060000    414.4046700
      1.0070000    414.8437350
      1.0080000    415.2846390
      1.0090000    415.7244840
      1.0100000    416.1662370
      1.0110000    416.6044940
      1.0120000    417.0444860
      1.0130000    417.4841720
      1.0140000    417.9225100
      1.0150000    418.3627050
      1.0160000    418.8023050
      1.0170000    419.2411400
      1.0180000    419.6811370
      1.0190000    420.1204510
      1.0200000    420.5607040
      1.0210000    420.9986410
      1.0220000    421.4396820
      1.0230000    421.8787480
      1.0240000    422.3178920
      1.0250000    422.7574350
      1.0260000    423.1961700
      1.0270000    423.6378960
      1.0280000    424.0770230
      1.0290000    424.5152820
      1.0300000    424.9536760
      1.0310000    425.3961670
      1.0320000    425.8365450
      1.0330000    426.2761250
      1.0340000    426.7165820
      1.0350000    427.1561370
      1.0360000    427.5948920
      1.0370000    428.0357810
      1.0380000    428.4751870
      1.0390000    428.9154870
      1.0400000    429.3584670
      1.0410000    429.7971540
      1.0420000    430.2368830
      1.0430000    430.6748670
      1.0440000    431.1148560
      1.0450000    431.5547760
      1.0460000    431.9935000
      1.0470000    432.4326710
      1.0480000    432.8759050
      1.0490000    433.3154100
      1.0500000    433.7548260
      1.0510000    434.1966950
      1.0520000    434.6366620
      1.0530000    435.0748120
      1.0540000    435.5146790
      1.0550000    435.9535420
      1.0560000    436.3936270
      1.0570000    436.8323960
      1.0580000    437.2720370
      1.0590000    437.7113270
      1.0600000    438.1565710
      1.0610000    438.5973390
      1.0620000    439.0387200
      1.0630000    439.4834600
      1.0640000    439.9454450
      1.0650000    440.3870120
      1.0660000    440.8268340
      1.0670000    441.2756980
      1.0680000    441.7158910
      1.0690000    442.1587640
      1.0700000    442.6066730
      1.0710000    443.0495230
      1.0720000    443.4894000
      1.0730000    443.9295650
      1.0740000    444.3717210
      1.0750000    444.8124450
      1.0760000    445.2552650
      1.0770000    445.6951830
      1.0780000    446.1349870
      1.0790000    446.5751340
      1.0800000    447.0196980
      1.0810000    447.4602460
      1.0820000    447.9038880
      1.0830000    448.3506680
      1.0840000    448.7917740
      1.0850000    449.2337080
      1.0860000    449.6757460
      1.0870000    450.1164490
      1.0880000    450.5566810
      1.0890000    450.9981460
      1.0900000    451.4400830
      1.0910000    451.8807050
      1.0920000    452.3230480
      1.0930000    452.7614450
      1.0940000    453.2017540
      1.0950000    453.6404560
      1.0960000    454.0806030
      1.0970000    454.5198510
      1.0980000    454.9594340
      1.0990000    455.4010680
      1.1000000    455.8420700
      1.1010000    456.2845260
      1.1020000    456.7243710
      1.1030000    457.1634430
      1.1040000    457.6030070
      1.1050000    458.0433580
      1.1060000    458.4839960
      1.1070000    458.9252110
      1.1080000    459.3641720
      1.1090000    459.8045510
      1.1100000    460.2457470
      1.1110000    460.6869380
      1.1120000    461.1352270
      1.1130000    461.5762110
      1.1140000    462.0181650
      1.1150000    462.4605140
      1.1160000    462.9011200
      1.1170000    463.3417480
      1.1180000    463.7841460
      1.1190000    464.2267410
      1.1200000    464.6685560
      1.1210000    465.1107440
      1.1220000    465.5512980
      1.1230000    465.9916010
      1.1240000    466.4329340
      1.1250000    466.8811330
      1.1260000    467.3243620
      1.1270000    467.7639460
      1.1280000    468.2049670
      1.1290000    468.6465450
      1.1300000    469.0865190
      1.1310000    469.5317810
      1.1320000    469.9740830
      1.1330000    470.4151970
      1.1340000    470.8591330
      1.1350000    471.3018150
      1.1360000    471.7467800
      1.1370000    472.1897270
      1.1380000    472.6314950
      1.1390000    473.0805300
      1.1400000    473.5217260
      1.1410000    473.9647020
      1.1420000    474.4067110
      1.1430000    474.8487910
      1.1440000    475.2902550
      1.1450000    475.7315280
      1.1460000    476.1746860
      1.1470000    476.6159900
      1.1480000    477.0581210
      1.1490000    477.4997810
      1.1500000    477.9453750
      1.1510000    478.3960350
      1.1520000    478.8408480
      1.1530000    479.2838470
      1.1540000    479.7259520
      1.1550000    480.1688240
      1.1560000    480.6097910
      1.1570000    481.0517250
      1.1580000    481.4920970
      1.1590000    481.9355360
      1.1600000    482.3772770
      1.1610000    482.8186070
      1.1620000    483.2599920
      1.1630000    483.7048980
      1.1640000    484.1474350
      1.1650000    484.5900090
      1.1660000    485.0327710
      1.1670000    485.4774920
      1.1680000    485.9199310
      1.1690000    486.3612630
      1.1700000    486.8035640
      1.1710000    487.2445510
      1.1720000    487.6861890
      1.1730000    488.1279720
      1.1740000    488.5703940
      1.1750000    489.0138150
      1.1760000    489.4557100
      1.1770000    489.8987740
      1.1780000    490.3406750
      1.1790000    490.7828650
      1.1800000    491.2262190
      1.1810000    491.6678610
      1.1820000    492.1103550
      1.1830000    492.5505170
      1.1840000    492.9908900
      1.1850000    493.4320670
      1.1860000    493.8741550
      1.1870000    494.3171410
      1.1880000    494.7596780
      1.1890000    495.2014630
      1.1900000    495.6437820
      1.1910000    496.0897360
      1.1920000    496.5326410
      1.1930000    496.9773360
      1.1940000    497.4188390
      1.1950000    497.8606810
      1.1960000    498.3038660
      1.1970000    498.7460660
      1.1980000    499.1877610
      1.1990000    499.6295950
      1.2000000    500.0723230
      1.2010000    500.5163460
      1.2020000    500.9652160
      1.2030000    501.4121820
      1.2040000    501.8541140
      1.2050000    502.3003260
      1.2060000    502.7426070
      1.2070000    503.1850760
      1.2080000    503.6277980
      1.2090000    504.0722120
      1.2100000    504.5153930
      1.2110000    504.9587260
      1.2120000    505.4043380
      1.2130000    505.8466510
      1.2140000    506.2900260
      1.2150000    506.7313660
      1.2160000    507.1737330
      1.2170000    507.6149950
      1.2180000    508.0577070
      1.2190000    508.5008850
      1.2200000    508.9444750
      1.2210000    509.3862180
      1.2220000    509.8280000
      1.2230000    510.2712630
      1.2240000    510.7127170
      1.2250000    511.1583570
      1.2260000    511.6016520
      1.2270000    512.0449000
      1.2280000    512.4870800
      1.2290000    512.9289470
      1.2300000    513.3716940
      1.2310000    513.8157250
      1.2320000    514.2598990
      1.2330000    514.7015920
      1.2340000    515.1462780
      1.2350000    515.5904200
      1.2360000    516.0342360
      1.2370000    516.4756400
      1.2380000    516.9189980
      1.2390000    517.3609210
      1.2400000    517.8037820
      1.2410000    518.2494310
      1.2420000    518.6946310
      1.2430000    519.1370570
      1.2440000    519.5795800
      1.2450000    520.0225040
      1.2460000    520.4648110
      1.2470000    520.9100390
      1.2480000    521.3530580
      1.2490000    521.7980670
      1.2500000    522.2398260
      1.2510000    522.6825020
      1.2520000    523.1247650
      1.2530000    523.5664820
      1.2540000    524.0087550
      1.2550000    524.4512180
      1.2560000    524.8944970
      1.2570000    525.3356950
      1.2580000    525.7780460
      1.2590000    526.2199490
      1.2600000    526.6626750
      1.2610000    527.1064430
      1.2620000    527.5483180
      1.2630000    527.9919030
      1.2640000    528.4373100
      1.2650000    528.8811070
      1.2660000    529.3245490
      1.2670000    529.7680820
      1.2680000    530.2116870
      1.2690000    530.6580280
      1.2700000    531.1029200
      1.2710000    531.5466930
      1.2720000    531.9905620
      1.2730000    532.4376110
      1.2740000    532.8823500
      1.2750000    533.3256920
      1.2760000    533.7693780
      1.2770000    534.2125590
      1.2780000    534.6549440
      1.2790000    535.0979740
      1.2800000    535.5417430
      1.2810000    535.9866370
      1.2820000    536.4295380
      1.2830000    536.8718150
      1.2840000    537.3153330
      1.2850000    537.7592130
      1.2860000    538.2062330
      1.2870000    538.6494360
      1.2880000    539.0933790
      1.2890000    539.5394430
      1.2900000    539.9868500
      1.2910000    540.4295640
      1.2920000    540.8723190
      1.2930000    541.3153510
      1.2940000    541.7570050
      1.2950000    542.2007110
      1.2960000    542.6427400
      1.2970000    543.0846550
      1.2980000    543.5268880
      1.2990000    543.9708870
      1.3000000    544.4163250
      1.3010000    544.8613900
      1.3020000    545.3064450
      1.3030000    545.7497240
      1.3040000    546.1926830
      1.3050000    546.6346550
      1.3060000    547.0776300
      1.3070000    547.5212170
      1.3080000    547.9653710
      1.3090000    548.4097320
      1.3100000    548.8531060
      1.3110000    549.2973210
      1.3120000    549.7429290
      1.3130000    550.1867670
      1.3140000    550.6300220
      1.3150000    551.0744440
      1.3160000    551.5188050
      1.3170000    551.9634990
      1.3180000    552.4064180
      1.3190000    552.8508030
      1.3200000    553.2956820
      1.3210000    553.7391580
      1.3220000    554.1830660
      1.3230000    554.6284290
      1.3240000    555.0707420
      1.3250000    555.5146010
      1.3260000    555.9618130
      1.3270000    556.4047120
      1.3280000    556.8485430
      1.3290000    557.2922070
      1.3300000    557.7357370
      1.3310000    558.1798760
      1.3320000    558.6227960
      1.3330000    559.0665190
      1.3340000    559.5104850
      1.3350000    559.9585190
      1.3360000    560.4047500
      1.3370000    560.8476440
      1.3380000    561.2937330
      1.3390000    561.7391060
      1.3400000    562.1836450
      1.3410000    562.6270510
      1.3420000    563.0711970
      1.3430000    563.5153330
      1.3440000    563.9622440
      1.3450000    564.4085350
      1.3460000    564.8720270
      1.3470000    565.3182830
      1.3480000    565.7618390
      1.3490000    566.2067200
      1.3500000    566.6496310
      1.3510000    567.0941120
      1.3520000    567.5367820
      1.3530000    567.9802420
      1.3540000    568.4240050
      1.3550000    568.8690210
      1.3560000    569.3187620
      1.3570000    569.7658950
      1.3580000    570.2117800
      1.3590000    570.6563890
      1.3600000    571.1019850
      1.3610000    571.5472720
      1.3620000    571.9953680
      1.3630000    572.4395290
      1.3640000    572.8838450
      1.3650000    573.3282600
      1.3660000    573.7742460
      1.3670000    574.2190510
      1.3680000    574.6635570
      1.3690000    575.1109780
      1.3700000    575.5545000
      1.3710000    576.0001180
      1.3720000    576.4435930
      1.3730000    576.8881810
      1.3740000    577.3322620
      1.3750000    577.7764800
      1.3760000    578.2211200
      1.3770000    578.6654410
      1.3780000    579.1105820
      1.3790000    579.5555950
      1.3800000    580.0035480
      1.3810000    580.4471460
      1.3820000    580.8915320
      1.3830000    581.3349850
      1.3840000    581.7789280
      1.3850000    582.2231890
      1.3860000    582.6671760
      1.3870000    583.1107700
      1.3880000    583.5562050
      1.3890000    584.0011510
      1.3900000    584.4453260
      1.3910000    584.8904660
      1.3920000    585.3353170
      1.3930000    585.7804760
      1.3940000    586.2248920
      1.3950000    586.6693230
      1.3960000    587.1138620
      1.3970000    587.5622540
      1.3980000    588.0064660
      1.3990000    588.4504250
      1.4000000    588.8940650
      1.4010000    589.3396550
      1.4020000    589.7837830
      1.4030000    590.2340220
      1.4040000    590.6806550
      1.4050000    591.1295330
      1.4060000    591.5773820
      1.4070000    592.0225760
      1.4080000    592.4679200
      1.4090000    592.9140240
      1.4100000    593.3584240
      1.4110000    593.8036050
      1.4120000    594.2491360
      1.4130000    594.6944790
      1.4140000    595.1412710
      1.4150000    595.5865450
      1.4160000    596.0351340
      1.4170000    596.4799980
      1.4180000    596.9256390
      1.4190000    597.3706040
      1.4200000    597.8163790
      1.4210000    598.2605220
      1.4220000    598.7052090
      1.4230000    599.1503280
      1.4240000    599.5943140
      1.4250000    600.0393450
      1.4260000    600.4842320
      1.4270000    600.9322710
      1.4280000    601.3775910
      1.4290000    601.8221760
      1.4300000    602.2670300
      1.4310000    602.7119040
      1.4320000    603.1595550
      1.4330000    603.6035420
      1.4340000    604.0486560
      1.4350000    604.4920080
      1.4360000    604.9370700
      1.4370000    605.3820570
      1.4380000    605.8267630
      1.4390000    606.2722120
      1.4400000    606.7173390
      1.4410000    607.1626530
      1.4420000    607.6087950
      1.4430000    608.0549890
      1.4440000    608.5001100
      1.4450000    608.9458420
      1.4460000    609.3901950
      1.4470000    609.8350120
      1.4480000    610.2803120
      1.4490000    610.7245740
      1.4500000    611.1704500
      1.4510000    611.6164710
      1.4520000    612.0608090
      1.4530000    612.5051210
      1.4540000    612.9503150
      1.4550000    613.3945970
      1.4560000    613.8396450
      1.4570000    614.2844230
      1.4580000    614.7291620
      1.4590000    615.1774230
      1.4600000    615.6229840
      1.4610000    616.0699740
      1.4620000    616.5147630
      1.4630000    616.9600440
      1.4640000    617.4060150
      1.4650000    617.8520000
      1.4660000    618.2978900
      1.4670000    618.7464040
      1.4680000    619.1956200
      1.4690000    619.6455960
      1.4700000    620.0915760
      1.4710000    620.5374620
      1.4720000    620.9858700
      1.4730000    621.4301540
      1.4740000    621.8757790
      1.4750000    622.3218940
      1.4760000    622.7674850
      1.4770000    623.2150810
      1.4780000    623.6617860
      1.4790000    624.1091510
      1.4800000    624.5584820
      1.4810000    625.0064580
      1.4820000    625.4530180
      1.4830000    625.8995050
      1.4840000    626.3455120
      1.4850000    626.7939710
      1.4860000    627.2383000
      1.4870000    627.6841500
      1.4880000    628.1311810
      1.4890000    628.5774290
      1.4900000    629.0242390
      1.4910000    629.4726510
      1.4920000    629.9178210
      1.4930000    630.3632560
      1.4940000    630.8126600
      1.4950000    631.2565820
      1.4960000    631.7014620
      1.4970000    632.1503010
      1.4980000    632.5963970
      1.4990000    633.0423460
      1.5000000    633.4882780
      1.5010000    633.9341840
      1.5020000    634.3793810
      1.5030000    634.8269820
      1.5040000    635.2740670
      1.5050000    635.7215590
      1.5060000    636.1667370
      1.5070000    636.6124410
      1.5080000    637.0583800
      1.5090000    637.5047320
      1.5100000    637.9524870
      1.5110000    638.3977210
      1.5120000    638.8426380
      1.5130000    639.2878390
      1.5140000    639.7328330
      1.5150000    640.1796010
      1.5160000    640.6245740
      1.5170000    641.0702080
      1.5180000    641.5157990
      1.5190000    641.9617030
      1.5200000    642.4072380
      1.5210000    642.8532130
      1.5220000    643.2988120
      1.5230000    643.7451850
      1.5240000    644.1919270
      1.5250000    644.6399000
      1.5260000    645.0890170
      1.5270000    645.5352160
      1.5280000    645.9803780
      1.5290000    646.4267040
      1.5300000    646.8748810
      1.5310000    647.3199580
      1.5320000    647.7668530
      1.5330000    648.2133280
      1.5340000    648.6600540
      1.5350000    649.1059410
      1.5360000    649.5527860
      1.5370000    649.9999640
      1.5380000    650.4465570
      1.5390000    650.8956810
      1.5400000    651.3424580
      1.5410000    651.7890580
      1.5420000    652.2346440
      1.5430000    652.6823030
      1.5440000    653.1290960
      1.5450000    653.5751870
      1.5460000    654.0222060
      1.5470000    654.4690420
      1.5480000    654.9156630
      1.5490000    655.3612250
      1.5500000    655.8079370
      1.5510000    656.2534490
      1.5520000    656.6994060
      1.5530000    657.1489560
      1.5540000    657.5957070
      1.5550000    658.0425690
      1.5560000    658.4894460
      1.5570000    658.9378930
      1.5580000    659.3857190
      1.5590000    659.8335500
      1.5600000    660.2804670
      1.5610000    660.7277380
      1.5620000    661.1749700
      1.5630000    661.6229500
      1.5640000    662.0718850
      1.5650000    662.5178450
      1.5660000    662.9654640
      1.5670000    663.4126630
      1.5680000    663.8593030
      1.5690000    664.3065190
      1.5700000    664.7528660
      1.5710000    665.1979420
      1.5720000    665.6449820
      1.5730000    666.0915040
      1.5740000    666.5376390
      1.5750000    666.9839210
      1.5760000    667.4303670
      1.5770000    667.8775250
      1.5780000    668.3239790
      1.5790000    668.7736680
      1.5800000    669.2214430
      1.5810000    669.6717030
      1.5820000    670.1206060
      1.5830000    670.5694260
      1.5840000    671.0174000
      1.5850000    671.4646110
      1.5860000    671.9117790
      1.5870000    672.3614370
      1.5880000    672.8082470
      1.5890000    673.2553010
      1.5900000    673.7022340
      1.5910000    674.1497090
      1.5920000    674.5964700
      1.5930000    675.0440210
      1.5940000    675.4901730
      1.5950000    675.9373650
      1.5960000    676.3834510
      1.5970000    676.8323210
      1.5980000    677.2782470
      1.5990000    677.7245300
      1.6000000    678.1711490
      1.6010000    678.6216610
      1.6020000    679.0720300
      1.6030000    679.5199830
      1.6040000    679.9665580
      1.6050000    680.4145360
      1.6060000    680.8637360
      1.6070000    681.3110940
      1.6080000    681.7619190
      1.6090000    682.2096090
      1.6100000    682.6566030
      1.6110000    683.1058710
      1.6120000    683.5549000
      1.6130000    684.0025890
      1.6140000    684.4497500
      1.6150000    684.8999600
      1.6160000    685.3458530
      1.6170000    685.7961820
      1.6180000    686.2421400
      1.6190000    686.6881100
      1.6200000    687.1358830
      1.6210000    687.5818480
      1.6220000    688.0291390
      1.6230000    688.4763710
      1.6240000    688.9306280
      1.6250000    689.3774440
      1.6260000    689.8248070
      1.6270000    690.2728810
      1.6280000    690.7199720
      1.6290000    691.1661930
      1.6300000    691.6128570
      1.6310000    692.0609940
      1.6320000    692.5086360
      1.6330000    692.9689800
      1.6340000    693.4176590
      1.6350000    693.8655530
      1.6360000    694.3148810
      1.6370000    694.7628020
      1.6380000    695.2102760
      1.6390000    695.6573860
      1.6400000    696.1053590
      1.6410000    696.5533280
      1.6420000    697.0023370
      1.6430000    697.4501050
      1.6440000    697.9011400
      1.6450000    698.3485380
      1.6460000    698.7957250
      1.6470000    699.2453910
      1.6480000    699.6953860
      1.6490000    700.1482400
      1.6500000    700.5968780
      1.6510000    701.0451360
      1.6520000    701.4934880
      1.6530000    701.9440890
      1.6540000    702.3920700
      1.6550000    702.8406370
      1.6560000    703.2886310
      1.6570000    703.7378180
      1.6580000    704.1865210
      1.6590000    704.6358360
      1.6600000    705.0842250
      1.6610000    705.5320340
      1.6620000    705.9836830
      1.6630000    706.4333000
      1.6640000    706.8845320
      1.6650000    707.3329950
      1.6660000    707.7811900
      1.6670000    708.2292650
      1.6680000    708.6785300
      1.6690000    709.1271970
      1.6700000    709.5747370
      1.6710000    710.0243540
      1.6720000    710.4718070
      1.6730000    710.9220300
      1.6740000    711.3690550
      1.6750000    711.8187520
      1.6760000    712.2674570
      1.6770000    712.7172400
      1.6780000    713.1682820
      1.6790000    713.6171660
      1.6800000    714.0679560
      1.6810000    714.5158970
      1.6820000    714.9630150
      1.6830000    715.4094560
      1.6840000    715.8580680
      1.6850000    716.3052920
      1.6860000    716.7531680
      1.6870000    717.2000750
      1.6880000    717.6468630
      1.6890000    718.0941690
      1.6900000    718.5448770
      1.6910000    718.9944990
      1.6920000    719.4430060
      1.6930000    719.8893910
      1.6940000    720.3384490
      1.6950000    720.7865850
      1.6960000    721.2341310
      1.6970000    721.6831960
      1.6980000    722.1296970
      1.6990000    722.5771860
      1.7000000    723.0243690
      1.7010000    723.4725130
      1.7020000    723.9211630
      1.7030000    724.3688270
      1.7040000    724.8179870
      1.7050000    725.2668700
      1.7060000    725.7140110
      1.7070000    726.1620520
      1.7080000    726.6086310
      1.7090000    727.0564490
      1.7100000    727.5044740
      1.7110000    727.9519170
      1.7120000    728.4001330
      1.7130000    728.8477640
      1.7140000    729.2958290
      1.7150000    729.7440600
      1.7160000    730.1914100
      1.7170000    730.6397710
      1.7180000    731.0885660
      1.7190000    731.5360320
      1.7200000    731.9850090
      1.7210000    732.4337840
      1.7220000    732.8820630
      1.7230000    733.3304440
      1.7240000    733.7815100
      1.7250000    734.2298800
      1.7260000    734.6784040
      1.7270000    735.1259680
      1.7280000    735.5741080
      1.7290000    736.0238270
      1.7300000    736.4718480
      1.7310000    736.9227070
      1.7320000    737.3700260
      1.7330000    737.8180740
      1.7340000    738.2704460
      1.7350000    738.7249340
      1.7360000    739.1760750
      1.7370000    739.6255130
      1.7380000    740.0919650
      1.7390000    740.5407370
      1.7400000    740.9893420
      1.7410000    741.4377310
      1.7420000    741.8866470
      1.7430000    742.3347860
      1.7440000    742.7831960
      1.7450000    743.2302540
      1.7460000    743.6806250
      1.7470000    744.1346880
      1.7480000    744.5826880
      1.7490000    745.0316890
      1.7500000    745.4814380
      1.7510000    745.9307440
      1.7520000    746.3822670
      1.7530000    746.8293370
      1.7540000    747.2779540
      1.7550000    747.7254430
      1.7560000    748.1737040
      1.7570000    748.6212460
      1.7580000    749.0715630
      1.7590000    749.5219560
      1.7600000    749.9692560
      1.7610000    750.4173830
      1.7620000    750.8649640
      1.7630000    751.3151470
      1.7640000    751.7637160
      1.7650000    752.2118130
      1.7660000    752.6614450
      1.7670000    753.1101700
      1.7680000    753.5583360
      1.7690000    754.0093630
      1.7700000    754.4578410
      1.7710000    754.9075960
      1.7720000    755.3562160
      1.7730000    755.8055630
      1.7740000    756.2555380
      1.7750000    756.7041850
      1.7760000    757.1521970
      1.7770000    757.6014370
      1.7780000    758.0493750
      1.7790000    758.4982490
      1.7800000    758.9568700
      1.7810000    759.4066310
      1.7820000    759.8557010
      1.7830000    760.3048770
      1.7840000    760.7535170
      1.7850000    761.2008170
      1.7860000    761.6529300
      1.7870000    762.1030620
      1.7880000    762.5515820
      1.7890000    763.0048090
      1.7900000    763.4560760
      1.7910000    763.9071990
      1.7920000    764.3559090
      1.7930000    764.8044780
      1.7940000    765.2554520
      1.7950000    765.7051220
      1.7960000    766.1552910
      1.7970000    766.6047890
      1.7980000    767.0536650
      1.7990000    767.5026030
      1.8000000    767.9513760
      1.8010000    768.4092310
      1.8020000    768.8577120
      1.8030000    769.3083570
      1.8040000    769.7581940
      1.8050000    770.2102260
      1.8060000    770.6593480
      1.8070000    771.1089520
      1.8080000    771.5568880
      1.8090000    772.0092520
      1.8100000    772.4586310
      1.8110000    772.9077650
      1.8120000    773.3560340
      1.8130000    773.8082460
      1.8140000    774.2566240
      1.8150000    774.7044370
      1.8160000    775.1526340
      1.8170000    775.6035910
      1.8180000    776.0546340
      1.8190000    776.5035470
      1.8200000    776.9529990
      1.8210000    777.4019680
      1.8220000    777.8547900
      1.8230000    778.3275720
      1.8240000    778.7862130
      1.8250000    779.2344420
      1.8260000    779.6895090
      1.8270000    780.1385400
      1.8280000    780.5891890
      1.8290000    781.0387310
      1.8300000    781.4870630
      1.8310000    781.9400530
      1.8320000    782.3892550
      1.8330000    782.8378460
      1.8340000    783.2877900
      1.8350000    783.7412020
      1.8360000    784.1884560
      1.8370000    784.6381450
      1.8380000    785.0867450
      1.8390000    785.5384920
      1.8400000    785.9866620
      1.8410000    786.4352840
      1.8420000    786.8866740
      1.8430000    787.3361320
      1.8440000    787.7888660
      1.8450000    788.2389410
      1.8460000    788.6933140
      1.8470000    789.1431990
      1.8480000    789.5924410
      1.8490000    790.0445690
      1.8500000    790.4953700
      1.8510000    790.9471100
      1.8520000    791.3967330
      1.8530000    791.8462030
      1.8540000    792.2962300
      1.8550000    792.7488770
      1.8560000    793.2003680
      1.8570000    793.6511950
      1.8580000    794.1008950
      1.8590000    794.5506230
      1.8600000    795.0041400
      1.8610000    795.4530070
      1.8620000    795.9021050
      1.8630000    796.3509850
      1.8640000    796.8010810
      1.8650000    797.2496110
      1.8660000    797.6989530
      1.8670000    798.1531200
      1.8680000    798.6065980
      1.8690000    799.0564060
      1.8700000    799.5074870
      1.8710000    799.9597150
      1.8720000    800.4090820
      1.8730000    800.8594780
      1.8740000    801.3088370
      1.8750000    801.7584100
      1.8760000    802.2077600
      1.8770000    802.6581320
      1.8780000    803.1076410
      1.8790000    803.5569050
      1.8800000    804.0127460
      1.8810000    804.4611300
      1.8820000    804.9113290
      1.8830000    805.3603520
      1.8840000    805.8124700
      1.8850000    806.2608290
      1.8860000    806.7103410
      1.8870000    807.1595460
      1.8880000    807.6108510
      1.8890000    808.0604240
      1.8900000    808.5095530
      1.8910000    808.9621970
      1.8920000    809.4120720
      1.8930000    809.8621720
      1.8940000    810.3127590
      1.8950000    810.7620960
      1.8960000    811.2112500
      1.8970000    811.6602600
      1.8980000    812.1091860
      1.8990000    812.5581180
      1.9000000    813.0085620
      1.9010000    813.4647770
      1.9020000    813.9146700
      1.9030000    814.3632020
      1.9040000    814.8138470
      1.9050000    815.2633770
      1.9060000    815.7127060
      1.9070000    816.1624940
      1.9080000    816.6151850
      1.9090000    817.0646280
      1.9100000    817.5164320
      1.9110000    817.9657350
      1.9120000    818.4161200
      1.9130000    818.8672870
      1.9140000    819.3153790
      1.9150000    819.7647810
      1.9160000    820.2151010
      1.9170000    820.6649620
      1.9180000    821.1160980
      1.9190000    821.5666320
      1.9200000    822.0154180
      1.9210000    822.4640860
      1.9220000    822.9131250
      1.9230000    823.3616660
      1.9240000    823.8120490
      1.9250000    824.2614160
      1.9260000    824.7110850
      1.9270000    825.1609340
      1.9280000    825.6097690
      1.9290000    826.0595650
      1.9300000    826.5103690
      1.9310000    826.9594830
      1.9320000    827.4092870
      1.9330000    827.8592090
      1.9340000    828.3095700
      1.9350000    828.7619780
      1.9360000    829.2175570
      1.9370000    829.6677830
      1.9380000    830.1174700
      1.9390000    830.5679990
      1.9400000    831.0207300
      1.9410000    831.4713740
      1.9420000    831.9231960
      1.9430000    832.3727050
      1.9440000    832.8238470
      1.9450000    833.2742220
      1.9460000    833.7279280
      1.9470000    834.1782590
      1.9480000    834.6329630
      1.9490000    835.0870830
      1.9500000    835.5370560
      1.9510000    835.9898990
      1.9520000    836.4396680
      1.9530000    836.8907790
      1.9540000    837.3407600
      1.9550000    837.7934900
      1.9560000    838.2463740
      1.9570000    838.6971500
      1.9580000    839.1480980
      1.9590000    839.6011770
      1.9600000    840.0518520
      1.9610000    840.5027040
      1.9620000    840.9571010
      1.9630000    841.4075970
      1.9640000    841.8612100
      1.9650000    842.3132620
      1.9660000    842.7700930
      1.9670000    843.2205010
      1.9680000    843.6753150
      1.9690000    844.1252610
      1.9700000    844.5770100
      1.9710000    845.0269320
      1.9720000    845.4786170
      1.9730000    845.9315420
      1.9740000    846.3821180
      1.9750000    846.8325120
      1.9760000    847.2888060
      1.9770000    847.7418710
      1.9780000    848.1913610
      1.9790000    848.6446460
      1.9800000    849.0960670
      1.9810000    849.5497820
      1.9820000    850.0014500
      1.9830000    850.4534930
      1.9840000    850.9043520
      1.9850000    851.3587000
      1.9860000    851.8128890
      1.9870000    852.2633980
      1.9880000    852.7143370
      1.9890000    853.1637110
      1.9900000    853.6178450
      1.9910000    854.0683340
      1.9920000    854.5201350
      1.9930000    854.9715730
      1.9940000    855.4259230
      1.9950000    855.8842310
      1.9960000    856.3376130
      1.9970000    856.7874070
      1.9980000    857.2381290
      1.9990000    857.6883950
      2.0000000    858.1432770
      2.0010000    858.6017450
      2.0020000    859.0517810
      2.0030000    859.5026990
      2.0040000    859.9561520
      2.0050000    860.4062410
      2.0060000    860.8577750
      2.0070000    861.3108940
      2.0080000    861.7606270
      2.0090000    862.2120330
      2.0100000    862.6623930
      2.0110000    863.1125640
      2.0120000    863.5660470
      2.0130000    864.0233080
      2.0140000    864.4738270
      2.0150000    864.9284210
      2.0160000    865.3780030
      2.0170000    865.8297920
      2.0180000    866.2798970
      2.0190000    866.7358750
      2.0200000    867.1872230
      2.0210000    867.6391440
      2.0220000    868.0917170
      2.0230000    868.5430020
      2.0240000    868.9930120
      2.0250000    869.4432060
      2.0260000    869.8928380
      2.0270000    870.3422480
      2.0280000    870.7927370
      2.0290000    871.2449200
      2.0300000    871.6955070
      2.0310000    872.1452330
      2.0320000    872.5957250
      2.0330000    873.0458880
      2.0340000    873.4958070
      2.0350000    873.9463710
      2.0360000    874.3966840
      2.0370000    874.8474550
      2.0380000    875.2979810
      2.0390000    875.7492980
      2.0400000    876.1997670
      2.0410000    876.6505240
      2.0420000    877.1003320
      2.0430000    877.5513110
      2.0440000    878.0048930
      2.0450000    878.4562670
      2.0460000    878.9065040
      2.0470000    879.3573450
      2.0480000    879.8084370
      2.0490000    880.2586470
      2.0500000    880.7105100
      2.0510000    881.1598370
      2.0520000    881.6092370
      2.0530000    882.0647570
      2.0540000    882.5152590
      2.0550000    882.9650540
      2.0560000    883.4156030
      2.0570000    883.8676430
      2.0580000    884.3194090
      2.0590000    884.7696220
      2.0600000    885.2209160
      2.0610000    885.6719870
      2.0620000    886.1236950
      2.0630000    886.5773720
      2.0640000    887.0318660
      2.0650000    887.4821830
      2.0660000    887.9342960
      2.0670000    888.3869770
      2.0680000    888.8378690
      2.0690000    889.2893320
      2.0700000    889.7441320
      2.0710000    890.1963560
      2.0720000    890.6461800
      2.0730000    891.0973660
      2.0740000    891.5482550
      2.0750000    891.9979440
      2.0760000    892.4495200
      2.0770000    892.9008610
      2.0780000    893.3534480
      2.0790000    893.8051220
      2.0800000    894.2557810
      2.0810000    894.7083180
      2.0820000    895.1582650
      2.0830000    895.6082080
      2.0840000    896.0589550
      2.0850000    896.5119490
      2.0860000    896.9629150
      2.0870000    897.4137320
      2.0880000    897.8666840
      2.0890000    898.3192860
      2.0900000    898.7702570
      2.0910000    899.2211760
      2.0920000    899.6720370
      2.0930000    900.1233440
      2.0940000    900.5754340
      2.0950000    901.0259280
      2.0960000    901.4785950
      2.0970000    901.9295670
      2.0980000    902.3794970
      2.0990000    902.8365360
      2.1000000    903.2868760
      2.1010000    903.7375790
      2.1020000    904.1885390
      2.1030000    904.6430520
      2.1040000    905.0944750
      2.1050000    905.5459500
      2.1060000    905.9965680
      2.1070000    906.4498690
      2.1080000    906.9025600
      2.1090000    907.3535330
      2.1100000    907.8034160
      2.1110000    908.2596320
      2.1120000    908.7148350
      2.1130000    909.1682860
      2.1140000    909.6195940
      2.1150000    910.0788910
      2.1160000    910.5301950
      2.1170000    910.9853380
      2.1180000    911.4373180
      2.1190000    911.8906890
      2.1200000    912.3428550
      2.1210000    912.7942970
      2.1220000    913.2451620
      2.1230000    913.6974280
      2.1240000    914.1497950
      2.1250000    914.6075400
      2.1260000    915.0592760
      2.1270000    915.5113280
      2.1280000    915.9628590
      2.1290000    916.4149910
      2.1300000    916.8658740
      2.1310000    917.3174250
      2.1320000    917.7684890
      2.1330000    918.2225000
      2.1340000    918.6854500
      2.1350000    919.1418930
      2.1360000    919.5943030
      2.1370000    920.0473220
      2.1380000    920.4993320
      2.1390000    920.9502110
      2.1400000    921.4020100
      2.1410000    921.8544250
      2.1420000    922.3062030
      2.1430000    922.7593040
      2.1440000    923.2110420
      2.1450000    923.6627410
      2.1460000    924.1229020
      2.1470000    924.5750540
      2.1480000    925.0261480
      2.1490000    925.4782720
      2.1500000    925.9296150
      2.1510000    926.3804690
      2.1520000    926.8330720
      2.1530000    927.2851830
      2.1540000    927.7394150
      2.1550000    928.1947650
      2.1560000    928.6495260
      2.1570000    929.1011170
      2.1580000    929.5544920
      2.1590000    930.0065810
      2.1600000    930.4595490
      2.1610000    930.9119030
      2.1620000    931.3634810
      2.1630000    931.8161090
      2.1640000    932.2678290
      2.1650000    932.7192160
      2.1660000    933.1705080
      2.1670000    933.6240330
      2.1680000    934.0751750
      2.1690000    934.5288870
      2.1700000    934.9812810
      2.1710000    935.4332010
      2.1720000    935.8862080
      2.1730000    936.3386820
      2.1740000    936.7914040
      2.1750000    937.2437250
      2.1760000    937.6974750
      2.1770000    938.1494920
      2.1780000    938.6015100
      2.1790000    939.0562350
      2.1800000    939.5081630
      2.1810000    939.9597120
      2.1820000    940.4122490
      2.1830000    940.8649340
      2.1840000    941.3163770
      2.1850000    941.7682120
      2.1860000    942.2201210
      2.1870000    942.6729330
      2.1880000    943.1245900
      2.1890000    943.5768320
      2.1900000    944.0293150
      2.1910000    944.4794230
      2.1920000    944.9305100
      2.1930000    945.3829570
      2.1940000    945.8350260
      2.1950000    946.2875340
      2.1960000    946.7406480
      2.1970000    947.1920450
      2.1980000    947.6458480
      2.1990000    948.0976370
      2.2000000    948.5496190
      2.2010000    949.0020050
      2.2020000    949.4536300
      2.2030000    949.9056760
      2.2040000    950.3577190
      2.2050000    950.8080390
      2.2060000    951.2606140
      2.2070000    951.7126680
      2.2080000    952.1642180
      2.2090000    952.6164740
      2.2100000    953.0690000
      2.2110000    953.5214330
      2.2120000    953.9725890
      2.2130000    954.4242700
      2.2140000    954.8770820
      2.2150000    955.3295160
      2.2160000    955.7822510
      2.2170000    956.2347810
      2.2180000    956.6872920
      2.2190000    957.1402640
      2.2200000    957.5924670
      2.2210000    958.0435780
      2.2220000    958.4963660
      2.2230000    958.9494590
      2.2240000    959.4013730
      2.2250000    959.8529510
      2.2260000    960.3046860
      2.2270000    960.7568810
      2.2280000    961.2088340
      2.2290000    961.6610930
      2.2300000    962.1133080
      2.2310000    962.5679970
      2.2320000    963.0213510
      2.2330000    963.4742170
      2.2340000    963.9272870
      2.2350000    964.3817730
      2.2360000    964.8381730
      2.2370000    965.2922470
      2.2380000    965.7462080
      2.2390000    966.1974910
      2.2400000    966.6547730
      2.2410000    967.1066960
      2.2420000    967.5593020
      2.2430000    968.0137480
      2.2440000    968.4660050
      2.2450000    968.9187970
      2.2460000    969.3713900
      2.2470000    969.8231340
      2.2480000    970.2753420
      2.2490000    970.7325260
      2.2500000    971.1848830
      2.2510000    971.6367770
      2.2520000    972.0888930
      2.2530000    972.5414740
      2.2540000    972.9939950
      2.2550000    973.4455910
      2.2560000    973.8978460
      2.2570000    974.3500190
      2.2580000    974.8030110
      2.2590000    975.2552070
      2.2600000    975.7096410
      2.2610000    976.1610610
      2.2620000    976.6135020
      2.2630000    977.0664610
      2.2640000    977.5182430
      2.2650000    977.9707570
      2.2660000    978.4271940
      2.2670000    978.8836440
      2.2680000    979.3363590
      2.2690000    979.7883620
      2.2700000    980.2402330
      2.2710000    980.6994170
      2.2720000    981.1518590
      2.2730000    981.6040800
      2.2740000    982.0562440
      2.2750000    982.5087280
      2.2760000    982.9620730
      2.2770000    983.4147440
      2.2780000    983.8731890
      2.2790000    984.3255900
      2.2800000    984.7776690
      2.2810000    985.2299330
      2.2820000    985.6825750
      2.2830000    986.1352520
      2.2840000    986.5879800
      2.2850000    987.0397190
      2.2860000    987.4925750
      2.2870000    987.9445170
      2.2880000    988.3963330
      2.2890000    988.8503460
      2.2900000    989.3031940
      2.2910000    989.7560140
      2.2920000    990.2081310
      2.2930000    990.6612110
      2.2940000    991.1164990
      2.2950000    991.5698490
      2.2960000    992.0251510
      2.2970000    992.4775300
      2.2980000    992.9383390
      2.2990000    993.3915310
      2.3000000    993.8444350
      2.3010000    994.2980110
      2.3020000    994.7536420
      2.3030000    995.2066550
      2.3040000    995.6591590
      2.3050000    996.1110750
      2.3060000    996.5628580
      2.3070000    997.0153410
      2.3080000    997.4672790
      2.3090000    997.9198040
      2.3100000    998.3718030
      2.3110000    998.8239790
      2.3120000    999.2756510
      2.3130000    999.7281260
      2.3140000   1000.1813270
      2.3150000   1000.6327480
      2.3160000   1001.0854950
      2.3170000   1001.5378250
      2.3180000   1001.9897070
      2.3190000   1002.4420810
      2.3200000   1002.8951360
      2.3210000   1003.3473580
      2.3220000   1003.8008550
      2.3230000   1004.2534830
      2.3240000   1004.7081420
      2.3250000   1005.1617310
      2.3260000   1005.6141730
      2.3270000   1006.0693640
      2.3280000   1006.5244380
      2.3290000   1006.9779800
      2.3300000   1007.4341670
      2.3310000   1007.8868760
      2.3320000   1008.3404360
      2.3330000   1008.7959360
      2.3340000   1009.2483830
      2.3350000   1009.7028140
      2.3360000   1010.1568770
      2.3370000   1010.6103470
      2.3380000   1011.0625220
      2.3390000   1011.5160650
      2.3400000   1011.9708270
      2.3410000   1012.4240630
      2.3420000   1012.8880170
      2.3430000   1013.3420500
      2.3440000   1013.7956040
      2.3450000   1014.2473360
      2.3460000   1014.6997470
      2.3470000   1015.1520940
      2.3480000   1015.6051010
      2.3490000   1016.0578850
      2.3500000   1016.5127000
      2.3510000   1016.9650190
      2.3520000   1017.4179650
      2.3530000   1017.8699240
      2.3540000   1018.3218850
      2.3550000   1018.7748310
      2.3560000   1019.2274200
      2.3570000   1019.6811780
      2.3580000   1020.1334530
      2.3590000   1020.5871550
      2.3600000   1021.0391020
      2.3610000   1021.4931100
      2.3620000   1021.9460150
      2.3630000   1022.4000980
      2.3640000   1022.8524430
      2.3650000   1023.3057350
      2.3660000   1023.7592720
      2.3670000   1024.2129710
      2.3680000   1024.6720680
      2.3690000   1025.1254450
      2.3700000   1025.5798110
      2.3710000   1026.0332220
      2.3720000   1026.4873450
      2.3730000   1026.9412500
      2.3740000   1027.3948690
      2.3750000   1027.8491840
      2.3760000   1028.3020990
      2.3770000   1028.7568770
      2.3780000   1029.2100000
      2.3790000   1029.6644510
      2.3800000   1030.1178820
      2.3810000   1030.5715610
      2.3820000   1031.0259520
      2.3830000   1031.4809770
      2.3840000   1031.9351750
      2.3850000   1032.3890640
      2.3860000   1032.8439320
      2.3870000   1033.2977090
      2.3880000   1033.7529030
      2.3890000   1034.2068680
      2.3900000   1034.6606120
      2.3910000   1035.1140480
      2.3920000   1035.5692180
      2.3930000   1036.0227290
      2.3940000   1036.4769760
      2.3950000   1036.9352490
      2.3960000   1037.3889720
      2.3970000   1037.8429100
      2.3980000   1038.3014390
      2.3990000   1038.7627100
      2.4000000   1039.2263720
      2.4010000   1039.7090950
      2.4020000   1040.1642560
      2.4030000   1040.6176690
      2.4040000   1041.0700950
      2.4050000   1041.5242180
      2.4060000   1041.9792120
      2.4070000   1042.4340860
      2.4080000   1042.8878520
      2.4090000   1043.3421040
      2.4100000   1043.7975130
      2.4110000   1044.2506450
      2.4120000   1044.7060960
      2.4130000   1045.1597020
      2.4140000   1045.6133900
      2.4150000   1046.0669740
      2.4160000   1046.5212760
      2.4170000   1046.9737600
      2.4180000   1047.4271950
      2.4190000   1047.8809690
      2.4200000   1048.3349300
      2.4210000   1048.7971160
      2.4220000   1049.2510960
      2.4230000   1049.7059280
      2.4240000   1050.1604570
      2.4250000   1050.6179080
      2.4260000   1051.0723140
      2.4270000   1051.5277260
      2.4280000   1051.9818700
      2.4290000   1052.4361650
      2.4300000   1052.8904240
      2.4310000   1053.3476790
      2.4320000   1053.8019110
      2.4330000   1054.2561980
      2.4340000   1054.7106110
      2.4350000   1055.1650890
      2.4360000   1055.6199380
      2.4370000   1056.0740260
      2.4380000   1056.5279450
      2.4390000   1056.9819920
      2.4400000   1057.4357570
      2.4410000   1057.8905460
      2.4420000   1058.3459180
      2.4430000   1058.8030060
      2.4440000   1059.2571170
      2.4450000   1059.7127620
      2.4460000   1060.1676170
      2.4470000   1060.6240130
      2.4480000   1061.0777660
      2.4490000   1061.5316290
      2.4500000   1061.9851760
      2.4510000   1062.4382140
      2.4520000   1062.8915480
      2.4530000   1063.3457980
      2.4540000   1063.7994920
      2.4550000   1064.2534240
      2.4560000   1064.7071770
      2.4570000   1065.1613000
      2.4580000   1065.6153470
      2.4590000   1066.0710040
      2.4600000   1066.5259540
      2.4610000   1066.9805800
      2.4620000   1067.4368470
      2.4630000   1067.8923020
      2.4640000   1068.3476160
      2.4650000   1068.8017360
      2.4660000   1069.2558880
      2.4670000   1069.7104040
      2.4680000   1070.1648250
      2.4690000   1070.6221720
      2.4700000   1071.0765720
      2.4710000   1071.5307760
      2.4720000   1071.9847760
      2.4730000   1072.4375860
      2.4740000   1072.8924190
      2.4750000   1073.3463910
      2.4760000   1073.8000630
      2.4770000   1074.2529850
      2.4780000   1074.7076530
      2.4790000   1075.1619450
      2.4800000   1075.6151330
      2.4810000   1076.0692680
      2.4820000   1076.5272640
      2.4830000   1076.9804700
      2.4840000   1077.4351770
      2.4850000   1077.8958780
      2.4860000   1078.3616140
      2.4870000   1078.8181890
      2.4880000   1079.2754450
      2.4890000   1079.7309640
      2.4900000   1080.1872550
      2.4910000   1080.6433210
      2.4920000   1081.0973200
      2.4930000   1081.5523230
      2.4940000   1082.0063980
      2.4950000   1082.4615300
      2.4960000   1082.9165900
      2.4970000   1083.3712780
      2.4980000   1083.8262150
      2.4990000   1084.2808860
      2.5000000   1084.7360530
      2.5010000   1085.1922230
      2.5020000   1085.6468210
      2.5030000   1086.1011590
      2.5040000   1086.5546570
      2.5050000   1087.0120710
      2.5060000   1087.4671690
      2.5070000   1087.9216030
      2.5080000   1088.3749400
      2.5090000   1088.8284050
      2.5100000   1089.2825880
      2.5110000   1089.7402830
      2.5120000   1090.1946830
      2.5130000   1090.6514110
      2.5140000   1091.1055100
      2.5150000   1091.5596190
      2.5160000   1092.0126210
      2.5170000   1092.4655110
      2.5180000   1092.9207260
      2.5190000   1093.3752900
      2.5200000   1093.8290030
      2.5210000   1094.2858760
      2.5220000   1094.7397630
      2.5230000   1095.1943160
      2.5240000   1095.6494060
      2.5250000   1096.1025820
      2.5260000   1096.5554330
      2.5270000   1097.0088870
      2.5280000   1097.4644830
      2.5290000   1097.9181360
      2.5300000   1098.3727300
      2.5310000   1098.8267860
      2.5320000   1099.2829190
      2.5330000   1099.7389850
      2.5340000   1100.1931090
      2.5350000   1100.6489710
      2.5360000   1101.1025680
      2.5370000   1101.5562330
      2.5380000   1102.0090870
      2.5390000   1102.4646450
      2.5400000   1102.9183560
      2.5410000   1103.3721820
      2.5420000   1103.8287110
      2.5430000   1104.2829120
      2.5440000   1104.7370420
      2.5450000   1105.1911950
      2.5460000   1105.6453180
      2.5470000   1106.0990940
      2.5480000   1106.5524400
      2.5490000   1107.0071210
      2.5500000   1107.4617400
      2.5510000   1107.9161370
      2.5520000   1108.3694940
      2.5530000   1108.8237330
      2.5540000   1109.2776050
      2.5550000   1109.7329530
      2.5560000   1110.1868720
      2.5570000   1110.6397570
      2.5580000   1111.0957730
      2.5590000   1111.5507230
      2.5600000   1112.0046850
      2.5610000   1112.4588490
      2.5620000   1112.9131480
      2.5630000   1113.3674230
      2.5640000   1113.8219590
      2.5650000   1114.2785040
      2.5660000   1114.7343970
      2.5670000   1115.1913390
      2.5680000   1115.6483680
      2.5690000   1116.1028290
      2.5700000   1116.5570640
      2.5710000   1117.0112370
      2.5720000   1117.4648820
      2.5730000   1117.9185440
      2.5740000   1118.3729280
      2.5750000   1118.8281830
      2.5760000   1119.2824160
      2.5770000   1119.7364560
      2.5780000   1120.1913240
      2.5790000   1120.6458140
      2.5800000   1121.1005650
      2.5810000   1121.5554530
      2.5820000   1122.0097020
      2.5830000   1122.4649550
      2.5840000   1122.9193190
      2.5850000   1123.3741510
      2.5860000   1123.8287470
      2.5870000   1124.2836260
      2.5880000   1124.7384160
      2.5890000   1125.1931630
      2.5900000   1125.6472740
      2.5910000   1126.1007880
      2.5920000   1126.5544050
      2.5930000   1127.0118940
      2.5940000   1127.4662850
      2.5950000   1127.9212640
      2.5960000   1128.3755370
      2.5970000   1128.8300240
      2.5980000   1129.2833480
      2.5990000   1129.7375850
      2.6000000   1130.1916480
      2.6010000   1130.6459250
      2.6020000   1131.1009870
      2.6030000   1131.5561050
      2.6040000   1132.0127100
      2.6050000   1132.4681330
      2.6060000   1132.9237710
      2.6070000   1133.3792720
      2.6080000   1133.8344790
      2.6090000   1134.2889580
      2.6100000   1134.7433880
      2.6110000   1135.1970730
      2.6120000   1135.6522310
      2.6130000   1136.1088340
      2.6140000   1136.5649490
      2.6150000   1137.0195920
      2.6160000   1137.4743350
      2.6170000   1137.9286720
      2.6180000   1138.3836280
      2.6190000   1138.8386530
      2.6200000   1139.2931790
      2.6210000   1139.7478690
      2.6220000   1140.2014860
      2.6230000   1140.6555640
      2.6240000   1141.1110600
      2.6250000   1141.5666090
      2.6260000   1142.0213860
      2.6270000   1142.4762630
      2.6280000   1142.9298930
      2.6290000   1143.3838210
      2.6300000   1143.8410350
      2.6310000   1144.2969570
      2.6320000   1144.7534560
      2.6330000   1145.2080010
      2.6340000   1145.6626490
      2.6350000   1146.1173290
      2.6360000   1146.5721730
      2.6370000   1147.0258470
      2.6380000   1147.4809300
      2.6390000   1147.9346050
      2.6400000   1148.3899970
      2.6410000   1148.8449080
      2.6420000   1149.2999500
      2.6430000   1149.7553760
      2.6440000   1150.2084980
      2.6450000   1150.6645930
      2.6460000   1151.1186610
      2.6470000   1151.5738050
      2.6480000   1152.0284370
      2.6490000   1152.4837500
      2.6500000   1152.9377110
      2.6510000   1153.3931980
      2.6520000   1153.8483440
      2.6530000   1154.3034250
      2.6540000   1154.7594840
      2.6550000   1155.2155770
      2.6560000   1155.6719830
      2.6570000   1156.1266310
      2.6580000   1156.5814530
      2.6590000   1157.0380290
      2.6600000   1157.4925840
      2.6610000   1157.9479680
      2.6620000   1158.4031390
      2.6630000   1158.8600000
      2.6640000   1159.3139680
      2.6650000   1159.7754280
      2.6660000   1160.2345660
      2.6670000   1160.6918700
      2.6680000   1161.1488520
      2.6690000   1161.6047590
      2.6700000   1162.0608480
      2.6710000   1162.5166630
      2.6720000   1162.9718290
      2.6730000   1163.4269550
      2.6740000   1163.8831010
      2.6750000   1164.3372920
      2.6760000   1164.7924910
      2.6770000   1165.2462730
      2.6780000   1165.7013170
      2.6790000   1166.1558010
      2.6800000   1166.6101230
      2.6810000   1167.0655170
      2.6820000   1167.5205450
      2.6830000   1167.9755250
      2.6840000   1168.4306080
      2.6850000   1168.8874360
      2.6860000   1169.3422570
      2.6870000   1169.7995670
      2.6880000   1170.2541220
      2.6890000   1170.7085070
      2.6900000   1171.1626590
      2.6910000   1171.6182300
      2.6920000   1172.0718770
      2.6930000   1172.5267120
      2.6940000   1172.9811610
      2.6950000   1173.4353340
      2.6960000   1173.8899750
      2.6970000   1174.3450610
      2.6980000   1174.8008580
      2.6990000   1175.2558360
      2.7000000   1175.7113620
      2.7010000   1176.1675150
      2.7020000   1176.6227420
      2.7030000   1177.0797490
      2.7040000   1177.5344940
      2.7050000   1177.9894770
      2.7060000   1178.4450220
      2.7070000   1178.8997120
      2.7080000   1179.3548300
      2.7090000   1179.8095850
      2.7100000   1180.2646170
      2.7110000   1180.7199550
      2.7120000   1181.1762180
      2.7130000   1181.6314250
      2.7140000   1182.0875080
      2.7150000   1182.5427490
      2.7160000   1182.9985350
      2.7170000   1183.4544160
      2.7180000   1183.9104660
      2.7190000   1184.3649420
      2.7200000   1184.8207760
      2.7210000   1185.2759420
      2.7220000   1185.7319320
      2.7230000   1186.1877360
      2.7240000   1186.6464150
      2.7250000   1187.1033050
      2.7260000   1187.5734840
      2.7270000   1188.0532470
      2.7280000   1188.5087570
      2.7290000   1188.9635130
      2.7300000   1189.4198990
      2.7310000   1189.8824660
      2.7320000   1190.3381610
      2.7330000   1190.7964530
      2.7340000   1191.2523210
      2.7350000   1191.7079840
      2.7360000   1192.1642830
      2.7370000   1192.6197970
      2.7380000   1193.0753410
      2.7390000   1193.5324120
      2.7400000   1193.9882490
      2.7410000   1194.4458700
      2.7420000   1194.9017720
      2.7430000   1195.3574980
      2.7440000   1195.8114300
      2.7450000   1196.2659060
      2.7460000   1196.7225900
      2.7470000   1197.1779350
      2.7480000   1197.6333490
      2.7490000   1198.0896860
      2.7500000   1198.5471440
      2.7510000   1199.0028730
      2.7520000   1199.4594870
      2.7530000   1199.9148730
      2.7540000   1200.3697580
      2.7550000   1200.8256270
      2.7560000   1201.2798570
      2.7570000   1201.7364010
      2.7580000   1202.1910780
      2.7590000   1202.6469670
      2.7600000   1203.1022260
      2.7610000   1203.5582980
      2.7620000   1204.0130930
      2.7630000   1204.4688100
      2.7640000   1204.9247690
      2.7650000   1205.3810890
      2.7660000   1205.8362130
      2.7670000   1206.2920280
      2.7680000   1206.7490640
      2.7690000   1207.2035710
      2.7700000   1207.6595330
      2.7710000   1208.1152260
      2.7720000   1208.5729650
      2.7730000   1209.0286200
      2.7740000   1209.4864690
      2.7750000   1209.9418510
      2.7760000   1210.3972190
      2.7770000   1210.8559960
      2.7780000   1211.3109960
      2.7790000   1211.7665490
      2.7800000   1212.2218410
      2.7810000   1212.6774090
      2.7820000   1213.1317650
      2.7830000   1213.5872360
      2.7840000   1214.0416090
      2.7850000   1214.4979640
      2.7860000   1214.9545490
      2.7870000   1215.4109990
      2.7880000   1215.8666370
      2.7890000   1216.3213510
      2.7900000   1216.7766010
      2.7910000   1217.2315110
      2.7920000   1217.6880120
      2.7930000   1218.1432010
      2.7940000   1218.5993290
      2.7950000   1219.0545030
      2.7960000   1219.5105150
      2.7970000   1219.9661030
      2.7980000   1220.4291890
      2.7990000   1220.8885890
      2.8000000   1221.3451270
      2.8010000   1221.8025510
      2.8020000   1222.2577660
      2.8030000   1222.7166760
      2.8040000   1223.1722410
      2.8050000   1223.6275970
      2.8060000   1224.0856050
      2.8070000   1224.5412050
      2.8080000   1224.9969780
      2.8090000   1225.4524780
      2.8100000   1225.9131060
      2.8110000   1226.3687860
      2.8120000   1226.8237110
      2.8130000   1227.2793030
      2.8140000   1227.7345710
      2.8150000   1228.1891350
      2.8160000   1228.6447590
      2.8170000   1229.0998830
      2.8180000   1229.5566710
      2.8190000   1230.0113960
      2.8200000   1230.4662690
      2.8210000   1230.9218620
      2.8220000   1231.3774690
      2.8230000   1231.8407430
      2.8240000   1232.2952030
      2.8250000   1232.7503590
      2.8260000   1233.2062230
      2.8270000   1233.6614870
      2.8280000   1234.1171410
      2.8290000   1234.5730670
      2.8300000   1235.0291420
      2.8310000   1235.4854630
      2.8320000   1235.9419140
      2.8330000   1236.3976380
      2.8340000   1236.8535370
      2.8350000   1237.3083940
      2.8360000   1237.7647930
      2.8370000   1238.2198190
      2.8380000   1238.6748940
      2.8390000   1239.1297030
      2.8400000   1239.5847050
      2.8410000   1240.0393800
      2.8420000   1240.4943350
      2.8430000   1240.9500130
      2.8440000   1241.4046700
      2.8450000   1241.8609500
      2.8460000   1242.3167950
      2.8470000   1242.7724360
      2.8480000   1243.2274220
      2.8490000   1243.6833550
      2.8500000   1244.1390530
      2.8510000   1244.5943490
      2.8520000   1245.0494730
      2.8530000   1245.5051090
      2.8540000   1245.9604060
      2.8550000   1246.4160560
      2.8560000   1246.8713040
      2.8570000   1247.3279300
      2.8580000   1247.7831160
      2.8590000   1248.2404330
      2.8600000   1248.6971720
      2.8610000   1249.1539830
      2.8620000   1249.6098850
      2.8630000   1250.0674960
      2.8640000   1250.5248240
      2.8650000   1250.9806060
      2.8660000   1251.4383120
      2.8670000   1251.8936650
      2.8680000   1252.3486490
      2.8690000   1252.8055940
      2.8700000   1253.2607030
      2.8710000   1253.7161550
      2.8720000   1254.1718840
      2.8730000   1254.6276680
      2.8740000   1255.0827210
      2.8750000   1255.5387780
      2.8760000   1255.9955620
      2.8770000   1256.4505790
      2.8780000   1256.9067680
      2.8790000   1257.3607740
      2.8800000   1257.8170720
      2.8810000   1258.2719580
      2.8820000   1258.7280540
      2.8830000   1259.1843240
      2.8840000   1259.6408450
      2.8850000   1260.0974680
      2.8860000   1260.5540060
      2.8870000   1261.0121760
      2.8880000   1261.4674220
      2.8890000   1261.9241190
      2.8900000   1262.3806180
      2.8910000   1262.8381850
      2.8920000   1263.2942690
      2.8930000   1263.7544380
      2.8940000   1264.2130070
      2.8950000   1264.6705000
      2.8960000   1265.1272910
      2.8970000   1265.5857430
      2.8980000   1266.0429590
      2.8990000   1266.4983280
      2.9000000   1266.9544470
      2.9010000   1267.4111320
      2.9020000   1267.8691270
      2.9030000   1268.3244420
      2.9040000   1268.7799010
      2.9050000   1269.2362250
      2.9060000   1269.6919190
      2.9070000   1270.1471610
      2.9080000   1270.6040950
      2.9090000   1271.0607540
      2.9100000   1271.5179050
      2.9110000   1271.9737100
      2.9120000   1272.4297510
      2.9130000   1272.8859500
      2.9140000   1273.3417740
      2.9150000   1273.7981240
      2.9160000   1274.2542410
      2.9170000   1274.7102460
      2.9180000   1275.1670770
      2.9190000   1275.6234410
      2.9200000   1276.0800320
      2.9210000   1276.5369800
      2.9220000   1276.9932290
      2.9230000   1277.4494720
      2.9240000   1277.9044780
      2.9250000   1278.3612430
      2.9260000   1278.8171230
      2.9270000   1279.2729410
      2.9280000   1279.7322610
      2.9290000   1280.1870660
      2.9300000   1280.6438060
      2.9310000   1281.1046600
      2.9320000   1281.5639850
      2.9330000   1282.0227670
      2.9340000   1282.4793280
      2.9350000   1282.9341140
      2.9360000   1283.3906130
      2.9370000   1283.8488660
      2.9380000   1284.3049520
      2.9390000   1284.7629930
      2.9400000   1285.2190680
      2.9410000   1285.6756410
      2.9420000   1286.1317420
      2.9430000   1286.5884610
      2.9440000   1287.0444870
      2.9450000   1287.5009960
      2.9460000   1287.9564830
      2.9470000   1288.4125460
      2.9480000   1288.8675960
      2.9490000   1289.3241000
      2.9500000   1289.7788490
      2.9510000   1290.2341130
      2.9520000   1290.6904840
      2.9530000   1291.1456940
      2.9540000   1291.6041840
      2.9550000   1292.0599500
      2.9560000   1292.5162190
      2.9570000   1292.9847410
      2.9580000   1293.4401260
      2.9590000   1293.8961260
      2.9600000   1294.3524840
      2.9610000   1294.8084430
      2.9620000   1295.2642950
      2.9630000   1295.7195610
      2.9640000   1296.1751310
      2.9650000   1296.6311960
      2.9660000   1297.0867410
      2.9670000   1297.5440600
      2.9680000   1297.9988730
      2.9690000   1298.4557930
      2.9700000   1298.9107710
      2.9710000   1299.3661480
      2.9720000   1299.8215830
      2.9730000   1300.2772400
      2.9740000   1300.7321230
      2.9750000   1301.1878900
      2.9760000   1301.6431570
      2.9770000   1302.0981520
      2.9780000   1302.5550460
      2.9790000   1303.0109790
      2.9800000   1303.4680330
      2.9810000   1303.9238430
      2.9820000   1304.3782600
      2.9830000   1304.8336080
      2.9840000   1305.2896560
      2.9850000   1305.7453480
      2.9860000   1306.2005880
      2.9870000   1306.6568170
      2.9880000   1307.1134380
      2.9890000   1307.5693050
      2.9900000   1308.0260010
      2.9910000   1308.4844090
      2.9920000   1308.9416320
      2.9930000   1309.3981070
      2.9940000   1309.8545780
      2.9950000   1310.3110530
      2.9960000   1310.7699280
      2.9970000   1311.2268300
      2.9980000   1311.6837090
      2.9990000   1312.1406200
      3.0000000   1312.5973180
      3.0010000   1313.0528920
      3.0020000   1313.5110420
      3.0030000   1313.9664720
      3.0040000   1314.4227620
      3.0050000   1314.8795850
      3.0060000   1315.3356910
      3.0070000   1315.7914000
      3.0080000   1316.2472400
      3.0090000   1316.7025750
      3.0100000   1317.1570660
      3.0110000   1317.6129270
      3.0120000   1318.0690230
      3.0130000   1318.5265080
      3.0140000   1318.9838010
      3.0150000   1319.4406320
      3.0160000   1319.8967250
      3.0170000   1320.3512400
      3.0180000   1320.8091220
      3.0190000   1321.2650840
      3.0200000   1321.7231070
      3.0210000   1322.1791330
      3.0220000   1322.6377240
      3.0230000   1323.0937820
      3.0240000   1323.5503970
      3.0250000   1324.0055760
      3.0260000   1324.4625640
      3.0270000   1324.9186280
      3.0280000   1325.3746800
      3.0290000   1325.8314320
      3.0300000   1326.2882960
      3.0310000   1326.7434600
      3.0320000   1327.1993070
      3.0330000   1327.6559000
      3.0340000   1328.1124290
      3.0350000   1328.5685170
      3.0360000   1329.0240490
      3.0370000   1329.4807570
      3.0380000   1329.9363250
      3.0390000   1330.3934820
      3.0400000   1330.8495240
      3.0410000   1331.3054240
      3.0420000   1331.7627220
      3.0430000   1332.2174620
      3.0440000   1332.6739560
      3.0450000   1333.1312670
      3.0460000   1333.5909940
      3.0470000   1334.0460470
      3.0480000   1334.5021540
      3.0490000   1334.9588290
      3.0500000   1335.4155560
      3.0510000   1335.8737980
      3.0520000   1336.3311150
      3.0530000   1336.7902730
      3.0540000   1337.2501860
      3.0550000   1337.7094860
      3.0560000   1338.1685840
      3.0570000   1338.6277370
      3.0580000   1339.0882650
      3.0590000   1339.5681190
      3.0600000   1340.0267200
      3.0610000   1340.4857870
      3.0620000   1340.9433100
      3.0630000   1341.4001580
      3.0640000   1341.8620180
      3.0650000   1342.3225720
      3.0660000   1342.7843530
      3.0670000   1343.2437580
      3.0680000   1343.7043030
      3.0690000   1344.1604590
      3.0700000   1344.6178660
      3.0710000   1345.0744520
      3.0720000   1345.5308470
      3.0730000   1345.9855720
      3.0740000   1346.4421150
      3.0750000   1346.8987060
      3.0760000   1347.3555830
      3.0770000   1347.8129110
      3.0780000   1348.2708040
      3.0790000   1348.7285290
      3.0800000   1349.1855460
      3.0810000   1349.6451580
      3.0820000   1350.1007590
      3.0830000   1350.5589050
      3.0840000   1351.0155290
      3.0850000   1351.4722380
      3.0860000   1351.9286640
      3.0870000   1352.3853480
      3.0880000   1352.8415170
      3.0890000   1353.2986230
      3.0900000   1353.7558440
      3.0910000   1354.2128510
      3.0920000   1354.6702840
      3.0930000   1355.1263260
      3.0940000   1355.5852080
      3.0950000   1356.0402400
      3.0960000   1356.4964680
      3.0970000   1356.9540980
      3.0980000   1357.4107030
      3.0990000   1357.8677960
      3.1000000   1358.3243290
      3.1010000   1358.7844430
      3.1020000   1359.2413680
      3.1030000   1359.6973510
      3.1040000   1360.1533960
      3.1050000   1360.6107570
      3.1060000   1361.0668110
      3.1070000   1361.5224840
      3.1080000   1361.9788550
      3.1090000   1362.4347130
      3.1100000   1362.8914280
      3.1110000   1363.3501390
      3.1120000   1363.8065680
      3.1130000   1364.2624600
      3.1140000   1364.7193410
      3.1150000   1365.1765240
      3.1160000   1365.6346140
      3.1170000   1366.0903620
      3.1180000   1366.5474570
      3.1190000   1367.0053360
      3.1200000   1367.4616560
      3.1210000   1367.9181370
      3.1220000   1368.3750920
      3.1230000   1368.8318160
      3.1240000   1369.2879290
      3.1250000   1369.7461630
      3.1260000   1370.2033450
      3.1270000   1370.6620240
      3.1280000   1371.1197570
      3.1290000   1371.5793160
      3.1300000   1372.0372290
      3.1310000   1372.4981700
      3.1320000   1372.9560820
      3.1330000   1373.4148260
      3.1340000   1373.8715170
      3.1350000   1374.3300560
      3.1360000   1374.7889200
      3.1370000   1375.2451540
      3.1380000   1375.7027570
      3.1390000   1376.1610240
      3.1400000   1376.6202940
      3.1410000   1377.0773840
      3.1420000   1377.5374920
      3.1430000   1378.0058030
      3.1440000   1378.4690740
      3.1450000   1378.9282250
      3.1460000   1379.3863010
      3.1470000   1379.8433750
      3.1480000   1380.3007570
      3.1490000   1380.7580800
      3.1500000   1381.2151890
      3.1510000   1381.6731280
      3.1520000   1382.1304590
      3.1530000   1382.5868830
      3.1540000   1383.0465320
      3.1550000   1383.5053750
      3.1560000   1383.9630640
      3.1570000   1384.4224670
      3.1580000   1384.8815420
      3.1590000   1385.3394810
      3.1600000   1385.7975360
      3.1610000   1386.2545760
      3.1620000   1386.7128500
      3.1630000   1387.1717530
      3.1640000   1387.6296850
      3.1650000   1388.0875270
      3.1660000   1388.5473900
      3.1670000   1389.0058330
      3.1680000   1389.4643050
      3.1690000   1389.9226060
      3.1700000   1390.3807800
      3.1710000   1390.8429280
      3.1720000   1391.3044120
      3.1730000   1391.7615850
      3.1740000   1392.2175780
      3.1750000   1392.6758280
      3.1760000   1393.1339410
      3.1770000   1393.5942350
      3.1780000   1394.0519680
      3.1790000   1394.5108900
      3.1800000   1394.9677370
      3.1810000   1395.4249000
      3.1820000   1395.8805570
      3.1830000   1396.3388480
      3.1840000   1396.7972590
      3.1850000   1397.2550910
      3.1860000   1397.7133050
      3.1870000   1398.1696630
      3.1880000   1398.6273950
      3.1890000   1399.0875290
      3.1900000   1399.5478080
      3.1910000   1400.0076870
      3.1920000   1400.4705240
      3.1930000   1400.9302080
      3.1940000   1401.3877520
      3.1950000   1401.8457250
      3.1960000   1402.3023550
      3.1970000   1402.7634230
      3.1980000   1403.2287620
      3.1990000   1403.6908050
      3.2000000   1404.1492040
      3.2010000   1404.6094350
      3.2020000   1405.0662370
      3.2030000   1405.5225930
      3.2040000   1405.9793020
      3.2050000   1406.4395480
      3.2060000   1406.8959130
      3.2070000   1407.3526200
      3.2080000   1407.8089890
      3.2090000   1408.2652280
      3.2100000   1408.7219410
      3.2110000   1409.1792480
      3.2120000   1409.6353710
      3.2130000   1410.0923500
      3.2140000   1410.5494940
      3.2150000   1411.0047310
      3.2160000   1411.4621270
      3.2170000   1411.9189630
      3.2180000   1412.3759560
      3.2190000   1412.8322410
      3.2200000   1413.2960200
      3.2210000   1413.7518960
      3.2220000   1414.2098310
      3.2230000   1414.6686530
      3.2240000   1415.1267320
      3.2250000   1415.5823460
      3.2260000   1416.0408370
      3.2270000   1416.4983830
      3.2280000   1416.9546210
      3.2290000   1417.4111790
      3.2300000   1417.8684310
      3.2310000   1418.3254760
      3.2320000   1418.7816420
      3.2330000   1419.2376490
      3.2340000   1419.6934540
      3.2350000   1420.1504450
      3.2360000   1420.6088740
      3.2370000   1421.0653280
      3.2380000   1421.5225470
      3.2390000   1421.9790410
      3.2400000   1422.4365810
      3.2410000   1422.8930640
      3.2420000   1423.3572100
      3.2430000   1423.8149750
      3.2440000   1424.2763410
      3.2450000   1424.7341040
      3.2460000   1425.1936370
      3.2470000   1425.6511660
      3.2480000   1426.1083160
      3.2490000   1426.5647320
      3.2500000   1427.0230070
      3.2510000   1427.4809790
      3.2520000   1427.9381610
      3.2530000   1428.3941790
      3.2540000   1428.8513430
      3.2550000   1429.3091430
      3.2560000   1429.7656950
      3.2570000   1430.2214490
      3.2580000   1430.6793290
      3.2590000   1431.1361150
      3.2600000   1431.5935650
      3.2610000   1432.0500960
      3.2620000   1432.5076800
      3.2630000   1432.9657370
      3.2640000   1433.4234160
      3.2650000   1433.8803730
      3.2660000   1434.3374950
      3.2670000   1434.7942180
      3.2680000   1435.2519710
      3.2690000   1435.7106470
      3.2700000   1436.1675770
      3.2710000   1436.6246990
      3.2720000   1437.0832300
      3.2730000   1437.5428820
      3.2740000   1438.0002370
      3.2750000   1438.4591260
      3.2760000   1438.9210030
      3.2770000   1439.3791130
      3.2780000   1439.8383430
      3.2790000   1440.2948830
      3.2800000   1440.7505920
      3.2810000   1441.2079250
      3.2820000   1441.6650180
      3.2830000   1442.1221730
      3.2840000   1442.5795950
      3.2850000   1443.0369240
      3.2860000   1443.4952490
      3.2870000   1443.9526880
      3.2880000   1444.4116590
      3.2890000   1444.8707500
      3.2900000   1445.3307980
      3.2910000   1445.7888120
      3.2920000   1446.2458210
      3.2930000   1446.7051040
      3.2940000   1447.1645930
      3.2950000   1447.6229520
      3.2960000   1448.0812660
      3.2970000   1448.5394890
      3.2980000   1448.9976850
      3.2990000   1449.4571020
      3.3000000   1449.9146760
      3.3010000   1450.3731650
      3.3020000   1450.8325570
      3.3030000   1451.2919710
      3.3040000   1451.7495410
      3.3050000   1452.2071470
      3.3060000   1452.6648700
      3.3070000   1453.1221290
      3.3080000   1453.5790100
      3.3090000   1454.0364290
      3.3100000   1454.4931260
      3.3110000   1454.9504260
      3.3120000   1455.4088320
      3.3130000   1455.8658320
      3.3140000   1456.3239080
      3.3150000   1456.7860750
      3.3160000   1457.2440730
      3.3170000   1457.7034570
      3.3180000   1458.1603670
      3.3190000   1458.6186050
      3.3200000   1459.0756710
      3.3210000   1459.5352060
      3.3220000   1459.9938810
      3.3230000   1460.4524720
      3.3240000   1460.9112070
      3.3250000   1461.3699030
      3.3260000   1461.8286320
      3.3270000   1462.2874560
      3.3280000   1462.7464760
      3.3290000   1463.2038170
      3.3300000   1463.6692730
      3.3310000   1464.1297890
      3.3320000   1464.5913920
      3.3330000   1465.0493840
      3.3340000   1465.5094070
      3.3350000   1465.9679680
      3.3360000   1466.4264900
      3.3370000   1466.8877360
      3.3380000   1467.3456310
      3.3390000   1467.8044830
      3.3400000   1468.2623190
      3.3410000   1468.7220600
      3.3420000   1469.1810760
      3.3430000   1469.6415080
      3.3440000   1470.1006420
      3.3450000   1470.5587850
      3.3460000   1471.0174180
      3.3470000   1471.4761940
      3.3480000   1471.9339370
      3.3490000   1472.3920150
      3.3500000   1472.8486390
      3.3510000   1473.3057020
      3.3520000   1473.7634410
      3.3530000   1474.2231440
      3.3540000   1474.6860560
      3.3550000   1475.1442180
      3.3560000   1475.6001960
      3.3570000   1476.0575170
      3.3580000   1476.5153290
      3.3590000   1476.9724550
      3.3600000   1477.4285510
      3.3610000   1477.8852580
      3.3620000   1478.3434620
      3.3630000   1478.8009730
      3.3640000   1479.2577540
      3.3650000   1479.7147270
      3.3660000   1480.1719060
      3.3670000   1480.6310380
      3.3680000   1481.0930180
      3.3690000   1481.5498480
      3.3700000   1482.0081550
      3.3710000   1482.4658230
      3.3720000   1482.9235890
      3.3730000   1483.3815530
      3.3740000   1483.8387650
      3.3750000   1484.2962710
      3.3760000   1484.7529410
      3.3770000   1485.2106660
      3.3780000   1485.6687920
      3.3790000   1486.1249210
      3.3800000   1486.5830360
      3.3810000   1487.0392760
      3.3820000   1487.4972800
      3.3830000   1487.9526260
      3.3840000   1488.4113680
      3.3850000   1488.8701610
      3.3860000   1489.3311870
      3.3870000   1489.7889930
      3.3880000   1490.2483150
      3.3890000   1490.7073280
      3.3900000   1491.1641130
      3.3910000   1491.6269490
      3.3920000   1492.0840550
      3.3930000   1492.5427240
      3.3940000   1492.9997170
      3.3950000   1493.4572940
      3.3960000   1493.9160900
      3.3970000   1494.3748470
      3.3980000   1494.8320540
      3.3990000   1495.2908150
      3.4000000   1495.7490800
      3.4010000   1496.2086100
      3.4020000   1496.6660720
      3.4030000   1497.1254110
      3.4040000   1497.5855440
      3.4050000   1498.0431550
      3.4060000   1498.5045010
      3.4070000   1498.9645920
      3.4080000   1499.4234450
      3.4090000   1499.8820350
      3.4100000   1500.3414540
      3.4110000   1500.7995040
      3.4120000   1501.2589480
      3.4130000   1501.7177620
      3.4140000   1502.1764270
      3.4150000   1502.6341360
      3.4160000   1503.0930340
      3.4170000   1503.5531450
      3.4180000   1504.0107710
      3.4190000   1504.4699020
      3.4200000   1504.9291970
      3.4210000   1505.3868600
      3.4220000   1505.8477540
      3.4230000   1506.3067080
      3.4240000   1506.7656910
      3.4250000   1507.2263260
      3.4260000   1507.6834020
      3.4270000   1508.1421120
      3.4280000   1508.6007860
      3.4290000   1509.0590490
      3.4300000   1509.5168530
      3.4310000   1509.9748740
      3.4320000   1510.4330940
      3.4330000   1510.8911020
      3.4340000   1511.3486450
      3.4350000   1511.8060700
      3.4360000   1512.2636100
      3.4370000   1512.7225320
      3.4380000   1513.1803540
      3.4390000   1513.6381160
      3.4400000   1514.0951280
      3.4410000   1514.5548410
      3.4420000   1515.0139090
      3.4430000   1515.4736450
      3.4440000   1515.9324060
      3.4450000   1516.3912580
      3.4460000   1516.8512070
      3.4470000   1517.3109380
      3.4480000   1517.7709170
      3.4490000   1518.2302280
      3.4500000   1518.6877160
      3.4510000   1519.1455400
      3.4520000   1519.6043600
      3.4530000   1520.0615490
      3.4540000   1520.5191950
      3.4550000   1520.9770100
      3.4560000   1521.4345350
      3.4570000   1521.8920840
      3.4580000   1522.3494830
      3.4590000   1522.8070050
      3.4600000   1523.2653890
      3.4610000   1523.7273800
      3.4620000   1524.1861100
      3.4630000   1524.6498750
      3.4640000   1525.1143590
      3.4650000   1525.5784150
      3.4660000   1526.0383870
      3.4670000   1526.4976650
      3.4680000   1526.9565750
      3.4690000   1527.4152790
      3.4700000   1527.8757870
      3.4710000   1528.3372840
      3.4720000   1528.8013630
      3.4730000   1529.2613830
      3.4740000   1529.7225960
      3.4750000   1530.1831830
      3.4760000   1530.6414140
      3.4770000   1531.1072790
      3.4780000   1531.5676600
      3.4790000   1532.0267750
      3.4800000   1532.4841180
      3.4810000   1532.9445570
      3.4820000   1533.4030270
      3.4830000   1533.8608760
      3.4840000   1534.3230050
      3.4850000   1534.7813750
      3.4860000   1535.2397320
      3.4870000   1535.6968690
      3.4880000   1536.1537220
      3.4890000   1536.6111510
      3.4900000   1537.0724400
      3.4910000   1537.5300390
      3.4920000   1537.9879120
      3.4930000   1538.4455660
      3.4940000   1538.9027240
      3.4950000   1539.3600450
      3.4960000   1539.8171260
      3.4970000   1540.2763060
      3.4980000   1540.7330100
      3.4990000   1541.1911050
      3.5000000   1541.6482940
      3.5010000   1542.1059300
      3.5020000   1542.5628620
      3.5030000   1543.0196990
      3.5040000   1543.4790120
      3.5050000   1543.9365310
      3.5060000   1544.3945520
      3.5070000   1544.8527610
      3.5080000   1545.3105100
      3.5090000   1545.7679130
      3.5100000   1546.2255090
      3.5110000   1546.6836890
      3.5120000   1547.1460390
      3.5130000   1547.6045590
      3.5140000   1548.0627040
      3.5150000   1548.5194640
      3.5160000   1548.9777530
      3.5170000   1549.4378460
      3.5180000   1549.8944630
      3.5190000   1550.3519480
      3.5200000   1550.8096480
      3.5210000   1551.2673600
      3.5220000   1551.7265370
      3.5230000   1552.1840640
      3.5240000   1552.6423450
      3.5250000   1553.0995590
      3.5260000   1553.5622110
      3.5270000   1554.0234960
      3.5280000   1554.4814100
      3.5290000   1554.9390080
      3.5300000   1555.3971130
      3.5310000   1555.8545320
      3.5320000   1556.3122790
      3.5330000   1556.7731480
      3.5340000   1557.2323010
      3.5350000   1557.6912430
      3.5360000   1558.1501400
      3.5370000   1558.6106950
      3.5380000   1559.0694680
      3.5390000   1559.5285150
      3.5400000   1559.9888090
      3.5410000   1560.4479000
      3.5420000   1560.9062010
      3.5430000   1561.3670770
      3.5440000   1561.8262330
      3.5450000   1562.2860150
      3.5460000   1562.7437320
      3.5470000   1563.2046820
      3.5480000   1563.6631690
      3.5490000   1564.1214420
      3.5500000   1564.5805230
      3.5510000   1565.0385080
      3.5520000   1565.4973740
      3.5530000   1565.9560850
      3.5540000   1566.4151920
      3.5550000   1566.8732440
      3.5560000   1567.3317670
      3.5570000   1567.7918870
      3.5580000   1568.2507220
      3.5590000   1568.7093560
      3.5600000   1569.1686670
      3.5610000   1569.6298780
      3.5620000   1570.0898030
      3.5630000   1570.5492150
      3.5640000   1571.0076990
      3.5650000   1571.4683820
      3.5660000   1571.9265020
      3.5670000   1572.3855840
      3.5680000   1572.8453960
      3.5690000   1573.3058100
      3.5700000   1573.7650560
      3.5710000   1574.2245530
      3.5720000   1574.6832790
      3.5730000   1575.1418730
      3.5740000   1575.6026800
      3.5750000   1576.0612050
      3.5760000   1576.5196190
      3.5770000   1576.9755840
      3.5780000   1577.4339590
      3.5790000   1577.8914280
      3.5800000   1578.3497950
      3.5810000   1578.8074410
      3.5820000   1579.2660060
      3.5830000   1579.7234050
      3.5840000   1580.1867440
      3.5850000   1580.6453830
      3.5860000   1581.1045490
      3.5870000   1581.5625550
      3.5880000   1582.0200780
      3.5890000   1582.4789950
      3.5900000   1582.9365160
      3.5910000   1583.3969710
      3.5920000   1583.8572680
      3.5930000   1584.3167240
      3.5940000   1584.7775860
      3.5950000   1585.2342950
      3.5960000   1585.6971110
      3.5970000   1586.1585020
      3.5980000   1586.6167860
      3.5990000   1587.0752780
      3.6000000   1587.5340800
      3.6010000   1587.9927510
      3.6020000   1588.4525890
      3.6030000   1588.9108050
      3.6040000   1589.3702090
      3.6050000   1589.8322240
      3.6060000   1590.2892610
      3.6070000   1590.7478140
      3.6080000   1591.2063050
      3.6090000   1591.6663710
      3.6100000   1592.1258530
      3.6110000   1592.5838540
      3.6120000   1593.0515800
      3.6130000   1593.5111950
      3.6140000   1593.9695650
      3.6150000   1594.4362200
      3.6160000   1594.8949950
      3.6170000   1595.3525080
      3.6180000   1595.8106060
      3.6190000   1596.2678600
      3.6200000   1596.7253580
      3.6210000   1597.1834110
      3.6220000   1597.6407930
      3.6230000   1598.0986180
      3.6240000   1598.5561920
      3.6250000   1599.0143690
      3.6260000   1599.4722870
      3.6270000   1599.9291590
      3.6280000   1600.3906000
      3.6290000   1600.8490140
      3.6300000   1601.3083960
      3.6310000   1601.7668220
      3.6320000   1602.2243340
      3.6330000   1602.6838760
      3.6340000   1603.1428470
      3.6350000   1603.6015990
      3.6360000   1604.0591960
      3.6370000   1604.5200260
      3.6380000   1604.9775310
      3.6390000   1605.4350940
      3.6400000   1605.8926470
      3.6410000   1606.3511110
      3.6420000   1606.8100990
      3.6430000   1607.2692020
      3.6440000   1607.7293260
      3.6450000   1608.1886760
      3.6460000   1608.6480930
      3.6470000   1609.1084200
      3.6480000   1609.5706990
      3.6490000   1610.0298750
      3.6500000   1610.4888570
      3.6510000   1610.9481250
      3.6520000   1611.4074160
      3.6530000   1611.8669020
      3.6540000   1612.3334060
      3.6550000   1612.7959730
      3.6560000   1613.2554480
      3.6570000   1613.7140500
      3.6580000   1614.1728200
      3.6590000   1614.6316230
      3.6600000   1615.0890230
      3.6610000   1615.5477910
      3.6620000   1616.0062820
      3.6630000   1616.4642810
      3.6640000   1616.9228780
      3.6650000   1617.3817570
      3.6660000   1617.8394810
      3.6670000   1618.2986250
      3.6680000   1618.7579000
      3.6690000   1619.2159930
      3.6700000   1619.6751840
      3.6710000   1620.1338360
      3.6720000   1620.5928110
      3.6730000   1621.0506080
      3.6740000   1621.5089680
      3.6750000   1621.9663610
      3.6760000   1622.4242590
      3.6770000   1622.8828920
      3.6780000   1623.3418240
      3.6790000   1623.8011150
      3.6800000   1624.2609130
      3.6810000   1624.7191840
      3.6820000   1625.1786810
      3.6830000   1625.6367790
      3.6840000   1626.0948060
      3.6850000   1626.5527880
      3.6860000   1627.0113540
      3.6870000   1627.4707750
      3.6880000   1627.9291590
      3.6890000   1628.3899620
      3.6900000   1628.8494820
      3.6910000   1629.3094170
      3.6920000   1629.7692670
      3.6930000   1630.2298400
      3.6940000   1630.6907630
      3.6950000   1631.1509550
      3.6960000   1631.6132760
      3.6970000   1632.0726190
      3.6980000   1632.5331600
      3.6990000   1632.9932150
      3.7000000   1633.4512540
      3.7010000   1633.9097190
      3.7020000   1634.3689710
      3.7030000   1634.8282930
      3.7040000   1635.2929090
      3.7050000   1635.7500330
      3.7060000   1636.2094960
      3.7070000   1636.6669570
      3.7080000   1637.1245730
      3.7090000   1637.5833490
      3.7100000   1638.0487560
      3.7110000   1638.5081370
      3.7120000   1638.9677130
      3.7130000   1639.4479920
      3.7140000   1639.9067010
      3.7150000   1640.3658090
      3.7160000   1640.8246340
      3.7170000   1641.2839720
      3.7180000   1641.7425410
      3.7190000   1642.2040170
      3.7200000   1642.6625550
      3.7210000   1643.1262860
      3.7220000   1643.5871630
      3.7230000   1644.0465520
      3.7240000   1644.5105980
      3.7250000   1644.9707340
      3.7260000   1645.4315830
      3.7270000   1645.8903810
      3.7280000   1646.3496470
      3.7290000   1646.8110630
      3.7300000   1647.2754870
      3.7310000   1647.7362840
      3.7320000   1648.1988210
      3.7330000   1648.6586240
      3.7340000   1649.1213300
      3.7350000   1649.5808590
      3.7360000   1650.0406820
      3.7370000   1650.4997670
      3.7380000   1650.9595930
      3.7390000   1651.4198560
      3.7400000   1651.8787280
      3.7410000   1652.3388010
      3.7420000   1652.7966220
      3.7430000   1653.2547110
      3.7440000   1653.7158630
      3.7450000   1654.1749600
      3.7460000   1654.6342650
      3.7470000   1655.0924630
      3.7480000   1655.5509770
      3.7490000   1656.0096340
      3.7500000   1656.4695720
      3.7510000   1656.9285030
      3.7520000   1657.3877160
      3.7530000   1657.8462380
      3.7540000   1658.3052870
      3.7550000   1658.7645000
      3.7560000   1659.2244110
      3.7570000   1659.6829360
      3.7580000   1660.1403940
      3.7590000   1660.5985780
      3.7600000   1661.0581770
      3.7610000   1661.5168400
      3.7620000   1661.9755430
      3.7630000   1662.4352830
      3.7640000   1662.8949170
      3.7650000   1663.3557150
      3.7660000   1663.8146530
      3.7670000   1664.2722450
      3.7680000   1664.7342360
      3.7690000   1665.1959590
      3.7700000   1665.6558910
      3.7710000   1666.1166150
      3.7720000   1666.5759590
      3.7730000   1667.0368290
      3.7740000   1667.4969480
      3.7750000   1667.9562570
      3.7760000   1668.4148230
      3.7770000   1668.8738930
      3.7780000   1669.3331510
      3.7790000   1669.7915030
      3.7800000   1670.2500930
      3.7810000   1670.7081910
      3.7820000   1671.1676900
      3.7830000   1671.6260480
      3.7840000   1672.0837160
      3.7850000   1672.5429770
      3.7860000   1673.0019650
      3.7870000   1673.4611170
      3.7880000   1673.9195410
      3.7890000   1674.3784830
      3.7900000   1674.8379080
      3.7910000   1675.2960910
      3.7920000   1675.7546650
      3.7930000   1676.2127880
      3.7940000   1676.6721820
      3.7950000   1677.1311590
      3.7960000   1677.5976100
      3.7970000   1678.0609290
      3.7980000   1678.5208680
      3.7990000   1678.9794990
      3.8000000   1679.4403670
      3.8010000   1679.9022030
      3.8020000   1680.3628410
      3.8030000   1680.8227830
      3.8040000   1681.2847670
      3.8050000   1681.7456110
      3.8060000   1682.2053310
      3.8070000   1682.6651150
      3.8080000   1683.1262490
      3.8090000   1683.5854410
      3.8100000   1684.0458820
      3.8110000   1684.5043260
      3.8120000   1684.9631510
      3.8130000   1685.4221910
      3.8140000   1685.8814310
      3.8150000   1686.3403950
      3.8160000   1686.7999930
      3.8170000   1687.2593330
      3.8180000   1687.7190160
      3.8190000   1688.1776430
      3.8200000   1688.6372700
      3.8210000   1689.0966380
      3.8220000   1689.5556840
      3.8230000   1690.0151550
      3.8240000   1690.4748270
      3.8250000   1690.9341870
      3.8260000   1691.3927330
      3.8270000   1691.8511320
      3.8280000   1692.3103560
      3.8290000   1692.7689530
      3.8300000   1693.2301310
      3.8310000   1693.6905940
      3.8320000   1694.1498070
      3.8330000   1694.6105510
      3.8340000   1695.0711730
      3.8350000   1695.5358050
      3.8360000   1695.9949450
      3.8370000   1696.4558810
      3.8380000   1696.9159020
      3.8390000   1697.3762880
      3.8400000   1697.8383170
      3.8410000   1698.2968540
      3.8420000   1698.7564060
      3.8430000   1699.2167430
      3.8440000   1699.6764610
      3.8450000   1700.1364040
      3.8460000   1700.5969620
      3.8470000   1701.0587340
      3.8480000   1701.5181350
      3.8490000   1701.9771970
      3.8500000   1702.4439420
      3.8510000   1702.9043660
      3.8520000   1703.3645440
      3.8530000   1703.8248150
      3.8540000   1704.2845550
      3.8550000   1704.7431860
      3.8560000   1705.2025490
      3.8570000   1705.6611190
      3.8580000   1706.1195550
      3.8590000   1706.5798630
      3.8600000   1707.0413130
      3.8610000   1707.5011570
      3.8620000   1707.9654570
      3.8630000   1708.4281760
      3.8640000   1708.8871270
      3.8650000   1709.3474210
      3.8660000   1709.8055240
      3.8670000   1710.2648420
      3.8680000   1710.7237910
      3.8690000   1711.1843430
      3.8700000   1711.6435920
      3.8710000   1712.1043450
      3.8720000   1712.5653780
      3.8730000   1713.0258700
      3.8740000   1713.4877750
      3.8750000   1713.9493590
      3.8760000   1714.4174860
      3.8770000   1714.8783470
      3.8780000   1715.3391060
      3.8790000   1715.8000140
      3.8800000   1716.2592970
      3.8810000   1716.7189030
      3.8820000   1717.1781180
      3.8830000   1717.6373700
      3.8840000   1718.0976290
      3.8850000   1718.5563510
      3.8860000   1719.0164340
      3.8870000   1719.4758290
      3.8880000   1719.9347100
      3.8890000   1720.3944510
      3.8900000   1720.8526060
      3.8910000   1721.3137970
      3.8920000   1721.7733630
      3.8930000   1722.2329750
      3.8940000   1722.6926500
      3.8950000   1723.1536400
      3.8960000   1723.6161250
      3.8970000   1724.0758540
      3.8980000   1724.5345980
      3.8990000   1724.9940520
      3.9000000   1725.4533060
      3.9010000   1725.9120270
      3.9020000   1726.3730810
      3.9030000   1726.8325470
      3.9040000   1727.2929260
      3.9050000   1727.7517370
      3.9060000   1728.2119900
      3.9070000   1728.6710030
      3.9080000   1729.1307340
      3.9090000   1729.5899140
      3.9100000   1730.0487020
      3.9110000   1730.5075220
      3.9120000   1730.9680920
      3.9130000   1731.4284110
      3.9140000   1731.8895130
      3.9150000   1732.3497910
      3.9160000   1732.8100270
      3.9170000   1733.2705670
      3.9180000   1733.7323130
      3.9190000   1734.1922260
      3.9200000   1734.6526290
      3.9210000   1735.1128660
      3.9220000   1735.5728590
      3.9230000   1736.0327150
      3.9240000   1736.4920200
      3.9250000   1736.9542890
      3.9260000   1737.4165550
      3.9270000   1737.8767580
      3.9280000   1738.3376900
      3.9290000   1738.7978700
      3.9300000   1739.2576610
      3.9310000   1739.7165120
      3.9320000   1740.1757190
      3.9330000   1740.6370300
      3.9340000   1741.0990410
      3.9350000   1741.5594590
      3.9360000   1742.0196400
      3.9370000   1742.4816340
      3.9380000   1742.9421850
      3.9390000   1743.4029870
      3.9400000   1743.8642230
      3.9410000   1744.3256410
      3.9420000   1744.7856860
      3.9430000   1745.2474890
      3.9440000   1745.7082520
      3.9450000   1746.1711340
      3.9460000   1746.6316170
      3.9470000   1747.0917670
      3.9480000   1747.5512790
      3.9490000   1748.0109520
      3.9500000   1748.4701810
      3.9510000   1748.9300080
      3.9520000   1749.3893700
      3.9530000   1749.8485640
      3.9540000   1750.3097090
      3.9550000   1750.7689450
      3.9560000   1751.2290320
      3.9570000   1751.6886310
      3.9580000   1752.1481810
      3.9590000   1752.6069630
      3.9600000   1753.0696730
      3.9610000   1753.5301510
      3.9620000   1753.9888870
      3.9630000   1754.4482700
      3.9640000   1754.9086970
      3.9650000   1755.3682480
      3.9660000   1755.8282130
      3.9670000   1756.2879130
      3.9680000   1756.7479640
      3.9690000   1757.2077500
      3.9700000   1757.6683040
      3.9710000   1758.1272160
      3.9720000   1758.5872990
      3.9730000   1759.0481400
      3.9740000   1759.5071320
      3.9750000   1759.9670720
      3.9760000   1760.4256550
      3.9770000   1760.8862470
      3.9780000   1761.3459300
      3.9790000   1761.8053060
      3.9800000   1762.2658620
      3.9810000   1762.7275220
      3.9820000   1763.1882280
      3.9830000   1763.6528140
      3.9840000   1764.1118600
      3.9850000   1764.5699930
      3.9860000   1765.0305880
      3.9870000   1765.4900900
      3.9880000   1765.9498250
      3.9890000   1766.4124310
      3.9900000   1766.8734870
      3.9910000   1767.3339550
      3.9920000   1767.7944990
      3.9930000   1768.2552970
      3.9940000   1768.7190560
      3.9950000   1769.1842030
      3.9960000   1769.6486510
      3.9970000   1770.1100460
      3.9980000   1770.5709680
      3.9990000   1771.0318920
      4.0000000   1771.4942350
      4.0010000   1771.9551940
      4.0020000   1772.4149590
      4.0030000   1772.8753570
      4.0040000   1773.3389650
      4.0050000   1773.7996710
      4.0060000   1774.2605970
      4.0070000   1774.7213560
      4.0080000   1775.1825570
      4.0090000   1775.6441260
      4.0100000   1776.1042250
      4.0110000   1776.5650680
      4.0120000   1777.0242360
      4.0130000   1777.4839670
      4.0140000   1777.9442220
      4.0150000   1778.4040710
      4.0160000   1778.8645640
      4.0170000   1779.3269750
      4.0180000   1779.7863190
      4.0190000   1780.2462820
      4.0200000   1780.7056090
      4.0210000   1781.1655050
      4.0220000   1781.6256520
      4.0230000   1782.0850180
      4.0240000   1782.5444010
      4.0250000   1783.0043150
      4.0260000   1783.4640830
      4.0270000   1783.9240030
      4.0280000   1784.3837040
      4.0290000   1784.8429890
      4.0300000   1785.3037900
      4.0310000   1785.7641730
      4.0320000   1786.2250770
      4.0330000   1786.6843730
      4.0340000   1787.1444460
      4.0350000   1787.6049730
      4.0360000   1788.0652830
      4.0370000   1788.5267430
      4.0380000   1788.9892650
      4.0390000   1789.4490840
      4.0400000   1789.9123990
      4.0410000   1790.3718150
      4.0420000   1790.8318100
      4.0430000   1791.2918500
      4.0440000   1791.7507880
      4.0450000   1792.2114160
      4.0460000   1792.6699500
      4.0470000   1793.1331640
      4.0480000   1793.5921990
      4.0490000   1794.0514920
      4.0500000   1794.5093210
      4.0510000   1794.9696210
      4.0520000   1795.4287020
      4.0530000   1795.8873600
      4.0540000   1796.3452330
      4.0550000   1796.8046180
      4.0560000   1797.2643420
      4.0570000   1797.7236480
      4.0580000   1798.1845890
      4.0590000   1798.6452180
      4.0600000   1799.1084020
      4.0610000   1799.5685970
      4.0620000   1800.0281430
      4.0630000   1800.4915620
      4.0640000   1800.9507720
      4.0650000   1801.4125070
      4.0660000   1801.8732270
      4.0670000   1802.3336500
      4.0680000   1802.7937680
      4.0690000   1803.2556790
      4.0700000   1803.7156510
      4.0710000   1804.1766150
      4.0720000   1804.6368240
      4.0730000   1805.0976470
      4.0740000   1805.5574590
      4.0750000   1806.0174390
      4.0760000   1806.4775630
      4.0770000   1806.9375020
      4.0780000   1807.3995130
      4.0790000   1807.8600420
      4.0800000   1808.3227580
      4.0810000   1808.7852620
      4.0820000   1809.2472480
      4.0830000   1809.8294750
      4.0840000   1810.2943760
      4.0850000   1810.7566760
      4.0860000   1811.2169700
      4.0870000   1811.6767790
      4.0880000   1812.1362230
      4.0890000   1812.5955890
      4.0900000   1813.0581130
      4.0910000   1813.5198100
      4.0920000   1813.9821020
      4.0930000   1814.4416610
      4.0940000   1814.9028270
      4.0950000   1815.3635650
      4.0960000   1815.8236200
      4.0970000   1816.2846260
      4.0980000   1816.7436890
      4.0990000   1817.2032220
      4.1000000   1817.6619330
      4.1010000   1818.1224280
      4.1020000   1818.5827840
      4.1030000   1819.0429050
      4.1040000   1819.5016640
      4.1050000   1819.9605240
      4.1060000   1820.4195820
      4.1070000   1820.8797950
      4.1080000   1821.3385750
      4.1090000   1821.7976680
      4.1100000   1822.2578380
      4.1110000   1822.7171860
      4.1120000   1823.1816260
      4.1130000   1823.6435960
      4.1140000   1824.1040990
      4.1150000   1824.5651560
      4.1160000   1825.0264170
      4.1170000   1825.4871540
      4.1180000   1825.9486030
      4.1190000   1826.4092140
      4.1200000   1826.8694500
      4.1210000   1827.3297780
      4.1220000   1827.7907020
      4.1230000   1828.2517360
      4.1240000   1828.7132240
      4.1250000   1829.1746480
      4.1260000   1829.6370160
      4.1270000   1830.0985120
      4.1280000   1830.5682390
      4.1290000   1831.0338890
      4.1300000   1831.4973390
      4.1310000   1831.9568730
      4.1320000   1832.4171490
      4.1330000   1832.8782030
      4.1340000   1833.3400510
      4.1350000   1833.8021190
      4.1360000   1834.2666770
      4.1370000   1834.7290610
      4.1380000   1835.2328050
      4.1390000   1835.6980830
      4.1400000   1836.1587570
      4.1410000   1836.6206060
      4.1420000   1837.0871910
      4.1430000   1837.5509470
      4.1440000   1838.0128910
      4.1450000   1838.5803320
      4.1460000   1839.1546740
      4.1470000   1839.7582070
      4.1480000   1840.2434810
      4.1490000   1840.7027280
      4.1500000   1841.1650750
      4.1510000   1841.6291310
      4.1520000   1842.0881420
      4.1530000   1842.5478750
      4.1540000   1843.0092890
      4.1550000   1843.4710500
      4.1560000   1843.9310430
      4.1570000   1844.3912620
      4.1580000   1844.8506830
      4.1590000   1845.3178350
      4.1600000   1845.7783000
      4.1610000   1846.2395810
      4.1620000   1846.6988420
      4.1630000   1847.1603880
      4.1640000   1847.6196360
      4.1650000   1848.0817570
      4.1660000   1848.5417350
      4.1670000   1849.0022700
      4.1680000   1849.4636110
      4.1690000   1849.9217740
      4.1700000   1850.3817970
      4.1710000   1850.8428420
      4.1720000   1851.3028210
      4.1730000   1851.7623690
      4.1740000   1852.2222040
      4.1750000   1852.6825040
      4.1760000   1853.1410580
      4.1770000   1853.6002230
      4.1780000   1854.0610930
      4.1790000   1854.5204610
      4.1800000   1854.9835430
      4.1810000   1855.4549750
      4.1820000   1855.9166920
      4.1830000   1856.3770090
      4.1840000   1856.8361770
      4.1850000   1857.2988590
      4.1860000   1857.7581670
      4.1870000   1858.2231270
      4.1880000   1858.6849920
      4.1890000   1859.1499540
      4.1900000   1859.6098660
      4.1910000   1860.0701760
      4.1920000   1860.5306470
      4.1930000   1860.9914220
      4.1940000   1861.4521510
      4.1950000   1861.9144060
      4.1960000   1862.3756270
      4.1970000   1862.8354720
      4.1980000   1863.2955390
      4.1990000   1863.7572410
      4.2000000   1864.2190490
      4.2010000   1864.6849000
      4.2020000   1865.1510060
      4.2030000   1865.6164440
      4.2040000   1866.0781730
      4.2050000   1866.5420920
      4.2060000   1867.0030320
      4.2070000   1867.4668540
      4.2080000   1867.9341220
      4.2090000   1868.3981790
      4.2100000   1868.8680740
      4.2110000   1869.3345110
      4.2120000   1869.7963810
      4.2130000   1870.2620780
      4.2140000   1870.7254760
      4.2150000   1871.1873490
      4.2160000   1871.6500080
      4.2170000   1872.1117230
      4.2180000   1872.5706620
      4.2190000   1873.0329430
      4.2200000   1873.4945140
      4.2210000   1873.9552740
      4.2220000   1874.4141880
      4.2230000   1874.8814990
      4.2240000   1875.3438590
      4.2250000   1875.8031810
      4.2260000   1876.2631150
      4.2270000   1876.7232680
      4.2280000   1877.1835890
      4.2290000   1877.6492060
      4.2300000   1878.1111570
      4.2310000   1878.5725340
      4.2320000   1879.0335850
      4.2330000   1879.4917490
      4.2340000   1879.9525980
      4.2350000   1880.4123240
      4.2360000   1880.8713910
      4.2370000   1881.3294650
      4.2380000   1881.7886580
      4.2390000   1882.2483190
      4.2400000   1882.7117170
      4.2410000   1883.1741460
      4.2420000   1883.6374420
      4.2430000   1884.0979470
      4.2440000   1884.5582360
      4.2450000   1885.0183600
      4.2460000   1885.4783550
      4.2470000   1885.9395870
      4.2480000   1886.3982280
      4.2490000   1886.8578220
      4.2500000   1887.3172600
      4.2510000   1887.7755530
      4.2520000   1888.2381540
      4.2530000   1888.6973600
      4.2540000   1889.1566140
      4.2550000   1889.6197180
      4.2560000   1890.0801030
      4.2570000   1890.5392380
      4.2580000   1891.0034440
      4.2590000   1891.4667140
      4.2600000   1891.9252450
      4.2610000   1892.3903320
      4.2620000   1892.8669370
      4.2630000   1893.3306480
      4.2640000   1893.7916600
      4.2650000   1894.2612440
      4.2660000   1894.7239050
      4.2670000   1895.1848580
      4.2680000   1895.6475400
      4.2690000   1896.1071560
      4.2700000   1896.5696660
      4.2710000   1897.0355760
      4.2720000   1897.4964360
      4.2730000   1897.9565220
      4.2740000   1898.4155990
      4.2750000   1898.8757470
      4.2760000   1899.3362170
      4.2770000   1899.7973010
      4.2780000   1900.2590090
      4.2790000   1900.7207160
      4.2800000   1901.1835770
      4.2810000   1901.6448470
      4.2820000   1902.1091770
      4.2830000   1902.5696310
      4.2840000   1903.0329540
      4.2850000   1903.4937110
      4.2860000   1903.9585960
      4.2870000   1904.4205480
      4.2880000   1904.8831980
      4.2890000   1905.3445100
      4.2900000   1905.8050840
      4.2910000   1906.2672830
      4.2920000   1906.7277780
      4.2930000   1907.1875880
      4.2940000   1907.6476820
      4.2950000   1908.1066160
      4.2960000   1908.5659160
      4.2970000   1909.0267490
      4.2980000   1909.4861470
      4.2990000   1909.9462620
      4.3000000   1910.4058850
      4.3010000   1910.8719800
      4.3020000   1911.3342890
      4.3030000   1911.7954830
      4.3040000   1912.2584410
      4.3050000   1912.7208000
      4.3060000   1913.1827210
      4.3070000   1913.6441400
      4.3080000   1914.1063470
      4.3090000   1914.5676140
      4.3100000   1915.0327380
      4.3110000   1915.4952610
      4.3120000   1915.9599920
      4.3130000   1916.4191600
      4.3140000   1916.8861000
      4.3150000   1917.3474200
      4.3160000   1917.8154610
      4.3170000   1918.2798180
      4.3180000   1918.7417740
      4.3190000   1919.2041330
      4.3200000   1919.6684240
      4.3210000   1920.1297740
      4.3220000   1920.5910330
      4.3230000   1921.0524110
      4.3240000   1921.5194360
      4.3250000   1921.9837230
      4.3260000   1922.4431560
      4.3270000   1922.9025950
      4.3280000   1923.3627710
      4.3290000   1923.8222820
      4.3300000   1924.2819140
      4.3310000   1924.7414240
      4.3320000   1925.2012170
      4.3330000   1925.6619750
      4.3340000   1926.1234040
      4.3350000   1926.5845000
      4.3360000   1927.0461330
      4.3370000   1927.5068890
      4.3380000   1927.9710910
      4.3390000   1928.4310030
      4.3400000   1928.8949790
      4.3410000   1929.3569260
      4.3420000   1929.8252920
      4.3430000   1930.2873670
      4.3440000   1930.7489610
      4.3450000   1931.2101340
      4.3460000   1931.6689750
      4.3470000   1932.1310850
      4.3480000   1932.5921350
      4.3490000   1933.0539650
      4.3500000   1933.5139920
      4.3510000   1933.9769240
      4.3520000   1934.4370110
      4.3530000   1934.8992800
      4.3540000   1935.3586570
      4.3550000   1935.8196560
      4.3560000   1936.2803300
      4.3570000   1936.7394680
      4.3580000   1937.2019900
      4.3590000   1937.6654340
      4.3600000   1938.1267970
      4.3610000   1938.5909750
      4.3620000   1939.0748340
      4.3630000   1939.5389900
      4.3640000   1940.0068150
      4.3650000   1940.4678490
      4.3660000   1940.9302080
      4.3670000   1941.3901380
      4.3680000   1941.8535020
      4.3690000   1942.3186290
      4.3700000   1942.7817340
      4.3710000   1943.2437290
      4.3720000   1943.7034100
      4.3730000   1944.1643150
      4.3740000   1944.6232530
      4.3750000   1945.0822870
      4.3760000   1945.5417700
      4.3770000   1946.0015840
      4.3780000   1946.4638780
      4.3790000   1946.9260900
      4.3800000   1947.3867040
      4.3810000   1947.8474580
      4.3820000   1948.3081270
      4.3830000   1948.7702350
      4.3840000   1949.2308460
      4.3850000   1949.6945370
      4.3860000   1950.1561140
      4.3870000   1950.6162910
      4.3880000   1951.0793480
      4.3890000   1951.5400530
      4.3900000   1952.0094390
      4.3910000   1952.4700700
      4.3920000   1952.9306690
      4.3930000   1953.3923010
      4.3940000   1953.8586580
      4.3950000   1954.3264180
      4.3960000   1954.7867750
      4.3970000   1955.2463640
      4.3980000   1955.7053480
      4.3990000   1956.1658880
      4.4000000   1956.6260890
      4.4010000   1957.0891770
      4.4020000   1957.5489920
      4.4030000   1958.0140590
      4.4040000   1958.4739410
      4.4050000   1958.9358840
      4.4060000   1959.4005410
      4.4070000   1959.8628830
      4.4080000   1960.3250900
      4.4090000   1960.7860530
      4.4100000   1961.2481840
      4.4110000   1961.7088800
      4.4120000   1962.1694430
      4.4130000   1962.6319780
      4.4140000   1963.0963620
      4.4150000   1963.5591690
      4.4160000   1964.0210160
      4.4170000   1964.4814380
      4.4180000   1964.9423390
      4.4190000   1965.4073230
      4.4200000   1965.8696970
      4.4210000   1966.3317180
      4.4220000   1966.7946790
      4.4230000   1967.2593720
      4.4240000   1967.7214610
      4.4250000   1968.1835180
      4.4260000   1968.6447420
      4.4270000   1969.1094760
      4.4280000   1969.5701250
      4.4290000   1970.0303310
      4.4300000   1970.4901990
      4.4310000   1970.9521210
      4.4320000   1971.4134660
      4.4330000   1971.8756630
      4.4340000   1972.3462620
      4.4350000   1972.8192050
      4.4360000   1973.2808900
      4.4370000   1973.7443360
      4.4380000   1974.2102240
      4.4390000   1974.6735340
      4.4400000   1975.1336310
      4.4410000   1975.5968170
      4.4420000   1976.0567690
      4.4430000   1976.5260410
      4.4440000   1976.9992380
      4.4450000   1977.4745330
      4.4460000   1977.9513320
      4.4470000   1978.4193460
      4.4480000   1978.8803050
      4.4490000   1979.3451960
      4.4500000   1979.8094110
      4.4510000   1980.2724910
      4.4520000   1980.7460770
      4.4530000   1981.2139980
      4.4540000   1981.6848820
      4.4550000   1982.1465440
      4.4560000   1982.6143810
      4.4570000   1983.0814730
      4.4580000   1983.5431200
      4.4590000   1984.0093940
      4.4600000   1984.4706220
      4.4610000   1984.9306930
      4.4620000   1985.3922710
      4.4630000   1985.8513770
      4.4640000   1986.3153320
      4.4650000   1986.7805240
      4.4660000   1987.2450050
      4.4670000   1987.7064260
      4.4680000   1988.1793530
      4.4690000   1988.6449630
      4.4700000   1989.1096670
      4.4710000   1989.5746360
      4.4720000   1990.0360350
      4.4730000   1990.5022160
      4.4740000   1990.9719050
      4.4750000   1991.4431000
      4.4760000   1991.9163070
      4.4770000   1992.3901890
      4.4780000   1992.8534510
      4.4790000   1993.3181020
      4.4800000   1993.7828060
      4.4810000   1994.2451300
      4.4820000   1994.7067990
      4.4830000   1995.1697860
      4.4840000   1995.6330680
      4.4850000   1996.0945070
      4.4860000   1996.5558940
      4.4870000   1997.0171770
      4.4880000   1997.4820970
      4.4890000   1997.9418740
      4.4900000   1998.4018810
      4.4910000   1998.8670080
      4.4920000   1999.3306820
      4.4930000   1999.7922170
      4.4940000   2000.2535780
      4.4950000   2000.7145190
      4.4960000   2001.1756090
      4.4970000   2001.6375990
      4.4980000   2002.0998670
      4.4990000   2002.5611760
      4.5000000   2003.0224130
      4.5010000   2003.4878690
      4.5020000   2003.9498310
      4.5030000   2004.4147390
      4.5040000   2004.8794000
      4.5050000   2005.3455660
      4.5060000   2005.8183920
      4.5070000   2006.2841540
      4.5080000   2006.7451040
      4.5090000   2007.2090440
      4.5100000   2007.6716630
      4.5110000   2008.1355710
      4.5120000   2008.5977440
      4.5130000   2009.0606190
      4.5140000   2009.5233670
      4.5150000   2009.9846130
      4.5160000   2010.4473540
      4.5170000   2010.9086620
      4.5180000   2011.3707440
      4.5190000   2011.8326130
      4.5200000   2012.2940220
      4.5210000   2012.7572330
      4.5220000   2013.2169430
      4.5230000   2013.6836870
      4.5240000   2014.1478510
      4.5250000   2014.6094910
      4.5260000   2015.0706520
      4.5270000   2015.5342210
      4.5280000   2015.9990810
      4.5290000   2016.4600670
      4.5300000   2016.9209240
      4.5310000   2017.3819810
      4.5320000   2017.8507840
      4.5330000   2018.3116080
      4.5340000   2018.7738750
      4.5350000   2019.2337800
      4.5360000   2019.6953150
      4.5370000   2020.1581280
      4.5380000   2020.6206200
      4.5390000   2021.0848370
      4.5400000   2021.5444550
      4.5410000   2022.0065860
      4.5420000   2022.4668340
      4.5430000   2022.9282030
      4.5440000   2023.3893130
      4.5450000   2023.8503710
      4.5460000   2024.3111480
      4.5470000   2024.7723700
      4.5480000   2025.2334480
      4.5490000   2025.6955230
      4.5500000   2026.1565240
      4.5510000   2026.6182890
      4.5520000   2027.0787440
      4.5530000   2027.5395280
      4.5540000   2028.0033900
      4.5550000   2028.4641030
      4.5560000   2028.9303000
      4.5570000   2029.3909300
      4.5580000   2029.8521920
      4.5590000   2030.3124010
      4.5600000   2030.7726050
      4.5610000   2031.2322690
      4.5620000   2031.6929100
      4.5630000   2032.1544140
      4.5640000   2032.6152510
      4.5650000   2033.0753780
      4.5660000   2033.5352030
      4.5670000   2033.9959400
      4.5680000   2034.4559330
      4.5690000   2034.9155200
      4.5700000   2035.3770770
      4.5710000   2035.8381270
      4.5720000   2036.2983510
      4.5730000   2036.7594070
      4.5740000   2037.2203660
      4.5750000   2037.6799860
      4.5760000   2038.1404140
      4.5770000   2038.6016230
      4.5780000   2039.0628790
      4.5790000   2039.5253680
      4.5800000   2039.9893580
      4.5810000   2040.4510100
      4.5820000   2040.9122880
      4.5830000   2041.3727450
      4.5840000   2041.8333460
      4.5850000   2042.2955190
      4.5860000   2042.7565560
      4.5870000   2043.2219850
      4.5880000   2043.6828990
      4.5890000   2044.1455200
      4.5900000   2044.6069630
      4.5910000   2045.0692940
      4.5920000   2045.5293650
      4.5930000   2045.9930120
      4.5940000   2046.4542530
      4.5950000   2046.9171290
      4.5960000   2047.3795420
      4.5970000   2047.8401660
      4.5980000   2048.3015240
      4.5990000   2048.7618010
      4.6000000   2049.2225630
      4.6010000   2049.6883230
      4.6020000   2050.1510240
      4.6030000   2050.6171160
      4.6040000   2051.0787260
      4.6050000   2051.5396710
      4.6060000   2052.0027430
      4.6070000   2052.4652890
      4.6080000   2052.9276720
      4.6090000   2053.3903880
      4.6100000   2053.8527290
      4.6110000   2054.3171450
      4.6120000   2054.7807600
      4.6130000   2055.2450530
      4.6140000   2055.7073870
      4.6150000   2056.1727610
      4.6160000   2056.6345890
      4.6170000   2057.0956800
      4.6180000   2057.5580760
      4.6190000   2058.0196880
      4.6200000   2058.4843390
      4.6210000   2058.9469630
      4.6220000   2059.4094070
      4.6230000   2059.8748760
      4.6240000   2060.3394470
      4.6250000   2060.8021810
      4.6260000   2061.2639480
      4.6270000   2061.7245920
      4.6280000   2062.1858200
      4.6290000   2062.6478490
      4.6300000   2063.1111360
      4.6310000   2063.5725570
      4.6320000   2064.0337060
      4.6330000   2064.4948490
      4.6340000   2064.9541250
      4.6350000   2065.4156030
      4.6360000   2065.8753450
      4.6370000   2066.3352300
      4.6380000   2066.7961920
      4.6390000   2067.2561810
      4.6400000   2067.7169140
      4.6410000   2068.1783030
      4.6420000   2068.6388250
      4.6430000   2069.0998370
      4.6440000   2069.5599660
      4.6450000   2070.0217510
      4.6460000   2070.4830610
      4.6470000   2070.9434380
      4.6480000   2071.4057210
      4.6490000   2071.8660480
      4.6500000   2072.3267570
      4.6510000   2072.7886590
      4.6520000   2073.2489070
      4.6530000   2073.7132150
      4.6540000   2074.1753310
      4.6550000   2074.6371310
      4.6560000   2075.1019100
      4.6570000   2075.5634690
      4.6580000   2076.0278440
      4.6590000   2076.4903880
      4.6600000   2076.9562240
      4.6610000   2077.4215850
      4.6620000   2077.8855400
      4.6630000   2078.3488060
      4.6640000   2078.8119680
      4.6650000   2079.2741500
      4.6660000   2079.7377960
      4.6670000   2080.2026680
      4.6680000   2080.6641820
      4.6690000   2081.1307960
      4.6700000   2081.5955650
      4.6710000   2082.0590230
      4.6720000   2082.5206980
      4.6730000   2082.9849220
      4.6740000   2083.4464950
      4.6750000   2083.9085570
      4.6760000   2084.3710610
      4.6770000   2084.8324410
      4.6780000   2085.2953000
      4.6790000   2085.7601460
      4.6800000   2086.2219360
      4.6810000   2086.6840530
      4.6820000   2087.1448580
      4.6830000   2087.6090720
      4.6840000   2088.0695850
      4.6850000   2088.5310260
      4.6860000   2088.9925750
      4.6870000   2089.4542560
      4.6880000   2089.9177410
      4.6890000   2090.3780370
      4.6900000   2090.8407710
      4.6910000   2091.3006580
      4.6920000   2091.7624300
      4.6930000   2092.2244050
      4.6940000   2092.6859050
      4.6950000   2093.1465080
      4.6960000   2093.6137080
      4.6970000   2094.0750610
      4.6980000   2094.5358480
      4.6990000   2094.9978270
      4.7000000   2095.4587730
      4.7010000   2095.9265550
      4.7020000   2096.3899180
      4.7030000   2096.8521070
      4.7040000   2097.3159850
      4.7050000   2097.7774620
      4.7060000   2098.2396930
      4.7070000   2098.7022720
      4.7080000   2099.1643090
      4.7090000   2099.6252890
      4.7100000   2100.0904630
      4.7110000   2100.5538170
      4.7120000   2101.0183720
      4.7130000   2101.4802500
      4.7140000   2101.9453520
      4.7150000   2102.4065630
      4.7160000   2102.8685400
      4.7170000   2103.3305720
      4.7180000   2103.7923490
      4.7190000   2104.2544940
      4.7200000   2104.7189880
      4.7210000   2105.1810590
      4.7220000   2105.6479020
      4.7230000   2106.1112570
      4.7240000   2106.5760550
      4.7250000   2107.0386900
      4.7260000   2107.5005340
      4.7270000   2107.9619290
      4.7280000   2108.4246520
      4.7290000   2108.8875630
      4.7300000   2109.3507330
      4.7310000   2109.8140290
      4.7320000   2110.2766120
      4.7330000   2110.7378740
      4.7340000   2111.2014800
      4.7350000   2111.6633600
      4.7360000   2112.1245960
      4.7370000   2112.5861490
      4.7380000   2113.0470960
      4.7390000   2113.5099300
      4.7400000   2113.9710090
      4.7410000   2114.4329430
      4.7420000   2114.8954240
      4.7430000   2115.3578570
      4.7440000   2115.8204710
      4.7450000   2116.2828310
      4.7460000   2116.7454270
      4.7470000   2117.2080540
      4.7480000   2117.6699350
      4.7490000   2118.1311110
      4.7500000   2118.5925960
      4.7510000   2119.0559380
      4.7520000   2119.5168420
      4.7530000   2119.9798520
      4.7540000   2120.4427650
      4.7550000   2120.9057000
      4.7560000   2121.3679250
      4.7570000   2121.8377960
      4.7580000   2122.2999420
      4.7590000   2122.7633440
      4.7600000   2123.2331760
      4.7610000   2123.6956420
      4.7620000   2124.1575500
      4.7630000   2124.6200660
      4.7640000   2125.0816070
      4.7650000   2125.5425970
      4.7660000   2126.0045340
      4.7670000   2126.4726510
      4.7680000   2126.9368930
      4.7690000   2127.4009110
      4.7700000   2127.8658020
      4.7710000   2128.3286170
      4.7720000   2128.7903210
      4.7730000   2129.2536560
      4.7740000   2129.7140270
      4.7750000   2130.1766680
      4.7760000   2130.6385250
      4.7770000   2131.0992500
      4.7780000   2131.5599400
      4.7790000   2132.0203000
      4.7800000   2132.4822240
      4.7810000   2132.9426560
      4.7820000   2133.4043700
      4.7830000   2133.8730280
      4.7840000   2134.3353360
      4.7850000   2134.7975590
      4.7860000   2135.2603240
      4.7870000   2135.7214430
      4.7880000   2136.1834090
      4.7890000   2136.6449340
      4.7900000   2137.1070860
      4.7910000   2137.5677060
      4.7920000   2138.0406610
      4.7930000   2138.5235760
      4.7940000   2139.0203390
      4.7950000   2139.5129220
      4.7960000   2139.9984840
      4.7970000   2140.4844980
      4.7980000   2140.9647580
      4.7990000   2141.4483410
      4.8000000   2141.9260730
      4.8010000   2142.4042240
      4.8020000   2142.8866650
      4.8030000   2143.3650570
      4.8040000   2143.8466050
      4.8050000   2144.3325510
      4.8060000   2144.8157810
      4.8070000   2145.2907870
      4.8080000   2145.7616390
      4.8090000   2146.2321940
      4.8100000   2146.7004900
      4.8110000   2147.1652250
      4.8120000   2147.6299660
      4.8130000   2148.1133100
      4.8140000   2148.6007730
      4.8150000   2149.0692230
      4.8160000   2149.5330240
      4.8170000   2149.9984200
      4.8180000   2150.4631850
      4.8190000   2150.9308940
      4.8200000   2151.3948370
      4.8210000   2151.8616700
      4.8220000   2152.3243260
      4.8230000   2152.7895270
      4.8240000   2153.2506680
      4.8250000   2153.7166190
      4.8260000   2154.1785270
      4.8270000   2154.6393340
      4.8280000   2155.1015040
      4.8290000   2155.5640060
      4.8300000   2156.0253820
      4.8310000   2156.4910640
      4.8320000   2156.9533730
      4.8330000   2157.4148220
      4.8340000   2157.8801290
      4.8350000   2158.3413470
      4.8360000   2158.8113010
      4.8370000   2159.2733230
      4.8380000   2159.7352290
      4.8390000   2160.1951070
      4.8400000   2160.6560740
      4.8410000   2161.1180920
      4.8420000   2161.5796110
      4.8430000   2162.0419540
      4.8440000   2162.5015240
      4.8450000   2162.9635430
      4.8460000   2163.4244910
      4.8470000   2163.8857070
      4.8480000   2164.3475550
      4.8490000   2164.8114860
      4.8500000   2165.2744680
      4.8510000   2165.7369690
      4.8520000   2166.1982470
      4.8530000   2166.6602520
      4.8540000   2167.1228300
      4.8550000   2167.5835560
      4.8560000   2168.0472360
      4.8570000   2168.5088390
      4.8580000   2168.9715060
      4.8590000   2169.4329690
      4.8600000   2169.8946550
      4.8610000   2170.3581030
      4.8620000   2170.8219730
      4.8630000   2171.2828070
      4.8640000   2171.7448720
      4.8650000   2172.2067630
      4.8660000   2172.6680800
      4.8670000   2173.1288910
      4.8680000   2173.5900300
      4.8690000   2174.0497830
      4.8700000   2174.5100990
      4.8710000   2174.9723980
      4.8720000   2175.4352270
      4.8730000   2175.8968950
      4.8740000   2176.3574320
      4.8750000   2176.8203150
      4.8760000   2177.2802540
      4.8770000   2177.7406450
      4.8780000   2178.2016830
      4.8790000   2178.6628780
      4.8800000   2179.1242110
      4.8810000   2179.5918530
      4.8820000   2180.0525810
      4.8830000   2180.5151900
      4.8840000   2180.9758960
      4.8850000   2181.4373660
      4.8860000   2181.8980220
      4.8870000   2182.3597390
      4.8880000   2182.8205470
      4.8890000   2183.2818330
      4.8900000   2183.7436650
      4.8910000   2184.2069370
      4.8920000   2184.6689430
      4.8930000   2185.1316300
      4.8940000   2185.5943710
      4.8950000   2186.0601490
      4.8960000   2186.5228000
      4.8970000   2186.9863120
      4.8980000   2187.4483530
      4.8990000   2187.9126180
      4.9000000   2188.3744790
      4.9010000   2188.8444290
      4.9020000   2189.3048250
      4.9030000   2189.7654570
      4.9040000   2190.2259380
      4.9050000   2190.6865680
      4.9060000   2191.1476420
      4.9070000   2191.6127690
      4.9080000   2192.0741980
      4.9090000   2192.5364870
      4.9100000   2193.0060110
      4.9110000   2193.4676650
      4.9120000   2193.9290920
      4.9130000   2194.3898450
      4.9140000   2194.8550070
      4.9150000   2195.3161700
      4.9160000   2195.7773070
      4.9170000   2196.2381860
      4.9180000   2196.6990410
      4.9190000   2197.1601640
      4.9200000   2197.6209780
      4.9210000   2198.0823230
      4.9220000   2198.5440530
      4.9230000   2199.0065620
      4.9240000   2199.4674480
      4.9250000   2199.9283480
      4.9260000   2200.3946100
      4.9270000   2200.8587130
      4.9280000   2201.3205890
      4.9290000   2201.7825220
      4.9300000   2202.2448000
      4.9310000   2202.7072470
      4.9320000   2203.1681980
      4.9330000   2203.6297770
      4.9340000   2204.0905880
      4.9350000   2204.5529360
      4.9360000   2205.0132530
      4.9370000   2205.4734070
      4.9380000   2205.9356880
      4.9390000   2206.3964190
      4.9400000   2206.8582780
      4.9410000   2207.3185130
      4.9420000   2207.7798100
      4.9430000   2208.2423100
      4.9440000   2208.7047410
      4.9450000   2209.1677900
      4.9460000   2209.6292230
      4.9470000   2210.0910180
      4.9480000   2210.5614000
      4.9490000   2211.0222780
      4.9500000   2211.4850100
      4.9510000   2211.9531630
      4.9520000   2212.4138240
      4.9530000   2212.8753210
      4.9540000   2213.3364700
      4.9550000   2213.7971180
      4.9560000   2214.2583460
      4.9570000   2214.7199770
      4.9580000   2215.1846030
      4.9590000   2215.6478880
      4.9600000   2216.1090480
      4.9610000   2216.5719340
      4.9620000   2217.0337240
      4.9630000   2217.4953500
      4.9640000   2217.9572340
      4.9650000   2218.4175230
      4.9660000   2218.8810960
      4.9670000   2219.3416100
      4.9680000   2219.8028710
      4.9690000   2220.2645870
      4.9700000   2220.7253010
      4.9710000   2221.1867090
      4.9720000   2221.6474090
      4.9730000   2222.1080640
      4.9740000   2222.5693650
      4.9750000   2223.0313470
      4.9760000   2223.4940220
      4.9770000   2223.9557870
      4.9780000   2224.4179660
      4.9790000   2224.8782510
      4.9800000   2225.3390180
      4.9810000   2225.8004020
      4.9820000   2226.2598660
      4.9830000   2226.7218700
      4.9840000   2227.1838240
      4.9850000   2227.6500250
      4.9860000   2228.1103780
      4.9870000   2228.5741370
      4.9880000   2229.0357350
      4.9890000   2229.4965200
      4.9900000   2229.9584730
      4.9910000   2230.4196680
      4.9920000   2230.8810370
      4.9930000   2231.3417110
      4.9940000   2231.8022980
      4.9950000   2232.2633290
      4.9960000   2232.7260300
      4.9970000   2233.1880230
      4.9980000   2233.6510960
      4.9990000   2234.1137680
      5.0000000   2234.5783150
      5.0010000   2235.0401820
      5.0020000   2235.5017520
      5.0030000   2235.9630160
      5.0040000   2236.4244110
      5.0050000   2236.8854790
      5.0060000   2237.3480890
      5.0070000   2237.8093670
      5.0080000   2238.2726360
      5.0090000   2238.7555630
      5.0100000   2239.2183350
      5.0110000   2239.6804560
      5.0120000   2240.1417120
      5.0130000   2240.6036560
      5.0140000   2241.0656190
      5.0150000   2241.5269240
      5.0160000   2241.9917350
      5.0170000   2242.4527740
      5.0180000   2242.9184640
      5.0190000   2243.3851330
      5.0200000   2243.8498420
      5.0210000   2244.3170590
      5.0220000   2244.7796030
      5.0230000   2245.2416230
      5.0240000   2245.7074950
      5.0250000   2246.1693360
      5.0260000   2246.6340810
      5.0270000   2247.0960310
      5.0280000   2247.5578600
      5.0290000   2248.0195530
      5.0300000   2248.4819900
      5.0310000   2248.9458740
      5.0320000   2249.4071380
      5.0330000   2249.8689290
      5.0340000   2250.3297840
      5.0350000   2250.7919510
      5.0360000   2251.2545560
      5.0370000   2251.7161930
      5.0380000   2252.1784090
      5.0390000   2252.6400410
      5.0400000   2253.1022750
      5.0410000   2253.5654020
      5.0420000   2254.0301070
      5.0430000   2254.4912840
      5.0440000   2254.9531330
      5.0450000   2255.4142660
      5.0460000   2255.8777960
      5.0470000   2256.3397880
      5.0480000   2256.8029580
      5.0490000   2257.2667350
      5.0500000   2257.7290940
      5.0510000   2258.1912950
      5.0520000   2258.6530350
      5.0530000   2259.1152400
      5.0540000   2259.5775900
      5.0550000   2260.0402330
      5.0560000   2260.5030680
      5.0570000   2260.9640900
      5.0580000   2261.4266390
      5.0590000   2261.8923940
      5.0600000   2262.3581560
      5.0610000   2262.8236150
      5.0620000   2263.2846930
      5.0630000   2263.7455610
      5.0640000   2264.2078020
      5.0650000   2264.6687640
      5.0660000   2265.1324900
      5.0670000   2265.5942350
      5.0680000   2266.0592350
      5.0690000   2266.5205930
      5.0700000   2266.9827630
      5.0710000   2267.4440500
      5.0720000   2267.9060720
      5.0730000   2268.3685650
      5.0740000   2268.8317990
      5.0750000   2269.2942550
      5.0760000   2269.7569640
      5.0770000   2270.2188480
      5.0780000   2270.6807210
      5.0790000   2271.1419750
      5.0800000   2271.6053790
      5.0810000   2272.0676790
      5.0820000   2272.5302390
      5.0830000   2272.9928540
      5.0840000   2273.4558070
      5.0850000   2273.9181600
      5.0860000   2274.3819280
      5.0870000   2274.8459330
      5.0880000   2275.3095640
      5.0890000   2275.7720920
      5.0900000   2276.2353540
      5.0910000   2276.6987920
      5.0920000   2277.1721940
      5.0930000   2277.6349860
      5.0940000   2278.0990360
      5.0950000   2278.5623940
      5.0960000   2279.0244460
      5.0970000   2279.4878180
      5.0980000   2279.9527350
      5.0990000   2280.4155190
      5.1000000   2280.8786970
      5.1010000   2281.3429720
      5.1020000   2281.8054380
      5.1030000   2282.2672790
      5.1040000   2282.7293090
      5.1050000   2283.1898870
      5.1060000   2283.6524820
      5.1070000   2284.1149580
      5.1080000   2284.5780910
      5.1090000   2285.0399140
      5.1100000   2285.5015910
      5.1110000   2285.9633840
      5.1120000   2286.4244420
      5.1130000   2286.8856170
      5.1140000   2287.3473150
      5.1150000   2287.8079420
      5.1160000   2288.2689770
      5.1170000   2288.7311970
      5.1180000   2289.1931490
      5.1190000   2289.6551060
      5.1200000   2290.1185140
      5.1210000   2290.5809530
      5.1220000   2291.0433680
      5.1230000   2291.5051160
      5.1240000   2291.9659330
      5.1250000   2292.4273830
      5.1260000   2292.8916810
      5.1270000   2293.3519960
      5.1280000   2293.8135800
      5.1290000   2294.2753170
      5.1300000   2294.7387530
      5.1310000   2295.2013130
      5.1320000   2295.6640560
      5.1330000   2296.1259990
      5.1340000   2296.5874940
      5.1350000   2297.0495300
      5.1360000   2297.5108800
      5.1370000   2297.9736470
      5.1380000   2298.4365060
      5.1390000   2298.8980880
      5.1400000   2299.3614230
      5.1410000   2299.8239520
      5.1420000   2300.2872600
      5.1430000   2300.7494030
      5.1440000   2301.2126680
      5.1450000   2301.6746750
      5.1460000   2302.1364060
      5.1470000   2302.5977420
      5.1480000   2303.0616750
      5.1490000   2303.5267690
      5.1500000   2303.9927840
      5.1510000   2304.4544360
      5.1520000   2304.9147270
      5.1530000   2305.3768380
      5.1540000   2305.8388950
      5.1550000   2306.2999320
      5.1560000   2306.7620390
      5.1570000   2307.2239400
      5.1580000   2307.6837930
      5.1590000   2308.1471130
      5.1600000   2308.6089740
      5.1610000   2309.0697920
      5.1620000   2309.5309440
      5.1630000   2309.9915900
      5.1640000   2310.4528530
      5.1650000   2310.9149630
      5.1660000   2311.3759520
      5.1670000   2311.8368170
      5.1680000   2312.2977210
      5.1690000   2312.7594230
      5.1700000   2313.2209420
      5.1710000   2313.6858330
      5.1720000   2314.1479340
      5.1730000   2314.6104610
      5.1740000   2315.0718570
      5.1750000   2315.5337220
      5.1760000   2315.9954220
      5.1770000   2316.4573060
      5.1780000   2316.9185440
      5.1790000   2317.3801280
      5.1800000   2317.8417870
      5.1810000   2318.3033530
      5.1820000   2318.7669340
      5.1830000   2319.2285160
      5.1840000   2319.6905240
      5.1850000   2320.1531850
      5.1860000   2320.6155550
      5.1870000   2321.0785960
      5.1880000   2321.5408360
      5.1890000   2322.0030140
      5.1900000   2322.4657600
      5.1910000   2322.9315720
      5.1920000   2323.3971780
      5.1930000   2323.8666500
      5.1940000   2324.3300260
      5.1950000   2324.7915350
      5.1960000   2325.2530810
      5.1970000   2325.7152490
      5.1980000   2326.1775570
      5.1990000   2326.6391960
      5.2000000   2327.1007550
      5.2010000   2327.5645780
      5.2020000   2328.0251480
      5.2030000   2328.4863370
      5.2040000   2328.9488690
      5.2050000   2329.4100710
      5.2060000   2329.8727880
      5.2070000   2330.3345410
      5.2080000   2330.7958310
      5.2090000   2331.2577410
      5.2100000   2331.7204500
      5.2110000   2332.1830030
      5.2120000   2332.6450580
      5.2130000   2333.1080490
      5.2140000   2333.5714110
      5.2150000   2334.0379590
      5.2160000   2334.4999100
      5.2170000   2334.9629700
      5.2180000   2335.4264710
      5.2190000   2335.8875950
      5.2200000   2336.3485160
      5.2210000   2336.8095420
      5.2220000   2337.2712970
      5.2230000   2337.7323840
      5.2240000   2338.1947910
      5.2250000   2338.6572290
      5.2260000   2339.1202490
      5.2270000   2339.5837300
      5.2280000   2340.0466030
      5.2290000   2340.5080550
      5.2300000   2340.9687110
      5.2310000   2341.4302560
      5.2320000   2341.8913010
      5.2330000   2342.3516310
      5.2340000   2342.8143070
      5.2350000   2343.2745000
      5.2360000   2343.7370680
      5.2370000   2344.1979350
      5.2380000   2344.6607920
      5.2390000   2345.1219870
      5.2400000   2345.5825080
      5.2410000   2346.0440790
      5.2420000   2346.5059110
      5.2430000   2346.9678820
      5.2440000   2347.4287950
      5.2450000   2347.8903240
      5.2460000   2348.3520010
      5.2470000   2348.8159460
      5.2480000   2349.2781280
      5.2490000   2349.7405420
      5.2500000   2350.2027270
      5.2510000   2350.6655390
      5.2520000   2351.1277260
      5.2530000   2351.5913030
      5.2540000   2352.0538110
      5.2550000   2352.5168600
      5.2560000   2352.9794750
      5.2570000   2353.4430930
      5.2580000   2353.9072160
      5.2590000   2354.3750920
      5.2600000   2354.8384600
      5.2610000   2355.3011890
      5.2620000   2355.7652900
      5.2630000   2356.2283780
      5.2640000   2356.6911530
      5.2650000   2357.1532970
      5.2660000   2357.6154950
      5.2670000   2358.0785050
      5.2680000   2358.5406950
      5.2690000   2359.0030640
      5.2700000   2359.4645730
      5.2710000   2359.9272740
      5.2720000   2360.3904940
      5.2730000   2360.8532600
      5.2740000   2361.3154920
      5.2750000   2361.7786440
      5.2760000   2362.2409530
      5.2770000   2362.7037260
      5.2780000   2363.1695410
      5.2790000   2363.6326910
      5.2800000   2364.0959840
      5.2810000   2364.5606350
      5.2820000   2365.0238560
      5.2830000   2365.4863000
      5.2840000   2365.9499960
      5.2850000   2366.4133110
      5.2860000   2366.8782030
      5.2870000   2367.3392350
      5.2880000   2367.8009460
      5.2890000   2368.2620490
      5.2900000   2368.7245190
      5.2910000   2369.1868170
      5.2920000   2369.6488470
      5.2930000   2370.1112430
      5.2940000   2370.5738670
      5.2950000   2371.0357320
      5.2960000   2371.4977830
      5.2970000   2371.9599270
      5.2980000   2372.4225960
      5.2990000   2372.8867820
      5.3000000   2373.3479100
      5.3010000   2373.8130430
      5.3020000   2374.2735530
      5.3030000   2374.7358300
      5.3040000   2375.1976660
      5.3050000   2375.6608020
      5.3060000   2376.1228590
      5.3070000   2376.5848460
      5.3080000   2377.0475890
      5.3090000   2377.5126270
      5.3100000   2377.9746570
      5.3110000   2378.4365530
      5.3120000   2378.8996110
      5.3130000   2379.3608710
      5.3140000   2379.8247410
      5.3150000   2380.2872660
      5.3160000   2380.7526750
      5.3170000   2381.2150820
      5.3180000   2381.6766810
      5.3190000   2382.1386590
      5.3200000   2382.6006290
      5.3210000   2383.0630240
      5.3220000   2383.5283020
      5.3230000   2383.9902090
      5.3240000   2384.4522270
      5.3250000   2384.9169270
      5.3260000   2385.3832120
      5.3270000   2385.8462100
      5.3280000   2386.3080060
      5.3290000   2386.7702890
      5.3300000   2387.2314560
      5.3310000   2387.6934690
      5.3320000   2388.1560340
      5.3330000   2388.6202010
      5.3340000   2389.0820470
      5.3350000   2389.5437230
      5.3360000   2390.0055450
      5.3370000   2390.4674500
      5.3380000   2390.9295390
      5.3390000   2391.3906280
      5.3400000   2391.8533630
      5.3410000   2392.3144260
      5.3420000   2392.7781650
      5.3430000   2393.2396710
      5.3440000   2393.7020220
      5.3450000   2394.1632370
      5.3460000   2394.6249970
      5.3470000   2395.0863610
      5.3480000   2395.5484120
      5.3490000   2396.0101380
      5.3500000   2396.4728070
      5.3510000   2396.9352790
      5.3520000   2397.3978800
      5.3530000   2397.8613490
      5.3540000   2398.3277120
      5.3550000   2398.7916660
      5.3560000   2399.2555210
      5.3570000   2399.7178580
      5.3580000   2400.1814830
      5.3590000   2400.6444090
      5.3600000   2401.1076190
      5.3610000   2401.5701320
      5.3620000   2402.0349750
      5.3630000   2402.5010260
      5.3640000   2402.9644710
      5.3650000   2403.4299380
      5.3660000   2403.8934800
      5.3670000   2404.3557410
      5.3680000   2404.8180520
      5.3690000   2405.2797070
      5.3700000   2405.7421100
      5.3710000   2406.2043330
      5.3720000   2406.6656300
      5.3730000   2407.1282650
      5.3740000   2407.5900120
      5.3750000   2408.0525570
      5.3760000   2408.5149300
      5.3770000   2408.9776870
      5.3780000   2409.4404290
      5.3790000   2409.9048350
      5.3800000   2410.3680170
      5.3810000   2410.8306970
      5.3820000   2411.2936820
      5.3830000   2411.7561970
      5.3840000   2412.2188070
      5.3850000   2412.6828040
      5.3860000   2413.1470270
      5.3870000   2413.6116810
      5.3880000   2414.0776660
      5.3890000   2414.5415250
      5.3900000   2415.0067440
      5.3910000   2415.4713010
      5.3920000   2415.9343550
      5.3930000   2416.3959950
      5.3940000   2416.8577520
      5.3950000   2417.3207410
      5.3960000   2417.7832120
      5.3970000   2418.2451790
      5.3980000   2418.7082310
      5.3990000   2419.1704490
      5.4000000   2419.6335430
      5.4010000   2420.0960810
      5.4020000   2420.5586530
      5.4030000   2421.0218860
      5.4040000   2421.4847150
      5.4050000   2421.9468670
      5.4060000   2422.4093160
      5.4070000   2422.8776470
      5.4080000   2423.3398620
      5.4090000   2423.8135410
      5.4100000   2424.2767080
      5.4110000   2424.7382970
      5.4120000   2425.2030720
      5.4130000   2425.6688350
      5.4140000   2426.1340890
      5.4150000   2426.5982930
      5.4160000   2427.0601150
      5.4170000   2427.5233240
      5.4180000   2427.9859310
      5.4190000   2428.4503600
      5.4200000   2428.9126830
      5.4210000   2429.3757010
      5.4220000   2429.8447370
      5.4230000   2430.3102640
      5.4240000   2430.7734280
      5.4250000   2431.2447150
      5.4260000   2431.7365430
      5.4270000   2432.2032210
      5.4280000   2432.6659280
      5.4290000   2433.1355280
      5.4300000   2433.5993430
      5.4310000   2434.0630100
      5.4320000   2434.5272160
      5.4330000   2434.9928630
      5.4340000   2435.4573340
      5.4350000   2435.9198180
      5.4360000   2436.3833280
      5.4370000   2436.8459250
      5.4380000   2437.3082910
      5.4390000   2437.7740700
      5.4400000   2438.2389240
      5.4410000   2438.7035690
      5.4420000   2439.1661240
      5.4430000   2439.6322780
      5.4440000   2440.0953240
      5.4450000   2440.5587550
      5.4460000   2441.0219190
      5.4470000   2441.4863770
      5.4480000   2441.9489740
      5.4490000   2442.4126040
      5.4500000   2442.8771150
      5.4510000   2443.3472450
      5.4520000   2443.8107800
      5.4530000   2444.2734310
      5.4540000   2444.7369160
      5.4550000   2445.1987590
      5.4560000   2445.6619160
      5.4570000   2446.1253870
      5.4580000   2446.5961450
      5.4590000   2447.0626340
      5.4600000   2447.5314240
      5.4610000   2447.9985870
      5.4620000   2448.4686560
      5.4630000   2448.9398790
      5.4640000   2449.4060960
      5.4650000   2449.8701440
      5.4660000   2450.3363140
      5.4670000   2450.8094230
      5.4680000   2451.2730730
      5.4690000   2451.7371360
      5.4700000   2452.2024640
      5.4710000   2452.6683140
      5.4720000   2453.1313400
      5.4730000   2453.6005000
      5.4740000   2454.0669630
      5.4750000   2454.5338800
      5.4760000   2454.9963520
      5.4770000   2455.4603930
      5.4780000   2455.9235330
      5.4790000   2456.3882210
      5.4800000   2456.8565970
      5.4810000   2457.3207870
      5.4820000   2457.7844470
      5.4830000   2458.2509470
      5.4840000   2458.7176230
      5.4850000   2459.1822070
      5.4860000   2459.6478900
      5.4870000   2460.1159390
      5.4880000   2460.5792280
      5.4890000   2461.0429920
      5.4900000   2461.5071250
      5.4910000   2461.9695610
      5.4920000   2462.4351060
      5.4930000   2462.8978040
      5.4940000   2463.3609640
      5.4950000   2463.8259920
      5.4960000   2464.2899770
      5.4970000   2464.7523720
      5.4980000   2465.2169450
      5.4990000   2465.6812930
      5.5000000   2466.1453730
      5.5010000   2466.6132810
      5.5020000   2467.0750160
      5.5030000   2467.5382670
      5.5040000   2468.0006110
      5.5050000   2468.4632720
      5.5060000   2468.9254540
      5.5070000   2469.3891810
      5.5080000   2469.8525630
      5.5090000   2470.3152350
      5.5100000   2470.7776670
      5.5110000   2471.2405900
      5.5120000   2471.7041390
      5.5130000   2472.1663960
      5.5140000   2472.6299440
      5.5150000   2473.0935100
      5.5160000   2473.5577930
      5.5170000   2474.0201840
      5.5180000   2474.4826240
      5.5190000   2474.9454090
      5.5200000   2475.4099080
      5.5210000   2475.8744600
      5.5220000   2476.3375900
      5.5230000   2476.8007550
      5.5240000   2477.2650990
      5.5250000   2477.7296940
      5.5260000   2478.1950450
      5.5270000   2478.6601750
      5.5280000   2479.1256560
      5.5290000   2479.5973480
      5.5300000   2480.0614500
      5.5310000   2480.5271920
      5.5320000   2480.9919720
      5.5330000   2481.4572380
      5.5340000   2481.9258880
      5.5350000   2482.3908080
      5.5360000   2482.8573810
      5.5370000   2483.3205620
      5.5380000   2483.7852900
      5.5390000   2484.2496060
      5.5400000   2484.7126200
      5.5410000   2485.1756480
      5.5420000   2485.6381110
      5.5430000   2486.1010410
      5.5440000   2486.5693730
      5.5450000   2487.0342110
      5.5460000   2487.4983890
      5.5470000   2487.9623170
      5.5480000   2488.4267020
      5.5490000   2488.8905580
      5.5500000   2489.3552500
      5.5510000   2489.8178410
      5.5520000   2490.2818970
      5.5530000   2490.7458810
      5.5540000   2491.2092940
      5.5550000   2491.6748880
      5.5560000   2492.1371690
      5.5570000   2492.5999020
      5.5580000   2493.0718740
      5.5590000   2493.5381310
      5.5600000   2494.0018560
      5.5610000   2494.4690900
      5.5620000   2494.9313870
      5.5630000   2495.3934590
      5.5640000   2495.8551930
      5.5650000   2496.3194100
      5.5660000   2496.7810660
      5.5670000   2497.2436430
      5.5680000   2497.7055310
      5.5690000   2498.1667700
      5.5700000   2498.6307680
      5.5710000   2499.0949070
      5.5720000   2499.5575940
      5.5730000   2500.0204650
      5.5740000   2500.4835220
      5.5750000   2500.9461680
      5.5760000   2501.4090170
      5.5770000   2501.8712470
      5.5780000   2502.3338440
      5.5790000   2502.7963770
      5.5800000   2503.2651810
      5.5810000   2503.7306760
      5.5820000   2504.1949680
      5.5830000   2504.6575060
      5.5840000   2505.1202440
      5.5850000   2505.5843260
      5.5860000   2506.0477450
      5.5870000   2506.5120110
      5.5880000   2506.9778010
      5.5890000   2507.4403390
      5.5900000   2507.9036600
      5.5910000   2508.3685020
      5.5920000   2508.8350940
      5.5930000   2509.2978950
      5.5940000   2509.7596370
      5.5950000   2510.2221750
      5.5960000   2510.6847690
      5.5970000   2511.1472670
      5.5980000   2511.6111130
      5.5990000   2512.0731510
      5.6000000   2512.5365020
      5.6010000   2512.9998880
      5.6020000   2513.4632460
      5.6030000   2513.9246670
      5.6040000   2514.3872710
      5.6050000   2514.8490720
      5.6060000   2515.3137290
      5.6070000   2515.7769150
      5.6080000   2516.2394150
      5.6090000   2516.7058640
      5.6100000   2517.1716860
      5.6110000   2517.6367730
      5.6120000   2518.0999500
      5.6130000   2518.5643770
      5.6140000   2519.0283070
      5.6150000   2519.4913330
      5.6160000   2519.9537900
      5.6170000   2520.4172590
      5.6180000   2520.8818240
      5.6190000   2521.3466370
      5.6200000   2521.8109960
      5.6210000   2522.2759870
      5.6220000   2522.7434570
      5.6230000   2523.2074150
      5.6240000   2523.6724590
      5.6250000   2524.1362700
      5.6260000   2524.6013570
      5.6270000   2525.0646920
      5.6280000   2525.5264470
      5.6290000   2525.9892070
      5.6300000   2526.4525500
      5.6310000   2526.9145900
      5.6320000   2527.3805400
      5.6330000   2527.8431190
      5.6340000   2528.3071760
      5.6350000   2528.7688410
      5.6360000   2529.2315510
      5.6370000   2529.6953090
      5.6380000   2530.1586500
      5.6390000   2530.6221580
      5.6400000   2531.0855500
      5.6410000   2531.5495120
      5.6420000   2532.0119470
      5.6430000   2532.4748930
      5.6440000   2532.9389070
      5.6450000   2533.4020710
      5.6460000   2533.8661540
      5.6470000   2534.3290250
      5.6480000   2534.7930660
      5.6490000   2535.2566230
      5.6500000   2535.7206430
      5.6510000   2536.1833090
      5.6520000   2536.6457780
      5.6530000   2537.1104800
      5.6540000   2537.5764540
      5.6550000   2538.0446070
      5.6560000   2538.5274150
      5.6570000   2538.9902700
      5.6580000   2539.4546800
      5.6590000   2539.9179750
      5.6600000   2540.3822430
      5.6610000   2540.8464280
      5.6620000   2541.3115160
      5.6630000   2541.7744880
      5.6640000   2542.2394700
      5.6650000   2542.7115780
      5.6660000   2543.1809710
      5.6670000   2543.6444490
      5.6680000   2544.1069010
      5.6690000   2544.5711680
      5.6700000   2545.0343780
      5.6710000   2545.4984360
      5.6720000   2545.9614830
      5.6730000   2546.4252100
      5.6740000   2546.8884090
      5.6750000   2547.3540290
      5.6760000   2547.8216570
      5.6770000   2548.2852020
      5.6780000   2548.7474560
      5.6790000   2549.2152050
      5.6800000   2549.6788600
      5.6810000   2550.1409840
      5.6820000   2550.6123800
      5.6830000   2551.0762860
      5.6840000   2551.5394750
      5.6850000   2552.0070760
      5.6860000   2552.4708370
      5.6870000   2552.9336690
      5.6880000   2553.3954510
      5.6890000   2553.8589210
      5.6900000   2554.3220300
      5.6910000   2554.7854010
      5.6920000   2555.2481580
      5.6930000   2555.7115080
      5.6940000   2556.1753870
      5.6950000   2556.6380300
      5.6960000   2557.1013860
      5.6970000   2557.5634020
      5.6980000   2558.0260760
      5.6990000   2558.4891900
      5.7000000   2558.9518900
      5.7010000   2559.4164890
      5.7020000   2559.8793820
      5.7030000   2560.3422870
      5.7040000   2560.8062560
      5.7050000   2561.2684900
      5.7060000   2561.7311850
      5.7070000   2562.1944370
      5.7080000   2562.6573440
      5.7090000   2563.1199970
      5.7100000   2563.5827590
      5.7110000   2564.0461380
      5.7120000   2564.5098180
      5.7130000   2564.9728110
      5.7140000   2565.4355170
      5.7150000   2565.9000720
      5.7160000   2566.3629630
      5.7170000   2566.8257430
      5.7180000   2567.2885410
      5.7190000   2567.7516980
      5.7200000   2568.2135800
      5.7210000   2568.6767340
      5.7220000   2569.1396650
      5.7230000   2569.6029500
      5.7240000   2570.0704130
      5.7250000   2570.5385080
      5.7260000   2571.0008770
      5.7270000   2571.4636850
      5.7280000   2571.9264350
      5.7290000   2572.3895050
      5.7300000   2572.8533340
      5.7310000   2573.3194680
      5.7320000   2573.7878880
      5.7330000   2574.2509320
      5.7340000   2574.7128360
      5.7350000   2575.1767220
      5.7360000   2575.6385440
      5.7370000   2576.1017450
      5.7380000   2576.5670040
      5.7390000   2577.0401740
      5.7400000   2577.5085750
      5.7410000   2577.9713530
      5.7420000   2578.4353570
      5.7430000   2578.8974660
      5.7440000   2579.3612660
      5.7450000   2579.8239310
      5.7460000   2580.2885330
      5.7470000   2580.7508120
      5.7480000   2581.2168540
      5.7490000   2581.6804450
      5.7500000   2582.1465590
      5.7510000   2582.6097950
      5.7520000   2583.0734820
      5.7530000   2583.5372320
      5.7540000   2584.0015160
      5.7550000   2584.4647640
      5.7560000   2584.9270490
      5.7570000   2585.3919290
      5.7580000   2585.8556350
      5.7590000   2586.3181880
      5.7600000   2586.7823560
      5.7610000   2587.2453780
      5.7620000   2587.7081910
      5.7630000   2588.1717110
      5.7640000   2588.6348310
      5.7650000   2589.0974390
      5.7660000   2589.5616320
      5.7670000   2590.0284030
      5.7680000   2590.4935470
      5.7690000   2590.9577280
      5.7700000   2591.4213530
      5.7710000   2591.8872760
      5.7720000   2592.3507520
      5.7730000   2592.8149910
      5.7740000   2593.2798460
      5.7750000   2593.7430850
      5.7760000   2594.2053040
      5.7770000   2594.6675000
      5.7780000   2595.1305730
      5.7790000   2595.5938550
      5.7800000   2596.0571170
      5.7810000   2596.5205390
      5.7820000   2596.9827060
      5.7830000   2597.4445850
      5.7840000   2597.9075130
      5.7850000   2598.3715110
      5.7860000   2598.8338810
      5.7870000   2599.3099390
      5.7880000   2599.7761950
      5.7890000   2600.2392480
      5.7900000   2600.7044580
      5.7910000   2601.1690090
      5.7920000   2601.6341440
      5.7930000   2602.1036250
      5.7940000   2602.5681820
      5.7950000   2603.0339000
      5.7960000   2603.4977010
      5.7970000   2603.9615710
      5.7980000   2604.4242300
      5.7990000   2604.8876440
      5.8000000   2605.3508130
      5.8010000   2605.8155060
      5.8020000   2606.2813710
      5.8030000   2606.7441220
      5.8040000   2607.2080110
      5.8050000   2607.6733000
      5.8060000   2608.1352390
      5.8070000   2608.5983500
      5.8080000   2609.0613530
      5.8090000   2609.5242200
      5.8100000   2609.9879410
      5.8110000   2610.4543170
      5.8120000   2610.9175070
      5.8130000   2611.3808370
      5.8140000   2611.8443190
      5.8150000   2612.3074950
      5.8160000   2612.7717380
      5.8170000   2613.2366240
      5.8180000   2613.7005490
      5.8190000   2614.1662880
      5.8200000   2614.6292210
      5.8210000   2615.0925310
      5.8220000   2615.5565840
      5.8230000   2616.0215080
      5.8240000   2616.4867610
      5.8250000   2616.9499600
      5.8260000   2617.4216460
      5.8270000   2617.8839150
      5.8280000   2618.3489680
      5.8290000   2618.8139590
      5.8300000   2619.2795040
      5.8310000   2619.7433260
      5.8320000   2620.2092410
      5.8330000   2620.6731550
      5.8340000   2621.1373510
      5.8350000   2621.6013690
      5.8360000   2622.0673530
      5.8370000   2622.5316660
      5.8380000   2622.9970000
      5.8390000   2623.4611220
      5.8400000   2623.9281090
      5.8410000   2624.3993150
      5.8420000   2624.8640820
      5.8430000   2625.3300800
      5.8440000   2625.7946220
      5.8450000   2626.2620180
      5.8460000   2626.7256020
      5.8470000   2627.1880800
      5.8480000   2627.6511150
      5.8490000   2628.1155240
      5.8500000   2628.5788880
      5.8510000   2629.0417130
      5.8520000   2629.5053320
      5.8530000   2629.9691430
      5.8540000   2630.4339500
      5.8550000   2630.8983770
      5.8560000   2631.3635830
      5.8570000   2631.8411970
      5.8580000   2632.3181500
      5.8590000   2632.7864340
      5.8600000   2633.2498510
      5.8610000   2633.7140490
      5.8620000   2634.1830670
      5.8630000   2634.6484030
      5.8640000   2635.1118350
      5.8650000   2635.5751040
      5.8660000   2636.0410320
      5.8670000   2636.5058910
      5.8680000   2636.9760300
      5.8690000   2637.4395300
      5.8700000   2637.9035620
      5.8710000   2638.3719220
      5.8720000   2638.8347300
      5.8730000   2639.2979320
      5.8740000   2639.7616880
      5.8750000   2640.2252500
      5.8760000   2640.6900240
      5.8770000   2641.1597580
      5.8780000   2641.6280220
      5.8790000   2642.0970810
      5.8800000   2642.5632260
      5.8810000   2643.0295900
      5.8820000   2643.4998110
      5.8830000   2643.9635960
      5.8840000   2644.4355680
      5.8850000   2644.8991820
      5.8860000   2645.3680380
      5.8870000   2645.8321880
      5.8880000   2646.2961250
      5.8890000   2646.7602860
      5.8900000   2647.2230670
      5.8910000   2647.6870170
      5.8920000   2648.1509280
      5.8930000   2648.6147100
      5.8940000   2649.0797100
      5.8950000   2649.5459210
      5.8960000   2650.0129180
      5.8970000   2650.4764490
      5.8980000   2650.9419910
      5.8990000   2651.4054860
      5.9000000   2651.8683300
      5.9010000   2652.3311310
      5.9020000   2652.7933830
      5.9030000   2653.2555410
      5.9040000   2653.7194520
      5.9050000   2654.1835310
      5.9060000   2654.6477130
      5.9070000   2655.1109720
      5.9080000   2655.5741710
      5.9090000   2656.0374430
      5.9100000   2656.5019360
      5.9110000   2656.9673720
      5.9120000   2657.4320710
      5.9130000   2657.8969540
      5.9140000   2658.3623980
      5.9150000   2658.8265140
      5.9160000   2659.3006270
      5.9170000   2659.7681590
      5.9180000   2660.2376720
      5.9190000   2660.7025770
      5.9200000   2661.1704150
      5.9210000   2661.6343110
      5.9220000   2662.0993480
      5.9230000   2662.5646850
      5.9240000   2663.0285160
      5.9250000   2663.4944950
      5.9260000   2663.9602400
      5.9270000   2664.4251690
      5.9280000   2664.8890440
      5.9290000   2665.3545220
      5.9300000   2665.8189820
      5.9310000   2666.2831440
      5.9320000   2666.7488260
      5.9330000   2667.2136480
      5.9340000   2667.6798720
      5.9350000   2668.1444970
      5.9360000   2668.6126920
      5.9370000   2669.0769470
      5.9380000   2669.5414830
      5.9390000   2670.0055610
      5.9400000   2670.4708200
      5.9410000   2670.9374480
      5.9420000   2671.4023010
      5.9430000   2671.8662160
      5.9440000   2672.3308850
      5.9450000   2672.7945250
      5.9460000   2673.2602830
      5.9470000   2673.7240870
      5.9480000   2674.1877940
      5.9490000   2674.6510420
      5.9500000   2675.1146430
      5.9510000   2675.5779590
      5.9520000   2676.0453340
      5.9530000   2676.5104110
      5.9540000   2676.9745540
      5.9550000   2677.4372140
      5.9560000   2677.9010250
      5.9570000   2678.3642820
      5.9580000   2678.8279220
      5.9590000   2679.2922430
      5.9600000   2679.7576750
      5.9610000   2680.2235320
      5.9620000   2680.6869850
      5.9630000   2681.1507500
      5.9640000   2681.6131790
      5.9650000   2682.0772610
      5.9660000   2682.5402360
      5.9670000   2683.0061560
      5.9680000   2683.4690840
      5.9690000   2683.9323600
      5.9700000   2684.3956720
      5.9710000   2684.8589150
      5.9720000   2685.3242800
      5.9730000   2685.7872420
      5.9740000   2686.2495260
      5.9750000   2686.7130820
      5.9760000   2687.1767230
      5.9770000   2687.6391570
      5.9780000   2688.1032800
      5.9790000   2688.5667710
      5.9800000   2689.0296790
      5.9810000   2689.4927760
      5.9820000   2689.9567530
      5.9830000   2690.4210670
      5.9840000   2690.8838330
      5.9850000   2691.3494200
      5.9860000   2691.8122270
      5.9870000   2692.2759060
      5.9880000   2692.7386250
      5.9890000   2693.2025680
      5.9900000   2693.6732340
      5.9910000   2694.1411990
      5.9920000   2694.6061930
      5.9930000   2695.0699010
      5.9940000   2695.5325490
      5.9950000   2695.9957860
      5.9960000   2696.4593090
      5.9970000   2696.9223070
      5.9980000   2697.3876840
      5.9990000   2697.8514450
      6.0000000   2698.3151130
      6.0010000   2698.7784600
      6.0020000   2699.2438740
      6.0030000   2699.7071070
      6.0040000   2700.1703460
      6.0050000   2700.6337910
      6.0060000   2701.1034560
      6.0070000   2701.5650880
      6.0080000   2702.0290880
      6.0090000   2702.4929130
      6.0100000   2702.9565370
      6.0110000   2703.4211540
      6.0120000   2703.8858420
      6.0130000   2704.3502340
      6.0140000   2704.8137310
      6.0150000   2705.2769720
      6.0160000   2705.7417390
      6.0170000   2706.2106160
      6.0180000   2706.6758910
      6.0190000   2707.1424630
      6.0200000   2707.6069850
      6.0210000   2708.0718900
      6.0220000   2708.5375430
      6.0230000   2709.0059570
      6.0240000   2709.4706590
      6.0250000   2709.9350370
      6.0260000   2710.4014690
      6.0270000   2710.8649460
      6.0280000   2711.3288460
      6.0290000   2711.7938960
      6.0300000   2712.2589850
      6.0310000   2712.7233410
      6.0320000   2713.1877490
      6.0330000   2713.6519310
      6.0340000   2714.1167710
      6.0350000   2714.5803130
      6.0360000   2715.0454300
      6.0370000   2715.5100210
      6.0380000   2715.9744670
      6.0390000   2716.4390500
      6.0400000   2716.9041080
      6.0410000   2717.3678790
      6.0420000   2717.8322900
      6.0430000   2718.2997410
      6.0440000   2718.7648150
      6.0450000   2719.2290000
      6.0460000   2719.6931330
      6.0470000   2720.1614730
      6.0480000   2720.6238880
      6.0490000   2721.0878610
      6.0500000   2721.5504550
      6.0510000   2722.0138310
      6.0520000   2722.4779740
      6.0530000   2722.9411460
      6.0540000   2723.4080120
      6.0550000   2723.8723960
      6.0560000   2724.3403360
      6.0570000   2724.8035150
      6.0580000   2725.2677610
      6.0590000   2725.7329490
      6.0600000   2726.2014460
      6.0610000   2726.6661700
      6.0620000   2727.1310490
      6.0630000   2727.5952940
      6.0640000   2728.0592530
      6.0650000   2728.5231900
      6.0660000   2728.9871270
      6.0670000   2729.4505320
      6.0680000   2729.9134990
      6.0690000   2730.3774800
      6.0700000   2730.8396600
      6.0710000   2731.3016220
      6.0720000   2731.7656970
      6.0730000   2732.2285160
      6.0740000   2732.6912900
      6.0750000   2733.1621300
      6.0760000   2733.6261790
      6.0770000   2734.0892350
      6.0780000   2734.5513760
      6.0790000   2735.0154390
      6.0800000   2735.4787440
      6.0810000   2735.9423080
      6.0820000   2736.4062300
      6.0830000   2736.8698860
      6.0840000   2737.3327590
      6.0850000   2737.7958760
      6.0860000   2738.2597610
      6.0870000   2738.7242430
      6.0880000   2739.1892530
      6.0890000   2739.6520090
      6.0900000   2740.1162880
      6.0910000   2740.5786340
      6.0920000   2741.0418500
      6.0930000   2741.5054380
      6.0940000   2741.9685540
      6.0950000   2742.4321190
      6.0960000   2742.8950500
      6.0970000   2743.3604260
      6.0980000   2743.8233760
      6.0990000   2744.2885290
      6.1000000   2744.7524950
      6.1010000   2745.2191770
      6.1020000   2745.6849480
      6.1030000   2746.1508140
      6.1040000   2746.6153730
      6.1050000   2747.0796230
      6.1060000   2747.5424230
      6.1070000   2748.0081740
      6.1080000   2748.4719370
      6.1090000   2748.9355280
      6.1100000   2749.3994440
      6.1110000   2749.8619760
      6.1120000   2750.3260210
      6.1130000   2750.7950980
      6.1140000   2751.2598570
      6.1150000   2751.7231200
      6.1160000   2752.1871660
      6.1170000   2752.6547350
      6.1180000   2753.1187990
      6.1190000   2753.5837200
      6.1200000   2754.0521190
      6.1210000   2754.5171590
      6.1220000   2754.9799740
      6.1230000   2755.4470270
      6.1240000   2755.9143920
      6.1250000   2756.3774620
      6.1260000   2756.8406070
      6.1270000   2757.3031730
      6.1280000   2757.7650080
      6.1290000   2758.2293840
      6.1300000   2758.6929440
      6.1310000   2759.1561830
      6.1320000   2759.6193970
      6.1330000   2760.0821140
      6.1340000   2760.5453860
      6.1350000   2761.0119010
      6.1360000   2761.4749350
      6.1370000   2761.9393160
      6.1380000   2762.4048370
      6.1390000   2762.8695190
      6.1400000   2763.3341650
      6.1410000   2763.7985860
      6.1420000   2764.2647030
      6.1430000   2764.7283050
      6.1440000   2765.1930150
      6.1450000   2765.6584110
      6.1460000   2766.1231030
      6.1470000   2766.5875910
      6.1480000   2767.0522460
      6.1490000   2767.5167780
      6.1500000   2767.9840830
      6.1510000   2768.4490610
      6.1520000   2768.9134100
      6.1530000   2769.3781210
      6.1540000   2769.8451690
      6.1550000   2770.3089780
      6.1560000   2770.7723620
      6.1570000   2771.2373450
      6.1580000   2771.7009590
      6.1590000   2772.1635090
      6.1600000   2772.6268020
      6.1610000   2773.0899180
      6.1620000   2773.5533820
      6.1630000   2774.0171750
      6.1640000   2774.4803980
      6.1650000   2774.9450060
      6.1660000   2775.4083970
      6.1670000   2775.8719210
      6.1680000   2776.3352350
      6.1690000   2776.8008280
      6.1700000   2777.2651060
      6.1710000   2777.7280930
      6.1720000   2778.1922800
      6.1730000   2778.6546480
      6.1740000   2779.1185720
      6.1750000   2779.5819320
      6.1760000   2780.0452340
      6.1770000   2780.5090110
      6.1780000   2780.9733600
      6.1790000   2781.4371500
      6.1800000   2781.9016500
      6.1810000   2782.3662110
      6.1820000   2782.8291700
      6.1830000   2783.2939570
      6.1840000   2783.7598170
      6.1850000   2784.2242050
      6.1860000   2784.6907630
      6.1870000   2785.1585210
      6.1880000   2785.6216900
      6.1890000   2786.0878270
      6.1900000   2786.5536000
      6.1910000   2787.0186470
      6.1920000   2787.4830910
      6.1930000   2787.9475470
      6.1940000   2788.4127510
      6.1950000   2788.8773180
      6.1960000   2789.3410970
      6.1970000   2789.8054820
      6.1980000   2790.2693040
      6.1990000   2790.7327350
      6.2000000   2791.1965190
      6.2010000   2791.6599610
      6.2020000   2792.1243420
      6.2030000   2792.5955120
      6.2040000   2793.0602240
      6.2050000   2793.5246710
      6.2060000   2793.9918080
      6.2070000   2794.4583500
      6.2080000   2794.9231590
      6.2090000   2795.3860320
      6.2100000   2795.8507600
      6.2110000   2796.3152770
      6.2120000   2796.7785020
      6.2130000   2797.2422140
      6.2140000   2797.7055140
      6.2150000   2798.1695860
      6.2160000   2798.6331890
      6.2170000   2799.0972820
      6.2180000   2799.5599960
      6.2190000   2800.0232650
      6.2200000   2800.4865380
      6.2210000   2800.9497860
      6.2220000   2801.4118500
      6.2230000   2801.8746060
      6.2240000   2802.3392180
      6.2250000   2802.8037230
      6.2260000   2803.2669640
      6.2270000   2803.7295920
      6.2280000   2804.1925960
      6.2290000   2804.6562660
      6.2300000   2805.1201740
      6.2310000   2805.5831150
      6.2320000   2806.0463600
      6.2330000   2806.5089200
      6.2340000   2806.9712990
      6.2350000   2807.4341500
      6.2360000   2807.8982040
      6.2370000   2808.3626460
      6.2380000   2808.8266500
      6.2390000   2809.2904070
      6.2400000   2809.7533110
      6.2410000   2810.2171710
      6.2420000   2810.6808880
      6.2430000   2811.1518550
      6.2440000   2811.6166700
      6.2450000   2812.0798480
      6.2460000   2812.5428150
      6.2470000   2813.0055500
      6.2480000   2813.4693020
      6.2490000   2813.9321700
      6.2500000   2814.3965420
      6.2510000   2814.8595370
      6.2520000   2815.3219040
      6.2530000   2815.7858690
      6.2540000   2816.2502180
      6.2550000   2816.7136670
      6.2560000   2817.1821140
      6.2570000   2817.6497230
      6.2580000   2818.1128890
      6.2590000   2818.5776420
      6.2600000   2819.0409040
      6.2610000   2819.5046610
      6.2620000   2819.9712020
      6.2630000   2820.4339150
      6.2640000   2820.8968020
      6.2650000   2821.3620490
      6.2660000   2821.8273810
      6.2670000   2822.2933510
      6.2680000   2822.7559530
      6.2690000   2823.2213700
      6.2700000   2823.6849730
      6.2710000   2824.1487070
      6.2720000   2824.6124840
      6.2730000   2825.0757590
      6.2740000   2825.5397030
      6.2750000   2826.0030340
      6.2760000   2826.4675200
      6.2770000   2826.9311110
      6.2780000   2827.3956860
      6.2790000   2827.8606750
      6.2800000   2828.3235640
      6.2810000   2828.7872890
      6.2820000   2829.2525790
      6.2830000   2829.7166010
      6.2840000   2830.1804120
      6.2850000   2830.6432380
      6.2860000   2831.1066980
      6.2870000   2831.5700760
      6.2880000   2832.0339730
      6.2890000   2832.4979510
      6.2900000   2832.9611420
      6.2910000   2833.4287230
      6.2920000   2833.8966030
      6.2930000   2834.3600630
      6.2940000   2834.8249770
      6.2950000   2835.2908250
      6.2960000   2835.7552700
      6.2970000   2836.2194700
      6.2980000   2836.6851830
      6.2990000   2837.1506080
      6.3000000   2837.6161500
      6.3010000   2838.0949550
      6.3020000   2838.5589290
      6.3030000   2839.0241670
      6.3040000   2839.4895940
      6.3050000   2839.9538130
      6.3060000   2840.4183760
      6.3070000   2840.8877270
      6.3080000   2841.3523860
      6.3090000   2841.8173710
      6.3100000   2842.2900130
      6.3110000   2842.7548380
      6.3120000   2843.2203610
      6.3130000   2843.6875640
      6.3140000   2844.1566890
      6.3150000   2844.6228430
      6.3160000   2845.0863810
      6.3170000   2845.5502270
      6.3180000   2846.0154000
      6.3190000   2846.4807520
      6.3200000   2846.9446400
      6.3210000   2847.4081990
      6.3220000   2847.8749790
      6.3230000   2848.3384680
      6.3240000   2848.8032240
      6.3250000   2849.2684240
      6.3260000   2849.7337750
      6.3270000   2850.1980020
      6.3280000   2850.6628520
      6.3290000   2851.1283620
      6.3300000   2851.5918280
      6.3310000   2852.0571290
      6.3320000   2852.5220250
      6.3330000   2852.9878440
      6.3340000   2853.4512940
      6.3350000   2853.9177270
      6.3360000   2854.3816190
      6.3370000   2854.8453520
      6.3380000   2855.3100980
      6.3390000   2855.7732370
      6.3400000   2856.2362790
      6.3410000   2856.6988340
      6.3420000   2857.1619690
      6.3430000   2857.6243160
      6.3440000   2858.0904000
      6.3450000   2858.5535160
      6.3460000   2859.0178310
      6.3470000   2859.4815190
      6.3480000   2859.9453060
      6.3490000   2860.4082490
      6.3500000   2860.8714060
      6.3510000   2861.3346130
      6.3520000   2861.7979340
      6.3530000   2862.2609370
      6.3540000   2862.7234840
      6.3550000   2863.1865080
      6.3560000   2863.6508000
      6.3570000   2864.1157390
      6.3580000   2864.5799780
      6.3590000   2865.0457050
      6.3600000   2865.5098210
      6.3610000   2865.9753020
      6.3620000   2866.4411020
      6.3630000   2866.9050200
      6.3640000   2867.3703040
      6.3650000   2867.8391090
      6.3660000   2868.3022280
      6.3670000   2868.7660670
      6.3680000   2869.2314080
      6.3690000   2869.6986140
      6.3700000   2870.1639970
      6.3710000   2870.6275880
      6.3720000   2871.0936930
      6.3730000   2871.5596320
      6.3740000   2872.0240990
      6.3750000   2872.4883270
      6.3760000   2872.9536190
      6.3770000   2873.4182490
      6.3780000   2873.8823010
      6.3790000   2874.3455230
      6.3800000   2874.8120120
      6.3810000   2875.2769700
      6.3820000   2875.7415150
      6.3830000   2876.2154870
      6.3840000   2876.6838000
      6.3850000   2877.1483920
      6.3860000   2877.6120130
      6.3870000   2878.0771430
      6.3880000   2878.5408280
      6.3890000   2879.0158550
      6.3900000   2879.4829300
      6.3910000   2879.9481380
      6.3920000   2880.4125700
      6.3930000   2880.8768310
      6.3940000   2881.3415760
      6.3950000   2881.8065670
      6.3960000   2882.2718710
      6.3970000   2882.7377940
      6.3980000   2883.2043360
      6.3990000   2883.6703640
      6.4000000   2884.1363970
      6.4010000   2884.6017410
      6.4020000   2885.0661390
      6.4030000   2885.5292900
      6.4040000   2885.9943490
      6.4050000   2886.4591350
      6.4060000   2886.9234070
      6.4070000   2887.3887080
      6.4080000   2887.8546410
      6.4090000   2888.3196410
      6.4100000   2888.7862350
      6.4110000   2889.2535500
      6.4120000   2889.7174220
      6.4130000   2890.1877220
      6.4140000   2890.6517020
      6.4150000   2891.1161160
      6.4160000   2891.5816340
      6.4170000   2892.0458450
      6.4180000   2892.5103050
      6.4190000   2892.9757700
      6.4200000   2893.4398030
      6.4210000   2893.9058310
      6.4220000   2894.3703090
      6.4230000   2894.8338110
      6.4240000   2895.2984120
      6.4250000   2895.7617670
      6.4260000   2896.2259130
      6.4270000   2896.6887030
      6.4280000   2897.1518870
      6.4290000   2897.6160930
      6.4300000   2898.0803530
      6.4310000   2898.5445500
      6.4320000   2899.0070360
      6.4330000   2899.4701600
      6.4340000   2899.9329070
      6.4350000   2900.3961160
      6.4360000   2900.8595720
      6.4370000   2901.3240350
      6.4380000   2901.7893180
      6.4390000   2902.2558680
      6.4400000   2902.7214730
      6.4410000   2903.1854220
      6.4420000   2903.6486850
      6.4430000   2904.1118470
      6.4440000   2904.5758050
      6.4450000   2905.0398080
      6.4460000   2905.5051750
      6.4470000   2905.9681350
      6.4480000   2906.4317620
      6.4490000   2906.8947420
      6.4500000   2907.3573170
      6.4510000   2907.8203970
      6.4520000   2908.2834950
      6.4530000   2908.7472230
      6.4540000   2909.2098260
      6.4550000   2909.6734070
      6.4560000   2910.1394900
      6.4570000   2910.6031910
      6.4580000   2911.0683680
      6.4590000   2911.5324170
      6.4600000   2911.9962350
      6.4610000   2912.4599960
      6.4620000   2912.9268760
      6.4630000   2913.3916280
      6.4640000   2913.8570720
      6.4650000   2914.3226340
      6.4660000   2914.7886570
      6.4670000   2915.2540560
      6.4680000   2915.7203180
      6.4690000   2916.1855610
      6.4700000   2916.6503590
      6.4710000   2917.1141510
      6.4720000   2917.5787560
      6.4730000   2918.0432030
      6.4740000   2918.5079180
      6.4750000   2918.9735030
      6.4760000   2919.4371840
      6.4770000   2919.9007390
      6.4780000   2920.3628080
      6.4790000   2920.8260160
      6.4800000   2921.2893840
      6.4810000   2921.7537040
      6.4820000   2922.2167300
      6.4830000   2922.6799660
      6.4840000   2923.1442290
      6.4850000   2923.6080580
      6.4860000   2924.0723470
      6.4870000   2924.5351400
      6.4880000   2924.9994820
      6.4890000   2925.4635020
      6.4900000   2925.9279850
      6.4910000   2926.3925320
      6.4920000   2926.8566190
      6.4930000   2927.3211620
      6.4940000   2927.7855660
      6.4950000   2928.2492760
      6.4960000   2928.7210530
      6.4970000   2929.1853280
      6.4980000   2929.6490860
      6.4990000   2930.1172220
      6.5000000   2930.5821080
      6.5010000   2931.0461160
      6.5020000   2931.5099760
      6.5030000   2931.9735660
      6.5040000   2932.4375250
      6.5050000   2932.9011840
      6.5060000   2933.3666010
      6.5070000   2933.8300300
      6.5080000   2934.2932000
      6.5090000   2934.7568150
      6.5100000   2935.2188650
      6.5110000   2935.6824910
      6.5120000   2936.1454920
      6.5130000   2936.6097240
      6.5140000   2937.0752050
      6.5150000   2937.5386950
      6.5160000   2938.0032850
      6.5170000   2938.4681310
      6.5180000   2938.9332150
      6.5190000   2939.3969540
      6.5200000   2939.8600270
      6.5210000   2940.3236950
      6.5220000   2940.7884920
      6.5230000   2941.2559210
      6.5240000   2941.7201960
      6.5250000   2942.1845400
      6.5260000   2942.6476770
      6.5270000   2943.1118060
      6.5280000   2943.5759900
      6.5290000   2944.0400400
      6.5300000   2944.5048460
      6.5310000   2944.9689780
      6.5320000   2945.4335680
      6.5330000   2945.8972530
      6.5340000   2946.3607550
      6.5350000   2946.8316350
      6.5360000   2947.2951960
      6.5370000   2947.7585680
      6.5380000   2948.2226970
      6.5390000   2948.6872650
      6.5400000   2949.1504910
      6.5410000   2949.6129610
      6.5420000   2950.0766390
      6.5430000   2950.5417540
      6.5440000   2951.0052870
      6.5450000   2951.4709800
      6.5460000   2951.9359130
      6.5470000   2952.4000690
      6.5480000   2952.8643460
      6.5490000   2953.3290680
      6.5500000   2953.7949370
      6.5510000   2954.2598400
      6.5520000   2954.7270430
      6.5530000   2955.1917840
      6.5540000   2955.6559290
      6.5550000   2956.1217210
      6.5560000   2956.5853890
      6.5570000   2957.0491260
      6.5580000   2957.5124660
      6.5590000   2957.9774210
      6.5600000   2958.4406220
      6.5610000   2958.9063170
      6.5620000   2959.3703250
      6.5630000   2959.8351410
      6.5640000   2960.2987650
      6.5650000   2960.7683550
      6.5660000   2961.2345540
      6.5670000   2961.6996360
      6.5680000   2962.1658950
      6.5690000   2962.6313420
      6.5700000   2963.0980860
      6.5710000   2963.5630030
      6.5720000   2964.0282370
      6.5730000   2964.4938850
      6.5740000   2964.9584860
      6.5750000   2965.4238070
      6.5760000   2965.8887900
      6.5770000   2966.3540170
      6.5780000   2966.8188870
      6.5790000   2967.2841030
      6.5800000   2967.7491280
      6.5810000   2968.2139640
      6.5820000   2968.6815770
      6.5830000   2969.1463040
      6.5840000   2969.6110930
      6.5850000   2970.0769380
      6.5860000   2970.5425740
      6.5870000   2971.0075980
      6.5880000   2971.4705430
      6.5890000   2971.9343910
      6.5900000   2972.3989970
      6.5910000   2972.8656040
      6.5920000   2973.3291760
      6.5930000   2973.7929480
      6.5940000   2974.2574830
      6.5950000   2974.7209910
      6.5960000   2975.1839310
      6.5970000   2975.6483520
      6.5980000   2976.1112240
      6.5990000   2976.5758220
      6.6000000   2977.0399880
      6.6010000   2977.5052360
      6.6020000   2977.9699200
      6.6030000   2978.4353110
      6.6040000   2978.9005750
      6.6050000   2979.3653520
      6.6060000   2979.8302810
      6.6070000   2980.2949890
      6.6080000   2980.7602520
      6.6090000   2981.2240200
      6.6100000   2981.6920690
      6.6110000   2982.1565130
      6.6120000   2982.6215030
      6.6130000   2983.0868650
      6.6140000   2983.5531170
      6.6150000   2984.0173170
      6.6160000   2984.4811090
      6.6170000   2984.9459120
      6.6180000   2985.4090000
      6.6190000   2985.8777340
      6.6200000   2986.3440150
      6.6210000   2986.8074590
      6.6220000   2987.2716820
      6.6230000   2987.7366250
      6.6240000   2988.2004720
      6.6250000   2988.6648700
      6.6260000   2989.1286970
      6.6270000   2989.5924130
      6.6280000   2990.0545750
      6.6290000   2990.5188730
      6.6300000   2990.9837660
      6.6310000   2991.4484590
      6.6320000   2991.9128330
      6.6330000   2992.3779580
      6.6340000   2992.8453860
      6.6350000   2993.3099170
      6.6360000   2993.7751490
      6.6370000   2994.2383960
      6.6380000   2994.7018790
      6.6390000   2995.1656530
      6.6400000   2995.6293850
      6.6410000   2996.0936560
      6.6420000   2996.5568630
      6.6430000   2997.0218360
      6.6440000   2997.4849320
      6.6450000   2997.9486590
      6.6460000   2998.4122390
      6.6470000   2998.8750590
      6.6480000   2999.3385690
      6.6490000   2999.8043340
      6.6500000   3000.2709800
      6.6510000   3000.7395320
      6.6520000   3001.2032660
      6.6530000   3001.6698490
      6.6540000   3002.1366150
      6.6550000   3002.6058180
      6.6560000   3003.0743550
      6.6570000   3003.5387760
      6.6580000   3004.0050610
      6.6590000   3004.4687100
      6.6600000   3004.9330830
      6.6610000   3005.3987580
      6.6620000   3005.8637800
      6.6630000   3006.3292740
      6.6640000   3006.7934250
      6.6650000   3007.2573370
      6.6660000   3007.7214380
      6.6670000   3008.1845830
      6.6680000   3008.6497480
      6.6690000   3009.1144910
      6.6700000   3009.5797770
      6.6710000   3010.0444350
      6.6720000   3010.5086790
      6.6730000   3010.9722230
      6.6740000   3011.4367380
      6.6750000   3011.9012380
      6.6760000   3012.3658950
      6.6770000   3012.8300690
      6.6780000   3013.2941280
      6.6790000   3013.7602090
      6.6800000   3014.2249580
      6.6810000   3014.6914230
      6.6820000   3015.1552350
      6.6830000   3015.6199110
      6.6840000   3016.0846880
      6.6850000   3016.5488750
      6.6860000   3017.0128080
      6.6870000   3017.4774360
      6.6880000   3017.9414660
      6.6890000   3018.4063250
      6.6900000   3018.8714040
      6.6910000   3019.3369370
      6.6920000   3019.8007430
      6.6930000   3020.2653790
      6.6940000   3020.7305890
      6.6950000   3021.1947170
      6.6960000   3021.6593910
      6.6970000   3022.1237790
      6.6980000   3022.5930530
      6.6990000   3023.0581470
      6.7000000   3023.5245410
      6.7010000   3023.9906860
      6.7020000   3024.4550960
      6.7030000   3024.9183600
      6.7040000   3025.3825530
      6.7050000   3025.8507300
      6.7060000   3026.3146820
      6.7070000   3026.7788620
      6.7080000   3027.2426240
      6.7090000   3027.7058190
      6.7100000   3028.1716220
      6.7110000   3028.6385820
      6.7120000   3029.1049090
      6.7130000   3029.5709320
      6.7140000   3030.0361400
      6.7150000   3030.5012480
      6.7160000   3030.9658500
      6.7170000   3031.4314140
      6.7180000   3031.8970230
      6.7190000   3032.3630980
      6.7200000   3032.8309950
      6.7210000   3033.2958270
      6.7220000   3033.7608260
      6.7230000   3034.2245030
      6.7240000   3034.6899610
      6.7250000   3035.1545000
      6.7260000   3035.6190690
      6.7270000   3036.0824260
      6.7280000   3036.5488830
      6.7290000   3037.0133790
      6.7300000   3037.4790050
      6.7310000   3037.9439160
      6.7320000   3038.4095900
      6.7330000   3038.8757550
      6.7340000   3039.3413460
      6.7350000   3039.8068520
      6.7360000   3040.2722300
      6.7370000   3040.7402570
      6.7380000   3041.2049440
      6.7390000   3041.6703040
      6.7400000   3042.1370290
      6.7410000   3042.6022580
      6.7420000   3043.0681000
      6.7430000   3043.5320730
      6.7440000   3043.9968810
      6.7450000   3044.4614240
      6.7460000   3044.9261220
      6.7470000   3045.3901360
      6.7480000   3045.8547580
      6.7490000   3046.3196300
      6.7500000   3046.7837850
      6.7510000   3047.2470450
      6.7520000   3047.7142200
      6.7530000   3048.1795000
      6.7540000   3048.6425730
      6.7550000   3049.1106440
      6.7560000   3049.5746440
      6.7570000   3050.0402500
      6.7580000   3050.5037700
      6.7590000   3050.9683900
      6.7600000   3051.4330980
      6.7610000   3051.9005040
      6.7620000   3052.3675820
      6.7630000   3052.8444980
      6.7640000   3053.3161740
      6.7650000   3053.7817650
      6.7660000   3054.2476760
      6.7670000   3054.7123210
      6.7680000   3055.1777610
      6.7690000   3055.6441150
      6.7700000   3056.1080120
      6.7710000   3056.5719140
      6.7720000   3057.0361590
      6.7730000   3057.4991590
      6.7740000   3057.9633260
      6.7750000   3058.4290180
      6.7760000   3058.8929430
      6.7770000   3059.3581930
      6.7780000   3059.8238060
      6.7790000   3060.2875100
      6.7800000   3060.7565100
      6.7810000   3061.2210670
      6.7820000   3061.6860180
      6.7830000   3062.1522540
      6.7840000   3062.6170910
      6.7850000   3063.0814340
      6.7860000   3063.5453570
      6.7870000   3064.0109060
      6.7880000   3064.4806520
      6.7890000   3064.9489740
      6.7900000   3065.4139470
      6.7910000   3065.8783670
      6.7920000   3066.3438880
      6.7930000   3066.8085300
      6.7940000   3067.2721880
      6.7950000   3067.7372030
      6.7960000   3068.2023240
      6.7970000   3068.6671670
      6.7980000   3069.1319620
      6.7990000   3069.5968220
      6.8000000   3070.0648070
      6.8010000   3070.5297040
      6.8020000   3070.9959300
      6.8030000   3071.4609940
      6.8040000   3071.9252560
      6.8050000   3072.3886650
      6.8060000   3072.8540970
      6.8070000   3073.3244820
      6.8080000   3073.7885590
      6.8090000   3074.2550820
      6.8100000   3074.7284920
      6.8110000   3075.1934990
      6.8120000   3075.6676430
      6.8130000   3076.1360400
      6.8140000   3076.6029710
      6.8150000   3077.0671290
      6.8160000   3077.5323630
      6.8170000   3077.9977250
      6.8180000   3078.4636420
      6.8190000   3078.9272380
      6.8200000   3079.3927010
      6.8210000   3079.8572300
      6.8220000   3080.3218720
      6.8230000   3080.7877070
      6.8240000   3081.2512640
      6.8250000   3081.7170180
      6.8260000   3082.1855260
      6.8270000   3082.6509020
      6.8280000   3083.1146940
      6.8290000   3083.5785540
      6.8300000   3084.0436300
      6.8310000   3084.5082000
      6.8320000   3084.9723600
      6.8330000   3085.4365870
      6.8340000   3085.9017090
      6.8350000   3086.3656380
      6.8360000   3086.8297220
      6.8370000   3087.2936620
      6.8380000   3087.7612650
      6.8390000   3088.2250030
      6.8400000   3088.6911540
      6.8410000   3089.1548720
      6.8420000   3089.6195290
      6.8430000   3090.0851620
      6.8440000   3090.5523110
      6.8450000   3091.0260760
      6.8460000   3091.4936630
      6.8470000   3091.9571280
      6.8480000   3092.4209930
      6.8490000   3092.8921430
      6.8500000   3093.3562220
      6.8510000   3093.8207580
      6.8520000   3094.2869620
      6.8530000   3094.7508330
      6.8540000   3095.2141990
      6.8550000   3095.6786740
      6.8560000   3096.1440820
      6.8570000   3096.6082610
      6.8580000   3097.0743000
      6.8590000   3097.5386980
      6.8600000   3098.0036770
      6.8610000   3098.4683750
      6.8620000   3098.9333210
      6.8630000   3099.3986900
      6.8640000   3099.8642760
      6.8650000   3100.3305270
      6.8660000   3100.8004590
      6.8670000   3101.2646280
      6.8680000   3101.7293470
      6.8690000   3102.1942350
      6.8700000   3102.6594420
      6.8710000   3103.1226970
      6.8720000   3103.5875300
      6.8730000   3104.0519420
      6.8740000   3104.5159080
      6.8750000   3104.9808460
      6.8760000   3105.4441990
      6.8770000   3105.9094670
      6.8780000   3106.3743530
      6.8790000   3106.8374830
      6.8800000   3107.3020050
      6.8810000   3107.7668830
      6.8820000   3108.2362310
      6.8830000   3108.7023270
      6.8840000   3109.1680140
      6.8850000   3109.6355060
      6.8860000   3110.1010550
      6.8870000   3110.5671570
      6.8880000   3111.0342530
      6.8890000   3111.4995660
      6.8900000   3111.9662410
      6.8910000   3112.4319290
      6.8920000   3112.9014620
      6.8930000   3113.3688710
      6.8940000   3113.8390390
      6.8950000   3114.3032370
      6.8960000   3114.7687600
      6.8970000   3115.2344300
      6.8980000   3115.6994340
      6.8990000   3116.1649260
      6.9000000   3116.6313100
      6.9010000   3117.0989910
      6.9020000   3117.5643400
      6.9030000   3118.0301770
      6.9040000   3118.4956960
      6.9050000   3118.9615520
      6.9060000   3119.4271280
      6.9070000   3119.8936680
      6.9080000   3120.3588570
      6.9090000   3120.8272830
      6.9100000   3121.2932250
      6.9110000   3121.7593410
      6.9120000   3122.2240770
      6.9130000   3122.6903730
      6.9140000   3123.1576030
      6.9150000   3123.6262680
      6.9160000   3124.0918430
      6.9170000   3124.5599090
      6.9180000   3125.0249660
      6.9190000   3125.4909490
      6.9200000   3125.9572650
      6.9210000   3126.4263960
      6.9220000   3126.8946140
      6.9230000   3127.3603680
      6.9240000   3127.8306900
      6.9250000   3128.2970000
      6.9260000   3128.7636830
      6.9270000   3129.2304210
      6.9280000   3129.6962660
      6.9290000   3130.1628410
      6.9300000   3130.6276620
      6.9310000   3131.0938770
      6.9320000   3131.5599910
      6.9330000   3132.0258580
      6.9340000   3132.4951520
      6.9350000   3132.9721020
      6.9360000   3133.4382220
      6.9370000   3133.9061810
      6.9380000   3134.3717180
      6.9390000   3134.8427370
      6.9400000   3135.3142540
      6.9410000   3135.7801490
      6.9420000   3136.2471800
      6.9430000   3136.7157530
      6.9440000   3137.1842820
      6.9450000   3137.6820630
      6.9460000   3138.1493350
      6.9470000   3138.6175250
      6.9480000   3139.0875130
      6.9490000   3139.5544940
      6.9500000   3140.0206010
      6.9510000   3140.4854140
      6.9520000   3140.9643540
      6.9530000   3141.4292440
      6.9540000   3141.8959150
      6.9550000   3142.3624510
      6.9560000   3142.8282300
      6.9570000   3143.2945300
      6.9580000   3143.7605440
      6.9590000   3144.2254740
      6.9600000   3144.6956630
      6.9610000   3145.1635690
      6.9620000   3145.6288560
      6.9630000   3146.0948950
      6.9640000   3146.5619900
      6.9650000   3147.0316160
      6.9660000   3147.4966670
      6.9670000   3147.9633450
      6.9680000   3148.4295810
      6.9690000   3148.9037340
      6.9700000   3149.3711300
      6.9710000   3149.8373340
      6.9720000   3150.3021110
      6.9730000   3150.7684310
      6.9740000   3151.2341100
      6.9750000   3151.7001970
      6.9760000   3152.1657730
      6.9770000   3152.6312230
      6.9780000   3153.0969990
      6.9790000   3153.5607490
      6.9800000   3154.0264600
      6.9810000   3154.4911150
      6.9820000   3154.9559150
      6.9830000   3155.4207690
      6.9840000   3155.8869340
      6.9850000   3156.3522470
      6.9860000   3156.8174180
      6.9870000   3157.2838750
      6.9880000   3157.7486910
      6.9890000   3158.2125830
      6.9900000   3158.6780770
      6.9910000   3159.1425880
      6.9920000   3159.6072100
      6.9930000   3160.0724330
      6.9940000   3160.5365120
      6.9950000   3161.0003520
      6.9960000   3161.4637710
      6.9970000   3161.9284150
      6.9980000   3162.3928090
      6.9990000   3162.8576460
      7.0000000   3163.3219060
      7.0010000   3163.7886930
      7.0020000   3164.2534170
      7.0030000   3164.7196480
      7.0040000   3165.1845670
      7.0050000   3165.6497370
      7.0060000   3166.1138660
      7.0070000   3166.5783800
      7.0080000   3167.0441610
      7.0090000   3167.5101970
      7.0100000   3167.9751260
      7.0110000   3168.4406080
      7.0120000   3168.9076060
      7.0130000   3169.3726100
      7.0140000   3169.8370790
      7.0150000   3170.3023300
      7.0160000   3170.7690790
      7.0170000   3171.2343730
      7.0180000   3171.6998760
      7.0190000   3172.1648450
      7.0200000   3172.6316590
      7.0210000   3173.0988230
      7.0220000   3173.5636790
      7.0230000   3174.0304450
      7.0240000   3174.4956870
      7.0250000   3174.9609910
      7.0260000   3175.4274060
      7.0270000   3175.8973210
      7.0280000   3176.3752980
      7.0290000   3176.8430670
      7.0300000   3177.3082060
      7.0310000   3177.7738420
      7.0320000   3178.2379750
      7.0330000   3178.7032670
      7.0340000   3179.1676970
      7.0350000   3179.6323240
      7.0360000   3180.0977710
      7.0370000   3180.5619290
      7.0380000   3181.0258720
      7.0390000   3181.4902020
      7.0400000   3181.9548760
      7.0410000   3182.4204340
      7.0420000   3182.8871120
      7.0430000   3183.3515540
      7.0440000   3183.8174930
      7.0450000   3184.2819870
      7.0460000   3184.7469940
      7.0470000   3185.2110220
      7.0480000   3185.6767820
      7.0490000   3186.1430990
      7.0500000   3186.6070510
      7.0510000   3187.0751570
      7.0520000   3187.5411880
      7.0530000   3188.0060150
      7.0540000   3188.4783590
      7.0550000   3188.9505790
      7.0560000   3189.4162750
      7.0570000   3189.8808110
      7.0580000   3190.3452510
      7.0590000   3190.8094990
      7.0600000   3191.2737650
      7.0610000   3191.7398770
      7.0620000   3192.2040670
      7.0630000   3192.6695780
      7.0640000   3193.1350640
      7.0650000   3193.5998980
      7.0660000   3194.0655480
      7.0670000   3194.5299050
      7.0680000   3194.9951670
      7.0690000   3195.4595200
      7.0700000   3195.9236080
      7.0710000   3196.3881900
      7.0720000   3196.8525620
      7.0730000   3197.3176490
      7.0740000   3197.7889110
      7.0750000   3198.2543380
      7.0760000   3198.7225000
      7.0770000   3199.1881600
      7.0780000   3199.6543070
      7.0790000   3200.1203870
      7.0800000   3200.5857740
      7.0810000   3201.0525270
      7.0820000   3201.5177410
      7.0830000   3201.9852700
      7.0840000   3202.4509730
      7.0850000   3202.9184040
      7.0860000   3203.3847620
      7.0870000   3203.8503640
      7.0880000   3204.3164690
      7.0890000   3204.7817280
      7.0900000   3205.2473740
      7.0910000   3205.7137980
      7.0920000   3206.1791530
      7.0930000   3206.6476890
      7.0940000   3207.1172690
      7.0950000   3207.5829650
      7.0960000   3208.0466270
      7.0970000   3208.5101340
      7.0980000   3208.9744840
      7.0990000   3209.4387370
      7.1000000   3209.9034540
      7.1010000   3210.3724680
      7.1020000   3210.8362650
      7.1030000   3211.3006050
      7.1040000   3211.7651760
      7.1050000   3212.2291040
      7.1060000   3212.6970660
      7.1070000   3213.1628500
      7.1080000   3213.6275040
      7.1090000   3214.0913770
      7.1100000   3214.5560320
      7.1110000   3215.0198770
      7.1120000   3215.4870360
      7.1130000   3215.9529120
      7.1140000   3216.4188360
      7.1150000   3216.8846720
      7.1160000   3217.3504030
      7.1170000   3217.8164830
      7.1180000   3218.2827910
      7.1190000   3218.7484160
      7.1200000   3219.2139830
      7.1210000   3219.6790840
      7.1220000   3220.1434900
      7.1230000   3220.6092550
      7.1240000   3221.0725790
      7.1250000   3221.5377460
      7.1260000   3222.0028840
      7.1270000   3222.4674040
      7.1280000   3222.9320760
      7.1290000   3223.3950110
      7.1300000   3223.8588360
      7.1310000   3224.3233820
      7.1320000   3224.7881310
      7.1330000   3225.2527430
      7.1340000   3225.7172670
      7.1350000   3226.1824810
      7.1360000   3226.6466490
      7.1370000   3227.1133400
      7.1380000   3227.5779540
      7.1390000   3228.0431180
      7.1400000   3228.5092780
      7.1410000   3228.9757720
      7.1420000   3229.4413840
      7.1430000   3229.9066440
      7.1440000   3230.3724390
      7.1450000   3230.8386170
      7.1460000   3231.3029130
      7.1470000   3231.7671450
      7.1480000   3232.2319890
      7.1490000   3232.6980840
      7.1500000   3233.1625880
      7.1510000   3233.6279380
      7.1520000   3234.0934680
      7.1530000   3234.5581630
      7.1540000   3235.0239450
      7.1550000   3235.4888550
      7.1560000   3235.9533440
      7.1570000   3236.4168390
      7.1580000   3236.8832810
      7.1590000   3237.3486020
      7.1600000   3237.8136500
      7.1610000   3238.2790550
      7.1620000   3238.7448620
      7.1630000   3239.2091060
      7.1640000   3239.6752390
      7.1650000   3240.1403490
      7.1660000   3240.6056150
      7.1670000   3241.0700310
      7.1680000   3241.5348140
      7.1690000   3241.9990390
      7.1700000   3242.4647250
      7.1710000   3242.9304670
      7.1720000   3243.3946270
      7.1730000   3243.8605320
      7.1740000   3244.3257900
      7.1750000   3244.7899080
      7.1760000   3245.2538880
      7.1770000   3245.7200030
      7.1780000   3246.1843290
      7.1790000   3246.6479640
      7.1800000   3247.1130670
      7.1810000   3247.5787920
      7.1820000   3248.0426440
      7.1830000   3248.5075940
      7.1840000   3248.9730700
      7.1850000   3249.4376000
      7.1860000   3249.9039720
      7.1870000   3250.3720790
      7.1880000   3250.8409610
      7.1890000   3251.3065510
      7.1900000   3251.7740240
      7.1910000   3252.2383480
      7.1920000   3252.7030320
      7.1930000   3253.1664460
      7.1940000   3253.6330110
      7.1950000   3254.0987060
      7.1960000   3254.5626300
      7.1970000   3255.0276240
      7.1980000   3255.4917340
      7.1990000   3255.9564550
      7.2000000   3256.4212350
      7.2010000   3256.8889030
      7.2020000   3257.3534130
      7.2030000   3257.8186450
      7.2040000   3258.2831440
      7.2050000   3258.7518470
      7.2060000   3259.2161790
      7.2070000   3259.6827600
      7.2080000   3260.1471220
      7.2090000   3260.6128830
      7.2100000   3261.0769020
      7.2110000   3261.5416170
      7.2120000   3262.0095380
      7.2130000   3262.4753320
      7.2140000   3262.9414300
      7.2150000   3263.4066030
      7.2160000   3263.8711810
      7.2170000   3264.3356500
      7.2180000   3264.8007810
      7.2190000   3265.2654510
      7.2200000   3265.7319100
      7.2210000   3266.1963640
      7.2220000   3266.6619410
      7.2230000   3267.1266690
      7.2240000   3267.5921740
      7.2250000   3268.0557950
      7.2260000   3268.5206340
      7.2270000   3268.9857020
      7.2280000   3269.4501420
      7.2290000   3269.9157390
      7.2300000   3270.3802890
      7.2310000   3270.8454140
      7.2320000   3271.3109360
      7.2330000   3271.7754830
      7.2340000   3272.2413390
      7.2350000   3272.7084130
      7.2360000   3273.1736670
      7.2370000   3273.6376480
      7.2380000   3274.1024420
      7.2390000   3274.5669850
      7.2400000   3275.0311660
      7.2410000   3275.4958780
      7.2420000   3275.9590940
      7.2430000   3276.4229000
      7.2440000   3276.8878310
      7.2450000   3277.3517640
      7.2460000   3277.8160740
      7.2470000   3278.2807750
      7.2480000   3278.7461080
      7.2490000   3279.2120840
      7.2500000   3279.6787360
      7.2510000   3280.1447940
      7.2520000   3280.6098110
      7.2530000   3281.0753100
      7.2540000   3281.5414920
      7.2550000   3282.0080800
      7.2560000   3282.4736950
      7.2570000   3282.9384580
      7.2580000   3283.4030780
      7.2590000   3283.8690720
      7.2600000   3284.3350470
      7.2610000   3284.8017290
      7.2620000   3285.2676660
      7.2630000   3285.7328740
      7.2640000   3286.1968700
      7.2650000   3286.6618080
      7.2660000   3287.1268400
      7.2670000   3287.5919910
      7.2680000   3288.0596030
      7.2690000   3288.5251510
      7.2700000   3288.9908350
      7.2710000   3289.4559320
      7.2720000   3289.9209450
      7.2730000   3290.3853580
      7.2740000   3290.8507530
      7.2750000   3291.3160850
      7.2760000   3291.7816350
      7.2770000   3292.2463530
      7.2780000   3292.7106290
      7.2790000   3293.1764500
      7.2800000   3293.6412100
      7.2810000   3294.1066270
      7.2820000   3294.5705900
      7.2830000   3295.0357390
      7.2840000   3295.5006980
      7.2850000   3295.9649820
      7.2860000   3296.4303580
      7.2870000   3296.8965320
      7.2880000   3297.3627770
      7.2890000   3297.8281660
      7.2900000   3298.2926930
      7.2910000   3298.7589970
      7.2920000   3299.2244510
      7.2930000   3299.6903880
      7.2940000   3300.1563740
      7.2950000   3300.6219680
      7.2960000   3301.0866620
      7.2970000   3301.5518690
      7.2980000   3302.0168280
      7.2990000   3302.4818120
      7.3000000   3302.9484060
      7.3010000   3303.4152230
      7.3020000   3303.8797090
      7.3030000   3304.3463660
      7.3040000   3304.8132830
      7.3050000   3305.2786040
      7.3060000   3305.7436360
      7.3070000   3306.2087790
      7.3080000   3306.6748480
      7.3090000   3307.1408790
      7.3100000   3307.6069590
      7.3110000   3308.0739440
      7.3120000   3308.5404420
      7.3130000   3309.0064790
      7.3140000   3309.4724910
      7.3150000   3309.9397160
      7.3160000   3310.4058270
      7.3170000   3310.8708890
      7.3180000   3311.3379870
      7.3190000   3311.8044340
      7.3200000   3312.2766280
      7.3210000   3312.7455840
      7.3220000   3313.2111140
      7.3230000   3313.6760560
      7.3240000   3314.1409040
      7.3250000   3314.6054630
      7.3260000   3315.0710350
      7.3270000   3315.5350540
      7.3280000   3315.9999330
      7.3290000   3316.4647520
      7.3300000   3316.9306730
      7.3310000   3317.3965560
      7.3320000   3317.8627880
      7.3330000   3318.3275180
      7.3340000   3318.7916690
      7.3350000   3319.2556120
      7.3360000   3319.7199760
      7.3370000   3320.1873610
      7.3380000   3320.6539740
      7.3390000   3321.1227320
      7.3400000   3321.5882380
      7.3410000   3322.0561960
      7.3420000   3322.5216950
      7.3430000   3322.9947120
      7.3440000   3323.4609510
      7.3450000   3323.9276540
      7.3460000   3324.3924040
      7.3470000   3324.8581770
      7.3480000   3325.3247220
      7.3490000   3325.8036490
      7.3500000   3326.2696620
      7.3510000   3326.7354500
      7.3520000   3327.2011230
      7.3530000   3327.6672140
      7.3540000   3328.1327270
      7.3550000   3328.5994860
      7.3560000   3329.0656860
      7.3570000   3329.5318260
      7.3580000   3329.9976010
      7.3590000   3330.4631410
      7.3600000   3330.9273460
      7.3610000   3331.3924480
      7.3620000   3331.8581450
      7.3630000   3332.3237800
      7.3640000   3332.7897840
      7.3650000   3333.2547970
      7.3660000   3333.7199020
      7.3670000   3334.1858550
      7.3680000   3334.6512940
      7.3690000   3335.1171270
      7.3700000   3335.5880530
      7.3710000   3336.0547600
      7.3720000   3336.5207110
      7.3730000   3336.9868810
      7.3740000   3337.4538200
      7.3750000   3337.9195890
      7.3760000   3338.3855330
      7.3770000   3338.8516910
      7.3780000   3339.3164230
      7.3790000   3339.7814990
      7.3800000   3340.2470610
      7.3810000   3340.7126100
      7.3820000   3341.1773400
      7.3830000   3341.6431160
      7.3840000   3342.1088550
      7.3850000   3342.5740240
      7.3860000   3343.0414200
      7.3870000   3343.5087790
      7.3880000   3343.9757340
      7.3890000   3344.4430050
      7.3900000   3344.9103200
      7.3910000   3345.3770970
      7.3920000   3345.8440300
      7.3930000   3346.3097890
      7.3940000   3346.7778250
      7.3950000   3347.2431880
      7.3960000   3347.7100600
      7.3970000   3348.1752530
      7.3980000   3348.6412120
      7.3990000   3349.1064020
      7.4000000   3349.5733560
      7.4010000   3350.0401680
      7.4020000   3350.5077170
      7.4030000   3350.9767090
      7.4040000   3351.4411600
      7.4050000   3351.9057640
      7.4060000   3352.3702920
      7.4070000   3352.8352730
      7.4080000   3353.2992030
      7.4090000   3353.7641180
      7.4100000   3354.2280280
      7.4110000   3354.6983060
      7.4120000   3355.1642660
      7.4130000   3355.6301200
      7.4140000   3356.0956420
      7.4150000   3356.5610690
      7.4160000   3357.0290410
      7.4170000   3357.4946500
      7.4180000   3357.9601970
      7.4190000   3358.4268290
      7.4200000   3358.8961840
      7.4210000   3359.3649070
      7.4220000   3359.8329520
      7.4230000   3360.2990090
      7.4240000   3360.7652770
      7.4250000   3361.2317760
      7.4260000   3361.6975440
      7.4270000   3362.1636060
      7.4280000   3362.6302440
      7.4290000   3363.0955060
      7.4300000   3363.5608380
      7.4310000   3364.0288560
      7.4320000   3364.4938430
      7.4330000   3364.9589480
      7.4340000   3365.4257210
      7.4350000   3365.8907150
      7.4360000   3366.3600820
      7.4370000   3366.8281280
      7.4380000   3367.2930080
      7.4390000   3367.7596120
      7.4400000   3368.2259460
      7.4410000   3368.6957280
      7.4420000   3369.1659350
      7.4430000   3369.6310030
      7.4440000   3370.0961380
      7.4450000   3370.5608850
      7.4460000   3371.0260580
      7.4470000   3371.4947870
      7.4480000   3371.9598380
      7.4490000   3372.4254410
      7.4500000   3372.8899520
      7.4510000   3373.3557460
      7.4520000   3373.8222270
      7.4530000   3374.2921030
      7.4540000   3374.7646020
      7.4550000   3375.2304640
      7.4560000   3375.6967280
      7.4570000   3376.1626100
      7.4580000   3376.6283850
      7.4590000   3377.0952000
      7.4600000   3377.5621150
      7.4610000   3378.0286310
      7.4620000   3378.4945050
      7.4630000   3378.9624370
      7.4640000   3379.4287600
      7.4650000   3379.8970450
      7.4660000   3380.3625950
      7.4670000   3380.8302350
      7.4680000   3381.2955400
      7.4690000   3381.7604630
      7.4700000   3382.2274180
      7.4710000   3382.6939450
      7.4720000   3383.1611800
      7.4730000   3383.6273660
      7.4740000   3384.0918760
      7.4750000   3384.5571970
      7.4760000   3385.0215180
      7.4770000   3385.4860120
      7.4780000   3385.9489180
      7.4790000   3386.4133760
      7.4800000   3386.8792090
      7.4810000   3387.3426720
      7.4820000   3387.8079230
      7.4830000   3388.2710850
      7.4840000   3388.7357000
      7.4850000   3389.1997640
      7.4860000   3389.6649900
      7.4870000   3390.1305990
      7.4880000   3390.5978180
      7.4890000   3391.0633680
      7.4900000   3391.5297360
      7.4910000   3391.9953450
      7.4920000   3392.4630300
      7.4930000   3392.9448020
      7.4940000   3393.4094000
      7.4950000   3393.8745420
      7.4960000   3394.3390890
      7.4970000   3394.8056590
      7.4980000   3395.2715850
      7.4990000   3395.7365020
      7.5000000   3396.2024800
      7.5010000   3396.6687790
      7.5020000   3397.1341090
      7.5030000   3397.6001850
      7.5040000   3398.0670950
      7.5050000   3398.5340800
      7.5060000   3399.0008370
      7.5070000   3399.4672140
      7.5080000   3399.9332060
      7.5090000   3400.3994690
      7.5100000   3400.8695930
      7.5110000   3401.3354630
      7.5120000   3401.8024070
      7.5130000   3402.2697550
      7.5140000   3402.7363000
      7.5150000   3403.2026810
      7.5160000   3403.6687250
      7.5170000   3404.1343250
      7.5180000   3404.6051240
      7.5190000   3405.0720140
      7.5200000   3405.5405140
      7.5210000   3406.0058800
      7.5220000   3406.4727580
      7.5230000   3406.9395800
      7.5240000   3407.4054530
      7.5250000   3407.8717990
      7.5260000   3408.3371260
      7.5270000   3408.8023820
      7.5280000   3409.2682710
      7.5290000   3409.7350900
      7.5300000   3410.2014550
      7.5310000   3410.6719040
      7.5320000   3411.1413220
      7.5330000   3411.6065010
      7.5340000   3412.0727870
      7.5350000   3412.5374980
      7.5360000   3413.0029430
      7.5370000   3413.4681830
      7.5380000   3413.9340210
      7.5390000   3414.3994720
      7.5400000   3414.8639750
      7.5410000   3415.3287740
      7.5420000   3415.7945660
      7.5430000   3416.2593540
      7.5440000   3416.7256360
      7.5450000   3417.1957280
      7.5460000   3417.6650620
      7.5470000   3418.1313650
      7.5480000   3418.5978360
      7.5490000   3419.0648790
      7.5500000   3419.5305230
      7.5510000   3419.9961390
      7.5520000   3420.4609660
      7.5530000   3420.9276100
      7.5540000   3421.3950420
      7.5550000   3421.8607400
      7.5560000   3422.3259440
      7.5570000   3422.7938950
      7.5580000   3423.2599220
      7.5590000   3423.7256930
      7.5600000   3424.1922510
      7.5610000   3424.6580380
      7.5620000   3425.1250880
      7.5630000   3425.5911880
      7.5640000   3426.0579460
      7.5650000   3426.5245420
      7.5660000   3426.9909240
      7.5670000   3427.4578150
      7.5680000   3427.9265940
      7.5690000   3428.3929090
      7.5700000   3428.8599730
      7.5710000   3429.3264120
      7.5720000   3429.7933100
      7.5730000   3430.2610430
      7.5740000   3430.7272210
      7.5750000   3431.1930350
      7.5760000   3431.6593540
      7.5770000   3432.1252050
      7.5780000   3432.5918350
      7.5790000   3433.0577990
      7.5800000   3433.5257160
      7.5810000   3433.9942320
      7.5820000   3434.4599970
      7.5830000   3434.9274460
      7.5840000   3435.3952160
      7.5850000   3435.8642840
      7.5860000   3436.3387340
      7.5870000   3436.8074130
      7.5880000   3437.2781780
      7.5890000   3437.7652420
      7.5900000   3438.2301420
      7.5910000   3438.6952970
      7.5920000   3439.1604170
      7.5930000   3439.6256050
      7.5940000   3440.0910330
      7.5950000   3440.5567980
      7.5960000   3441.0221580
      7.5970000   3441.4880510
      7.5980000   3441.9541700
      7.5990000   3442.4195180
      7.6000000   3442.8854330
      7.6010000   3443.3540490
      7.6020000   3443.8194580
      7.6030000   3444.2868450
      7.6040000   3444.7524430
      7.6050000   3445.2179030
      7.6060000   3445.6837230
      7.6070000   3446.1499390
      7.6080000   3446.6181550
      7.6090000   3447.0828650
      7.6100000   3447.5485500
      7.6110000   3448.0133210
      7.6120000   3448.4796200
      7.6130000   3448.9454230
      7.6140000   3449.4112120
      7.6150000   3449.8772540
      7.6160000   3450.3424290
      7.6170000   3450.8078150
      7.6180000   3451.2733300
      7.6190000   3451.7384440
      7.6200000   3452.2043260
      7.6210000   3452.6702020
      7.6220000   3453.1350300
      7.6230000   3453.6014690
      7.6240000   3454.0668310
      7.6250000   3454.5326730
      7.6260000   3454.9993050
      7.6270000   3455.4642540
      7.6280000   3455.9299460
      7.6290000   3456.3960000
      7.6300000   3456.8592570
      7.6310000   3457.3253310
      7.6320000   3457.7987740
      7.6330000   3458.2637960
      7.6340000   3458.7313840
      7.6350000   3459.1987070
      7.6360000   3459.6638920
      7.6370000   3460.1286500
      7.6380000   3460.5933460
      7.6390000   3461.0591640
      7.6400000   3461.5246560
      7.6410000   3461.9886770
      7.6420000   3462.4531660
      7.6430000   3462.9190280
      7.6440000   3463.3860850
      7.6450000   3463.8507520
      7.6460000   3464.3166420
      7.6470000   3464.7812520
      7.6480000   3465.2467850
      7.6490000   3465.7114610
      7.6500000   3466.1775660
      7.6510000   3466.6426770
      7.6520000   3467.1082930
      7.6530000   3467.5739730
      7.6540000   3468.0389720
      7.6550000   3468.5066400
      7.6560000   3468.9722440
      7.6570000   3469.4391600
      7.6580000   3469.9075800
      7.6590000   3470.3727710
      7.6600000   3470.8377710
      7.6610000   3471.3039240
      7.6620000   3471.7714900
      7.6630000   3472.2382230
      7.6640000   3472.7051140
      7.6650000   3473.1704950
      7.6660000   3473.6366630
      7.6670000   3474.1017340
      7.6680000   3474.5683890
      7.6690000   3475.0338650
      7.6700000   3475.5012750
      7.6710000   3475.9736290
      7.6720000   3476.4438130
      7.6730000   3476.9104460
      7.6740000   3477.3755730
      7.6750000   3477.8410510
      7.6760000   3478.3073120
      7.6770000   3478.7728330
      7.6780000   3479.2383000
      7.6790000   3479.7040370
      7.6800000   3480.1685280
      7.6810000   3480.6348000
      7.6820000   3481.1007520
      7.6830000   3481.5671630
      7.6840000   3482.0322650
      7.6850000   3482.4976770
      7.6860000   3482.9633520
      7.6870000   3483.4305310
      7.6880000   3483.8964530
      7.6890000   3484.3620010
      7.6900000   3484.8283090
      7.6910000   3485.2955970
      7.6920000   3485.7623620
      7.6930000   3486.2292070
      7.6940000   3486.6980700
      7.6950000   3487.1641000
      7.6960000   3487.6299400
      7.6970000   3488.0954700
      7.6980000   3488.5623720
      7.6990000   3489.0323390
      7.7000000   3489.4978170
      7.7010000   3489.9643560
      7.7020000   3490.4321570
      7.7030000   3490.8987370
      7.7040000   3491.3655610
      7.7050000   3491.8312470
      7.7060000   3492.2976240
      7.7070000   3492.7652860
      7.7080000   3493.2311190
      7.7090000   3493.6985720
      7.7100000   3494.1646760
      7.7110000   3494.6318990
      7.7120000   3495.0965580
      7.7130000   3495.5669050
      7.7140000   3496.0342790
      7.7150000   3496.5000260
      7.7160000   3496.9679420
      7.7170000   3497.4348520
      7.7180000   3497.9018740
      7.7190000   3498.3718550
      7.7200000   3498.8432980
      7.7210000   3499.3097110
      7.7220000   3499.7756460
      7.7230000   3500.2414600
      7.7240000   3500.7078380
      7.7250000   3501.1761110
      7.7260000   3501.6422840
      7.7270000   3502.1105180
      7.7280000   3502.5787570
      7.7290000   3503.0443670
      7.7300000   3503.5132670
      7.7310000   3503.9796500
      7.7320000   3504.4526610
      7.7330000   3504.9187520
      7.7340000   3505.3847470
      7.7350000   3505.8564630
      7.7360000   3506.3221050
      7.7370000   3506.7869640
      7.7380000   3507.2548970
      7.7390000   3507.7196230
      7.7400000   3508.1863140
      7.7410000   3508.6512250
      7.7420000   3509.1166080
      7.7430000   3509.5822110
      7.7440000   3510.0467590
      7.7450000   3510.5126690
      7.7460000   3510.9784190
      7.7470000   3511.4436050
      7.7480000   3511.9095200
      7.7490000   3512.3748750
      7.7500000   3512.8407260
      7.7510000   3513.3123560
      7.7520000   3513.7810640
      7.7530000   3514.2465870
      7.7540000   3514.7147040
      7.7550000   3515.1803610
      7.7560000   3515.6467190
      7.7570000   3516.1117760
      7.7580000   3516.5773070
      7.7590000   3517.0433470
      7.7600000   3517.5089420
      7.7610000   3517.9750400
      7.7620000   3518.4405510
      7.7630000   3518.9062540
      7.7640000   3519.3709230
      7.7650000   3519.8367370
      7.7660000   3520.3008300
      7.7670000   3520.7657270
      7.7680000   3521.2314610
      7.7690000   3521.6981020
      7.7700000   3522.1640730
      7.7710000   3522.6300740
      7.7720000   3523.0981540
      7.7730000   3523.5646830
      7.7740000   3524.0313340
      7.7750000   3524.5021160
      7.7760000   3524.9676270
      7.7770000   3525.4338940
      7.7780000   3525.8993210
      7.7790000   3526.3647610
      7.7800000   3526.8298910
      7.7810000   3527.2961480
      7.7820000   3527.7614520
      7.7830000   3528.2265090
      7.7840000   3528.6927050
      7.7850000   3529.1585000
      7.7860000   3529.6270330
      7.7870000   3530.0935840
      7.7880000   3530.5603630
      7.7890000   3531.0271890
      7.7900000   3531.4929160
      7.7910000   3531.9576100
      7.7920000   3532.4227660
      7.7930000   3532.8875890
      7.7940000   3533.3541060
      7.7950000   3533.8200560
      7.7960000   3534.2868120
      7.7970000   3534.7513560
      7.7980000   3535.2173000
      7.7990000   3535.6820840
      7.8000000   3536.1474400
      7.8010000   3536.6138230
      7.8020000   3537.0784770
      7.8030000   3537.5449980
      7.8040000   3538.0100260
      7.8050000   3538.4753950
      7.8060000   3538.9399490
      7.8070000   3539.4046060
      7.8080000   3539.8699510
      7.8090000   3540.3350680
      7.8100000   3540.7993500
      7.8110000   3541.2643740
      7.8120000   3541.7299940
      7.8130000   3542.1955890
      7.8140000   3542.6617890
      7.8150000   3543.1266090
      7.8160000   3543.5913170
      7.8170000   3544.0556910
      7.8180000   3544.5205760
      7.8190000   3544.9843690
      7.8200000   3545.4496110
      7.8210000   3545.9157660
      7.8220000   3546.3809360
      7.8230000   3546.8462600
      7.8240000   3547.3111550
      7.8250000   3547.7770270
      7.8260000   3548.2421100
      7.8270000   3548.7093600
      7.8280000   3549.1770010
      7.8290000   3549.6476440
      7.8300000   3550.1148210
      7.8310000   3550.5796240
      7.8320000   3551.0502810
      7.8330000   3551.5164690
      7.8340000   3551.9826080
      7.8350000   3552.4489780
      7.8360000   3552.9155260
      7.8370000   3553.3844700
      7.8380000   3553.8520170
      7.8390000   3554.3186030
      7.8400000   3554.7854140
      7.8410000   3555.2533130
      7.8420000   3555.7244190
      7.8430000   3556.1911490
      7.8440000   3556.6563580
      7.8450000   3557.1243550
      7.8460000   3557.5912070
      7.8470000   3558.0578230
      7.8480000   3558.5240820
      7.8490000   3558.9909470
      7.8500000   3559.4570870
      7.8510000   3559.9234310
      7.8520000   3560.3914820
      7.8530000   3560.8629290
      7.8540000   3561.3352800
      7.8550000   3561.8035210
      7.8560000   3562.2683130
      7.8570000   3562.7363620
      7.8580000   3563.2038780
      7.8590000   3563.6700770
      7.8600000   3564.1360150
      7.8610000   3564.6014750
      7.8620000   3565.0671820
      7.8630000   3565.5389860
      7.8640000   3566.0046340
      7.8650000   3566.4710920
      7.8660000   3566.9387220
      7.8670000   3567.4070110
      7.8680000   3567.8737040
      7.8690000   3568.3399140
      7.8700000   3568.8058370
      7.8710000   3569.2730680
      7.8720000   3569.7386510
      7.8730000   3570.2049450
      7.8740000   3570.6735850
      7.8750000   3571.1382050
      7.8760000   3571.6032960
      7.8770000   3572.0705010
      7.8780000   3572.5375330
      7.8790000   3573.0059580
      7.8800000   3573.4811340
      7.8810000   3573.9464110
      7.8820000   3574.4124450
      7.8830000   3574.8774950
      7.8840000   3575.3435790
      7.8850000   3575.8091890
      7.8860000   3576.2745470
      7.8870000   3576.7407240
      7.8880000   3577.2063790
      7.8890000   3577.6717660
      7.8900000   3578.1366640
      7.8910000   3578.6018080
      7.8920000   3579.0666800
      7.8930000   3579.5321690
      7.8940000   3579.9975900
      7.8950000   3580.4628450
      7.8960000   3580.9280300
      7.8970000   3581.3946920
      7.8980000   3581.8602250
      7.8990000   3582.3313300
      7.9000000   3582.7972040
      7.9010000   3583.2631220
      7.9020000   3583.7286880
      7.9030000   3584.1933310
      7.9040000   3584.6600180
      7.9050000   3585.1256190
      7.9060000   3585.5912520
      7.9070000   3586.0584300
      7.9080000   3586.5252960
      7.9090000   3586.9904230
      7.9100000   3587.4563280
      7.9110000   3587.9215750
      7.9120000   3588.3871500
      7.9130000   3588.8525430
      7.9140000   3589.3176380
      7.9150000   3589.7823330
      7.9160000   3590.2484120
      7.9170000   3590.7138690
      7.9180000   3591.1792760
      7.9190000   3591.6437900
      7.9200000   3592.1085990
      7.9210000   3592.5725720
      7.9220000   3593.0371550
      7.9230000   3593.5031760
      7.9240000   3593.9683430
      7.9250000   3594.4353410
      7.9260000   3594.9018530
      7.9270000   3595.3681270
      7.9280000   3595.8354100
      7.9290000   3596.3000970
      7.9300000   3596.7669250
      7.9310000   3597.2334580
      7.9320000   3597.6998250
      7.9330000   3598.1678480
      7.9340000   3598.6368350
      7.9350000   3599.1050270
      7.9360000   3599.5701080
      7.9370000   3600.0350540
      7.9380000   3600.5006490
      7.9390000   3600.9660270
      7.9400000   3601.4372970
      7.9410000   3601.9043380
      7.9420000   3602.3708500
      7.9430000   3602.8374110
      7.9440000   3603.3052970
      7.9450000   3603.7714990
      7.9460000   3604.2384170
      7.9470000   3604.7067130
      7.9480000   3605.1730500
      7.9490000   3605.6406360
      7.9500000   3606.1082120
      7.9510000   3606.5751310
      7.9520000   3607.0405340
      7.9530000   3607.5055590
      7.9540000   3607.9713460
      7.9550000   3608.4374060
      7.9560000   3608.9024450
      7.9570000   3609.3674640
      7.9580000   3609.8331300
      7.9590000   3610.2979200
      7.9600000   3610.7613810
      7.9610000   3611.2260960
      7.9620000   3611.6930200
      7.9630000   3612.1584480
      7.9640000   3612.6248820
      7.9650000   3613.0917070
      7.9660000   3613.5616780
      7.9670000   3614.0282860
      7.9680000   3614.4967570
      7.9690000   3614.9655610
      7.9700000   3615.4341880
      7.9710000   3615.8993960
      7.9720000   3616.3648200
      7.9730000   3616.8310430
      7.9740000   3617.2972180
      7.9750000   3617.7636230
      7.9760000   3618.2297860
      7.9770000   3618.7053870
      7.9780000   3619.1719760
      7.9790000   3619.6382060
      7.9800000   3620.1071980
      7.9810000   3620.5787760
      7.9820000   3621.0448060
      7.9830000   3621.5135110
      7.9840000   3621.9809290
      7.9850000   3622.4518020
      7.9860000   3622.9216940
      7.9870000   3623.3875940
      7.9880000   3623.8537270
      7.9890000   3624.3196640
      7.9900000   3624.7849850
      7.9910000   3625.2501370
      7.9920000   3625.7168870
      7.9930000   3626.1818280
      7.9940000   3626.6487350
      7.9950000   3627.1178520
      7.9960000   3627.5849230
      7.9970000   3628.0508010
      7.9980000   3628.5165030
      7.9990000   3628.9828600
      8.0000000   3629.4529070
      8.0010000   3629.9186860
      8.0020000   3630.3863460
      8.0030000   3630.8521370
      8.0040000   3631.3191030
      8.0050000   3631.7843130
      8.0060000   3632.2585460
      8.0070000   3632.7235010
      8.0080000   3633.1890730
      8.0090000   3633.6536440
      8.0100000   3634.1191310
      8.0110000   3634.5835780
      8.0120000   3635.0488610
      8.0130000   3635.5141280
      8.0140000   3635.9830020
      8.0150000   3636.4496830
      8.0160000   3636.9155740
      8.0170000   3637.3823530
      8.0180000   3637.8484270
      8.0190000   3638.3150010
      8.0200000   3638.7819660
      8.0210000   3639.2499810
      8.0220000   3639.7164230
      8.0230000   3640.1832120
      8.0240000   3640.6501510
      8.0250000   3641.1178920
      8.0260000   3641.5840940
      8.0270000   3642.0502690
      8.0280000   3642.5163570
      8.0290000   3642.9830400
      8.0300000   3643.4484930
      8.0310000   3643.9140340
      8.0320000   3644.3782840
      8.0330000   3644.8438400
      8.0340000   3645.3114650
      8.0350000   3645.7770770
      8.0360000   3646.2424040
      8.0370000   3646.7081330
      8.0380000   3647.1737330
      8.0390000   3647.6392350
      8.0400000   3648.1075960
      8.0410000   3648.5729100
      8.0420000   3649.0379920
      8.0430000   3649.5030710
      8.0440000   3649.9690440
      8.0450000   3650.4361920
      8.0460000   3650.9020450
      8.0470000   3651.3680990
      8.0480000   3651.8335190
      8.0490000   3652.2995600
      8.0500000   3652.7650530
      8.0510000   3653.2312540
      8.0520000   3653.6969100
      8.0530000   3654.1622740
      8.0540000   3654.6271880
      8.0550000   3655.0933990
      8.0560000   3655.5590020
      8.0570000   3656.0251090
      8.0580000   3656.4901550
      8.0590000   3656.9568370
      8.0600000   3657.4220870
      8.0610000   3657.8888600
      8.0620000   3658.3546040
      8.0630000   3658.8206540
      8.0640000   3659.2870270
      8.0650000   3659.7538020
      8.0660000   3660.2255670
      8.0670000   3660.6919170
      8.0680000   3661.1589030
      8.0690000   3661.6265890
      8.0700000   3662.0940050
      8.0710000   3662.5604680
      8.0720000   3663.0269170
      8.0730000   3663.4938230
      8.0740000   3663.9620440
      8.0750000   3664.4279260
      8.0760000   3664.8951440
      8.0770000   3665.3619270
      8.0780000   3665.8274590
      8.0790000   3666.2938270
      8.0800000   3666.7595410
      8.0810000   3667.2240670
      8.0820000   3667.6912200
      8.0830000   3668.1576330
      8.0840000   3668.6254660
      8.0850000   3669.0920560
      8.0860000   3669.5592110
      8.0870000   3670.0241230
      8.0880000   3670.4908180
      8.0890000   3670.9574370
      8.0900000   3671.4241200
      8.0910000   3671.8926630
      8.0920000   3672.3579950
      8.0930000   3672.8233330
      8.0940000   3673.2894110
      8.0950000   3673.7549240
      8.0960000   3674.2244900
      8.0970000   3674.6904450
      8.0980000   3675.1698090
      8.0990000   3675.6368970
      8.1000000   3676.1025680
      8.1010000   3676.5693650
      8.1020000   3677.0362590
      8.1030000   3677.5068440
      8.1040000   3677.9739570
      8.1050000   3678.4396680
      8.1060000   3678.9052650
      8.1070000   3679.3729780
      8.1080000   3679.8402000
      8.1090000   3680.3088810
      8.1100000   3680.7759260
      8.1110000   3681.2461180
      8.1120000   3681.7140930
      8.1130000   3682.1791850
      8.1140000   3682.6454300
      8.1150000   3683.1119580
      8.1160000   3683.5838090
      8.1170000   3684.0493720
      8.1180000   3684.5185490
      8.1190000   3684.9878520
      8.1200000   3685.4563140
      8.1210000   3685.9228550
      8.1220000   3686.3916540
      8.1230000   3686.8585670
      8.1240000   3687.3265050
      8.1250000   3687.7934020
      8.1260000   3688.2607150
      8.1270000   3688.7279430
      8.1280000   3689.1931490
      8.1290000   3689.6618730
      8.1300000   3690.1272370
      8.1310000   3690.6025420
      8.1320000   3691.0703380
      8.1330000   3691.5370050
      8.1340000   3692.0041800
      8.1350000   3692.4707530
      8.1360000   3692.9498580
      8.1370000   3693.4160480
      8.1380000   3693.8822290
      8.1390000   3694.3490600
      8.1400000   3694.8155930
      8.1410000   3695.2842020
      8.1420000   3695.7510290
      8.1430000   3696.2176770
      8.1440000   3696.6835280
      8.1450000   3697.1499370
      8.1460000   3697.6157420
      8.1470000   3698.0816650
      8.1480000   3698.5481130
      8.1490000   3699.0141980
      8.1500000   3699.4848350
      8.1510000   3699.9511080
      8.1520000   3700.4172860
      8.1530000   3700.8846390
      8.1540000   3701.3524610
      8.1550000   3701.8198690
      8.1560000   3702.2885420
      8.1570000   3702.7561710
      8.1580000   3703.2234880
      8.1590000   3703.6911030
      8.1600000   3704.1574120
      8.1610000   3704.6257290
      8.1620000   3705.0928360
      8.1630000   3705.5607230
      8.1640000   3706.0281500
      8.1650000   3706.4939880
      8.1660000   3706.9611080
      8.1670000   3707.4286440
      8.1680000   3707.8957900
      8.1690000   3708.3620220
      8.1700000   3708.8293700
      8.1710000   3709.2962820
      8.1720000   3709.7632310
      8.1730000   3710.2310370
      8.1740000   3710.6964580
      8.1750000   3711.1630540
      8.1760000   3711.6294840
      8.1770000   3712.0950290
      8.1780000   3712.5623050
      8.1790000   3713.0285670
      8.1800000   3713.4951130
      8.1810000   3713.9622710
      8.1820000   3714.4311550
      8.1830000   3714.8986290
      8.1840000   3715.3659070
      8.1850000   3715.8325320
      8.1860000   3716.2993610
      8.1870000   3716.7651750
      8.1880000   3717.2324330
      8.1890000   3717.6970590
      8.1900000   3718.1638630
      8.1910000   3718.6305340
      8.1920000   3719.0963660
      8.1930000   3719.5621680
      8.1940000   3720.0278240
      8.1950000   3720.5012280
      8.1960000   3720.9689990
      8.1970000   3721.4368420
      8.1980000   3721.9040110
      8.1990000   3722.3710650
      8.2000000   3722.8387340
      8.2010000   3723.3094080
      8.2020000   3723.7764270
      8.2030000   3724.2432760
      8.2040000   3724.7097650
      8.2050000   3725.1774210
      8.2060000   3725.6439960
      8.2070000   3726.1110890
      8.2080000   3726.5771310
      8.2090000   3727.0432610
      8.2100000   3727.5101910
      8.2110000   3727.9747040
      8.2120000   3728.4411780
      8.2130000   3728.9087930
      8.2140000   3729.3766830
      8.2150000   3729.8440960
      8.2160000   3730.3112800
      8.2170000   3730.7778660
      8.2180000   3731.2446530
      8.2190000   3731.7119000
      8.2200000   3732.1793810
      8.2210000   3732.6456270
      8.2220000   3733.1122370
      8.2230000   3733.5818510
      8.2240000   3734.0485690
      8.2250000   3734.5200330
      8.2260000   3734.9861740
      8.2270000   3735.4522090
      8.2280000   3735.9182500
      8.2290000   3736.3852040
      8.2300000   3736.8531360
      8.2310000   3737.3373230
      8.2320000   3737.8059190
      8.2330000   3738.2752860
      8.2340000   3738.7414710
      8.2350000   3739.2073760
      8.2360000   3739.6736190
      8.2370000   3740.1410710
      8.2380000   3740.6106730
      8.2390000   3741.0778880
      8.2400000   3741.5474180
      8.2410000   3742.0138650
      8.2420000   3742.4810510
      8.2430000   3742.9465680
      8.2440000   3743.4122260
      8.2450000   3743.8787630
      8.2460000   3744.3445920
      8.2470000   3744.8102730
      8.2480000   3745.2774180
      8.2490000   3745.7443050
      8.2500000   3746.2102750
      8.2510000   3746.6814630
      8.2520000   3747.1520430
      8.2530000   3747.6187360
      8.2540000   3748.0852990
      8.2550000   3748.5513300
      8.2560000   3749.0222680
      8.2570000   3749.4883970
      8.2580000   3749.9545760
      8.2590000   3750.4288150
      8.2600000   3750.8944680
      8.2610000   3751.3601360
      8.2620000   3751.8245410
      8.2630000   3752.2910270
      8.2640000   3752.7565750
      8.2650000   3753.2238880
      8.2660000   3753.6891400
      8.2670000   3754.1542130
      8.2680000   3754.6208800
      8.2690000   3755.0862560
      8.2700000   3755.5541130
      8.2710000   3756.0194400
      8.2720000   3756.4854030
      8.2730000   3756.9504770
      8.2740000   3757.4156860
      8.2750000   3757.8810150
      8.2760000   3758.3477980
      8.2770000   3758.8138640
      8.2780000   3759.2792380
      8.2790000   3759.7458940
      8.2800000   3760.2132040
      8.2810000   3760.6785030
      8.2820000   3761.1448230
      8.2830000   3761.6136670
      8.2840000   3762.0818560
      8.2850000   3762.5485810
      8.2860000   3763.0169790
      8.2870000   3763.4820390
      8.2880000   3763.9488100
      8.2890000   3764.4163970
      8.2900000   3764.8828200
      8.2910000   3765.3496190
      8.2920000   3765.8152720
      8.2930000   3766.2815860
      8.2940000   3766.7471950
      8.2950000   3767.2137090
      8.2960000   3767.6794660
      8.2970000   3768.1466640
      8.2980000   3768.6124020
      8.2990000   3769.0790880
      8.3000000   3769.5457520
      8.3010000   3770.0115330
      8.3020000   3770.4782130
      8.3030000   3770.9432800
      8.3040000   3771.4109630
      8.3050000   3771.8759320
      8.3060000   3772.3426250
      8.3070000   3772.8094270
      8.3080000   3773.2767530
      8.3090000   3773.7437840
      8.3100000   3774.2131930
      8.3110000   3774.6796640
      8.3120000   3775.1514550
      8.3130000   3775.6249410
      8.3140000   3776.0936370
      8.3150000   3776.5592590
      8.3160000   3777.0247850
      8.3170000   3777.4907220
      8.3180000   3777.9565690
      8.3190000   3778.4227270
      8.3200000   3778.8879040
      8.3210000   3779.3539710
      8.3220000   3779.8204090
      8.3230000   3780.2867110
      8.3240000   3780.7515120
      8.3250000   3781.2218940
      8.3260000   3781.6873070
      8.3270000   3782.1564250
      8.3280000   3782.6225970
      8.3290000   3783.0890450
      8.3300000   3783.5543050
      8.3310000   3784.0213550
      8.3320000   3784.4866380
      8.3330000   3784.9522510
      8.3340000   3785.4195450
      8.3350000   3785.8855510
      8.3360000   3786.3534480
      8.3370000   3786.8201070
      8.3380000   3787.2863430
      8.3390000   3787.7529520
      8.3400000   3788.2198040
      8.3410000   3788.6865050
      8.3420000   3789.1529920
      8.3430000   3789.6179230
      8.3440000   3790.0837450
      8.3450000   3790.5495940
      8.3460000   3791.0154840
      8.3470000   3791.4816280
      8.3480000   3791.9481220
      8.3490000   3792.4147270
      8.3500000   3792.8807830
      8.3510000   3793.3479460
      8.3520000   3793.8134400
      8.3530000   3794.2798560
      8.3540000   3794.7456610
      8.3550000   3795.2119230
      8.3560000   3795.6779090
      8.3570000   3796.1438720
      8.3580000   3796.6106510
      8.3590000   3797.0759700
      8.3600000   3797.5426210
      8.3610000   3798.0120370
      8.3620000   3798.4850460
      8.3630000   3798.9505180
      8.3640000   3799.4169700
      8.3650000   3799.8828710
      8.3660000   3800.3496430
      8.3670000   3800.8176740
      8.3680000   3801.2847260
      8.3690000   3801.7548380
      8.3700000   3802.2231050
      8.3710000   3802.6904410
      8.3720000   3803.1582730
      8.3730000   3803.6275740
      8.3740000   3804.0947880
      8.3750000   3804.5620610
      8.3760000   3805.0267230
      8.3770000   3805.4934820
      8.3780000   3805.9599610
      8.3790000   3806.4273350
      8.3800000   3806.8943260
      8.3810000   3807.3643550
      8.3820000   3807.8317680
      8.3830000   3808.3009540
      8.3840000   3808.7732940
      8.3850000   3809.2469860
      8.3860000   3809.7135160
      8.3870000   3810.1806610
      8.3880000   3810.6480830
      8.3890000   3811.1153430
      8.3900000   3811.5824240
      8.3910000   3812.0588060
      8.3920000   3812.5260850
      8.3930000   3812.9932700
      8.3940000   3813.4593660
      8.3950000   3813.9242610
      8.3960000   3814.3902080
      8.3970000   3814.8572620
      8.3980000   3815.3234400
      8.3990000   3815.7899490
      8.4000000   3816.2562670
      8.4010000   3816.7232250
      8.4020000   3817.1915720
      8.4030000   3817.6591090
      8.4040000   3818.1271350
      8.4050000   3818.5937220
      8.4060000   3819.0608250
      8.4070000   3819.5304040
      8.4080000   3819.9977230
      8.4090000   3820.4639750
      8.4100000   3820.9327450
      8.4110000   3821.4004280
      8.4120000   3821.8696640
      8.4130000   3822.3381390
      8.4140000   3822.8057860
      8.4150000   3823.2732780
      8.4160000   3823.7391410
      8.4170000   3824.2075790
      8.4180000   3824.6757670
      8.4190000   3825.1437100
      8.4200000   3825.6103910
      8.4210000   3826.0775910
      8.4220000   3826.5443110
      8.4230000   3827.0111800
      8.4240000   3827.4784560
      8.4250000   3827.9451700
      8.4260000   3828.4159470
      8.4270000   3828.8850760
      8.4280000   3829.3528780
      8.4290000   3829.8213850
      8.4300000   3830.2900820
      8.4310000   3830.7579080
      8.4320000   3831.2251770
      8.4330000   3831.6946640
      8.4340000   3832.1622300
      8.4350000   3832.6295070
      8.4360000   3833.0998550
      8.4370000   3833.5653770
      8.4380000   3834.0330860
      8.4390000   3834.4997290
      8.4400000   3834.9671010
      8.4410000   3835.4323550
      8.4420000   3835.8993160
      8.4430000   3836.3660400
      8.4440000   3836.8326440
      8.4450000   3837.2994170
      8.4460000   3837.7660180
      8.4470000   3838.2335510
      8.4480000   3838.6994760
      8.4490000   3839.1661400
      8.4500000   3839.6332680
      8.4510000   3840.1021010
      8.4520000   3840.5683280
      8.4530000   3841.0340900
      8.4540000   3841.5002800
      8.4550000   3841.9663300
      8.4560000   3842.4331920
      8.4570000   3842.8995090
      8.4580000   3843.3674150
      8.4590000   3843.8328150
      8.4600000   3844.3043570
      8.4610000   3844.7715580
      8.4620000   3845.2384900
      8.4630000   3845.7056060
      8.4640000   3846.1730350
      8.4650000   3846.6413790
      8.4660000   3847.1090930
      8.4670000   3847.5748110
      8.4680000   3848.0442980
      8.4690000   3848.5112940
      8.4700000   3848.9795870
      8.4710000   3849.4467680
      8.4720000   3849.9160530
      8.4730000   3850.3834460
      8.4740000   3850.8506760
      8.4750000   3851.3176410
      8.4760000   3851.7837090
      8.4770000   3852.2506160
      8.4780000   3852.7172180
      8.4790000   3853.1849880
      8.4800000   3853.6510240
      8.4810000   3854.1187890
      8.4820000   3854.5852640
      8.4830000   3855.0524590
      8.4840000   3855.5182120
      8.4850000   3855.9859030
      8.4860000   3856.4525380
      8.4870000   3856.9197980
      8.4880000   3857.3862350
      8.4890000   3857.8532050
      8.4900000   3858.3263060
      8.4910000   3858.7921060
      8.4920000   3859.2586080
      8.4930000   3859.7253650
      8.4940000   3860.1930650
      8.4950000   3860.6594640
      8.4960000   3861.1265950
      8.4970000   3861.5973920
      8.4980000   3862.0639400
      8.4990000   3862.5323120
      8.5000000   3863.0018890
      8.5010000   3863.4705770
      8.5020000   3863.9426840
      8.5030000   3864.4131440
      8.5040000   3864.8902200
      8.5050000   3865.3687490
      8.5060000   3865.8370780
      8.5070000   3866.3047540
      8.5080000   3866.7726100
      8.5090000   3867.2407740
      8.5100000   3867.7083590
      8.5110000   3868.1768060
      8.5120000   3868.6441760
      8.5130000   3869.1177590
      8.5140000   3869.5841260
      8.5150000   3870.0522370
      8.5160000   3870.5193510
      8.5170000   3871.0039520
      8.5180000   3871.4747720
      8.5190000   3871.9440230
      8.5200000   3872.4258000
      8.5210000   3872.8932490
      8.5220000   3873.3631980
      8.5230000   3873.8309050
      8.5240000   3874.2992230
      8.5250000   3874.7668580
      8.5260000   3875.2347300
      8.5270000   3875.7020890
      8.5280000   3876.1683090
      8.5290000   3876.6354960
      8.5300000   3877.1024490
      8.5310000   3877.5695720
      8.5320000   3878.0370860
      8.5330000   3878.5048990
      8.5340000   3878.9725970
      8.5350000   3879.4406380
      8.5360000   3879.9078130
      8.5370000   3880.3741930
      8.5380000   3880.8413240
      8.5390000   3881.3098850
      8.5400000   3881.7770030
      8.5410000   3882.2434040
      8.5420000   3882.7108340
      8.5430000   3883.1777580
      8.5440000   3883.6436540
      8.5450000   3884.1102470
      8.5460000   3884.5789380
      8.5470000   3885.0464880
      8.5480000   3885.5143170
      8.5490000   3885.9815240
      8.5500000   3886.4474740
      8.5510000   3886.9151070
      8.5520000   3887.3845830
      8.5530000   3887.8533310
      8.5540000   3888.3239760
      8.5550000   3888.7897480
      8.5560000   3889.2574550
      8.5570000   3889.7254420
      8.5580000   3890.1925440
      8.5590000   3890.6592590
      8.5600000   3891.1253340
      8.5610000   3891.5939540
      8.5620000   3892.0606450
      8.5630000   3892.5283650
      8.5640000   3892.9943570
      8.5650000   3893.4622900
      8.5660000   3893.9300710
      8.5670000   3894.3984350
      8.5680000   3894.8657590
      8.5690000   3895.3336400
      8.5700000   3895.8001400
      8.5710000   3896.2720570
      8.5720000   3896.7394470
      8.5730000   3897.2075630
      8.5740000   3897.6743660
      8.5750000   3898.1405480
      8.5760000   3898.6089860
      8.5770000   3899.0767290
      8.5780000   3899.5426430
      8.5790000   3900.0102310
      8.5800000   3900.4802020
      8.5810000   3900.9485410
      8.5820000   3901.4167780
      8.5830000   3901.8853570
      8.5840000   3902.3542440
      8.5850000   3902.8210540
      8.5860000   3903.2899720
      8.5870000   3903.7560530
      8.5880000   3904.2231750
      8.5890000   3904.6931070
      8.5900000   3905.1618400
      8.5910000   3905.6279110
      8.5920000   3906.0943670
      8.5930000   3906.5608060
      8.5940000   3907.0274510
      8.5950000   3907.4941100
      8.5960000   3907.9609050
      8.5970000   3908.4301610
      8.5980000   3908.8962090
      8.5990000   3909.3632680
      8.6000000   3909.8296910
      8.6010000   3910.2956310
      8.6020000   3910.7616610
      8.6030000   3911.2317170
      8.6040000   3911.6981910
      8.6050000   3912.1671160
      8.6060000   3912.6349290
      8.6070000   3913.1028170
      8.6080000   3913.5686940
      8.6090000   3914.0349100
      8.6100000   3914.5016910
      8.6110000   3914.9692040
      8.6120000   3915.4370750
      8.6130000   3915.9038620
      8.6140000   3916.3752770
      8.6150000   3916.8435460
      8.6160000   3917.3116100
      8.6170000   3917.7793180
      8.6180000   3918.2463630
      8.6190000   3918.7155530
      8.6200000   3919.1831480
      8.6210000   3919.6511560
      8.6220000   3920.1189640
      8.6230000   3920.5874730
      8.6240000   3921.0549060
      8.6250000   3921.5236720
      8.6260000   3921.9893790
      8.6270000   3922.4584480
      8.6280000   3922.9259450
      8.6290000   3923.3934500
      8.6300000   3923.8617520
      8.6310000   3924.3290900
      8.6320000   3924.7957210
      8.6330000   3925.2640440
      8.6340000   3925.7313330
      8.6350000   3926.1988610
      8.6360000   3926.6655560
      8.6370000   3927.1372360
      8.6380000   3927.6066180
      8.6390000   3928.0726630
      8.6400000   3928.5389670
      8.6410000   3929.0066420
      8.6420000   3929.4736790
      8.6430000   3929.9415610
      8.6440000   3930.4102160
      8.6450000   3930.8774940
      8.6460000   3931.3444940
      8.6470000   3931.8118110
      8.6480000   3932.2804780
      8.6490000   3932.7472340
      8.6500000   3933.2184550
      8.6510000   3933.6899360
      8.6520000   3934.1558600
      8.6530000   3934.6237360
      8.6540000   3935.0914930
      8.6550000   3935.5594330
      8.6560000   3936.0276550
      8.6570000   3936.4964810
      8.6580000   3936.9644470
      8.6590000   3937.4327720
      8.6600000   3937.9003640
      8.6610000   3938.3707710
      8.6620000   3938.8382430
      8.6630000   3939.3070020
      8.6640000   3939.7744130
      8.6650000   3940.2411700
      8.6660000   3940.7091040
      8.6670000   3941.1772790
      8.6680000   3941.6445520
      8.6690000   3942.1144860
      8.6700000   3942.5827230
      8.6710000   3943.0495850
      8.6720000   3943.5174010
      8.6730000   3943.9844710
      8.6740000   3944.4531500
      8.6750000   3944.9217710
      8.6760000   3945.3885420
      8.6770000   3945.8556670
      8.6780000   3946.3232890
      8.6790000   3946.7918680
      8.6800000   3947.2585720
      8.6810000   3947.7268720
      8.6820000   3948.1949580
      8.6830000   3948.6632430
      8.6840000   3949.1316190
      8.6850000   3949.5997010
      8.6860000   3950.0677410
      8.6870000   3950.5356690
      8.6880000   3951.0038570
      8.6890000   3951.4709460
      8.6900000   3951.9391680
      8.6910000   3952.4070800
      8.6920000   3952.8754100
      8.6930000   3953.3428870
      8.6940000   3953.8102290
      8.6950000   3954.2772020
      8.6960000   3954.7462590
      8.6970000   3955.2127060
      8.6980000   3955.6809430
      8.6990000   3956.1508410
      8.7000000   3956.6180020
      8.7010000   3957.0869530
      8.7020000   3957.5546720
      8.7030000   3958.0218240
      8.7040000   3958.4896490
      8.7050000   3958.9566130
      8.7060000   3959.4243200
      8.7070000   3959.8925680
      8.7080000   3960.3620880
      8.7090000   3960.8298010
      8.7100000   3961.2979670
      8.7110000   3961.7645100
      8.7120000   3962.2327890
      8.7130000   3962.7005780
      8.7140000   3963.1685380
      8.7150000   3963.6349540
      8.7160000   3964.1021600
      8.7170000   3964.5687300
      8.7180000   3965.0344230
      8.7190000   3965.5027650
      8.7200000   3965.9704490
      8.7210000   3966.4377210
      8.7220000   3966.9046350
      8.7230000   3967.3711980
      8.7240000   3967.8385730
      8.7250000   3968.3070140
      8.7260000   3968.7726000
      8.7270000   3969.2410080
      8.7280000   3969.7087100
      8.7290000   3970.1763690
      8.7300000   3970.6427510
      8.7310000   3971.1094200
      8.7320000   3971.5757900
      8.7330000   3972.0432450
      8.7340000   3972.5089670
      8.7350000   3972.9764800
      8.7360000   3973.4445180
      8.7370000   3973.9110250
      8.7380000   3974.3778770
      8.7390000   3974.8446380
      8.7400000   3975.3117510
      8.7410000   3975.7796380
      8.7420000   3976.2491460
      8.7430000   3976.7168260
      8.7440000   3977.1858690
      8.7450000   3977.6539200
      8.7460000   3978.1248900
      8.7470000   3978.5923370
      8.7480000   3979.0615790
      8.7490000   3979.5303660
      8.7500000   3979.9987890
      8.7510000   3980.4688230
      8.7520000   3980.9364640
      8.7530000   3981.4060240
      8.7540000   3981.8743110
      8.7550000   3982.3428240
      8.7560000   3982.8104260
      8.7570000   3983.2784750
      8.7580000   3983.7454820
      8.7590000   3984.2138940
      8.7600000   3984.6818660
      8.7610000   3985.1487960
      8.7620000   3985.6157350
      8.7630000   3986.0819540
      8.7640000   3986.5489000
      8.7650000   3987.0154720
      8.7660000   3987.4823660
      8.7670000   3987.9500930
      8.7680000   3988.4177390
      8.7690000   3988.8838890
      8.7700000   3989.3509620
      8.7710000   3989.8169430
      8.7720000   3990.2865040
      8.7730000   3990.7531940
      8.7740000   3991.2201340
      8.7750000   3991.6867290
      8.7760000   3992.1561580
      8.7770000   3992.6289790
      8.7780000   3993.1011200
      8.7790000   3993.5666750
      8.7800000   3994.0337390
      8.7810000   3994.5001750
      8.7820000   3994.9679120
      8.7830000   3995.4386900
      8.7840000   3995.9083780
      8.7850000   3996.3759430
      8.7860000   3996.8422540
      8.7870000   3997.3105060
      8.7880000   3997.7776240
      8.7890000   3998.2450590
      8.7900000   3998.7133170
      8.7910000   3999.1827090
      8.7920000   3999.6513920
      8.7930000   4000.1194470
      8.7940000   4000.5861560
      8.7950000   4001.0551920
      8.7960000   4001.5230890
      8.7970000   4001.9911740
      8.7980000   4002.4622260
      8.7990000   4002.9311700
      8.8000000   4003.4004750
      8.8010000   4003.8701890
      8.8020000   4004.3401870
      8.8030000   4004.8101370
      8.8040000   4005.2783850
      8.8050000   4005.7472490
      8.8060000   4006.2160570
      8.8070000   4006.6841710
      8.8080000   4007.1529200
      8.8090000   4007.6207920
      8.8100000   4008.0891250
      8.8110000   4008.5562030
      8.8120000   4009.0258780
      8.8130000   4009.4933350
      8.8140000   4009.9606380
      8.8150000   4010.4357470
      8.8160000   4010.9029900
      8.8170000   4011.3712280
      8.8180000   4011.8387010
      8.8190000   4012.3055260
      8.8200000   4012.7736920
      8.8210000   4013.2410310
      8.8220000   4013.7096850
      8.8230000   4014.1770850
      8.8240000   4014.6451180
      8.8250000   4015.1126340
      8.8260000   4015.5796100
      8.8270000   4016.0493170
      8.8280000   4016.5174410
      8.8290000   4016.9852900
      8.8300000   4017.4540140
      8.8310000   4017.9222930
      8.8320000   4018.3909720
      8.8330000   4018.8581910
      8.8340000   4019.3302020
      8.8350000   4019.8006410
      8.8360000   4020.2686140
      8.8370000   4020.7360710
      8.8380000   4021.2026170
      8.8390000   4021.6701380
      8.8400000   4022.1358420
      8.8410000   4022.6037130
      8.8420000   4023.0725650
      8.8430000   4023.5400920
      8.8440000   4024.0066010
      8.8450000   4024.4748130
      8.8460000   4024.9466650
      8.8470000   4025.4143450
      8.8480000   4025.8851950
      8.8490000   4026.3538190
      8.8500000   4026.8228370
      8.8510000   4027.2912290
      8.8520000   4027.7593680
      8.8530000   4028.2316210
      8.8540000   4028.7007440
      8.8550000   4029.1693280
      8.8560000   4029.6355760
      8.8570000   4030.1022480
      8.8580000   4030.5693200
      8.8590000   4031.0359930
      8.8600000   4031.5021550
      8.8610000   4031.9692830
      8.8620000   4032.4345500
      8.8630000   4032.9026680
      8.8640000   4033.3708150
      8.8650000   4033.8384110
      8.8660000   4034.3063050
      8.8670000   4034.7754970
      8.8680000   4035.2433540
      8.8690000   4035.7124730
      8.8700000   4036.1826950
      8.8710000   4036.6505860
      8.8720000   4037.1501870
      8.8730000   4037.6210260
      8.8740000   4038.0902020
      8.8750000   4038.5585030
      8.8760000   4039.0255850
      8.8770000   4039.4943950
      8.8780000   4039.9641690
      8.8790000   4040.4346740
      8.8800000   4040.9022550
      8.8810000   4041.3733660
      8.8820000   4041.8397350
      8.8830000   4042.3069790
      8.8840000   4042.7735550
      8.8850000   4043.2398760
      8.8860000   4043.7058200
      8.8870000   4044.1787200
      8.8880000   4044.6464230
      8.8890000   4045.1155160
      8.8900000   4045.5830230
      8.8910000   4046.0508910
      8.8920000   4046.5171260
      8.8930000   4046.9832660
      8.8940000   4047.4495100
      8.8950000   4047.9172070
      8.8960000   4048.3855640
      8.8970000   4048.8532770
      8.8980000   4049.3220980
      8.8990000   4049.7909590
      8.9000000   4050.2587480
      8.9010000   4050.7282830
      8.9020000   4051.1963880
      8.9030000   4051.6674150
      8.9040000   4052.1361300
      8.9050000   4052.6049100
      8.9060000   4053.0748920
      8.9070000   4053.5425930
      8.9080000   4054.0092480
      8.9090000   4054.4770050
      8.9100000   4054.9448670
      8.9110000   4055.4134540
      8.9120000   4055.8820010
      8.9130000   4056.3499380
      8.9140000   4056.8176670
      8.9150000   4057.2866250
      8.9160000   4057.7588780
      8.9170000   4058.2308360
      8.9180000   4058.6979840
      8.9190000   4059.1653190
      8.9200000   4059.6330460
      8.9210000   4060.0991860
      8.9220000   4060.5651010
      8.9230000   4061.0321310
      8.9240000   4061.5002600
      8.9250000   4061.9683710
      8.9260000   4062.4348240
      8.9270000   4062.9029170
      8.9280000   4063.3689990
      8.9290000   4063.8376590
      8.9300000   4064.3086610
      8.9310000   4064.7770110
      8.9320000   4065.2497620
      8.9330000   4065.7154910
      8.9340000   4066.1891820
      8.9350000   4066.6626140
      8.9360000   4067.1366650
      8.9370000   4067.6036390
      8.9380000   4068.0729990
      8.9390000   4068.5442510
      8.9400000   4069.0118920
      8.9410000   4069.4788120
      8.9420000   4069.9534550
      8.9430000   4070.4243310
      8.9440000   4070.8940720
      8.9450000   4071.3621300
      8.9460000   4071.8290550
      8.9470000   4072.2984970
      8.9480000   4072.7692620
      8.9490000   4073.2501700
      8.9500000   4073.7213830
      8.9510000   4074.1872580
      8.9520000   4074.6538630
      8.9530000   4075.1220160
      8.9540000   4075.6004650
      8.9550000   4076.0712580
      8.9560000   4076.5410850
      8.9570000   4077.0085790
      8.9580000   4077.4765390
      8.9590000   4077.9438570
      8.9600000   4078.4102540
      8.9610000   4078.8782220
      8.9620000   4079.3463750
      8.9630000   4079.8133480
      8.9640000   4080.2822290
      8.9650000   4080.7507940
      8.9660000   4081.2190390
      8.9670000   4081.6867790
      8.9680000   4082.1559570
      8.9690000   4082.6236920
      8.9700000   4083.0917470
      8.9710000   4083.5590830
      8.9720000   4084.0305100
      8.9730000   4084.4982000
      8.9740000   4084.9663730
      8.9750000   4085.4330980
      8.9760000   4085.9042540
      8.9770000   4086.3701330
      8.9780000   4086.8373160
      8.9790000   4087.3039390
      8.9800000   4087.7704030
      8.9810000   4088.2387620
      8.9820000   4088.7044310
      8.9830000   4089.1703340
      8.9840000   4089.6378010
      8.9850000   4090.1070690
      8.9860000   4090.5778920
      8.9870000   4091.0456890
      8.9880000   4091.5142320
      8.9890000   4091.9822140
      8.9900000   4092.4509560
      8.9910000   4092.9204410
      8.9920000   4093.3902360
      8.9930000   4093.8586360
      8.9940000   4094.3275140
      8.9950000   4094.7957050
      8.9960000   4095.2654540
      8.9970000   4095.7337980
      8.9980000   4096.2018080
      8.9990000   4096.6700190
      9.0000000   4097.1374020
      9.0010000   4097.6039320
      9.0020000   4098.0764920
      9.0030000   4098.5415630
      9.0040000   4099.0083680
      9.0050000   4099.4741990
      9.0060000   4099.9406760
      9.0070000   4100.4080380
      9.0080000   4100.8785110
      9.0090000   4101.3493620
      9.0100000   4101.8156730
      9.0110000   4102.2835860
      9.0120000   4102.7512840
      9.0130000   4103.2188310
      9.0140000   4103.6855390
      9.0150000   4104.1524480
      9.0160000   4104.6196520
      9.0170000   4105.0891570
      9.0180000   4105.5556130
      9.0190000   4106.0229650
      9.0200000   4106.4882150
      9.0210000   4106.9548270
      9.0220000   4107.4216020
      9.0230000   4107.8875820
      9.0240000   4108.3539490
      9.0250000   4108.8214390
      9.0260000   4109.2874650
      9.0270000   4109.7532170
      9.0280000   4110.2238420
      9.0290000   4110.6894710
      9.0300000   4111.1569350
      9.0310000   4111.6252600
      9.0320000   4112.0932300
      9.0330000   4112.5590760
      9.0340000   4113.0262350
      9.0350000   4113.4924620
      9.0360000   4113.9593210
      9.0370000   4114.4251760
      9.0380000   4114.8927350
      9.0390000   4115.3583410
      9.0400000   4115.8248440
      9.0410000   4116.2907430
      9.0420000   4116.7576600
      9.0430000   4117.2228260
      9.0440000   4117.6900330
      9.0450000   4118.1574580
      9.0460000   4118.6239100
      9.0470000   4119.0911680
      9.0480000   4119.5577150
      9.0490000   4120.0292530
      9.0500000   4120.4991750
      9.0510000   4120.9669580
      9.0520000   4121.4327950
      9.0530000   4121.9025900
      9.0540000   4122.3677930
      9.0550000   4122.8348850
      9.0560000   4123.3024230
      9.0570000   4123.7691400
      9.0580000   4124.2362380
      9.0590000   4124.7036980
      9.0600000   4125.1717790
      9.0610000   4125.6398900
      9.0620000   4126.1065340
      9.0630000   4126.5743030
      9.0640000   4127.0416850
      9.0650000   4127.5088200
      9.0660000   4127.9765960
      9.0670000   4128.4431330
      9.0680000   4128.9100210
      9.0690000   4129.3770620
      9.0700000   4129.8444890
      9.0710000   4130.3110560
      9.0720000   4130.7767980
      9.0730000   4131.2425140
      9.0740000   4131.7093580
      9.0750000   4132.1754940
      9.0760000   4132.6411510
      9.0770000   4133.1093980
      9.0780000   4133.5757310
      9.0790000   4134.0487400
      9.0800000   4134.5146650
      9.0810000   4134.9829160
      9.0820000   4135.4489240
      9.0830000   4135.9161540
      9.0840000   4136.3825020
      9.0850000   4136.8503010
      9.0860000   4137.3169460
      9.0870000   4137.7838260
      9.0880000   4138.2500260
      9.0890000   4138.7170970
      9.0900000   4139.1835720
      9.0910000   4139.6509950
      9.0920000   4140.1180690
      9.0930000   4140.5884050
      9.0940000   4141.0548330
      9.0950000   4141.5252310
      9.0960000   4141.9949300
      9.0970000   4142.4628610
      9.0980000   4142.9305380
      9.0990000   4143.3972520
      9.1000000   4143.8631380
      9.1010000   4144.3303970
      9.1020000   4144.7966010
      9.1030000   4145.2637880
      9.1040000   4145.7302360
      9.1050000   4146.1981140
      9.1060000   4146.6648000
      9.1070000   4147.1329220
      9.1080000   4147.6006680
      9.1090000   4148.0707510
      9.1100000   4148.5397030
      9.1110000   4149.0074410
      9.1120000   4149.4745920
      9.1130000   4149.9401800
      9.1140000   4150.4067630
      9.1150000   4150.8728450
      9.1160000   4151.3429950
      9.1170000   4151.8126730
      9.1180000   4152.2835090
      9.1190000   4152.7512620
      9.1200000   4153.2198180
      9.1210000   4153.6875570
      9.1220000   4154.1552630
      9.1230000   4154.6211260
      9.1240000   4155.0889310
      9.1250000   4155.5557720
      9.1260000   4156.0217580
      9.1270000   4156.4878840
      9.1280000   4156.9550930
      9.1290000   4157.4218710
      9.1300000   4157.8920200
      9.1310000   4158.3626490
      9.1320000   4158.8302280
      9.1330000   4159.2979080
      9.1340000   4159.7662990
      9.1350000   4160.2360630
      9.1360000   4160.7039110
      9.1370000   4161.1733970
      9.1380000   4161.6405750
      9.1390000   4162.1106840
      9.1400000   4162.5774010
      9.1410000   4163.0448050
      9.1420000   4163.5107310
      9.1430000   4163.9776210
      9.1440000   4164.4447970
      9.1450000   4164.9123670
      9.1460000   4165.3786850
      9.1470000   4165.8478960
      9.1480000   4166.3160590
      9.1490000   4166.7844480
      9.1500000   4167.2523210
      9.1510000   4167.7217620
      9.1520000   4168.1897450
      9.1530000   4168.6562630
      9.1540000   4169.1275880
      9.1550000   4169.5942860
      9.1560000   4170.0673510
      9.1570000   4170.5341770
      9.1580000   4171.0018410
      9.1590000   4171.4689570
      9.1600000   4171.9379340
      9.1610000   4172.4054420
      9.1620000   4172.8729240
      9.1630000   4173.3406260
      9.1640000   4173.8100570
      9.1650000   4174.2775260
      9.1660000   4174.7461990
      9.1670000   4175.2148940
      9.1680000   4175.6819940
      9.1690000   4176.1487080
      9.1700000   4176.6153620
      9.1710000   4177.0834910
      9.1720000   4177.5525810
      9.1730000   4178.0207550
      9.1740000   4178.4882070
      9.1750000   4178.9560040
      9.1760000   4179.4223850
      9.1770000   4179.8903960
      9.1780000   4180.3605430
      9.1790000   4180.8283710
      9.1800000   4181.2965860
      9.1810000   4181.7689340
      9.1820000   4182.2402770
      9.1830000   4182.7113110
      9.1840000   4183.1786750
      9.1850000   4183.6459230
      9.1860000   4184.1139700
      9.1870000   4184.5823410
      9.1880000   4185.0502310
      9.1890000   4185.5171040
      9.1900000   4185.9851670
      9.1910000   4186.4521320
      9.1920000   4186.9200960
      9.1930000   4187.3875830
      9.1940000   4187.8558980
      9.1950000   4188.3224560
      9.1960000   4188.7920460
      9.1970000   4189.2584320
      9.1980000   4189.7257600
      9.1990000   4190.1927450
      9.2000000   4190.6628100
      9.2010000   4191.1356760
      9.2020000   4191.6017820
      9.2030000   4192.0671860
      9.2040000   4192.5338240
      9.2050000   4193.0010260
      9.2060000   4193.4667320
      9.2070000   4193.9347730
      9.2080000   4194.4032570
      9.2090000   4194.8725420
      9.2100000   4195.3409910
      9.2110000   4195.8079030
      9.2120000   4196.2762370
      9.2130000   4196.7430950
      9.2140000   4197.2112390
      9.2150000   4197.6785780
      9.2160000   4198.1507210
      9.2170000   4198.6165430
      9.2180000   4199.0834700
      9.2190000   4199.5507560
      9.2200000   4200.0184310
      9.2210000   4200.4850640
      9.2220000   4200.9517970
      9.2230000   4201.4188480
      9.2240000   4201.8852540
      9.2250000   4202.3528340
      9.2260000   4202.8202920
      9.2270000   4203.2865370
      9.2280000   4203.7537910
      9.2290000   4204.2207040
      9.2300000   4204.6873030
      9.2310000   4205.1555390
      9.2320000   4205.6220320
      9.2330000   4206.0886100
      9.2340000   4206.5557100
      9.2350000   4207.0226750
      9.2360000   4207.4895200
      9.2370000   4207.9573400
      9.2380000   4208.4244010
      9.2390000   4208.8912530
      9.2400000   4209.3580830
      9.2410000   4209.8242230
      9.2420000   4210.2906040
      9.2430000   4210.7589170
      9.2440000   4211.2252450
      9.2450000   4211.6920850
      9.2460000   4212.1582930
      9.2470000   4212.6265770
      9.2480000   4213.0955620
      9.2490000   4213.5626410
      9.2500000   4214.0296150
      9.2510000   4214.4968250
      9.2520000   4214.9629300
      9.2530000   4215.4303960
      9.2540000   4215.8974880
      9.2550000   4216.3648910
      9.2560000   4216.8331350
      9.2570000   4217.3051910
      9.2580000   4217.7737650
      9.2590000   4218.2427050
      9.2600000   4218.7111350
      9.2610000   4219.1814980
      9.2620000   4219.6491140
      9.2630000   4220.1188300
      9.2640000   4220.5867490
      9.2650000   4221.0578110
      9.2660000   4221.5283980
      9.2670000   4221.9972880
      9.2680000   4222.4636290
      9.2690000   4222.9298280
      9.2700000   4223.3966930
      9.2710000   4223.8709400
      9.2720000   4224.3381350
      9.2730000   4224.8061320
      9.2740000   4225.2730640
      9.2750000   4225.7410300
      9.2760000   4226.2104090
      9.2770000   4226.6794680
      9.2780000   4227.1470850
      9.2790000   4227.6148960
      9.2800000   4228.0827330
      9.2810000   4228.5511400
      9.2820000   4229.0204120
      9.2830000   4229.4881090
      9.2840000   4229.9576290
      9.2850000   4230.4253240
      9.2860000   4230.8956080
      9.2870000   4231.3641330
      9.2880000   4231.8341330
      9.2890000   4232.3038260
      9.2900000   4232.7719410
      9.2910000   4233.2408040
      9.2920000   4233.7085970
      9.2930000   4234.1761900
      9.2940000   4234.6451510
      9.2950000   4235.1159420
      9.2960000   4235.5834290
      9.2970000   4236.0500940
      9.2980000   4236.5175400
      9.2990000   4236.9852450
      9.3000000   4237.4531860
      9.3010000   4237.9234710
      9.3020000   4238.3913560
      9.3030000   4238.8609940
      9.3040000   4239.3290860
      9.3050000   4239.7959930
      9.3060000   4240.2640730
      9.3070000   4240.7311430
      9.3080000   4241.1996530
      9.3090000   4241.6666210
      9.3100000   4242.1356630
      9.3110000   4242.6043090
      9.3120000   4243.0767550
      9.3130000   4243.5439140
      9.3140000   4244.0132220
      9.3150000   4244.4881520
      9.3160000   4244.9592770
      9.3170000   4245.4265980
      9.3180000   4245.8963100
      9.3190000   4246.3666990
      9.3200000   4246.8348110
      9.3210000   4247.3043120
      9.3220000   4247.7751370
      9.3230000   4248.2427850
      9.3240000   4248.7123100
      9.3250000   4249.1822820
      9.3260000   4249.6508520
      9.3270000   4250.1188910
      9.3280000   4250.5871830
      9.3290000   4251.0596850
      9.3300000   4251.5280340
      9.3310000   4251.9960590
      9.3320000   4252.4636160
      9.3330000   4252.9318880
      9.3340000   4253.4014530
      9.3350000   4253.8706580
      9.3360000   4254.3391190
      9.3370000   4254.8072420
      9.3380000   4255.2739870
      9.3390000   4255.7428720
      9.3400000   4256.2114920
      9.3410000   4256.6809130
      9.3420000   4257.1488910
      9.3430000   4257.6174280
      9.3440000   4258.0882200
      9.3450000   4258.5580710
      9.3460000   4259.0266210
      9.3470000   4259.4975870
      9.3480000   4259.9696590
      9.3490000   4260.4374450
      9.3500000   4260.9064420
      9.3510000   4261.3750430
      9.3520000   4261.8437600
      9.3530000   4262.3113110
      9.3540000   4262.7781210
      9.3550000   4263.2479440
      9.3560000   4263.7148840
      9.3570000   4264.1813220
      9.3580000   4264.6486390
      9.3590000   4265.1171070
      9.3600000   4265.5855310
      9.3610000   4266.0547140
      9.3620000   4266.5225990
      9.3630000   4266.9899530
      9.3640000   4267.4573540
      9.3650000   4267.9262340
      9.3660000   4268.3918890
      9.3670000   4268.8581800
      9.3680000   4269.3247690
      9.3690000   4269.7918280
      9.3700000   4270.2580360
      9.3710000   4270.7253040
      9.3720000   4271.1924690
      9.3730000   4271.6600240
      9.3740000   4272.1269470
      9.3750000   4272.5937810
      9.3760000   4273.0620450
      9.3770000   4273.5292380
      9.3780000   4273.9994730
      9.3790000   4274.4679110
      9.3800000   4274.9377740
      9.3810000   4275.4063240
      9.3820000   4275.8741650
      9.3830000   4276.3428650
      9.3840000   4276.8110000
      9.3850000   4277.2799220
      9.3860000   4277.7485330
      9.3870000   4278.2167270
      9.3880000   4278.6833560
      9.3890000   4279.1521920
      9.3900000   4279.6210380
      9.3910000   4280.0905280
      9.3920000   4280.5608250
      9.3930000   4281.0299190
      9.3940000   4281.4983480
      9.3950000   4281.9669120
      9.3960000   4282.4341830
      9.3970000   4282.9015070
      9.3980000   4283.3681650
      9.3990000   4283.8346570
      9.4000000   4284.3016810
      9.4010000   4284.7707920
      9.4020000   4285.2387140
      9.4030000   4285.7083570
      9.4040000   4286.1758990
      9.4050000   4286.6459850
      9.4060000   4287.1155660
      9.4070000   4287.5844770
      9.4080000   4288.0539760
      9.4090000   4288.5213300
      9.4100000   4288.9893430
      9.4110000   4289.4569480
      9.4120000   4289.9239800
      9.4130000   4290.3910790
      9.4140000   4290.8592680
      9.4150000   4291.3257760
      9.4160000   4291.7973110
      9.4170000   4292.2650440
      9.4180000   4292.7448920
      9.4190000   4293.2143080
      9.4200000   4293.6828500
      9.4210000   4294.1513890
      9.4220000   4294.6202760
      9.4230000   4295.0885660
      9.4240000   4295.5551360
      9.4250000   4296.0267990
      9.4260000   4296.4986290
      9.4270000   4296.9700640
      9.4280000   4297.4554670
      9.4290000   4297.9253180
      9.4300000   4298.3938090
      9.4310000   4298.8634370
      9.4320000   4299.3302220
      9.4330000   4299.8027860
      9.4340000   4300.2709050
      9.4350000   4300.7402210
      9.4360000   4301.2070590
      9.4370000   4301.6750650
      9.4380000   4302.1417620
      9.4390000   4302.6110360
      9.4400000   4303.0793690
      9.4410000   4303.5472420
      9.4420000   4304.0151590
      9.4430000   4304.4818160
      9.4440000   4304.9499320
      9.4450000   4305.4178300
      9.4460000   4305.8846300
      9.4470000   4306.3515230
      9.4480000   4306.8237340
      9.4490000   4307.2958670
      9.4500000   4307.7670920
      9.4510000   4308.2350980
      9.4520000   4308.7025730
      9.4530000   4309.1715330
      9.4540000   4309.6386510
      9.4550000   4310.1076400
      9.4560000   4310.5770060
      9.4570000   4311.0453310
      9.4580000   4311.5132280
      9.4590000   4311.9810160
      9.4600000   4312.4482410
      9.4610000   4312.9162680
      9.4620000   4313.3846960
      9.4630000   4313.8529450
      9.4640000   4314.3197540
      9.4650000   4314.7881560
      9.4660000   4315.2549690
      9.4670000   4315.7224170
      9.4680000   4316.1892920
      9.4690000   4316.6562600
      9.4700000   4317.1232950
      9.4710000   4317.5898950
      9.4720000   4318.0569900
      9.4730000   4318.5271210
      9.4740000   4318.9954370
      9.4750000   4319.4647540
      9.4760000   4319.9349830
      9.4770000   4320.4025070
      9.4780000   4320.8710890
      9.4790000   4321.3402190
      9.4800000   4321.8076240
      9.4810000   4322.2804260
      9.4820000   4322.7518790
      9.4830000   4323.2203970
      9.4840000   4323.6893140
      9.4850000   4324.1592180
      9.4860000   4324.6280410
      9.4870000   4325.0971110
      9.4880000   4325.5666910
      9.4890000   4326.0344220
      9.4900000   4326.5023280
      9.4910000   4326.9705380
      9.4920000   4327.4386940
      9.4930000   4327.9075770
      9.4940000   4328.3765060
      9.4950000   4328.8489980
      9.4960000   4329.3177940
      9.4970000   4329.7859470
      9.4980000   4330.2530610
      9.4990000   4330.7214430
      9.5000000   4331.1895560
      9.5010000   4331.6580570
      9.5020000   4332.1245440
      9.5030000   4332.5976010
      9.5040000   4333.0668930
      9.5050000   4333.5386040
      9.5060000   4334.0077120
      9.5070000   4334.4758580
      9.5080000   4334.9502580
      9.5090000   4335.4200340
      9.5100000   4335.8884580
      9.5110000   4336.3563610
      9.5120000   4336.8426460
      9.5130000   4337.3112260
      9.5140000   4337.7797750
      9.5150000   4338.2479100
      9.5160000   4338.7159780
      9.5170000   4339.1850550
      9.5180000   4339.6543480
      9.5190000   4340.1262580
      9.5200000   4340.5960960
      9.5210000   4341.0691160
      9.5220000   4341.5377650
      9.5230000   4342.0073430
      9.5240000   4342.4763990
      9.5250000   4342.9441530
      9.5260000   4343.4129170
      9.5270000   4343.8808240
      9.5280000   4344.3495550
      9.5290000   4344.8174600
      9.5300000   4345.2852030
      9.5310000   4345.7548370
      9.5320000   4346.2229880
      9.5330000   4346.6987090
      9.5340000   4347.1681400
      9.5350000   4347.6351270
      9.5360000   4348.1031060
      9.5370000   4348.5708310
      9.5380000   4349.0401710
      9.5390000   4349.5087040
      9.5400000   4349.9774180
      9.5410000   4350.4466030
      9.5420000   4350.9141340
      9.5430000   4351.3818760
      9.5440000   4351.8500870
      9.5450000   4352.3191760
      9.5460000   4352.7877330
      9.5470000   4353.2576570
      9.5480000   4353.7255870
      9.5490000   4354.1944610
      9.5500000   4354.6638580
      9.5510000   4355.1323810
      9.5520000   4355.6011100
      9.5530000   4356.0692170
      9.5540000   4356.5393420
      9.5550000   4357.0082640
      9.5560000   4357.4781950
      9.5570000   4357.9495140
      9.5580000   4358.4213150
      9.5590000   4358.8911440
      9.5600000   4359.3591300
      9.5610000   4359.8285070
      9.5620000   4360.2966990
      9.5630000   4360.7653760
      9.5640000   4361.2346200
      9.5650000   4361.7040010
      9.5660000   4362.1724180
      9.5670000   4362.6471070
      9.5680000   4363.1171000
      9.5690000   4363.5842090
      9.5700000   4364.0519730
      9.5710000   4364.5206210
      9.5720000   4364.9919280
      9.5730000   4365.4599150
      9.5740000   4365.9290750
      9.5750000   4366.4003930
      9.5760000   4366.8691210
      9.5770000   4367.3376090
      9.5780000   4367.8124380
      9.5790000   4368.2801030
      9.5800000   4368.7496030
      9.5810000   4369.2210240
      9.5820000   4369.6943230
      9.5830000   4370.1645630
      9.5840000   4370.6336650
      9.5850000   4371.1027810
      9.5860000   4371.5720280
      9.5870000   4372.0414390
      9.5880000   4372.5100640
      9.5890000   4372.9791410
      9.5900000   4373.4466650
      9.5910000   4373.9141850
      9.5920000   4374.3811550
      9.5930000   4374.8512330
      9.5940000   4375.3275550
      9.5950000   4375.7952950
      9.5960000   4376.2624930
      9.5970000   4376.7355530
      9.5980000   4377.2034840
      9.5990000   4377.6712840
      9.6000000   4378.1387940
      9.6010000   4378.6074370
      9.6020000   4379.0741660
      9.6030000   4379.5420930
      9.6040000   4380.0122680
      9.6050000   4380.4798480
      9.6060000   4380.9482660
      9.6070000   4381.4179880
      9.6080000   4381.8870820
      9.6090000   4382.3564010
      9.6100000   4382.8243080
      9.6110000   4383.2918520
      9.6120000   4383.7608310
      9.6130000   4384.2289300
      9.6140000   4384.6982820
      9.6150000   4385.1668370
      9.6160000   4385.6350290
      9.6170000   4386.1035300
      9.6180000   4386.5708780
      9.6190000   4387.0401210
      9.6200000   4387.5074810
      9.6210000   4387.9763200
      9.6220000   4388.4438790
      9.6230000   4388.9119310
      9.6240000   4389.3823160
      9.6250000   4389.8516130
      9.6260000   4390.3217230
      9.6270000   4390.7903680
      9.6280000   4391.2588970
      9.6290000   4391.7293450
      9.6300000   4392.1978840
      9.6310000   4392.6680080
      9.6320000   4393.1361530
      9.6330000   4393.6051910
      9.6340000   4394.0731460
      9.6350000   4394.5421920
      9.6360000   4395.0099080
      9.6370000   4395.4770350
      9.6380000   4395.9435230
      9.6390000   4396.4107500
      9.6400000   4396.8802710
      9.6410000   4397.3479350
      9.6420000   4397.8162610
      9.6430000   4398.2847770
      9.6440000   4398.7530870
      9.6450000   4399.2210890
      9.6460000   4399.6902400
      9.6470000   4400.1578660
      9.6480000   4400.6258380
      9.6490000   4401.0956310
      9.6500000   4401.5644150
      9.6510000   4402.0327940
      9.6520000   4402.5032200
      9.6530000   4402.9717120
      9.6540000   4403.4407510
      9.6550000   4403.9154730
      9.6560000   4404.3844610
      9.6570000   4404.8523150
      9.6580000   4405.3224380
      9.6590000   4405.7925530
      9.6600000   4406.2605550
      9.6610000   4406.7300870
      9.6620000   4407.1991770
      9.6630000   4407.6690100
      9.6640000   4408.1368940
      9.6650000   4408.6057710
      9.6660000   4409.0755520
      9.6670000   4409.5431750
      9.6680000   4410.0114210
      9.6690000   4410.4790860
      9.6700000   4410.9480600
      9.6710000   4411.4150780
      9.6720000   4411.8853240
      9.6730000   4412.3535210
      9.6740000   4412.8225420
      9.6750000   4413.2911570
      9.6760000   4413.7599600
      9.6770000   4414.2274420
      9.6780000   4414.6963780
      9.6790000   4415.1646180
      9.6800000   4415.6323260
      9.6810000   4416.0998920
      9.6820000   4416.5678580
      9.6830000   4417.0363410
      9.6840000   4417.5035740
      9.6850000   4417.9753620
      9.6860000   4418.4438290
      9.6870000   4418.9128080
      9.6880000   4419.3810290
      9.6890000   4419.8491190
      9.6900000   4420.3178440
      9.6910000   4420.7859630
      9.6920000   4421.2559780
      9.6930000   4421.7244550
      9.6940000   4422.1933910
      9.6950000   4422.6621430
      9.6960000   4423.1315680
      9.6970000   4423.5999850
      9.6980000   4424.0685860
      9.6990000   4424.5382790
      9.7000000   4425.0066130
      9.7010000   4425.4761070
      9.7020000   4425.9450790
      9.7030000   4426.4141160
      9.7040000   4426.8843340
      9.7050000   4427.3531360
      9.7060000   4427.8242190
      9.7070000   4428.2935470
      9.7080000   4428.7620070
      9.7090000   4429.2299410
      9.7100000   4429.6982260
      9.7110000   4430.1671130
      9.7120000   4430.6361500
      9.7130000   4431.1036940
      9.7140000   4431.5741050
      9.7150000   4432.0455430
      9.7160000   4432.5128790
      9.7170000   4432.9823820
      9.7180000   4433.4491350
      9.7190000   4433.9165500
      9.7200000   4434.3841950
      9.7210000   4434.8535720
      9.7220000   4435.3236930
      9.7230000   4435.7916690
      9.7240000   4436.2625280
      9.7250000   4436.7323750
      9.7260000   4437.2014310
      9.7270000   4437.6707670
      9.7280000   4438.1399820
      9.7290000   4438.6097510
      9.7300000   4439.0789590
      9.7310000   4439.5465730
      9.7320000   4440.0129270
      9.7330000   4440.4811260
      9.7340000   4440.9496460
      9.7350000   4441.4170310
      9.7360000   4441.8872840
      9.7370000   4442.3541810
      9.7380000   4442.8220060
      9.7390000   4443.2896690
      9.7400000   4443.7578690
      9.7410000   4444.2256340
      9.7420000   4444.6947390
      9.7430000   4445.1637150
      9.7440000   4445.6321630
      9.7450000   4446.1012370
      9.7460000   4446.5694350
      9.7470000   4447.0381810
      9.7480000   4447.5072790
      9.7490000   4447.9762010
      9.7500000   4448.4444740
      9.7510000   4448.9133560
      9.7520000   4449.3810150
      9.7530000   4449.8478600
      9.7540000   4450.3144140
      9.7550000   4450.7853550
      9.7560000   4451.2529470
      9.7570000   4451.7223780
      9.7580000   4452.1900280
      9.7590000   4452.6577550
      9.7600000   4453.1271110
      9.7610000   4453.5949240
      9.7620000   4454.0624760
      9.7630000   4454.5304880
      9.7640000   4454.9976890
      9.7650000   4455.4646920
      9.7660000   4455.9318960
      9.7670000   4456.3990470
      9.7680000   4456.8684230
      9.7690000   4457.3365400
      9.7700000   4457.8052140
      9.7710000   4458.2745930
      9.7720000   4458.7442930
      9.7730000   4459.2136340
      9.7740000   4459.6832200
      9.7750000   4460.1531220
      9.7760000   4460.6224050
      9.7770000   4461.0930090
      9.7780000   4461.5610830
      9.7790000   4462.0320420
      9.7800000   4462.5003080
      9.7810000   4462.9696570
      9.7820000   4463.4386800
      9.7830000   4463.9129560
      9.7840000   4464.3810420
      9.7850000   4464.8500400
      9.7860000   4465.3174550
      9.7870000   4465.7848320
      9.7880000   4466.2517750
      9.7890000   4466.7196500
      9.7900000   4467.1874610
      9.7910000   4467.6555030
      9.7920000   4468.1220200
      9.7930000   4468.5901920
      9.7940000   4469.0574820
      9.7950000   4469.5252410
      9.7960000   4469.9921290
      9.7970000   4470.4589680
      9.7980000   4470.9257420
      9.7990000   4471.3917640
      9.8000000   4471.8594980
      9.8010000   4472.3281290
      9.8020000   4472.7959100
      9.8030000   4473.2623670
      9.8040000   4473.7300820
      9.8050000   4474.1961030
      9.8060000   4474.6630660
      9.8070000   4475.1303900
      9.8080000   4475.5970680
      9.8090000   4476.0646910
      9.8100000   4476.5317140
      9.8110000   4476.9995490
      9.8120000   4477.4671880
      9.8130000   4477.9365200
      9.8140000   4478.4046130
      9.8150000   4478.8744020
      9.8160000   4479.3418270
      9.8170000   4479.8095950
      9.8180000   4480.2768730
      9.8190000   4480.7462640
      9.8200000   4481.2138030
      9.8210000   4481.6816160
      9.8220000   4482.1509180
      9.8230000   4482.6194060
      9.8240000   4483.0872740
      9.8250000   4483.5559820
      9.8260000   4484.0259440
      9.8270000   4484.4951480
      9.8280000   4484.9645270
      9.8290000   4485.4332020
      9.8300000   4485.9011720
      9.8310000   4486.3682350
      9.8320000   4486.8368070
      9.8330000   4487.3055920
      9.8340000   4487.7806520
      9.8350000   4488.2490500
      9.8360000   4488.7189410
      9.8370000   4489.1880590
      9.8380000   4489.6561640
      9.8390000   4490.1254690
      9.8400000   4490.5953360
      9.8410000   4491.0625410
      9.8420000   4491.5304690
      9.8430000   4491.9984310
      9.8440000   4492.4665310
      9.8450000   4492.9354800
      9.8460000   4493.4028640
      9.8470000   4493.8731180
      9.8480000   4494.3438580
      9.8490000   4494.8146360
      9.8500000   4495.2824670
      9.8510000   4495.7501630
      9.8520000   4496.2173500
      9.8530000   4496.6859190
      9.8540000   4497.1524920
      9.8550000   4497.6196470
      9.8560000   4498.0898130
      9.8570000   4498.5574360
      9.8580000   4499.0256130
      9.8590000   4499.4925760
      9.8600000   4499.9605100
      9.8610000   4500.4281910
      9.8620000   4500.8972270
      9.8630000   4501.3644410
      9.8640000   4501.8320720
      9.8650000   4502.2996500
      9.8660000   4502.7689300
      9.8670000   4503.2361480
      9.8680000   4503.7042470
      9.8690000   4504.1722090
      9.8700000   4504.6396200
      9.8710000   4505.1073750
      9.8720000   4505.5745110
      9.8730000   4506.0412320
      9.8740000   4506.5086560
      9.8750000   4506.9766580
      9.8760000   4507.4438250
      9.8770000   4507.9121510
      9.8780000   4508.3789570
      9.8790000   4508.8463540
      9.8800000   4509.3126180
      9.8810000   4509.7800690
      9.8820000   4510.2477090
      9.8830000   4510.7142720
      9.8840000   4511.1808780
      9.8850000   4511.6486660
      9.8860000   4512.1148090
      9.8870000   4512.5821510
      9.8880000   4513.0494800
      9.8890000   4513.5176960
      9.8900000   4513.9842520
      9.8910000   4514.4514440
      9.8920000   4514.9181170
      9.8930000   4515.3854240
      9.8940000   4515.8521860
      9.8950000   4516.3188320
      9.8960000   4516.7853150
      9.8970000   4517.2529290
      9.8980000   4517.7211850
      9.8990000   4518.1876680
      9.9000000   4518.6550050
      9.9010000   4519.1220110
      9.9020000   4519.5887580
      9.9030000   4520.0553310
      9.9040000   4520.5225120
      9.9050000   4520.9916910
      9.9060000   4521.4591030
      9.9070000   4521.9271690
      9.9080000   4522.3962130
      9.9090000   4522.8649810
      9.9100000   4523.3337170
      9.9110000   4523.8020520
      9.9120000   4524.2693950
      9.9130000   4524.7362680
      9.9140000   4525.2046010
      9.9150000   4525.6708810
      9.9160000   4526.1384460
      9.9170000   4526.6061530
      9.9180000   4527.0735190
      9.9190000   4527.5400350
      9.9200000   4528.0089080
      9.9210000   4528.4805180
      9.9220000   4528.9493400
      9.9230000   4529.4173460
      9.9240000   4529.8847080
      9.9250000   4530.3523810
      9.9260000   4530.8211990
      9.9270000   4531.2886480
      9.9280000   4531.7582060
      9.9290000   4532.2271160
      9.9300000   4532.6948710
      9.9310000   4533.1621600
      9.9320000   4533.6299780
      9.9330000   4534.0968520
      9.9340000   4534.5642140
      9.9350000   4535.0313680
      9.9360000   4535.4977130
      9.9370000   4535.9633500
      9.9380000   4536.4300670
      9.9390000   4536.9000690
      9.9400000   4537.3672020
      9.9410000   4537.8350530
      9.9420000   4538.3030040
      9.9430000   4538.7701180
      9.9440000   4539.2381820
      9.9450000   4539.7045020
      9.9460000   4540.1713620
      9.9470000   4540.6398360
      9.9480000   4541.1080530
      9.9490000   4541.5770310
      9.9500000   4542.0467930
      9.9510000   4542.5138830
      9.9520000   4542.9814150
      9.9530000   4543.4485120
      9.9540000   4543.9157940
      9.9550000   4544.3825870
      9.9560000   4544.8520440
      9.9570000   4545.3185750
      9.9580000   4545.7856720
      9.9590000   4546.2538960
      9.9600000   4546.7222640
      9.9610000   4547.1901880
      9.9620000   4547.6570680
      9.9630000   4548.1233380
      9.9640000   4548.5905270
      9.9650000   4549.0579790
      9.9660000   4549.5243990
      9.9670000   4549.9921950
      9.9680000   4550.4580960
      9.9690000   4550.9250400
      9.9700000   4551.3928790
      9.9710000   4551.8625780
      9.9720000   4552.3305150
      9.9730000   4552.7994560
      9.9740000   4553.2665740
      9.9750000   4553.7351450
      9.9760000   4554.2029000
      9.9770000   4554.6721700
      9.9780000   4555.1423280
      9.9790000   4555.6117630
      9.9800000   4556.0817710
      9.9810000   4556.5548980
      9.9820000   4557.0235600
      9.9830000   4557.4905240
      9.9840000   4557.9574540
      9.9850000   4558.4254090
      9.9860000   4558.8930540
      9.9870000   4559.3620960
      9.9880000   4559.8303080
      9.9890000   4560.2983290
      9.9900000   4560.7675510
      9.9910000   4561.2386450
      9.9920000   4561.7078520
      9.9930000   4562.1752400
      9.9940000   4562.6422840
      9.9950000   4563.1099300
      9.9960000   4563.5771640
      9.9970000   4564.0447910
      9.9980000   4564.5113140
      9.9990000   4564.9776640
     10.0000000   4565.4447800
     10.0010000   4565.9193920
     10.0020000   4566.3863170
     10.0030000   4566.8546920
     10.0040000   4567.3234750
     10.0050000   4567.7901550
     10.0060000   4568.2577920
     10.0070000   4568.7260850
     10.0080000   4569.1929660
     10.0090000   4569.6614480
     10.0100000   4570.1298030
     10.0110000   4570.6010840
     10.0120000   4571.0687210
     10.0130000   4571.5396640
     10.0140000   4572.0095500
     10.0150000   4572.4825900
     10.0160000   4572.9521960
     10.0170000   4573.4213290
     10.0180000   4573.8896190
     10.0190000   4574.3578400
     10.0200000   4574.8260740
     10.0210000   4575.2945040
     10.0220000   4575.7646570
     10.0230000   4576.2332870
     10.0240000   4576.7021430
     10.0250000   4577.1772680
     10.0260000   4577.6441330
     10.0270000   4578.1145080
     10.0280000   4578.5869200
     10.0290000   4579.0606850
     10.0300000   4579.5353140
     10.0310000   4580.0030130
     10.0320000   4580.4740030
     10.0330000   4580.9445940
     10.0340000   4581.4117130
     10.0350000   4581.8831160
     10.0360000   4582.3518800
     10.0370000   4582.8241980
     10.0380000   4583.2937670
     10.0390000   4583.7616310
     10.0400000   4584.2286440
     10.0410000   4584.6973310
     10.0420000   4585.1685420
     10.0430000   4585.6384480
     10.0440000   4586.1089860
     10.0450000   4586.5807210
     10.0460000   4587.0489470
     10.0470000   4587.5189650
     10.0480000   4587.9863820
     10.0490000   4588.4564200
     10.0500000   4588.9260310
     10.0510000   4589.3939400
     10.0520000   4589.8634940
     10.0530000   4590.3317010
     10.0540000   4590.8011980
     10.0550000   4591.2686250
     10.0560000   4591.7446230
     10.0570000   4592.2110380
     10.0580000   4592.6864470
     10.0590000   4593.1543470
     10.0600000   4593.6229890
     10.0610000   4594.0891720
     10.0620000   4594.5561910
     10.0630000   4595.0240110
     10.0640000   4595.4913960
     10.0650000   4595.9588830
     10.0660000   4596.4267290
     10.0670000   4596.8978110
     10.0680000   4597.3654510
     10.0690000   4597.8341540
     10.0700000   4598.3017520
     10.0710000   4598.7696540
     10.0720000   4599.2371110
     10.0730000   4599.7036410
     10.0740000   4600.1708510
     10.0750000   4600.6386190
     10.0760000   4601.1060940
     10.0770000   4601.5734850
     10.0780000   4602.0416620
     10.0790000   4602.5106880
     10.0800000   4602.9770020
     10.0810000   4603.4460460
     10.0820000   4603.9147860
     10.0830000   4604.3820090
     10.0840000   4604.8505940
     10.0850000   4605.3171990
     10.0860000   4605.7844110
     10.0870000   4606.2529090
     10.0880000   4606.7209100
     10.0890000   4607.1882020
     10.0900000   4607.6560520
     10.0910000   4608.1226730
     10.0920000   4608.5900660
     10.0930000   4609.0583030
     10.0940000   4609.5253520
     10.0950000   4610.0011230
     10.0960000   4610.4696270
     10.0970000   4610.9372210
     10.0980000   4611.4047810
     10.0990000   4611.8724230
     10.1000000   4612.3402490
     10.1010000   4612.8088960
     10.1020000   4613.2763140
     10.1030000   4613.7445450
     10.1040000   4614.2114160
     10.1050000   4614.6820100
     10.1060000   4615.1494540
     10.1070000   4615.6172630
     10.1080000   4616.0847610
     10.1090000   4616.5525600
     10.1100000   4617.0208720
     10.1110000   4617.4889920
     10.1120000   4617.9573150
     10.1130000   4618.4270140
     10.1140000   4618.8989830
     10.1150000   4619.3672860
     10.1160000   4619.8361410
     10.1170000   4620.3035570
     10.1180000   4620.7722100
     10.1190000   4621.2399630
     10.1200000   4621.7086050
     10.1210000   4622.1765220
     10.1220000   4622.6442230
     10.1230000   4623.1132200
     10.1240000   4623.5814170
     10.1250000   4624.0489410
     10.1260000   4624.5172490
     10.1270000   4624.9848700
     10.1280000   4625.4519160
     10.1290000   4625.9196670
     10.1300000   4626.3855710
     10.1310000   4626.8529290
     10.1320000   4627.3200160
     10.1330000   4627.7877320
     10.1340000   4628.2547680
     10.1350000   4628.7234150
     10.1360000   4629.1914660
     10.1370000   4629.6584970
     10.1380000   4630.1273220
     10.1390000   4630.5947740
     10.1400000   4631.0621020
     10.1410000   4631.5299560
     10.1420000   4631.9993000
     10.1430000   4632.4720190
     10.1440000   4632.9404920
     10.1450000   4633.4094230
     10.1460000   4633.8776670
     10.1470000   4634.3455170
     10.1480000   4634.8122990
     10.1490000   4635.2806730
     10.1500000   4635.7505580
     10.1510000   4636.2194590
     10.1520000   4636.7079050
     10.1530000   4637.1757090
     10.1540000   4637.6445420
     10.1550000   4638.1135230
     10.1560000   4638.5828470
     10.1570000   4639.0541390
     10.1580000   4639.5250570
     10.1590000   4639.9991770
     10.1600000   4640.4673000
     10.1610000   4640.9371670
     10.1620000   4641.4060370
     10.1630000   4641.8804560
     10.1640000   4642.3502080
     10.1650000   4642.8221410
     10.1660000   4643.2910560
     10.1670000   4643.7597480
     10.1680000   4644.2286150
     10.1690000   4644.6978060
     10.1700000   4645.1668590
     10.1710000   4645.6353280
     10.1720000   4646.1032330
     10.1730000   4646.5778930
     10.1740000   4647.0459420
     10.1750000   4647.5163080
     10.1760000   4647.9853230
     10.1770000   4648.4543080
     10.1780000   4648.9224670
     10.1790000   4649.3904120
     10.1800000   4649.8580940
     10.1810000   4650.3260880
     10.1820000   4650.7934770
     10.1830000   4651.2603130
     10.1840000   4651.7289420
     10.1850000   4652.1962830
     10.1860000   4652.6646470
     10.1870000   4653.1313330
     10.1880000   4653.5990470
     10.1890000   4654.0666950
     10.1900000   4654.5347570
     10.1910000   4655.0020790
     10.1920000   4655.4702510
     10.1930000   4655.9379790
     10.1940000   4656.4064630
     10.1950000   4656.8748690
     10.1960000   4657.3434230
     10.1970000   4657.8161610
     10.1980000   4658.2847550
     10.1990000   4658.7571550
     10.2000000   4659.2277690
     10.2010000   4659.6986620
     10.2020000   4660.1674110
     10.2030000   4660.6352340
     10.2040000   4661.1038530
     10.2050000   4661.5739410
     10.2060000   4662.0413790
     10.2070000   4662.5092820
     10.2080000   4662.9775370
     10.2090000   4663.4452240
     10.2100000   4663.9132850
     10.2110000   4664.3799960
     10.2120000   4664.8483340
     10.2130000   4665.3167580
     10.2140000   4665.7844840
     10.2150000   4666.2537620
     10.2160000   4666.7228900
     10.2170000   4667.1910710
     10.2180000   4667.6596230
     10.2190000   4668.1275310
     10.2200000   4668.5975780
     10.2210000   4669.0660680
     10.2220000   4669.5353030
     10.2230000   4670.0041110
     10.2240000   4670.4723070
     10.2250000   4670.9412410
     10.2260000   4671.4097450
     10.2270000   4671.8783080
     10.2280000   4672.3470460
     10.2290000   4672.8166100
     10.2300000   4673.2855590
     10.2310000   4673.7560270
     10.2320000   4674.2243830
     10.2330000   4674.6944010
     10.2340000   4675.1702950
     10.2350000   4675.6419790
     10.2360000   4676.1108620
     10.2370000   4676.5797770
     10.2380000   4677.0486880
     10.2390000   4677.5181530
     10.2400000   4677.9875390
     10.2410000   4678.4563340
     10.2420000   4678.9261240
     10.2430000   4679.3956570
     10.2440000   4679.8648000
     10.2450000   4680.3341700
     10.2460000   4680.8082040
     10.2470000   4681.2825160
     10.2480000   4681.7511460
     10.2490000   4682.2207600
     10.2500000   4682.6886280
     10.2510000   4683.1577040
     10.2520000   4683.6271870
     10.2530000   4684.0957180
     10.2540000   4684.5667730
     10.2550000   4685.0335080
     10.2560000   4685.5063930
     10.2570000   4685.9728070
     10.2580000   4686.4413430
     10.2590000   4686.9094240
     10.2600000   4687.3764720
     10.2610000   4687.8455200
     10.2620000   4688.3131770
     10.2630000   4688.7819460
     10.2640000   4689.2495770
     10.2650000   4689.7172410
     10.2660000   4690.1849710
     10.2670000   4690.6527980
     10.2680000   4691.1201550
     10.2690000   4691.5884040
     10.2700000   4692.0559870
     10.2710000   4692.5239130
     10.2720000   4692.9930230
     10.2730000   4693.4608980
     10.2740000   4693.9285300
     10.2750000   4694.3963020
     10.2760000   4694.8637170
     10.2770000   4695.3308260
     10.2780000   4695.7976240
     10.2790000   4696.2648690
     10.2800000   4696.7322800
     10.2810000   4697.2007650
     10.2820000   4697.6754490
     10.2830000   4698.1448460
     10.2840000   4698.6138600
     10.2850000   4699.0823700
     10.2860000   4699.5512280
     10.2870000   4700.0200210
     10.2880000   4700.4892920
     10.2890000   4700.9634140
     10.2900000   4701.4329600
     10.2910000   4701.9022070
     10.2920000   4702.3704700
     10.2930000   4702.8405220
     10.2940000   4703.3094890
     10.2950000   4703.7780970
     10.2960000   4704.2474320
     10.2970000   4704.7161070
     10.2980000   4705.1844050
     10.2990000   4705.6539550
     10.3000000   4706.1222240
     10.3010000   4706.5902180
     10.3020000   4707.0575060
     10.3030000   4707.5260530
     10.3040000   4707.9955040
     10.3050000   4708.4631990
     10.3060000   4708.9312920
     10.3070000   4709.3974840
     10.3080000   4709.8652920
     10.3090000   4710.3335510
     10.3100000   4710.8012010
     10.3110000   4711.2679620
     10.3120000   4711.7427590
     10.3130000   4712.2101770
     10.3140000   4712.6795580
     10.3150000   4713.1471940
     10.3160000   4713.6145780
     10.3170000   4714.0816280
     10.3180000   4714.5480970
     10.3190000   4715.0163190
     10.3200000   4715.4834300
     10.3210000   4715.9517820
     10.3220000   4716.4184170
     10.3230000   4716.8856610
     10.3240000   4717.3532370
     10.3250000   4717.8234470
     10.3260000   4718.2912290
     10.3270000   4718.7587430
     10.3280000   4719.2258600
     10.3290000   4719.6933550
     10.3300000   4720.1609670
     10.3310000   4720.6310320
     10.3320000   4721.0987460
     10.3330000   4721.5681080
     10.3340000   4722.0351130
     10.3350000   4722.5043990
     10.3360000   4722.9720780
     10.3370000   4723.4406650
     10.3380000   4723.9098640
     10.3390000   4724.3763100
     10.3400000   4724.8446810
     10.3410000   4725.3129610
     10.3420000   4725.7804780
     10.3430000   4726.2492020
     10.3440000   4726.7198220
     10.3450000   4727.1873210
     10.3460000   4727.6563270
     10.3470000   4728.1238720
     10.3480000   4728.5926550
     10.3490000   4729.0598910
     10.3500000   4729.5278820
     10.3510000   4729.9955360
     10.3520000   4730.4645430
     10.3530000   4730.9326380
     10.3540000   4731.4016530
     10.3550000   4731.8693400
     10.3560000   4732.3368610
     10.3570000   4732.8076230
     10.3580000   4733.2755600
     10.3590000   4733.7491920
     10.3600000   4734.2176670
     10.3610000   4734.6857810
     10.3620000   4735.1542870
     10.3630000   4735.6223730
     10.3640000   4736.0905560
     10.3650000   4736.5584240
     10.3660000   4737.0266760
     10.3670000   4737.4975110
     10.3680000   4737.9658160
     10.3690000   4738.4349560
     10.3700000   4738.9028190
     10.3710000   4739.3709740
     10.3720000   4739.8390700
     10.3730000   4740.3063650
     10.3740000   4740.7739490
     10.3750000   4741.2426870
     10.3760000   4741.7122340
     10.3770000   4742.1799380
     10.3780000   4742.6503020
     10.3790000   4743.1218180
     10.3800000   4743.5943580
     10.3810000   4744.0629560
     10.3820000   4744.5338250
     10.3830000   4745.0035490
     10.3840000   4745.4748600
     10.3850000   4745.9432210
     10.3860000   4746.4135890
     10.3870000   4746.8833860
     10.3880000   4747.3523590
     10.3890000   4747.8212350
     10.3900000   4748.2890990
     10.3910000   4748.7590330
     10.3920000   4749.2275700
     10.3930000   4749.6972640
     10.3940000   4750.1658820
     10.3950000   4750.6341350
     10.3960000   4751.1028100
     10.3970000   4751.5701740
     10.3980000   4752.0378040
     10.3990000   4752.5064740
     10.4000000   4752.9752930
     10.4010000   4753.4433880
     10.4020000   4753.9132600
     10.4030000   4754.3818510
     10.4040000   4754.8488390
     10.4050000   4755.3175370
     10.4060000   4755.7857030
     10.4070000   4756.2529560
     10.4080000   4756.7215330
     10.4090000   4757.1895470
     10.4100000   4757.6574620
     10.4110000   4758.1250490
     10.4120000   4758.5936980
     10.4130000   4759.0631370
     10.4140000   4759.5314410
     10.4150000   4759.9989920
     10.4160000   4760.4667840
     10.4170000   4760.9369490
     10.4180000   4761.4052840
     10.4190000   4761.8745980
     10.4200000   4762.3422380
     10.4210000   4762.8107570
     10.4220000   4763.2786510
     10.4230000   4763.7460740
     10.4240000   4764.2132650
     10.4250000   4764.6812220
     10.4260000   4765.1496980
     10.4270000   4765.6191050
     10.4280000   4766.0860690
     10.4290000   4766.5526130
     10.4300000   4767.0206880
     10.4310000   4767.4893090
     10.4320000   4767.9572250
     10.4330000   4768.4268450
     10.4340000   4768.8938370
     10.4350000   4769.3629130
     10.4360000   4769.8375710
     10.4370000   4770.3055490
     10.4380000   4770.7729360
     10.4390000   4771.2413370
     10.4400000   4771.7095500
     10.4410000   4772.1771690
     10.4420000   4772.6454160
     10.4430000   4773.1145560
     10.4440000   4773.5837200
     10.4450000   4774.0512810
     10.4460000   4774.5186370
     10.4470000   4774.9873150
     10.4480000   4775.4551810
     10.4490000   4775.9227690
     10.4500000   4776.3914930
     10.4510000   4776.8604570
     10.4520000   4777.3284810
     10.4530000   4777.7981140
     10.4540000   4778.2680500
     10.4550000   4778.7392720
     10.4560000   4779.2074800
     10.4570000   4779.6748240
     10.4580000   4780.1426950
     10.4590000   4780.6096350
     10.4600000   4781.0781590
     10.4610000   4781.5463910
     10.4620000   4782.0154360
     10.4630000   4782.4849950
     10.4640000   4782.9546140
     10.4650000   4783.4235200
     10.4660000   4783.8928040
     10.4670000   4784.3637340
     10.4680000   4784.8316700
     10.4690000   4785.2995430
     10.4700000   4785.7681080
     10.4710000   4786.2378510
     10.4720000   4786.7091080
     10.4730000   4787.1766400
     10.4740000   4787.6457420
     10.4750000   4788.1140540
     10.4760000   4788.5810290
     10.4770000   4789.0486730
     10.4780000   4789.5161260
     10.4790000   4789.9823570
     10.4800000   4790.4494470
     10.4810000   4790.9176510
     10.4820000   4791.3860760
     10.4830000   4791.8549660
     10.4840000   4792.3226040
     10.4850000   4792.7928520
     10.4860000   4793.2608020
     10.4870000   4793.7283570
     10.4880000   4794.1972120
     10.4890000   4794.6674450
     10.4900000   4795.1363090
     10.4910000   4795.6044680
     10.4920000   4796.0728550
     10.4930000   4796.5419670
     10.4940000   4797.0123420
     10.4950000   4797.4806500
     10.4960000   4797.9487680
     10.4970000   4798.4171480
     10.4980000   4798.8856050
     10.4990000   4799.3532130
     10.5000000   4799.8203460
     10.5010000   4800.2880870
     10.5020000   4800.7559410
     10.5030000   4801.2227370
     10.5040000   4801.6921670
     10.5050000   4802.1620440
     10.5060000   4802.6307950
     10.5070000   4803.0996160
     10.5080000   4803.5684250
     10.5090000   4804.0362780
     10.5100000   4804.5048260
     10.5110000   4804.9747430
     10.5120000   4805.4468100
     10.5130000   4805.9189170
     10.5140000   4806.3883410
     10.5150000   4806.8578110
     10.5160000   4807.3273850
     10.5170000   4807.7966320
     10.5180000   4808.2650360
     10.5190000   4808.7338530
     10.5200000   4809.2032470
     10.5210000   4809.6721280
     10.5220000   4810.1396340
     10.5230000   4810.6074100
     10.5240000   4811.0774350
     10.5250000   4811.5489140
     10.5260000   4812.0178490
     10.5270000   4812.4870320
     10.5280000   4812.9564920
     10.5290000   4813.4263330
     10.5300000   4813.8940520
     10.5310000   4814.3628430
     10.5320000   4814.8319500
     10.5330000   4815.2992630
     10.5340000   4815.7665300
     10.5350000   4816.2351700
     10.5360000   4816.7034410
     10.5370000   4817.1714470
     10.5380000   4817.6399560
     10.5390000   4818.1079500
     10.5400000   4818.5765650
     10.5410000   4819.0443050
     10.5420000   4819.5138690
     10.5430000   4819.9800820
     10.5440000   4820.4479700
     10.5450000   4820.9172200
     10.5460000   4821.3852880
     10.5470000   4821.8552430
     10.5480000   4822.3223910
     10.5490000   4822.7906890
     10.5500000   4823.2567050
     10.5510000   4823.7236290
     10.5520000   4824.1920910
     10.5530000   4824.6604020
     10.5540000   4825.1281440
     10.5550000   4825.5967440
     10.5560000   4826.0642020
     10.5570000   4826.5321340
     10.5580000   4826.9994220
     10.5590000   4827.4680500
     10.5600000   4827.9371310
     10.5610000   4828.4060030
     10.5620000   4828.8750350
     10.5630000   4829.3450480
     10.5640000   4829.8116980
     10.5650000   4830.2789720
     10.5660000   4830.7480770
     10.5670000   4831.2153290
     10.5680000   4831.6886830
     10.5690000   4832.1565940
     10.5700000   4832.6254770
     10.5710000   4833.0929390
     10.5720000   4833.5601230
     10.5730000   4834.0271890
     10.5740000   4834.4946350
     10.5750000   4834.9617710
     10.5760000   4835.4302340
     10.5770000   4835.8983470
     10.5780000   4836.3697590
     10.5790000   4836.8379180
     10.5800000   4837.3073640
     10.5810000   4837.7777270
     10.5820000   4838.2462570
     10.5830000   4838.7159010
     10.5840000   4839.1844570
     10.5850000   4839.6507620
     10.5860000   4840.1188830
     10.5870000   4840.5869120
     10.5880000   4841.0545970
     10.5890000   4841.5220520
     10.5900000   4841.9889880
     10.5910000   4842.4569490
     10.5920000   4842.9248800
     10.5930000   4843.3914970
     10.5940000   4843.8608000
     10.5950000   4844.3289440
     10.5960000   4844.7972640
     10.5970000   4845.2654120
     10.5980000   4845.7322210
     10.5990000   4846.2007670
     10.6000000   4846.6683890
     10.6010000   4847.1357370
     10.6020000   4847.6039260
     10.6030000   4848.0710700
     10.6040000   4848.5388540
     10.6050000   4849.0054980
     10.6060000   4849.4739080
     10.6070000   4849.9412050
     10.6080000   4850.4088580
     10.6090000   4850.8764210
     10.6100000   4851.3442880
     10.6110000   4851.8130430
     10.6120000   4852.2794360
     10.6130000   4852.7479560
     10.6140000   4853.2138840
     10.6150000   4853.6837390
     10.6160000   4854.1508840
     10.6170000   4854.6183170
     10.6180000   4855.0853380
     10.6190000   4855.5544050
     10.6200000   4856.0211830
     10.6210000   4856.4891850
     10.6220000   4856.9563680
     10.6230000   4857.4286520
     10.6240000   4857.8959210
     10.6250000   4858.3632440
     10.6260000   4858.8341470
     10.6270000   4859.3022430
     10.6280000   4859.7720430
     10.6290000   4860.2425410
     10.6300000   4860.7104760
     10.6310000   4861.1777510
     10.6320000   4861.6479150
     10.6330000   4862.1172440
     10.6340000   4862.5837390
     10.6350000   4863.0527350
     10.6360000   4863.5204240
     10.6370000   4863.9882030
     10.6380000   4864.4562920
     10.6390000   4864.9239430
     10.6400000   4865.3921550
     10.6410000   4865.8590950
     10.6420000   4866.3260970
     10.6430000   4866.7948310
     10.6440000   4867.2620000
     10.6450000   4867.7351300
     10.6460000   4868.2075740
     10.6470000   4868.6755700
     10.6480000   4869.1418870
     10.6490000   4869.6099830
     10.6500000   4870.0769760
     10.6510000   4870.5461820
     10.6520000   4871.0141860
     10.6530000   4871.4833160
     10.6540000   4871.9520800
     10.6550000   4872.4223770
     10.6560000   4872.8941780
     10.6570000   4873.3643010
     10.6580000   4873.8345780
     10.6590000   4874.3034050
     10.6600000   4874.7745440
     10.6610000   4875.2433960
     10.6620000   4875.7101340
     10.6630000   4876.1793090
     10.6640000   4876.6496290
     10.6650000   4877.1184320
     10.6660000   4877.5878610
     10.6670000   4878.0549980
     10.6680000   4878.5230610
     10.6690000   4878.9907740
     10.6700000   4879.4598250
     10.6710000   4879.9263220
     10.6720000   4880.3941220
     10.6730000   4880.8658750
     10.6740000   4881.3337550
     10.6750000   4881.8048540
     10.6760000   4882.2753440
     10.6770000   4882.7473780
     10.6780000   4883.2151220
     10.6790000   4883.6837260
     10.6800000   4884.1510120
     10.6810000   4884.6206790
     10.6820000   4885.0889600
     10.6830000   4885.5576870
     10.6840000   4886.0274860
     10.6850000   4886.4953040
     10.6860000   4886.9637500
     10.6870000   4887.4329410
     10.6880000   4887.9012990
     10.6890000   4888.3687510
     10.6900000   4888.8372530
     10.6910000   4889.3064070
     10.6920000   4889.7759590
     10.6930000   4890.2449290
     10.6940000   4890.7161490
     10.6950000   4891.1850320
     10.6960000   4891.6549340
     10.6970000   4892.1228890
     10.6980000   4892.5926480
     10.6990000   4893.0705980
     10.7000000   4893.5419190
     10.7010000   4894.0107590
     10.7020000   4894.4796650
     10.7030000   4894.9498870
     10.7040000   4895.4183680
     10.7050000   4895.8866590
     10.7060000   4896.3555710
     10.7070000   4896.8243240
     10.7080000   4897.2918010
     10.7090000   4897.7622010
     10.7100000   4898.2299610
     10.7110000   4898.6987230
     10.7120000   4899.1678610
     10.7130000   4899.6384110
     10.7140000   4900.1067840
     10.7150000   4900.5755710
     10.7160000   4901.0440310
     10.7170000   4901.5157850
     10.7180000   4901.9847790
     10.7190000   4902.4527590
     10.7200000   4902.9219530
     10.7210000   4903.3950770
     10.7220000   4903.8637930
     10.7230000   4904.3329120
     10.7240000   4904.8008750
     10.7250000   4905.2689900
     10.7260000   4905.7372250
     10.7270000   4906.2075010
     10.7280000   4906.6766820
     10.7290000   4907.1454770
     10.7300000   4907.6210660
     10.7310000   4908.0887550
     10.7320000   4908.5566980
     10.7330000   4909.0294040
     10.7340000   4909.5027180
     10.7350000   4909.9720310
     10.7360000   4910.4412800
     10.7370000   4910.9102120
     10.7380000   4911.3782720
     10.7390000   4911.8463220
     10.7400000   4912.3132910
     10.7410000   4912.7811090
     10.7420000   4913.2487720
     10.7430000   4913.7144160
     10.7440000   4914.1834540
     10.7450000   4914.6516890
     10.7460000   4915.1232480
     10.7470000   4915.5928500
     10.7480000   4916.0618430
     10.7490000   4916.5294640
     10.7500000   4917.0016760
     10.7510000   4917.4702810
     10.7520000   4917.9386410
     10.7530000   4918.4119070
     10.7540000   4918.8817430
     10.7550000   4919.3562950
     10.7560000   4919.8256520
     10.7570000   4920.3679410
     10.7580000   4920.8523850
     10.7590000   4921.3229900
     10.7600000   4921.7906700
     10.7610000   4922.2587120
     10.7620000   4922.7266770
     10.7630000   4923.1972250
     10.7640000   4923.6641790
     10.7650000   4924.1316560
     10.7660000   4924.6002760
     10.7670000   4925.0675530
     10.7680000   4925.5350590
     10.7690000   4926.0018010
     10.7700000   4926.4700320
     10.7710000   4926.9390520
     10.7720000   4927.4072210
     10.7730000   4927.8753100
     10.7740000   4928.3423080
     10.7750000   4928.8099500
     10.7760000   4929.2777470
     10.7770000   4929.7443390
     10.7780000   4930.2155390
     10.7790000   4930.6868100
     10.7800000   4931.1547700
     10.7810000   4931.6258560
     10.7820000   4932.0948160
     10.7830000   4932.5679560
     10.7840000   4933.0360070
     10.7850000   4933.5090310
     10.7860000   4933.9768320
     10.7870000   4934.4525300
     10.7880000   4934.9221220
     10.7890000   4935.3929170
     10.7900000   4935.8622070
     10.7910000   4936.3547460
     10.7920000   4936.8257290
     10.7930000   4937.2973260
     10.7940000   4937.7667460
     10.7950000   4938.2360230
     10.7960000   4938.7044640
     10.7970000   4939.1730340
     10.7980000   4939.6440450
     10.7990000   4940.1110220
     10.8000000   4940.5869050
     10.8010000   4941.0564920
     10.8020000   4941.5256020
     10.8030000   4941.9952330
     10.8040000   4942.4649070
     10.8050000   4942.9313020
     10.8060000   4943.4043760
     10.8070000   4943.8709100
     10.8080000   4944.3398800
     10.8090000   4944.8072700
     10.8100000   4945.2751060
     10.8110000   4945.7465520
     10.8120000   4946.2169180
     10.8130000   4946.6851850
     10.8140000   4947.1564460
     10.8150000   4947.6281360
     10.8160000   4948.0991550
     10.8170000   4948.5682040
     10.8180000   4949.0374500
     10.8190000   4949.5067630
     10.8200000   4949.9771170
     10.8210000   4950.4459010
     10.8220000   4950.9146550
     10.8230000   4951.3838600
     10.8240000   4951.8534450
     10.8250000   4952.3235270
     10.8260000   4952.7946420
     10.8270000   4953.2638710
     10.8280000   4953.7315460
     10.8290000   4954.2005940
     10.8300000   4954.6680940
     10.8310000   4955.1374260
     10.8320000   4955.6075380
     10.8330000   4956.0751770
     10.8340000   4956.5472780
     10.8350000   4957.0181770
     10.8360000   4957.4941750
     10.8370000   4957.9614010
     10.8380000   4958.4285580
     10.8390000   4958.8961740
     10.8400000   4959.3637410
     10.8410000   4959.8304810
     10.8420000   4960.3011490
     10.8430000   4960.7707530
     10.8440000   4961.2387790
     10.8450000   4961.7070370
     10.8460000   4962.1746580
     10.8470000   4962.6434980
     10.8480000   4963.1122390
     10.8490000   4963.5805090
     10.8500000   4964.0488570
     10.8510000   4964.5165660
     10.8520000   4964.9856320
     10.8530000   4965.4535750
     10.8540000   4965.9223390
     10.8550000   4966.3905900
     10.8560000   4966.8638930
     10.8570000   4967.3321250
     10.8580000   4967.8016970
     10.8590000   4968.2683510
     10.8600000   4968.7368970
     10.8610000   4969.2060050
     10.8620000   4969.6744230
     10.8630000   4970.1427650
     10.8640000   4970.6120930
     10.8650000   4971.0794350
     10.8660000   4971.5474030
     10.8670000   4972.0152020
     10.8680000   4972.4830170
     10.8690000   4972.9503880
     10.8700000   4973.4187820
     10.8710000   4973.8872280
     10.8720000   4974.3552270
     10.8730000   4974.8384010
     10.8740000   4975.3065500
     10.8750000   4975.7744060
     10.8760000   4976.2419910
     10.8770000   4976.7108830
     10.8780000   4977.1794820
     10.8790000   4977.6476330
     10.8800000   4978.1149540
     10.8810000   4978.5816650
     10.8820000   4979.0494200
     10.8830000   4979.5168150
     10.8840000   4979.9850090
     10.8850000   4980.4530450
     10.8860000   4980.9223530
     10.8870000   4981.3911680
     10.8880000   4981.8611250
     10.8890000   4982.3285360
     10.8900000   4982.7973040
     10.8910000   4983.2702440
     10.8920000   4983.7383120
     10.8930000   4984.2102220
     10.8940000   4984.6836960
     10.8950000   4985.1642240
     10.8960000   4985.6342330
     10.8970000   4986.1028450
     10.8980000   4986.5741800
     10.8990000   4987.0466090
     10.9000000   4987.5179120
     10.9010000   4987.9880690
     10.9020000   4988.4580990
     10.9030000   4988.9259860
     10.9040000   4989.3964270
     10.9050000   4989.8658130
     10.9060000   4990.3369410
     10.9070000   4990.8121410
     10.9080000   4991.2854300
     10.9090000   4991.7554700
     10.9100000   4992.2272900
     10.9110000   4992.7001300
     10.9120000   4993.1724520
     10.9130000   4993.6428400
     10.9140000   4994.1157620
     10.9150000   4994.5861830
     10.9160000   4995.0559570
     10.9170000   4995.5280310
     10.9180000   4995.9985110
     10.9190000   4996.4721740
     10.9200000   4996.9403650
     10.9210000   4997.4086410
     10.9220000   4997.8778450
     10.9230000   4998.3490080
     10.9240000   4998.8183680
     10.9250000   4999.2887660
     10.9260000   4999.7589790
     10.9270000   5000.2269410
     10.9280000   5000.7027490
     10.9290000   5001.1740420
     10.9300000   5001.6457990
     10.9310000   5002.1151580
     10.9320000   5002.5841840
     10.9330000   5003.0566070
     10.9340000   5003.5256940
     10.9350000   5003.9986430
     10.9360000   5004.4665650
     10.9370000   5004.9362250
     10.9380000   5005.4068910
     10.9390000   5005.8757870
     10.9400000   5006.3438200
     10.9410000   5006.8131360
     10.9420000   5007.2836290
     10.9430000   5007.7511010
     10.9440000   5008.2223110
     10.9450000   5008.6900300
     10.9460000   5009.1589040
     10.9470000   5009.6288740
     10.9480000   5010.0994860
     10.9490000   5010.5673020
     10.9500000   5011.0370760
     10.9510000   5011.5058540
     10.9520000   5011.9780610
     10.9530000   5012.4478730
     10.9540000   5012.9181170
     10.9550000   5013.3879850
     10.9560000   5013.8568730
     10.9570000   5014.3264020
     10.9580000   5014.8011490
     10.9590000   5015.2701310
     10.9600000   5015.7383270
     10.9610000   5016.2134950
     10.9620000   5016.6818830
     10.9630000   5017.1527910
     10.9640000   5017.6239560
     10.9650000   5018.0928640
     10.9660000   5018.5633740
     10.9670000   5019.0322910
     10.9680000   5019.5095530
     10.9690000   5019.9785490
     10.9700000   5020.4486680
     10.9710000   5020.9192830
     10.9720000   5021.3878410
     10.9730000   5021.8559160
     10.9740000   5022.3329280
     10.9750000   5022.8004220
     10.9760000   5023.2694750
     10.9770000   5023.7387000
     10.9780000   5024.2065900
     10.9790000   5024.6756630
     10.9800000   5025.1435120
     10.9810000   5025.6121870
     10.9820000   5026.0810110
     10.9830000   5026.5485060
     10.9840000   5027.0161710
     10.9850000   5027.4850600
     10.9860000   5027.9558380
     10.9870000   5028.4229670
     10.9880000   5028.8915090
     10.9890000   5029.3601690
     10.9900000   5029.8283920
     10.9910000   5030.2960830
     10.9920000   5030.7633390
     10.9930000   5031.2333880
     10.9940000   5031.7016540
     10.9950000   5032.1695380
     10.9960000   5032.6371900
     10.9970000   5033.1099690
     10.9980000   5033.5784670
     10.9990000   5034.0486270
     11.0000000   5034.5166420
     11.0010000   5034.9896240
     11.0020000   5035.4572330
     11.0030000   5035.9263520
     11.0040000   5036.3946190
     11.0050000   5036.8645340
     11.0060000   5037.3328510
     11.0070000   5037.8015030
     11.0080000   5038.2680130
     11.0090000   5038.7388070
     11.0100000   5039.2076870
     11.0110000   5039.6761800
     11.0120000   5040.1452610
     11.0130000   5040.6130700
     11.0140000   5041.0810770
     11.0150000   5041.5504910
     11.0160000   5042.0207390
     11.0170000   5042.4889210
     11.0180000   5042.9562980
     11.0190000   5043.4233050
     11.0200000   5043.8903980
     11.0210000   5044.3590530
     11.0220000   5044.8260470
     11.0230000   5045.3056040
     11.0240000   5045.7727320
     11.0250000   5046.2405200
     11.0260000   5046.7096950
     11.0270000   5047.1837980
     11.0280000   5047.6528740
     11.0290000   5048.1223030
     11.0300000   5048.5906470
     11.0310000   5049.0592480
     11.0320000   5049.5272690
     11.0330000   5049.9990480
     11.0340000   5050.4671050
     11.0350000   5050.9397100
     11.0360000   5051.4083050
     11.0370000   5051.8758590
     11.0380000   5052.3471840
     11.0390000   5052.8159620
     11.0400000   5053.2842370
     11.0410000   5053.7526480
     11.0420000   5054.2239200
     11.0430000   5054.6918890
     11.0440000   5055.1634820
     11.0450000   5055.6335880
     11.0460000   5056.1026230
     11.0470000   5056.5715150
     11.0480000   5057.0410170
     11.0490000   5057.5189110
     11.0500000   5057.9870960
     11.0510000   5058.4561000
     11.0520000   5058.9247800
     11.0530000   5059.3947430
     11.0540000   5059.8632270
     11.0550000   5060.3324910
     11.0560000   5060.8068460
     11.0570000   5061.2806860
     11.0580000   5061.7490770
     11.0590000   5062.2191950
     11.0600000   5062.6863960
     11.0610000   5063.1564370
     11.0620000   5063.6251400
     11.0630000   5064.0945990
     11.0640000   5064.5633420
     11.0650000   5065.0321990
     11.0660000   5065.5049120
     11.0670000   5065.9727790
     11.0680000   5066.4414380
     11.0690000   5066.9138040
     11.0700000   5067.3838520
     11.0710000   5067.8529910
     11.0720000   5068.3270780
     11.0730000   5068.7953280
     11.0740000   5069.2729220
     11.0750000   5069.7403160
     11.0760000   5070.2091950
     11.0770000   5070.6792240
     11.0780000   5071.1567630
     11.0790000   5071.6281910
     11.0800000   5072.0963840
     11.0810000   5072.5655980
     11.0820000   5073.0366590
     11.0830000   5073.5045090
     11.0840000   5073.9741630
     11.0850000   5074.4434770
     11.0860000   5074.9116250
     11.0870000   5075.3789640
     11.0880000   5075.8482310
     11.0890000   5076.3166030
     11.0900000   5076.7853030
     11.0910000   5077.2536890
     11.0920000   5077.7247480
     11.0930000   5078.1943140
     11.0940000   5078.6635410
     11.0950000   5079.1369480
     11.0960000   5079.6045400
     11.0970000   5080.0736370
     11.0980000   5080.5417320
     11.0990000   5081.0101000
     11.1000000   5081.4787610
     11.1010000   5081.9480280
     11.1020000   5082.4162330
     11.1030000   5082.8847370
     11.1040000   5083.3535160
     11.1050000   5083.8212290
     11.1060000   5084.2896870
     11.1070000   5084.7611460
     11.1080000   5085.2288270
     11.1090000   5085.6968510
     11.1100000   5086.1664970
     11.1110000   5086.6391860
     11.1120000   5087.1113280
     11.1130000   5087.5800910
     11.1140000   5088.0495630
     11.1150000   5088.5181720
     11.1160000   5088.9886700
     11.1170000   5089.4584590
     11.1180000   5089.9299120
     11.1190000   5090.4018010
     11.1200000   5090.8700300
     11.1210000   5091.3437780
     11.1220000   5091.8124310
     11.1230000   5092.2826220
     11.1240000   5092.7516660
     11.1250000   5093.2321610
     11.1260000   5093.7001260
     11.1270000   5094.1742430
     11.1280000   5094.6415720
     11.1290000   5095.1141130
     11.1300000   5095.5825390
     11.1310000   5096.0529270
     11.1320000   5096.5244380
     11.1330000   5096.9957000
     11.1340000   5097.4673160
     11.1350000   5097.9352620
     11.1360000   5098.4054620
     11.1370000   5098.8740780
     11.1380000   5099.3438380
     11.1390000   5099.8120810
     11.1400000   5100.2838850
     11.1410000   5100.7567030
     11.1420000   5101.2264250
     11.1430000   5101.6958340
     11.1440000   5102.1671210
     11.1450000   5102.6352220
     11.1460000   5103.1050300
     11.1470000   5103.5731880
     11.1480000   5104.0414060
     11.1490000   5104.5104750
     11.1500000   5104.9811850
     11.1510000   5105.4604850
     11.1520000   5105.9287400
     11.1530000   5106.3968400
     11.1540000   5106.8662220
     11.1550000   5107.3370360
     11.1560000   5107.8075310
     11.1570000   5108.2759580
     11.1580000   5108.7445460
     11.1590000   5109.2183550
     11.1600000   5109.6867750
     11.1610000   5110.1550990
     11.1620000   5110.6229110
     11.1630000   5111.0922680
     11.1640000   5111.5624130
     11.1650000   5112.0340740
     11.1660000   5112.5027780
     11.1670000   5112.9723320
     11.1680000   5113.4414960
     11.1690000   5113.9118500
     11.1700000   5114.3791270
     11.1710000   5114.8488900
     11.1720000   5115.3169520
     11.1730000   5115.7852710
     11.1740000   5116.2533670
     11.1750000   5116.7214150
     11.1760000   5117.1883860
     11.1770000   5117.6595390
     11.1780000   5118.1313070
     11.1790000   5118.6023590
     11.1800000   5119.0772760
     11.1810000   5119.5458480
     11.1820000   5120.0152150
     11.1830000   5120.4848460
     11.1840000   5120.9531450
     11.1850000   5121.4250500
     11.1860000   5121.8950490
     11.1870000   5122.3625610
     11.1880000   5122.8342390
     11.1890000   5123.3058540
     11.1900000   5123.7738330
     11.1910000   5124.2479870
     11.1920000   5124.7153240
     11.1930000   5125.1827510
     11.1940000   5125.6500830
     11.1950000   5126.1173840
     11.1960000   5126.5875610
     11.1970000   5127.0553370
     11.1980000   5127.5231210
     11.1990000   5127.9900280
     11.2000000   5128.4577720
     11.2010000   5128.9258720
     11.2020000   5129.3924580
     11.2030000   5129.8611990
     11.2040000   5130.3289590
     11.2050000   5130.7964520
     11.2060000   5131.2667620
     11.2070000   5131.7331390
     11.2080000   5132.2015730
     11.2090000   5132.6688520
     11.2100000   5133.1363570
     11.2110000   5133.6045370
     11.2120000   5134.0717340
     11.2130000   5134.5397650
     11.2140000   5135.0075610
     11.2150000   5135.4753870
     11.2160000   5135.9431930
     11.2170000   5136.4150860
     11.2180000   5136.8839880
     11.2190000   5137.3528760
     11.2200000   5137.8214220
     11.2210000   5138.2891160
     11.2220000   5138.7592540
     11.2230000   5139.2260200
     11.2240000   5139.6938350
     11.2250000   5140.1626520
     11.2260000   5140.6315980
     11.2270000   5141.1008140
     11.2280000   5141.5680500
     11.2290000   5142.0356360
     11.2300000   5142.5036050
     11.2310000   5142.9716120
     11.2320000   5143.4447400
     11.2330000   5143.9141910
     11.2340000   5144.3808820
     11.2350000   5144.8482530
     11.2360000   5145.3196210
     11.2370000   5145.7875900
     11.2380000   5146.2561780
     11.2390000   5146.7245570
     11.2400000   5147.1971650
     11.2410000   5147.6662240
     11.2420000   5148.1354500
     11.2430000   5148.6048910
     11.2440000   5149.0747650
     11.2450000   5149.5413150
     11.2460000   5150.0097240
     11.2470000   5150.4774240
     11.2480000   5150.9459260
     11.2490000   5151.4163100
     11.2500000   5151.8859390
     11.2510000   5152.3589330
     11.2520000   5152.8266280
     11.2530000   5153.2953680
     11.2540000   5153.7661000
     11.2550000   5154.2352660
     11.2560000   5154.7022050
     11.2570000   5155.1731470
     11.2580000   5155.6413620
     11.2590000   5156.1095650
     11.2600000   5156.5785510
     11.2610000   5157.0491490
     11.2620000   5157.5165710
     11.2630000   5157.9867330
     11.2640000   5158.4555470
     11.2650000   5158.9239760
     11.2660000   5159.3948780
     11.2670000   5159.8631710
     11.2680000   5160.3321880
     11.2690000   5160.8020150
     11.2700000   5161.2713160
     11.2710000   5161.7396010
     11.2720000   5162.2103920
     11.2730000   5162.6784470
     11.2740000   5163.1470940
     11.2750000   5163.6145910
     11.2760000   5164.0831990
     11.2770000   5164.5513490
     11.2780000   5165.0219670
     11.2790000   5165.4908190
     11.2800000   5165.9597720
     11.2810000   5166.4281380
     11.2820000   5166.8963100
     11.2830000   5167.3659760
     11.2840000   5167.8344570
     11.2850000   5168.3033340
     11.2860000   5168.7724500
     11.2870000   5169.2413330
     11.2880000   5169.7098170
     11.2890000   5170.1794150
     11.2900000   5170.6480110
     11.2910000   5171.1224570
     11.2920000   5171.5906270
     11.2930000   5172.0602250
     11.2940000   5172.5303070
     11.2950000   5173.0006010
     11.2960000   5173.4694370
     11.2970000   5173.9372510
     11.2980000   5174.4041740
     11.2990000   5174.8719760
     11.3000000   5175.3396420
     11.3010000   5175.8092140
     11.3020000   5176.2785750
     11.3030000   5176.7454420
     11.3040000   5177.2144690
     11.3050000   5177.6820930
     11.3060000   5178.1500670
     11.3070000   5178.6178790
     11.3080000   5179.0869160
     11.3090000   5179.5549090
     11.3100000   5180.0269670
     11.3110000   5180.5021830
     11.3120000   5180.9719230
     11.3130000   5181.4404730
     11.3140000   5181.9105300
     11.3150000   5182.3786800
     11.3160000   5182.8464850
     11.3170000   5183.3187810
     11.3180000   5183.7860150
     11.3190000   5184.2545950
     11.3200000   5184.7229170
     11.3210000   5185.1957100
     11.3220000   5185.6644130
     11.3230000   5186.1330240
     11.3240000   5186.6012260
     11.3250000   5187.0703320
     11.3260000   5187.5397590
     11.3270000   5188.0088730
     11.3280000   5188.4766730
     11.3290000   5188.9443350
     11.3300000   5189.4116470
     11.3310000   5189.8793490
     11.3320000   5190.3477830
     11.3330000   5190.8156600
     11.3340000   5191.2850210
     11.3350000   5191.7537980
     11.3360000   5192.2221440
     11.3370000   5192.6998030
     11.3380000   5193.1690330
     11.3390000   5193.6376280
     11.3400000   5194.1095180
     11.3410000   5194.5771970
     11.3420000   5195.0449580
     11.3430000   5195.5137720
     11.3440000   5195.9849620
     11.3450000   5196.4533440
     11.3460000   5196.9212960
     11.3470000   5197.3910930
     11.3480000   5197.8590460
     11.3490000   5198.3270560
     11.3500000   5198.7973590
     11.3510000   5199.2655010
     11.3520000   5199.7337620
     11.3530000   5200.2037540
     11.3540000   5200.6723920
     11.3550000   5201.1428660
     11.3560000   5201.6110690
     11.3570000   5202.0781710
     11.3580000   5202.5466200
     11.3590000   5203.0144930
     11.3600000   5203.4831310
     11.3610000   5203.9516410
     11.3620000   5204.4187630
     11.3630000   5204.8864490
     11.3640000   5205.3550710
     11.3650000   5205.8237020
     11.3660000   5206.2926620
     11.3670000   5206.7602320
     11.3680000   5207.2282160
     11.3690000   5207.6957480
     11.3700000   5208.1644540
     11.3710000   5208.6326150
     11.3720000   5209.1048220
     11.3730000   5209.5771540
     11.3740000   5210.0475270
     11.3750000   5210.5156360
     11.3760000   5210.9847220
     11.3770000   5211.4532210
     11.3780000   5211.9237440
     11.3790000   5212.3923290
     11.3800000   5212.8608480
     11.3810000   5213.3308840
     11.3820000   5213.8007070
     11.3830000   5214.2700390
     11.3840000   5214.7396170
     11.3850000   5215.2094740
     11.3860000   5215.6813450
     11.3870000   5216.1534350
     11.3880000   5216.6232610
     11.3890000   5217.0954840
     11.3900000   5217.5648500
     11.3910000   5218.0346140
     11.3920000   5218.5032370
     11.3930000   5218.9731990
     11.3940000   5219.4419990
     11.3950000   5219.9108580
     11.3960000   5220.3798000
     11.3970000   5220.8486970
     11.3980000   5221.3177180
     11.3990000   5221.7860220
     11.4000000   5222.2539470
     11.4010000   5222.7213950
     11.4020000   5223.1892560
     11.4030000   5223.6573190
     11.4040000   5224.1250740
     11.4050000   5224.5925910
     11.4060000   5225.0605050
     11.4070000   5225.5294800
     11.4080000   5225.9973180
     11.4090000   5226.4660240
     11.4100000   5226.9350350
     11.4110000   5227.4085640
     11.4120000   5227.8807450
     11.4130000   5228.3550620
     11.4140000   5228.8220340
     11.4150000   5229.2930120
     11.4160000   5229.7602430
     11.4170000   5230.2285070
     11.4180000   5230.6967890
     11.4190000   5231.1636620
     11.4200000   5231.6320040
     11.4210000   5232.1001480
     11.4220000   5232.5695190
     11.4230000   5233.0400390
     11.4240000   5233.5084390
     11.4250000   5233.9765710
     11.4260000   5234.4458570
     11.4270000   5234.9157340
     11.4280000   5235.3847480
     11.4290000   5235.8550090
     11.4300000   5236.3563530
     11.4310000   5236.8252480
     11.4320000   5237.2969580
     11.4330000   5237.7676770
     11.4340000   5238.2368020
     11.4350000   5238.7049320
     11.4360000   5239.1772840
     11.4370000   5239.6458980
     11.4380000   5240.1154020
     11.4390000   5240.5848490
     11.4400000   5241.0534060
     11.4410000   5241.5242300
     11.4420000   5241.9932540
     11.4430000   5242.4719870
     11.4440000   5242.9526850
     11.4450000   5243.4228770
     11.4460000   5243.8933230
     11.4470000   5244.3623460
     11.4480000   5244.8306740
     11.4490000   5245.2995410
     11.4500000   5245.7678030
     11.4510000   5246.2360550
     11.4520000   5246.7040280
     11.4530000   5247.1732740
     11.4540000   5247.6416510
     11.4550000   5248.1108020
     11.4560000   5248.5779820
     11.4570000   5249.0474110
     11.4580000   5249.5150900
     11.4590000   5249.9831400
     11.4600000   5250.4511900
     11.4610000   5250.9193960
     11.4620000   5251.3878740
     11.4630000   5251.8549630
     11.4640000   5252.3239670
     11.4650000   5252.7942570
     11.4660000   5253.2642830
     11.4670000   5253.7339490
     11.4680000   5254.2033560
     11.4690000   5254.6715150
     11.4700000   5255.1381410
     11.4710000   5255.6062110
     11.4720000   5256.0734590
     11.4730000   5256.5424340
     11.4740000   5257.0113370
     11.4750000   5257.4799570
     11.4760000   5257.9517160
     11.4770000   5258.4215120
     11.4780000   5258.8907750
     11.4790000   5259.3604980
     11.4800000   5259.8288490
     11.4810000   5260.2963280
     11.4820000   5260.7645040
     11.4830000   5261.2324770
     11.4840000   5261.7016930
     11.4850000   5262.1696900
     11.4860000   5262.6380300
     11.4870000   5263.1084970
     11.4880000   5263.5804360
     11.4890000   5264.0496700
     11.4900000   5264.5195500
     11.4910000   5264.9889670
     11.4920000   5265.4574010
     11.4930000   5265.9300390
     11.4940000   5266.3980910
     11.4950000   5266.8759170
     11.4960000   5267.3447140
     11.4970000   5267.8141910
     11.4980000   5268.2834900
     11.4990000   5268.7527190
     11.5000000   5269.2253660
     11.5010000   5269.6959790
     11.5020000   5270.1651280
     11.5030000   5270.6334570
     11.5040000   5271.1040690
     11.5050000   5271.5734710
     11.5060000   5272.0431630
     11.5070000   5272.5123050
     11.5080000   5272.9824770
     11.5090000   5273.4519140
     11.5100000   5273.9209000
     11.5110000   5274.3966650
     11.5120000   5274.8703370
     11.5130000   5275.3419290
     11.5140000   5275.8104680
     11.5150000   5276.2795480
     11.5160000   5276.7487800
     11.5170000   5277.2181490
     11.5180000   5277.6894960
     11.5190000   5278.1592110
     11.5200000   5278.6285750
     11.5210000   5279.1001900
     11.5220000   5279.5704360
     11.5230000   5280.0414060
     11.5240000   5280.5101650
     11.5250000   5280.9812500
     11.5260000   5281.4500890
     11.5270000   5281.9182120
     11.5280000   5282.3861890
     11.5290000   5282.8541760
     11.5300000   5283.3224400
     11.5310000   5283.7909850
     11.5320000   5284.2586340
     11.5330000   5284.7260760
     11.5340000   5285.1934070
     11.5350000   5285.6605940
     11.5360000   5286.1292330
     11.5370000   5286.5964530
     11.5380000   5287.0667040
     11.5390000   5287.5345060
     11.5400000   5288.0024580
     11.5410000   5288.4710490
     11.5420000   5288.9408320
     11.5430000   5289.4088870
     11.5440000   5289.8790330
     11.5450000   5290.3486350
     11.5460000   5290.8183570
     11.5470000   5291.2956350
     11.5480000   5291.7642570
     11.5490000   5292.2367220
     11.5500000   5292.7050170
     11.5510000   5293.1789700
     11.5520000   5293.6486990
     11.5530000   5294.1177930
     11.5540000   5294.5884120
     11.5550000   5295.0566210
     11.5560000   5295.5259620
     11.5570000   5295.9958500
     11.5580000   5296.4654670
     11.5590000   5296.9349860
     11.5600000   5297.4062060
     11.5610000   5297.8775780
     11.5620000   5298.3478940
     11.5630000   5298.8165680
     11.5640000   5299.2868990
     11.5650000   5299.7549430
     11.5660000   5300.2269660
     11.5670000   5300.6968810
     11.5680000   5301.1674680
     11.5690000   5301.6354220
     11.5700000   5302.1077110
     11.5710000   5302.5760350
     11.5720000   5303.0475570
     11.5730000   5303.5146530
     11.5740000   5303.9838320
     11.5750000   5304.4532690
     11.5760000   5304.9253960
     11.5770000   5305.3998010
     11.5780000   5305.8691730
     11.5790000   5306.3390390
     11.5800000   5306.8078820
     11.5810000   5307.2772770
     11.5820000   5307.7460700
     11.5830000   5308.2152180
     11.5840000   5308.6833060
     11.5850000   5309.1546490
     11.5860000   5309.6240390
     11.5870000   5310.0930060
     11.5880000   5310.5615420
     11.5890000   5311.0315150
     11.5900000   5311.5022780
     11.5910000   5311.9738840
     11.5920000   5312.4418930
     11.5930000   5312.9087020
     11.5940000   5313.3778200
     11.5950000   5313.8462220
     11.5960000   5314.3143590
     11.5970000   5314.7826170
     11.5980000   5315.2525740
     11.5990000   5315.7201390
     11.6000000   5316.1876280
     11.6010000   5316.6564020
     11.6020000   5317.1259180
     11.6030000   5317.5945190
     11.6040000   5318.0638440
     11.6050000   5318.5314130
     11.6060000   5318.9990700
     11.6070000   5319.4674320
     11.6080000   5319.9365770
     11.6090000   5320.4039510
     11.6100000   5320.8716270
     11.6110000   5321.3406490
     11.6120000   5321.8092020
     11.6130000   5322.2777290
     11.6140000   5322.7454630
     11.6150000   5323.2145570
     11.6160000   5323.6823620
     11.6170000   5324.1512090
     11.6180000   5324.6199170
     11.6190000   5325.0879270
     11.6200000   5325.5564920
     11.6210000   5326.0264350
     11.6220000   5326.4989960
     11.6230000   5326.9739400
     11.6240000   5327.4431720
     11.6250000   5327.9124250
     11.6260000   5328.3813930
     11.6270000   5328.8503050
     11.6280000   5329.3198620
     11.6290000   5329.7886260
     11.6300000   5330.2586480
     11.6310000   5330.7268540
     11.6320000   5331.1981410
     11.6330000   5331.6674350
     11.6340000   5332.1378610
     11.6350000   5332.6054880
     11.6360000   5333.0735440
     11.6370000   5333.5445240
     11.6380000   5334.0137890
     11.6390000   5334.4833650
     11.6400000   5334.9551900
     11.6410000   5335.4238180
     11.6420000   5335.8944090
     11.6430000   5336.3629940
     11.6440000   5336.8316650
     11.6450000   5337.3007630
     11.6460000   5337.7709280
     11.6470000   5338.2402030
     11.6480000   5338.7085930
     11.6490000   5339.1769090
     11.6500000   5339.6457990
     11.6510000   5340.1145310
     11.6520000   5340.5815930
     11.6530000   5341.0517850
     11.6540000   5341.5197780
     11.6550000   5341.9867710
     11.6560000   5342.4565400
     11.6570000   5342.9238490
     11.6580000   5343.3925610
     11.6590000   5343.8600240
     11.6600000   5344.3274480
     11.6610000   5344.7968860
     11.6620000   5345.2648380
     11.6630000   5345.7404760
     11.6640000   5346.2098050
     11.6650000   5346.6775800
     11.6660000   5347.1479630
     11.6670000   5347.6154750
     11.6680000   5348.0830510
     11.6690000   5348.5514810
     11.6700000   5349.0182380
     11.6710000   5349.4858270
     11.6720000   5349.9526080
     11.6730000   5350.4205650
     11.6740000   5350.8905860
     11.6750000   5351.3588610
     11.6760000   5351.8272290
     11.6770000   5352.2955360
     11.6780000   5352.7632440
     11.6790000   5353.2323090
     11.6800000   5353.7009700
     11.6810000   5354.1693170
     11.6820000   5354.6364750
     11.6830000   5355.1052340
     11.6840000   5355.5734810
     11.6850000   5356.0413270
     11.6860000   5356.5093410
     11.6870000   5356.9777660
     11.6880000   5357.4447030
     11.6890000   5357.9143850
     11.6900000   5358.3819480
     11.6910000   5358.8491830
     11.6920000   5359.3174490
     11.6930000   5359.7852510
     11.6940000   5360.2551780
     11.6950000   5360.7219060
     11.6960000   5361.1944960
     11.6970000   5361.6622980
     11.6980000   5362.1313210
     11.6990000   5362.5994960
     11.7000000   5363.0694650
     11.7010000   5363.5388220
     11.7020000   5364.0083310
     11.7030000   5364.4764140
     11.7040000   5364.9453970
     11.7050000   5365.4153960
     11.7060000   5365.8852250
     11.7070000   5366.3536380
     11.7080000   5366.8229730
     11.7090000   5367.2945000
     11.7100000   5367.7702920
     11.7110000   5368.2400440
     11.7120000   5368.7091420
     11.7130000   5369.1783960
     11.7140000   5369.6472600
     11.7150000   5370.1152080
     11.7160000   5370.5837250
     11.7170000   5371.0594310
     11.7180000   5371.5286400
     11.7190000   5371.9970490
     11.7200000   5372.4654790
     11.7210000   5372.9338880
     11.7220000   5373.4031690
     11.7230000   5373.8710300
     11.7240000   5374.3400030
     11.7250000   5374.8090740
     11.7260000   5375.2805860
     11.7270000   5375.7476460
     11.7280000   5376.2163370
     11.7290000   5376.6841290
     11.7300000   5377.1572690
     11.7310000   5377.6254700
     11.7320000   5378.0946570
     11.7330000   5378.5632410
     11.7340000   5379.0317740
     11.7350000   5379.5011890
     11.7360000   5379.9695480
     11.7370000   5380.4378290
     11.7380000   5380.9059790
     11.7390000   5381.3752400
     11.7400000   5381.8436840
     11.7410000   5382.3121130
     11.7420000   5382.7795830
     11.7430000   5383.2490860
     11.7440000   5383.7175370
     11.7450000   5384.1867030
     11.7460000   5384.6553850
     11.7470000   5385.1236470
     11.7480000   5385.5914640
     11.7490000   5386.0604370
     11.7500000   5386.5277900
     11.7510000   5386.9961630
     11.7520000   5387.4643880
     11.7530000   5387.9331680
     11.7540000   5388.4011130
     11.7550000   5388.8696890
     11.7560000   5389.3378340
     11.7570000   5389.8067270
     11.7580000   5390.2749160
     11.7590000   5390.7432690
     11.7600000   5391.2111090
     11.7610000   5391.6799100
     11.7620000   5392.1487610
     11.7630000   5392.6167800
     11.7640000   5393.0859260
     11.7650000   5393.5547770
     11.7660000   5394.0242520
     11.7670000   5394.4952940
     11.7680000   5394.9652730
     11.7690000   5395.4348840
     11.7700000   5395.9040200
     11.7710000   5396.3747740
     11.7720000   5396.8439060
     11.7730000   5397.3157750
     11.7740000   5397.7848720
     11.7750000   5398.2540340
     11.7760000   5398.7226980
     11.7770000   5399.1924270
     11.7780000   5399.6616130
     11.7790000   5400.1346310
     11.7800000   5400.6040100
     11.7810000   5401.0747410
     11.7820000   5401.5456280
     11.7830000   5402.0166550
     11.7840000   5402.4869160
     11.7850000   5402.9562730
     11.7860000   5403.4259450
     11.7870000   5403.8970570
     11.7880000   5404.3670350
     11.7890000   5404.8362230
     11.7900000   5405.3044320
     11.7910000   5405.7752740
     11.7920000   5406.2451600
     11.7930000   5406.7150760
     11.7940000   5407.1867700
     11.7950000   5407.6567290
     11.7960000   5408.1268660
     11.7970000   5408.5953220
     11.7980000   5409.0635600
     11.7990000   5409.5325160
     11.8000000   5409.9998370
     11.8010000   5410.4687310
     11.8020000   5410.9371370
     11.8030000   5411.4073520
     11.8040000   5411.8751780
     11.8050000   5412.3456800
     11.8060000   5412.8147100
     11.8070000   5413.2857280
     11.8080000   5413.7549620
     11.8090000   5414.2250770
     11.8100000   5414.6941440
     11.8110000   5415.1625490
     11.8120000   5415.6310340
     11.8130000   5416.1011010
     11.8140000   5416.5685460
     11.8150000   5417.0401210
     11.8160000   5417.5080230
     11.8170000   5417.9781910
     11.8180000   5418.4471020
     11.8190000   5418.9161600
     11.8200000   5419.3853690
     11.8210000   5419.8547290
     11.8220000   5420.3266770
     11.8230000   5420.7962410
     11.8240000   5421.2658440
     11.8250000   5421.7374590
     11.8260000   5422.2116220
     11.8270000   5422.6796390
     11.8280000   5423.1487900
     11.8290000   5423.6186940
     11.8300000   5424.0900810
     11.8310000   5424.5581000
     11.8320000   5425.0279860
     11.8330000   5425.4978220
     11.8340000   5425.9652870
     11.8350000   5426.4345020
     11.8360000   5426.9031770
     11.8370000   5427.3725420
     11.8380000   5427.8422320
     11.8390000   5428.3107680
     11.8400000   5428.7783590
     11.8410000   5429.2465380
     11.8420000   5429.7198300
     11.8430000   5430.1920130
     11.8440000   5430.6608950
     11.8450000   5431.1372410
     11.8460000   5431.6067140
     11.8470000   5432.0762840
     11.8480000   5432.5461140
     11.8490000   5433.0189240
     11.8500000   5433.4888520
     11.8510000   5433.9591020
     11.8520000   5434.4285610
     11.8530000   5434.8978970
     11.8540000   5435.3676820
     11.8550000   5435.8373450
     11.8560000   5436.3071600
     11.8570000   5436.7774660
     11.8580000   5437.2485130
     11.8590000   5437.7216220
     11.8600000   5438.1893670
     11.8610000   5438.6588470
     11.8620000   5439.1288920
     11.8630000   5439.5992150
     11.8640000   5440.0685770
     11.8650000   5440.5370450
     11.8660000   5441.0048420
     11.8670000   5441.4731190
     11.8680000   5441.9412700
     11.8690000   5442.4112810
     11.8700000   5442.8807500
     11.8710000   5443.3511220
     11.8720000   5443.8215380
     11.8730000   5444.2915080
     11.8740000   5444.7604980
     11.8750000   5445.2315830
     11.8760000   5445.7031940
     11.8770000   5446.1731490
     11.8780000   5446.6416550
     11.8790000   5447.1099930
     11.8800000   5447.5774370
     11.8810000   5448.0468370
     11.8820000   5448.5162200
     11.8830000   5448.9855030
     11.8840000   5449.4541440
     11.8850000   5449.9264160
     11.8860000   5450.3950630
     11.8870000   5450.8627560
     11.8880000   5451.3304810
     11.8890000   5451.8000060
     11.8900000   5452.2700050
     11.8910000   5452.7388050
     11.8920000   5453.2076640
     11.8930000   5453.6765380
     11.8940000   5454.1439030
     11.8950000   5454.6131130
     11.8960000   5455.0822100
     11.8970000   5455.5514110
     11.8980000   5456.0209890
     11.8990000   5456.4891620
     11.9000000   5456.9632320
     11.9010000   5457.4337000
     11.9020000   5457.9030430
     11.9030000   5458.3716760
     11.9040000   5458.8412270
     11.9050000   5459.3108030
     11.9060000   5459.7830550
     11.9070000   5460.2537690
     11.9080000   5460.7225680
     11.9090000   5461.1927260
     11.9100000   5461.6628080
     11.9110000   5462.1307030
     11.9120000   5462.5976560
     11.9130000   5463.0657420
     11.9140000   5463.5349610
     11.9150000   5464.0058100
     11.9160000   5464.4742790
     11.9170000   5464.9503240
     11.9180000   5465.4206420
     11.9190000   5465.8912130
     11.9200000   5466.3608530
     11.9210000   5466.8312810
     11.9220000   5467.3018270
     11.9230000   5467.7709740
     11.9240000   5468.2410000
     11.9250000   5468.7114140
     11.9260000   5469.1822190
     11.9270000   5469.6527100
     11.9280000   5470.1221600
     11.9290000   5470.5900500
     11.9300000   5471.0587080
     11.9310000   5471.5283180
     11.9320000   5471.9966130
     11.9330000   5472.4650160
     11.9340000   5472.9351120
     11.9350000   5473.4049240
     11.9360000   5473.8746000
     11.9370000   5474.3431110
     11.9380000   5474.8115340
     11.9390000   5475.2794740
     11.9400000   5475.7495580
     11.9410000   5476.2223490
     11.9420000   5476.6925820
     11.9430000   5477.1621660
     11.9440000   5477.6331800
     11.9450000   5478.1025720
     11.9460000   5478.5717260
     11.9470000   5479.0404730
     11.9480000   5479.5103660
     11.9490000   5479.9787480
     11.9500000   5480.4508480
     11.9510000   5480.9198490
     11.9520000   5481.3890520
     11.9530000   5481.8576770
     11.9540000   5482.3273440
     11.9550000   5482.7957850
     11.9560000   5483.2641910
     11.9570000   5483.7333660
     11.9580000   5484.2023890
     11.9590000   5484.6709930
     11.9600000   5485.1399750
     11.9610000   5485.6095070
     11.9620000   5486.0777650
     11.9630000   5486.5497430
     11.9640000   5487.0184480
     11.9650000   5487.4862180
     11.9660000   5487.9551130
     11.9670000   5488.4222560
     11.9680000   5488.8960790
     11.9690000   5489.3642450
     11.9700000   5489.8340140
     11.9710000   5490.3016980
     11.9720000   5490.7783390
     11.9730000   5491.2473750
     11.9740000   5491.7163310
     11.9750000   5492.1876730
     11.9760000   5492.6729270
     11.9770000   5493.1426770
     11.9780000   5493.6123410
     11.9790000   5494.0802980
     11.9800000   5494.5492660
     11.9810000   5495.0178360
     11.9820000   5495.4876250
     11.9830000   5495.9563990
     11.9840000   5496.4249660
     11.9850000   5496.8939260
     11.9860000   5497.3623900
     11.9870000   5497.8303730
     11.9880000   5498.3009420
     11.9890000   5498.7691260
     11.9900000   5499.2373850
     11.9910000   5499.7058240
     11.9920000   5500.1748030
     11.9930000   5500.6439240
     11.9940000   5501.1160210
     11.9950000   5501.5864210
     11.9960000   5502.0559960
     11.9970000   5502.5276940
     11.9980000   5502.9969980
     11.9990000   5503.4656740
     12.0000000   5503.9346990
     12.0010000   5504.4033330
     12.0020000   5504.8735690
     12.0030000   5505.3420140
     12.0040000   5505.8123780
     12.0050000   5506.2807850
     12.0060000   5506.7493580
     12.0070000   5507.2185300
     12.0080000   5507.6871710
     12.0090000   5508.1561400
     12.0100000   5508.6247880
     12.0110000   5509.0947300
     12.0120000   5509.5621800
     12.0130000   5510.0328330
     12.0140000   5510.5024340
     12.0150000   5510.9711070
     12.0160000   5511.4395870
     12.0170000   5511.9089020
     12.0180000   5512.3782360
     12.0190000   5512.8509360
     12.0200000   5513.3203920
     12.0210000   5513.7894750
     12.0220000   5514.2588370
     12.0230000   5514.7281840
     12.0240000   5515.1968970
     12.0250000   5515.6656720
     12.0260000   5516.1382770
     12.0270000   5516.6081800
     12.0280000   5517.0765990
     12.0290000   5517.5467800
     12.0300000   5518.0140840
     12.0310000   5518.4833350
     12.0320000   5518.9518380
     12.0330000   5519.4197490
     12.0340000   5519.8919060
     12.0350000   5520.3610310
     12.0360000   5520.8312560
     12.0370000   5521.3006600
     12.0380000   5521.7694920
     12.0390000   5522.2407750
     12.0400000   5522.7094860
     12.0410000   5523.1804800
     12.0420000   5523.6508150
     12.0430000   5524.1211650
     12.0440000   5524.5918540
     12.0450000   5525.0606950
     12.0460000   5525.5296810
     12.0470000   5525.9978400
     12.0480000   5526.4668290
     12.0490000   5526.9358090
     12.0500000   5527.4041380
     12.0510000   5527.8735040
     12.0520000   5528.3426290
     12.0530000   5528.8114360
     12.0540000   5529.2799470
     12.0550000   5529.7483560
     12.0560000   5530.2170490
     12.0570000   5530.6858000
     12.0580000   5531.1571670
     12.0590000   5531.6265310
     12.0600000   5532.0982470
     12.0610000   5532.5666100
     12.0620000   5533.0345500
     12.0630000   5533.5048340
     12.0640000   5533.9749860
     12.0650000   5534.4466690
     12.0660000   5534.9189330
     12.0670000   5535.3910330
     12.0680000   5535.8832530
     12.0690000   5536.3557610
     12.0700000   5536.8311680
     12.0710000   5537.2997670
     12.0720000   5537.7681580
     12.0730000   5538.2372780
     12.0740000   5538.7061890
     12.0750000   5539.1750230
     12.0760000   5539.6441980
     12.0770000   5540.1158170
     12.0780000   5540.5877710
     12.0790000   5541.0578480
     12.0800000   5541.5511720
     12.0810000   5542.0372260
     12.0820000   5542.5071760
     12.0830000   5542.9782370
     12.0840000   5543.4471820
     12.0850000   5543.9166570
     12.0860000   5544.3845040
     12.0870000   5544.8552150
     12.0880000   5545.3237470
     12.0890000   5545.7959400
     12.0900000   5546.2657310
     12.0910000   5546.7348710
     12.0920000   5547.2043840
     12.0930000   5547.6754300
     12.0940000   5548.1467610
     12.0950000   5548.6162910
     12.0960000   5549.0857260
     12.0970000   5549.5561130
     12.0980000   5550.0244950
     12.0990000   5550.4946060
     12.1000000   5550.9635610
     12.1010000   5551.4370800
     12.1020000   5551.9083050
     12.1030000   5552.3790780
     12.1040000   5552.8495370
     12.1050000   5553.3204510
     12.1060000   5553.7910140
     12.1070000   5554.2612050
     12.1080000   5554.7343400
     12.1090000   5555.2082230
     12.1100000   5555.6777910
     12.1110000   5556.1474910
     12.1120000   5556.6158410
     12.1130000   5557.0877230
     12.1140000   5557.5566290
     12.1150000   5558.0269330
     12.1160000   5558.4957120
     12.1170000   5558.9652070
     12.1180000   5559.4346290
     12.1190000   5559.9051330
     12.1200000   5560.3756150
     12.1210000   5560.8454530
     12.1220000   5561.3157010
     12.1230000   5561.7847750
     12.1240000   5562.2542110
     12.1250000   5562.7244140
     12.1260000   5563.1933190
     12.1270000   5563.6653980
     12.1280000   5564.1363700
     12.1290000   5564.6125510
     12.1300000   5565.0821630
     12.1310000   5565.5536600
     12.1320000   5566.0237010
     12.1330000   5566.4936300
     12.1340000   5566.9647150
     12.1350000   5567.4340110
     12.1360000   5567.9051970
     12.1370000   5568.3740600
     12.1380000   5568.8434410
     12.1390000   5569.3126920
     12.1400000   5569.7818370
     12.1410000   5570.2512600
     12.1420000   5570.7202250
     12.1430000   5571.1882550
     12.1440000   5571.6578800
     12.1450000   5572.1273010
     12.1460000   5572.5958190
     12.1470000   5573.0649360
     12.1480000   5573.5331800
     12.1490000   5574.0049800
     12.1500000   5574.4775140
     12.1510000   5574.9472140
     12.1520000   5575.4164840
     12.1530000   5575.8857240
     12.1540000   5576.3549290
     12.1550000   5576.8249840
     12.1560000   5577.2927330
     12.1570000   5577.7616470
     12.1580000   5578.2300210
     12.1590000   5578.6991200
     12.1600000   5579.1672670
     12.1610000   5579.6359970
     12.1620000   5580.1052070
     12.1630000   5580.5797890
     12.1640000   5581.0493560
     12.1650000   5581.5187030
     12.1660000   5581.9913850
     12.1670000   5582.4603430
     12.1680000   5582.9291650
     12.1690000   5583.3984330
     12.1700000   5583.8661750
     12.1710000   5584.3354050
     12.1720000   5584.8100780
     12.1730000   5585.2790030
     12.1740000   5585.7473260
     12.1750000   5586.2159410
     12.1760000   5586.6860710
     12.1770000   5587.1554320
     12.1780000   5587.6256380
     12.1790000   5588.0944850
     12.1800000   5588.5621340
     12.1810000   5589.0300010
     12.1820000   5589.4991450
     12.1830000   5589.9682630
     12.1840000   5590.4370520
     12.1850000   5590.9049390
     12.1860000   5591.3741510
     12.1870000   5591.8448760
     12.1880000   5592.3130190
     12.1890000   5592.7825130
     12.1900000   5593.2522160
     12.1910000   5593.7217840
     12.1920000   5594.1902370
     12.1930000   5594.6590820
     12.1940000   5595.1273800
     12.1950000   5595.5975970
     12.1960000   5596.0668500
     12.1970000   5596.5389350
     12.1980000   5597.0180290
     12.1990000   5597.4877700
     12.2000000   5597.9589000
     12.2010000   5598.4309330
     12.2020000   5598.9029160
     12.2030000   5599.3715760
     12.2040000   5599.8414870
     12.2050000   5600.3133690
     12.2060000   5600.7824760
     12.2070000   5601.2517710
     12.2080000   5601.7211710
     12.2090000   5602.1901120
     12.2100000   5602.6582360
     12.2110000   5603.1263630
     12.2120000   5603.5962080
     12.2130000   5604.0652280
     12.2140000   5604.5348220
     12.2150000   5605.0047400
     12.2160000   5605.4735370
     12.2170000   5605.9467350
     12.2180000   5606.4145120
     12.2190000   5606.8836160
     12.2200000   5607.3515410
     12.2210000   5607.8207660
     12.2220000   5608.2888750
     12.2230000   5608.7595720
     12.2240000   5609.2282170
     12.2250000   5609.6963170
     12.2260000   5610.1647260
     12.2270000   5610.6336730
     12.2280000   5611.1031130
     12.2290000   5611.5720730
     12.2300000   5612.0430530
     12.2310000   5612.5110640
     12.2320000   5612.9809150
     12.2330000   5613.4490010
     12.2340000   5613.9190410
     12.2350000   5614.3878630
     12.2360000   5614.8560700
     12.2370000   5615.3260680
     12.2380000   5615.7956650
     12.2390000   5616.2652800
     12.2400000   5616.7347900
     12.2410000   5617.2083630
     12.2420000   5617.6807320
     12.2430000   5618.1511320
     12.2440000   5618.6199080
     12.2450000   5619.0886760
     12.2460000   5619.5570590
     12.2470000   5620.0277500
     12.2480000   5620.4961470
     12.2490000   5620.9657060
     12.2500000   5621.4338350
     12.2510000   5621.9029860
     12.2520000   5622.3721290
     12.2530000   5622.8412430
     12.2540000   5623.3094590
     12.2550000   5623.7808200
     12.2560000   5624.2487090
     12.2570000   5624.7177120
     12.2580000   5625.1864450
     12.2590000   5625.6545240
     12.2600000   5626.1229350
     12.2610000   5626.5921050
     12.2620000   5627.0623810
     12.2630000   5627.5319370
     12.2640000   5628.0005820
     12.2650000   5628.4691020
     12.2660000   5628.9389990
     12.2670000   5629.4142930
     12.2680000   5629.8829050
     12.2690000   5630.3522090
     12.2700000   5630.8227130
     12.2710000   5631.2925340
     12.2720000   5631.7619760
     12.2730000   5632.2328230
     12.2740000   5632.7030790
     12.2750000   5633.1720340
     12.2760000   5633.6440620
     12.2770000   5634.1134990
     12.2780000   5634.5824960
     12.2790000   5635.0516010
     12.2800000   5635.5205050
     12.2810000   5635.9895970
     12.2820000   5636.4583150
     12.2830000   5636.9264980
     12.2840000   5637.3964960
     12.2850000   5637.8659940
     12.2860000   5638.3352490
     12.2870000   5638.8084070
     12.2880000   5639.2765380
     12.2890000   5639.7464100
     12.2900000   5640.2147980
     12.2910000   5640.6853730
     12.2920000   5641.1568660
     12.2930000   5641.6274300
     12.2940000   5642.0970690
     12.2950000   5642.5671810
     12.2960000   5643.0373630
     12.2970000   5643.5073250
     12.2980000   5643.9776150
     12.2990000   5644.4472770
     12.3000000   5644.9173920
     12.3010000   5645.3868300
     12.3020000   5645.8575750
     12.3030000   5646.3262030
     12.3040000   5646.7962440
     12.3050000   5647.2658560
     12.3060000   5647.7353480
     12.3070000   5648.2058710
     12.3080000   5648.6750140
     12.3090000   5649.1444460
     12.3100000   5649.6142650
     12.3110000   5650.0834790
     12.3120000   5650.5545460
     12.3130000   5651.0249110
     12.3140000   5651.4944570
     12.3150000   5651.9660580
     12.3160000   5652.4368580
     12.3170000   5652.9075670
     12.3180000   5653.3766020
     12.3190000   5653.8480570
     12.3200000   5654.3174360
     12.3210000   5654.7878310
     12.3220000   5655.2570520
     12.3230000   5655.7255090
     12.3240000   5656.1948670
     12.3250000   5656.6630790
     12.3260000   5657.1325250
     12.3270000   5657.6026860
     12.3280000   5658.0717840
     12.3290000   5658.5409230
     12.3300000   5659.0105590
     12.3310000   5659.4804650
     12.3320000   5659.9528370
     12.3330000   5660.4233860
     12.3340000   5660.8937820
     12.3350000   5661.3647500
     12.3360000   5661.8344790
     12.3370000   5662.3051500
     12.3380000   5662.7757340
     12.3390000   5663.2452210
     12.3400000   5663.7153260
     12.3410000   5664.1857840
     12.3420000   5664.6559640
     12.3430000   5665.1246060
     12.3440000   5665.5942110
     12.3450000   5666.0644520
     12.3460000   5666.5329550
     12.3470000   5667.0019380
     12.3480000   5667.4718630
     12.3490000   5667.9417130
     12.3500000   5668.4111200
     12.3510000   5668.8869640
     12.3520000   5669.3575060
     12.3530000   5669.8269510
     12.3540000   5670.2977870
     12.3550000   5670.7695800
     12.3560000   5671.2393550
     12.3570000   5671.7102250
     12.3580000   5672.1816120
     12.3590000   5672.6525300
     12.3600000   5673.1219670
     12.3610000   5673.5919560
     12.3620000   5674.0608150
     12.3630000   5674.5303510
     12.3640000   5674.9990440
     12.3650000   5675.4687140
     12.3660000   5675.9387960
     12.3670000   5676.4079600
     12.3680000   5676.8792090
     12.3690000   5677.3495190
     12.3700000   5677.8199400
     12.3710000   5678.2898210
     12.3720000   5678.7586260
     12.3730000   5679.2267760
     12.3740000   5679.7024140
     12.3750000   5680.1758140
     12.3760000   5680.6467700
     12.3770000   5681.1178870
     12.3780000   5681.5880880
     12.3790000   5682.0582980
     12.3800000   5682.5285080
     12.3810000   5682.9991140
     12.3820000   5683.4695880
     12.3830000   5683.9410000
     12.3840000   5684.4099170
     12.3850000   5684.8801180
     12.3860000   5685.3510970
     12.3870000   5685.8215740
     12.3880000   5686.2929030
     12.3890000   5686.7641380
     12.3900000   5687.2322350
     12.3910000   5687.7031920
     12.3920000   5688.1716840
     12.3930000   5688.6415640
     12.3940000   5689.1116990
     12.3950000   5689.5820040
     12.3960000   5690.0518210
     12.3970000   5690.5217550
     12.3980000   5690.9938680
     12.3990000   5691.4648620
     12.4000000   5691.9382890
     12.4010000   5692.4089820
     12.4020000   5692.8789270
     12.4030000   5693.3492650
     12.4040000   5693.8206890
     12.4050000   5694.2950190
     12.4060000   5694.7663310
     12.4070000   5695.2361080
     12.4080000   5695.7062090
     12.4090000   5696.1761630
     12.4100000   5696.6461940
     12.4110000   5697.1149910
     12.4120000   5697.5842810
     12.4130000   5698.0541400
     12.4140000   5698.5274590
     12.4150000   5698.9975020
     12.4160000   5699.4674930
     12.4170000   5699.9388960
     12.4180000   5700.4089310
     12.4190000   5700.8798310
     12.4200000   5701.3507110
     12.4210000   5701.8207600
     12.4220000   5702.2920320
     12.4230000   5702.7631010
     12.4240000   5703.2325270
     12.4250000   5703.7028630
     12.4260000   5704.1733790
     12.4270000   5704.6439730
     12.4280000   5705.1133790
     12.4290000   5705.5835110
     12.4300000   5706.0529340
     12.4310000   5706.5226910
     12.4320000   5706.9938960
     12.4330000   5707.4638270
     12.4340000   5707.9332890
     12.4350000   5708.4022870
     12.4360000   5708.8729730
     12.4370000   5709.3424590
     12.4380000   5709.8137880
     12.4390000   5710.2829140
     12.4400000   5710.7533430
     12.4410000   5711.2245390
     12.4420000   5711.6949160
     12.4430000   5712.1649000
     12.4440000   5712.6369530
     12.4450000   5713.1069840
     12.4460000   5713.5774930
     12.4470000   5714.0450890
     12.4480000   5714.5150530
     12.4490000   5714.9840970
     12.4500000   5715.4546000
     12.4510000   5715.9252150
     12.4520000   5716.3937750
     12.4530000   5716.8645140
     12.4540000   5717.3356080
     12.4550000   5717.8055790
     12.4560000   5718.2753870
     12.4570000   5718.7471260
     12.4580000   5719.2165670
     12.4590000   5719.6864750
     12.4600000   5720.1610660
     12.4610000   5720.6316710
     12.4620000   5721.1002940
     12.4630000   5721.5705460
     12.4640000   5722.0414510
     12.4650000   5722.5178080
     12.4660000   5722.9876850
     12.4670000   5723.4566800
     12.4680000   5723.9251890
     12.4690000   5724.3947140
     12.4700000   5724.8644710
     12.4710000   5725.3340550
     12.4720000   5725.8051970
     12.4730000   5726.2765590
     12.4740000   5726.7471790
     12.4750000   5727.2174240
     12.4760000   5727.6943000
     12.4770000   5728.1639920
     12.4780000   5728.6342440
     12.4790000   5729.1035030
     12.4800000   5729.5729230
     12.4810000   5730.0443730
     12.4820000   5730.5132940
     12.4830000   5730.9842890
     12.4840000   5731.4541580
     12.4850000   5731.9245840
     12.4860000   5732.3932610
     12.4870000   5732.8631700
     12.4880000   5733.3317420
     12.4890000   5733.8027060
     12.4900000   5734.2719800
     12.4910000   5734.7466010
     12.4920000   5735.2165810
     12.4930000   5735.6863060
     12.4940000   5736.1558680
     12.4950000   5736.6251860
     12.4960000   5737.0951470
     12.4970000   5737.5653910
     12.4980000   5738.0347280
     12.4990000   5738.5048000
     12.5000000   5738.9737900
     12.5010000   5739.4430270
     12.5020000   5739.9138350
     12.5030000   5740.3839820
     12.5040000   5740.8537910
     12.5050000   5741.3225940
     12.5060000   5741.7931600
     12.5070000   5742.2665110
     12.5080000   5742.7386610
     12.5090000   5743.2073150
     12.5100000   5743.6813910
     12.5110000   5744.1506630
     12.5120000   5744.6208540
     12.5130000   5745.0890700
     12.5140000   5745.5586020
     12.5150000   5746.0291070
     12.5160000   5746.4990340
     12.5170000   5746.9681260
     12.5180000   5747.4386980
     12.5190000   5747.9083580
     12.5200000   5748.4147460
     12.5210000   5748.9059990
     12.5220000   5749.3757630
     12.5230000   5749.8524720
     12.5240000   5750.3228040
     12.5250000   5750.7933730
     12.5260000   5751.3598580
     12.5270000   5751.9385560
     12.5280000   5752.5362220
     12.5290000   5753.0313190
     12.5300000   5753.5032970
     12.5310000   5753.9774280
     12.5320000   5754.4535200
     12.5330000   5754.9255210
     12.5340000   5755.3999500
     12.5350000   5755.8712530
     12.5360000   5756.3434820
     12.5370000   5756.8153700
     12.5380000   5757.2880050
     12.5390000   5757.7603540
     12.5400000   5758.2368010
     12.5410000   5758.7125440
     12.5420000   5759.1837790
     12.5430000   5759.6595860
     12.5440000   5760.1325700
     12.5450000   5760.6100980
     12.5460000   5761.0801440
     12.5470000   5761.5546820
     12.5480000   5762.0270200
     12.5490000   5762.5041640
     12.5500000   5762.9737250
     12.5510000   5763.4452470
     12.5520000   5763.9193720
     12.5530000   5764.3906510
     12.5540000   5764.8613140
     12.5550000   5765.3319720
     12.5560000   5765.8015640
     12.5570000   5766.2714040
     12.5580000   5766.7425210
     12.5590000   5767.2125620
     12.5600000   5767.6818600
     12.5610000   5768.1515910
     12.5620000   5768.6208520
     12.5630000   5769.0893390
     12.5640000   5769.5590840
     12.5650000   5770.0286380
     12.5660000   5770.4984070
     12.5670000   5770.9693420
     12.5680000   5771.4389810
     12.5690000   5771.9123250
     12.5700000   5772.3827250
     12.5710000   5772.8542000
     12.5720000   5773.3251220
     12.5730000   5773.7946570
     12.5740000   5774.2650700
     12.5750000   5774.7345260
     12.5760000   5775.2049730
     12.5770000   5775.6741150
     12.5780000   5776.1432480
     12.5790000   5776.6186840
     12.5800000   5777.0872590
     12.5810000   5777.5574100
     12.5820000   5778.0271600
     12.5830000   5778.4974840
     12.5840000   5778.9732710
     12.5850000   5779.4431680
     12.5860000   5779.9131340
     12.5870000   5780.3824590
     12.5880000   5780.8507540
     12.5890000   5781.3202340
     12.5900000   5781.7902850
     12.5910000   5782.2623790
     12.5920000   5782.7369350
     12.5930000   5783.2064970
     12.5940000   5783.6777400
     12.5950000   5784.1503500
     12.5960000   5784.6210080
     12.5970000   5785.0902430
     12.5980000   5785.5584500
     12.5990000   5786.0275090
     12.6000000   5786.4962510
     12.6010000   5786.9700590
     12.6020000   5787.4399460
     12.6030000   5787.9132860
     12.6040000   5788.3827030
     12.6050000   5788.8515880
     12.6060000   5789.3240240
     12.6070000   5789.7960840
     12.6080000   5790.2662790
     12.6090000   5790.7391190
     12.6100000   5791.2091360
     12.6110000   5791.6831470
     12.6120000   5792.1541150
     12.6130000   5792.6314770
     12.6140000   5793.1010820
     12.6150000   5793.5712250
     12.6160000   5794.0422220
     12.6170000   5794.5142130
     12.6180000   5794.9839280
     12.6190000   5795.4531180
     12.6200000   5795.9235440
     12.6210000   5796.3926580
     12.6220000   5796.8693210
     12.6230000   5797.3395840
     12.6240000   5797.8125250
     12.6250000   5798.2803280
     12.6260000   5798.7489720
     12.6270000   5799.2171870
     12.6280000   5799.6867810
     12.6290000   5800.1559460
     12.6300000   5800.6254270
     12.6310000   5801.0950630
     12.6320000   5801.5661280
     12.6330000   5802.0347090
     12.6340000   5802.5051530
     12.6350000   5802.9734540
     12.6360000   5803.4422770
     12.6370000   5803.9107900
     12.6380000   5804.3812330
     12.6390000   5804.8507140
     12.6400000   5805.3232050
     12.6410000   5805.7998710
     12.6420000   5806.2702200
     12.6430000   5806.7414810
     12.6440000   5807.2112530
     12.6450000   5807.6834220
     12.6460000   5808.1538920
     12.6470000   5808.6526340
     12.6480000   5809.1239460
     12.6490000   5809.5949450
     12.6500000   5810.0690720
     12.6510000   5810.5403870
     12.6520000   5811.0118420
     12.6530000   5811.4851270
     12.6540000   5811.9545670
     12.6550000   5812.4231930
     12.6560000   5812.8927000
     12.6570000   5813.3619130
     12.6580000   5813.8320940
     12.6590000   5814.3019410
     12.6600000   5814.7716700
     12.6610000   5815.2412280
     12.6620000   5815.7141130
     12.6630000   5816.1844740
     12.6640000   5816.6548200
     12.6650000   5817.1252300
     12.6660000   5817.5963110
     12.6670000   5818.0670500
     12.6680000   5818.5371000
     12.6690000   5819.0070450
     12.6700000   5819.4760980
     12.6710000   5819.9444620
     12.6720000   5820.4133060
     12.6730000   5820.8819210
     12.6740000   5821.3496740
     12.6750000   5821.8196540
     12.6760000   5822.2907770
     12.6770000   5822.7614290
     12.6780000   5823.2328670
     12.6790000   5823.7079920
     12.6800000   5824.1778460
     12.6810000   5824.6477600
     12.6820000   5825.1164350
     12.6830000   5825.5840060
     12.6840000   5826.0549620
     12.6850000   5826.5239280
     12.6860000   5826.9926050
     12.6870000   5827.4613560
     12.6880000   5827.9305020
     12.6890000   5828.3982820
     12.6900000   5828.8684840
     12.6910000   5829.3372340
     12.6920000   5829.8074120
     12.6930000   5830.2774570
     12.6940000   5830.7474460
     12.6950000   5831.2190930
     12.6960000   5831.6879540
     12.6970000   5832.1579930
     12.6980000   5832.6271400
     12.6990000   5833.0964380
     12.7000000   5833.5677200
     12.7010000   5834.0403620
     12.7020000   5834.5115230
     12.7030000   5834.9816610
     12.7040000   5835.4637970
     12.7050000   5835.9361080
     12.7060000   5836.4070020
     12.7070000   5836.8785100
     12.7080000   5837.3513530
     12.7090000   5837.8206240
     12.7100000   5838.2900620
     12.7110000   5838.7683140
     12.7120000   5839.2378080
     12.7130000   5839.7104230
     12.7140000   5840.1791420
     12.7150000   5840.6491980
     12.7160000   5841.1186300
     12.7170000   5841.5923690
     12.7180000   5842.0617760
     12.7190000   5842.5308360
     12.7200000   5843.0041710
     12.7210000   5843.4737550
     12.7220000   5843.9463440
     12.7230000   5844.4162140
     12.7240000   5844.8858980
     12.7250000   5845.3550700
     12.7260000   5845.8275830
     12.7270000   5846.2980330
     12.7280000   5846.7689430
     12.7290000   5847.2383390
     12.7300000   5847.7077430
     12.7310000   5848.1767160
     12.7320000   5848.6443500
     12.7330000   5849.1135520
     12.7340000   5849.5817210
     12.7350000   5850.0516640
     12.7360000   5850.5212010
     12.7370000   5850.9906330
     12.7380000   5851.4634450
     12.7390000   5851.9340000
     12.7400000   5852.4017660
     12.7410000   5852.8697430
     12.7420000   5853.3388940
     12.7430000   5853.8065920
     12.7440000   5854.2754230
     12.7450000   5854.7438730
     12.7460000   5855.2115100
     12.7470000   5855.6796030
     12.7480000   5856.1468390
     12.7490000   5856.6171750
     12.7500000   5857.0850570
     12.7510000   5857.5536140
     12.7520000   5858.0226000
     12.7530000   5858.4949890
     12.7540000   5858.9641750
     12.7550000   5859.4353180
     12.7560000   5859.9039920
     12.7570000   5860.3735850
     12.7580000   5860.8428070
     12.7590000   5861.3122060
     12.7600000   5861.7823820
     12.7610000   5862.2522620
     12.7620000   5862.7209910
     12.7630000   5863.1920510
     12.7640000   5863.6611200
     12.7650000   5864.1307460
     12.7660000   5864.6011900
     12.7670000   5865.0699920
     12.7680000   5865.5386840
     12.7690000   5866.0074060
     12.7700000   5866.4767260
     12.7710000   5866.9462200
     12.7720000   5867.4149870
     12.7730000   5867.8877640
     12.7740000   5868.3605810
     12.7750000   5868.8361580
     12.7760000   5869.3074410
     12.7770000   5869.7804780
     12.7780000   5870.2531120
     12.7790000   5870.7260730
     12.7800000   5871.1984440
     12.7810000   5871.6713580
     12.7820000   5872.1410300
     12.7830000   5872.6141750
     12.7840000   5873.0831380
     12.7850000   5873.5587780
     12.7860000   5874.0329890
     12.7870000   5874.5135280
     12.7880000   5874.9824010
     12.7890000   5875.4517460
     12.7900000   5875.9199550
     12.7910000   5876.3886830
     12.7920000   5876.8564970
     12.7930000   5877.3262810
     12.7940000   5877.7955170
     12.7950000   5878.2665750
     12.7960000   5878.7342140
     12.7970000   5879.2020860
     12.7980000   5879.6705390
     12.7990000   5880.1394230
     12.8000000   5880.6090290
     12.8010000   5881.0823110
     12.8020000   5881.5534450
     12.8030000   5882.0253360
     12.8040000   5882.4962270
     12.8050000   5882.9654650
     12.8060000   5883.4380380
     12.8070000   5883.9082830
     12.8080000   5884.3771380
     12.8090000   5884.8480410
     12.8100000   5885.3180560
     12.8110000   5885.7877010
     12.8120000   5886.2615790
     12.8130000   5886.7323820
     12.8140000   5887.2013430
     12.8150000   5887.6716360
     12.8160000   5888.1417490
     12.8170000   5888.6121410
     12.8180000   5889.0813430
     12.8190000   5889.5503610
     12.8200000   5890.0205060
     12.8210000   5890.4916320
     12.8220000   5890.9639880
     12.8230000   5891.4347720
     12.8240000   5891.9072180
     12.8250000   5892.3825560
     12.8260000   5892.8532510
     12.8270000   5893.3231740
     12.8280000   5893.7930570
     12.8290000   5894.2638480
     12.8300000   5894.7384640
     12.8310000   5895.2089150
     12.8320000   5895.6823410
     12.8330000   5896.1570320
     12.8340000   5896.6444890
     12.8350000   5897.1139130
     12.8360000   5897.5848590
     12.8370000   5898.0547860
     12.8380000   5898.5251370
     12.8390000   5898.9959670
     12.8400000   5899.4672650
     12.8410000   5899.9414850
     12.8420000   5900.4110250
     12.8430000   5900.8823470
     12.8440000   5901.3527740
     12.8450000   5901.8235130
     12.8460000   5902.2981800
     12.8470000   5902.7691210
     12.8480000   5903.2392650
     12.8490000   5903.7118640
     12.8500000   5904.1837690
     12.8510000   5904.6534160
     12.8520000   5905.1255170
     12.8530000   5905.5961710
     12.8540000   5906.0682710
     12.8550000   5906.5391350
     12.8560000   5907.0089770
     12.8570000   5907.4788330
     12.8580000   5907.9520560
     12.8590000   5908.4227900
     12.8600000   5908.8936420
     12.8610000   5909.3670480
     12.8620000   5909.8359820
     12.8630000   5910.3084740
     12.8640000   5910.7933730
     12.8650000   5911.2658490
     12.8660000   5911.7395150
     12.8670000   5912.2169230
     12.8680000   5912.6861090
     12.8690000   5913.1559080
     12.8700000   5913.6293670
     12.8710000   5914.1012700
     12.8720000   5914.5719320
     12.8730000   5915.0443660
     12.8740000   5915.5175070
     12.8750000   5915.9899620
     12.8760000   5916.4608440
     12.8770000   5916.9321570
     12.8780000   5917.4073870
     12.8790000   5917.8784230
     12.8800000   5918.3503810
     12.8810000   5918.8208730
     12.8820000   5919.2907240
     12.8830000   5919.7619350
     12.8840000   5920.2318310
     12.8850000   5920.7021550
     12.8860000   5921.1720820
     12.8870000   5921.6457320
     12.8880000   5922.1166530
     12.8890000   5922.5865770
     12.8900000   5923.0590190
     12.8910000   5923.5319860
     12.8920000   5924.0031340
     12.8930000   5924.4718130
     12.8940000   5924.9395420
     12.8950000   5925.4093570
     12.8960000   5925.8784060
     12.8970000   5926.3476310
     12.8980000   5926.8171980
     12.8990000   5927.2856110
     12.9000000   5927.7547750
     12.9010000   5928.2293910
     12.9020000   5928.7009380
     12.9030000   5929.1725750
     12.9040000   5929.6432580
     12.9050000   5930.1138580
     12.9060000   5930.5884810
     12.9070000   5931.0641410
     12.9080000   5931.5449030
     12.9090000   5932.0164460
     12.9100000   5932.4851500
     12.9110000   5932.9540460
     12.9120000   5933.4237640
     12.9130000   5933.8932830
     12.9140000   5934.3621120
     12.9150000   5934.8322120
     12.9160000   5935.3025970
     12.9170000   5935.7770000
     12.9180000   5936.2456500
     12.9190000   5936.7150960
     12.9200000   5937.1853220
     12.9210000   5937.6592730
     12.9220000   5938.1284380
     12.9230000   5938.6053440
     12.9240000   5939.0743320
     12.9250000   5939.5525440
     12.9260000   5940.0211340
     12.9270000   5940.4900990
     12.9280000   5940.9577890
     12.9290000   5941.4279290
     12.9300000   5941.8957040
     12.9310000   5942.3645270
     12.9320000   5942.8329140
     12.9330000   5943.3026900
     12.9340000   5943.7759720
     12.9350000   5944.2451960
     12.9360000   5944.7139640
     12.9370000   5945.1829480
     12.9380000   5945.6522830
     12.9390000   5946.1209480
     12.9400000   5946.5924610
     12.9410000   5947.0614490
     12.9420000   5947.5335470
     12.9430000   5948.0077750
     12.9440000   5948.4786140
     12.9450000   5948.9479050
     12.9460000   5949.4186070
     12.9470000   5949.8889810
     12.9480000   5950.3623710
     12.9490000   5950.8300620
     12.9500000   5951.2986500
     12.9510000   5951.7682350
     12.9520000   5952.2463570
     12.9530000   5952.7172650
     12.9540000   5953.1861260
     12.9550000   5953.6572790
     12.9560000   5954.1276860
     12.9570000   5954.5972520
     12.9580000   5955.0666390
     12.9590000   5955.5364860
     12.9600000   5956.0055430
     12.9610000   5956.4746350
     12.9620000   5956.9474180
     12.9630000   5957.4171450
     12.9640000   5957.8863070
     12.9650000   5958.3569040
     12.9660000   5958.8263450
     12.9670000   5959.2960280
     12.9680000   5959.7657100
     12.9690000   5960.2343540
     12.9700000   5960.7053000
     12.9710000   5961.1734920
     12.9720000   5961.6418970
     12.9730000   5962.1117080
     12.9740000   5962.5806850
     12.9750000   5963.0502840
     12.9760000   5963.5194930
     12.9770000   5963.9896200
     12.9780000   5964.4595660
     12.9790000   5964.9286500
     12.9800000   5965.3971000
     12.9810000   5965.8660050
     12.9820000   5966.3349590
     12.9830000   5966.8041620
     12.9840000   5967.2731280
     12.9850000   5967.7448920
     12.9860000   5968.2130860
     12.9870000   5968.6817810
     12.9880000   5969.1514420
     12.9890000   5969.6213410
     12.9900000   5970.0908620
     12.9910000   5970.5691280
     12.9920000   5971.0386850
     12.9930000   5971.5077300
     12.9940000   5971.9782210
     12.9950000   5972.4473040
     12.9960000   5972.9159020
     12.9970000   5973.3867990
     12.9980000   5973.8600060
     12.9990000   5974.3331460
     13.0000000   5974.8031320
     13.0010000   5975.2774680
     13.0020000   5975.7492260
     13.0030000   5976.2212270
     13.0040000   5976.6946190
     13.0050000   5977.1636360
     13.0060000   5977.6340680
     13.0070000   5978.1031430
     13.0080000   5978.5729360
     13.0090000   5979.0410110
     13.0100000   5979.5101170
     13.0110000   5979.9797380
     13.0120000   5980.4490040
     13.0130000   5980.9209830
     13.0140000   5981.3924470
     13.0150000   5981.8652000
     13.0160000   5982.3363860
     13.0170000   5982.8130590
     13.0180000   5983.2853880
     13.0190000   5983.7595330
     13.0200000   5984.2311790
     13.0210000   5984.7009100
     13.0220000   5985.1707180
     13.0230000   5985.6409570
     13.0240000   5986.1099000
     13.0250000   5986.5804470
     13.0260000   5987.0486650
     13.0270000   5987.5173230
     13.0280000   5987.9864470
     13.0290000   5988.4572320
     13.0300000   5988.9267300
     13.0310000   5989.3956360
     13.0320000   5989.8665040
     13.0330000   5990.3365800
     13.0340000   5990.8073620
     13.0350000   5991.2769480
     13.0360000   5991.7472890
     13.0370000   5992.2176440
     13.0380000   5992.6872380
     13.0390000   5993.1608910
     13.0400000   5993.6369640
     13.0410000   5994.1076330
     13.0420000   5994.5779550
     13.0430000   5995.0476650
     13.0440000   5995.5170530
     13.0450000   5995.9876990
     13.0460000   5996.4565540
     13.0470000   5996.9258070
     13.0480000   5997.3964060
     13.0490000   5997.8661750
     13.0500000   5998.3377490
     13.0510000   5998.8064420
     13.0520000   5999.2756340
     13.0530000   5999.7447950
     13.0540000   6000.2135520
     13.0550000   6000.6821020
     13.0560000   6001.1508500
     13.0570000   6001.6196990
     13.0580000   6002.0878940
     13.0590000   6002.5563190
     13.0600000   6003.0241570
     13.0610000   6003.4937110
     13.0620000   6003.9632210
     13.0630000   6004.4320500
     13.0640000   6004.9015270
     13.0650000   6005.3710090
     13.0660000   6005.8412070
     13.0670000   6006.3111170
     13.0680000   6006.7805060
     13.0690000   6007.2497750
     13.0700000   6007.7221000
     13.0710000   6008.1914950
     13.0720000   6008.6610480
     13.0730000   6009.1319940
     13.0740000   6009.6014400
     13.0750000   6010.0727280
     13.0760000   6010.5428530
     13.0770000   6011.0126410
     13.0780000   6011.4858660
     13.0790000   6011.9551400
     13.0800000   6012.4251140
     13.0810000   6012.8942510
     13.0820000   6013.3640640
     13.0830000   6013.8340730
     13.0840000   6014.3029710
     13.0850000   6014.7733680
     13.0860000   6015.2438410
     13.0870000   6015.7159550
     13.0880000   6016.1861360
     13.0890000   6016.6552320
     13.0900000   6017.1244770
     13.0910000   6017.5943850
     13.0920000   6018.0632440
     13.0930000   6018.5353190
     13.0940000   6019.0046890
     13.0950000   6019.4787550
     13.0960000   6019.9505210
     13.0970000   6020.4214800
     13.0980000   6020.8910500
     13.0990000   6021.3627850
     13.1000000   6021.8340340
     13.1010000   6022.3174000
     13.1020000   6022.7896340
     13.1030000   6023.2603840
     13.1040000   6023.7342710
     13.1050000   6024.2048800
     13.1060000   6024.6765960
     13.1070000   6025.1485640
     13.1080000   6025.6187320
     13.1090000   6026.0901250
     13.1100000   6026.5600630
     13.1110000   6027.0321660
     13.1120000   6027.5046470
     13.1130000   6027.9761970
     13.1140000   6028.4466700
     13.1150000   6028.9164200
     13.1160000   6029.3865410
     13.1170000   6029.8559510
     13.1180000   6030.3264830
     13.1190000   6030.7955090
     13.1200000   6031.2659650
     13.1210000   6031.7358240
     13.1220000   6032.2065820
     13.1230000   6032.6765340
     13.1240000   6033.1458620
     13.1250000   6033.6151380
     13.1260000   6034.0830560
     13.1270000   6034.5592290
     13.1280000   6035.0305200
     13.1290000   6035.5010910
     13.1300000   6035.9714050
     13.1310000   6036.4425780
     13.1320000   6036.9120260
     13.1330000   6037.3826150
     13.1340000   6037.8514630
     13.1350000   6038.3217220
     13.1360000   6038.7918680
     13.1370000   6039.2617070
     13.1380000   6039.7302900
     13.1390000   6040.1989550
     13.1400000   6040.6677690
     13.1410000   6041.1364010
     13.1420000   6041.6058610
     13.1430000   6042.0745230
     13.1440000   6042.5446660
     13.1450000   6043.0132560
     13.1460000   6043.4830450
     13.1470000   6043.9516600
     13.1480000   6044.4215290
     13.1490000   6044.8894790
     13.1500000   6045.3600630
     13.1510000   6045.8276980
     13.1520000   6046.2986690
     13.1530000   6046.7676610
     13.1540000   6047.2385870
     13.1550000   6047.7071490
     13.1560000   6048.1770010
     13.1570000   6048.6468260
     13.1580000   6049.1146660
     13.1590000   6049.5836570
     13.1600000   6050.0534660
     13.1610000   6050.5237500
     13.1620000   6051.0438850
     13.1630000   6051.5452150
     13.1640000   6052.0420660
     13.1650000   6052.5389410
     13.1660000   6053.0237870
     13.1670000   6053.5263920
     13.1680000   6054.0221210
     13.1690000   6054.5195660
     13.1700000   6055.0246830
     13.1710000   6055.5313300
     13.1720000   6056.0234950
     13.1730000   6056.5089030
     13.1740000   6056.9921070
     13.1750000   6057.4830110
     13.1760000   6057.9586600
     13.1770000   6058.4380040
     13.1780000   6058.9190210
     13.1790000   6059.3980460
     13.1800000   6059.8698760
     13.1810000   6060.3414030
     13.1820000   6060.8301010
     13.1830000   6061.3267950
     13.1840000   6061.8056160
     13.1850000   6062.2754630
     13.1860000   6062.7448100
     13.1870000   6063.2130010
     13.1880000   6063.6829860
     13.1890000   6064.1529630
     13.1900000   6064.6213410
     13.1910000   6065.0907120
     13.1920000   6065.5594870
     13.1930000   6066.0270230
     13.1940000   6066.4973000
     13.1950000   6066.9649260
     13.1960000   6067.4346730
     13.1970000   6067.9038150
     13.1980000   6068.3775820
     13.1990000   6068.8467970
     13.2000000   6069.3164080
     13.2010000   6069.7846630
     13.2020000   6070.2538250
     13.2030000   6070.7227970
     13.2040000   6071.1922460
     13.2050000   6071.6625730
     13.2060000   6072.1325250
     13.2070000   6072.6019020
     13.2080000   6073.0718150
     13.2090000   6073.5411710
     13.2100000   6074.0101180
     13.2110000   6074.4788800
     13.2120000   6074.9497290
     13.2130000   6075.4186660
     13.2140000   6075.8872960
     13.2150000   6076.3562950
     13.2160000   6076.8255160
     13.2170000   6077.2939890
     13.2180000   6077.7634190
     13.2190000   6078.2342260
     13.2200000   6078.7035260
     13.2210000   6079.1717120
     13.2220000   6079.6435780
     13.2230000   6080.1147860
     13.2240000   6080.5854840
     13.2250000   6081.0562920
     13.2260000   6081.5247250
     13.2270000   6081.9933820
     13.2280000   6082.4632740
     13.2290000   6082.9322740
     13.2300000   6083.4022480
     13.2310000   6083.8717760
     13.2320000   6084.3451280
     13.2330000   6084.8150560
     13.2340000   6085.2852920
     13.2350000   6085.7555550
     13.2360000   6086.2255860
     13.2370000   6086.6957250
     13.2380000   6087.1670790
     13.2390000   6087.6418050
     13.2400000   6088.1125180
     13.2410000   6088.5846880
     13.2420000   6089.0532480
     13.2430000   6089.5229820
     13.2440000   6089.9912240
     13.2450000   6090.4609060
     13.2460000   6090.9298220
     13.2470000   6091.3993660
     13.2480000   6091.8730740
     13.2490000   6092.3426460
     13.2500000   6092.8202720
     13.2510000   6093.2888090
     13.2520000   6093.7578590
     13.2530000   6094.2263870
     13.2540000   6094.6968230
     13.2550000   6095.1656190
     13.2560000   6095.6431710
     13.2570000   6096.1132960
     13.2580000   6096.5835220
     13.2590000   6097.0537310
     13.2600000   6097.5237840
     13.2610000   6097.9939850
     13.2620000   6098.4647780
     13.2630000   6098.9346470
     13.2640000   6099.4046280
     13.2650000   6099.8745470
     13.2660000   6100.3449620
     13.2670000   6100.8155410
     13.2680000   6101.2866960
     13.2690000   6101.7565340
     13.2700000   6102.2273190
     13.2710000   6102.6976260
     13.2720000   6103.1692030
     13.2730000   6103.6394960
     13.2740000   6104.1091780
     13.2750000   6104.5823760
     13.2760000   6105.0517330
     13.2770000   6105.5223410
     13.2780000   6105.9924750
     13.2790000   6106.4631400
     13.2800000   6106.9319270
     13.2810000   6107.4024850
     13.2820000   6107.8711610
     13.2830000   6108.3410010
     13.2840000   6108.8096360
     13.2850000   6109.2793790
     13.2860000   6109.7477840
     13.2870000   6110.2177500
     13.2880000   6110.6878630
     13.2890000   6111.1578120
     13.2900000   6111.6270420
     13.2910000   6112.0963070
     13.2920000   6112.5716380
     13.2930000   6113.0422440
     13.2940000   6113.5120520
     13.2950000   6113.9815670
     13.2960000   6114.4523130
     13.2970000   6114.9227410
     13.2980000   6115.3946420
     13.2990000   6115.8632230
     13.3000000   6116.3339950
     13.3010000   6116.8037150
     13.3020000   6117.2743170
     13.3030000   6117.7434040
     13.3040000   6118.2178670
     13.3050000   6118.6914400
     13.3060000   6119.1652240
     13.3070000   6119.6355570
     13.3080000   6120.1068960
     13.3090000   6120.5807000
     13.3100000   6121.0502640
     13.3110000   6121.5193970
     13.3120000   6121.9912100
     13.3130000   6122.4605380
     13.3140000   6122.9318390
     13.3150000   6123.4024150
     13.3160000   6123.8722270
     13.3170000   6124.3425980
     13.3180000   6124.8115270
     13.3190000   6125.2798790
     13.3200000   6125.7484020
     13.3210000   6126.2173820
     13.3220000   6126.6858390
     13.3230000   6127.1547200
     13.3240000   6127.6237720
     13.3250000   6128.0921310
     13.3260000   6128.5612620
     13.3270000   6129.0297200
     13.3280000   6129.5046530
     13.3290000   6129.9727210
     13.3300000   6130.4429690
     13.3310000   6130.9108820
     13.3320000   6131.3811430
     13.3330000   6131.8492200
     13.3340000   6132.3174970
     13.3350000   6132.7858850
     13.3360000   6133.2551460
     13.3370000   6133.7247640
     13.3380000   6134.1947650
     13.3390000   6134.6638360
     13.3400000   6135.1372600
     13.3410000   6135.6220460
     13.3420000   6136.0909400
     13.3430000   6136.5611820
     13.3440000   6137.0296950
     13.3450000   6137.5028650
     13.3460000   6137.9716910
     13.3470000   6138.4416150
     13.3480000   6138.9109220
     13.3490000   6139.3818010
     13.3500000   6139.8505710
     13.3510000   6140.3207780
     13.3520000   6140.7902370
     13.3530000   6141.2592820
     13.3540000   6141.7289910
     13.3550000   6142.1984680
     13.3560000   6142.6680370
     13.3570000   6143.1395860
     13.3580000   6143.6113690
     13.3590000   6144.0809430
     13.3600000   6144.5501100
     13.3610000   6145.0195140
     13.3620000   6145.4946060
     13.3630000   6145.9631840
     13.3640000   6146.4331570
     13.3650000   6146.9020300
     13.3660000   6147.3733150
     13.3670000   6147.8425110
     13.3680000   6148.3112840
     13.3690000   6148.7811480
     13.3700000   6149.2528690
     13.3710000   6149.7268300
     13.3720000   6150.1979060
     13.3730000   6150.6700820
     13.3740000   6151.1401380
     13.3750000   6151.6087470
     13.3760000   6152.0783820
     13.3770000   6152.5476870
     13.3780000   6153.0162710
     13.3790000   6153.4890360
     13.3800000   6153.9575740
     13.3810000   6154.4297010
     13.3820000   6154.8990470
     13.3830000   6155.3683890
     13.3840000   6155.8377610
     13.3850000   6156.3081310
     13.3860000   6156.7772810
     13.3870000   6157.2479140
     13.3880000   6157.7171430
     13.3890000   6158.1878910
     13.3900000   6158.6581650
     13.3910000   6159.1282940
     13.3920000   6159.5960960
     13.3930000   6160.0654970
     13.3940000   6160.5345630
     13.3950000   6161.0024990
     13.3960000   6161.4718510
     13.3970000   6161.9415270
     13.3980000   6162.4147900
     13.3990000   6162.8869920
     13.4000000   6163.3685990
     13.4010000   6163.8632230
     13.4020000   6164.3327240
     13.4030000   6164.8018880
     13.4040000   6165.2703110
     13.4050000   6165.7400820
     13.4060000   6166.2095910
     13.4070000   6166.6797220
     13.4080000   6167.1509630
     13.4090000   6167.6208930
     13.4100000   6168.0915100
     13.4110000   6168.5626970
     13.4120000   6169.0337400
     13.4130000   6169.5052670
     13.4140000   6169.9755000
     13.4150000   6170.4445390
     13.4160000   6170.9148620
     13.4170000   6171.3866020
     13.4180000   6171.8563180
     13.4190000   6172.3321510
     13.4200000   6172.8039360
     13.4210000   6173.2744910
     13.4220000   6173.7529780
     13.4230000   6174.2336180
     13.4240000   6174.7042450
     13.4250000   6175.1753070
     13.4260000   6175.6458070
     13.4270000   6176.1190770
     13.4280000   6176.5878060
     13.4290000   6177.0571440
     13.4300000   6177.5277290
     13.4310000   6177.9975730
     13.4320000   6178.4680880
     13.4330000   6178.9374330
     13.4340000   6179.4084960
     13.4350000   6179.8787240
     13.4360000   6180.3494830
     13.4370000   6180.8188580
     13.4380000   6181.2914440
     13.4390000   6181.7647880
     13.4400000   6182.2361530
     13.4410000   6182.7043060
     13.4420000   6183.1758260
     13.4430000   6183.6453560
     13.4440000   6184.1186140
     13.4450000   6184.5894470
     13.4460000   6185.0585480
     13.4470000   6185.5288410
     13.4480000   6186.0023220
     13.4490000   6186.4727750
     13.4500000   6186.9420480
     13.4510000   6187.4124690
     13.4520000   6187.8824360
     13.4530000   6188.3521060
     13.4540000   6188.8205300
     13.4550000   6189.2901570
     13.4560000   6189.7582770
     13.4570000   6190.2274890
     13.4580000   6190.6960140
     13.4590000   6191.1656590
     13.4600000   6191.6361860
     13.4610000   6192.1056540
     13.4620000   6192.5765740
     13.4630000   6193.0450590
     13.4640000   6193.5166420
     13.4650000   6193.9869530
     13.4660000   6194.4570000
     13.4670000   6194.9270680
     13.4680000   6195.3975420
     13.4690000   6195.8666400
     13.4700000   6196.3413100
     13.4710000   6196.8131970
     13.4720000   6197.2829190
     13.4730000   6197.7518130
     13.4740000   6198.2211620
     13.4750000   6198.6899040
     13.4760000   6199.1593800
     13.4770000   6199.6300910
     13.4780000   6200.0980990
     13.4790000   6200.5679610
     13.4800000   6201.0354170
     13.4810000   6201.5066050
     13.4820000   6201.9752930
     13.4830000   6202.4442820
     13.4840000   6202.9121560
     13.4850000   6203.3803380
     13.4860000   6203.8500980
     13.4870000   6204.3209800
     13.4880000   6204.7905300
     13.4890000   6205.2641740
     13.4900000   6205.7337750
     13.4910000   6206.2021790
     13.4920000   6206.6708130
     13.4930000   6207.1409050
     13.4940000   6207.6097180
     13.4950000   6208.0798900
     13.4960000   6208.5506380
     13.4970000   6209.0190230
     13.4980000   6209.4888530
     13.4990000   6209.9581830
     13.5000000   6210.4304180
     13.5010000   6210.9004730
     13.5020000   6211.3701450
     13.5030000   6211.8413430
     13.5040000   6212.3108940
     13.5050000   6212.7801870
     13.5060000   6213.2490950
     13.5070000   6213.7188180
     13.5080000   6214.1867630
     13.5090000   6214.6555710
     13.5100000   6215.1260160
     13.5110000   6215.5952460
     13.5120000   6216.0637870
     13.5130000   6216.5329830
     13.5140000   6217.0012660
     13.5150000   6217.4707860
     13.5160000   6217.9398720
     13.5170000   6218.4089980
     13.5180000   6218.8793840
     13.5190000   6219.3490070
     13.5200000   6219.8174240
     13.5210000   6220.2873660
     13.5220000   6220.7569510
     13.5230000   6221.2265430
     13.5240000   6221.6969990
     13.5250000   6222.1673930
     13.5260000   6222.6386000
     13.5270000   6223.1081830
     13.5280000   6223.5762470
     13.5290000   6224.0453810
     13.5300000   6224.5135880
     13.5310000   6224.9828790
     13.5320000   6225.4515270
     13.5330000   6225.9212070
     13.5340000   6226.3908670
     13.5350000   6226.8595820
     13.5360000   6227.3301160
     13.5370000   6227.7985460
     13.5380000   6228.2685160
     13.5390000   6228.7375830
     13.5400000   6229.2075050
     13.5410000   6229.6768250
     13.5420000   6230.1458930
     13.5430000   6230.6141840
     13.5440000   6231.0826760
     13.5450000   6231.5517300
     13.5460000   6232.0207030
     13.5470000   6232.4925770
     13.5480000   6232.9607680
     13.5490000   6233.4301300
     13.5500000   6233.8987640
     13.5510000   6234.3673410
     13.5520000   6234.8384150
     13.5530000   6235.3084820
     13.5540000   6235.7791980
     13.5550000   6236.2486300
     13.5560000   6236.7169100
     13.5570000   6237.1860750
     13.5580000   6237.6542320
     13.5590000   6238.1229990
     13.5600000   6238.5924490
     13.5610000   6239.0617710
     13.5620000   6239.5302740
     13.5630000   6239.9989960
     13.5640000   6240.4682430
     13.5650000   6240.9368410
     13.5660000   6241.4058230
     13.5670000   6241.8741590
     13.5680000   6242.3427540
     13.5690000   6242.8122830
     13.5700000   6243.2816950
     13.5710000   6243.7544210
     13.5720000   6244.2262420
     13.5730000   6244.6957080
     13.5740000   6245.1647840
     13.5750000   6245.6344350
     13.5760000   6246.1035150
     13.5770000   6246.5741430
     13.5780000   6247.0431040
     13.5790000   6247.5116250
     13.5800000   6247.9802100
     13.5810000   6248.4484400
     13.5820000   6248.9159770
     13.5830000   6249.3852520
     13.5840000   6249.8542120
     13.5850000   6250.3232200
     13.5860000   6250.7916860
     13.5870000   6251.2609140
     13.5880000   6251.7305970
     13.5890000   6252.1995220
     13.5900000   6252.6684200
     13.5910000   6253.1383070
     13.5920000   6253.6075490
     13.5930000   6254.0785170
     13.5940000   6254.5478980
     13.5950000   6255.0170630
     13.5960000   6255.4862710
     13.5970000   6255.9549380
     13.5980000   6256.4239560
     13.5990000   6256.8926280
     13.6000000   6257.3628870
     13.6010000   6257.8324690
     13.6020000   6258.3054420
     13.6030000   6258.7742560
     13.6040000   6259.2439830
     13.6050000   6259.7156020
     13.6060000   6260.1852290
     13.6070000   6260.6534860
     13.6080000   6261.1229770
     13.6090000   6261.5922720
     13.6100000   6262.0617300
     13.6110000   6262.5310190
     13.6120000   6262.9996870
     13.6130000   6263.4688920
     13.6140000   6263.9391070
     13.6150000   6264.4098120
     13.6160000   6264.8795710
     13.6170000   6265.3475150
     13.6180000   6265.8159810
     13.6190000   6266.2844850
     13.6200000   6266.7531490
     13.6210000   6267.2219100
     13.6220000   6267.6939070
     13.6230000   6268.1642680
     13.6240000   6268.6340460
     13.6250000   6269.1066490
     13.6260000   6269.5769310
     13.6270000   6270.0485420
     13.6280000   6270.5208980
     13.6290000   6270.9917640
     13.6300000   6271.4630680
     13.6310000   6271.9327700
     13.6320000   6272.4048050
     13.6330000   6272.8776010
     13.6340000   6273.3490190
     13.6350000   6273.8202900
     13.6360000   6274.2911490
     13.6370000   6274.7602400
     13.6380000   6275.2309520
     13.6390000   6275.7009440
     13.6400000   6276.1715760
     13.6410000   6276.6411520
     13.6420000   6277.1112000
     13.6430000   6277.5848910
     13.6440000   6278.0530660
     13.6450000   6278.5213590
     13.6460000   6278.9909410
     13.6470000   6279.4607970
     13.6480000   6279.9297620
     13.6490000   6280.4019620
     13.6500000   6280.8722790
     13.6510000   6281.3425180
     13.6520000   6281.8114850
     13.6530000   6282.2831030
     13.6540000   6282.7520850
     13.6550000   6283.2216220
     13.6560000   6283.6902500
     13.6570000   6284.1618920
     13.6580000   6284.6350390
     13.6590000   6285.1043550
     13.6600000   6285.5734860
     13.6610000   6286.0413530
     13.6620000   6286.5103660
     13.6630000   6286.9809480
     13.6640000   6287.4500520
     13.6650000   6287.9198710
     13.6660000   6288.3897770
     13.6670000   6288.8585520
     13.6680000   6289.3302490
     13.6690000   6289.7989220
     13.6700000   6290.2672870
     13.6710000   6290.7351060
     13.6720000   6291.2050110
     13.6730000   6291.6735560
     13.6740000   6292.1479470
     13.6750000   6292.6168120
     13.6760000   6293.0893740
     13.6770000   6293.5582810
     13.6780000   6294.0282210
     13.6790000   6294.4997250
     13.6800000   6294.9695540
     13.6810000   6295.4406600
     13.6820000   6295.9095750
     13.6830000   6296.3875960
     13.6840000   6296.8591750
     13.6850000   6297.3294650
     13.6860000   6297.7985730
     13.6870000   6298.2678060
     13.6880000   6298.7358580
     13.6890000   6299.2060630
     13.6900000   6299.6762010
     13.6910000   6300.1461920
     13.6920000   6300.6161850
     13.6930000   6301.0862090
     13.6940000   6301.5553630
     13.6950000   6302.0243390
     13.6960000   6302.4926660
     13.6970000   6302.9638340
     13.6980000   6303.4341540
     13.6990000   6303.9032340
     13.7000000   6304.3738630
     13.7010000   6304.8432260
     13.7020000   6305.3122280
     13.7030000   6305.7821050
     13.7040000   6306.2545200
     13.7050000   6306.7297540
     13.7060000   6307.1991120
     13.7070000   6307.6698790
     13.7080000   6308.1392670
     13.7090000   6308.6083990
     13.7100000   6309.0776180
     13.7110000   6309.5484960
     13.7120000   6310.0188550
     13.7130000   6310.4902590
     13.7140000   6310.9613050
     13.7150000   6311.4324660
     13.7160000   6311.9027640
     13.7170000   6312.3732710
     13.7180000   6312.8427660
     13.7190000   6313.3120290
     13.7200000   6313.7819010
     13.7210000   6314.2494320
     13.7220000   6314.7178920
     13.7230000   6315.1871550
     13.7240000   6315.6565420
     13.7250000   6316.1252810
     13.7260000   6316.5939500
     13.7270000   6317.0676370
     13.7280000   6317.5381600
     13.7290000   6318.0073130
     13.7300000   6318.4768690
     13.7310000   6318.9471780
     13.7320000   6319.4169320
     13.7330000   6319.8854580
     13.7340000   6320.3553530
     13.7350000   6320.8240620
     13.7360000   6321.2935070
     13.7370000   6321.7638610
     13.7380000   6322.2322430
     13.7390000   6322.7010200
     13.7400000   6323.1707210
     13.7410000   6323.6397970
     13.7420000   6324.1079330
     13.7430000   6324.5774430
     13.7440000   6325.0463010
     13.7450000   6325.5154110
     13.7460000   6325.9854310
     13.7470000   6326.4548900
     13.7480000   6326.9233900
     13.7490000   6327.3928430
     13.7500000   6327.8615530
     13.7510000   6328.3320190
     13.7520000   6328.8023370
     13.7530000   6329.2712020
     13.7540000   6329.7407170
     13.7550000   6330.2137980
     13.7560000   6330.6837270
     13.7570000   6331.1537380
     13.7580000   6331.6234460
     13.7590000   6332.0927350
     13.7600000   6332.5636000
     13.7610000   6333.0336750
     13.7620000   6333.5040870
     13.7630000   6333.9726160
     13.7640000   6334.4419810
     13.7650000   6334.9107650
     13.7660000   6335.3802570
     13.7670000   6335.8494460
     13.7680000   6336.3197030
     13.7690000   6336.7897220
     13.7700000   6337.2608040
     13.7710000   6337.7301560
     13.7720000   6338.2003050
     13.7730000   6338.6708860
     13.7740000   6339.1395920
     13.7750000   6339.6077540
     13.7760000   6340.0772350
     13.7770000   6340.5469260
     13.7780000   6341.0160670
     13.7790000   6341.4850540
     13.7800000   6341.9559290
     13.7810000   6342.4271370
     13.7820000   6342.8983070
     13.7830000   6343.3687300
     13.7840000   6343.8372190
     13.7850000   6344.3054280
     13.7860000   6344.7745660
     13.7870000   6345.2448040
     13.7880000   6345.7130150
     13.7890000   6346.1817820
     13.7900000   6346.6510330
     13.7910000   6347.1195230
     13.7920000   6347.5882150
     13.7930000   6348.0582840
     13.7940000   6348.5289380
     13.7950000   6348.9990820
     13.7960000   6349.4679820
     13.7970000   6349.9400370
     13.7980000   6350.4097700
     13.7990000   6350.8788310
     13.8000000   6351.3495820
     13.8010000   6351.8179220
     13.8020000   6352.2903850
     13.8030000   6352.7596820
     13.8040000   6353.2290010
     13.8050000   6353.7005130
     13.8060000   6354.1730550
     13.8070000   6354.6454600
     13.8080000   6355.1152090
     13.8090000   6355.5840550
     13.8100000   6356.0540280
     13.8110000   6356.5223990
     13.8120000   6356.9922030
     13.8130000   6357.4621050
     13.8140000   6357.9305740
     13.8150000   6358.3991970
     13.8160000   6358.8687480
     13.8170000   6359.3387190
     13.8180000   6359.8084320
     13.8190000   6360.2780530
     13.8200000   6360.7498950
     13.8210000   6361.2216870
     13.8220000   6361.6907190
     13.8230000   6362.1589270
     13.8240000   6362.6279130
     13.8250000   6363.0980850
     13.8260000   6363.5688290
     13.8270000   6364.0439130
     13.8280000   6364.5136660
     13.8290000   6364.9832250
     13.8300000   6365.4541300
     13.8310000   6365.9225380
     13.8320000   6366.3939530
     13.8330000   6366.8641810
     13.8340000   6367.3349890
     13.8350000   6367.8024290
     13.8360000   6368.2713600
     13.8370000   6368.7446040
     13.8380000   6369.2176520
     13.8390000   6369.6865640
     13.8400000   6370.1573800
     13.8410000   6370.6275870
     13.8420000   6371.0980730
     13.8430000   6371.5676710
     13.8440000   6372.0389790
     13.8450000   6372.5076670
     13.8460000   6372.9820650
     13.8470000   6373.4526850
     13.8480000   6373.9223370
     13.8490000   6374.3932590
     13.8500000   6374.8636990
     13.8510000   6375.3363000
     13.8520000   6375.8089090
     13.8530000   6376.2790270
     13.8540000   6376.7475320
     13.8550000   6377.2189740
     13.8560000   6377.6934730
     13.8570000   6378.1640370
     13.8580000   6378.6336610
     13.8590000   6379.1038910
     13.8600000   6379.5765880
     13.8610000   6380.0485010
     13.8620000   6380.5197270
     13.8630000   6380.9888330
     13.8640000   6381.4593260
     13.8650000   6381.9305000
     13.8660000   6382.4003010
     13.8670000   6382.8722250
     13.8680000   6383.3430690
     13.8690000   6383.8140690
     13.8700000   6384.2843980
     13.8710000   6384.7546510
     13.8720000   6385.2264460
     13.8730000   6385.6965570
     13.8740000   6386.1655070
     13.8750000   6386.6353050
     13.8760000   6387.1039160
     13.8770000   6387.5742430
     13.8780000   6388.0435930
     13.8790000   6388.5139620
     13.8800000   6388.9863970
     13.8810000   6389.4567010
     13.8820000   6389.9265970
     13.8830000   6390.3982770
     13.8840000   6390.8674990
     13.8850000   6391.3382480
     13.8860000   6391.8083720
     13.8870000   6392.2784080
     13.8880000   6392.7554300
     13.8890000   6393.2255190
     13.8900000   6393.6946520
     13.8910000   6394.1638150
     13.8920000   6394.6314140
     13.8930000   6395.1020680
     13.8940000   6395.5699880
     13.8950000   6396.0409140
     13.8960000   6396.5100750
     13.8970000   6396.9789960
     13.8980000   6397.4505910
     13.8990000   6397.9199170
     13.9000000   6398.3885600
     13.9010000   6398.8580700
     13.9020000   6399.3269100
     13.9030000   6399.7957030
     13.9040000   6400.2688060
     13.9050000   6400.7384960
     13.9060000   6401.2098550
     13.9070000   6401.6804460
     13.9080000   6402.1521270
     13.9090000   6402.6221290
     13.9100000   6403.0912130
     13.9110000   6403.5614460
     13.9120000   6404.0317010
     13.9130000   6404.5027330
     13.9140000   6404.9721930
     13.9150000   6405.4427020
     13.9160000   6405.9117090
     13.9170000   6406.3823420
     13.9180000   6406.8522870
     13.9190000   6407.3239960
     13.9200000   6407.7941450
     13.9210000   6408.2710900
     13.9220000   6408.7408090
     13.9230000   6409.2102770
     13.9240000   6409.6786080
     13.9250000   6410.1483110
     13.9260000   6410.6167800
     13.9270000   6411.0868410
     13.9280000   6411.5560490
     13.9290000   6412.0252280
     13.9300000   6412.4955140
     13.9310000   6412.9668290
     13.9320000   6413.4378490
     13.9330000   6413.9092740
     13.9340000   6414.3807570
     13.9350000   6414.8519240
     13.9360000   6415.3240310
     13.9370000   6415.7934640
     13.9380000   6416.2641280
     13.9390000   6416.7350440
     13.9400000   6417.2052240
     13.9410000   6417.6763910
     13.9420000   6418.1469300
     13.9430000   6418.6169110
     13.9440000   6419.0887440
     13.9450000   6419.5595000
     13.9460000   6420.0299940
     13.9470000   6420.5009380
     13.9480000   6420.9713900
     13.9490000   6421.4417570
     13.9500000   6421.9114100
     13.9510000   6422.3820350
     13.9520000   6422.8524290
     13.9530000   6423.3240220
     13.9540000   6423.7933090
     13.9550000   6424.2635080
     13.9560000   6424.7317390
     13.9570000   6425.2017280
     13.9580000   6425.6721670
     13.9590000   6426.1430910
     13.9600000   6426.6142190
     13.9610000   6427.0854550
     13.9620000   6427.5561080
     13.9630000   6428.0296550
     13.9640000   6428.4991690
     13.9650000   6428.9691660
     13.9660000   6429.4390410
     13.9670000   6429.9098360
     13.9680000   6430.3812610
     13.9690000   6430.8509430
     13.9700000   6431.3300510
     13.9710000   6431.8008420
     13.9720000   6432.2719220
     13.9730000   6432.7413970
     13.9740000   6433.2106690
     13.9750000   6433.6805840
     13.9760000   6434.1506620
     13.9770000   6434.6211810
     13.9780000   6435.1152210
     13.9790000   6435.5848220
     13.9800000   6436.0585100
     13.9810000   6436.5275000
     13.9820000   6436.9970520
     13.9830000   6437.4677140
     13.9840000   6437.9387190
     13.9850000   6438.4115570
     13.9860000   6438.8805530
     13.9870000   6439.3534010
     13.9880000   6439.8235090
     13.9890000   6440.2937690
     13.9900000   6440.7633360
     13.9910000   6441.2361370
     13.9920000   6441.7048850
     13.9930000   6442.1737170
     13.9940000   6442.6430170
     13.9950000   6443.1146130
     13.9960000   6443.5831300
     13.9970000   6444.0526810
     13.9980000   6444.5231040
     13.9990000   6444.9939720
     14.0000000   6445.4681100
     14.0010000   6445.9391880
     14.0020000   6446.4087360
     14.0030000   6446.8770040
     14.0040000   6447.3461550
     14.0050000   6447.8166000
     14.0060000   6448.2929960
     14.0070000   6448.7620400
     14.0080000   6449.2326000
     14.0090000   6449.7015860
     14.0100000   6450.1708260
     14.0110000   6450.6425690
     14.0120000   6451.1119640
     14.0130000   6451.5802070
     14.0140000   6452.0493170
     14.0150000   6452.5190670
     14.0160000   6452.9882650
     14.0170000   6453.4573560
     14.0180000   6453.9273590
     14.0190000   6454.3970620
     14.0200000   6454.8660490
     14.0210000   6455.3349690
     14.0220000   6455.8045420
     14.0230000   6456.2815880
     14.0240000   6456.7524720
     14.0250000   6457.2249390
     14.0260000   6457.6931060
     14.0270000   6458.1626520
     14.0280000   6458.6362380
     14.0290000   6459.1064740
     14.0300000   6459.5746320
     14.0310000   6460.0434070
     14.0320000   6460.5139390
     14.0330000   6460.9840500
     14.0340000   6461.4536260
     14.0350000   6461.9236280
     14.0360000   6462.3937700
     14.0370000   6462.8645130
     14.0380000   6463.3338070
     14.0390000   6463.8041730
     14.0400000   6464.2737760
     14.0410000   6464.7444560
     14.0420000   6465.2140090
     14.0430000   6465.6849120
     14.0440000   6466.1604280
     14.0450000   6466.6292510
     14.0460000   6467.1000450
     14.0470000   6467.5704230
     14.0480000   6468.0413380
     14.0490000   6468.5112640
     14.0500000   6468.9805260
     14.0510000   6469.4507380
     14.0520000   6469.9199130
     14.0530000   6470.3888880
     14.0540000   6470.8581280
     14.0550000   6471.3286100
     14.0560000   6471.7990380
     14.0570000   6472.2691320
     14.0580000   6472.7388110
     14.0590000   6473.2098240
     14.0600000   6473.6844060
     14.0610000   6474.1546910
     14.0620000   6474.6242730
     14.0630000   6475.0944490
     14.0640000   6475.5647190
     14.0650000   6476.0347250
     14.0660000   6476.5068810
     14.0670000   6476.9775120
     14.0680000   6477.4467310
     14.0690000   6477.9156140
     14.0700000   6478.3855700
     14.0710000   6478.8547310
     14.0720000   6479.3227770
     14.0730000   6479.7924860
     14.0740000   6480.2623450
     14.0750000   6480.7342220
     14.0760000   6481.2045720
     14.0770000   6481.6740650
     14.0780000   6482.1438940
     14.0790000   6482.6127500
     14.0800000   6483.0827910
     14.0810000   6483.5526220
     14.0820000   6484.0295230
     14.0830000   6484.4996670
     14.0840000   6484.9700940
     14.0850000   6485.4391690
     14.0860000   6485.9094830
     14.0870000   6486.3818220
     14.0880000   6486.8538240
     14.0890000   6487.3265100
     14.0900000   6487.7951260
     14.0910000   6488.2652350
     14.0920000   6488.7383350
     14.0930000   6489.2089420
     14.0940000   6489.6781370
     14.0950000   6490.1477320
     14.0960000   6490.6174700
     14.0970000   6491.0964730
     14.0980000   6491.5668750
     14.0990000   6492.0388740
     14.1000000   6492.5102520
     14.1010000   6492.9858130
     14.1020000   6493.4610820
     14.1030000   6493.9323990
     14.1040000   6494.4057640
     14.1050000   6494.8764040
     14.1060000   6495.3461600
     14.1070000   6495.8148060
     14.1080000   6496.2836590
     14.1090000   6496.7527560
     14.1100000   6497.2240910
     14.1110000   6497.6942280
     14.1120000   6498.1660330
     14.1130000   6498.6376890
     14.1140000   6499.1087830
     14.1150000   6499.5831700
     14.1160000   6500.0572140
     14.1170000   6500.5274130
     14.1180000   6501.0009110
     14.1190000   6501.4709540
     14.1200000   6501.9403340
     14.1210000   6502.4101600
     14.1220000   6502.8782820
     14.1230000   6503.3478040
     14.1240000   6503.8155000
     14.1250000   6504.2860200
     14.1260000   6504.7544550
     14.1270000   6505.2237030
     14.1280000   6505.6924170
     14.1290000   6506.1619700
     14.1300000   6506.6299770
     14.1310000   6507.1005860
     14.1320000   6507.5699040
     14.1330000   6508.0392330
     14.1340000   6508.5099430
     14.1350000   6508.9810690
     14.1360000   6509.4517220
     14.1370000   6509.9266980
     14.1380000   6510.3962890
     14.1390000   6510.8666140
     14.1400000   6511.3368330
     14.1410000   6511.8085050
     14.1420000   6512.2773080
     14.1430000   6512.7462780
     14.1440000   6513.2161090
     14.1450000   6513.6868600
     14.1460000   6514.1585750
     14.1470000   6514.6287420
     14.1480000   6515.1000060
     14.1490000   6515.5676250
     14.1500000   6516.0397310
     14.1510000   6516.5091060
     14.1520000   6516.9787970
     14.1530000   6517.4484220
     14.1540000   6517.9178380
     14.1550000   6518.3865670
     14.1560000   6518.8551920
     14.1570000   6519.3241190
     14.1580000   6519.7926390
     14.1590000   6520.2634290
     14.1600000   6520.7325520
     14.1610000   6521.2025760
     14.1620000   6521.6721840
     14.1630000   6522.1424110
     14.1640000   6522.6110870
     14.1650000   6523.0808050
     14.1660000   6523.5493640
     14.1670000   6524.0186930
     14.1680000   6524.4878820
     14.1690000   6524.9581520
     14.1700000   6525.4277460
     14.1710000   6525.8977910
     14.1720000   6526.3674480
     14.1730000   6526.8377910
     14.1740000   6527.3072030
     14.1750000   6527.7758980
     14.1760000   6528.2466990
     14.1770000   6528.7160160
     14.1780000   6529.1853140
     14.1790000   6529.6553030
     14.1800000   6530.1248350
     14.1810000   6530.5953790
     14.1820000   6531.0637520
     14.1830000   6531.5331100
     14.1840000   6532.0028150
     14.1850000   6532.4715930
     14.1860000   6532.9409800
     14.1870000   6533.4108180
     14.1880000   6533.8795550
     14.1890000   6534.3487650
     14.1900000   6534.8185070
     14.1910000   6535.2873430
     14.1920000   6535.7563860
     14.1930000   6536.2257040
     14.1940000   6536.6957820
     14.1950000   6537.1654800
     14.1960000   6537.6349920
     14.1970000   6538.1066480
     14.1980000   6538.5778430
     14.1990000   6539.0484320
     14.2000000   6539.5191140
     14.2010000   6539.9909240
     14.2020000   6540.4619270
     14.2030000   6540.9326990
     14.2040000   6541.4024380
     14.2050000   6541.8724760
     14.2060000   6542.3419990
     14.2070000   6542.8114130
     14.2080000   6543.2806410
     14.2090000   6543.7496860
     14.2100000   6544.2200240
     14.2110000   6544.6876300
     14.2120000   6545.1582570
     14.2130000   6545.6291290
     14.2140000   6546.1029090
     14.2150000   6546.5744420
     14.2160000   6547.0437210
     14.2170000   6547.5127370
     14.2180000   6547.9826340
     14.2190000   6548.4521610
     14.2200000   6548.9216880
     14.2210000   6549.3904870
     14.2220000   6549.8601380
     14.2230000   6550.3289590
     14.2240000   6550.7986090
     14.2250000   6551.2671380
     14.2260000   6551.7361110
     14.2270000   6552.2059840
     14.2280000   6552.6763150
     14.2290000   6553.1443150
     14.2300000   6553.6134720
     14.2310000   6554.0825200
     14.2320000   6554.5531620
     14.2330000   6555.0233190
     14.2340000   6555.4937470
     14.2350000   6555.9627250
     14.2360000   6556.4371100
     14.2370000   6556.9132660
     14.2380000   6557.3834010
     14.2390000   6557.8535420
     14.2400000   6558.3232240
     14.2410000   6558.7926530
     14.2420000   6559.2653640
     14.2430000   6559.7356390
     14.2440000   6560.2055870
     14.2450000   6560.6748410
     14.2460000   6561.1459790
     14.2470000   6561.6159600
     14.2480000   6562.0855760
     14.2490000   6562.5546590
     14.2500000   6563.0250120
     14.2510000   6563.4947390
     14.2520000   6563.9637250
     14.2530000   6564.4325030
     14.2540000   6564.9047530
     14.2550000   6565.3739710
     14.2560000   6565.8439330
     14.2570000   6566.3143150
     14.2580000   6566.7847980
     14.2590000   6567.2567810
     14.2600000   6567.7264060
     14.2610000   6568.1970950
     14.2620000   6568.6679320
     14.2630000   6569.1388290
     14.2640000   6569.6089070
     14.2650000   6570.0811890
     14.2660000   6570.5508820
     14.2670000   6571.0191800
     14.2680000   6571.4876620
     14.2690000   6571.9574620
     14.2700000   6572.4273870
     14.2710000   6572.8965360
     14.2720000   6573.3669000
     14.2730000   6573.8376610
     14.2740000   6574.3086180
     14.2750000   6574.7791650
     14.2760000   6575.2487520
     14.2770000   6575.7181030
     14.2780000   6576.1900830
     14.2790000   6576.6599350
     14.2800000   6577.1291790
     14.2810000   6577.5975160
     14.2820000   6578.0665570
     14.2830000   6578.5352640
     14.2840000   6579.0051530
     14.2850000   6579.4752620
     14.2860000   6579.9442660
     14.2870000   6580.4148110
     14.2880000   6580.8839230
     14.2890000   6581.3519620
     14.2900000   6581.8223870
     14.2910000   6582.2916590
     14.2920000   6582.7613660
     14.2930000   6583.2328090
     14.2940000   6583.7028340
     14.2950000   6584.1719250
     14.2960000   6584.6411480
     14.2970000   6585.1109880
     14.2980000   6585.5805930
     14.2990000   6586.0507150
     14.3000000   6586.5199190
     14.3010000   6586.9894690
     14.3020000   6587.4602880
     14.3030000   6587.9310710
     14.3040000   6588.3995520
     14.3050000   6588.8725480
     14.3060000   6589.3426030
     14.3070000   6589.8122550
     14.3080000   6590.2833040
     14.3090000   6590.7524090
     14.3100000   6591.2222250
     14.3110000   6591.6907990
     14.3120000   6592.1604210
     14.3130000   6592.6292150
     14.3140000   6593.0995990
     14.3150000   6593.5690740
     14.3160000   6594.0409960
     14.3170000   6594.5097270
     14.3180000   6594.9796040
     14.3190000   6595.4489780
     14.3200000   6595.9227970
     14.3210000   6596.3927120
     14.3220000   6596.8624940
     14.3230000   6597.3320490
     14.3240000   6597.8013250
     14.3250000   6598.2709300
     14.3260000   6598.7400390
     14.3270000   6599.2096070
     14.3280000   6599.6780820
     14.3290000   6600.1476700
     14.3300000   6600.6178490
     14.3310000   6601.0901990
     14.3320000   6601.5600350
     14.3330000   6602.0309400
     14.3340000   6602.5003480
     14.3350000   6602.9727620
     14.3360000   6603.4422260
     14.3370000   6603.9174480
     14.3380000   6604.3872500
     14.3390000   6604.8606380
     14.3400000   6605.3303670
     14.3410000   6605.7999980
     14.3420000   6606.2705250
     14.3430000   6606.7393560
     14.3440000   6607.2090610
     14.3450000   6607.6788560
     14.3460000   6608.1503990
     14.3470000   6608.6191840
     14.3480000   6609.0879600
     14.3490000   6609.5575880
     14.3500000   6610.0274930
     14.3510000   6610.4970570
     14.3520000   6610.9677340
     14.3530000   6611.4370720
     14.3540000   6611.9108500
     14.3550000   6612.3825940
     14.3560000   6612.8558030
     14.3570000   6613.3288370
     14.3580000   6613.7986230
     14.3590000   6614.2670380
     14.3600000   6614.7368300
     14.3610000   6615.2065660
     14.3620000   6615.6758990
     14.3630000   6616.1455220
     14.3640000   6616.6143050
     14.3650000   6617.0841780
     14.3660000   6617.5541300
     14.3670000   6618.0237170
     14.3680000   6618.4942310
     14.3690000   6618.9688080
     14.3700000   6619.4436170
     14.3710000   6619.9172580
     14.3720000   6620.3874040
     14.3730000   6620.8642630
     14.3740000   6621.3346070
     14.3750000   6621.8061090
     14.3760000   6622.2782770
     14.3770000   6622.7497180
     14.3780000   6623.2193060
     14.3790000   6623.6905150
     14.3800000   6624.1625920
     14.3810000   6624.6323530
     14.3820000   6625.1031560
     14.3830000   6625.5738210
     14.3840000   6626.0448380
     14.3850000   6626.5160420
     14.3860000   6626.9860440
     14.3870000   6627.4562410
     14.3880000   6627.9253110
     14.3890000   6628.3966550
     14.3900000   6628.8670020
     14.3910000   6629.3378120
     14.3920000   6629.8097910
     14.3930000   6630.2804930
     14.3940000   6630.7524090
     14.3950000   6631.2231670
     14.3960000   6631.6935760
     14.3970000   6632.1642880
     14.3980000   6632.6345690
     14.3990000   6633.1048950
     14.4000000   6633.5762640
     14.4010000   6634.0516530
     14.4020000   6634.5215630
     14.4030000   6634.9930250
     14.4040000   6635.4633670
     14.4050000   6635.9366300
     14.4060000   6636.4060870
     14.4070000   6636.8748180
     14.4080000   6637.3439820
     14.4090000   6637.8141880
     14.4100000   6638.2837230
     14.4110000   6638.7551650
     14.4120000   6639.2241430
     14.4130000   6639.6951870
     14.4140000   6640.1665490
     14.4150000   6640.6359490
     14.4160000   6641.1074130
     14.4170000   6641.5777870
     14.4180000   6642.0500610
     14.4190000   6642.5206060
     14.4200000   6642.9920740
     14.4210000   6643.4622960
     14.4220000   6643.9334920
     14.4230000   6644.4080740
     14.4240000   6644.8811740
     14.4250000   6645.3513150
     14.4260000   6645.8246810
     14.4270000   6646.2984360
     14.4280000   6646.7684130
     14.4290000   6647.2376610
     14.4300000   6647.7079460
     14.4310000   6648.1785590
     14.4320000   6648.6477430
     14.4330000   6649.1177240
     14.4340000   6649.5872680
     14.4350000   6650.0562700
     14.4360000   6650.5254980
     14.4370000   6650.9950750
     14.4380000   6651.4648230
     14.4390000   6651.9358010
     14.4400000   6652.4050530
     14.4410000   6652.8745560
     14.4420000   6653.3445930
     14.4430000   6653.8144090
     14.4440000   6654.2848510
     14.4450000   6654.7551020
     14.4460000   6655.2246690
     14.4470000   6655.6931900
     14.4480000   6656.1642350
     14.4490000   6656.6344070
     14.4500000   6657.1048200
     14.4510000   6657.5755880
     14.4520000   6658.0443960
     14.4530000   6658.5136320
     14.4540000   6658.9851090
     14.4550000   6659.4546540
     14.4560000   6659.9280200
     14.4570000   6660.3980390
     14.4580000   6660.8675000
     14.4590000   6661.3376780
     14.4600000   6661.8062530
     14.4610000   6662.2754630
     14.4620000   6662.7468130
     14.4630000   6663.2163600
     14.4640000   6663.6864690
     14.4650000   6664.1582360
     14.4660000   6664.6285530
     14.4670000   6665.1005400
     14.4680000   6665.5710970
     14.4690000   6666.0431690
     14.4700000   6666.5142060
     14.4710000   6666.9856210
     14.4720000   6667.4584990
     14.4730000   6667.9303500
     14.4740000   6668.3998360
     14.4750000   6668.8713910
     14.4760000   6669.3462340
     14.4770000   6669.8226410
     14.4780000   6670.2928200
     14.4790000   6670.7654800
     14.4800000   6671.2346510
     14.4810000   6671.7052530
     14.4820000   6672.1770110
     14.4830000   6672.6468250
     14.4840000   6673.1162270
     14.4850000   6673.5845980
     14.4860000   6674.0537990
     14.4870000   6674.5235830
     14.4880000   6674.9938170
     14.4890000   6675.4646070
     14.4900000   6675.9346660
     14.4910000   6676.4049110
     14.4920000   6676.8739000
     14.4930000   6677.3478490
     14.4940000   6677.8189330
     14.4950000   6678.2896760
     14.4960000   6678.7602660
     14.4970000   6679.2336310
     14.4980000   6679.7041860
     14.4990000   6680.1787130
     14.5000000   6680.6517570
     14.5010000   6681.1222140
     14.5020000   6681.5978160
     14.5030000   6682.0775490
     14.5040000   6682.5483820
     14.5050000   6683.0204550
     14.5060000   6683.4913830
     14.5070000   6683.9632290
     14.5080000   6684.4332180
     14.5090000   6684.9045100
     14.5100000   6685.3739600
     14.5110000   6685.8438980
     14.5120000   6686.3138730
     14.5130000   6686.7862180
     14.5140000   6687.2562620
     14.5150000   6687.7262380
     14.5160000   6688.1981480
     14.5170000   6688.6697940
     14.5180000   6689.1399350
     14.5190000   6689.6105070
     14.5200000   6690.0831480
     14.5210000   6690.5544210
     14.5220000   6691.0259020
     14.5230000   6691.4976130
     14.5240000   6691.9683840
     14.5250000   6692.4493360
     14.5260000   6692.9229390
     14.5270000   6693.3926610
     14.5280000   6693.8639660
     14.5290000   6694.3353370
     14.5300000   6694.8062810
     14.5310000   6695.2789260
     14.5320000   6695.7486140
     14.5330000   6696.2261910
     14.5340000   6696.6960370
     14.5350000   6697.1670390
     14.5360000   6697.6353340
     14.5370000   6698.1084200
     14.5380000   6698.5857990
     14.5390000   6699.0605790
     14.5400000   6699.5400680
     14.5410000   6700.0227580
     14.5420000   6700.4934600
     14.5430000   6700.9637040
     14.5440000   6701.4349150
     14.5450000   6701.9048520
     14.5460000   6702.3797000
     14.5470000   6702.8578740
     14.5480000   6703.3359720
     14.5490000   6703.8104820
     14.5500000   6704.2786080
     14.5510000   6704.7529910
     14.5520000   6705.2259520
     14.5530000   6705.6972560
     14.5540000   6706.1702490
     14.5550000   6706.6403720
     14.5560000   6707.1200520
     14.5570000   6707.5915430
     14.5580000   6708.0623480
     14.5590000   6708.5322280
     14.5600000   6709.0043610
     14.5610000   6709.4785100
     14.5620000   6709.9585530
     14.5630000   6710.4276670
     14.5640000   6710.8987540
     14.5650000   6711.3680010
     14.5660000   6711.8407650
     14.5670000   6712.3097890
     14.5680000   6712.7796130
     14.5690000   6713.2503800
     14.5700000   6713.7195350
     14.5710000   6714.1883870
     14.5720000   6714.6654170
     14.5730000   6715.1356660
     14.5740000   6715.6064040
     14.5750000   6716.0771700
     14.5760000   6716.5466110
     14.5770000   6717.0166610
     14.5780000   6717.4851600
     14.5790000   6717.9546660
     14.5800000   6718.4236000
     14.5810000   6718.8942390
     14.5820000   6719.3641500
     14.5830000   6719.8352590
     14.5840000   6720.3033110
     14.5850000   6720.7750830
     14.5860000   6721.2487950
     14.5870000   6721.7231380
     14.5880000   6722.1937500
     14.5890000   6722.6655590
     14.5900000   6723.1388090
     14.5910000   6723.6104350
     14.5920000   6724.0799440
     14.5930000   6724.5502650
     14.5940000   6725.0216860
     14.5950000   6725.4964140
     14.5960000   6725.9705290
     14.5970000   6726.4420780
     14.5980000   6726.9112910
     14.5990000   6727.3807570
     14.6000000   6727.8500300
     14.6010000   6728.3186740
     14.6020000   6728.7881590
     14.6030000   6729.2595450
     14.6040000   6729.7284400
     14.6050000   6730.1979650
     14.6060000   6730.6673870
     14.6070000   6731.1419490
     14.6080000   6731.6136990
     14.6090000   6732.0913290
     14.6100000   6732.5618000
     14.6110000   6733.0332740
     14.6120000   6733.5105730
     14.6130000   6733.9895880
     14.6140000   6734.4605670
     14.6150000   6734.9542610
     14.6160000   6735.4248190
     14.6170000   6735.8988690
     14.6180000   6736.3689020
     14.6190000   6736.8384820
     14.6200000   6737.3084630
     14.6210000   6737.7782340
     14.6220000   6738.2480190
     14.6230000   6738.7173340
     14.6240000   6739.1881240
     14.6250000   6739.6571040
     14.6260000   6740.1307110
     14.6270000   6740.5993430
     14.6280000   6741.0690980
     14.6290000   6741.5391480
     14.6300000   6742.0117320
     14.6310000   6742.4842180
     14.6320000   6742.9552380
     14.6330000   6743.4288450
     14.6340000   6743.8968480
     14.6350000   6744.3683180
     14.6360000   6744.8472150
     14.6370000   6745.3179520
     14.6380000   6745.7868240
     14.6390000   6746.2553470
     14.6400000   6746.7289350
     14.6410000   6747.1978420
     14.6420000   6747.6667190
     14.6430000   6748.1360780
     14.6440000   6748.6050250
     14.6450000   6749.0796480
     14.6460000   6749.5480480
     14.6470000   6750.0189130
     14.6480000   6750.4912240
     14.6490000   6750.9613870
     14.6500000   6751.4304310
     14.6510000   6751.8995480
     14.6520000   6752.3675920
     14.6530000   6752.8363980
     14.6540000   6753.3060890
     14.6550000   6753.7752480
     14.6560000   6754.2447320
     14.6570000   6754.7179970
     14.6580000   6755.1855000
     14.6590000   6755.6549510
     14.6600000   6756.1240300
     14.6610000   6756.5933470
     14.6620000   6757.0699260
     14.6630000   6757.5392920
     14.6640000   6758.0088550
     14.6650000   6758.4784420
     14.6660000   6758.9526630
     14.6670000   6759.4219040
     14.6680000   6759.8990650
     14.6690000   6760.3686560
     14.6700000   6760.8384070
     14.6710000   6761.3109670
     14.6720000   6761.7797820
     14.6730000   6762.2490450
     14.6740000   6762.7199180
     14.6750000   6763.1890070
     14.6760000   6763.6580780
     14.6770000   6764.1278930
     14.6780000   6764.6013100
     14.6790000   6765.0718980
     14.6800000   6765.5419370
     14.6810000   6766.0116970
     14.6820000   6766.4805510
     14.6830000   6766.9510080
     14.6840000   6767.4209910
     14.6850000   6767.8911200
     14.6860000   6768.3594330
     14.6870000   6768.8314860
     14.6880000   6769.3001300
     14.6890000   6769.7701830
     14.6900000   6770.2395370
     14.6910000   6770.7071690
     14.6920000   6771.1753580
     14.6930000   6771.6457270
     14.6940000   6772.1152180
     14.6950000   6772.5839600
     14.6960000   6773.0575460
     14.6970000   6773.5354600
     14.6980000   6774.0048350
     14.6990000   6774.4744830
     14.7000000   6774.9444150
     14.7010000   6775.4175670
     14.7020000   6775.8881830
     14.7030000   6776.3584010
     14.7040000   6776.8287320
     14.7050000   6777.3025080
     14.7060000   6777.7725510
     14.7070000   6778.2437170
     14.7080000   6778.7154200
     14.7090000   6779.1861570
     14.7100000   6779.6583410
     14.7110000   6780.1281290
     14.7120000   6780.5971950
     14.7130000   6781.0656700
     14.7140000   6781.5352730
     14.7150000   6782.0043330
     14.7160000   6782.4729810
     14.7170000   6782.9427890
     14.7180000   6783.4117850
     14.7190000   6783.8802630
     14.7200000   6784.3519250
     14.7210000   6784.8225160
     14.7220000   6785.3087040
     14.7230000   6785.7828280
     14.7240000   6786.2701600
     14.7250000   6786.7519180
     14.7260000   6787.2352960
     14.7270000   6787.7063640
     14.7280000   6788.1781290
     14.7290000   6788.6488310
     14.7300000   6789.1194140
     14.7310000   6789.5903670
     14.7320000   6790.0617460
     14.7330000   6790.5317140
     14.7340000   6791.0022840
     14.7350000   6791.4711800
     14.7360000   6791.9424440
     14.7370000   6792.4137310
     14.7380000   6792.8846480
     14.7390000   6793.3548550
     14.7400000   6793.8242860
     14.7410000   6794.2960580
     14.7420000   6794.7706570
     14.7430000   6795.2399030
     14.7440000   6795.7107040
     14.7450000   6796.1804160
     14.7460000   6796.6503910
     14.7470000   6797.1186020
     14.7480000   6797.5914400
     14.7490000   6798.0644000
     14.7500000   6798.5339890
     14.7510000   6799.0070190
     14.7520000   6799.4750660
     14.7530000   6799.9441900
     14.7540000   6800.4156980
     14.7550000   6800.8860430
     14.7560000   6801.3577870
     14.7570000   6801.8295440
     14.7580000   6802.3021410
     14.7590000   6802.7720270
     14.7600000   6803.2422600
     14.7610000   6803.7147300
     14.7620000   6804.1839560
     14.7630000   6804.6540100
     14.7640000   6805.1236060
     14.7650000   6805.5926640
     14.7660000   6806.0628540
     14.7670000   6806.5315310
     14.7680000   6807.0063740
     14.7690000   6807.4824320
     14.7700000   6807.9609890
     14.7710000   6808.4310730
     14.7720000   6808.9034390
     14.7730000   6809.3732550
     14.7740000   6809.8422530
     14.7750000   6810.3118560
     14.7760000   6810.7828540
     14.7770000   6811.2545320
     14.7780000   6811.7237370
     14.7790000   6812.1957210
     14.7800000   6812.6639610
     14.7810000   6813.1333340
     14.7820000   6813.6102490
     14.7830000   6814.0825620
     14.7840000   6814.5527290
     14.7850000   6815.0225980
     14.7860000   6815.4931510
     14.7870000   6815.9620720
     14.7880000   6816.4313240
     14.7890000   6816.9014920
     14.7900000   6817.3704610
     14.7910000   6817.8403240
     14.7920000   6818.3100070
     14.7930000   6818.7813560
     14.7940000   6819.2496890
     14.7950000   6819.7199010
     14.7960000   6820.1906600
     14.7970000   6820.6622780
     14.7980000   6821.1324970
     14.7990000   6821.6067770
     14.8000000   6822.0782270
     14.8010000   6822.5496570
     14.8020000   6823.0216290
     14.8030000   6823.4923830
     14.8040000   6823.9654190
     14.8050000   6824.4361230
     14.8060000   6824.9101980
     14.8070000   6825.3840000
     14.8080000   6825.8549520
     14.8090000   6826.3279290
     14.8100000   6826.7999620
     14.8110000   6827.2716420
     14.8120000   6827.7446520
     14.8130000   6828.2157640
     14.8140000   6828.6864920
     14.8150000   6829.1561280
     14.8160000   6829.6270280
     14.8170000   6830.0964440
     14.8180000   6830.5663590
     14.8190000   6831.0379550
     14.8200000   6831.5082270
     14.8210000   6831.9804930
     14.8220000   6832.4504380
     14.8230000   6832.9238300
     14.8240000   6833.3951410
     14.8250000   6833.8692770
     14.8260000   6834.3420880
     14.8270000   6834.8134730
     14.8280000   6835.2836380
     14.8290000   6835.7580390
     14.8300000   6836.2278170
     14.8310000   6836.6995840
     14.8320000   6837.1706350
     14.8330000   6837.6471640
     14.8340000   6838.1195580
     14.8350000   6838.5894160
     14.8360000   6839.0642170
     14.8370000   6839.5357230
     14.8380000   6840.0071160
     14.8390000   6840.4808490
     14.8400000   6840.9570100
     14.8410000   6841.4298500
     14.8420000   6841.9051920
     14.8430000   6842.3794030
     14.8440000   6842.8592030
     14.8450000   6843.3302080
     14.8460000   6843.8006140
     14.8470000   6844.2715290
     14.8480000   6844.7443540
     14.8490000   6845.2158450
     14.8500000   6845.6889100
     14.8510000   6846.1609290
     14.8520000   6846.6320480
     14.8530000   6847.1037000
     14.8540000   6847.5747950
     14.8550000   6848.0493180
     14.8560000   6848.5201960
     14.8570000   6848.9902950
     14.8580000   6849.4634680
     14.8590000   6849.9342350
     14.8600000   6850.4054100
     14.8610000   6850.8790750
     14.8620000   6851.3507440
     14.8630000   6851.8226170
     14.8640000   6852.2928000
     14.8650000   6852.7640840
     14.8660000   6853.2390100
     14.8670000   6853.7098110
     14.8680000   6854.1805120
     14.8690000   6854.6559840
     14.8700000   6855.1265350
     14.8710000   6855.6033290
     14.8720000   6856.0732340
     14.8730000   6856.5431230
     14.8740000   6857.0166990
     14.8750000   6857.4913350
     14.8760000   6857.9623370
     14.8770000   6858.4362250
     14.8780000   6858.9089510
     14.8790000   6859.3801040
     14.8800000   6859.8538300
     14.8810000   6860.3228390
     14.8820000   6860.7970030
     14.8830000   6861.2677220
     14.8840000   6861.7394390
     14.8850000   6862.2106940
     14.8860000   6862.6833130
     14.8870000   6863.1544010
     14.8880000   6863.6279460
     14.8890000   6864.0979250
     14.8900000   6864.5705160
     14.8910000   6865.0406950
     14.8920000   6865.5124910
     14.8930000   6865.9823720
     14.8940000   6866.4522340
     14.8950000   6866.9259910
     14.8960000   6867.3992600
     14.8970000   6867.8729520
     14.8980000   6868.3433440
     14.8990000   6868.8134450
     14.9000000   6869.2837030
     14.9010000   6869.7582310
     14.9020000   6870.2333810
     14.9030000   6870.7048760
     14.9040000   6871.1762290
     14.9050000   6871.6488430
     14.9060000   6872.1194360
     14.9070000   6872.5905110
     14.9080000   6873.0657670
     14.9090000   6873.5394300
     14.9100000   6874.0106230
     14.9110000   6874.4805070
     14.9120000   6874.9515050
     14.9130000   6875.4247760
     14.9140000   6875.8968260
     14.9150000   6876.3673190
     14.9160000   6876.8392260
     14.9170000   6877.3089170
     14.9180000   6877.7799910
     14.9190000   6878.2522820
     14.9200000   6878.7304320
     14.9210000   6879.2042630
     14.9220000   6879.6787700
     14.9230000   6880.1500720
     14.9240000   6880.6203270
     14.9250000   6881.0915390
     14.9260000   6881.5658590
     14.9270000   6882.0361510
     14.9280000   6882.5064140
     14.9290000   6882.9794360
     14.9300000   6883.4505060
     14.9310000   6883.9220060
     14.9320000   6884.3942230
     14.9330000   6884.8656080
     14.9340000   6885.3392940
     14.9350000   6885.8121530
     14.9360000   6886.2829860
     14.9370000   6886.7562750
     14.9380000   6887.2269290
     14.9390000   6887.6998640
     14.9400000   6888.1710170
     14.9410000   6888.6449960
     14.9420000   6889.1174430
     14.9430000   6889.5876900
     14.9440000   6890.0584140
     14.9450000   6890.5293410
     14.9460000   6890.9992230
     14.9470000   6891.4676510
     14.9480000   6891.9385240
     14.9490000   6892.4085420
     14.9500000   6892.8785280
     14.9510000   6893.3483650
     14.9520000   6893.8184350
     14.9530000   6894.2874340
     14.9540000   6894.7566300
     14.9550000   6895.2254000
     14.9560000   6895.6956950
     14.9570000   6896.1726160
     14.9580000   6896.6466010
     14.9590000   6897.1167750
     14.9600000   6897.5874310
     14.9610000   6898.0566590
     14.9620000   6898.5286980
     14.9630000   6898.9979310
     14.9640000   6899.4679620
     14.9650000   6899.9379720
     14.9660000   6900.4069580
     14.9670000   6900.8780730
     14.9680000   6901.3493200
     14.9690000   6901.8182640
     14.9700000   6902.2888720
     14.9710000   6902.7616310
     14.9720000   6903.2316000
     14.9730000   6903.7033410
     14.9740000   6904.1769520
     14.9750000   6904.6571960
     14.9760000   6905.1303790
     14.9770000   6905.6067640
     14.9780000   6906.0803660
     14.9790000   6906.5553090
     14.9800000   6907.0296470
     14.9810000   6907.5014300
     14.9820000   6907.9730210
     14.9830000   6908.4427020
     14.9840000   6908.9140900
     14.9850000   6909.3864220
     14.9860000   6909.8574440
     14.9870000   6910.3286610
     14.9880000   6910.7990190
     14.9890000   6911.2726020
     14.9900000   6911.7422870
     14.9910000   6912.2143390
     14.9920000   6912.6854100
     14.9930000   6913.1556930
     14.9940000   6913.6306120
     14.9950000   6914.1025680
     14.9960000   6914.5735900
     14.9970000   6915.0438020
     14.9980000   6915.5155240
     14.9990000   6915.9866230
     15.0000000   6916.4578440


==> gnuplot1/exam1/cpu_time/opt-1w-time.dat <==
      0.0010000      0.4167260
      0.0020000      0.4931460
      0.0030000      0.5649950
      0.0040000      0.6367810
      0.0050000      0.7043270
      0.0060000      0.7710470
      0.0070000      0.8339600
      0.0080000      0.8967010
      0.0090000      0.9582220
      0.0100000      1.0207960
      0.0110000      1.0823200
      0.0120000      1.1434480
      0.0130000      1.2065370
      0.0140000      1.2684720
      0.0150000      1.3292650
      0.0160000      1.3906870
      0.0170000      1.4524450
      0.0180000      1.5148620
      0.0190000      1.5770700
      0.0200000      1.6422020
      0.0210000      1.7074870
      0.0220000      1.7694500
      0.0230000      1.8330480
      0.0240000      1.8974190
      0.0250000      1.9617770
      0.0260000      2.0263830
      0.0270000      2.0907990
      0.0280000      2.1563590
      0.0290000      2.2208360
      0.0300000      2.2860080
      0.0310000      2.3504920
      0.0320000      2.4153780
      0.0330000      2.4803450
      0.0340000      2.5457180
      0.0350000      2.6219580
      0.0360000      2.6870090
      0.0370000      2.7581190
      0.0380000      2.8233300
      0.0390000      2.8880120
      0.0400000      2.9538110
      0.0410000      3.0187020
      0.0420000      3.0839940
      0.0430000      3.1503130
      0.0440000      3.2165070
      0.0450000      3.2875140
      0.0460000      3.3546170
      0.0470000      3.4204530
      0.0480000      3.4860950
      0.0490000      3.5514670
      0.0500000      3.6182090
      0.0510000      3.6842860
      0.0520000      3.7489910
      0.0530000      3.8171700
      0.0540000      3.8824990
      0.0550000      3.9490500
      0.0560000      4.0148490
      0.0570000      4.0809600
      0.0580000      4.1470850
      0.0590000      4.2134020
      0.0600000      4.2794280
      0.0610000      4.3455450
      0.0620000      4.4117300
      0.0630000      4.4776080
      0.0640000      4.5451070
      0.0650000      4.6117530
      0.0660000      4.6779570
      0.0670000      4.7440070
      0.0680000      4.8104520
      0.0690000      4.8762680
      0.0700000      4.9428800
      0.0710000      5.0092390
      0.0720000      5.0758790
      0.0730000      5.1430420
      0.0740000      5.2097590
      0.0750000      5.2758980
      0.0760000      5.3432320
      0.0770000      5.4099390
      0.0780000      5.4769660
      0.0790000      5.5435680
      0.0800000      5.6112910
      0.0810000      5.6787670
      0.0820000      5.7472310
      0.0830000      5.8143720
      0.0840000      5.8816190
      0.0850000      5.9487060
      0.0860000      6.0162800
      0.0870000      6.0837730
      0.0880000      6.1509420
      0.0890000      6.2184330
      0.0900000      6.2863020
      0.0910000      6.3543330
      0.0920000      6.4222520
      0.0930000      6.4895300
      0.0940000      6.5572070
      0.0950000      6.6272560
      0.0960000      6.6941720
      0.0970000      6.7651790
      0.0980000      6.8326400
      0.0990000      6.9001060
      0.1000000      6.9686220
      0.1010000      7.0376890
      0.1020000      7.1051380
      0.1030000      7.1727020
      0.1040000      7.2408170
      0.1050000      7.3086570
      0.1060000      7.3763590
      0.1070000      7.4436380
      0.1080000      7.5114140
      0.1090000      7.5799160
      0.1100000      7.6512730
      0.1110000      7.7188580
      0.1120000      7.7864840
      0.1130000      7.8543630
      0.1140000      7.9253860
      0.1150000      7.9969320
      0.1160000      8.0652690
      0.1170000      8.1344790
      0.1180000      8.2027710
      0.1190000      8.2708400
      0.1200000      8.3391900
      0.1210000      8.4067850
      0.1220000      8.4749770
      0.1230000      8.5432940
      0.1240000      8.6118200
      0.1250000      8.6803520
      0.1260000      8.7486610
      0.1270000      8.8171750
      0.1280000      8.8851290
      0.1290000      8.9564450
      0.1300000      9.0252680
      0.1310000      9.0935440
      0.1320000      9.1618330
      0.1330000      9.2300760
      0.1340000      9.2990690
      0.1350000      9.3684370
      0.1360000      9.4401750
      0.1370000      9.5089740
      0.1380000      9.5780960
      0.1390000      9.6465710
      0.1400000      9.7185640
      0.1410000      9.7869660
      0.1420000      9.8556200
      0.1430000      9.9243990
      0.1440000      9.9934020
      0.1450000     10.0620340
      0.1460000     10.1304580
      0.1470000     10.1990520
      0.1480000     10.2673200
      0.1490000     10.3356540
      0.1500000     10.4037330
      0.1510000     10.4718460
      0.1520000     10.5407140
      0.1530000     10.6093160
      0.1540000     10.6776720
      0.1550000     10.7455540
      0.1560000     10.8131370
      0.1570000     10.8808980
      0.1580000     10.9487030
      0.1590000     11.0174100
      0.1600000     11.0854360
      0.1610000     11.1546580
      0.1620000     11.2271820
      0.1630000     11.2962350
      0.1640000     11.3657170
      0.1650000     11.4385600
      0.1660000     11.5072310
      0.1670000     11.5762460
      0.1680000     11.6447980
      0.1690000     11.7137700
      0.1700000     11.7827630
      0.1710000     11.8521350
      0.1720000     11.9214710
      0.1730000     11.9905790
      0.1740000     12.0599000
      0.1750000     12.1288400
      0.1760000     12.2008920
      0.1770000     12.2701540
      0.1780000     12.3397330
      0.1790000     12.4088500
      0.1800000     12.4779250
      0.1810000     12.5469890
      0.1820000     12.6158160
      0.1830000     12.6847140
      0.1840000     12.7545130
      0.1850000     12.8240550
      0.1860000     12.8936680
      0.1870000     12.9621800
      0.1880000     13.0308110
      0.1890000     13.0994350
      0.1900000     13.1677610
      0.1910000     13.2366230
      0.1920000     13.3051990
      0.1930000     13.3733680
      0.1940000     13.4429730
      0.1950000     13.5115710
      0.1960000     13.5807780
      0.1970000     13.6506030
      0.1980000     13.7203130
      0.1990000     13.7895950
      0.2000000     13.8594540
      0.2010000     13.9302250
      0.2020000     14.0008010
      0.2030000     14.0700720
      0.2040000     14.1398190
      0.2050000     14.2087920
      0.2060000     14.2781350
      0.2070000     14.3524230
      0.2080000     14.4254410
      0.2090000     14.4956250
      0.2100000     14.5652250
      0.2110000     14.6348470
      0.2120000     14.7044600
      0.2130000     14.7732220
      0.2140000     14.8420590
      0.2150000     14.9113360
      0.2160000     14.9851740
      0.2170000     15.0546630
      0.2180000     15.1255120
      0.2190000     15.1947730
      0.2200000     15.2642420
      0.2210000     15.3336940
      0.2220000     15.4026840
      0.2230000     15.4721910
      0.2240000     15.5419200
      0.2250000     15.6115150
      0.2260000     15.6819100
      0.2270000     15.7518550
      0.2280000     15.8216210
      0.2290000     15.8908870
      0.2300000     15.9599900
      0.2310000     16.0292800
      0.2320000     16.0990020
      0.2330000     16.1684210
      0.2340000     16.2382860
      0.2350000     16.3090990
      0.2360000     16.3788760
      0.2370000     16.4486650
      0.2380000     16.5184790
      0.2390000     16.5989590
      0.2400000     16.6683780
      0.2410000     16.7382830
      0.2420000     16.8074030
      0.2430000     16.8777460
      0.2440000     16.9478320
      0.2450000     17.0175010
      0.2460000     17.0881360
      0.2470000     17.1579460
      0.2480000     17.2278160
      0.2490000     17.2963350
      0.2500000     17.3656650
      0.2510000     17.4357320
      0.2520000     17.5062160
      0.2530000     17.5762700
      0.2540000     17.6479960
      0.2550000     17.7214780
      0.2560000     17.7912560
      0.2570000     17.8609710
      0.2580000     17.9310660
      0.2590000     18.0037350
      0.2600000     18.0731140
      0.2610000     18.1432040
      0.2620000     18.2121180
      0.2630000     18.2814620
      0.2640000     18.3511920
      0.2650000     18.4213510
      0.2660000     18.4912620
      0.2670000     18.5607060
      0.2680000     18.6309590
      0.2690000     18.7018990
      0.2700000     18.7716000
      0.2710000     18.8414430
      0.2720000     18.9142410
      0.2730000     18.9874270
      0.2740000     19.0604020
      0.2750000     19.1300580
      0.2760000     19.2001870
      0.2770000     19.2698330
      0.2780000     19.3403200
      0.2790000     19.4095110
      0.2800000     19.4785880
      0.2810000     19.5484090
      0.2820000     19.6186470
      0.2830000     19.6904720
      0.2840000     19.7599630
      0.2850000     19.8301950
      0.2860000     19.9004130
      0.2870000     19.9705830
      0.2880000     20.0403540
      0.2890000     20.1099190
      0.2900000     20.1822260
      0.2910000     20.2516500
      0.2920000     20.3210750
      0.2930000     20.3910320
      0.2940000     20.4611720
      0.2950000     20.5330360
      0.2960000     20.6057440
      0.2970000     20.6817400
      0.2980000     20.7518990
      0.2990000     20.8247910
      0.3000000     20.8947820
      0.3010000     20.9661650
      0.3020000     21.0365000
      0.3030000     21.1075530
      0.3040000     21.1758840
      0.3050000     21.2446200
      0.3060000     21.3144100
      0.3070000     21.3846170
      0.3080000     21.4547580
      0.3090000     21.5252810
      0.3100000     21.5956380
      0.3110000     21.6660650
      0.3120000     21.7350500
      0.3130000     21.8053390
      0.3140000     21.8749890
      0.3150000     21.9434920
      0.3160000     22.0120920
      0.3170000     22.0818380
      0.3180000     22.1553560
      0.3190000     22.2259300
      0.3200000     22.2968110
      0.3210000     22.3671780
      0.3220000     22.4371800
      0.3230000     22.5068600
      0.3240000     22.5780710
      0.3250000     22.6516280
      0.3260000     22.7215970
      0.3270000     22.7949690
      0.3280000     22.8648750
      0.3290000     22.9389580
      0.3300000     23.0095020
      0.3310000     23.0806230
      0.3320000     23.1508020
      0.3330000     23.2211210
      0.3340000     23.2912570
      0.3350000     23.3608990
      0.3360000     23.4316160
      0.3370000     23.5016070
      0.3380000     23.5722260
      0.3390000     23.6460940
      0.3400000     23.7190290
      0.3410000     23.7893010
      0.3420000     23.8591480
      0.3430000     23.9291620
      0.3440000     23.9993660
      0.3450000     24.0697490
      0.3460000     24.1407120
      0.3470000     24.2109540
      0.3480000     24.2809500
      0.3490000     24.3508250
      0.3500000     24.4212400
      0.3510000     24.4914380
      0.3520000     24.5613270
      0.3530000     24.6325050
      0.3540000     24.7028290
      0.3550000     24.7731550
      0.3560000     24.8438310
      0.3570000     24.9163190
      0.3580000     24.9867890
      0.3590000     25.0565850
      0.3600000     25.1262620
      0.3610000     25.1960950
      0.3620000     25.2661420
      0.3630000     25.3353430
      0.3640000     25.4050040
      0.3650000     25.4744430
      0.3660000     25.5440820
      0.3670000     25.6134580
      0.3680000     25.6847390
      0.3690000     25.7546630
      0.3700000     25.8281220
      0.3710000     25.8980110
      0.3720000     25.9682510
      0.3730000     26.0380020
      0.3740000     26.1085610
      0.3750000     26.1786430
      0.3760000     26.2484670
      0.3770000     26.3190420
      0.3780000     26.3897590
      0.3790000     26.4599690
      0.3800000     26.5305010
      0.3810000     26.6028190
      0.3820000     26.6727440
      0.3830000     26.7429790
      0.3840000     26.8124040
      0.3850000     26.8832070
      0.3860000     26.9532720
      0.3870000     27.0235230
      0.3880000     27.0940620
      0.3890000     27.1682960
      0.3900000     27.2388320
      0.3910000     27.3094950
      0.3920000     27.3804850
      0.3930000     27.4511380
      0.3940000     27.5221670
      0.3950000     27.5928320
      0.3960000     27.6638570
      0.3970000     27.7342770
      0.3980000     27.8046930
      0.3990000     27.8765420
      0.4000000     27.9471420
      0.4010000     28.0189140
      0.4020000     28.0890200
      0.4030000     28.1595390
      0.4040000     28.2300790
      0.4050000     28.3004210
      0.4060000     28.3729830
      0.4070000     28.4437950
      0.4080000     28.5145900
      0.4090000     28.5882280
      0.4100000     28.6589840
      0.4110000     28.7295640
      0.4120000     28.7999500
      0.4130000     28.8706240
      0.4140000     28.9413570
      0.4150000     29.0114510
      0.4160000     29.0817170
      0.4170000     29.1521790
      0.4180000     29.2232930
      0.4190000     29.2936730
      0.4200000     29.3646950
      0.4210000     29.4344700
      0.4220000     29.5047000
      0.4230000     29.5763500
      0.4240000     29.6463260
      0.4250000     29.7166130
      0.4260000     29.7872850
      0.4270000     29.8574450
      0.4280000     29.9277510
      0.4290000     29.9984250
      0.4300000     30.0720080
      0.4310000     30.1423780
      0.4320000     30.2131290
      0.4330000     30.2835870
      0.4340000     30.3533400
      0.4350000     30.4234370
      0.4360000     30.4970070
      0.4370000     30.5677140
      0.4380000     30.6379990
      0.4390000     30.7085220
      0.4400000     30.7793520
      0.4410000     30.8497530
      0.4420000     30.9210680
      0.4430000     30.9920610
      0.4440000     31.0626780
      0.4450000     31.1334450
      0.4460000     31.2041480
      0.4470000     31.2747520
      0.4480000     31.3460670
      0.4490000     31.4163300
      0.4500000     31.4871470
      0.4510000     31.5578130
      0.4520000     31.6294770
      0.4530000     31.7004710
      0.4540000     31.7693690
      0.4550000     31.8389150
      0.4560000     31.9099860
      0.4570000     31.9801890
      0.4580000     32.0513510
      0.4590000     32.1220830
      0.4600000     32.1936090
      0.4610000     32.2628520
      0.4620000     32.3318020
      0.4630000     32.4058740
      0.4640000     32.4767500
      0.4650000     32.5477890
      0.4660000     32.6209900
      0.4670000     32.6914430
      0.4680000     32.7626230
      0.4690000     32.8378780
      0.4700000     32.9090990
      0.4710000     32.9805250
      0.4720000     33.0510390
      0.4730000     33.1225260
      0.4740000     33.1932330
      0.4750000     33.2647230
      0.4760000     33.3357720
      0.4770000     33.4080540
      0.4780000     33.4790440
      0.4790000     33.5502700
      0.4800000     33.6213670
      0.4810000     33.6923280
      0.4820000     33.7627150
      0.4830000     33.8336670
      0.4840000     33.9044250
      0.4850000     33.9758660
      0.4860000     34.0473870
      0.4870000     34.1180980
      0.4880000     34.1890900
      0.4890000     34.2598350
      0.4900000     34.3309720
      0.4910000     34.4016820
      0.4920000     34.4727580
      0.4930000     34.5468020
      0.4940000     34.6184190
      0.4950000     34.6900390
      0.4960000     34.7616660
      0.4970000     34.8323790
      0.4980000     34.9031890
      0.4990000     34.9741860
      0.5000000     35.0451370
      0.5010000     35.1180690
      0.5020000     35.1921300
      0.5030000     35.2623010
      0.5040000     35.3325640
      0.5050000     35.4031240
      0.5060000     35.4733830
      0.5070000     35.5435350
      0.5080000     35.6139820
      0.5090000     35.6850500
      0.5100000     35.7560570
      0.5110000     35.8309550
      0.5120000     35.9041080
      0.5130000     35.9749650
      0.5140000     36.0453100
      0.5150000     36.1166380
      0.5160000     36.1879730
      0.5170000     36.2587370
      0.5180000     36.3300150
      0.5190000     36.4041460
      0.5200000     36.4748580
      0.5210000     36.5461730
      0.5220000     36.6173780
      0.5230000     36.6885140
      0.5240000     36.7599430
      0.5250000     36.8309650
      0.5260000     36.9025490
      0.5270000     36.9735240
      0.5280000     37.0445670
      0.5290000     37.1156960
      0.5300000     37.1902550
      0.5310000     37.2609900
      0.5320000     37.3317550
      0.5330000     37.4033320
      0.5340000     37.4742370
      0.5350000     37.5449620
      0.5360000     37.6171470
      0.5370000     37.6875180
      0.5380000     37.7574350
      0.5390000     37.8287840
      0.5400000     37.8998470
      0.5410000     37.9705840
      0.5420000     38.0414580
      0.5430000     38.1132300
      0.5440000     38.1851970
      0.5450000     38.2565520
      0.5460000     38.3276360
      0.5470000     38.3982410
      0.5480000     38.4696310
      0.5490000     38.5409090
      0.5500000     38.6125190
      0.5510000     38.6836070
      0.5520000     38.7544960
      0.5530000     38.8297280
      0.5540000     38.9009370
      0.5550000     38.9720410
      0.5560000     39.0465480
      0.5570000     39.1175770
      0.5580000     39.1889200
      0.5590000     39.2603620
      0.5600000     39.3320690
      0.5610000     39.4035690
      0.5620000     39.4758080
      0.5630000     39.5475600
      0.5640000     39.6195180
      0.5650000     39.6914540
      0.5660000     39.7627400
      0.5670000     39.8347300
      0.5680000     39.9064380
      0.5690000     39.9775830
      0.5700000     40.0489310
      0.5710000     40.1215030
      0.5720000     40.1934950
      0.5730000     40.2649090
      0.5740000     40.3364630
      0.5750000     40.4078570
      0.5760000     40.4792550
      0.5770000     40.5502790
      0.5780000     40.6214780
      0.5790000     40.6963350
      0.5800000     40.7669240
      0.5810000     40.8376150
      0.5820000     40.9089370
      0.5830000     40.9803820
      0.5840000     41.0522580
      0.5850000     41.1231530
      0.5860000     41.1944580
      0.5870000     41.2654240
      0.5880000     41.3361740
      0.5890000     41.4071850
      0.5900000     41.4784690
      0.5910000     41.5494950
      0.5920000     41.6208180
      0.5930000     41.6928360
      0.5940000     41.7639750
      0.5950000     41.8352480
      0.5960000     41.9059400
      0.5970000     41.9797770
      0.5980000     42.0513380
      0.5990000     42.1226700
      0.6000000     42.1937350
      0.6010000     42.2655140
      0.6020000     42.3365160
      0.6030000     42.4083750
      0.6040000     42.4795820
      0.6050000     42.5513210
      0.6060000     42.6231170
      0.6070000     42.6949210
      0.6080000     42.7667210
      0.6090000     42.8387880
      0.6100000     42.9100650
      0.6110000     42.9812000
      0.6120000     43.0517740
      0.6130000     43.1223630
      0.6140000     43.1921030
      0.6150000     43.2637630
      0.6160000     43.3350880
      0.6170000     43.4069840
      0.6180000     43.4791740
      0.6190000     43.5512950
      0.6200000     43.6233850
      0.6210000     43.6949650
      0.6220000     43.7658630
      0.6230000     43.8367440
      0.6240000     43.9077690
      0.6250000     43.9791850
      0.6260000     44.0545470
      0.6270000     44.1258380
      0.6280000     44.1977610
      0.6290000     44.2695430
      0.6300000     44.3419420
      0.6310000     44.4129630
      0.6320000     44.4841370
      0.6330000     44.5565740
      0.6340000     44.6293350
      0.6350000     44.7044240
      0.6360000     44.7748070
      0.6370000     44.8458050
      0.6380000     44.9165520
      0.6390000     44.9880720
      0.6400000     45.0597490
      0.6410000     45.1310410
      0.6420000     45.2032830
      0.6430000     45.2755060
      0.6440000     45.3473830
      0.6450000     45.4187550
      0.6460000     45.4899200
      0.6470000     45.5617580
      0.6480000     45.6352000
      0.6490000     45.7062670
      0.6500000     45.7775930
      0.6510000     45.8498300
      0.6520000     45.9237230
      0.6530000     45.9948290
      0.6540000     46.0665140
      0.6550000     46.1379200
      0.6560000     46.2094810
      0.6570000     46.2805370
      0.6580000     46.3511330
      0.6590000     46.4222990
      0.6600000     46.4939750
      0.6610000     46.5648260
      0.6620000     46.6365390
      0.6630000     46.7074510
      0.6640000     46.7783320
      0.6650000     46.8497070
      0.6660000     46.9210780
      0.6670000     46.9920370
      0.6680000     47.0642130
      0.6690000     47.1351670
      0.6700000     47.2064890
      0.6710000     47.2772640
      0.6720000     47.3481580
      0.6730000     47.4192870
      0.6740000     47.4899170
      0.6750000     47.5626380
      0.6760000     47.6347240
      0.6770000     47.7061990
      0.6780000     47.7771280
      0.6790000     47.8482780
      0.6800000     47.9194350
      0.6810000     47.9904090
      0.6820000     48.0610900
      0.6830000     48.1323200
      0.6840000     48.2027990
      0.6850000     48.2745240
      0.6860000     48.3451350
      0.6870000     48.4157460
      0.6880000     48.4865970
      0.6890000     48.5575420
      0.6900000     48.6289320
      0.6910000     48.7002460
      0.6920000     48.7715520
      0.6930000     48.8436340
      0.6940000     48.9147610
      0.6950000     48.9857920
      0.6960000     49.0601930
      0.6970000     49.1310130
      0.6980000     49.2025890
      0.6990000     49.2735740
      0.7000000     49.3446250
      0.7010000     49.4171600
      0.7020000     49.4894490
      0.7030000     49.5611690
      0.7040000     49.6342970
      0.7050000     49.7068160
      0.7060000     49.7778630
      0.7070000     49.8488230
      0.7080000     49.9203980
      0.7090000     49.9914420
      0.7100000     50.0639500
      0.7110000     50.1348780
      0.7120000     50.2058790
      0.7130000     50.2765310
      0.7140000     50.3475980
      0.7150000     50.4183810
      0.7160000     50.4898560
      0.7170000     50.5609090
      0.7180000     50.6334790
      0.7190000     50.7044190
      0.7200000     50.7750430
      0.7210000     50.8463360
      0.7220000     50.9178400
      0.7230000     50.9884470
      0.7240000     51.0596760
      0.7250000     51.1307400
      0.7260000     51.2016010
      0.7270000     51.2736900
      0.7280000     51.3444630
      0.7290000     51.4160540
      0.7300000     51.4870830
      0.7310000     51.5587420
      0.7320000     51.6308800
      0.7330000     51.7024720
      0.7340000     51.7772300
      0.7350000     51.8490920
      0.7360000     51.9202630
      0.7370000     51.9913340
      0.7380000     52.0623240
      0.7390000     52.1329470
      0.7400000     52.2037220
      0.7410000     52.2749640
      0.7420000     52.3454990
      0.7430000     52.4175770
      0.7440000     52.4889710
      0.7450000     52.5610740
      0.7460000     52.6324870
      0.7470000     52.7042060
      0.7480000     52.7749610
      0.7490000     52.8459200
      0.7500000     52.9175850
      0.7510000     52.9888280
      0.7520000     53.0606670
      0.7530000     53.1318370
      0.7540000     53.2033980
      0.7550000     53.2749650
      0.7560000     53.3464240
      0.7570000     53.4171330
      0.7580000     53.4885490
      0.7590000     53.5598370
      0.7600000     53.6340050
      0.7610000     53.7054830
      0.7620000     53.7764140
      0.7630000     53.8475140
      0.7640000     53.9185890
      0.7650000     53.9903290
      0.7660000     54.0614310
      0.7670000     54.1328400
      0.7680000     54.2039310
      0.7690000     54.2750010
      0.7700000     54.3460640
      0.7710000     54.4173720
      0.7720000     54.4892690
      0.7730000     54.5613210
      0.7740000     54.6331700
      0.7750000     54.7040410
      0.7760000     54.7760130
      0.7770000     54.8469590
      0.7780000     54.9188360
      0.7790000     54.9905670
      0.7800000     55.0624610
      0.7810000     55.1345860
      0.7820000     55.2069200
      0.7830000     55.2780890
      0.7840000     55.3498360
      0.7850000     55.4216710
      0.7860000     55.4934480
      0.7870000     55.5648380
      0.7880000     55.6375670
      0.7890000     55.7091410
      0.7900000     55.7803310
      0.7910000     55.8525600
      0.7920000     55.9240470
      0.7930000     55.9957990
      0.7940000     56.0679480
      0.7950000     56.1398300
      0.7960000     56.2114220
      0.7970000     56.2829840
      0.7980000     56.3545660
      0.7990000     56.4260040
      0.8000000     56.4976270
      0.8010000     56.5713300
      0.8020000     56.6431840
      0.8030000     56.7140090
      0.8040000     56.7846230
      0.8050000     56.8555620
      0.8060000     56.9270310
      0.8070000     56.9989510
      0.8080000     57.0706590
      0.8090000     57.1425790
      0.8100000     57.2146140
      0.8110000     57.2924460
      0.8120000     57.3642880
      0.8130000     57.4362130
      0.8140000     57.5078190
      0.8150000     57.5788080
      0.8160000     57.6506810
      0.8170000     57.7231260
      0.8180000     57.7945560
      0.8190000     57.8664000
      0.8200000     57.9379120
      0.8210000     58.0093130
      0.8220000     58.0811030
      0.8230000     58.1530060
      0.8240000     58.2242560
      0.8250000     58.2960300
      0.8260000     58.3687920
      0.8270000     58.4409430
      0.8280000     58.5146640
      0.8290000     58.5863930
      0.8300000     58.6581500
      0.8310000     58.7297720
      0.8320000     58.8013530
      0.8330000     58.8728240
      0.8340000     58.9474820
      0.8350000     59.0193590
      0.8360000     59.0909310
      0.8370000     59.1628090
      0.8380000     59.2341780
      0.8390000     59.3052710
      0.8400000     59.3765560
      0.8410000     59.4476870
      0.8420000     59.5195880
      0.8430000     59.5926100
      0.8440000     59.6644000
      0.8450000     59.7356380
      0.8460000     59.8069380
      0.8470000     59.8796060
      0.8480000     59.9503900
      0.8490000     60.0220250
      0.8500000     60.0938900
      0.8510000     60.1659270
      0.8520000     60.2369210
      0.8530000     60.3080400
      0.8540000     60.3792750
      0.8550000     60.4503560
      0.8560000     60.5218640
      0.8570000     60.5931410
      0.8580000     60.6642650
      0.8590000     60.7373950
      0.8600000     60.8088390
      0.8610000     60.8803570
      0.8620000     60.9519170
      0.8630000     61.0228310
      0.8640000     61.0954690
      0.8650000     61.1669230
      0.8660000     61.2386660
      0.8670000     61.3105390
      0.8680000     61.3828600
      0.8690000     61.4539160
      0.8700000     61.5254920
      0.8710000     61.5983900
      0.8720000     61.6701460
      0.8730000     61.7418510
      0.8740000     61.8138330
      0.8750000     61.8857300
      0.8760000     61.9583760
      0.8770000     62.0297300
      0.8780000     62.1016180
      0.8790000     62.1730570
      0.8800000     62.2449600
      0.8810000     62.3167540
      0.8820000     62.3875300
      0.8830000     62.4582600
      0.8840000     62.5301250
      0.8850000     62.6023780
      0.8860000     62.6738270
      0.8870000     62.7451460
      0.8880000     62.8166470
      0.8890000     62.8883620
      0.8900000     62.9608110
      0.8910000     63.0325060
      0.8920000     63.1047200
      0.8930000     63.1808470
      0.8940000     63.2530270
      0.8950000     63.3244930
      0.8960000     63.3963650
      0.8970000     63.4677900
      0.8980000     63.5400760
      0.8990000     63.6119820
      0.9000000     63.6839450
      0.9010000     63.7575660
      0.9020000     63.8298770
      0.9030000     63.9014640
      0.9040000     63.9732510
      0.9050000     64.0446280
      0.9060000     64.1167300
      0.9070000     64.1883100
      0.9080000     64.2608750
      0.9090000     64.3334690
      0.9100000     64.4055240
      0.9110000     64.4773130
      0.9120000     64.5490950
      0.9130000     64.6210020
      0.9140000     64.6930720
      0.9150000     64.7648900
      0.9160000     64.8366730
      0.9170000     64.9089060
      0.9180000     64.9816740
      0.9190000     65.0536800
      0.9200000     65.1248890
      0.9210000     65.1967910
      0.9220000     65.2682210
      0.9230000     65.3399240
      0.9240000     65.4118540
      0.9250000     65.4836030
      0.9260000     65.5561740
      0.9270000     65.6284210
      0.9280000     65.6999300
      0.9290000     65.7715830
      0.9300000     65.8432410
      0.9310000     65.9156170
      0.9320000     65.9875460
      0.9330000     66.0596150
      0.9340000     66.1323720
      0.9350000     66.2040160
      0.9360000     66.2758330
      0.9370000     66.3475790
      0.9380000     66.4188700
      0.9390000     66.4904150
      0.9400000     66.5622590
      0.9410000     66.6332830
      0.9420000     66.7047160
      0.9430000     66.7774240
      0.9440000     66.8492560
      0.9450000     66.9213460
      0.9460000     66.9928970
      0.9470000     67.0644400
      0.9480000     67.1367000
      0.9490000     67.2084690
      0.9500000     67.2805210
      0.9510000     67.3534220
      0.9520000     67.4254360
      0.9530000     67.4970010
      0.9540000     67.5681480
      0.9550000     67.6413980
      0.9560000     67.7128670
      0.9570000     67.7841540
      0.9580000     67.8557940
      0.9590000     67.9273430
      0.9600000     67.9989060
      0.9610000     68.0725530
      0.9620000     68.1451910
      0.9630000     68.2173190
      0.9640000     68.2888510
      0.9650000     68.3605490
      0.9660000     68.4324400
      0.9670000     68.5045680
      0.9680000     68.5762020
      0.9690000     68.6480730
      0.9700000     68.7196460
      0.9710000     68.7913600
      0.9720000     68.8628900
      0.9730000     68.9344480
      0.9740000     69.0061230
      0.9750000     69.0783960
      0.9760000     69.1507780
      0.9770000     69.2223170
      0.9780000     69.2946780
      0.9790000     69.3669520
      0.9800000     69.4387390
      0.9810000     69.5104740
      0.9820000     69.5824860
      0.9830000     69.6545650
      0.9840000     69.7266370
      0.9850000     69.7982210
      0.9860000     69.8701250
      0.9870000     69.9418300
      0.9880000     70.0139970
      0.9890000     70.0854630
      0.9900000     70.1576110
      0.9910000     70.2297620
      0.9920000     70.3014020
      0.9930000     70.3727960
      0.9940000     70.4442860
      0.9950000     70.5159080
      0.9960000     70.5871590
      0.9970000     70.6588890
      0.9980000     70.7305610
      0.9990000     70.8020330
      1.0000000     70.8735790
      1.0010000     70.9513420
      1.0020000     71.0234390
      1.0030000     71.0949130
      1.0040000     71.1669010
      1.0050000     71.2386990
      1.0060000     71.3107690
      1.0070000     71.3825120
      1.0080000     71.4542750
      1.0090000     71.5294600
      1.0100000     71.6008300
      1.0110000     71.6733450
      1.0120000     71.7446660
      1.0130000     71.8167890
      1.0140000     71.8887240
      1.0150000     71.9608580
      1.0160000     72.0321450
      1.0170000     72.1053380
      1.0180000     72.1777170
      1.0190000     72.2495050
      1.0200000     72.3213470
      1.0210000     72.3938000
      1.0220000     72.4657930
      1.0230000     72.5377240
      1.0240000     72.6101000
      1.0250000     72.6821680
      1.0260000     72.7550520
      1.0270000     72.8292330
      1.0280000     72.9016240
      1.0290000     72.9730390
      1.0300000     73.0451790
      1.0310000     73.1176970
      1.0320000     73.1898340
      1.0330000     73.2645480
      1.0340000     73.3399880
      1.0350000     73.4119030
      1.0360000     73.4840300
      1.0370000     73.5561880
      1.0380000     73.6297810
      1.0390000     73.7026910
      1.0400000     73.7742560
      1.0410000     73.8460850
      1.0420000     73.9189100
      1.0430000     73.9905850
      1.0440000     74.0645030
      1.0450000     74.1363030
      1.0460000     74.2079830
      1.0470000     74.2790350
      1.0480000     74.3513000
      1.0490000     74.4226990
      1.0500000     74.4953830
      1.0510000     74.5689540
      1.0520000     74.6412670
      1.0530000     74.7137860
      1.0540000     74.7860370
      1.0550000     74.8581140
      1.0560000     74.9302350
      1.0570000     75.0019720
      1.0580000     75.0740640
      1.0590000     75.1474220
      1.0600000     75.2201490
      1.0610000     75.2922380
      1.0620000     75.3643580
      1.0630000     75.4366710
      1.0640000     75.5083040
      1.0650000     75.5810500
      1.0660000     75.6531860
      1.0670000     75.7260080
      1.0680000     75.7984680
      1.0690000     75.8715260
      1.0700000     75.9441580
      1.0710000     76.0162000
      1.0720000     76.0884680
      1.0730000     76.1611210
      1.0740000     76.2336780
      1.0750000     76.3060660
      1.0760000     76.3784840
      1.0770000     76.4505450
      1.0780000     76.5246570
      1.0790000     76.5968730
      1.0800000     76.6691710
      1.0810000     76.7417350
      1.0820000     76.8147850
      1.0830000     76.8871300
      1.0840000     76.9608860
      1.0850000     77.0332390
      1.0860000     77.1057350
      1.0870000     77.1780150
      1.0880000     77.2500570
      1.0890000     77.3223180
      1.0900000     77.3943450
      1.0910000     77.4660720
      1.0920000     77.5385540
      1.0930000     77.6111890
      1.0940000     77.6861160
      1.0950000     77.7578740
      1.0960000     77.8301350
      1.0970000     77.9021780
      1.0980000     77.9743890
      1.0990000     78.0465210
      1.1000000     78.1198390
      1.1010000     78.1937510
      1.1020000     78.2663150
      1.1030000     78.3390970
      1.1040000     78.4114720
      1.1050000     78.4839090
      1.1060000     78.5564380
      1.1070000     78.6284220
      1.1080000     78.7018180
      1.1090000     78.7733670
      1.1100000     78.8446850
      1.1110000     78.9161350
      1.1120000     78.9880680
      1.1130000     79.0602000
      1.1140000     79.1324550
      1.1150000     79.2048770
      1.1160000     79.2777270
      1.1170000     79.3505400
      1.1180000     79.4228530
      1.1190000     79.4949870
      1.1200000     79.5684040
      1.1210000     79.6405730
      1.1220000     79.7121540
      1.1230000     79.7839180
      1.1240000     79.8564730
      1.1250000     79.9294780
      1.1260000     80.0010730
      1.1270000     80.0738230
      1.1280000     80.1462180
      1.1290000     80.2180020
      1.1300000     80.2900560
      1.1310000     80.3627260
      1.1320000     80.4352710
      1.1330000     80.5082560
      1.1340000     80.5811540
      1.1350000     80.6540180
      1.1360000     80.7265700
      1.1370000     80.7991880
      1.1380000     80.8714310
      1.1390000     80.9438200
      1.1400000     81.0160980
      1.1410000     81.0885130
      1.1420000     81.1614270
      1.1430000     81.2341180
      1.1440000     81.3063270
      1.1450000     81.3786240
      1.1460000     81.4509790
      1.1470000     81.5229810
      1.1480000     81.5951390
      1.1490000     81.6679470
      1.1500000     81.7409540
      1.1510000     81.8143650
      1.1520000     81.8888430
      1.1530000     81.9614190
      1.1540000     82.0334900
      1.1550000     82.1061930
      1.1560000     82.1791450
      1.1570000     82.2517460
      1.1580000     82.3241820
      1.1590000     82.3967640
      1.1600000     82.4696410
      1.1610000     82.5418470
      1.1620000     82.6147640
      1.1630000     82.6878600
      1.1640000     82.7602320
      1.1650000     82.8328840
      1.1660000     82.9049150
      1.1670000     82.9779390
      1.1680000     83.0500860
      1.1690000     83.1228060
      1.1700000     83.1953880
      1.1710000     83.2681690
      1.1720000     83.3407170
      1.1730000     83.4129880
      1.1740000     83.4856370
      1.1750000     83.5599730
      1.1760000     83.6323530
      1.1770000     83.7049090
      1.1780000     83.7773360
      1.1790000     83.8503800
      1.1800000     83.9229010
      1.1810000     83.9957730
      1.1820000     84.0687590
      1.1830000     84.1412190
      1.1840000     84.2132760
      1.1850000     84.2855000
      1.1860000     84.3579010
      1.1870000     84.4302700
      1.1880000     84.5028260
      1.1890000     84.5756000
      1.1900000     84.6476450
      1.1910000     84.7195670
      1.1920000     84.7917710
      1.1930000     84.8636970
      1.1940000     84.9354910
      1.1950000     85.0072100
      1.1960000     85.0788990
      1.1970000     85.1512010
      1.1980000     85.2235910
      1.1990000     85.2957200
      1.2000000     85.3675880
      1.2010000     85.4410590
      1.2020000     85.5136880
      1.2030000     85.5867470
      1.2040000     85.6584390
      1.2050000     85.7306050
      1.2060000     85.8027350
      1.2070000     85.8748900
      1.2080000     85.9470730
      1.2090000     86.0201200
      1.2100000     86.0918660
      1.2110000     86.1642400
      1.2120000     86.2363980
      1.2130000     86.3090220
      1.2140000     86.3806620
      1.2150000     86.4523940
      1.2160000     86.5249030
      1.2170000     86.5984790
      1.2180000     86.6712350
      1.2190000     86.7438070
      1.2200000     86.8160000
      1.2210000     86.8885950
      1.2220000     86.9608950
      1.2230000     87.0334230
      1.2240000     87.1057440
      1.2250000     87.1779710
      1.2260000     87.2512390
      1.2270000     87.3283680
      1.2280000     87.4009580
      1.2290000     87.4728810
      1.2300000     87.5452850
      1.2310000     87.6176710
      1.2320000     87.6896180
      1.2330000     87.7621330
      1.2340000     87.8356620
      1.2350000     87.9080620
      1.2360000     87.9799400
      1.2370000     88.0518110
      1.2380000     88.1241300
      1.2390000     88.1959700
      1.2400000     88.2684980
      1.2410000     88.3407950
      1.2420000     88.4146550
      1.2430000     88.4872630
      1.2440000     88.5596440
      1.2450000     88.6320810
      1.2460000     88.7046840
      1.2470000     88.7766050
      1.2480000     88.8486760
      1.2490000     88.9212070
      1.2500000     88.9941590
      1.2510000     89.0670020
      1.2520000     89.1393500
      1.2530000     89.2117100
      1.2540000     89.2842190
      1.2550000     89.3562750
      1.2560000     89.4286250
      1.2570000     89.5008140
      1.2580000     89.5737010
      1.2590000     89.6464830
      1.2600000     89.7185260
      1.2610000     89.7909030
      1.2620000     89.8634620
      1.2630000     89.9361150
      1.2640000     90.0091380
      1.2650000     90.0820650
      1.2660000     90.1540730
      1.2670000     90.2271240
      1.2680000     90.2997480
      1.2690000     90.3722470
      1.2700000     90.4449780
      1.2710000     90.5174700
      1.2720000     90.5903720
      1.2730000     90.6627830
      1.2740000     90.7355060
      1.2750000     90.8087400
      1.2760000     90.8810640
      1.2770000     90.9537750
      1.2780000     91.0265370
      1.2790000     91.0986940
      1.2800000     91.1712180
      1.2810000     91.2436550
      1.2820000     91.3157000
      1.2830000     91.3885030
      1.2840000     91.4610820
      1.2850000     91.5334720
      1.2860000     91.6064200
      1.2870000     91.6794030
      1.2880000     91.7521730
      1.2890000     91.8252210
      1.2900000     91.8978310
      1.2910000     91.9700980
      1.2920000     92.0466400
      1.2930000     92.1192660
      1.2940000     92.1916630
      1.2950000     92.2638310
      1.2960000     92.3359800
      1.2970000     92.4081590
      1.2980000     92.4805220
      1.2990000     92.5528220
      1.3000000     92.6255940
      1.3010000     92.6987430
      1.3020000     92.7714300
      1.3030000     92.8438940
      1.3040000     92.9164350
      1.3050000     92.9891310
      1.3060000     93.0607160
      1.3070000     93.1333290
      1.3080000     93.2071500
      1.3090000     93.2801230
      1.3100000     93.3524630
      1.3110000     93.4246870
      1.3120000     93.4968690
      1.3130000     93.5697190
      1.3140000     93.6550210
      1.3150000     93.7280320
      1.3160000     93.8012830
      1.3170000     93.8745760
      1.3180000     93.9466900
      1.3190000     94.0193930
      1.3200000     94.0918670
      1.3210000     94.1640610
      1.3220000     94.2368040
      1.3230000     94.3100050
      1.3240000     94.3822290
      1.3250000     94.4556720
      1.3260000     94.5287230
      1.3270000     94.6017130
      1.3280000     94.6746560
      1.3290000     94.7471660
      1.3300000     94.8202120
      1.3310000     94.8932130
      1.3320000     94.9662730
      1.3330000     95.0416460
      1.3340000     95.1148690
      1.3350000     95.1877150
      1.3360000     95.2598640
      1.3370000     95.3329920
      1.3380000     95.4055340
      1.3390000     95.4781290
      1.3400000     95.5521790
      1.3410000     95.6253900
      1.3420000     95.6978250
      1.3430000     95.7700960
      1.3440000     95.8432320
      1.3450000     95.9158180
      1.3460000     95.9887150
      1.3470000     96.0613830
      1.3480000     96.1341680
      1.3490000     96.2075780
      1.3500000     96.2804380
      1.3510000     96.3527550
      1.3520000     96.4252780
      1.3530000     96.4980590
      1.3540000     96.5706350
      1.3550000     96.6433000
      1.3560000     96.7158650
      1.3570000     96.7885230
      1.3580000     96.8614170
      1.3590000     96.9347740
      1.3600000     97.0124720
      1.3610000     97.0843430
      1.3620000     97.1569320
      1.3630000     97.2294520
      1.3640000     97.3017060
      1.3650000     97.3742900
      1.3660000     97.4467490
      1.3670000     97.5186790
      1.3680000     97.5919940
      1.3690000     97.6645370
      1.3700000     97.7370920
      1.3710000     97.8089140
      1.3720000     97.8814880
      1.3730000     97.9533540
      1.3740000     98.0261240
      1.3750000     98.0983450
      1.3760000     98.1710640
      1.3770000     98.2430770
      1.3780000     98.3157360
      1.3790000     98.3886630
      1.3800000     98.4614700
      1.3810000     98.5350850
      1.3820000     98.6077250
      1.3830000     98.6802570
      1.3840000     98.7530790
      1.3850000     98.8261400
      1.3860000     98.8983230
      1.3870000     98.9710160
      1.3880000     99.0436730
      1.3890000     99.1165730
      1.3900000     99.1896470
      1.3910000     99.2625590
      1.3920000     99.3350410
      1.3930000     99.4079370
      1.3940000     99.4804680
      1.3950000     99.5535000
      1.3960000     99.6262740
      1.3970000     99.6986760
      1.3980000     99.7719890
      1.3990000     99.8448900
      1.4000000     99.9181520
      1.4010000     99.9921360
      1.4020000    100.0663790
      1.4030000    100.1390930
      1.4040000    100.2117290
      1.4050000    100.2845280
      1.4060000    100.3569880
      1.4070000    100.4301040
      1.4080000    100.5025750
      1.4090000    100.5768690
      1.4100000    100.6498540
      1.4110000    100.7222050
      1.4120000    100.7944580
      1.4130000    100.8675030
      1.4140000    100.9399630
      1.4150000    101.0125970
      1.4160000    101.0852490
      1.4170000    101.1580710
      1.4180000    101.2308140
      1.4190000    101.3034170
      1.4200000    101.3758400
      1.4210000    101.4486240
      1.4220000    101.5211780
      1.4230000    101.5936200
      1.4240000    101.6663370
      1.4250000    101.7392230
      1.4260000    101.8150390
      1.4270000    101.8875140
      1.4280000    101.9598510
      1.4290000    102.0317900
      1.4300000    102.1042920
      1.4310000    102.1771370
      1.4320000    102.2498160
      1.4330000    102.3238610
      1.4340000    102.3971040
      1.4350000    102.4689400
      1.4360000    102.5415470
      1.4370000    102.6136980
      1.4380000    102.6867440
      1.4390000    102.7594080
      1.4400000    102.8324410
      1.4410000    102.9052500
      1.4420000    102.9784270
      1.4430000    103.0510980
      1.4440000    103.1231660
      1.4450000    103.1954390
      1.4460000    103.2677360
      1.4470000    103.3401990
      1.4480000    103.4124620
      1.4490000    103.4845160
      1.4500000    103.5574870
      1.4510000    103.6306040
      1.4520000    103.7026040
      1.4530000    103.7754140
      1.4540000    103.8481690
      1.4550000    103.9208300
      1.4560000    103.9932860
      1.4570000    104.0654530
      1.4580000    104.1385840
      1.4590000    104.2116310
      1.4600000    104.2846910
      1.4610000    104.3567920
      1.4620000    104.4292170
      1.4630000    104.5020990
      1.4640000    104.5748180
      1.4650000    104.6481660
      1.4660000    104.7213430
      1.4670000    104.7947680
      1.4680000    104.8676650
      1.4690000    104.9406770
      1.4700000    105.0127110
      1.4710000    105.0859710
      1.4720000    105.1586910
      1.4730000    105.2314500
      1.4740000    105.3041170
      1.4750000    105.3786100
      1.4760000    105.4517410
      1.4770000    105.5244830
      1.4780000    105.5976950
      1.4790000    105.6699760
      1.4800000    105.7425670
      1.4810000    105.8148080
      1.4820000    105.8875930
      1.4830000    105.9604780
      1.4840000    106.0336460
      1.4850000    106.1064950
      1.4860000    106.1791980
      1.4870000    106.2515330
      1.4880000    106.3241380
      1.4890000    106.3965050
      1.4900000    106.4689620
      1.4910000    106.5429790
      1.4920000    106.6215490
      1.4930000    106.6974170
      1.4940000    106.7697250
      1.4950000    106.8418350
      1.4960000    106.9136210
      1.4970000    106.9863050
      1.4980000    107.0579280
      1.4990000    107.1306310
      1.5000000    107.2031750
      1.5010000    107.2764180
      1.5020000    107.3494000
      1.5030000    107.4223210
      1.5040000    107.4952510
      1.5050000    107.5674840
      1.5060000    107.6400040
      1.5070000    107.7121250
      1.5080000    107.7854020
      1.5090000    107.8579720
      1.5100000    107.9294930
      1.5110000    108.0016200
      1.5120000    108.0740800
      1.5130000    108.1464460
      1.5140000    108.2184570
      1.5150000    108.2905740
      1.5160000    108.3628520
      1.5170000    108.4412380
      1.5180000    108.5140510
      1.5190000    108.5864730
      1.5200000    108.6585350
      1.5210000    108.7313650
      1.5220000    108.8042590
      1.5230000    108.8769230
      1.5240000    108.9508120
      1.5250000    109.0238930
      1.5260000    109.0966100
      1.5270000    109.1696330
      1.5280000    109.2419760
      1.5290000    109.3142320
      1.5300000    109.3869420
      1.5310000    109.4598480
      1.5320000    109.5340360
      1.5330000    109.6082010
      1.5340000    109.6811470
      1.5350000    109.7543140
      1.5360000    109.8266870
      1.5370000    109.8989770
      1.5380000    109.9710660
      1.5390000    110.0441640
      1.5400000    110.1170650
      1.5410000    110.1913600
      1.5420000    110.2645370
      1.5430000    110.3367920
      1.5440000    110.4092040
      1.5450000    110.4908300
      1.5460000    110.5631440
      1.5470000    110.6352370
      1.5480000    110.7079260
      1.5490000    110.7821000
      1.5500000    110.8553110
      1.5510000    110.9285950
      1.5520000    111.0020710
      1.5530000    111.0748020
      1.5540000    111.1476800
      1.5550000    111.2196130
      1.5560000    111.2924000
      1.5570000    111.3652510
      1.5580000    111.4382490
      1.5590000    111.5107440
      1.5600000    111.5836100
      1.5610000    111.6569200
      1.5620000    111.7302830
      1.5630000    111.8034030
      1.5640000    111.8758360
      1.5650000    111.9484470
      1.5660000    112.0213930
      1.5670000    112.0939800
      1.5680000    112.1668460
      1.5690000    112.2403380
      1.5700000    112.3129720
      1.5710000    112.3858090
      1.5720000    112.4591280
      1.5730000    112.5356210
      1.5740000    112.6084510
      1.5750000    112.6813300
      1.5760000    112.7575290
      1.5770000    112.8299830
      1.5780000    112.9027430
      1.5790000    112.9756250
      1.5800000    113.0487850
      1.5810000    113.1215960
      1.5820000    113.1951750
      1.5830000    113.2679820
      1.5840000    113.3416060
      1.5850000    113.4145740
      1.5860000    113.4878320
      1.5870000    113.5609310
      1.5880000    113.6338350
      1.5890000    113.7072270
      1.5900000    113.7801230
      1.5910000    113.8532480
      1.5920000    113.9264270
      1.5930000    113.9991560
      1.5940000    114.0728540
      1.5950000    114.1460170
      1.5960000    114.2190520
      1.5970000    114.2923000
      1.5980000    114.3661380
      1.5990000    114.4393030
      1.6000000    114.5118930
      1.6010000    114.5900080
      1.6020000    114.6629930
      1.6030000    114.7356240
      1.6040000    114.8085020
      1.6050000    114.8810220
      1.6060000    114.9532210
      1.6070000    115.0262430
      1.6080000    115.0983240
      1.6090000    115.1720310
      1.6100000    115.2447470
      1.6110000    115.3172290
      1.6120000    115.3900000
      1.6130000    115.4626780
      1.6140000    115.5357740
      1.6150000    115.6087520
      1.6160000    115.6813480
      1.6170000    115.7551300
      1.6180000    115.8280240
      1.6190000    115.9002890
      1.6200000    115.9728730
      1.6210000    116.0452390
      1.6220000    116.1175200
      1.6230000    116.1898270
      1.6240000    116.2623260
      1.6250000    116.3353290
      1.6260000    116.4124960
      1.6270000    116.4850140
      1.6280000    116.5577910
      1.6290000    116.6300520
      1.6300000    116.7023570
      1.6310000    116.7749440
      1.6320000    116.8474880
      1.6330000    116.9199540
      1.6340000    116.9933790
      1.6350000    117.0665780
      1.6360000    117.1391480
      1.6370000    117.2116500
      1.6380000    117.2842360
      1.6390000    117.3578110
      1.6400000    117.4306120
      1.6410000    117.5033790
      1.6420000    117.5778440
      1.6430000    117.6511830
      1.6440000    117.7240840
      1.6450000    117.7969310
      1.6460000    117.8698540
      1.6470000    117.9425570
      1.6480000    118.0154400
      1.6490000    118.0886770
      1.6500000    118.1622190
      1.6510000    118.2353820
      1.6520000    118.3084460
      1.6530000    118.3813240
      1.6540000    118.4546030
      1.6550000    118.5275740
      1.6560000    118.6003110
      1.6570000    118.6732620
      1.6580000    118.7469740
      1.6590000    118.8199180
      1.6600000    118.8927950
      1.6610000    118.9656500
      1.6620000    119.0383300
      1.6630000    119.1104400
      1.6640000    119.1836510
      1.6650000    119.2564780
      1.6660000    119.3298240
      1.6670000    119.4034840
      1.6680000    119.4757920
      1.6690000    119.5488990
      1.6700000    119.6220510
      1.6710000    119.6947510
      1.6720000    119.7673150
      1.6730000    119.8408350
      1.6740000    119.9131560
      1.6750000    119.9866120
      1.6760000    120.0592030
      1.6770000    120.1319960
      1.6780000    120.2049410
      1.6790000    120.2780420
      1.6800000    120.3510670
      1.6810000    120.4235930
      1.6820000    120.4966630
      1.6830000    120.5694890
      1.6840000    120.6425260
      1.6850000    120.7150550
      1.6860000    120.7879780
      1.6870000    120.8604480
      1.6880000    120.9328090
      1.6890000    121.0048330
      1.6900000    121.0775580
      1.6910000    121.1514070
      1.6920000    121.2247020
      1.6930000    121.2973830
      1.6940000    121.3706110
      1.6950000    121.4434130
      1.6960000    121.5170580
      1.6970000    121.5904300
      1.6980000    121.6634890
      1.6990000    121.7380870
      1.7000000    121.8113010
      1.7010000    121.8850520
      1.7020000    121.9636920
      1.7030000    122.0362170
      1.7040000    122.1094470
      1.7050000    122.1827200
      1.7060000    122.2557990
      1.7070000    122.3282530
      1.7080000    122.4018910
      1.7090000    122.4746810
      1.7100000    122.5473510
      1.7110000    122.6207490
      1.7120000    122.6933340
      1.7130000    122.7666730
      1.7140000    122.8391470
      1.7150000    122.9118570
      1.7160000    122.9854220
      1.7170000    123.0584570
      1.7180000    123.1309400
      1.7190000    123.2031770
      1.7200000    123.2758200
      1.7210000    123.3488020
      1.7220000    123.4219540
      1.7230000    123.4950450
      1.7240000    123.5685350
      1.7250000    123.6417760
      1.7260000    123.7142780
      1.7270000    123.7871650
      1.7280000    123.8601140
      1.7290000    123.9328960
      1.7300000    124.0053100
      1.7310000    124.0785760
      1.7320000    124.1521700
      1.7330000    124.2261310
      1.7340000    124.2992170
      1.7350000    124.3719620
      1.7360000    124.4447010
      1.7370000    124.5181550
      1.7380000    124.5911550
      1.7390000    124.6635330
      1.7400000    124.7362940
      1.7410000    124.8101170
      1.7420000    124.8823070
      1.7430000    124.9547190
      1.7440000    125.0273290
      1.7450000    125.0996040
      1.7460000    125.1720610
      1.7470000    125.2452870
      1.7480000    125.3179000
      1.7490000    125.3923680
      1.7500000    125.4649720
      1.7510000    125.5388170
      1.7520000    125.6114210
      1.7530000    125.6844380
      1.7540000    125.7573260
      1.7550000    125.8303670
      1.7560000    125.9033530
      1.7570000    125.9762460
      1.7580000    126.0495370
      1.7590000    126.1240060
      1.7600000    126.1976480
      1.7610000    126.2705130
      1.7620000    126.3432470
      1.7630000    126.4160200
      1.7640000    126.4891080
      1.7650000    126.5616740
      1.7660000    126.6345690
      1.7670000    126.7075790
      1.7680000    126.7808080
      1.7690000    126.8532420
      1.7700000    126.9261050
      1.7710000    126.9992050
      1.7720000    127.0723600
      1.7730000    127.1457930
      1.7740000    127.2192150
      1.7750000    127.2921030
      1.7760000    127.3652560
      1.7770000    127.4382120
      1.7780000    127.5118090
      1.7790000    127.5848450
      1.7800000    127.6579500
      1.7810000    127.7310550
      1.7820000    127.8042760
      1.7830000    127.8772690
      1.7840000    127.9507580
      1.7850000    128.0231810
      1.7860000    128.0955040
      1.7870000    128.1686480
      1.7880000    128.2415670
      1.7890000    128.3143150
      1.7900000    128.3872110
      1.7910000    128.4609240
      1.7920000    128.5339970
      1.7930000    128.6075200
      1.7940000    128.6810130
      1.7950000    128.7547020
      1.7960000    128.8276500
      1.7970000    128.9006550
      1.7980000    128.9741050
      1.7990000    129.0472080
      1.8000000    129.1206150
      1.8010000    129.1947220
      1.8020000    129.2680470
      1.8030000    129.3413710
      1.8040000    129.4149090
      1.8050000    129.4880650
      1.8060000    129.5595180
      1.8070000    129.6320710
      1.8080000    129.7054910
      1.8090000    129.7788230
      1.8100000    129.8523860
      1.8110000    129.9250730
      1.8120000    129.9987340
      1.8130000    130.0722570
      1.8140000    130.1436820
      1.8150000    130.2145140
      1.8160000    130.2859180
      1.8170000    130.3583420
      1.8180000    130.4294550
      1.8190000    130.5011310
      1.8200000    130.5725250
      1.8210000    130.6432850
      1.8220000    130.7147920
      1.8230000    130.7877170
      1.8240000    130.8607110
      1.8250000    130.9340280
      1.8260000    131.0072690
      1.8270000    131.0801120
      1.8280000    131.1530680
      1.8290000    131.2262930
      1.8300000    131.2992170
      1.8310000    131.3720750
      1.8320000    131.4474720
      1.8330000    131.5254160
      1.8340000    131.5998990
      1.8350000    131.6732260
      1.8360000    131.7465360
      1.8370000    131.8190290
      1.8380000    131.8922280
      1.8390000    131.9651090
      1.8400000    132.0382250
      1.8410000    132.1110800
      1.8420000    132.1845970
      1.8430000    132.2569430
      1.8440000    132.3297310
      1.8450000    132.4024270
      1.8460000    132.4750650
      1.8470000    132.5482160
      1.8480000    132.6219090
      1.8490000    132.6950560
      1.8500000    132.7689260
      1.8510000    132.8416110
      1.8520000    132.9148530
      1.8530000    132.9870400
      1.8540000    133.0596500
      1.8550000    133.1322970
      1.8560000    133.2045660
      1.8570000    133.2771720
      1.8580000    133.3507590
      1.8590000    133.4234020
      1.8600000    133.4961190
      1.8610000    133.5698700
      1.8620000    133.6431220
      1.8630000    133.7166660
      1.8640000    133.7940920
      1.8650000    133.8677380
      1.8660000    133.9416170
      1.8670000    134.0155380
      1.8680000    134.0886400
      1.8690000    134.1623870
      1.8700000    134.2359530
      1.8710000    134.3090530
      1.8720000    134.3827310
      1.8730000    134.4556150
      1.8740000    134.5301440
      1.8750000    134.6037950
      1.8760000    134.6765110
      1.8770000    134.7491350
      1.8780000    134.8227370
      1.8790000    134.8956700
      1.8800000    134.9852180
      1.8810000    135.0606930
      1.8820000    135.1340530
      1.8830000    135.2110640
      1.8840000    135.2842770
      1.8850000    135.3574460
      1.8860000    135.4303020
      1.8870000    135.5036360
      1.8880000    135.5772000
      1.8890000    135.6500760
      1.8900000    135.7236280
      1.8910000    135.7987110
      1.8920000    135.8739700
      1.8930000    135.9470630
      1.8940000    136.0199610
      1.8950000    136.0934660
      1.8960000    136.1667300
      1.8970000    136.2395200
      1.8980000    136.3124390
      1.8990000    136.3867130
      1.9000000    136.4599640
      1.9010000    136.5392610
      1.9020000    136.6117670
      1.9030000    136.6859530
      1.9040000    136.7594120
      1.9050000    136.8324760
      1.9060000    136.9062470
      1.9070000    136.9788100
      1.9080000    137.0522780
      1.9090000    137.1250420
      1.9100000    137.1981090
      1.9110000    137.2712270
      1.9120000    137.3446830
      1.9130000    137.4176510
      1.9140000    137.4906520
      1.9150000    137.5672550
      1.9160000    137.6403220
      1.9170000    137.7134960
      1.9180000    137.7867080
      1.9190000    137.8598400
      1.9200000    137.9325360
      1.9210000    138.0056040
      1.9220000    138.0787310
      1.9230000    138.1521080
      1.9240000    138.2253970
      1.9250000    138.2980520
      1.9260000    138.3711190
      1.9270000    138.4439130
      1.9280000    138.5176740
      1.9290000    138.5905260
      1.9300000    138.6638530
      1.9310000    138.7372840
      1.9320000    138.8111880
      1.9330000    138.8838690
      1.9340000    138.9568800
      1.9350000    139.0295990
      1.9360000    139.1027530
      1.9370000    139.1760690
      1.9380000    139.2482460
      1.9390000    139.3209420
      1.9400000    139.3945810
      1.9410000    139.4679810
      1.9420000    139.5421390
      1.9430000    139.6157100
      1.9440000    139.6889130
      1.9450000    139.7613020
      1.9460000    139.8346090
      1.9470000    139.9078490
      1.9480000    139.9815930
      1.9490000    140.0554920
      1.9500000    140.1290740
      1.9510000    140.2024160
      1.9520000    140.2761250
      1.9530000    140.3491820
      1.9540000    140.4223320
      1.9550000    140.4958160
      1.9560000    140.5691720
      1.9570000    140.6423780
      1.9580000    140.7152890
      1.9590000    140.7883520
      1.9600000    140.8616740
      1.9610000    140.9346740
      1.9620000    141.0081600
      1.9630000    141.0811080
      1.9640000    141.1542590
      1.9650000    141.2278610
      1.9660000    141.3009190
      1.9670000    141.3742550
      1.9680000    141.4470650
      1.9690000    141.5198330
      1.9700000    141.5925250
      1.9710000    141.6655150
      1.9720000    141.7380310
      1.9730000    141.8109660
      1.9740000    141.8843720
      1.9750000    141.9573840
      1.9760000    142.0310130
      1.9770000    142.1050970
      1.9780000    142.1785800
      1.9790000    142.2524680
      1.9800000    142.3258540
      1.9810000    142.3992500
      1.9820000    142.4724800
      1.9830000    142.5454320
      1.9840000    142.6176970
      1.9850000    142.6906150
      1.9860000    142.7634810
      1.9870000    142.8369420
      1.9880000    142.9095160
      1.9890000    142.9825070
      1.9900000    143.0554240
      1.9910000    143.1278480
      1.9920000    143.2011180
      1.9930000    143.2745620
      1.9940000    143.3471500
      1.9950000    143.4207650
      1.9960000    143.4955250
      1.9970000    143.5691320
      1.9980000    143.6423930
      1.9990000    143.7153770
      2.0000000    143.7897970
      2.0010000    143.8651170
      2.0020000    143.9419090
      2.0030000    144.0147920
      2.0040000    144.0880540
      2.0050000    144.1614680
      2.0060000    144.2341960
      2.0070000    144.3076360
      2.0080000    144.3833990
      2.0090000    144.4580980
      2.0100000    144.5344090
      2.0110000    144.6077560
      2.0120000    144.6842100
      2.0130000    144.7578030
      2.0140000    144.8313120
      2.0150000    144.9048980
      2.0160000    144.9785010
      2.0170000    145.0556640
      2.0180000    145.1282220
      2.0190000    145.2019950
      2.0200000    145.2753380
      2.0210000    145.3480010
      2.0220000    145.4216480
      2.0230000    145.4953760
      2.0240000    145.5695180
      2.0250000    145.6441150
      2.0260000    145.7176030
      2.0270000    145.7910270
      2.0280000    145.8643930
      2.0290000    145.9371840
      2.0300000    146.0108240
      2.0310000    146.0846700
      2.0320000    146.1579210
      2.0330000    146.2319540
      2.0340000    146.3050530
      2.0350000    146.3784710
      2.0360000    146.4517970
      2.0370000    146.5244850
      2.0380000    146.5975970
      2.0390000    146.6710470
      2.0400000    146.7443330
      2.0410000    146.8181580
      2.0420000    146.8913480
      2.0430000    146.9710380
      2.0440000    147.0442590
      2.0450000    147.1172380
      2.0460000    147.1904840
      2.0470000    147.2635020
      2.0480000    147.3361910
      2.0490000    147.4101670
      2.0500000    147.4832460
      2.0510000    147.5559820
      2.0520000    147.6292320
      2.0530000    147.7017560
      2.0540000    147.7747760
      2.0550000    147.8478610
      2.0560000    147.9208020
      2.0570000    147.9940740
      2.0580000    148.0673770
      2.0590000    148.1401560
      2.0600000    148.2134440
      2.0610000    148.2869250
      2.0620000    148.3598800
      2.0630000    148.4335010
      2.0640000    148.5074510
      2.0650000    148.5807750
      2.0660000    148.6545970
      2.0670000    148.7280190
      2.0680000    148.8016200
      2.0690000    148.8748590
      2.0700000    148.9484250
      2.0710000    149.0221830
      2.0720000    149.0956130
      2.0730000    149.1682510
      2.0740000    149.2417030
      2.0750000    149.3132730
      2.0760000    149.3846560
      2.0770000    149.4578430
      2.0780000    149.5346290
      2.0790000    149.6074380
      2.0800000    149.6805520
      2.0810000    149.7536400
      2.0820000    149.8281780
      2.0830000    149.9018800
      2.0840000    149.9747830
      2.0850000    150.0480820
      2.0860000    150.1204990
      2.0870000    150.1937130
      2.0880000    150.2666580
      2.0890000    150.3399550
      2.0900000    150.4131490
      2.0910000    150.4901720
      2.0920000    150.5629340
      2.0930000    150.6364010
      2.0940000    150.7094380
      2.0950000    150.7823650
      2.0960000    150.8554560
      2.0970000    150.9279960
      2.0980000    151.0011620
      2.0990000    151.0747300
      2.1000000    151.1481660
      2.1010000    151.2235510
      2.1020000    151.2968690
      2.1030000    151.3692460
      2.1040000    151.4427430
      2.1050000    151.5164550
      2.1060000    151.5898070
      2.1070000    151.6635720
      2.1080000    151.7365510
      2.1090000    151.8105450
      2.1100000    151.8831360
      2.1110000    151.9568430
      2.1120000    152.0302090
      2.1130000    152.1037270
      2.1140000    152.1767120
      2.1150000    152.2509620
      2.1160000    152.3239930
      2.1170000    152.3969080
      2.1180000    152.4704760
      2.1190000    152.5436070
      2.1200000    152.6165710
      2.1210000    152.6893010
      2.1220000    152.7620890
      2.1230000    152.8359720
      2.1240000    152.9087540
      2.1250000    152.9811880
      2.1260000    153.0540000
      2.1270000    153.1265440
      2.1280000    153.1996270
      2.1290000    153.2720040
      2.1300000    153.3449800
      2.1310000    153.4179210
      2.1320000    153.4908890
      2.1330000    153.5642100
      2.1340000    153.6375090
      2.1350000    153.7110160
      2.1360000    153.7843860
      2.1370000    153.8576970
      2.1380000    153.9314400
      2.1390000    154.0045130
      2.1400000    154.0788430
      2.1410000    154.1524000
      2.1420000    154.2260120
      2.1430000    154.2994970
      2.1440000    154.3728810
      2.1450000    154.4464920
      2.1460000    154.5195900
      2.1470000    154.5928510
      2.1480000    154.6667760
      2.1490000    154.7400530
      2.1500000    154.8132350
      2.1510000    154.8862200
      2.1520000    154.9598280
      2.1530000    155.0329870
      2.1540000    155.1068530
      2.1550000    155.1800800
      2.1560000    155.2541550
      2.1570000    155.3277370
      2.1580000    155.4037580
      2.1590000    155.4775570
      2.1600000    155.5516650
      2.1610000    155.6246940
      2.1620000    155.6982880
      2.1630000    155.7721810
      2.1640000    155.8455010
      2.1650000    155.9192250
      2.1660000    155.9929080
      2.1670000    156.0655300
      2.1680000    156.1381590
      2.1690000    156.2107710
      2.1700000    156.2834850
      2.1710000    156.3564250
      2.1720000    156.4301170
      2.1730000    156.5031220
      2.1740000    156.5766860
      2.1750000    156.6499950
      2.1760000    156.7232750
      2.1770000    156.7969990
      2.1780000    156.8697650
      2.1790000    156.9426900
      2.1800000    157.0162050
      2.1810000    157.0898690
      2.1820000    157.1631520
      2.1830000    157.2367430
      2.1840000    157.3101720
      2.1850000    157.3839360
      2.1860000    157.4578370
      2.1870000    157.5310720
      2.1880000    157.6043170
      2.1890000    157.6774710
      2.1900000    157.7508830
      2.1910000    157.8237540
      2.1920000    157.8970770
      2.1930000    157.9708100
      2.1940000    158.0441760
      2.1950000    158.1174320
      2.1960000    158.1908020
      2.1970000    158.2648220
      2.1980000    158.3377300
      2.1990000    158.4114050
      2.2000000    158.4842570
      2.2010000    158.5593420
      2.2020000    158.6324990
      2.2030000    158.7058760
      2.2040000    158.7800570
      2.2050000    158.8529420
      2.2060000    158.9258430
      2.2070000    158.9989500
      2.2080000    159.0728970
      2.2090000    159.1469680
      2.2100000    159.2201500
      2.2110000    159.2934560
      2.2120000    159.3669230
      2.2130000    159.4394670
      2.2140000    159.5127260
      2.2150000    159.5858830
      2.2160000    159.6592420
      2.2170000    159.7365650
      2.2180000    159.8099180
      2.2190000    159.8831110
      2.2200000    159.9567060
      2.2210000    160.0303300
      2.2220000    160.1033930
      2.2230000    160.1770440
      2.2240000    160.2498120
      2.2250000    160.3246640
      2.2260000    160.3980450
      2.2270000    160.4751970
      2.2280000    160.5482300
      2.2290000    160.6223840
      2.2300000    160.6956710
      2.2310000    160.7689570
      2.2320000    160.8419360
      2.2330000    160.9142630
      2.2340000    160.9896480
      2.2350000    161.0610310
      2.2360000    161.1322860
      2.2370000    161.2051290
      2.2380000    161.2785520
      2.2390000    161.3522580
      2.2400000    161.4341530
      2.2410000    161.5067160
      2.2420000    161.5813100
      2.2430000    161.6577580
      2.2440000    161.7309050
      2.2450000    161.8039350
      2.2460000    161.8774400
      2.2470000    161.9511110
      2.2480000    162.0244040
      2.2490000    162.0982930
      2.2500000    162.1741130
      2.2510000    162.2474630
      2.2520000    162.3204400
      2.2530000    162.3940240
      2.2540000    162.4670170
      2.2550000    162.5406990
      2.2560000    162.6137810
      2.2570000    162.6874550
      2.2580000    162.7615480
      2.2590000    162.8352010
      2.2600000    162.9085130
      2.2610000    162.9820140
      2.2620000    163.0550670
      2.2630000    163.1286500
      2.2640000    163.2020620
      2.2650000    163.2752480
      2.2660000    163.3495110
      2.2670000    163.4233730
      2.2680000    163.4972770
      2.2690000    163.5710750
      2.2700000    163.6445690
      2.2710000    163.7178390
      2.2720000    163.7913030
      2.2730000    163.8642830
      2.2740000    163.9383480
      2.2750000    164.0114440
      2.2760000    164.0845240
      2.2770000    164.1581260
      2.2780000    164.2312700
      2.2790000    164.3048240
      2.2800000    164.3776580
      2.2810000    164.4517150
      2.2820000    164.5257930
      2.2830000    164.5995850
      2.2840000    164.6725750
      2.2850000    164.7457060
      2.2860000    164.8185520
      2.2870000    164.8907030
      2.2880000    164.9633920
      2.2890000    165.0370780
      2.2900000    165.1112700
      2.2910000    165.1869430
      2.2920000    165.2609080
      2.2930000    165.3345540
      2.2940000    165.4081040
      2.2950000    165.4813840
      2.2960000    165.5551570
      2.2970000    165.6281970
      2.2980000    165.7015970
      2.2990000    165.7754180
      2.3000000    165.8492610
      2.3010000    165.9252710
      2.3020000    165.9989770
      2.3030000    166.0721460
      2.3040000    166.1450020
      2.3050000    166.2176150
      2.3060000    166.2908880
      2.3070000    166.3646900
      2.3080000    166.4377910
      2.3090000    166.5145950
      2.3100000    166.5879950
      2.3110000    166.6616400
      2.3120000    166.7349860
      2.3130000    166.8074680
      2.3140000    166.8805690
      2.3150000    166.9546950
      2.3160000    167.0278890
      2.3170000    167.1007360
      2.3180000    167.1737430
      2.3190000    167.2465460
      2.3200000    167.3198210
      2.3210000    167.3930290
      2.3220000    167.4662690
      2.3230000    167.5404750
      2.3240000    167.6143810
      2.3250000    167.6877390
      2.3260000    167.7615530
      2.3270000    167.8358200
      2.3280000    167.9094920
      2.3290000    167.9833800
      2.3300000    168.0574630
      2.3310000    168.1323670
      2.3320000    168.2065190
      2.3330000    168.2794190
      2.3340000    168.3526640
      2.3350000    168.4259670
      2.3360000    168.4990620
      2.3370000    168.5722370
      2.3380000    168.6454120
      2.3390000    168.7201060
      2.3400000    168.7946250
      2.3410000    168.8659520
      2.3420000    168.9381260
      2.3430000    169.0119360
      2.3440000    169.0853060
      2.3450000    169.1583390
      2.3460000    169.2316220
      2.3470000    169.3093040
      2.3480000    169.3834570
      2.3490000    169.4598300
      2.3500000    169.5347300
      2.3510000    169.6084430
      2.3520000    169.6816170
      2.3530000    169.7547330
      2.3540000    169.8284470
      2.3550000    169.9016040
      2.3560000    169.9751930
      2.3570000    170.0491920
      2.3580000    170.1225940
      2.3590000    170.1959160
      2.3600000    170.2693230
      2.3610000    170.3426280
      2.3620000    170.4163570
      2.3630000    170.4898570
      2.3640000    170.5634120
      2.3650000    170.6367140
      2.3660000    170.7099830
      2.3670000    170.7829700
      2.3680000    170.8561940
      2.3690000    170.9292750
      2.3700000    171.0033330
      2.3710000    171.0767370
      2.3720000    171.1531320
      2.3730000    171.2265200
      2.3740000    171.2998160
      2.3750000    171.3735590
      2.3760000    171.4470950
      2.3770000    171.5187290
      2.3780000    171.5907100
      2.3790000    171.6643800
      2.3800000    171.7380620
      2.3810000    171.8115080
      2.3820000    171.8853200
      2.3830000    171.9581910
      2.3840000    172.0318100
      2.3850000    172.1052420
      2.3860000    172.1787870
      2.3870000    172.2522270
      2.3880000    172.3258620
      2.3890000    172.3988390
      2.3900000    172.4727460
      2.3910000    172.5466360
      2.3920000    172.6207500
      2.3930000    172.6942720
      2.3940000    172.7678020
      2.3950000    172.8409010
      2.3960000    172.9179570
      2.3970000    172.9920420
      2.3980000    173.0647060
      2.3990000    173.1375980
      2.4000000    173.2112170
      2.4010000    173.2865260
      2.4020000    173.3608270
      2.4030000    173.4357220
      2.4040000    173.5091410
      2.4050000    173.5824980
      2.4060000    173.6556130
      2.4070000    173.7286470
      2.4080000    173.8021240
      2.4090000    173.8767990
      2.4100000    173.9502630
      2.4110000    174.0236040
      2.4120000    174.0973680
      2.4130000    174.1711290
      2.4140000    174.2436970
      2.4150000    174.3177340
      2.4160000    174.3917000
      2.4170000    174.4659380
      2.4180000    174.5401990
      2.4190000    174.6141700
      2.4200000    174.6870860
      2.4210000    174.7605170
      2.4220000    174.8339940
      2.4230000    174.9109820
      2.4240000    174.9857780
      2.4250000    175.0655800
      2.4260000    175.1391580
      2.4270000    175.2131140
      2.4280000    175.2869300
      2.4290000    175.3605570
      2.4300000    175.4340400
      2.4310000    175.5077450
      2.4320000    175.5812050
      2.4330000    175.6548400
      2.4340000    175.7281370
      2.4350000    175.8009380
      2.4360000    175.8742360
      2.4370000    175.9471620
      2.4380000    176.0211680
      2.4390000    176.0944590
      2.4400000    176.1685520
      2.4410000    176.2425810
      2.4420000    176.3156580
      2.4430000    176.3888580
      2.4440000    176.4619460
      2.4450000    176.5351360
      2.4460000    176.6083720
      2.4470000    176.6816150
      2.4480000    176.7547380
      2.4490000    176.8281010
      2.4500000    176.9018430
      2.4510000    176.9748780
      2.4520000    177.0482560
      2.4530000    177.1218210
      2.4540000    177.1953360
      2.4550000    177.2684040
      2.4560000    177.3421530
      2.4570000    177.4153450
      2.4580000    177.4888960
      2.4590000    177.5624600
      2.4600000    177.6352230
      2.4610000    177.7077690
      2.4620000    177.7812290
      2.4630000    177.8547030
      2.4640000    177.9286440
      2.4650000    178.0018560
      2.4660000    178.0762660
      2.4670000    178.1500060
      2.4680000    178.2228470
      2.4690000    178.2963920
      2.4700000    178.3689020
      2.4710000    178.4414040
      2.4720000    178.5146180
      2.4730000    178.5881530
      2.4740000    178.6624490
      2.4750000    178.7390650
      2.4760000    178.8122590
      2.4770000    178.8855630
      2.4780000    178.9584260
      2.4790000    179.0315370
      2.4800000    179.1044780
      2.4810000    179.1777800
      2.4820000    179.2519590
      2.4830000    179.3273380
      2.4840000    179.4001120
      2.4850000    179.4736270
      2.4860000    179.5464890
      2.4870000    179.6193960
      2.4880000    179.6927320
      2.4890000    179.7660430
      2.4900000    179.8407070
      2.4910000    179.9142050
      2.4920000    179.9883740
      2.4930000    180.0611770
      2.4940000    180.1350620
      2.4950000    180.2084370
      2.4960000    180.2822980
      2.4970000    180.3556280
      2.4980000    180.4288460
      2.4990000    180.5046270
      2.5000000    180.5784140
      2.5010000    180.6542220
      2.5020000    180.7284160
      2.5030000    180.8021250
      2.5040000    180.8757900
      2.5050000    180.9496270
      2.5060000    181.0236010
      2.5070000    181.0972410
      2.5080000    181.1707830
      2.5090000    181.2445890
      2.5100000    181.3174010
      2.5110000    181.3905940
      2.5120000    181.4635970
      2.5130000    181.5375050
      2.5140000    181.6108390
      2.5150000    181.6853230
      2.5160000    181.7579230
      2.5170000    181.8316010
      2.5180000    181.9046040
      2.5190000    181.9775160
      2.5200000    182.0511360
      2.5210000    182.1243280
      2.5220000    182.1978310
      2.5230000    182.2720610
      2.5240000    182.3451840
      2.5250000    182.4169720
      2.5260000    182.4886390
      2.5270000    182.5616700
      2.5280000    182.6352190
      2.5290000    182.7083850
      2.5300000    182.7816150
      2.5310000    182.8557280
      2.5320000    182.9345980
      2.5330000    183.0075490
      2.5340000    183.0808950
      2.5350000    183.1546030
      2.5360000    183.2278830
      2.5370000    183.3007680
      2.5380000    183.3772760
      2.5390000    183.4514210
      2.5400000    183.5240370
      2.5410000    183.5976230
      2.5420000    183.6703640
      2.5430000    183.7432840
      2.5440000    183.8167150
      2.5450000    183.8898670
      2.5460000    183.9622080
      2.5470000    184.0359990
      2.5480000    184.1090360
      2.5490000    184.1819930
      2.5500000    184.2549450
      2.5510000    184.3275190
      2.5520000    184.4012240
      2.5530000    184.4746470
      2.5540000    184.5479050
      2.5550000    184.6211590
      2.5560000    184.6954710
      2.5570000    184.7718940
      2.5580000    184.8463890
      2.5590000    184.9193810
      2.5600000    184.9934590
      2.5610000    185.0669210
      2.5620000    185.1396040
      2.5630000    185.2125630
      2.5640000    185.2858790
      2.5650000    185.3596830
      2.5660000    185.4349860
      2.5670000    185.5089130
      2.5680000    185.5829130
      2.5690000    185.6560760
      2.5700000    185.7293620
      2.5710000    185.8031940
      2.5720000    185.8760240
      2.5730000    185.9489100
      2.5740000    186.0229200
      2.5750000    186.0962540
      2.5760000    186.1694270
      2.5770000    186.2424630
      2.5780000    186.3157540
      2.5790000    186.3892030
      2.5800000    186.4621530
      2.5810000    186.5352990
      2.5820000    186.6086880
      2.5830000    186.6818390
      2.5840000    186.7537290
      2.5850000    186.8256390
      2.5860000    186.8980170
      2.5870000    186.9713030
      2.5880000    187.0444020
      2.5890000    187.1178650
      2.5900000    187.1911730
      2.5910000    187.2642300
      2.5920000    187.3377620
      2.5930000    187.4117100
      2.5940000    187.4861470
      2.5950000    187.5596300
      2.5960000    187.6333910
      2.5970000    187.7066030
      2.5980000    187.7796950
      2.5990000    187.8537340
      2.6000000    187.9267480
      2.6010000    188.0024450
      2.6020000    188.0755560
      2.6030000    188.1494970
      2.6040000    188.2226570
      2.6050000    188.2968010
      2.6060000    188.3706960
      2.6070000    188.4443950
      2.6080000    188.5181950
      2.6090000    188.5916630
      2.6100000    188.6653980
      2.6110000    188.7389690
      2.6120000    188.8120280
      2.6130000    188.8858930
      2.6140000    188.9597780
      2.6150000    189.0332700
      2.6160000    189.1069500
      2.6170000    189.1812950
      2.6180000    189.2548440
      2.6190000    189.3287120
      2.6200000    189.4021420
      2.6210000    189.4762780
      2.6220000    189.5492910
      2.6230000    189.6235340
      2.6240000    189.6969580
      2.6250000    189.7704100
      2.6260000    189.8440350
      2.6270000    189.9178630
      2.6280000    189.9912940
      2.6290000    190.0648980
      2.6300000    190.1385830
      2.6310000    190.2152930
      2.6320000    190.2886470
      2.6330000    190.3629900
      2.6340000    190.4375390
      2.6350000    190.5109500
      2.6360000    190.5840480
      2.6370000    190.6572730
      2.6380000    190.7302920
      2.6390000    190.8042070
      2.6400000    190.8775730
      2.6410000    190.9521770
      2.6420000    191.0256540
      2.6430000    191.0989780
      2.6440000    191.1715100
      2.6450000    191.2440850
      2.6460000    191.3176320
      2.6470000    191.3910640
      2.6480000    191.4646710
      2.6490000    191.5380230
      2.6500000    191.6125220
      2.6510000    191.6852820
      2.6520000    191.7592160
      2.6530000    191.8336090
      2.6540000    191.9073340
      2.6550000    191.9811220
      2.6560000    192.0545440
      2.6570000    192.1317070
      2.6580000    192.2056210
      2.6590000    192.2789450
      2.6600000    192.3520640
      2.6610000    192.4255760
      2.6620000    192.4996830
      2.6630000    192.5725490
      2.6640000    192.6456050
      2.6650000    192.7188730
      2.6660000    192.7958430
      2.6670000    192.8722660
      2.6680000    192.9461070
      2.6690000    193.0199160
      2.6700000    193.0933880
      2.6710000    193.1661900
      2.6720000    193.2390550
      2.6730000    193.3117170
      2.6740000    193.3861450
      2.6750000    193.4601500
      2.6760000    193.5336150
      2.6770000    193.6067780
      2.6780000    193.6803400
      2.6790000    193.7537010
      2.6800000    193.8268970
      2.6810000    193.8996320
      2.6820000    193.9733070
      2.6830000    194.0464990
      2.6840000    194.1194920
      2.6850000    194.1921890
      2.6860000    194.2648300
      2.6870000    194.3375450
      2.6880000    194.4111170
      2.6890000    194.4842640
      2.6900000    194.5602290
      2.6910000    194.6337080
      2.6920000    194.7069970
      2.6930000    194.7805360
      2.6940000    194.8538320
      2.6950000    194.9271680
      2.6960000    195.0008660
      2.6970000    195.0768750
      2.6980000    195.1505700
      2.6990000    195.2244540
      2.7000000    195.3011180
      2.7010000    195.3768630
      2.7020000    195.4499410
      2.7030000    195.5227940
      2.7040000    195.5964460
      2.7050000    195.6695540
      2.7060000    195.7425370
      2.7070000    195.8165870
      2.7080000    195.8899240
      2.7090000    195.9638900
      2.7100000    196.0371100
      2.7110000    196.1102490
      2.7120000    196.1835930
      2.7130000    196.2570950
      2.7140000    196.3303950
      2.7150000    196.4048810
      2.7160000    196.4779300
      2.7170000    196.5510020
      2.7180000    196.6238400
      2.7190000    196.6970940
      2.7200000    196.7698760
      2.7210000    196.8429780
      2.7220000    196.9158790
      2.7230000    196.9902560
      2.7240000    197.0639870
      2.7250000    197.1368360
      2.7260000    197.2100410
      2.7270000    197.2835160
      2.7280000    197.3563090
      2.7290000    197.4367110
      2.7300000    197.5103090
      2.7310000    197.5845580
      2.7320000    197.6584850
      2.7330000    197.7319660
      2.7340000    197.8053970
      2.7350000    197.8817540
      2.7360000    197.9556730
      2.7370000    198.0288870
      2.7380000    198.1017850
      2.7390000    198.1759600
      2.7400000    198.2497610
      2.7410000    198.3230730
      2.7420000    198.3968400
      2.7430000    198.4701130
      2.7440000    198.5430590
      2.7450000    198.6160610
      2.7460000    198.6892500
      2.7470000    198.7635520
      2.7480000    198.8400390
      2.7490000    198.9141670
      2.7500000    198.9876670
      2.7510000    199.0611520
      2.7520000    199.1347390
      2.7530000    199.2085850
      2.7540000    199.2857500
      2.7550000    199.3593300
      2.7560000    199.4334440
      2.7570000    199.5116300
      2.7580000    199.5846260
      2.7590000    199.6581490
      2.7600000    199.7315260
      2.7610000    199.8087570
      2.7620000    199.8820150
      2.7630000    199.9554570
      2.7640000    200.0289860
      2.7650000    200.1023170
      2.7660000    200.1756280
      2.7670000    200.2497140
      2.7680000    200.3228140
      2.7690000    200.3962790
      2.7700000    200.4703020
      2.7710000    200.5446200
      2.7720000    200.6180140
      2.7730000    200.6921850
      2.7740000    200.7660570
      2.7750000    200.8396500
      2.7760000    200.9127050
      2.7770000    200.9861210
      2.7780000    201.0593940
      2.7790000    201.1323230
      2.7800000    201.2058700
      2.7810000    201.2789460
      2.7820000    201.3525280
      2.7830000    201.4263720
      2.7840000    201.4999400
      2.7850000    201.5735750
      2.7860000    201.6475080
      2.7870000    201.7212420
      2.7880000    201.7946960
      2.7890000    201.8684280
      2.7900000    201.9417970
      2.7910000    202.0154100
      2.7920000    202.0886830
      2.7930000    202.1623680
      2.7940000    202.2351790
      2.7950000    202.3088620
      2.7960000    202.3823090
      2.7970000    202.4558270
      2.7980000    202.5297370
      2.7990000    202.6031650
      2.8000000    202.6765110
      2.8010000    202.7515240
      2.8020000    202.8248140
      2.8030000    202.8984510
      2.8040000    202.9722800
      2.8050000    203.0458510
      2.8060000    203.1192130
      2.8070000    203.1921510
      2.8080000    203.2656890
      2.8090000    203.3395320
      2.8100000    203.4125800
      2.8110000    203.4866950
      2.8120000    203.5597270
      2.8130000    203.6331750
      2.8140000    203.7069640
      2.8150000    203.7803290
      2.8160000    203.8534440
      2.8170000    203.9279080
      2.8180000    204.0018020
      2.8190000    204.0756680
      2.8200000    204.1490440
      2.8210000    204.2223020
      2.8220000    204.2961730
      2.8230000    204.3726490
      2.8240000    204.4468900
      2.8250000    204.5230300
      2.8260000    204.5964150
      2.8270000    204.6697890
      2.8280000    204.7432650
      2.8290000    204.8171030
      2.8300000    204.8902820
      2.8310000    204.9636160
      2.8320000    205.0369880
      2.8330000    205.1108300
      2.8340000    205.1846230
      2.8350000    205.2588220
      2.8360000    205.3326450
      2.8370000    205.4057160
      2.8380000    205.4794360
      2.8390000    205.5528380
      2.8400000    205.6261750
      2.8410000    205.7000050
      2.8420000    205.7732750
      2.8430000    205.8474210
      2.8440000    205.9215900
      2.8450000    205.9954640
      2.8460000    206.0686950
      2.8470000    206.1419080
      2.8480000    206.2156550
      2.8490000    206.2887510
      2.8500000    206.3629770
      2.8510000    206.4366820
      2.8520000    206.5102250
      2.8530000    206.5841380
      2.8540000    206.6577460
      2.8550000    206.7313520
      2.8560000    206.8043560
      2.8570000    206.8782710
      2.8580000    206.9531570
      2.8590000    207.0264310
      2.8600000    207.1002250
      2.8610000    207.1733010
      2.8620000    207.2465480
      2.8630000    207.3229660
      2.8640000    207.3959010
      2.8650000    207.4701990
      2.8660000    207.5447030
      2.8670000    207.6187620
      2.8680000    207.6918860
      2.8690000    207.7663000
      2.8700000    207.8406400
      2.8710000    207.9142590
      2.8720000    207.9877550
      2.8730000    208.0616640
      2.8740000    208.1348960
      2.8750000    208.2078910
      2.8760000    208.2813850
      2.8770000    208.3551380
      2.8780000    208.4287880
      2.8790000    208.5023550
      2.8800000    208.5760060
      2.8810000    208.6493920
      2.8820000    208.7220060
      2.8830000    208.7946380
      2.8840000    208.8676020
      2.8850000    208.9410190
      2.8860000    209.0148740
      2.8870000    209.0884640
      2.8880000    209.1620590
      2.8890000    209.2355780
      2.8900000    209.3099340
      2.8910000    209.3846830
      2.8920000    209.4586970
      2.8930000    209.5322340
      2.8940000    209.6049230
      2.8950000    209.6783310
      2.8960000    209.7517210
      2.8970000    209.8250890
      2.8980000    209.8989040
      2.8990000    209.9723680
      2.9000000    210.0458230
      2.9010000    210.1230730
      2.9020000    210.1985040
      2.9030000    210.2724330
      2.9040000    210.3463750
      2.9050000    210.4201290
      2.9060000    210.4933110
      2.9070000    210.5675350
      2.9080000    210.6412590
      2.9090000    210.7145710
      2.9100000    210.7877640
      2.9110000    210.8615520
      2.9120000    210.9349630
      2.9130000    211.0082490
      2.9140000    211.0814180
      2.9150000    211.1556510
      2.9160000    211.2292910
      2.9170000    211.3025780
      2.9180000    211.3761990
      2.9190000    211.4502950
      2.9200000    211.5242260
      2.9210000    211.5978030
      2.9220000    211.6713110
      2.9230000    211.7452470
      2.9240000    211.8246780
      2.9250000    211.8979810
      2.9260000    211.9713760
      2.9270000    212.0445970
      2.9280000    212.1180940
      2.9290000    212.1913880
      2.9300000    212.2641220
      2.9310000    212.3376160
      2.9320000    212.4107920
      2.9330000    212.4838450
      2.9340000    212.5572100
      2.9350000    212.6304490
      2.9360000    212.7029730
      2.9370000    212.7763860
      2.9380000    212.8499050
      2.9390000    212.9242990
      2.9400000    212.9975270
      2.9410000    213.0708950
      2.9420000    213.1441160
      2.9430000    213.2175690
      2.9440000    213.2917210
      2.9450000    213.3648960
      2.9460000    213.4383150
      2.9470000    213.5129840
      2.9480000    213.5924430
      2.9490000    213.6658610
      2.9500000    213.7390630
      2.9510000    213.8119370
      2.9520000    213.8855490
      2.9530000    213.9590000
      2.9540000    214.0323800
      2.9550000    214.1063250
      2.9560000    214.1819430
      2.9570000    214.2552000
      2.9580000    214.3275450
      2.9590000    214.4008850
      2.9600000    214.4741540
      2.9610000    214.5478550
      2.9620000    214.6207260
      2.9630000    214.6939750
      2.9640000    214.7678840
      2.9650000    214.8417680
      2.9660000    214.9153420
      2.9670000    214.9882500
      2.9680000    215.0610380
      2.9690000    215.1337810
      2.9700000    215.2069010
      2.9710000    215.2802810
      2.9720000    215.3530680
      2.9730000    215.4265820
      2.9740000    215.5002110
      2.9750000    215.5736000
      2.9760000    215.6471990
      2.9770000    215.7199150
      2.9780000    215.7930860
      2.9790000    215.8665730
      2.9800000    215.9398040
      2.9810000    216.0132410
      2.9820000    216.0860590
      2.9830000    216.1596160
      2.9840000    216.2335030
      2.9850000    216.3066690
      2.9860000    216.3797500
      2.9870000    216.4533610
      2.9880000    216.5292000
      2.9890000    216.6026040
      2.9900000    216.6761980
      2.9910000    216.7488040
      2.9920000    216.8224240
      2.9930000    216.8956670
      2.9940000    216.9693780
      2.9950000    217.0428260
      2.9960000    217.1158860
      2.9970000    217.1887330
      2.9980000    217.2618970
      2.9990000    217.3347150
      3.0000000    217.4078700
      3.0010000    217.4832720
      3.0020000    217.5559680
      3.0030000    217.6290690
      3.0040000    217.7051810
      3.0050000    217.7796390
      3.0060000    217.8523310
      3.0070000    217.9259000
      3.0080000    217.9989150
      3.0090000    218.0736950
      3.0100000    218.1468640
      3.0110000    218.2201400
      3.0120000    218.2932940
      3.0130000    218.3661170
      3.0140000    218.4397690
      3.0150000    218.5133020
      3.0160000    218.5864200
      3.0170000    218.6648090
      3.0180000    218.7400250
      3.0190000    218.8131860
      3.0200000    218.8868700
      3.0210000    218.9607400
      3.0220000    219.0338010
      3.0230000    219.1073320
      3.0240000    219.1804310
      3.0250000    219.2582260
      3.0260000    219.3307790
      3.0270000    219.4041120
      3.0280000    219.4781220
      3.0290000    219.5507060
      3.0300000    219.6237080
      3.0310000    219.6969700
      3.0320000    219.7704250
      3.0330000    219.8447280
      3.0340000    219.9189850
      3.0350000    219.9923680
      3.0360000    220.0649050
      3.0370000    220.1388120
      3.0380000    220.2125900
      3.0390000    220.2863760
      3.0400000    220.3598810
      3.0410000    220.4337480
      3.0420000    220.5066580
      3.0430000    220.5834750
      3.0440000    220.6566200
      3.0450000    220.7294090
      3.0460000    220.8028850
      3.0470000    220.8766750
      3.0480000    220.9502980
      3.0490000    221.0240490
      3.0500000    221.0979020
      3.0510000    221.1752680
      3.0520000    221.2488700
      3.0530000    221.3219370
      3.0540000    221.3958020
      3.0550000    221.4689840
      3.0560000    221.5425640
      3.0570000    221.6156150
      3.0580000    221.6897400
      3.0590000    221.7631250
      3.0600000    221.8365220
      3.0610000    221.9101390
      3.0620000    221.9838300
      3.0630000    222.0569340
      3.0640000    222.1304610
      3.0650000    222.2035480
      3.0660000    222.2782630
      3.0670000    222.3514800
      3.0680000    222.4248250
      3.0690000    222.4984170
      3.0700000    222.5721250
      3.0710000    222.6454950
      3.0720000    222.7181220
      3.0730000    222.7915020
      3.0740000    222.8660210
      3.0750000    222.9424740
      3.0760000    223.0154000
      3.0770000    223.0883410
      3.0780000    223.1619340
      3.0790000    223.2353310
      3.0800000    223.3084710
      3.0810000    223.3811310
      3.0820000    223.4560210
      3.0830000    223.5294130
      3.0840000    223.6027480
      3.0850000    223.6757040
      3.0860000    223.7489720
      3.0870000    223.8226320
      3.0880000    223.8959040
      3.0890000    223.9712150
      3.0900000    224.0454690
      3.0910000    224.1232510
      3.0920000    224.1967160
      3.0930000    224.2698740
      3.0940000    224.3430250
      3.0950000    224.4162930
      3.0960000    224.4894510
      3.0970000    224.5623190
      3.0980000    224.6364100
      3.0990000    224.7095190
      3.1000000    224.7824860
      3.1010000    224.8583440
      3.1020000    224.9320190
      3.1030000    225.0058460
      3.1040000    225.0794930
      3.1050000    225.1526460
      3.1060000    225.2260000
      3.1070000    225.3004640
      3.1080000    225.3742160
      3.1090000    225.4476010
      3.1100000    225.5216320
      3.1110000    225.5952110
      3.1120000    225.6694570
      3.1130000    225.7432800
      3.1140000    225.8196930
      3.1150000    225.8960060
      3.1160000    225.9693620
      3.1170000    226.0421980
      3.1180000    226.1150200
      3.1190000    226.1884310
      3.1200000    226.2617770
      3.1210000    226.3353170
      3.1220000    226.4093630
      3.1230000    226.4841070
      3.1240000    226.5578410
      3.1250000    226.6304310
      3.1260000    226.7040000
      3.1270000    226.7772300
      3.1280000    226.8501360
      3.1290000    226.9233150
      3.1300000    226.9964790
      3.1310000    227.0699590
      3.1320000    227.1435540
      3.1330000    227.2165070
      3.1340000    227.2896490
      3.1350000    227.3627080
      3.1360000    227.4362280
      3.1370000    227.5095330
      3.1380000    227.5825350
      3.1390000    227.6571850
      3.1400000    227.7305950
      3.1410000    227.8035910
      3.1420000    227.8762940
      3.1430000    227.9496280
      3.1440000    228.0227620
      3.1450000    228.0956050
      3.1460000    228.1688280
      3.1470000    228.2422760
      3.1480000    228.3152080
      3.1490000    228.3886970
      3.1500000    228.4674310
      3.1510000    228.5408490
      3.1520000    228.6138450
      3.1530000    228.6871950
      3.1540000    228.7608730
      3.1550000    228.8342600
      3.1560000    228.9068130
      3.1570000    228.9798440
      3.1580000    229.0532950
      3.1590000    229.1257620
      3.1600000    229.1987490
      3.1610000    229.2716970
      3.1620000    229.3447300
      3.1630000    229.4183730
      3.1640000    229.4915250
      3.1650000    229.5646940
      3.1660000    229.6377310
      3.1670000    229.7106330
      3.1680000    229.7837630
      3.1690000    229.8565250
      3.1700000    229.9323340
      3.1710000    230.0057070
      3.1720000    230.0785060
      3.1730000    230.1511510
      3.1740000    230.2243390
      3.1750000    230.2974930
      3.1760000    230.3711670
      3.1770000    230.4450860
      3.1780000    230.5175900
      3.1790000    230.5909390
      3.1800000    230.6641390
      3.1810000    230.7371640
      3.1820000    230.8103680
      3.1830000    230.8836430
      3.1840000    230.9570090
      3.1850000    231.0297270
      3.1860000    231.1024000
      3.1870000    231.1791930
      3.1880000    231.2531860
      3.1890000    231.3264890
      3.1900000    231.3994520
      3.1910000    231.4733840
      3.1920000    231.5464880
      3.1930000    231.6200610
      3.1940000    231.6928890
      3.1950000    231.7659380
      3.1960000    231.8391430
      3.1970000    231.9123020
      3.1980000    231.9853790
      3.1990000    232.0581200
      3.2000000    232.1312680
      3.2010000    232.2065130
      3.2020000    232.2794670
      3.2030000    232.3527500
      3.2040000    232.4261780
      3.2050000    232.4992710
      3.2060000    232.5754840
      3.2070000    232.6483060
      3.2080000    232.7214910
      3.2090000    232.7953390
      3.2100000    232.8684600
      3.2110000    232.9412660
      3.2120000    233.0147850
      3.2130000    233.0880320
      3.2140000    233.1620640
      3.2150000    233.2354560
      3.2160000    233.3099300
      3.2170000    233.3843370
      3.2180000    233.4581460
      3.2190000    233.5324420
      3.2200000    233.6059220
      3.2210000    233.6795400
      3.2220000    233.7545580
      3.2230000    233.8279800
      3.2240000    233.9014190
      3.2250000    233.9758000
      3.2260000    234.0493240
      3.2270000    234.1227830
      3.2280000    234.1965000
      3.2290000    234.2705260
      3.2300000    234.3440990
      3.2310000    234.4170520
      3.2320000    234.4907670
      3.2330000    234.5645900
      3.2340000    234.6380060
      3.2350000    234.7119920
      3.2360000    234.7855910
      3.2370000    234.8593010
      3.2380000    234.9330960
      3.2390000    235.0069230
      3.2400000    235.0803150
      3.2410000    235.1539380
      3.2420000    235.2290190
      3.2430000    235.3026490
      3.2440000    235.3755990
      3.2450000    235.4496180
      3.2460000    235.5229910
      3.2470000    235.5966570
      3.2480000    235.6703960
      3.2490000    235.7437580
      3.2500000    235.8183750
      3.2510000    235.8924320
      3.2520000    235.9658060
      3.2530000    236.0392170
      3.2540000    236.1118930
      3.2550000    236.1854940
      3.2560000    236.2589220
      3.2570000    236.3329980
      3.2580000    236.4080400
      3.2590000    236.4816060
      3.2600000    236.5583580
      3.2610000    236.6323500
      3.2620000    236.7052190
      3.2630000    236.7785300
      3.2640000    236.8524700
      3.2650000    236.9262280
      3.2660000    236.9992600
      3.2670000    237.0729100
      3.2680000    237.1460070
      3.2690000    237.2189980
      3.2700000    237.2919390
      3.2710000    237.3650150
      3.2720000    237.4381360
      3.2730000    237.5121030
      3.2740000    237.5888080
      3.2750000    237.6621110
      3.2760000    237.7353960
      3.2770000    237.8090760
      3.2780000    237.8822640
      3.2790000    237.9553650
      3.2800000    238.0287230
      3.2810000    238.1016790
      3.2820000    238.1804870
      3.2830000    238.2535630
      3.2840000    238.3264190
      3.2850000    238.3999610
      3.2860000    238.4736400
      3.2870000    238.5466560
      3.2880000    238.6199150
      3.2890000    238.6930190
      3.2900000    238.7672330
      3.2910000    238.8401070
      3.2920000    238.9138020
      3.2930000    238.9873640
      3.2940000    239.0607190
      3.2950000    239.1344690
      3.2960000    239.2083330
      3.2970000    239.2821300
      3.2980000    239.3596720
      3.2990000    239.4336760
      3.3000000    239.5077310
      3.3010000    239.5954760
      3.3020000    239.6684780
      3.3030000    239.7414790
      3.3040000    239.8146310
      3.3050000    239.8879950
      3.3060000    239.9624530
      3.3070000    240.0360700
      3.3080000    240.1097670
      3.3090000    240.1825070
      3.3100000    240.2555710
      3.3110000    240.3293550
      3.3120000    240.4026230
      3.3130000    240.4760850
      3.3140000    240.5499120
      3.3150000    240.6247530
      3.3160000    240.6991640
      3.3170000    240.7729480
      3.3180000    240.8471010
      3.3190000    240.9208570
      3.3200000    240.9941090
      3.3210000    241.0677070
      3.3220000    241.1417950
      3.3230000    241.2163000
      3.3240000    241.2902690
      3.3250000    241.3635610
      3.3260000    241.4377680
      3.3270000    241.5116610
      3.3280000    241.5852470
      3.3290000    241.6583720
      3.3300000    241.7321100
      3.3310000    241.8068040
      3.3320000    241.8801360
      3.3330000    241.9541910
      3.3340000    242.0285560
      3.3350000    242.1018310
      3.3360000    242.1757730
      3.3370000    242.2490910
      3.3380000    242.3223800
      3.3390000    242.3966110
      3.3400000    242.4696040
      3.3410000    242.5431130
      3.3420000    242.6169680
      3.3430000    242.6907680
      3.3440000    242.7666850
      3.3450000    242.8399670
      3.3460000    242.9137290
      3.3470000    242.9877770
      3.3480000    243.0609030
      3.3490000    243.1339830
      3.3500000    243.2070890
      3.3510000    243.2812760
      3.3520000    243.3580180
      3.3530000    243.4310970
      3.3540000    243.5060760
      3.3550000    243.5820670
      3.3560000    243.6555480
      3.3570000    243.7289680
      3.3580000    243.8052370
      3.3590000    243.8790710
      3.3600000    243.9526950
      3.3610000    244.0259510
      3.3620000    244.0993020
      3.3630000    244.1726910
      3.3640000    244.2462230
      3.3650000    244.3198310
      3.3660000    244.3939990
      3.3670000    244.4675310
      3.3680000    244.5405820
      3.3690000    244.6136740
      3.3700000    244.6866740
      3.3710000    244.7595540
      3.3720000    244.8326370
      3.3730000    244.9058490
      3.3740000    244.9788740
      3.3750000    245.0516170
      3.3760000    245.1251830
      3.3770000    245.1981820
      3.3780000    245.2744370
      3.3790000    245.3476600
      3.3800000    245.4212760
      3.3810000    245.4946560
      3.3820000    245.5680330
      3.3830000    245.6411740
      3.3840000    245.7142620
      3.3850000    245.7883790
      3.3860000    245.8611150
      3.3870000    245.9348450
      3.3880000    246.0080540
      3.3890000    246.0814910
      3.3900000    246.1546880
      3.3910000    246.2272610
      3.3920000    246.3002390
      3.3930000    246.3730220
      3.3940000    246.4466030
      3.3950000    246.5202330
      3.3960000    246.5927510
      3.3970000    246.6659410
      3.3980000    246.7394060
      3.3990000    246.8120030
      3.4000000    246.8851260
      3.4010000    246.9668090
      3.4020000    247.0399480
      3.4030000    247.1137850
      3.4040000    247.1872500
      3.4050000    247.2606520
      3.4060000    247.3348250
      3.4070000    247.4082360
      3.4080000    247.4819550
      3.4090000    247.5568870
      3.4100000    247.6303330
      3.4110000    247.7069470
      3.4120000    247.7812120
      3.4130000    247.8542790
      3.4140000    247.9272830
      3.4150000    248.0002170
      3.4160000    248.0734430
      3.4170000    248.1494690
      3.4180000    248.2226900
      3.4190000    248.2956710
      3.4200000    248.3697460
      3.4210000    248.4434640
      3.4220000    248.5174930
      3.4230000    248.5912680
      3.4240000    248.6644350
      3.4250000    248.7389220
      3.4260000    248.8120480
      3.4270000    248.8859420
      3.4280000    248.9587330
      3.4290000    249.0323670
      3.4300000    249.1063210
      3.4310000    249.1800550
      3.4320000    249.2537710
      3.4330000    249.3281890
      3.4340000    249.4015460
      3.4350000    249.4749290
      3.4360000    249.5489320
      3.4370000    249.6226870
      3.4380000    249.6960330
      3.4390000    249.7696650
      3.4400000    249.8426670
      3.4410000    249.9172170
      3.4420000    249.9909330
      3.4430000    250.0643190
      3.4440000    250.1383960
      3.4450000    250.2116890
      3.4460000    250.2846390
      3.4470000    250.3581740
      3.4480000    250.4310650
      3.4490000    250.5051830
      3.4500000    250.5795500
      3.4510000    250.6535780
      3.4520000    250.7273740
      3.4530000    250.8008700
      3.4540000    250.8748520
      3.4550000    250.9486400
      3.4560000    251.0227440
      3.4570000    251.0958410
      3.4580000    251.1708990
      3.4590000    251.2439390
      3.4600000    251.3173990
      3.4610000    251.3911360
      3.4620000    251.4644540
      3.4630000    251.5370930
      3.4640000    251.6107670
      3.4650000    251.6842820
      3.4660000    251.7582430
      3.4670000    251.8318970
      3.4680000    251.9081200
      3.4690000    251.9814290
      3.4700000    252.0545180
      3.4710000    252.1275960
      3.4720000    252.2004920
      3.4730000    252.2733950
      3.4740000    252.3478400
      3.4750000    252.4219880
      3.4760000    252.4959470
      3.4770000    252.5685210
      3.4780000    252.6424070
      3.4790000    252.7157820
      3.4800000    252.7892920
      3.4810000    252.8633690
      3.4820000    252.9406160
      3.4830000    253.0140510
      3.4840000    253.0875670
      3.4850000    253.1609870
      3.4860000    253.2343390
      3.4870000    253.3078170
      3.4880000    253.3862020
      3.4890000    253.4601440
      3.4900000    253.5449180
      3.4910000    253.6213170
      3.4920000    253.6949370
      3.4930000    253.7678650
      3.4940000    253.8420080
      3.4950000    253.9157650
      3.4960000    253.9897980
      3.4970000    254.0625060
      3.4980000    254.1394090
      3.4990000    254.2135220
      3.5000000    254.2867660
      3.5010000    254.3645210
      3.5020000    254.4380340
      3.5030000    254.5115450
      3.5040000    254.5865680
      3.5050000    254.6590080
      3.5060000    254.7336070
      3.5070000    254.8064900
      3.5080000    254.8824370
      3.5090000    254.9556820
      3.5100000    255.0290350
      3.5110000    255.1025300
      3.5120000    255.1761660
      3.5130000    255.2494610
      3.5140000    255.3232810
      3.5150000    255.3965630
      3.5160000    255.4701930
      3.5170000    255.5433350
      3.5180000    255.6164010
      3.5190000    255.6890360
      3.5200000    255.7625040
      3.5210000    255.8358520
      3.5220000    255.9087800
      3.5230000    255.9822680
      3.5240000    256.0557850
      3.5250000    256.1287140
      3.5260000    256.2026680
      3.5270000    256.2757900
      3.5280000    256.3504870
      3.5290000    256.4242580
      3.5300000    256.4982470
      3.5310000    256.5728580
      3.5320000    256.6466340
      3.5330000    256.7203410
      3.5340000    256.7933190
      3.5350000    256.8665950
      3.5360000    256.9399250
      3.5370000    257.0135520
      3.5380000    257.0870500
      3.5390000    257.1616630
      3.5400000    257.2349930
      3.5410000    257.3082010
      3.5420000    257.3812760
      3.5430000    257.4543490
      3.5440000    257.5272810
      3.5450000    257.6001810
      3.5460000    257.6736250
      3.5470000    257.7474090
      3.5480000    257.8207740
      3.5490000    257.8938560
      3.5500000    257.9672650
      3.5510000    258.0409130
      3.5520000    258.1139800
      3.5530000    258.1866040
      3.5540000    258.2597720
      3.5550000    258.3330880
      3.5560000    258.4065530
      3.5570000    258.4802460
      3.5580000    258.5531760
      3.5590000    258.6264810
      3.5600000    258.7001820
      3.5610000    258.7730440
      3.5620000    258.8459270
      3.5630000    258.9198290
      3.5640000    258.9932390
      3.5650000    259.0669250
      3.5660000    259.1403870
      3.5670000    259.2142800
      3.5680000    259.2878510
      3.5690000    259.3643160
      3.5700000    259.4412340
      3.5710000    259.5177440
      3.5720000    259.5911740
      3.5730000    259.6640730
      3.5740000    259.7367040
      3.5750000    259.8102760
      3.5760000    259.8835560
      3.5770000    259.9568380
      3.5780000    260.0300400
      3.5790000    260.1033050
      3.5800000    260.1766360
      3.5810000    260.2493200
      3.5820000    260.3222420
      3.5830000    260.3955360
      3.5840000    260.4680810
      3.5850000    260.5441290
      3.5860000    260.6170130
      3.5870000    260.6902700
      3.5880000    260.7632560
      3.5890000    260.8363810
      3.5900000    260.9092910
      3.5910000    260.9822210
      3.5920000    261.0557490
      3.5930000    261.1284080
      3.5940000    261.2019330
      3.5950000    261.2751480
      3.5960000    261.3484930
      3.5970000    261.4225710
      3.5980000    261.4955020
      3.5990000    261.5696660
      3.6000000    261.6429740
      3.6010000    261.7185770
      3.6020000    261.7915910
      3.6030000    261.8647300
      3.6040000    261.9378450
      3.6050000    262.0105260
      3.6060000    262.0868700
      3.6070000    262.1597520
      3.6080000    262.2325700
      3.6090000    262.3064060
      3.6100000    262.3801030
      3.6110000    262.4538930
      3.6120000    262.5275280
      3.6130000    262.6010350
      3.6140000    262.6748340
      3.6150000    262.7479500
      3.6160000    262.8205780
      3.6170000    262.8974000
      3.6180000    262.9705240
      3.6190000    263.0437440
      3.6200000    263.1170390
      3.6210000    263.1929800
      3.6220000    263.2660590
      3.6230000    263.3409430
      3.6240000    263.4139620
      3.6250000    263.4878540
      3.6260000    263.5611510
      3.6270000    263.6347930
      3.6280000    263.7083990
      3.6290000    263.7820150
      3.6300000    263.8574220
      3.6310000    263.9312030
      3.6320000    264.0047040
      3.6330000    264.0797340
      3.6340000    264.1535560
      3.6350000    264.2274730
      3.6360000    264.3009510
      3.6370000    264.3748320
      3.6380000    264.4474290
      3.6390000    264.5211740
      3.6400000    264.5949790
      3.6410000    264.6685080
      3.6420000    264.7418920
      3.6430000    264.8149520
      3.6440000    264.8883850
      3.6450000    264.9615000
      3.6460000    265.0352170
      3.6470000    265.1084370
      3.6480000    265.1816910
      3.6490000    265.2547190
      3.6500000    265.3282550
      3.6510000    265.4054390
      3.6520000    265.4786000
      3.6530000    265.5515060
      3.6540000    265.6250390
      3.6550000    265.7010270
      3.6560000    265.7739080
      3.6570000    265.8473870
      3.6580000    265.9206030
      3.6590000    265.9946070
      3.6600000    266.0677930
      3.6610000    266.1407950
      3.6620000    266.2137020
      3.6630000    266.2869390
      3.6640000    266.3608490
      3.6650000    266.4337750
      3.6660000    266.5079140
      3.6670000    266.5818680
      3.6680000    266.6556050
      3.6690000    266.7287190
      3.6700000    266.8014180
      3.6710000    266.8750260
      3.6720000    266.9482440
      3.6730000    267.0215070
      3.6740000    267.0953260
      3.6750000    267.1690290
      3.6760000    267.2424600
      3.6770000    267.3155610
      3.6780000    267.3888780
      3.6790000    267.4626570
      3.6800000    267.5363200
      3.6810000    267.6096980
      3.6820000    267.6837750
      3.6830000    267.7569500
      3.6840000    267.8306870
      3.6850000    267.9060130
      3.6860000    267.9792310
      3.6870000    268.0528900
      3.6880000    268.1257650
      3.6890000    268.1993490
      3.6900000    268.2734470
      3.6910000    268.3481070
      3.6920000    268.4213620
      3.6930000    268.4946770
      3.6940000    268.5677990
      3.6950000    268.6410920
      3.6960000    268.7143660
      3.6970000    268.7871670
      3.6980000    268.8607760
      3.6990000    268.9341120
      3.7000000    269.0071880
      3.7010000    269.0821420
      3.7020000    269.1563450
      3.7030000    269.2294840
      3.7040000    269.3033430
      3.7050000    269.3770770
      3.7060000    269.4533560
      3.7070000    269.5276310
      3.7080000    269.6008240
      3.7090000    269.6741240
      3.7100000    269.7507890
      3.7110000    269.8237990
      3.7120000    269.8967400
      3.7130000    269.9697820
      3.7140000    270.0427340
      3.7150000    270.1177070
      3.7160000    270.1915870
      3.7170000    270.2647210
      3.7180000    270.3377280
      3.7190000    270.4112420
      3.7200000    270.4844150
      3.7210000    270.5606570
      3.7220000    270.6338930
      3.7230000    270.7083570
      3.7240000    270.7817130
      3.7250000    270.8553450
      3.7260000    270.9293950
      3.7270000    271.0023390
      3.7280000    271.0758090
      3.7290000    271.1498100
      3.7300000    271.2234460
      3.7310000    271.2978440
      3.7320000    271.3734000
      3.7330000    271.4472020
      3.7340000    271.5209600
      3.7350000    271.5944930
      3.7360000    271.6675750
      3.7370000    271.7412340
      3.7380000    271.8143200
      3.7390000    271.8885270
      3.7400000    271.9622450
      3.7410000    272.0340030
      3.7420000    272.1057080
      3.7430000    272.1796460
      3.7440000    272.2535220
      3.7450000    272.3274030
      3.7460000    272.4014110
      3.7470000    272.4755020
      3.7480000    272.5496650
      3.7490000    272.6259770
      3.7500000    272.6999450
      3.7510000    272.7722330
      3.7520000    272.8441210
      3.7530000    272.9160250
      3.7540000    272.9901300
      3.7550000    273.0633780
      3.7560000    273.1360920
      3.7570000    273.2093470
      3.7580000    273.2831670
      3.7590000    273.3581000
      3.7600000    273.4307620
      3.7610000    273.5025340
      3.7620000    273.5748640
      3.7630000    273.6462510
      3.7640000    273.7211220
      3.7650000    273.7929540
      3.7660000    273.8644170
      3.7670000    273.9380290
      3.7680000    274.0097430
      3.7690000    274.0812010
      3.7700000    274.1544630
      3.7710000    274.2276510
      3.7720000    274.2992000
      3.7730000    274.3709800
      3.7740000    274.4426040
      3.7750000    274.5146730
      3.7760000    274.5865170
      3.7770000    274.6585700
      3.7780000    274.7313740
      3.7790000    274.8031770
      3.7800000    274.8763540
      3.7810000    274.9499110
      3.7820000    275.0227880
      3.7830000    275.0961320
      3.7840000    275.1691330
      3.7850000    275.2422620
      3.7860000    275.3169570
      3.7870000    275.3904720
      3.7880000    275.4640100
      3.7890000    275.5376420
      3.7900000    275.6095390
      3.7910000    275.6811210
      3.7920000    275.7531120
      3.7930000    275.8243060
      3.7940000    275.8959320
      3.7950000    275.9677860
      3.7960000    276.0395310
      3.7970000    276.1112640
      3.7980000    276.1834080
      3.7990000    276.2547500
      3.8000000    276.3266640
      3.8010000    276.4028800
      3.8020000    276.4762230
      3.8030000    276.5494570
      3.8040000    276.6214330
      3.8050000    276.6930260
      3.8060000    276.7648730
      3.8070000    276.8368440
      3.8080000    276.9080080
      3.8090000    276.9811560
      3.8100000    277.0533300
      3.8110000    277.1248180
      3.8120000    277.1968250
      3.8130000    277.2686860
      3.8140000    277.3424780
      3.8150000    277.4168760
      3.8160000    277.4906690
      3.8170000    277.5640390
      3.8180000    277.6363710
      3.8190000    277.7076850
      3.8200000    277.7796400
      3.8210000    277.8512700
      3.8220000    277.9231270
      3.8230000    277.9971050
      3.8240000    278.0683410
      3.8250000    278.1403870
      3.8260000    278.2124820
      3.8270000    278.2842830
      3.8280000    278.3562780
      3.8290000    278.4275630
      3.8300000    278.4994150
      3.8310000    278.5711330
      3.8320000    278.6456660
      3.8330000    278.7188540
      3.8340000    278.7934960
      3.8350000    278.8655870
      3.8360000    278.9374440
      3.8370000    279.0093160
      3.8380000    279.0811010
      3.8390000    279.1521710
      3.8400000    279.2242530
      3.8410000    279.2955810
      3.8420000    279.3698350
      3.8430000    279.4446210
      3.8440000    279.5161520
      3.8450000    279.5877590
      3.8460000    279.6594950
      3.8470000    279.7313520
      3.8480000    279.8032150
      3.8490000    279.8751370
      3.8500000    279.9477300
      3.8510000    280.0194520
      3.8520000    280.0946440
      3.8530000    280.1664240
      3.8540000    280.2383510
      3.8550000    280.3101760
      3.8560000    280.3816930
      3.8570000    280.4534050
      3.8580000    280.5250100
      3.8590000    280.5976270
      3.8600000    280.6691300
      3.8610000    280.7410850
      3.8620000    280.8125500
      3.8630000    280.8843180
      3.8640000    280.9578950
      3.8650000    281.0324270
      3.8660000    281.1070330
      3.8670000    281.1795550
      3.8680000    281.2513760
      3.8690000    281.3225650
      3.8700000    281.3957800
      3.8710000    281.4675740
      3.8720000    281.5412050
      3.8730000    281.6146750
      3.8740000    281.6878940
      3.8750000    281.7602920
      3.8760000    281.8324470
      3.8770000    281.9043570
      3.8780000    281.9762050
      3.8790000    282.0480470
      3.8800000    282.1191500
      3.8810000    282.1911400
      3.8820000    282.2621090
      3.8830000    282.3339400
      3.8840000    282.4063350
      3.8850000    282.4797300
      3.8860000    282.5512210
      3.8870000    282.6280630
      3.8880000    282.6999620
      3.8890000    282.7719850
      3.8900000    282.8435780
      3.8910000    282.9153620
      3.8920000    282.9892960
      3.8930000    283.0611240
      3.8940000    283.1327850
      3.8950000    283.2048160
      3.8960000    283.2796240
      3.8970000    283.3511950
      3.8980000    283.4230090
      3.8990000    283.4946180
      3.9000000    283.5668100
      3.9010000    283.6412740
      3.9020000    283.7131730
      3.9030000    283.7851300
      3.9040000    283.8571190
      3.9050000    283.9301050
      3.9060000    284.0024130
      3.9070000    284.0740550
      3.9080000    284.1462240
      3.9090000    284.2184370
      3.9100000    284.2898930
      3.9110000    284.3615040
      3.9120000    284.4331720
      3.9130000    284.5049350
      3.9140000    284.5769160
      3.9150000    284.6503880
      3.9160000    284.7222300
      3.9170000    284.7949130
      3.9180000    284.8661600
      3.9190000    284.9378880
      3.9200000    285.0094550
      3.9210000    285.0819870
      3.9220000    285.1540800
      3.9230000    285.2258120
      3.9240000    285.2979260
      3.9250000    285.3701690
      3.9260000    285.4473290
      3.9270000    285.5191800
      3.9280000    285.5905540
      3.9290000    285.6621810
      3.9300000    285.7338780
      3.9310000    285.8056950
      3.9320000    285.8779850
      3.9330000    285.9499940
      3.9340000    286.0222860
      3.9350000    286.0959490
      3.9360000    286.1677710
      3.9370000    286.2398340
      3.9380000    286.3119550
      3.9390000    286.3838160
      3.9400000    286.4555590
      3.9410000    286.5278650
      3.9420000    286.6018950
      3.9430000    286.6740780
      3.9440000    286.7456620
      3.9450000    286.8177040
      3.9460000    286.8891190
      3.9470000    286.9603260
      3.9480000    287.0323160
      3.9490000    287.1041490
      3.9500000    287.1768060
      3.9510000    287.2486590
      3.9520000    287.3233280
      3.9530000    287.3950570
      3.9540000    287.4668860
      3.9550000    287.5389790
      3.9560000    287.6121500
      3.9570000    287.6843080
      3.9580000    287.7578120
      3.9590000    287.8295040
      3.9600000    287.9016490
      3.9610000    287.9731630
      3.9620000    288.0449280
      3.9630000    288.1166940
      3.9640000    288.1899470
      3.9650000    288.2621040
      3.9660000    288.3339150
      3.9670000    288.4062180
      3.9680000    288.4812420
      3.9690000    288.5532630
      3.9700000    288.6246960
      3.9710000    288.6996780
      3.9720000    288.7734650
      3.9730000    288.8449350
      3.9740000    288.9169460
      3.9750000    288.9892410
      3.9760000    289.0613070
      3.9770000    289.1330920
      3.9780000    289.2045470
      3.9790000    289.2762060
      3.9800000    289.3501550
      3.9810000    289.4223220
      3.9820000    289.4946230
      3.9830000    289.5660260
      3.9840000    289.6382710
      3.9850000    289.7130990
      3.9860000    289.7862610
      3.9870000    289.8581720
      3.9880000    289.9298170
      3.9890000    290.0015050
      3.9900000    290.0752660
      3.9910000    290.1488000
      3.9920000    290.2224040
      3.9930000    290.2978710
      3.9940000    290.3713620
      3.9950000    290.4429910
      3.9960000    290.5148040
      3.9970000    290.5882520
      3.9980000    290.6652930
      3.9990000    290.7370980
      4.0000000    290.8087040
      4.0010000    290.8847120
      4.0020000    290.9564960
      4.0030000    291.0302150
      4.0040000    291.1019790
      4.0050000    291.1735270
      4.0060000    291.2448830
      4.0070000    291.3167510
      4.0080000    291.3905410
      4.0090000    291.4656070
      4.0100000    291.5376700
      4.0110000    291.6092530
      4.0120000    291.6813590
      4.0130000    291.7545520
      4.0140000    291.8271450
      4.0150000    291.9005310
      4.0160000    291.9718610
      4.0170000    292.0442580
      4.0180000    292.1162390
      4.0190000    292.1879340
      4.0200000    292.2647040
      4.0210000    292.3363660
      4.0220000    292.4097370
      4.0230000    292.4814600
      4.0240000    292.5533880
      4.0250000    292.6276790
      4.0260000    292.7032510
      4.0270000    292.7754990
      4.0280000    292.8469600
      4.0290000    292.9191310
      4.0300000    292.9922800
      4.0310000    293.0640640
      4.0320000    293.1356000
      4.0330000    293.2075970
      4.0340000    293.2802920
      4.0350000    293.3522400
      4.0360000    293.4241340
      4.0370000    293.4956170
      4.0380000    293.5678880
      4.0390000    293.6396460
      4.0400000    293.7110850
      4.0410000    293.7822050
      4.0420000    293.8555290
      4.0430000    293.9290900
      4.0440000    294.0010670
      4.0450000    294.0726150
      4.0460000    294.1449650
      4.0470000    294.2168170
      4.0480000    294.2883950
      4.0490000    294.3607110
      4.0500000    294.4347070
      4.0510000    294.5073350
      4.0520000    294.5811350
      4.0530000    294.6530910
      4.0540000    294.7247490
      4.0550000    294.7962590
      4.0560000    294.8680100
      4.0570000    294.9397670
      4.0580000    295.0119860
      4.0590000    295.0850920
      4.0600000    295.1564910
      4.0610000    295.2289140
      4.0620000    295.3023650
      4.0630000    295.3761090
      4.0640000    295.4483230
      4.0650000    295.5218080
      4.0660000    295.5942170
      4.0670000    295.6666820
      4.0680000    295.7384320
      4.0690000    295.8101660
      4.0700000    295.8820880
      4.0710000    295.9558180
      4.0720000    296.0276700
      4.0730000    296.0996710
      4.0740000    296.1734790
      4.0750000    296.2496490
      4.0760000    296.3212620
      4.0770000    296.3931990
      4.0780000    296.4650870
      4.0790000    296.5398130
      4.0800000    296.6117690
      4.0810000    296.6838210
      4.0820000    296.7555530
      4.0830000    296.8270090
      4.0840000    296.8994570
      4.0850000    296.9715020
      4.0860000    297.0437660
      4.0870000    297.1158940
      4.0880000    297.1875070
      4.0890000    297.2591900
      4.0900000    297.3307940
      4.0910000    297.4039110
      4.0920000    297.4765960
      4.0930000    297.5478310
      4.0940000    297.6195350
      4.0950000    297.6936330
      4.0960000    297.7661980
      4.0970000    297.8385770
      4.0980000    297.9121100
      4.0990000    297.9838820
      4.1000000    298.0628170
      4.1010000    298.1367400
      4.1020000    298.2104100
      4.1030000    298.2860400
      4.1040000    298.3577510
      4.1050000    298.4292020
      4.1060000    298.5008820
      4.1070000    298.5745680
      4.1080000    298.6473070
      4.1090000    298.7221290
      4.1100000    298.7952700
      4.1110000    298.8674160
      4.1120000    298.9394770
      4.1130000    299.0145450
      4.1140000    299.0863970
      4.1150000    299.1577480
      4.1160000    299.2294290
      4.1170000    299.3022420
      4.1180000    299.3747920
      4.1190000    299.4480340
      4.1200000    299.5294280
      4.1210000    299.6064680
      4.1220000    299.6825130
      4.1230000    299.7591000
      4.1240000    299.8399500
      4.1250000    299.9166250
      4.1260000    299.9914170
      4.1270000    300.0662680
      4.1280000    300.1513310
      4.1290000    300.2271900
      4.1300000    300.3045910
      4.1310000    300.3831740
      4.1320000    300.4610770
      4.1330000    300.5368460
      4.1340000    300.6155580
      4.1350000    300.6909250
      4.1360000    300.7647870
      4.1370000    300.8441320
      4.1380000    300.9203700
      4.1390000    300.9957910
      4.1400000    301.0719400
      4.1410000    301.1455710
      4.1420000    301.2208160
      4.1430000    301.2946750
      4.1440000    301.3721070
      4.1450000    301.4475950
      4.1460000    301.5262550
      4.1470000    301.6021330
      4.1480000    301.6799110
      4.1490000    301.7556780
      4.1500000    301.8310880
      4.1510000    301.9074560
      4.1520000    301.9863650
      4.1530000    302.0617940
      4.1540000    302.1385270
      4.1550000    302.2121210
      4.1560000    302.2866930
      4.1570000    302.3625170
      4.1580000    302.4361790
      4.1590000    302.5095100
      4.1600000    302.5832220
      4.1610000    302.6571090
      4.1620000    302.7328810
      4.1630000    302.8115890
      4.1640000    302.8855720
      4.1650000    302.9618350
      4.1660000    303.0401550
      4.1670000    303.1204450
      4.1680000    303.1943340
      4.1690000    303.2690600
      4.1700000    303.3473410
      4.1710000    303.4257210
      4.1720000    303.5111210
      4.1730000    303.5905740
      4.1740000    303.6643120
      4.1750000    303.7360530
      4.1760000    303.8099350
      4.1770000    303.8819760
      4.1780000    303.9539560
      4.1790000    304.0255730
      4.1800000    304.0990910
      4.1810000    304.1722670
      4.1820000    304.2457770
      4.1830000    304.3177320
      4.1840000    304.3892640
      4.1850000    304.4618210
      4.1860000    304.5327800
      4.1870000    304.6049220
      4.1880000    304.6764800
      4.1890000    304.7492970
      4.1900000    304.8225980
      4.1910000    304.8949810
      4.1920000    304.9688590
      4.1930000    305.0405410
      4.1940000    305.1128180
      4.1950000    305.1843280
      4.1960000    305.2570310
      4.1970000    305.3317570
      4.1980000    305.4036680
      4.1990000    305.4755710
      4.2000000    305.5476640
      4.2010000    305.6226060
      4.2020000    305.6941310
      4.2030000    305.7661450
      4.2040000    305.8381930
      4.2050000    305.9129970
      4.2060000    305.9852310
      4.2070000    306.0590840
      4.2080000    306.1309440
      4.2090000    306.2039770
      4.2100000    306.2753860
      4.2110000    306.3475580
      4.2120000    306.4190940
      4.2130000    306.4909340
      4.2140000    306.5639900
      4.2150000    306.6375540
      4.2160000    306.7094500
      4.2170000    306.7812740
      4.2180000    306.8551030
      4.2190000    306.9271190
      4.2200000    306.9990330
      4.2210000    307.0709860
      4.2220000    307.1453790
      4.2230000    307.2173520
      4.2240000    307.2891670
      4.2250000    307.3615970
      4.2260000    307.4335360
      4.2270000    307.5054180
      4.2280000    307.5775070
      4.2290000    307.6488530
      4.2300000    307.7218090
      4.2310000    307.7960890
      4.2320000    307.8681200
      4.2330000    307.9418570
      4.2340000    308.0137040
      4.2350000    308.0858340
      4.2360000    308.1571630
      4.2370000    308.2284440
      4.2380000    308.3002770
      4.2390000    308.3778670
      4.2400000    308.4492490
      4.2410000    308.5209650
      4.2420000    308.5920960
      4.2430000    308.6640860
      4.2440000    308.7356560
      4.2450000    308.8071620
      4.2460000    308.8782830
      4.2470000    308.9509030
      4.2480000    309.0226730
      4.2490000    309.0945930
      4.2500000    309.1661810
      4.2510000    309.2393110
      4.2520000    309.3132440
      4.2530000    309.3868190
      4.2540000    309.4599920
      4.2550000    309.5335520
      4.2560000    309.6054470
      4.2570000    309.6771370
      4.2580000    309.7490580
      4.2590000    309.8207360
      4.2600000    309.8925550
      4.2610000    309.9640100
      4.2620000    310.0356960
      4.2630000    310.1073900
      4.2640000    310.1860790
      4.2650000    310.2574520
      4.2660000    310.3291570
      4.2670000    310.4011700
      4.2680000    310.4745690
      4.2690000    310.5465840
      4.2700000    310.6184500
      4.2710000    310.6903920
      4.2720000    310.7632350
      4.2730000    310.8369690
      4.2740000    310.9121300
      4.2750000    310.9872940
      4.2760000    311.0605780
      4.2770000    311.1358460
      4.2780000    311.2078230
      4.2790000    311.2792980
      4.2800000    311.3513190
      4.2810000    311.4228680
      4.2820000    311.4946410
      4.2830000    311.5668460
      4.2840000    311.6397240
      4.2850000    311.7124100
      4.2860000    311.7919070
      4.2870000    311.8637780
      4.2880000    311.9373580
      4.2890000    312.0092270
      4.2900000    312.0806930
      4.2910000    312.1524410
      4.2920000    312.2241590
      4.2930000    312.2967540
      4.2940000    312.3682340
      4.2950000    312.4405700
      4.2960000    312.5147180
      4.2970000    312.5866030
      4.2980000    312.6616190
      4.2990000    312.7332530
      4.3000000    312.8051140
      4.3010000    312.8824700
      4.3020000    312.9543010
      4.3030000    313.0261630
      4.3040000    313.0991170
      4.3050000    313.1729390
      4.3060000    313.2448300
      4.3070000    313.3176550
      4.3080000    313.3891740
      4.3090000    313.4606560
      4.3100000    313.5322450
      4.3110000    313.6057530
      4.3120000    313.6775860
      4.3130000    313.7541560
      4.3140000    313.8344550
      4.3150000    313.9064560
      4.3160000    313.9780970
      4.3170000    314.0501440
      4.3180000    314.1220870
      4.3190000    314.1939710
      4.3200000    314.2659790
      4.3210000    314.3383070
      4.3220000    314.4101090
      4.3230000    314.4815900
      4.3240000    314.5531720
      4.3250000    314.6266020
      4.3260000    314.6985310
      4.3270000    314.7700920
      4.3280000    314.8420280
      4.3290000    314.9137600
      4.3300000    314.9856370
      4.3310000    315.0592910
      4.3320000    315.1311590
      4.3330000    315.2029100
      4.3340000    315.2760530
      4.3350000    315.3482440
      4.3360000    315.4195470
      4.3370000    315.4911290
      4.3380000    315.5646810
      4.3390000    315.6362300
      4.3400000    315.7077690
      4.3410000    315.7799820
      4.3420000    315.8537360
      4.3430000    315.9258990
      4.3440000    316.0026610
      4.3450000    316.0758080
      4.3460000    316.1476140
      4.3470000    316.2189580
      4.3480000    316.2914630
      4.3490000    316.3631990
      4.3500000    316.4352580
      4.3510000    316.5071150
      4.3520000    316.5802740
      4.3530000    316.6521730
      4.3540000    316.7238120
      4.3550000    316.7989030
      4.3560000    316.8705250
      4.3570000    316.9451750
      4.3580000    317.0168000
      4.3590000    317.0885500
      4.3600000    317.1598500
      4.3610000    317.2316790
      4.3620000    317.3033590
      4.3630000    317.3750850
      4.3640000    317.4464560
      4.3650000    317.5178750
      4.3660000    317.5897760
      4.3670000    317.6614640
      4.3680000    317.7326320
      4.3690000    317.8042170
      4.3700000    317.8760580
      4.3710000    317.9480300
      4.3720000    318.0214130
      4.3730000    318.0930860
      4.3740000    318.1649330
      4.3750000    318.2370830
      4.3760000    318.3089910
      4.3770000    318.3808090
      4.3780000    318.4527260
      4.3790000    318.5259720
      4.3800000    318.5979430
      4.3810000    318.6706710
      4.3820000    318.7415600
      4.3830000    318.8134150
      4.3840000    318.8851740
      4.3850000    318.9572360
      4.3860000    319.0290430
      4.3870000    319.1013920
      4.3880000    319.1750100
      4.3890000    319.2466600
      4.3900000    319.3191200
      4.3910000    319.3914830
      4.3920000    319.4633040
      4.3930000    319.5348540
      4.3940000    319.6064560
      4.3950000    319.6781010
      4.3960000    319.7499600
      4.3970000    319.8220110
      4.3980000    319.8937930
      4.3990000    319.9666790
      4.4000000    320.0384270
      4.4010000    320.1129760
      4.4020000    320.1849670
      4.4030000    320.2561650
      4.4040000    320.3285080
      4.4050000    320.3999680
      4.4060000    320.4713890
      4.4070000    320.5428410
      4.4080000    320.6147100
      4.4090000    320.6887970
      4.4100000    320.7604590
      4.4110000    320.8344900
      4.4120000    320.9062350
      4.4130000    320.9777540
      4.4140000    321.0495710
      4.4150000    321.1212490
      4.4160000    321.1924100
      4.4170000    321.2653230
      4.4180000    321.3377350
      4.4190000    321.4140530
      4.4200000    321.4857230
      4.4210000    321.5576820
      4.4220000    321.6297250
      4.4230000    321.7011190
      4.4240000    321.7729590
      4.4250000    321.8450540
      4.4260000    321.9207610
      4.4270000    321.9938630
      4.4280000    322.0653410
      4.4290000    322.1403780
      4.4300000    322.2117500
      4.4310000    322.2833160
      4.4320000    322.3549410
      4.4330000    322.4266510
      4.4340000    322.4986060
      4.4350000    322.5703470
      4.4360000    322.6418100
      4.4370000    322.7132590
      4.4380000    322.7865650
      4.4390000    322.8580900
      4.4400000    322.9296380
      4.4410000    323.0007930
      4.4420000    323.0732550
      4.4430000    323.1450270
      4.4440000    323.2166480
      4.4450000    323.2902250
      4.4460000    323.3634950
      4.4470000    323.4370760
      4.4480000    323.5107240
      4.4490000    323.5829620
      4.4500000    323.6582370
      4.4510000    323.7325170
      4.4520000    323.8060610
      4.4530000    323.8778430
      4.4540000    323.9500560
      4.4550000    324.0222730
      4.4560000    324.0939340
      4.4570000    324.1674760
      4.4580000    324.2433740
      4.4590000    324.3171960
      4.4600000    324.3890490
      4.4610000    324.4614370
      4.4620000    324.5344770
      4.4630000    324.6063420
      4.4640000    324.6776080
      4.4650000    324.7489820
      4.4660000    324.8209840
      4.4670000    324.8944340
      4.4680000    324.9683330
      4.4690000    325.0404650
      4.4700000    325.1118440
      4.4710000    325.1831830
      4.4720000    325.2550040
      4.4730000    325.3287530
      4.4740000    325.4007540
      4.4750000    325.4734290
      4.4760000    325.5457970
      4.4770000    325.6176550
      4.4780000    325.6890010
      4.4790000    325.7609600
      4.4800000    325.8324300
      4.4810000    325.9041100
      4.4820000    325.9756300
      4.4830000    326.0468550
      4.4840000    326.1195510
      4.4850000    326.1915550
      4.4860000    326.2719260
      4.4870000    326.3441990
      4.4880000    326.4224910
      4.4890000    326.4941030
      4.4900000    326.5660790
      4.4910000    326.6382040
      4.4920000    326.7105790
      4.4930000    326.7844390
      4.4940000    326.8559670
      4.4950000    326.9280500
      4.4960000    326.9998630
      4.4970000    327.0718060
      4.4980000    327.1437890
      4.4990000    327.2153440
      4.5000000    327.2879880
      4.5010000    327.3625320
      4.5020000    327.4350510
      4.5030000    327.5072980
      4.5040000    327.5806790
      4.5050000    327.6524290
      4.5060000    327.7240380
      4.5070000    327.7957240
      4.5080000    327.8680020
      4.5090000    327.9400540
      4.5100000    328.0118570
      4.5110000    328.0838430
      4.5120000    328.1559700
      4.5130000    328.2276950
      4.5140000    328.3022230
      4.5150000    328.3752750
      4.5160000    328.4468050
      4.5170000    328.5193780
      4.5180000    328.5906030
      4.5190000    328.6621160
      4.5200000    328.7335160
      4.5210000    328.8053520
      4.5220000    328.8772900
      4.5230000    328.9493260
      4.5240000    329.0243870
      4.5250000    329.0972160
      4.5260000    329.1694920
      4.5270000    329.2406460
      4.5280000    329.3179250
      4.5290000    329.3900080
      4.5300000    329.4611230
      4.5310000    329.5328690
      4.5320000    329.6047610
      4.5330000    329.6785230
      4.5340000    329.7507810
      4.5350000    329.8232470
      4.5360000    329.8996280
      4.5370000    329.9711690
      4.5380000    330.0431440
      4.5390000    330.1150880
      4.5400000    330.1881010
      4.5410000    330.2620810
      4.5420000    330.3345330
      4.5430000    330.4061120
      4.5440000    330.4778930
      4.5450000    330.5495560
      4.5460000    330.6212700
      4.5470000    330.6931200
      4.5480000    330.7650370
      4.5490000    330.8370950
      4.5500000    330.9096760
      4.5510000    330.9818560
      4.5520000    331.0592960
      4.5530000    331.1322180
      4.5540000    331.2042780
      4.5550000    331.2761930
      4.5560000    331.3505940
      4.5570000    331.4220710
      4.5580000    331.4962310
      4.5590000    331.5678120
      4.5600000    331.6400100
      4.5610000    331.7119520
      4.5620000    331.7841960
      4.5630000    331.8560840
      4.5640000    331.9279350
      4.5650000    331.9998450
      4.5660000    332.0718490
      4.5670000    332.1445090
      4.5680000    332.2158520
      4.5690000    332.2878060
      4.5700000    332.3643560
      4.5710000    332.4358810
      4.5720000    332.5073160
      4.5730000    332.5792930
      4.5740000    332.6510240
      4.5750000    332.7228620
      4.5760000    332.7943830
      4.5770000    332.8661390
      4.5780000    332.9375420
      4.5790000    333.0091950
      4.5800000    333.0809650
      4.5810000    333.1530950
      4.5820000    333.2243640
      4.5830000    333.2968090
      4.5840000    333.3683920
      4.5850000    333.4404020
      4.5860000    333.5146030
      4.5870000    333.5861470
      4.5880000    333.6581880
      4.5890000    333.7302320
      4.5900000    333.8018890
      4.5910000    333.8736450
      4.5920000    333.9451280
      4.5930000    334.0164180
      4.5940000    334.0884230
      4.5950000    334.1606050
      4.5960000    334.2323610
      4.5970000    334.3060640
      4.5980000    334.3782680
      4.5990000    334.4501130
      4.6000000    334.5221110
      4.6010000    334.5958980
      4.6020000    334.6673510
      4.6030000    334.7389200
      4.6040000    334.8108730
      4.6050000    334.8820100
      4.6060000    334.9537440
      4.6070000    335.0253090
      4.6080000    335.0974990
      4.6090000    335.1696810
      4.6100000    335.2410580
      4.6110000    335.3125740
      4.6120000    335.3845060
      4.6130000    335.4578420
      4.6140000    335.5297530
      4.6150000    335.6016960
      4.6160000    335.6731760
      4.6170000    335.7460280
      4.6180000    335.8231320
      4.6190000    335.8950830
      4.6200000    335.9667410
      4.6210000    336.0404850
      4.6220000    336.1139330
      4.6230000    336.1853900
      4.6240000    336.2568100
      4.6250000    336.3288320
      4.6260000    336.4013080
      4.6270000    336.4727460
      4.6280000    336.5445270
      4.6290000    336.6161840
      4.6300000    336.6889580
      4.6310000    336.7626210
      4.6320000    336.8346380
      4.6330000    336.9064690
      4.6340000    336.9822330
      4.6350000    337.0537140
      4.6360000    337.1256140
      4.6370000    337.1976180
      4.6380000    337.2695760
      4.6390000    337.3462260
      4.6400000    337.4178210
      4.6410000    337.4892490
      4.6420000    337.5615880
      4.6430000    337.6333780
      4.6440000    337.7048750
      4.6450000    337.7777050
      4.6460000    337.8497920
      4.6470000    337.9214070
      4.6480000    337.9932150
      4.6490000    338.0645750
      4.6500000    338.1362450
      4.6510000    338.2082410
      4.6520000    338.2802300
      4.6530000    338.3514610
      4.6540000    338.4232160
      4.6550000    338.4979840
      4.6560000    338.5697960
      4.6570000    338.6419500
      4.6580000    338.7138160
      4.6590000    338.7903800
      4.6600000    338.8634180
      4.6610000    338.9342640
      4.6620000    339.0061680
      4.6630000    339.0785270
      4.6640000    339.1499600
      4.6650000    339.2217180
      4.6660000    339.2953870
      4.6670000    339.3683280
      4.6680000    339.4401750
      4.6690000    339.5118930
      4.6700000    339.5837600
      4.6710000    339.6551640
      4.6720000    339.7269080
      4.6730000    339.8007130
      4.6740000    339.8730110
      4.6750000    339.9453490
      4.6760000    340.0176510
      4.6770000    340.0895860
      4.6780000    340.1609700
      4.6790000    340.2334170
      4.6800000    340.3049920
      4.6810000    340.3768080
      4.6820000    340.4502040
      4.6830000    340.5225880
      4.6840000    340.5958660
      4.6850000    340.6772730
      4.6860000    340.7491970
      4.6870000    340.8227530
      4.6880000    340.8944590
      4.6890000    340.9679640
      4.6900000    341.0450400
      4.6910000    341.1172670
      4.6920000    341.1901400
      4.6930000    341.2636920
      4.6940000    341.3359750
      4.6950000    341.4103280
      4.6960000    341.4820590
      4.6970000    341.5543080
      4.6980000    341.6264830
      4.6990000    341.7002060
      4.7000000    341.7728530
      4.7010000    341.8504250
      4.7020000    341.9223020
      4.7030000    341.9944520
      4.7040000    342.0658680
      4.7050000    342.1376400
      4.7060000    342.2097730
      4.7070000    342.2854160
      4.7080000    342.3597260
      4.7090000    342.4316650
      4.7100000    342.5034730
      4.7110000    342.5752340
      4.7120000    342.6466580
      4.7130000    342.7185660
      4.7140000    342.7903010
      4.7150000    342.8623320
      4.7160000    342.9354260
      4.7170000    343.0086040
      4.7180000    343.0804110
      4.7190000    343.1525780
      4.7200000    343.2247480
      4.7210000    343.2967450
      4.7220000    343.3689490
      4.7230000    343.4408860
      4.7240000    343.5127130
      4.7250000    343.5875150
      4.7260000    343.6595910
      4.7270000    343.7313230
      4.7280000    343.8044310
      4.7290000    343.8762170
      4.7300000    343.9522460
      4.7310000    344.0240910
      4.7320000    344.0963610
      4.7330000    344.1686450
      4.7340000    344.2403610
      4.7350000    344.3125960
      4.7360000    344.3838090
      4.7370000    344.4558350
      4.7380000    344.5277470
      4.7390000    344.5999600
      4.7400000    344.6727560
      4.7410000    344.7443300
      4.7420000    344.8177780
      4.7430000    344.8890990
      4.7440000    344.9607550
      4.7450000    345.0325040
      4.7460000    345.1044500
      4.7470000    345.1779390
      4.7480000    345.2494260
      4.7490000    345.3208100
      4.7500000    345.4003960
      4.7510000    345.4720730
      4.7520000    345.5431710
      4.7530000    345.6150450
      4.7540000    345.6868550
      4.7550000    345.7588540
      4.7560000    345.8309340
      4.7570000    345.9042260
      4.7580000    345.9756890
      4.7590000    346.0473550
      4.7600000    346.1188140
      4.7610000    346.1923890
      4.7620000    346.2662020
      4.7630000    346.3399100
      4.7640000    346.4135030
      4.7650000    346.4853790
      4.7660000    346.5591150
      4.7670000    346.6325890
      4.7680000    346.7046680
      4.7690000    346.7765800
      4.7700000    346.8504060
      4.7710000    346.9219960
      4.7720000    346.9935360
      4.7730000    347.0653900
      4.7740000    347.1396770
      4.7750000    347.2108250
      4.7760000    347.2827070
      4.7770000    347.3580720
      4.7780000    347.4294410
      4.7790000    347.5014380
      4.7800000    347.5733170
      4.7810000    347.6472310
      4.7820000    347.7193270
      4.7830000    347.7913690
      4.7840000    347.8629360
      4.7850000    347.9348870
      4.7860000    348.0068400
      4.7870000    348.0784890
      4.7880000    348.1514590
      4.7890000    348.2236940
      4.7900000    348.2962190
      4.7910000    348.3678130
      4.7920000    348.4397930
      4.7930000    348.5140680
      4.7940000    348.5853720
      4.7950000    348.6566310
      4.7960000    348.7283360
      4.7970000    348.8002470
      4.7980000    348.8720760
      4.7990000    348.9456320
      4.8000000    349.0179580
      4.8010000    349.1019450
      4.8020000    349.1756180
      4.8030000    349.2473340
      4.8040000    349.3198930
      4.8050000    349.3920260
      4.8060000    349.4639760
      4.8070000    349.5356680
      4.8080000    349.6074390
      4.8090000    349.6802110
      4.8100000    349.7523850
      4.8110000    349.8237210
      4.8120000    349.8952390
      4.8130000    349.9672990
      4.8140000    350.0394800
      4.8150000    350.1108620
      4.8160000    350.1830910
      4.8170000    350.2564720
      4.8180000    350.3321560
      4.8190000    350.4043870
      4.8200000    350.4763680
      4.8210000    350.5482480
      4.8220000    350.6198430
      4.8230000    350.6912340
      4.8240000    350.7647510
      4.8250000    350.8371530
      4.8260000    350.9092940
      4.8270000    350.9810060
      4.8280000    351.0529550
      4.8290000    351.1242640
      4.8300000    351.1958800
      4.8310000    351.2694520
      4.8320000    351.3415490
      4.8330000    351.4136450
      4.8340000    351.4862180
      4.8350000    351.5579860
      4.8360000    351.6295920
      4.8370000    351.7013360
      4.8380000    351.7730830
      4.8390000    351.8447750
      4.8400000    351.9166200
      4.8410000    351.9883970
      4.8420000    352.0610970
      4.8430000    352.1332270
      4.8440000    352.2073560
      4.8450000    352.2795260
      4.8460000    352.3514460
      4.8470000    352.4247820
      4.8480000    352.4966250
      4.8490000    352.5683560
      4.8500000    352.6409240
      4.8510000    352.7125170
      4.8520000    352.7845520
      4.8530000    352.8562590
      4.8540000    352.9305690
      4.8550000    353.0020680
      4.8560000    353.0740510
      4.8570000    353.1456330
      4.8580000    353.2192190
      4.8590000    353.2916250
      4.8600000    353.3633480
      4.8610000    353.4354810
      4.8620000    353.5094440
      4.8630000    353.5813040
      4.8640000    353.6534290
      4.8650000    353.7250430
      4.8660000    353.7969910
      4.8670000    353.8717710
      4.8680000    353.9440090
      4.8690000    354.0157710
      4.8700000    354.0874110
      4.8710000    354.1619820
      4.8720000    354.2338760
      4.8730000    354.3059620
      4.8740000    354.3792050
      4.8750000    354.4513020
      4.8760000    354.5234020
      4.8770000    354.5953640
      4.8780000    354.6695220
      4.8790000    354.7429320
      4.8800000    354.8151870
      4.8810000    354.8866630
      4.8820000    354.9585860
      4.8830000    355.0299110
      4.8840000    355.1023830
      4.8850000    355.1767010
      4.8860000    355.2489380
      4.8870000    355.3209120
      4.8880000    355.3939230
      4.8890000    355.4658310
      4.8900000    355.5379950
      4.8910000    355.6129500
      4.8920000    355.6851790
      4.8930000    355.7573100
      4.8940000    355.8291070
      4.8950000    355.9025740
      4.8960000    355.9746280
      4.8970000    356.0462000
      4.8980000    356.1183760
      4.8990000    356.1898560
      4.9000000    356.2625400
      4.9010000    356.3403250
      4.9020000    356.4119820
      4.9030000    356.4841350
      4.9040000    356.5557900
      4.9050000    356.6274500
      4.9060000    356.6991600
      4.9070000    356.7702680
      4.9080000    356.8423790
      4.9090000    356.9158230
      4.9100000    356.9871760
      4.9110000    357.0592230
      4.9120000    357.1308280
      4.9130000    357.2021660
      4.9140000    357.2741130
      4.9150000    357.3460380
      4.9160000    357.4174230
      4.9170000    357.4933700
      4.9180000    357.5649310
      4.9190000    357.6377710
      4.9200000    357.7112730
      4.9210000    357.7845080
      4.9220000    357.8631340
      4.9230000    357.9352960
      4.9240000    358.0075700
      4.9250000    358.0821480
      4.9260000    358.1540850
      4.9270000    358.2260520
      4.9280000    358.2978470
      4.9290000    358.3699320
      4.9300000    358.4419450
      4.9310000    358.5140010
      4.9320000    358.5860720
      4.9330000    358.6604470
      4.9340000    358.7354880
      4.9350000    358.8074120
      4.9360000    358.8792270
      4.9370000    358.9515670
      4.9380000    359.0237690
      4.9390000    359.0955550
      4.9400000    359.1679330
      4.9410000    359.2417590
      4.9420000    359.3156120
      4.9430000    359.3871820
      4.9440000    359.4589890
      4.9450000    359.5306400
      4.9460000    359.6028570
      4.9470000    359.6748350
      4.9480000    359.7463740
      4.9490000    359.8181320
      4.9500000    359.8938340
      4.9510000    359.9673170
      4.9520000    360.0391060
      4.9530000    360.1109200
      4.9540000    360.1830620
      4.9550000    360.2570700
      4.9560000    360.3285860
      4.9570000    360.4005680
      4.9580000    360.4721210
      4.9590000    360.5436790
      4.9600000    360.6153720
      4.9610000    360.6870690
      4.9620000    360.7586480
      4.9630000    360.8302210
      4.9640000    360.9017270
      4.9650000    360.9736690
      4.9660000    361.0452680
      4.9670000    361.1163010
      4.9680000    361.1879530
      4.9690000    361.2598510
      4.9700000    361.3314470
      4.9710000    361.4050410
      4.9720000    361.4768340
      4.9730000    361.5486390
      4.9740000    361.6197910
      4.9750000    361.6916350
      4.9760000    361.7637060
      4.9770000    361.8374660
      4.9780000    361.9093200
      4.9790000    361.9811490
      4.9800000    362.0526900
      4.9810000    362.1236700
      4.9820000    362.1950610
      4.9830000    362.2667420
      4.9840000    362.3381790
      4.9850000    362.4103690
      4.9860000    362.4816110
      4.9870000    362.5535930
      4.9880000    362.6251870
      4.9890000    362.6968880
      4.9900000    362.7688480
      4.9910000    362.8410570
      4.9920000    362.9140050
      4.9930000    362.9859510
      4.9940000    363.0575080
      4.9950000    363.1295360
      4.9960000    363.2016490
      4.9970000    363.2739410
      4.9980000    363.3458500
      4.9990000    363.4181520
      5.0000000    363.4896080
      5.0010000    363.5648620
      5.0020000    363.6366960
      5.0030000    363.7086200
      5.0040000    363.7804250
      5.0050000    363.8531150
      5.0060000    363.9244020
      5.0070000    363.9961820
      5.0080000    364.0684220
      5.0090000    364.1404760
      5.0100000    364.2136130
      5.0110000    364.2857670
      5.0120000    364.3571290
      5.0130000    364.4292070
      5.0140000    364.5010040
      5.0150000    364.5727810
      5.0160000    364.6447830
      5.0170000    364.7173090
      5.0180000    364.7894090
      5.0190000    364.8613870
      5.0200000    364.9329130
      5.0210000    365.0040800
      5.0220000    365.0757000
      5.0230000    365.1471920
      5.0240000    365.2185370
      5.0250000    365.2902610
      5.0260000    365.3628200
      5.0270000    365.4346670
      5.0280000    365.5063580
      5.0290000    365.5779210
      5.0300000    365.6497840
      5.0310000    365.7215530
      5.0320000    365.7927250
      5.0330000    365.8644300
      5.0340000    365.9366520
      5.0350000    366.0083850
      5.0360000    366.0803390
      5.0370000    366.1515840
      5.0380000    366.2233320
      5.0390000    366.2944870
      5.0400000    366.3664120
      5.0410000    366.4377820
      5.0420000    366.5102780
      5.0430000    366.5838730
      5.0440000    366.6559650
      5.0450000    366.7275700
      5.0460000    366.7994330
      5.0470000    366.8717050
      5.0480000    366.9433140
      5.0490000    367.0150340
      5.0500000    367.0868210
      5.0510000    367.1592610
      5.0520000    367.2309060
      5.0530000    367.3060300
      5.0540000    367.3778600
      5.0550000    367.4498250
      5.0560000    367.5217150
      5.0570000    367.5951400
      5.0580000    367.6673740
      5.0590000    367.7396840
      5.0600000    367.8117300
      5.0610000    367.8836240
      5.0620000    367.9571850
      5.0630000    368.0290790
      5.0640000    368.1014710
      5.0650000    368.1734680
      5.0660000    368.2456120
      5.0670000    368.3186710
      5.0680000    368.3924830
      5.0690000    368.4642400
      5.0700000    368.5357870
      5.0710000    368.6078240
      5.0720000    368.6811770
      5.0730000    368.7527560
      5.0740000    368.8248370
      5.0750000    368.8967890
      5.0760000    368.9692240
      5.0770000    369.0408260
      5.0780000    369.1126540
      5.0790000    369.1843990
      5.0800000    369.2568140
      5.0810000    369.3284650
      5.0820000    369.4001040
      5.0830000    369.4720900
      5.0840000    369.5476100
      5.0850000    369.6194140
      5.0860000    369.6912280
      5.0870000    369.7634500
      5.0880000    369.8352500
      5.0890000    369.9072310
      5.0900000    369.9793210
      5.0910000    370.0514990
      5.0920000    370.1243170
      5.0930000    370.1967860
      5.0940000    370.2687770
      5.0950000    370.3410940
      5.0960000    370.4122170
      5.0970000    370.4839930
      5.0980000    370.5556650
      5.0990000    370.6277800
      5.1000000    370.6999960
      5.1010000    370.7738710
      5.1020000    370.8492040
      5.1030000    370.9206030
      5.1040000    370.9923760
      5.1050000    371.0635830
      5.1060000    371.1356390
      5.1070000    371.2164050
      5.1080000    371.2882670
      5.1090000    371.3619070
      5.1100000    371.4351610
      5.1110000    371.5074710
      5.1120000    371.5825060
      5.1130000    371.6540340
      5.1140000    371.7255490
      5.1150000    371.7978050
      5.1160000    371.8694750
      5.1170000    371.9421760
      5.1180000    372.0139550
      5.1190000    372.0860510
      5.1200000    372.1595130
      5.1210000    372.2321260
      5.1220000    372.3036940
      5.1230000    372.3773530
      5.1240000    372.4485270
      5.1250000    372.5211920
      5.1260000    372.5931930
      5.1270000    372.6652010
      5.1280000    372.7368250
      5.1290000    372.8135260
      5.1300000    372.8852860
      5.1310000    372.9604230
      5.1320000    373.0324160
      5.1330000    373.1054890
      5.1340000    373.1780110
      5.1350000    373.2507060
      5.1360000    373.3226370
      5.1370000    373.3964090
      5.1380000    373.4682900
      5.1390000    373.5402170
      5.1400000    373.6119220
      5.1410000    373.6836320
      5.1420000    373.7578490
      5.1430000    373.8316300
      5.1440000    373.9054330
      5.1450000    373.9787570
      5.1460000    374.0510630
      5.1470000    374.1226450
      5.1480000    374.1943440
      5.1490000    374.2656960
      5.1500000    374.3380400
      5.1510000    374.4098350
      5.1520000    374.4815480
      5.1530000    374.5533460
      5.1540000    374.6246650
      5.1550000    374.6967810
      5.1560000    374.7683420
      5.1570000    374.8434030
      5.1580000    374.9153920
      5.1590000    374.9867640
      5.1600000    375.0586030
      5.1610000    375.1305240
      5.1620000    375.2026960
      5.1630000    375.2749790
      5.1640000    375.3464020
      5.1650000    375.4218290
      5.1660000    375.4953770
      5.1670000    375.5673530
      5.1680000    375.6390100
      5.1690000    375.7105590
      5.1700000    375.7844730
      5.1710000    375.8584220
      5.1720000    375.9322680
      5.1730000    376.0045040
      5.1740000    376.0761290
      5.1750000    376.1487540
      5.1760000    376.2215620
      5.1770000    376.2934730
      5.1780000    376.3652580
      5.1790000    376.4371660
      5.1800000    376.5096080
      5.1810000    376.5838070
      5.1820000    376.6574940
      5.1830000    376.7310140
      5.1840000    376.8044500
      5.1850000    376.8776370
      5.1860000    376.9514190
      5.1870000    377.0232840
      5.1880000    377.0947140
      5.1890000    377.1661350
      5.1900000    377.2376880
      5.1910000    377.3150320
      5.1920000    377.3863920
      5.1930000    377.4585820
      5.1940000    377.5296810
      5.1950000    377.6011810
      5.1960000    377.6732710
      5.1970000    377.7462740
      5.1980000    377.8177910
      5.1990000    377.8893000
      5.2000000    377.9609440
      5.2010000    378.0348350
      5.2020000    378.1068160
      5.2030000    378.1781950
      5.2040000    378.2500110
      5.2050000    378.3216490
      5.2060000    378.3925630
      5.2070000    378.4641250
      5.2080000    378.5354090
      5.2090000    378.6077080
      5.2100000    378.6797670
      5.2110000    378.7543930
      5.2120000    378.8261220
      5.2130000    378.8976990
      5.2140000    378.9714200
      5.2150000    379.0436200
      5.2160000    379.1184880
      5.2170000    379.1929740
      5.2180000    379.2664200
      5.2190000    379.3377340
      5.2200000    379.4097170
      5.2210000    379.4808030
      5.2220000    379.5541810
      5.2230000    379.6258150
      5.2240000    379.6984190
      5.2250000    379.7706940
      5.2260000    379.8447160
      5.2270000    379.9171230
      5.2280000    379.9910530
      5.2290000    380.0629630
      5.2300000    380.1368460
      5.2310000    380.2103700
      5.2320000    380.2853590
      5.2330000    380.3573230
      5.2340000    380.4301990
      5.2350000    380.5021200
      5.2360000    380.5756630
      5.2370000    380.6470980
      5.2380000    380.7191220
      5.2390000    380.7927050
      5.2400000    380.8645920
      5.2410000    380.9357200
      5.2420000    381.0084070
      5.2430000    381.0798980
      5.2440000    381.1519390
      5.2450000    381.2236840
      5.2460000    381.2952730
      5.2470000    381.3689950
      5.2480000    381.4405840
      5.2490000    381.5128560
      5.2500000    381.5852870
      5.2510000    381.6572560
      5.2520000    381.7286650
      5.2530000    381.8004050
      5.2540000    381.8720120
      5.2550000    381.9432230
      5.2560000    382.0200300
      5.2570000    382.0915460
      5.2580000    382.1626010
      5.2590000    382.2352250
      5.2600000    382.3095710
      5.2610000    382.3817530
      5.2620000    382.4533450
      5.2630000    382.5272480
      5.2640000    382.6007020
      5.2650000    382.6737240
      5.2660000    382.7468510
      5.2670000    382.8207410
      5.2680000    382.8926660
      5.2690000    382.9638620
      5.2700000    383.0388820
      5.2710000    383.1105090
      5.2720000    383.1836870
      5.2730000    383.2554470
      5.2740000    383.3275660
      5.2750000    383.3998650
      5.2760000    383.4776590
      5.2770000    383.5515770
      5.2780000    383.6230600
      5.2790000    383.6950140
      5.2800000    383.7667800
      5.2810000    383.8381820
      5.2820000    383.9095380
      5.2830000    383.9816910
      5.2840000    384.0551350
      5.2850000    384.1272990
      5.2860000    384.2003910
      5.2870000    384.2742910
      5.2880000    384.3480350
      5.2890000    384.4221040
      5.2900000    384.4938280
      5.2910000    384.5654110
      5.2920000    384.6379970
      5.2930000    384.7102610
      5.2940000    384.7837860
      5.2950000    384.8556870
      5.2960000    384.9273620
      5.2970000    384.9995410
      5.2980000    385.0709750
      5.2990000    385.1446420
      5.3000000    385.2195250
      5.3010000    385.2964530
      5.3020000    385.3700390
      5.3030000    385.4422270
      5.3040000    385.5136580
      5.3050000    385.5854170
      5.3060000    385.6569770
      5.3070000    385.7282560
      5.3080000    385.8016050
      5.3090000    385.8737210
      5.3100000    385.9474180
      5.3110000    386.0196140
      5.3120000    386.0909990
      5.3130000    386.1631160
      5.3140000    386.2365620
      5.3150000    386.3085800
      5.3160000    386.3795850
      5.3170000    386.4566480
      5.3180000    386.5284670
      5.3190000    386.6025450
      5.3200000    386.6740650
      5.3210000    386.7458480
      5.3220000    386.8176100
      5.3230000    386.8895820
      5.3240000    386.9614220
      5.3250000    387.0342310
      5.3260000    387.1058140
      5.3270000    387.1773920
      5.3280000    387.2511200
      5.3290000    387.3228170
      5.3300000    387.3947980
      5.3310000    387.4665930
      5.3320000    387.5381540
      5.3330000    387.6127830
      5.3340000    387.6846820
      5.3350000    387.7567700
      5.3360000    387.8302000
      5.3370000    387.9018850
      5.3380000    387.9758300
      5.3390000    388.0474750
      5.3400000    388.1198490
      5.3410000    388.1922800
      5.3420000    388.2642830
      5.3430000    388.3355470
      5.3440000    388.4072620
      5.3450000    388.4787010
      5.3460000    388.5503630
      5.3470000    388.6223260
      5.3480000    388.6932520
      5.3490000    388.7649710
      5.3500000    388.8399520
      5.3510000    388.9117300
      5.3520000    388.9837970
      5.3530000    389.0552330
      5.3540000    389.1269580
      5.3550000    389.1983740
      5.3560000    389.2706860
      5.3570000    389.3421590
      5.3580000    389.4168190
      5.3590000    389.4921770
      5.3600000    389.5633760
      5.3610000    389.6375210
      5.3620000    389.7088790
      5.3630000    389.7816230
      5.3640000    389.8533640
      5.3650000    389.9252920
      5.3660000    389.9969770
      5.3670000    390.0705360
      5.3680000    390.1421460
      5.3690000    390.2136360
      5.3700000    390.2852740
      5.3710000    390.3572020
      5.3720000    390.4301930
      5.3730000    390.5019880
      5.3740000    390.5733360
      5.3750000    390.6448680
      5.3760000    390.7183410
      5.3770000    390.7902170
      5.3780000    390.8620350
      5.3790000    390.9332990
      5.3800000    391.0069450
      5.3810000    391.0801400
      5.3820000    391.1530960
      5.3830000    391.2274300
      5.3840000    391.3005270
      5.3850000    391.3739740
      5.3860000    391.4472740
      5.3870000    391.5192040
      5.3880000    391.5908040
      5.3890000    391.6626520
      5.3900000    391.7347670
      5.3910000    391.8089600
      5.3920000    391.8808760
      5.3930000    391.9523400
      5.3940000    392.0237190
      5.3950000    392.0951460
      5.3960000    392.1665390
      5.3970000    392.2383420
      5.3980000    392.3115350
      5.3990000    392.3830800
      5.4000000    392.4547260
      5.4010000    392.5317240
      5.4020000    392.6036850
      5.4030000    392.6773040
      5.4040000    392.7503200
      5.4050000    392.8218330
      5.4060000    392.8936450
      5.4070000    392.9650180
      5.4080000    393.0387170
      5.4090000    393.1130570
      5.4100000    393.1849960
      5.4110000    393.2579840
      5.4120000    393.3310340
      5.4130000    393.4030710
      5.4140000    393.4755620
      5.4150000    393.5547430
      5.4160000    393.6287270
      5.4170000    393.7013100
      5.4180000    393.7729880
      5.4190000    393.8446030
      5.4200000    393.9160690
      5.4210000    393.9880560
      5.4220000    394.0634730
      5.4230000    394.1379070
      5.4240000    394.2094910
      5.4250000    394.2819950
      5.4260000    394.3541010
      5.4270000    394.4268790
      5.4280000    394.4983220
      5.4290000    394.5700680
      5.4300000    394.6416690
      5.4310000    394.7138890
      5.4320000    394.7856240
      5.4330000    394.8585080
      5.4340000    394.9307390
      5.4350000    395.0019650
      5.4360000    395.0738330
      5.4370000    395.1452500
      5.4380000    395.2171150
      5.4390000    395.2885700
      5.4400000    395.3600900
      5.4410000    395.4317050
      5.4420000    395.5038350
      5.4430000    395.5847650
      5.4440000    395.6564900
      5.4450000    395.7281400
      5.4460000    395.8014690
      5.4470000    395.8743890
      5.4480000    395.9478810
      5.4490000    396.0196490
      5.4500000    396.0923110
      5.4510000    396.1647040
      5.4520000    396.2366980
      5.4530000    396.3086820
      5.4540000    396.3809660
      5.4550000    396.4523630
      5.4560000    396.5244400
      5.4570000    396.5959140
      5.4580000    396.6697610
      5.4590000    396.7420330
      5.4600000    396.8139340
      5.4610000    396.8859210
      5.4620000    396.9584530
      5.4630000    397.0304660
      5.4640000    397.1018560
      5.4650000    397.1732900
      5.4660000    397.2460390
      5.4670000    397.3216150
      5.4680000    397.3941610
      5.4690000    397.4656370
      5.4700000    397.5369860
      5.4710000    397.6082790
      5.4720000    397.6804100
      5.4730000    397.7517290
      5.4740000    397.8234610
      5.4750000    397.8952840
      5.4760000    397.9669350
      5.4770000    398.0380200
      5.4780000    398.1103130
      5.4790000    398.1839080
      5.4800000    398.2557890
      5.4810000    398.3270180
      5.4820000    398.4025860
      5.4830000    398.4787310
      5.4840000    398.5509240
      5.4850000    398.6230100
      5.4860000    398.6947840
      5.4870000    398.7664680
      5.4880000    398.8381780
      5.4890000    398.9095410
      5.4900000    398.9811220
      5.4910000    399.0524250
      5.4920000    399.1244380
      5.4930000    399.1964910
      5.4940000    399.2683150
      5.4950000    399.3417700
      5.4960000    399.4151620
      5.4970000    399.4900080
      5.4980000    399.5615490
      5.4990000    399.6366160
      5.5000000    399.7087730
      5.5010000    399.7828610
      5.5020000    399.8550040
      5.5030000    399.9261940
      5.5040000    399.9978230
      5.5050000    400.0694430
      5.5060000    400.1408220
      5.5070000    400.2189780
      5.5080000    400.2915900
      5.5090000    400.3638110
      5.5100000    400.4378570
      5.5110000    400.5099210
      5.5120000    400.5813800
      5.5130000    400.6536000
      5.5140000    400.7255890
      5.5150000    400.7975670
      5.5160000    400.8691800
      5.5170000    400.9420540
      5.5180000    401.0135730
      5.5190000    401.0870680
      5.5200000    401.1617470
      5.5210000    401.2340100
      5.5220000    401.3071990
      5.5230000    401.3793360
      5.5240000    401.4513780
      5.5250000    401.5264290
      5.5260000    401.6012480
      5.5270000    401.6764480
      5.5280000    401.7482820
      5.5290000    401.8198920
      5.5300000    401.8915410
      5.5310000    401.9631700
      5.5320000    402.0351360
      5.5330000    402.1083620
      5.5340000    402.1798870
      5.5350000    402.2518480
      5.5360000    402.3239160
      5.5370000    402.3960160
      5.5380000    402.4680490
      5.5390000    402.5399280
      5.5400000    402.6131700
      5.5410000    402.6856670
      5.5420000    402.7602910
      5.5430000    402.8338510
      5.5440000    402.9074460
      5.5450000    402.9794500
      5.5460000    403.0512060
      5.5470000    403.1231060
      5.5480000    403.1944420
      5.5490000    403.2665240
      5.5500000    403.3400070
      5.5510000    403.4121010
      5.5520000    403.4836130
      5.5530000    403.5553220
      5.5540000    403.6271150
      5.5550000    403.7005510
      5.5560000    403.7726960
      5.5570000    403.8438850
      5.5580000    403.9151540
      5.5590000    403.9868350
      5.5600000    404.0590280
      5.5610000    404.1307980
      5.5620000    404.2023970
      5.5630000    404.2744050
      5.5640000    404.3465800
      5.5650000    404.4177490
      5.5660000    404.4897490
      5.5670000    404.5614330
      5.5680000    404.6329220
      5.5690000    404.7042250
      5.5700000    404.7762740
      5.5710000    404.8481280
      5.5720000    404.9200930
      5.5730000    404.9916230
      5.5740000    405.0630500
      5.5750000    405.1347870
      5.5760000    405.2062830
      5.5770000    405.2780210
      5.5780000    405.3501420
      5.5790000    405.4216170
      5.5800000    405.4937400
      5.5810000    405.5651790
      5.5820000    405.6368720
      5.5830000    405.7088130
      5.5840000    405.7804320
      5.5850000    405.8515440
      5.5860000    405.9231990
      5.5870000    405.9950510
      5.5880000    406.0686380
      5.5890000    406.1399340
      5.5900000    406.2127480
      5.5910000    406.2845080
      5.5920000    406.3580190
      5.5930000    406.4299270
      5.5940000    406.5012960
      5.5950000    406.5729980
      5.5960000    406.6451600
      5.5970000    406.7164430
      5.5980000    406.7901950
      5.5990000    406.8614570
      5.6000000    406.9333550
      5.6010000    407.0072340
      5.6020000    407.0793840
      5.6030000    407.1507120
      5.6040000    407.2224240
      5.6050000    407.2940320
      5.6060000    407.3652480
      5.6070000    407.4378430
      5.6080000    407.5091430
      5.6090000    407.5821080
      5.6100000    407.6539440
      5.6110000    407.7256380
      5.6120000    407.7974970
      5.6130000    407.8687950
      5.6140000    407.9405770
      5.6150000    408.0121470
      5.6160000    408.0857150
      5.6170000    408.1591340
      5.6180000    408.2317000
      5.6190000    408.3036060
      5.6200000    408.3801610
      5.6210000    408.4526980
      5.6220000    408.5245590
      5.6230000    408.5963500
      5.6240000    408.6683000
      5.6250000    408.7419840
      5.6260000    408.8158160
      5.6270000    408.8896210
      5.6280000    408.9617180
      5.6290000    409.0338210
      5.6300000    409.1053730
      5.6310000    409.1768450
      5.6320000    409.2499750
      5.6330000    409.3219670
      5.6340000    409.3956820
      5.6350000    409.4679620
      5.6360000    409.5390860
      5.6370000    409.6112540
      5.6380000    409.6851360
      5.6390000    409.7571520
      5.6400000    409.8290340
      5.6410000    409.9006420
      5.6420000    409.9730140
      5.6430000    410.0452930
      5.6440000    410.1168720
      5.6450000    410.1886690
      5.6460000    410.2621260
      5.6470000    410.3337850
      5.6480000    410.4054580
      5.6490000    410.4776350
      5.6500000    410.5498180
      5.6510000    410.6230270
      5.6520000    410.6950110
      5.6530000    410.7662430
      5.6540000    410.8384320
      5.6550000    410.9104660
      5.6560000    410.9817770
      5.6570000    411.0539990
      5.6580000    411.1252840
      5.6590000    411.1981650
      5.6600000    411.2700030
      5.6610000    411.3414450
      5.6620000    411.4123050
      5.6630000    411.4839410
      5.6640000    411.5559080
      5.6650000    411.6294150
      5.6660000    411.7009840
      5.6670000    411.7735540
      5.6680000    411.8458900
      5.6690000    411.9191410
      5.6700000    411.9906310
      5.6710000    412.0624570
      5.6720000    412.1339280
      5.6730000    412.2061530
      5.6740000    412.2778120
      5.6750000    412.3493440
      5.6760000    412.4228220
      5.6770000    412.4940550
      5.6780000    412.5651680
      5.6790000    412.6369780
      5.6800000    412.7091740
      5.6810000    412.7814180
      5.6820000    412.8554730
      5.6830000    412.9277400
      5.6840000    413.0014940
      5.6850000    413.0730150
      5.6860000    413.1447910
      5.6870000    413.2164610
      5.6880000    413.2891200
      5.6890000    413.3607100
      5.6900000    413.4325960
      5.6910000    413.5043700
      5.6920000    413.5776650
      5.6930000    413.6511930
      5.6940000    413.7228440
      5.6950000    413.7945780
      5.6960000    413.8662610
      5.6970000    413.9377550
      5.6980000    414.0115290
      5.6990000    414.0837430
      5.7000000    414.1557490
      5.7010000    414.2305230
      5.7020000    414.3045770
      5.7030000    414.3768430
      5.7040000    414.4492840
      5.7050000    414.5208540
      5.7060000    414.5927980
      5.7070000    414.6650540
      5.7080000    414.7368820
      5.7090000    414.8115600
      5.7100000    414.8835920
      5.7110000    414.9553460
      5.7120000    415.0273620
      5.7130000    415.0998720
      5.7140000    415.1715760
      5.7150000    415.2442720
      5.7160000    415.3164420
      5.7170000    415.3895290
      5.7180000    415.4614220
      5.7190000    415.5335050
      5.7200000    415.6050600
      5.7210000    415.6769090
      5.7220000    415.7486910
      5.7230000    415.8211710
      5.7240000    415.8930200
      5.7250000    415.9654510
      5.7260000    416.0372300
      5.7270000    416.1086140
      5.7280000    416.1808040
      5.7290000    416.2525540
      5.7300000    416.3258700
      5.7310000    416.3976820
      5.7320000    416.4713190
      5.7330000    416.5431020
      5.7340000    416.6192750
      5.7350000    416.6913430
      5.7360000    416.7647590
      5.7370000    416.8371400
      5.7380000    416.9082980
      5.7390000    416.9801170
      5.7400000    417.0519470
      5.7410000    417.1238510
      5.7420000    417.1954760
      5.7430000    417.2673340
      5.7440000    417.3386600
      5.7450000    417.4124850
      5.7460000    417.4844440
      5.7470000    417.5553980
      5.7480000    417.6278230
      5.7490000    417.7019940
      5.7500000    417.7767920
      5.7510000    417.8489940
      5.7520000    417.9211050
      5.7530000    417.9926590
      5.7540000    418.0638340
      5.7550000    418.1373250
      5.7560000    418.2088340
      5.7570000    418.2808250
      5.7580000    418.3527250
      5.7590000    418.4241670
      5.7600000    418.4961520
      5.7610000    418.5679930
      5.7620000    418.6399030
      5.7630000    418.7139290
      5.7640000    418.7858570
      5.7650000    418.8571840
      5.7660000    418.9290560
      5.7670000    419.0010000
      5.7680000    419.0726090
      5.7690000    419.1536570
      5.7700000    419.2258320
      5.7710000    419.2981080
      5.7720000    419.3698000
      5.7730000    419.4417050
      5.7740000    419.5138520
      5.7750000    419.5853390
      5.7760000    419.6568710
      5.7770000    419.7305730
      5.7780000    419.8027410
      5.7790000    419.8743920
      5.7800000    419.9463000
      5.7810000    420.0233220
      5.7820000    420.0954300
      5.7830000    420.1680210
      5.7840000    420.2395130
      5.7850000    420.3114250
      5.7860000    420.3831900
      5.7870000    420.4539840
      5.7880000    420.5260490
      5.7890000    420.5978950
      5.7900000    420.6699560
      5.7910000    420.7416740
      5.7920000    420.8147520
      5.7930000    420.8866460
      5.7940000    420.9587280
      5.7950000    421.0304590
      5.7960000    421.1019380
      5.7970000    421.1752030
      5.7980000    421.2480780
      5.7990000    421.3198960
      5.8000000    421.3914780
      5.8010000    421.4667920
      5.8020000    421.5380490
      5.8030000    421.6100380
      5.8040000    421.6811540
      5.8050000    421.7531950
      5.8060000    421.8253430
      5.8070000    421.8983690
      5.8080000    421.9703000
      5.8090000    422.0434930
      5.8100000    422.1162770
      5.8110000    422.1885900
      5.8120000    422.2599220
      5.8130000    422.3318440
      5.8140000    422.4037390
      5.8150000    422.4756260
      5.8160000    422.5467820
      5.8170000    422.6195700
      5.8180000    422.6922620
      5.8190000    422.7654450
      5.8200000    422.8371610
      5.8210000    422.9090780
      5.8220000    422.9808530
      5.8230000    423.0535980
      5.8240000    423.1255780
      5.8250000    423.1970930
      5.8260000    423.2712800
      5.8270000    423.3433970
      5.8280000    423.4151590
      5.8290000    423.4869460
      5.8300000    423.5592610
      5.8310000    423.6311220
      5.8320000    423.7031360
      5.8330000    423.7752890
      5.8340000    423.8481370
      5.8350000    423.9200920
      5.8360000    423.9922510
      5.8370000    424.0671730
      5.8380000    424.1386340
      5.8390000    424.2102680
      5.8400000    424.2844240
      5.8410000    424.3579290
      5.8420000    424.4304950
      5.8430000    424.5026490
      5.8440000    424.5740440
      5.8450000    424.6455720
      5.8460000    424.7172170
      5.8470000    424.7891070
      5.8480000    424.8610450
      5.8490000    424.9329510
      5.8500000    425.0060070
      5.8510000    425.0777940
      5.8520000    425.1518110
      5.8530000    425.2511840
      5.8540000    425.3360260
      5.8550000    425.4204240
      5.8560000    425.4927940
      5.8570000    425.5647200
      5.8580000    425.6378080
      5.8590000    425.7092010
      5.8600000    425.7813000
      5.8610000    425.8538710
      5.8620000    425.9258450
      5.8630000    425.9973430
      5.8640000    426.0722770
      5.8650000    426.1438260
      5.8660000    426.2167990
      5.8670000    426.2889550
      5.8680000    426.3610030
      5.8690000    426.4327430
      5.8700000    426.5046890
      5.8710000    426.5761080
      5.8720000    426.6479760
      5.8730000    426.7192640
      5.8740000    426.7913900
      5.8750000    426.8636480
      5.8760000    426.9351950
      5.8770000    427.0067700
      5.8780000    427.0786360
      5.8790000    427.1523100
      5.8800000    427.2240150
      5.8810000    427.2968530
      5.8820000    427.3696090
      5.8830000    427.4425660
      5.8840000    427.5143650
      5.8850000    427.5858830
      5.8860000    427.6573970
      5.8870000    427.7291860
      5.8880000    427.8012020
      5.8890000    427.8730950
      5.8900000    427.9443390
      5.8910000    428.0171380
      5.8920000    428.0895420
      5.8930000    428.1611110
      5.8940000    428.2330370
      5.8950000    428.3068110
      5.8960000    428.3788930
      5.8970000    428.4509520
      5.8980000    428.5223010
      5.8990000    428.5943530
      5.9000000    428.6686130
      5.9010000    428.7428280
      5.9020000    428.8177210
      5.9030000    428.8901580
      5.9040000    428.9618420
      5.9050000    429.0334260
      5.9060000    429.1047850
      5.9070000    429.1765430
      5.9080000    429.2507380
      5.9090000    429.3276050
      5.9100000    429.3993700
      5.9110000    429.4725490
      5.9120000    429.5443060
      5.9130000    429.6159190
      5.9140000    429.6885600
      5.9150000    429.7602790
      5.9160000    429.8325130
      5.9170000    429.9062170
      5.9180000    429.9779570
      5.9190000    430.0500780
      5.9200000    430.1219850
      5.9210000    430.1955710
      5.9220000    430.2697570
      5.9230000    430.3417160
      5.9240000    430.4142310
      5.9250000    430.4858250
      5.9260000    430.5577210
      5.9270000    430.6295740
      5.9280000    430.7014560
      5.9290000    430.7731880
      5.9300000    430.8448940
      5.9310000    430.9165240
      5.9320000    430.9886720
      5.9330000    431.0613730
      5.9340000    431.1361800
      5.9350000    431.2100500
      5.9360000    431.2816720
      5.9370000    431.3533910
      5.9380000    431.4254590
      5.9390000    431.4970730
      5.9400000    431.5687040
      5.9410000    431.6409210
      5.9420000    431.7146580
      5.9430000    431.7864910
      5.9440000    431.8598240
      5.9450000    431.9318860
      5.9460000    432.0036450
      5.9470000    432.0767410
      5.9480000    432.1485480
      5.9490000    432.2211090
      5.9500000    432.2948100
      5.9510000    432.3668330
      5.9520000    432.4389150
      5.9530000    432.5125900
      5.9540000    432.5842120
      5.9550000    432.6559210
      5.9560000    432.7305230
      5.9570000    432.8050500
      5.9580000    432.8766200
      5.9590000    432.9486490
      5.9600000    433.0239780
      5.9610000    433.0955770
      5.9620000    433.1675310
      5.9630000    433.2418070
      5.9640000    433.3140550
      5.9650000    433.3859260
      5.9660000    433.4574570
      5.9670000    433.5310240
      5.9680000    433.6050790
      5.9690000    433.6768280
      5.9700000    433.7488180
      5.9710000    433.8204420
      5.9720000    433.8926750
      5.9730000    433.9637890
      5.9740000    434.0379770
      5.9750000    434.1100760
      5.9760000    434.1839410
      5.9770000    434.2554090
      5.9780000    434.3274090
      5.9790000    434.3986820
      5.9800000    434.4707580
      5.9810000    434.5423820
      5.9820000    434.6305190
      5.9830000    434.7081740
      5.9840000    434.7798710
      5.9850000    434.8514680
      5.9860000    434.9253020
      5.9870000    434.9972930
      5.9880000    435.0690450
      5.9890000    435.1413230
      5.9900000    435.2124910
      5.9910000    435.2844550
      5.9920000    435.3557470
      5.9930000    435.4277460
      5.9940000    435.4996820
      5.9950000    435.5715330
      5.9960000    435.6429350
      5.9970000    435.7147180
      5.9980000    435.7889380
      5.9990000    435.8607590
      6.0000000    435.9329400
      6.0010000    436.0064430
      6.0020000    436.0786490
      6.0030000    436.1520960
      6.0040000    436.2239000
      6.0050000    436.2981240
      6.0060000    436.3701680
      6.0070000    436.4425080
      6.0080000    436.5140900
      6.0090000    436.5922810
      6.0100000    436.6641470
      6.0110000    436.7358710
      6.0120000    436.8074080
      6.0130000    436.8793880
      6.0140000    436.9533880
      6.0150000    437.0278560
      6.0160000    437.1001500
      6.0170000    437.1757660
      6.0180000    437.2475580
      6.0190000    437.3195510
      6.0200000    437.3948410
      6.0210000    437.4683460
      6.0220000    437.5420340
      6.0230000    437.6150480
      6.0240000    437.6865000
      6.0250000    437.7593180
      6.0260000    437.8332400
      6.0270000    437.9052710
      6.0280000    437.9769150
      6.0290000    438.0487290
      6.0300000    438.1204430
      6.0310000    438.1923250
      6.0320000    438.2633550
      6.0330000    438.3351720
      6.0340000    438.4073010
      6.0350000    438.4791300
      6.0360000    438.5508230
      6.0370000    438.6227330
      6.0380000    438.6947100
      6.0390000    438.7662730
      6.0400000    438.8377310
      6.0410000    438.9096270
      6.0420000    438.9849810
      6.0430000    439.0566350
      6.0440000    439.1282510
      6.0450000    439.2010200
      6.0460000    439.2730840
      6.0470000    439.3451370
      6.0480000    439.4170380
      6.0490000    439.4885000
      6.0500000    439.5610250
      6.0510000    439.6330300
      6.0520000    439.7050100
      6.0530000    439.7770120
      6.0540000    439.8489330
      6.0550000    439.9219720
      6.0560000    439.9937790
      6.0570000    440.0657960
      6.0580000    440.1381610
      6.0590000    440.2109800
      6.0600000    440.2820010
      6.0610000    440.3538340
      6.0620000    440.4272890
      6.0630000    440.5008700
      6.0640000    440.5726340
      6.0650000    440.6443570
      6.0660000    440.7160030
      6.0670000    440.7906590
      6.0680000    440.8644340
      6.0690000    440.9359010
      6.0700000    441.0073760
      6.0710000    441.0792920
      6.0720000    441.1515640
      6.0730000    441.2236810
      6.0740000    441.2954580
      6.0750000    441.3679280
      6.0760000    441.4397440
      6.0770000    441.5111610
      6.0780000    441.5827310
      6.0790000    441.6547210
      6.0800000    441.7262460
      6.0810000    441.7977360
      6.0820000    441.8696170
      6.0830000    441.9411550
      6.0840000    442.0136750
      6.0850000    442.0868580
      6.0860000    442.1588570
      6.0870000    442.2305420
      6.0880000    442.3017620
      6.0890000    442.3757840
      6.0900000    442.4475490
      6.0910000    442.5189560
      6.0920000    442.5916850
      6.0930000    442.6631850
      6.0940000    442.7345260
      6.0950000    442.8066080
      6.0960000    442.8796450
      6.0970000    442.9516950
      6.0980000    443.0229370
      6.0990000    443.0958000
      6.1000000    443.1695720
      6.1010000    443.2436720
      6.1020000    443.3155780
      6.1030000    443.3870550
      6.1040000    443.4591530
      6.1050000    443.5342160
      6.1060000    443.6060210
      6.1070000    443.6778420
      6.1080000    443.7495600
      6.1090000    443.8221420
      6.1100000    443.8934860
      6.1110000    443.9653050
      6.1120000    444.0370580
      6.1130000    444.1088640
      6.1140000    444.1805140
      6.1150000    444.2555600
      6.1160000    444.3274100
      6.1170000    444.4031140
      6.1180000    444.4748960
      6.1190000    444.5466680
      6.1200000    444.6183150
      6.1210000    444.6895550
      6.1220000    444.7613090
      6.1230000    444.8333830
      6.1240000    444.9064640
      6.1250000    444.9804590
      6.1260000    445.0524730
      6.1270000    445.1235930
      6.1280000    445.1961710
      6.1290000    445.2680760
      6.1300000    445.3398640
      6.1310000    445.4111760
      6.1320000    445.4832580
      6.1330000    445.5569880
      6.1340000    445.6301930
      6.1350000    445.7022220
      6.1360000    445.7754950
      6.1370000    445.8485250
      6.1380000    445.9221730
      6.1390000    445.9935460
      6.1400000    446.0655580
      6.1410000    446.1368260
      6.1420000    446.2098640
      6.1430000    446.2836350
      6.1440000    446.3555560
      6.1450000    446.4292100
      6.1460000    446.5011580
      6.1470000    446.5735730
      6.1480000    446.6482970
      6.1490000    446.7199950
      6.1500000    446.7941090
      6.1510000    446.8658250
      6.1520000    446.9396970
      6.1530000    447.0115170
      6.1540000    447.0835580
      6.1550000    447.1552650
      6.1560000    447.2271830
      6.1570000    447.3010700
      6.1580000    447.3730350
      6.1590000    447.4475720
      6.1600000    447.5192980
      6.1610000    447.5908490
      6.1620000    447.6640950
      6.1630000    447.7392910
      6.1640000    447.8112870
      6.1650000    447.8828770
      6.1660000    447.9562250
      6.1670000    448.0299240
      6.1680000    448.1038640
      6.1690000    448.1776820
      6.1700000    448.2505270
      6.1710000    448.3239140
      6.1720000    448.3962530
      6.1730000    448.4678060
      6.1740000    448.5391780
      6.1750000    448.6103170
      6.1760000    448.6839690
      6.1770000    448.7558910
      6.1780000    448.8278210
      6.1790000    448.8986070
      6.1800000    448.9705440
      6.1810000    449.0421300
      6.1820000    449.1137410
      6.1830000    449.1857640
      6.1840000    449.2585370
      6.1850000    449.3300450
      6.1860000    449.4017160
      6.1870000    449.4735020
      6.1880000    449.5452660
      6.1890000    449.6172560
      6.1900000    449.6890630
      6.1910000    449.7605850
      6.1920000    449.8327150
      6.1930000    449.9041580
      6.1940000    449.9752320
      6.1950000    450.0471830
      6.1960000    450.1239710
      6.1970000    450.1956820
      6.1980000    450.2675670
      6.1990000    450.3397450
      6.2000000    450.4119050
      6.2010000    450.4912220
      6.2020000    450.5633360
      6.2030000    450.6347760
      6.2040000    450.7066510
      6.2050000    450.7789600
      6.2060000    450.8505270
      6.2070000    450.9229340
      6.2080000    450.9944520
      6.2090000    451.0672520
      6.2100000    451.1388730
      6.2110000    451.2137300
      6.2120000    451.2873110
      6.2130000    451.3590570
      6.2140000    451.4332830
      6.2150000    451.5052930
      6.2160000    451.5768800
      6.2170000    451.6492430
      6.2180000    451.7211780
      6.2190000    451.7922290
      6.2200000    451.8642260
      6.2210000    451.9358950
      6.2220000    452.0072180
      6.2230000    452.0789780
      6.2240000    452.1506930
      6.2250000    452.2227290
      6.2260000    452.2954250
      6.2270000    452.3668670
      6.2280000    452.4385110
      6.2290000    452.5097740
      6.2300000    452.5815390
      6.2310000    452.6531920
      6.2320000    452.7278730
      6.2330000    452.7995030
      6.2340000    452.8720170
      6.2350000    452.9481390
      6.2360000    453.0198850
      6.2370000    453.0917190
      6.2380000    453.1654920
      6.2390000    453.2376280
      6.2400000    453.3099890
      6.2410000    453.3815630
      6.2420000    453.4533940
      6.2430000    453.5251000
      6.2440000    453.5987830
      6.2450000    453.6708420
      6.2460000    453.7437030
      6.2470000    453.8168090
      6.2480000    453.8883420
      6.2490000    453.9599030
      6.2500000    454.0322380
      6.2510000    454.1038910
      6.2520000    454.1764640
      6.2530000    454.2487220
      6.2540000    454.3202910
      6.2550000    454.3920690
      6.2560000    454.4636240
      6.2570000    454.5353470
      6.2580000    454.6068570
      6.2590000    454.6793290
      6.2600000    454.7531560
      6.2610000    454.8251830
      6.2620000    454.8970260
      6.2630000    454.9692010
      6.2640000    455.0413520
      6.2650000    455.1169740
      6.2660000    455.1911260
      6.2670000    455.2640360
      6.2680000    455.3361480
      6.2690000    455.4081540
      6.2700000    455.4798700
      6.2710000    455.5519400
      6.2720000    455.6235460
      6.2730000    455.6969740
      6.2740000    455.7693770
      6.2750000    455.8420190
      6.2760000    455.9143440
      6.2770000    455.9859020
      6.2780000    456.0581620
      6.2790000    456.1318400
      6.2800000    456.2041090
      6.2810000    456.2791160
      6.2820000    456.3515760
      6.2830000    456.4233420
      6.2840000    456.4959990
      6.2850000    456.5692700
      6.2860000    456.6412000
      6.2870000    456.7129980
      6.2880000    456.7840150
      6.2890000    456.8562490
      6.2900000    456.9278150
      6.2910000    456.9994040
      6.2920000    457.0718370
      6.2930000    457.1455250
      6.2940000    457.2190150
      6.2950000    457.2911660
      6.2960000    457.3638500
      6.2970000    457.4370900
      6.2980000    457.5095980
      6.2990000    457.5815150
      6.3000000    457.6562000
      6.3010000    457.7303040
      6.3020000    457.8020540
      6.3030000    457.8735490
      6.3040000    457.9449280
      6.3050000    458.0168760
      6.3060000    458.0888770
      6.3070000    458.1602660
      6.3080000    458.2318520
      6.3090000    458.3074240
      6.3100000    458.3791090
      6.3110000    458.4511060
      6.3120000    458.5242500
      6.3130000    458.5962660
      6.3140000    458.6678800
      6.3150000    458.7398560
      6.3160000    458.8115410
      6.3170000    458.8842640
      6.3180000    458.9560390
      6.3190000    459.0282360
      6.3200000    459.1017850
      6.3210000    459.1739190
      6.3220000    459.2456600
      6.3230000    459.3174270
      6.3240000    459.3894110
      6.3250000    459.4618500
      6.3260000    459.5333200
      6.3270000    459.6052770
      6.3280000    459.6771570
      6.3290000    459.7487950
      6.3300000    459.8203600
      6.3310000    459.8921380
      6.3320000    459.9648960
      6.3330000    460.0370180
      6.3340000    460.1094040
      6.3350000    460.1816760
      6.3360000    460.2530990
      6.3370000    460.3245520
      6.3380000    460.3983530
      6.3390000    460.4701270
      6.3400000    460.5414500
      6.3410000    460.6139130
      6.3420000    460.6873890
      6.3430000    460.7592090
      6.3440000    460.8312540
      6.3450000    460.9050370
      6.3460000    460.9770730
      6.3470000    461.0488030
      6.3480000    461.1197980
      6.3490000    461.1950210
      6.3500000    461.2680740
      6.3510000    461.3398060
      6.3520000    461.4112890
      6.3530000    461.4827860
      6.3540000    461.5543010
      6.3550000    461.6258520
      6.3560000    461.6976160
      6.3570000    461.7694580
      6.3580000    461.8409100
      6.3590000    461.9130000
      6.3600000    461.9866530
      6.3610000    462.0583330
      6.3620000    462.1306930
      6.3630000    462.2023000
      6.3640000    462.2739010
      6.3650000    462.3492590
      6.3660000    462.4213290
      6.3670000    462.4930670
      6.3680000    462.5648240
      6.3690000    462.6367810
      6.3700000    462.7081130
      6.3710000    462.7801990
      6.3720000    462.8518510
      6.3730000    462.9232250
      6.3740000    462.9950390
      6.3750000    463.0664430
      6.3760000    463.1392790
      6.3770000    463.2108520
      6.3780000    463.2821220
      6.3790000    463.3567780
      6.3800000    463.4287520
      6.3810000    463.5003380
      6.3820000    463.5742620
      6.3830000    463.6461860
      6.3840000    463.7180380
      6.3850000    463.7900140
      6.3860000    463.8614640
      6.3870000    463.9330120
      6.3880000    464.0042090
      6.3890000    464.0761360
      6.3900000    464.1501300
      6.3910000    464.2223150
      6.3920000    464.2938980
      6.3930000    464.3656110
      6.3940000    464.4392270
      6.3950000    464.5109700
      6.3960000    464.5825050
      6.3970000    464.6543060
      6.3980000    464.7261330
      6.3990000    464.7992290
      6.4000000    464.8706930
      6.4010000    464.9453460
      6.4020000    465.0178520
      6.4030000    465.0892010
      6.4040000    465.1637790
      6.4050000    465.2355230
      6.4060000    465.3068520
      6.4070000    465.3786690
      6.4080000    465.4506460
      6.4090000    465.5230250
      6.4100000    465.5948890
      6.4110000    465.6663130
      6.4120000    465.7384380
      6.4130000    465.8105160
      6.4140000    465.8850210
      6.4150000    465.9575930
      6.4160000    466.0293910
      6.4170000    466.1019490
      6.4180000    466.1767290
      6.4190000    466.2487700
      6.4200000    466.3204580
      6.4210000    466.3925020
      6.4220000    466.4638940
      6.4230000    466.5355740
      6.4240000    466.6074270
      6.4250000    466.6787290
      6.4260000    466.7517980
      6.4270000    466.8234920
      6.4280000    466.8951810
      6.4290000    466.9663470
      6.4300000    467.0399730
      6.4310000    467.1129890
      6.4320000    467.1847720
      6.4330000    467.2565300
      6.4340000    467.3306190
      6.4350000    467.4030150
      6.4360000    467.4743850
      6.4370000    467.5459350
      6.4380000    467.6189930
      6.4390000    467.6907620
      6.4400000    467.7621440
      6.4410000    467.8334110
      6.4420000    467.9057660
      6.4430000    467.9785110
      6.4440000    468.0499850
      6.4450000    468.1237230
      6.4460000    468.1987180
      6.4470000    468.2703700
      6.4480000    468.3417610
      6.4490000    468.4136400
      6.4500000    468.4871870
      6.4510000    468.5593910
      6.4520000    468.6305120
      6.4530000    468.7021300
      6.4540000    468.7751050
      6.4550000    468.8470390
      6.4560000    468.9188440
      6.4570000    468.9905850
      6.4580000    469.0624750
      6.4590000    469.1366380
      6.4600000    469.2084240
      6.4610000    469.2797570
      6.4620000    469.3513590
      6.4630000    469.4225420
      6.4640000    469.4943610
      6.4650000    469.5658020
      6.4660000    469.6372400
      6.4670000    469.7101580
      6.4680000    469.7816830
      6.4690000    469.8534750
      6.4700000    469.9273020
      6.4710000    469.9994780
      6.4720000    470.0715400
      6.4730000    470.1450570
      6.4740000    470.2172320
      6.4750000    470.2894850
      6.4760000    470.3624970
      6.4770000    470.4345230
      6.4780000    470.5084790
      6.4790000    470.5818040
      6.4800000    470.6554940
      6.4810000    470.7282850
      6.4820000    470.8004410
      6.4830000    470.8736740
      6.4840000    470.9496790
      6.4850000    471.0221270
      6.4860000    471.0958540
      6.4870000    471.1686100
      6.4880000    471.2432540
      6.4890000    471.3145410
      6.4900000    471.3874040
      6.4910000    471.4608260
      6.4920000    471.5336460
      6.4930000    471.6392350
      6.4940000    471.7567380
      6.4950000    471.8485030
      6.4960000    471.9268410
      6.4970000    472.0010430
      6.4980000    472.0754290
      6.4990000    472.1496750
      6.5000000    472.2225750
      6.5010000    472.3000740
      6.5020000    472.3751130
      6.5030000    472.4470890
      6.5040000    472.5209520
      6.5050000    472.5992510
      6.5060000    472.6763750
      6.5070000    472.7536200
      6.5080000    472.8350970
      6.5090000    472.9113340
      6.5100000    472.9898390
      6.5110000    473.0693290
      6.5120000    473.1456870
      6.5130000    473.2179170
      6.5140000    473.2893910
      6.5150000    473.3638530
      6.5160000    473.4380930
      6.5170000    473.5173550
      6.5180000    473.5898180
      6.5190000    473.6681710
      6.5200000    473.7400120
      6.5210000    473.8119410
      6.5220000    473.8834870
      6.5230000    473.9556060
      6.5240000    474.0288290
      6.5250000    474.1006230
      6.5260000    474.1726220
      6.5270000    474.2461880
      6.5280000    474.3177290
      6.5290000    474.3898080
      6.5300000    474.4630030
      6.5310000    474.5342430
      6.5320000    474.6124510
      6.5330000    474.7000700
      6.5340000    474.7908490
      6.5350000    474.8768290
      6.5360000    474.9535340
      6.5370000    475.0281820
      6.5380000    475.1033320
      6.5390000    475.1809690
      6.5400000    475.2642460
      6.5410000    475.3438920
      6.5420000    475.4216250
      6.5430000    475.4970280
      6.5440000    475.5713890
      6.5450000    475.6472600
      6.5460000    475.7218240
      6.5470000    475.7947290
      6.5480000    475.8676190
      6.5490000    475.9399480
      6.5500000    476.0137470
      6.5510000    476.0860870
      6.5520000    476.1676320
      6.5530000    476.2452380
      6.5540000    476.3182130
      6.5550000    476.3962660
      6.5560000    476.4683600
      6.5570000    476.5408310
      6.5580000    476.6160730
      6.5590000    476.6898240
      6.5600000    476.7615680
      6.5610000    476.8332560
      6.5620000    476.9047920
      6.5630000    476.9770980
      6.5640000    477.0488460
      6.5650000    477.1209610
      6.5660000    477.1923810
      6.5670000    477.2638170
      6.5680000    477.3358220
      6.5690000    477.4072290
      6.5700000    477.4788840
      6.5710000    477.5503950
      6.5720000    477.6219760
      6.5730000    477.6933760
      6.5740000    477.7655390
      6.5750000    477.8372750
      6.5760000    477.9087410
      6.5770000    477.9805500
      6.5780000    478.0517610
      6.5790000    478.1241090
      6.5800000    478.1954240
      6.5810000    478.2672930
      6.5820000    478.3393020
      6.5830000    478.4130420
      6.5840000    478.4848430
      6.5850000    478.5570720
      6.5860000    478.6294260
      6.5870000    478.7011930
      6.5880000    478.7732200
      6.5890000    478.8677480
      6.5900000    478.9594000
      6.5910000    479.0429920
      6.5920000    479.1300050
      6.5930000    479.2071830
      6.5940000    479.2857310
      6.5950000    479.3619240
      6.5960000    479.4342010
      6.5970000    479.5065000
      6.5980000    479.5795210
      6.5990000    479.6555770
      6.6000000    479.7272070
      6.6010000    479.8044170
      6.6020000    479.8770870
      6.6030000    479.9494110
      6.6040000    480.0215810
      6.6050000    480.0971930
      6.6060000    480.1687110
      6.6070000    480.2399840
      6.6080000    480.3118330
      6.6090000    480.3836960
      6.6100000    480.4557400
      6.6110000    480.5270680
      6.6120000    480.5991000
      6.6130000    480.6709400
      6.6140000    480.7429710
      6.6150000    480.8148820
      6.6160000    480.8939200
      6.6170000    480.9720620
      6.6180000    481.0493740
      6.6190000    481.1255110
      6.6200000    481.1992620
      6.6210000    481.2744460
      6.6220000    481.3462590
      6.6230000    481.4181830
      6.6240000    481.4899070
      6.6250000    481.5650750
      6.6260000    481.6364310
      6.6270000    481.7084290
      6.6280000    481.7812110
      6.6290000    481.8549900
      6.6300000    481.9269630
      6.6310000    482.0003430
      6.6320000    482.0720160
      6.6330000    482.1450770
      6.6340000    482.2172930
      6.6350000    482.2891340
      6.6360000    482.3626350
      6.6370000    482.4340450
      6.6380000    482.5060750
      6.6390000    482.5795370
      6.6400000    482.6510020
      6.6410000    482.7228210
      6.6420000    482.7945190
      6.6430000    482.8659920
      6.6440000    482.9373030
      6.6450000    483.0122880
      6.6460000    483.0840270
      6.6470000    483.1590870
      6.6480000    483.2308170
      6.6490000    483.3029890
      6.6500000    483.3741100
      6.6510000    483.4459270
      6.6520000    483.5175160
      6.6530000    483.5893360
      6.6540000    483.6630630
      6.6550000    483.7351410
      6.6560000    483.8069970
      6.6570000    483.8785020
      6.6580000    483.9502940
      6.6590000    484.0249140
      6.6600000    484.1048710
      6.6610000    484.1769420
      6.6620000    484.2494400
      6.6630000    484.3275960
      6.6640000    484.4002860
      6.6650000    484.4718800
      6.6660000    484.5507110
      6.6670000    484.6296590
      6.6680000    484.7066890
      6.6690000    484.7803810
      6.6700000    484.8574020
      6.6710000    484.9290970
      6.6720000    485.0008480
      6.6730000    485.0730670
      6.6740000    485.1451390
      6.6750000    485.2168710
      6.6760000    485.2884530
      6.6770000    485.3600890
      6.6780000    485.4327850
      6.6790000    485.5046290
      6.6800000    485.5778740
      6.6810000    485.6545380
      6.6820000    485.7314430
      6.6830000    485.8213180
      6.6840000    485.9096260
      6.6850000    485.9931130
      6.6860000    486.0749410
      6.6870000    486.1489760
      6.6880000    486.2210930
      6.6890000    486.2932190
      6.6900000    486.3653080
      6.6910000    486.4370890
      6.6920000    486.5088560
      6.6930000    486.5825970
      6.6940000    486.6579570
      6.6950000    486.7302930
      6.6960000    486.8032180
      6.6970000    486.8749450
      6.6980000    486.9469180
      6.6990000    487.0190740
      6.7000000    487.0905340
      6.7010000    487.1653400
      6.7020000    487.2374020
      6.7030000    487.3141220
      6.7040000    487.3869750
      6.7050000    487.4610850
      6.7060000    487.5359690
      6.7070000    487.6114470
      6.7080000    487.6835020
      6.7090000    487.7554550
      6.7100000    487.8308560
      6.7110000    487.9036730
      6.7120000    487.9753630
      6.7130000    488.0472400
      6.7140000    488.1193480
      6.7150000    488.1916560
      6.7160000    488.2673740
      6.7170000    488.3397410
      6.7180000    488.4117670
      6.7190000    488.4835440
      6.7200000    488.5552550
      6.7210000    488.6267020
      6.7220000    488.6988020
      6.7230000    488.7703800
      6.7240000    488.8441470
      6.7250000    488.9154090
      6.7260000    488.9872490
      6.7270000    489.0624170
      6.7280000    489.1364590
      6.7290000    489.2097390
      6.7300000    489.2819180
      6.7310000    489.3536910
      6.7320000    489.4259800
      6.7330000    489.4994090
      6.7340000    489.5713790
      6.7350000    489.6423440
      6.7360000    489.7161570
      6.7370000    489.7881550
      6.7380000    489.8609360
      6.7390000    489.9339520
      6.7400000    490.0092930
      6.7410000    490.0861470
      6.7420000    490.1732310
      6.7430000    490.2596980
      6.7440000    490.3466680
      6.7450000    490.4253060
      6.7460000    490.5022270
      6.7470000    490.5766490
      6.7480000    490.6518200
      6.7490000    490.7256220
      6.7500000    490.8007470
      6.7510000    490.8730360
      6.7520000    490.9446650
      6.7530000    491.0160320
      6.7540000    491.0874980
      6.7550000    491.1590350
      6.7560000    491.2306750
      6.7570000    491.3023940
      6.7580000    491.3743550
      6.7590000    491.4473520
      6.7600000    491.5215240
      6.7610000    491.5935210
      6.7620000    491.6656800
      6.7630000    491.7372380
      6.7640000    491.8093920
      6.7650000    491.8841160
      6.7660000    491.9564340
      6.7670000    492.0293980
      6.7680000    492.1040990
      6.7690000    492.1797420
      6.7700000    492.2531410
      6.7710000    492.3249800
      6.7720000    492.3970870
      6.7730000    492.4689510
      6.7740000    492.5439250
      6.7750000    492.6151130
      6.7760000    492.6871440
      6.7770000    492.7588280
      6.7780000    492.8322550
      6.7790000    492.9041450
      6.7800000    492.9755200
      6.7810000    493.0467500
      6.7820000    493.1211690
      6.7830000    493.1930710
      6.7840000    493.2662080
      6.7850000    493.3437650
      6.7860000    493.4169370
      6.7870000    493.4941760
      6.7880000    493.5717310
      6.7890000    493.6474260
      6.7900000    493.7246110
      6.7910000    493.8019230
      6.7920000    493.8778130
      6.7930000    493.9578550
      6.7940000    494.0380570
      6.7950000    494.1195440
      6.7960000    494.2004460
      6.7970000    494.2728120
      6.7980000    494.3451150
      6.7990000    494.4234080
      6.8000000    494.4950220
      6.8010000    494.5678250
      6.8020000    494.6405040
      6.8030000    494.7121220
      6.8040000    494.7847400
      6.8050000    494.8573190
      6.8060000    494.9297790
      6.8070000    495.0026690
      6.8080000    495.0740570
      6.8090000    495.1463050
      6.8100000    495.2175980
      6.8110000    495.2890370
      6.8120000    495.3736090
      6.8130000    495.4501280
      6.8140000    495.5269680
      6.8150000    495.6023420
      6.8160000    495.6747380
      6.8170000    495.7463950
      6.8180000    495.8176570
      6.8190000    495.8891870
      6.8200000    495.9621530
      6.8210000    496.0399060
      6.8220000    496.1215500
      6.8230000    496.1981640
      6.8240000    496.2698010
      6.8250000    496.3420540
      6.8260000    496.4175030
      6.8270000    496.5031230
      6.8280000    496.5894320
      6.8290000    496.6772340
      6.8300000    496.7610890
      6.8310000    496.8396720
      6.8320000    496.9234930
      6.8330000    496.9994690
      6.8340000    497.0768080
      6.8350000    497.1532180
      6.8360000    497.2270280
      6.8370000    497.2993430
      6.8380000    497.3716630
      6.8390000    497.4434730
      6.8400000    497.5173740
      6.8410000    497.5935940
      6.8420000    497.6679500
      6.8430000    497.7409360
      6.8440000    497.8221860
      6.8450000    497.9029230
      6.8460000    497.9850890
      6.8470000    498.0590280
      6.8480000    498.1307000
      6.8490000    498.2024560
      6.8500000    498.2746100
      6.8510000    498.3462560
      6.8520000    498.4177220
      6.8530000    498.4895450
      6.8540000    498.5607060
      6.8550000    498.6322330
      6.8560000    498.7039030
      6.8570000    498.7955460
      6.8580000    498.8960270
      6.8590000    498.9950660
      6.8600000    499.0686730
      6.8610000    499.1529730
      6.8620000    499.2553550
      6.8630000    499.3355870
      6.8640000    499.4242770
      6.8650000    499.5119040
      6.8660000    499.5954360
      6.8670000    499.6877690
      6.8680000    499.7642180
      6.8690000    499.8474500
      6.8700000    499.9226380
      6.8710000    499.9973650
      6.8720000    500.0769760
      6.8730000    500.1481540
      6.8740000    500.2204830
      6.8750000    500.2952620
      6.8760000    500.3682580
      6.8770000    500.4404490
      6.8780000    500.5136920
      6.8790000    500.5852220
      6.8800000    500.6575770
      6.8810000    500.7293560
      6.8820000    500.8007240
      6.8830000    500.8783330
      6.8840000    500.9537560
      6.8850000    501.0263850
      6.8860000    501.1026820
      6.8870000    501.1737020
      6.8880000    501.2456660
      6.8890000    501.3173180
      6.8900000    501.3888360
      6.8910000    501.4615630
      6.8920000    501.5346420
      6.8930000    501.6066770
      6.8940000    501.6795320
      6.8950000    501.7514700
      6.8960000    501.8246110
      6.8970000    501.8989330
      6.8980000    501.9705550
      6.8990000    502.0426830
      6.9000000    502.1139060
      6.9010000    502.1898480
      6.9020000    502.2682470
      6.9030000    502.3395940
      6.9040000    502.4115750
      6.9050000    502.4829950
      6.9060000    502.5574700
      6.9070000    502.6341280
      6.9080000    502.7097120
      6.9090000    502.7841670
      6.9100000    502.8920550
      6.9110000    503.0021530
      6.9120000    503.1111110
      6.9130000    503.2090900
      6.9140000    503.3014840
      6.9150000    503.4105250
      6.9160000    503.5075450
      6.9170000    503.6029640
      6.9180000    503.7123350
      6.9190000    503.8238810
      6.9200000    503.9109950
      6.9210000    503.9835130
      6.9220000    504.0562900
      6.9230000    504.1314140
      6.9240000    504.2051330
      6.9250000    504.2824190
      6.9260000    504.3585890
      6.9270000    504.4317580
      6.9280000    504.5049710
      6.9290000    504.5769400
      6.9300000    504.6489410
      6.9310000    504.7229500
      6.9320000    504.7973280
      6.9330000    504.8714850
      6.9340000    504.9455830
      6.9350000    505.0193820
      6.9360000    505.0945190
      6.9370000    505.1680400
      6.9380000    505.2397240
      6.9390000    505.3114970
      6.9400000    505.3834710
      6.9410000    505.4552850
      6.9420000    505.5309390
      6.9430000    505.6212640
      6.9440000    505.6943900
      6.9450000    505.7661870
      6.9460000    505.8389800
      6.9470000    505.9166360
      6.9480000    506.0002450
      6.9490000    506.0723080
      6.9500000    506.1436520
      6.9510000    506.2297190
      6.9520000    506.3081580
      6.9530000    506.3795770
      6.9540000    506.4560400
      6.9550000    506.5433410
      6.9560000    506.6149610
      6.9570000    506.6864180
      6.9580000    506.7734800
      6.9590000    506.8551470
      6.9600000    506.9262510
      6.9610000    507.0008840
      6.9620000    507.0956080
      6.9630000    507.1736700
      6.9640000    507.2487800
      6.9650000    507.3323790
      6.9660000    507.4085050
      6.9670000    507.4797710
      6.9680000    507.5591530
      6.9690000    507.6477990
      6.9700000    507.7195260
      6.9710000    507.7912700
      6.9720000    507.8754200
      6.9730000    507.9556310
      6.9740000    508.0273010
      6.9750000    508.0994330
      6.9760000    508.1910700
      6.9770000    508.2642240
      6.9780000    508.3356550
      6.9790000    508.4121570
      6.9800000    508.5054960
      6.9810000    508.5772540
      6.9820000    508.6483080
      6.9830000    508.7231370
      6.9840000    508.8020100
      6.9850000    508.8966470
      6.9860000    508.9696490
      6.9870000    509.0412140
      6.9880000    509.1133450
      6.9890000    509.1867390
      6.9900000    509.2814260
      6.9910000    509.3542430
      6.9920000    509.4253510
      6.9930000    509.4968760
      6.9940000    509.5696680
      6.9950000    509.6580720
      6.9960000    509.7358790
      6.9970000    509.8100030
      6.9980000    509.8814860
      6.9990000    509.9525880
      7.0000000    510.0390740
      7.0010000    510.1203560
      7.0020000    510.1916090
      7.0030000    510.2633810
      7.0040000    510.3346730
      7.0050000    510.4061200
      7.0060000    510.4775470
      7.0070000    510.5641440
      7.0080000    510.6499840
      7.0090000    510.7219240
      7.0100000    510.7944120
      7.0110000    510.8665940
      7.0120000    510.9506020
      7.0130000    511.0316420
      7.0140000    511.1036790
      7.0150000    511.1750620
      7.0160000    511.2466420
      7.0170000    511.3277190
      7.0180000    511.4215160
      7.0190000    511.4942310
      7.0200000    511.5656350
      7.0210000    511.6375950
      7.0220000    511.7221210
      7.0230000    511.8044900
      7.0240000    511.8762040
      7.0250000    511.9475360
      7.0260000    512.0187280
      7.0270000    512.0903440
      7.0280000    512.1614850
      7.0290000    512.2521720
      7.0300000    512.3317290
      7.0310000    512.4031070
      7.0320000    512.4742930
      7.0330000    512.5457750
      7.0340000    512.6256620
      7.0350000    512.7150940
      7.0360000    512.7917180
      7.0370000    512.8663260
      7.0380000    512.9374940
      7.0390000    513.0087830
      7.0400000    513.0807630
      7.0410000    513.1520770
      7.0420000    513.2233700
      7.0430000    513.2952600
      7.0440000    513.3669790
      7.0450000    513.4386460
      7.0460000    513.5109210
      7.0470000    513.5858390
      7.0480000    513.6593130
      7.0490000    513.7329210
      7.0500000    513.8062470
      7.0510000    513.8800620
      7.0520000    513.9541940
      7.0530000    514.0279250
      7.0540000    514.1014980
      7.0550000    514.1738090
      7.0560000    514.2509990
      7.0570000    514.3238400
      7.0580000    514.3954920
      7.0590000    514.4683990
      7.0600000    514.5392240
      7.0610000    514.6115900
      7.0620000    514.6832820
      7.0630000    514.7547730
      7.0640000    514.8260250
      7.0650000    514.8978840
      7.0660000    514.9693590
      7.0670000    515.0410850
      7.0680000    515.1129560
      7.0690000    515.1845280
      7.0700000    515.2560720
      7.0710000    515.3276850
      7.0720000    515.4021430
      7.0730000    515.4737400
      7.0740000    515.5459760
      7.0750000    515.6195050
      7.0760000    515.6926340
      7.0770000    515.7665300
      7.0780000    515.8403540
      7.0790000    515.9131320
      7.0800000    515.9844460
      7.0810000    516.0562980
      7.0820000    516.1281400
      7.0830000    516.2000880
      7.0840000    516.2750840
      7.0850000    516.3459910
      7.0860000    516.4176300
      7.0870000    516.4892000
      7.0880000    516.5609620
      7.0890000    516.6326800
      7.0900000    516.7051210
      7.0910000    516.7849350
      7.0920000    516.8597580
      7.0930000    516.9338040
      7.0940000    517.0133120
      7.0950000    517.0855580
      7.0960000    517.1575950
      7.0970000    517.2296770
      7.0980000    517.3016190
      7.0990000    517.3731270
      7.1000000    517.4450020
      7.1010000    517.5176490
      7.1020000    517.5895310
      7.1030000    517.6603740
      7.1040000    517.7317820
      7.1050000    517.8032300
      7.1060000    517.8745990
      7.1070000    517.9462990
      7.1080000    518.0178410
      7.1090000    518.0935570
      7.1100000    518.1682880
      7.1110000    518.2416260
      7.1120000    518.3139280
      7.1130000    518.3850940
      7.1140000    518.4568320
      7.1150000    518.5285230
      7.1160000    518.6001870
      7.1170000    518.6710520
      7.1180000    518.7422720
      7.1190000    518.8135200
      7.1200000    518.8847040
      7.1210000    518.9560550
      7.1220000    519.0276610
      7.1230000    519.0999840
      7.1240000    519.1731240
      7.1250000    519.2445800
      7.1260000    519.3193450
      7.1270000    519.3908530
      7.1280000    519.4622620
      7.1290000    519.5492530
      7.1300000    519.6307670
      7.1310000    519.7102260
      7.1320000    519.7897390
      7.1330000    519.8644790
      7.1340000    519.9361700
      7.1350000    520.0074090
      7.1360000    520.0810600
      7.1370000    520.1558610
      7.1380000    520.2323680
      7.1390000    520.3107350
      7.1400000    520.3910190
      7.1410000    520.4673650
      7.1420000    520.5453690
      7.1430000    520.6229060
      7.1440000    520.7044790
      7.1450000    520.7772040
      7.1460000    520.8489070
      7.1470000    520.9196340
      7.1480000    520.9923450
      7.1490000    521.0659360
      7.1500000    521.1442280
      7.1510000    521.2159490
      7.1520000    521.2887280
      7.1530000    521.3604170
      7.1540000    521.4323360
      7.1550000    521.5035860
      7.1560000    521.5751910
      7.1570000    521.6468380
      7.1580000    521.7187080
      7.1590000    521.7904570
      7.1600000    521.8624350
      7.1610000    521.9379270
      7.1620000    522.0098170
      7.1630000    522.0814700
      7.1640000    522.1530570
      7.1650000    522.2251030
      7.1660000    522.2972170
      7.1670000    522.3692670
      7.1680000    522.4407600
      7.1690000    522.5148780
      7.1700000    522.5865030
      7.1710000    522.6576530
      7.1720000    522.7293300
      7.1730000    522.8010130
      7.1740000    522.8720140
      7.1750000    522.9438480
      7.1760000    523.0158000
      7.1770000    523.0880500
      7.1780000    523.1608660
      7.1790000    523.2319260
      7.1800000    523.3044290
      7.1810000    523.3778680
      7.1820000    523.4515340
      7.1830000    523.5251800
      7.1840000    523.5981250
      7.1850000    523.6700060
      7.1860000    523.7422350
      7.1870000    523.8138450
      7.1880000    523.8853660
      7.1890000    523.9567000
      7.1900000    524.0316020
      7.1910000    524.1030780
      7.1920000    524.1747730
      7.1930000    524.2463600
      7.1940000    524.3190210
      7.1950000    524.3908870
      7.1960000    524.4626010
      7.1970000    524.5348550
      7.1980000    524.6066320
      7.1990000    524.6784060
      7.2000000    524.7507060
      7.2010000    524.8237830
      7.2020000    524.8953810
      7.2030000    524.9669000
      7.2040000    525.0381550
      7.2050000    525.1095270
      7.2060000    525.1809190
      7.2070000    525.2524360
      7.2080000    525.3233750
      7.2090000    525.3942390
      7.2100000    525.4655720
      7.2110000    525.5388500
      7.2120000    525.6099370
      7.2130000    525.6813330
      7.2140000    525.7524680
      7.2150000    525.8256830
      7.2160000    525.8979880
      7.2170000    525.9696420
      7.2180000    526.0412500
      7.2190000    526.1160380
      7.2200000    526.1874830
      7.2210000    526.2591750
      7.2220000    526.3304140
      7.2230000    526.4015890
      7.2240000    526.4727430
      7.2250000    526.5443420
      7.2260000    526.6159990
      7.2270000    526.6883690
      7.2280000    526.7603690
      7.2290000    526.8320120
      7.2300000    526.9033870
      7.2310000    526.9748950
      7.2320000    527.0467630
      7.2330000    527.1189860
      7.2340000    527.1905380
      7.2350000    527.2619630
      7.2360000    527.3341430
      7.2370000    527.4058710
      7.2380000    527.4773450
      7.2390000    527.5522570
      7.2400000    527.6234460
      7.2410000    527.6944430
      7.2420000    527.7665200
      7.2430000    527.8383700
      7.2440000    527.9102020
      7.2450000    527.9814930
      7.2460000    528.0532540
      7.2470000    528.1251760
      7.2480000    528.1966500
      7.2490000    528.2680240
      7.2500000    528.3405190
      7.2510000    528.4125330
      7.2520000    528.4844950
      7.2530000    528.5564560
      7.2540000    528.6277790
      7.2550000    528.6995530
      7.2560000    528.7707600
      7.2570000    528.8459990
      7.2580000    528.9173500
      7.2590000    528.9890230
      7.2600000    529.0615760
      7.2610000    529.1344100
      7.2620000    529.2057020
      7.2630000    529.2772940
      7.2640000    529.3484890
      7.2650000    529.4200280
      7.2660000    529.4921000
      7.2670000    529.5640290
      7.2680000    529.6359690
      7.2690000    529.7073420
      7.2700000    529.7792720
      7.2710000    529.8531480
      7.2720000    529.9244140
      7.2730000    529.9957230
      7.2740000    530.0673100
      7.2750000    530.1386410
      7.2760000    530.2097390
      7.2770000    530.2806800
      7.2780000    530.3529510
      7.2790000    530.4244640
      7.2800000    530.4957980
      7.2810000    530.5672560
      7.2820000    530.6386770
      7.2830000    530.7118450
      7.2840000    530.7842690
      7.2850000    530.8560070
      7.2860000    530.9304570
      7.2870000    531.0101430
      7.2880000    531.0821110
      7.2890000    531.1535260
      7.2900000    531.2247110
      7.2910000    531.2958620
      7.2920000    531.3673890
      7.2930000    531.4390190
      7.2940000    531.5113310
      7.2950000    531.5827440
      7.2960000    531.6542780
      7.2970000    531.7255290
      7.2980000    531.7964500
      7.2990000    531.8676060
      7.3000000    531.9404890
      7.3010000    532.0129330
      7.3020000    532.0850760
      7.3030000    532.1562260
      7.3040000    532.2285420
      7.3050000    532.2998320
      7.3060000    532.3708940
      7.3070000    532.4425620
      7.3080000    532.5140010
      7.3090000    532.5888450
      7.3100000    532.6666480
      7.3110000    532.7435710
      7.3120000    532.8150340
      7.3130000    532.8865500
      7.3140000    532.9579940
      7.3150000    533.0294900
      7.3160000    533.1010040
      7.3170000    533.1722740
      7.3180000    533.2436540
      7.3190000    533.3157220
      7.3200000    533.3866540
      7.3210000    533.4578030
      7.3220000    533.5294920
      7.3230000    533.6011520
      7.3240000    533.6726990
      7.3250000    533.7443340
      7.3260000    533.8160420
      7.3270000    533.8884320
      7.3280000    533.9602210
      7.3290000    534.0312550
      7.3300000    534.1030720
      7.3310000    534.1746440
      7.3320000    534.2462850
      7.3330000    534.3173570
      7.3340000    534.3890860
      7.3350000    534.4605080
      7.3360000    534.5321540
      7.3370000    534.6036190
      7.3380000    534.6753180
      7.3390000    534.7468070
      7.3400000    534.8178440
      7.3410000    534.8895730
      7.3420000    534.9616450
      7.3430000    535.0333910
      7.3440000    535.1056940
      7.3450000    535.1773800
      7.3460000    535.2486670
      7.3470000    535.3203820
      7.3480000    535.3915370
      7.3490000    535.4637820
      7.3500000    535.5370460
      7.3510000    535.6087700
      7.3520000    535.6804520
      7.3530000    535.7518070
      7.3540000    535.8234600
      7.3550000    535.8958140
      7.3560000    535.9671310
      7.3570000    536.0385430
      7.3580000    536.1097060
      7.3590000    536.1809110
      7.3600000    536.2529610
      7.3610000    536.3249870
      7.3620000    536.3963850
      7.3630000    536.4679120
      7.3640000    536.5393920
      7.3650000    536.6110590
      7.3660000    536.6821290
      7.3670000    536.7539860
      7.3680000    536.8254710
      7.3690000    536.8970630
      7.3700000    536.9689190
      7.3710000    537.0409520
      7.3720000    537.1162040
      7.3730000    537.1879840
      7.3740000    537.2589870
      7.3750000    537.3303900
      7.3760000    537.4017100
      7.3770000    537.4733040
      7.3780000    537.5446080
      7.3790000    537.6159810
      7.3800000    537.6874330
      7.3810000    537.7592060
      7.3820000    537.8307660
      7.3830000    537.9023970
      7.3840000    537.9739330
      7.3850000    538.0453100
      7.3860000    538.1168670
      7.3870000    538.1882550
      7.3880000    538.2597390
      7.3890000    538.3304400
      7.3900000    538.4018580
      7.3910000    538.4736110
      7.3920000    538.5454820
      7.3930000    538.6169840
      7.3940000    538.6891980
      7.3950000    538.7606600
      7.3960000    538.8323860
      7.3970000    538.9041170
      7.3980000    538.9759240
      7.3990000    539.0474040
      7.4000000    539.1193180
      7.4010000    539.1957950
      7.4020000    539.2674380
      7.4030000    539.3398400
      7.4040000    539.4129050
      7.4050000    539.4844410
      7.4060000    539.5556260
      7.4070000    539.6276200
      7.4080000    539.6991070
      7.4090000    539.7705670
      7.4100000    539.8423670
      7.4110000    539.9140020
      7.4120000    539.9858950
      7.4130000    540.0572570
      7.4140000    540.1293340
      7.4150000    540.2005060
      7.4160000    540.2752640
      7.4170000    540.3469390
      7.4180000    540.4180970
      7.4190000    540.4895730
      7.4200000    540.5615820
      7.4210000    540.6333070
      7.4220000    540.7044160
      7.4230000    540.7768690
      7.4240000    540.8487590
      7.4250000    540.9203700
      7.4260000    540.9918730
      7.4270000    541.0643360
      7.4280000    541.1359480
      7.4290000    541.2078940
      7.4300000    541.2798010
      7.4310000    541.3508430
      7.4320000    541.4226800
      7.4330000    541.4939230
      7.4340000    541.5656980
      7.4350000    541.6376340
      7.4360000    541.7092420
      7.4370000    541.7804910
      7.4380000    541.8514290
      7.4390000    541.9224530
      7.4400000    541.9941520
      7.4410000    542.0657390
      7.4420000    542.1372820
      7.4430000    542.2084710
      7.4440000    542.2798850
      7.4450000    542.3511220
      7.4460000    542.4230360
      7.4470000    542.4942840
      7.4480000    542.5654460
      7.4490000    542.6369710
      7.4500000    542.7088060
      7.4510000    542.7801020
      7.4520000    542.8514450
      7.4530000    542.9231210
      7.4540000    542.9962660
      7.4550000    543.0676130
      7.4560000    543.1392770
      7.4570000    543.2104760
      7.4580000    543.2840560
      7.4590000    543.3556890
      7.4600000    543.4273520
      7.4610000    543.4990360
      7.4620000    543.5701530
      7.4630000    543.6419680
      7.4640000    543.7181770
      7.4650000    543.7905310
      7.4660000    543.8620320
      7.4670000    543.9340720
      7.4680000    544.0065040
      7.4690000    544.0782170
      7.4700000    544.1497640
      7.4710000    544.2209740
      7.4720000    544.2928050
      7.4730000    544.3639080
      7.4740000    544.4354840
      7.4750000    544.5070060
      7.4760000    544.5787320
      7.4770000    544.6503590
      7.4780000    544.7221540
      7.4790000    544.7938580
      7.4800000    544.8653710
      7.4810000    544.9367110
      7.4820000    545.0077940
      7.4830000    545.0838980
      7.4840000    545.1555980
      7.4850000    545.2268120
      7.4860000    545.2987200
      7.4870000    545.3734850
      7.4880000    545.4451300
      7.4890000    545.5169260
      7.4900000    545.5883440
      7.4910000    545.6600700
      7.4920000    545.7311320
      7.4930000    545.8030230
      7.4940000    545.8744950
      7.4950000    545.9457510
      7.4960000    546.0173210
      7.4970000    546.0894710
      7.4980000    546.1606100
      7.4990000    546.2324780
      7.5000000    546.3043160
      7.5010000    546.3769400
      7.5020000    546.4484920
      7.5030000    546.5208120
      7.5040000    546.5921070
      7.5050000    546.6639160
      7.5060000    546.7356760
      7.5070000    546.8071640
      7.5080000    546.8780780
      7.5090000    546.9530070
      7.5100000    547.0246580
      7.5110000    547.0969280
      7.5120000    547.1678980
      7.5130000    547.2456860
      7.5140000    547.3171360
      7.5150000    547.3885310
      7.5160000    547.4598620
      7.5170000    547.5312830
      7.5180000    547.6028440
      7.5190000    547.6740630
      7.5200000    547.7458790
      7.5210000    547.8176340
      7.5220000    547.8890250
      7.5230000    547.9605400
      7.5240000    548.0323050
      7.5250000    548.1098340
      7.5260000    548.1810260
      7.5270000    548.2526100
      7.5280000    548.3238120
      7.5290000    548.3947270
      7.5300000    548.4663960
      7.5310000    548.5380370
      7.5320000    548.6089100
      7.5330000    548.6805550
      7.5340000    548.7519050
      7.5350000    548.8232770
      7.5360000    548.8954800
      7.5370000    548.9700080
      7.5380000    549.0416860
      7.5390000    549.1132280
      7.5400000    549.1843750
      7.5410000    549.2559020
      7.5420000    549.3274080
      7.5430000    549.4001180
      7.5440000    549.4718720
      7.5450000    549.5436440
      7.5460000    549.6154790
      7.5470000    549.6870640
      7.5480000    549.7582350
      7.5490000    549.8324840
      7.5500000    549.9039490
      7.5510000    549.9747360
      7.5520000    550.0465410
      7.5530000    550.1182920
      7.5540000    550.1896750
      7.5550000    550.2609010
      7.5560000    550.3322660
      7.5570000    550.4038200
      7.5580000    550.4753880
      7.5590000    550.5468380
      7.5600000    550.6180900
      7.5610000    550.6896920
      7.5620000    550.7616280
      7.5630000    550.8324870
      7.5640000    550.9042160
      7.5650000    550.9762170
      7.5660000    551.0476530
      7.5670000    551.1196000
      7.5680000    551.1939730
      7.5690000    551.2656720
      7.5700000    551.3371430
      7.5710000    551.4091550
      7.5720000    551.4804720
      7.5730000    551.5523460
      7.5740000    551.6241110
      7.5750000    551.6956160
      7.5760000    551.7669650
      7.5770000    551.8389350
      7.5780000    551.9106790
      7.5790000    551.9821420
      7.5800000    552.0536610
      7.5810000    552.1252120
      7.5820000    552.1965070
      7.5830000    552.2682720
      7.5840000    552.3396600
      7.5850000    552.4111130
      7.5860000    552.4827760
      7.5870000    552.5545470
      7.5880000    552.6261830
      7.5890000    552.6976830
      7.5900000    552.7688290
      7.5910000    552.8406330
      7.5920000    552.9121800
      7.5930000    552.9837400
      7.5940000    553.0560690
      7.5950000    553.1272600
      7.5960000    553.1983530
      7.5970000    553.2706890
      7.5980000    553.3421760
      7.5990000    553.4136340
      7.6000000    553.4851360
      7.6010000    553.5610870
      7.6020000    553.6381530
      7.6030000    553.7093970
      7.6040000    553.7810390
      7.6050000    553.8529030
      7.6060000    553.9243370
      7.6070000    553.9956670
      7.6080000    554.0674490
      7.6090000    554.1390850
      7.6100000    554.2101460
      7.6110000    554.2817270
      7.6120000    554.3528710
      7.6130000    554.4245700
      7.6140000    554.4961660
      7.6150000    554.5673550
      7.6160000    554.6392130
      7.6170000    554.7111190
      7.6180000    554.7824830
      7.6190000    554.8545190
      7.6200000    554.9255380
      7.6210000    554.9972910
      7.6220000    555.0692430
      7.6230000    555.1415020
      7.6240000    555.2128120
      7.6250000    555.2841720
      7.6260000    555.3562690
      7.6270000    555.4274010
      7.6280000    555.4992560
      7.6290000    555.5711140
      7.6300000    555.6428870
      7.6310000    555.7148540
      7.6320000    555.7862290
      7.6330000    555.8577330
      7.6340000    555.9295280
      7.6350000    556.0012480
      7.6360000    556.0730410
      7.6370000    556.1449710
      7.6380000    556.2161510
      7.6390000    556.2878710
      7.6400000    556.3595210
      7.6410000    556.4309430
      7.6420000    556.5026900
      7.6430000    556.5739710
      7.6440000    556.6454870
      7.6450000    556.7169640
      7.6460000    556.7885770
      7.6470000    556.8600860
      7.6480000    556.9313100
      7.6490000    557.0048540
      7.6500000    557.0763450
      7.6510000    557.1480910
      7.6520000    557.2193060
      7.6530000    557.2909190
      7.6540000    557.3625310
      7.6550000    557.4341950
      7.6560000    557.5057870
      7.6570000    557.5776670
      7.6580000    557.6490250
      7.6590000    557.7203090
      7.6600000    557.7915350
      7.6610000    557.8629970
      7.6620000    557.9346890
      7.6630000    558.0067040
      7.6640000    558.0786460
      7.6650000    558.1502740
      7.6660000    558.2221040
      7.6670000    558.2935730
      7.6680000    558.3652330
      7.6690000    558.4367210
      7.6700000    558.5096900
      7.6710000    558.5815710
      7.6720000    558.6530570
      7.6730000    558.7242750
      7.6740000    558.7958010
      7.6750000    558.8670810
      7.6760000    558.9387680
      7.6770000    559.0104680
      7.6780000    559.0831460
      7.6790000    559.1549870
      7.6800000    559.2268450
      7.6810000    559.2987480
      7.6820000    559.3700520
      7.6830000    559.4414790
      7.6840000    559.5129040
      7.6850000    559.5842530
      7.6860000    559.6558590
      7.6870000    559.7274660
      7.6880000    559.7990280
      7.6890000    559.8706660
      7.6900000    559.9419750
      7.6910000    560.0137690
      7.6920000    560.0853140
      7.6930000    560.1566100
      7.6940000    560.2279060
      7.6950000    560.2995070
      7.6960000    560.3741740
      7.6970000    560.4455770
      7.6980000    560.5170890
      7.6990000    560.5887480
      7.7000000    560.6602430
      7.7010000    560.7324380
      7.7020000    560.8039290
      7.7030000    560.8752790
      7.7040000    560.9466280
      7.7050000    561.0181510
      7.7060000    561.0893910
      7.7070000    561.1607240
      7.7080000    561.2321950
      7.7090000    561.3035090
      7.7100000    561.3751380
      7.7110000    561.4467050
      7.7120000    561.5183220
      7.7130000    561.5902570
      7.7140000    561.6616830
      7.7150000    561.7330790
      7.7160000    561.8049300
      7.7170000    561.8764580
      7.7180000    561.9481070
      7.7190000    562.0199350
      7.7200000    562.0915460
      7.7210000    562.1627190
      7.7220000    562.2338030
      7.7230000    562.3057470
      7.7240000    562.3770610
      7.7250000    562.4490170
      7.7260000    562.5199920
      7.7270000    562.5920380
      7.7280000    562.6636040
      7.7290000    562.7347560
      7.7300000    562.8061550
      7.7310000    562.8778790
      7.7320000    562.9494760
      7.7330000    563.0217820
      7.7340000    563.0933320
      7.7350000    563.1650880
      7.7360000    563.2368250
      7.7370000    563.3084790
      7.7380000    563.3796930
      7.7390000    563.4537150
      7.7400000    563.5258170
      7.7410000    563.5977940
      7.7420000    563.6693570
      7.7430000    563.7409220
      7.7440000    563.8120440
      7.7450000    563.8840170
      7.7460000    563.9552670
      7.7470000    564.0271550
      7.7480000    564.0985650
      7.7490000    564.1699490
      7.7500000    564.2417420
      7.7510000    564.3130450
      7.7520000    564.3839810
      7.7530000    564.4558880
      7.7540000    564.5275490
      7.7550000    564.5988030
      7.7560000    564.6707720
      7.7570000    564.7427320
      7.7580000    564.8142570
      7.7590000    564.8854420
      7.7600000    564.9568840
      7.7610000    565.0297080
      7.7620000    565.1014920
      7.7630000    565.1734250
      7.7640000    565.2449190
      7.7650000    565.3165930
      7.7660000    565.3885300
      7.7670000    565.4599050
      7.7680000    565.5313530
      7.7690000    565.6026880
      7.7700000    565.6746780
      7.7710000    565.7460050
      7.7720000    565.8176820
      7.7730000    565.8894730
      7.7740000    565.9608830
      7.7750000    566.0324610
      7.7760000    566.1038960
      7.7770000    566.1750550
      7.7780000    566.2462120
      7.7790000    566.3179300
      7.7800000    566.3889830
      7.7810000    566.4609540
      7.7820000    566.5321030
      7.7830000    566.6035080
      7.7840000    566.6749880
      7.7850000    566.7466900
      7.7860000    566.8177930
      7.7870000    566.8892520
      7.7880000    566.9602760
      7.7890000    567.0322340
      7.7900000    567.1036330
      7.7910000    567.1749050
      7.7920000    567.2467030
      7.7930000    567.3178660
      7.7940000    567.3893590
      7.7950000    567.4610760
      7.7960000    567.5326710
      7.7970000    567.6035880
      7.7980000    567.6756550
      7.7990000    567.7525410
      7.8000000    567.8234000
      7.8010000    567.8967950
      7.8020000    567.9677810
      7.8030000    568.0398170
      7.8040000    568.1112650
      7.8050000    568.1832240
      7.8060000    568.2548310
      7.8070000    568.3258510
      7.8080000    568.3973730
      7.8090000    568.4693320
      7.8100000    568.5408430
      7.8110000    568.6118320
      7.8120000    568.6831390
      7.8130000    568.7547000
      7.8140000    568.8265220
      7.8150000    568.8976890
      7.8160000    568.9711390
      7.8170000    569.0435290
      7.8180000    569.1151240
      7.8190000    569.1873880
      7.8200000    569.2589230
      7.8210000    569.3305490
      7.8220000    569.4022440
      7.8230000    569.4735160
      7.8240000    569.5451940
      7.8250000    569.6161540
      7.8260000    569.6875820
      7.8270000    569.7595420
      7.8280000    569.8330000
      7.8290000    569.9048490
      7.8300000    569.9769310
      7.8310000    570.0487010
      7.8320000    570.1235830
      7.8330000    570.1951970
      7.8340000    570.2669940
      7.8350000    570.3381500
      7.8360000    570.4096580
      7.8370000    570.4846810
      7.8380000    570.5561780
      7.8390000    570.6274590
      7.8400000    570.6991360
      7.8410000    570.7704200
      7.8420000    570.8419060
      7.8430000    570.9132470
      7.8440000    570.9880480
      7.8450000    571.0598410
      7.8460000    571.1316590
      7.8470000    571.2036670
      7.8480000    571.2756850
      7.8490000    571.3469140
      7.8500000    571.4185000
      7.8510000    571.4899230
      7.8520000    571.5612830
      7.8530000    571.6329920
      7.8540000    571.7040460
      7.8550000    571.7760290
      7.8560000    571.8470660
      7.8570000    571.9191170
      7.8580000    571.9909720
      7.8590000    572.0630730
      7.8600000    572.1348690
      7.8610000    572.2060010
      7.8620000    572.2777130
      7.8630000    572.3488110
      7.8640000    572.4206670
      7.8650000    572.4913520
      7.8660000    572.5629270
      7.8670000    572.6340540
      7.8680000    572.7053050
      7.8690000    572.7765510
      7.8700000    572.8482200
      7.8710000    572.9194980
      7.8720000    572.9911940
      7.8730000    573.0627710
      7.8740000    573.1340560
      7.8750000    573.2058590
      7.8760000    573.2774160
      7.8770000    573.3492460
      7.8780000    573.4210880
      7.8790000    573.4933920
      7.8800000    573.5646890
      7.8810000    573.6359790
      7.8820000    573.7073340
      7.8830000    573.7787030
      7.8840000    573.8502650
      7.8850000    573.9232940
      7.8860000    573.9948490
      7.8870000    574.0700560
      7.8880000    574.1413680
      7.8890000    574.2165930
      7.8900000    574.2877150
      7.8910000    574.3596780
      7.8920000    574.4309120
      7.8930000    574.5025110
      7.8940000    574.5740160
      7.8950000    574.6459980
      7.8960000    574.7175830
      7.8970000    574.7889620
      7.8980000    574.8606350
      7.8990000    574.9319170
      7.9000000    575.0032240
      7.9010000    575.0759770
      7.9020000    575.1474360
      7.9030000    575.2195510
      7.9040000    575.2910330
      7.9050000    575.3629640
      7.9060000    575.4342820
      7.9070000    575.5056590
      7.9080000    575.5772650
      7.9090000    575.6486340
      7.9100000    575.7200870
      7.9110000    575.7920350
      7.9120000    575.8639640
      7.9130000    575.9349750
      7.9140000    576.0068950
      7.9150000    576.0776650
      7.9160000    576.1487290
      7.9170000    576.2207830
      7.9180000    576.2922570
      7.9190000    576.3639500
      7.9200000    576.4356660
      7.9210000    576.5072740
      7.9220000    576.5785130
      7.9230000    576.6499940
      7.9240000    576.7216900
      7.9250000    576.7939970
      7.9260000    576.8656190
      7.9270000    576.9371610
      7.9280000    577.0101850
      7.9290000    577.0817130
      7.9300000    577.1531560
      7.9310000    577.2251100
      7.9320000    577.2967260
      7.9330000    577.3680920
      7.9340000    577.4399380
      7.9350000    577.5108260
      7.9360000    577.5822880
      7.9370000    577.6539700
      7.9380000    577.7255050
      7.9390000    577.7967520
      7.9400000    577.8679000
      7.9410000    577.9389960
      7.9420000    578.0105070
      7.9430000    578.0814130
      7.9440000    578.1528740
      7.9450000    578.2242890
      7.9460000    578.2959560
      7.9470000    578.3674140
      7.9480000    578.4383180
      7.9490000    578.5099820
      7.9500000    578.5819140
      7.9510000    578.6529340
      7.9520000    578.7246580
      7.9530000    578.7961950
      7.9540000    578.8679660
      7.9550000    578.9393290
      7.9560000    579.0110500
      7.9570000    579.0822980
      7.9580000    579.1535560
      7.9590000    579.2250120
      7.9600000    579.2963260
      7.9610000    579.3674520
      7.9620000    579.4393890
      7.9630000    579.5113110
      7.9640000    579.5826820
      7.9650000    579.6539100
      7.9660000    579.7257120
      7.9670000    579.7965830
      7.9680000    579.8682700
      7.9690000    579.9395990
      7.9700000    580.0202500
      7.9710000    580.0912220
      7.9720000    580.1629910
      7.9730000    580.2348340
      7.9740000    580.3057300
      7.9750000    580.3772330
      7.9760000    580.4491870
      7.9770000    580.5205740
      7.9780000    580.5917320
      7.9790000    580.6631930
      7.9800000    580.7343490
      7.9810000    580.8054810
      7.9820000    580.8768580
      7.9830000    580.9482270
      7.9840000    581.0204150
      7.9850000    581.0916060
      7.9860000    581.1636090
      7.9870000    581.2350110
      7.9880000    581.3084300
      7.9890000    581.3799350
      7.9900000    581.4517330
      7.9910000    581.5232600
      7.9920000    581.5944610
      7.9930000    581.6660580
      7.9940000    581.7374470
      7.9950000    581.8085540
      7.9960000    581.8803450
      7.9970000    581.9520460
      7.9980000    582.0236400
      7.9990000    582.0946860
      8.0000000    582.1669280
      8.0010000    582.2391950
      8.0020000    582.3111830
      8.0030000    582.3824050
      8.0040000    582.4537790
      8.0050000    582.5251100
      8.0060000    582.5968820
      8.0070000    582.6684330
      8.0080000    582.7405710
      8.0090000    582.8115180
      8.0100000    582.8823410
      8.0110000    582.9539910
      8.0120000    583.0264270
      8.0130000    583.0978670
      8.0140000    583.1698820
      8.0150000    583.2412210
      8.0160000    583.3133100
      8.0170000    583.3849330
      8.0180000    583.4561480
      8.0190000    583.5277730
      8.0200000    583.5992850
      8.0210000    583.6707060
      8.0220000    583.7417870
      8.0230000    583.8133020
      8.0240000    583.8848200
      8.0250000    583.9561770
      8.0260000    584.0280640
      8.0270000    584.0994280
      8.0280000    584.1708420
      8.0290000    584.2425770
      8.0300000    584.3137230
      8.0310000    584.3850960
      8.0320000    584.4572370
      8.0330000    584.5280940
      8.0340000    584.5992540
      8.0350000    584.6707900
      8.0360000    584.7420560
      8.0370000    584.8130840
      8.0380000    584.8842620
      8.0390000    584.9555970
      8.0400000    585.0271300
      8.0410000    585.0981760
      8.0420000    585.1701920
      8.0430000    585.2417420
      8.0440000    585.3129900
      8.0450000    585.3841090
      8.0460000    585.4558950
      8.0470000    585.5271490
      8.0480000    585.5986410
      8.0490000    585.6695180
      8.0500000    585.7411900
      8.0510000    585.8121160
      8.0520000    585.8835600
      8.0530000    585.9554040
      8.0540000    586.0273450
      8.0550000    586.0985890
      8.0560000    586.1701230
      8.0570000    586.2415040
      8.0580000    586.3156880
      8.0590000    586.3870060
      8.0600000    586.4585990
      8.0610000    586.5298770
      8.0620000    586.6019190
      8.0630000    586.6736720
      8.0640000    586.7453890
      8.0650000    586.8171430
      8.0660000    586.8891510
      8.0670000    586.9625220
      8.0680000    587.0361280
      8.0690000    587.1076340
      8.0700000    587.1790140
      8.0710000    587.2503180
      8.0720000    587.3222160
      8.0730000    587.3937780
      8.0740000    587.4654640
      8.0750000    587.5372400
      8.0760000    587.6083310
      8.0770000    587.6801180
      8.0780000    587.7538190
      8.0790000    587.8255770
      8.0800000    587.8975780
      8.0810000    587.9690800
      8.0820000    588.0410490
      8.0830000    588.1126690
      8.0840000    588.1837760
      8.0850000    588.2554670
      8.0860000    588.3266810
      8.0870000    588.3983000
      8.0880000    588.4697410
      8.0890000    588.5409120
      8.0900000    588.6125690
      8.0910000    588.6855370
      8.0920000    588.7567390
      8.0930000    588.8280210
      8.0940000    588.8993780
      8.0950000    588.9713790
      8.0960000    589.0435200
      8.0970000    589.1151370
      8.0980000    589.1865980
      8.0990000    589.2583600
      8.1000000    589.3296210
      8.1010000    589.4023740
      8.1020000    589.4733800
      8.1030000    589.5449000
      8.1040000    589.6162540
      8.1050000    589.6877160
      8.1060000    589.7596390
      8.1070000    589.8313170
      8.1080000    589.9031810
      8.1090000    589.9762160
      8.1100000    590.0482530
      8.1110000    590.1196790
      8.1120000    590.1912790
      8.1130000    590.2631840
      8.1140000    590.3342110
      8.1150000    590.4056260
      8.1160000    590.4778540
      8.1170000    590.5495310
      8.1180000    590.6209800
      8.1190000    590.6927870
      8.1200000    590.7637540
      8.1210000    590.8359750
      8.1220000    590.9068340
      8.1230000    590.9788100
      8.1240000    591.0521640
      8.1250000    591.1238060
      8.1260000    591.1951900
      8.1270000    591.2667530
      8.1280000    591.3380370
      8.1290000    591.4094520
      8.1300000    591.4813210
      8.1310000    591.5529080
      8.1320000    591.6239010
      8.1330000    591.6962030
      8.1340000    591.7677090
      8.1350000    591.8386430
      8.1360000    591.9099070
      8.1370000    591.9819340
      8.1380000    592.0534160
      8.1390000    592.1251990
      8.1400000    592.1969900
      8.1410000    592.2687130
      8.1420000    592.3404160
      8.1430000    592.4112280
      8.1440000    592.4829570
      8.1450000    592.5551500
      8.1460000    592.6262250
      8.1470000    592.6979590
      8.1480000    592.7696020
      8.1490000    592.8410960
      8.1500000    592.9123610
      8.1510000    592.9836670
      8.1520000    593.0548830
      8.1530000    593.1267620
      8.1540000    593.1979620
      8.1550000    593.2701550
      8.1560000    593.3416110
      8.1570000    593.4135340
      8.1580000    593.4850370
      8.1590000    593.5561780
      8.1600000    593.6301670
      8.1610000    593.7016440
      8.1620000    593.7736190
      8.1630000    593.8450930
      8.1640000    593.9161080
      8.1650000    593.9872830
      8.1660000    594.0586340
      8.1670000    594.1302490
      8.1680000    594.2019860
      8.1690000    594.2729970
      8.1700000    594.3445650
      8.1710000    594.4153670
      8.1720000    594.4865630
      8.1730000    594.5584230
      8.1740000    594.6291130
      8.1750000    594.7015010
      8.1760000    594.7726110
      8.1770000    594.8444800
      8.1780000    594.9160000
      8.1790000    594.9880050
      8.1800000    595.0613560
      8.1810000    595.1328980
      8.1820000    595.2042170
      8.1830000    595.2757530
      8.1840000    595.3474780
      8.1850000    595.4208320
      8.1860000    595.4928730
      8.1870000    595.5643900
      8.1880000    595.6358930
      8.1890000    595.7068650
      8.1900000    595.7787870
      8.1910000    595.8501790
      8.1920000    595.9212840
      8.1930000    595.9930700
      8.1940000    596.0644790
      8.1950000    596.1358590
      8.1960000    596.2077360
      8.1970000    596.2799450
      8.1980000    596.3515350
      8.1990000    596.4235980
      8.2000000    596.4953490
      8.2010000    596.5685100
      8.2020000    596.6400370
      8.2030000    596.7112980
      8.2040000    596.7828370
      8.2050000    596.8547640
      8.2060000    596.9266220
      8.2070000    596.9982120
      8.2080000    597.0699750
      8.2090000    597.1416270
      8.2100000    597.2130840
      8.2110000    597.2847260
      8.2120000    597.3558170
      8.2130000    597.4279520
      8.2140000    597.5000430
      8.2150000    597.5715480
      8.2160000    597.6431970
      8.2170000    597.7140070
      8.2180000    597.7859740
      8.2190000    597.8574690
      8.2200000    597.9289300
      8.2210000    598.0008940
      8.2220000    598.0724000
      8.2230000    598.1443070
      8.2240000    598.2159560
      8.2250000    598.2873650
      8.2260000    598.3593500
      8.2270000    598.4305750
      8.2280000    598.5021000
      8.2290000    598.5737120
      8.2300000    598.6457120
      8.2310000    598.7174500
      8.2320000    598.7894750
      8.2330000    598.8609580
      8.2340000    598.9416490
      8.2350000    599.0131250
      8.2360000    599.0851380
      8.2370000    599.1570480
      8.2380000    599.2304180
      8.2390000    599.3027100
      8.2400000    599.3744290
      8.2410000    599.4460670
      8.2420000    599.5175030
      8.2430000    599.5892590
      8.2440000    599.6605710
      8.2450000    599.7319440
      8.2460000    599.8032850
      8.2470000    599.8749540
      8.2480000    599.9466270
      8.2490000    600.0219780
      8.2500000    600.0929660
      8.2510000    600.1645290
      8.2520000    600.2357240
      8.2530000    600.3071230
      8.2540000    600.3782230
      8.2550000    600.4503990
      8.2560000    600.5214570
      8.2570000    600.5932500
      8.2580000    600.6642390
      8.2590000    600.7354480
      8.2600000    600.8066480
      8.2610000    600.8784150
      8.2620000    600.9493650
      8.2630000    601.0224440
      8.2640000    601.0941240
      8.2650000    601.1657470
      8.2660000    601.2375460
      8.2670000    601.3093990
      8.2680000    601.3802540
      8.2690000    601.4522450
      8.2700000    601.5236590
      8.2710000    601.5951290
      8.2720000    601.6687010
      8.2730000    601.7403310
      8.2740000    601.8118080
      8.2750000    601.8835210
      8.2760000    601.9548670
      8.2770000    602.0265800
      8.2780000    602.0983800
      8.2790000    602.1703690
      8.2800000    602.2421280
      8.2810000    602.3135070
      8.2820000    602.3850180
      8.2830000    602.4563170
      8.2840000    602.5284000
      8.2850000    602.5999890
      8.2860000    602.6709700
      8.2870000    602.7428540
      8.2880000    602.8139280
      8.2890000    602.8853720
      8.2900000    602.9568270
      8.2910000    603.0287520
      8.2920000    603.0997570
      8.2930000    603.1715670
      8.2940000    603.2436740
      8.2950000    603.3147450
      8.2960000    603.3867600
      8.2970000    603.4594440
      8.2980000    603.5309480
      8.2990000    603.6027120
      8.3000000    603.6741500
      8.3010000    603.7469480
      8.3020000    603.8215180
      8.3030000    603.8929790
      8.3040000    603.9650600
      8.3050000    604.0368840
      8.3060000    604.1084870
      8.3070000    604.1801930
      8.3080000    604.2515640
      8.3090000    604.3234220
      8.3100000    604.3947460
      8.3110000    604.4661610
      8.3120000    604.5380220
      8.3130000    604.6097200
      8.3140000    604.6815680
      8.3150000    604.7532120
      8.3160000    604.8247750
      8.3170000    604.8963030
      8.3180000    604.9679240
      8.3190000    605.0404690
      8.3200000    605.1120290
      8.3210000    605.1835530
      8.3220000    605.2554770
      8.3230000    605.3268070
      8.3240000    605.3981140
      8.3250000    605.4695770
      8.3260000    605.5410310
      8.3270000    605.6127960
      8.3280000    605.6845780
      8.3290000    605.7559240
      8.3300000    605.8278310
      8.3310000    605.8994110
      8.3320000    605.9708170
      8.3330000    606.0428150
      8.3340000    606.1141180
      8.3350000    606.1857770
      8.3360000    606.2566790
      8.3370000    606.3284060
      8.3380000    606.4001470
      8.3390000    606.4716800
      8.3400000    606.5435280
      8.3410000    606.6154300
      8.3420000    606.6869820
      8.3430000    606.7586250
      8.3440000    606.8303390
      8.3450000    606.9013750
      8.3460000    606.9739670
      8.3470000    607.0452630
      8.3480000    607.1170410
      8.3490000    607.1882880
      8.3500000    607.2594050
      8.3510000    607.3312120
      8.3520000    607.4020040
      8.3530000    607.4729840
      8.3540000    607.5446200
      8.3550000    607.6159660
      8.3560000    607.6872550
      8.3570000    607.7600320
      8.3580000    607.8333480
      8.3590000    607.9061120
      8.3600000    607.9784750
      8.3610000    608.0504230
      8.3620000    608.1221140
      8.3630000    608.1940360
      8.3640000    608.2659740
      8.3650000    608.3377100
      8.3660000    608.4094470
      8.3670000    608.4811750
      8.3680000    608.5528400
      8.3690000    608.6246810
      8.3700000    608.6964890
      8.3710000    608.7680270
      8.3720000    608.8391090
      8.3730000    608.9107190
      8.3740000    608.9821600
      8.3750000    609.0534440
      8.3760000    609.1253300
      8.3770000    609.1968160
      8.3780000    609.2682500
      8.3790000    609.3400100
      8.3800000    609.4114300
      8.3810000    609.4832820
      8.3820000    609.5547980
      8.3830000    609.6267550
      8.3840000    609.6980120
      8.3850000    609.7696930
      8.3860000    609.8413620
      8.3870000    609.9130080
      8.3880000    609.9846210
      8.3890000    610.0566420
      8.3900000    610.1276680
      8.3910000    610.2000020
      8.3920000    610.2713570
      8.3930000    610.3433050
      8.3940000    610.4148900
      8.3950000    610.4858990
      8.3960000    610.5573950
      8.3970000    610.6291460
      8.3980000    610.7010050
      8.3990000    610.7725140
      8.4000000    610.8443240
      8.4010000    610.9208660
      8.4020000    610.9924400
      8.4030000    611.0642380
      8.4040000    611.1356510
      8.4050000    611.2075770
      8.4060000    611.2789510
      8.4070000    611.3506970
      8.4080000    611.4223950
      8.4090000    611.4940380
      8.4100000    611.5656880
      8.4110000    611.6373820
      8.4120000    611.7087850
      8.4130000    611.7804980
      8.4140000    611.8525050
      8.4150000    611.9234010
      8.4160000    611.9951960
      8.4170000    612.0675440
      8.4180000    612.1391180
      8.4190000    612.2106420
      8.4200000    612.2822800
      8.4210000    612.3537510
      8.4220000    612.4253090
      8.4230000    612.4970290
      8.4240000    612.5686550
      8.4250000    612.6403800
      8.4260000    612.7114060
      8.4270000    612.7833380
      8.4280000    612.8552280
      8.4290000    612.9260660
      8.4300000    612.9985420
      8.4310000    613.0701170
      8.4320000    613.1418790
      8.4330000    613.2137600
      8.4340000    613.2857010
      8.4350000    613.3571240
      8.4360000    613.4283290
      8.4370000    613.4998500
      8.4380000    613.5714040
      8.4390000    613.6428960
      8.4400000    613.7142400
      8.4410000    613.7862760
      8.4420000    613.8577930
      8.4430000    613.9289960
      8.4440000    614.0007620
      8.4450000    614.0718880
      8.4460000    614.1434830
      8.4470000    614.2149180
      8.4480000    614.2861970
      8.4490000    614.3577520
      8.4500000    614.4295770
      8.4510000    614.5008810
      8.4520000    614.5727070
      8.4530000    614.6446470
      8.4540000    614.7177560
      8.4550000    614.7892290
      8.4560000    614.8611220
      8.4570000    614.9322320
      8.4580000    615.0035260
      8.4590000    615.0749060
      8.4600000    615.1460590
      8.4610000    615.2171720
      8.4620000    615.2884220
      8.4630000    615.3598040
      8.4640000    615.4313660
      8.4650000    615.5032790
      8.4660000    615.5745460
      8.4670000    615.6462990
      8.4680000    615.7176430
      8.4690000    615.7899650
      8.4700000    615.8612080
      8.4710000    615.9336410
      8.4720000    616.0050570
      8.4730000    616.0765920
      8.4740000    616.1480950
      8.4750000    616.2200800
      8.4760000    616.2913510
      8.4770000    616.3630620
      8.4780000    616.4348590
      8.4790000    616.5064660
      8.4800000    616.5778940
      8.4810000    616.6491890
      8.4820000    616.7200680
      8.4830000    616.7920690
      8.4840000    616.8645460
      8.4850000    616.9368980
      8.4860000    617.0087810
      8.4870000    617.0804440
      8.4880000    617.1518480
      8.4890000    617.2233730
      8.4900000    617.2954660
      8.4910000    617.3667010
      8.4920000    617.4379930
      8.4930000    617.5099980
      8.4940000    617.5814770
      8.4950000    617.6531750
      8.4960000    617.7246630
      8.4970000    617.7964160
      8.4980000    617.8681090
      8.4990000    617.9396240
      8.5000000    618.0106480
      8.5010000    618.0860270
      8.5020000    618.1622990
      8.5030000    618.2340260
      8.5040000    618.3052500
      8.5050000    618.3764180
      8.5060000    618.4480700
      8.5070000    618.5202380
      8.5080000    618.5916120
      8.5090000    618.6635050
      8.5100000    618.7351680
      8.5110000    618.8067320
      8.5120000    618.8780980
      8.5130000    618.9500230
      8.5140000    619.0220010
      8.5150000    619.0934060
      8.5160000    619.1653150
      8.5170000    619.2369850
      8.5180000    619.3085730
      8.5190000    619.3801030
      8.5200000    619.4515630
      8.5210000    619.5227950
      8.5220000    619.5948900
      8.5230000    619.6660570
      8.5240000    619.7381830
      8.5250000    619.8094060
      8.5260000    619.8813070
      8.5270000    619.9546770
      8.5280000    620.0266140
      8.5290000    620.0985570
      8.5300000    620.1703690
      8.5310000    620.2421370
      8.5320000    620.3139760
      8.5330000    620.3861730
      8.5340000    620.4577930
      8.5350000    620.5298530
      8.5360000    620.6012620
      8.5370000    620.6729270
      8.5380000    620.7448020
      8.5390000    620.8162770
      8.5400000    620.8882090
      8.5410000    620.9600180
      8.5420000    621.0319360
      8.5430000    621.1038590
      8.5440000    621.1752270
      8.5450000    621.2465480
      8.5460000    621.3183690
      8.5470000    621.3902020
      8.5480000    621.4617330
      8.5490000    621.5328560
      8.5500000    621.6048100
      8.5510000    621.6762530
      8.5520000    621.7473620
      8.5530000    621.8190000
      8.5540000    621.8904790
      8.5550000    621.9616160
      8.5560000    622.0332900
      8.5570000    622.1048030
      8.5580000    622.1764700
      8.5590000    622.2474520
      8.5600000    622.3191920
      8.5610000    622.3904830
      8.5620000    622.4639490
      8.5630000    622.5350830
      8.5640000    622.6067670
      8.5650000    622.6786300
      8.5660000    622.7503860
      8.5670000    622.8218210
      8.5680000    622.8943410
      8.5690000    622.9661090
      8.5700000    623.0375680
      8.5710000    623.1089980
      8.5720000    623.1810910
      8.5730000    623.2529390
      8.5740000    623.3247140
      8.5750000    623.3965790
      8.5760000    623.4679840
      8.5770000    623.5390880
      8.5780000    623.6111730
      8.5790000    623.6827820
      8.5800000    623.7548610
      8.5810000    623.8262190
      8.5820000    623.8974620
      8.5830000    623.9695430
      8.5840000    624.0414410
      8.5850000    624.1124420
      8.5860000    624.1841820
      8.5870000    624.2564420
      8.5880000    624.3276270
      8.5890000    624.3992750
      8.5900000    624.4712360
      8.5910000    624.5424850
      8.5920000    624.6137950
      8.5930000    624.6856320
      8.5940000    624.7569410
      8.5950000    624.8285500
      8.5960000    624.9003740
      8.5970000    624.9722930
      8.5980000    625.0435270
      8.5990000    625.1150370
      8.6000000    625.1869140
      8.6010000    625.2595970
      8.6020000    625.3313840
      8.6030000    625.4029110
      8.6040000    625.4746190
      8.6050000    625.5459840
      8.6060000    625.6177530
      8.6070000    625.6898210
      8.6080000    625.7611710
      8.6090000    625.8327280
      8.6100000    625.9043160
      8.6110000    625.9763760
      8.6120000    626.0499000
      8.6130000    626.1217340
      8.6140000    626.1935340
      8.6150000    626.2653190
      8.6160000    626.3361620
      8.6170000    626.4080630
      8.6180000    626.4799380
      8.6190000    626.5517130
      8.6200000    626.6233480
      8.6210000    626.6944950
      8.6220000    626.7664840
      8.6230000    626.8383330
      8.6240000    626.9099080
      8.6250000    626.9814200
      8.6260000    627.0528560
      8.6270000    627.1243050
      8.6280000    627.1961350
      8.6290000    627.2692960
      8.6300000    627.3408480
      8.6310000    627.4124820
      8.6320000    627.4837870
      8.6330000    627.5551310
      8.6340000    627.6267340
      8.6350000    627.6979940
      8.6360000    627.7693390
      8.6370000    627.8414610
      8.6380000    627.9132410
      8.6390000    627.9850530
      8.6400000    628.0567070
      8.6410000    628.1281300
      8.6420000    628.1999350
      8.6430000    628.2715250
      8.6440000    628.3430840
      8.6450000    628.4150170
      8.6460000    628.4883780
      8.6470000    628.5600700
      8.6480000    628.6317510
      8.6490000    628.7037690
      8.6500000    628.7752840
      8.6510000    628.8467470
      8.6520000    628.9187970
      8.6530000    628.9905480
      8.6540000    629.0621870
      8.6550000    629.1340240
      8.6560000    629.2053270
      8.6570000    629.2772190
      8.6580000    629.3488710
      8.6590000    629.4208430
      8.6600000    629.4920740
      8.6610000    629.5635100
      8.6620000    629.6352100
      8.6630000    629.7071340
      8.6640000    629.7790660
      8.6650000    629.8509280
      8.6660000    629.9223810
      8.6670000    629.9941450
      8.6680000    630.0654200
      8.6690000    630.1366980
      8.6700000    630.2089240
      8.6710000    630.2804140
      8.6720000    630.3519730
      8.6730000    630.4238450
      8.6740000    630.4950610
      8.6750000    630.5666880
      8.6760000    630.6381800
      8.6770000    630.7097480
      8.6780000    630.7807980
      8.6790000    630.8526990
      8.6800000    630.9243160
      8.6810000    630.9960030
      8.6820000    631.0679650
      8.6830000    631.1392310
      8.6840000    631.2111730
      8.6850000    631.2826260
      8.6860000    631.3544030
      8.6870000    631.4262130
      8.6880000    631.4977550
      8.6890000    631.5689950
      8.6900000    631.6406480
      8.6910000    631.7124430
      8.6920000    631.7839400
      8.6930000    631.8558710
      8.6940000    631.9276780
      8.6950000    631.9992680
      8.6960000    632.0705050
      8.6970000    632.1417480
      8.6980000    632.2137330
      8.6990000    632.2859180
      8.7000000    632.3568440
      8.7010000    632.4379910
      8.7020000    632.5090650
      8.7030000    632.5808380
      8.7040000    632.6524910
      8.7050000    632.7244140
      8.7060000    632.7964270
      8.7070000    632.8685510
      8.7080000    632.9405590
      8.7090000    633.0125240
      8.7100000    633.0841030
      8.7110000    633.1560040
      8.7120000    633.2272500
      8.7130000    633.2990310
      8.7140000    633.3703650
      8.7150000    633.4420040
      8.7160000    633.5137770
      8.7170000    633.5859200
      8.7180000    633.6578680
      8.7190000    633.7294710
      8.7200000    633.8007460
      8.7210000    633.8721340
      8.7220000    633.9442050
      8.7230000    634.0155440
      8.7240000    634.0872100
      8.7250000    634.1591800
      8.7260000    634.2304840
      8.7270000    634.3025530
      8.7280000    634.3737860
      8.7290000    634.4451010
      8.7300000    634.5168350
      8.7310000    634.5887520
      8.7320000    634.6601080
      8.7330000    634.7316570
      8.7340000    634.8027770
      8.7350000    634.8741880
      8.7360000    634.9457680
      8.7370000    635.0180670
      8.7380000    635.0890840
      8.7390000    635.1601350
      8.7400000    635.2321670
      8.7410000    635.3036880
      8.7420000    635.3747420
      8.7430000    635.4463910
      8.7440000    635.5181210
      8.7450000    635.5900450
      8.7460000    635.6614090
      8.7470000    635.7333630
      8.7480000    635.8049000
      8.7490000    635.8767550
      8.7500000    635.9487000
      8.7510000    636.0205640
      8.7520000    636.0916480
      8.7530000    636.1632570
      8.7540000    636.2349960
      8.7550000    636.3064940
      8.7560000    636.3781930
      8.7570000    636.4500770
      8.7580000    636.5232140
      8.7590000    636.5949150
      8.7600000    636.6663570
      8.7610000    636.7378380
      8.7620000    636.8090550
      8.7630000    636.8805030
      8.7640000    636.9532630
      8.7650000    637.0248330
      8.7660000    637.0969240
      8.7670000    637.1687900
      8.7680000    637.2401100
      8.7690000    637.3117900
      8.7700000    637.3832810
      8.7710000    637.4552520
      8.7720000    637.5265470
      8.7730000    637.5983070
      8.7740000    637.6702190
      8.7750000    637.7415430
      8.7760000    637.8129450
      8.7770000    637.8840910
      8.7780000    637.9559310
      8.7790000    638.0269650
      8.7800000    638.0981860
      8.7810000    638.1699940
      8.7820000    638.2413780
      8.7830000    638.3130920
      8.7840000    638.3850780
      8.7850000    638.4568530
      8.7860000    638.5279320
      8.7870000    638.5995590
      8.7880000    638.6716970
      8.7890000    638.7430240
      8.7900000    638.8145310
      8.7910000    638.8857070
      8.7920000    638.9580680
      8.7930000    639.0296090
      8.7940000    639.1011150
      8.7950000    639.1723080
      8.7960000    639.2440630
      8.7970000    639.3152980
      8.7980000    639.3868680
      8.7990000    639.4581110
      8.8000000    639.5292590
      8.8010000    639.6030360
      8.8020000    639.6749750
      8.8030000    639.7470270
      8.8040000    639.8181400
      8.8050000    639.8902930
      8.8060000    639.9620330
      8.8070000    640.0335750
      8.8080000    640.1053000
      8.8090000    640.1768230
      8.8100000    640.2487180
      8.8110000    640.3198780
      8.8120000    640.3919070
      8.8130000    640.4629040
      8.8140000    640.5346780
      8.8150000    640.6061700
      8.8160000    640.6776160
      8.8170000    640.7491200
      8.8180000    640.8210770
      8.8190000    640.8945580
      8.8200000    640.9661080
      8.8210000    641.0375080
      8.8220000    641.1092880
      8.8230000    641.1806940
      8.8240000    641.2522400
      8.8250000    641.3237640
      8.8260000    641.3952790
      8.8270000    641.4667140
      8.8280000    641.5381080
      8.8290000    641.6092620
      8.8300000    641.6809640
      8.8310000    641.7521580
      8.8320000    641.8235840
      8.8330000    641.8947820
      8.8340000    641.9668770
      8.8350000    642.0384340
      8.8360000    642.1093580
      8.8370000    642.1808840
      8.8380000    642.2521750
      8.8390000    642.3233420
      8.8400000    642.3951610
      8.8410000    642.4660120
      8.8420000    642.5378510
      8.8430000    642.6092060
      8.8440000    642.6805060
      8.8450000    642.7516590
      8.8460000    642.8230120
      8.8470000    642.8939210
      8.8480000    642.9664210
      8.8490000    643.0378780
      8.8500000    643.1092380
      8.8510000    643.1802630
      8.8520000    643.2519570
      8.8530000    643.3231190
      8.8540000    643.3954010
      8.8550000    643.4665100
      8.8560000    643.5376530
      8.8570000    643.6097660
      8.8580000    643.6813030
      8.8590000    643.7534000
      8.8600000    643.8243140
      8.8610000    643.8962270
      8.8620000    643.9682740
      8.8630000    644.0393320
      8.8640000    644.1109060
      8.8650000    644.1828690
      8.8660000    644.2539190
      8.8670000    644.3254670
      8.8680000    644.3960800
      8.8690000    644.4675430
      8.8700000    644.5390710
      8.8710000    644.6109240
      8.8720000    644.6815750
      8.8730000    644.7528190
      8.8740000    644.8247680
      8.8750000    644.8959210
      8.8760000    644.9682690
      8.8770000    645.0399210
      8.8780000    645.1115890
      8.8790000    645.1830170
      8.8800000    645.2547360
      8.8810000    645.3260850
      8.8820000    645.3971910
      8.8830000    645.4686750
      8.8840000    645.5402410
      8.8850000    645.6115480
      8.8860000    645.6825840
      8.8870000    645.7548510
      8.8880000    645.8263600
      8.8890000    645.8976370
      8.8900000    645.9697060
      8.8910000    646.0407460
      8.8920000    646.1120490
      8.8930000    646.1833460
      8.8940000    646.2547300
      8.8950000    646.3263900
      8.8960000    646.3977620
      8.8970000    646.4698060
      8.8980000    646.5410190
      8.8990000    646.6123240
      8.9000000    646.6834570
      8.9010000    646.7555150
      8.9020000    646.8269320
      8.9030000    646.8986360
      8.9040000    646.9699220
      8.9050000    647.0409240
      8.9060000    647.1126050
      8.9070000    647.1840370
      8.9080000    647.2550150
      8.9090000    647.3266420
      8.9100000    647.3981560
      8.9110000    647.4694200
      8.9120000    647.5414130
      8.9130000    647.6126970
      8.9140000    647.6846140
      8.9150000    647.7558430
      8.9160000    647.8272470
      8.9170000    647.8990270
      8.9180000    647.9706280
      8.9190000    648.0428100
      8.9200000    648.1144580
      8.9210000    648.1861560
      8.9220000    648.2577500
      8.9230000    648.3289140
      8.9240000    648.4001530
      8.9250000    648.4716350
      8.9260000    648.5433530
      8.9270000    648.6150220
      8.9280000    648.6868250
      8.9290000    648.7581530
      8.9300000    648.8296890
      8.9310000    648.9006340
      8.9320000    648.9737580
      8.9330000    649.0454750
      8.9340000    649.1171370
      8.9350000    649.1886220
      8.9360000    649.2600730
      8.9370000    649.3316970
      8.9380000    649.4027870
      8.9390000    649.4745540
      8.9400000    649.5459350
      8.9410000    649.6170250
      8.9420000    649.6890320
      8.9430000    649.7599560
      8.9440000    649.8313590
      8.9450000    649.9029490
      8.9460000    649.9740070
      8.9470000    650.0458920
      8.9480000    650.1173140
      8.9490000    650.1892420
      8.9500000    650.2605160
      8.9510000    650.3323180
      8.9520000    650.4036880
      8.9530000    650.4751360
      8.9540000    650.5469700
      8.9550000    650.6182930
      8.9560000    650.6899760
      8.9570000    650.7613010
      8.9580000    650.8325330
      8.9590000    650.9034050
      8.9600000    650.9749270
      8.9610000    651.0461650
      8.9620000    651.1179600
      8.9630000    651.1892740
      8.9640000    651.2606560
      8.9650000    651.3318670
      8.9660000    651.4035440
      8.9670000    651.4753540
      8.9680000    651.5470580
      8.9690000    651.6180520
      8.9700000    651.6894810
      8.9710000    651.7611040
      8.9720000    651.8324900
      8.9730000    651.9045390
      8.9740000    651.9755890
      8.9750000    652.0470860
      8.9760000    652.1180700
      8.9770000    652.1901310
      8.9780000    652.2614620
      8.9790000    652.3327840
      8.9800000    652.4039420
      8.9810000    652.4757990
      8.9820000    652.5471700
      8.9830000    652.6190570
      8.9840000    652.6905250
      8.9850000    652.7621330
      8.9860000    652.8333300
      8.9870000    652.9066030
      8.9880000    652.9782850
      8.9890000    653.0493620
      8.9900000    653.1206500
      8.9910000    653.1944430
      8.9920000    653.2665460
      8.9930000    653.3380400
      8.9940000    653.4099320
      8.9950000    653.4816310
      8.9960000    653.5532670
      8.9970000    653.6245620
      8.9980000    653.6961310
      8.9990000    653.7676730
      9.0000000    653.8396780
      9.0010000    653.9193830
      9.0020000    653.9912730
      9.0030000    654.0626100
      9.0040000    654.1339440
      9.0050000    654.2057480
      9.0060000    654.2772040
      9.0070000    654.3492310
      9.0080000    654.4210580
      9.0090000    654.4925250
      9.0100000    654.5646850
      9.0110000    654.6360090
      9.0120000    654.7080300
      9.0130000    654.7796040
      9.0140000    654.8513290
      9.0150000    654.9235000
      9.0160000    654.9952250
      9.0170000    655.0671750
      9.0180000    655.1391290
      9.0190000    655.2113920
      9.0200000    655.2822310
      9.0210000    655.3538380
      9.0220000    655.4253840
      9.0230000    655.4973040
      9.0240000    655.5688220
      9.0250000    655.6405290
      9.0260000    655.7123140
      9.0270000    655.7837910
      9.0280000    655.8556100
      9.0290000    655.9273640
      9.0300000    655.9988780
      9.0310000    656.0708420
      9.0320000    656.1423670
      9.0330000    656.2134070
      9.0340000    656.2850690
      9.0350000    656.3563170
      9.0360000    656.4279420
      9.0370000    656.4997740
      9.0380000    656.5713600
      9.0390000    656.6428650
      9.0400000    656.7142650
      9.0410000    656.7859350
      9.0420000    656.8574390
      9.0430000    656.9292690
      9.0440000    657.0013710
      9.0450000    657.0729850
      9.0460000    657.1448860
      9.0470000    657.2163590
      9.0480000    657.2883200
      9.0490000    657.3596180
      9.0500000    657.4312670
      9.0510000    657.5034700
      9.0520000    657.5751740
      9.0530000    657.6464780
      9.0540000    657.7186230
      9.0550000    657.7900980
      9.0560000    657.8618690
      9.0570000    657.9333090
      9.0580000    658.0049460
      9.0590000    658.0766040
      9.0600000    658.1483550
      9.0610000    658.2204950
      9.0620000    658.2926170
      9.0630000    658.3642670
      9.0640000    658.4356940
      9.0650000    658.5076770
      9.0660000    658.5795920
      9.0670000    658.6507060
      9.0680000    658.7224520
      9.0690000    658.7937420
      9.0700000    658.8652960
      9.0710000    658.9372070
      9.0720000    659.0091450
      9.0730000    659.0807370
      9.0740000    659.1526200
      9.0750000    659.2247940
      9.0760000    659.2958040
      9.0770000    659.3671680
      9.0780000    659.4392200
      9.0790000    659.5107690
      9.0800000    659.5821420
      9.0810000    659.6539080
      9.0820000    659.7260890
      9.0830000    659.7997000
      9.0840000    659.8714810
      9.0850000    659.9434420
      9.0860000    660.0145340
      9.0870000    660.0862360
      9.0880000    660.1580480
      9.0890000    660.2298970
      9.0900000    660.3019990
      9.0910000    660.3730870
      9.0920000    660.4453240
      9.0930000    660.5168310
      9.0940000    660.5887880
      9.0950000    660.6609710
      9.0960000    660.7320050
      9.0970000    660.8036670
      9.0980000    660.8752520
      9.0990000    660.9474950
      9.1000000    661.0195530
      9.1010000    661.0916750
      9.1020000    661.1629740
      9.1030000    661.2351290
      9.1040000    661.3059550
      9.1050000    661.3778570
      9.1060000    661.4494990
      9.1070000    661.5210190
      9.1080000    661.5932130
      9.1090000    661.6644260
      9.1100000    661.7362720
      9.1110000    661.8077770
      9.1120000    661.8792250
      9.1130000    661.9507350
      9.1140000    662.0222950
      9.1150000    662.0937730
      9.1160000    662.1656040
      9.1170000    662.2374260
      9.1180000    662.3085280
      9.1190000    662.3805240
      9.1200000    662.4519840
      9.1210000    662.5231090
      9.1220000    662.5947340
      9.1230000    662.6661750
      9.1240000    662.7376090
      9.1250000    662.8094740
      9.1260000    662.8806350
      9.1270000    662.9522760
      9.1280000    663.0235440
      9.1290000    663.0949890
      9.1300000    663.1661500
      9.1310000    663.2373530
      9.1320000    663.3089870
      9.1330000    663.3806630
      9.1340000    663.4521770
      9.1350000    663.5239510
      9.1360000    663.5955680
      9.1370000    663.6671220
      9.1380000    663.7390280
      9.1390000    663.8101460
      9.1400000    663.8827910
      9.1410000    663.9542000
      9.1420000    664.0255600
      9.1430000    664.0968670
      9.1440000    664.1686230
      9.1450000    664.2405950
      9.1460000    664.3120770
      9.1470000    664.3836030
      9.1480000    664.4553450
      9.1490000    664.5267110
      9.1500000    664.5978650
      9.1510000    664.6693700
      9.1520000    664.7408500
      9.1530000    664.8119570
      9.1540000    664.8838140
      9.1550000    664.9554660
      9.1560000    665.0271880
      9.1570000    665.0985770
      9.1580000    665.1697440
      9.1590000    665.2415030
      9.1600000    665.3124710
      9.1610000    665.3840540
      9.1620000    665.4553090
      9.1630000    665.5270280
      9.1640000    665.5983910
      9.1650000    665.6697420
      9.1660000    665.7413070
      9.1670000    665.8121720
      9.1680000    665.8839320
      9.1690000    665.9556690
      9.1700000    666.0266040
      9.1710000    666.0986790
      9.1720000    666.1706380
      9.1730000    666.2423510
      9.1740000    666.3134380
      9.1750000    666.3856410
      9.1760000    666.4565880
      9.1770000    666.5282490
      9.1780000    666.5995240
      9.1790000    666.6713370
      9.1800000    666.7430070
      9.1810000    666.8142210
      9.1820000    666.8852850
      9.1830000    666.9575600
      9.1840000    667.0288370
      9.1850000    667.0998010
      9.1860000    667.1715650
      9.1870000    667.2429070
      9.1880000    667.3144530
      9.1890000    667.3855900
      9.1900000    667.4569390
      9.1910000    667.5283760
      9.1920000    667.6000820
      9.1930000    667.6717070
      9.1940000    667.7438990
      9.1950000    667.8154230
      9.1960000    667.8872330
      9.1970000    667.9583840
      9.1980000    668.0298560
      9.1990000    668.1010790
      9.2000000    668.1726610
      9.2010000    668.2449810
      9.2020000    668.3166620
      9.2030000    668.3882880
      9.2040000    668.4596090
      9.2050000    668.5309870
      9.2060000    668.6022430
      9.2070000    668.6738430
      9.2080000    668.7454070
      9.2090000    668.8172290
      9.2100000    668.8884450
      9.2110000    668.9604320
      9.2120000    669.0318500
      9.2130000    669.1034230
      9.2140000    669.1745380
      9.2150000    669.2458720
      9.2160000    669.3176390
      9.2170000    669.3891890
      9.2180000    669.4600220
      9.2190000    669.5312670
      9.2200000    669.6033360
      9.2210000    669.6744430
      9.2220000    669.7458200
      9.2230000    669.8174870
      9.2240000    669.8890890
      9.2250000    669.9604250
      9.2260000    670.0313330
      9.2270000    670.1030820
      9.2280000    670.1749960
      9.2290000    670.2464340
      9.2300000    670.3179570
      9.2310000    670.3893510
      9.2320000    670.4611240
      9.2330000    670.5326280
      9.2340000    670.6039610
      9.2350000    670.6753360
      9.2360000    670.7468470
      9.2370000    670.8178330
      9.2380000    670.8912270
      9.2390000    670.9626120
      9.2400000    671.0337810
      9.2410000    671.1050020
      9.2420000    671.1765230
      9.2430000    671.2481340
      9.2440000    671.3196380
      9.2450000    671.3909020
      9.2460000    671.4622040
      9.2470000    671.5329870
      9.2480000    671.6050760
      9.2490000    671.6766500
      9.2500000    671.7479190
      9.2510000    671.8190670
      9.2520000    671.8912480
      9.2530000    671.9623350
      9.2540000    672.0343990
      9.2550000    672.1059400
      9.2560000    672.1774370
      9.2570000    672.2491820
      9.2580000    672.3206570
      9.2590000    672.3924420
      9.2600000    672.4642020
      9.2610000    672.5359490
      9.2620000    672.6070880
      9.2630000    672.6784630
      9.2640000    672.7501060
      9.2650000    672.8217510
      9.2660000    672.8932890
      9.2670000    672.9650540
      9.2680000    673.0367400
      9.2690000    673.1084180
      9.2700000    673.1799340
      9.2710000    673.2510130
      9.2720000    673.3222280
      9.2730000    673.3940830
      9.2740000    673.4656320
      9.2750000    673.5371440
      9.2760000    673.6089990
      9.2770000    673.6802080
      9.2780000    673.7518370
      9.2790000    673.8235600
      9.2800000    673.8949410
      9.2810000    673.9664840
      9.2820000    674.0382950
      9.2830000    674.1102860
      9.2840000    674.1822060
      9.2850000    674.2535840
      9.2860000    674.3252670
      9.2870000    674.3972630
      9.2880000    674.4689400
      9.2890000    674.5405970
      9.2900000    674.6122240
      9.2910000    674.6839710
      9.2920000    674.7554870
      9.2930000    674.8269660
      9.2940000    674.8983990
      9.2950000    674.9697150
      9.2960000    675.0415080
      9.2970000    675.1136800
      9.2980000    675.1854970
      9.2990000    675.2564950
      9.3000000    675.3279020
      9.3010000    675.4007530
      9.3020000    675.4719310
      9.3030000    675.5431290
      9.3040000    675.6151400
      9.3050000    675.6866070
      9.3060000    675.7581080
      9.3070000    675.8301280
      9.3080000    675.9025320
      9.3090000    675.9741440
      9.3100000    676.0454580
      9.3110000    676.1171950
      9.3120000    676.1885890
      9.3130000    676.2599820
      9.3140000    676.3318140
      9.3150000    676.4028620
      9.3160000    676.4747320
      9.3170000    676.5464110
      9.3180000    676.6183560
      9.3190000    676.6899730
      9.3200000    676.7614160
      9.3210000    676.8327380
      9.3220000    676.9039130
      9.3230000    676.9758170
      9.3240000    677.0469700
      9.3250000    677.1191950
      9.3260000    677.1905590
      9.3270000    677.2621250
      9.3280000    677.3343280
      9.3290000    677.4061330
      9.3300000    677.4773720
      9.3310000    677.5490440
      9.3320000    677.6205330
      9.3330000    677.6921730
      9.3340000    677.7634930
      9.3350000    677.8349940
      9.3360000    677.9068400
      9.3370000    677.9785030
      9.3380000    678.0500520
      9.3390000    678.1217600
      9.3400000    678.1931320
      9.3410000    678.2646590
      9.3420000    678.3356410
      9.3430000    678.4074830
      9.3440000    678.4784100
      9.3450000    678.5491580
      9.3460000    678.6207090
      9.3470000    678.6923530
      9.3480000    678.7642020
      9.3490000    678.8356660
      9.3500000    678.9070580
      9.3510000    678.9787490
      9.3520000    679.0499100
      9.3530000    679.1216020
      9.3540000    679.1932000
      9.3550000    679.2646720
      9.3560000    679.3360210
      9.3570000    679.4066470
      9.3580000    679.4788130
      9.3590000    679.5494100
      9.3600000    679.6206470
      9.3610000    679.6928350
      9.3620000    679.7642520
      9.3630000    679.8352850
      9.3640000    679.9069580
      9.3650000    679.9783610
      9.3660000    680.0501960
      9.3670000    680.1212890
      9.3680000    680.1933510
      9.3690000    680.2647300
      9.3700000    680.3361360
      9.3710000    680.4078910
      9.3720000    680.4795130
      9.3730000    680.5511790
      9.3740000    680.6228140
      9.3750000    680.6943480
      9.3760000    680.7656450
      9.3770000    680.8372460
      9.3780000    680.9083590
      9.3790000    680.9802910
      9.3800000    681.0517600
      9.3810000    681.1232850
      9.3820000    681.1946110
      9.3830000    681.2657100
      9.3840000    681.3372900
      9.3850000    681.4086720
      9.3860000    681.4802960
      9.3870000    681.5521220
      9.3880000    681.6243220
      9.3890000    681.6955590
      9.3900000    681.7670630
      9.3910000    681.8386900
      9.3920000    681.9099710
      9.3930000    681.9820780
      9.3940000    682.0530250
      9.3950000    682.1248980
      9.3960000    682.1964350
      9.3970000    682.2679530
      9.3980000    682.3392800
      9.3990000    682.4111170
      9.4000000    682.4825730
      9.4010000    682.5546580
      9.4020000    682.6265370
      9.4030000    682.6978470
      9.4040000    682.7697910
      9.4050000    682.8498800
      9.4060000    682.9220860
      9.4070000    682.9939370
      9.4080000    683.0651510
      9.4090000    683.1363220
      9.4100000    683.2079370
      9.4110000    683.2790340
      9.4120000    683.3505090
      9.4130000    683.4222560
      9.4140000    683.4958510
      9.4150000    683.5678880
      9.4160000    683.6391210
      9.4170000    683.7102060
      9.4180000    683.7818740
      9.4190000    683.8541260
      9.4200000    683.9257010
      9.4210000    683.9971940
      9.4220000    684.0687970
      9.4230000    684.1402810
      9.4240000    684.2121350
      9.4250000    684.2836870
      9.4260000    684.3550090
      9.4270000    684.4262720
      9.4280000    684.4974700
      9.4290000    684.5692760
      9.4300000    684.6408030
      9.4310000    684.7123340
      9.4320000    684.7836290
      9.4330000    684.8551360
      9.4340000    684.9282630
      9.4350000    684.9997560
      9.4360000    685.0707730
      9.4370000    685.1424150
      9.4380000    685.2140390
      9.4390000    685.2852900
      9.4400000    685.3566740
      9.4410000    685.4278340
      9.4420000    685.4995950
      9.4430000    685.5712940
      9.4440000    685.6430370
      9.4450000    685.7144630
      9.4460000    685.7863780
      9.4470000    685.8579090
      9.4480000    685.9291500
      9.4490000    686.0004870
      9.4500000    686.0718640
      9.4510000    686.1432930
      9.4520000    686.2149460
      9.4530000    686.2865690
      9.4540000    686.3577420
      9.4550000    686.4291370
      9.4560000    686.5005370
      9.4570000    686.5721400
      9.4580000    686.6432330
      9.4590000    686.7144010
      9.4600000    686.7866120
      9.4610000    686.8580600
      9.4620000    686.9291040
      9.4630000    687.0007370
      9.4640000    687.0725710
      9.4650000    687.1438190
      9.4660000    687.2158370
      9.4670000    687.2869040
      9.4680000    687.3588130
      9.4690000    687.4295110
      9.4700000    687.5013490
      9.4710000    687.5726760
      9.4720000    687.6444470
      9.4730000    687.7161900
      9.4740000    687.7884010
      9.4750000    687.8604710
      9.4760000    687.9321630
      9.4770000    688.0039810
      9.4780000    688.0756080
      9.4790000    688.1473210
      9.4800000    688.2188230
      9.4810000    688.2905400
      9.4820000    688.3625640
      9.4830000    688.4337170
      9.4840000    688.5048690
      9.4850000    688.5767150
      9.4860000    688.6483830
      9.4870000    688.7202490
      9.4880000    688.7916760
      9.4890000    688.8637670
      9.4900000    688.9361360
      9.4910000    689.0080380
      9.4920000    689.0794950
      9.4930000    689.1513090
      9.4940000    689.2228440
      9.4950000    689.2943530
      9.4960000    689.3657020
      9.4970000    689.4371970
      9.4980000    689.5085850
      9.4990000    689.5803390
      9.5000000    689.6519970
      9.5010000    689.7238730
      9.5020000    689.7956070
      9.5030000    689.8665460
      9.5040000    689.9373460
      9.5050000    690.0087530
      9.5060000    690.0800130
      9.5070000    690.1516900
      9.5080000    690.2232220
      9.5090000    690.2945640
      9.5100000    690.3656070
      9.5110000    690.4371500
      9.5120000    690.5085010
      9.5130000    690.5798670
      9.5140000    690.6511230
      9.5150000    690.7223090
      9.5160000    690.7938310
      9.5170000    690.8652610
      9.5180000    690.9369410
      9.5190000    691.0084520
      9.5200000    691.0798480
      9.5210000    691.1518190
      9.5220000    691.2227560
      9.5230000    691.2940080
      9.5240000    691.3655780
      9.5250000    691.4371430
      9.5260000    691.5079230
      9.5270000    691.5792360
      9.5280000    691.6503760
      9.5290000    691.7221160
      9.5300000    691.7931840
      9.5310000    691.8644220
      9.5320000    691.9357910
      9.5330000    692.0072120
      9.5340000    692.0785580
      9.5350000    692.1498580
      9.5360000    692.2218710
      9.5370000    692.2928700
      9.5380000    692.3640880
      9.5390000    692.4347580
      9.5400000    692.5063150
      9.5410000    692.5772980
      9.5420000    692.6486570
      9.5430000    692.7199860
      9.5440000    692.7913040
      9.5450000    692.8631050
      9.5460000    692.9340950
      9.5470000    693.0051440
      9.5480000    693.0764920
      9.5490000    693.1480140
      9.5500000    693.2194490
      9.5510000    693.2904180
      9.5520000    693.3617250
      9.5530000    693.4328280
      9.5540000    693.5118580
      9.5550000    693.5830360
      9.5560000    693.6543440
      9.5570000    693.7254280
      9.5580000    693.7971620
      9.5590000    693.8688090
      9.5600000    693.9399010
      9.5610000    694.0114940
      9.5620000    694.0827700
      9.5630000    694.1540920
      9.5640000    694.2254010
      9.5650000    694.2975420
      9.5660000    694.3693530
      9.5670000    694.4412730
      9.5680000    694.5123330
      9.5690000    694.5836840
      9.5700000    694.6550070
      9.5710000    694.7264510
      9.5720000    694.7979740
      9.5730000    694.8695180
      9.5740000    694.9413010
      9.5750000    695.0128110
      9.5760000    695.0843980
      9.5770000    695.1560020
      9.5780000    695.2274510
      9.5790000    695.2991180
      9.5800000    695.3702500
      9.5810000    695.4422060
      9.5820000    695.5131540
      9.5830000    695.5856110
      9.5840000    695.6566790
      9.5850000    695.7279120
      9.5860000    695.7989940
      9.5870000    695.8709570
      9.5880000    695.9418600
      9.5890000    696.0131930
      9.5900000    696.0844460
      9.5910000    696.1562490
      9.5920000    696.2272160
      9.5930000    696.2988390
      9.5940000    696.3702540
      9.5950000    696.4421580
      9.5960000    696.5139580
      9.5970000    696.5849170
      9.5980000    696.6562540
      9.5990000    696.7277320
      9.6000000    696.7990740
      9.6010000    696.8734640
      9.6020000    696.9479780
      9.6030000    697.0192020
      9.6040000    697.0909260
      9.6050000    697.1619180
      9.6060000    697.2334470
      9.6070000    697.3042730
      9.6080000    697.3758620
      9.6090000    697.4471370
      9.6100000    697.5184830
      9.6110000    697.5897330
      9.6120000    697.6609370
      9.6130000    697.7319550
      9.6140000    697.8039420
      9.6150000    697.8755960
      9.6160000    697.9470670
      9.6170000    698.0178960
      9.6180000    698.0892810
      9.6190000    698.1604800
      9.6200000    698.2313800
      9.6210000    698.3027730
      9.6220000    698.3741160
      9.6230000    698.4455090
      9.6240000    698.5166140
      9.6250000    698.5877890
      9.6260000    698.6589730
      9.6270000    698.7296150
      9.6280000    698.8007630
      9.6290000    698.8719220
      9.6300000    698.9434120
      9.6310000    699.0144940
      9.6320000    699.0860490
      9.6330000    699.1575460
      9.6340000    699.2289840
      9.6350000    699.3003190
      9.6360000    699.3712000
      9.6370000    699.4421920
      9.6380000    699.5135230
      9.6390000    699.5840550
      9.6400000    699.6555580
      9.6410000    699.7268040
      9.6420000    699.7982300
      9.6430000    699.8696160
      9.6440000    699.9413090
      9.6450000    700.0125600
      9.6460000    700.0839710
      9.6470000    700.1553710
      9.6480000    700.2264810
      9.6490000    700.2978970
      9.6500000    700.3686580
      9.6510000    700.4395910
      9.6520000    700.5108410
      9.6530000    700.5817820
      9.6540000    700.6527790
      9.6550000    700.7239870
      9.6560000    700.7954550
      9.6570000    700.8726620
      9.6580000    700.9437850
      9.6590000    701.0152600
      9.6600000    701.0866970
      9.6610000    701.1574300
      9.6620000    701.2285230
      9.6630000    701.2996770
      9.6640000    701.3714380
      9.6650000    701.4420840
      9.6660000    701.5130240
      9.6670000    701.5844720
      9.6680000    701.6560210
      9.6690000    701.7267810
      9.6700000    701.7980510
      9.6710000    701.8693960
      9.6720000    701.9404070
      9.6730000    702.0123950
      9.6740000    702.0833830
      9.6750000    702.1541370
      9.6760000    702.2254860
      9.6770000    702.2967690
      9.6780000    702.3680830
      9.6790000    702.4387740
      9.6800000    702.5100310
      9.6810000    702.5809640
      9.6820000    702.6525670
      9.6830000    702.7232400
      9.6840000    702.7943310
      9.6850000    702.8659290
      9.6860000    702.9371390
      9.6870000    703.0084310
      9.6880000    703.0797340
      9.6890000    703.1509140
      9.6900000    703.2224640
      9.6910000    703.2940690
      9.6920000    703.3652740
      9.6930000    703.4362870
      9.6940000    703.5099270
      9.6950000    703.5806330
      9.6960000    703.6526170
      9.6970000    703.7234130
      9.6980000    703.7948490
      9.6990000    703.8669260
      9.7000000    703.9380310
      9.7010000    704.0106410
      9.7020000    704.0820340
      9.7030000    704.1532580
      9.7040000    704.2245860
      9.7050000    704.2960570
      9.7060000    704.3673850
      9.7070000    704.4390360
      9.7080000    704.5101500
      9.7090000    704.5816920
      9.7100000    704.6525900
      9.7110000    704.7236340
      9.7120000    704.7952990
      9.7130000    704.8666160
      9.7140000    704.9385580
      9.7150000    705.0095670
      9.7160000    705.0811570
      9.7170000    705.1527650
      9.7180000    705.2241300
      9.7190000    705.2952240
      9.7200000    705.3663780
      9.7210000    705.4371970
      9.7220000    705.5086390
      9.7230000    705.5800160
      9.7240000    705.6513980
      9.7250000    705.7228200
      9.7260000    705.7939850
      9.7270000    705.8656570
      9.7280000    705.9363370
      9.7290000    706.0078730
      9.7300000    706.0790210
      9.7310000    706.1504310
      9.7320000    706.2221260
      9.7330000    706.2936830
      9.7340000    706.3648520
      9.7350000    706.4358860
      9.7360000    706.5071100
      9.7370000    706.5780910
      9.7380000    706.6493620
      9.7390000    706.7200760
      9.7400000    706.7914000
      9.7410000    706.8622390
      9.7420000    706.9334140
      9.7430000    707.0046310
      9.7440000    707.0754730
      9.7450000    707.1467840
      9.7460000    707.2177600
      9.7470000    707.2888800
      9.7480000    707.3605870
      9.7490000    707.4320880
      9.7500000    707.5036650
      9.7510000    707.5748550
      9.7520000    707.6457310
      9.7530000    707.7171620
      9.7540000    707.7881820
      9.7550000    707.8604170
      9.7560000    707.9316420
      9.7570000    708.0025320
      9.7580000    708.0732720
      9.7590000    708.1446630
      9.7600000    708.2157040
      9.7610000    708.2873920
      9.7620000    708.3584850
      9.7630000    708.4298810
      9.7640000    708.5009790
      9.7650000    708.5723300
      9.7660000    708.6439070
      9.7670000    708.7150370
      9.7680000    708.7863980
      9.7690000    708.8586640
      9.7700000    708.9303790
      9.7710000    709.0013250
      9.7720000    709.0723740
      9.7730000    709.1441640
      9.7740000    709.2155600
      9.7750000    709.2867940
      9.7760000    709.3580230
      9.7770000    709.4291680
      9.7780000    709.5006350
      9.7790000    709.5720920
      9.7800000    709.6433040
      9.7810000    709.7143210
      9.7820000    709.7853690
      9.7830000    709.8564200
      9.7840000    709.9274440
      9.7850000    709.9992190
      9.7860000    710.0703120
      9.7870000    710.1417630
      9.7880000    710.2137650
      9.7890000    710.2852520
      9.7900000    710.3566010
      9.7910000    710.4279000
      9.7920000    710.4995360
      9.7930000    710.5708690
      9.7940000    710.6425330
      9.7950000    710.7136780
      9.7960000    710.7872730
      9.7970000    710.8589190
      9.7980000    710.9300990
      9.7990000    711.0017740
      9.8000000    711.0736410
      9.8010000    711.1455740
      9.8020000    711.2168320
      9.8030000    711.2876360
      9.8040000    711.3589990
      9.8050000    711.4300400
      9.8060000    711.5015270
      9.8070000    711.5732270
      9.8080000    711.6442540
      9.8090000    711.7155400
      9.8100000    711.7865690
      9.8110000    711.8586540
      9.8120000    711.9292850
      9.8130000    712.0005310
      9.8140000    712.0718870
      9.8150000    712.1428420
      9.8160000    712.2136900
      9.8170000    712.2851370
      9.8180000    712.3564230
      9.8190000    712.4274800
      9.8200000    712.4990940
      9.8210000    712.5701260
      9.8220000    712.6408970
      9.8230000    712.7120280
      9.8240000    712.7833660
      9.8250000    712.8561120
      9.8260000    712.9274430
      9.8270000    712.9981420
      9.8280000    713.0696540
      9.8290000    713.1407120
      9.8300000    713.2114100
      9.8310000    713.2830130
      9.8320000    713.3547000
      9.8330000    713.4259140
      9.8340000    713.4969600
      9.8350000    713.5683530
      9.8360000    713.6391580
      9.8370000    713.7103770
      9.8380000    713.7814890
      9.8390000    713.8530290
      9.8400000    713.9241320
      9.8410000    713.9956320
      9.8420000    714.0667380
      9.8430000    714.1376630
      9.8440000    714.2088890
      9.8450000    714.2800640
      9.8460000    714.3512370
      9.8470000    714.4225780
      9.8480000    714.4934660
      9.8490000    714.5645960
      9.8500000    714.6354810
      9.8510000    714.7071330
      9.8520000    714.7782800
      9.8530000    714.8499520
      9.8540000    714.9222030
      9.8550000    714.9937140
      9.8560000    715.0647100
      9.8570000    715.1360790
      9.8580000    715.2078080
      9.8590000    715.2790120
      9.8600000    715.3501170
      9.8610000    715.4214300
      9.8620000    715.4930120
      9.8630000    715.5640220
      9.8640000    715.6351040
      9.8650000    715.7062260
      9.8660000    715.7771760
      9.8670000    715.8485360
      9.8680000    715.9200190
      9.8690000    715.9910520
      9.8700000    716.0623390
      9.8710000    716.1337020
      9.8720000    716.2041760
      9.8730000    716.2756550
      9.8740000    716.3466830
      9.8750000    716.4178490
      9.8760000    716.4884590
      9.8770000    716.5597730
      9.8780000    716.6314270
      9.8790000    716.7021340
      9.8800000    716.7732360
      9.8810000    716.8442960
      9.8820000    716.9154730
      9.8830000    716.9868280
      9.8840000    717.0580640
      9.8850000    717.1294250
      9.8860000    717.2009060
      9.8870000    717.2725240
      9.8880000    717.3435260
      9.8890000    717.4154510
      9.8900000    717.4867000
      9.8910000    717.5576310
      9.8920000    717.6294320
      9.8930000    717.7004260
      9.8940000    717.7724040
      9.8950000    717.8439470
      9.8960000    717.9151930
      9.8970000    717.9867970
      9.8980000    718.0581220
      9.8990000    718.1296810
      9.9000000    718.2011000
      9.9010000    718.2757120
      9.9020000    718.3470800
      9.9030000    718.4185640
      9.9040000    718.4895570
      9.9050000    718.5609840
      9.9060000    718.6321860
      9.9070000    718.7027860
      9.9080000    718.7743070
      9.9090000    718.8456300
      9.9100000    718.9167230
      9.9110000    718.9882580
      9.9120000    719.0595620
      9.9130000    719.1307430
      9.9140000    719.2020190
      9.9150000    719.2732680
      9.9160000    719.3443360
      9.9170000    719.4161920
      9.9180000    719.4870620
      9.9190000    719.5583310
      9.9200000    719.6298440
      9.9210000    719.7012660
      9.9220000    719.7731330
      9.9230000    719.8449060
      9.9240000    719.9166480
      9.9250000    719.9879630
      9.9260000    720.0593720
      9.9270000    720.1302480
      9.9280000    720.2018410
      9.9290000    720.2731190
      9.9300000    720.3441160
      9.9310000    720.4156090
      9.9320000    720.4866360
      9.9330000    720.5579610
      9.9340000    720.6292170
      9.9350000    720.7004630
      9.9360000    720.7715780
      9.9370000    720.8422720
      9.9380000    720.9140860
      9.9390000    720.9853000
      9.9400000    721.0567840
      9.9410000    721.1279260
      9.9420000    721.1994470
      9.9430000    721.2706850
      9.9440000    721.3422750
      9.9450000    721.4139850
      9.9460000    721.4846940
      9.9470000    721.5565180
      9.9480000    721.6279180
      9.9490000    721.6994190
      9.9500000    721.7706470
      9.9510000    721.8419290
      9.9520000    721.9132680
      9.9530000    721.9842370
      9.9540000    722.0557430
      9.9550000    722.1273520
      9.9560000    722.1983760
      9.9570000    722.2694880
      9.9580000    722.3406650
      9.9590000    722.4119260
      9.9600000    722.4834570
      9.9610000    722.5543700
      9.9620000    722.6256180
      9.9630000    722.6968400
      9.9640000    722.7682050
      9.9650000    722.8393900
      9.9660000    722.9098290
      9.9670000    722.9810980
      9.9680000    723.0523990
      9.9690000    723.1239350
      9.9700000    723.1948510
      9.9710000    723.2665090
      9.9720000    723.3377090
      9.9730000    723.4087920
      9.9740000    723.4802580
      9.9750000    723.5520410
      9.9760000    723.6232200
      9.9770000    723.6945340
      9.9780000    723.7656930
      9.9790000    723.8372150
      9.9800000    723.9082280
      9.9810000    723.9792120
      9.9820000    724.0500730
      9.9830000    724.1211650
      9.9840000    724.1924490
      9.9850000    724.2637770
      9.9860000    724.3351350
      9.9870000    724.4065740
      9.9880000    724.4779290
      9.9890000    724.5495540
      9.9900000    724.6212520
      9.9910000    724.6919710
      9.9920000    724.7629470
      9.9930000    724.8345880
      9.9940000    724.9059170
      9.9950000    724.9775210
      9.9960000    725.0487440
      9.9970000    725.1204810
      9.9980000    725.1917450
      9.9990000    725.2630840
     10.0000000    725.3341460
     10.0010000    725.4057620
     10.0020000    725.4781570
     10.0030000    725.5498480
     10.0040000    725.6212360
     10.0050000    725.6954920
     10.0060000    725.7669510
     10.0070000    725.8382120
     10.0080000    725.9099110
     10.0090000    725.9811950
     10.0100000    726.0528650
     10.0110000    726.1238940
     10.0120000    726.1952920
     10.0130000    726.2666990
     10.0140000    726.3381950
     10.0150000    726.4092960
     10.0160000    726.4804560
     10.0170000    726.5517730
     10.0180000    726.6230080
     10.0190000    726.6944680
     10.0200000    726.7654190
     10.0210000    726.8370460
     10.0220000    726.9091730
     10.0230000    726.9805640
     10.0240000    727.0523010
     10.0250000    727.1238100
     10.0260000    727.1956580
     10.0270000    727.2670720
     10.0280000    727.3386580
     10.0290000    727.4100470
     10.0300000    727.4813600
     10.0310000    727.5525520
     10.0320000    727.6242390
     10.0330000    727.6955500
     10.0340000    727.7669010
     10.0350000    727.8385040
     10.0360000    727.9100660
     10.0370000    727.9812160
     10.0380000    728.0527210
     10.0390000    728.1237830
     10.0400000    728.1949640
     10.0410000    728.2663350
     10.0420000    728.3380130
     10.0430000    728.4093070
     10.0440000    728.4807450
     10.0450000    728.5521570
     10.0460000    728.6229150
     10.0470000    728.6943520
     10.0480000    728.7657910
     10.0490000    728.8377800
     10.0500000    728.9094580
     10.0510000    728.9811550
     10.0520000    729.0525230
     10.0530000    729.1237940
     10.0540000    729.1951760
     10.0550000    729.2663720
     10.0560000    729.3380800
     10.0570000    729.4096540
     10.0580000    729.4808110
     10.0590000    729.5526360
     10.0600000    729.6236280
     10.0610000    729.6943450
     10.0620000    729.7655530
     10.0630000    729.8366470
     10.0640000    729.9082590
     10.0650000    729.9798070
     10.0660000    730.0512330
     10.0670000    730.1230000
     10.0680000    730.1933760
     10.0690000    730.2644690
     10.0700000    730.3357070
     10.0710000    730.4066890
     10.0720000    730.4779800
     10.0730000    730.5492680
     10.0740000    730.6205140
     10.0750000    730.6914210
     10.0760000    730.7627030
     10.0770000    730.8351480
     10.0780000    730.9067270
     10.0790000    730.9784190
     10.0800000    731.0497050
     10.0810000    731.1215530
     10.0820000    731.1929350
     10.0830000    731.2639160
     10.0840000    731.3356620
     10.0850000    731.4064460
     10.0860000    731.4779810
     10.0870000    731.5495220
     10.0880000    731.6209450
     10.0890000    731.6918710
     10.0900000    731.7636860
     10.0910000    731.8353240
     10.0920000    731.9065160
     10.0930000    731.9788410
     10.0940000    732.0500320
     10.0950000    732.1216860
     10.0960000    732.1925710
     10.0970000    732.2642100
     10.0980000    732.3353440
     10.0990000    732.4069440
     10.1000000    732.4784670
     10.1010000    732.5506690
     10.1020000    732.6219190
     10.1030000    732.6929490
     10.1040000    732.7643050
     10.1050000    732.8367120
     10.1060000    732.9086510
     10.1070000    732.9802170
     10.1080000    733.0509740
     10.1090000    733.1224200
     10.1100000    733.1940440
     10.1110000    733.2655110
     10.1120000    733.3362440
     10.1130000    733.4076850
     10.1140000    733.4787870
     10.1150000    733.5507090
     10.1160000    733.6222140
     10.1170000    733.6936030
     10.1180000    733.7651480
     10.1190000    733.8366390
     10.1200000    733.9088960
     10.1210000    733.9814610
     10.1220000    734.0544100
     10.1230000    734.1300160
     10.1240000    734.2027200
     10.1250000    734.2742930
     10.1260000    734.3460410
     10.1270000    734.4399950
     10.1280000    734.5113630
     10.1290000    734.5821970
     10.1300000    734.6534890
     10.1310000    734.7244170
     10.1320000    734.7955900
     10.1330000    734.8671690
     10.1340000    734.9389940
     10.1350000    735.0107510
     10.1360000    735.0825460
     10.1370000    735.1539970
     10.1380000    735.2251630
     10.1390000    735.2968980
     10.1400000    735.3683530
     10.1410000    735.4394330
     10.1420000    735.5109060
     10.1430000    735.5821220
     10.1440000    735.6534600
     10.1450000    735.7254980
     10.1460000    735.7973260
     10.1470000    735.8686680
     10.1480000    735.9401650
     10.1490000    736.0114480
     10.1500000    736.0832110
     10.1510000    736.1546730
     10.1520000    736.2258380
     10.1530000    736.2972410
     10.1540000    736.3682250
     10.1550000    736.4395820
     10.1560000    736.5104250
     10.1570000    736.5817920
     10.1580000    736.6535430
     10.1590000    736.7248350
     10.1600000    736.7963180
     10.1610000    736.8675250
     10.1620000    736.9390210
     10.1630000    737.0105150
     10.1640000    737.0819320
     10.1650000    737.1532180
     10.1660000    737.2242300
     10.1670000    737.2961490
     10.1680000    737.3668480
     10.1690000    737.4382460
     10.1700000    737.5096450
     10.1710000    737.5810450
     10.1720000    737.6521950
     10.1730000    737.7235470
     10.1740000    737.7945970
     10.1750000    737.8663020
     10.1760000    737.9375560
     10.1770000    738.0083570
     10.1780000    738.0799390
     10.1790000    738.1509220
     10.1800000    738.2226210
     10.1810000    738.2937760
     10.1820000    738.3652300
     10.1830000    738.4367040
     10.1840000    738.5076250
     10.1850000    738.5790030
     10.1860000    738.6500530
     10.1870000    738.7215500
     10.1880000    738.7927690
     10.1890000    738.8645170
     10.1900000    738.9358600
     10.1910000    739.0079920
     10.1920000    739.0797410
     10.1930000    739.1508840
     10.1940000    739.2227820
     10.1950000    739.2940050
     10.1960000    739.3650490
     10.1970000    739.4365770
     10.1980000    739.5082220
     10.1990000    739.5791810
     10.2000000    739.6506700
     10.2010000    739.7233640
     10.2020000    739.7947400
     10.2030000    739.8662200
     10.2040000    739.9375850
     10.2050000    740.0086270
     10.2060000    740.0797950
     10.2070000    740.1511830
     10.2080000    740.2225310
     10.2090000    740.2937670
     10.2100000    740.3652100
     10.2110000    740.4367540
     10.2120000    740.5076700
     10.2130000    740.5788610
     10.2140000    740.6502610
     10.2150000    740.7218080
     10.2160000    740.7931020
     10.2170000    740.8647270
     10.2180000    740.9358580
     10.2190000    741.0070020
     10.2200000    741.0784870
     10.2210000    741.1501570
     10.2220000    741.2209570
     10.2230000    741.2925790
     10.2240000    741.3639710
     10.2250000    741.4356580
     10.2260000    741.5070590
     10.2270000    741.5784270
     10.2280000    741.6496770
     10.2290000    741.7211780
     10.2300000    741.7925320
     10.2310000    741.8635950
     10.2320000    741.9354040
     10.2330000    742.0066070
     10.2340000    742.0781800
     10.2350000    742.1491220
     10.2360000    742.2208090
     10.2370000    742.2920990
     10.2380000    742.3632580
     10.2390000    742.4341630
     10.2400000    742.5055180
     10.2410000    742.5770250
     10.2420000    742.6483960
     10.2430000    742.7201060
     10.2440000    742.7926130
     10.2450000    742.8640900
     10.2460000    742.9355970
     10.2470000    743.0068520
     10.2480000    743.0784120
     10.2490000    743.1493770
     10.2500000    743.2210840
     10.2510000    743.2921710
     10.2520000    743.3637310
     10.2530000    743.4349530
     10.2540000    743.5060600
     10.2550000    743.5775580
     10.2560000    743.6488040
     10.2570000    743.7203050
     10.2580000    743.7915870
     10.2590000    743.8627590
     10.2600000    743.9338910
     10.2610000    744.0053430
     10.2620000    744.0764100
     10.2630000    744.1477580
     10.2640000    744.2190780
     10.2650000    744.2901980
     10.2660000    744.3614050
     10.2670000    744.4318920
     10.2680000    744.5033990
     10.2690000    744.5744070
     10.2700000    744.6449680
     10.2710000    744.7164520
     10.2720000    744.7872720
     10.2730000    744.8594180
     10.2740000    744.9308850
     10.2750000    745.0018130
     10.2760000    745.0735720
     10.2770000    745.1449300
     10.2780000    745.2161440
     10.2790000    745.2874760
     10.2800000    745.3583230
     10.2810000    745.4298440
     10.2820000    745.5009560
     10.2830000    745.5717700
     10.2840000    745.6430350
     10.2850000    745.7145670
     10.2860000    745.7857430
     10.2870000    745.8574150
     10.2880000    745.9282980
     10.2890000    745.9996340
     10.2900000    746.0714640
     10.2910000    746.1429580
     10.2920000    746.2139020
     10.2930000    746.2854910
     10.2940000    746.3566800
     10.2950000    746.4276200
     10.2960000    746.4989840
     10.2970000    746.5700500
     10.2980000    746.6410990
     10.2990000    746.7125010
     10.3000000    746.7842310
     10.3010000    746.8564790
     10.3020000    746.9275360
     10.3030000    746.9986410
     10.3040000    747.0732860
     10.3050000    747.1442990
     10.3060000    747.2154890
     10.3070000    747.2866450
     10.3080000    747.3578960
     10.3090000    747.4286470
     10.3100000    747.4999560
     10.3110000    747.5713720
     10.3120000    747.6424070
     10.3130000    747.7134780
     10.3140000    747.7850460
     10.3150000    747.8603760
     10.3160000    747.9320790
     10.3170000    748.0031880
     10.3180000    748.0744220
     10.3190000    748.1456510
     10.3200000    748.2171310
     10.3210000    748.2876110
     10.3220000    748.3585270
     10.3230000    748.4296400
     10.3240000    748.5009880
     10.3250000    748.5725050
     10.3260000    748.6434040
     10.3270000    748.7151140
     10.3280000    748.7861900
     10.3290000    748.8574700
     10.3300000    748.9290820
     10.3310000    749.0002660
     10.3320000    749.0716620
     10.3330000    749.1427910
     10.3340000    749.2139840
     10.3350000    749.2856050
     10.3360000    749.3566890
     10.3370000    749.4276360
     10.3380000    749.4990990
     10.3390000    749.5695700
     10.3400000    749.6409830
     10.3410000    749.7124170
     10.3420000    749.7834770
     10.3430000    749.8548640
     10.3440000    749.9265540
     10.3450000    749.9976440
     10.3460000    750.0691700
     10.3470000    750.1404280
     10.3480000    750.2111520
     10.3490000    750.2820320
     10.3500000    750.3532640
     10.3510000    750.4243350
     10.3520000    750.4954310
     10.3530000    750.5665810
     10.3540000    750.6379560
     10.3550000    750.7091830
     10.3560000    750.7803820
     10.3570000    750.8526850
     10.3580000    750.9239390
     10.3590000    750.9949210
     10.3600000    751.0671980
     10.3610000    751.1381990
     10.3620000    751.2097130
     10.3630000    751.2810020
     10.3640000    751.3520370
     10.3650000    751.4233600
     10.3660000    751.4945960
     10.3670000    751.5658520
     10.3680000    751.6374320
     10.3690000    751.7080940
     10.3700000    751.7795130
     10.3710000    751.8505660
     10.3720000    751.9219610
     10.3730000    751.9930970
     10.3740000    752.0642270
     10.3750000    752.1355800
     10.3760000    752.2060920
     10.3770000    752.2771310
     10.3780000    752.3481850
     10.3790000    752.4198510
     10.3800000    752.4911530
     10.3810000    752.5619950
     10.3820000    752.6332820
     10.3830000    752.7043680
     10.3840000    752.7752690
     10.3850000    752.8463210
     10.3860000    752.9174560
     10.3870000    752.9887530
     10.3880000    753.0603490
     10.3890000    753.1309360
     10.3900000    753.2022210
     10.3910000    753.2737440
     10.3920000    753.3451990
     10.3930000    753.4163060
     10.3940000    753.4879420
     10.3950000    753.5590280
     10.3960000    753.6303560
     10.3970000    753.7013330
     10.3980000    753.7725960
     10.3990000    753.8440210
     10.4000000    753.9153700
     10.4010000    753.9870040
     10.4020000    754.0581870
     10.4030000    754.1298440
     10.4040000    754.2008210
     10.4050000    754.2724140
     10.4060000    754.3433820
     10.4070000    754.4142960
     10.4080000    754.4856770
     10.4090000    754.5566820
     10.4100000    754.6279350
     10.4110000    754.6988290
     10.4120000    754.7721180
     10.4130000    754.8435490
     10.4140000    754.9152190
     10.4150000    754.9863070
     10.4160000    755.0573730
     10.4170000    755.1284320
     10.4180000    755.2000910
     10.4190000    755.2716780
     10.4200000    755.3425650
     10.4210000    755.4137770
     10.4220000    755.4856180
     10.4230000    755.5565930
     10.4240000    755.6276290
     10.4250000    755.6991280
     10.4260000    755.7707220
     10.4270000    755.8420230
     10.4280000    755.9133630
     10.4290000    755.9847090
     10.4300000    756.0558170
     10.4310000    756.1271440
     10.4320000    756.1983470
     10.4330000    756.2693800
     10.4340000    756.3408280
     10.4350000    756.4117660
     10.4360000    756.4827960
     10.4370000    756.5539210
     10.4380000    756.6255910
     10.4390000    756.6964390
     10.4400000    756.7678780
     10.4410000    756.8396440
     10.4420000    756.9105200
     10.4430000    756.9821450
     10.4440000    757.0539320
     10.4450000    757.1251620
     10.4460000    757.1962240
     10.4470000    757.2671680
     10.4480000    757.3383770
     10.4490000    757.4090130
     10.4500000    757.4805680
     10.4510000    757.5519990
     10.4520000    757.6231490
     10.4530000    757.6942760
     10.4540000    757.7658900
     10.4550000    757.8373330
     10.4560000    757.9086890
     10.4570000    757.9803760
     10.4580000    758.0516650
     10.4590000    758.1232890
     10.4600000    758.1943270
     10.4610000    758.2656160
     10.4620000    758.3371930
     10.4630000    758.4084490
     10.4640000    758.4791140
     10.4650000    758.5508450
     10.4660000    758.6222450
     10.4670000    758.6934650
     10.4680000    758.7648730
     10.4690000    758.8367990
     10.4700000    758.9078210
     10.4710000    758.9787840
     10.4720000    759.0502640
     10.4730000    759.1212990
     10.4740000    759.1930530
     10.4750000    759.2641250
     10.4760000    759.3356770
     10.4770000    759.4065390
     10.4780000    759.4780550
     10.4790000    759.5494660
     10.4800000    759.6204420
     10.4810000    759.6912110
     10.4820000    759.7628460
     10.4830000    759.8342890
     10.4840000    759.9053620
     10.4850000    759.9765870
     10.4860000    760.0473280
     10.4870000    760.1188740
     10.4880000    760.1901200
     10.4890000    760.2608850
     10.4900000    760.3320100
     10.4910000    760.4035490
     10.4920000    760.4744290
     10.4930000    760.5456870
     10.4940000    760.6171130
     10.4950000    760.6885500
     10.4960000    760.7597930
     10.4970000    760.8311270
     10.4980000    760.9023630
     10.4990000    760.9730130
     10.5000000    761.0445730
     10.5010000    761.1210070
     10.5020000    761.1927180
     10.5030000    761.2640300
     10.5040000    761.3349420
     10.5050000    761.4064180
     10.5060000    761.4773440
     10.5070000    761.5489070
     10.5080000    761.6201830
     10.5090000    761.6917720
     10.5100000    761.7632230
     10.5110000    761.8345500
     10.5120000    761.9061610
     10.5130000    761.9769260
     10.5140000    762.0483490
     10.5150000    762.1195040
     10.5160000    762.1912100
     10.5170000    762.2623870
     10.5180000    762.3331500
     10.5190000    762.4043610
     10.5200000    762.4752410
     10.5210000    762.5464900
     10.5220000    762.6177640
     10.5230000    762.6889730
     10.5240000    762.7603150
     10.5250000    762.8322310
     10.5260000    762.9035880
     10.5270000    762.9751340
     10.5280000    763.0463380
     10.5290000    763.1173710
     10.5300000    763.1884410
     10.5310000    763.2597540
     10.5320000    763.3310850
     10.5330000    763.4025290
     10.5340000    763.4741220
     10.5350000    763.5453620
     10.5360000    763.6168650
     10.5370000    763.6878180
     10.5380000    763.7595720
     10.5390000    763.8308440
     10.5400000    763.9018520
     10.5410000    763.9727430
     10.5420000    764.0441760
     10.5430000    764.1154500
     10.5440000    764.1869550
     10.5450000    764.2580890
     10.5460000    764.3289900
     10.5470000    764.4002140
     10.5480000    764.4715550
     10.5490000    764.5426410
     10.5500000    764.6140870
     10.5510000    764.6852120
     10.5520000    764.7563130
     10.5530000    764.8277010
     10.5540000    764.8992270
     10.5550000    764.9705720
     10.5560000    765.0413250
     10.5570000    765.1125820
     10.5580000    765.1838870
     10.5590000    765.2552420
     10.5600000    765.3265170
     10.5610000    765.3975040
     10.5620000    765.4691960
     10.5630000    765.5401060
     10.5640000    765.6116550
     10.5650000    765.6830540
     10.5660000    765.7541530
     10.5670000    765.8250010
     10.5680000    765.8970640
     10.5690000    765.9678080
     10.5700000    766.0388940
     10.5710000    766.1099170
     10.5720000    766.1811270
     10.5730000    766.2527630
     10.5740000    766.3238940
     10.5750000    766.3951270
     10.5760000    766.4664570
     10.5770000    766.5377150
     10.5780000    766.6092820
     10.5790000    766.6801790
     10.5800000    766.7527470
     10.5810000    766.8240360
     10.5820000    766.8949760
     10.5830000    766.9662140
     10.5840000    767.0376900
     10.5850000    767.1093670
     10.5860000    767.1802300
     10.5870000    767.2512440
     10.5880000    767.3223920
     10.5890000    767.3935180
     10.5900000    767.4650100
     10.5910000    767.5358720
     10.5920000    767.6073750
     10.5930000    767.6785080
     10.5940000    767.7500080
     10.5950000    767.8211350
     10.5960000    767.8931070
     10.5970000    767.9640550
     10.5980000    768.0355480
     10.5990000    768.1063040
     10.6000000    768.1776810
     10.6010000    768.2504670
     10.6020000    768.3222940
     10.6030000    768.3935870
     10.6040000    768.4648090
     10.6050000    768.5366210
     10.6060000    768.6079800
     10.6070000    768.6792480
     10.6080000    768.7505570
     10.6090000    768.8224490
     10.6100000    768.8938360
     10.6110000    768.9652150
     10.6120000    769.0366280
     10.6130000    769.1080660
     10.6140000    769.1793690
     10.6150000    769.2505880
     10.6160000    769.3218320
     10.6170000    769.3932990
     10.6180000    769.4644090
     10.6190000    769.5357730
     10.6200000    769.6071570
     10.6210000    769.6784010
     10.6220000    769.7495080
     10.6230000    769.8206140
     10.6240000    769.8922480
     10.6250000    769.9639230
     10.6260000    770.0354580
     10.6270000    770.1066200
     10.6280000    770.1770920
     10.6290000    770.2486830
     10.6300000    770.3201670
     10.6310000    770.3917530
     10.6320000    770.4630400
     10.6330000    770.5337090
     10.6340000    770.6051700
     10.6350000    770.6763310
     10.6360000    770.7476210
     10.6370000    770.8185400
     10.6380000    770.8901530
     10.6390000    770.9611390
     10.6400000    771.0322990
     10.6410000    771.1034750
     10.6420000    771.1749280
     10.6430000    771.2463720
     10.6440000    771.3174210
     10.6450000    771.3888020
     10.6460000    771.4600860
     10.6470000    771.5316000
     10.6480000    771.6028840
     10.6490000    771.6741720
     10.6500000    771.7460350
     10.6510000    771.8178150
     10.6520000    771.8886910
     10.6530000    771.9597410
     10.6540000    772.0313930
     10.6550000    772.1023510
     10.6560000    772.1734610
     10.6570000    772.2446800
     10.6580000    772.3160690
     10.6590000    772.3869210
     10.6600000    772.4583080
     10.6610000    772.5293620
     10.6620000    772.6006520
     10.6630000    772.6717160
     10.6640000    772.7432530
     10.6650000    772.8146840
     10.6660000    772.8853570
     10.6670000    772.9565630
     10.6680000    773.0273990
     10.6690000    773.0989750
     10.6700000    773.1702690
     10.6710000    773.2415780
     10.6720000    773.3122790
     10.6730000    773.3835560
     10.6740000    773.4548810
     10.6750000    773.5257610
     10.6760000    773.5970330
     10.6770000    773.6684540
     10.6780000    773.7393190
     10.6790000    773.8107860
     10.6800000    773.8820690
     10.6810000    773.9531480
     10.6820000    774.0250510
     10.6830000    774.0960870
     10.6840000    774.1675380
     10.6850000    774.2388170
     10.6860000    774.3096640
     10.6870000    774.3807640
     10.6880000    774.4523420
     10.6890000    774.5234640
     10.6900000    774.5943370
     10.6910000    774.6651830
     10.6920000    774.7359240
     10.6930000    774.8079140
     10.6940000    774.8793730
     10.6950000    774.9505490
     10.6960000    775.0219890
     10.6970000    775.0932830
     10.6980000    775.1650850
     10.6990000    775.2363840
     10.7000000    775.3074470
     10.7010000    775.3815900
     10.7020000    775.4532850
     10.7030000    775.5241200
     10.7040000    775.5951120
     10.7050000    775.6660920
     10.7060000    775.7375590
     10.7070000    775.8088120
     10.7080000    775.8802600
     10.7090000    775.9512240
     10.7100000    776.0218840
     10.7110000    776.0929130
     10.7120000    776.1647150
     10.7130000    776.2362320
     10.7140000    776.3070990
     10.7150000    776.3780890
     10.7160000    776.4498640
     10.7170000    776.5206450
     10.7180000    776.5921400
     10.7190000    776.6632390
     10.7200000    776.7348710
     10.7210000    776.8063780
     10.7220000    776.8775090
     10.7230000    776.9489270
     10.7240000    777.0203220
     10.7250000    777.0917890
     10.7260000    777.1628640
     10.7270000    777.2342190
     10.7280000    777.3055650
     10.7290000    777.3773780
     10.7300000    777.4488690
     10.7310000    777.5201990
     10.7320000    777.5914870
     10.7330000    777.6626510
     10.7340000    777.7339130
     10.7350000    777.8050360
     10.7360000    777.8762390
     10.7370000    777.9476160
     10.7380000    778.0188390
     10.7390000    778.0903050
     10.7400000    778.1615000
     10.7410000    778.2327200
     10.7420000    778.3037750
     10.7430000    778.3755290
     10.7440000    778.4469140
     10.7450000    778.5183940
     10.7460000    778.5894050
     10.7470000    778.6605430
     10.7480000    778.7323490
     10.7490000    778.8042260
     10.7500000    778.8754900
     10.7510000    778.9466890
     10.7520000    779.0185820
     10.7530000    779.0897770
     10.7540000    779.1616680
     10.7550000    779.2333420
     10.7560000    779.3042000
     10.7570000    779.3754880
     10.7580000    779.4465830
     10.7590000    779.5180010
     10.7600000    779.5892780
     10.7610000    779.6605460
     10.7620000    779.7315680
     10.7630000    779.8032860
     10.7640000    779.8741820
     10.7650000    779.9452860
     10.7660000    780.0168830
     10.7670000    780.0876850
     10.7680000    780.1595530
     10.7690000    780.2304430
     10.7700000    780.3017640
     10.7710000    780.3732420
     10.7720000    780.4447690
     10.7730000    780.5163860
     10.7740000    780.5874150
     10.7750000    780.6587900
     10.7760000    780.7299960
     10.7770000    780.8022580
     10.7780000    780.8735860
     10.7790000    780.9449750
     10.7800000    781.0160690
     10.7810000    781.0873300
     10.7820000    781.1584840
     10.7830000    781.2301290
     10.7840000    781.3013450
     10.7850000    781.3724670
     10.7860000    781.4435480
     10.7870000    781.5150470
     10.7880000    781.5862110
     10.7890000    781.6575870
     10.7900000    781.7286170
     10.7910000    781.8002170
     10.7920000    781.8710680
     10.7930000    781.9424480
     10.7940000    782.0145050
     10.7950000    782.0856700
     10.7960000    782.1568570
     10.7970000    782.2275390
     10.7980000    782.2989870
     10.7990000    782.3704000
     10.8000000    782.4418500
     10.8010000    782.5138880
     10.8020000    782.5849230
     10.8030000    782.6557440
     10.8040000    782.7268520
     10.8050000    782.7979180
     10.8060000    782.8688690
     10.8070000    782.9401050
     10.8080000    783.0115400
     10.8090000    783.0827210
     10.8100000    783.1542270
     10.8110000    783.2253480
     10.8120000    783.2963040
     10.8130000    783.3675660
     10.8140000    783.4384210
     10.8150000    783.5098580
     10.8160000    783.5810620
     10.8170000    783.6521720
     10.8180000    783.7234450
     10.8190000    783.7994010
     10.8200000    783.8705410
     10.8210000    783.9419720
     10.8220000    784.0134400
     10.8230000    784.0844940
     10.8240000    784.1553310
     10.8250000    784.2271010
     10.8260000    784.2979610
     10.8270000    784.3691440
     10.8280000    784.4402300
     10.8290000    784.5114250
     10.8300000    784.5823180
     10.8310000    784.6532860
     10.8320000    784.7242580
     10.8330000    784.7957370
     10.8340000    784.8671890
     10.8350000    784.9378880
     10.8360000    785.0091410
     10.8370000    785.0804330
     10.8380000    785.1522040
     10.8390000    785.2234070
     10.8400000    785.2950490
     10.8410000    785.3657210
     10.8420000    785.4365330
     10.8430000    785.5077030
     10.8440000    785.5788980
     10.8450000    785.6499650
     10.8460000    785.7214810
     10.8470000    785.7926400
     10.8480000    785.8640530
     10.8490000    785.9355070
     10.8500000    786.0068870
     10.8510000    786.0781820
     10.8520000    786.1498730
     10.8530000    786.2210520
     10.8540000    786.2922920
     10.8550000    786.3637000
     10.8560000    786.4347800
     10.8570000    786.5055170
     10.8580000    786.5766340
     10.8590000    786.6475800
     10.8600000    786.7184340
     10.8610000    786.7908270
     10.8620000    786.8620840
     10.8630000    786.9330650
     10.8640000    787.0044610
     10.8650000    787.0755440
     10.8660000    787.1468430
     10.8670000    787.2178780
     10.8680000    787.2890410
     10.8690000    787.3601320
     10.8700000    787.4316500
     10.8710000    787.5025590
     10.8720000    787.5734060
     10.8730000    787.6446640
     10.8740000    787.7161190
     10.8750000    787.7876520
     10.8760000    787.8588210
     10.8770000    787.9298650
     10.8780000    788.0008940
     10.8790000    788.0720740
     10.8800000    788.1436530
     10.8810000    788.2148290
     10.8820000    788.2858270
     10.8830000    788.3574500
     10.8840000    788.4288080
     10.8850000    788.4998900
     10.8860000    788.5717330
     10.8870000    788.6426520
     10.8880000    788.7137130
     10.8890000    788.7849440
     10.8900000    788.8560150
     10.8910000    788.9272400
     10.8920000    788.9983000
     10.8930000    789.0697780
     10.8940000    789.1411520
     10.8950000    789.2120680
     10.8960000    789.2835940
     10.8970000    789.3546780
     10.8980000    789.4259290
     10.8990000    789.4973600
     10.9000000    789.5683690
     10.9010000    789.6409760
     10.9020000    789.7123780
     10.9030000    789.7839190
     10.9040000    789.8549380
     10.9050000    789.9263320
     10.9060000    789.9975230
     10.9070000    790.0684320
     10.9080000    790.1398520
     10.9090000    790.2111450
     10.9100000    790.2824330
     10.9110000    790.3538230
     10.9120000    790.4252620
     10.9130000    790.4962510
     10.9140000    790.5674640
     10.9150000    790.6387560
     10.9160000    790.7103780
     10.9170000    790.7825280
     10.9180000    790.8533280
     10.9190000    790.9247010
     10.9200000    790.9962300
     10.9210000    791.0674910
     10.9220000    791.1384480
     10.9230000    791.2098550
     10.9240000    791.2810540
     10.9250000    791.3514990
     10.9260000    791.4226070
     10.9270000    791.4934880
     10.9280000    791.5644960
     10.9290000    791.6355170
     10.9300000    791.7067980
     10.9310000    791.7787180
     10.9320000    791.8500690
     10.9330000    791.9214040
     10.9340000    791.9926390
     10.9350000    792.0636800
     10.9360000    792.1348660
     10.9370000    792.2067160
     10.9380000    792.2779950
     10.9390000    792.3492530
     10.9400000    792.4205760
     10.9410000    792.4911690
     10.9420000    792.5623700
     10.9430000    792.6334630
     10.9440000    792.7046460
     10.9450000    792.7767970
     10.9460000    792.8477390
     10.9470000    792.9189570
     10.9480000    792.9906850
     10.9490000    793.0615840
     10.9500000    793.1325840
     10.9510000    793.2038250
     10.9520000    793.2751350
     10.9530000    793.3462490
     10.9540000    793.4177590
     10.9550000    793.4887680
     10.9560000    793.5598300
     10.9570000    793.6315160
     10.9580000    793.7024250
     10.9590000    793.7734410
     10.9600000    793.8451630
     10.9610000    793.9163590
     10.9620000    793.9880560
     10.9630000    794.0594020
     10.9640000    794.1306400
     10.9650000    794.2019610
     10.9660000    794.2736220
     10.9670000    794.3447810
     10.9680000    794.4161890
     10.9690000    794.4871820
     10.9700000    794.5586740
     10.9710000    794.6304320
     10.9720000    794.7018000
     10.9730000    794.7727410
     10.9740000    794.8441420
     10.9750000    794.9155000
     10.9760000    794.9864230
     10.9770000    795.0586880
     10.9780000    795.1299300
     10.9790000    795.2006850
     10.9800000    795.2716190
     10.9810000    795.3426490
     10.9820000    795.4138820
     10.9830000    795.4848340
     10.9840000    795.5560100
     10.9850000    795.6274750
     10.9860000    795.6987090
     10.9870000    795.7711640
     10.9880000    795.8421710
     10.9890000    795.9129850
     10.9900000    795.9844480
     10.9910000    796.0557800
     10.9920000    796.1268700
     10.9930000    796.1980980
     10.9940000    796.2695290
     10.9950000    796.3406360
     10.9960000    796.4116900
     10.9970000    796.4830480
     10.9980000    796.5541580
     10.9990000    796.6256100
     11.0000000    796.6969610
     11.0010000    796.7694150
     11.0020000    796.8408390
     11.0030000    796.9125820
     11.0040000    796.9839150
     11.0050000    797.0554290
     11.0060000    797.1261420
     11.0070000    797.1972510
     11.0080000    797.2684230
     11.0090000    797.3395970
     11.0100000    797.4140940
     11.0110000    797.4848370
     11.0120000    797.5558440
     11.0130000    797.6271720
     11.0140000    797.6986970
     11.0150000    797.7731540
     11.0160000    797.8449240
     11.0170000    797.9161700
     11.0180000    797.9874030
     11.0190000    798.0587690
     11.0200000    798.1302700
     11.0210000    798.2047070
     11.0220000    798.2760730
     11.0230000    798.3464830
     11.0240000    798.4182900
     11.0250000    798.4890220
     11.0260000    798.5605320
     11.0270000    798.6312850
     11.0280000    798.7025400
     11.0290000    798.7743550
     11.0300000    798.8457430
     11.0310000    798.9199760
     11.0320000    798.9929570
     11.0330000    799.0642120
     11.0340000    799.1351990
     11.0350000    799.2061570
     11.0360000    799.2771680
     11.0370000    799.3479290
     11.0380000    799.4190540
     11.0390000    799.4906470
     11.0400000    799.5619750
     11.0410000    799.6333450
     11.0420000    799.7049080
     11.0430000    799.7767370
     11.0440000    799.8481680
     11.0450000    799.9189890
     11.0460000    799.9903550
     11.0470000    800.0615650
     11.0480000    800.1332050
     11.0490000    800.2049120
     11.0500000    800.2756270
     11.0510000    800.3470390
     11.0520000    800.4179570
     11.0530000    800.4891040
     11.0540000    800.5607940
     11.0550000    800.6322460
     11.0560000    800.7038260
     11.0570000    800.7749570
     11.0580000    800.8467080
     11.0590000    800.9174170
     11.0600000    800.9890840
     11.0610000    801.0605470
     11.0620000    801.1318250
     11.0630000    801.2028950
     11.0640000    801.2742340
     11.0650000    801.3455120
     11.0660000    801.4168190
     11.0670000    801.4878420
     11.0680000    801.5592130
     11.0690000    801.6301390
     11.0700000    801.7019900
     11.0710000    801.7730500
     11.0720000    801.8443210
     11.0730000    801.9157880
     11.0740000    801.9871150
     11.0750000    802.0582870
     11.0760000    802.1294910
     11.0770000    802.2005680
     11.0780000    802.2718870
     11.0790000    802.3433050
     11.0800000    802.4142930
     11.0810000    802.4858700
     11.0820000    802.5570280
     11.0830000    802.6283260
     11.0840000    802.6994560
     11.0850000    802.7720200
     11.0860000    802.8452050
     11.0870000    802.9168480
     11.0880000    802.9884770
     11.0890000    803.0600070
     11.0900000    803.1314820
     11.0910000    803.2025830
     11.0920000    803.2738420
     11.0930000    803.3451480
     11.0940000    803.4163650
     11.0950000    803.4872080
     11.0960000    803.5583830
     11.0970000    803.6295800
     11.0980000    803.7014290
     11.0990000    803.7728270
     11.1000000    803.8443140
     11.1010000    803.9195570
     11.1020000    803.9912170
     11.1030000    804.0622280
     11.1040000    804.1337190
     11.1050000    804.2049470
     11.1060000    804.2793690
     11.1070000    804.3504720
     11.1080000    804.4217530
     11.1090000    804.4931650
     11.1100000    804.5648440
     11.1110000    804.6358970
     11.1120000    804.7075550
     11.1130000    804.7802420
     11.1140000    804.8510350
     11.1150000    804.9257430
     11.1160000    804.9971240
     11.1170000    805.0685140
     11.1180000    805.1394730
     11.1190000    805.2102760
     11.1200000    805.2815870
     11.1210000    805.3530650
     11.1220000    805.4239030
     11.1230000    805.4956200
     11.1240000    805.5664470
     11.1250000    805.6376770
     11.1260000    805.7087870
     11.1270000    805.7803970
     11.1280000    805.8514730
     11.1290000    805.9225290
     11.1300000    805.9938560
     11.1310000    806.0650370
     11.1320000    806.1361010
     11.1330000    806.2070250
     11.1340000    806.2779960
     11.1350000    806.3498540
     11.1360000    806.4209730
     11.1370000    806.4922260
     11.1380000    806.5635260
     11.1390000    806.6347250
     11.1400000    806.7059270
     11.1410000    806.7778400
     11.1420000    806.8493920
     11.1430000    806.9205870
     11.1440000    806.9918410
     11.1450000    807.0632010
     11.1460000    807.1347750
     11.1470000    807.2063380
     11.1480000    807.2774320
     11.1490000    807.3483340
     11.1500000    807.4193230
     11.1510000    807.4904790
     11.1520000    807.5613030
     11.1530000    807.6330630
     11.1540000    807.7044440
     11.1550000    807.7758340
     11.1560000    807.8469500
     11.1570000    807.9179170
     11.1580000    807.9891960
     11.1590000    808.0603840
     11.1600000    808.1348540
     11.1610000    808.2058800
     11.1620000    808.2773220
     11.1630000    808.3482480
     11.1640000    808.4196790
     11.1650000    808.4907250
     11.1660000    808.5618460
     11.1670000    808.6332460
     11.1680000    808.7046590
     11.1690000    808.7797110
     11.1700000    808.8506570
     11.1710000    808.9222470
     11.1720000    808.9938230
     11.1730000    809.0648860
     11.1740000    809.1363400
     11.1750000    809.2074790
     11.1760000    809.2782170
     11.1770000    809.3491940
     11.1780000    809.4203600
     11.1790000    809.4920540
     11.1800000    809.5635180
     11.1810000    809.6345890
     11.1820000    809.7057520
     11.1830000    809.7771130
     11.1840000    809.8522070
     11.1850000    809.9233940
     11.1860000    809.9944850
     11.1870000    810.0655700
     11.1880000    810.1367770
     11.1890000    810.2080250
     11.1900000    810.2793000
     11.1910000    810.3506910
     11.1920000    810.4217030
     11.1930000    810.4921990
     11.1940000    810.5641410
     11.1950000    810.6351410
     11.1960000    810.7063540
     11.1970000    810.7788680
     11.1980000    810.8500790
     11.1990000    810.9211020
     11.2000000    810.9926720
     11.2010000    811.0649550
     11.2020000    811.1364530
     11.2030000    811.2073060
     11.2040000    811.2791610
     11.2050000    811.3500360
     11.2060000    811.4216250
     11.2070000    811.4927290
     11.2080000    811.5637200
     11.2090000    811.6350380
     11.2100000    811.7062260
     11.2110000    811.7811100
     11.2120000    811.8523510
     11.2130000    811.9233630
     11.2140000    811.9948770
     11.2150000    812.0658110
     11.2160000    812.1366030
     11.2170000    812.2080910
     11.2180000    812.2789380
     11.2190000    812.3497590
     11.2200000    812.4210060
     11.2210000    812.4922480
     11.2220000    812.5633950
     11.2230000    812.6346220
     11.2240000    812.7058480
     11.2250000    812.7767560
     11.2260000    812.8476640
     11.2270000    812.9187060
     11.2280000    812.9895270
     11.2290000    813.0610800
     11.2300000    813.1326120
     11.2310000    813.2034900
     11.2320000    813.2744670
     11.2330000    813.3457400
     11.2340000    813.4199150
     11.2350000    813.4915630
     11.2360000    813.5624240
     11.2370000    813.6339130
     11.2380000    813.7082860
     11.2390000    813.7827800
     11.2400000    813.8540810
     11.2410000    813.9257320
     11.2420000    813.9966830
     11.2430000    814.0684100
     11.2440000    814.1534200
     11.2450000    814.2315150
     11.2460000    814.3189170
     11.2470000    814.4024510
     11.2480000    814.4796630
     11.2490000    814.5583990
     11.2500000    814.6403870
     11.2510000    814.7157660
     11.2520000    814.7901110
     11.2530000    814.8635090
     11.2540000    814.9383340
     11.2550000    815.0119010
     11.2560000    815.0853050
     11.2570000    815.1586790
     11.2580000    815.2314980
     11.2590000    815.3026720
     11.2600000    815.3765620
     11.2610000    815.4488380
     11.2620000    815.5215180
     11.2630000    815.5930410
     11.2640000    815.6670890
     11.2650000    815.7411410
     11.2660000    815.8153340
     11.2670000    815.8909860
     11.2680000    815.9690650
     11.2690000    816.0458540
     11.2700000    816.1170180
     11.2710000    816.1881170
     11.2720000    816.2592890
     11.2730000    816.3367070
     11.2740000    816.4115140
     11.2750000    816.4879360
     11.2760000    816.5662390
     11.2770000    816.6392810
     11.2780000    816.7111030
     11.2790000    816.7876320
     11.2800000    816.8641870
     11.2810000    816.9419510
     11.2820000    817.0199660
     11.2830000    817.0948660
     11.2840000    817.1707570
     11.2850000    817.2463510
     11.2860000    817.3254060
     11.2870000    817.4141060
     11.2880000    817.5426890
     11.2890000    817.6338870
     11.2900000    817.7199660
     11.2910000    817.8053780
     11.2920000    817.8895040
     11.2930000    817.9635870
     11.2940000    818.0350720
     11.2950000    818.1102710
     11.2960000    818.1861120
     11.2970000    818.2592630
     11.2980000    818.3317930
     11.2990000    818.4026160
     11.3000000    818.4744410
     11.3010000    818.5472470
     11.3020000    818.6185610
     11.3030000    818.6900310
     11.3040000    818.7607710
     11.3050000    818.8352760
     11.3060000    818.9066420
     11.3070000    818.9776040
     11.3080000    819.0483540
     11.3090000    819.1193720
     11.3100000    819.1906480
     11.3110000    819.2624500
     11.3120000    819.3332420
     11.3130000    819.4049220
     11.3140000    819.4756230
     11.3150000    819.5466290
     11.3160000    819.6179860
     11.3170000    819.6890730
     11.3180000    819.7605440
     11.3190000    819.8312460
     11.3200000    819.9033130
     11.3210000    819.9766170
     11.3220000    820.0493170
     11.3230000    820.1223240
     11.3240000    820.2088820
     11.3250000    820.2817550
     11.3260000    820.3543150
     11.3270000    820.4270670
     11.3280000    820.5000480
     11.3290000    820.5742900
     11.3300000    820.6504080
     11.3310000    820.7228180
     11.3320000    820.7950600
     11.3330000    820.8690050
     11.3340000    820.9813310
     11.3350000    821.0875910
     11.3360000    821.1802360
     11.3370000    821.2628770
     11.3380000    821.3392190
     11.3390000    821.4127350
     11.3400000    821.4842850
     11.3410000    821.5554950
     11.3420000    821.6267430
     11.3430000    821.6995870
     11.3440000    821.7781880
     11.3450000    821.8544140
     11.3460000    821.9312000
     11.3470000    822.0034760
     11.3480000    822.0743460
     11.3490000    822.1454830
     11.3500000    822.2165280
     11.3510000    822.2875130
     11.3520000    822.3587570
     11.3530000    822.4300870
     11.3540000    822.5021850
     11.3550000    822.5739290
     11.3560000    822.6455670
     11.3570000    822.7165390
     11.3580000    822.7883910
     11.3590000    822.8595160
     11.3600000    822.9354440
     11.3610000    823.0066470
     11.3620000    823.0778090
     11.3630000    823.1486360
     11.3640000    823.2199010
     11.3650000    823.2910930
     11.3660000    823.3626540
     11.3670000    823.4336830
     11.3680000    823.5048870
     11.3690000    823.5761720
     11.3700000    823.6471540
     11.3710000    823.7197010
     11.3720000    823.7910720
     11.3730000    823.8627990
     11.3740000    823.9341100
     11.3750000    824.0084310
     11.3760000    824.0795270
     11.3770000    824.1514810
     11.3780000    824.2226000
     11.3790000    824.2938670
     11.3800000    824.3646100
     11.3810000    824.4360610
     11.3820000    824.5071960
     11.3830000    824.5786660
     11.3840000    824.6494510
     11.3850000    824.7206210
     11.3860000    824.7926340
     11.3870000    824.8633170
     11.3880000    824.9349960
     11.3890000    825.0056700
     11.3900000    825.0768760
     11.3910000    825.1474330
     11.3920000    825.2193030
     11.3930000    825.2904600
     11.3940000    825.3624400
     11.3950000    825.4339130
     11.3960000    825.5048010
     11.3970000    825.5758360
     11.3980000    825.6469360
     11.3990000    825.7179630
     11.4000000    825.7923900
     11.4010000    825.8698920
     11.4020000    825.9410510
     11.4030000    826.0129160
     11.4040000    826.0841780
     11.4050000    826.1556790
     11.4060000    826.2267890
     11.4070000    826.2976490
     11.4080000    826.3688730
     11.4090000    826.4401490
     11.4100000    826.5118570
     11.4110000    826.5833680
     11.4120000    826.6579060
     11.4130000    826.7308860
     11.4140000    826.8024760
     11.4150000    826.8739350
     11.4160000    826.9454210
     11.4170000    827.0166530
     11.4180000    827.0881410
     11.4190000    827.1595560
     11.4200000    827.2308260
     11.4210000    827.3021240
     11.4220000    827.3739430
     11.4230000    827.4448390
     11.4240000    827.5165610
     11.4250000    827.5909060
     11.4260000    827.6623440
     11.4270000    827.7347610
     11.4280000    827.8060010
     11.4290000    827.8774850
     11.4300000    827.9484660
     11.4310000    828.0194890
     11.4320000    828.0907330
     11.4330000    828.1618890
     11.4340000    828.2331800
     11.4350000    828.3044570
     11.4360000    828.3758060
     11.4370000    828.4468090
     11.4380000    828.5191770
     11.4390000    828.5909050
     11.4400000    828.6619990
     11.4410000    828.7336560
     11.4420000    828.8052580
     11.4430000    828.8759960
     11.4440000    828.9481980
     11.4450000    829.0194270
     11.4460000    829.0909840
     11.4470000    829.1617540
     11.4480000    829.2333860
     11.4490000    829.3044990
     11.4500000    829.3757830
     11.4510000    829.4467110
     11.4520000    829.5180080
     11.4530000    829.5894600
     11.4540000    829.6608810
     11.4550000    829.7333270
     11.4560000    829.8044220
     11.4570000    829.8758150
     11.4580000    829.9464940
     11.4590000    830.0179920
     11.4600000    830.0892310
     11.4610000    830.1612780
     11.4620000    830.2329220
     11.4630000    830.3040530
     11.4640000    830.3751220
     11.4650000    830.4464270
     11.4660000    830.5177180
     11.4670000    830.5887500
     11.4680000    830.6600800
     11.4690000    830.7312970
     11.4700000    830.8023260
     11.4710000    830.8733340
     11.4720000    830.9448010
     11.4730000    831.0161870
     11.4740000    831.0872730
     11.4750000    831.1586510
     11.4760000    831.2297310
     11.4770000    831.3008740
     11.4780000    831.3723660
     11.4790000    831.4436140
     11.4800000    831.5148730
     11.4810000    831.5861190
     11.4820000    831.6571420
     11.4830000    831.7288930
     11.4840000    831.8012320
     11.4850000    831.8741980
     11.4860000    831.9456590
     11.4870000    832.0170040
     11.4880000    832.0882500
     11.4890000    832.1600510
     11.4900000    832.2313970
     11.4910000    832.3021620
     11.4920000    832.3732570
     11.4930000    832.4441540
     11.4940000    832.5150560
     11.4950000    832.5862570
     11.4960000    832.6575240
     11.4970000    832.7311510
     11.4980000    832.8027650
     11.4990000    832.8737620
     11.5000000    832.9453100
     11.5010000    833.0178070
     11.5020000    833.0893460
     11.5030000    833.1601420
     11.5040000    833.2312580
     11.5050000    833.3024850
     11.5060000    833.3731900
     11.5070000    833.4441640
     11.5080000    833.5149950
     11.5090000    833.5862370
     11.5100000    833.6572030
     11.5110000    833.7284990
     11.5120000    833.7992950
     11.5130000    833.8703730
     11.5140000    833.9416530
     11.5150000    834.0125480
     11.5160000    834.0836510
     11.5170000    834.1551660
     11.5180000    834.2260270
     11.5190000    834.2971490
     11.5200000    834.3682230
     11.5210000    834.4395700
     11.5220000    834.5108750
     11.5230000    834.5819040
     11.5240000    834.6533340
     11.5250000    834.7246560
     11.5260000    834.7967070
     11.5270000    834.8677340
     11.5280000    834.9390010
     11.5290000    835.0097980
     11.5300000    835.0810750
     11.5310000    835.1521590
     11.5320000    835.2261260
     11.5330000    835.2970730
     11.5340000    835.3684010
     11.5350000    835.4391730
     11.5360000    835.5104070
     11.5370000    835.5812350
     11.5380000    835.6519850
     11.5390000    835.7238660
     11.5400000    835.7947460
     11.5410000    835.8660350
     11.5420000    835.9372830
     11.5430000    836.0088530
     11.5440000    836.0798010
     11.5450000    836.1507660
     11.5460000    836.2224690
     11.5470000    836.2936830
     11.5480000    836.3650730
     11.5490000    836.4359450
     11.5500000    836.5073470
     11.5510000    836.5811500
     11.5520000    836.6526680
     11.5530000    836.7238570
     11.5540000    836.8002070
     11.5550000    836.8715600
     11.5560000    836.9428030
     11.5570000    837.0135820
     11.5580000    837.0846460
     11.5590000    837.1554670
     11.5600000    837.2270130
     11.5610000    837.2980420
     11.5620000    837.3689550
     11.5630000    837.4401920
     11.5640000    837.5112460
     11.5650000    837.5825980
     11.5660000    837.6542230
     11.5670000    837.7254540
     11.5680000    837.7964660
     11.5690000    837.8676670
     11.5700000    837.9391010
     11.5710000    838.0098000
     11.5720000    838.0812890
     11.5730000    838.1524570
     11.5740000    838.2244710
     11.5750000    838.2956010
     11.5760000    838.3664450
     11.5770000    838.4381550
     11.5780000    838.5088570
     11.5790000    838.5797830
     11.5800000    838.6506840
     11.5810000    838.7236030
     11.5820000    838.7951110
     11.5830000    838.8662330
     11.5840000    838.9376580
     11.5850000    839.0087740
     11.5860000    839.0797800
     11.5870000    839.1507240
     11.5880000    839.2220870
     11.5890000    839.2930460
     11.5900000    839.3643370
     11.5910000    839.4350740
     11.5920000    839.5065030
     11.5930000    839.5781770
     11.5940000    839.6492350
     11.5950000    839.7203850
     11.5960000    839.7913410
     11.5970000    839.8630070
     11.5980000    839.9342400
     11.5990000    840.0057400
     11.6000000    840.0764620
     11.6010000    840.1491950
     11.6020000    840.2211830
     11.6030000    840.2953520
     11.6040000    840.3664440
     11.6050000    840.4375650
     11.6060000    840.5087780
     11.6070000    840.5796690
     11.6080000    840.6508590
     11.6090000    840.7215180
     11.6100000    840.7965310
     11.6110000    840.8674680
     11.6120000    840.9387220
     11.6130000    841.0111680
     11.6140000    841.0824210
     11.6150000    841.1538600
     11.6160000    841.2245970
     11.6170000    841.2960580
     11.6180000    841.3676040
     11.6190000    841.4386850
     11.6200000    841.5095260
     11.6210000    841.5808300
     11.6220000    841.6521240
     11.6230000    841.7228770
     11.6240000    841.7943110
     11.6250000    841.8653520
     11.6260000    841.9364260
     11.6270000    842.0071550
     11.6280000    842.0785450
     11.6290000    842.1497200
     11.6300000    842.2206530
     11.6310000    842.2916180
     11.6320000    842.3662380
     11.6330000    842.4370040
     11.6340000    842.5084350
     11.6350000    842.5796040
     11.6360000    842.6509140
     11.6370000    842.7227030
     11.6380000    842.7940700
     11.6390000    842.8653280
     11.6400000    842.9368150
     11.6410000    843.0077020
     11.6420000    843.0787850
     11.6430000    843.1498540
     11.6440000    843.2208680
     11.6450000    843.2918360
     11.6460000    843.3632300
     11.6470000    843.4344600
     11.6480000    843.5088560
     11.6490000    843.5802150
     11.6500000    843.6514620
     11.6510000    843.7259830
     11.6520000    843.7971020
     11.6530000    843.8684580
     11.6540000    843.9395480
     11.6550000    844.0110390
     11.6560000    844.0812760
     11.6570000    844.1527400
     11.6580000    844.2240370
     11.6590000    844.2949830
     11.6600000    844.3659460
     11.6610000    844.4399530
     11.6620000    844.5113030
     11.6630000    844.5823900
     11.6640000    844.6537000
     11.6650000    844.7246860
     11.6660000    844.7956150
     11.6670000    844.8673440
     11.6680000    844.9384820
     11.6690000    845.0100600
     11.6700000    845.0814720
     11.6710000    845.1525880
     11.6720000    845.2237890
     11.6730000    845.2950340
     11.6740000    845.3664820
     11.6750000    845.4376620
     11.6760000    845.5088260
     11.6770000    845.5796450
     11.6780000    845.6512770
     11.6790000    845.7225710
     11.6800000    845.7940710
     11.6810000    845.8649700
     11.6820000    845.9368470
     11.6830000    846.0083720
     11.6840000    846.0793050
     11.6850000    846.1503560
     11.6860000    846.2216160
     11.6870000    846.2924750
     11.6880000    846.3635000
     11.6890000    846.4348700
     11.6900000    846.5057640
     11.6910000    846.5769200
     11.6920000    846.6486060
     11.6930000    846.7204600
     11.6940000    846.7918630
     11.6950000    846.8628640
     11.6960000    846.9344630
     11.6970000    847.0056190
     11.6980000    847.0769760
     11.6990000    847.1480860
     11.7000000    847.2195210
     11.7010000    847.2918130
     11.7020000    847.3633900
     11.7030000    847.4342990
     11.7040000    847.5058490
     11.7050000    847.5772810
     11.7060000    847.6483850
     11.7070000    847.7198680
     11.7080000    847.7947940
     11.7090000    847.8657080
     11.7100000    847.9368020
     11.7110000    848.0079530
     11.7120000    848.0790170
     11.7130000    848.1498740
     11.7140000    848.2211520
     11.7150000    848.2919700
     11.7160000    848.3637910
     11.7170000    848.4347760
     11.7180000    848.5061610
     11.7190000    848.5772980
     11.7200000    848.6487700
     11.7210000    848.7200450
     11.7220000    848.7913640
     11.7230000    848.8629670
     11.7240000    848.9340290
     11.7250000    849.0052250
     11.7260000    849.0759350
     11.7270000    849.1470870
     11.7280000    849.2173770
     11.7290000    849.2886180
     11.7300000    849.3601350
     11.7310000    849.4314040
     11.7320000    849.5028490
     11.7330000    849.5740230
     11.7340000    849.6444550
     11.7350000    849.7156000
     11.7360000    849.7866160
     11.7370000    849.8579580
     11.7380000    849.9291420
     11.7390000    849.9999480
     11.7400000    850.0709220
     11.7410000    850.1421140
     11.7420000    850.2136210
     11.7430000    850.2849690
     11.7440000    850.3563060
     11.7450000    850.4276920
     11.7460000    850.4991490
     11.7470000    850.5703470
     11.7480000    850.6414360
     11.7490000    850.7129560
     11.7500000    850.7840520
     11.7510000    850.8552390
     11.7520000    850.9263350
     11.7530000    850.9975970
     11.7540000    851.0686390
     11.7550000    851.1398850
     11.7560000    851.2111340
     11.7570000    851.2819570
     11.7580000    851.3538400
     11.7590000    851.4252440
     11.7600000    851.4964670
     11.7610000    851.5682010
     11.7620000    851.6396510
     11.7630000    851.7112530
     11.7640000    851.7826390
     11.7650000    851.8547370
     11.7660000    851.9265480
     11.7670000    852.0011830
     11.7680000    852.0720560
     11.7690000    852.1435580
     11.7700000    852.2146420
     11.7710000    852.2855950
     11.7720000    852.3568640
     11.7730000    852.4278960
     11.7740000    852.4990970
     11.7750000    852.5699850
     11.7760000    852.6413990
     11.7770000    852.7140810
     11.7780000    852.7857640
     11.7790000    852.8573800
     11.7800000    852.9283080
     11.7810000    852.9999600
     11.7820000    853.0704170
     11.7830000    853.1417890
     11.7840000    853.2126940
     11.7850000    853.2842020
     11.7860000    853.3550150
     11.7870000    853.4261820
     11.7880000    853.4972020
     11.7890000    853.5685570
     11.7900000    853.6398180
     11.7910000    853.7111050
     11.7920000    853.7825200
     11.7930000    853.8543880
     11.7940000    853.9255050
     11.7950000    853.9971320
     11.7960000    854.0684830
     11.7970000    854.1398870
     11.7980000    854.2113340
     11.7990000    854.2828510
     11.8000000    854.3536550
     11.8010000    854.4276120
     11.8020000    854.4988060
     11.8030000    854.5696880
     11.8040000    854.6411740
     11.8050000    854.7126290
     11.8060000    854.7838820
     11.8070000    854.8548130
     11.8080000    854.9265740
     11.8090000    854.9975690
     11.8100000    855.0684680
     11.8110000    855.1399090
     11.8120000    855.2109350
     11.8130000    855.2823140
     11.8140000    855.3532540
     11.8150000    855.4248470
     11.8160000    855.4957560
     11.8170000    855.5668700
     11.8180000    855.6379010
     11.8190000    855.7094220
     11.8200000    855.7810360
     11.8210000    855.8520230
     11.8220000    855.9236060
     11.8230000    855.9947110
     11.8240000    856.0659800
     11.8250000    856.1370800
     11.8260000    856.2082990
     11.8270000    856.2795730
     11.8280000    856.3505530
     11.8290000    856.4220310
     11.8300000    856.4927880
     11.8310000    856.5642130
     11.8320000    856.6353200
     11.8330000    856.7084620
     11.8340000    856.7793510
     11.8350000    856.8506870
     11.8360000    856.9219510
     11.8370000    856.9930300
     11.8380000    857.0644550
     11.8390000    857.1360660
     11.8400000    857.2074240
     11.8410000    857.2786420
     11.8420000    857.3504140
     11.8430000    857.4211620
     11.8440000    857.4927120
     11.8450000    857.5640630
     11.8460000    857.6347330
     11.8470000    857.7056840
     11.8480000    857.7770090
     11.8490000    857.8476450
     11.8500000    857.9192450
     11.8510000    857.9903020
     11.8520000    858.0617860
     11.8530000    858.1333900
     11.8540000    858.2048160
     11.8550000    858.2762800
     11.8560000    858.3470440
     11.8570000    858.4186910
     11.8580000    858.4900860
     11.8590000    858.5610630
     11.8600000    858.6321690
     11.8610000    858.7037340
     11.8620000    858.7783950
     11.8630000    858.8498060
     11.8640000    858.9214740
     11.8650000    858.9931050
     11.8660000    859.0644540
     11.8670000    859.1356650
     11.8680000    859.2067890
     11.8690000    859.2782350
     11.8700000    859.3498160
     11.8710000    859.4209830
     11.8720000    859.4920450
     11.8730000    859.5633650
     11.8740000    859.6346760
     11.8750000    859.7068960
     11.8760000    859.7797010
     11.8770000    859.8508720
     11.8780000    859.9219770
     11.8790000    859.9932330
     11.8800000    860.0641170
     11.8810000    860.1355520
     11.8820000    860.2064050
     11.8830000    860.2779340
     11.8840000    860.3488630
     11.8850000    860.4200860
     11.8860000    860.4911260
     11.8870000    860.5628140
     11.8880000    860.6343070
     11.8890000    860.7058320
     11.8900000    860.7770070
     11.8910000    860.8487000
     11.8920000    860.9201640
     11.8930000    860.9910130
     11.8940000    861.0621330
     11.8950000    861.1338870
     11.8960000    861.2051980
     11.8970000    861.2796490
     11.8980000    861.3514890
     11.8990000    861.4226620
     11.9000000    861.4943770
     11.9010000    861.5666920
     11.9020000    861.6380250
     11.9030000    861.7096390
     11.9040000    861.7808280
     11.9050000    861.8518860
     11.9060000    861.9229410
     11.9070000    861.9942790
     11.9080000    862.0652740
     11.9090000    862.1363780
     11.9100000    862.2081360
     11.9110000    862.2797300
     11.9120000    862.3510600
     11.9130000    862.4224870
     11.9140000    862.4940490
     11.9150000    862.5654710
     11.9160000    862.6363740
     11.9170000    862.7073560
     11.9180000    862.7786230
     11.9190000    862.8492740
     11.9200000    862.9236760
     11.9210000    862.9944770
     11.9220000    863.0658670
     11.9230000    863.1371410
     11.9240000    863.2082910
     11.9250000    863.2794300
     11.9260000    863.3503900
     11.9270000    863.4215540
     11.9280000    863.4929150
     11.9290000    863.5644180
     11.9300000    863.6357250
     11.9310000    863.7072100
     11.9320000    863.7786520
     11.9330000    863.8495660
     11.9340000    863.9210430
     11.9350000    863.9917480
     11.9360000    864.0629850
     11.9370000    864.1347540
     11.9380000    864.2057090
     11.9390000    864.2770650
     11.9400000    864.3479010
     11.9410000    864.4190940
     11.9420000    864.4897810
     11.9430000    864.5617020
     11.9440000    864.6329320
     11.9450000    864.7058640
     11.9460000    864.7768270
     11.9470000    864.8484700
     11.9480000    864.9200530
     11.9490000    864.9915210
     11.9500000    865.0628930
     11.9510000    865.1343850
     11.9520000    865.2055210
     11.9530000    865.2764980
     11.9540000    865.3478320
     11.9550000    865.4192900
     11.9560000    865.4905980
     11.9570000    865.5615640
     11.9580000    865.6329100
     11.9590000    865.7038730
     11.9600000    865.7753560
     11.9610000    865.8468840
     11.9620000    865.9183300
     11.9630000    865.9893700
     11.9640000    866.0604970
     11.9650000    866.1322170
     11.9660000    866.2031740
     11.9670000    866.2745740
     11.9680000    866.3458090
     11.9690000    866.4166070
     11.9700000    866.4876900
     11.9710000    866.5591680
     11.9720000    866.6300800
     11.9730000    866.7033180
     11.9740000    866.7750580
     11.9750000    866.8460250
     11.9760000    866.9175420
     11.9770000    866.9885640
     11.9780000    867.0596150
     11.9790000    867.1309450
     11.9800000    867.2024120
     11.9810000    867.2739720
     11.9820000    867.3454620
     11.9830000    867.4166070
     11.9840000    867.4874530
     11.9850000    867.5587410
     11.9860000    867.6303660
     11.9870000    867.7015130
     11.9880000    867.7730250
     11.9890000    867.8438250
     11.9900000    867.9150520
     11.9910000    867.9866330
     11.9920000    868.0579120
     11.9930000    868.1290200
     11.9940000    868.1998160
     11.9950000    868.2718360
     11.9960000    868.3430030
     11.9970000    868.4143230
     11.9980000    868.4859750
     11.9990000    868.5570440
     12.0000000    868.6284920
     12.0010000    868.7081470
     12.0020000    868.7797330
     12.0030000    868.8508830
     12.0040000    868.9223030
     12.0050000    868.9931740
     12.0060000    869.0639560
     12.0070000    869.1354580
     12.0080000    869.2066400
     12.0090000    869.2779050
     12.0100000    869.3491220
     12.0110000    869.4203020
     12.0120000    869.4913400
     12.0130000    869.5630340
     12.0140000    869.6339140
     12.0150000    869.7055650
     12.0160000    869.7768470
     12.0170000    869.8479700
     12.0180000    869.9191910
     12.0190000    869.9904050
     12.0200000    870.0618980
     12.0210000    870.1327360
     12.0220000    870.2040210
     12.0230000    870.2758760
     12.0240000    870.3470980
     12.0250000    870.4184520
     12.0260000    870.4896110
     12.0270000    870.5605790
     12.0280000    870.6319670
     12.0290000    870.7047130
     12.0300000    870.7766730
     12.0310000    870.8482960
     12.0320000    870.9195110
     12.0330000    870.9907290
     12.0340000    871.0623580
     12.0350000    871.1333770
     12.0360000    871.2047840
     12.0370000    871.2760760
     12.0380000    871.3473600
     12.0390000    871.4185110
     12.0400000    871.4894290
     12.0410000    871.5609770
     12.0420000    871.6324900
     12.0430000    871.7037950
     12.0440000    871.7753170
     12.0450000    871.8469420
     12.0460000    871.9185810
     12.0470000    871.9901230
     12.0480000    872.0613160
     12.0490000    872.1320960
     12.0500000    872.2032440
     12.0510000    872.2745500
     12.0520000    872.3457610
     12.0530000    872.4166800
     12.0540000    872.4879140
     12.0550000    872.5592310
     12.0560000    872.6306010
     12.0570000    872.7018850
     12.0580000    872.7732620
     12.0590000    872.8446750
     12.0600000    872.9159390
     12.0610000    872.9871070
     12.0620000    873.0588290
     12.0630000    873.1301940
     12.0640000    873.2014990
     12.0650000    873.2729380
     12.0660000    873.3441750
     12.0670000    873.4152070
     12.0680000    873.4865890
     12.0690000    873.5575580
     12.0700000    873.6291260
     12.0710000    873.7008250
     12.0720000    873.7718820
     12.0730000    873.8432030
     12.0740000    873.9151270
     12.0750000    873.9863260
     12.0760000    874.0571400
     12.0770000    874.1289520
     12.0780000    874.1998440
     12.0790000    874.2710720
     12.0800000    874.3425830
     12.0810000    874.4134590
     12.0820000    874.4851220
     12.0830000    874.5564440
     12.0840000    874.6280800
     12.0850000    874.6996400
     12.0860000    874.7709200
     12.0870000    874.8421310
     12.0880000    874.9138100
     12.0890000    874.9850580
     12.0900000    875.0557900
     12.0910000    875.1270950
     12.0920000    875.1987330
     12.0930000    875.2700270
     12.0940000    875.3412800
     12.0950000    875.4123920
     12.0960000    875.4839210
     12.0970000    875.5551280
     12.0980000    875.6267920
     12.0990000    875.6983800
     12.1000000    875.7697630
     12.1010000    875.8418050
     12.1020000    875.9135830
     12.1030000    875.9847790
     12.1040000    876.0559350
     12.1050000    876.1275010
     12.1060000    876.1986510
     12.1070000    876.2696440
     12.1080000    876.3406680
     12.1090000    876.4121210
     12.1100000    876.4831700
     12.1110000    876.5542560
     12.1120000    876.6255930
     12.1130000    876.6981820
     12.1140000    876.7700000
     12.1150000    876.8438460
     12.1160000    876.9163850
     12.1170000    876.9881510
     12.1180000    877.0588190
     12.1190000    877.1298630
     12.1200000    877.2014200
     12.1210000    877.2724050
     12.1220000    877.3437220
     12.1230000    877.4152360
     12.1240000    877.4862320
     12.1250000    877.5578070
     12.1260000    877.6288810
     12.1270000    877.7005650
     12.1280000    877.7713900
     12.1290000    877.8423950
     12.1300000    877.9138590
     12.1310000    877.9852640
     12.1320000    878.0560660
     12.1330000    878.1274550
     12.1340000    878.1989760
     12.1350000    878.2703430
     12.1360000    878.3416980
     12.1370000    878.4125830
     12.1380000    878.4842880
     12.1390000    878.5552540
     12.1400000    878.6261570
     12.1410000    878.6976600
     12.1420000    878.7690180
     12.1430000    878.8402980
     12.1440000    878.9116120
     12.1450000    878.9829300
     12.1460000    879.0541830
     12.1470000    879.1255990
     12.1480000    879.1967880
     12.1490000    879.2678720
     12.1500000    879.3391910
     12.1510000    879.4103290
     12.1520000    879.4817250
     12.1530000    879.5529320
     12.1540000    879.6242930
     12.1550000    879.6957770
     12.1560000    879.7673890
     12.1570000    879.8385430
     12.1580000    879.9099260
     12.1590000    879.9809930
     12.1600000    880.0523850
     12.1610000    880.1238940
     12.1620000    880.1952730
     12.1630000    880.2664520
     12.1640000    880.3380010
     12.1650000    880.4092960
     12.1660000    880.4802730
     12.1670000    880.5518350
     12.1680000    880.6231890
     12.1690000    880.6956810
     12.1700000    880.7670720
     12.1710000    880.8384860
     12.1720000    880.9098060
     12.1730000    880.9808760
     12.1740000    881.0524950
     12.1750000    881.1239100
     12.1760000    881.1949910
     12.1770000    881.2661340
     12.1780000    881.3374460
     12.1790000    881.4092320
     12.1800000    881.4803630
     12.1810000    881.5517230
     12.1820000    881.6232790
     12.1830000    881.6940280
     12.1840000    881.7655290
     12.1850000    881.8370220
     12.1860000    881.9081390
     12.1870000    881.9794370
     12.1880000    882.0503200
     12.1890000    882.1212690
     12.1900000    882.1923890
     12.1910000    882.2636700
     12.1920000    882.3350830
     12.1930000    882.4067240
     12.1940000    882.4781960
     12.1950000    882.5498030
     12.1960000    882.6213990
     12.1970000    882.6931850
     12.1980000    882.7649400
     12.1990000    882.8360190
     12.2000000    882.9075810
     12.2010000    882.9837800
     12.2020000    883.0554380
     12.2030000    883.1266060
     12.2040000    883.1985710
     12.2050000    883.2696500
     12.2060000    883.3406730
     12.2070000    883.4117400
     12.2080000    883.4830640
     12.2090000    883.5543570
     12.2100000    883.6255380
     12.2110000    883.6967710
     12.2120000    883.7682000
     12.2130000    883.8394870
     12.2140000    883.9103250
     12.2150000    883.9820370
     12.2160000    884.0530690
     12.2170000    884.1239530
     12.2180000    884.1954590
     12.2190000    884.2667880
     12.2200000    884.3379900
     12.2210000    884.4091530
     12.2220000    884.4803510
     12.2230000    884.5536490
     12.2240000    884.6261070
     12.2250000    884.6982420
     12.2260000    884.7692050
     12.2270000    884.8401810
     12.2280000    884.9119520
     12.2290000    884.9830030
     12.2300000    885.0542270
     12.2310000    885.1259480
     12.2320000    885.1981210
     12.2330000    885.2693160
     12.2340000    885.3405890
     12.2350000    885.4114270
     12.2360000    885.4826110
     12.2370000    885.5539800
     12.2380000    885.6250010
     12.2390000    885.6967960
     12.2400000    885.7681370
     12.2410000    885.8391400
     12.2420000    885.9106270
     12.2430000    885.9811110
     12.2440000    886.0526250
     12.2450000    886.1244490
     12.2460000    886.1954130
     12.2470000    886.2664080
     12.2480000    886.3377910
     12.2490000    886.4091060
     12.2500000    886.4802380
     12.2510000    886.5512160
     12.2520000    886.6225840
     12.2530000    886.6935870
     12.2540000    886.7649430
     12.2550000    886.8360170
     12.2560000    886.9072900
     12.2570000    886.9787220
     12.2580000    887.0501400
     12.2590000    887.1211610
     12.2600000    887.1924240
     12.2610000    887.2637030
     12.2620000    887.3347750
     12.2630000    887.4055140
     12.2640000    887.4767930
     12.2650000    887.5483380
     12.2660000    887.6194480
     12.2670000    887.6912260
     12.2680000    887.7621770
     12.2690000    887.8335010
     12.2700000    887.9048000
     12.2710000    887.9761170
     12.2720000    888.0470350
     12.2730000    888.1183870
     12.2740000    888.1894410
     12.2750000    888.2604930
     12.2760000    888.3316860
     12.2770000    888.4028900
     12.2780000    888.4740460
     12.2790000    888.5452390
     12.2800000    888.6170950
     12.2810000    888.6887330
     12.2820000    888.7600940
     12.2830000    888.8317350
     12.2840000    888.9028470
     12.2850000    888.9744630
     12.2860000    889.0454980
     12.2870000    889.1164940
     12.2880000    889.1885940
     12.2890000    889.2596520
     12.2900000    889.3308610
     12.2910000    889.4022610
     12.2920000    889.4740660
     12.2930000    889.5453180
     12.2940000    889.6167490
     12.2950000    889.6881610
     12.2960000    889.7612060
     12.2970000    889.8341850
     12.2980000    889.9069430
     12.2990000    889.9779430
     12.3000000    890.0490570
     12.3010000    890.1265910
     12.3020000    890.2010520
     12.3030000    890.2738200
     12.3040000    890.3469080
     12.3050000    890.4197430
     12.3060000    890.4948970
     12.3070000    890.5666330
     12.3080000    890.6400050
     12.3090000    890.7111970
     12.3100000    890.7825520
     12.3110000    890.8539310
     12.3120000    890.9255690
     12.3130000    890.9962900
     12.3140000    891.0676020
     12.3150000    891.1397350
     12.3160000    891.2107350
     12.3170000    891.2820970
     12.3180000    891.3533410
     12.3190000    891.4246810
     12.3200000    891.4960260
     12.3210000    891.5673440
     12.3220000    891.6384510
     12.3230000    891.7094960
     12.3240000    891.7813040
     12.3250000    891.8523980
     12.3260000    891.9236650
     12.3270000    891.9951740
     12.3280000    892.0659280
     12.3290000    892.1375500
     12.3300000    892.2081300
     12.3310000    892.2795610
     12.3320000    892.3505680
     12.3330000    892.4218130
     12.3340000    892.4935270
     12.3350000    892.5648750
     12.3360000    892.6377940
     12.3370000    892.7087690
     12.3380000    892.7806040
     12.3390000    892.8515870
     12.3400000    892.9230480
     12.3410000    892.9946330
     12.3420000    893.0656290
     12.3430000    893.1371520
     12.3440000    893.2090440
     12.3450000    893.2801210
     12.3460000    893.3513280
     12.3470000    893.4224030
     12.3480000    893.4937880
     12.3490000    893.5650180
     12.3500000    893.6360100
     12.3510000    893.7076450
     12.3520000    893.7789790
     12.3530000    893.8498780
     12.3540000    893.9215880
     12.3550000    893.9924050
     12.3560000    894.0634180
     12.3570000    894.1351890
     12.3580000    894.2065520
     12.3590000    894.2778190
     12.3600000    894.3494060
     12.3610000    894.4209850
     12.3620000    894.4914240
     12.3630000    894.5642650
     12.3640000    894.6373140
     12.3650000    894.7098120
     12.3660000    894.7812320
     12.3670000    894.8523250
     12.3680000    894.9239960
     12.3690000    894.9949780
     12.3700000    895.0661850
     12.3710000    895.1513970
     12.3720000    895.2278890
     12.3730000    895.2995770
     12.3740000    895.3705970
     12.3750000    895.4419330
     12.3760000    895.5131350
     12.3770000    895.5926090
     12.3780000    895.6762080
     12.3790000    895.7476190
     12.3800000    895.8189640
     12.3810000    895.8908780
     12.3820000    895.9649910
     12.3830000    896.0538290
     12.3840000    896.1307150
     12.3850000    896.2019370
     12.3860000    896.2728600
     12.3870000    896.3438140
     12.3880000    896.4158760
     12.3890000    896.4871930
     12.3900000    896.5581340
     12.3910000    896.6293020
     12.3920000    896.7006150
     12.3930000    896.7722310
     12.3940000    896.8432770
     12.3950000    896.9142610
     12.3960000    896.9854810
     12.3970000    897.0563920
     12.3980000    897.1276780
     12.3990000    897.1993120
     12.4000000    897.2718270
     12.4010000    897.3458170
     12.4020000    897.4186590
     12.4030000    897.4912620
     12.4040000    897.5638720
     12.4050000    897.6348750
     12.4060000    897.7209570
     12.4070000    897.7964900
     12.4080000    897.8689120
     12.4090000    897.9413350
     12.4100000    898.0140020
     12.4110000    898.0872230
     12.4120000    898.1608100
     12.4130000    898.2322050
     12.4140000    898.3041860
     12.4150000    898.3752480
     12.4160000    898.4465750
     12.4170000    898.5188760
     12.4180000    898.5928150
     12.4190000    898.6751190
     12.4200000    898.7516620
     12.4210000    898.8256890
     12.4220000    898.9028150
     12.4230000    898.9735390
     12.4240000    899.0474740
     12.4250000    899.1226020
     12.4260000    899.1938710
     12.4270000    899.2665360
     12.4280000    899.3394900
     12.4290000    899.4099450
     12.4300000    899.4843120
     12.4310000    899.5593090
     12.4320000    899.6352560
     12.4330000    899.7111030
     12.4340000    899.7863150
     12.4350000    899.8624660
     12.4360000    899.9371570
     12.4370000    900.0105460
     12.4380000    900.0818450
     12.4390000    900.1534970
     12.4400000    900.2250690
     12.4410000    900.2964320
     12.4420000    900.3677370
     12.4430000    900.4384620
     12.4440000    900.5100900
     12.4450000    900.5810410
     12.4460000    900.6523120
     12.4470000    900.7255210
     12.4480000    900.7967790
     12.4490000    900.8679370
     12.4500000    900.9397480
     12.4510000    901.0111570
     12.4520000    901.0826000
     12.4530000    901.1540110
     12.4540000    901.2253430
     12.4550000    901.2967450
     12.4560000    901.3674470
     12.4570000    901.4388930
     12.4580000    901.5180070
     12.4590000    901.6393420
     12.4600000    901.7165740
     12.4610000    901.8022690
     12.4620000    901.8791680
     12.4630000    901.9506160
     12.4640000    902.0224160
     12.4650000    902.0936050
     12.4660000    902.1646780
     12.4670000    902.2442090
     12.4680000    902.3160390
     12.4690000    902.3905170
     12.4700000    902.4614640
     12.4710000    902.5324740
     12.4720000    902.6040130
     12.4730000    902.6753120
     12.4740000    902.7483680
     12.4750000    902.8200960
     12.4760000    902.8912920
     12.4770000    902.9622190
     12.4780000    903.0334220
     12.4790000    903.1053900
     12.4800000    903.1769720
     12.4810000    903.2485850
     12.4820000    903.3198490
     12.4830000    903.3913230
     12.4840000    903.4621500
     12.4850000    903.5336780
     12.4860000    903.6047910
     12.4870000    903.6766250
     12.4880000    903.7476880
     12.4890000    903.8189620
     12.4900000    903.8905320
     12.4910000    903.9625210
     12.4920000    904.0341780
     12.4930000    904.1051490
     12.4940000    904.1764240
     12.4950000    904.2475230
     12.4960000    904.3195340
     12.4970000    904.3907670
     12.4980000    904.4621610
     12.4990000    904.5380450
     12.5000000    904.6113670
     12.5010000    904.6836060
     12.5020000    904.7552410
     12.5030000    904.8266560
     12.5040000    904.8978190
     12.5050000    904.9689650
     12.5060000    905.0398200
     12.5070000    905.1119000
     12.5080000    905.1835260
     12.5090000    905.2548600
     12.5100000    905.3262360
     12.5110000    905.3967940
     12.5120000    905.4681820
     12.5130000    905.5402340
     12.5140000    905.6114970
     12.5150000    905.6828380
     12.5160000    905.7539360
     12.5170000    905.8252440
     12.5180000    905.8965240
     12.5190000    905.9679280
     12.5200000    906.0391370
     12.5210000    906.1102540
     12.5220000    906.1878440
     12.5230000    906.2589110
     12.5240000    906.3317790
     12.5250000    906.4034630
     12.5260000    906.4746600
     12.5270000    906.5456920
     12.5280000    906.6167270
     12.5290000    906.6885680
     12.5300000    906.7711720
     12.5310000    906.8422260
     12.5320000    906.9130470
     12.5330000    906.9841600
     12.5340000    907.0551390
     12.5350000    907.1259310
     12.5360000    907.1972920
     12.5370000    907.2684020
     12.5380000    907.3395790
     12.5390000    907.4111210
     12.5400000    907.4827540
     12.5410000    907.5549300
     12.5420000    907.6264070
     12.5430000    907.6978550
     12.5440000    907.7687650
     12.5450000    907.8401010
     12.5460000    907.9119010
     12.5470000    907.9826970
     12.5480000    908.0541290
     12.5490000    908.1254840
     12.5500000    908.1965110
     12.5510000    908.2680090
     12.5520000    908.3390400
     12.5530000    908.4103200
     12.5540000    908.4816760
     12.5550000    908.5529870
     12.5560000    908.6243400
     12.5570000    908.6960590
     12.5580000    908.7678080
     12.5590000    908.8385880
     12.5600000    908.9101610
     12.5610000    908.9815920
     12.5620000    909.0522740
     12.5630000    909.1243320
     12.5640000    909.1951920
     12.5650000    909.2664040
     12.5660000    909.3380880
     12.5670000    909.4089410
     12.5680000    909.4802240
     12.5690000    909.5517040
     12.5700000    909.6226070
     12.5710000    909.6939340
     12.5720000    909.7652800
     12.5730000    909.8367760
     12.5740000    909.9086720
     12.5750000    909.9800350
     12.5760000    910.0518170
     12.5770000    910.1228420
     12.5780000    910.1937140
     12.5790000    910.2648660
     12.5800000    910.3367560
     12.5810000    910.4081620
     12.5820000    910.4797160
     12.5830000    910.5511050
     12.5840000    910.6218910
     12.5850000    910.6929820
     12.5860000    910.7639160
     12.5870000    910.8350000
     12.5880000    910.9065290
     12.5890000    910.9777560
     12.5900000    911.0486760
     12.5910000    911.1203970
     12.5920000    911.1926700
     12.5930000    911.2641310
     12.5940000    911.3357390
     12.5950000    911.4069940
     12.5960000    911.4782840
     12.5970000    911.5513040
     12.5980000    911.6223660
     12.5990000    911.6939620
     12.6000000    911.7653280
     12.6010000    911.8385150
     12.6020000    911.9098080
     12.6030000    911.9839490
     12.6040000    912.0552530
     12.6050000    912.1334070
     12.6060000    912.2043860
     12.6070000    912.2760810
     12.6080000    912.3485890
     12.6090000    912.4197480
     12.6100000    912.4911820
     12.6110000    912.5628880
     12.6120000    912.6341720
     12.6130000    912.7061950
     12.6140000    912.7778730
     12.6150000    912.8488480
     12.6160000    912.9202650
     12.6170000    912.9908930
     12.6180000    913.0624200
     12.6190000    913.1335510
     12.6200000    913.2046770
     12.6210000    913.2760440
     12.6220000    913.3477990
     12.6230000    913.4193120
     12.6240000    913.4903770
     12.6250000    913.5627900
     12.6260000    913.6340060
     12.6270000    913.7055370
     12.6280000    913.7766950
     12.6290000    913.8483780
     12.6300000    913.9193130
     12.6310000    913.9911730
     12.6320000    914.0624560
     12.6330000    914.1332760
     12.6340000    914.2046770
     12.6350000    914.2753290
     12.6360000    914.3469820
     12.6370000    914.4178880
     12.6380000    914.4894110
     12.6390000    914.5603410
     12.6400000    914.6318420
     12.6410000    914.7032150
     12.6420000    914.7742880
     12.6430000    914.8453550
     12.6440000    914.9170060
     12.6450000    914.9880890
     12.6460000    915.0590400
     12.6470000    915.1301180
     12.6480000    915.2011400
     12.6490000    915.2756160
     12.6500000    915.3467970
     12.6510000    915.4176900
     12.6520000    915.4891280
     12.6530000    915.5599920
     12.6540000    915.6314880
     12.6550000    915.7030720
     12.6560000    915.7745420
     12.6570000    915.8457040
     12.6580000    915.9166390
     12.6590000    915.9880180
     12.6600000    916.0585700
     12.6610000    916.1300580
     12.6620000    916.2009940
     12.6630000    916.2724700
     12.6640000    916.3467380
     12.6650000    916.4177550
     12.6660000    916.4888010
     12.6670000    916.5601290
     12.6680000    916.6311700
     12.6690000    916.7022590
     12.6700000    916.7732150
     12.6710000    916.8443410
     12.6720000    916.9153220
     12.6730000    916.9861690
     12.6740000    917.0576280
     12.6750000    917.1286660
     12.6760000    917.2002510
     12.6770000    917.2707560
     12.6780000    917.3416320
     12.6790000    917.4128000
     12.6800000    917.4840200
     12.6810000    917.5549030
     12.6820000    917.6262990
     12.6830000    917.6976780
     12.6840000    917.7690880
     12.6850000    917.8400790
     12.6860000    917.9113450
     12.6870000    917.9823640
     12.6880000    918.0538280
     12.6890000    918.1246940
     12.6900000    918.1961520
     12.6910000    918.2674350
     12.6920000    918.3386270
     12.6930000    918.4097300
     12.6940000    918.4813750
     12.6950000    918.5524880
     12.6960000    918.6237460
     12.6970000    918.6976700
     12.6980000    918.7718960
     12.6990000    918.8429850
     12.7000000    918.9142340
     12.7010000    918.9901240
     12.7020000    919.0617200
     12.7030000    919.1334010
     12.7040000    919.2045400
     12.7050000    919.2761550
     12.7060000    919.3469580
     12.7070000    919.4184210
     12.7080000    919.4897910
     12.7090000    919.5639460
     12.7100000    919.6355740
     12.7110000    919.7064960
     12.7120000    919.7776430
     12.7130000    919.8493440
     12.7140000    919.9200670
     12.7150000    919.9911510
     12.7160000    920.0621030
     12.7170000    920.1327410
     12.7180000    920.2040360
     12.7190000    920.2750870
     12.7200000    920.3461000
     12.7210000    920.4173680
     12.7220000    920.4883190
     12.7230000    920.5596270
     12.7240000    920.6310610
     12.7250000    920.7078490
     12.7260000    920.7789310
     12.7270000    920.8507680
     12.7280000    920.9218810
     12.7290000    920.9933930
     12.7300000    921.0644100
     12.7310000    921.1387020
     12.7320000    921.2100590
     12.7330000    921.2846660
     12.7340000    921.3553830
     12.7350000    921.4264430
     12.7360000    921.4977790
     12.7370000    921.5689940
     12.7380000    921.6408500
     12.7390000    921.7113420
     12.7400000    921.7832690
     12.7410000    921.8541700
     12.7420000    921.9257320
     12.7430000    921.9968200
     12.7440000    922.0681010
     12.7450000    922.1388670
     12.7460000    922.2100320
     12.7470000    922.2811210
     12.7480000    922.3524090
     12.7490000    922.4235450
     12.7500000    922.4951280
     12.7510000    922.5659660
     12.7520000    922.6390760
     12.7530000    922.7102970
     12.7540000    922.7816820
     12.7550000    922.8525970
     12.7560000    922.9242450
     12.7570000    922.9955280
     12.7580000    923.0666940
     12.7590000    923.1383900
     12.7600000    923.2096970
     12.7610000    923.2810200
     12.7620000    923.3515790
     12.7630000    923.4226760
     12.7640000    923.4937660
     12.7650000    923.5647210
     12.7660000    923.6363520
     12.7670000    923.7080840
     12.7680000    923.7793780
     12.7690000    923.8506180
     12.7700000    923.9216080
     12.7710000    923.9930050
     12.7720000    924.0644700
     12.7730000    924.1353420
     12.7740000    924.2064770
     12.7750000    924.2773440
     12.7760000    924.3488890
     12.7770000    924.4197460
     12.7780000    924.4908550
     12.7790000    924.5619680
     12.7800000    924.6338140
     12.7810000    924.7058050
     12.7820000    924.7769400
     12.7830000    924.8482070
     12.7840000    924.9191600
     12.7850000    924.9905050
     12.7860000    925.0619690
     12.7870000    925.1333570
     12.7880000    925.2046000
     12.7890000    925.2755750
     12.7900000    925.3466350
     12.7910000    925.4174720
     12.7920000    925.4887430
     12.7930000    925.5598300
     12.7940000    925.6306730
     12.7950000    925.7019570
     12.7960000    925.7730030
     12.7970000    925.8444660
     12.7980000    925.9160210
     12.7990000    925.9873570
     12.8000000    926.0584360
     12.8010000    926.1310740
     12.8020000    926.2024290
     12.8030000    926.2733580
     12.8040000    926.3442340
     12.8050000    926.4154260
     12.8060000    926.4901170
     12.8070000    926.5611760
     12.8080000    926.6329180
     12.8090000    926.7039900
     12.8100000    926.7751930
     12.8110000    926.8470890
     12.8120000    926.9177670
     12.8130000    926.9890640
     12.8140000    927.0603320
     12.8150000    927.1314160
     12.8160000    927.2027780
     12.8170000    927.2743050
     12.8180000    927.3447310
     12.8190000    927.4162060
     12.8200000    927.4877980
     12.8210000    927.5587620
     12.8220000    927.6301920
     12.8230000    927.7016440
     12.8240000    927.7726420
     12.8250000    927.8439260
     12.8260000    927.9153160
     12.8270000    927.9858860
     12.8280000    928.0570580
     12.8290000    928.1284980
     12.8300000    928.1999450
     12.8310000    928.2707380
     12.8320000    928.3423990
     12.8330000    928.4132590
     12.8340000    928.4845560
     12.8350000    928.5557670
     12.8360000    928.6280290
     12.8370000    928.7006650
     12.8380000    928.7720580
     12.8390000    928.8432830
     12.8400000    928.9143930
     12.8410000    928.9854770
     12.8420000    929.0567300
     12.8430000    929.1278220
     12.8440000    929.1991270
     12.8450000    929.2703540
     12.8460000    929.3415700
     12.8470000    929.4128080
     12.8480000    929.4839950
     12.8490000    929.5549530
     12.8500000    929.6270020
     12.8510000    929.6978910
     12.8520000    929.7692360
     12.8530000    929.8406120
     12.8540000    929.9121040
     12.8550000    929.9828800
     12.8560000    930.0544640
     12.8570000    930.1276910
     12.8580000    930.1988490
     12.8590000    930.2701870
     12.8600000    930.3415760
     12.8610000    930.4126710
     12.8620000    930.4838860
     12.8630000    930.5548240
     12.8640000    930.6257620
     12.8650000    930.6973870
     12.8660000    930.7683670
     12.8670000    930.8394000
     12.8680000    930.9105260
     12.8690000    930.9819560
     12.8700000    931.0531540
     12.8710000    931.1244070
     12.8720000    931.1953980
     12.8730000    931.2670800
     12.8740000    931.3373550
     12.8750000    931.4089840
     12.8760000    931.4804680
     12.8770000    931.5513320
     12.8780000    931.6230000
     12.8790000    931.6937240
     12.8800000    931.7652870
     12.8810000    931.8362530
     12.8820000    931.9081460
     12.8830000    931.9794820
     12.8840000    932.0505520
     12.8850000    932.1221990
     12.8860000    932.1935660
     12.8870000    932.2644280
     12.8880000    932.3356980
     12.8890000    932.4069120
     12.8900000    932.4780330
     12.8910000    932.5494150
     12.8920000    932.6208270
     12.8930000    932.6917980
     12.8940000    932.7630350
     12.8950000    932.8344920
     12.8960000    932.9055190
     12.8970000    932.9766840
     12.8980000    933.0477170
     12.8990000    933.1185310
     12.9000000    933.1897000
     12.9010000    933.2620180
     12.9020000    933.3332170
     12.9030000    933.4044390
     12.9040000    933.4757780
     12.9050000    933.5468430
     12.9060000    933.6180260
     12.9070000    933.6893060
     12.9080000    933.7603980
     12.9090000    933.8312340
     12.9100000    933.9026400
     12.9110000    933.9736050
     12.9120000    934.0450420
     12.9130000    934.1159490
     12.9140000    934.1873310
     12.9150000    934.2584380
     12.9160000    934.3294330
     12.9170000    934.4004710
     12.9180000    934.4713300
     12.9190000    934.5424920
     12.9200000    934.6154340
     12.9210000    934.6899470
     12.9220000    934.7608640
     12.9230000    934.8317840
     12.9240000    934.9034720
     12.9250000    934.9744730
     12.9260000    935.0456080
     12.9270000    935.1165560
     12.9280000    935.1876650
     12.9290000    935.2589410
     12.9300000    935.3298210
     12.9310000    935.4015660
     12.9320000    935.4728470
     12.9330000    935.5436110
     12.9340000    935.6152020
     12.9350000    935.6862990
     12.9360000    935.7577600
     12.9370000    935.8288150
     12.9380000    935.9003380
     12.9390000    935.9711170
     12.9400000    936.0425920
     12.9410000    936.1138360
     12.9420000    936.1847930
     12.9430000    936.2556030
     12.9440000    936.3269180
     12.9450000    936.3977400
     12.9460000    936.4691920
     12.9470000    936.5407310
     12.9480000    936.6118540
     12.9490000    936.6842430
     12.9500000    936.7552720
     12.9510000    936.8269170
     12.9520000    936.8984680
     12.9530000    936.9698010
     12.9540000    937.0408850
     12.9550000    937.1122180
     12.9560000    937.1831920
     12.9570000    937.2550670
     12.9580000    937.3259580
     12.9590000    937.3969390
     12.9600000    937.4684260
     12.9610000    937.5397260
     12.9620000    937.6106310
     12.9630000    937.6824390
     12.9640000    937.7534480
     12.9650000    937.8246830
     12.9660000    937.8961780
     12.9670000    937.9672680
     12.9680000    938.0388430
     12.9690000    938.1098130
     12.9700000    938.1810850
     12.9710000    938.2523120
     12.9720000    938.3230680
     12.9730000    938.3942270
     12.9740000    938.4654530
     12.9750000    938.5368140
     12.9760000    938.6079350
     12.9770000    938.6792850
     12.9780000    938.7502290
     12.9790000    938.8213820
     12.9800000    938.8929220
     12.9810000    938.9643570
     12.9820000    939.0353350
     12.9830000    939.1063950
     12.9840000    939.1777150
     12.9850000    939.2488630
     12.9860000    939.3199900
     12.9870000    939.3910100
     12.9880000    939.4624460
     12.9890000    939.5329800
     12.9900000    939.6040400
     12.9910000    939.6751490
     12.9920000    939.7459780
     12.9930000    939.8172290
     12.9940000    939.8882290
     12.9950000    939.9599260
     12.9960000    940.0310600
     12.9970000    940.1021560
     12.9980000    940.1736580
     12.9990000    940.2446740
     13.0000000    940.3157190
     13.0010000    940.3886340
     13.0020000    940.4600860
     13.0030000    940.5314270
     13.0040000    940.6028600
     13.0050000    940.6740250
     13.0060000    940.7447840
     13.0070000    940.8162730
     13.0080000    940.8872940
     13.0090000    940.9584120
     13.0100000    941.0298580
     13.0110000    941.1006270
     13.0120000    941.1718490
     13.0130000    941.2425820
     13.0140000    941.3142570
     13.0150000    941.3852810
     13.0160000    941.4563330
     13.0170000    941.5274430
     13.0180000    941.5981260
     13.0190000    941.6691040
     13.0200000    941.7408430
     13.0210000    941.8122800
     13.0220000    941.8832900
     13.0230000    941.9546210
     13.0240000    942.0253150
     13.0250000    942.0968540
     13.0260000    942.1683010
     13.0270000    942.2397950
     13.0280000    942.3115740
     13.0290000    942.3827520
     13.0300000    942.4539080
     13.0310000    942.5250590
     13.0320000    942.5964720
     13.0330000    942.6684990
     13.0340000    942.7396310
     13.0350000    942.8110940
     13.0360000    942.8819970
     13.0370000    942.9534100
     13.0380000    943.0247830
     13.0390000    943.0958410
     13.0400000    943.1673430
     13.0410000    943.2382260
     13.0420000    943.3108020
     13.0430000    943.3821840
     13.0440000    943.4535840
     13.0450000    943.5249760
     13.0460000    943.5964220
     13.0470000    943.6675510
     13.0480000    943.7390490
     13.0490000    943.8100670
     13.0500000    943.8814840
     13.0510000    943.9530750
     13.0520000    944.0238480
     13.0530000    944.0951810
     13.0540000    944.1668620
     13.0550000    944.2375990
     13.0560000    944.3089970
     13.0570000    944.3798010
     13.0580000    944.4511680
     13.0590000    944.5220390
     13.0600000    944.5933390
     13.0610000    944.6648760
     13.0620000    944.7357230
     13.0630000    944.8072930
     13.0640000    944.8788810
     13.0650000    944.9496390
     13.0660000    945.0208590
     13.0670000    945.0921370
     13.0680000    945.1628500
     13.0690000    945.2342310
     13.0700000    945.3051940
     13.0710000    945.3764680
     13.0720000    945.4478890
     13.0730000    945.5193570
     13.0740000    945.5904610
     13.0750000    945.6618360
     13.0760000    945.7332950
     13.0770000    945.8044850
     13.0780000    945.8759670
     13.0790000    945.9476510
     13.0800000    946.0185340
     13.0810000    946.0898150
     13.0820000    946.1607010
     13.0830000    946.2318230
     13.0840000    946.3032050
     13.0850000    946.3743580
     13.0860000    946.4455710
     13.0870000    946.5164240
     13.0880000    946.5895360
     13.0890000    946.6603610
     13.0900000    946.7317450
     13.0910000    946.8026580
     13.0920000    946.8742410
     13.0930000    946.9454560
     13.0940000    947.0163890
     13.0950000    947.0877350
     13.0960000    947.1586550
     13.0970000    947.2302220
     13.0980000    947.3014500
     13.0990000    947.3723650
     13.1000000    947.4439340
     13.1010000    947.5175960
     13.1020000    947.5889420
     13.1030000    947.6598570
     13.1040000    947.7307830
     13.1050000    947.8022960
     13.1060000    947.8734360
     13.1070000    947.9442040
     13.1080000    948.0157680
     13.1090000    948.0866940
     13.1100000    948.1583330
     13.1110000    948.2293850
     13.1120000    948.3006370
     13.1130000    948.3713590
     13.1140000    948.4429500
     13.1150000    948.5142200
     13.1160000    948.5858840
     13.1170000    948.6576680
     13.1180000    948.7289920
     13.1190000    948.8002650
     13.1200000    948.8714980
     13.1210000    948.9426480
     13.1220000    949.0138710
     13.1230000    949.0853240
     13.1240000    949.1564900
     13.1250000    949.2280120
     13.1260000    949.2996100
     13.1270000    949.3711040
     13.1280000    949.4420530
     13.1290000    949.5130300
     13.1300000    949.5844620
     13.1310000    949.6557320
     13.1320000    949.7271650
     13.1330000    949.7978880
     13.1340000    949.8689820
     13.1350000    949.9404550
     13.1360000    950.0115150
     13.1370000    950.0829290
     13.1380000    950.1543350
     13.1390000    950.2253810
     13.1400000    950.2965990
     13.1410000    950.3679740
     13.1420000    950.4392150
     13.1430000    950.5103690
     13.1440000    950.5819230
     13.1450000    950.6534920
     13.1460000    950.7247200
     13.1470000    950.7961590
     13.1480000    950.8674750
     13.1490000    950.9387470
     13.1500000    951.0097810
     13.1510000    951.0807500
     13.1520000    951.1521590
     13.1530000    951.2236780
     13.1540000    951.2952220
     13.1550000    951.3660260
     13.1560000    951.4372310
     13.1570000    951.5090370
     13.1580000    951.5805530
     13.1590000    951.6518590
     13.1600000    951.7231270
     13.1610000    951.7943570
     13.1620000    951.8654760
     13.1630000    951.9369970
     13.1640000    952.0081320
     13.1650000    952.0798050
     13.1660000    952.1509280
     13.1670000    952.2221380
     13.1680000    952.2936570
     13.1690000    952.3646400
     13.1700000    952.4359240
     13.1710000    952.5070170
     13.1720000    952.5784210
     13.1730000    952.6498790
     13.1740000    952.7218640
     13.1750000    952.7928220
     13.1760000    952.8642160
     13.1770000    952.9354070
     13.1780000    953.0066520
     13.1790000    953.0782450
     13.1800000    953.1494290
     13.1810000    953.2205410
     13.1820000    953.2913920
     13.1830000    953.3625620
     13.1840000    953.4338880
     13.1850000    953.5049480
     13.1860000    953.5762410
     13.1870000    953.6505560
     13.1880000    953.7221760
     13.1890000    953.7937010
     13.1900000    953.8649890
     13.1910000    953.9362450
     13.1920000    954.0075300
     13.1930000    954.0792580
     13.1940000    954.1499850
     13.1950000    954.2210460
     13.1960000    954.2927100
     13.1970000    954.3638900
     13.1980000    954.4353300
     13.1990000    954.5067980
     13.2000000    954.5782450
     13.2010000    954.6534980
     13.2020000    954.7250980
     13.2030000    954.7963660
     13.2040000    954.8677860
     13.2050000    954.9393150
     13.2060000    955.0105660
     13.2070000    955.0815710
     13.2080000    955.1526030
     13.2090000    955.2238190
     13.2100000    955.2950470
     13.2110000    955.3665930
     13.2120000    955.4373660
     13.2130000    955.5086360
     13.2140000    955.5804150
     13.2150000    955.6517280
     13.2160000    955.7227610
     13.2170000    955.7941430
     13.2180000    955.8659810
     13.2190000    955.9371140
     13.2200000    956.0088980
     13.2210000    956.0803290
     13.2220000    956.1517090
     13.2230000    956.2228890
     13.2240000    956.2939110
     13.2250000    956.3653610
     13.2260000    956.4368140
     13.2270000    956.5081870
     13.2280000    956.5795640
     13.2290000    956.6510040
     13.2300000    956.7221130
     13.2310000    956.7938250
     13.2320000    956.8648510
     13.2330000    956.9359660
     13.2340000    957.0070710
     13.2350000    957.0781330
     13.2360000    957.1490430
     13.2370000    957.2204820
     13.2380000    957.2921520
     13.2390000    957.3631740
     13.2400000    957.4346410
     13.2410000    957.5056710
     13.2420000    957.5771540
     13.2430000    957.6483550
     13.2440000    957.7196910
     13.2450000    957.7910710
     13.2460000    957.8625060
     13.2470000    957.9336180
     13.2480000    958.0052470
     13.2490000    958.0763740
     13.2500000    958.1478670
     13.2510000    958.2185870
     13.2520000    958.2900140
     13.2530000    958.3612790
     13.2540000    958.4328900
     13.2550000    958.5038850
     13.2560000    958.5773670
     13.2570000    958.6484100
     13.2580000    958.7193210
     13.2590000    958.7904630
     13.2600000    958.8616890
     13.2610000    958.9329260
     13.2620000    959.0043410
     13.2630000    959.0755740
     13.2640000    959.1467890
     13.2650000    959.2180510
     13.2660000    959.2896010
     13.2670000    959.3607370
     13.2680000    959.4318390
     13.2690000    959.5030260
     13.2700000    959.5744760
     13.2710000    959.6456520
     13.2720000    959.7169910
     13.2730000    959.7882160
     13.2740000    959.8596160
     13.2750000    959.9310660
     13.2760000    960.0022640
     13.2770000    960.0733950
     13.2780000    960.1445380
     13.2790000    960.2158620
     13.2800000    960.2871670
     13.2810000    960.3590470
     13.2820000    960.4302600
     13.2830000    960.5015730
     13.2840000    960.5729370
     13.2850000    960.6449300
     13.2860000    960.7164880
     13.2870000    960.7881520
     13.2880000    960.8594310
     13.2890000    960.9311690
     13.2900000    961.0018090
     13.2910000    961.0729480
     13.2920000    961.1441350
     13.2930000    961.2153020
     13.2940000    961.2871190
     13.2950000    961.3579150
     13.2960000    961.4289210
     13.2970000    961.4999770
     13.2980000    961.5714990
     13.2990000    961.6427510
     13.3000000    961.7136830
     13.3010000    961.7856630
     13.3020000    961.8570320
     13.3030000    961.9279950
     13.3040000    961.9996150
     13.3050000    962.0707360
     13.3060000    962.1416420
     13.3070000    962.2126760
     13.3080000    962.2838280
     13.3090000    962.3549440
     13.3100000    962.4260600
     13.3110000    962.4969890
     13.3120000    962.5679790
     13.3130000    962.6394360
     13.3140000    962.7107300
     13.3150000    962.7818550
     13.3160000    962.8530770
     13.3170000    962.9244140
     13.3180000    962.9957410
     13.3190000    963.0667140
     13.3200000    963.1379000
     13.3210000    963.2091950
     13.3220000    963.2803780
     13.3230000    963.3514570
     13.3240000    963.4227970
     13.3250000    963.4943720
     13.3260000    963.5651620
     13.3270000    963.6366450
     13.3280000    963.7075850
     13.3290000    963.7788820
     13.3300000    963.8499670
     13.3310000    963.9212410
     13.3320000    963.9922780
     13.3330000    964.0635450
     13.3340000    964.1348880
     13.3350000    964.2057930
     13.3360000    964.2772600
     13.3370000    964.3480470
     13.3380000    964.4192660
     13.3390000    964.4902350
     13.3400000    964.5616560
     13.3410000    964.6328140
     13.3420000    964.7040140
     13.3430000    964.7756620
     13.3440000    964.8466690
     13.3450000    964.9178360
     13.3460000    964.9888110
     13.3470000    965.0599080
     13.3480000    965.1308950
     13.3490000    965.2020860
     13.3500000    965.2735330
     13.3510000    965.3447660
     13.3520000    965.4158710
     13.3530000    965.4873080
     13.3540000    965.5584880
     13.3550000    965.6299210
     13.3560000    965.7009760
     13.3570000    965.7720150
     13.3580000    965.8435060
     13.3590000    965.9147650
     13.3600000    965.9860230
     13.3610000    966.0575760
     13.3620000    966.1286740
     13.3630000    966.2002460
     13.3640000    966.2716100
     13.3650000    966.3421510
     13.3660000    966.4135700
     13.3670000    966.4846690
     13.3680000    966.5562940
     13.3690000    966.6277530
     13.3700000    966.6991650
     13.3710000    966.7708620
     13.3720000    966.8421930
     13.3730000    966.9132900
     13.3740000    966.9844790
     13.3750000    967.0557680
     13.3760000    967.1266660
     13.3770000    967.1981870
     13.3780000    967.2695620
     13.3790000    967.3407730
     13.3800000    967.4119380
     13.3810000    967.4829190
     13.3820000    967.5541730
     13.3830000    967.6250270
     13.3840000    967.6964170
     13.3850000    967.7681160
     13.3860000    967.8393360
     13.3870000    967.9101710
     13.3880000    967.9816440
     13.3890000    968.0529390
     13.3900000    968.1239900
     13.3910000    968.1949350
     13.3920000    968.2663930
     13.3930000    968.3372310
     13.3940000    968.4085770
     13.3950000    968.4796430
     13.3960000    968.5507600
     13.3970000    968.6216810
     13.3980000    968.6928180
     13.3990000    968.7644120
     13.4000000    968.8359390
     13.4010000    968.9073890
     13.4020000    968.9785100
     13.4030000    969.0502310
     13.4040000    969.1210680
     13.4050000    969.1926410
     13.4060000    969.2637750
     13.4070000    969.3353000
     13.4080000    969.4066130
     13.4090000    969.4780600
     13.4100000    969.5491600
     13.4110000    969.6201220
     13.4120000    969.6915410
     13.4130000    969.7626600
     13.4140000    969.8339850
     13.4150000    969.9052580
     13.4160000    969.9765620
     13.4170000    970.0478760
     13.4180000    970.1188480
     13.4190000    970.1899180
     13.4200000    970.2608930
     13.4210000    970.3323720
     13.4220000    970.4032270
     13.4230000    970.4749730
     13.4240000    970.5548360
     13.4250000    970.6263020
     13.4260000    970.6969310
     13.4270000    970.7686440
     13.4280000    970.8398040
     13.4290000    970.9107640
     13.4300000    970.9822310
     13.4310000    971.0533770
     13.4320000    971.1248180
     13.4330000    971.1958940
     13.4340000    971.2676480
     13.4350000    971.3386800
     13.4360000    971.4098050
     13.4370000    971.4807280
     13.4380000    971.5522240
     13.4390000    971.6238930
     13.4400000    971.6963270
     13.4410000    971.7673470
     13.4420000    971.8384790
     13.4430000    971.9091880
     13.4440000    971.9807590
     13.4450000    972.0517380
     13.4460000    972.1231840
     13.4470000    972.1940540
     13.4480000    972.2650360
     13.4490000    972.3367540
     13.4500000    972.4075780
     13.4510000    972.4787710
     13.4520000    972.5499010
     13.4530000    972.6217340
     13.4540000    972.6929660
     13.4550000    972.7638690
     13.4560000    972.8350740
     13.4570000    972.9063420
     13.4580000    972.9782140
     13.4590000    973.0491570
     13.4600000    973.1205800
     13.4610000    973.1916240
     13.4620000    973.2634970
     13.4630000    973.3340190
     13.4640000    973.4048610
     13.4650000    973.4761650
     13.4660000    973.5471530
     13.4670000    973.6180040
     13.4680000    973.6892030
     13.4690000    973.7598640
     13.4700000    973.8311130
     13.4710000    973.9022130
     13.4720000    973.9736100
     13.4730000    974.0450120
     13.4740000    974.1166380
     13.4750000    974.1877460
     13.4760000    974.2588910
     13.4770000    974.3300480
     13.4780000    974.4012520
     13.4790000    974.4722840
     13.4800000    974.5434230
     13.4810000    974.6151720
     13.4820000    974.6864100
     13.4830000    974.7581220
     13.4840000    974.8289400
     13.4850000    974.9007550
     13.4860000    974.9726210
     13.4870000    975.0438540
     13.4880000    975.1154270
     13.4890000    975.1863620
     13.4900000    975.2572290
     13.4910000    975.3281310
     13.4920000    975.3994420
     13.4930000    975.4701050
     13.4940000    975.5417420
     13.4950000    975.6132900
     13.4960000    975.6843110
     13.4970000    975.7562350
     13.4980000    975.8271280
     13.4990000    975.8988900
     13.5000000    975.9701340
     13.5010000    976.0423440
     13.5020000    976.1138950
     13.5030000    976.1846350
     13.5040000    976.2558150
     13.5050000    976.3272490
     13.5060000    976.3981810
     13.5070000    976.4696580
     13.5080000    976.5412760
     13.5090000    976.6125550
     13.5100000    976.6840820
     13.5110000    976.7551470
     13.5120000    976.8267780
     13.5130000    976.8978470
     13.5140000    976.9693950
     13.5150000    977.0402870
     13.5160000    977.1116800
     13.5170000    977.1824920
     13.5180000    977.2536500
     13.5190000    977.3250520
     13.5200000    977.3961780
     13.5210000    977.4675770
     13.5220000    977.5390530
     13.5230000    977.6101230
     13.5240000    977.6812920
     13.5250000    977.7523490
     13.5260000    977.8234820
     13.5270000    977.8946890
     13.5280000    977.9659420
     13.5290000    978.0369070
     13.5300000    978.1114400
     13.5310000    978.1826760
     13.5320000    978.2541340
     13.5330000    978.3248330
     13.5340000    978.3959650
     13.5350000    978.4672350
     13.5360000    978.5380080
     13.5370000    978.6097670
     13.5380000    978.6807090
     13.5390000    978.7521680
     13.5400000    978.8236680
     13.5410000    978.8947130
     13.5420000    978.9662120
     13.5430000    979.0371200
     13.5440000    979.1088280
     13.5450000    979.1798950
     13.5460000    979.2511000
     13.5470000    979.3224440
     13.5480000    979.3932230
     13.5490000    979.4642680
     13.5500000    979.5353210
     13.5510000    979.6069230
     13.5520000    979.6779480
     13.5530000    979.7498210
     13.5540000    979.8212780
     13.5550000    979.8926860
     13.5560000    979.9638600
     13.5570000    980.0349300
     13.5580000    980.1062520
     13.5590000    980.1780130
     13.5600000    980.2496370
     13.5610000    980.3214190
     13.5620000    980.3924860
     13.5630000    980.4640590
     13.5640000    980.5352430
     13.5650000    980.6064110
     13.5660000    980.6778190
     13.5670000    980.7490760
     13.5680000    980.8201880
     13.5690000    980.8914970
     13.5700000    980.9624010
     13.5710000    981.0339160
     13.5720000    981.1051310
     13.5730000    981.1768020
     13.5740000    981.2475180
     13.5750000    981.3189410
     13.5760000    981.3899320
     13.5770000    981.4604140
     13.5780000    981.5317620
     13.5790000    981.6032470
     13.5800000    981.6742620
     13.5810000    981.7456910
     13.5820000    981.8167170
     13.5830000    981.8885070
     13.5840000    981.9593590
     13.5850000    982.0308000
     13.5860000    982.1023010
     13.5870000    982.1734430
     13.5880000    982.2448410
     13.5890000    982.3161600
     13.5900000    982.3872710
     13.5910000    982.4581800
     13.5920000    982.5315700
     13.5930000    982.6025350
     13.5940000    982.6735820
     13.5950000    982.7454750
     13.5960000    982.8164390
     13.5970000    982.8872400
     13.5980000    982.9582670
     13.5990000    983.0295550
     13.6000000    983.1008090
     13.6010000    983.1730370
     13.6020000    983.2448370
     13.6030000    983.3158610
     13.6040000    983.3868140
     13.6050000    983.4587700
     13.6060000    983.5300850
     13.6070000    983.6010990
     13.6080000    983.6722000
     13.6090000    983.7437430
     13.6100000    983.8154360
     13.6110000    983.8864730
     13.6120000    983.9576170
     13.6130000    984.0285100
     13.6140000    984.0998720
     13.6150000    984.1713700
     13.6160000    984.2423300
     13.6170000    984.3136180
     13.6180000    984.3848800
     13.6190000    984.4564610
     13.6200000    984.5277400
     13.6210000    984.6001270
     13.6220000    984.6714970
     13.6230000    984.7427550
     13.6240000    984.8141010
     13.6250000    984.8849780
     13.6260000    984.9566260
     13.6270000    985.0278550
     13.6280000    985.0996550
     13.6290000    985.1711840
     13.6300000    985.2423950
     13.6310000    985.3133900
     13.6320000    985.3849560
     13.6330000    985.4560680
     13.6340000    985.5276770
     13.6350000    985.5990530
     13.6360000    985.6703290
     13.6370000    985.7415410
     13.6380000    985.8123870
     13.6390000    985.8836170
     13.6400000    985.9550800
     13.6410000    986.0264650
     13.6420000    986.0978070
     13.6430000    986.1685800
     13.6440000    986.2396140
     13.6450000    986.3108800
     13.6460000    986.3817470
     13.6470000    986.4528650
     13.6480000    986.5237430
     13.6490000    986.5958140
     13.6500000    986.6666060
     13.6510000    986.7377960
     13.6520000    986.8092890
     13.6530000    986.8805510
     13.6540000    986.9515810
     13.6550000    987.0226280
     13.6560000    987.0941390
     13.6570000    987.1652910
     13.6580000    987.2362320
     13.6590000    987.3078310
     13.6600000    987.3794250
     13.6610000    987.4505280
     13.6620000    987.5223930
     13.6630000    987.5940000
     13.6640000    987.6654320
     13.6650000    987.7368380
     13.6660000    987.8083600
     13.6670000    987.8793010
     13.6680000    987.9500690
     13.6690000    988.0218350
     13.6700000    988.0928780
     13.6710000    988.1642110
     13.6720000    988.2354700
     13.6730000    988.3063460
     13.6740000    988.3778380
     13.6750000    988.4491770
     13.6760000    988.5203620
     13.6770000    988.5916040
     13.6780000    988.6630070
     13.6790000    988.7345230
     13.6800000    988.8060860
     13.6810000    988.8772270
     13.6820000    988.9481030
     13.6830000    989.0193640
     13.6840000    989.0907990
     13.6850000    989.1619390
     13.6860000    989.2334120
     13.6870000    989.3045140
     13.6880000    989.3757980
     13.6890000    989.4468090
     13.6900000    989.5180690
     13.6910000    989.5900180
     13.6920000    989.6611000
     13.6930000    989.7327070
     13.6940000    989.8043270
     13.6950000    989.8752610
     13.6960000    989.9469220
     13.6970000    990.0183270
     13.6980000    990.0891090
     13.6990000    990.1604700
     13.7000000    990.2321710
     13.7010000    990.3044080
     13.7020000    990.3757040
     13.7030000    990.4470810
     13.7040000    990.5180080
     13.7050000    990.5898840
     13.7060000    990.6606300
     13.7070000    990.7319400
     13.7080000    990.8034390
     13.7090000    990.8743130
     13.7100000    990.9450000
     13.7110000    991.0163450
     13.7120000    991.0871020
     13.7130000    991.1586800
     13.7140000    991.2292910
     13.7150000    991.3009790
     13.7160000    991.3720620
     13.7170000    991.4432320
     13.7180000    991.5143250
     13.7190000    991.5859520
     13.7200000    991.6570460
     13.7210000    991.7293010
     13.7220000    991.8006360
     13.7230000    991.8723440
     13.7240000    991.9435760
     13.7250000    992.0149330
     13.7260000    992.0864060
     13.7270000    992.1574160
     13.7280000    992.2282320
     13.7290000    992.2993960
     13.7300000    992.3706120
     13.7310000    992.4421670
     13.7320000    992.5133360
     13.7330000    992.5852820
     13.7340000    992.6566690
     13.7350000    992.7276530
     13.7360000    992.7989290
     13.7370000    992.8702440
     13.7380000    992.9413830
     13.7390000    993.0123000
     13.7400000    993.0835180
     13.7410000    993.1548990
     13.7420000    993.2260410
     13.7430000    993.2972070
     13.7440000    993.3681110
     13.7450000    993.4433840
     13.7460000    993.5214330
     13.7470000    993.5927870
     13.7480000    993.6636740
     13.7490000    993.7350150
     13.7500000    993.8061960
     13.7510000    993.8774420
     13.7520000    993.9486800
     13.7530000    994.0202770
     13.7540000    994.0917110
     13.7550000    994.1629020
     13.7560000    994.2347080
     13.7570000    994.3056090
     13.7580000    994.3767980
     13.7590000    994.4483430
     13.7600000    994.5211390
     13.7610000    994.5926210
     13.7620000    994.6639320
     13.7630000    994.7355690
     13.7640000    994.8067840
     13.7650000    994.8781430
     13.7660000    994.9493940
     13.7670000    995.0201440
     13.7680000    995.0909240
     13.7690000    995.1622860
     13.7700000    995.2345850
     13.7710000    995.3054860
     13.7720000    995.3771530
     13.7730000    995.4482480
     13.7740000    995.5198570
     13.7750000    995.5912490
     13.7760000    995.6622280
     13.7770000    995.7336310
     13.7780000    995.8047000
     13.7790000    995.8754250
     13.7800000    995.9470040
     13.7810000    996.0180390
     13.7820000    996.0891460
     13.7830000    996.1605620
     13.7840000    996.2317240
     13.7850000    996.3029480
     13.7860000    996.3738420
     13.7870000    996.4450710
     13.7880000    996.5163750
     13.7890000    996.5882640
     13.7900000    996.6598780
     13.7910000    996.7317150
     13.7920000    996.8035340
     13.7930000    996.8750170
     13.7940000    996.9463550
     13.7950000    997.0176630
     13.7960000    997.0887730
     13.7970000    997.1596360
     13.7980000    997.2311980
     13.7990000    997.3024960
     13.8000000    997.3739140
     13.8010000    997.4457890
     13.8020000    997.5170520
     13.8030000    997.5887780
     13.8040000    997.6602460
     13.8050000    997.7316120
     13.8060000    997.8022410
     13.8070000    997.8731840
     13.8080000    997.9443780
     13.8090000    998.0155510
     13.8100000    998.0869690
     13.8110000    998.1583760
     13.8120000    998.2296990
     13.8130000    998.3009080
     13.8140000    998.3721590
     13.8150000    998.4439210
     13.8160000    998.5151360
     13.8170000    998.5862400
     13.8180000    998.6574850
     13.8190000    998.7280930
     13.8200000    998.7990950
     13.8210000    998.8704910
     13.8220000    998.9417210
     13.8230000    999.0126620
     13.8240000    999.0839510
     13.8250000    999.1553000
     13.8260000    999.2263170
     13.8270000    999.2973870
     13.8280000    999.3687930
     13.8290000    999.4396300
     13.8300000    999.5109360
     13.8310000    999.5826640
     13.8320000    999.6538750
     13.8330000    999.7253090
     13.8340000    999.7969600
     13.8350000    999.8680460
     13.8360000    999.9392770
     13.8370000   1000.0108690
     13.8380000   1000.0819280
     13.8390000   1000.1532890
     13.8400000   1000.2241060
     13.8410000   1000.2955760
     13.8420000   1000.3665490
     13.8430000   1000.4380930
     13.8440000   1000.5093910
     13.8450000   1000.5806510
     13.8460000   1000.6517470
     13.8470000   1000.7229780
     13.8480000   1000.7943630
     13.8490000   1000.8656580
     13.8500000   1000.9367540
     13.8510000   1001.0084020
     13.8520000   1001.0794010
     13.8530000   1001.1507830
     13.8540000   1001.2220270
     13.8550000   1001.2932490
     13.8560000   1001.3646630
     13.8570000   1001.4356230
     13.8580000   1001.5067100
     13.8590000   1001.5815590
     13.8600000   1001.6527470
     13.8610000   1001.7238600
     13.8620000   1001.7952860
     13.8630000   1001.8668460
     13.8640000   1001.9378050
     13.8650000   1002.0086130
     13.8660000   1002.0804020
     13.8670000   1002.1515400
     13.8680000   1002.2226000
     13.8690000   1002.2938520
     13.8700000   1002.3652690
     13.8710000   1002.4366020
     13.8720000   1002.5075650
     13.8730000   1002.5791020
     13.8740000   1002.6502490
     13.8750000   1002.7217140
     13.8760000   1002.7926810
     13.8770000   1002.8638130
     13.8780000   1002.9349340
     13.8790000   1003.0064860
     13.8800000   1003.0775440
     13.8810000   1003.1492510
     13.8820000   1003.2204350
     13.8830000   1003.2914150
     13.8840000   1003.3631590
     13.8850000   1003.4342720
     13.8860000   1003.5055900
     13.8870000   1003.5762900
     13.8880000   1003.6476860
     13.8890000   1003.7193120
     13.8900000   1003.7902700
     13.8910000   1003.8611250
     13.8920000   1003.9322500
     13.8930000   1004.0034640
     13.8940000   1004.0747600
     13.8950000   1004.1469570
     13.8960000   1004.2178230
     13.8970000   1004.2899290
     13.8980000   1004.3608140
     13.8990000   1004.4321620
     13.9000000   1004.5034870
     13.9010000   1004.5758550
     13.9020000   1004.6469050
     13.9030000   1004.7184560
     13.9040000   1004.7894880
     13.9050000   1004.8612120
     13.9060000   1004.9323640
     13.9070000   1005.0035100
     13.9080000   1005.0748480
     13.9090000   1005.1459000
     13.9100000   1005.2177580
     13.9110000   1005.2886260
     13.9120000   1005.3597110
     13.9130000   1005.4313040
     13.9140000   1005.5022170
     13.9150000   1005.5738700
     13.9160000   1005.6448640
     13.9170000   1005.7158330
     13.9180000   1005.7876160
     13.9190000   1005.8579880
     13.9200000   1005.9298010
     13.9210000   1006.0008670
     13.9220000   1006.0717800
     13.9230000   1006.1431670
     13.9240000   1006.2140840
     13.9250000   1006.2855460
     13.9260000   1006.3566930
     13.9270000   1006.4279690
     13.9280000   1006.5007550
     13.9290000   1006.5718420
     13.9300000   1006.6429870
     13.9310000   1006.7146200
     13.9320000   1006.7858490
     13.9330000   1006.8567170
     13.9340000   1006.9284830
     13.9350000   1006.9998810
     13.9360000   1007.0708970
     13.9370000   1007.1421320
     13.9380000   1007.2137790
     13.9390000   1007.2851290
     13.9400000   1007.3558000
     13.9410000   1007.4270770
     13.9420000   1007.4983030
     13.9430000   1007.5697080
     13.9440000   1007.6411130
     13.9450000   1007.7122200
     13.9460000   1007.7836340
     13.9470000   1007.8548070
     13.9480000   1007.9266740
     13.9490000   1007.9977090
     13.9500000   1008.0689050
     13.9510000   1008.1399260
     13.9520000   1008.2112670
     13.9530000   1008.2821890
     13.9540000   1008.3539550
     13.9550000   1008.4252680
     13.9560000   1008.4966520
     13.9570000   1008.5690440
     13.9580000   1008.6403270
     13.9590000   1008.7115310
     13.9600000   1008.7823530
     13.9610000   1008.8534920
     13.9620000   1008.9245130
     13.9630000   1008.9953150
     13.9640000   1009.0661180
     13.9650000   1009.1374450
     13.9660000   1009.2088160
     13.9670000   1009.2797460
     13.9680000   1009.3510870
     13.9690000   1009.4222800
     13.9700000   1009.4934090
     13.9710000   1009.5647390
     13.9720000   1009.6356880
     13.9730000   1009.7068660
     13.9740000   1009.7781450
     13.9750000   1009.8494030
     13.9760000   1009.9207640
     13.9770000   1009.9919500
     13.9780000   1010.0629920
     13.9790000   1010.1347700
     13.9800000   1010.2056660
     13.9810000   1010.2770360
     13.9820000   1010.3484000
     13.9830000   1010.4199330
     13.9840000   1010.4912120
     13.9850000   1010.5628980
     13.9860000   1010.6338940
     13.9870000   1010.7057110
     13.9880000   1010.7768280
     13.9890000   1010.8484590
     13.9900000   1010.9196700
     13.9910000   1010.9910820
     13.9920000   1011.0623710
     13.9930000   1011.1334910
     13.9940000   1011.2042470
     13.9950000   1011.2757800
     13.9960000   1011.3465840
     13.9970000   1011.4176280
     13.9980000   1011.4885300
     13.9990000   1011.5606540
     14.0000000   1011.6319070
     14.0010000   1011.7040240
     14.0020000   1011.7754830
     14.0030000   1011.8473080
     14.0040000   1011.9183530
     14.0050000   1011.9898790
     14.0060000   1012.0613470
     14.0070000   1012.1327260
     14.0080000   1012.2045140
     14.0090000   1012.2755040
     14.0100000   1012.3463200
     14.0110000   1012.4174890
     14.0120000   1012.4891470
     14.0130000   1012.5605030
     14.0140000   1012.6319690
     14.0150000   1012.7032120
     14.0160000   1012.7743050
     14.0170000   1012.8453280
     14.0180000   1012.9161310
     14.0190000   1012.9873730
     14.0200000   1013.0582540
     14.0210000   1013.1294960
     14.0220000   1013.2006590
     14.0230000   1013.2718650
     14.0240000   1013.3433040
     14.0250000   1013.4139250
     14.0260000   1013.4853060
     14.0270000   1013.5564480
     14.0280000   1013.6280520
     14.0290000   1013.6987150
     14.0300000   1013.7702340
     14.0310000   1013.8416200
     14.0320000   1013.9127290
     14.0330000   1013.9836450
     14.0340000   1014.0547990
     14.0350000   1014.1263010
     14.0360000   1014.1974840
     14.0370000   1014.2686230
     14.0380000   1014.3399070
     14.0390000   1014.4111300
     14.0400000   1014.4823110
     14.0410000   1014.5539490
     14.0420000   1014.6251130
     14.0430000   1014.6965730
     14.0440000   1014.7683040
     14.0450000   1014.8393090
     14.0460000   1014.9104180
     14.0470000   1014.9816770
     14.0480000   1015.0524180
     14.0490000   1015.1233880
     14.0500000   1015.1944120
     14.0510000   1015.2655440
     14.0520000   1015.3370950
     14.0530000   1015.4082910
     14.0540000   1015.4797560
     14.0550000   1015.5513830
     14.0560000   1015.6227120
     14.0570000   1015.6938570
     14.0580000   1015.7651820
     14.0590000   1015.8362280
     14.0600000   1015.9074220
     14.0610000   1015.9788540
     14.0620000   1016.0500510
     14.0630000   1016.1213810
     14.0640000   1016.1924220
     14.0650000   1016.2638250
     14.0660000   1016.3345060
     14.0670000   1016.4061980
     14.0680000   1016.4770010
     14.0690000   1016.5483220
     14.0700000   1016.6193700
     14.0710000   1016.6904040
     14.0720000   1016.7618850
     14.0730000   1016.8332010
     14.0740000   1016.9046910
     14.0750000   1016.9756280
     14.0760000   1017.0467980
     14.0770000   1017.1177990
     14.0780000   1017.1888750
     14.0790000   1017.2598330
     14.0800000   1017.3309500
     14.0810000   1017.4021230
     14.0820000   1017.4733680
     14.0830000   1017.5444190
     14.0840000   1017.6155720
     14.0850000   1017.6863870
     14.0860000   1017.7576520
     14.0870000   1017.8289990
     14.0880000   1017.8999710
     14.0890000   1017.9710090
     14.0900000   1018.0421400
     14.0910000   1018.1133900
     14.0920000   1018.1844440
     14.0930000   1018.2558650
     14.0940000   1018.3275130
     14.0950000   1018.3988800
     14.0960000   1018.4700350
     14.0970000   1018.5414480
     14.0980000   1018.6127730
     14.0990000   1018.6837460
     14.1000000   1018.7552500
     14.1010000   1018.8277650
     14.1020000   1018.8989660
     14.1030000   1018.9701870
     14.1040000   1019.0414950
     14.1050000   1019.1128980
     14.1060000   1019.1836710
     14.1070000   1019.2552200
     14.1080000   1019.3266750
     14.1090000   1019.3975510
     14.1100000   1019.4691780
     14.1110000   1019.5405300
     14.1120000   1019.6113500
     14.1130000   1019.6824550
     14.1140000   1019.7538110
     14.1150000   1019.8255740
     14.1160000   1019.8961710
     14.1170000   1019.9670210
     14.1180000   1020.0387040
     14.1190000   1020.1099320
     14.1200000   1020.1813300
     14.1210000   1020.2523050
     14.1220000   1020.3235480
     14.1230000   1020.3950250
     14.1240000   1020.4660750
     14.1250000   1020.5382030
     14.1260000   1020.6118160
     14.1270000   1020.6831220
     14.1280000   1020.7546820
     14.1290000   1020.8257140
     14.1300000   1020.8971890
     14.1310000   1020.9686140
     14.1320000   1021.0393840
     14.1330000   1021.1103820
     14.1340000   1021.1819090
     14.1350000   1021.2529970
     14.1360000   1021.3244300
     14.1370000   1021.3954460
     14.1380000   1021.4671810
     14.1390000   1021.5382780
     14.1400000   1021.6095810
     14.1410000   1021.6817210
     14.1420000   1021.7529170
     14.1430000   1021.8246620
     14.1440000   1021.8957950
     14.1450000   1021.9668300
     14.1460000   1022.0384270
     14.1470000   1022.1097880
     14.1480000   1022.1813420
     14.1490000   1022.2520310
     14.1500000   1022.3229780
     14.1510000   1022.3943340
     14.1520000   1022.4657040
     14.1530000   1022.5370110
     14.1540000   1022.6080450
     14.1550000   1022.6791950
     14.1560000   1022.7505300
     14.1570000   1022.8217020
     14.1580000   1022.8928620
     14.1590000   1022.9642450
     14.1600000   1023.0358020
     14.1610000   1023.1069260
     14.1620000   1023.1779220
     14.1630000   1023.2490420
     14.1640000   1023.3202040
     14.1650000   1023.3915640
     14.1660000   1023.4629430
     14.1670000   1023.5339150
     14.1680000   1023.6047690
     14.1690000   1023.6758620
     14.1700000   1023.7473830
     14.1710000   1023.8186730
     14.1720000   1023.8897930
     14.1730000   1023.9608380
     14.1740000   1024.0320550
     14.1750000   1024.1034500
     14.1760000   1024.1743840
     14.1770000   1024.2455500
     14.1780000   1024.3167750
     14.1790000   1024.3880770
     14.1800000   1024.4591060
     14.1810000   1024.5304210
     14.1820000   1024.6024720
     14.1830000   1024.6775560
     14.1840000   1024.7509140
     14.1850000   1024.8236000
     14.1860000   1024.8952440
     14.1870000   1024.9664790
     14.1880000   1025.0375110
     14.1890000   1025.1079750
     14.1900000   1025.1796840
     14.1910000   1025.2516450
     14.1920000   1025.3226930
     14.1930000   1025.3939700
     14.1940000   1025.4651700
     14.1950000   1025.5365940
     14.1960000   1025.6072500
     14.1970000   1025.6783290
     14.1980000   1025.7497220
     14.1990000   1025.8210480
     14.2000000   1025.8921460
     14.2010000   1025.9680420
     14.2020000   1026.0398350
     14.2030000   1026.1106500
     14.2040000   1026.1823030
     14.2050000   1026.2531540
     14.2060000   1026.3253790
     14.2070000   1026.3968520
     14.2080000   1026.4676640
     14.2090000   1026.5392520
     14.2100000   1026.6103780
     14.2110000   1026.6817820
     14.2120000   1026.7531240
     14.2130000   1026.8239710
     14.2140000   1026.8950910
     14.2150000   1026.9659790
     14.2160000   1027.0372940
     14.2170000   1027.1089340
     14.2180000   1027.1802910
     14.2190000   1027.2517140
     14.2200000   1027.3228540
     14.2210000   1027.3937930
     14.2220000   1027.4648920
     14.2230000   1027.5362610
     14.2240000   1027.6071100
     14.2250000   1027.6781910
     14.2260000   1027.7495650
     14.2270000   1027.8210000
     14.2280000   1027.8918680
     14.2290000   1027.9629090
     14.2300000   1028.0339620
     14.2310000   1028.1052190
     14.2320000   1028.1764220
     14.2330000   1028.2475710
     14.2340000   1028.3189750
     14.2350000   1028.3901090
     14.2360000   1028.4608340
     14.2370000   1028.5323510
     14.2380000   1028.6035660
     14.2390000   1028.6748260
     14.2400000   1028.7458960
     14.2410000   1028.8173490
     14.2420000   1028.8888210
     14.2430000   1028.9601010
     14.2440000   1029.0315790
     14.2450000   1029.1025120
     14.2460000   1029.1733540
     14.2470000   1029.2446320
     14.2480000   1029.3160740
     14.2490000   1029.3873680
     14.2500000   1029.4585500
     14.2510000   1029.5297610
     14.2520000   1029.6008550
     14.2530000   1029.6723860
     14.2540000   1029.7440320
     14.2550000   1029.8154520
     14.2560000   1029.8863610
     14.2570000   1029.9579540
     14.2580000   1030.0302270
     14.2590000   1030.1010370
     14.2600000   1030.1720810
     14.2610000   1030.2430220
     14.2620000   1030.3145620
     14.2630000   1030.3859710
     14.2640000   1030.4572330
     14.2650000   1030.5300390
     14.2660000   1030.6014430
     14.2670000   1030.6720700
     14.2680000   1030.7429340
     14.2690000   1030.8142700
     14.2700000   1030.8849760
     14.2710000   1030.9566800
     14.2720000   1031.0272040
     14.2730000   1031.0988040
     14.2740000   1031.1697590
     14.2750000   1031.2409100
     14.2760000   1031.3120860
     14.2770000   1031.3844920
     14.2780000   1031.4556520
     14.2790000   1031.5270540
     14.2800000   1031.5981270
     14.2810000   1031.6692050
     14.2820000   1031.7408900
     14.2830000   1031.8120990
     14.2840000   1031.8831510
     14.2850000   1031.9545890
     14.2860000   1032.0257160
     14.2870000   1032.0968400
     14.2880000   1032.1675490
     14.2890000   1032.2388140
     14.2900000   1032.3101580
     14.2910000   1032.3810720
     14.2920000   1032.4521420
     14.2930000   1032.5239780
     14.2940000   1032.5955170
     14.2950000   1032.6669860
     14.2960000   1032.7383120
     14.2970000   1032.8101120
     14.2980000   1032.8819170
     14.2990000   1032.9530330
     14.3000000   1033.0243970
     14.3010000   1033.0971260
     14.3020000   1033.1738350
     14.3030000   1033.2453320
     14.3040000   1033.3165310
     14.3050000   1033.3880840
     14.3060000   1033.4598290
     14.3070000   1033.5378360
     14.3080000   1033.6108950
     14.3090000   1033.6838080
     14.3100000   1033.7568660
     14.3110000   1033.8300600
     14.3120000   1033.9021710
     14.3130000   1033.9734050
     14.3140000   1034.0463700
     14.3150000   1034.1473250
     14.3160000   1034.2185560
     14.3170000   1034.2898240
     14.3180000   1034.3609530
     14.3190000   1034.4321350
     14.3200000   1034.5035370
     14.3210000   1034.5776240
     14.3220000   1034.6484770
     14.3230000   1034.7203090
     14.3240000   1034.7917570
     14.3250000   1034.8627290
     14.3260000   1034.9334710
     14.3270000   1035.0044270
     14.3280000   1035.0756690
     14.3290000   1035.1468570
     14.3300000   1035.2181880
     14.3310000   1035.2894340
     14.3320000   1035.3606860
     14.3330000   1035.4320270
     14.3340000   1035.5039280
     14.3350000   1035.5785690
     14.3360000   1035.6502690
     14.3370000   1035.7211050
     14.3380000   1035.7924330
     14.3390000   1035.8636150
     14.3400000   1035.9348990
     14.3410000   1036.0060050
     14.3420000   1036.0775240
     14.3430000   1036.1492480
     14.3440000   1036.2201390
     14.3450000   1036.2910660
     14.3460000   1036.3628550
     14.3470000   1036.4337350
     14.3480000   1036.5050570
     14.3490000   1036.5764210
     14.3500000   1036.6476430
     14.3510000   1036.7189570
     14.3520000   1036.7900850
     14.3530000   1036.8612650
     14.3540000   1036.9322570
     14.3550000   1037.0037710
     14.3560000   1037.0752710
     14.3570000   1037.1466560
     14.3580000   1037.2175020
     14.3590000   1037.2889140
     14.3600000   1037.3596420
     14.3610000   1037.4309700
     14.3620000   1037.5026250
     14.3630000   1037.5739090
     14.3640000   1037.6443720
     14.3650000   1037.7154650
     14.3660000   1037.7867300
     14.3670000   1037.8576650
     14.3680000   1037.9286190
     14.3690000   1037.9996430
     14.3700000   1038.0710190
     14.3710000   1038.1420770
     14.3720000   1038.2132110
     14.3730000   1038.2843170
     14.3740000   1038.3557270
     14.3750000   1038.4270800
     14.3760000   1038.4976780
     14.3770000   1038.5696560
     14.3780000   1038.6414600
     14.3790000   1038.7130500
     14.3800000   1038.7846590
     14.3810000   1038.8558030
     14.3820000   1038.9270290
     14.3830000   1038.9979340
     14.3840000   1039.0698260
     14.3850000   1039.1410090
     14.3860000   1039.2122720
     14.3870000   1039.2833110
     14.3880000   1039.3543750
     14.3890000   1039.4260740
     14.3900000   1039.4973240
     14.3910000   1039.5683680
     14.3920000   1039.6394900
     14.3930000   1039.7106870
     14.3940000   1039.7817510
     14.3950000   1039.8529890
     14.3960000   1039.9240740
     14.3970000   1039.9955560
     14.3980000   1040.0669430
     14.3990000   1040.1377930
     14.4000000   1040.2088230
     14.4010000   1040.2860190
     14.4020000   1040.3569830
     14.4030000   1040.4280770
     14.4040000   1040.4997480
     14.4050000   1040.5712300
     14.4060000   1040.6423310
     14.4070000   1040.7136730
     14.4080000   1040.7846850
     14.4090000   1040.8559010
     14.4100000   1040.9267500
     14.4110000   1040.9977370
     14.4120000   1041.0685700
     14.4130000   1041.1399030
     14.4140000   1041.2113540
     14.4150000   1041.2825460
     14.4160000   1041.3537760
     14.4170000   1041.4251960
     14.4180000   1041.4959530
     14.4190000   1041.5670400
     14.4200000   1041.6381700
     14.4210000   1041.7093230
     14.4220000   1041.7805610
     14.4230000   1041.8529260
     14.4240000   1041.9240240
     14.4250000   1041.9951520
     14.4260000   1042.0662820
     14.4270000   1042.1377520
     14.4280000   1042.2087910
     14.4290000   1042.2799680
     14.4300000   1042.3512670
     14.4310000   1042.4224990
     14.4320000   1042.4947320
     14.4330000   1042.5664580
     14.4340000   1042.6373620
     14.4350000   1042.7087840
     14.4360000   1042.7798650
     14.4370000   1042.8510770
     14.4380000   1042.9222070
     14.4390000   1042.9930350
     14.4400000   1043.0640400
     14.4410000   1043.1353830
     14.4420000   1043.2066220
     14.4430000   1043.2774760
     14.4440000   1043.3487540
     14.4450000   1043.4200890
     14.4460000   1043.4917710
     14.4470000   1043.5632220
     14.4480000   1043.6341330
     14.4490000   1043.7060780
     14.4500000   1043.7775810
     14.4510000   1043.8488810
     14.4520000   1043.9194910
     14.4530000   1043.9907060
     14.4540000   1044.0615170
     14.4550000   1044.1331560
     14.4560000   1044.2046270
     14.4570000   1044.2759590
     14.4580000   1044.3468710
     14.4590000   1044.4177800
     14.4600000   1044.4892330
     14.4610000   1044.5614870
     14.4620000   1044.6324480
     14.4630000   1044.7033450
     14.4640000   1044.7744060
     14.4650000   1044.8459280
     14.4660000   1044.9168240
     14.4670000   1044.9877710
     14.4680000   1045.0591680
     14.4690000   1045.1296760
     14.4700000   1045.2010730
     14.4710000   1045.2725670
     14.4720000   1045.3436080
     14.4730000   1045.4142350
     14.4740000   1045.4854740
     14.4750000   1045.5566680
     14.4760000   1045.6278600
     14.4770000   1045.6992270
     14.4780000   1045.7705590
     14.4790000   1045.8413610
     14.4800000   1045.9126910
     14.4810000   1045.9841480
     14.4820000   1046.0549960
     14.4830000   1046.1262770
     14.4840000   1046.1977510
     14.4850000   1046.2690510
     14.4860000   1046.3401540
     14.4870000   1046.4109920
     14.4880000   1046.4821090
     14.4890000   1046.5530980
     14.4900000   1046.6243420
     14.4910000   1046.6957730
     14.4920000   1046.7666430
     14.4930000   1046.8378690
     14.4940000   1046.9093040
     14.4950000   1046.9806560
     14.4960000   1047.0515930
     14.4970000   1047.1225010
     14.4980000   1047.1936670
     14.4990000   1047.2649070
     14.5000000   1047.3359810
     14.5010000   1047.4082290
     14.5020000   1047.4797010
     14.5030000   1047.5509470
     14.5040000   1047.6223460
     14.5050000   1047.6938400
     14.5060000   1047.7646350
     14.5070000   1047.8355540
     14.5080000   1047.9068410
     14.5090000   1047.9775470
     14.5100000   1048.0482910
     14.5110000   1048.1191250
     14.5120000   1048.1907070
     14.5130000   1048.2621750
     14.5140000   1048.3324300
     14.5150000   1048.4041410
     14.5160000   1048.4752970
     14.5170000   1048.5465480
     14.5180000   1048.6177890
     14.5190000   1048.6890230
     14.5200000   1048.7601720
     14.5210000   1048.8313200
     14.5220000   1048.9025010
     14.5230000   1048.9735100
     14.5240000   1049.0447400
     14.5250000   1049.1158290
     14.5260000   1049.1872430
     14.5270000   1049.2585820
     14.5280000   1049.3297000
     14.5290000   1049.4012220
     14.5300000   1049.4725350
     14.5310000   1049.5435730
     14.5320000   1049.6148170
     14.5330000   1049.6858230
     14.5340000   1049.7571380
     14.5350000   1049.8281290
     14.5360000   1049.8991760
     14.5370000   1049.9701010
     14.5380000   1050.0413880
     14.5390000   1050.1123010
     14.5400000   1050.1833870
     14.5410000   1050.2543320
     14.5420000   1050.3253910
     14.5430000   1050.3961370
     14.5440000   1050.4672830
     14.5450000   1050.5392550
     14.5460000   1050.6104280
     14.5470000   1050.6813860
     14.5480000   1050.7523280
     14.5490000   1050.8236240
     14.5500000   1050.8944120
     14.5510000   1050.9663420
     14.5520000   1051.0368720
     14.5530000   1051.1081340
     14.5540000   1051.1792120
     14.5550000   1051.2504440
     14.5560000   1051.3221090
     14.5570000   1051.3932200
     14.5580000   1051.4642170
     14.5590000   1051.5353900
     14.5600000   1051.6067320
     14.5610000   1051.6775830
     14.5620000   1051.7496700
     14.5630000   1051.8210490
     14.5640000   1051.8923170
     14.5650000   1051.9635640
     14.5660000   1052.0349250
     14.5670000   1052.1060190
     14.5680000   1052.1770280
     14.5690000   1052.2483490
     14.5700000   1052.3193870
     14.5710000   1052.3903260
     14.5720000   1052.4614820
     14.5730000   1052.5330140
     14.5740000   1052.6034110
     14.5750000   1052.6743380
     14.5760000   1052.7458730
     14.5770000   1052.8171390
     14.5780000   1052.8883040
     14.5790000   1052.9589930
     14.5800000   1053.0298380
     14.5810000   1053.1016660
     14.5820000   1053.1723100
     14.5830000   1053.2435090
     14.5840000   1053.3143260
     14.5850000   1053.3860170
     14.5860000   1053.4567630
     14.5870000   1053.5285250
     14.5880000   1053.5989630
     14.5890000   1053.6703340
     14.5900000   1053.7417450
     14.5910000   1053.8132930
     14.5920000   1053.8846490
     14.5930000   1053.9558870
     14.5940000   1054.0265530
     14.5950000   1054.0979290
     14.5960000   1054.1686380
     14.5970000   1054.2393850
     14.5980000   1054.3106680
     14.5990000   1054.3814860
     14.6000000   1054.4542050
     14.6010000   1054.5318900
     14.6020000   1054.6028620
     14.6030000   1054.6736770
     14.6040000   1054.7450090
     14.6050000   1054.8163620
     14.6060000   1054.8876950
     14.6070000   1054.9586150
     14.6080000   1055.0297780
     14.6090000   1055.1010110
     14.6100000   1055.1726190
     14.6110000   1055.2439040
     14.6120000   1055.3153430
     14.6130000   1055.3864300
     14.6140000   1055.4579670
     14.6150000   1055.5290230
     14.6160000   1055.5999960
     14.6170000   1055.6712830
     14.6180000   1055.7429280
     14.6190000   1055.8143100
     14.6200000   1055.8853080
     14.6210000   1055.9566790
     14.6220000   1056.0283370
     14.6230000   1056.0994660
     14.6240000   1056.1706360
     14.6250000   1056.2418210
     14.6260000   1056.3132180
     14.6270000   1056.3846390
     14.6280000   1056.4559750
     14.6290000   1056.5279590
     14.6300000   1056.5992570
     14.6310000   1056.6708380
     14.6320000   1056.7424140
     14.6330000   1056.8131720
     14.6340000   1056.8844080
     14.6350000   1056.9556530
     14.6360000   1057.0269110
     14.6370000   1057.0979060
     14.6380000   1057.1688470
     14.6390000   1057.2400680
     14.6400000   1057.3114330
     14.6410000   1057.3824280
     14.6420000   1057.4540180
     14.6430000   1057.5255640
     14.6440000   1057.5962910
     14.6450000   1057.6677950
     14.6460000   1057.7399430
     14.6470000   1057.8108460
     14.6480000   1057.8827310
     14.6490000   1057.9536950
     14.6500000   1058.0244520
     14.6510000   1058.0957750
     14.6520000   1058.1661570
     14.6530000   1058.2373020
     14.6540000   1058.3081080
     14.6550000   1058.3793980
     14.6560000   1058.4511800
     14.6570000   1058.5223590
     14.6580000   1058.5935430
     14.6590000   1058.6641850
     14.6600000   1058.7353830
     14.6610000   1058.8065340
     14.6620000   1058.8776040
     14.6630000   1058.9484700
     14.6640000   1059.0194250
     14.6650000   1059.0909860
     14.6660000   1059.1618810
     14.6670000   1059.2332580
     14.6680000   1059.3040700
     14.6690000   1059.3749940
     14.6700000   1059.4463270
     14.6710000   1059.5174850
     14.6720000   1059.5884630
     14.6730000   1059.6595420
     14.6740000   1059.7312400
     14.6750000   1059.8022370
     14.6760000   1059.8735200
     14.6770000   1059.9448000
     14.6780000   1060.0161220
     14.6790000   1060.0869240
     14.6800000   1060.1585500
     14.6810000   1060.2298070
     14.6820000   1060.3009880
     14.6830000   1060.3726680
     14.6840000   1060.4437780
     14.6850000   1060.5150750
     14.6860000   1060.5861480
     14.6870000   1060.6573600
     14.6880000   1060.7281950
     14.6890000   1060.7995720
     14.6900000   1060.8708560
     14.6910000   1060.9426200
     14.6920000   1061.0138770
     14.6930000   1061.0850030
     14.6940000   1061.1561790
     14.6950000   1061.2270990
     14.6960000   1061.2984760
     14.6970000   1061.3693070
     14.6980000   1061.4408340
     14.6990000   1061.5122110
     14.7000000   1061.5837100
     14.7010000   1061.6578690
     14.7020000   1061.7291150
     14.7030000   1061.8001990
     14.7040000   1061.8706670
     14.7050000   1061.9420300
     14.7060000   1062.0126820
     14.7070000   1062.0839950
     14.7080000   1062.1555900
     14.7090000   1062.2266400
     14.7100000   1062.2979820
     14.7110000   1062.3690840
     14.7120000   1062.4402930
     14.7130000   1062.5121600
     14.7140000   1062.5831240
     14.7150000   1062.6542280
     14.7160000   1062.7253650
     14.7170000   1062.7971170
     14.7180000   1062.8678240
     14.7190000   1062.9391530
     14.7200000   1063.0105170
     14.7210000   1063.0819730
     14.7220000   1063.1531190
     14.7230000   1063.2246930
     14.7240000   1063.2955500
     14.7250000   1063.3662720
     14.7260000   1063.4380220
     14.7270000   1063.5092490
     14.7280000   1063.5806240
     14.7290000   1063.6516350
     14.7300000   1063.7231950
     14.7310000   1063.7942540
     14.7320000   1063.8648240
     14.7330000   1063.9361170
     14.7340000   1064.0074170
     14.7350000   1064.0788970
     14.7360000   1064.1499280
     14.7370000   1064.2211290
     14.7380000   1064.2922540
     14.7390000   1064.3633800
     14.7400000   1064.4349720
     14.7410000   1064.5064170
     14.7420000   1064.5773400
     14.7430000   1064.6481090
     14.7440000   1064.7191970
     14.7450000   1064.7895590
     14.7460000   1064.8612980
     14.7470000   1064.9326270
     14.7480000   1065.0033920
     14.7490000   1065.0750710
     14.7500000   1065.1465190
     14.7510000   1065.2175940
     14.7520000   1065.2889870
     14.7530000   1065.3598530
     14.7540000   1065.4313550
     14.7550000   1065.5030180
     14.7560000   1065.5748730
     14.7570000   1065.6460160
     14.7580000   1065.7169570
     14.7590000   1065.7881800
     14.7600000   1065.8592020
     14.7610000   1065.9302940
     14.7620000   1066.0016200
     14.7630000   1066.0726040
     14.7640000   1066.1440590
     14.7650000   1066.2151890
     14.7660000   1066.2862190
     14.7670000   1066.3577610
     14.7680000   1066.4295090
     14.7690000   1066.5015870
     14.7700000   1066.5727170
     14.7710000   1066.6440100
     14.7720000   1066.7155090
     14.7730000   1066.7867340
     14.7740000   1066.8577910
     14.7750000   1066.9291800
     14.7760000   1067.0004960
     14.7770000   1067.0718780
     14.7780000   1067.1434370
     14.7790000   1067.2149100
     14.7800000   1067.2863160
     14.7810000   1067.3571470
     14.7820000   1067.4286980
     14.7830000   1067.5000080
     14.7840000   1067.5717660
     14.7850000   1067.6433410
     14.7860000   1067.7144770
     14.7870000   1067.7855880
     14.7880000   1067.8569980
     14.7890000   1067.9283100
     14.7900000   1067.9995090
     14.7910000   1068.0706830
     14.7920000   1068.1418950
     14.7930000   1068.2138070
     14.7940000   1068.2849060
     14.7950000   1068.3559170
     14.7960000   1068.4271010
     14.7970000   1068.4995290
     14.7980000   1068.5709450
     14.7990000   1068.6418780
     14.8000000   1068.7136600
     14.8010000   1068.7858330
     14.8020000   1068.8571250
     14.8030000   1068.9277910
     14.8040000   1068.9990560
     14.8050000   1069.0701200
     14.8060000   1069.1412690
     14.8070000   1069.2127370
     14.8080000   1069.2836710
     14.8090000   1069.3550120
     14.8100000   1069.4261390
     14.8110000   1069.4973480
     14.8120000   1069.5684320
     14.8130000   1069.6397180
     14.8140000   1069.7109760
     14.8150000   1069.7819830
     14.8160000   1069.8532320
     14.8170000   1069.9243800
     14.8180000   1069.9960010
     14.8190000   1070.0674050
     14.8200000   1070.1385500
     14.8210000   1070.2096450
     14.8220000   1070.2804360
     14.8230000   1070.3516700
     14.8240000   1070.4229040
     14.8250000   1070.4940150
     14.8260000   1070.5651940
     14.8270000   1070.6363080
     14.8280000   1070.7074520
     14.8290000   1070.7784170
     14.8300000   1070.8495500
     14.8310000   1070.9202160
     14.8320000   1070.9916250
     14.8330000   1071.0625230
     14.8340000   1071.1337450
     14.8350000   1071.2048890
     14.8360000   1071.2757900
     14.8370000   1071.3468070
     14.8380000   1071.4182100
     14.8390000   1071.4930040
     14.8400000   1071.5647080
     14.8410000   1071.6360160
     14.8420000   1071.7078230
     14.8430000   1071.7790630
     14.8440000   1071.8504200
     14.8450000   1071.9219330
     14.8460000   1071.9931370
     14.8470000   1072.0644260
     14.8480000   1072.1355340
     14.8490000   1072.2070220
     14.8500000   1072.2788290
     14.8510000   1072.3498340
     14.8520000   1072.4210570
     14.8530000   1072.4926050
     14.8540000   1072.5635170
     14.8550000   1072.6348580
     14.8560000   1072.7064000
     14.8570000   1072.7778100
     14.8580000   1072.8485180
     14.8590000   1072.9198070
     14.8600000   1072.9911400
     14.8610000   1073.0622260
     14.8620000   1073.1332040
     14.8630000   1073.2044740
     14.8640000   1073.2754800
     14.8650000   1073.3465890
     14.8660000   1073.4174410
     14.8670000   1073.4894570
     14.8680000   1073.5602000
     14.8690000   1073.6313300
     14.8700000   1073.7024160
     14.8710000   1073.7732180
     14.8720000   1073.8440700
     14.8730000   1073.9149540
     14.8740000   1073.9862030
     14.8750000   1074.0573910
     14.8760000   1074.1285010
     14.8770000   1074.1995440
     14.8780000   1074.2709210
     14.8790000   1074.3419150
     14.8800000   1074.4131700
     14.8810000   1074.4854870
     14.8820000   1074.5621840
     14.8830000   1074.6338520
     14.8840000   1074.7050890
     14.8850000   1074.7767700
     14.8860000   1074.8480040
     14.8870000   1074.9191040
     14.8880000   1074.9902910
     14.8890000   1075.0615990
     14.8900000   1075.1332150
     14.8910000   1075.2041490
     14.8920000   1075.2751860
     14.8930000   1075.3464860
     14.8940000   1075.4178150
     14.8950000   1075.4895360
     14.8960000   1075.5610700
     14.8970000   1075.6324010
     14.8980000   1075.7040260
     14.8990000   1075.7750730
     14.9000000   1075.8458200
     14.9010000   1075.9202910
     14.9020000   1075.9952980
     14.9030000   1076.0666230
     14.9040000   1076.1373570
     14.9050000   1076.2086000
     14.9060000   1076.2800450
     14.9070000   1076.3512710
     14.9080000   1076.4224470
     14.9090000   1076.4934880
     14.9100000   1076.5648760
     14.9110000   1076.6363420
     14.9120000   1076.7074630
     14.9130000   1076.7796210
     14.9140000   1076.8507700
     14.9150000   1076.9217130
     14.9160000   1076.9926710
     14.9170000   1077.0638170
     14.9180000   1077.1352060
     14.9190000   1077.2064630
     14.9200000   1077.2774310
     14.9210000   1077.3485830
     14.9220000   1077.4199060
     14.9230000   1077.4908830
     14.9240000   1077.5621860
     14.9250000   1077.6331850
     14.9260000   1077.7044460
     14.9270000   1077.7755950
     14.9280000   1077.8471760
     14.9290000   1077.9177190
     14.9300000   1077.9889830
     14.9310000   1078.0599960
     14.9320000   1078.1312250
     14.9330000   1078.2022300
     14.9340000   1078.2734190
     14.9350000   1078.3447930
     14.9360000   1078.4165600
     14.9370000   1078.4888610
     14.9380000   1078.5598010
     14.9390000   1078.6314450
     14.9400000   1078.7023160
     14.9410000   1078.7736260
     14.9420000   1078.8445680
     14.9430000   1078.9159740
     14.9440000   1078.9869700
     14.9450000   1079.0585150
     14.9460000   1079.1299590
     14.9470000   1079.2009530
     14.9480000   1079.2718580
     14.9490000   1079.3428710
     14.9500000   1079.4142540
     14.9510000   1079.4859640
     14.9520000   1079.5572790
     14.9530000   1079.6281940
     14.9540000   1079.6991250
     14.9550000   1079.7759890
     14.9560000   1079.8474880
     14.9570000   1079.9188810
     14.9580000   1079.9895070
     14.9590000   1080.0608540
     14.9600000   1080.1320000
     14.9610000   1080.2031340
     14.9620000   1080.2745660
     14.9630000   1080.3456280
     14.9640000   1080.4169020
     14.9650000   1080.4887520
     14.9660000   1080.5599370
     14.9670000   1080.6309380
     14.9680000   1080.7022080
     14.9690000   1080.7731300
     14.9700000   1080.8443900
     14.9710000   1080.9155230
     14.9720000   1080.9866940
     14.9730000   1081.0580530
     14.9740000   1081.1291150
     14.9750000   1081.2005600
     14.9760000   1081.2713310
     14.9770000   1081.3425040
     14.9780000   1081.4134960
     14.9790000   1081.4850240
     14.9800000   1081.5559720
     14.9810000   1081.6271900
     14.9820000   1081.6980950
     14.9830000   1081.7690570
     14.9840000   1081.8405360
     14.9850000   1081.9116060
     14.9860000   1081.9830970
     14.9870000   1082.0539440
     14.9880000   1082.1254770
     14.9890000   1082.1966180
     14.9900000   1082.2678180
     14.9910000   1082.3386940
     14.9920000   1082.4101120
     14.9930000   1082.4813660
     14.9940000   1082.5527560
     14.9950000   1082.6240690
     14.9960000   1082.6950130
     14.9970000   1082.7660620
     14.9980000   1082.8370260
     14.9990000   1082.9080040
     15.0000000   1082.9789080


==> gnuplot1/exam1/cpu_time/opt-4w-time.dat <==
      0.0010000      0.5277340
      0.0020000      0.6874950
      0.0030000      0.8448810
      0.0040000      0.9943330
      0.0050000      1.1397320
      0.0060000      1.2755070
      0.0070000      1.3926380
      0.0080000      1.5105830
      0.0090000      1.6296820
      0.0100000      1.7471120
      0.0110000      1.8658610
      0.0120000      1.9831300
      0.0130000      2.1012240
      0.0140000      2.2206610
      0.0150000      2.3398140
      0.0160000      2.4591280
      0.0170000      2.5778500
      0.0180000      2.6975060
      0.0190000      2.8212050
      0.0200000      2.9425880
      0.0210000      3.0627840
      0.0220000      3.1851790
      0.0230000      3.3076310
      0.0240000      3.4333510
      0.0250000      3.5581370
      0.0260000      3.6814830
      0.0270000      3.8056250
      0.0280000      3.9292030
      0.0290000      4.0558490
      0.0300000      4.1810660
      0.0310000      4.3058930
      0.0320000      4.4307800
      0.0330000      4.5556310
      0.0340000      4.6827100
      0.0350000      4.8086850
      0.0360000      4.9353000
      0.0370000      5.0625470
      0.0380000      5.1903710
      0.0390000      5.3182400
      0.0400000      5.4461920
      0.0410000      5.5742370
      0.0420000      5.7014090
      0.0430000      5.8307830
      0.0440000      5.9594300
      0.0450000      6.0915700
      0.0460000      6.2208640
      0.0470000      6.3505600
      0.0480000      6.4812090
      0.0490000      6.6101680
      0.0500000      6.7411420
      0.0510000      6.8712510
      0.0520000      7.0021960
      0.0530000      7.1443010
      0.0540000      7.2751100
      0.0550000      7.4068240
      0.0560000      7.5379170
      0.0570000      7.6755200
      0.0580000      7.8079890
      0.0590000      7.9408700
      0.0600000      8.0742440
      0.0610000      8.2084330
      0.0620000      8.3413810
      0.0630000      8.4743260
      0.0640000      8.6089380
      0.0650000      8.7422200
      0.0660000      8.8763390
      0.0670000      9.0096080
      0.0680000      9.1450750
      0.0690000      9.2792900
      0.0700000      9.4136890
      0.0710000      9.5479150
      0.0720000      9.6836170
      0.0730000      9.8186020
      0.0740000      9.9533550
      0.0750000     10.0957170
      0.0760000     10.2311590
      0.0770000     10.3664350
      0.0780000     10.5019810
      0.0790000     10.6384650
      0.0800000     10.7740140
      0.0810000     10.9098330
      0.0820000     11.0460180
      0.0830000     11.1827790
      0.0840000     11.3193360
      0.0850000     11.4557490
      0.0860000     11.5921830
      0.0870000     11.7284830
      0.0880000     11.8646190
      0.0890000     12.0002810
      0.0900000     12.1386770
      0.0910000     12.2790280
      0.0920000     12.4207540
      0.0930000     12.5621810
      0.0940000     12.7015270
      0.0950000     12.8997290
      0.0960000     13.0804970
      0.0970000     13.2220310
      0.0980000     13.3621660
      0.0990000     13.5024350
      0.1000000     13.6442120
      0.1010000     13.7894430
      0.1020000     13.9361100
      0.1030000     14.0775300
      0.1040000     14.2174380
      0.1050000     14.3581040
      0.1060000     14.4973180
      0.1070000     14.6513010
      0.1080000     14.7995180
      0.1090000     14.9859480
      0.1100000     15.1817720
      0.1110000     15.3741130
      0.1120000     15.5540650
      0.1130000     15.7465580
      0.1140000     15.9767290
      0.1150000     16.1465470
      0.1160000     16.2969290
      0.1170000     16.4535590
      0.1180000     16.5943890
      0.1190000     16.7349310
      0.1200000     16.8792720
      0.1210000     17.0242660
      0.1220000     17.1696950
      0.1230000     17.3239230
      0.1240000     17.4753430
      0.1250000     17.6307740
      0.1260000     17.7761910
      0.1270000     17.9333640
      0.1280000     18.0780070
      0.1290000     18.2195570
      0.1300000     18.3650530
      0.1310000     18.5142310
      0.1320000     18.6628190
      0.1330000     18.8046770
      0.1340000     18.9491760
      0.1350000     19.0917440
      0.1360000     19.2336380
      0.1370000     19.3750170
      0.1380000     19.5169860
      0.1390000     19.6597570
      0.1400000     19.8014440
      0.1410000     19.9433520
      0.1420000     20.0876650
      0.1430000     20.2311040
      0.1440000     20.3742580
      0.1450000     20.5158130
      0.1460000     20.6574460
      0.1470000     20.8006450
      0.1480000     20.9478520
      0.1490000     21.1014280
      0.1500000     21.2457640
      0.1510000     21.3916230
      0.1520000     21.5350660
      0.1530000     21.6785280
      0.1540000     21.8199210
      0.1550000     21.9621250
      0.1560000     22.1090510
      0.1570000     22.2573070
      0.1580000     22.4009460
      0.1590000     22.5458240
      0.1600000     22.6895780
      0.1610000     22.8322900
      0.1620000     22.9754150
      0.1630000     23.1281980
      0.1640000     23.2744310
      0.1650000     23.4211660
      0.1660000     23.5652400
      0.1670000     23.7120690
      0.1680000     23.8603160
      0.1690000     24.0046350
      0.1700000     24.1478860
      0.1710000     24.2913920
      0.1720000     24.4380800
      0.1730000     24.5815970
      0.1740000     24.7275490
      0.1750000     24.8726720
      0.1760000     25.0158290
      0.1770000     25.1607090
      0.1780000     25.3056500
      0.1790000     25.4528160
      0.1800000     25.5985170
      0.1810000     25.7439820
      0.1820000     25.8884440
      0.1830000     26.0365270
      0.1840000     26.1818640
      0.1850000     26.3265120
      0.1860000     26.4710810
      0.1870000     26.6161980
      0.1880000     26.7610440
      0.1890000     26.9088460
      0.1900000     27.0557040
      0.1910000     27.2010100
      0.1920000     27.3466090
      0.1930000     27.4921100
      0.1940000     27.6363680
      0.1950000     27.7852240
      0.1960000     27.9293420
      0.1970000     28.0739340
      0.1980000     28.2185540
      0.1990000     28.3629300
      0.2000000     28.5098250
      0.2010000     28.6552480
      0.2020000     28.8032220
      0.2030000     28.9482110
      0.2040000     29.0996010
      0.2050000     29.2453220
      0.2060000     29.3901200
      0.2070000     29.5363830
      0.2080000     29.6821830
      0.2090000     29.8282540
      0.2100000     29.9784600
      0.2110000     30.1239140
      0.2120000     30.2692720
      0.2130000     30.4155960
      0.2140000     30.5614130
      0.2150000     30.7070600
      0.2160000     30.8527320
      0.2170000     31.0015100
      0.2180000     31.1486520
      0.2190000     31.2947680
      0.2200000     31.4406640
      0.2210000     31.5877850
      0.2220000     31.7342470
      0.2230000     31.8810930
      0.2240000     32.0269580
      0.2250000     32.1741890
      0.2260000     32.3209690
      0.2270000     32.4682600
      0.2280000     32.6139050
      0.2290000     32.7606790
      0.2300000     32.9050880
      0.2310000     33.0493600
      0.2320000     33.1951740
      0.2330000     33.3403870
      0.2340000     33.4844860
      0.2350000     33.6281190
      0.2360000     33.7736420
      0.2370000     33.9182990
      0.2380000     34.0651070
      0.2390000     34.2127600
      0.2400000     34.3601610
      0.2410000     34.5077890
      0.2420000     34.6581970
      0.2430000     34.8049460
      0.2440000     34.9524860
      0.2450000     35.1002760
      0.2460000     35.2472870
      0.2470000     35.3954000
      0.2480000     35.5430900
      0.2490000     35.6890270
      0.2500000     35.8358710
      0.2510000     35.9824460
      0.2520000     36.1296520
      0.2530000     36.2771030
      0.2540000     36.4240120
      0.2550000     36.5721550
      0.2560000     36.7203050
      0.2570000     36.8672140
      0.2580000     37.0145870
      0.2590000     37.1622870
      0.2600000     37.3104760
      0.2610000     37.4588760
      0.2620000     37.6063550
      0.2630000     37.7537490
      0.2640000     37.9005080
      0.2650000     38.0490000
      0.2660000     38.1974350
      0.2670000     38.3458310
      0.2680000     38.4944430
      0.2690000     38.6419860
      0.2700000     38.7899380
      0.2710000     38.9371090
      0.2720000     39.0854620
      0.2730000     39.2335310
      0.2740000     39.3814330
      0.2750000     39.5285930
      0.2760000     39.6758460
      0.2770000     39.8231820
      0.2780000     39.9704400
      0.2790000     40.1193450
      0.2800000     40.2672630
      0.2810000     40.4168750
      0.2820000     40.5672750
      0.2830000     40.7153360
      0.2840000     40.8638650
      0.2850000     41.0124670
      0.2860000     41.1666840
      0.2870000     41.3172960
      0.2880000     41.4657770
      0.2890000     41.6136420
      0.2900000     41.7623280
      0.2910000     41.9141690
      0.2920000     42.0621190
      0.2930000     42.2105550
      0.2940000     42.3587320
      0.2950000     42.5075580
      0.2960000     42.6575330
      0.2970000     42.8128440
      0.2980000     42.9706660
      0.2990000     43.1356700
      0.3000000     43.2846500
      0.3010000     43.4360270
      0.3020000     43.5829090
      0.3030000     43.7300630
      0.3040000     43.8801450
      0.3050000     44.0265920
      0.3060000     44.1750110
      0.3070000     44.3240980
      0.3080000     44.4726420
      0.3090000     44.6209310
      0.3100000     44.7699870
      0.3110000     44.9197340
      0.3120000     45.0692840
      0.3130000     45.2235720
      0.3140000     45.3726400
      0.3150000     45.5213160
      0.3160000     45.6715090
      0.3170000     45.8193330
      0.3180000     45.9681310
      0.3190000     46.1167270
      0.3200000     46.2652500
      0.3210000     46.4132080
      0.3220000     46.5618710
      0.3230000     46.7140810
      0.3240000     46.8634290
      0.3250000     47.0123850
      0.3260000     47.1618380
      0.3270000     47.3107680
      0.3280000     47.4594530
      0.3290000     47.6082160
      0.3300000     47.7592960
      0.3310000     47.9083120
      0.3320000     48.0572790
      0.3330000     48.2076340
      0.3340000     48.3579320
      0.3350000     48.5074470
      0.3360000     48.6566670
      0.3370000     48.8057390
      0.3380000     48.9525120
      0.3390000     49.1020160
      0.3400000     49.2500790
      0.3410000     49.4001020
      0.3420000     49.5503690
      0.3430000     49.6981630
      0.3440000     49.8461040
      0.3450000     49.9954730
      0.3460000     50.1453700
      0.3470000     50.2944670
      0.3480000     50.4438980
      0.3490000     50.5933240
      0.3500000     50.7428820
      0.3510000     50.8920560
      0.3520000     51.0414520
      0.3530000     51.1922270
      0.3540000     51.3429860
      0.3550000     51.4927590
      0.3560000     51.6413610
      0.3570000     51.7909280
      0.3580000     51.9398280
      0.3590000     52.0894840
      0.3600000     52.2396830
      0.3610000     52.3886300
      0.3620000     52.5386470
      0.3630000     52.6885500
      0.3640000     52.8381180
      0.3650000     52.9881860
      0.3660000     53.1372490
      0.3670000     53.2865260
      0.3680000     53.4355200
      0.3690000     53.5839070
      0.3700000     53.7330480
      0.3710000     53.8827550
      0.3720000     54.0382890
      0.3730000     54.1887210
      0.3740000     54.3389080
      0.3750000     54.4891080
      0.3760000     54.6386440
      0.3770000     54.7880690
      0.3780000     54.9379920
      0.3790000     55.0895660
      0.3800000     55.2407520
      0.3810000     55.3916100
      0.3820000     55.5411150
      0.3830000     55.6890670
      0.3840000     55.8405180
      0.3850000     55.9914150
      0.3860000     56.1440310
      0.3870000     56.2975990
      0.3880000     56.4481830
      0.3890000     56.5982350
      0.3900000     56.7472540
      0.3910000     56.8973630
      0.3920000     57.0478960
      0.3930000     57.1994650
      0.3940000     57.3497080
      0.3950000     57.4986270
      0.3960000     57.6485810
      0.3970000     57.7989650
      0.3980000     57.9483590
      0.3990000     58.1002350
      0.4000000     58.2519100
      0.4010000     58.4108460
      0.4020000     58.5607380
      0.4030000     58.7108470
      0.4040000     58.8623720
      0.4050000     59.0132950
      0.4060000     59.1636820
      0.4070000     59.3199720
      0.4080000     59.4715330
      0.4090000     59.6540970
      0.4100000     59.8068190
      0.4110000     59.9595020
      0.4120000     60.1117620
      0.4130000     60.2686280
      0.4140000     60.4258440
      0.4150000     60.5762340
      0.4160000     60.7282050
      0.4170000     60.8779840
      0.4180000     61.0308210
      0.4190000     61.1805440
      0.4200000     61.3324380
      0.4210000     61.4840990
      0.4220000     61.6352440
      0.4230000     61.7870440
      0.4240000     61.9389020
      0.4250000     62.0904860
      0.4260000     62.2417820
      0.4270000     62.3934940
      0.4280000     62.5458600
      0.4290000     62.6975870
      0.4300000     62.8490630
      0.4310000     63.0014430
      0.4320000     63.1568810
      0.4330000     63.3084730
      0.4340000     63.4608320
      0.4350000     63.6126850
      0.4360000     63.7640750
      0.4370000     63.9171070
      0.4380000     64.0684780
      0.4390000     64.2211550
      0.4400000     64.3733620
      0.4410000     64.5250980
      0.4420000     64.6769470
      0.4430000     64.8285700
      0.4440000     64.9861680
      0.4450000     65.1418620
      0.4460000     65.2922900
      0.4470000     65.4442340
      0.4480000     65.5982620
      0.4490000     65.7501050
      0.4500000     65.9016880
      0.4510000     66.0537990
      0.4520000     66.2057590
      0.4530000     66.3581000
      0.4540000     66.5087360
      0.4550000     66.6596820
      0.4560000     66.8115810
      0.4570000     66.9630650
      0.4580000     67.1143160
      0.4590000     67.2655540
      0.4600000     67.4170630
      0.4610000     67.5722030
      0.4620000     67.7243250
      0.4630000     67.8754350
      0.4640000     68.0267710
      0.4650000     68.1802050
      0.4660000     68.3570880
      0.4670000     68.5105250
      0.4680000     68.6627260
      0.4690000     68.8146530
      0.4700000     68.9665870
      0.4710000     69.1196640
      0.4720000     69.2717960
      0.4730000     69.4235590
      0.4740000     69.5757680
      0.4750000     69.7273410
      0.4760000     69.8791780
      0.4770000     70.0330610
      0.4780000     70.1852510
      0.4790000     70.3383900
      0.4800000     70.4909060
      0.4810000     70.6428390
      0.4820000     70.7945940
      0.4830000     70.9460570
      0.4840000     71.0982750
      0.4850000     71.2505060
      0.4860000     71.4024740
      0.4870000     71.5535850
      0.4880000     71.7041700
      0.4890000     71.8553920
      0.4900000     72.0070180
      0.4910000     72.1580800
      0.4920000     72.3094890
      0.4930000     72.4623170
      0.4940000     72.6138540
      0.4950000     72.7666820
      0.4960000     72.9185600
      0.4970000     73.0710060
      0.4980000     73.2239470
      0.4990000     73.3758630
      0.5000000     73.5273340
      0.5010000     73.6875300
      0.5020000     73.8399940
      0.5030000     73.9929040
      0.5040000     74.1444140
      0.5050000     74.2972200
      0.5060000     74.4490960
      0.5070000     74.6018120
      0.5080000     74.7531050
      0.5090000     74.9052180
      0.5100000     75.0577180
      0.5110000     75.2091760
      0.5120000     75.3609810
      0.5130000     75.5120930
      0.5140000     75.6643230
      0.5150000     75.8165000
      0.5160000     75.9697730
      0.5170000     76.1222480
      0.5180000     76.2714480
      0.5190000     76.4228120
      0.5200000     76.5749470
      0.5210000     76.7274320
      0.5220000     76.8794180
      0.5230000     77.0341300
      0.5240000     77.1839320
      0.5250000     77.3356740
      0.5260000     77.4883780
      0.5270000     77.6420990
      0.5280000     77.7943450
      0.5290000     77.9479420
      0.5300000     78.1020330
      0.5310000     78.2551480
      0.5320000     78.4112970
      0.5330000     78.5679270
      0.5340000     78.7248820
      0.5350000     78.8799060
      0.5360000     79.0367430
      0.5370000     79.1886250
      0.5380000     79.3399950
      0.5390000     79.4934430
      0.5400000     79.6460150
      0.5410000     79.7982430
      0.5420000     79.9514270
      0.5430000     80.1054380
      0.5440000     80.2568280
      0.5450000     80.4093090
      0.5460000     80.5637000
      0.5470000     80.7180170
      0.5480000     80.8708400
      0.5490000     81.0230780
      0.5500000     81.1765700
      0.5510000     81.3298620
      0.5520000     81.4824770
      0.5530000     81.6362710
      0.5540000     81.7895160
      0.5550000     81.9426860
      0.5560000     82.0987080
      0.5570000     82.2522980
      0.5580000     82.4052130
      0.5590000     82.5594410
      0.5600000     82.7145290
      0.5610000     82.8683170
      0.5620000     83.0237980
      0.5630000     83.1764300
      0.5640000     83.3307430
      0.5650000     83.4854560
      0.5660000     83.6375600
      0.5670000     83.7910720
      0.5680000     83.9452800
      0.5690000     84.0999170
      0.5700000     84.2539310
      0.5710000     84.4072320
      0.5720000     84.5596850
      0.5730000     84.7132790
      0.5740000     84.8664350
      0.5750000     85.0220230
      0.5760000     85.1757400
      0.5770000     85.3290000
      0.5780000     85.4816710
      0.5790000     85.6349780
      0.5800000     85.7873940
      0.5810000     85.9422550
      0.5820000     86.0966410
      0.5830000     86.2505950
      0.5840000     86.4056630
      0.5850000     86.5589240
      0.5860000     86.7119150
      0.5870000     86.8655090
      0.5880000     87.0214660
      0.5890000     87.1765100
      0.5900000     87.3297300
      0.5910000     87.4828580
      0.5920000     87.6370410
      0.5930000     87.7902400
      0.5940000     87.9444140
      0.5950000     88.0974730
      0.5960000     88.2497910
      0.5970000     88.4038480
      0.5980000     88.5567200
      0.5990000     88.7104030
      0.6000000     88.8627130
      0.6010000     89.0172150
      0.6020000     89.1704330
      0.6030000     89.3218850
      0.6040000     89.4749460
      0.6050000     89.6261970
      0.6060000     89.7794370
      0.6070000     89.9328150
      0.6080000     90.0869570
      0.6090000     90.2393160
      0.6100000     90.3929030
      0.6110000     90.5460520
      0.6120000     90.6979780
      0.6130000     90.8505170
      0.6140000     91.0036050
      0.6150000     91.1583140
      0.6160000     91.3120540
      0.6170000     91.4652580
      0.6180000     91.6198740
      0.6190000     91.7738440
      0.6200000     91.9272240
      0.6210000     92.0847420
      0.6220000     92.2394660
      0.6230000     92.3951110
      0.6240000     92.5484090
      0.6250000     92.7015240
      0.6260000     92.8554020
      0.6270000     93.0087000
      0.6280000     93.1657870
      0.6290000     93.3198760
      0.6300000     93.4743370
      0.6310000     93.6286800
      0.6320000     93.7831270
      0.6330000     93.9375090
      0.6340000     94.0931750
      0.6350000     94.2490270
      0.6360000     94.4063280
      0.6370000     94.5732640
      0.6380000     94.7285240
      0.6390000     94.8871470
      0.6400000     95.0414080
      0.6410000     95.1985230
      0.6420000     95.3533760
      0.6430000     95.5065710
      0.6440000     95.6606870
      0.6450000     95.8153640
      0.6460000     95.9708500
      0.6470000     96.1282410
      0.6480000     96.2823750
      0.6490000     96.4359480
      0.6500000     96.5890300
      0.6510000     96.7423300
      0.6520000     96.8965700
      0.6530000     97.0531630
      0.6540000     97.2078880
      0.6550000     97.3621860
      0.6560000     97.5167720
      0.6570000     97.6712670
      0.6580000     97.8258560
      0.6590000     97.9798970
      0.6600000     98.1344710
      0.6610000     98.2885470
      0.6620000     98.4425150
      0.6630000     98.5961710
      0.6640000     98.7516220
      0.6650000     98.9057570
      0.6660000     99.0588850
      0.6670000     99.2131360
      0.6680000     99.3682980
      0.6690000     99.5232010
      0.6700000     99.6796360
      0.6710000     99.8337190
      0.6720000     99.9910400
      0.6730000    100.1456210
      0.6740000    100.2995640
      0.6750000    100.4551210
      0.6760000    100.6092590
      0.6770000    100.7633620
      0.6780000    100.9163350
      0.6790000    101.0715420
      0.6800000    101.2264860
      0.6810000    101.3800450
      0.6820000    101.5343910
      0.6830000    101.6885450
      0.6840000    101.8424600
      0.6850000    101.9951080
      0.6860000    102.1478330
      0.6870000    102.3011140
      0.6880000    102.4551300
      0.6890000    102.6080040
      0.6900000    102.7629060
      0.6910000    102.9167110
      0.6920000    103.0764910
      0.6930000    103.2290710
      0.6940000    103.3841310
      0.6950000    103.5391380
      0.6960000    103.6931160
      0.6970000    103.8475290
      0.6980000    104.0011050
      0.6990000    104.1573510
      0.7000000    104.3107930
      0.7010000    104.4685640
      0.7020000    104.6234520
      0.7030000    104.7772620
      0.7040000    104.9313450
      0.7050000    105.0870900
      0.7060000    105.2414000
      0.7070000    105.3948650
      0.7080000    105.5494890
      0.7090000    105.7020890
      0.7100000    105.8596090
      0.7110000    106.0176350
      0.7120000    106.1728590
      0.7130000    106.3265690
      0.7140000    106.4814900
      0.7150000    106.6353700
      0.7160000    106.7893480
      0.7170000    106.9503560
      0.7180000    107.1048670
      0.7190000    107.2594420
      0.7200000    107.4139720
      0.7210000    107.5700050
      0.7220000    107.7240740
      0.7230000    107.8783760
      0.7240000    108.0337420
      0.7250000    108.1879430
      0.7260000    108.3453220
      0.7270000    108.4999100
      0.7280000    108.6542550
      0.7290000    108.8082180
      0.7300000    108.9621190
      0.7310000    109.1266720
      0.7320000    109.2806270
      0.7330000    109.4354910
      0.7340000    109.5890400
      0.7350000    109.7437390
      0.7360000    109.8994260
      0.7370000    110.0554490
      0.7380000    110.2104700
      0.7390000    110.3648910
      0.7400000    110.5193980
      0.7410000    110.6728580
      0.7420000    110.8269790
      0.7430000    110.9811120
      0.7440000    111.1352200
      0.7450000    111.2900120
      0.7460000    111.4441770
      0.7470000    111.6023560
      0.7480000    111.7577910
      0.7490000    111.9127180
      0.7500000    112.0674240
      0.7510000    112.2223340
      0.7520000    112.3773410
      0.7530000    112.5327410
      0.7540000    112.6871660
      0.7550000    112.8419540
      0.7560000    112.9961970
      0.7570000    113.1511020
      0.7580000    113.3063020
      0.7590000    113.4609300
      0.7600000    113.6153860
      0.7610000    113.7713220
      0.7620000    113.9266560
      0.7630000    114.0817440
      0.7640000    114.2370740
      0.7650000    114.3918880
      0.7660000    114.5479020
      0.7670000    114.7026830
      0.7680000    114.8583530
      0.7690000    115.0148670
      0.7700000    115.1699670
      0.7710000    115.3257260
      0.7720000    115.4798660
      0.7730000    115.6361150
      0.7740000    115.7907450
      0.7750000    115.9467540
      0.7760000    116.1043790
      0.7770000    116.2608940
      0.7780000    116.4166190
      0.7790000    116.5736710
      0.7800000    116.7287630
      0.7810000    116.8832910
      0.7820000    117.0394740
      0.7830000    117.1976790
      0.7840000    117.3535040
      0.7850000    117.5085340
      0.7860000    117.6639510
      0.7870000    117.8191150
      0.7880000    117.9739680
      0.7890000    118.1296800
      0.7900000    118.2847610
      0.7910000    118.4401770
      0.7920000    118.5953210
      0.7930000    118.7506240
      0.7940000    118.9035960
      0.7950000    119.0603230
      0.7960000    119.2146560
      0.7970000    119.3689820
      0.7980000    119.5232270
      0.7990000    119.6777810
      0.8000000    119.8388810
      0.8010000    119.9980850
      0.8020000    120.1592810
      0.8030000    120.3179340
      0.8040000    120.4736700
      0.8050000    120.6282080
      0.8060000    120.7891090
      0.8070000    120.9442060
      0.8080000    121.0996310
      0.8090000    121.2535400
      0.8100000    121.4073920
      0.8110000    121.5641320
      0.8120000    121.7256220
      0.8130000    121.8856340
      0.8140000    122.0412540
      0.8150000    122.2021250
      0.8160000    122.3575990
      0.8170000    122.5120210
      0.8180000    122.6664610
      0.8190000    122.8211440
      0.8200000    122.9792060
      0.8210000    123.1372910
      0.8220000    123.2926220
      0.8230000    123.4480320
      0.8240000    123.6016620
      0.8250000    123.7559410
      0.8260000    123.9111140
      0.8270000    124.0664300
      0.8280000    124.2206780
      0.8290000    124.3764500
      0.8300000    124.5316880
      0.8310000    124.6872140
      0.8320000    124.8437110
      0.8330000    124.9987420
      0.8340000    125.1546770
      0.8350000    125.3101630
      0.8360000    125.4659540
      0.8370000    125.6206530
      0.8380000    125.7760950
      0.8390000    125.9318020
      0.8400000    126.0866240
      0.8410000    126.2414140
      0.8420000    126.3971600
      0.8430000    126.5555970
      0.8440000    126.7112770
      0.8450000    126.8647870
      0.8460000    127.0212260
      0.8470000    127.1767720
      0.8480000    127.3317110
      0.8490000    127.4870440
      0.8500000    127.6419130
      0.8510000    127.7960770
      0.8520000    127.9516200
      0.8530000    128.1069800
      0.8540000    128.2611750
      0.8550000    128.4165890
      0.8560000    128.5712600
      0.8570000    128.7261670
      0.8580000    128.8799270
      0.8590000    129.0360750
      0.8600000    129.1901290
      0.8610000    129.3449190
      0.8620000    129.4995770
      0.8630000    129.6541020
      0.8640000    129.8096930
      0.8650000    129.9652750
      0.8660000    130.1202880
      0.8670000    130.2746660
      0.8680000    130.4299050
      0.8690000    130.5844150
      0.8700000    130.7406740
      0.8710000    130.8957320
      0.8720000    131.0513620
      0.8730000    131.2069510
      0.8740000    131.3611360
      0.8750000    131.5159450
      0.8760000    131.6715370
      0.8770000    131.8267750
      0.8780000    131.9819930
      0.8790000    132.1379770
      0.8800000    132.2928640
      0.8810000    132.4482680
      0.8820000    132.6034450
      0.8830000    132.7616620
      0.8840000    132.9207900
      0.8850000    133.0754200
      0.8860000    133.2303600
      0.8870000    133.3845760
      0.8880000    133.5385700
      0.8890000    133.6946820
      0.8900000    133.8498480
      0.8910000    134.0042810
      0.8920000    134.1592610
      0.8930000    134.3139450
      0.8940000    134.4687800
      0.8950000    134.6242260
      0.8960000    134.7798720
      0.8970000    134.9354650
      0.8980000    135.0918770
      0.8990000    135.2468570
      0.9000000    135.4024990
      0.9010000    135.5648100
      0.9020000    135.7213610
      0.9030000    135.8781980
      0.9040000    136.0367860
      0.9050000    136.1926630
      0.9060000    136.3513660
      0.9070000    136.5067680
      0.9080000    136.6621280
      0.9090000    136.8177980
      0.9100000    136.9750880
      0.9110000    137.1307060
      0.9120000    137.2862210
      0.9130000    137.4425780
      0.9140000    137.5990770
      0.9150000    137.7543800
      0.9160000    137.9121570
      0.9170000    138.0689730
      0.9180000    138.2257240
      0.9190000    138.3817450
      0.9200000    138.5382700
      0.9210000    138.6946000
      0.9220000    138.8507550
      0.9230000    139.0174710
      0.9240000    139.1729350
      0.9250000    139.3295220
      0.9260000    139.4849700
      0.9270000    139.6403570
      0.9280000    139.7960130
      0.9290000    139.9513540
      0.9300000    140.1096620
      0.9310000    140.2647910
      0.9320000    140.4202830
      0.9330000    140.5762290
      0.9340000    140.7318550
      0.9350000    140.8866400
      0.9360000    141.0442070
      0.9370000    141.2006640
      0.9380000    141.3559240
      0.9390000    141.5115700
      0.9400000    141.6672830
      0.9410000    141.8226690
      0.9420000    141.9785460
      0.9430000    142.1338960
      0.9440000    142.2905600
      0.9450000    142.4481830
      0.9460000    142.6061530
      0.9470000    142.7627120
      0.9480000    142.9186400
      0.9490000    143.0756900
      0.9500000    143.2324820
      0.9510000    143.3882350
      0.9520000    143.5439700
      0.9530000    143.6994500
      0.9540000    143.8549280
      0.9550000    144.0143480
      0.9560000    144.1691950
      0.9570000    144.3253770
      0.9580000    144.4806840
      0.9590000    144.6352060
      0.9600000    144.7974870
      0.9610000    144.9530870
      0.9620000    145.1091710
      0.9630000    145.2644660
      0.9640000    145.4207240
      0.9650000    145.5819450
      0.9660000    145.7450030
      0.9670000    145.9030330
      0.9680000    146.0602700
      0.9690000    146.2165300
      0.9700000    146.3737260
      0.9710000    146.5321010
      0.9720000    146.6928170
      0.9730000    146.8518000
      0.9740000    147.0122570
      0.9750000    147.1810090
      0.9760000    147.3470440
      0.9770000    147.5299860
      0.9780000    147.6941610
      0.9790000    147.8712260
      0.9800000    148.1138760
      0.9810000    148.2939850
      0.9820000    148.4515650
      0.9830000    148.6083590
      0.9840000    148.7652630
      0.9850000    148.9260270
      0.9860000    149.0830920
      0.9870000    149.2396890
      0.9880000    149.3961160
      0.9890000    149.5526180
      0.9900000    149.7130280
      0.9910000    149.8714790
      0.9920000    150.0268220
      0.9930000    150.1827280
      0.9940000    150.3375730
      0.9950000    150.4937860
      0.9960000    150.6486940
      0.9970000    150.8051240
      0.9980000    150.9624930
      0.9990000    151.1179920
      1.0000000    151.2735570
      1.0010000    151.4351390
      1.0020000    151.6006310
      1.0030000    151.7563100
      1.0040000    151.9123690
      1.0050000    152.0702010
      1.0060000    152.2263460
      1.0070000    152.3837220
      1.0080000    152.5414770
      1.0090000    152.7000850
      1.0100000    152.8551870
      1.0110000    153.0128400
      1.0120000    153.1688000
      1.0130000    153.3293640
      1.0140000    153.4856830
      1.0150000    153.6420160
      1.0160000    153.7978600
      1.0170000    153.9551210
      1.0180000    154.1123570
      1.0190000    154.2693040
      1.0200000    154.4253360
      1.0210000    154.5849700
      1.0220000    154.7438160
      1.0230000    154.9009480
      1.0240000    155.0587800
      1.0250000    155.2156220
      1.0260000    155.3720280
      1.0270000    155.5293030
      1.0280000    155.6862410
      1.0290000    155.8423380
      1.0300000    156.0016510
      1.0310000    156.1572290
      1.0320000    156.3140080
      1.0330000    156.4700790
      1.0340000    156.6267010
      1.0350000    156.7825380
      1.0360000    156.9464010
      1.0370000    157.1047280
      1.0380000    157.2613150
      1.0390000    157.4180860
      1.0400000    157.5747440
      1.0410000    157.7319790
      1.0420000    157.8885640
      1.0430000    158.0471580
      1.0440000    158.2043660
      1.0450000    158.3612280
      1.0460000    158.5164840
      1.0470000    158.6724250
      1.0480000    158.8293010
      1.0490000    158.9897370
      1.0500000    159.1449910
      1.0510000    159.3019660
      1.0520000    159.4575670
      1.0530000    159.6181810
      1.0540000    159.7743670
      1.0550000    159.9311270
      1.0560000    160.0887690
      1.0570000    160.2447410
      1.0580000    160.4008550
      1.0590000    160.5577210
      1.0600000    160.7136910
      1.0610000    160.8705930
      1.0620000    161.0274060
      1.0630000    161.1834890
      1.0640000    161.3401180
      1.0650000    161.4964100
      1.0660000    161.6535900
      1.0670000    161.8102300
      1.0680000    161.9665100
      1.0690000    162.1227320
      1.0700000    162.2788200
      1.0710000    162.4370470
      1.0720000    162.5942130
      1.0730000    162.7508220
      1.0740000    162.9079280
      1.0750000    163.0649510
      1.0760000    163.2217630
      1.0770000    163.3786240
      1.0780000    163.5402310
      1.0790000    163.6980700
      1.0800000    163.8542410
      1.0810000    164.0163500
      1.0820000    164.1723300
      1.0830000    164.3289670
      1.0840000    164.4855860
      1.0850000    164.6413350
      1.0860000    164.7974150
      1.0870000    164.9554200
      1.0880000    165.1141920
      1.0890000    165.2703810
      1.0900000    165.4276450
      1.0910000    165.5848150
      1.0920000    165.7416190
      1.0930000    165.8992780
      1.0940000    166.0552030
      1.0950000    166.2131890
      1.0960000    166.3699630
      1.0970000    166.5286710
      1.0980000    166.6873670
      1.0990000    166.8443440
      1.1000000    167.0014480
      1.1010000    167.1656460
      1.1020000    167.3228780
      1.1030000    167.4798640
      1.1040000    167.6374970
      1.1050000    167.7948280
      1.1060000    167.9515850
      1.1070000    168.1114250
      1.1080000    168.2699510
      1.1090000    168.4261400
      1.1100000    168.5829420
      1.1110000    168.7392510
      1.1120000    168.8973780
      1.1130000    169.0545630
      1.1140000    169.2120930
      1.1150000    169.3691800
      1.1160000    169.5304910
      1.1170000    169.6874450
      1.1180000    169.8448540
      1.1190000    170.0012710
      1.1200000    170.1605860
      1.1210000    170.3174020
      1.1220000    170.4730690
      1.1230000    170.6302290
      1.1240000    170.7886990
      1.1250000    170.9456820
      1.1260000    171.1042040
      1.1270000    171.2744860
      1.1280000    171.4410480
      1.1290000    171.6003660
      1.1300000    171.7573320
      1.1310000    171.9157550
      1.1320000    172.0745000
      1.1330000    172.2321580
      1.1340000    172.3884630
      1.1350000    172.5536680
      1.1360000    172.7104940
      1.1370000    172.8697690
      1.1380000    173.0299580
      1.1390000    173.1887330
      1.1400000    173.3497050
      1.1410000    173.5057740
      1.1420000    173.6647070
      1.1430000    173.8219550
      1.1440000    173.9798770
      1.1450000    174.1364030
      1.1460000    174.2948000
      1.1470000    174.4514220
      1.1480000    174.6089330
      1.1490000    174.7702090
      1.1500000    174.9276090
      1.1510000    175.0845500
      1.1520000    175.2425360
      1.1530000    175.3990740
      1.1540000    175.5568080
      1.1550000    175.7136770
      1.1560000    175.8699710
      1.1570000    176.0282580
      1.1580000    176.1865560
      1.1590000    176.3446130
      1.1600000    176.5023870
      1.1610000    176.6610090
      1.1620000    176.8182190
      1.1630000    176.9766500
      1.1640000    177.1332410
      1.1650000    177.2941670
      1.1660000    177.4507400
      1.1670000    177.6081290
      1.1680000    177.7659520
      1.1690000    177.9225190
      1.1700000    178.0778450
      1.1710000    178.2353110
      1.1720000    178.3923280
      1.1730000    178.5482960
      1.1740000    178.7051610
      1.1750000    178.8612590
      1.1760000    179.0183920
      1.1770000    179.1747950
      1.1780000    179.3316390
      1.1790000    179.4887080
      1.1800000    179.6455240
      1.1810000    179.8026060
      1.1820000    179.9606050
      1.1830000    180.1177850
      1.1840000    180.2739190
      1.1850000    180.4313050
      1.1860000    180.5881560
      1.1870000    180.7446780
      1.1880000    180.9039530
      1.1890000    181.0622360
      1.1900000    181.2205300
      1.1910000    181.3774300
      1.1920000    181.5360300
      1.1930000    181.6936700
      1.1940000    181.8508880
      1.1950000    182.0131780
      1.1960000    182.1710110
      1.1970000    182.3283560
      1.1980000    182.4864510
      1.1990000    182.6450640
      1.2000000    182.8020530
      1.2010000    182.9639500
      1.2020000    183.1219820
      1.2030000    183.2858700
      1.2040000    183.4432910
      1.2050000    183.5999890
      1.2060000    183.7568500
      1.2070000    183.9165830
      1.2080000    184.0777380
      1.2090000    184.2345650
      1.2100000    184.3918270
      1.2110000    184.5509880
      1.2120000    184.7097840
      1.2130000    184.8681350
      1.2140000    185.0253740
      1.2150000    185.1833150
      1.2160000    185.3412280
      1.2170000    185.4984090
      1.2180000    185.6562000
      1.2190000    185.8126020
      1.2200000    185.9742660
      1.2210000    186.1331260
      1.2220000    186.2902500
      1.2230000    186.4491170
      1.2240000    186.6066330
      1.2250000    186.7667970
      1.2260000    186.9242400
      1.2270000    187.0855900
      1.2280000    187.2428120
      1.2290000    187.3987590
      1.2300000    187.5559890
      1.2310000    187.7145730
      1.2320000    187.8731400
      1.2330000    188.0340180
      1.2340000    188.1920260
      1.2350000    188.3505310
      1.2360000    188.5087770
      1.2370000    188.6655070
      1.2380000    188.8229870
      1.2390000    188.9810350
      1.2400000    189.1370870
      1.2410000    189.2943120
      1.2420000    189.4523410
      1.2430000    189.6117320
      1.2440000    189.7696010
      1.2450000    189.9267790
      1.2460000    190.0876060
      1.2470000    190.2444260
      1.2480000    190.4016150
      1.2490000    190.5615840
      1.2500000    190.7195980
      1.2510000    190.8763720
      1.2520000    191.0346810
      1.2530000    191.1918990
      1.2540000    191.3498590
      1.2550000    191.5069770
      1.2560000    191.6642980
      1.2570000    191.8207240
      1.2580000    191.9851050
      1.2590000    192.1413930
      1.2600000    192.2989430
      1.2610000    192.4568840
      1.2620000    192.6142320
      1.2630000    192.7724690
      1.2640000    192.9297840
      1.2650000    193.0868760
      1.2660000    193.2447180
      1.2670000    193.4019050
      1.2680000    193.5589150
      1.2690000    193.7161100
      1.2700000    193.8740440
      1.2710000    194.0310420
      1.2720000    194.1889700
      1.2730000    194.3463900
      1.2740000    194.5040190
      1.2750000    194.6607210
      1.2760000    194.8191920
      1.2770000    194.9884120
      1.2780000    195.1452770
      1.2790000    195.3031970
      1.2800000    195.4610070
      1.2810000    195.6193070
      1.2820000    195.7775640
      1.2830000    195.9349070
      1.2840000    196.0921580
      1.2850000    196.2495390
      1.2860000    196.4070590
      1.2870000    196.5643360
      1.2880000    196.7263940
      1.2890000    196.8956660
      1.2900000    197.0584030
      1.2910000    197.2178810
      1.2920000    197.3761090
      1.2930000    197.5332680
      1.2940000    197.6922590
      1.2950000    197.8500510
      1.2960000    198.0074850
      1.2970000    198.1663390
      1.2980000    198.3238740
      1.2990000    198.4810220
      1.3000000    198.6380090
      1.3010000    198.7992330
      1.3020000    198.9570420
      1.3030000    199.1147120
      1.3040000    199.2743830
      1.3050000    199.4311960
      1.3060000    199.5888950
      1.3070000    199.7462010
      1.3080000    199.9050670
      1.3090000    200.0638890
      1.3100000    200.2219220
      1.3110000    200.3785590
      1.3120000    200.5369070
      1.3130000    200.6949450
      1.3140000    200.8515340
      1.3150000    201.0132680
      1.3160000    201.1725800
      1.3170000    201.3303450
      1.3180000    201.4887150
      1.3190000    201.6457840
      1.3200000    201.8046180
      1.3210000    201.9693240
      1.3220000    202.1280530
      1.3230000    202.2885540
      1.3240000    202.4465830
      1.3250000    202.6037920
      1.3260000    202.7615870
      1.3270000    202.9190080
      1.3280000    203.0755110
      1.3290000    203.2333670
      1.3300000    203.3912160
      1.3310000    203.5496110
      1.3320000    203.7074020
      1.3330000    203.8661890
      1.3340000    204.0264330
      1.3350000    204.1862040
      1.3360000    204.3434960
      1.3370000    204.5014470
      1.3380000    204.6589380
      1.3390000    204.8176290
      1.3400000    204.9854920
      1.3410000    205.1429440
      1.3420000    205.3015990
      1.3430000    205.4588080
      1.3440000    205.6178530
      1.3450000    205.7778830
      1.3460000    205.9398870
      1.3470000    206.0986560
      1.3480000    206.2563940
      1.3490000    206.4149040
      1.3500000    206.5763820
      1.3510000    206.7342480
      1.3520000    206.8924940
      1.3530000    207.0522800
      1.3540000    207.2117590
      1.3550000    207.3698570
      1.3560000    207.5271690
      1.3570000    207.6977560
      1.3580000    207.8610250
      1.3590000    208.0182420
      1.3600000    208.1783760
      1.3610000    208.3375870
      1.3620000    208.4958750
      1.3630000    208.6534800
      1.3640000    208.8104970
      1.3650000    208.9692030
      1.3660000    209.1294010
      1.3670000    209.2868790
      1.3680000    209.4448720
      1.3690000    209.6016300
      1.3700000    209.7583500
      1.3710000    209.9151010
      1.3720000    210.0722890
      1.3730000    210.2289440
      1.3740000    210.3860320
      1.3750000    210.5428120
      1.3760000    210.6994360
      1.3770000    210.8562930
      1.3780000    211.0143640
      1.3790000    211.1721830
      1.3800000    211.3298480
      1.3810000    211.4873820
      1.3820000    211.6459690
      1.3830000    211.8039910
      1.3840000    211.9612150
      1.3850000    212.1186470
      1.3860000    212.2763050
      1.3870000    212.4343800
      1.3880000    212.5915730
      1.3890000    212.7497780
      1.3900000    212.9094640
      1.3910000    213.0680140
      1.3920000    213.2258670
      1.3930000    213.3846870
      1.3940000    213.5426330
      1.3950000    213.7004290
      1.3960000    213.8589480
      1.3970000    214.0170000
      1.3980000    214.1759630
      1.3990000    214.3326430
      1.4000000    214.4912200
      1.4010000    214.6501570
      1.4020000    214.8070420
      1.4030000    214.9654670
      1.4040000    215.1252240
      1.4050000    215.2851420
      1.4060000    215.4427930
      1.4070000    215.5998360
      1.4080000    215.7644660
      1.4090000    215.9220290
      1.4100000    216.0808470
      1.4110000    216.2383560
      1.4120000    216.3970730
      1.4130000    216.5552060
      1.4140000    216.7124400
      1.4150000    216.8710640
      1.4160000    217.0329420
      1.4170000    217.1916220
      1.4180000    217.3490200
      1.4190000    217.5081670
      1.4200000    217.6673310
      1.4210000    217.8260690
      1.4220000    217.9840770
      1.4230000    218.1432950
      1.4240000    218.3027820
      1.4250000    218.4613860
      1.4260000    218.6200260
      1.4270000    218.7795200
      1.4280000    218.9395010
      1.4290000    219.0978850
      1.4300000    219.2567430
      1.4310000    219.4158590
      1.4320000    219.5737330
      1.4330000    219.7334140
      1.4340000    219.8920640
      1.4350000    220.0513990
      1.4360000    220.2095370
      1.4370000    220.3675460
      1.4380000    220.5263860
      1.4390000    220.6848730
      1.4400000    220.8432640
      1.4410000    221.0018800
      1.4420000    221.1660900
      1.4430000    221.3246790
      1.4440000    221.4830610
      1.4450000    221.6415010
      1.4460000    221.8008390
      1.4470000    221.9565630
      1.4480000    222.1140910
      1.4490000    222.2751780
      1.4500000    222.4452060
      1.4510000    222.6045390
      1.4520000    222.7663170
      1.4530000    222.9393950
      1.4540000    223.0967130
      1.4550000    223.2559940
      1.4560000    223.4184180
      1.4570000    223.5761850
      1.4580000    223.7330830
      1.4590000    223.8921420
      1.4600000    224.0493590
      1.4610000    224.2089110
      1.4620000    224.3663440
      1.4630000    224.5240900
      1.4640000    224.6815590
      1.4650000    224.8430440
      1.4660000    225.0044340
      1.4670000    225.1624010
      1.4680000    225.3199900
      1.4690000    225.4781640
      1.4700000    225.6363730
      1.4710000    225.7948140
      1.4720000    225.9536450
      1.4730000    226.1123520
      1.4740000    226.2695630
      1.4750000    226.4281260
      1.4760000    226.5877840
      1.4770000    226.7478110
      1.4780000    226.9108730
      1.4790000    227.0692220
      1.4800000    227.2284530
      1.4810000    227.3875070
      1.4820000    227.5447550
      1.4830000    227.7030700
      1.4840000    227.8598380
      1.4850000    228.0188870
      1.4860000    228.1759640
      1.4870000    228.3336160
      1.4880000    228.4924950
      1.4890000    228.6497190
      1.4900000    228.8088230
      1.4910000    228.9666950
      1.4920000    229.1248010
      1.4930000    229.2824040
      1.4940000    229.4398090
      1.4950000    229.5976720
      1.4960000    229.7582620
      1.4970000    229.9169090
      1.4980000    230.0756000
      1.4990000    230.2341890
      1.5000000    230.3924910
      1.5010000    230.5536400
      1.5020000    230.7122080
      1.5030000    230.8714450
      1.5040000    231.0322280
      1.5050000    231.1947040
      1.5060000    231.3532660
      1.5070000    231.5109260
      1.5080000    231.6695490
      1.5090000    231.8275030
      1.5100000    231.9857190
      1.5110000    232.1450150
      1.5120000    232.3048940
      1.5130000    232.4634250
      1.5140000    232.6218440
      1.5150000    232.7810430
      1.5160000    232.9398150
      1.5170000    233.0990770
      1.5180000    233.2586060
      1.5190000    233.4174430
      1.5200000    233.5767360
      1.5210000    233.7347440
      1.5220000    233.8926230
      1.5230000    234.0532620
      1.5240000    234.2115740
      1.5250000    234.3705350
      1.5260000    234.5292650
      1.5270000    234.6897040
      1.5280000    234.8585300
      1.5290000    235.0181460
      1.5300000    235.1769340
      1.5310000    235.3370260
      1.5320000    235.4957660
      1.5330000    235.6536030
      1.5340000    235.8127200
      1.5350000    235.9716870
      1.5360000    236.1310340
      1.5370000    236.2901970
      1.5380000    236.4495030
      1.5390000    236.6076520
      1.5400000    236.7662040
      1.5410000    236.9252630
      1.5420000    237.0836870
      1.5430000    237.2407010
      1.5440000    237.3992990
      1.5450000    237.5571790
      1.5460000    237.7168410
      1.5470000    237.8767400
      1.5480000    238.0358710
      1.5490000    238.1941890
      1.5500000    238.3558680
      1.5510000    238.5152270
      1.5520000    238.6733430
      1.5530000    238.8328560
      1.5540000    238.9910870
      1.5550000    239.1498070
      1.5560000    239.3074860
      1.5570000    239.4662530
      1.5580000    239.6245590
      1.5590000    239.7829690
      1.5600000    239.9453040
      1.5610000    240.1047100
      1.5620000    240.2634850
      1.5630000    240.4218300
      1.5640000    240.5805060
      1.5650000    240.7393850
      1.5660000    240.8981310
      1.5670000    241.0566300
      1.5680000    241.2147100
      1.5690000    241.3744000
      1.5700000    241.5334310
      1.5710000    241.6916760
      1.5720000    241.8498390
      1.5730000    242.0088650
      1.5740000    242.1669520
      1.5750000    242.3293390
      1.5760000    242.4865430
      1.5770000    242.6445390
      1.5780000    242.8018310
      1.5790000    242.9616120
      1.5800000    243.1198000
      1.5810000    243.2825840
      1.5820000    243.4412620
      1.5830000    243.6010040
      1.5840000    243.7596320
      1.5850000    243.9183920
      1.5860000    244.0766980
      1.5870000    244.2357400
      1.5880000    244.3945170
      1.5890000    244.5527600
      1.5900000    244.7114960
      1.5910000    244.8703300
      1.5920000    245.0297170
      1.5930000    245.1883900
      1.5940000    245.3467010
      1.5950000    245.5094610
      1.5960000    245.6689740
      1.5970000    245.8297320
      1.5980000    245.9891960
      1.5990000    246.1483250
      1.6000000    246.3071790
      1.6010000    246.4698960
      1.6020000    246.6298450
      1.6030000    246.7881540
      1.6040000    246.9502400
      1.6050000    247.1077920
      1.6060000    247.2661780
      1.6070000    247.4240750
      1.6080000    247.5822160
      1.6090000    247.7497280
      1.6100000    247.9109410
      1.6110000    248.0793530
      1.6120000    248.2429820
      1.6130000    248.4023250
      1.6140000    248.5620030
      1.6150000    248.7212520
      1.6160000    248.8805510
      1.6170000    249.0384630
      1.6180000    249.1965330
      1.6190000    249.3565290
      1.6200000    249.5163280
      1.6210000    249.6757980
      1.6220000    249.8347580
      1.6230000    249.9942480
      1.6240000    250.1523730
      1.6250000    250.3112280
      1.6260000    250.4698420
      1.6270000    250.6292170
      1.6280000    250.7885780
      1.6290000    250.9498400
      1.6300000    251.1077770
      1.6310000    251.2699040
      1.6320000    251.4288220
      1.6330000    251.5881370
      1.6340000    251.7478960
      1.6350000    251.9093050
      1.6360000    252.0687140
      1.6370000    252.2279450
      1.6380000    252.3908300
      1.6390000    252.5485970
      1.6400000    252.7071760
      1.6410000    252.8670410
      1.6420000    253.0262490
      1.6430000    253.1850860
      1.6440000    253.3437480
      1.6450000    253.5030060
      1.6460000    253.6628290
      1.6470000    253.8213450
      1.6480000    253.9801640
      1.6490000    254.1393860
      1.6500000    254.2979360
      1.6510000    254.4550360
      1.6520000    254.6144110
      1.6530000    254.7734010
      1.6540000    254.9319870
      1.6550000    255.0901030
      1.6560000    255.2476180
      1.6570000    255.4081910
      1.6580000    255.5674900
      1.6590000    255.7255430
      1.6600000    255.8844730
      1.6610000    256.0452040
      1.6620000    256.2036320
      1.6630000    256.3615200
      1.6640000    256.5194110
      1.6650000    256.6792080
      1.6660000    256.8401440
      1.6670000    256.9975860
      1.6680000    257.1606640
      1.6690000    257.3233420
      1.6700000    257.4813130
      1.6710000    257.6393630
      1.6720000    257.7982430
      1.6730000    257.9567380
      1.6740000    258.1148530
      1.6750000    258.2736580
      1.6760000    258.4325630
      1.6770000    258.5899970
      1.6780000    258.7484790
      1.6790000    258.9174040
      1.6800000    259.0764950
      1.6810000    259.2354580
      1.6820000    259.3942200
      1.6830000    259.5519880
      1.6840000    259.7099420
      1.6850000    259.8709560
      1.6860000    260.0294810
      1.6870000    260.1873240
      1.6880000    260.3467520
      1.6890000    260.5052800
      1.6900000    260.6625100
      1.6910000    260.8208090
      1.6920000    260.9809560
      1.6930000    261.1397310
      1.6940000    261.2973240
      1.6950000    261.4557200
      1.6960000    261.6150970
      1.6970000    261.7728810
      1.6980000    261.9320250
      1.6990000    262.0897630
      1.7000000    262.2477050
      1.7010000    262.4070580
      1.7020000    262.5658030
      1.7030000    262.7237440
      1.7040000    262.8859390
      1.7050000    263.0436480
      1.7060000    263.2014900
      1.7070000    263.3603350
      1.7080000    263.5222350
      1.7090000    263.6805310
      1.7100000    263.8384090
      1.7110000    264.0017620
      1.7120000    264.1604700
      1.7130000    264.3194100
      1.7140000    264.4774030
      1.7150000    264.6359090
      1.7160000    264.7955690
      1.7170000    264.9527710
      1.7180000    265.1106030
      1.7190000    265.2711630
      1.7200000    265.4292900
      1.7210000    265.5871980
      1.7220000    265.7453810
      1.7230000    265.9058500
      1.7240000    266.0646490
      1.7250000    266.2228180
      1.7260000    266.3814250
      1.7270000    266.5419580
      1.7280000    266.6998200
      1.7290000    266.8579900
      1.7300000    267.0169830
      1.7310000    267.1761270
      1.7320000    267.3350220
      1.7330000    267.4932670
      1.7340000    267.6522190
      1.7350000    267.8123370
      1.7360000    267.9709650
      1.7370000    268.1293000
      1.7380000    268.2880610
      1.7390000    268.4470730
      1.7400000    268.6057670
      1.7410000    268.7637760
      1.7420000    268.9235420
      1.7430000    269.0832720
      1.7440000    269.2466890
      1.7450000    269.4049750
      1.7460000    269.5645510
      1.7470000    269.7240140
      1.7480000    269.8826110
      1.7490000    270.0405870
      1.7500000    270.2008390
      1.7510000    270.3596680
      1.7520000    270.5185950
      1.7530000    270.6780160
      1.7540000    270.8481250
      1.7550000    271.0062490
      1.7560000    271.1641900
      1.7570000    271.3233720
      1.7580000    271.4823440
      1.7590000    271.6390820
      1.7600000    271.7995080
      1.7610000    271.9586340
      1.7620000    272.1181380
      1.7630000    272.2768380
      1.7640000    272.4354770
      1.7650000    272.6003390
      1.7660000    272.7588540
      1.7670000    272.9202770
      1.7680000    273.0796560
      1.7690000    273.2377770
      1.7700000    273.4004890
      1.7710000    273.5678160
      1.7720000    273.7281270
      1.7730000    273.8867540
      1.7740000    274.0445960
      1.7750000    274.2030910
      1.7760000    274.3620320
      1.7770000    274.5206220
      1.7780000    274.6798910
      1.7790000    274.8383980
      1.7800000    274.9978280
      1.7810000    275.1561760
      1.7820000    275.3153860
      1.7830000    275.4730340
      1.7840000    275.6325620
      1.7850000    275.7916350
      1.7860000    275.9492480
      1.7870000    276.1065900
      1.7880000    276.2655790
      1.7890000    276.4236360
      1.7900000    276.5824640
      1.7910000    276.7397910
      1.7920000    276.9005330
      1.7930000    277.0592720
      1.7940000    277.2185700
      1.7950000    277.3776040
      1.7960000    277.5356410
      1.7970000    277.6946010
      1.7980000    277.8539010
      1.7990000    278.0128590
      1.8000000    278.1718000
      1.8010000    278.3312280
      1.8020000    278.4899790
      1.8030000    278.6480170
      1.8040000    278.8066310
      1.8050000    278.9703940
      1.8060000    279.1290110
      1.8070000    279.2871970
      1.8080000    279.4465030
      1.8090000    279.6041290
      1.8100000    279.7628100
      1.8110000    279.9208710
      1.8120000    280.0803170
      1.8130000    280.2385570
      1.8140000    280.3954730
      1.8150000    280.5539770
      1.8160000    280.7135910
      1.8170000    280.8723920
      1.8180000    281.0305360
      1.8190000    281.1897310
      1.8200000    281.3539940
      1.8210000    281.5121720
      1.8220000    281.6709310
      1.8230000    281.8327260
      1.8240000    281.9924870
      1.8250000    282.1513010
      1.8260000    282.3104090
      1.8270000    282.4693700
      1.8280000    282.6288410
      1.8290000    282.7889750
      1.8300000    282.9494550
      1.8310000    283.1089520
      1.8320000    283.2690760
      1.8330000    283.4288720
      1.8340000    283.5879890
      1.8350000    283.7538860
      1.8360000    283.9128290
      1.8370000    284.0712980
      1.8380000    284.2302890
      1.8390000    284.3906890
      1.8400000    284.5505220
      1.8410000    284.7088720
      1.8420000    284.8698360
      1.8430000    285.0286460
      1.8440000    285.1888040
      1.8450000    285.3485110
      1.8460000    285.5087770
      1.8470000    285.6672330
      1.8480000    285.8265090
      1.8490000    285.9905320
      1.8500000    286.1512980
      1.8510000    286.3108660
      1.8520000    286.4695160
      1.8530000    286.6292560
      1.8540000    286.7956950
      1.8550000    286.9556250
      1.8560000    287.1140440
      1.8570000    287.2737320
      1.8580000    287.4329400
      1.8590000    287.5916460
      1.8600000    287.7514920
      1.8610000    287.9102770
      1.8620000    288.0699150
      1.8630000    288.2286340
      1.8640000    288.3862630
      1.8650000    288.5461670
      1.8660000    288.7040640
      1.8670000    288.8632420
      1.8680000    289.0224860
      1.8690000    289.1810040
      1.8700000    289.3392990
      1.8710000    289.4979610
      1.8720000    289.6565020
      1.8730000    289.8165970
      1.8740000    289.9752510
      1.8750000    290.1345290
      1.8760000    290.2989180
      1.8770000    290.4638550
      1.8780000    290.6239860
      1.8790000    290.7822960
      1.8800000    290.9420300
      1.8810000    291.1028700
      1.8820000    291.2620520
      1.8830000    291.4216800
      1.8840000    291.5796610
      1.8850000    291.7387400
      1.8860000    291.9002260
      1.8870000    292.0595320
      1.8880000    292.2188600
      1.8890000    292.3784150
      1.8900000    292.5372460
      1.8910000    292.6959400
      1.8920000    292.8551790
      1.8930000    293.0148440
      1.8940000    293.1733680
      1.8950000    293.3330980
      1.8960000    293.4930230
      1.8970000    293.6521080
      1.8980000    293.8123960
      1.8990000    293.9709890
      1.9000000    294.1298590
      1.9010000    294.2927240
      1.9020000    294.4523480
      1.9030000    294.6111100
      1.9040000    294.7704840
      1.9050000    294.9298870
      1.9060000    295.0897290
      1.9070000    295.2488390
      1.9080000    295.4135050
      1.9090000    295.5731700
      1.9100000    295.7338470
      1.9110000    295.8950560
      1.9120000    296.0600570
      1.9130000    296.2186590
      1.9140000    296.3787150
      1.9150000    296.5371400
      1.9160000    296.6971610
      1.9170000    296.8574710
      1.9180000    297.0152810
      1.9190000    297.1748200
      1.9200000    297.3338290
      1.9210000    297.4969730
      1.9220000    297.6560700
      1.9230000    297.8157780
      1.9240000    297.9758400
      1.9250000    298.1353390
      1.9260000    298.2941920
      1.9270000    298.4545250
      1.9280000    298.6138380
      1.9290000    298.7773380
      1.9300000    298.9389750
      1.9310000    299.1030200
      1.9320000    299.2661230
      1.9330000    299.4253560
      1.9340000    299.5870660
      1.9350000    299.7473250
      1.9360000    299.9059010
      1.9370000    300.0649770
      1.9380000    300.2249300
      1.9390000    300.3839700
      1.9400000    300.5418120
      1.9410000    300.7010060
      1.9420000    300.8615610
      1.9430000    301.0205630
      1.9440000    301.1807380
      1.9450000    301.3390730
      1.9460000    301.4997050
      1.9470000    301.6581010
      1.9480000    301.8172450
      1.9490000    301.9776550
      1.9500000    302.1367110
      1.9510000    302.2958600
      1.9520000    302.4544900
      1.9530000    302.6150150
      1.9540000    302.7736230
      1.9550000    302.9340650
      1.9560000    303.0933360
      1.9570000    303.2595220
      1.9580000    303.4185490
      1.9590000    303.5787500
      1.9600000    303.7387940
      1.9610000    303.9078890
      1.9620000    304.0676160
      1.9630000    304.2296070
      1.9640000    304.3895010
      1.9650000    304.5491660
      1.9660000    304.7110730
      1.9670000    304.8708550
      1.9680000    305.0303260
      1.9690000    305.1895570
      1.9700000    305.3477790
      1.9710000    305.5062890
      1.9720000    305.6641620
      1.9730000    305.8236730
      1.9740000    305.9824180
      1.9750000    306.1420870
      1.9760000    306.3018900
      1.9770000    306.4608280
      1.9780000    306.6193420
      1.9790000    306.7789250
      1.9800000    306.9386690
      1.9810000    307.0989670
      1.9820000    307.2585260
      1.9830000    307.4170480
      1.9840000    307.5759590
      1.9850000    307.7361930
      1.9860000    307.8960380
      1.9870000    308.0563940
      1.9880000    308.2158360
      1.9890000    308.3757510
      1.9900000    308.5349550
      1.9910000    308.6946270
      1.9920000    308.8531900
      1.9930000    309.0126520
      1.9940000    309.1724160
      1.9950000    309.3349110
      1.9960000    309.4948880
      1.9970000    309.6544850
      1.9980000    309.8159630
      1.9990000    309.9746000
      2.0000000    310.1342420
      2.0010000    310.2952670
      2.0020000    310.4544160
      2.0030000    310.6138670
      2.0040000    310.7743240
      2.0050000    310.9362130
      2.0060000    311.0953080
      2.0070000    311.2545900
      2.0080000    311.4163900
      2.0090000    311.5772030
      2.0100000    311.7389510
      2.0110000    311.8983320
      2.0120000    312.0591940
      2.0130000    312.2190510
      2.0140000    312.3777500
      2.0150000    312.5367870
      2.0160000    312.6981000
      2.0170000    312.8667700
      2.0180000    313.0244690
      2.0190000    313.1844500
      2.0200000    313.3445830
      2.0210000    313.5039560
      2.0220000    313.6633520
      2.0230000    313.8240830
      2.0240000    313.9849420
      2.0250000    314.1436300
      2.0260000    314.3039740
      2.0270000    314.4782070
      2.0280000    314.6372060
      2.0290000    314.7964470
      2.0300000    314.9550400
      2.0310000    315.1141840
      2.0320000    315.2726990
      2.0330000    315.4314660
      2.0340000    315.5907000
      2.0350000    315.7488000
      2.0360000    315.9076890
      2.0370000    316.0675970
      2.0380000    316.2277390
      2.0390000    316.3865560
      2.0400000    316.5459830
      2.0410000    316.7044100
      2.0420000    316.8651260
      2.0430000    317.0239730
      2.0440000    317.1831140
      2.0450000    317.3416870
      2.0460000    317.5021670
      2.0470000    317.6607170
      2.0480000    317.8201470
      2.0490000    317.9820920
      2.0500000    318.1470650
      2.0510000    318.3072990
      2.0520000    318.4656480
      2.0530000    318.6317180
      2.0540000    318.7907770
      2.0550000    318.9496890
      2.0560000    319.1095200
      2.0570000    319.2702270
      2.0580000    319.4336770
      2.0590000    319.5916790
      2.0600000    319.7508770
      2.0610000    319.9106990
      2.0620000    320.0698710
      2.0630000    320.2284860
      2.0640000    320.3894220
      2.0650000    320.5493420
      2.0660000    320.7093390
      2.0670000    320.8698780
      2.0680000    321.0326350
      2.0690000    321.1908250
      2.0700000    321.3500780
      2.0710000    321.5094440
      2.0720000    321.6698960
      2.0730000    321.8316340
      2.0740000    321.9908990
      2.0750000    322.1505400
      2.0760000    322.3098280
      2.0770000    322.4705190
      2.0780000    322.6321210
      2.0790000    322.7914210
      2.0800000    322.9510990
      2.0810000    323.1092510
      2.0820000    323.2689080
      2.0830000    323.4280640
      2.0840000    323.5866770
      2.0850000    323.7475690
      2.0860000    323.9062780
      2.0870000    324.0662880
      2.0880000    324.2256610
      2.0890000    324.3853910
      2.0900000    324.5448540
      2.0910000    324.7072970
      2.0920000    324.8786510
      2.0930000    325.0403760
      2.0940000    325.2002660
      2.0950000    325.3595620
      2.0960000    325.5195140
      2.0970000    325.6781620
      2.0980000    325.8366210
      2.0990000    325.9958360
      2.1000000    326.1539670
      2.1010000    326.3156010
      2.1020000    326.4741940
      2.1030000    326.6333660
      2.1040000    326.7963690
      2.1050000    326.9552420
      2.1060000    327.1138340
      2.1070000    327.2729470
      2.1080000    327.4336490
      2.1090000    327.5934540
      2.1100000    327.7534270
      2.1110000    327.9129990
      2.1120000    328.0773730
      2.1130000    328.2362190
      2.1140000    328.3955590
      2.1150000    328.5540710
      2.1160000    328.7140320
      2.1170000    328.8736990
      2.1180000    329.0322990
      2.1190000    329.1932030
      2.1200000    329.3533890
      2.1210000    329.5121840
      2.1220000    329.6716390
      2.1230000    329.8327020
      2.1240000    329.9903830
      2.1250000    330.1485400
      2.1260000    330.3074510
      2.1270000    330.4676710
      2.1280000    330.6260310
      2.1290000    330.7840320
      2.1300000    330.9427290
      2.1310000    331.1038530
      2.1320000    331.2627790
      2.1330000    331.4215750
      2.1340000    331.5822290
      2.1350000    331.7442180
      2.1360000    331.9035560
      2.1370000    332.0634070
      2.1380000    332.2235630
      2.1390000    332.3830270
      2.1400000    332.5424440
      2.1410000    332.7019450
      2.1420000    332.8672060
      2.1430000    333.0342090
      2.1440000    333.1970320
      2.1450000    333.3561030
      2.1460000    333.5154070
      2.1470000    333.6739940
      2.1480000    333.8334130
      2.1490000    333.9944790
      2.1500000    334.1541570
      2.1510000    334.3144700
      2.1520000    334.4729960
      2.1530000    334.6330780
      2.1540000    334.7929790
      2.1550000    334.9512900
      2.1560000    335.1107890
      2.1570000    335.2707190
      2.1580000    335.4305940
      2.1590000    335.5910250
      2.1600000    335.7518080
      2.1610000    335.9120180
      2.1620000    336.0722800
      2.1630000    336.2322710
      2.1640000    336.3939950
      2.1650000    336.5556450
      2.1660000    336.7150870
      2.1670000    336.8768780
      2.1680000    337.0373510
      2.1690000    337.1958360
      2.1700000    337.3545560
      2.1710000    337.5148850
      2.1720000    337.6742410
      2.1730000    337.8327830
      2.1740000    337.9918760
      2.1750000    338.1506350
      2.1760000    338.3091930
      2.1770000    338.4668370
      2.1780000    338.6255870
      2.1790000    338.7857570
      2.1800000    338.9448730
      2.1810000    339.1038590
      2.1820000    339.2638220
      2.1830000    339.4234840
      2.1840000    339.5845250
      2.1850000    339.7445750
      2.1860000    339.9055730
      2.1870000    340.0653060
      2.1880000    340.2255020
      2.1890000    340.3848050
      2.1900000    340.5443970
      2.1910000    340.7035090
      2.1920000    340.8622410
      2.1930000    341.0210680
      2.1940000    341.1781270
      2.1950000    341.3378020
      2.1960000    341.4966260
      2.1970000    341.6563430
      2.1980000    341.8163530
      2.1990000    341.9762460
      2.2000000    342.1360610
      2.2010000    342.3011230
      2.2020000    342.4606430
      2.2030000    342.6205020
      2.2040000    342.7872790
      2.2050000    342.9471840
      2.2060000    343.1065440
      2.2070000    343.2678760
      2.2080000    343.4286200
      2.2090000    343.5874750
      2.2100000    343.7517260
      2.2110000    343.9109050
      2.2120000    344.0739090
      2.2130000    344.2347950
      2.2140000    344.3940620
      2.2150000    344.5545510
      2.2160000    344.7176780
      2.2170000    344.8774610
      2.2180000    345.0371000
      2.2190000    345.1982580
      2.2200000    345.3581180
      2.2210000    345.5170000
      2.2220000    345.6775680
      2.2230000    345.8408080
      2.2240000    346.0027770
      2.2250000    346.1656080
      2.2260000    346.3228010
      2.2270000    346.4822490
      2.2280000    346.6413820
      2.2290000    346.7992280
      2.2300000    346.9595120
      2.2310000    347.1185110
      2.2320000    347.2780160
      2.2330000    347.4376340
      2.2340000    347.5977470
      2.2350000    347.7582370
      2.2360000    347.9185470
      2.2370000    348.0768270
      2.2380000    348.2388080
      2.2390000    348.3983520
      2.2400000    348.5592560
      2.2410000    348.7181710
      2.2420000    348.8786340
      2.2430000    349.0431040
      2.2440000    349.2021670
      2.2450000    349.3629740
      2.2460000    349.5221140
      2.2470000    349.6819590
      2.2480000    349.8412940
      2.2490000    350.0058270
      2.2500000    350.1657240
      2.2510000    350.3259900
      2.2520000    350.4908640
      2.2530000    350.6586180
      2.2540000    350.8201500
      2.2550000    350.9833920
      2.2560000    351.1416700
      2.2570000    351.3020240
      2.2580000    351.4615840
      2.2590000    351.6201430
      2.2600000    351.7804860
      2.2610000    351.9448680
      2.2620000    352.1041600
      2.2630000    352.2641050
      2.2640000    352.4252310
      2.2650000    352.5843260
      2.2660000    352.7452850
      2.2670000    352.9055500
      2.2680000    353.0666520
      2.2690000    353.2275740
      2.2700000    353.3875280
      2.2710000    353.5472880
      2.2720000    353.7066580
      2.2730000    353.8657460
      2.2740000    354.0251230
      2.2750000    354.1925000
      2.2760000    354.3558010
      2.2770000    354.5156150
      2.2780000    354.6752120
      2.2790000    354.8353390
      2.2800000    354.9944360
      2.2810000    355.1544390
      2.2820000    355.3135930
      2.2830000    355.4731320
      2.2840000    355.6379290
      2.2850000    355.8007290
      2.2860000    355.9608830
      2.2870000    356.1200570
      2.2880000    356.2792700
      2.2890000    356.4391730
      2.2900000    356.5989830
      2.2910000    356.7584570
      2.2920000    356.9189470
      2.2930000    357.0780910
      2.2940000    357.2383260
      2.2950000    357.3979350
      2.2960000    357.5579780
      2.2970000    357.7176870
      2.2980000    357.8773440
      2.2990000    358.0370020
      2.3000000    358.1968100
      2.3010000    358.3614470
      2.3020000    358.5211170
      2.3030000    358.6800070
      2.3040000    358.8416600
      2.3050000    359.0007350
      2.3060000    359.1638650
      2.3070000    359.3567300
      2.3080000    359.5208970
      2.3090000    359.6791320
      2.3100000    359.8389130
      2.3110000    360.0018540
      2.3120000    360.1614330
      2.3130000    360.3203240
      2.3140000    360.4790400
      2.3150000    360.6388160
      2.3160000    360.7980550
      2.3170000    360.9566460
      2.3180000    361.1153230
      2.3190000    361.2753300
      2.3200000    361.4341030
      2.3210000    361.5932130
      2.3220000    361.7516980
      2.3230000    361.9122500
      2.3240000    362.0716410
      2.3250000    362.2314550
      2.3260000    362.3900080
      2.3270000    362.5497400
      2.3280000    362.7091340
      2.3290000    362.8716710
      2.3300000    363.0307200
      2.3310000    363.1939900
      2.3320000    363.3541340
      2.3330000    363.5139290
      2.3340000    363.6746770
      2.3350000    363.8346800
      2.3360000    363.9948510
      2.3370000    364.1545970
      2.3380000    364.3138160
      2.3390000    364.4731000
      2.3400000    364.6386250
      2.3410000    364.7994220
      2.3420000    364.9599540
      2.3430000    365.1194670
      2.3440000    365.2805910
      2.3450000    365.4412380
      2.3460000    365.6057000
      2.3470000    365.7651050
      2.3480000    365.9249140
      2.3490000    366.0902270
      2.3500000    366.2484070
      2.3510000    366.4089720
      2.3520000    366.5684160
      2.3530000    366.7277620
      2.3540000    366.8865280
      2.3550000    367.0455130
      2.3560000    367.2041950
      2.3570000    367.3705000
      2.3580000    367.5304050
      2.3590000    367.6906610
      2.3600000    367.8506220
      2.3610000    368.0106030
      2.3620000    368.1704350
      2.3630000    368.3291240
      2.3640000    368.4899070
      2.3650000    368.6492610
      2.3660000    368.8098240
      2.3670000    368.9729480
      2.3680000    369.1383920
      2.3690000    369.2974770
      2.3700000    369.4564900
      2.3710000    369.6155400
      2.3720000    369.7861980
      2.3730000    369.9453920
      2.3740000    370.1048700
      2.3750000    370.2642590
      2.3760000    370.4277430
      2.3770000    370.5874690
      2.3780000    370.7471020
      2.3790000    370.9078450
      2.3800000    371.0683920
      2.3810000    371.2280020
      2.3820000    371.3885120
      2.3830000    371.5485910
      2.3840000    371.7091170
      2.3850000    371.8701480
      2.3860000    372.0305990
      2.3870000    372.1913580
      2.3880000    372.3511640
      2.3890000    372.5115810
      2.3900000    372.6717170
      2.3910000    372.8309570
      2.3920000    372.9898340
      2.3930000    373.1498710
      2.3940000    373.3098370
      2.3950000    373.4700660
      2.3960000    373.6304570
      2.3970000    373.7907690
      2.3980000    373.9523070
      2.3990000    374.1119290
      2.4000000    374.2709580
      2.4010000    374.4337980
      2.4020000    374.5949210
      2.4030000    374.7582030
      2.4040000    374.9197030
      2.4050000    375.0814590
      2.4060000    375.2411250
      2.4070000    375.4036240
      2.4080000    375.5677060
      2.4090000    375.7296650
      2.4100000    375.8919000
      2.4110000    376.0561260
      2.4120000    376.2264520
      2.4130000    376.3894130
      2.4140000    376.5495910
      2.4150000    376.7130020
      2.4160000    376.8710640
      2.4170000    377.0331610
      2.4180000    377.1932410
      2.4190000    377.3545810
      2.4200000    377.5144400
      2.4210000    377.6762570
      2.4220000    377.8386720
      2.4230000    378.0008750
      2.4240000    378.1636060
      2.4250000    378.3276810
      2.4260000    378.4933100
      2.4270000    378.6512280
      2.4280000    378.8109510
      2.4290000    378.9701970
      2.4300000    379.1320280
      2.4310000    379.2943550
      2.4320000    379.4548850
      2.4330000    379.6147200
      2.4340000    379.7759570
      2.4350000    379.9360000
      2.4360000    380.0976980
      2.4370000    380.2574820
      2.4380000    380.4177910
      2.4390000    380.5775730
      2.4400000    380.7381130
      2.4410000    380.8991430
      2.4420000    381.0590850
      2.4430000    381.2188940
      2.4440000    381.3784570
      2.4450000    381.5424160
      2.4460000    381.7013980
      2.4470000    381.8591390
      2.4480000    382.0179070
      2.4490000    382.1781690
      2.4500000    382.3378970
      2.4510000    382.4985750
      2.4520000    382.6576190
      2.4530000    382.8243190
      2.4540000    382.9840260
      2.4550000    383.1432350
      2.4560000    383.3049260
      2.4570000    383.4647950
      2.4580000    383.6241330
      2.4590000    383.7837970
      2.4600000    383.9433570
      2.4610000    384.1028810
      2.4620000    384.2692350
      2.4630000    384.4292760
      2.4640000    384.5934750
      2.4650000    384.7648860
      2.4660000    384.9230910
      2.4670000    385.0827540
      2.4680000    385.2434550
      2.4690000    385.4022100
      2.4700000    385.5633810
      2.4710000    385.7231200
      2.4720000    385.8836440
      2.4730000    386.0450080
      2.4740000    386.2057760
      2.4750000    386.3664320
      2.4760000    386.5263950
      2.4770000    386.6856700
      2.4780000    386.8480730
      2.4790000    387.0070080
      2.4800000    387.1691870
      2.4810000    387.3320510
      2.4820000    387.4930330
      2.4830000    387.6530530
      2.4840000    387.8156140
      2.4850000    387.9748070
      2.4860000    388.1354220
      2.4870000    388.2944380
      2.4880000    388.4540180
      2.4890000    388.6134200
      2.4900000    388.7717830
      2.4910000    388.9318510
      2.4920000    389.0908060
      2.4930000    389.2497980
      2.4940000    389.4088480
      2.4950000    389.5689280
      2.4960000    389.7279360
      2.4970000    389.8907600
      2.4980000    390.0516660
      2.4990000    390.2139240
      2.5000000    390.3732180
      2.5010000    390.5338260
      2.5020000    390.6925750
      2.5030000    390.8510740
      2.5040000    391.0106140
      2.5050000    391.1713490
      2.5060000    391.3295680
      2.5070000    391.4882130
      2.5080000    391.6534450
      2.5090000    391.8161250
      2.5100000    391.9748220
      2.5110000    392.1340360
      2.5120000    392.2936390
      2.5130000    392.4531650
      2.5140000    392.6138620
      2.5150000    392.7727500
      2.5160000    392.9339690
      2.5170000    393.0935980
      2.5180000    393.2526440
      2.5190000    393.4179980
      2.5200000    393.5782130
      2.5210000    393.7375170
      2.5220000    393.8953970
      2.5230000    394.0560780
      2.5240000    394.2142240
      2.5250000    394.3732440
      2.5260000    394.5319680
      2.5270000    394.6923940
      2.5280000    394.8548140
      2.5290000    395.0145450
      2.5300000    395.1781190
      2.5310000    395.3435230
      2.5320000    395.5028430
      2.5330000    395.6635220
      2.5340000    395.8245880
      2.5350000    395.9887800
      2.5360000    396.1494840
      2.5370000    396.3089250
      2.5380000    396.4695120
      2.5390000    396.6298190
      2.5400000    396.8253080
      2.5410000    396.9898300
      2.5420000    397.1574530
      2.5430000    397.3192940
      2.5440000    397.4803190
      2.5450000    397.6449910
      2.5460000    397.8052460
      2.5470000    397.9681280
      2.5480000    398.1274850
      2.5490000    398.2891000
      2.5500000    398.4497560
      2.5510000    398.6134940
      2.5520000    398.7759630
      2.5530000    398.9429360
      2.5540000    399.1050140
      2.5550000    399.2639210
      2.5560000    399.4249770
      2.5570000    399.5845270
      2.5580000    399.7482780
      2.5590000    399.9092350
      2.5600000    400.0698990
      2.5610000    400.2292150
      2.5620000    400.3904180
      2.5630000    400.5501260
      2.5640000    400.7108480
      2.5650000    400.8704280
      2.5660000    401.0305440
      2.5670000    401.1896260
      2.5680000    401.3545810
      2.5690000    401.5149490
      2.5700000    401.6798120
      2.5710000    401.8522800
      2.5720000    402.0175900
      2.5730000    402.1777210
      2.5740000    402.3379790
      2.5750000    402.4976740
      2.5760000    402.6562650
      2.5770000    402.8153090
      2.5780000    402.9757810
      2.5790000    403.1347210
      2.5800000    403.2946070
      2.5810000    403.4540110
      2.5820000    403.6147370
      2.5830000    403.7751540
      2.5840000    403.9338820
      2.5850000    404.0953570
      2.5860000    404.2541740
      2.5870000    404.4136370
      2.5880000    404.5738920
      2.5890000    404.7342400
      2.5900000    404.8942210
      2.5910000    405.0530670
      2.5920000    405.2127700
      2.5930000    405.3723450
      2.5940000    405.5314290
      2.5950000    405.6917230
      2.5960000    405.8518090
      2.5970000    406.0119280
      2.5980000    406.1723500
      2.5990000    406.3309400
      2.6000000    406.4920410
      2.6010000    406.6549420
      2.6020000    406.8153310
      2.6030000    406.9750150
      2.6040000    407.1392160
      2.6050000    407.3009920
      2.6060000    407.4609350
      2.6070000    407.6204990
      2.6080000    407.7848910
      2.6090000    407.9475210
      2.6100000    408.1071840
      2.6110000    408.2664980
      2.6120000    408.4284090
      2.6130000    408.5895570
      2.6140000    408.7570810
      2.6150000    408.9178600
      2.6160000    409.0800840
      2.6170000    409.2404030
      2.6180000    409.4013420
      2.6190000    409.5621140
      2.6200000    409.7234020
      2.6210000    409.8823500
      2.6220000    410.0422590
      2.6230000    410.2032430
      2.6240000    410.3632210
      2.6250000    410.5233480
      2.6260000    410.6837590
      2.6270000    410.8474060
      2.6280000    411.0083460
      2.6290000    411.1679720
      2.6300000    411.3324560
      2.6310000    411.4935620
      2.6320000    411.6530360
      2.6330000    411.8134270
      2.6340000    411.9741780
      2.6350000    412.1334750
      2.6360000    412.2924410
      2.6370000    412.4513920
      2.6380000    412.6118270
      2.6390000    412.7705340
      2.6400000    412.9293990
      2.6410000    413.0894340
      2.6420000    413.2502690
      2.6430000    413.4093030
      2.6440000    413.5703170
      2.6450000    413.7312410
      2.6460000    413.8918020
      2.6470000    414.0503780
      2.6480000    414.2101630
      2.6490000    414.3712620
      2.6500000    414.5309660
      2.6510000    414.6900230
      2.6520000    414.8505760
      2.6530000    415.0118840
      2.6540000    415.1709210
      2.6550000    415.3305820
      2.6560000    415.4911510
      2.6570000    415.6526050
      2.6580000    415.8136660
      2.6590000    415.9739200
      2.6600000    416.1354840
      2.6610000    416.2954650
      2.6620000    416.4562140
      2.6630000    416.6156980
      2.6640000    416.7771950
      2.6650000    416.9374580
      2.6660000    417.0973710
      2.6670000    417.2634890
      2.6680000    417.4279150
      2.6690000    417.5882040
      2.6700000    417.7486960
      2.6710000    417.9096480
      2.6720000    418.0704290
      2.6730000    418.2306740
      2.6740000    418.3996310
      2.6750000    418.5634000
      2.6760000    418.7243010
      2.6770000    418.8876570
      2.6780000    419.0476450
      2.6790000    419.2077540
      2.6800000    419.3671340
      2.6810000    419.5266600
      2.6820000    419.6906720
      2.6830000    419.8505230
      2.6840000    420.0106230
      2.6850000    420.1707670
      2.6860000    420.3299530
      2.6870000    420.4892330
      2.6880000    420.6482850
      2.6890000    420.8085880
      2.6900000    420.9706270
      2.6910000    421.1302640
      2.6920000    421.2907980
      2.6930000    421.4535430
      2.6940000    421.6145240
      2.6950000    421.7738040
      2.6960000    421.9335910
      2.6970000    422.0927650
      2.6980000    422.2525250
      2.6990000    422.4132670
      2.7000000    422.5770530
      2.7010000    422.7410060
      2.7020000    422.9010470
      2.7030000    423.0617860
      2.7040000    423.2231710
      2.7050000    423.3825870
      2.7060000    423.5438930
      2.7070000    423.7038240
      2.7080000    423.8707370
      2.7090000    424.0294260
      2.7100000    424.1898470
      2.7110000    424.3506630
      2.7120000    424.5198590
      2.7130000    424.6795010
      2.7140000    424.8412990
      2.7150000    425.0055640
      2.7160000    425.1661310
      2.7170000    425.3261550
      2.7180000    425.4872740
      2.7190000    425.6489840
      2.7200000    425.8094370
      2.7210000    425.9693190
      2.7220000    426.1303460
      2.7230000    426.2942850
      2.7240000    426.4581010
      2.7250000    426.6176210
      2.7260000    426.7798060
      2.7270000    426.9437610
      2.7280000    427.1103510
      2.7290000    427.2783960
      2.7300000    427.4407640
      2.7310000    427.6027780
      2.7320000    427.7684050
      2.7330000    427.9325260
      2.7340000    428.0943140
      2.7350000    428.2544340
      2.7360000    428.4147370
      2.7370000    428.5759660
      2.7380000    428.7394000
      2.7390000    428.8991320
      2.7400000    429.0591660
      2.7410000    429.2201210
      2.7420000    429.3804440
      2.7430000    429.5403190
      2.7440000    429.7003410
      2.7450000    429.8619900
      2.7460000    430.0230560
      2.7470000    430.1837920
      2.7480000    430.3445140
      2.7490000    430.5063310
      2.7500000    430.6661100
      2.7510000    430.8267580
      2.7520000    430.9865710
      2.7530000    431.1483120
      2.7540000    431.3080520
      2.7550000    431.4674350
      2.7560000    431.6300440
      2.7570000    431.7887750
      2.7580000    431.9487260
      2.7590000    432.1100390
      2.7600000    432.2739200
      2.7610000    432.4346740
      2.7620000    432.5936940
      2.7630000    432.7536880
      2.7640000    432.9151670
      2.7650000    433.0758230
      2.7660000    433.2358040
      2.7670000    433.3958460
      2.7680000    433.5567090
      2.7690000    433.7182870
      2.7700000    433.8790500
      2.7710000    434.0396140
      2.7720000    434.2001490
      2.7730000    434.3609250
      2.7740000    434.5208260
      2.7750000    434.6814470
      2.7760000    434.8424560
      2.7770000    435.0024800
      2.7780000    435.1625630
      2.7790000    435.3222680
      2.7800000    435.4823810
      2.7810000    435.6412740
      2.7820000    435.8011080
      2.7830000    435.9610920
      2.7840000    436.1217800
      2.7850000    436.2818670
      2.7860000    436.4416920
      2.7870000    436.6020640
      2.7880000    436.7624240
      2.7890000    436.9218480
      2.7900000    437.0824050
      2.7910000    437.2449870
      2.7920000    437.4048780
      2.7930000    437.5659700
      2.7940000    437.7302510
      2.7950000    437.8909940
      2.7960000    438.0506280
      2.7970000    438.2117310
      2.7980000    438.3712650
      2.7990000    438.5310190
      2.8000000    438.6942250
      2.8010000    438.8569310
      2.8020000    439.0183720
      2.8030000    439.1786220
      2.8040000    439.3425860
      2.8050000    439.5038310
      2.8060000    439.6641410
      2.8070000    439.8311620
      2.8080000    439.9926460
      2.8090000    440.1531180
      2.8100000    440.3137230
      2.8110000    440.4739670
      2.8120000    440.6354260
      2.8130000    440.7958000
      2.8140000    440.9560750
      2.8150000    441.1170210
      2.8160000    441.2779800
      2.8170000    441.4384540
      2.8180000    441.5976620
      2.8190000    441.7592280
      2.8200000    441.9196300
      2.8210000    442.0799810
      2.8220000    442.2392530
      2.8230000    442.3996800
      2.8240000    442.5591700
      2.8250000    442.7192730
      2.8260000    442.8796680
      2.8270000    443.0401790
      2.8280000    443.1999450
      2.8290000    443.3608270
      2.8300000    443.5219840
      2.8310000    443.6830860
      2.8320000    443.8444650
      2.8330000    444.0049680
      2.8340000    444.1678440
      2.8350000    444.3284370
      2.8360000    444.4881900
      2.8370000    444.6493530
      2.8380000    444.8120460
      2.8390000    444.9723950
      2.8400000    445.1315820
      2.8410000    445.2923550
      2.8420000    445.4538630
      2.8430000    445.6137080
      2.8440000    445.7743960
      2.8450000    445.9353480
      2.8460000    446.0960540
      2.8470000    446.2614330
      2.8480000    446.4215020
      2.8490000    446.5821320
      2.8500000    446.7471030
      2.8510000    446.9069090
      2.8520000    447.0673640
      2.8530000    447.2304440
      2.8540000    447.3912280
      2.8550000    447.5562680
      2.8560000    447.7271430
      2.8570000    447.9083830
      2.8580000    448.0756040
      2.8590000    448.2460040
      2.8600000    448.4161640
      2.8610000    448.5866290
      2.8620000    448.7628450
      2.8630000    448.9331580
      2.8640000    449.1042800
      2.8650000    449.2720710
      2.8660000    449.4500710
      2.8670000    449.6239990
      2.8680000    449.7936630
      2.8690000    449.9607130
      2.8700000    450.1331260
      2.8710000    450.3024210
      2.8720000    450.4707600
      2.8730000    450.6478550
      2.8740000    450.8148090
      2.8750000    450.9888670
      2.8760000    451.1567180
      2.8770000    451.3262360
      2.8780000    451.4917870
      2.8790000    451.6555740
      2.8800000    451.8348890
      2.8810000    452.0015710
      2.8820000    452.1765260
      2.8830000    452.3471380
      2.8840000    452.5180580
      2.8850000    452.6897960
      2.8860000    452.8543220
      2.8870000    453.0298570
      2.8880000    453.1965720
      2.8890000    453.3640160
      2.8900000    453.5290740
      2.8910000    453.6963950
      2.8920000    453.8619250
      2.8930000    454.0281530
      2.8940000    454.1899120
      2.8950000    454.3540260
      2.8960000    454.5213210
      2.8970000    454.6932930
      2.8980000    454.8573880
      2.8990000    455.0212430
      2.9000000    455.1887620
      2.9010000    455.3563010
      2.9020000    455.5196800
      2.9030000    455.6827310
      2.9040000    455.8444120
      2.9050000    456.0056890
      2.9060000    456.1723370
      2.9070000    456.3364090
      2.9080000    456.4991590
      2.9090000    456.6593900
      2.9100000    456.8229860
      2.9110000    456.9843390
      2.9120000    457.1475620
      2.9130000    457.3072580
      2.9140000    457.4679500
      2.9150000    457.6401360
      2.9160000    457.8150300
      2.9170000    457.9824350
      2.9180000    458.1618140
      2.9190000    458.3295370
      2.9200000    458.4933390
      2.9210000    458.6571920
      2.9220000    458.8163880
      2.9230000    458.9756670
      2.9240000    459.1344020
      2.9250000    459.2940320
      2.9260000    459.4541680
      2.9270000    459.6133640
      2.9280000    459.7761900
      2.9290000    459.9355270
      2.9300000    460.0949860
      2.9310000    460.2554520
      2.9320000    460.4156410
      2.9330000    460.5748230
      2.9340000    460.7386450
      2.9350000    460.8976450
      2.9360000    461.0578310
      2.9370000    461.2173000
      2.9380000    461.3771270
      2.9390000    461.5362940
      2.9400000    461.7034400
      2.9410000    461.8682860
      2.9420000    462.0288180
      2.9430000    462.1887140
      2.9440000    462.3479460
      2.9450000    462.5079660
      2.9460000    462.6680820
      2.9470000    462.8282660
      2.9480000    462.9883320
      2.9490000    463.1486900
      2.9500000    463.3091770
      2.9510000    463.4693960
      2.9520000    463.6292860
      2.9530000    463.7903330
      2.9540000    463.9507710
      2.9550000    464.1115570
      2.9560000    464.2707440
      2.9570000    464.4310910
      2.9580000    464.5914690
      2.9590000    464.7526780
      2.9600000    464.9149570
      2.9610000    465.0746590
      2.9620000    465.2343460
      2.9630000    465.3949390
      2.9640000    465.5539970
      2.9650000    465.7133990
      2.9660000    465.8773750
      2.9670000    466.0373950
      2.9680000    466.1960810
      2.9690000    466.3560240
      2.9700000    466.5153610
      2.9710000    466.6752030
      2.9720000    466.8353250
      2.9730000    466.9943600
      2.9740000    467.1534680
      2.9750000    467.3129410
      2.9760000    467.4715780
      2.9770000    467.6321160
      2.9780000    467.7919300
      2.9790000    467.9513740
      2.9800000    468.1111350
      2.9810000    468.2697190
      2.9820000    468.4287250
      2.9830000    468.5878860
      2.9840000    468.7474530
      2.9850000    468.9065090
      2.9860000    469.0657550
      2.9870000    469.2256080
      2.9880000    469.3851650
      2.9890000    469.5459880
      2.9900000    469.7058610
      2.9910000    469.8668170
      2.9920000    470.0269760
      2.9930000    470.1871640
      2.9940000    470.3482660
      2.9950000    470.5090810
      2.9960000    470.6747330
      2.9970000    470.8340330
      2.9980000    470.9940400
      2.9990000    471.1523890
      3.0000000    471.3122830
      3.0010000    471.4764350
      3.0020000    471.6362420
      3.0030000    471.7988170
      3.0040000    471.9597050
      3.0050000    472.1189110
      3.0060000    472.2788710
      3.0070000    472.4379900
      3.0080000    472.5979830
      3.0090000    472.7576290
      3.0100000    472.9178970
      3.0110000    473.0775730
      3.0120000    473.2374780
      3.0130000    473.3979080
      3.0140000    473.5576390
      3.0150000    473.7170070
      3.0160000    473.8770670
      3.0170000    474.0371380
      3.0180000    474.1962110
      3.0190000    474.3570850
      3.0200000    474.5162070
      3.0210000    474.6779120
      3.0220000    474.8371170
      3.0230000    474.9967240
      3.0240000    475.1558620
      3.0250000    475.3155490
      3.0260000    475.4749920
      3.0270000    475.6348370
      3.0280000    475.7995350
      3.0290000    475.9583220
      3.0300000    476.1169830
      3.0310000    476.2766510
      3.0320000    476.4358180
      3.0330000    476.5955880
      3.0340000    476.7563100
      3.0350000    476.9173900
      3.0360000    477.0769100
      3.0370000    477.2370470
      3.0380000    477.3976880
      3.0390000    477.5588740
      3.0400000    477.7210840
      3.0410000    477.8804550
      3.0420000    478.0394080
      3.0430000    478.1999530
      3.0440000    478.3650760
      3.0450000    478.5351880
      3.0460000    478.6966260
      3.0470000    478.8566320
      3.0480000    479.0162510
      3.0490000    479.1751030
      3.0500000    479.3373460
      3.0510000    479.4976930
      3.0520000    479.6578790
      3.0530000    479.8171560
      3.0540000    479.9764920
      3.0550000    480.1361580
      3.0560000    480.2961520
      3.0570000    480.4550550
      3.0580000    480.6156330
      3.0590000    480.7807160
      3.0600000    480.9403450
      3.0610000    481.0996640
      3.0620000    481.2584000
      3.0630000    481.4177880
      3.0640000    481.5780390
      3.0650000    481.7374050
      3.0660000    481.8963680
      3.0670000    482.0564450
      3.0680000    482.2151670
      3.0690000    482.3758460
      3.0700000    482.5362560
      3.0710000    482.6963820
      3.0720000    482.8560560
      3.0730000    483.0228220
      3.0740000    483.1888580
      3.0750000    483.3497260
      3.0760000    483.5088920
      3.0770000    483.6695180
      3.0780000    483.8288710
      3.0790000    483.9897790
      3.0800000    484.1515570
      3.0810000    484.3117210
      3.0820000    484.4755090
      3.0830000    484.6354350
      3.0840000    484.7948210
      3.0850000    484.9539450
      3.0860000    485.1140750
      3.0870000    485.2743980
      3.0880000    485.4342100
      3.0890000    485.5935540
      3.0900000    485.7538320
      3.0910000    485.9132860
      3.0920000    486.0727530
      3.0930000    486.2318630
      3.0940000    486.3916340
      3.0950000    486.5514990
      3.0960000    486.7186400
      3.0970000    486.8780550
      3.0980000    487.0371010
      3.0990000    487.1970500
      3.1000000    487.3567380
      3.1010000    487.5193220
      3.1020000    487.6798370
      3.1030000    487.8404380
      3.1040000    488.0002010
      3.1050000    488.1596790
      3.1060000    488.3194510
      3.1070000    488.4789490
      3.1080000    488.6405140
      3.1090000    488.8006590
      3.1100000    488.9599700
      3.1110000    489.1204910
      3.1120000    489.2807130
      3.1130000    489.4408980
      3.1140000    489.6029250
      3.1150000    489.7629480
      3.1160000    489.9237120
      3.1170000    490.0846650
      3.1180000    490.2453120
      3.1190000    490.4062060
      3.1200000    490.5670050
      3.1210000    490.7273560
      3.1220000    490.8932250
      3.1230000    491.0532050
      3.1240000    491.2133380
      3.1250000    491.3733850
      3.1260000    491.5342510
      3.1270000    491.6941920
      3.1280000    491.8545420
      3.1290000    492.0137460
      3.1300000    492.1733330
      3.1310000    492.3330560
      3.1320000    492.4927560
      3.1330000    492.6521890
      3.1340000    492.8120810
      3.1350000    492.9716210
      3.1360000    493.1314760
      3.1370000    493.2915520
      3.1380000    493.4522580
      3.1390000    493.6123200
      3.1400000    493.7724040
      3.1410000    493.9318970
      3.1420000    494.0918520
      3.1430000    494.2524500
      3.1440000    494.4166510
      3.1450000    494.5793610
      3.1460000    494.7415140
      3.1470000    494.9027520
      3.1480000    495.0629480
      3.1490000    495.2235750
      3.1500000    495.3835730
      3.1510000    495.5426720
      3.1520000    495.7031970
      3.1530000    495.8659250
      3.1540000    496.0258740
      3.1550000    496.1858990
      3.1560000    496.3456260
      3.1570000    496.5051950
      3.1580000    496.6655390
      3.1590000    496.8243160
      3.1600000    496.9844150
      3.1610000    497.1468480
      3.1620000    497.3068630
      3.1630000    497.4663190
      3.1640000    497.6268360
      3.1650000    497.7866830
      3.1660000    497.9466960
      3.1670000    498.1069200
      3.1680000    498.2673580
      3.1690000    498.4295970
      3.1700000    498.5902750
      3.1710000    498.7498840
      3.1720000    498.9097250
      3.1730000    499.0691840
      3.1740000    499.2288890
      3.1750000    499.3921430
      3.1760000    499.5518200
      3.1770000    499.7104940
      3.1780000    499.8713980
      3.1790000    500.0304710
      3.1800000    500.1907340
      3.1810000    500.3498760
      3.1820000    500.5092930
      3.1830000    500.6742100
      3.1840000    500.8338840
      3.1850000    500.9935890
      3.1860000    501.1562320
      3.1870000    501.3165000
      3.1880000    501.4774660
      3.1890000    501.6369720
      3.1900000    501.7966040
      3.1910000    501.9564870
      3.1920000    502.1158980
      3.1930000    502.2787890
      3.1940000    502.4379760
      3.1950000    502.5988320
      3.1960000    502.7602200
      3.1970000    502.9204820
      3.1980000    503.0807330
      3.1990000    503.2420020
      3.2000000    503.4012820
      3.2010000    503.5617640
      3.2020000    503.7215360
      3.2030000    503.8848620
      3.2040000    504.0455280
      3.2050000    504.2139320
      3.2060000    504.3811510
      3.2070000    504.5569370
      3.2080000    504.7198610
      3.2090000    504.8814040
      3.2100000    505.0415610
      3.2110000    505.2013430
      3.2120000    505.3619920
      3.2130000    505.5231340
      3.2140000    505.6839730
      3.2150000    505.8435060
      3.2160000    506.0046950
      3.2170000    506.1639500
      3.2180000    506.3244460
      3.2190000    506.4840350
      3.2200000    506.6448870
      3.2210000    506.8077080
      3.2220000    506.9683780
      3.2230000    507.1273100
      3.2240000    507.2901840
      3.2250000    507.4505120
      3.2260000    507.6097990
      3.2270000    507.7706260
      3.2280000    507.9306550
      3.2290000    508.0910910
      3.2300000    508.2508860
      3.2310000    508.4106350
      3.2320000    508.5722460
      3.2330000    508.7372320
      3.2340000    508.8992740
      3.2350000    509.0588220
      3.2360000    509.2177300
      3.2370000    509.3799980
      3.2380000    509.5390270
      3.2390000    509.7007380
      3.2400000    509.8602430
      3.2410000    510.0198660
      3.2420000    510.1809610
      3.2430000    510.3418450
      3.2440000    510.5023910
      3.2450000    510.6630830
      3.2460000    510.8230250
      3.2470000    510.9834260
      3.2480000    511.1452780
      3.2490000    511.3052550
      3.2500000    511.4667100
      3.2510000    511.6267240
      3.2520000    511.7872720
      3.2530000    511.9464100
      3.2540000    512.1067590
      3.2550000    512.2668860
      3.2560000    512.4273790
      3.2570000    512.5878250
      3.2580000    512.7492140
      3.2590000    512.9087250
      3.2600000    513.0691360
      3.2610000    513.2298080
      3.2620000    513.3892570
      3.2630000    513.5498000
      3.2640000    513.7100890
      3.2650000    513.8710670
      3.2660000    514.0318960
      3.2670000    514.1925860
      3.2680000    514.3547200
      3.2690000    514.5170550
      3.2700000    514.6767840
      3.2710000    514.8362900
      3.2720000    514.9968860
      3.2730000    515.1579910
      3.2740000    515.3179710
      3.2750000    515.4787250
      3.2760000    515.6397140
      3.2770000    515.7998940
      3.2780000    515.9600390
      3.2790000    516.1202360
      3.2800000    516.2803070
      3.2810000    516.4433350
      3.2820000    516.6054940
      3.2830000    516.7651740
      3.2840000    516.9246910
      3.2850000    517.0837770
      3.2860000    517.2440550
      3.2870000    517.4042570
      3.2880000    517.5639750
      3.2890000    517.7235720
      3.2900000    517.8823330
      3.2910000    518.0426710
      3.2920000    518.2016450
      3.2930000    518.3615980
      3.2940000    518.5212370
      3.2950000    518.6820920
      3.2960000    518.8411920
      3.2970000    519.0026900
      3.2980000    519.1637770
      3.2990000    519.3257730
      3.3000000    519.4872970
      3.3010000    519.6496150
      3.3020000    519.8111400
      3.3030000    519.9717190
      3.3040000    520.1334150
      3.3050000    520.2944590
      3.3060000    520.4530320
      3.3070000    520.6122140
      3.3080000    520.7727880
      3.3090000    520.9334580
      3.3100000    521.0933290
      3.3110000    521.2550720
      3.3120000    521.4143200
      3.3130000    521.5747880
      3.3140000    521.7355620
      3.3150000    521.8959050
      3.3160000    522.0562450
      3.3170000    522.2177870
      3.3180000    522.3784490
      3.3190000    522.5398350
      3.3200000    522.7000600
      3.3210000    522.8603570
      3.3220000    523.0206460
      3.3230000    523.1806020
      3.3240000    523.3412160
      3.3250000    523.5030850
      3.3260000    523.6644080
      3.3270000    523.8249200
      3.3280000    523.9863530
      3.3290000    524.1466520
      3.3300000    524.3072960
      3.3310000    524.4677340
      3.3320000    524.6299210
      3.3330000    524.7908210
      3.3340000    524.9520440
      3.3350000    525.1123880
      3.3360000    525.2727300
      3.3370000    525.4347910
      3.3380000    525.5945430
      3.3390000    525.7591960
      3.3400000    525.9255760
      3.3410000    526.0871360
      3.3420000    526.2479760
      3.3430000    526.4097090
      3.3440000    526.5707870
      3.3450000    526.7323200
      3.3460000    526.8963440
      3.3470000    527.0574990
      3.3480000    527.2179900
      3.3490000    527.3790480
      3.3500000    527.5394580
      3.3510000    527.6997730
      3.3520000    527.8601180
      3.3530000    528.0199180
      3.3540000    528.1808240
      3.3550000    528.3421820
      3.3560000    528.5023800
      3.3570000    528.6642190
      3.3580000    528.8257520
      3.3590000    528.9859970
      3.3600000    529.1446010
      3.3610000    529.3045780
      3.3620000    529.4699040
      3.3630000    529.6362700
      3.3640000    529.8001810
      3.3650000    529.9614680
      3.3660000    530.1227760
      3.3670000    530.2839690
      3.3680000    530.4450770
      3.3690000    530.6080040
      3.3700000    530.7684600
      3.3710000    530.9284090
      3.3720000    531.0894140
      3.3730000    531.2514260
      3.3740000    531.4114870
      3.3750000    531.5712600
      3.3760000    531.7313880
      3.3770000    531.8910650
      3.3780000    532.0512290
      3.3790000    532.2108270
      3.3800000    532.3697680
      3.3810000    532.5298110
      3.3820000    532.6896340
      3.3830000    532.8495480
      3.3840000    533.0090320
      3.3850000    533.1728760
      3.3860000    533.3331440
      3.3870000    533.4969560
      3.3880000    533.6581130
      3.3890000    533.8183850
      3.3900000    533.9779330
      3.3910000    534.1376600
      3.3920000    534.2983040
      3.3930000    534.4593510
      3.3940000    534.6197400
      3.3950000    534.7801680
      3.3960000    534.9413540
      3.3970000    535.1015440
      3.3980000    535.2624540
      3.3990000    535.4235360
      3.4000000    535.5841510
      3.4010000    535.7460620
      3.4020000    535.9079500
      3.4030000    536.0679780
      3.4040000    536.2291790
      3.4050000    536.3889870
      3.4060000    536.5529690
      3.4070000    536.7138720
      3.4080000    536.8742770
      3.4090000    537.0352130
      3.4100000    537.1959050
      3.4110000    537.3564890
      3.4120000    537.5157570
      3.4130000    537.6769420
      3.4140000    537.8364410
      3.4150000    537.9966820
      3.4160000    538.1564460
      3.4170000    538.3159500
      3.4180000    538.4810180
      3.4190000    538.6419530
      3.4200000    538.8014860
      3.4210000    538.9612900
      3.4220000    539.1203010
      3.4230000    539.2802390
      3.4240000    539.4401380
      3.4250000    539.6004310
      3.4260000    539.7593540
      3.4270000    539.9198970
      3.4280000    540.0822450
      3.4290000    540.2431430
      3.4300000    540.4047040
      3.4310000    540.5753810
      3.4320000    540.7371460
      3.4330000    540.8976000
      3.4340000    541.0607320
      3.4350000    541.2252450
      3.4360000    541.3862320
      3.4370000    541.5472880
      3.4380000    541.7073460
      3.4390000    541.8687270
      3.4400000    542.0312130
      3.4410000    542.1917370
      3.4420000    542.3521830
      3.4430000    542.5125070
      3.4440000    542.6738080
      3.4450000    542.8350710
      3.4460000    542.9960550
      3.4470000    543.1582710
      3.4480000    543.3186270
      3.4490000    543.4808470
      3.4500000    543.6424750
      3.4510000    543.8021150
      3.4520000    543.9632070
      3.4530000    544.1228070
      3.4540000    544.2834840
      3.4550000    544.4488190
      3.4560000    544.6190280
      3.4570000    544.7806370
      3.4580000    544.9408490
      3.4590000    545.1019600
      3.4600000    545.2621800
      3.4610000    545.4243240
      3.4620000    545.5875560
      3.4630000    545.7482220
      3.4640000    545.9081680
      3.4650000    546.0687900
      3.4660000    546.2288830
      3.4670000    546.3889310
      3.4680000    546.5502040
      3.4690000    546.7107600
      3.4700000    546.8715090
      3.4710000    547.0327850
      3.4720000    547.1960220
      3.4730000    547.3625010
      3.4740000    547.5355380
      3.4750000    547.7382770
      3.4760000    547.9149440
      3.4770000    548.0894240
      3.4780000    548.2610580
      3.4790000    548.4306590
      3.4800000    548.5919830
      3.4810000    548.7538170
      3.4820000    548.9149290
      3.4830000    549.0761190
      3.4840000    549.2355310
      3.4850000    549.3955000
      3.4860000    549.5561800
      3.4870000    549.7154800
      3.4880000    549.8747310
      3.4890000    550.0354270
      3.4900000    550.1954490
      3.4910000    550.3565470
      3.4920000    550.5195510
      3.4930000    550.6793720
      3.4940000    550.8416070
      3.4950000    551.0022180
      3.4960000    551.1614030
      3.4970000    551.3245870
      3.4980000    551.4878310
      3.4990000    551.6496470
      3.5000000    551.8118700
      3.5010000    551.9727510
      3.5020000    552.1322520
      3.5030000    552.2924520
      3.5040000    552.4528610
      3.5050000    552.6236390
      3.5060000    552.7868490
      3.5070000    552.9468050
      3.5080000    553.1080580
      3.5090000    553.2680590
      3.5100000    553.4291970
      3.5110000    553.5904970
      3.5120000    553.7503530
      3.5130000    553.9096060
      3.5140000    554.0724560
      3.5150000    554.2338190
      3.5160000    554.3948550
      3.5170000    554.5578570
      3.5180000    554.7217340
      3.5190000    554.8830420
      3.5200000    555.0512260
      3.5210000    555.2110740
      3.5220000    555.3792200
      3.5230000    555.5421970
      3.5240000    555.7033630
      3.5250000    555.8644690
      3.5260000    556.0271820
      3.5270000    556.1868530
      3.5280000    556.3505390
      3.5290000    556.5110440
      3.5300000    556.6721480
      3.5310000    556.8328240
      3.5320000    556.9935970
      3.5330000    557.1565500
      3.5340000    557.3173550
      3.5350000    557.4817160
      3.5360000    557.6425930
      3.5370000    557.8023060
      3.5380000    557.9647450
      3.5390000    558.1252510
      3.5400000    558.2854640
      3.5410000    558.4453950
      3.5420000    558.6065530
      3.5430000    558.7664170
      3.5440000    558.9302290
      3.5450000    559.0897420
      3.5460000    559.2492410
      3.5470000    559.4095070
      3.5480000    559.5705110
      3.5490000    559.7338140
      3.5500000    559.8932990
      3.5510000    560.0575350
      3.5520000    560.2202550
      3.5530000    560.3816340
      3.5540000    560.5431700
      3.5550000    560.7048980
      3.5560000    560.8657990
      3.5570000    561.0261670
      3.5580000    561.1861990
      3.5590000    561.3473300
      3.5600000    561.5113830
      3.5610000    561.6736810
      3.5620000    561.8351440
      3.5630000    561.9956930
      3.5640000    562.1568410
      3.5650000    562.3187930
      3.5660000    562.4794050
      3.5670000    562.6425060
      3.5680000    562.8030310
      3.5690000    562.9633580
      3.5700000    563.1271890
      3.5710000    563.2869270
      3.5720000    563.4479000
      3.5730000    563.6088900
      3.5740000    563.7716540
      3.5750000    563.9321530
      3.5760000    564.0916910
      3.5770000    564.2523240
      3.5780000    564.4128940
      3.5790000    564.5840210
      3.5800000    564.7442320
      3.5810000    564.9049660
      3.5820000    565.0661870
      3.5830000    565.2270980
      3.5840000    565.3887860
      3.5850000    565.5498640
      3.5860000    565.7119470
      3.5870000    565.8723530
      3.5880000    566.0337730
      3.5890000    566.1957220
      3.5900000    566.3558280
      3.5910000    566.5173450
      3.5920000    566.6787860
      3.5930000    566.8395170
      3.5940000    567.0012260
      3.5950000    567.1618130
      3.5960000    567.3227850
      3.5970000    567.4834520
      3.5980000    567.6453900
      3.5990000    567.8059910
      3.6000000    567.9665990
      3.6010000    568.1275440
      3.6020000    568.2902670
      3.6030000    568.4491610
      3.6040000    568.6093430
      3.6050000    568.7772210
      3.6060000    568.9401190
      3.6070000    569.1011050
      3.6080000    569.2616950
      3.6090000    569.4220760
      3.6100000    569.5831400
      3.6110000    569.7432870
      3.6120000    569.9034560
      3.6130000    570.0630230
      3.6140000    570.2226170
      3.6150000    570.3832020
      3.6160000    570.5469920
      3.6170000    570.7069110
      3.6180000    570.8667800
      3.6190000    571.0262970
      3.6200000    571.1866650
      3.6210000    571.3463690
      3.6220000    571.5071840
      3.6230000    571.6669020
      3.6240000    571.8269850
      3.6250000    571.9876980
      3.6260000    572.1481920
      3.6270000    572.3096020
      3.6280000    572.4696530
      3.6290000    572.6308090
      3.6300000    572.7919020
      3.6310000    572.9515430
      3.6320000    573.1120450
      3.6330000    573.2724410
      3.6340000    573.4336090
      3.6350000    573.5950810
      3.6360000    573.7555540
      3.6370000    573.9160140
      3.6380000    574.0771780
      3.6390000    574.2365970
      3.6400000    574.3977290
      3.6410000    574.5589390
      3.6420000    574.7202640
      3.6430000    574.8808060
      3.6440000    575.0412010
      3.6450000    575.2028540
      3.6460000    575.3628300
      3.6470000    575.5236080
      3.6480000    575.6838050
      3.6490000    575.8432770
      3.6500000    576.0029970
      3.6510000    576.1631170
      3.6520000    576.3239720
      3.6530000    576.4844860
      3.6540000    576.6457210
      3.6550000    576.8070500
      3.6560000    576.9676520
      3.6570000    577.1292500
      3.6580000    577.2902500
      3.6590000    577.4510980
      3.6600000    577.6125690
      3.6610000    577.7746100
      3.6620000    577.9356960
      3.6630000    578.0950720
      3.6640000    578.2550350
      3.6650000    578.4153530
      3.6660000    578.5762350
      3.6670000    578.7368240
      3.6680000    578.8963250
      3.6690000    579.0575450
      3.6700000    579.2186930
      3.6710000    579.3784030
      3.6720000    579.5406490
      3.6730000    579.7004110
      3.6740000    579.8608220
      3.6750000    580.0228040
      3.6760000    580.1830550
      3.6770000    580.3433210
      3.6780000    580.5032780
      3.6790000    580.6728000
      3.6800000    580.8404450
      3.6810000    581.0040360
      3.6820000    581.1636460
      3.6830000    581.3259340
      3.6840000    581.4877030
      3.6850000    581.6492730
      3.6860000    581.8091900
      3.6870000    581.9696250
      3.6880000    582.1297390
      3.6890000    582.2893880
      3.6900000    582.4497010
      3.6910000    582.6104580
      3.6920000    582.7701280
      3.6930000    582.9311370
      3.6940000    583.0914320
      3.6950000    583.2507980
      3.6960000    583.4117500
      3.6970000    583.5727000
      3.6980000    583.7326910
      3.6990000    583.8934250
      3.7000000    584.0582430
      3.7010000    584.2238910
      3.7020000    584.3844030
      3.7030000    584.5462970
      3.7040000    584.7064230
      3.7050000    584.8667640
      3.7060000    585.0264880
      3.7070000    585.1890800
      3.7080000    585.3494250
      3.7090000    585.5160760
      3.7100000    585.6766430
      3.7110000    585.8375230
      3.7120000    585.9987740
      3.7130000    586.1586070
      3.7140000    586.3198680
      3.7150000    586.4808160
      3.7160000    586.6408250
      3.7170000    586.8010290
      3.7180000    586.9625980
      3.7190000    587.1241900
      3.7200000    587.2854550
      3.7210000    587.4471540
      3.7220000    587.6085520
      3.7230000    587.7716200
      3.7240000    587.9354550
      3.7250000    588.0964650
      3.7260000    588.2572430
      3.7270000    588.4176340
      3.7280000    588.5778730
      3.7290000    588.7376840
      3.7300000    588.8982940
      3.7310000    589.0591270
      3.7320000    589.2200100
      3.7330000    589.3806500
      3.7340000    589.5413480
      3.7350000    589.7015130
      3.7360000    589.8615800
      3.7370000    590.0261230
      3.7380000    590.1923240
      3.7390000    590.3554040
      3.7400000    590.5165830
      3.7410000    590.6787650
      3.7420000    590.8396560
      3.7430000    591.0012480
      3.7440000    591.1620540
      3.7450000    591.3224920
      3.7460000    591.4837980
      3.7470000    591.6447590
      3.7480000    591.8056910
      3.7490000    591.9654310
      3.7500000    592.1297040
      3.7510000    592.2916690
      3.7520000    592.4525780
      3.7530000    592.6135960
      3.7540000    592.7734960
      3.7550000    592.9343000
      3.7560000    593.0949080
      3.7570000    593.2560460
      3.7580000    593.4180100
      3.7590000    593.5799590
      3.7600000    593.7420470
      3.7610000    593.9016870
      3.7620000    594.0637180
      3.7630000    594.2246220
      3.7640000    594.3849200
      3.7650000    594.5554800
      3.7660000    594.7155370
      3.7670000    594.8761950
      3.7680000    595.0357350
      3.7690000    595.1959090
      3.7700000    595.3591090
      3.7710000    595.5197280
      3.7720000    595.6804510
      3.7730000    595.8411750
      3.7740000    596.0026680
      3.7750000    596.1626910
      3.7760000    596.3250390
      3.7770000    596.4856320
      3.7780000    596.6453950
      3.7790000    596.8065780
      3.7800000    596.9689520
      3.7810000    597.1284430
      3.7820000    597.2878810
      3.7830000    597.4482640
      3.7840000    597.6119770
      3.7850000    597.7717490
      3.7860000    597.9312490
      3.7870000    598.0915310
      3.7880000    598.2517310
      3.7890000    598.4114000
      3.7900000    598.5717540
      3.7910000    598.7315610
      3.7920000    598.8911330
      3.7930000    599.0515560
      3.7940000    599.2115870
      3.7950000    599.3716180
      3.7960000    599.5333890
      3.7970000    599.6938260
      3.7980000    599.8538410
      3.7990000    600.0156750
      3.8000000    600.1764890
      3.8010000    600.3379650
      3.8020000    600.4991310
      3.8030000    600.6593890
      3.8040000    600.8186330
      3.8050000    600.9804020
      3.8060000    601.1401310
      3.8070000    601.3004360
      3.8080000    601.4611030
      3.8090000    601.6216140
      3.8100000    601.7816380
      3.8110000    601.9416360
      3.8120000    602.1018030
      3.8130000    602.2615280
      3.8140000    602.4222440
      3.8150000    602.5834740
      3.8160000    602.7438240
      3.8170000    602.9031360
      3.8180000    603.0628840
      3.8190000    603.2215850
      3.8200000    603.3803190
      3.8210000    603.5418640
      3.8220000    603.7010420
      3.8230000    603.8618830
      3.8240000    604.0205360
      3.8250000    604.1791510
      3.8260000    604.3404300
      3.8270000    604.5018850
      3.8280000    604.6618140
      3.8290000    604.8215440
      3.8300000    604.9844190
      3.8310000    605.1439250
      3.8320000    605.3037570
      3.8330000    605.4633170
      3.8340000    605.6262550
      3.8350000    605.7842760
      3.8360000    605.9424130
      3.8370000    606.1027060
      3.8380000    606.2612680
      3.8390000    606.4212080
      3.8400000    606.5831770
      3.8410000    606.7487700
      3.8420000    606.9120530
      3.8430000    607.0794110
      3.8440000    607.2392410
      3.8450000    607.3994030
      3.8460000    607.5641320
      3.8470000    607.7248350
      3.8480000    607.8833030
      3.8490000    608.0416560
      3.8500000    608.2022240
      3.8510000    608.3601930
      3.8520000    608.5203480
      3.8530000    608.6809900
      3.8540000    608.8396340
      3.8550000    609.0006820
      3.8560000    609.1624460
      3.8570000    609.3205610
      3.8580000    609.4801770
      3.8590000    609.6385800
      3.8600000    609.7982310
      3.8610000    609.9574470
      3.8620000    610.1168250
      3.8630000    610.2766300
      3.8640000    610.4346940
      3.8650000    610.5934510
      3.8660000    610.7521310
      3.8670000    610.9107130
      3.8680000    611.0729060
      3.8690000    611.2301680
      3.8700000    611.3901330
      3.8710000    611.5517350
      3.8720000    611.7164170
      3.8730000    611.8772720
      3.8740000    612.0372610
      3.8750000    612.1954280
      3.8760000    612.3557920
      3.8770000    612.5141930
      3.8780000    612.6731300
      3.8790000    612.8322620
      3.8800000    612.9913160
      3.8810000    613.1501380
      3.8820000    613.3100860
      3.8830000    613.4710050
      3.8840000    613.6325720
      3.8850000    613.7918400
      3.8860000    613.9509760
      3.8870000    614.1096740
      3.8880000    614.2693740
      3.8890000    614.4470140
      3.8900000    614.6063720
      3.8910000    614.7653110
      3.8920000    614.9257680
      3.8930000    615.0847490
      3.8940000    615.2459990
      3.8950000    615.4072930
      3.8960000    615.5706310
      3.8970000    615.7322030
      3.8980000    615.8932810
      3.8990000    616.0543970
      3.9000000    616.2143550
      3.9010000    616.3749700
      3.9020000    616.5359280
      3.9030000    616.6970200
      3.9040000    616.8585730
      3.9050000    617.0184100
      3.9060000    617.1790880
      3.9070000    617.3393520
      3.9080000    617.4993860
      3.9090000    617.6605800
      3.9100000    617.8203860
      3.9110000    617.9796300
      3.9120000    618.1414000
      3.9130000    618.3010530
      3.9140000    618.4631990
      3.9150000    618.6236220
      3.9160000    618.7824260
      3.9170000    618.9425640
      3.9180000    619.1038460
      3.9190000    619.2641620
      3.9200000    619.4255180
      3.9210000    619.5863600
      3.9220000    619.7450580
      3.9230000    619.9035560
      3.9240000    620.0635430
      3.9250000    620.2241580
      3.9260000    620.3828380
      3.9270000    620.5424750
      3.9280000    620.7002070
      3.9290000    620.8590900
      3.9300000    621.0177420
      3.9310000    621.1752090
      3.9320000    621.3348800
      3.9330000    621.4943270
      3.9340000    621.6525280
      3.9350000    621.8118920
      3.9360000    621.9704850
      3.9370000    622.1299200
      3.9380000    622.2882070
      3.9390000    622.4498470
      3.9400000    622.6079590
      3.9410000    622.7658370
      3.9420000    622.9244810
      3.9430000    623.0828610
      3.9440000    623.2413620
      3.9450000    623.4002350
      3.9460000    623.5591070
      3.9470000    623.7190290
      3.9480000    623.8782370
      3.9490000    624.0363120
      3.9500000    624.1953280
      3.9510000    624.3541890
      3.9520000    624.5141670
      3.9530000    624.6744340
      3.9540000    624.8327130
      3.9550000    624.9916670
      3.9560000    625.1506010
      3.9570000    625.3103450
      3.9580000    625.4691440
      3.9590000    625.6275680
      3.9600000    625.7862030
      3.9610000    625.9460190
      3.9620000    626.1061400
      3.9630000    626.2671710
      3.9640000    626.4267300
      3.9650000    626.5864900
      3.9660000    626.7463070
      3.9670000    626.9052320
      3.9680000    627.0660300
      3.9690000    627.2264020
      3.9700000    627.3874220
      3.9710000    627.5473870
      3.9720000    627.7077720
      3.9730000    627.8657750
      3.9740000    628.0244320
      3.9750000    628.1832740
      3.9760000    628.3422180
      3.9770000    628.5023490
      3.9780000    628.6609860
      3.9790000    628.8206810
      3.9800000    628.9816610
      3.9810000    629.1431290
      3.9820000    629.3040840
      3.9830000    629.4636290
      3.9840000    629.6227450
      3.9850000    629.7813520
      3.9860000    629.9416630
      3.9870000    630.1006950
      3.9880000    630.2605600
      3.9890000    630.4200100
      3.9900000    630.5862160
      3.9910000    630.7470480
      3.9920000    630.9060930
      3.9930000    631.0655200
      3.9940000    631.2247120
      3.9950000    631.3834640
      3.9960000    631.5437000
      3.9970000    631.7018130
      3.9980000    631.8599070
      3.9990000    632.0181720
      4.0000000    632.1770310
      4.0010000    632.3380390
      4.0020000    632.5013110
      4.0030000    632.6704530
      4.0040000    632.8342890
      4.0050000    632.9975690
      4.0060000    633.1594390
      4.0070000    633.3188930
      4.0080000    633.4782100
      4.0090000    633.6445840
      4.0100000    633.8040830
      4.0110000    633.9632870
      4.0120000    634.1221200
      4.0130000    634.2800610
      4.0140000    634.4388900
      4.0150000    634.5981510
      4.0160000    634.7577650
      4.0170000    634.9161440
      4.0180000    635.0747490
      4.0190000    635.2344510
      4.0200000    635.3938320
      4.0210000    635.5586920
      4.0220000    635.7175690
      4.0230000    635.8768580
      4.0240000    636.0361720
      4.0250000    636.1950210
      4.0260000    636.3543000
      4.0270000    636.5128040
      4.0280000    636.6715760
      4.0290000    636.8284120
      4.0300000    636.9868660
      4.0310000    637.1458650
      4.0320000    637.3038480
      4.0330000    637.4640850
      4.0340000    637.6232900
      4.0350000    637.7808880
      4.0360000    637.9396720
      4.0370000    638.0989310
      4.0380000    638.2581460
      4.0390000    638.4172120
      4.0400000    638.5802170
      4.0410000    638.7395180
      4.0420000    638.8971340
      4.0430000    639.0557100
      4.0440000    639.2146490
      4.0450000    639.3726670
      4.0460000    639.5315520
      4.0470000    639.6927020
      4.0480000    639.8502680
      4.0490000    640.0077340
      4.0500000    640.1675510
      4.0510000    640.3255020
      4.0520000    640.4851820
      4.0530000    640.6435920
      4.0540000    640.8023910
      4.0550000    640.9635260
      4.0560000    641.1231550
      4.0570000    641.2835090
      4.0580000    641.4439530
      4.0590000    641.6073250
      4.0600000    641.7684210
      4.0610000    641.9298120
      4.0620000    642.0895480
      4.0630000    642.2499100
      4.0640000    642.4086510
      4.0650000    642.5703020
      4.0660000    642.7284470
      4.0670000    642.8864850
      4.0680000    643.0453710
      4.0690000    643.2040710
      4.0700000    643.3638770
      4.0710000    643.5262640
      4.0720000    643.6855220
      4.0730000    643.8452450
      4.0740000    644.0052750
      4.0750000    644.1636970
      4.0760000    644.3233320
      4.0770000    644.4831350
      4.0780000    644.6418730
      4.0790000    644.8014130
      4.0800000    644.9598590
      4.0810000    645.1192690
      4.0820000    645.2778820
      4.0830000    645.4376360
      4.0840000    645.5960250
      4.0850000    645.7552200
      4.0860000    645.9133530
      4.0870000    646.0739860
      4.0880000    646.2336560
      4.0890000    646.3924080
      4.0900000    646.5562030
      4.0910000    646.7149220
      4.0920000    646.8745590
      4.0930000    647.0330980
      4.0940000    647.1928050
      4.0950000    647.3536570
      4.0960000    647.5157750
      4.0970000    647.6741460
      4.0980000    647.8337290
      4.0990000    647.9925300
      4.1000000    648.1512500
      4.1010000    648.3100440
      4.1020000    648.4714260
      4.1030000    648.6303880
      4.1040000    648.7903780
      4.1050000    648.9509580
      4.1060000    649.1113570
      4.1070000    649.2715370
      4.1080000    649.4312070
      4.1090000    649.5917490
      4.1100000    649.7517320
      4.1110000    649.9133130
      4.1120000    650.0733050
      4.1130000    650.2339670
      4.1140000    650.3930540
      4.1150000    650.5536930
      4.1160000    650.7131190
      4.1170000    650.8721710
      4.1180000    651.0308280
      4.1190000    651.1938420
      4.1200000    651.3534250
      4.1210000    651.5133860
      4.1220000    651.6727640
      4.1230000    651.8319210
      4.1240000    651.9915720
      4.1250000    652.1533260
      4.1260000    652.3118300
      4.1270000    652.4730310
      4.1280000    652.6344630
      4.1290000    652.7938430
      4.1300000    652.9525650
      4.1310000    653.1187220
      4.1320000    653.2788270
      4.1330000    653.4371800
      4.1340000    653.5961240
      4.1350000    653.7579720
      4.1360000    653.9215930
      4.1370000    654.0839670
      4.1380000    654.2473640
      4.1390000    654.4072910
      4.1400000    654.5669680
      4.1410000    654.7267330
      4.1420000    654.8847800
      4.1430000    655.0447640
      4.1440000    655.2040390
      4.1450000    655.3634290
      4.1460000    655.5224410
      4.1470000    655.6824150
      4.1480000    655.8413930
      4.1490000    655.9990330
      4.1500000    656.1591650
      4.1510000    656.3173190
      4.1520000    656.4770720
      4.1530000    656.6359360
      4.1540000    656.7947510
      4.1550000    656.9564900
      4.1560000    657.1157130
      4.1570000    657.2734910
      4.1580000    657.4333790
      4.1590000    657.5941610
      4.1600000    657.7534550
      4.1610000    657.9118660
      4.1620000    658.0705120
      4.1630000    658.2331130
      4.1640000    658.3984600
      4.1650000    658.5596130
      4.1660000    658.7238930
      4.1670000    658.8975520
      4.1680000    659.0766590
      4.1690000    659.2365690
      4.1700000    659.3988980
      4.1710000    659.5593470
      4.1720000    659.7242050
      4.1730000    659.8822850
      4.1740000    660.0425420
      4.1750000    660.2017660
      4.1760000    660.3611950
      4.1770000    660.5242570
      4.1780000    660.6828600
      4.1790000    660.8415600
      4.1800000    661.0036270
      4.1810000    661.1645260
      4.1820000    661.3246110
      4.1830000    661.4860050
      4.1840000    661.6459340
      4.1850000    661.8073270
      4.1860000    661.9676750
      4.1870000    662.1295070
      4.1880000    662.2895730
      4.1890000    662.4500210
      4.1900000    662.6120220
      4.1910000    662.7721530
      4.1920000    662.9328570
      4.1930000    663.0983140
      4.1940000    663.2587470
      4.1950000    663.4192470
      4.1960000    663.5814280
      4.1970000    663.7415070
      4.1980000    663.9011440
      4.1990000    664.0601290
      4.2000000    664.2197360
      4.2010000    664.3824470
      4.2020000    664.5423220
      4.2030000    664.7016970
      4.2040000    664.8603020
      4.2050000    665.0192030
      4.2060000    665.1784740
      4.2070000    665.3369560
      4.2080000    665.4968550
      4.2090000    665.6558110
      4.2100000    665.8156350
      4.2110000    665.9781820
      4.2120000    666.1383900
      4.2130000    666.3010520
      4.2140000    666.4632290
      4.2150000    666.6238610
      4.2160000    666.7838370
      4.2170000    666.9434230
      4.2180000    667.1029480
      4.2190000    667.2608330
      4.2200000    667.4201670
      4.2210000    667.5819980
      4.2220000    667.7421300
      4.2230000    667.9032830
      4.2240000    668.0637780
      4.2250000    668.2241790
      4.2260000    668.3853670
      4.2270000    668.5469230
      4.2280000    668.7070790
      4.2290000    668.8673790
      4.2300000    669.0284830
      4.2310000    669.1891780
      4.2320000    669.3508230
      4.2330000    669.5155300
      4.2340000    669.6767270
      4.2350000    669.8376040
      4.2360000    669.9974990
      4.2370000    670.1565100
      4.2380000    670.3160240
      4.2390000    670.4756200
      4.2400000    670.6345150
      4.2410000    670.7932030
      4.2420000    670.9516550
      4.2430000    671.1123960
      4.2440000    671.2721560
      4.2450000    671.4371350
      4.2460000    671.5966620
      4.2470000    671.7561430
      4.2480000    671.9149020
      4.2490000    672.0741240
      4.2500000    672.2343330
      4.2510000    672.3951360
      4.2520000    672.5567910
      4.2530000    672.7184230
      4.2540000    672.8785320
      4.2550000    673.0397940
      4.2560000    673.2000390
      4.2570000    673.3615010
      4.2580000    673.5234790
      4.2590000    673.6844520
      4.2600000    673.8438460
      4.2610000    674.0031590
      4.2620000    674.1632720
      4.2630000    674.3232230
      4.2640000    674.4842590
      4.2650000    674.6440840
      4.2660000    674.8042100
      4.2670000    674.9639090
      4.2680000    675.1235000
      4.2690000    675.2839450
      4.2700000    675.4495360
      4.2710000    675.6142640
      4.2720000    675.7727440
      4.2730000    675.9316560
      4.2740000    676.0905140
      4.2750000    676.2487900
      4.2760000    676.4076020
      4.2770000    676.5663420
      4.2780000    676.7261020
      4.2790000    676.8840120
      4.2800000    677.0421250
      4.2810000    677.2002780
      4.2820000    677.3584110
      4.2830000    677.5180380
      4.2840000    677.6777330
      4.2850000    677.8394750
      4.2860000    678.0020070
      4.2870000    678.1638720
      4.2880000    678.3249470
      4.2890000    678.4838020
      4.2900000    678.6444370
      4.2910000    678.8035380
      4.2920000    678.9625030
      4.2930000    679.1234690
      4.2940000    679.2822370
      4.2950000    679.4461320
      4.2960000    679.6054580
      4.2970000    679.7659090
      4.2980000    679.9254650
      4.2990000    680.0851250
      4.3000000    680.2436120
      4.3010000    680.4033900
      4.3020000    680.5629320
      4.3030000    680.7208960
      4.3040000    680.8803860
      4.3050000    681.0413020
      4.3060000    681.2016430
      4.3070000    681.3601360
      4.3080000    681.5231740
      4.3090000    681.6817000
      4.3100000    681.8409430
      4.3110000    682.0016370
      4.3120000    682.1614750
      4.3130000    682.3197330
      4.3140000    682.4786600
      4.3150000    682.6365970
      4.3160000    682.7955880
      4.3170000    682.9548550
      4.3180000    683.1148030
      4.3190000    683.2727870
      4.3200000    683.4389200
      4.3210000    683.6063220
      4.3220000    683.7705980
      4.3230000    683.9335130
      4.3240000    684.0945280
      4.3250000    684.2542890
      4.3260000    684.4163560
      4.3270000    684.5792780
      4.3280000    684.7399410
      4.3290000    684.9013820
      4.3300000    685.0620070
      4.3310000    685.2225840
      4.3320000    685.3837890
      4.3330000    685.5450730
      4.3340000    685.7060380
      4.3350000    685.8673660
      4.3360000    686.0273320
      4.3370000    686.1880760
      4.3380000    686.3488470
      4.3390000    686.5093750
      4.3400000    686.6702240
      4.3410000    686.8306030
      4.3420000    686.9920960
      4.3430000    687.1518230
      4.3440000    687.3104060
      4.3450000    687.4739480
      4.3460000    687.6327650
      4.3470000    687.7906810
      4.3480000    687.9497330
      4.3490000    688.1082350
      4.3500000    688.2672990
      4.3510000    688.4262930
      4.3520000    688.5868950
      4.3530000    688.7471730
      4.3540000    688.9079670
      4.3550000    689.0684110
      4.3560000    689.2284460
      4.3570000    689.3893900
      4.3580000    689.5493400
      4.3590000    689.7106690
      4.3600000    689.8707120
      4.3610000    690.0301090
      4.3620000    690.1907000
      4.3630000    690.3523840
      4.3640000    690.5128960
      4.3650000    690.6738020
      4.3660000    690.8343710
      4.3670000    690.9944720
      4.3680000    691.1549190
      4.3690000    691.3164920
      4.3700000    691.4755650
      4.3710000    691.6353860
      4.3720000    691.7948960
      4.3730000    691.9535500
      4.3740000    692.1127720
      4.3750000    692.2715890
      4.3760000    692.4305650
      4.3770000    692.5898440
      4.3780000    692.7494780
      4.3790000    692.9085870
      4.3800000    693.0696170
      4.3810000    693.2298980
      4.3820000    693.3919950
      4.3830000    693.5532860
      4.3840000    693.7113390
      4.3850000    693.8729320
      4.3860000    694.0326750
      4.3870000    694.1929500
      4.3880000    694.3539630
      4.3890000    694.5130130
      4.3900000    694.6726180
      4.3910000    694.8306880
      4.3920000    694.9897720
      4.3930000    695.1488050
      4.3940000    695.3077710
      4.3950000    695.4664940
      4.3960000    695.6259620
      4.3970000    695.7840370
      4.3980000    695.9486560
      4.3990000    696.1062340
      4.4000000    696.2667490
      4.4010000    696.4385550
      4.4020000    696.6014920
      4.4030000    696.7636360
      4.4040000    696.9252840
      4.4050000    697.0848290
      4.4060000    697.2452630
      4.4070000    697.4070500
      4.4080000    697.5685200
      4.4090000    697.7293350
      4.4100000    697.8886240
      4.4110000    698.0487810
      4.4120000    698.2093930
      4.4130000    698.3676370
      4.4140000    698.5300800
      4.4150000    698.6890340
      4.4160000    698.8489690
      4.4170000    699.0085620
      4.4180000    699.1691270
      4.4190000    699.3285220
      4.4200000    699.4880120
      4.4210000    699.6501690
      4.4220000    699.8107110
      4.4230000    699.9710710
      4.4240000    700.1307830
      4.4250000    700.2916810
      4.4260000    700.4528010
      4.4270000    700.6139070
      4.4280000    700.7745540
      4.4290000    700.9352300
      4.4300000    701.0946330
      4.4310000    701.2544420
      4.4320000    701.4158980
      4.4330000    701.5763000
      4.4340000    701.7361950
      4.4350000    701.8980350
      4.4360000    702.0591890
      4.4370000    702.2201320
      4.4380000    702.3841200
      4.4390000    702.5502750
      4.4400000    702.7102030
      4.4410000    702.8731270
      4.4420000    703.0345330
      4.4430000    703.1961450
      4.4440000    703.3561780
      4.4450000    703.5179750
      4.4460000    703.6794230
      4.4470000    703.8416660
      4.4480000    704.0023200
      4.4490000    704.1637980
      4.4500000    704.3253650
      4.4510000    704.4896050
      4.4520000    704.6520090
      4.4530000    704.8132770
      4.4540000    704.9750760
      4.4550000    705.1369600
      4.4560000    705.2977940
      4.4570000    705.4592010
      4.4580000    705.6198040
      4.4590000    705.7802760
      4.4600000    705.9416790
      4.4610000    706.1040300
      4.4620000    706.2656200
      4.4630000    706.4311030
      4.4640000    706.5918220
      4.4650000    706.7522600
      4.4660000    706.9131560
      4.4670000    707.0721820
      4.4680000    707.2315090
      4.4690000    707.4009610
      4.4700000    707.5600840
      4.4710000    707.7207430
      4.4720000    707.8817460
      4.4730000    708.0428220
      4.4740000    708.2029490
      4.4750000    708.3638110
      4.4760000    708.5243420
      4.4770000    708.6857150
      4.4780000    708.8460020
      4.4790000    709.0103890
      4.4800000    709.1778570
      4.4810000    709.3404640
      4.4820000    709.5020340
      4.4830000    709.6638720
      4.4840000    709.8235560
      4.4850000    709.9822670
      4.4860000    710.1413540
      4.4870000    710.3005430
      4.4880000    710.4598390
      4.4890000    710.6206980
      4.4900000    710.7796850
      4.4910000    710.9380740
      4.4920000    711.0992730
      4.4930000    711.2655270
      4.4940000    711.4335370
      4.4950000    711.5954230
      4.4960000    711.7577070
      4.4970000    711.9196420
      4.4980000    712.0811440
      4.4990000    712.2428690
      4.5000000    712.4044650
      4.5010000    712.5708690
      4.5020000    712.7299090
      4.5030000    712.8932870
      4.5040000    713.0536790
      4.5050000    713.2155510
      4.5060000    713.3773560
      4.5070000    713.5380130
      4.5080000    713.7000320
      4.5090000    713.8616050
      4.5100000    714.0235940
      4.5110000    714.1841920
      4.5120000    714.3467280
      4.5130000    714.5077510
      4.5140000    714.6669470
      4.5150000    714.8259190
      4.5160000    714.9870840
      4.5170000    715.1483370
      4.5180000    715.3080940
      4.5190000    715.4684070
      4.5200000    715.6271720
      4.5210000    715.7866440
      4.5220000    715.9452000
      4.5230000    716.1074490
      4.5240000    716.2660630
      4.5250000    716.4288000
      4.5260000    716.5880730
      4.5270000    716.7473420
      4.5280000    716.9090710
      4.5290000    717.0682090
      4.5300000    717.2301570
      4.5310000    717.3910340
      4.5320000    717.5500890
      4.5330000    717.7119270
      4.5340000    717.8706640
      4.5350000    718.0307930
      4.5360000    718.1975600
      4.5370000    718.3631860
      4.5380000    718.5222510
      4.5390000    718.6823080
      4.5400000    718.8401490
      4.5410000    719.0006460
      4.5420000    719.1593190
      4.5430000    719.3194370
      4.5440000    719.4785590
      4.5450000    719.6373800
      4.5460000    719.7967010
      4.5470000    719.9546980
      4.5480000    720.1150330
      4.5490000    720.2734320
      4.5500000    720.4393080
      4.5510000    720.5993770
      4.5520000    720.7597890
      4.5530000    720.9189260
      4.5540000    721.0777810
      4.5550000    721.2370940
      4.5560000    721.3974670
      4.5570000    721.5622080
      4.5580000    721.7209860
      4.5590000    721.8791680
      4.5600000    722.0405300
      4.5610000    722.2038820
      4.5620000    722.3713350
      4.5630000    722.5306000
      4.5640000    722.6907520
      4.5650000    722.8495030
      4.5660000    723.0090300
      4.5670000    723.1682100
      4.5680000    723.3280760
      4.5690000    723.4875770
      4.5700000    723.6468970
      4.5710000    723.8061690
      4.5720000    723.9656930
      4.5730000    724.1264060
      4.5740000    724.2914650
      4.5750000    724.4546280
      4.5760000    724.6151390
      4.5770000    724.7745480
      4.5780000    724.9344330
      4.5790000    725.0928220
      4.5800000    725.2524830
      4.5810000    725.4135150
      4.5820000    725.5769430
      4.5830000    725.7361320
      4.5840000    725.8949130
      4.5850000    726.0570110
      4.5860000    726.2168740
      4.5870000    726.3783200
      4.5880000    726.5377940
      4.5890000    726.6971210
      4.5900000    726.8561690
      4.5910000    727.0165280
      4.5920000    727.1774730
      4.5930000    727.3388820
      4.5940000    727.5013120
      4.5950000    727.6633680
      4.5960000    727.8247880
      4.5970000    727.9844540
      4.5980000    728.1454560
      4.5990000    728.3048210
      4.6000000    728.4652570
      4.6010000    728.6268620
      4.6020000    728.7854920
      4.6030000    728.9458310
      4.6040000    729.1049950
      4.6050000    729.2658070
      4.6060000    729.4248310
      4.6070000    729.5901500
      4.6080000    729.7506120
      4.6090000    729.9098810
      4.6100000    730.0700290
      4.6110000    730.2332810
      4.6120000    730.3945400
      4.6130000    730.5564390
      4.6140000    730.7181320
      4.6150000    730.8773660
      4.6160000    731.0384520
      4.6170000    731.2000640
      4.6180000    731.3609510
      4.6190000    731.5229400
      4.6200000    731.6842020
      4.6210000    731.8452190
      4.6220000    732.0086040
      4.6230000    732.1701770
      4.6240000    732.3329870
      4.6250000    732.4994940
      4.6260000    732.6648420
      4.6270000    732.8263140
      4.6280000    732.9873170
      4.6290000    733.1472310
      4.6300000    733.3096440
      4.6310000    733.4704390
      4.6320000    733.6329060
      4.6330000    733.7950370
      4.6340000    733.9572190
      4.6350000    734.1185800
      4.6360000    734.2823250
      4.6370000    734.4446610
      4.6380000    734.6101610
      4.6390000    734.7689670
      4.6400000    734.9357690
      4.6410000    735.1003600
      4.6420000    735.2590380
      4.6430000    735.4214550
      4.6440000    735.5816050
      4.6450000    735.7437890
      4.6460000    735.9040080
      4.6470000    736.0656560
      4.6480000    736.2271290
      4.6490000    736.3939750
      4.6500000    736.5560330
      4.6510000    736.7168620
      4.6520000    736.8778090
      4.6530000    737.0390300
      4.6540000    737.2006620
      4.6550000    737.3619570
      4.6560000    737.5236700
      4.6570000    737.6824250
      4.6580000    737.8407290
      4.6590000    737.9994290
      4.6600000    738.1642180
      4.6610000    738.3224880
      4.6620000    738.4826220
      4.6630000    738.6415240
      4.6640000    738.8003810
      4.6650000    738.9613830
      4.6660000    739.1229180
      4.6670000    739.2850020
      4.6680000    739.4512800
      4.6690000    739.6375890
      4.6700000    739.7986710
      4.6710000    739.9598080
      4.6720000    740.1210430
      4.6730000    740.2817660
      4.6740000    740.4433470
      4.6750000    740.6045740
      4.6760000    740.7658040
      4.6770000    740.9265540
      4.6780000    741.0867900
      4.6790000    741.2479240
      4.6800000    741.4122890
      4.6810000    741.5726550
      4.6820000    741.7329470
      4.6830000    741.8949260
      4.6840000    742.0564350
      4.6850000    742.2177900
      4.6860000    742.3793200
      4.6870000    742.5410860
      4.6880000    742.7026400
      4.6890000    742.8639000
      4.6900000    743.0250360
      4.6910000    743.1860060
      4.6920000    743.3478250
      4.6930000    743.5090430
      4.6940000    743.6703730
      4.6950000    743.8310130
      4.6960000    743.9916470
      4.6970000    744.1522800
      4.6980000    744.3125380
      4.6990000    744.4715180
      4.7000000    744.6352530
      4.7010000    744.7945400
      4.7020000    744.9553630
      4.7030000    745.1169300
      4.7040000    745.2763120
      4.7050000    745.4373190
      4.7060000    745.5990830
      4.7070000    745.7597750
      4.7080000    745.9178910
      4.7090000    746.0769420
      4.7100000    746.2359170
      4.7110000    746.3955210
      4.7120000    746.5548650
      4.7130000    746.7141780
      4.7140000    746.8734640
      4.7150000    747.0318100
      4.7160000    747.1912330
      4.7170000    747.3530390
      4.7180000    747.5120400
      4.7190000    747.6717080
      4.7200000    747.8311590
      4.7210000    747.9904570
      4.7220000    748.1486800
      4.7230000    748.3084860
      4.7240000    748.4676940
      4.7250000    748.6284440
      4.7260000    748.7899080
      4.7270000    748.9508970
      4.7280000    749.1101670
      4.7290000    749.2706320
      4.7300000    749.4352270
      4.7310000    749.5945910
      4.7320000    749.7540810
      4.7330000    749.9139910
      4.7340000    750.0733410
      4.7350000    750.2314390
      4.7360000    750.3911460
      4.7370000    750.5518070
      4.7380000    750.7125750
      4.7390000    750.8742900
      4.7400000    751.0368880
      4.7410000    751.1982630
      4.7420000    751.3624980
      4.7430000    751.5237600
      4.7440000    751.6857620
      4.7450000    751.8460750
      4.7460000    752.0070960
      4.7470000    752.1673110
      4.7480000    752.3262540
      4.7490000    752.4876280
      4.7500000    752.6473020
      4.7510000    752.8064120
      4.7520000    752.9658600
      4.7530000    753.1251940
      4.7540000    753.2874960
      4.7550000    753.4507340
      4.7560000    753.6122990
      4.7570000    753.7731680
      4.7580000    753.9341390
      4.7590000    754.0934090
      4.7600000    754.2537920
      4.7610000    754.4132830
      4.7620000    754.5756200
      4.7630000    754.7363660
      4.7640000    754.8977150
      4.7650000    755.0590560
      4.7660000    755.2203240
      4.7670000    755.3819960
      4.7680000    755.5440690
      4.7690000    755.7044540
      4.7700000    755.8668850
      4.7710000    756.0271960
      4.7720000    756.1873850
      4.7730000    756.3487290
      4.7740000    756.5092460
      4.7750000    756.6726430
      4.7760000    756.8338930
      4.7770000    756.9962040
      4.7780000    757.1569450
      4.7790000    757.3187120
      4.7800000    757.4813820
      4.7810000    757.6434480
      4.7820000    757.8062690
      4.7830000    757.9668490
      4.7840000    758.1290620
      4.7850000    758.2899230
      4.7860000    758.4538990
      4.7870000    758.6149100
      4.7880000    758.7755720
      4.7890000    758.9356390
      4.7900000    759.0948850
      4.7910000    759.2541690
      4.7920000    759.4134890
      4.7930000    759.5726420
      4.7940000    759.7329390
      4.7950000    759.8928700
      4.7960000    760.0525560
      4.7970000    760.2164460
      4.7980000    760.3777690
      4.7990000    760.5456700
      4.8000000    760.7069980
      4.8010000    760.8682780
      4.8020000    761.0346950
      4.8030000    761.1993960
      4.8040000    761.3584530
      4.8050000    761.5187400
      4.8060000    761.6787930
      4.8070000    761.8386040
      4.8080000    761.9985480
      4.8090000    762.1581780
      4.8100000    762.3264910
      4.8110000    762.4870380
      4.8120000    762.6463840
      4.8130000    762.8103160
      4.8140000    762.9693660
      4.8150000    763.1293010
      4.8160000    763.2895260
      4.8170000    763.4502090
      4.8180000    763.6118340
      4.8190000    763.7712870
      4.8200000    763.9328500
      4.8210000    764.0946710
      4.8220000    764.2534790
      4.8230000    764.4165460
      4.8240000    764.5807620
      4.8250000    764.7415620
      4.8260000    764.9014710
      4.8270000    765.0628340
      4.8280000    765.2223650
      4.8290000    765.3841490
      4.8300000    765.5447120
      4.8310000    765.7039940
      4.8320000    765.8651020
      4.8330000    766.0273340
      4.8340000    766.1889370
      4.8350000    766.3478110
      4.8360000    766.5069320
      4.8370000    766.6659310
      4.8380000    766.8260820
      4.8390000    766.9855210
      4.8400000    767.1460580
      4.8410000    767.3076480
      4.8420000    767.4702600
      4.8430000    767.6303310
      4.8440000    767.7894230
      4.8450000    767.9488350
      4.8460000    768.1083450
      4.8470000    768.2688590
      4.8480000    768.4275690
      4.8490000    768.5871530
      4.8500000    768.7456280
      4.8510000    768.9049270
      4.8520000    769.0645310
      4.8530000    769.2238710
      4.8540000    769.3843210
      4.8550000    769.5436530
      4.8560000    769.7048710
      4.8570000    769.8665730
      4.8580000    770.0274750
      4.8590000    770.1884930
      4.8600000    770.3503110
      4.8610000    770.5117380
      4.8620000    770.6734070
      4.8630000    770.8349290
      4.8640000    770.9967590
      4.8650000    771.1591270
      4.8660000    771.3214960
      4.8670000    771.4833620
      4.8680000    771.6438030
      4.8690000    771.8046370
      4.8700000    771.9635140
      4.8710000    772.1226690
      4.8720000    772.2819840
      4.8730000    772.4465350
      4.8740000    772.6075460
      4.8750000    772.7680920
      4.8760000    772.9291940
      4.8770000    773.0897410
      4.8780000    773.2495750
      4.8790000    773.4106820
      4.8800000    773.5698410
      4.8810000    773.7308630
      4.8820000    773.8912830
      4.8830000    774.0527840
      4.8840000    774.2141120
      4.8850000    774.3759250
      4.8860000    774.5365680
      4.8870000    774.6984610
      4.8880000    774.8591190
      4.8890000    775.0182150
      4.8900000    775.1775390
      4.8910000    775.3378390
      4.8920000    775.4976120
      4.8930000    775.6563610
      4.8940000    775.8170920
      4.8950000    775.9763810
      4.8960000    776.1375070
      4.8970000    776.2982540
      4.8980000    776.4589520
      4.8990000    776.6198420
      4.9000000    776.7811910
      4.9010000    776.9418090
      4.9020000    777.1030890
      4.9030000    777.2642140
      4.9040000    777.4260370
      4.9050000    777.5922660
      4.9060000    777.7529830
      4.9070000    777.9136310
      4.9080000    778.0746840
      4.9090000    778.2325660
      4.9100000    778.3914210
      4.9110000    778.5496760
      4.9120000    778.7090130
      4.9130000    778.8697520
      4.9140000    779.0298410
      4.9150000    779.1909990
      4.9160000    779.3513900
      4.9170000    779.5132850
      4.9180000    779.6751360
      4.9190000    779.8347650
      4.9200000    779.9943110
      4.9210000    780.1543450
      4.9220000    780.3169690
      4.9230000    780.4768490
      4.9240000    780.6378090
      4.9250000    780.7971390
      4.9260000    780.9580840
      4.9270000    781.1200220
      4.9280000    781.2819320
      4.9290000    781.4436540
      4.9300000    781.6048900
      4.9310000    781.7658010
      4.9320000    781.9258270
      4.9330000    782.0850520
      4.9340000    782.2532840
      4.9350000    782.4192410
      4.9360000    782.5823420
      4.9370000    782.7419210
      4.9380000    782.9009290
      4.9390000    783.0618880
      4.9400000    783.2243120
      4.9410000    783.3841240
      4.9420000    783.5444060
      4.9430000    783.7058510
      4.9440000    783.8669710
      4.9450000    784.0286500
      4.9460000    784.1892350
      4.9470000    784.3548430
      4.9480000    784.5146050
      4.9490000    784.6739650
      4.9500000    784.8348950
      4.9510000    784.9939750
      4.9520000    785.1553650
      4.9530000    785.3170280
      4.9540000    785.4805660
      4.9550000    785.6418480
      4.9560000    785.8033730
      4.9570000    785.9677190
      4.9580000    786.1287770
      4.9590000    786.2937430
      4.9600000    786.4551320
      4.9610000    786.6146490
      4.9620000    786.7735010
      4.9630000    786.9337970
      4.9640000    787.0922360
      4.9650000    787.2544980
      4.9660000    787.4143390
      4.9670000    787.5734820
      4.9680000    787.7322800
      4.9690000    787.8914940
      4.9700000    788.0500750
      4.9710000    788.2091470
      4.9720000    788.3681850
      4.9730000    788.5296000
      4.9740000    788.6903350
      4.9750000    788.8511160
      4.9760000    789.0135490
      4.9770000    789.1742110
      4.9780000    789.3346980
      4.9790000    789.4950030
      4.9800000    789.6566330
      4.9810000    789.8167190
      4.9820000    789.9749460
      4.9830000    790.1350150
      4.9840000    790.2936090
      4.9850000    790.4528060
      4.9860000    790.6121390
      4.9870000    790.7712470
      4.9880000    790.9310650
      4.9890000    791.0892370
      4.9900000    791.2484300
      4.9910000    791.4149370
      4.9920000    791.5783260
      4.9930000    791.7365060
      4.9940000    791.8960570
      4.9950000    792.0573350
      4.9960000    792.2184370
      4.9970000    792.3812370
      4.9980000    792.5420790
      4.9990000    792.7024810
      5.0000000    792.8641770
      5.0010000    793.0262510
      5.0020000    793.1872500
      5.0030000    793.3493150
      5.0040000    793.5092700
      5.0050000    793.6710780
      5.0060000    793.8303880
      5.0070000    793.9919580
      5.0080000    794.1515520
      5.0090000    794.3096670
      5.0100000    794.4712100
      5.0110000    794.6301960
      5.0120000    794.7891610
      5.0130000    794.9496570
      5.0140000    795.1112990
      5.0150000    795.2724760
      5.0160000    795.4385760
      5.0170000    795.5986120
      5.0180000    795.7568790
      5.0190000    795.9176360
      5.0200000    796.0763600
      5.0210000    796.2354670
      5.0220000    796.3948620
      5.0230000    796.5584910
      5.0240000    796.7174780
      5.0250000    796.8788330
      5.0260000    797.0395680
      5.0270000    797.1990790
      5.0280000    797.3605150
      5.0290000    797.5209910
      5.0300000    797.6828450
      5.0310000    797.8447130
      5.0320000    798.0057120
      5.0330000    798.1653970
      5.0340000    798.3282060
      5.0350000    798.4890520
      5.0360000    798.6480740
      5.0370000    798.8077210
      5.0380000    798.9667200
      5.0390000    799.1251370
      5.0400000    799.2879950
      5.0410000    799.4560590
      5.0420000    799.6173140
      5.0430000    799.7785540
      5.0440000    799.9404040
      5.0450000    800.1041600
      5.0460000    800.2645100
      5.0470000    800.4251190
      5.0480000    800.5858770
      5.0490000    800.7480670
      5.0500000    800.9076420
      5.0510000    801.0681490
      5.0520000    801.2302240
      5.0530000    801.3911890
      5.0540000    801.5538040
      5.0550000    801.7156280
      5.0560000    801.8746960
      5.0570000    802.0340330
      5.0580000    802.1922490
      5.0590000    802.3536590
      5.0600000    802.5146830
      5.0610000    802.6756590
      5.0620000    802.8353000
      5.0630000    802.9952770
      5.0640000    803.1535920
      5.0650000    803.3134660
      5.0660000    803.4745970
      5.0670000    803.6356920
      5.0680000    803.7996460
      5.0690000    803.9670900
      5.0700000    804.1289150
      5.0710000    804.2892790
      5.0720000    804.4501540
      5.0730000    804.6105690
      5.0740000    804.7709760
      5.0750000    804.9313270
      5.0760000    805.0926090
      5.0770000    805.2508780
      5.0780000    805.4127510
      5.0790000    805.5720360
      5.0800000    805.7317210
      5.0810000    805.8916400
      5.0820000    806.0521140
      5.0830000    806.2136100
      5.0840000    806.3735270
      5.0850000    806.5328870
      5.0860000    806.6934850
      5.0870000    806.8542170
      5.0880000    807.0157370
      5.0890000    807.1746410
      5.0900000    807.3364180
      5.0910000    807.4963920
      5.0920000    807.6561790
      5.0930000    807.8180090
      5.0940000    807.9788350
      5.0950000    808.1377290
      5.0960000    808.2974330
      5.0970000    808.4561930
      5.0980000    808.6156890
      5.0990000    808.7745160
      5.1000000    808.9340580
      5.1010000    809.0953340
      5.1020000    809.2566130
      5.1030000    809.4173290
      5.1040000    809.5766340
      5.1050000    809.7382410
      5.1060000    809.8983760
      5.1070000    810.0581160
      5.1080000    810.2195090
      5.1090000    810.3813980
      5.1100000    810.5398120
      5.1110000    810.6997630
      5.1120000    810.8606380
      5.1130000    811.0222720
      5.1140000    811.1848200
      5.1150000    811.3474690
      5.1160000    811.5127260
      5.1170000    811.6981630
      5.1180000    811.8597650
      5.1190000    812.0196200
      5.1200000    812.1784080
      5.1210000    812.3395560
      5.1220000    812.4984230
      5.1230000    812.6580860
      5.1240000    812.8178010
      5.1250000    812.9779550
      5.1260000    813.1369730
      5.1270000    813.2992050
      5.1280000    813.4611630
      5.1290000    813.6235510
      5.1300000    813.7849320
      5.1310000    813.9475580
      5.1320000    814.1094560
      5.1330000    814.2717700
      5.1340000    814.4345390
      5.1350000    814.5939300
      5.1360000    814.7543730
      5.1370000    814.9144970
      5.1380000    815.0765660
      5.1390000    815.2375820
      5.1400000    815.3997310
      5.1410000    815.5607690
      5.1420000    815.7218850
      5.1430000    815.8830910
      5.1440000    816.0446430
      5.1450000    816.2060150
      5.1460000    816.3675720
      5.1470000    816.5288960
      5.1480000    816.6903310
      5.1490000    816.8522720
      5.1500000    817.0141900
      5.1510000    817.1753430
      5.1520000    817.3399760
      5.1530000    817.5009960
      5.1540000    817.6621900
      5.1550000    817.8240120
      5.1560000    817.9821030
      5.1570000    818.1415640
      5.1580000    818.3020350
      5.1590000    818.4646080
      5.1600000    818.6268000
      5.1610000    818.7860000
      5.1620000    818.9458530
      5.1630000    819.1053210
      5.1640000    819.2671250
      5.1650000    819.4275030
      5.1660000    819.5871760
      5.1670000    819.7463470
      5.1680000    819.9069700
      5.1690000    820.0684010
      5.1700000    820.2302580
      5.1710000    820.3920090
      5.1720000    820.5516210
      5.1730000    820.7132940
      5.1740000    820.8748410
      5.1750000    821.0373410
      5.1760000    821.1988730
      5.1770000    821.3589510
      5.1780000    821.5194340
      5.1790000    821.6791180
      5.1800000    821.8402350
      5.1810000    822.0038120
      5.1820000    822.1655990
      5.1830000    822.3298030
      5.1840000    822.4893740
      5.1850000    822.6496820
      5.1860000    822.8104640
      5.1870000    822.9702970
      5.1880000    823.1296570
      5.1890000    823.2920200
      5.1900000    823.4540870
      5.1910000    823.6152060
      5.1920000    823.7771180
      5.1930000    823.9362010
      5.1940000    824.0954780
      5.1950000    824.2566140
      5.1960000    824.4187180
      5.1970000    824.5797010
      5.1980000    824.7432530
      5.1990000    824.9043940
      5.2000000    825.0668710
      5.2010000    825.2324840
      5.2020000    825.3965210
      5.2030000    825.5569890
      5.2040000    825.7186740
      5.2050000    825.8800860
      5.2060000    826.0413220
      5.2070000    826.2014110
      5.2080000    826.3615040
      5.2090000    826.5211180
      5.2100000    826.6810890
      5.2110000    826.8416140
      5.2120000    827.0021370
      5.2130000    827.1622240
      5.2140000    827.3239480
      5.2150000    827.4849590
      5.2160000    827.6455110
      5.2170000    827.8064480
      5.2180000    827.9664080
      5.2190000    828.1261980
      5.2200000    828.2849370
      5.2210000    828.4447400
      5.2220000    828.6051510
      5.2230000    828.7638930
      5.2240000    828.9250150
      5.2250000    829.0849830
      5.2260000    829.2448240
      5.2270000    829.4049710
      5.2280000    829.5657660
      5.2290000    829.7273620
      5.2300000    829.8921730
      5.2310000    830.0525280
      5.2320000    830.2146940
      5.2330000    830.3755220
      5.2340000    830.5384540
      5.2350000    830.7007960
      5.2360000    830.8619760
      5.2370000    831.0254050
      5.2380000    831.1866230
      5.2390000    831.3486810
      5.2400000    831.5093260
      5.2410000    831.6702640
      5.2420000    831.8314300
      5.2430000    831.9929210
      5.2440000    832.1540790
      5.2450000    832.3146280
      5.2460000    832.4764720
      5.2470000    832.6431160
      5.2480000    832.8041670
      5.2490000    832.9646150
      5.2500000    833.1271400
      5.2510000    833.2889280
      5.2520000    833.4471750
      5.2530000    833.6051210
      5.2540000    833.7646120
      5.2550000    833.9254510
      5.2560000    834.0869530
      5.2570000    834.2508490
      5.2580000    834.4126550
      5.2590000    834.5734120
      5.2600000    834.7348300
      5.2610000    834.8964590
      5.2620000    835.0574240
      5.2630000    835.2171750
      5.2640000    835.3769000
      5.2650000    835.5366590
      5.2660000    835.6968370
      5.2670000    835.8577060
      5.2680000    836.0177490
      5.2690000    836.1794500
      5.2700000    836.3402490
      5.2710000    836.5012560
      5.2720000    836.6622910
      5.2730000    836.8235370
      5.2740000    836.9844200
      5.2750000    837.1496720
      5.2760000    837.3111020
      5.2770000    837.4787000
      5.2780000    837.6418140
      5.2790000    837.8035630
      5.2800000    837.9648870
      5.2810000    838.1256460
      5.2820000    838.2867850
      5.2830000    838.4469900
      5.2840000    838.6064750
      5.2850000    838.7645390
      5.2860000    838.9237740
      5.2870000    839.0831750
      5.2880000    839.2424110
      5.2890000    839.4009730
      5.2900000    839.5599340
      5.2910000    839.7184080
      5.2920000    839.8777100
      5.2930000    840.0366500
      5.2940000    840.1956490
      5.2950000    840.3556270
      5.2960000    840.5138280
      5.2970000    840.6745400
      5.2980000    840.8335050
      5.2990000    840.9923770
      5.3000000    841.1515970
      5.3010000    841.3104370
      5.3020000    841.4709570
      5.3030000    841.6303210
      5.3040000    841.7915160
      5.3050000    841.9504610
      5.3060000    842.1100640
      5.3070000    842.2700690
      5.3080000    842.4324350
      5.3090000    842.5920300
      5.3100000    842.7514140
      5.3110000    842.9145310
      5.3120000    843.0744510
      5.3130000    843.2375430
      5.3140000    843.3972670
      5.3150000    843.5614290
      5.3160000    843.7223920
      5.3170000    843.8849060
      5.3180000    844.0459680
      5.3190000    844.2080310
      5.3200000    844.3688890
      5.3210000    844.5302760
      5.3220000    844.6892620
      5.3230000    844.8501670
      5.3240000    845.0099100
      5.3250000    845.1712840
      5.3260000    845.3316680
      5.3270000    845.4927280
      5.3280000    845.6547270
      5.3290000    845.8131740
      5.3300000    845.9725810
      5.3310000    846.1316800
      5.3320000    846.2921420
      5.3330000    846.4546130
      5.3340000    846.6176160
      5.3350000    846.7828960
      5.3360000    846.9430400
      5.3370000    847.1019460
      5.3380000    847.2667460
      5.3390000    847.4259410
      5.3400000    847.5873160
      5.3410000    847.7479740
      5.3420000    847.9074380
      5.3430000    848.0661750
      5.3440000    848.2242690
      5.3450000    848.3859130
      5.3460000    848.5448550
      5.3470000    848.7036300
      5.3480000    848.8627780
      5.3490000    849.0227890
      5.3500000    849.1818470
      5.3510000    849.3432890
      5.3520000    849.5043110
      5.3530000    849.6657520
      5.3540000    849.8269980
      5.3550000    849.9885820
      5.3560000    850.1491070
      5.3570000    850.3087300
      5.3580000    850.4672310
      5.3590000    850.6266290
      5.3600000    850.7849220
      5.3610000    850.9436020
      5.3620000    851.1025880
      5.3630000    851.2622440
      5.3640000    851.4272150
      5.3650000    851.5863520
      5.3660000    851.7472460
      5.3670000    851.9067290
      5.3680000    852.0654730
      5.3690000    852.2245760
      5.3700000    852.3833430
      5.3710000    852.5433750
      5.3720000    852.7020830
      5.3730000    852.8630230
      5.3740000    853.0231680
      5.3750000    853.1850230
      5.3760000    853.3446040
      5.3770000    853.5027270
      5.3780000    853.6622400
      5.3790000    853.8237090
      5.3800000    853.9836970
      5.3810000    854.1453400
      5.3820000    854.3066420
      5.3830000    854.4677690
      5.3840000    854.6292960
      5.3850000    854.7908190
      5.3860000    854.9513300
      5.3870000    855.1120610
      5.3880000    855.2730950
      5.3890000    855.4325610
      5.3900000    855.5932790
      5.3910000    855.7538130
      5.3920000    855.9148300
      5.3930000    856.0752470
      5.3940000    856.2334880
      5.3950000    856.3930390
      5.3960000    856.5519890
      5.3970000    856.7128230
      5.3980000    856.8742000
      5.3990000    857.0358030
      5.4000000    857.1962110
      5.4010000    857.3606840
      5.4020000    857.5220850
      5.4030000    857.6825930
      5.4040000    857.8420260
      5.4050000    858.0015690
      5.4060000    858.1625190
      5.4070000    858.3228190
      5.4080000    858.4827220
      5.4090000    858.6427630
      5.4100000    858.8029880
      5.4110000    858.9650190
      5.4120000    859.1271410
      5.4130000    859.2898590
      5.4140000    859.4512470
      5.4150000    859.6135610
      5.4160000    859.7734120
      5.4170000    859.9352110
      5.4180000    860.0961520
      5.4190000    860.2575980
      5.4200000    860.4230490
      5.4210000    860.5902870
      5.4220000    860.7524540
      5.4230000    860.9140330
      5.4240000    861.0753510
      5.4250000    861.2377960
      5.4260000    861.4004560
      5.4270000    861.5619040
      5.4280000    861.7231080
      5.4290000    861.8843800
      5.4300000    862.0435640
      5.4310000    862.2032630
      5.4320000    862.3626940
      5.4330000    862.5225640
      5.4340000    862.6861920
      5.4350000    862.8547540
      5.4360000    863.0158750
      5.4370000    863.1765170
      5.4380000    863.3408360
      5.4390000    863.5009890
      5.4400000    863.6630850
      5.4410000    863.8236870
      5.4420000    863.9836320
      5.4430000    864.1443760
      5.4440000    864.3041030
      5.4450000    864.4638370
      5.4460000    864.6231790
      5.4470000    864.7836160
      5.4480000    864.9460290
      5.4490000    865.1074270
      5.4500000    865.2695880
      5.4510000    865.4310940
      5.4520000    865.5916530
      5.4530000    865.7531590
      5.4540000    865.9147920
      5.4550000    866.0771430
      5.4560000    866.2378490
      5.4570000    866.4000840
      5.4580000    866.5606830
      5.4590000    866.7200140
      5.4600000    866.8780170
      5.4610000    867.0428800
      5.4620000    867.2051100
      5.4630000    867.3657810
      5.4640000    867.5257180
      5.4650000    867.6881220
      5.4660000    867.8493300
      5.4670000    868.0127270
      5.4680000    868.1818000
      5.4690000    868.3394950
      5.4700000    868.5003330
      5.4710000    868.6615770
      5.4720000    868.8208690
      5.4730000    868.9803790
      5.4740000    869.1419390
      5.4750000    869.3024870
      5.4760000    869.4620540
      5.4770000    869.6207930
      5.4780000    869.7796020
      5.4790000    869.9411080
      5.4800000    870.1006330
      5.4810000    870.2742680
      5.4820000    870.4335360
      5.4830000    870.5959050
      5.4840000    870.7578810
      5.4850000    870.9187930
      5.4860000    871.0807070
      5.4870000    871.2414900
      5.4880000    871.4030510
      5.4890000    871.5648780
      5.4900000    871.7256750
      5.4910000    871.8869080
      5.4920000    872.0492640
      5.4930000    872.2097540
      5.4940000    872.3713830
      5.4950000    872.5321880
      5.4960000    872.6924610
      5.4970000    872.8519750
      5.4980000    873.0119710
      5.4990000    873.1723900
      5.5000000    873.3329190
      5.5010000    873.4960690
      5.5020000    873.6559810
      5.5030000    873.8171830
      5.5040000    873.9762040
      5.5050000    874.1365090
      5.5060000    874.2968490
      5.5070000    874.4568270
      5.5080000    874.6157860
      5.5090000    874.7779300
      5.5100000    874.9393310
      5.5110000    875.1021080
      5.5120000    875.2638030
      5.5130000    875.4252160
      5.5140000    875.5869550
      5.5150000    875.7486730
      5.5160000    875.9096420
      5.5170000    876.0718500
      5.5180000    876.2330610
      5.5190000    876.3939360
      5.5200000    876.5554360
      5.5210000    876.7159500
      5.5220000    876.8764080
      5.5230000    877.0380390
      5.5240000    877.2017790
      5.5250000    877.3618160
      5.5260000    877.5220250
      5.5270000    877.6815560
      5.5280000    877.8436890
      5.5290000    878.0036520
      5.5300000    878.1636790
      5.5310000    878.3257660
      5.5320000    878.4878500
      5.5330000    878.6482740
      5.5340000    878.8080010
      5.5350000    878.9682760
      5.5360000    879.1279190
      5.5370000    879.2878000
      5.5380000    879.4480110
      5.5390000    879.6080010
      5.5400000    879.7666190
      5.5410000    879.9272840
      5.5420000    880.0870970
      5.5430000    880.2493920
      5.5440000    880.4091950
      5.5450000    880.5695980
      5.5460000    880.7288530
      5.5470000    880.8886480
      5.5480000    881.0482270
      5.5490000    881.2084920
      5.5500000    881.3714560
      5.5510000    881.5330070
      5.5520000    881.6955440
      5.5530000    881.8575960
      5.5540000    882.0197310
      5.5550000    882.1795030
      5.5560000    882.3420320
      5.5570000    882.5015280
      5.5580000    882.6614190
      5.5590000    882.8224220
      5.5600000    882.9841710
      5.5610000    883.1455670
      5.5620000    883.3084440
      5.5630000    883.4699780
      5.5640000    883.6321230
      5.5650000    883.7918580
      5.5660000    883.9515650
      5.5670000    884.1120430
      5.5680000    884.2726380
      5.5690000    884.4343870
      5.5700000    884.5938130
      5.5710000    884.7544100
      5.5720000    884.9141770
      5.5730000    885.0762120
      5.5740000    885.2377850
      5.5750000    885.3989930
      5.5760000    885.5608990
      5.5770000    885.7207120
      5.5780000    885.8800060
      5.5790000    886.0389530
      5.5800000    886.1988750
      5.5810000    886.3593140
      5.5820000    886.5204400
      5.5830000    886.6789310
      5.5840000    886.8384850
      5.5850000    886.9989390
      5.5860000    887.1606640
      5.5870000    887.3212100
      5.5880000    887.4826630
      5.5890000    887.6423930
      5.5900000    887.8016530
      5.5910000    887.9613090
      5.5920000    888.1205030
      5.5930000    888.2845190
      5.5940000    888.4533360
      5.5950000    888.6150930
      5.5960000    888.7741400
      5.5970000    888.9344790
      5.5980000    889.0944580
      5.5990000    889.2559860
      5.6000000    889.4180730
      5.6010000    889.5812320
      5.6020000    889.7425770
      5.6030000    889.9025110
      5.6040000    890.0638410
      5.6050000    890.2245170
      5.6060000    890.3855630
      5.6070000    890.5460810
      5.6080000    890.7066420
      5.6090000    890.8659000
      5.6100000    891.0264290
      5.6110000    891.1858650
      5.6120000    891.3461680
      5.6130000    891.5061490
      5.6140000    891.6670460
      5.6150000    891.8263680
      5.6160000    891.9867260
      5.6170000    892.1458290
      5.6180000    892.3056990
      5.6190000    892.4650620
      5.6200000    892.6247740
      5.6210000    892.7833260
      5.6220000    892.9426660
      5.6230000    893.1023900
      5.6240000    893.2632580
      5.6250000    893.4234390
      5.6260000    893.5825530
      5.6270000    893.7434330
      5.6280000    893.9030720
      5.6290000    894.0645750
      5.6300000    894.2267620
      5.6310000    894.3876680
      5.6320000    894.5470420
      5.6330000    894.7079650
      5.6340000    894.8671280
      5.6350000    895.0272190
      5.6360000    895.1872510
      5.6370000    895.3488690
      5.6380000    895.5076670
      5.6390000    895.6677050
      5.6400000    895.8296060
      5.6410000    895.9915820
      5.6420000    896.1538360
      5.6430000    896.3133330
      5.6440000    896.4744870
      5.6450000    896.6347570
      5.6460000    896.7948970
      5.6470000    896.9550250
      5.6480000    897.1181120
      5.6490000    897.2774680
      5.6500000    897.4363830
      5.6510000    897.6004150
      5.6520000    897.7592900
      5.6530000    897.9193450
      5.6540000    898.0793870
      5.6550000    898.2390880
      5.6560000    898.3983700
      5.6570000    898.5618500
      5.6580000    898.7215830
      5.6590000    898.8807550
      5.6600000    899.0410520
      5.6610000    899.2124180
      5.6620000    899.3734240
      5.6630000    899.5322750
      5.6640000    899.6923010
      5.6650000    899.8521080
      5.6660000    900.0113060
      5.6670000    900.1705130
      5.6680000    900.3315190
      5.6690000    900.4925770
      5.6700000    900.6532730
      5.6710000    900.8144760
      5.6720000    900.9750200
      5.6730000    901.1358650
      5.6740000    901.2970710
      5.6750000    901.4577400
      5.6760000    901.6196430
      5.6770000    901.7830770
      5.6780000    901.9420810
      5.6790000    902.1030880
      5.6800000    902.2628050
      5.6810000    902.4235940
      5.6820000    902.5824780
      5.6830000    902.7409860
      5.6840000    902.9007360
      5.6850000    903.0598990
      5.6860000    903.2192770
      5.6870000    903.3781590
      5.6880000    903.5380250
      5.6890000    903.6978130
      5.6900000    903.8559850
      5.6910000    904.0207890
      5.6920000    904.1839130
      5.6930000    904.3446010
      5.6940000    904.5051300
      5.6950000    904.6659400
      5.6960000    904.8251350
      5.6970000    904.9843400
      5.6980000    905.1440440
      5.6990000    905.3039480
      5.7000000    905.4629850
      5.7010000    905.6223950
      5.7020000    905.7837660
      5.7030000    905.9426880
      5.7040000    906.1020240
      5.7050000    906.2614220
      5.7060000    906.4223790
      5.7070000    906.5825430
      5.7080000    906.7425840
      5.7090000    906.9038640
      5.7100000    907.0636150
      5.7110000    907.2250490
      5.7120000    907.3855770
      5.7130000    907.5450400
      5.7140000    907.7049480
      5.7150000    907.8647760
      5.7160000    908.0258870
      5.7170000    908.1877800
      5.7180000    908.3504640
      5.7190000    908.5130380
      5.7200000    908.6722610
      5.7210000    908.8323510
      5.7220000    908.9915570
      5.7230000    909.1511420
      5.7240000    909.3126330
      5.7250000    909.4716420
      5.7260000    909.6314310
      5.7270000    909.7926960
      5.7280000    909.9528220
      5.7290000    910.1124650
      5.7300000    910.2720160
      5.7310000    910.4314680
      5.7320000    910.5911020
      5.7330000    910.7571420
      5.7340000    910.9225250
      5.7350000    911.0815630
      5.7360000    911.2412000
      5.7370000    911.4007270
      5.7380000    911.5595630
      5.7390000    911.7202660
      5.7400000    911.8801220
      5.7410000    912.0390750
      5.7420000    912.2068560
      5.7430000    912.3669030
      5.7440000    912.5259720
      5.7450000    912.6841660
      5.7460000    912.8437990
      5.7470000    913.0034620
      5.7480000    913.1619760
      5.7490000    913.3203510
      5.7500000    913.4800840
      5.7510000    913.6428330
      5.7520000    913.8110610
      5.7530000    913.9741160
      5.7540000    914.1336230
      5.7550000    914.2957510
      5.7560000    914.4672260
      5.7570000    914.6275540
      5.7580000    914.7867720
      5.7590000    914.9463430
      5.7600000    915.1066030
      5.7610000    915.2706180
      5.7620000    915.4324240
      5.7630000    915.5927550
      5.7640000    915.7535120
      5.7650000    915.9126220
      5.7660000    916.0726620
      5.7670000    916.2320260
      5.7680000    916.3914360
      5.7690000    916.5537230
      5.7700000    916.7122500
      5.7710000    916.8724910
      5.7720000    917.0314550
      5.7730000    917.1906360
      5.7740000    917.3498410
      5.7750000    917.5090240
      5.7760000    917.6680070
      5.7770000    917.8272660
      5.7780000    917.9870200
      5.7790000    918.1461730
      5.7800000    918.3087600
      5.7810000    918.4669160
      5.7820000    918.6289790
      5.7830000    918.7881550
      5.7840000    918.9493480
      5.7850000    919.1077380
      5.7860000    919.2682680
      5.7870000    919.4291790
      5.7880000    919.5882990
      5.7890000    919.7485560
      5.7900000    919.9074730
      5.7910000    920.0675030
      5.7920000    920.2261240
      5.7930000    920.3872970
      5.7940000    920.5482860
      5.7950000    920.7098660
      5.7960000    920.8699610
      5.7970000    921.0316290
      5.7980000    921.1933120
      5.7990000    921.3540250
      5.8000000    921.5153970
      5.8010000    921.6752390
      5.8020000    921.8348090
      5.8030000    921.9943020
      5.8040000    922.1546530
      5.8050000    922.3212760
      5.8060000    922.4848340
      5.8070000    922.6451230
      5.8080000    922.8056720
      5.8090000    922.9666480
      5.8100000    923.1280630
      5.8110000    923.2902460
      5.8120000    923.4498760
      5.8130000    923.6109800
      5.8140000    923.7705460
      5.8150000    923.9304080
      5.8160000    924.0900840
      5.8170000    924.2591120
      5.8180000    924.4211360
      5.8190000    924.5811360
      5.8200000    924.7412300
      5.8210000    924.9001200
      5.8220000    925.0593400
      5.8230000    925.2195690
      5.8240000    925.3795820
      5.8250000    925.5399170
      5.8260000    925.6986020
      5.8270000    925.8584620
      5.8280000    926.0169670
      5.8290000    926.1768890
      5.8300000    926.3371730
      5.8310000    926.4957690
      5.8320000    926.6567190
      5.8330000    926.8165080
      5.8340000    926.9765310
      5.8350000    927.1364250
      5.8360000    927.2959400
      5.8370000    927.4544800
      5.8380000    927.6143010
      5.8390000    927.7725410
      5.8400000    927.9323860
      5.8410000    928.0935540
      5.8420000    928.2533620
      5.8430000    928.4124470
      5.8440000    928.5734650
      5.8450000    928.7335630
      5.8460000    928.8937140
      5.8470000    929.0549870
      5.8480000    929.2163310
      5.8490000    929.3777510
      5.8500000    929.5368880
      5.8510000    929.6955020
      5.8520000    929.8550650
      5.8530000    930.0162500
      5.8540000    930.1762520
      5.8550000    930.3363740
      5.8560000    930.4973760
      5.8570000    930.6581990
      5.8580000    930.8192730
      5.8590000    930.9792570
      5.8600000    931.1402540
      5.8610000    931.3011180
      5.8620000    931.4626120
      5.8630000    931.6240980
      5.8640000    931.7842040
      5.8650000    931.9431360
      5.8660000    932.1130230
      5.8670000    932.2779770
      5.8680000    932.4477670
      5.8690000    932.6112540
      5.8700000    932.7728480
      5.8710000    932.9330670
      5.8720000    933.0936630
      5.8730000    933.2546200
      5.8740000    933.4148650
      5.8750000    933.5757580
      5.8760000    933.7369940
      5.8770000    933.8982510
      5.8780000    934.0601080
      5.8790000    934.2201110
      5.8800000    934.3853970
      5.8810000    934.5469900
      5.8820000    934.7086560
      5.8830000    934.8703930
      5.8840000    935.0298120
      5.8850000    935.1937380
      5.8860000    935.3536890
      5.8870000    935.5132550
      5.8880000    935.6742810
      5.8890000    935.8345320
      5.8900000    935.9945800
      5.8910000    936.1652860
      5.8920000    936.3246650
      5.8930000    936.4844820
      5.8940000    936.6440710
      5.8950000    936.8029240
      5.8960000    936.9643780
      5.8970000    937.1243110
      5.8980000    937.2842510
      5.8990000    937.4440460
      5.9000000    937.6050290
      5.9010000    937.7649640
      5.9020000    937.9241460
      5.9030000    938.0847870
      5.9040000    938.2470410
      5.9050000    938.4127700
      5.9060000    938.5732380
      5.9070000    938.7331290
      5.9080000    938.8941110
      5.9090000    939.0545920
      5.9100000    939.2195990
      5.9110000    939.3813230
      5.9120000    939.5479480
      5.9130000    939.7101880
      5.9140000    939.8708730
      5.9150000    940.0309290
      5.9160000    940.1910760
      5.9170000    940.3507920
      5.9180000    940.5101570
      5.9190000    940.6691090
      5.9200000    940.8299020
      5.9210000    940.9896290
      5.9220000    941.1541240
      5.9230000    941.3133090
      5.9240000    941.4737430
      5.9250000    941.6355750
      5.9260000    941.7949540
      5.9270000    941.9550020
      5.9280000    942.1161930
      5.9290000    942.2756520
      5.9300000    942.4364460
      5.9310000    942.5989450
      5.9320000    942.7591490
      5.9330000    942.9207110
      5.9340000    943.0829180
      5.9350000    943.2441730
      5.9360000    943.4056900
      5.9370000    943.5691700
      5.9380000    943.7303770
      5.9390000    943.8910260
      5.9400000    944.0531430
      5.9410000    944.2145210
      5.9420000    944.3733930
      5.9430000    944.5331420
      5.9440000    944.6941750
      5.9450000    944.8533860
      5.9460000    945.0140070
      5.9470000    945.1744790
      5.9480000    945.3356840
      5.9490000    945.4955320
      5.9500000    945.6571560
      5.9510000    945.8194300
      5.9520000    945.9801230
      5.9530000    946.1394860
      5.9540000    946.2984730
      5.9550000    946.4619180
      5.9560000    946.6223170
      5.9570000    946.7834820
      5.9580000    946.9441460
      5.9590000    947.1174160
      5.9600000    947.2834770
      5.9610000    947.4466780
      5.9620000    947.6127780
      5.9630000    947.7779030
      5.9640000    947.9389340
      5.9650000    948.1187930
      5.9660000    948.3057110
      5.9670000    948.4730590
      5.9680000    948.6324470
      5.9690000    948.7932220
      5.9700000    948.9529050
      5.9710000    949.1152520
      5.9720000    949.2747070
      5.9730000    949.4420090
      5.9740000    949.6041660
      5.9750000    949.7671150
      5.9760000    949.9334030
      5.9770000    950.0945360
      5.9780000    950.2558540
      5.9790000    950.4201920
      5.9800000    950.5795510
      5.9810000    950.7393700
      5.9820000    950.9006080
      5.9830000    951.0601440
      5.9840000    951.2230190
      5.9850000    951.3839020
      5.9860000    951.5438940
      5.9870000    951.7188630
      5.9880000    951.9117770
      5.9890000    952.1275310
      5.9900000    952.3593840
      5.9910000    952.5378460
      5.9920000    952.7235980
      5.9930000    952.9069930
      5.9940000    953.1015440
      5.9950000    953.3222420
      5.9960000    953.4843490
      5.9970000    953.6608500
      5.9980000    953.8236380
      5.9990000    953.9867230
      6.0000000    954.1473640
      6.0010000    954.3174510
      6.0020000    954.4818890
      6.0030000    954.6457600
      6.0040000    954.8072430
      6.0050000    954.9738050
      6.0060000    955.1393780
      6.0070000    955.3076150
      6.0080000    955.4756320
      6.0090000    955.6500640
      6.0100000    955.8356160
      6.0110000    956.0154370
      6.0120000    956.1858790
      6.0130000    956.3608970
      6.0140000    956.5330990
      6.0150000    956.7580090
      6.0160000    956.9381520
      6.0170000    957.1008240
      6.0180000    957.2673200
      6.0190000    957.4329770
      6.0200000    957.5994070
      6.0210000    957.7620800
      6.0220000    957.9224490
      6.0230000    958.0883600
      6.0240000    958.2544890
      6.0250000    958.4296520
      6.0260000    958.5948470
      6.0270000    958.7827240
      6.0280000    958.9546350
      6.0290000    959.1308760
      6.0300000    959.2962210
      6.0310000    959.4556530
      6.0320000    959.6149650
      6.0330000    959.7829340
      6.0340000    959.9837770
      6.0350000    960.1888850
      6.0360000    960.3699880
      6.0370000    960.5305570
      6.0380000    960.6899810
      6.0390000    960.8605430
      6.0400000    961.0367410
      6.0410000    961.2135560
      6.0420000    961.3845510
      6.0430000    961.5539750
      6.0440000    961.7177090
      6.0450000    961.8843810
      6.0460000    962.0630610
      6.0470000    962.2526600
      6.0480000    962.4377810
      6.0490000    962.6130020
      6.0500000    962.7872020
      6.0510000    962.9517590
      6.0520000    963.1164340
      6.0530000    963.2775440
      6.0540000    963.4402750
      6.0550000    963.6051760
      6.0560000    963.7806190
      6.0570000    963.9684060
      6.0580000    964.1409990
      6.0590000    964.3049240
      6.0600000    964.4729150
      6.0610000    964.6338810
      6.0620000    964.7976990
      6.0630000    964.9895880
      6.0640000    965.1806060
      6.0650000    965.3547480
      6.0660000    965.5205980
      6.0670000    965.6907050
      6.0680000    965.8567980
      6.0690000    966.0176410
      6.0700000    966.1880290
      6.0710000    966.3521290
      6.0720000    966.5153300
      6.0730000    966.6802520
      6.0740000    966.8523850
      6.0750000    967.0466420
      6.0760000    967.2273530
      6.0770000    967.3900940
      6.0780000    967.5497800
      6.0790000    967.7095120
      6.0800000    967.8691950
      6.0810000    968.0311020
      6.0820000    968.1966080
      6.0830000    968.3661260
      6.0840000    968.5270210
      6.0850000    968.6865120
      6.0860000    968.8461830
      6.0870000    969.0064260
      6.0880000    969.1669280
      6.0890000    969.3285080
      6.0900000    969.4907440
      6.0910000    969.6521590
      6.0920000    969.8156200
      6.0930000    969.9819490
      6.0940000    970.1491070
      6.0950000    970.3153790
      6.0960000    970.5076270
      6.0970000    970.7384930
      6.0980000    970.9601840
      6.0990000    971.1808020
      6.1000000    971.4223520
      6.1010000    971.7173690
      6.1020000    971.8923920
      6.1030000    972.0542270
      6.1040000    972.2178150
      6.1050000    972.3803840
      6.1060000    972.5398110
      6.1070000    972.6994490
      6.1080000    972.8609220
      6.1090000    973.0219180
      6.1100000    973.1822250
      6.1110000    973.3420860
      6.1120000    973.5060270
      6.1130000    973.6678920
      6.1140000    973.8280940
      6.1150000    973.9877400
      6.1160000    974.1494110
      6.1170000    974.3138630
      6.1180000    974.4738380
      6.1190000    974.6356450
      6.1200000    974.7950560
      6.1210000    974.9566540
      6.1220000    975.1163700
      6.1230000    975.2771820
      6.1240000    975.4376650
      6.1250000    975.5981540
      6.1260000    975.7581080
      6.1270000    975.9193970
      6.1280000    976.0812900
      6.1290000    976.2431010
      6.1300000    976.4049420
      6.1310000    976.5662870
      6.1320000    976.7564080
      6.1330000    976.9172320
      6.1340000    977.0828120
      6.1350000    977.2461880
      6.1360000    977.4097720
      6.1370000    977.5735890
      6.1380000    977.7402350
      6.1390000    977.9068710
      6.1400000    978.0704670
      6.1410000    978.2374440
      6.1420000    978.3993750
      6.1430000    978.5593040
      6.1440000    978.7203360
      6.1450000    978.8819720
      6.1460000    979.0419970
      6.1470000    979.2016060
      6.1480000    979.3611560
      6.1490000    979.5211470
      6.1500000    979.6799970
      6.1510000    979.8397880
      6.1520000    980.0016490
      6.1530000    980.1642850
      6.1540000    980.3252690
      6.1550000    980.5063630
      6.1560000    980.6675390
      6.1570000    980.8299780
      6.1580000    980.9903880
      6.1590000    981.1527600
      6.1600000    981.3127310
      6.1610000    981.4716440
      6.1620000    981.6303160
      6.1630000    981.7899280
      6.1640000    981.9497050
      6.1650000    982.1092850
      6.1660000    982.2689880
      6.1670000    982.4282740
      6.1680000    982.5886340
      6.1690000    982.7489580
      6.1700000    982.9089620
      6.1710000    983.0680900
      6.1720000    983.2348620
      6.1730000    983.3941140
      6.1740000    983.5548740
      6.1750000    983.7135540
      6.1760000    983.8763270
      6.1770000    984.0362370
      6.1780000    984.1991930
      6.1790000    984.3592020
      6.1800000    984.5221000
      6.1810000    984.6835170
      6.1820000    984.8451600
      6.1830000    985.0069040
      6.1840000    985.1674580
      6.1850000    985.3268310
      6.1860000    985.4875120
      6.1870000    985.6476710
      6.1880000    985.8081400
      6.1890000    985.9673350
      6.1900000    986.1268490
      6.1910000    986.2865530
      6.1920000    986.4515370
      6.1930000    986.6110660
      6.1940000    986.7706870
      6.1950000    986.9305190
      6.1960000    987.0931330
      6.1970000    987.2529260
      6.1980000    987.4125900
      6.1990000    987.5773880
      6.2000000    987.7364060
      6.2010000    987.8975520
      6.2020000    988.0594270
      6.2030000    988.2214640
      6.2040000    988.3821970
      6.2050000    988.5416270
      6.2060000    988.7018440
      6.2070000    988.8637100
      6.2080000    989.0261750
      6.2090000    989.1895430
      6.2100000    989.3506780
      6.2110000    989.5115360
      6.2120000    989.6737670
      6.2130000    989.8361190
      6.2140000    989.9959640
      6.2150000    990.1664010
      6.2160000    990.3260710
      6.2170000    990.4859590
      6.2180000    990.6473710
      6.2190000    990.8169590
      6.2200000    990.9783330
      6.2210000    991.1461110
      6.2220000    991.3076860
      6.2230000    991.4680710
      6.2240000    991.6279500
      6.2250000    991.7870160
      6.2260000    991.9491610
      6.2270000    992.1112990
      6.2280000    992.2733800
      6.2290000    992.4338660
      6.2300000    992.5939750
      6.2310000    992.7534080
      6.2320000    992.9135360
      6.2330000    993.0736570
      6.2340000    993.2327740
      6.2350000    993.3936280
      6.2360000    993.5549590
      6.2370000    993.7189300
      6.2380000    993.8803410
      6.2390000    994.0418030
      6.2400000    994.2022420
      6.2410000    994.3636360
      6.2420000    994.5257930
      6.2430000    994.6857970
      6.2440000    994.8462660
      6.2450000    995.0071320
      6.2460000    995.1672620
      6.2470000    995.3277920
      6.2480000    995.4902910
      6.2490000    995.6509000
      6.2500000    995.8108000
      6.2510000    995.9717420
      6.2520000    996.1316220
      6.2530000    996.2916720
      6.2540000    996.4511700
      6.2550000    996.6114920
      6.2560000    996.7714400
      6.2570000    996.9325780
      6.2580000    997.0938990
      6.2590000    997.2558280
      6.2600000    997.4161500
      6.2610000    997.5765500
      6.2620000    997.7359790
      6.2630000    997.8969680
      6.2640000    998.0578280
      6.2650000    998.2230420
      6.2660000    998.3869170
      6.2670000    998.5455540
      6.2680000    998.7065690
      6.2690000    998.8659850
      6.2700000    999.0261440
      6.2710000    999.1868530
      6.2720000    999.3462130
      6.2730000    999.5062890
      6.2740000    999.6656200
      6.2750000    999.8249050
      6.2760000    999.9846620
      6.2770000   1000.1447260
      6.2780000   1000.3046260
      6.2790000   1000.4652850
      6.2800000   1000.6265370
      6.2810000   1000.7854100
      6.2820000   1000.9473410
      6.2830000   1001.1083040
      6.2840000   1001.2697280
      6.2850000   1001.4318410
      6.2860000   1001.5927600
      6.2870000   1001.7539890
      6.2880000   1001.9146320
      6.2890000   1002.0859220
      6.2900000   1002.2452080
      6.2910000   1002.4043790
      6.2920000   1002.5643520
      6.2930000   1002.7238980
      6.2940000   1002.8839730
      6.2950000   1003.0433250
      6.2960000   1003.2052850
      6.2970000   1003.3660100
      6.2980000   1003.5259050
      6.2990000   1003.6853510
      6.3000000   1003.8449870
      6.3010000   1004.0085400
      6.3020000   1004.1694620
      6.3030000   1004.3288550
      6.3040000   1004.4892080
      6.3050000   1004.6485270
      6.3060000   1004.8086060
      6.3070000   1004.9672450
      6.3080000   1005.1261420
      6.3090000   1005.2864490
      6.3100000   1005.4465770
      6.3110000   1005.6117640
      6.3120000   1005.7710220
      6.3130000   1005.9312200
      6.3140000   1006.0922790
      6.3150000   1006.2517620
      6.3160000   1006.4130980
      6.3170000   1006.5751020
      6.3180000   1006.7366280
      6.3190000   1006.8980190
      6.3200000   1007.0620270
      6.3210000   1007.2213810
      6.3220000   1007.3819740
      6.3230000   1007.5416200
      6.3240000   1007.7023900
      6.3250000   1007.8647860
      6.3260000   1008.0260580
      6.3270000   1008.1894420
      6.3280000   1008.3506130
      6.3290000   1008.5123650
      6.3300000   1008.6734590
      6.3310000   1008.8349700
      6.3320000   1008.9961530
      6.3330000   1009.1604590
      6.3340000   1009.3216520
      6.3350000   1009.4847520
      6.3360000   1009.6453920
      6.3370000   1009.8069630
      6.3380000   1009.9678590
      6.3390000   1010.1292040
      6.3400000   1010.2920480
      6.3410000   1010.4532940
      6.3420000   1010.6152190
      6.3430000   1010.7764260
      6.3440000   1010.9382020
      6.3450000   1011.0990670
      6.3460000   1011.2601680
      6.3470000   1011.4191590
      6.3480000   1011.5807470
      6.3490000   1011.7412290
      6.3500000   1011.9018690
      6.3510000   1012.0641150
      6.3520000   1012.2251400
      6.3530000   1012.3857940
      6.3540000   1012.5456500
      6.3550000   1012.7059330
      6.3560000   1012.8668830
      6.3570000   1013.0278160
      6.3580000   1013.1890560
      6.3590000   1013.3485490
      6.3600000   1013.5081250
      6.3610000   1013.6676290
      6.3620000   1013.8290280
      6.3630000   1013.9896940
      6.3640000   1014.1541490
      6.3650000   1014.3186090
      6.3660000   1014.4802190
      6.3670000   1014.6406960
      6.3680000   1014.8020500
      6.3690000   1014.9634940
      6.3700000   1015.1258370
      6.3710000   1015.2875690
      6.3720000   1015.4497820
      6.3730000   1015.6114980
      6.3740000   1015.7736910
      6.3750000   1015.9359410
      6.3760000   1016.1040540
      6.3770000   1016.2733550
      6.3780000   1016.4368600
      6.3790000   1016.5978560
      6.3800000   1016.7609400
      6.3810000   1016.9206660
      6.3820000   1017.0815680
      6.3830000   1017.2415540
      6.3840000   1017.4007380
      6.3850000   1017.5627880
      6.3860000   1017.7246900
      6.3870000   1017.8855420
      6.3880000   1018.0497020
      6.3890000   1018.2140090
      6.3900000   1018.3768540
      6.3910000   1018.5377700
      6.3920000   1018.6972790
      6.3930000   1018.8575460
      6.3940000   1019.0172530
      6.3950000   1019.1796970
      6.3960000   1019.3424670
      6.3970000   1019.5015950
      6.3980000   1019.7588880
      6.3990000   1020.0515160
      6.4000000   1020.2178280
      6.4010000   1020.3814040
      6.4020000   1020.5420090
      6.4030000   1020.7029770
      6.4040000   1020.8624050
      6.4050000   1021.1575100
      6.4060000   1021.3389230
      6.4070000   1021.5083020
      6.4080000   1021.6689080
      6.4090000   1021.8280740
      6.4100000   1022.0233210
      6.4110000   1022.1885790
      6.4120000   1022.3499690
      6.4130000   1022.5117730
      6.4140000   1022.6730270
      6.4150000   1022.8340410
      6.4160000   1022.9959720
      6.4170000   1023.1573130
      6.4180000   1023.3164230
      6.4190000   1023.4783760
      6.4200000   1023.6399960
      6.4210000   1023.8013930
      6.4220000   1023.9635200
      6.4230000   1024.1252010
      6.4240000   1024.2874690
      6.4250000   1024.4486280
      6.4260000   1024.6094590
      6.4270000   1024.7736590
      6.4280000   1024.9365790
      6.4290000   1025.0980190
      6.4300000   1025.2592280
      6.4310000   1025.4196970
      6.4320000   1025.5847770
      6.4330000   1025.7496300
      6.4340000   1025.9126240
      6.4350000   1026.0817530
      6.4360000   1026.2460470
      6.4370000   1026.4068020
      6.4380000   1026.5788210
      6.4390000   1026.7518220
      6.4400000   1026.9300180
      6.4410000   1027.1065240
      6.4420000   1027.2663720
      6.4430000   1027.4258510
      6.4440000   1027.5852550
      6.4450000   1027.7446560
      6.4460000   1027.9058750
      6.4470000   1028.0657570
      6.4480000   1028.2259330
      6.4490000   1028.3856220
      6.4500000   1028.5463710
      6.4510000   1028.7122610
      6.4520000   1028.9021260
      6.4530000   1029.1106260
      6.4540000   1029.2986260
      6.4550000   1029.4679050
      6.4560000   1029.6273100
      6.4570000   1029.7893360
      6.4580000   1029.9506630
      6.4590000   1030.1106230
      6.4600000   1030.2750730
      6.4610000   1030.4383670
      6.4620000   1030.5983270
      6.4630000   1030.7571130
      6.4640000   1030.9168780
      6.4650000   1031.0841010
      6.4660000   1031.2442800
      6.4670000   1031.4038190
      6.4680000   1031.5636650
      6.4690000   1031.7233710
      6.4700000   1031.8837850
      6.4710000   1032.0449040
      6.4720000   1032.2045300
      6.4730000   1032.3640440
      6.4740000   1032.5250980
      6.4750000   1032.6876520
      6.4760000   1032.8490890
      6.4770000   1033.0275570
      6.4780000   1033.1909880
      6.4790000   1033.3614330
      6.4800000   1033.5684160
      6.4810000   1033.7381090
      6.4820000   1033.9137060
      6.4830000   1034.1005500
      6.4840000   1034.2849670
      6.4850000   1034.4606110
      6.4860000   1034.6420130
      6.4870000   1034.8091600
      6.4880000   1034.9720940
      6.4890000   1035.1342950
      6.4900000   1035.3011030
      6.4910000   1035.4620540
      6.4920000   1035.6233190
      6.4930000   1035.7854500
      6.4940000   1035.9446510
      6.4950000   1036.1146280
      6.4960000   1036.2885860
      6.4970000   1036.4727870
      6.4980000   1036.6603450
      6.4990000   1036.8528330
      6.5000000   1037.0216310
      6.5010000   1037.2013310
      6.5020000   1037.3679880
      6.5030000   1037.5350590
      6.5040000   1037.7270840
      6.5050000   1037.9023120
      6.5060000   1038.0625640
      6.5070000   1038.2285490
      6.5080000   1038.3963190
      6.5090000   1038.5606390
      6.5100000   1038.7218590
      6.5110000   1038.8865010
      6.5120000   1039.0532480
      6.5130000   1039.2174450
      6.5140000   1039.3808230
      6.5150000   1039.5426820
      6.5160000   1039.7082310
      6.5170000   1039.8674080
      6.5180000   1040.0322110
      6.5190000   1040.2014680
      6.5200000   1040.3857580
      6.5210000   1040.5623380
      6.5220000   1040.7272210
      6.5230000   1040.8884440
      6.5240000   1041.0483310
      6.5250000   1041.2079040
      6.5260000   1041.3700720
      6.5270000   1041.5289700
      6.5280000   1041.6928620
      6.5290000   1041.8610400
      6.5300000   1042.0281350
      6.5310000   1042.1961990
      6.5320000   1042.3548270
      6.5330000   1042.5160810
      6.5340000   1042.6772890
      6.5350000   1042.8377390
      6.5360000   1043.0014450
      6.5370000   1043.1706810
      6.5380000   1043.3321260
      6.5390000   1043.4946090
      6.5400000   1043.6566480
      6.5410000   1043.8189160
      6.5420000   1043.9782540
      6.5430000   1044.1402970
      6.5440000   1044.3005240
      6.5450000   1044.4855720
      6.5460000   1044.6517200
      6.5470000   1044.8214390
      6.5480000   1044.9849410
      6.5490000   1045.1481190
      6.5500000   1045.3091620
      6.5510000   1045.4700460
      6.5520000   1045.6324340
      6.5530000   1045.7966470
      6.5540000   1045.9590350
      6.5550000   1046.1217480
      6.5560000   1046.2853630
      6.5570000   1046.4480210
      6.5580000   1046.6106980
      6.5590000   1046.7728070
      6.5600000   1046.9344710
      6.5610000   1047.0968860
      6.5620000   1047.2585800
      6.5630000   1047.4195410
      6.5640000   1047.5804480
      6.5650000   1047.7407330
      6.5660000   1047.9004840
      6.5670000   1048.0603310
      6.5680000   1048.2211850
      6.5690000   1048.3805560
      6.5700000   1048.5407940
      6.5710000   1048.7017300
      6.5720000   1048.8624240
      6.5730000   1049.0219440
      6.5740000   1049.1827540
      6.5750000   1049.3424290
      6.5760000   1049.5031110
      6.5770000   1049.6628510
      6.5780000   1049.8243410
      6.5790000   1049.9845460
      6.5800000   1050.1442140
      6.5810000   1050.3047870
      6.5820000   1050.4635500
      6.5830000   1050.6239220
      6.5840000   1050.7836840
      6.5850000   1050.9457340
      6.5860000   1051.1070160
      6.5870000   1051.2654330
      6.5880000   1051.4359540
      6.5890000   1051.5963280
      6.5900000   1051.7562030
      6.5910000   1051.9173630
      6.5920000   1052.0840270
      6.5930000   1052.2562680
      6.5940000   1052.4219940
      6.5950000   1052.5856460
      6.5960000   1052.7464590
      6.5970000   1052.9653620
      6.5980000   1053.1829540
      6.5990000   1053.3716770
      6.6000000   1053.5360820
      6.6010000   1053.6980930
      6.6020000   1053.8586010
      6.6030000   1054.0203720
      6.6040000   1054.1864900
      6.6050000   1054.3497400
      6.6060000   1054.5119340
      6.6070000   1054.6718470
      6.6080000   1054.8318710
      6.6090000   1054.9960090
      6.6100000   1055.1601980
      6.6110000   1055.3222620
      6.6120000   1055.4840670
      6.6130000   1055.6434110
      6.6140000   1055.8069480
      6.6150000   1055.9664310
      6.6160000   1056.1266270
      6.6170000   1056.2874710
      6.6180000   1056.4495780
      6.6190000   1056.6108640
      6.6200000   1056.7766130
      6.6210000   1056.9437740
      6.6220000   1057.1052430
      6.6230000   1057.2665450
      6.6240000   1057.4362170
      6.6250000   1057.6032040
      6.6260000   1057.7628980
      6.6270000   1057.9235410
      6.6280000   1058.0867930
      6.6290000   1058.2473630
      6.6300000   1058.4124350
      6.6310000   1058.5732230
      6.6320000   1058.7367780
      6.6330000   1058.8995770
      6.6340000   1059.0713990
      6.6350000   1059.2334170
      6.6360000   1059.4008530
      6.6370000   1059.5695990
      6.6380000   1059.7315220
      6.6390000   1059.8915800
      6.6400000   1060.0522940
      6.6410000   1060.2167300
      6.6420000   1060.3789600
      6.6430000   1060.5392660
      6.6440000   1060.7012210
      6.6450000   1060.8611860
      6.6460000   1061.0232830
      6.6470000   1061.1841030
      6.6480000   1061.3472080
      6.6490000   1061.5069900
      6.6500000   1061.6669240
      6.6510000   1061.8273490
      6.6520000   1061.9904740
      6.6530000   1062.1519410
      6.6540000   1062.3164050
      6.6550000   1062.4786970
      6.6560000   1062.6377960
      6.6570000   1062.8005260
      6.6580000   1062.9612290
      6.6590000   1063.1257200
      6.6600000   1063.2854700
      6.6610000   1063.4547040
      6.6620000   1063.6144840
      6.6630000   1063.7753190
      6.6640000   1063.9403120
      6.6650000   1064.1080260
      6.6660000   1064.2699070
      6.6670000   1064.4299410
      6.6680000   1064.5938310
      6.6690000   1064.7562150
      6.6700000   1064.9173880
      6.6710000   1065.0858260
      6.6720000   1065.2497310
      6.6730000   1065.4140850
      6.6740000   1065.5771950
      6.6750000   1065.7400990
      6.6760000   1065.9046540
      6.6770000   1066.0675730
      6.6780000   1066.2312030
      6.6790000   1066.3928520
      6.6800000   1066.5656180
      6.6810000   1066.7282630
      6.6820000   1066.8874700
      6.6830000   1067.0490560
      6.6840000   1067.2125540
      6.6850000   1067.3723250
      6.6860000   1067.5377950
      6.6870000   1067.7014980
      6.6880000   1067.8635580
      6.6890000   1068.0251240
      6.6900000   1068.1881290
      6.6910000   1068.3508450
      6.6920000   1068.5187580
      6.6930000   1068.7120600
      6.6940000   1068.8879050
      6.6950000   1069.0675830
      6.6960000   1069.2342950
      6.6970000   1069.3965830
      6.6980000   1069.5571180
      6.6990000   1069.7173450
      6.7000000   1069.8772200
      6.7010000   1070.0438480
      6.7020000   1070.2110080
      6.7030000   1070.3725070
      6.7040000   1070.5395940
      6.7050000   1070.7031530
      6.7060000   1070.8672690
      6.7070000   1071.0327590
      6.7080000   1071.1957830
      6.7090000   1071.3547640
      6.7100000   1071.5147930
      6.7110000   1071.6769140
      6.7120000   1071.8356980
      6.7130000   1072.0014580
      6.7140000   1072.1635210
      6.7150000   1072.3251930
      6.7160000   1072.4872700
      6.7170000   1072.6483510
      6.7180000   1072.8089240
      6.7190000   1072.9678870
      6.7200000   1073.1270580
      6.7210000   1073.2878720
      6.7220000   1073.4488070
      6.7230000   1073.6109620
      6.7240000   1073.7759800
      6.7250000   1073.9469020
      6.7260000   1074.1095540
      6.7270000   1074.2700830
      6.7280000   1074.4331600
      6.7290000   1074.5923590
      6.7300000   1074.7530960
      6.7310000   1074.9143240
      6.7320000   1075.0773320
      6.7330000   1075.2392270
      6.7340000   1075.4057380
      6.7350000   1075.6267010
      6.7360000   1075.8112370
      6.7370000   1075.9877420
      6.7380000   1076.1598420
      6.7390000   1076.3318960
      6.7400000   1076.5037330
      6.7410000   1076.6821540
      6.7420000   1076.8577020
      6.7430000   1077.0335980
      6.7440000   1077.2736420
      6.7450000   1077.4751560
      6.7460000   1077.6528140
      6.7470000   1077.8376310
      6.7480000   1078.0255900
      6.7490000   1078.2442240
      6.7500000   1078.4405670
      6.7510000   1078.6287060
      6.7520000   1078.8279850
      6.7530000   1079.0045410
      6.7540000   1079.1810760
      6.7550000   1079.3575700
      6.7560000   1079.5288490
      6.7570000   1079.7017730
      6.7580000   1079.8778270
      6.7590000   1080.0885690
      6.7600000   1080.2781510
      6.7610000   1080.4519890
      6.7620000   1080.6320220
      6.7630000   1080.8075130
      6.7640000   1080.9814620
      6.7650000   1081.1557810
      6.7660000   1081.3300110
      6.7670000   1081.5153420
      6.7680000   1081.6891090
      6.7690000   1081.8695620
      6.7700000   1082.0445190
      6.7710000   1082.2220200
      6.7720000   1082.3945150
      6.7730000   1082.6352650
      6.7740000   1082.8664770
      6.7750000   1083.0606810
      6.7760000   1083.2347690
      6.7770000   1083.4062270
      6.7780000   1083.5959760
      6.7790000   1083.7732930
      6.7800000   1083.9499820
      6.7810000   1084.1221410
      6.7820000   1084.2988290
      6.7830000   1084.4721330
      6.7840000   1084.6453780
      6.7850000   1084.8196470
      6.7860000   1085.0610190
      6.7870000   1085.3638510
      6.7880000   1085.6515620
      6.7890000   1085.8341770
      6.7900000   1086.0251800
      6.7910000   1086.1983110
      6.7920000   1086.3697480
      6.7930000   1086.5457890
      6.7940000   1086.7214720
      6.7950000   1086.8998270
      6.7960000   1087.0765010
      6.7970000   1087.3574520
      6.7980000   1087.6609530
      6.7990000   1087.9596500
      6.8000000   1088.2609530
      6.8010000   1088.5585750
      6.8020000   1088.8585510
      6.8030000   1089.1622330
      6.8040000   1089.4639980
      6.8050000   1089.7661110
      6.8060000   1090.0646080
      6.8070000   1090.3626950
      6.8080000   1090.6588960
      6.8090000   1090.9578090
      6.8100000   1091.2592480
      6.8110000   1091.5545960
      6.8120000   1091.8575340
      6.8130000   1092.1580850
      6.8140000   1092.4555910
      6.8150000   1092.7562250
      6.8160000   1093.0658680
      6.8170000   1093.3668760
      6.8180000   1093.6660590
      6.8190000   1093.9633750
      6.8200000   1094.2595600
      6.8210000   1094.5542680
      6.8220000   1094.8540830
      6.8230000   1095.1524200
      6.8240000   1095.4548730
      6.8250000   1095.7574370
      6.8260000   1096.0572200
      6.8270000   1096.3535370
      6.8280000   1096.6512330
      6.8290000   1096.9467740
      6.8300000   1097.2453560
      6.8310000   1097.5403940
      6.8320000   1097.8400510
      6.8330000   1098.1382450
      6.8340000   1098.4331840
      6.8350000   1098.7322100
      6.8360000   1099.0285680
      6.8370000   1099.3282720
      6.8380000   1099.6259940
      6.8390000   1099.9255540
      6.8400000   1100.2242000
      6.8410000   1100.5244080
      6.8420000   1100.8238020
      6.8430000   1101.1204030
      6.8440000   1101.4165090
      6.8450000   1101.7136850
      6.8460000   1102.0115470
      6.8470000   1102.3132360
      6.8480000   1102.6144030
      6.8490000   1102.9120290
      6.8500000   1103.2094270
      6.8510000   1103.5073100
      6.8520000   1103.8035390
      6.8530000   1104.1010460
      6.8540000   1104.4003760
      6.8550000   1104.6969730
      6.8560000   1104.9934750
      6.8570000   1105.2866520
      6.8580000   1105.5875130
      6.8590000   1105.8864630
      6.8600000   1106.1836420
      6.8610000   1106.4804940
      6.8620000   1106.7776120
      6.8630000   1107.0714920
      6.8640000   1107.3684020
      6.8650000   1107.6645080
      6.8660000   1107.9608830
      6.8670000   1108.2607000
      6.8680000   1108.5578780
      6.8690000   1108.8522240
      6.8700000   1109.1486550
      6.8710000   1109.4465040
      6.8720000   1109.7459710
      6.8730000   1110.0460300
      6.8740000   1110.3468380
      6.8750000   1110.6441210
      6.8760000   1110.9421460
      6.8770000   1111.2441340
      6.8780000   1111.5416610
      6.8790000   1111.8395620
      6.8800000   1112.1402800
      6.8810000   1112.4385530
      6.8820000   1112.7392750
      6.8830000   1113.0359040
      6.8840000   1113.3359790
      6.8850000   1113.6362920
      6.8860000   1113.9361670
      6.8870000   1114.2354440
      6.8880000   1114.5338350
      6.8890000   1114.8325590
      6.8900000   1115.1316460
      6.8910000   1115.4300650
      6.8920000   1115.7291250
      6.8930000   1116.0287770
      6.8940000   1116.3314040
      6.8950000   1116.6355610
      6.8960000   1116.9340620
      6.8970000   1117.2321440
      6.8980000   1117.5281450
      6.8990000   1117.8214850
      6.9000000   1118.1192180
      6.9010000   1118.4141970
      6.9020000   1118.7111160
      6.9030000   1119.0082190
      6.9040000   1119.3076850
      6.9050000   1119.6074210
      6.9060000   1119.9042070
      6.9070000   1120.2031310
      6.9080000   1120.5010790
      6.9090000   1120.7973130
      6.9100000   1121.0928800
      6.9110000   1121.3909110
      6.9120000   1121.6886570
      6.9130000   1121.9890850
      6.9140000   1122.2884990
      6.9150000   1122.5866510
      6.9160000   1122.8846990
      6.9170000   1123.1842820
      6.9180000   1123.4841280
      6.9190000   1123.7820230
      6.9200000   1124.0794260
      6.9210000   1124.3742030
      6.9220000   1124.6728820
      6.9230000   1124.9719630
      6.9240000   1125.2686120
      6.9250000   1125.5678730
      6.9260000   1125.8699900
      6.9270000   1126.1709430
      6.9280000   1126.4680330
      6.9290000   1126.7649920
      6.9300000   1127.0648340
      6.9310000   1127.3663570
      6.9320000   1127.6666150
      6.9330000   1127.9658220
      6.9340000   1128.2623870
      6.9350000   1128.5631990
      6.9360000   1128.8601550
      6.9370000   1129.1583900
      6.9380000   1129.4573520
      6.9390000   1129.7588350
      6.9400000   1130.0564520
      6.9410000   1130.3533090
      6.9420000   1130.6511220
      6.9430000   1130.9496130
      6.9440000   1131.2466480
      6.9450000   1131.5443880
      6.9460000   1131.8403530
      6.9470000   1132.1406680
      6.9480000   1132.4369140
      6.9490000   1132.7332790
      6.9500000   1133.0328500
      6.9510000   1133.3299680
      6.9520000   1133.6276550
      6.9530000   1133.9253920
      6.9540000   1134.2228650
      6.9550000   1134.5217970
      6.9560000   1134.8223090
      6.9570000   1135.1214450
      6.9580000   1135.4182030
      6.9590000   1135.7155610
      6.9600000   1136.0141730
      6.9610000   1136.3091560
      6.9620000   1136.6070320
      6.9630000   1136.9042450
      6.9640000   1137.2034860
      6.9650000   1137.4991240
      6.9660000   1137.7982810
      6.9670000   1138.0952320
      6.9680000   1138.3922200
      6.9690000   1138.6896600
      6.9700000   1138.9893710
      6.9710000   1139.2863910
      6.9720000   1139.5871780
      6.9730000   1139.8841180
      6.9740000   1140.1832930
      6.9750000   1140.4804230
      6.9760000   1140.7780780
      6.9770000   1141.0711840
      6.9780000   1141.3670970
      6.9790000   1141.6629130
      6.9800000   1141.9580520
      6.9810000   1142.2536860
      6.9820000   1142.5525940
      6.9830000   1142.8531980
      6.9840000   1143.1495370
      6.9850000   1143.4480950
      6.9860000   1143.7491240
      6.9870000   1144.0488160
      6.9880000   1144.3464620
      6.9890000   1144.6453070
      6.9900000   1144.9449690
      6.9910000   1145.2413690
      6.9920000   1145.5409660
      6.9930000   1145.8385030
      6.9940000   1146.1356810
      6.9950000   1146.4368770
      6.9960000   1146.7365600
      6.9970000   1147.0351200
      6.9980000   1147.3303810
      6.9990000   1147.6286800
      7.0000000   1147.9264690
      7.0010000   1148.2233350
      7.0020000   1148.5215730
      7.0030000   1148.8226590
      7.0040000   1149.1185510
      7.0050000   1149.4151380
      7.0060000   1149.7132120
      7.0070000   1150.0123450
      7.0080000   1150.3092630
      7.0090000   1150.6097510
      7.0100000   1150.9132450
      7.0110000   1151.2186690
      7.0120000   1151.5206370
      7.0130000   1151.8251090
      7.0140000   1152.1258870
      7.0150000   1152.4228730
      7.0160000   1152.7203080
      7.0170000   1153.0159190
      7.0180000   1153.3152240
      7.0190000   1153.6111180
      7.0200000   1153.9101030
      7.0210000   1154.2075390
      7.0220000   1154.5097860
      7.0230000   1154.8077850
      7.0240000   1155.1044060
      7.0250000   1155.4035880
      7.0260000   1155.7005740
      7.0270000   1155.9969270
      7.0280000   1156.2914680
      7.0290000   1156.5899400
      7.0300000   1156.8870020
      7.0310000   1157.1832370
      7.0320000   1157.4781310
      7.0330000   1157.7787400
      7.0340000   1158.0750800
      7.0350000   1158.3766130
      7.0360000   1158.6745820
      7.0370000   1158.9731870
      7.0380000   1159.2689300
      7.0390000   1159.5660270
      7.0400000   1159.8626940
      7.0410000   1160.1592500
      7.0420000   1160.4552240
      7.0430000   1160.7540790
      7.0440000   1161.0544400
      7.0450000   1161.3529670
      7.0460000   1161.6498190
      7.0470000   1161.9464550
      7.0480000   1162.2421710
      7.0490000   1162.5381070
      7.0500000   1162.8333250
      7.0510000   1163.1300190
      7.0520000   1163.4274660
      7.0530000   1163.7252110
      7.0540000   1164.0213290
      7.0550000   1164.3181670
      7.0560000   1164.6145800
      7.0570000   1164.9113220
      7.0580000   1165.2104400
      7.0590000   1165.5064720
      7.0600000   1165.8043520
      7.0610000   1166.1002300
      7.0620000   1166.3970100
      7.0630000   1166.6962010
      7.0640000   1166.9933890
      7.0650000   1167.2909370
      7.0660000   1167.5881590
      7.0670000   1167.8850520
      7.0680000   1168.1835080
      7.0690000   1168.4823930
      7.0700000   1168.7784670
      7.0710000   1169.0794300
      7.0720000   1169.3771860
      7.0730000   1169.6740030
      7.0740000   1169.9700890
      7.0750000   1170.2678740
      7.0760000   1170.5646420
      7.0770000   1170.8599990
      7.0780000   1171.1578870
      7.0790000   1171.4568200
      7.0800000   1171.7526880
      7.0810000   1172.0499920
      7.0820000   1172.3467920
      7.0830000   1172.6431440
      7.0840000   1172.9405370
      7.0850000   1173.2386530
      7.0860000   1173.5363460
      7.0870000   1173.8328210
      7.0880000   1174.1295570
      7.0890000   1174.4297890
      7.0900000   1174.7265650
      7.0910000   1175.0241390
      7.0920000   1175.3238570
      7.0930000   1175.6194360
      7.0940000   1175.9167700
      7.0950000   1176.2144380
      7.0960000   1176.5104370
      7.0970000   1176.8075090
      7.0980000   1177.1035220
      7.0990000   1177.4010690
      7.1000000   1177.6976690
      7.1010000   1177.9940940
      7.1020000   1178.2897700
      7.1030000   1178.5869720
      7.1040000   1178.8845390
      7.1050000   1179.1832470
      7.1060000   1179.4806990
      7.1070000   1179.7784630
      7.1080000   1180.0746820
      7.1090000   1180.3714810
      7.1100000   1180.6707810
      7.1110000   1180.9671560
      7.1120000   1181.2645600
      7.1130000   1181.5599670
      7.1140000   1181.8591890
      7.1150000   1182.1578850
      7.1160000   1182.4508210
      7.1170000   1182.7504910
      7.1180000   1183.0480600
      7.1190000   1183.3474580
      7.1200000   1183.6436650
      7.1210000   1183.9419570
      7.1220000   1184.2404730
      7.1230000   1184.5400040
      7.1240000   1184.8368220
      7.1250000   1185.1351070
      7.1260000   1185.4313030
      7.1270000   1185.7265920
      7.1280000   1186.0238170
      7.1290000   1186.3193650
      7.1300000   1186.6144730
      7.1310000   1186.9120680
      7.1320000   1187.2129930
      7.1330000   1187.5088120
      7.1340000   1187.8080030
      7.1350000   1188.1062970
      7.1360000   1188.4020200
      7.1370000   1188.6998570
      7.1380000   1188.9964490
      7.1390000   1189.2957980
      7.1400000   1189.5931810
      7.1410000   1189.8908420
      7.1420000   1190.1871080
      7.1430000   1190.4850700
      7.1440000   1190.7837130
      7.1450000   1191.0798220
      7.1460000   1191.3763130
      7.1470000   1191.6720070
      7.1480000   1191.9685340
      7.1490000   1192.2651660
      7.1500000   1192.5623490
      7.1510000   1192.8600390
      7.1520000   1193.1599330
      7.1530000   1193.4579070
      7.1540000   1193.7543740
      7.1550000   1194.0488630
      7.1560000   1194.3477020
      7.1570000   1194.6442860
      7.1580000   1194.9425810
      7.1590000   1195.2408640
      7.1600000   1195.5394380
      7.1610000   1195.8360540
      7.1620000   1196.1326870
      7.1630000   1196.4295530
      7.1640000   1196.7268320
      7.1650000   1197.0233830
      7.1660000   1197.3195240
      7.1670000   1197.6176560
      7.1680000   1197.9132030
      7.1690000   1198.2097700
      7.1700000   1198.5091980
      7.1710000   1198.8099350
      7.1720000   1199.1096210
      7.1730000   1199.4080570
      7.1740000   1199.7062010
      7.1750000   1200.0022240
      7.1760000   1200.3033390
      7.1770000   1200.5999940
      7.1780000   1200.8981220
      7.1790000   1201.1981830
      7.1800000   1201.4955270
      7.1810000   1201.7944290
      7.1820000   1202.0902070
      7.1830000   1202.3889520
      7.1840000   1202.6883980
      7.1850000   1202.9844190
      7.1860000   1203.2820460
      7.1870000   1203.5816980
      7.1880000   1203.8790450
      7.1890000   1204.1807270
      7.1900000   1204.4793560
      7.1910000   1204.7764210
      7.1920000   1205.0745180
      7.1930000   1205.3732030
      7.1940000   1205.6723190
      7.1950000   1205.9703730
      7.1960000   1206.2680840
      7.1970000   1206.5684780
      7.1980000   1206.8624500
      7.1990000   1207.1596490
      7.2000000   1207.4581230
      7.2010000   1207.7569350
      7.2020000   1208.0520760
      7.2030000   1208.3506940
      7.2040000   1208.6490140
      7.2050000   1208.9490750
      7.2060000   1209.2453570
      7.2070000   1209.5442320
      7.2080000   1209.8429580
      7.2090000   1210.1404730
      7.2100000   1210.4365320
      7.2110000   1210.7336250
      7.2120000   1211.0316820
      7.2130000   1211.3289850
      7.2140000   1211.6257680
      7.2150000   1211.9228150
      7.2160000   1212.2213690
      7.2170000   1212.5174530
      7.2180000   1212.8158280
      7.2190000   1213.1113390
      7.2200000   1213.4082460
      7.2210000   1213.7055660
      7.2220000   1214.0017180
      7.2230000   1214.2991900
      7.2240000   1214.5976450
      7.2250000   1214.8961410
      7.2260000   1215.1916220
      7.2270000   1215.4897560
      7.2280000   1215.7860950
      7.2290000   1216.0826280
      7.2300000   1216.3803040
      7.2310000   1216.6780600
      7.2320000   1216.9743910
      7.2330000   1217.2710560
      7.2340000   1217.5688220
      7.2350000   1217.8672770
      7.2360000   1218.1644410
      7.2370000   1218.4626020
      7.2380000   1218.7607520
      7.2390000   1219.0597560
      7.2400000   1219.3550330
      7.2410000   1219.6527360
      7.2420000   1219.9516640
      7.2430000   1220.2485350
      7.2440000   1220.5454300
      7.2450000   1220.8430130
      7.2460000   1221.1407410
      7.2470000   1221.4367290
      7.2480000   1221.7317100
      7.2490000   1222.0281480
      7.2500000   1222.3253690
      7.2510000   1222.6214720
      7.2520000   1222.9208600
      7.2530000   1223.2193380
      7.2540000   1223.5197700
      7.2550000   1223.8184900
      7.2560000   1224.1159190
      7.2570000   1224.4131190
      7.2580000   1224.7095720
      7.2590000   1225.0110190
      7.2600000   1225.3108010
      7.2610000   1225.6081590
      7.2620000   1225.9068230
      7.2630000   1226.2025000
      7.2640000   1226.5001280
      7.2650000   1226.7970680
      7.2660000   1227.0944530
      7.2670000   1227.3904060
      7.2680000   1227.6879420
      7.2690000   1227.9863230
      7.2700000   1228.2843690
      7.2710000   1228.5804600
      7.2720000   1228.8786760
      7.2730000   1229.1770400
      7.2740000   1229.4735900
      7.2750000   1229.7737620
      7.2760000   1230.0714200
      7.2770000   1230.3686960
      7.2780000   1230.6638460
      7.2790000   1230.9623760
      7.2800000   1231.2585930
      7.2810000   1231.5560130
      7.2820000   1231.8525330
      7.2830000   1232.1508870
      7.2840000   1232.4449220
      7.2850000   1232.7408890
      7.2860000   1233.0370100
      7.2870000   1233.3329500
      7.2880000   1233.6287960
      7.2890000   1233.9255840
      7.2900000   1234.2240700
      7.2910000   1234.5260100
      7.2920000   1234.8243720
      7.2930000   1235.1220280
      7.2940000   1235.4208690
      7.2950000   1235.7196820
      7.2960000   1236.0186080
      7.2970000   1236.3168240
      7.2980000   1236.6144890
      7.2990000   1236.9100360
      7.3000000   1237.2096630
      7.3010000   1237.5083420
      7.3020000   1237.8062260
      7.3030000   1238.1021000
      7.3040000   1238.3990620
      7.3050000   1238.6961180
      7.3060000   1238.9928040
      7.3070000   1239.2897640
      7.3080000   1239.5859260
      7.3090000   1239.8853820
      7.3100000   1240.1863970
      7.3110000   1240.4831750
      7.3120000   1240.7802050
      7.3130000   1241.0780030
      7.3140000   1241.3729320
      7.3150000   1241.6695070
      7.3160000   1241.9698130
      7.3170000   1242.2677070
      7.3180000   1242.5661300
      7.3190000   1242.8646360
      7.3200000   1243.1647130
      7.3210000   1243.4594240
      7.3220000   1243.7548700
      7.3230000   1244.0492830
      7.3240000   1244.3447930
      7.3250000   1244.6414270
      7.3260000   1244.9351620
      7.3270000   1245.2336370
      7.3280000   1245.5292140
      7.3290000   1245.8254290
      7.3300000   1246.1214710
      7.3310000   1246.4208190
      7.3320000   1246.7211570
      7.3330000   1247.0146780
      7.3340000   1247.3101530
      7.3350000   1247.6048050
      7.3360000   1247.8997050
      7.3370000   1248.1969060
      7.3380000   1248.4941540
      7.3390000   1248.7917410
      7.3400000   1249.0927290
      7.3410000   1249.3908760
      7.3420000   1249.6866970
      7.3430000   1249.9819810
      7.3440000   1250.2780170
      7.3450000   1250.5736230
      7.3460000   1250.8703900
      7.3470000   1251.1666250
      7.3480000   1251.4607710
      7.3490000   1251.7573850
      7.3500000   1252.0520240
      7.3510000   1252.3478730
      7.3520000   1252.6432920
      7.3530000   1252.9392790
      7.3540000   1253.2365500
      7.3550000   1253.5358700
      7.3560000   1253.8333410
      7.3570000   1254.1338940
      7.3580000   1254.4340780
      7.3590000   1254.7297010
      7.3600000   1255.0279150
      7.3610000   1255.3229810
      7.3620000   1255.6211360
      7.3630000   1255.9167730
      7.3640000   1256.2133100
      7.3650000   1256.5146810
      7.3660000   1256.8131780
      7.3670000   1257.1109600
      7.3680000   1257.4122330
      7.3690000   1257.7095620
      7.3700000   1258.0076500
      7.3710000   1258.3034700
      7.3720000   1258.6019480
      7.3730000   1258.9032000
      7.3740000   1259.1984430
      7.3750000   1259.4961520
      7.3760000   1259.7936380
      7.3770000   1260.0909410
      7.3780000   1260.3881190
      7.3790000   1260.6839930
      7.3800000   1260.9819750
      7.3810000   1261.2797110
      7.3820000   1261.5762550
      7.3830000   1261.8732340
      7.3840000   1262.1722390
      7.3850000   1262.4708100
      7.3860000   1262.7699930
      7.3870000   1263.0668300
      7.3880000   1263.3617160
      7.3890000   1263.6586450
      7.3900000   1263.9541440
      7.3910000   1264.2525490
      7.3920000   1264.5468020
      7.3930000   1264.8433160
      7.3940000   1265.1408640
      7.3950000   1265.4381400
      7.3960000   1265.7351210
      7.3970000   1266.0316710
      7.3980000   1266.3290310
      7.3990000   1266.6261760
      7.4000000   1266.9267180
      7.4010000   1267.2241670
      7.4020000   1267.5217860
      7.4030000   1267.8201650
      7.4040000   1268.1160330
      7.4050000   1268.4140230
      7.4060000   1268.7113410
      7.4070000   1269.0102670
      7.4080000   1269.3095600
      7.4090000   1269.6059670
      7.4100000   1269.9028550
      7.4110000   1270.1989670
      7.4120000   1270.4966610
      7.4130000   1270.7933490
      7.4140000   1271.0892840
      7.4150000   1271.3860560
      7.4160000   1271.6828850
      7.4170000   1271.9807290
      7.4180000   1272.2808730
      7.4190000   1272.5776870
      7.4200000   1272.8752820
      7.4210000   1273.1713830
      7.4220000   1273.4694740
      7.4230000   1273.7664040
      7.4240000   1274.0604070
      7.4250000   1274.3597570
      7.4260000   1274.6540570
      7.4270000   1274.9521560
      7.4280000   1275.2490700
      7.4290000   1275.5464520
      7.4300000   1275.8491990
      7.4310000   1276.1445550
      7.4320000   1276.4432770
      7.4330000   1276.7400970
      7.4340000   1277.0378330
      7.4350000   1277.3349100
      7.4360000   1277.6331710
      7.4370000   1277.9346110
      7.4380000   1278.2330590
      7.4390000   1278.5310660
      7.4400000   1278.8303110
      7.4410000   1279.1318800
      7.4420000   1279.4296790
      7.4430000   1279.7246010
      7.4440000   1280.0249790
      7.4450000   1280.3224670
      7.4460000   1280.6193290
      7.4470000   1280.9173730
      7.4480000   1281.2129180
      7.4490000   1281.5111040
      7.4500000   1281.8092670
      7.4510000   1282.1034260
      7.4520000   1282.4020850
      7.4530000   1282.6990820
      7.4540000   1283.0003680
      7.4550000   1283.2991700
      7.4560000   1283.5982860
      7.4570000   1283.8966280
      7.4580000   1284.1924520
      7.4590000   1284.4888290
      7.4600000   1284.7888520
      7.4610000   1285.0881300
      7.4620000   1285.3827000
      7.4630000   1285.6804760
      7.4640000   1285.9761740
      7.4650000   1286.2743690
      7.4660000   1286.5719400
      7.4670000   1286.8701660
      7.4680000   1287.1662430
      7.4690000   1287.4640210
      7.4700000   1287.7615790
      7.4710000   1288.0587300
      7.4720000   1288.3588290
      7.4730000   1288.6543620
      7.4740000   1288.9507030
      7.4750000   1289.2471050
      7.4760000   1289.5462860
      7.4770000   1289.8426380
      7.4780000   1290.1395940
      7.4790000   1290.4386080
      7.4800000   1290.7370420
      7.4810000   1291.0333570
      7.4820000   1291.3335110
      7.4830000   1291.6297530
      7.4840000   1291.9283240
      7.4850000   1292.2271700
      7.4860000   1292.5234620
      7.4870000   1292.8215880
      7.4880000   1293.1193530
      7.4890000   1293.4185570
      7.4900000   1293.7187150
      7.4910000   1294.0143910
      7.4920000   1294.3153100
      7.4930000   1294.6107730
      7.4940000   1294.9078490
      7.4950000   1295.2048400
      7.4960000   1295.5028240
      7.4970000   1295.7992420
      7.4980000   1296.0949670
      7.4990000   1296.3933130
      7.5000000   1296.6909380
      7.5010000   1296.9870290
      7.5020000   1297.2854290
      7.5030000   1297.5816450
      7.5040000   1297.8797640
      7.5050000   1298.1754880
      7.5060000   1298.4788800
      7.5070000   1298.7752450
      7.5080000   1299.0732470
      7.5090000   1299.3690240
      7.5100000   1299.6685000
      7.5110000   1299.9659310
      7.5120000   1300.2620000
      7.5130000   1300.5580860
      7.5140000   1300.8555200
      7.5150000   1301.1513890
      7.5160000   1301.4471570
      7.5170000   1301.7491210
      7.5180000   1302.0479000
      7.5190000   1302.3443900
      7.5200000   1302.6411890
      7.5210000   1302.9388970
      7.5220000   1303.2369420
      7.5230000   1303.5336450
      7.5240000   1303.8309770
      7.5250000   1304.1285290
      7.5260000   1304.4265570
      7.5270000   1304.7237050
      7.5280000   1305.0209620
      7.5290000   1305.3166380
      7.5300000   1305.6147310
      7.5310000   1305.9164040
      7.5320000   1306.2142750
      7.5330000   1306.5149930
      7.5340000   1306.8132990
      7.5350000   1307.1098960
      7.5360000   1307.4070720
      7.5370000   1307.7040260
      7.5380000   1308.0019870
      7.5390000   1308.3003810
      7.5400000   1308.5975300
      7.5410000   1308.8954610
      7.5420000   1309.1929560
      7.5430000   1309.4903500
      7.5440000   1309.7890830
      7.5450000   1310.0905240
      7.5460000   1310.3877380
      7.5470000   1310.6855060
      7.5480000   1310.9800150
      7.5490000   1311.2785170
      7.5500000   1311.5745890
      7.5510000   1311.8712570
      7.5520000   1312.1700090
      7.5530000   1312.4688400
      7.5540000   1312.7662490
      7.5550000   1313.0642050
      7.5560000   1313.3622530
      7.5570000   1313.6599040
      7.5580000   1313.9601030
      7.5590000   1314.2578380
      7.5600000   1314.5576130
      7.5610000   1314.8554340
      7.5620000   1315.1519920
      7.5630000   1315.4483050
      7.5640000   1315.7473660
      7.5650000   1316.0449490
      7.5660000   1316.3446820
      7.5670000   1316.6416680
      7.5680000   1316.9394680
      7.5690000   1317.2370040
      7.5700000   1317.5343960
      7.5710000   1317.8293630
      7.5720000   1318.1279530
      7.5730000   1318.4246980
      7.5740000   1318.7215920
      7.5750000   1319.0219770
      7.5760000   1319.3166960
      7.5770000   1319.6143960
      7.5780000   1319.9082240
      7.5790000   1320.2064240
      7.5800000   1320.5015130
      7.5810000   1320.7990910
      7.5820000   1321.0957730
      7.5830000   1321.3891720
      7.5840000   1321.6873690
      7.5850000   1321.9852060
      7.5860000   1322.2835160
      7.5870000   1322.5802570
      7.5880000   1322.8774470
      7.5890000   1323.1722740
      7.5900000   1323.4711270
      7.5910000   1323.7690220
      7.5920000   1324.0640020
      7.5930000   1324.3619350
      7.5940000   1324.6603210
      7.5950000   1324.9586350
      7.5960000   1325.2552110
      7.5970000   1325.5528780
      7.5980000   1325.8499590
      7.5990000   1326.1468340
      7.6000000   1326.4434590
      7.6010000   1326.7403810
      7.6020000   1327.0380160
      7.6030000   1327.3338160
      7.6040000   1327.6323540
      7.6050000   1327.9303890
      7.6060000   1328.2295250
      7.6070000   1328.5260800
      7.6080000   1328.8221050
      7.6090000   1329.1211540
      7.6100000   1329.4203260
      7.6110000   1329.7163560
      7.6120000   1330.0136270
      7.6130000   1330.3110690
      7.6140000   1330.6085020
      7.6150000   1330.9060590
      7.6160000   1331.2045600
      7.6170000   1331.5021750
      7.6180000   1331.8017260
      7.6190000   1332.0956780
      7.6200000   1332.3940130
      7.6210000   1332.6926020
      7.6220000   1332.9914480
      7.6230000   1333.2906110
      7.6240000   1333.5918980
      7.6250000   1333.8890710
      7.6260000   1334.1849130
      7.6270000   1334.4813130
      7.6280000   1334.7764420
      7.6290000   1335.0741250
      7.6300000   1335.3708270
      7.6310000   1335.6681590
      7.6320000   1335.9658630
      7.6330000   1336.2632000
      7.6340000   1336.5615240
      7.6350000   1336.8611640
      7.6360000   1337.1598260
      7.6370000   1337.4571350
      7.6380000   1337.7545530
      7.6390000   1338.0498940
      7.6400000   1338.3476430
      7.6410000   1338.6466940
      7.6420000   1338.9450020
      7.6430000   1339.2427920
      7.6440000   1339.5410100
      7.6450000   1339.8388180
      7.6460000   1340.1380780
      7.6470000   1340.4344530
      7.6480000   1340.7324230
      7.6490000   1341.0305510
      7.6500000   1341.3275250
      7.6510000   1341.6239030
      7.6520000   1341.9212800
      7.6530000   1342.2185540
      7.6540000   1342.5155190
      7.6550000   1342.8114340
      7.6560000   1343.1098810
      7.6570000   1343.4075270
      7.6580000   1343.7051620
      7.6590000   1344.0017510
      7.6600000   1344.2996600
      7.6610000   1344.5956980
      7.6620000   1344.8964590
      7.6630000   1345.1950980
      7.6640000   1345.4925290
      7.6650000   1345.7882890
      7.6660000   1346.0868540
      7.6670000   1346.3837750
      7.6680000   1346.6817200
      7.6690000   1346.9794840
      7.6700000   1347.2767940
      7.6710000   1347.5747970
      7.6720000   1347.8726230
      7.6730000   1348.1696730
      7.6740000   1348.4670220
      7.6750000   1348.7625550
      7.6760000   1349.0593540
      7.6770000   1349.3567310
      7.6780000   1349.6546240
      7.6790000   1349.9537510
      7.6800000   1350.2504120
      7.6810000   1350.5481220
      7.6820000   1350.8445520
      7.6830000   1351.1428930
      7.6840000   1351.4384470
      7.6850000   1351.7349980
      7.6860000   1352.0321590
      7.6870000   1352.3296380
      7.6880000   1352.6291360
      7.6890000   1352.9305730
      7.6900000   1353.2255990
      7.6910000   1353.5218620
      7.6920000   1353.8182540
      7.6930000   1354.1153350
      7.6940000   1354.4147910
      7.6950000   1354.7123640
      7.6960000   1355.0115610
      7.6970000   1355.3068350
      7.6980000   1355.6024200
      7.6990000   1355.9000580
      7.7000000   1356.1987140
      7.7010000   1356.4957410
      7.7020000   1356.7934230
      7.7030000   1357.0909310
      7.7040000   1357.3869200
      7.7050000   1357.6848640
      7.7060000   1357.9821620
      7.7070000   1358.2803970
      7.7080000   1358.5764120
      7.7090000   1358.8734710
      7.7100000   1359.1736450
      7.7110000   1359.4723440
      7.7120000   1359.7724270
      7.7130000   1360.0711680
      7.7140000   1360.3689670
      7.7150000   1360.6677900
      7.7160000   1360.9651400
      7.7170000   1361.2641460
      7.7180000   1361.5611970
      7.7190000   1361.8588740
      7.7200000   1362.1533150
      7.7210000   1362.4507170
      7.7220000   1362.7508260
      7.7230000   1363.0493800
      7.7240000   1363.3462070
      7.7250000   1363.6448990
      7.7260000   1363.9426930
      7.7270000   1364.2410410
      7.7280000   1364.5359160
      7.7290000   1364.8363800
      7.7300000   1365.1392250
      7.7310000   1365.4344110
      7.7320000   1365.7315590
      7.7330000   1366.0287170
      7.7340000   1366.3265930
      7.7350000   1366.6247430
      7.7360000   1366.9215600
      7.7370000   1367.2206450
      7.7380000   1367.5175180
      7.7390000   1367.8130130
      7.7400000   1368.1073110
      7.7410000   1368.4078570
      7.7420000   1368.7081870
      7.7430000   1369.0034510
      7.7440000   1369.3016140
      7.7450000   1369.6006630
      7.7460000   1369.8991530
      7.7470000   1370.1949350
      7.7480000   1370.4920620
      7.7490000   1370.7902610
      7.7500000   1371.0876000
      7.7510000   1371.3886690
      7.7520000   1371.6866650
      7.7530000   1371.9831370
      7.7540000   1372.2809240
      7.7550000   1372.5779560
      7.7560000   1372.8746200
      7.7570000   1373.1731620
      7.7580000   1373.4709680
      7.7590000   1373.7697860
      7.7600000   1374.0647620
      7.7610000   1374.3632520
      7.7620000   1374.6621210
      7.7630000   1374.9584770
      7.7640000   1375.2567370
      7.7650000   1375.5534170
      7.7660000   1375.8521400
      7.7670000   1376.1496360
      7.7680000   1376.4473840
      7.7690000   1376.7407900
      7.7700000   1377.0378440
      7.7710000   1377.3355510
      7.7720000   1377.6312760
      7.7730000   1377.9288770
      7.7740000   1378.2261800
      7.7750000   1378.5212610
      7.7760000   1378.8181940
      7.7770000   1379.1167850
      7.7780000   1379.4154100
      7.7790000   1379.7134180
      7.7800000   1380.0112490
      7.7810000   1380.3102400
      7.7820000   1380.6070500
      7.7830000   1380.9003560
      7.7840000   1381.1985760
      7.7850000   1381.4972700
      7.7860000   1381.7955590
      7.7870000   1382.0922600
      7.7880000   1382.3881420
      7.7890000   1382.6867980
      7.7900000   1382.9854720
      7.7910000   1383.2829390
      7.7920000   1383.5796480
      7.7930000   1383.8799870
      7.7940000   1384.1783870
      7.7950000   1384.4750440
      7.7960000   1384.7692260
      7.7970000   1385.0667660
      7.7980000   1385.3681150
      7.7990000   1385.6659950
      7.8000000   1385.9635300
      7.8010000   1386.2609140
      7.8020000   1386.5579540
      7.8030000   1386.8559050
      7.8040000   1387.1532450
      7.8050000   1387.4520170
      7.8060000   1387.7509040
      7.8070000   1388.0466860
      7.8080000   1388.3474360
      7.8090000   1388.6461750
      7.8100000   1388.9451100
      7.8110000   1389.2406370
      7.8120000   1389.5371790
      7.8130000   1389.8334190
      7.8140000   1390.1286790
      7.8150000   1390.4254990
      7.8160000   1390.7223800
      7.8170000   1391.0209260
      7.8180000   1391.3186140
      7.8190000   1391.6153640
      7.8200000   1391.9119840
      7.8210000   1392.2111430
      7.8220000   1392.5082850
      7.8230000   1392.8058550
      7.8240000   1393.0992880
      7.8250000   1393.4013400
      7.8260000   1393.7000290
      7.8270000   1393.9981810
      7.8280000   1394.2959650
      7.8290000   1394.5947530
      7.8300000   1394.8925240
      7.8310000   1395.1900410
      7.8320000   1395.4903340
      7.8330000   1395.7917410
      7.8340000   1396.0925880
      7.8350000   1396.3920750
      7.8360000   1396.6913340
      7.8370000   1396.9902720
      7.8380000   1397.2902310
      7.8390000   1397.5883710
      7.8400000   1397.8876750
      7.8410000   1398.1861060
      7.8420000   1398.4849780
      7.8430000   1398.7815000
      7.8440000   1399.0813860
      7.8450000   1399.3787430
      7.8460000   1399.6772210
      7.8470000   1399.9733090
      7.8480000   1400.2699870
      7.8490000   1400.5677210
      7.8500000   1400.8617950
      7.8510000   1401.1549020
      7.8520000   1401.4486940
      7.8530000   1401.7497260
      7.8540000   1402.0460970
      7.8550000   1402.3453900
      7.8560000   1402.6438440
      7.8570000   1402.9427190
      7.8580000   1403.2409340
      7.8590000   1403.5376720
      7.8600000   1403.8342820
      7.8610000   1404.1315230
      7.8620000   1404.4292560
      7.8630000   1404.7268750
      7.8640000   1405.0245950
      7.8650000   1405.3229120
      7.8660000   1405.6219090
      7.8670000   1405.9181370
      7.8680000   1406.2175290
      7.8690000   1406.5129950
      7.8700000   1406.8088960
      7.8710000   1407.1066950
      7.8720000   1407.4026110
      7.8730000   1407.7004520
      7.8740000   1407.9993780
      7.8750000   1408.2983450
      7.8760000   1408.5930850
      7.8770000   1408.8874990
      7.8780000   1409.1841660
      7.8790000   1409.4864690
      7.8800000   1409.7830820
      7.8810000   1410.0780470
      7.8820000   1410.3741440
      7.8830000   1410.6718170
      7.8840000   1410.9693960
      7.8850000   1411.2678520
      7.8860000   1411.5657860
      7.8870000   1411.8662170
      7.8880000   1412.1651460
      7.8890000   1412.4615400
      7.8900000   1412.7599100
      7.8910000   1413.0619310
      7.8920000   1413.3567850
      7.8930000   1413.6545210
      7.8940000   1413.9527430
      7.8950000   1414.2509930
      7.8960000   1414.5492520
      7.8970000   1414.8449390
      7.8980000   1415.1417170
      7.8990000   1415.4379160
      7.9000000   1415.7360460
      7.9010000   1416.0350710
      7.9020000   1416.3311990
      7.9030000   1416.6288580
      7.9040000   1416.9270280
      7.9050000   1417.2224710
      7.9060000   1417.5172410
      7.9070000   1417.8160310
      7.9080000   1418.1129710
      7.9090000   1418.4123480
      7.9100000   1418.7089980
      7.9110000   1419.0086220
      7.9120000   1419.3082050
      7.9130000   1419.6048320
      7.9140000   1419.9007230
      7.9150000   1420.1958630
      7.9160000   1420.4929740
      7.9170000   1420.7900720
      7.9180000   1421.0870250
      7.9190000   1421.3862080
      7.9200000   1421.6816400
      7.9210000   1421.9801020
      7.9220000   1422.2772000
      7.9230000   1422.5753570
      7.9240000   1422.8734450
      7.9250000   1423.1706280
      7.9260000   1423.4667930
      7.9270000   1423.7645470
      7.9280000   1424.0604950
      7.9290000   1424.3589560
      7.9300000   1424.6586480
      7.9310000   1424.9553480
      7.9320000   1425.2541310
      7.9330000   1425.5512960
      7.9340000   1425.8469630
      7.9350000   1426.1440240
      7.9360000   1426.4406200
      7.9370000   1426.7378640
      7.9380000   1427.0345370
      7.9390000   1427.3294360
      7.9400000   1427.6270370
      7.9410000   1427.9237210
      7.9420000   1428.2183520
      7.9430000   1428.5141840
      7.9440000   1428.8115530
      7.9450000   1429.1076990
      7.9460000   1429.4069240
      7.9470000   1429.7028550
      7.9480000   1430.0002630
      7.9490000   1430.2983510
      7.9500000   1430.5973540
      7.9510000   1430.8929590
      7.9520000   1431.1918920
      7.9530000   1431.4876660
      7.9540000   1431.7864990
      7.9550000   1432.0848930
      7.9560000   1432.3810080
      7.9570000   1432.6785190
      7.9580000   1432.9747770
      7.9590000   1433.2736360
      7.9600000   1433.5695840
      7.9610000   1433.8695410
      7.9620000   1434.1665820
      7.9630000   1434.4647090
      7.9640000   1434.7615620
      7.9650000   1435.0579970
      7.9660000   1435.3569850
      7.9670000   1435.6535380
      7.9680000   1435.9511660
      7.9690000   1436.2513790
      7.9700000   1436.5483790
      7.9710000   1436.8454070
      7.9720000   1437.1431060
      7.9730000   1437.4410130
      7.9740000   1437.7396560
      7.9750000   1438.0362140
      7.9760000   1438.3329440
      7.9770000   1438.6300630
      7.9780000   1438.9295470
      7.9790000   1439.2266710
      7.9800000   1439.5220860
      7.9810000   1439.8242750
      7.9820000   1440.1245730
      7.9830000   1440.4217190
      7.9840000   1440.7168300
      7.9850000   1441.0129820
      7.9860000   1441.3119900
      7.9870000   1441.6110200
      7.9880000   1441.9074770
      7.9890000   1442.2050800
      7.9900000   1442.5024100
      7.9910000   1442.8012750
      7.9920000   1443.0986410
      7.9930000   1443.3952220
      7.9940000   1443.6918510
      7.9950000   1443.9886320
      7.9960000   1444.2860250
      7.9970000   1444.5816990
      7.9980000   1444.8778770
      7.9990000   1445.1744110
      8.0000000   1445.4695270
      8.0010000   1445.7690110
      8.0020000   1446.0644680
      8.0030000   1446.3642350
      8.0040000   1446.6623460
      8.0050000   1446.9597860
      8.0060000   1447.2591500
      8.0070000   1447.5591420
      8.0080000   1447.8582710
      8.0090000   1448.1517790
      8.0100000   1448.4496270
      8.0110000   1448.7467240
      8.0120000   1449.0457840
      8.0130000   1449.3420760
      8.0140000   1449.6400770
      8.0150000   1449.9383520
      8.0160000   1450.2358140
      8.0170000   1450.5330710
      8.0180000   1450.8307920
      8.0190000   1451.1281210
      8.0200000   1451.4246850
      8.0210000   1451.7221390
      8.0220000   1452.0193260
      8.0230000   1452.3155170
      8.0240000   1452.6124030
      8.0250000   1452.9084520
      8.0260000   1453.2047210
      8.0270000   1453.5032110
      8.0280000   1453.8012200
      8.0290000   1454.0985760
      8.0300000   1454.3951140
      8.0310000   1454.6919210
      8.0320000   1454.9902850
      8.0330000   1455.2857430
      8.0340000   1455.5826480
      8.0350000   1455.8803970
      8.0360000   1456.1786450
      8.0370000   1456.4764830
      8.0380000   1456.7751210
      8.0390000   1457.0736810
      8.0400000   1457.3725430
      8.0410000   1457.6713830
      8.0420000   1457.9690020
      8.0430000   1458.2665220
      8.0440000   1458.5647730
      8.0450000   1458.8609760
      8.0460000   1459.1580050
      8.0470000   1459.4545770
      8.0480000   1459.7517320
      8.0490000   1460.0488680
      8.0500000   1460.3475530
      8.0510000   1460.6470510
      8.0520000   1460.9452950
      8.0530000   1461.2437480
      8.0540000   1461.5413200
      8.0550000   1461.8385960
      8.0560000   1462.1370460
      8.0570000   1462.4356290
      8.0580000   1462.7321930
      8.0590000   1463.0300670
      8.0600000   1463.3268300
      8.0610000   1463.6260650
      8.0620000   1463.9229380
      8.0630000   1464.2215010
      8.0640000   1464.5175150
      8.0650000   1464.8156100
      8.0660000   1465.1112140
      8.0670000   1465.4087520
      8.0680000   1465.7050580
      8.0690000   1466.0026300
      8.0700000   1466.2994140
      8.0710000   1466.5977740
      8.0720000   1466.8936910
      8.0730000   1467.1918690
      8.0740000   1467.4898490
      8.0750000   1467.7899860
      8.0760000   1468.0855670
      8.0770000   1468.3839030
      8.0780000   1468.6826220
      8.0790000   1468.9796430
      8.0800000   1469.2772650
      8.0810000   1469.5740020
      8.0820000   1469.8743750
      8.0830000   1470.1718370
      8.0840000   1470.4673040
      8.0850000   1470.7645250
      8.0860000   1471.0619070
      8.0870000   1471.3564900
      8.0880000   1471.6534290
      8.0890000   1471.9516130
      8.0900000   1472.2497320
      8.0910000   1472.5470840
      8.0920000   1472.8444550
      8.0930000   1473.1419690
      8.0940000   1473.4410100
      8.0950000   1473.7384470
      8.0960000   1474.0348810
      8.0970000   1474.3316340
      8.0980000   1474.6286840
      8.0990000   1474.9279750
      8.1000000   1475.2243870
      8.1010000   1475.5224940
      8.1020000   1475.8193380
      8.1030000   1476.1157500
      8.1040000   1476.4152220
      8.1050000   1476.7132160
      8.1060000   1477.0100100
      8.1070000   1477.3063480
      8.1080000   1477.6053390
      8.1090000   1477.9028750
      8.1100000   1478.2021300
      8.1110000   1478.4986580
      8.1120000   1478.7967500
      8.1130000   1479.0930660
      8.1140000   1479.3895210
      8.1150000   1479.6893200
      8.1160000   1479.9866320
      8.1170000   1480.2852390
      8.1180000   1480.5827650
      8.1190000   1480.8819030
      8.1200000   1481.1802580
      8.1210000   1481.4754840
      8.1220000   1481.7732520
      8.1230000   1482.0694550
      8.1240000   1482.3677720
      8.1250000   1482.6642020
      8.1260000   1482.9631840
      8.1270000   1483.2605130
      8.1280000   1483.5579430
      8.1290000   1483.8563730
      8.1300000   1484.1511490
      8.1310000   1484.4497920
      8.1320000   1484.7469140
      8.1330000   1485.0444670
      8.1340000   1485.3396470
      8.1350000   1485.6367750
      8.1360000   1485.9344350
      8.1370000   1486.2354600
      8.1380000   1486.5336040
      8.1390000   1486.8305810
      8.1400000   1487.1332120
      8.1410000   1487.4298870
      8.1420000   1487.7271860
      8.1430000   1488.0258960
      8.1440000   1488.3240470
      8.1450000   1488.6216150
      8.1460000   1488.9176290
      8.1470000   1489.2181470
      8.1480000   1489.5137970
      8.1490000   1489.8115400
      8.1500000   1490.1081450
      8.1510000   1490.4052340
      8.1520000   1490.7010480
      8.1530000   1491.0002530
      8.1540000   1491.2969890
      8.1550000   1491.5948320
      8.1560000   1491.8943260
      8.1570000   1492.1896850
      8.1580000   1492.4863870
      8.1590000   1492.7843680
      8.1600000   1493.0809610
      8.1610000   1493.3799580
      8.1620000   1493.6769990
      8.1630000   1493.9749340
      8.1640000   1494.2742160
      8.1650000   1494.5715550
      8.1660000   1494.8677330
      8.1670000   1495.1643510
      8.1680000   1495.4619700
      8.1690000   1495.7591740
      8.1700000   1496.0580730
      8.1710000   1496.3551330
      8.1720000   1496.6518380
      8.1730000   1496.9485410
      8.1740000   1497.2448550
      8.1750000   1497.5426300
      8.1760000   1497.8421490
      8.1770000   1498.1395990
      8.1780000   1498.4360360
      8.1790000   1498.7334730
      8.1800000   1499.0299340
      8.1810000   1499.3260110
      8.1820000   1499.6236400
      8.1830000   1499.9207070
      8.1840000   1500.2174790
      8.1850000   1500.5164810
      8.1860000   1500.8143860
      8.1870000   1501.1096070
      8.1880000   1501.4071610
      8.1890000   1501.7054840
      8.1900000   1502.0023890
      8.1910000   1502.2983010
      8.1920000   1502.5964060
      8.1930000   1502.8956540
      8.1940000   1503.1928690
      8.1950000   1503.4895300
      8.1960000   1503.7884580
      8.1970000   1504.0833860
      8.1980000   1504.3799890
      8.1990000   1504.6781220
      8.2000000   1504.9728770
      8.2010000   1505.2716480
      8.2020000   1505.5725220
      8.2030000   1505.8712900
      8.2040000   1506.1700500
      8.2050000   1506.4671060
      8.2060000   1506.7662820
      8.2070000   1507.0645470
      8.2080000   1507.3627740
      8.2090000   1507.6596150
      8.2100000   1507.9571590
      8.2110000   1508.2546710
      8.2120000   1508.5511630
      8.2130000   1508.8484700
      8.2140000   1509.1486550
      8.2150000   1509.4456510
      8.2160000   1509.7423710
      8.2170000   1510.0390230
      8.2180000   1510.3393360
      8.2190000   1510.6356040
      8.2200000   1510.9346270
      8.2210000   1511.2314670
      8.2220000   1511.5292540
      8.2230000   1511.8277210
      8.2240000   1512.1251630
      8.2250000   1512.4212420
      8.2260000   1512.7193550
      8.2270000   1513.0165280
      8.2280000   1513.3184500
      8.2290000   1513.6162470
      8.2300000   1513.9150150
      8.2310000   1514.2118850
      8.2320000   1514.5087610
      8.2330000   1514.8064970
      8.2340000   1515.1037140
      8.2350000   1515.4005300
      8.2360000   1515.6977590
      8.2370000   1515.9952370
      8.2380000   1516.2939450
      8.2390000   1516.5921920
      8.2400000   1516.8890290
      8.2410000   1517.1855080
      8.2420000   1517.4840990
      8.2430000   1517.7804030
      8.2440000   1518.0773690
      8.2450000   1518.3753680
      8.2460000   1518.6718100
      8.2470000   1518.9700470
      8.2480000   1519.2683050
      8.2490000   1519.5650740
      8.2500000   1519.8638600
      8.2510000   1520.1631340
      8.2520000   1520.4604730
      8.2530000   1520.7577200
      8.2540000   1521.0549930
      8.2550000   1521.3545220
      8.2560000   1521.6565170
      8.2570000   1521.9546860
      8.2580000   1522.2537890
      8.2590000   1522.5524560
      8.2600000   1522.8495950
      8.2610000   1523.1473390
      8.2620000   1523.4442160
      8.2630000   1523.7434590
      8.2640000   1524.0399830
      8.2650000   1524.3384580
      8.2660000   1524.6356930
      8.2670000   1524.9367620
      8.2680000   1525.2332170
      8.2690000   1525.5328040
      8.2700000   1525.8304930
      8.2710000   1526.1326250
      8.2720000   1526.4289020
      8.2730000   1526.7248140
      8.2740000   1527.0211270
      8.2750000   1527.3192430
      8.2760000   1527.6174110
      8.2770000   1527.9165020
      8.2780000   1528.2125030
      8.2790000   1528.5103390
      8.2800000   1528.8073950
      8.2810000   1529.1061990
      8.2820000   1529.4035660
      8.2830000   1529.7004300
      8.2840000   1529.9974070
      8.2850000   1530.2961810
      8.2860000   1530.5939030
      8.2870000   1530.8904660
      8.2880000   1531.1894760
      8.2890000   1531.4856610
      8.2900000   1531.7826080
      8.2910000   1532.0797610
      8.2920000   1532.3798670
      8.2930000   1532.6779420
      8.2940000   1532.9741500
      8.2950000   1533.2707260
      8.2960000   1533.5680730
      8.2970000   1533.8650710
      8.2980000   1534.1632470
      8.2990000   1534.4596390
      8.3000000   1534.7582670
      8.3010000   1535.0565990
      8.3020000   1535.3527180
      8.3030000   1535.6521500
      8.3040000   1535.9505860
      8.3050000   1536.2489600
      8.3060000   1536.5451750
      8.3070000   1536.8428600
      8.3080000   1537.1418880
      8.3090000   1537.4400520
      8.3100000   1537.7370980
      8.3110000   1538.0329570
      8.3120000   1538.3329880
      8.3130000   1538.6295910
      8.3140000   1538.9281850
      8.3150000   1539.2246590
      8.3160000   1539.5212160
      8.3170000   1539.8204230
      8.3180000   1540.1161690
      8.3190000   1540.4124620
      8.3200000   1540.7095370
      8.3210000   1541.0096650
      8.3220000   1541.3067180
      8.3230000   1541.6025600
      8.3240000   1541.9010170
      8.3250000   1542.2014750
      8.3260000   1542.4982030
      8.3270000   1542.7961580
      8.3280000   1543.0926860
      8.3290000   1543.3918720
      8.3300000   1543.6912040
      8.3310000   1543.9887580
      8.3320000   1544.2865760
      8.3330000   1544.5828250
      8.3340000   1544.8824960
      8.3350000   1545.1791960
      8.3360000   1545.4766050
      8.3370000   1545.7734880
      8.3380000   1546.0697930
      8.3390000   1546.3656030
      8.3400000   1546.6627740
      8.3410000   1546.9613180
      8.3420000   1547.2591890
      8.3430000   1547.5562770
      8.3440000   1547.8522260
      8.3450000   1548.1501100
      8.3460000   1548.4482490
      8.3470000   1548.7462680
      8.3480000   1549.0435430
      8.3490000   1549.3445820
      8.3500000   1549.6441580
      8.3510000   1549.9416360
      8.3520000   1550.2394340
      8.3530000   1550.5367060
      8.3540000   1550.8369310
      8.3550000   1551.1333930
      8.3560000   1551.4309450
      8.3570000   1551.7289420
      8.3580000   1552.0269810
      8.3590000   1552.3259560
      8.3600000   1552.6223740
      8.3610000   1552.9185010
      8.3620000   1553.2160330
      8.3630000   1553.5129960
      8.3640000   1553.8149770
      8.3650000   1554.1127780
      8.3660000   1554.4116320
      8.3670000   1554.7098930
      8.3680000   1555.0053040
      8.3690000   1555.3044070
      8.3700000   1555.6025930
      8.3710000   1555.9036300
      8.3720000   1556.2009090
      8.3730000   1556.4978790
      8.3740000   1556.7980070
      8.3750000   1557.0961020
      8.3760000   1557.3924950
      8.3770000   1557.6882160
      8.3780000   1557.9856600
      8.3790000   1558.2840310
      8.3800000   1558.5811480
      8.3810000   1558.8774910
      8.3820000   1559.1738620
      8.3830000   1559.4737870
      8.3840000   1559.7705520
      8.3850000   1560.0679250
      8.3860000   1560.3662550
      8.3870000   1560.6667840
      8.3880000   1560.9646410
      8.3890000   1561.2622000
      8.3900000   1561.5572110
      8.3910000   1561.8563470
      8.3920000   1562.1547920
      8.3930000   1562.4528880
      8.3940000   1562.7506830
      8.3950000   1563.0476510
      8.3960000   1563.3470600
      8.3970000   1563.6463520
      8.3980000   1563.9432970
      8.3990000   1564.2406030
      8.4000000   1564.5378670
      8.4010000   1564.8371080
      8.4020000   1565.1336380
      8.4030000   1565.4315280
      8.4040000   1565.7297330
      8.4050000   1566.0289260
      8.4060000   1566.3276350
      8.4070000   1566.6235940
      8.4080000   1566.9189890
      8.4090000   1567.2141000
      8.4100000   1567.5121800
      8.4110000   1567.8110880
      8.4120000   1568.1085460
      8.4130000   1568.4049940
      8.4140000   1568.7020590
      8.4150000   1569.0009570
      8.4160000   1569.2984530
      8.4170000   1569.5981770
      8.4180000   1569.8962440
      8.4190000   1570.1955570
      8.4200000   1570.4924980
      8.4210000   1570.7901230
      8.4220000   1571.0880360
      8.4230000   1571.3872430
      8.4240000   1571.6838420
      8.4250000   1571.9821620
      8.4260000   1572.2775840
      8.4270000   1572.5758780
      8.4280000   1572.8725330
      8.4290000   1573.1696870
      8.4300000   1573.4665600
      8.4310000   1573.7644130
      8.4320000   1574.0607880
      8.4330000   1574.3588950
      8.4340000   1574.6550030
      8.4350000   1574.9512180
      8.4360000   1575.2485930
      8.4370000   1575.5459610
      8.4380000   1575.8442200
      8.4390000   1576.1432030
      8.4400000   1576.4395670
      8.4410000   1576.7358530
      8.4420000   1577.0334290
      8.4430000   1577.3312420
      8.4440000   1577.6313050
      8.4450000   1577.9274470
      8.4460000   1578.2226620
      8.4470000   1578.5196110
      8.4480000   1578.8193880
      8.4490000   1579.1157710
      8.4500000   1579.4139310
      8.4510000   1579.7120250
      8.4520000   1580.0119200
      8.4530000   1580.3106920
      8.4540000   1580.6110550
      8.4550000   1580.9093140
      8.4560000   1581.2076600
      8.4570000   1581.5028920
      8.4580000   1581.8003820
      8.4590000   1582.0960410
      8.4600000   1582.3975600
      8.4610000   1582.6950730
      8.4620000   1582.9938000
      8.4630000   1583.2883740
      8.4640000   1583.5853480
      8.4650000   1583.8856020
      8.4660000   1584.1836510
      8.4670000   1584.4804840
      8.4680000   1584.7786830
      8.4690000   1585.0756060
      8.4700000   1585.3725020
      8.4710000   1585.6702950
      8.4720000   1585.9670360
      8.4730000   1586.2664820
      8.4740000   1586.5633190
      8.4750000   1586.8602790
      8.4760000   1587.1574090
      8.4770000   1587.4570980
      8.4780000   1587.7547370
      8.4790000   1588.0508010
      8.4800000   1588.3497390
      8.4810000   1588.6476010
      8.4820000   1588.9446060
      8.4830000   1589.2423060
      8.4840000   1589.5372190
      8.4850000   1589.8364030
      8.4860000   1590.1341250
      8.4870000   1590.4307060
      8.4880000   1590.7292150
      8.4890000   1591.0281740
      8.4900000   1591.3249210
      8.4910000   1591.6214580
      8.4920000   1591.9170390
      8.4930000   1592.2151790
      8.4940000   1592.5103590
      8.4950000   1592.8062810
      8.4960000   1593.1046110
      8.4970000   1593.4014250
      8.4980000   1593.6989470
      8.4990000   1593.9967080
      8.5000000   1594.2961790
      8.5010000   1594.5938370
      8.5020000   1594.8923680
      8.5030000   1595.1904770
      8.5040000   1595.4844100
      8.5050000   1595.7835970
      8.5060000   1596.0809680
      8.5070000   1596.3804130
      8.5080000   1596.6782680
      8.5090000   1596.9761200
      8.5100000   1597.2738510
      8.5110000   1597.5712170
      8.5120000   1597.8674910
      8.5130000   1598.1656070
      8.5140000   1598.4642220
      8.5150000   1598.7624140
      8.5160000   1599.0588950
      8.5170000   1599.3569110
      8.5180000   1599.6528080
      8.5190000   1599.9500850
      8.5200000   1600.2462200
      8.5210000   1600.5440670
      8.5220000   1600.8394360
      8.5230000   1601.1351500
      8.5240000   1601.4337100
      8.5250000   1601.7323140
      8.5260000   1602.0304150
      8.5270000   1602.3284240
      8.5280000   1602.6259800
      8.5290000   1602.9268290
      8.5300000   1603.2254090
      8.5310000   1603.5236130
      8.5320000   1603.8183570
      8.5330000   1604.1238190
      8.5340000   1604.4228960
      8.5350000   1604.7214190
      8.5360000   1605.0178180
      8.5370000   1605.3160310
      8.5380000   1605.6143700
      8.5390000   1605.9117460
      8.5400000   1606.2089630
      8.5410000   1606.5045400
      8.5420000   1606.8050580
      8.5430000   1607.1024420
      8.5440000   1607.4001250
      8.5450000   1607.7011140
      8.5460000   1607.9972650
      8.5470000   1608.2965810
      8.5480000   1608.5925430
      8.5490000   1608.8907360
      8.5500000   1609.1884800
      8.5510000   1609.4880730
      8.5520000   1609.7846280
      8.5530000   1610.0825890
      8.5540000   1610.3784120
      8.5550000   1610.6785790
      8.5560000   1610.9768960
      8.5570000   1611.2743030
      8.5580000   1611.5742300
      8.5590000   1611.8706990
      8.5600000   1612.1674470
      8.5610000   1612.4635830
      8.5620000   1612.7597890
      8.5630000   1613.0566240
      8.5640000   1613.3552160
      8.5650000   1613.6550310
      8.5660000   1613.9514070
      8.5670000   1614.2490790
      8.5680000   1614.5463250
      8.5690000   1614.8465140
      8.5700000   1615.1453250
      8.5710000   1615.4423380
      8.5720000   1615.7419840
      8.5730000   1616.0402960
      8.5740000   1616.3395280
      8.5750000   1616.6376740
      8.5760000   1616.9351320
      8.5770000   1617.2323340
      8.5780000   1617.5282620
      8.5790000   1617.8271730
      8.5800000   1618.1268960
      8.5810000   1618.4260780
      8.5820000   1618.7234700
      8.5830000   1619.0236720
      8.5840000   1619.3208860
      8.5850000   1619.6189970
      8.5860000   1619.9166780
      8.5870000   1620.2141190
      8.5880000   1620.5114020
      8.5890000   1620.8090120
      8.5900000   1621.1050150
      8.5910000   1621.4018470
      8.5920000   1621.7004330
      8.5930000   1621.9992820
      8.5940000   1622.2983780
      8.5950000   1622.5950070
      8.5960000   1622.8901910
      8.5970000   1623.1891630
      8.5980000   1623.4870230
      8.5990000   1623.7840090
      8.6000000   1624.0841080
      8.6010000   1624.3786570
      8.6020000   1624.6766780
      8.6030000   1624.9720180
      8.6040000   1625.2692130
      8.6050000   1625.5668540
      8.6060000   1625.8630210
      8.6070000   1626.1628320
      8.6080000   1626.4635400
      8.6090000   1626.7610620
      8.6100000   1627.0590000
      8.6110000   1627.3596630
      8.6120000   1627.6564790
      8.6130000   1627.9559880
      8.6140000   1628.2517760
      8.6150000   1628.5513010
      8.6160000   1628.8482440
      8.6170000   1629.1460610
      8.6180000   1629.4420870
      8.6190000   1629.7395490
      8.6200000   1630.0374470
      8.6210000   1630.3350920
      8.6220000   1630.6329150
      8.6230000   1630.9316660
      8.6240000   1631.2300210
      8.6250000   1631.5267610
      8.6260000   1631.8250800
      8.6270000   1632.1220390
      8.6280000   1632.4204120
      8.6290000   1632.7163810
      8.6300000   1633.0161730
      8.6310000   1633.3138610
      8.6320000   1633.6131190
      8.6330000   1633.9113350
      8.6340000   1634.2102420
      8.6350000   1634.5090810
      8.6360000   1634.8044390
      8.6370000   1635.1027460
      8.6380000   1635.3992290
      8.6390000   1635.7004490
      8.6400000   1635.9985740
      8.6410000   1636.2971190
      8.6420000   1636.5927050
      8.6430000   1636.8889880
      8.6440000   1637.1865840
      8.6450000   1637.4846890
      8.6460000   1637.7811850
      8.6470000   1638.0802170
      8.6480000   1638.3792180
      8.6490000   1638.6761160
      8.6500000   1638.9734200
      8.6510000   1639.2737080
      8.6520000   1639.5714990
      8.6530000   1639.8697790
      8.6540000   1640.1688100
      8.6550000   1640.4671220
      8.6560000   1640.7693200
      8.6570000   1641.0656420
      8.6580000   1641.3631900
      8.6590000   1641.6591180
      8.6600000   1641.9596640
      8.6610000   1642.2555270
      8.6620000   1642.5525150
      8.6630000   1642.8501730
      8.6640000   1643.1489740
      8.6650000   1643.4471820
      8.6660000   1643.7439800
      8.6670000   1644.0447390
      8.6680000   1644.3410180
      8.6690000   1644.6400050
      8.6700000   1644.9380020
      8.6710000   1645.2352220
      8.6720000   1645.5352410
      8.6730000   1645.8319610
      8.6740000   1646.1293590
      8.6750000   1646.4275190
      8.6760000   1646.7253350
      8.6770000   1647.0227030
      8.6780000   1647.3204200
      8.6790000   1647.6175350
      8.6800000   1647.9134110
      8.6810000   1648.2131570
      8.6820000   1648.5113840
      8.6830000   1648.8080620
      8.6840000   1649.1049290
      8.6850000   1649.4022690
      8.6860000   1649.7010250
      8.6870000   1649.9974130
      8.6880000   1650.2963850
      8.6890000   1650.5954850
      8.6900000   1650.8930210
      8.6910000   1651.1885680
      8.6920000   1651.4871660
      8.6930000   1651.7872990
      8.6940000   1652.0827790
      8.6950000   1652.3801570
      8.6960000   1652.6783110
      8.6970000   1652.9753110
      8.6980000   1653.2749500
      8.6990000   1653.5734500
      8.7000000   1653.8710800
      8.7010000   1654.1695420
      8.7020000   1654.4688080
      8.7030000   1654.7653690
      8.7040000   1655.0627600
      8.7050000   1655.3608390
      8.7060000   1655.6596580
      8.7070000   1655.9560280
      8.7080000   1656.2518770
      8.7090000   1656.5494010
      8.7100000   1656.8482620
      8.7110000   1657.1465150
      8.7120000   1657.4438310
      8.7130000   1657.7400340
      8.7140000   1658.0383610
      8.7150000   1658.3340660
      8.7160000   1658.6311410
      8.7170000   1658.9299340
      8.7180000   1659.2274460
      8.7190000   1659.5270160
      8.7200000   1659.8277390
      8.7210000   1660.1254390
      8.7220000   1660.4231700
      8.7230000   1660.7231900
      8.7240000   1661.0202440
      8.7250000   1661.3180860
      8.7260000   1661.6149410
      8.7270000   1661.9141700
      8.7280000   1662.2126150
      8.7290000   1662.5091780
      8.7300000   1662.8078600
      8.7310000   1663.1039540
      8.7320000   1663.4007960
      8.7330000   1663.6982170
      8.7340000   1663.9962910
      8.7350000   1664.2932190
      8.7360000   1664.5903020
      8.7370000   1664.8907850
      8.7380000   1665.1865410
      8.7390000   1665.4834410
      8.7400000   1665.7807930
      8.7410000   1666.0799440
      8.7420000   1666.3755610
      8.7430000   1666.6749210
      8.7440000   1666.9732430
      8.7450000   1667.2701080
      8.7460000   1667.5685640
      8.7470000   1667.8677540
      8.7480000   1668.1664800
      8.7490000   1668.4645230
      8.7500000   1668.7622430
      8.7510000   1669.0588520
      8.7520000   1669.3582370
      8.7530000   1669.6553880
      8.7540000   1669.9515310
      8.7550000   1670.2514460
      8.7560000   1670.5484980
      8.7570000   1670.8469120
      8.7580000   1671.1444040
      8.7590000   1671.4435530
      8.7600000   1671.7403250
      8.7610000   1672.0389450
      8.7620000   1672.3359030
      8.7630000   1672.6351970
      8.7640000   1672.9318900
      8.7650000   1673.2290880
      8.7660000   1673.5268580
      8.7670000   1673.8242430
      8.7680000   1674.1222660
      8.7690000   1674.4240220
      8.7700000   1674.7214890
      8.7710000   1675.0167430
      8.7720000   1675.3115210
      8.7730000   1675.6092860
      8.7740000   1675.9115220
      8.7750000   1676.2098730
      8.7760000   1676.5072510
      8.7770000   1676.8041530
      8.7780000   1677.1016130
      8.7790000   1677.4005490
      8.7800000   1677.6968900
      8.7810000   1677.9939300
      8.7820000   1678.2929610
      8.7830000   1678.5913650
      8.7840000   1678.8910790
      8.7850000   1679.1882140
      8.7860000   1679.4885700
      8.7870000   1679.7845580
      8.7880000   1680.0837760
      8.7890000   1680.3804550
      8.7900000   1680.6777810
      8.7910000   1680.9739740
      8.7920000   1681.2712860
      8.7930000   1681.5681670
      8.7940000   1681.8676150
      8.7950000   1682.1651400
      8.7960000   1682.4634340
      8.7970000   1682.7593140
      8.7980000   1683.0597140
      8.7990000   1683.3565380
      8.8000000   1683.6537610
      8.8010000   1683.9526870
      8.8020000   1684.2503710
      8.8030000   1684.5455830
      8.8040000   1684.8417350
      8.8050000   1685.1398010
      8.8060000   1685.4375110
      8.8070000   1685.7387480
      8.8080000   1686.0351930
      8.8090000   1686.3308620
      8.8100000   1686.6289490
      8.8110000   1686.9283930
      8.8120000   1687.2265360
      8.8130000   1687.5236280
      8.8140000   1687.8217930
      8.8150000   1688.1216130
      8.8160000   1688.4176210
      8.8170000   1688.7143210
      8.8180000   1689.0110360
      8.8190000   1689.3097830
      8.8200000   1689.6063140
      8.8210000   1689.9043720
      8.8220000   1690.2043100
      8.8230000   1690.5037390
      8.8240000   1690.8015270
      8.8250000   1691.0980980
      8.8260000   1691.3948390
      8.8270000   1691.6917840
      8.8280000   1691.9908140
      8.8290000   1692.2874190
      8.8300000   1692.5855570
      8.8310000   1692.8842230
      8.8320000   1693.1825830
      8.8330000   1693.4817330
      8.8340000   1693.7793850
      8.8350000   1694.0807590
      8.8360000   1694.3793290
      8.8370000   1694.6774130
      8.8380000   1694.9743540
      8.8390000   1695.2735150
      8.8400000   1695.5683430
      8.8410000   1695.8645410
      8.8420000   1696.1612880
      8.8430000   1696.4572180
      8.8440000   1696.7560490
      8.8450000   1697.0514180
      8.8460000   1697.3476510
      8.8470000   1697.6466560
      8.8480000   1697.9427990
      8.8490000   1698.2392850
      8.8500000   1698.5345910
      8.8510000   1698.8323050
      8.8520000   1699.1294510
      8.8530000   1699.4291840
      8.8540000   1699.7252710
      8.8550000   1700.0230030
      8.8560000   1700.3201510
      8.8570000   1700.6164170
      8.8580000   1700.9131820
      8.8590000   1701.2093560
      8.8600000   1701.5061370
      8.8610000   1701.8053540
      8.8620000   1702.1015070
      8.8630000   1702.3990980
      8.8640000   1702.6987210
      8.8650000   1702.9968030
      8.8660000   1703.2933770
      8.8670000   1703.5893480
      8.8680000   1703.8856490
      8.8690000   1704.1840320
      8.8700000   1704.4786620
      8.8710000   1704.7754170
      8.8720000   1705.0733600
      8.8730000   1705.3704030
      8.8740000   1705.6687120
      8.8750000   1705.9658760
      8.8760000   1706.2625010
      8.8770000   1706.5579710
      8.8780000   1706.8529620
      8.8790000   1707.1491150
      8.8800000   1707.4485150
      8.8810000   1707.7478120
      8.8820000   1708.0461600
      8.8830000   1708.3443980
      8.8840000   1708.6427890
      8.8850000   1708.9426560
      8.8860000   1709.2402150
      8.8870000   1709.5375990
      8.8880000   1709.8355840
      8.8890000   1710.1353070
      8.8900000   1710.4331490
      8.8910000   1710.7306640
      8.8920000   1711.0307420
      8.8930000   1711.3271980
      8.8940000   1711.6251000
      8.8950000   1711.9226600
      8.8960000   1712.2197490
      8.8970000   1712.5158230
      8.8980000   1712.8135470
      8.8990000   1713.1114260
      8.9000000   1713.4106270
      8.9010000   1713.7075650
      8.9020000   1714.0062840
      8.9030000   1714.3028480
      8.9040000   1714.6005600
      8.9050000   1714.8974730
      8.9060000   1715.1966760
      8.9070000   1715.4943980
      8.9080000   1715.7914690
      8.9090000   1716.0894900
      8.9100000   1716.3869230
      8.9110000   1716.6831770
      8.9120000   1716.9819490
      8.9130000   1717.2790010
      8.9140000   1717.5764570
      8.9150000   1717.8733760
      8.9160000   1718.1726310
      8.9170000   1718.4699270
      8.9180000   1718.7675160
      8.9190000   1719.0637440
      8.9200000   1719.3626360
      8.9210000   1719.6590370
      8.9220000   1719.9580200
      8.9230000   1720.2560770
      8.9240000   1720.5541940
      8.9250000   1720.8504890
      8.9260000   1721.1480690
      8.9270000   1721.4469540
      8.9280000   1721.7449110
      8.9290000   1722.0397600
      8.9300000   1722.3347760
      8.9310000   1722.6338730
      8.9320000   1722.9340470
      8.9330000   1723.2318810
      8.9340000   1723.5295640
      8.9350000   1723.8251980
      8.9360000   1724.1237570
      8.9370000   1724.4208280
      8.9380000   1724.7172580
      8.9390000   1725.0132260
      8.9400000   1725.3152720
      8.9410000   1725.6113260
      8.9420000   1725.9110560
      8.9430000   1726.2073130
      8.9440000   1726.5073090
      8.9450000   1726.8063420
      8.9460000   1727.1041410
      8.9470000   1727.4007360
      8.9480000   1727.6998430
      8.9490000   1727.9957680
      8.9500000   1728.2925260
      8.9510000   1728.5887700
      8.9520000   1728.8868870
      8.9530000   1729.1859390
      8.9540000   1729.4825120
      8.9550000   1729.7792930
      8.9560000   1730.0749880
      8.9570000   1730.3737200
      8.9580000   1730.6720850
      8.9590000   1730.9707620
      8.9600000   1731.2666800
      8.9610000   1731.5654840
      8.9620000   1731.8617160
      8.9630000   1732.1602260
      8.9640000   1732.4601960
      8.9650000   1732.7575460
      8.9660000   1733.0562450
      8.9670000   1733.3533620
      8.9680000   1733.6503070
      8.9690000   1733.9477680
      8.9700000   1734.2456660
      8.9710000   1734.5439970
      8.9720000   1734.8419860
      8.9730000   1735.1426560
      8.9740000   1735.4422330
      8.9750000   1735.7400310
      8.9760000   1736.0380610
      8.9770000   1736.3367440
      8.9780000   1736.6367660
      8.9790000   1736.9349540
      8.9800000   1737.2311460
      8.9810000   1737.5297190
      8.9820000   1737.8290230
      8.9830000   1738.1253010
      8.9840000   1738.4233550
      8.9850000   1738.7218320
      8.9860000   1739.0196410
      8.9870000   1739.3168200
      8.9880000   1739.6167370
      8.9890000   1739.9128270
      8.9900000   1740.2120220
      8.9910000   1740.5101870
      8.9920000   1740.8080850
      8.9930000   1741.1055030
      8.9940000   1741.4035900
      8.9950000   1741.7015040
      8.9960000   1741.9972660
      8.9970000   1742.2943900
      8.9980000   1742.5916450
      8.9990000   1742.8909960
      9.0000000   1743.1875850
      9.0010000   1743.4823900
      9.0020000   1743.7821480
      9.0030000   1744.0777100
      9.0040000   1744.3768730
      9.0050000   1744.6742480
      9.0060000   1744.9720340
      9.0070000   1745.2691430
      9.0080000   1745.5663580
      9.0090000   1745.8653580
      9.0100000   1746.1636650
      9.0110000   1746.4615300
      9.0120000   1746.7608760
      9.0130000   1747.0595050
      9.0140000   1747.3575870
      9.0150000   1747.6557640
      9.0160000   1747.9543820
      9.0170000   1748.2527960
      9.0180000   1748.5510650
      9.0190000   1748.8490750
      9.0200000   1749.1460900
      9.0210000   1749.4425460
      9.0220000   1749.7408610
      9.0230000   1750.0369760
      9.0240000   1750.3332950
      9.0250000   1750.6301530
      9.0260000   1750.9273670
      9.0270000   1751.2245910
      9.0280000   1751.5269370
      9.0290000   1751.8225280
      9.0300000   1752.1200530
      9.0310000   1752.4195230
      9.0320000   1752.7163410
      9.0330000   1753.0151760
      9.0340000   1753.3130820
      9.0350000   1753.6136030
      9.0360000   1753.9103960
      9.0370000   1754.2094200
      9.0380000   1754.5072860
      9.0390000   1754.8069370
      9.0400000   1755.1049900
      9.0410000   1755.4033210
      9.0420000   1755.6993280
      9.0430000   1755.9981900
      9.0440000   1756.3005250
      9.0450000   1756.5973200
      9.0460000   1756.8988050
      9.0470000   1757.1969210
      9.0480000   1757.4935300
      9.0490000   1757.7936550
      9.0500000   1758.0947660
      9.0510000   1758.3922460
      9.0520000   1758.6910860
      9.0530000   1758.9889550
      9.0540000   1759.2861610
      9.0550000   1759.5835950
      9.0560000   1759.8832010
      9.0570000   1760.1823920
      9.0580000   1760.4779180
      9.0590000   1760.7764100
      9.0600000   1761.0759180
      9.0610000   1761.3735760
      9.0620000   1761.6721040
      9.0630000   1761.9702320
      9.0640000   1762.2675030
      9.0650000   1762.5667850
      9.0660000   1762.8656720
      9.0670000   1763.1644870
      9.0680000   1763.4615120
      9.0690000   1763.7612850
      9.0700000   1764.0597200
      9.0710000   1764.3567030
      9.0720000   1764.6533820
      9.0730000   1764.9517600
      9.0740000   1765.2483750
      9.0750000   1765.5482210
      9.0760000   1765.8469380
      9.0770000   1766.1433210
      9.0780000   1766.4425800
      9.0790000   1766.7422260
      9.0800000   1767.0400130
      9.0810000   1767.3360790
      9.0820000   1767.6305260
      9.0830000   1767.9285270
      9.0840000   1768.2254530
      9.0850000   1768.5233350
      9.0860000   1768.8208500
      9.0870000   1769.1191770
      9.0880000   1769.4191650
      9.0890000   1769.7168770
      9.0900000   1770.0143120
      9.0910000   1770.3106450
      9.0920000   1770.6100110
      9.0930000   1770.9060250
      9.0940000   1771.2019970
      9.0950000   1771.4979370
      9.0960000   1771.7984470
      9.0970000   1772.0950550
      9.0980000   1772.3934400
      9.0990000   1772.6893030
      9.1000000   1772.9840300
      9.1010000   1773.2840160
      9.1020000   1773.5808880
      9.1030000   1773.8795730
      9.1040000   1774.1789390
      9.1050000   1774.4756170
      9.1060000   1774.7740650
      9.1070000   1775.0728680
      9.1080000   1775.3741870
      9.1090000   1775.6720850
      9.1100000   1775.9721880
      9.1110000   1776.2695860
      9.1120000   1776.5691950
      9.1130000   1776.8662520
      9.1140000   1777.1646430
      9.1150000   1777.4632700
      9.1160000   1777.7607500
      9.1170000   1778.0594150
      9.1180000   1778.3571270
      9.1190000   1778.6561000
      9.1200000   1778.9540970
      9.1210000   1779.2529090
      9.1220000   1779.5538430
      9.1230000   1779.8507880
      9.1240000   1780.1493360
      9.1250000   1780.4488710
      9.1260000   1780.7462160
      9.1270000   1781.0432130
      9.1280000   1781.3412680
      9.1290000   1781.6380620
      9.1300000   1781.9366890
      9.1310000   1782.2349900
      9.1320000   1782.5323680
      9.1330000   1782.8297640
      9.1340000   1783.1280370
      9.1350000   1783.4234630
      9.1360000   1783.7216130
      9.1370000   1784.0181370
      9.1380000   1784.3169560
      9.1390000   1784.6151310
      9.1400000   1784.9125970
      9.1410000   1785.2152380
      9.1420000   1785.5120210
      9.1430000   1785.8110320
      9.1440000   1786.1086460
      9.1450000   1786.4087980
      9.1460000   1786.7078400
      9.1470000   1787.0051950
      9.1480000   1787.3031460
      9.1490000   1787.6002410
      9.1500000   1787.8989760
      9.1510000   1788.1972230
      9.1520000   1788.4943800
      9.1530000   1788.7930540
      9.1540000   1789.0943840
      9.1550000   1789.3897910
      9.1560000   1789.6860200
      9.1570000   1789.9820350
      9.1580000   1790.2822550
      9.1590000   1790.5775830
      9.1600000   1790.8765200
      9.1610000   1791.1752550
      9.1620000   1791.4740650
      9.1630000   1791.7713630
      9.1640000   1792.0691220
      9.1650000   1792.3648250
      9.1660000   1792.6631100
      9.1670000   1792.9617340
      9.1680000   1793.2595040
      9.1690000   1793.5576280
      9.1700000   1793.8556280
      9.1710000   1794.1554370
      9.1720000   1794.4542320
      9.1730000   1794.7521070
      9.1740000   1795.0488080
      9.1750000   1795.3458590
      9.1760000   1795.6419520
      9.1770000   1795.9407190
      9.1780000   1796.2374880
      9.1790000   1796.5352740
      9.1800000   1796.8337550
      9.1810000   1797.1336390
      9.1820000   1797.4315900
      9.1830000   1797.7295000
      9.1840000   1798.0274870
      9.1850000   1798.3251830
      9.1860000   1798.6204280
      9.1870000   1798.9172750
      9.1880000   1799.2136050
      9.1890000   1799.5132290
      9.1900000   1799.8093590
      9.1910000   1800.1068900
      9.1920000   1800.4079200
      9.1930000   1800.7063960
      9.1940000   1801.0038540
      9.1950000   1801.3006750
      9.1960000   1801.6015010
      9.1970000   1801.9001320
      9.1980000   1802.1947770
      9.1990000   1802.4921550
      9.2000000   1802.7906830
      9.2010000   1803.0873220
      9.2020000   1803.3870980
      9.2030000   1803.6862010
      9.2040000   1803.9834190
      9.2050000   1804.2817670
      9.2060000   1804.5805190
      9.2070000   1804.8784100
      9.2080000   1805.1760740
      9.2090000   1805.4755260
      9.2100000   1805.7720730
      9.2110000   1806.0704010
      9.2120000   1806.3688250
      9.2130000   1806.6693160
      9.2140000   1806.9680070
      9.2150000   1807.2636590
      9.2160000   1807.5623450
      9.2170000   1807.8610760
      9.2180000   1808.1574720
      9.2190000   1808.4554170
      9.2200000   1808.7501640
      9.2210000   1809.0481200
      9.2220000   1809.3494010
      9.2230000   1809.6483650
      9.2240000   1809.9464690
      9.2250000   1810.2446950
      9.2260000   1810.5432120
      9.2270000   1810.8424480
      9.2280000   1811.1413710
      9.2290000   1811.4397830
      9.2300000   1811.7387780
      9.2310000   1812.0367900
      9.2320000   1812.3383340
      9.2330000   1812.6370440
      9.2340000   1812.9356400
      9.2350000   1813.2319900
      9.2360000   1813.5296930
      9.2370000   1813.8281980
      9.2380000   1814.1265270
      9.2390000   1814.4251490
      9.2400000   1814.7244430
      9.2410000   1815.0236320
      9.2420000   1815.3221720
      9.2430000   1815.6190450
      9.2440000   1815.9188270
      9.2450000   1816.2160280
      9.2460000   1816.5147420
      9.2470000   1816.8119060
      9.2480000   1817.1132330
      9.2490000   1817.4098040
      9.2500000   1817.7064320
      9.2510000   1818.0042160
      9.2520000   1818.3024720
      9.2530000   1818.5997370
      9.2540000   1818.8986890
      9.2550000   1819.1947590
      9.2560000   1819.4950870
      9.2570000   1819.7929720
      9.2580000   1820.0909360
      9.2590000   1820.3889880
      9.2600000   1820.6866730
      9.2610000   1820.9854860
      9.2620000   1821.2835250
      9.2630000   1821.5806220
      9.2640000   1821.8761310
      9.2650000   1822.1747870
      9.2660000   1822.4705720
      9.2670000   1822.7682030
      9.2680000   1823.0651790
      9.2690000   1823.3644860
      9.2700000   1823.6620670
      9.2710000   1823.9586090
      9.2720000   1824.2556520
      9.2730000   1824.5552460
      9.2740000   1824.8519510
      9.2750000   1825.1500980
      9.2760000   1825.4482940
      9.2770000   1825.7493650
      9.2780000   1826.0470960
      9.2790000   1826.3452750
      9.2800000   1826.6436770
      9.2810000   1826.9405670
      9.2820000   1827.2384350
      9.2830000   1827.5342480
      9.2840000   1827.8329560
      9.2850000   1828.1311270
      9.2860000   1828.4298170
      9.2870000   1828.7244300
      9.2880000   1829.0214630
      9.2890000   1829.3210560
      9.2900000   1829.6180120
      9.2910000   1829.9153510
      9.2920000   1830.2122720
      9.2930000   1830.5080910
      9.2940000   1830.8068210
      9.2950000   1831.1047760
      9.2960000   1831.4009280
      9.2970000   1831.6995240
      9.2980000   1831.9970320
      9.2990000   1832.2933230
      9.3000000   1832.5916760
      9.3010000   1832.8916540
      9.3020000   1833.1896610
      9.3030000   1833.4878750
      9.3040000   1833.7868910
      9.3050000   1834.0822490
      9.3060000   1834.3803430
      9.3070000   1834.6765780
      9.3080000   1834.9761750
      9.3090000   1835.2734430
      9.3100000   1835.5716880
      9.3110000   1835.8691510
      9.3120000   1836.1655530
      9.3130000   1836.4637030
      9.3140000   1836.7608420
      9.3150000   1837.0588270
      9.3160000   1837.3567330
      9.3170000   1837.6537980
      9.3180000   1837.9528350
      9.3190000   1838.2480260
      9.3200000   1838.5458640
      9.3210000   1838.8438220
      9.3220000   1839.1448370
      9.3230000   1839.4412340
      9.3240000   1839.7424880
      9.3250000   1840.0387490
      9.3260000   1840.3385310
      9.3270000   1840.6376640
      9.3280000   1840.9348440
      9.3290000   1841.2320150
      9.3300000   1841.5307420
      9.3310000   1841.8307320
      9.3320000   1842.1288670
      9.3330000   1842.4268940
      9.3340000   1842.7243300
      9.3350000   1843.0243350
      9.3360000   1843.3215440
      9.3370000   1843.6195150
      9.3380000   1843.9176200
      9.3390000   1844.2160830
      9.3400000   1844.5154400
      9.3410000   1844.8127060
      9.3420000   1845.1115200
      9.3430000   1845.4079190
      9.3440000   1845.7073080
      9.3450000   1846.0041060
      9.3460000   1846.2997550
      9.3470000   1846.5983750
      9.3480000   1846.8957450
      9.3490000   1847.1946000
      9.3500000   1847.4920700
      9.3510000   1847.7919870
      9.3520000   1848.0907700
      9.3530000   1848.3905760
      9.3540000   1848.6886430
      9.3550000   1848.9853150
      9.3560000   1849.2820130
      9.3570000   1849.5816970
      9.3580000   1849.8791800
      9.3590000   1850.1774090
      9.3600000   1850.4762820
      9.3610000   1850.7734410
      9.3620000   1851.0725160
      9.3630000   1851.3687940
      9.3640000   1851.6659770
      9.3650000   1851.9642470
      9.3660000   1852.2642420
      9.3670000   1852.5616980
      9.3680000   1852.8597240
      9.3690000   1853.1571550
      9.3700000   1853.4575480
      9.3710000   1853.7553550
      9.3720000   1854.0519210
      9.3730000   1854.3506980
      9.3740000   1854.6491480
      9.3750000   1854.9457460
      9.3760000   1855.2440650
      9.3770000   1855.5482980
      9.3780000   1855.8489710
      9.3790000   1856.1515370
      9.3800000   1856.4513360
      9.3810000   1856.7529140
      9.3820000   1857.0528840
      9.3830000   1857.3515280
      9.3840000   1857.6523140
      9.3850000   1857.9538020
      9.3860000   1858.2529560
      9.3870000   1858.5535150
      9.3880000   1858.8543110
      9.3890000   1859.1561640
      9.3900000   1859.4586060
      9.3910000   1859.7596710
      9.3920000   1860.0612750
      9.3930000   1860.3626570
      9.3940000   1860.6637130
      9.3950000   1860.9625380
      9.3960000   1861.2642330
      9.3970000   1861.5662330
      9.3980000   1861.8674770
      9.3990000   1862.1666930
      9.4000000   1862.4661470
      9.4010000   1862.7687970
      9.4020000   1863.0690770
      9.4030000   1863.3686890
      9.4040000   1863.6675970
      9.4050000   1863.9677710
      9.4060000   1864.2684820
      9.4070000   1864.5660200
      9.4080000   1864.8646490
      9.4090000   1865.1622040
      9.4100000   1865.4618650
      9.4110000   1865.7613230
      9.4120000   1866.0568700
      9.4130000   1866.3543670
      9.4140000   1866.6513780
      9.4150000   1866.9534110
      9.4160000   1867.2500110
      9.4170000   1867.5474550
      9.4180000   1867.8450320
      9.4190000   1868.1435180
      9.4200000   1868.4406520
      9.4210000   1868.7388650
      9.4220000   1869.0369140
      9.4230000   1869.3367710
      9.4240000   1869.6343410
      9.4250000   1869.9308740
      9.4260000   1870.2274430
      9.4270000   1870.5257690
      9.4280000   1870.8239530
      9.4290000   1871.1209170
      9.4300000   1871.4184430
      9.4310000   1871.7149700
      9.4320000   1872.0119260
      9.4330000   1872.3080000
      9.4340000   1872.6054020
      9.4350000   1872.9055430
      9.4360000   1873.2031220
      9.4370000   1873.5005850
      9.4380000   1873.7985690
      9.4390000   1874.0956850
      9.4400000   1874.3931750
      9.4410000   1874.6899020
      9.4420000   1874.9879790
      9.4430000   1875.2855860
      9.4440000   1875.5844440
      9.4450000   1875.8805150
      9.4460000   1876.1792520
      9.4470000   1876.4744520
      9.4480000   1876.7723420
      9.4490000   1877.0702680
      9.4500000   1877.3667380
      9.4510000   1877.6643320
      9.4520000   1877.9640030
      9.4530000   1878.2597450
      9.4540000   1878.5584070
      9.4550000   1878.8566580
      9.4560000   1879.1542130
      9.4570000   1879.4521680
      9.4580000   1879.7504830
      9.4590000   1880.0498690
      9.4600000   1880.3483450
      9.4610000   1880.6480860
      9.4620000   1880.9450460
      9.4630000   1881.2434260
      9.4640000   1881.5399030
      9.4650000   1881.8375690
      9.4660000   1882.1356750
      9.4670000   1882.4312810
      9.4680000   1882.7289030
      9.4690000   1883.0259420
      9.4700000   1883.3245190
      9.4710000   1883.6228690
      9.4720000   1883.9196950
      9.4730000   1884.2179280
      9.4740000   1884.5149730
      9.4750000   1884.8118110
      9.4760000   1885.1095190
      9.4770000   1885.4084110
      9.4780000   1885.7076810
      9.4790000   1886.0041880
      9.4800000   1886.3019850
      9.4810000   1886.6009650
      9.4820000   1886.8982250
      9.4830000   1887.1944200
      9.4840000   1887.4921050
      9.4850000   1887.7901290
      9.4860000   1888.0881220
      9.4870000   1888.3834920
      9.4880000   1888.6810820
      9.4890000   1888.9800940
      9.4900000   1889.2766090
      9.4910000   1889.5750660
      9.4920000   1889.8738960
      9.4930000   1890.1716370
      9.4940000   1890.4669170
      9.4950000   1890.7645210
      9.4960000   1891.0623520
      9.4970000   1891.3603100
      9.4980000   1891.6584330
      9.4990000   1891.9566320
      9.5000000   1892.2531760
      9.5010000   1892.5484070
      9.5020000   1892.8464990
      9.5030000   1893.1433100
      9.5040000   1893.4410920
      9.5050000   1893.7357430
      9.5060000   1894.0360910
      9.5070000   1894.3341990
      9.5080000   1894.6303480
      9.5090000   1894.9292050
      9.5100000   1895.2273740
      9.5110000   1895.5226880
      9.5120000   1895.8207580
      9.5130000   1896.1177000
      9.5140000   1896.4144020
      9.5150000   1896.7124110
      9.5160000   1897.0082320
      9.5170000   1897.3048380
      9.5180000   1897.6053770
      9.5190000   1897.9028190
      9.5200000   1898.1987460
      9.5210000   1898.4958910
      9.5220000   1898.7952470
      9.5230000   1899.0938650
      9.5240000   1899.3904470
      9.5250000   1899.6882340
      9.5260000   1899.9874590
      9.5270000   1900.2841960
      9.5280000   1900.5808920
      9.5290000   1900.8779820
      9.5300000   1901.1775150
      9.5310000   1901.4743190
      9.5320000   1901.7706010
      9.5330000   1902.0669430
      9.5340000   1902.3661400
      9.5350000   1902.6650690
      9.5360000   1902.9611920
      9.5370000   1903.2602540
      9.5380000   1903.5574080
      9.5390000   1903.8553430
      9.5400000   1904.1507270
      9.5410000   1904.4489410
      9.5420000   1904.7437740
      9.5430000   1905.0434570
      9.5440000   1905.3427540
      9.5450000   1905.6405700
      9.5460000   1905.9372800
      9.5470000   1906.2360260
      9.5480000   1906.5315840
      9.5490000   1906.8296360
      9.5500000   1907.1255370
      9.5510000   1907.4219530
      9.5520000   1907.7224490
      9.5530000   1908.0186510
      9.5540000   1908.3162090
      9.5550000   1908.6141270
      9.5560000   1908.9129000
      9.5570000   1909.2109830
      9.5580000   1909.5069410
      9.5590000   1909.8065340
      9.5600000   1910.1041900
      9.5610000   1910.4013630
      9.5620000   1910.6994090
      9.5630000   1910.9985740
      9.5640000   1911.2957280
      9.5650000   1911.5925380
      9.5660000   1911.8890520
      9.5670000   1912.1866510
      9.5680000   1912.4855130
      9.5690000   1912.7838690
      9.5700000   1913.0813680
      9.5710000   1913.3789000
      9.5720000   1913.6754450
      9.5730000   1913.9720490
      9.5740000   1914.2705720
      9.5750000   1914.5676670
      9.5760000   1914.8646490
      9.5770000   1915.1620540
      9.5780000   1915.4590400
      9.5790000   1915.7573100
      9.5800000   1916.0542980
      9.5810000   1916.3541990
      9.5820000   1916.6536920
      9.5830000   1916.9510630
      9.5840000   1917.2506430
      9.5850000   1917.5471570
      9.5860000   1917.8445440
      9.5870000   1918.1418820
      9.5880000   1918.4420040
      9.5890000   1918.7412930
      9.5900000   1919.0385180
      9.5910000   1919.3366430
      9.5920000   1919.6344380
      9.5930000   1919.9319530
      9.5940000   1920.2271140
      9.5950000   1920.5241650
      9.5960000   1920.8207540
      9.5970000   1921.1204790
      9.5980000   1921.4175370
      9.5990000   1921.7156170
      9.6000000   1922.0123510
      9.6010000   1922.3116650
      9.6020000   1922.6085540
      9.6030000   1922.9053730
      9.6040000   1923.2002780
      9.6050000   1923.5008900
      9.6060000   1923.7961500
      9.6070000   1924.0913610
      9.6080000   1924.3880460
      9.6090000   1924.6871600
      9.6100000   1924.9838690
      9.6110000   1925.2826700
      9.6120000   1925.5802780
      9.6130000   1925.8787310
      9.6140000   1926.1763590
      9.6150000   1926.4736430
      9.6160000   1926.7723130
      9.6170000   1927.0705870
      9.6180000   1927.3709660
      9.6190000   1927.6675340
      9.6200000   1927.9641070
      9.6210000   1928.2626570
      9.6220000   1928.5580210
      9.6230000   1928.8558970
      9.6240000   1929.1538190
      9.6250000   1929.4506610
      9.6260000   1929.7530110
      9.6270000   1930.0507960
      9.6280000   1930.3475920
      9.6290000   1930.6440570
      9.6300000   1930.9436110
      9.6310000   1931.2465070
      9.6320000   1931.5457070
      9.6330000   1931.8427500
      9.6340000   1932.1417070
      9.6350000   1932.4379420
      9.6360000   1932.7345190
      9.6370000   1933.0308110
      9.6380000   1933.3309880
      9.6390000   1933.6281290
      9.6400000   1933.9232200
      9.6410000   1934.2173740
      9.6420000   1934.5136300
      9.6430000   1934.8109870
      9.6440000   1935.1083120
      9.6450000   1935.4067580
      9.6460000   1935.7023750
      9.6470000   1936.0012530
      9.6480000   1936.2990750
      9.6490000   1936.5963020
      9.6500000   1936.8922300
      9.6510000   1937.1894980
      9.6520000   1937.4911420
      9.6530000   1937.7866660
      9.6540000   1938.0857550
      9.6550000   1938.3813000
      9.6560000   1938.6781780
      9.6570000   1938.9752610
      9.6580000   1939.2724450
      9.6590000   1939.5712110
      9.6600000   1939.8725340
      9.6610000   1940.1700750
      9.6620000   1940.4680290
      9.6630000   1940.7639530
      9.6640000   1941.0633250
      9.6650000   1941.3589150
      9.6660000   1941.6558680
      9.6670000   1941.9539710
      9.6680000   1942.2516290
      9.6690000   1942.5486930
      9.6700000   1942.8442320
      9.6710000   1943.1441140
      9.6720000   1943.4396790
      9.6730000   1943.7375650
      9.6740000   1944.0346090
      9.6750000   1944.3329700
      9.6760000   1944.6299580
      9.6770000   1944.9273080
      9.6780000   1945.2240860
      9.6790000   1945.5206340
      9.6800000   1945.8179420
      9.6810000   1946.1180140
      9.6820000   1946.4159900
      9.6830000   1946.7126420
      9.6840000   1947.0108080
      9.6850000   1947.3091280
      9.6860000   1947.6073780
      9.6870000   1947.9065040
      9.6880000   1948.2039930
      9.6890000   1948.5038980
      9.6900000   1948.8004460
      9.6910000   1949.0981420
      9.6920000   1949.3937460
      9.6930000   1949.6920000
      9.6940000   1949.9899850
      9.6950000   1950.2881980
      9.6960000   1950.5847820
      9.6970000   1950.8844830
      9.6980000   1951.1814870
      9.6990000   1951.4779770
      9.7000000   1951.7763890
      9.7010000   1952.0729630
      9.7020000   1952.3695820
      9.7030000   1952.6661680
      9.7040000   1952.9643700
      9.7050000   1953.2616760
      9.7060000   1953.5579390
      9.7070000   1953.8542690
      9.7080000   1954.1498170
      9.7090000   1954.4457000
      9.7100000   1954.7430450
      9.7110000   1955.0421430
      9.7120000   1955.3377880
      9.7130000   1955.6360730
      9.7140000   1955.9328030
      9.7150000   1956.2304930
      9.7160000   1956.5284320
      9.7170000   1956.8249850
      9.7180000   1957.1234810
      9.7190000   1957.4221100
      9.7200000   1957.7205460
      9.7210000   1958.0159540
      9.7220000   1958.3137450
      9.7230000   1958.6094900
      9.7240000   1958.9047490
      9.7250000   1959.2037240
      9.7260000   1959.5007160
      9.7270000   1959.7978380
      9.7280000   1960.0947370
      9.7290000   1960.3910050
      9.7300000   1960.6896170
      9.7310000   1960.9868990
      9.7320000   1961.2855920
      9.7330000   1961.5821150
      9.7340000   1961.8798060
      9.7350000   1962.1758360
      9.7360000   1962.4716020
      9.7370000   1962.7699320
      9.7380000   1963.0661720
      9.7390000   1963.3626710
      9.7400000   1963.6587150
      9.7410000   1963.9561170
      9.7420000   1964.2526070
      9.7430000   1964.5512560
      9.7440000   1964.8476860
      9.7450000   1965.1502380
      9.7460000   1965.4487850
      9.7470000   1965.7457980
      9.7480000   1966.0412900
      9.7490000   1966.3400290
      9.7500000   1966.6371520
      9.7510000   1966.9333770
      9.7520000   1967.2292600
      9.7530000   1967.5276070
      9.7540000   1967.8247760
      9.7550000   1968.1187920
      9.7560000   1968.4175680
      9.7570000   1968.7131460
      9.7580000   1969.0109240
      9.7590000   1969.3079120
      9.7600000   1969.6051670
      9.7610000   1969.9044490
      9.7620000   1970.2018020
      9.7630000   1970.4993930
      9.7640000   1970.7970670
      9.7650000   1971.0955330
      9.7660000   1971.3961520
      9.7670000   1971.6920860
      9.7680000   1971.9910780
      9.7690000   1972.2885750
      9.7700000   1972.5865380
      9.7710000   1972.8826620
      9.7720000   1973.1798760
      9.7730000   1973.4766820
      9.7740000   1973.7726980
      9.7750000   1974.0675470
      9.7760000   1974.3662240
      9.7770000   1974.6644550
      9.7780000   1974.9606880
      9.7790000   1975.2585830
      9.7800000   1975.5560140
      9.7810000   1975.8569500
      9.7820000   1976.1544690
      9.7830000   1976.4500080
      9.7840000   1976.7432930
      9.7850000   1977.0419830
      9.7860000   1977.3397910
      9.7870000   1977.6384880
      9.7880000   1977.9329170
      9.7890000   1978.2300220
      9.7900000   1978.5322310
      9.7910000   1978.8297360
      9.7920000   1979.1283340
      9.7930000   1979.4241480
      9.7940000   1979.7239640
      9.7950000   1980.0207360
      9.7960000   1980.3168150
      9.7970000   1980.6115540
      9.7980000   1980.9084740
      9.7990000   1981.2082270
      9.8000000   1981.5053560
      9.8010000   1981.8034480
      9.8020000   1982.0981600
      9.8030000   1982.3961270
      9.8040000   1982.6927240
      9.8050000   1982.9881220
      9.8060000   1983.2863910
      9.8070000   1983.5831500
      9.8080000   1983.8814210
      9.8090000   1984.1794620
      9.8100000   1984.4774080
      9.8110000   1984.7753820
      9.8120000   1985.0739930
      9.8130000   1985.3730310
      9.8140000   1985.6715920
      9.8150000   1985.9694750
      9.8160000   1986.2694970
      9.8170000   1986.5688100
      9.8180000   1986.8680710
      9.8190000   1987.1649090
      9.8200000   1987.4626720
      9.8210000   1987.7604080
      9.8220000   1988.0561770
      9.8230000   1988.3512300
      9.8240000   1988.6461550
      9.8250000   1988.9431840
      9.8260000   1989.2425240
      9.8270000   1989.5384320
      9.8280000   1989.8390150
      9.8290000   1990.1369070
      9.8300000   1990.4337770
      9.8310000   1990.7336900
      9.8320000   1991.0298200
      9.8330000   1991.3298540
      9.8340000   1991.6273070
      9.8350000   1991.9257010
      9.8360000   1992.2221650
      9.8370000   1992.5218520
      9.8380000   1992.8183750
      9.8390000   1993.1150040
      9.8400000   1993.4121100
      9.8410000   1993.7153600
      9.8420000   1994.0145460
      9.8430000   1994.3115590
      9.8440000   1994.6085760
      9.8450000   1994.9066210
      9.8460000   1995.2023960
      9.8470000   1995.5005330
      9.8480000   1995.7969060
      9.8490000   1996.0922850
      9.8500000   1996.3875840
      9.8510000   1996.6848180
      9.8520000   1996.9834260
      9.8530000   1997.2818890
      9.8540000   1997.5797070
      9.8550000   1997.8764220
      9.8560000   1998.1748040
      9.8570000   1998.4698110
      9.8580000   1998.7683450
      9.8590000   1999.0676760
      9.8600000   1999.3652470
      9.8610000   1999.6601390
      9.8620000   1999.9601390
      9.8630000   2000.2556860
      9.8640000   2000.5528190
      9.8650000   2000.8488770
      9.8660000   2001.1444450
      9.8670000   2001.4422250
      9.8680000   2001.7406430
      9.8690000   2002.0383510
      9.8700000   2002.3366420
      9.8710000   2002.6320230
      9.8720000   2002.9294030
      9.8730000   2003.2266100
      9.8740000   2003.5243960
      9.8750000   2003.8242360
      9.8760000   2004.1221450
      9.8770000   2004.4218940
      9.8780000   2004.7179880
      9.8790000   2005.0163290
      9.8800000   2005.3120880
      9.8810000   2005.6098640
      9.8820000   2005.9052390
      9.8830000   2006.2032530
      9.8840000   2006.5003420
      9.8850000   2006.7969750
      9.8860000   2007.0933670
      9.8870000   2007.3920630
      9.8880000   2007.6902360
      9.8890000   2007.9868140
      9.8900000   2008.2841520
      9.8910000   2008.5829360
      9.8920000   2008.8840840
      9.8930000   2009.1805670
      9.8940000   2009.4777310
      9.8950000   2009.7752440
      9.8960000   2010.0734480
      9.8970000   2010.3720780
      9.8980000   2010.6684560
      9.8990000   2010.9661920
      9.9000000   2011.2632940
      9.9010000   2011.5616040
      9.9020000   2011.8586980
      9.9030000   2012.1565690
      9.9040000   2012.4524000
      9.9050000   2012.7491650
      9.9060000   2013.0468410
      9.9070000   2013.3442440
      9.9080000   2013.6387090
      9.9090000   2013.9368050
      9.9100000   2014.2359650
      9.9110000   2014.5329340
      9.9120000   2014.8272650
      9.9130000   2015.1242030
      9.9140000   2015.4196580
      9.9150000   2015.7154260
      9.9160000   2016.0145200
      9.9170000   2016.3103560
      9.9180000   2016.6085950
      9.9190000   2016.9034000
      9.9200000   2017.2014550
      9.9210000   2017.4974180
      9.9220000   2017.7918780
      9.9230000   2018.0873220
      9.9240000   2018.3861450
      9.9250000   2018.6849960
      9.9260000   2018.9814420
      9.9270000   2019.2767040
      9.9280000   2019.5753810
      9.9290000   2019.8719310
      9.9300000   2020.1684580
      9.9310000   2020.4652020
      9.9320000   2020.7651030
      9.9330000   2021.0621710
      9.9340000   2021.3609050
      9.9350000   2021.6582930
      9.9360000   2021.9534450
      9.9370000   2022.2480680
      9.9380000   2022.5449260
      9.9390000   2022.8448140
      9.9400000   2023.1405580
      9.9410000   2023.4384710
      9.9420000   2023.7359200
      9.9430000   2024.0318470
      9.9440000   2024.3285420
      9.9450000   2024.6275070
      9.9460000   2024.9254050
      9.9470000   2025.2257860
      9.9480000   2025.5224450
      9.9490000   2025.8191910
      9.9500000   2026.1144320
      9.9510000   2026.4112100
      9.9520000   2026.7058330
      9.9530000   2027.0029790
      9.9540000   2027.2986930
      9.9550000   2027.5964080
      9.9560000   2027.8946260
      9.9570000   2028.1907510
      9.9580000   2028.4867330
      9.9590000   2028.7871040
      9.9600000   2029.0853130
      9.9610000   2029.3829960
      9.9620000   2029.6802460
      9.9630000   2029.9785590
      9.9640000   2030.2745810
      9.9650000   2030.5760830
      9.9660000   2030.8732470
      9.9670000   2031.1719320
      9.9680000   2031.4673050
      9.9690000   2031.7673960
      9.9700000   2032.0639790
      9.9710000   2032.3605860
      9.9720000   2032.6582340
      9.9730000   2032.9564110
      9.9740000   2033.2547440
      9.9750000   2033.5509240
      9.9760000   2033.8495360
      9.9770000   2034.1481010
      9.9780000   2034.4445060
      9.9790000   2034.7422020
      9.9800000   2035.0401910
      9.9810000   2035.3341100
      9.9820000   2035.6337080
      9.9830000   2035.9306280
      9.9840000   2036.2289350
      9.9850000   2036.5237350
      9.9860000   2036.8237610
      9.9870000   2037.1236650
      9.9880000   2037.4214240
      9.9890000   2037.7209670
      9.9900000   2038.0174700
      9.9910000   2038.3168520
      9.9920000   2038.6139360
      9.9930000   2038.9118520
      9.9940000   2039.2092260
      9.9950000   2039.5080940
      9.9960000   2039.8064720
      9.9970000   2040.1042490
      9.9980000   2040.4025600
      9.9990000   2040.7020220
     10.0000000   2041.0002030
     10.0010000   2041.2949930
     10.0020000   2041.5931080
     10.0030000   2041.8897750
     10.0040000   2042.1872290
     10.0050000   2042.4853350
     10.0060000   2042.7813650
     10.0070000   2043.0781240
     10.0080000   2043.3757120
     10.0090000   2043.6721130
     10.0100000   2043.9684700
     10.0110000   2044.2625280
     10.0120000   2044.5641890
     10.0130000   2044.8623600
     10.0140000   2045.1602780
     10.0150000   2045.4561400
     10.0160000   2045.7541640
     10.0170000   2046.0502200
     10.0180000   2046.3475510
     10.0190000   2046.6442470
     10.0200000   2046.9405760
     10.0210000   2047.2391020
     10.0220000   2047.5367640
     10.0230000   2047.8338130
     10.0240000   2048.1298460
     10.0250000   2048.4264930
     10.0260000   2048.7258410
     10.0270000   2049.0221810
     10.0280000   2049.3195960
     10.0290000   2049.6159010
     10.0300000   2049.9145280
     10.0310000   2050.2104730
     10.0320000   2050.5079990
     10.0330000   2050.8046150
     10.0340000   2051.1008430
     10.0350000   2051.3980130
     10.0360000   2051.6955450
     10.0370000   2051.9933830
     10.0380000   2052.2908650
     10.0390000   2052.5885940
     10.0400000   2052.8878040
     10.0410000   2053.1849550
     10.0420000   2053.4842350
     10.0430000   2053.7826560
     10.0440000   2054.0800660
     10.0450000   2054.3758730
     10.0460000   2054.6738860
     10.0470000   2054.9711240
     10.0480000   2055.2675920
     10.0490000   2055.5633670
     10.0500000   2055.8609250
     10.0510000   2056.1575880
     10.0520000   2056.4554610
     10.0530000   2056.7536930
     10.0540000   2057.0493550
     10.0550000   2057.3449670
     10.0560000   2057.6439400
     10.0570000   2057.9403230
     10.0580000   2058.2366010
     10.0590000   2058.5324060
     10.0600000   2058.8329090
     10.0610000   2059.1302040
     10.0620000   2059.4278890
     10.0630000   2059.7246330
     10.0640000   2060.0229260
     10.0650000   2060.3206370
     10.0660000   2060.6172180
     10.0670000   2060.9156140
     10.0680000   2061.2135320
     10.0690000   2061.5096730
     10.0700000   2061.8072890
     10.0710000   2062.1065230
     10.0720000   2062.4036770
     10.0730000   2062.7012440
     10.0740000   2062.9976550
     10.0750000   2063.2946270
     10.0760000   2063.5930820
     10.0770000   2063.8889390
     10.0780000   2064.1885690
     10.0790000   2064.4842740
     10.0800000   2064.7823680
     10.0810000   2065.0800140
     10.0820000   2065.3779930
     10.0830000   2065.6763760
     10.0840000   2065.9740770
     10.0850000   2066.2711270
     10.0860000   2066.5707210
     10.0870000   2066.8675240
     10.0880000   2067.1644020
     10.0890000   2067.4614600
     10.0900000   2067.7586140
     10.0910000   2068.0554030
     10.0920000   2068.3539010
     10.0930000   2068.6495220
     10.0940000   2068.9487500
     10.0950000   2069.2461730
     10.0960000   2069.5427670
     10.0970000   2069.8402120
     10.0980000   2070.1379830
     10.0990000   2070.4366880
     10.1000000   2070.7369460
     10.1010000   2071.0340390
     10.1020000   2071.3327420
     10.1030000   2071.6319160
     10.1040000   2071.9284440
     10.1050000   2072.2254880
     10.1060000   2072.5220830
     10.1070000   2072.8209850
     10.1080000   2073.1175320
     10.1090000   2073.4146870
     10.1100000   2073.7126790
     10.1110000   2074.0105650
     10.1120000   2074.3079260
     10.1130000   2074.6066170
     10.1140000   2074.9046370
     10.1150000   2075.2026690
     10.1160000   2075.5003690
     10.1170000   2075.7972610
     10.1180000   2076.0948650
     10.1190000   2076.3930380
     10.1200000   2076.6908290
     10.1210000   2076.9908950
     10.1220000   2077.2888910
     10.1230000   2077.5843110
     10.1240000   2077.8808450
     10.1250000   2078.1753870
     10.1260000   2078.4741170
     10.1270000   2078.7725750
     10.1280000   2079.0671530
     10.1290000   2079.3718060
     10.1300000   2079.6701760
     10.1310000   2079.9681300
     10.1320000   2080.2642430
     10.1330000   2080.5633530
     10.1340000   2080.8593910
     10.1350000   2081.1562510
     10.1360000   2081.4521290
     10.1370000   2081.7501750
     10.1380000   2082.0472010
     10.1390000   2082.3422950
     10.1400000   2082.6409980
     10.1410000   2082.9360650
     10.1420000   2083.2343680
     10.1430000   2083.5315480
     10.1440000   2083.8299540
     10.1450000   2084.1290720
     10.1460000   2084.4272460
     10.1470000   2084.7235180
     10.1480000   2085.0207380
     10.1490000   2085.3174280
     10.1500000   2085.6159560
     10.1510000   2085.9132950
     10.1520000   2086.2104780
     10.1530000   2086.5086640
     10.1540000   2086.8038630
     10.1550000   2087.1005840
     10.1560000   2087.3969190
     10.1570000   2087.6920210
     10.1580000   2087.9889710
     10.1590000   2088.2856900
     10.1600000   2088.5837320
     10.1610000   2088.8803920
     10.1620000   2089.1781660
     10.1630000   2089.4782860
     10.1640000   2089.7767750
     10.1650000   2090.0753180
     10.1660000   2090.3730270
     10.1670000   2090.6682050
     10.1680000   2090.9651630
     10.1690000   2091.2607210
     10.1700000   2091.5587170
     10.1710000   2091.8574860
     10.1720000   2092.1516540
     10.1730000   2092.4488170
     10.1740000   2092.7456740
     10.1750000   2093.0433940
     10.1760000   2093.3430320
     10.1770000   2093.6380160
     10.1780000   2093.9370630
     10.1790000   2094.2344690
     10.1800000   2094.5304430
     10.1810000   2094.8260740
     10.1820000   2095.1229490
     10.1830000   2095.4210600
     10.1840000   2095.7168160
     10.1850000   2096.0132540
     10.1860000   2096.3087100
     10.1870000   2096.6067520
     10.1880000   2096.9043430
     10.1890000   2097.2018430
     10.1900000   2097.4975260
     10.1910000   2097.7938460
     10.1920000   2098.0906590
     10.1930000   2098.3892960
     10.1940000   2098.6860340
     10.1950000   2098.9832220
     10.1960000   2099.2816210
     10.1970000   2099.5809680
     10.1980000   2099.8779060
     10.1990000   2100.1779210
     10.2000000   2100.4736150
     10.2010000   2100.7742450
     10.2020000   2101.0712070
     10.2030000   2101.3686830
     10.2040000   2101.6643840
     10.2050000   2101.9601420
     10.2060000   2102.2566370
     10.2070000   2102.5538020
     10.2080000   2102.8533670
     10.2090000   2103.1523210
     10.2100000   2103.4493530
     10.2110000   2103.7472850
     10.2120000   2104.0461500
     10.2130000   2104.3428020
     10.2140000   2104.6449700
     10.2150000   2104.9406170
     10.2160000   2105.2378500
     10.2170000   2105.5360740
     10.2180000   2105.8343430
     10.2190000   2106.1329610
     10.2200000   2106.4297750
     10.2210000   2106.7288530
     10.2220000   2107.0266520
     10.2230000   2107.3273060
     10.2240000   2107.6246590
     10.2250000   2107.9235400
     10.2260000   2108.2220730
     10.2270000   2108.5194850
     10.2280000   2108.8175230
     10.2290000   2109.1150770
     10.2300000   2109.4153190
     10.2310000   2109.7120940
     10.2320000   2110.0077150
     10.2330000   2110.3034060
     10.2340000   2110.5994320
     10.2350000   2110.8979390
     10.2360000   2111.1912340
     10.2370000   2111.4889190
     10.2380000   2111.7859350
     10.2390000   2112.0849280
     10.2400000   2112.3828920
     10.2410000   2112.6804600
     10.2420000   2112.9775700
     10.2430000   2113.2779440
     10.2440000   2113.5752440
     10.2450000   2113.8720560
     10.2460000   2114.1709040
     10.2470000   2114.4693600
     10.2480000   2114.7641410
     10.2490000   2115.0623000
     10.2500000   2115.3574870
     10.2510000   2115.6567830
     10.2520000   2115.9541220
     10.2530000   2116.2503150
     10.2540000   2116.5482970
     10.2550000   2116.8457210
     10.2560000   2117.1413790
     10.2570000   2117.4375160
     10.2580000   2117.7341340
     10.2590000   2118.0326770
     10.2600000   2118.3287940
     10.2610000   2118.6278940
     10.2620000   2118.9262330
     10.2630000   2119.2228810
     10.2640000   2119.5212720
     10.2650000   2119.8174760
     10.2660000   2120.1148200
     10.2670000   2120.4141290
     10.2680000   2120.7123470
     10.2690000   2121.0092040
     10.2700000   2121.3077460
     10.2710000   2121.6039430
     10.2720000   2121.9012950
     10.2730000   2122.1993400
     10.2740000   2122.4941640
     10.2750000   2122.7915400
     10.2760000   2123.0894730
     10.2770000   2123.3859080
     10.2780000   2123.6840580
     10.2790000   2123.9817990
     10.2800000   2124.2792360
     10.2810000   2124.5745440
     10.2820000   2124.8722430
     10.2830000   2125.1699530
     10.2840000   2125.4671510
     10.2850000   2125.7636820
     10.2860000   2126.0598570
     10.2870000   2126.3580120
     10.2880000   2126.6546700
     10.2890000   2126.9531990
     10.2900000   2127.2529230
     10.2910000   2127.5510250
     10.2920000   2127.8463830
     10.2930000   2128.1455700
     10.2940000   2128.4403690
     10.2950000   2128.7373820
     10.2960000   2129.0337760
     10.2970000   2129.3330060
     10.2980000   2129.6299970
     10.2990000   2129.9282480
     10.3000000   2130.2242040
     10.3010000   2130.5231230
     10.3020000   2130.8209530
     10.3030000   2131.1194980
     10.3040000   2131.4156120
     10.3050000   2131.7134480
     10.3060000   2132.0134810
     10.3070000   2132.3102050
     10.3080000   2132.6078290
     10.3090000   2132.9058050
     10.3100000   2133.2033120
     10.3110000   2133.4991020
     10.3120000   2133.7970470
     10.3130000   2134.0939150
     10.3140000   2134.3951960
     10.3150000   2134.6914710
     10.3160000   2134.9893500
     10.3170000   2135.2855500
     10.3180000   2135.5865410
     10.3190000   2135.8831370
     10.3200000   2136.1824310
     10.3210000   2136.4800330
     10.3220000   2136.7778110
     10.3230000   2137.0801090
     10.3240000   2137.3765420
     10.3250000   2137.6769030
     10.3260000   2137.9752400
     10.3270000   2138.2757650
     10.3280000   2138.5737700
     10.3290000   2138.8688800
     10.3300000   2139.1655540
     10.3310000   2139.4635140
     10.3320000   2139.7604480
     10.3330000   2140.0576300
     10.3340000   2140.3545220
     10.3350000   2140.6527120
     10.3360000   2140.9494250
     10.3370000   2141.2474000
     10.3380000   2141.5431550
     10.3390000   2141.8389990
     10.3400000   2142.1371020
     10.3410000   2142.4347910
     10.3420000   2142.7303890
     10.3430000   2143.0282080
     10.3440000   2143.3270030
     10.3450000   2143.6226690
     10.3460000   2143.9195870
     10.3470000   2144.2171080
     10.3480000   2144.5146420
     10.3490000   2144.8114500
     10.3500000   2145.1084440
     10.3510000   2145.4058290
     10.3520000   2145.7048780
     10.3530000   2146.0029760
     10.3540000   2146.2990630
     10.3550000   2146.5963250
     10.3560000   2146.8921430
     10.3570000   2147.1919360
     10.3580000   2147.4890130
     10.3590000   2147.7846010
     10.3600000   2148.0840630
     10.3610000   2148.3802210
     10.3620000   2148.6784320
     10.3630000   2148.9774020
     10.3640000   2149.2746900
     10.3650000   2149.5709710
     10.3660000   2149.8690500
     10.3670000   2150.1662180
     10.3680000   2150.4657770
     10.3690000   2150.7624940
     10.3700000   2151.0600730
     10.3710000   2151.3571500
     10.3720000   2151.6547540
     10.3730000   2151.9530640
     10.3740000   2152.2539390
     10.3750000   2152.5519170
     10.3760000   2152.8475120
     10.3770000   2153.1479700
     10.3780000   2153.4445780
     10.3790000   2153.7425290
     10.3800000   2154.0384950
     10.3810000   2154.3358830
     10.3820000   2154.6350010
     10.3830000   2154.9340970
     10.3840000   2155.2313780
     10.3850000   2155.5278840
     10.3860000   2155.8236730
     10.3870000   2156.1231240
     10.3880000   2156.4198490
     10.3890000   2156.7144990
     10.3900000   2157.0115100
     10.3910000   2157.3106890
     10.3920000   2157.6067310
     10.3930000   2157.9039630
     10.3940000   2158.2017720
     10.3950000   2158.5000370
     10.3960000   2158.7964060
     10.3970000   2159.0914390
     10.3980000   2159.3884950
     10.3990000   2159.6860620
     10.4000000   2159.9832220
     10.4010000   2160.2775320
     10.4020000   2160.5741940
     10.4030000   2160.8731200
     10.4040000   2161.1692910
     10.4050000   2161.4658870
     10.4060000   2161.7665560
     10.4070000   2162.0686980
     10.4080000   2162.3681480
     10.4090000   2162.6677280
     10.4100000   2162.9638820
     10.4110000   2163.2620780
     10.4120000   2163.5588220
     10.4130000   2163.8592100
     10.4140000   2164.1549370
     10.4150000   2164.4524110
     10.4160000   2164.7474370
     10.4170000   2165.0464040
     10.4180000   2165.3457530
     10.4190000   2165.6433310
     10.4200000   2165.9410230
     10.4210000   2166.2400820
     10.4220000   2166.5379430
     10.4230000   2166.8351500
     10.4240000   2167.1336860
     10.4250000   2167.4308660
     10.4260000   2167.7295790
     10.4270000   2168.0280820
     10.4280000   2168.3268290
     10.4290000   2168.6236980
     10.4300000   2168.9205710
     10.4310000   2169.2191900
     10.4320000   2169.5171040
     10.4330000   2169.8181730
     10.4340000   2170.1149160
     10.4350000   2170.4106530
     10.4360000   2170.7060760
     10.4370000   2171.0045950
     10.4380000   2171.3024490
     10.4390000   2171.5988900
     10.4400000   2171.8963670
     10.4410000   2172.1931480
     10.4420000   2172.4951970
     10.4430000   2172.7922550
     10.4440000   2173.0896630
     10.4450000   2173.3875000
     10.4460000   2173.6865410
     10.4470000   2173.9839040
     10.4480000   2174.2830640
     10.4490000   2174.5795980
     10.4500000   2174.8753570
     10.4510000   2175.1746890
     10.4520000   2175.4738290
     10.4530000   2175.7709070
     10.4540000   2176.0681430
     10.4550000   2176.3679280
     10.4560000   2176.6651350
     10.4570000   2176.9642970
     10.4580000   2177.2609170
     10.4590000   2177.5607460
     10.4600000   2177.8583260
     10.4610000   2178.1560020
     10.4620000   2178.4515870
     10.4630000   2178.7501700
     10.4640000   2179.0475830
     10.4650000   2179.3431200
     10.4660000   2179.6423950
     10.4670000   2179.9368040
     10.4680000   2180.2367610
     10.4690000   2180.5352360
     10.4700000   2180.8338430
     10.4710000   2181.1314580
     10.4720000   2181.4298410
     10.4730000   2181.7322810
     10.4740000   2182.0305600
     10.4750000   2182.3279160
     10.4760000   2182.6262190
     10.4770000   2182.9242600
     10.4780000   2183.2194080
     10.4790000   2183.5169900
     10.4800000   2183.8148570
     10.4810000   2184.1138280
     10.4820000   2184.4117090
     10.4830000   2184.7094130
     10.4840000   2185.0061180
     10.4850000   2185.3042980
     10.4860000   2185.6004160
     10.4870000   2185.8987070
     10.4880000   2186.1974120
     10.4890000   2186.4953980
     10.4900000   2186.7926960
     10.4910000   2187.0903210
     10.4920000   2187.3856200
     10.4930000   2187.6837940
     10.4940000   2187.9821510
     10.4950000   2188.2778390
     10.4960000   2188.5778270
     10.4970000   2188.8736760
     10.4980000   2189.1690620
     10.4990000   2189.4669560
     10.5000000   2189.7609490
     10.5010000   2190.0610460
     10.5020000   2190.3584850
     10.5030000   2190.6590240
     10.5040000   2190.9558340
     10.5050000   2191.2516750
     10.5060000   2191.5504650
     10.5070000   2191.8456000
     10.5080000   2192.1458320
     10.5090000   2192.4414200
     10.5100000   2192.7414710
     10.5110000   2193.0379860
     10.5120000   2193.3355920
     10.5130000   2193.6331970
     10.5140000   2193.9300430
     10.5150000   2194.2287200
     10.5160000   2194.5240960
     10.5170000   2194.8215350
     10.5180000   2195.1180110
     10.5190000   2195.4174300
     10.5200000   2195.7142730
     10.5210000   2196.0113270
     10.5220000   2196.3109040
     10.5230000   2196.6066920
     10.5240000   2196.9081030
     10.5250000   2197.2047350
     10.5260000   2197.5031780
     10.5270000   2197.7990710
     10.5280000   2198.0986770
     10.5290000   2198.3949190
     10.5300000   2198.6916200
     10.5310000   2198.9900400
     10.5320000   2199.2861950
     10.5330000   2199.5856310
     10.5340000   2199.8841920
     10.5350000   2200.1821190
     10.5360000   2200.4801640
     10.5370000   2200.7774640
     10.5380000   2201.0760160
     10.5390000   2201.3755430
     10.5400000   2201.6724040
     10.5410000   2201.9709840
     10.5420000   2202.2672250
     10.5430000   2202.5673550
     10.5440000   2202.8623610
     10.5450000   2203.1601630
     10.5460000   2203.4584020
     10.5470000   2203.7553260
     10.5480000   2204.0520940
     10.5490000   2204.3514270
     10.5500000   2204.6499110
     10.5510000   2204.9466510
     10.5520000   2205.2436190
     10.5530000   2205.5383590
     10.5540000   2205.8357860
     10.5550000   2206.1325180
     10.5560000   2206.4326920
     10.5570000   2206.7296790
     10.5580000   2207.0257750
     10.5590000   2207.3236540
     10.5600000   2207.6209410
     10.5610000   2207.9165330
     10.5620000   2208.2140310
     10.5630000   2208.5088190
     10.5640000   2208.8085570
     10.5650000   2209.1062520
     10.5660000   2209.4044280
     10.5670000   2209.7021940
     10.5680000   2209.9987560
     10.5690000   2210.2987660
     10.5700000   2210.5929290
     10.5710000   2210.8910220
     10.5720000   2211.1894820
     10.5730000   2211.4882730
     10.5740000   2211.7869650
     10.5750000   2212.0817850
     10.5760000   2212.3805320
     10.5770000   2212.6800190
     10.5780000   2212.9783450
     10.5790000   2213.2761190
     10.5800000   2213.5756010
     10.5810000   2213.8723030
     10.5820000   2214.1677970
     10.5830000   2214.4670690
     10.5840000   2214.7647740
     10.5850000   2215.0616780
     10.5860000   2215.3600290
     10.5870000   2215.6602240
     10.5880000   2215.9559390
     10.5890000   2216.2545850
     10.5900000   2216.5520000
     10.5910000   2216.8533330
     10.5920000   2217.1500400
     10.5930000   2217.4507320
     10.5940000   2217.7470520
     10.5950000   2218.0455010
     10.5960000   2218.3427180
     10.5970000   2218.6390440
     10.5980000   2218.9372960
     10.5990000   2219.2355540
     10.6000000   2219.5340190
     10.6010000   2219.8314090
     10.6020000   2220.1308590
     10.6030000   2220.4274100
     10.6040000   2220.7245530
     10.6050000   2221.0213880
     10.6060000   2221.3181420
     10.6070000   2221.6136390
     10.6080000   2221.9102390
     10.6090000   2222.2095670
     10.6100000   2222.5068410
     10.6110000   2222.8028820
     10.6120000   2223.0993130
     10.6130000   2223.3950700
     10.6140000   2223.6937420
     10.6150000   2223.9907420
     10.6160000   2224.2872490
     10.6170000   2224.5871990
     10.6180000   2224.8846400
     10.6190000   2225.1812910
     10.6200000   2225.4776040
     10.6210000   2225.7748890
     10.6220000   2226.0742520
     10.6230000   2226.3706230
     10.6240000   2226.6674990
     10.6250000   2226.9632390
     10.6260000   2227.2615950
     10.6270000   2227.5591680
     10.6280000   2227.8546230
     10.6290000   2228.1539650
     10.6300000   2228.4488750
     10.6310000   2228.7454860
     10.6320000   2229.0475290
     10.6330000   2229.3450420
     10.6340000   2229.6442830
     10.6350000   2229.9398990
     10.6360000   2230.2392020
     10.6370000   2230.5375140
     10.6380000   2230.8316760
     10.6390000   2231.1291740
     10.6400000   2231.4258100
     10.6410000   2231.7240300
     10.6420000   2232.0213620
     10.6430000   2232.3182870
     10.6440000   2232.6163460
     10.6450000   2232.9148650
     10.6460000   2233.2139590
     10.6470000   2233.5104860
     10.6480000   2233.8066010
     10.6490000   2234.1074520
     10.6500000   2234.4038260
     10.6510000   2234.7000460
     10.6520000   2234.9990770
     10.6530000   2235.2982440
     10.6540000   2235.5951730
     10.6550000   2235.8931850
     10.6560000   2236.1896560
     10.6570000   2236.4859500
     10.6580000   2236.7827220
     10.6590000   2237.0820060
     10.6600000   2237.3785980
     10.6610000   2237.6762270
     10.6620000   2237.9740350
     10.6630000   2238.2742190
     10.6640000   2238.5714270
     10.6650000   2238.8672770
     10.6660000   2239.1648890
     10.6670000   2239.4638530
     10.6680000   2239.7621480
     10.6690000   2240.0584360
     10.6700000   2240.3553800
     10.6710000   2240.6558530
     10.6720000   2240.9511840
     10.6730000   2241.2482840
     10.6740000   2241.5470050
     10.6750000   2241.8437290
     10.6760000   2242.1410410
     10.6770000   2242.4399590
     10.6780000   2242.7355630
     10.6790000   2243.0338980
     10.6800000   2243.3312190
     10.6810000   2243.6295230
     10.6820000   2243.9276750
     10.6830000   2244.2265270
     10.6840000   2244.5232050
     10.6850000   2244.8218960
     10.6860000   2245.1196330
     10.6870000   2245.4163140
     10.6880000   2245.7132830
     10.6890000   2246.0110690
     10.6900000   2246.3093290
     10.6910000   2246.6045540
     10.6920000   2246.9029390
     10.6930000   2247.1981620
     10.6940000   2247.4968260
     10.6950000   2247.7962770
     10.6960000   2248.0935980
     10.6970000   2248.3903520
     10.6980000   2248.6863860
     10.6990000   2248.9849980
     10.7000000   2249.2825030
     10.7010000   2249.5800240
     10.7020000   2249.8774020
     10.7030000   2250.1779270
     10.7040000   2250.4759340
     10.7050000   2250.7741010
     10.7060000   2251.0708730
     10.7070000   2251.3665410
     10.7080000   2251.6637000
     10.7090000   2251.9633530
     10.7100000   2252.2610610
     10.7110000   2252.5593700
     10.7120000   2252.8565150
     10.7130000   2253.1555470
     10.7140000   2253.4526960
     10.7150000   2253.7472310
     10.7160000   2254.0427360
     10.7170000   2254.3393790
     10.7180000   2254.6374000
     10.7190000   2254.9357740
     10.7200000   2255.2335740
     10.7210000   2255.5311650
     10.7220000   2255.8298210
     10.7230000   2256.1281760
     10.7240000   2256.4261560
     10.7250000   2256.7229410
     10.7260000   2257.0249040
     10.7270000   2257.3226990
     10.7280000   2257.6210700
     10.7290000   2257.9158700
     10.7300000   2258.2116240
     10.7310000   2258.5114030
     10.7320000   2258.8093890
     10.7330000   2259.1081470
     10.7340000   2259.4041980
     10.7350000   2259.7037810
     10.7360000   2260.0018400
     10.7370000   2260.3000320
     10.7380000   2260.5964170
     10.7390000   2260.8933200
     10.7400000   2261.1941250
     10.7410000   2261.4919130
     10.7420000   2261.7907980
     10.7430000   2262.0888960
     10.7440000   2262.3874810
     10.7450000   2262.6882640
     10.7460000   2262.9865850
     10.7470000   2263.2856070
     10.7480000   2263.5830720
     10.7490000   2263.8819910
     10.7500000   2264.1806310
     10.7510000   2264.4760860
     10.7520000   2264.7740100
     10.7530000   2265.0694810
     10.7540000   2265.3704450
     10.7550000   2265.6673110
     10.7560000   2265.9650020
     10.7570000   2266.2628890
     10.7580000   2266.5610680
     10.7590000   2266.8593680
     10.7600000   2267.1557630
     10.7610000   2267.4542240
     10.7620000   2267.7545070
     10.7630000   2268.0514750
     10.7640000   2268.3498320
     10.7650000   2268.6488200
     10.7660000   2268.9462550
     10.7670000   2269.2442070
     10.7680000   2269.5414800
     10.7690000   2269.8392190
     10.7700000   2270.1368360
     10.7710000   2270.4326820
     10.7720000   2270.7312640
     10.7730000   2271.0276650
     10.7740000   2271.3246710
     10.7750000   2271.6219610
     10.7760000   2271.9205100
     10.7770000   2272.2190390
     10.7780000   2272.5168220
     10.7790000   2272.8154010
     10.7800000   2273.1114090
     10.7810000   2273.4110760
     10.7820000   2273.7072860
     10.7830000   2274.0038150
     10.7840000   2274.3052200
     10.7850000   2274.6025980
     10.7860000   2274.9009480
     10.7870000   2275.1974400
     10.7880000   2275.4974460
     10.7890000   2275.7970070
     10.7900000   2276.0953370
     10.7910000   2276.3925850
     10.7920000   2276.6877330
     10.7930000   2276.9885290
     10.7940000   2277.2852090
     10.7950000   2277.5816450
     10.7960000   2277.8798780
     10.7970000   2278.1779520
     10.7980000   2278.4756740
     10.7990000   2278.7726190
     10.8000000   2279.0681520
     10.8010000   2279.3637100
     10.8020000   2279.6633040
     10.8030000   2279.9620230
     10.8040000   2280.2582960
     10.8050000   2280.5559410
     10.8060000   2280.8561370
     10.8070000   2281.1539420
     10.8080000   2281.4501650
     10.8090000   2281.7465290
     10.8100000   2282.0460960
     10.8110000   2282.3451250
     10.8120000   2282.6444450
     10.8130000   2282.9395170
     10.8140000   2283.2415560
     10.8150000   2283.5369620
     10.8160000   2283.8336650
     10.8170000   2284.1318400
     10.8180000   2284.4288830
     10.8190000   2284.7276730
     10.8200000   2285.0259780
     10.8210000   2285.3217850
     10.8220000   2285.6193380
     10.8230000   2285.9185510
     10.8240000   2286.2156930
     10.8250000   2286.5139810
     10.8260000   2286.8124020
     10.8270000   2287.1098630
     10.8280000   2287.4079430
     10.8290000   2287.7064360
     10.8300000   2288.0022010
     10.8310000   2288.3002360
     10.8320000   2288.5970690
     10.8330000   2288.8945120
     10.8340000   2289.1939920
     10.8350000   2289.4916260
     10.8360000   2289.7911110
     10.8370000   2290.0888410
     10.8380000   2290.3856960
     10.8390000   2290.6811220
     10.8400000   2290.9783650
     10.8410000   2291.2750890
     10.8420000   2291.5732780
     10.8430000   2291.8718830
     10.8440000   2292.1728220
     10.8450000   2292.4690150
     10.8460000   2292.7659230
     10.8470000   2293.0649980
     10.8480000   2293.3627470
     10.8490000   2293.6622180
     10.8500000   2293.9615880
     10.8510000   2294.2576660
     10.8520000   2294.5563530
     10.8530000   2294.8534930
     10.8540000   2295.1524680
     10.8550000   2295.4460180
     10.8560000   2295.7449280
     10.8570000   2296.0405480
     10.8580000   2296.3411870
     10.8590000   2296.6369600
     10.8600000   2296.9349380
     10.8610000   2297.2304840
     10.8620000   2297.5293880
     10.8630000   2297.8285700
     10.8640000   2298.1258800
     10.8650000   2298.4243280
     10.8660000   2298.7223380
     10.8670000   2299.0200510
     10.8680000   2299.3193170
     10.8690000   2299.6165200
     10.8700000   2299.9141430
     10.8710000   2300.2149300
     10.8720000   2300.5122120
     10.8730000   2300.8082450
     10.8740000   2301.1074350
     10.8750000   2301.4050210
     10.8760000   2301.7039090
     10.8770000   2302.0011810
     10.8780000   2302.2998460
     10.8790000   2302.5963980
     10.8800000   2302.8960230
     10.8810000   2303.1938990
     10.8820000   2303.4898690
     10.8830000   2303.7875290
     10.8840000   2304.0861700
     10.8850000   2304.3858140
     10.8860000   2304.6845180
     10.8870000   2304.9827060
     10.8880000   2305.2803890
     10.8890000   2305.5811770
     10.8900000   2305.8781300
     10.8910000   2306.1750200
     10.8920000   2306.4752860
     10.8930000   2306.7726790
     10.8940000   2307.0731530
     10.8950000   2307.3732110
     10.8960000   2307.6718840
     10.8970000   2307.9681430
     10.8980000   2308.2642140
     10.8990000   2308.5608040
     10.9000000   2308.8586070
     10.9010000   2309.1564060
     10.9020000   2309.4538890
     10.9030000   2309.7531050
     10.9040000   2310.0507740
     10.9050000   2310.3487340
     10.9060000   2310.6449650
     10.9070000   2310.9439530
     10.9080000   2311.2408220
     10.9090000   2311.5411000
     10.9100000   2311.8389520
     10.9110000   2312.1356560
     10.9120000   2312.4322590
     10.9130000   2312.7304560
     10.9140000   2313.0288630
     10.9150000   2313.3271410
     10.9160000   2313.6249910
     10.9170000   2313.9211190
     10.9180000   2314.2168040
     10.9190000   2314.5153530
     10.9200000   2314.8136310
     10.9210000   2315.1096170
     10.9220000   2315.4090670
     10.9230000   2315.7069990
     10.9240000   2316.0060790
     10.9250000   2316.3043340
     10.9260000   2316.6026320
     10.9270000   2316.8999760
     10.9280000   2317.1997500
     10.9290000   2317.4954350
     10.9300000   2317.7911220
     10.9310000   2318.0891840
     10.9320000   2318.3844740
     10.9330000   2318.6815330
     10.9340000   2318.9792450
     10.9350000   2319.2764750
     10.9360000   2319.5749110
     10.9370000   2319.8744920
     10.9380000   2320.1712280
     10.9390000   2320.4692230
     10.9400000   2320.7653820
     10.9410000   2321.0622490
     10.9420000   2321.3592970
     10.9430000   2321.6581540
     10.9440000   2321.9558470
     10.9450000   2322.2512820
     10.9460000   2322.5494450
     10.9470000   2322.8477160
     10.9480000   2323.1464380
     10.9490000   2323.4437480
     10.9500000   2323.7409670
     10.9510000   2324.0402980
     10.9520000   2324.3384270
     10.9530000   2324.6387850
     10.9540000   2324.9342310
     10.9550000   2325.2318800
     10.9560000   2325.5307700
     10.9570000   2325.8289350
     10.9580000   2326.1276910
     10.9590000   2326.4257370
     10.9600000   2326.7240120
     10.9610000   2327.0205470
     10.9620000   2327.3170540
     10.9630000   2327.6150220
     10.9640000   2327.9145220
     10.9650000   2328.2149990
     10.9660000   2328.5107200
     10.9670000   2328.8090310
     10.9680000   2329.1081940
     10.9690000   2329.4076130
     10.9700000   2329.7049060
     10.9710000   2330.0018940
     10.9720000   2330.2992500
     10.9730000   2330.5970830
     10.9740000   2330.8955670
     10.9750000   2331.1930480
     10.9760000   2331.4916420
     10.9770000   2331.7885000
     10.9780000   2332.0896070
     10.9790000   2332.3896690
     10.9800000   2332.6878660
     10.9810000   2332.9839360
     10.9820000   2333.2852280
     10.9830000   2333.5837790
     10.9840000   2333.8819560
     10.9850000   2334.1791150
     10.9860000   2334.4753070
     10.9870000   2334.7744970
     10.9880000   2335.0698140
     10.9890000   2335.3668400
     10.9900000   2335.6631180
     10.9910000   2335.9616580
     10.9920000   2336.2593070
     10.9930000   2336.5552120
     10.9940000   2336.8522690
     10.9950000   2337.1516550
     10.9960000   2337.4483250
     10.9970000   2337.7464530
     10.9980000   2338.0437670
     10.9990000   2338.3419820
     11.0000000   2338.6434490
     11.0010000   2338.9402370
     11.0020000   2339.2378800
     11.0030000   2339.5359830
     11.0040000   2339.8343270
     11.0050000   2340.1310300
     11.0060000   2340.4296010
     11.0070000   2340.7262160
     11.0080000   2341.0242910
     11.0090000   2341.3242080
     11.0100000   2341.6213810
     11.0110000   2341.9198030
     11.0120000   2342.2159590
     11.0130000   2342.5147920
     11.0140000   2342.8123630
     11.0150000   2343.1110480
     11.0160000   2343.4068030
     11.0170000   2343.7048520
     11.0180000   2344.0030760
     11.0190000   2344.2982250
     11.0200000   2344.5973010
     11.0210000   2344.8955980
     11.0220000   2345.1954090
     11.0230000   2345.4921250
     11.0240000   2345.7891180
     11.0250000   2346.0861990
     11.0260000   2346.3834710
     11.0270000   2346.6801390
     11.0280000   2346.9785040
     11.0290000   2347.2772080
     11.0300000   2347.5758340
     11.0310000   2347.8701150
     11.0320000   2348.1684280
     11.0330000   2348.4638860
     11.0340000   2348.7601710
     11.0350000   2349.0629330
     11.0360000   2349.3595190
     11.0370000   2349.6579190
     11.0380000   2349.9561510
     11.0390000   2350.2551300
     11.0400000   2350.5531230
     11.0410000   2350.8525050
     11.0420000   2351.1500560
     11.0430000   2351.4501050
     11.0440000   2351.7472230
     11.0450000   2352.0439680
     11.0460000   2352.3395380
     11.0470000   2352.6366890
     11.0480000   2352.9344110
     11.0490000   2353.2327360
     11.0500000   2353.5300320
     11.0510000   2353.8286200
     11.0520000   2354.1266420
     11.0530000   2354.4249230
     11.0540000   2354.7224680
     11.0550000   2355.0195460
     11.0560000   2355.3174080
     11.0570000   2355.6170940
     11.0580000   2355.9149310
     11.0590000   2356.2130270
     11.0600000   2356.5083000
     11.0610000   2356.8044220
     11.0620000   2357.1044710
     11.0630000   2357.4006320
     11.0640000   2357.7008500
     11.0650000   2357.9969070
     11.0660000   2358.2961090
     11.0670000   2358.5942270
     11.0680000   2358.8932260
     11.0690000   2359.1889690
     11.0700000   2359.4893430
     11.0710000   2359.7879860
     11.0720000   2360.0843210
     11.0730000   2360.3810550
     11.0740000   2360.6784740
     11.0750000   2360.9758150
     11.0760000   2361.2739140
     11.0770000   2361.5694180
     11.0780000   2361.8672430
     11.0790000   2362.1664180
     11.0800000   2362.4660190
     11.0810000   2362.7639460
     11.0820000   2363.0614080
     11.0830000   2363.3591530
     11.0840000   2363.6590570
     11.0850000   2363.9575630
     11.0860000   2364.2533960
     11.0870000   2364.5523000
     11.0880000   2364.8489300
     11.0890000   2365.1470960
     11.0900000   2365.4444070
     11.0910000   2365.7420630
     11.0920000   2366.0399260
     11.0930000   2366.3361390
     11.0940000   2366.6345130
     11.0950000   2366.9313230
     11.0960000   2367.2299630
     11.0970000   2367.5282980
     11.0980000   2367.8277060
     11.0990000   2368.1246910
     11.1000000   2368.4210970
     11.1010000   2368.7182270
     11.1020000   2369.0166220
     11.1030000   2369.3157000
     11.1040000   2369.6120870
     11.1050000   2369.9096730
     11.1060000   2370.2080580
     11.1070000   2370.5025940
     11.1080000   2370.8004900
     11.1090000   2371.0957500
     11.1100000   2371.3943120
     11.1110000   2371.6938610
     11.1120000   2371.9902740
     11.1130000   2372.2879940
     11.1140000   2372.5855110
     11.1150000   2372.8855010
     11.1160000   2373.1807770
     11.1170000   2373.4783050
     11.1180000   2373.7762770
     11.1190000   2374.0754040
     11.1200000   2374.3745930
     11.1210000   2374.6709350
     11.1220000   2374.9682140
     11.1230000   2375.2631340
     11.1240000   2375.5610760
     11.1250000   2375.8580070
     11.1260000   2376.1511530
     11.1270000   2376.4492790
     11.1280000   2376.7452440
     11.1290000   2377.0446060
     11.1300000   2377.3411330
     11.1310000   2377.6383220
     11.1320000   2377.9362390
     11.1330000   2378.2342950
     11.1340000   2378.5314600
     11.1350000   2378.8303120
     11.1360000   2379.1273750
     11.1370000   2379.4244570
     11.1380000   2379.7221300
     11.1390000   2380.0179260
     11.1400000   2380.3124240
     11.1410000   2380.6093850
     11.1420000   2380.9079440
     11.1430000   2381.2068240
     11.1440000   2381.5050330
     11.1450000   2381.8001960
     11.1460000   2382.0972000
     11.1470000   2382.3945410
     11.1480000   2382.6934420
     11.1490000   2382.9902840
     11.1500000   2383.2872440
     11.1510000   2383.5877410
     11.1520000   2383.8855150
     11.1530000   2384.1845640
     11.1540000   2384.4833930
     11.1550000   2384.7809540
     11.1560000   2385.0778430
     11.1570000   2385.3759160
     11.1580000   2385.6748930
     11.1590000   2385.9712600
     11.1600000   2386.2673080
     11.1610000   2386.5635710
     11.1620000   2386.8625960
     11.1630000   2387.1589730
     11.1640000   2387.4541470
     11.1650000   2387.7526500
     11.1660000   2388.0497320
     11.1670000   2388.3477480
     11.1680000   2388.6461660
     11.1690000   2388.9429640
     11.1700000   2389.2411320
     11.1710000   2389.5375850
     11.1720000   2389.8348080
     11.1730000   2390.1338610
     11.1740000   2390.4313790
     11.1750000   2390.7322650
     11.1760000   2391.0308220
     11.1770000   2391.3257360
     11.1780000   2391.6250620
     11.1790000   2391.9245500
     11.1800000   2392.2220890
     11.1810000   2392.5184040
     11.1820000   2392.8116830
     11.1830000   2393.1115110
     11.1840000   2393.4080760
     11.1850000   2393.7055470
     11.1860000   2394.0038530
     11.1870000   2394.3032290
     11.1880000   2394.6040210
     11.1890000   2394.9011790
     11.1900000   2395.1975630
     11.1910000   2395.4955160
     11.1920000   2395.7919760
     11.1930000   2396.0915040
     11.1940000   2396.3887590
     11.1950000   2396.6891410
     11.1960000   2396.9909800
     11.1970000   2397.2886250
     11.1980000   2397.5868070
     11.1990000   2397.8837960
     11.2000000   2398.1808680
     11.2010000   2398.4797500
     11.2020000   2398.7765690
     11.2030000   2399.0763640
     11.2040000   2399.3706090
     11.2050000   2399.6676380
     11.2060000   2399.9667390
     11.2070000   2400.2657620
     11.2080000   2400.5649490
     11.2090000   2400.8618480
     11.2100000   2401.1580440
     11.2110000   2401.4595170
     11.2120000   2401.7549080
     11.2130000   2402.0522210
     11.2140000   2402.3501810
     11.2150000   2402.6489250
     11.2160000   2402.9478840
     11.2170000   2403.2452480
     11.2180000   2403.5431430
     11.2190000   2403.8397930
     11.2200000   2404.1384120
     11.2210000   2404.4350030
     11.2220000   2404.7315320
     11.2230000   2405.0292040
     11.2240000   2405.3294130
     11.2250000   2405.6280320
     11.2260000   2405.9253340
     11.2270000   2406.2244650
     11.2280000   2406.5199230
     11.2290000   2406.8200060
     11.2300000   2407.1170300
     11.2310000   2407.4145530
     11.2320000   2407.7142800
     11.2330000   2408.0148440
     11.2340000   2408.3112850
     11.2350000   2408.6071230
     11.2360000   2408.9058580
     11.2370000   2409.2026160
     11.2380000   2409.4999200
     11.2390000   2409.7978760
     11.2400000   2410.0932810
     11.2410000   2410.3893820
     11.2420000   2410.6863620
     11.2430000   2410.9870850
     11.2440000   2411.2849140
     11.2450000   2411.5847430
     11.2460000   2411.8804120
     11.2470000   2412.1767830
     11.2480000   2412.4740980
     11.2490000   2412.7733820
     11.2500000   2413.0703200
     11.2510000   2413.3660220
     11.2520000   2413.6633990
     11.2530000   2413.9610670
     11.2540000   2414.2605460
     11.2550000   2414.5572340
     11.2560000   2414.8568250
     11.2570000   2415.1534690
     11.2580000   2415.4500740
     11.2590000   2415.7504060
     11.2600000   2416.0473900
     11.2610000   2416.3462840
     11.2620000   2416.6440870
     11.2630000   2416.9434130
     11.2640000   2417.2406450
     11.2650000   2417.5392810
     11.2660000   2417.8375680
     11.2670000   2418.1358500
     11.2680000   2418.4338240
     11.2690000   2418.7312130
     11.2700000   2419.0297810
     11.2710000   2419.3268280
     11.2720000   2419.6242820
     11.2730000   2419.9226980
     11.2740000   2420.2213510
     11.2750000   2420.5189380
     11.2760000   2420.8176210
     11.2770000   2421.1150590
     11.2780000   2421.4124540
     11.2790000   2421.7108500
     11.2800000   2422.0090150
     11.2810000   2422.3069490
     11.2820000   2422.6038150
     11.2830000   2422.9012920
     11.2840000   2423.1989900
     11.2850000   2423.4967940
     11.2860000   2423.7929210
     11.2870000   2424.0930860
     11.2880000   2424.3910430
     11.2890000   2424.6929120
     11.2900000   2424.9903750
     11.2910000   2425.2866320
     11.2920000   2425.5842500
     11.2930000   2425.8850550
     11.2940000   2426.1826620
     11.2950000   2426.4794650
     11.2960000   2426.7791190
     11.2970000   2427.0770590
     11.2980000   2427.3752110
     11.2990000   2427.6726190
     11.3000000   2427.9682950
     11.3010000   2428.2664960
     11.3020000   2428.5661250
     11.3030000   2428.8649870
     11.3040000   2429.1618940
     11.3050000   2429.4597340
     11.3060000   2429.7568280
     11.3070000   2430.0572130
     11.3080000   2430.3559650
     11.3090000   2430.6531510
     11.3100000   2430.9495930
     11.3110000   2431.2503370
     11.3120000   2431.5471000
     11.3130000   2431.8451100
     11.3140000   2432.1422190
     11.3150000   2432.4417690
     11.3160000   2432.7398940
     11.3170000   2433.0374500
     11.3180000   2433.3346240
     11.3190000   2433.6331590
     11.3200000   2433.9305650
     11.3210000   2434.2283650
     11.3220000   2434.5251390
     11.3230000   2434.8254050
     11.3240000   2435.1213970
     11.3250000   2435.4192180
     11.3260000   2435.7139140
     11.3270000   2436.0127430
     11.3280000   2436.3092380
     11.3290000   2436.6089670
     11.3300000   2436.9075030
     11.3310000   2437.2073810
     11.3320000   2437.5036350
     11.3330000   2437.8008820
     11.3340000   2438.0997160
     11.3350000   2438.3976050
     11.3360000   2438.6957860
     11.3370000   2438.9934090
     11.3380000   2439.2919780
     11.3390000   2439.5943560
     11.3400000   2439.8928270
     11.3410000   2440.1931550
     11.3420000   2440.4925650
     11.3430000   2440.7907490
     11.3440000   2441.0891830
     11.3450000   2441.3882700
     11.3460000   2441.6850450
     11.3470000   2441.9827830
     11.3480000   2442.2829990
     11.3490000   2442.5793800
     11.3500000   2442.8784540
     11.3510000   2443.1754390
     11.3520000   2443.4759120
     11.3530000   2443.7726530
     11.3540000   2444.0729920
     11.3550000   2444.3674220
     11.3560000   2444.6677920
     11.3570000   2444.9673900
     11.3580000   2445.2653640
     11.3590000   2445.5645480
     11.3600000   2445.8628260
     11.3610000   2446.1620010
     11.3620000   2446.4613760
     11.3630000   2446.7583460
     11.3640000   2447.0555300
     11.3650000   2447.3511250
     11.3660000   2447.6507440
     11.3670000   2447.9477980
     11.3680000   2448.2471080
     11.3690000   2448.5435800
     11.3700000   2448.8430960
     11.3710000   2449.1416980
     11.3720000   2449.4386210
     11.3730000   2449.7362000
     11.3740000   2450.0344940
     11.3750000   2450.3344650
     11.3760000   2450.6323390
     11.3770000   2450.9326090
     11.3780000   2451.2307130
     11.3790000   2451.5279520
     11.3800000   2451.8285980
     11.3810000   2452.1273380
     11.3820000   2452.4254240
     11.3830000   2452.7239220
     11.3840000   2453.0222400
     11.3850000   2453.3205990
     11.3860000   2453.6216720
     11.3870000   2453.9186160
     11.3880000   2454.2181710
     11.3890000   2454.5171950
     11.3900000   2454.8156890
     11.3910000   2455.1137780
     11.3920000   2455.4121530
     11.3930000   2455.7102150
     11.3940000   2456.0083760
     11.3950000   2456.3079270
     11.3960000   2456.6033150
     11.3970000   2456.9012040
     11.3980000   2457.1989120
     11.3990000   2457.4974350
     11.4000000   2457.7946210
     11.4010000   2458.0935250
     11.4020000   2458.3919730
     11.4030000   2458.6892160
     11.4040000   2458.9897950
     11.4050000   2459.2862290
     11.4060000   2459.5861360
     11.4070000   2459.8837410
     11.4080000   2460.1822520
     11.4090000   2460.4801440
     11.4100000   2460.7773810
     11.4110000   2461.0743790
     11.4120000   2461.3727150
     11.4130000   2461.6727260
     11.4140000   2461.9716280
     11.4150000   2462.2704470
     11.4160000   2462.5683670
     11.4170000   2462.8698980
     11.4180000   2463.1669810
     11.4190000   2463.4656100
     11.4200000   2463.7624710
     11.4210000   2464.0611920
     11.4220000   2464.3608780
     11.4230000   2464.6583410
     11.4240000   2464.9573780
     11.4250000   2465.2548120
     11.4260000   2465.5537130
     11.4270000   2465.8517110
     11.4280000   2466.1490380
     11.4290000   2466.4465380
     11.4300000   2466.7433240
     11.4310000   2467.0437450
     11.4320000   2467.3419340
     11.4330000   2467.6418930
     11.4340000   2467.9382030
     11.4350000   2468.2378190
     11.4360000   2468.5371630
     11.4370000   2468.8345990
     11.4380000   2469.1319710
     11.4390000   2469.4279480
     11.4400000   2469.7292670
     11.4410000   2470.0286780
     11.4420000   2470.3285490
     11.4430000   2470.6262270
     11.4440000   2470.9262150
     11.4450000   2471.2250960
     11.4460000   2471.5233460
     11.4470000   2471.8197720
     11.4480000   2472.1190660
     11.4490000   2472.4167430
     11.4500000   2472.7132900
     11.4510000   2473.0121640
     11.4520000   2473.3091750
     11.4530000   2473.6081260
     11.4540000   2473.9066000
     11.4550000   2474.2045270
     11.4560000   2474.5016770
     11.4570000   2474.8013950
     11.4580000   2475.1002850
     11.4590000   2475.3979140
     11.4600000   2475.6979400
     11.4610000   2475.9957120
     11.4620000   2476.2964050
     11.4630000   2476.5937740
     11.4640000   2476.8933420
     11.4650000   2477.1905080
     11.4660000   2477.4882320
     11.4670000   2477.7897120
     11.4680000   2478.0853830
     11.4690000   2478.3850900
     11.4700000   2478.6837940
     11.4710000   2478.9843240
     11.4720000   2479.2807890
     11.4730000   2479.5802110
     11.4740000   2479.8766710
     11.4750000   2480.1745570
     11.4760000   2480.4741060
     11.4770000   2480.7721330
     11.4780000   2481.0713480
     11.4790000   2481.3687670
     11.4800000   2481.6679140
     11.4810000   2481.9670550
     11.4820000   2482.2670220
     11.4830000   2482.5632670
     11.4840000   2482.8611520
     11.4850000   2483.1597170
     11.4860000   2483.4584310
     11.4870000   2483.7555620
     11.4880000   2484.0537560
     11.4890000   2484.3523530
     11.4900000   2484.6502860
     11.4910000   2484.9484590
     11.4920000   2485.2450680
     11.4930000   2485.5433110
     11.4940000   2485.8409090
     11.4950000   2486.1403300
     11.4960000   2486.4393990
     11.4970000   2486.7378030
     11.4980000   2487.0373390
     11.4990000   2487.3345610
     11.5000000   2487.6344200
     11.5010000   2487.9310000
     11.5020000   2488.2298930
     11.5030000   2488.5281140
     11.5040000   2488.8258560
     11.5050000   2489.1237860
     11.5060000   2489.4231350
     11.5070000   2489.7204080
     11.5080000   2490.0183750
     11.5090000   2490.3182110
     11.5100000   2490.6176690
     11.5110000   2490.9141350
     11.5120000   2491.2117830
     11.5130000   2491.5107710
     11.5140000   2491.8090920
     11.5150000   2492.1064540
     11.5160000   2492.4042300
     11.5170000   2492.7008840
     11.5180000   2492.9993440
     11.5190000   2493.2959980
     11.5200000   2493.5964790
     11.5210000   2493.8919990
     11.5220000   2494.1899880
     11.5230000   2494.4897420
     11.5240000   2494.7868580
     11.5250000   2495.0871090
     11.5260000   2495.3835950
     11.5270000   2495.6837700
     11.5280000   2495.9820080
     11.5290000   2496.2804410
     11.5300000   2496.5765260
     11.5310000   2496.8741120
     11.5320000   2497.1734150
     11.5330000   2497.4715580
     11.5340000   2497.7708920
     11.5350000   2498.0696980
     11.5360000   2498.3679400
     11.5370000   2498.6677760
     11.5380000   2498.9643830
     11.5390000   2499.2626240
     11.5400000   2499.5607910
     11.5410000   2499.8591330
     11.5420000   2500.1584020
     11.5430000   2500.4587270
     11.5440000   2500.7568680
     11.5450000   2501.0558100
     11.5460000   2501.3542090
     11.5470000   2501.6518270
     11.5480000   2501.9503780
     11.5490000   2502.2500670
     11.5500000   2502.5474610
     11.5510000   2502.8473770
     11.5520000   2503.1444880
     11.5530000   2503.4433360
     11.5540000   2503.7423050
     11.5550000   2504.0410630
     11.5560000   2504.3388240
     11.5570000   2504.6378360
     11.5580000   2504.9356770
     11.5590000   2505.2336140
     11.5600000   2505.5321060
     11.5610000   2505.8290770
     11.5620000   2506.1275200
     11.5630000   2506.4276340
     11.5640000   2506.7238390
     11.5650000   2507.0265310
     11.5660000   2507.3227930
     11.5670000   2507.6209500
     11.5680000   2507.9198930
     11.5690000   2508.2172450
     11.5700000   2508.5168780
     11.5710000   2508.8150450
     11.5720000   2509.1136100
     11.5730000   2509.4108710
     11.5740000   2509.7111630
     11.5750000   2510.0092710
     11.5760000   2510.3059700
     11.5770000   2510.6024120
     11.5780000   2510.8998830
     11.5790000   2511.1990380
     11.5800000   2511.4956210
     11.5810000   2511.7932270
     11.5820000   2512.0886350
     11.5830000   2512.3862830
     11.5840000   2512.6823460
     11.5850000   2512.9792760
     11.5860000   2513.2746690
     11.5870000   2513.5701470
     11.5880000   2513.8690020
     11.5890000   2514.1663030
     11.5900000   2514.4631000
     11.5910000   2514.7600190
     11.5920000   2515.0563720
     11.5930000   2515.3529540
     11.5940000   2515.6482090
     11.5950000   2515.9463230
     11.5960000   2516.2428080
     11.5970000   2516.5420360
     11.5980000   2516.8395590
     11.5990000   2517.1363600
     11.6000000   2517.4313280
     11.6010000   2517.7287400
     11.6020000   2518.0257760
     11.6030000   2518.3226170
     11.6040000   2518.6194390
     11.6050000   2518.9172770
     11.6060000   2519.2150860
     11.6070000   2519.5100530
     11.6080000   2519.8083680
     11.6090000   2520.1037170
     11.6100000   2520.4007510
     11.6110000   2520.6974980
     11.6120000   2520.9937480
     11.6130000   2521.2901570
     11.6140000   2521.5875320
     11.6150000   2521.8839720
     11.6160000   2522.1812840
     11.6170000   2522.4763500
     11.6180000   2522.7722500
     11.6190000   2523.0696400
     11.6200000   2523.3663850
     11.6210000   2523.6610210
     11.6220000   2523.9599240
     11.6230000   2524.2554400
     11.6240000   2524.5526350
     11.6250000   2524.8493600
     11.6260000   2525.1476190
     11.6270000   2525.4428880
     11.6280000   2525.7401410
     11.6290000   2526.0382170
     11.6300000   2526.3342660
     11.6310000   2526.6329720
     11.6320000   2526.9298340
     11.6330000   2527.2272680
     11.6340000   2527.5248570
     11.6350000   2527.8235210
     11.6360000   2528.1194860
     11.6370000   2528.4162770
     11.6380000   2528.7139790
     11.6390000   2529.0094320
     11.6400000   2529.3061490
     11.6410000   2529.6023250
     11.6420000   2529.8997690
     11.6430000   2530.1986780
     11.6440000   2530.4945150
     11.6450000   2530.7908690
     11.6460000   2531.0885940
     11.6470000   2531.3845600
     11.6480000   2531.6791440
     11.6490000   2531.9772890
     11.6500000   2532.2739360
     11.6510000   2532.5700060
     11.6520000   2532.8669070
     11.6530000   2533.1623940
     11.6540000   2533.4578450
     11.6550000   2533.7531410
     11.6560000   2534.0512470
     11.6570000   2534.3470960
     11.6580000   2534.6463860
     11.6590000   2534.9422780
     11.6600000   2535.2393950
     11.6610000   2535.5362690
     11.6620000   2535.8333940
     11.6630000   2536.1288370
     11.6640000   2536.4254670
     11.6650000   2536.7238320
     11.6660000   2537.0208810
     11.6670000   2537.3175210
     11.6680000   2537.6142270
     11.6690000   2537.9106790
     11.6700000   2538.2079440
     11.6710000   2538.5044460
     11.6720000   2538.8018810
     11.6730000   2539.0971580
     11.6740000   2539.3919020
     11.6750000   2539.6892340
     11.6760000   2539.9875470
     11.6770000   2540.2839790
     11.6780000   2540.5803350
     11.6790000   2540.8776330
     11.6800000   2541.1735220
     11.6810000   2541.4696220
     11.6820000   2541.7654670
     11.6830000   2542.0610320
     11.6840000   2542.3599500
     11.6850000   2542.6563110
     11.6860000   2542.9517680
     11.6870000   2543.2472510
     11.6880000   2543.5447310
     11.6890000   2543.8428600
     11.6900000   2544.1406260
     11.6910000   2544.4360350
     11.6920000   2544.7327010
     11.6930000   2545.0299080
     11.6940000   2545.3247180
     11.6950000   2545.6216640
     11.6960000   2545.9181480
     11.6970000   2546.2162430
     11.6980000   2546.5131750
     11.6990000   2546.8105080
     11.7000000   2547.1070930
     11.7010000   2547.4030850
     11.7020000   2547.7001210
     11.7030000   2547.9970400
     11.7040000   2548.2924920
     11.7050000   2548.5870560
     11.7060000   2548.8857640
     11.7070000   2549.1838420
     11.7080000   2549.4797740
     11.7090000   2549.7761070
     11.7100000   2550.0706860
     11.7110000   2550.3703300
     11.7120000   2550.6688370
     11.7130000   2550.9663320
     11.7140000   2551.2617330
     11.7150000   2551.5566790
     11.7160000   2551.8546880
     11.7170000   2552.1504230
     11.7180000   2552.4484340
     11.7190000   2552.7444570
     11.7200000   2553.0415250
     11.7210000   2553.3391830
     11.7220000   2553.6347560
     11.7230000   2553.9321590
     11.7240000   2554.2309550
     11.7250000   2554.5279940
     11.7260000   2554.8253260
     11.7270000   2555.1210780
     11.7280000   2555.4191660
     11.7290000   2555.7150040
     11.7300000   2556.0128910
     11.7310000   2556.3109320
     11.7320000   2556.6065620
     11.7330000   2556.9046670
     11.7340000   2557.2010970
     11.7350000   2557.4960060
     11.7360000   2557.7935850
     11.7370000   2558.0918140
     11.7380000   2558.3896530
     11.7390000   2558.6871980
     11.7400000   2558.9851910
     11.7410000   2559.2812430
     11.7420000   2559.5768750
     11.7430000   2559.8747860
     11.7440000   2560.1726800
     11.7450000   2560.4695360
     11.7460000   2560.7647370
     11.7470000   2561.0615040
     11.7480000   2561.3579480
     11.7490000   2561.6555180
     11.7500000   2561.9522360
     11.7510000   2562.2490030
     11.7520000   2562.5468870
     11.7530000   2562.8445800
     11.7540000   2563.1399510
     11.7550000   2563.4389280
     11.7560000   2563.7346810
     11.7570000   2564.0321780
     11.7580000   2564.3299360
     11.7590000   2564.6285450
     11.7600000   2564.9252660
     11.7610000   2565.2217050
     11.7620000   2565.5195790
     11.7630000   2565.8185830
     11.7640000   2566.1171810
     11.7650000   2566.4136010
     11.7660000   2566.7116880
     11.7670000   2567.0101070
     11.7680000   2567.3042100
     11.7690000   2567.5992320
     11.7700000   2567.8979940
     11.7710000   2568.1964840
     11.7720000   2568.4934670
     11.7730000   2568.7894990
     11.7740000   2569.0878650
     11.7750000   2569.3838920
     11.7760000   2569.6815490
     11.7770000   2569.9787620
     11.7780000   2570.2755990
     11.7790000   2570.5733880
     11.7800000   2570.8719550
     11.7810000   2571.1700990
     11.7820000   2571.4681960
     11.7830000   2571.7666510
     11.7840000   2572.0629940
     11.7850000   2572.3637650
     11.7860000   2572.6605140
     11.7870000   2572.9582910
     11.7880000   2573.2559560
     11.7890000   2573.5550310
     11.7900000   2573.8516600
     11.7910000   2574.1486110
     11.7920000   2574.4456620
     11.7930000   2574.7443140
     11.7940000   2575.0427160
     11.7950000   2575.3421800
     11.7960000   2575.6391140
     11.7970000   2575.9375980
     11.7980000   2576.2349270
     11.7990000   2576.5325670
     11.8000000   2576.8299630
     11.8010000   2577.1289660
     11.8020000   2577.4263820
     11.8030000   2577.7219040
     11.8040000   2578.0217600
     11.8050000   2578.3212690
     11.8060000   2578.6192130
     11.8070000   2578.9185750
     11.8080000   2579.2170800
     11.8090000   2579.5142720
     11.8100000   2579.8110880
     11.8110000   2580.1101260
     11.8120000   2580.4076590
     11.8130000   2580.7035180
     11.8140000   2581.0022310
     11.8150000   2581.3009380
     11.8160000   2581.6002480
     11.8170000   2581.8961790
     11.8180000   2582.1940850
     11.8190000   2582.4915210
     11.8200000   2582.7893290
     11.8210000   2583.0868880
     11.8220000   2583.3837510
     11.8230000   2583.6826730
     11.8240000   2583.9812790
     11.8250000   2584.2799360
     11.8260000   2584.5783230
     11.8270000   2584.8751930
     11.8280000   2585.1730020
     11.8290000   2585.4710770
     11.8300000   2585.7704390
     11.8310000   2586.0671500
     11.8320000   2586.3670140
     11.8330000   2586.6642380
     11.8340000   2586.9622460
     11.8350000   2587.2610860
     11.8360000   2587.5591610
     11.8370000   2587.8545020
     11.8380000   2588.1518220
     11.8390000   2588.4498110
     11.8400000   2588.7494140
     11.8410000   2589.0461380
     11.8420000   2589.3446290
     11.8430000   2589.6405740
     11.8440000   2589.9413290
     11.8450000   2590.2377490
     11.8460000   2590.5340680
     11.8470000   2590.8308960
     11.8480000   2591.1303350
     11.8490000   2591.4280810
     11.8500000   2591.7255810
     11.8510000   2592.0243430
     11.8520000   2592.3205720
     11.8530000   2592.6197870
     11.8540000   2592.9180970
     11.8550000   2593.2154420
     11.8560000   2593.5150010
     11.8570000   2593.8114610
     11.8580000   2594.1114750
     11.8590000   2594.4098590
     11.8600000   2594.7069240
     11.8610000   2595.0056940
     11.8620000   2595.3014640
     11.8630000   2595.5989110
     11.8640000   2595.8971680
     11.8650000   2596.1943640
     11.8660000   2596.4911830
     11.8670000   2596.7897580
     11.8680000   2597.0872300
     11.8690000   2597.3865320
     11.8700000   2597.6833080
     11.8710000   2597.9788230
     11.8720000   2598.2760120
     11.8730000   2598.5743380
     11.8740000   2598.8702490
     11.8750000   2599.1699820
     11.8760000   2599.4671130
     11.8770000   2599.7641740
     11.8780000   2600.0611280
     11.8790000   2600.3577620
     11.8800000   2600.6569410
     11.8810000   2600.9545660
     11.8820000   2601.2522310
     11.8830000   2601.5493600
     11.8840000   2601.8466410
     11.8850000   2602.1468090
     11.8860000   2602.4435570
     11.8870000   2602.7411090
     11.8880000   2603.0397560
     11.8890000   2603.3372880
     11.8900000   2603.6336930
     11.8910000   2603.9325780
     11.8920000   2604.2308160
     11.8930000   2604.5297450
     11.8940000   2604.8282770
     11.8950000   2605.1242000
     11.8960000   2605.4232670
     11.8970000   2605.7198550
     11.8980000   2606.0180190
     11.8990000   2606.3185020
     11.9000000   2606.6177210
     11.9010000   2606.9158480
     11.9020000   2607.2130880
     11.9030000   2607.5122510
     11.9040000   2607.8112280
     11.9050000   2608.1089070
     11.9060000   2608.4082310
     11.9070000   2608.7060450
     11.9080000   2609.0053140
     11.9090000   2609.3022110
     11.9100000   2609.5994870
     11.9110000   2609.8972400
     11.9120000   2610.1960890
     11.9130000   2610.4944340
     11.9140000   2610.7908370
     11.9150000   2611.0882170
     11.9160000   2611.3878030
     11.9170000   2611.6856210
     11.9180000   2611.9829740
     11.9190000   2612.2798650
     11.9200000   2612.5773380
     11.9210000   2612.8739630
     11.9220000   2613.1723990
     11.9230000   2613.4719120
     11.9240000   2613.7710910
     11.9250000   2614.0693520
     11.9260000   2614.3686100
     11.9270000   2614.6646420
     11.9280000   2614.9625610
     11.9290000   2615.2604390
     11.9300000   2615.5571340
     11.9310000   2615.8574700
     11.9320000   2616.1572080
     11.9330000   2616.4549430
     11.9340000   2616.7539740
     11.9350000   2617.0538010
     11.9360000   2617.3507250
     11.9370000   2617.6469230
     11.9380000   2617.9444800
     11.9390000   2618.2436270
     11.9400000   2618.5424800
     11.9410000   2618.8412730
     11.9420000   2619.1388430
     11.9430000   2619.4354100
     11.9440000   2619.7359760
     11.9450000   2620.0316990
     11.9460000   2620.3314230
     11.9470000   2620.6291610
     11.9480000   2620.9291120
     11.9490000   2621.2258560
     11.9500000   2621.5250950
     11.9510000   2621.8232660
     11.9520000   2622.1217060
     11.9530000   2622.4207090
     11.9540000   2622.7198450
     11.9550000   2623.0160350
     11.9560000   2623.3156000
     11.9570000   2623.6153550
     11.9580000   2623.9112280
     11.9590000   2624.2080670
     11.9600000   2624.5061620
     11.9610000   2624.8039850
     11.9620000   2625.1047820
     11.9630000   2625.4024750
     11.9640000   2625.7008680
     11.9650000   2625.9966210
     11.9660000   2626.2961390
     11.9670000   2626.5925300
     11.9680000   2626.8896030
     11.9690000   2627.1879920
     11.9700000   2627.4867240
     11.9710000   2627.7861860
     11.9720000   2628.0851920
     11.9730000   2628.3824680
     11.9740000   2628.6806440
     11.9750000   2628.9803510
     11.9760000   2629.2782940
     11.9770000   2629.5765810
     11.9780000   2629.8752970
     11.9790000   2630.1731550
     11.9800000   2630.4720130
     11.9810000   2630.7706930
     11.9820000   2631.0690080
     11.9830000   2631.3658100
     11.9840000   2631.6658880
     11.9850000   2631.9622200
     11.9860000   2632.2630420
     11.9870000   2632.5599370
     11.9880000   2632.8588350
     11.9890000   2633.1569430
     11.9900000   2633.4558360
     11.9910000   2633.7541440
     11.9920000   2634.0523950
     11.9930000   2634.3531210
     11.9940000   2634.6503230
     11.9950000   2634.9501790
     11.9960000   2635.2475340
     11.9970000   2635.5463100
     11.9980000   2635.8445130
     11.9990000   2636.1410620
     12.0000000   2636.4384180
     12.0010000   2636.7370840
     12.0020000   2637.0374430
     12.0030000   2637.3362270
     12.0040000   2637.6336220
     12.0050000   2637.9322050
     12.0060000   2638.2309460
     12.0070000   2638.5279300
     12.0080000   2638.8261080
     12.0090000   2639.1240890
     12.0100000   2639.4216590
     12.0110000   2639.7208610
     12.0120000   2640.0198720
     12.0130000   2640.3173690
     12.0140000   2640.6166320
     12.0150000   2640.9167870
     12.0160000   2641.2132370
     12.0170000   2641.5102560
     12.0180000   2641.8067850
     12.0190000   2642.1082590
     12.0200000   2642.4063960
     12.0210000   2642.7054990
     12.0220000   2643.0037130
     12.0230000   2643.2996060
     12.0240000   2643.5994780
     12.0250000   2643.8953390
     12.0260000   2644.1929570
     12.0270000   2644.4900190
     12.0280000   2644.7891420
     12.0290000   2645.0888180
     12.0300000   2645.3880310
     12.0310000   2645.6878740
     12.0320000   2645.9858760
     12.0330000   2646.2856860
     12.0340000   2646.5843080
     12.0350000   2646.8825220
     12.0360000   2647.1792910
     12.0370000   2647.4777840
     12.0380000   2647.7767810
     12.0390000   2648.0747170
     12.0400000   2648.3725150
     12.0410000   2648.6694560
     12.0420000   2648.9684400
     12.0430000   2649.2667600
     12.0440000   2649.5652030
     12.0450000   2649.8627550
     12.0460000   2650.1604650
     12.0470000   2650.4602260
     12.0480000   2650.7569180
     12.0490000   2651.0546390
     12.0500000   2651.3511180
     12.0510000   2651.6480450
     12.0520000   2651.9461090
     12.0530000   2652.2460670
     12.0540000   2652.5449800
     12.0550000   2652.8434020
     12.0560000   2653.1402740
     12.0570000   2653.4358770
     12.0580000   2653.7299710
     12.0590000   2654.0261870
     12.0600000   2654.3238270
     12.0610000   2654.6207540
     12.0620000   2654.9178740
     12.0630000   2655.2140580
     12.0640000   2655.5107430
     12.0650000   2655.8076480
     12.0660000   2656.1045160
     12.0670000   2656.4003390
     12.0680000   2656.6970670
     12.0690000   2656.9946710
     12.0700000   2657.2923530
     12.0710000   2657.5875190
     12.0720000   2657.8837310
     12.0730000   2658.1810270
     12.0740000   2658.4791270
     12.0750000   2658.7756990
     12.0760000   2659.0724670
     12.0770000   2659.3686390
     12.0780000   2659.6659020
     12.0790000   2659.9630570
     12.0800000   2660.2592690
     12.0810000   2660.5574250
     12.0820000   2660.8539620
     12.0830000   2661.1521730
     12.0840000   2661.4481820
     12.0850000   2661.7456080
     12.0860000   2662.0428950
     12.0870000   2662.3405910
     12.0880000   2662.6364790
     12.0890000   2662.9344890
     12.0900000   2663.2309380
     12.0910000   2663.5272030
     12.0920000   2663.8244680
     12.0930000   2664.1212500
     12.0940000   2664.4185690
     12.0950000   2664.7171200
     12.0960000   2665.0137010
     12.0970000   2665.3127930
     12.0980000   2665.6081650
     12.0990000   2665.9063130
     12.1000000   2666.2027750
     12.1010000   2666.5011300
     12.1020000   2666.7986570
     12.1030000   2667.0947540
     12.1040000   2667.3910440
     12.1050000   2667.6867890
     12.1060000   2667.9865190
     12.1070000   2668.2837670
     12.1080000   2668.5785970
     12.1090000   2668.8788380
     12.1100000   2669.1748470
     12.1110000   2669.4739350
     12.1120000   2669.7707540
     12.1130000   2670.0666270
     12.1140000   2670.3634620
     12.1150000   2670.6611450
     12.1160000   2670.9588470
     12.1170000   2671.2549600
     12.1180000   2671.5519970
     12.1190000   2671.8486060
     12.1200000   2672.1476780
     12.1210000   2672.4455080
     12.1220000   2672.7432460
     12.1230000   2673.0388660
     12.1240000   2673.3363220
     12.1250000   2673.6352010
     12.1260000   2673.9322680
     12.1270000   2674.2280090
     12.1280000   2674.5245390
     12.1290000   2674.8222150
     12.1300000   2675.1190540
     12.1310000   2675.4142640
     12.1320000   2675.7120100
     12.1330000   2676.0101500
     12.1340000   2676.3070020
     12.1350000   2676.6032770
     12.1360000   2676.9003690
     12.1370000   2677.1960640
     12.1380000   2677.4931600
     12.1390000   2677.7904860
     12.1400000   2678.0870950
     12.1410000   2678.3832500
     12.1420000   2678.6797590
     12.1430000   2678.9783160
     12.1440000   2679.2745650
     12.1450000   2679.5697890
     12.1460000   2679.8687220
     12.1470000   2680.1646240
     12.1480000   2680.4632570
     12.1490000   2680.7590420
     12.1500000   2681.0551870
     12.1510000   2681.3519080
     12.1520000   2681.6508390
     12.1530000   2681.9475310
     12.1540000   2682.2439420
     12.1550000   2682.5439330
     12.1560000   2682.8407490
     12.1570000   2683.1375970
     12.1580000   2683.4332080
     12.1590000   2683.7306080
     12.1600000   2684.0280990
     12.1610000   2684.3235340
     12.1620000   2684.6214210
     12.1630000   2684.9190170
     12.1640000   2685.2150360
     12.1650000   2685.5135040
     12.1660000   2685.8117830
     12.1670000   2686.1082120
     12.1680000   2686.4036020
     12.1690000   2686.7016140
     12.1700000   2686.9968390
     12.1710000   2687.2940890
     12.1720000   2687.5918730
     12.1730000   2687.8887160
     12.1740000   2688.1857850
     12.1750000   2688.4827270
     12.1760000   2688.7789840
     12.1770000   2689.0740870
     12.1780000   2689.3719490
     12.1790000   2689.6713410
     12.1800000   2689.9700900
     12.1810000   2690.2684310
     12.1820000   2690.5632070
     12.1830000   2690.8595510
     12.1840000   2691.1576120
     12.1850000   2691.4549360
     12.1860000   2691.7513380
     12.1870000   2692.0485750
     12.1880000   2692.3437610
     12.1890000   2692.6407010
     12.1900000   2692.9363780
     12.1910000   2693.2333400
     12.1920000   2693.5280100
     12.1930000   2693.8268260
     12.1940000   2694.1241870
     12.1950000   2694.4226460
     12.1960000   2694.7180820
     12.1970000   2695.0144850
     12.1980000   2695.3121470
     12.1990000   2695.6096220
     12.2000000   2695.9057530
     12.2010000   2696.2010860
     12.2020000   2696.4971710
     12.2030000   2696.7938490
     12.2040000   2697.0912950
     12.2050000   2697.3883200
     12.2060000   2697.6861250
     12.2070000   2697.9828520
     12.2080000   2698.2813570
     12.2090000   2698.5784830
     12.2100000   2698.8745210
     12.2110000   2699.1722760
     12.2120000   2699.4693530
     12.2130000   2699.7659900
     12.2140000   2700.0620090
     12.2150000   2700.3593100
     12.2160000   2700.6556810
     12.2170000   2700.9533420
     12.2180000   2701.2517910
     12.2190000   2701.5481160
     12.2200000   2701.8448760
     12.2210000   2702.1444560
     12.2220000   2702.4411770
     12.2230000   2702.7373320
     12.2240000   2703.0317660
     12.2250000   2703.3291150
     12.2260000   2703.6255800
     12.2270000   2703.9252330
     12.2280000   2704.2212020
     12.2290000   2704.5164530
     12.2300000   2704.8124280
     12.2310000   2705.1114970
     12.2320000   2705.4089870
     12.2330000   2705.7039120
     12.2340000   2706.0015260
     12.2350000   2706.2995390
     12.2360000   2706.5949570
     12.2370000   2706.8929060
     12.2380000   2707.1913920
     12.2390000   2707.4876190
     12.2400000   2707.7867080
     12.2410000   2708.0844430
     12.2420000   2708.3786190
     12.2430000   2708.6774820
     12.2440000   2708.9733350
     12.2450000   2709.2708890
     12.2460000   2709.5678270
     12.2470000   2709.8647460
     12.2480000   2710.1585920
     12.2490000   2710.4567650
     12.2500000   2710.7529880
     12.2510000   2711.0497420
     12.2520000   2711.3468240
     12.2530000   2711.6448260
     12.2540000   2711.9438690
     12.2550000   2712.2403500
     12.2560000   2712.5370940
     12.2570000   2712.8333630
     12.2580000   2713.1304130
     12.2590000   2713.4272050
     12.2600000   2713.7251520
     12.2610000   2714.0215900
     12.2620000   2714.3184990
     12.2630000   2714.6155500
     12.2640000   2714.9132070
     12.2650000   2715.2094510
     12.2660000   2715.5063280
     12.2670000   2715.8036410
     12.2680000   2716.1007030
     12.2690000   2716.3961820
     12.2700000   2716.6914130
     12.2710000   2716.9893800
     12.2720000   2717.2867300
     12.2730000   2717.5851500
     12.2740000   2717.8824290
     12.2750000   2718.1795340
     12.2760000   2718.4759290
     12.2770000   2718.7749250
     12.2780000   2719.0705070
     12.2790000   2719.3688000
     12.2800000   2719.6661000
     12.2810000   2719.9640590
     12.2820000   2720.2608060
     12.2830000   2720.5548370
     12.2840000   2720.8527230
     12.2850000   2721.1501400
     12.2860000   2721.4469460
     12.2870000   2721.7430720
     12.2880000   2722.0417590
     12.2890000   2722.3380410
     12.2900000   2722.6385830
     12.2910000   2722.9387600
     12.2920000   2723.2365330
     12.2930000   2723.5324330
     12.2940000   2723.8305570
     12.2950000   2724.1280330
     12.2960000   2724.4230890
     12.2970000   2724.7206790
     12.2980000   2725.0160540
     12.2990000   2725.3130580
     12.3000000   2725.6086610
     12.3010000   2725.9059510
     12.3020000   2726.2013930
     12.3030000   2726.4987750
     12.3040000   2726.7946190
     12.3050000   2727.0923970
     12.3060000   2727.3900380
     12.3070000   2727.6848980
     12.3080000   2727.9826760
     12.3090000   2728.2811460
     12.3100000   2728.5777620
     12.3110000   2728.8743020
     12.3120000   2729.1721240
     12.3130000   2729.4706780
     12.3140000   2729.7681980
     12.3150000   2730.0647490
     12.3160000   2730.3600810
     12.3170000   2730.6563450
     12.3180000   2730.9529780
     12.3190000   2731.2498330
     12.3200000   2731.5468170
     12.3210000   2731.8420060
     12.3220000   2732.1404360
     12.3230000   2732.4371050
     12.3240000   2732.7329640
     12.3250000   2733.0317350
     12.3260000   2733.3289810
     12.3270000   2733.6260690
     12.3280000   2733.9237760
     12.3290000   2734.2212420
     12.3300000   2734.5179240
     12.3310000   2734.8148740
     12.3320000   2735.1131400
     12.3330000   2735.4088890
     12.3340000   2735.7056780
     12.3350000   2736.0050190
     12.3360000   2736.3022280
     12.3370000   2736.5998310
     12.3380000   2736.9000020
     12.3390000   2737.1985300
     12.3400000   2737.4949330
     12.3410000   2737.7938630
     12.3420000   2738.0921140
     12.3430000   2738.3890020
     12.3440000   2738.6854840
     12.3450000   2738.9832490
     12.3460000   2739.2811680
     12.3470000   2739.5781100
     12.3480000   2739.8753410
     12.3490000   2740.1747540
     12.3500000   2740.4722580
     12.3510000   2740.7715680
     12.3520000   2741.0690760
     12.3530000   2741.3676210
     12.3540000   2741.6659990
     12.3550000   2741.9655080
     12.3560000   2742.2626950
     12.3570000   2742.5599650
     12.3580000   2742.8578870
     12.3590000   2743.1550530
     12.3600000   2743.4537780
     12.3610000   2743.7553020
     12.3620000   2744.0530880
     12.3630000   2744.3500940
     12.3640000   2744.6475050
     12.3650000   2744.9469930
     12.3660000   2745.2447920
     12.3670000   2745.5423500
     12.3680000   2745.8405070
     12.3690000   2746.1386380
     12.3700000   2746.4386320
     12.3710000   2746.7351420
     12.3720000   2747.0339160
     12.3730000   2747.3312510
     12.3740000   2747.6301620
     12.3750000   2747.9257780
     12.3760000   2748.2237100
     12.3770000   2748.5219390
     12.3780000   2748.8196200
     12.3790000   2749.1194790
     12.3800000   2749.4180510
     12.3810000   2749.7160910
     12.3820000   2750.0143940
     12.3830000   2750.3131320
     12.3840000   2750.6119090
     12.3850000   2750.9095810
     12.3860000   2751.2086980
     12.3870000   2751.5066080
     12.3880000   2751.8070380
     12.3890000   2752.1062480
     12.3900000   2752.4027080
     12.3910000   2752.7002970
     12.3920000   2752.9973170
     12.3930000   2753.2955990
     12.3940000   2753.5928260
     12.3950000   2753.8915370
     12.3960000   2754.1890260
     12.3970000   2754.4874420
     12.3980000   2754.7864250
     12.3990000   2755.0839890
     12.4000000   2755.3804450
     12.4010000   2755.6788800
     12.4020000   2755.9786900
     12.4030000   2756.2790560
     12.4040000   2756.5751770
     12.4050000   2756.8738950
     12.4060000   2757.1706590
     12.4070000   2757.4693370
     12.4080000   2757.7669260
     12.4090000   2758.0677570
     12.4100000   2758.3653890
     12.4110000   2758.6624660
     12.4120000   2758.9606480
     12.4130000   2759.2591860
     12.4140000   2759.5552360
     12.4150000   2759.8532520
     12.4160000   2760.1514100
     12.4170000   2760.4524190
     12.4180000   2760.7509320
     12.4190000   2761.0494660
     12.4200000   2761.3488400
     12.4210000   2761.6485650
     12.4220000   2761.9463960
     12.4230000   2762.2442040
     12.4240000   2762.5417390
     12.4250000   2762.8389220
     12.4260000   2763.1378430
     12.4270000   2763.4370590
     12.4280000   2763.7340780
     12.4290000   2764.0323900
     12.4300000   2764.3305610
     12.4310000   2764.6292870
     12.4320000   2764.9270490
     12.4330000   2765.2239000
     12.4340000   2765.5225570
     12.4350000   2765.8200460
     12.4360000   2766.1206120
     12.4370000   2766.4179100
     12.4380000   2766.7150690
     12.4390000   2767.0130280
     12.4400000   2767.3126640
     12.4410000   2767.6111920
     12.4420000   2767.9084670
     12.4430000   2768.2086110
     12.4440000   2768.5069040
     12.4450000   2768.8064670
     12.4460000   2769.1028180
     12.4470000   2769.4018370
     12.4480000   2769.6988330
     12.4490000   2769.9981240
     12.4500000   2770.2966260
     12.4510000   2770.5930830
     12.4520000   2770.8915070
     12.4530000   2771.1903310
     12.4540000   2771.4905330
     12.4550000   2771.7874150
     12.4560000   2772.0851900
     12.4570000   2772.3850630
     12.4580000   2772.6819530
     12.4590000   2772.9818470
     12.4600000   2773.2790280
     12.4610000   2773.5780720
     12.4620000   2773.8755470
     12.4630000   2774.1755610
     12.4640000   2774.4743970
     12.4650000   2774.7709980
     12.4660000   2775.0677810
     12.4670000   2775.3667020
     12.4680000   2775.6655970
     12.4690000   2775.9629110
     12.4700000   2776.2609610
     12.4710000   2776.5594930
     12.4720000   2776.8577820
     12.4730000   2777.1560310
     12.4740000   2777.4539310
     12.4750000   2777.7521050
     12.4760000   2778.0495690
     12.4770000   2778.3506400
     12.4780000   2778.6475840
     12.4790000   2778.9473550
     12.4800000   2779.2445280
     12.4810000   2779.5462350
     12.4820000   2779.8441660
     12.4830000   2780.1433480
     12.4840000   2780.4393060
     12.4850000   2780.7375990
     12.4860000   2781.0362910
     12.4870000   2781.3347070
     12.4880000   2781.6325520
     12.4890000   2781.9317670
     12.4900000   2782.2300250
     12.4910000   2782.5298520
     12.4920000   2782.8273440
     12.4930000   2783.1243740
     12.4940000   2783.4226080
     12.4950000   2783.7213410
     12.4960000   2784.0201500
     12.4970000   2784.3176760
     12.4980000   2784.6135650
     12.4990000   2784.9133350
     12.5000000   2785.2108310
     12.5010000   2785.5103520
     12.5020000   2785.8085070
     12.5030000   2786.1056690
     12.5040000   2786.4043890
     12.5050000   2786.7017460
     12.5060000   2786.9998700
     12.5070000   2787.2992110
     12.5080000   2787.5981970
     12.5090000   2787.8962370
     12.5100000   2788.1960940
     12.5110000   2788.4939280
     12.5120000   2788.7918240
     12.5130000   2789.0900880
     12.5140000   2789.3871490
     12.5150000   2789.6826330
     12.5160000   2789.9806960
     12.5170000   2790.2809210
     12.5180000   2790.5787410
     12.5190000   2790.8780300
     12.5200000   2791.1756100
     12.5210000   2791.4740460
     12.5220000   2791.7742840
     12.5230000   2792.0727640
     12.5240000   2792.3689800
     12.5250000   2792.6669600
     12.5260000   2792.9651370
     12.5270000   2793.2634770
     12.5280000   2793.5628050
     12.5290000   2793.8582280
     12.5300000   2794.1580940
     12.5310000   2794.4577140
     12.5320000   2794.7551580
     12.5330000   2795.0541280
     12.5340000   2795.3491900
     12.5350000   2795.6449960
     12.5360000   2795.9416460
     12.5370000   2796.2397750
     12.5380000   2796.5366460
     12.5390000   2796.8355550
     12.5400000   2797.1356900
     12.5410000   2797.4328910
     12.5420000   2797.7277910
     12.5430000   2798.0261720
     12.5440000   2798.3251700
     12.5450000   2798.6249740
     12.5460000   2798.9227100
     12.5470000   2799.2214400
     12.5480000   2799.5191550
     12.5490000   2799.8183300
     12.5500000   2800.1148800
     12.5510000   2800.4135330
     12.5520000   2800.7108320
     12.5530000   2801.0094440
     12.5540000   2801.3070570
     12.5550000   2801.6064490
     12.5560000   2801.9047280
     12.5570000   2802.2012390
     12.5580000   2802.5005360
     12.5590000   2802.7994240
     12.5600000   2803.0963530
     12.5610000   2803.3947030
     12.5620000   2803.6937320
     12.5630000   2803.9925030
     12.5640000   2804.2910980
     12.5650000   2804.5881390
     12.5660000   2804.8881950
     12.5670000   2805.1878270
     12.5680000   2805.4864830
     12.5690000   2805.7845970
     12.5700000   2806.0834310
     12.5710000   2806.3810900
     12.5720000   2806.6801740
     12.5730000   2806.9790130
     12.5740000   2807.2780330
     12.5750000   2807.5757390
     12.5760000   2807.8764970
     12.5770000   2808.1743210
     12.5780000   2808.4722110
     12.5790000   2808.7714630
     12.5800000   2809.0695870
     12.5810000   2809.3674170
     12.5820000   2809.6644500
     12.5830000   2809.9632380
     12.5840000   2810.2606280
     12.5850000   2810.5609780
     12.5860000   2810.8578800
     12.5870000   2811.1571990
     12.5880000   2811.4561930
     12.5890000   2811.7560730
     12.5900000   2812.0553260
     12.5910000   2812.3542530
     12.5920000   2812.6522460
     12.5930000   2812.9503680
     12.5940000   2813.2502170
     12.5950000   2813.5477840
     12.5960000   2813.8458970
     12.5970000   2814.1461440
     12.5980000   2814.4463550
     12.5990000   2814.7440530
     12.6000000   2815.0406070
     12.6010000   2815.3385080
     12.6020000   2815.6359540
     12.6030000   2815.9356860
     12.6040000   2816.2357760
     12.6050000   2816.5358030
     12.6060000   2816.8326360
     12.6070000   2817.1307180
     12.6080000   2817.4296360
     12.6090000   2817.7278220
     12.6100000   2818.0269760
     12.6110000   2818.3261530
     12.6120000   2818.6246790
     12.6130000   2818.9233240
     12.6140000   2819.2217330
     12.6150000   2819.5184970
     12.6160000   2819.8177960
     12.6170000   2820.1146250
     12.6180000   2820.4133750
     12.6190000   2820.7108450
     12.6200000   2821.0111200
     12.6210000   2821.3111160
     12.6220000   2821.6084750
     12.6230000   2821.9046180
     12.6240000   2822.2046250
     12.6250000   2822.5048360
     12.6260000   2822.8014830
     12.6270000   2823.0985130
     12.6280000   2823.3990170
     12.6290000   2823.6974970
     12.6300000   2823.9954650
     12.6310000   2824.2942190
     12.6320000   2824.5927560
     12.6330000   2824.8901930
     12.6340000   2825.1893630
     12.6350000   2825.4866100
     12.6360000   2825.7869710
     12.6370000   2826.0849820
     12.6380000   2826.3836990
     12.6390000   2826.6815810
     12.6400000   2826.9787830
     12.6410000   2827.2786520
     12.6420000   2827.5748200
     12.6430000   2827.8764730
     12.6440000   2828.1755470
     12.6450000   2828.4730420
     12.6460000   2828.7705920
     12.6470000   2829.0692540
     12.6480000   2829.3678090
     12.6490000   2829.6667370
     12.6500000   2829.9637930
     12.6510000   2830.2602430
     12.6520000   2830.5596420
     12.6530000   2830.8574700
     12.6540000   2831.1551580
     12.6550000   2831.4540160
     12.6560000   2831.7543730
     12.6570000   2832.0520710
     12.6580000   2832.3501180
     12.6590000   2832.6484440
     12.6600000   2832.9469910
     12.6610000   2833.2472340
     12.6620000   2833.5453810
     12.6630000   2833.8427020
     12.6640000   2834.1413950
     12.6650000   2834.4406580
     12.6660000   2834.7381650
     12.6670000   2835.0359150
     12.6680000   2835.3346420
     12.6690000   2835.6337470
     12.6700000   2835.9329100
     12.6710000   2836.2308760
     12.6720000   2836.5290440
     12.6730000   2836.8273520
     12.6740000   2837.1255810
     12.6750000   2837.4221710
     12.6760000   2837.7213600
     12.6770000   2838.0191920
     12.6780000   2838.3187240
     12.6790000   2838.6180130
     12.6800000   2838.9166880
     12.6810000   2839.2148600
     12.6820000   2839.5132540
     12.6830000   2839.8125500
     12.6840000   2840.1093480
     12.6850000   2840.4071110
     12.6860000   2840.7050880
     12.6870000   2841.0035180
     12.6880000   2841.3015970
     12.6890000   2841.5982120
     12.6900000   2841.8957450
     12.6910000   2842.1913210
     12.6920000   2842.4929410
     12.6930000   2842.7911380
     12.6940000   2843.0883550
     12.6950000   2843.3883450
     12.6960000   2843.6856970
     12.6970000   2843.9842480
     12.6980000   2844.2815890
     12.6990000   2844.5803060
     12.7000000   2844.8798140
     12.7010000   2845.1791730
     12.7020000   2845.4792040
     12.7030000   2845.7773230
     12.7040000   2846.0752430
     12.7050000   2846.3747540
     12.7060000   2846.6732530
     12.7070000   2846.9712150
     12.7080000   2847.2690850
     12.7090000   2847.5683470
     12.7100000   2847.8673260
     12.7110000   2848.1650040
     12.7120000   2848.4630870
     12.7130000   2848.7623580
     12.7140000   2849.0615600
     12.7150000   2849.3603260
     12.7160000   2849.6586510
     12.7170000   2849.9557790
     12.7180000   2850.2542400
     12.7190000   2850.5546730
     12.7200000   2850.8508930
     12.7210000   2851.1481710
     12.7220000   2851.4466020
     12.7230000   2851.7451860
     12.7240000   2852.0425350
     12.7250000   2852.3407910
     12.7260000   2852.6392100
     12.7270000   2852.9371110
     12.7280000   2853.2364640
     12.7290000   2853.5334200
     12.7300000   2853.8324380
     12.7310000   2854.1291510
     12.7320000   2854.4294330
     12.7330000   2854.7279960
     12.7340000   2855.0255020
     12.7350000   2855.3238530
     12.7360000   2855.6212610
     12.7370000   2855.9211470
     12.7380000   2856.2184710
     12.7390000   2856.5158290
     12.7400000   2856.8138470
     12.7410000   2857.1129440
     12.7420000   2857.4122140
     12.7430000   2857.7098620
     12.7440000   2858.0081570
     12.7450000   2858.3059950
     12.7460000   2858.6054910
     12.7470000   2858.9010200
     12.7480000   2859.1981670
     12.7490000   2859.4943340
     12.7500000   2859.7912690
     12.7510000   2860.0878510
     12.7520000   2860.3869330
     12.7530000   2860.6844330
     12.7540000   2860.9824860
     12.7550000   2861.2818560
     12.7560000   2861.5791440
     12.7570000   2861.8784860
     12.7580000   2862.1747260
     12.7590000   2862.4736850
     12.7600000   2862.7711510
     12.7610000   2863.0696880
     12.7620000   2863.3666510
     12.7630000   2863.6642520
     12.7640000   2863.9664120
     12.7650000   2864.2645970
     12.7660000   2864.5629010
     12.7670000   2864.8608590
     12.7680000   2865.1590970
     12.7690000   2865.4541310
     12.7700000   2865.7519790
     12.7710000   2866.0501610
     12.7720000   2866.3497640
     12.7730000   2866.6478630
     12.7740000   2866.9462950
     12.7750000   2867.2436550
     12.7760000   2867.5410430
     12.7770000   2867.8412400
     12.7780000   2868.1388220
     12.7790000   2868.4378340
     12.7800000   2868.7368910
     12.7810000   2869.0352930
     12.7820000   2869.3350480
     12.7830000   2869.6338420
     12.7840000   2869.9319430
     12.7850000   2870.2298950
     12.7860000   2870.5298420
     12.7870000   2870.8246210
     12.7880000   2871.1220880
     12.7890000   2871.4191090
     12.7900000   2871.7163910
     12.7910000   2872.0156470
     12.7920000   2872.3126290
     12.7930000   2872.6088810
     12.7940000   2872.9060500
     12.7950000   2873.2049620
     12.7960000   2873.5004420
     12.7970000   2873.7996140
     12.7980000   2874.0974360
     12.7990000   2874.3939730
     12.8000000   2874.6918270
     12.8010000   2874.9891880
     12.8020000   2875.2863030
     12.8030000   2875.5829510
     12.8040000   2875.8806320
     12.8050000   2876.1779780
     12.8060000   2876.4742350
     12.8070000   2876.7712030
     12.8080000   2877.0675900
     12.8090000   2877.3638360
     12.8100000   2877.6606950
     12.8110000   2877.9579540
     12.8120000   2878.2541770
     12.8130000   2878.5520810
     12.8140000   2878.8509220
     12.8150000   2879.1488390
     12.8160000   2879.4471070
     12.8170000   2879.7446230
     12.8180000   2880.0456650
     12.8190000   2880.3424140
     12.8200000   2880.6376700
     12.8210000   2880.9341250
     12.8220000   2881.2313910
     12.8230000   2881.5297620
     12.8240000   2881.8280110
     12.8250000   2882.1252020
     12.8260000   2882.4204870
     12.8270000   2882.7171630
     12.8280000   2883.0141750
     12.8290000   2883.3122200
     12.8300000   2883.6087680
     12.8310000   2883.9053930
     12.8320000   2884.2025540
     12.8330000   2884.4984600
     12.8340000   2884.7963570
     12.8350000   2885.0915060
     12.8360000   2885.3897820
     12.8370000   2885.6879460
     12.8380000   2885.9846810
     12.8390000   2886.2808790
     12.8400000   2886.5779320
     12.8410000   2886.8756350
     12.8420000   2887.1741550
     12.8430000   2887.4713720
     12.8440000   2887.7671390
     12.8450000   2888.0658660
     12.8460000   2888.3643820
     12.8470000   2888.6614390
     12.8480000   2888.9576350
     12.8490000   2889.2548920
     12.8500000   2889.5517020
     12.8510000   2889.8501660
     12.8520000   2890.1459080
     12.8530000   2890.4436090
     12.8540000   2890.7405780
     12.8550000   2891.0373650
     12.8560000   2891.3353760
     12.8570000   2891.6323470
     12.8580000   2891.9301710
     12.8590000   2892.2274980
     12.8600000   2892.5266170
     12.8610000   2892.8241060
     12.8620000   2893.1212660
     12.8630000   2893.4184640
     12.8640000   2893.7171730
     12.8650000   2894.0140520
     12.8660000   2894.3120080
     12.8670000   2894.6079410
     12.8680000   2894.9087160
     12.8690000   2895.2071760
     12.8700000   2895.5046480
     12.8710000   2895.8050320
     12.8720000   2896.1022590
     12.8730000   2896.4015200
     12.8740000   2896.6984830
     12.8750000   2896.9978140
     12.8760000   2897.2952370
     12.8770000   2897.5926910
     12.8780000   2897.8920530
     12.8790000   2898.1897630
     12.8800000   2898.4876560
     12.8810000   2898.7860920
     12.8820000   2899.0863620
     12.8830000   2899.3849350
     12.8840000   2899.6833200
     12.8850000   2899.9828230
     12.8860000   2900.2815800
     12.8870000   2900.5820290
     12.8880000   2900.8801630
     12.8890000   2901.1772730
     12.8900000   2901.4769860
     12.8910000   2901.7747120
     12.8920000   2902.0742420
     12.8930000   2902.3717340
     12.8940000   2902.6700620
     12.8950000   2902.9684230
     12.8960000   2903.2682530
     12.8970000   2903.5667500
     12.8980000   2903.8631180
     12.8990000   2904.1627220
     12.9000000   2904.4649120
     12.9010000   2904.7635960
     12.9020000   2905.0628530
     12.9030000   2905.3619900
     12.9040000   2905.6603200
     12.9050000   2905.9598960
     12.9060000   2906.2579720
     12.9070000   2906.5558210
     12.9080000   2906.8530700
     12.9090000   2907.1519820
     12.9100000   2907.4524480
     12.9110000   2907.7489360
     12.9120000   2908.0475610
     12.9130000   2908.3456220
     12.9140000   2908.6436280
     12.9150000   2908.9414300
     12.9160000   2909.2390120
     12.9170000   2909.5365980
     12.9180000   2909.8369400
     12.9190000   2910.1341060
     12.9200000   2910.4324250
     12.9210000   2910.7309800
     12.9220000   2911.0298940
     12.9230000   2911.3290590
     12.9240000   2911.6274280
     12.9250000   2911.9234660
     12.9260000   2912.2227930
     12.9270000   2912.5207950
     12.9280000   2912.8173920
     12.9290000   2913.1157990
     12.9300000   2913.4144410
     12.9310000   2913.7137700
     12.9320000   2914.0118400
     12.9330000   2914.3120280
     12.9340000   2914.6104160
     12.9350000   2914.9097510
     12.9360000   2915.2080530
     12.9370000   2915.5058840
     12.9380000   2915.8041390
     12.9390000   2916.1025450
     12.9400000   2916.4012800
     12.9410000   2916.7003080
     12.9420000   2916.9981420
     12.9430000   2917.2946160
     12.9440000   2917.5927350
     12.9450000   2917.8926750
     12.9460000   2918.1904070
     12.9470000   2918.4864210
     12.9480000   2918.7846050
     12.9490000   2919.0847350
     12.9500000   2919.3830340
     12.9510000   2919.6821860
     12.9520000   2919.9802370
     12.9530000   2920.2787430
     12.9540000   2920.5775560
     12.9550000   2920.8751530
     12.9560000   2921.1736460
     12.9570000   2921.4709380
     12.9580000   2921.7690580
     12.9590000   2922.0676580
     12.9600000   2922.3670460
     12.9610000   2922.6640440
     12.9620000   2922.9612150
     12.9630000   2923.2603850
     12.9640000   2923.5583420
     12.9650000   2923.8569070
     12.9660000   2924.1545300
     12.9670000   2924.4527710
     12.9680000   2924.7511440
     12.9690000   2925.0471400
     12.9700000   2925.3465350
     12.9710000   2925.6434180
     12.9720000   2925.9440550
     12.9730000   2926.2425530
     12.9740000   2926.5383390
     12.9750000   2926.8382720
     12.9760000   2927.1379410
     12.9770000   2927.4346830
     12.9780000   2927.7325570
     12.9790000   2928.0301770
     12.9800000   2928.3272700
     12.9810000   2928.6267900
     12.9820000   2928.9249820
     12.9830000   2929.2223150
     12.9840000   2929.5211100
     12.9850000   2929.8192350
     12.9860000   2930.1172900
     12.9870000   2930.4159270
     12.9880000   2930.7125240
     12.9890000   2931.0090180
     12.9900000   2931.3091850
     12.9910000   2931.6056020
     12.9920000   2931.9037070
     12.9930000   2932.2019990
     12.9940000   2932.4998220
     12.9950000   2932.7982920
     12.9960000   2933.0944880
     12.9970000   2933.3937780
     12.9980000   2933.6923020
     12.9990000   2933.9898870
     13.0000000   2934.2884160
     13.0010000   2934.5865060
     13.0020000   2934.8852280
     13.0030000   2935.1823200
     13.0040000   2935.4823580
     13.0050000   2935.7793310
     13.0060000   2936.0773530
     13.0070000   2936.3754890
     13.0080000   2936.6742680
     13.0090000   2936.9718810
     13.0100000   2937.2718080
     13.0110000   2937.5711460
     13.0120000   2937.8688780
     13.0130000   2938.1676230
     13.0140000   2938.4633460
     13.0150000   2938.7608140
     13.0160000   2939.0590680
     13.0170000   2939.3592070
     13.0180000   2939.6578480
     13.0190000   2939.9557020
     13.0200000   2940.2542690
     13.0210000   2940.5529040
     13.0220000   2940.8501970
     13.0230000   2941.1467450
     13.0240000   2941.4435780
     13.0250000   2941.7405870
     13.0260000   2942.0415410
     13.0270000   2942.3402930
     13.0280000   2942.6393850
     13.0290000   2942.9367120
     13.0300000   2943.2355680
     13.0310000   2943.5337220
     13.0320000   2943.8305960
     13.0330000   2944.1287030
     13.0340000   2944.4235250
     13.0350000   2944.7250620
     13.0360000   2945.0216620
     13.0370000   2945.3215260
     13.0380000   2945.6199350
     13.0390000   2945.9191120
     13.0400000   2946.2178660
     13.0410000   2946.5170530
     13.0420000   2946.8166940
     13.0430000   2947.1124420
     13.0440000   2947.4120970
     13.0450000   2947.7106220
     13.0460000   2948.0075930
     13.0470000   2948.3042840
     13.0480000   2948.6045470
     13.0490000   2948.9019570
     13.0500000   2949.2016860
     13.0510000   2949.5014170
     13.0520000   2949.7995420
     13.0530000   2950.0983160
     13.0540000   2950.3944260
     13.0550000   2950.6946350
     13.0560000   2950.9916980
     13.0570000   2951.2910190
     13.0580000   2951.5876230
     13.0590000   2951.8859690
     13.0600000   2952.1856080
     13.0610000   2952.4822060
     13.0620000   2952.7844150
     13.0630000   2953.0818570
     13.0640000   2953.3787060
     13.0650000   2953.6773210
     13.0660000   2953.9763030
     13.0670000   2954.2723720
     13.0680000   2954.5716690
     13.0690000   2954.8711150
     13.0700000   2955.1672990
     13.0710000   2955.4672180
     13.0720000   2955.7637530
     13.0730000   2956.0622390
     13.0740000   2956.3617260
     13.0750000   2956.6605150
     13.0760000   2956.9586230
     13.0770000   2957.2564210
     13.0780000   2957.5551540
     13.0790000   2957.8535310
     13.0800000   2958.1538730
     13.0810000   2958.4535210
     13.0820000   2958.7511270
     13.0830000   2959.0476680
     13.0840000   2959.3476480
     13.0850000   2959.6448630
     13.0860000   2959.9439810
     13.0870000   2960.2429800
     13.0880000   2960.5402030
     13.0890000   2960.8407880
     13.0900000   2961.1400760
     13.0910000   2961.4392370
     13.0920000   2961.7349500
     13.0930000   2962.0358950
     13.0940000   2962.3340840
     13.0950000   2962.6325700
     13.0960000   2962.9292510
     13.0970000   2963.2271230
     13.0980000   2963.5273300
     13.0990000   2963.8249160
     13.1000000   2964.1230800
     13.1010000   2964.4219230
     13.1020000   2964.7204540
     13.1030000   2965.0186530
     13.1040000   2965.3155300
     13.1050000   2965.6146330
     13.1060000   2965.9115480
     13.1070000   2966.2103770
     13.1080000   2966.5085130
     13.1090000   2966.8062200
     13.1100000   2967.1035430
     13.1110000   2967.4012760
     13.1120000   2967.6983490
     13.1130000   2967.9972620
     13.1140000   2968.2948680
     13.1150000   2968.5954060
     13.1160000   2968.8939990
     13.1170000   2969.1905110
     13.1180000   2969.4894300
     13.1190000   2969.7885640
     13.1200000   2970.0892150
     13.1210000   2970.3861480
     13.1220000   2970.6841120
     13.1230000   2970.9818230
     13.1240000   2971.2833690
     13.1250000   2971.5808200
     13.1260000   2971.8790720
     13.1270000   2972.1770340
     13.1280000   2972.4734040
     13.1290000   2972.7731750
     13.1300000   2973.0708430
     13.1310000   2973.3689610
     13.1320000   2973.6661900
     13.1330000   2973.9659960
     13.1340000   2974.2647870
     13.1350000   2974.5615860
     13.1360000   2974.8600130
     13.1370000   2975.1576890
     13.1380000   2975.4600330
     13.1390000   2975.7583480
     13.1400000   2976.0577480
     13.1410000   2976.3548880
     13.1420000   2976.6545750
     13.1430000   2976.9541650
     13.1440000   2977.2525950
     13.1450000   2977.5521800
     13.1460000   2977.8487730
     13.1470000   2978.1518880
     13.1480000   2978.4477230
     13.1490000   2978.7460540
     13.1500000   2979.0450830
     13.1510000   2979.3451880
     13.1520000   2979.6439930
     13.1530000   2979.9425520
     13.1540000   2980.2439050
     13.1550000   2980.5422890
     13.1560000   2980.8417600
     13.1570000   2981.1403480
     13.1580000   2981.4370630
     13.1590000   2981.7359660
     13.1600000   2982.0400900
     13.1610000   2982.3392130
     13.1620000   2982.6359030
     13.1630000   2982.9361050
     13.1640000   2983.2377590
     13.1650000   2983.5375750
     13.1660000   2983.8346300
     13.1670000   2984.1346020
     13.1680000   2984.4321950
     13.1690000   2984.7343490
     13.1700000   2985.0335330
     13.1710000   2985.3311870
     13.1720000   2985.6292720
     13.1730000   2985.9309620
     13.1740000   2986.2292010
     13.1750000   2986.5268170
     13.1760000   2986.8261630
     13.1770000   2987.1244500
     13.1780000   2987.4236030
     13.1790000   2987.7237560
     13.1800000   2988.0223070
     13.1810000   2988.3206570
     13.1820000   2988.6232010
     13.1830000   2988.9229200
     13.1840000   2989.2211440
     13.1850000   2989.5197750
     13.1860000   2989.8206200
     13.1870000   2990.1204410
     13.1880000   2990.4182110
     13.1890000   2990.7183080
     13.1900000   2991.0174320
     13.1910000   2991.3157360
     13.1920000   2991.6154040
     13.1930000   2991.9129290
     13.1940000   2992.2105170
     13.1950000   2992.5110930
     13.1960000   2992.8105810
     13.1970000   2993.1097570
     13.1980000   2993.4083290
     13.1990000   2993.7087680
     13.2000000   2994.0068300
     13.2010000   2994.3045370
     13.2020000   2994.6033620
     13.2030000   2994.9027400
     13.2040000   2995.2027670
     13.2050000   2995.5020470
     13.2060000   2995.8004330
     13.2070000   2996.0985800
     13.2080000   2996.3989590
     13.2090000   2996.6969230
     13.2100000   2996.9946890
     13.2110000   2997.2922460
     13.2120000   2997.5921350
     13.2130000   2997.8933850
     13.2140000   2998.1918040
     13.2150000   2998.4906700
     13.2160000   2998.7895130
     13.2170000   2999.0908680
     13.2180000   2999.3902910
     13.2190000   2999.6879660
     13.2200000   2999.9854320
     13.2210000   3000.2862780
     13.2220000   3000.5837130
     13.2230000   3000.8818500
     13.2240000   3001.1797260
     13.2250000   3001.4798020
     13.2260000   3001.7810090
     13.2270000   3002.0786680
     13.2280000   3002.3766960
     13.2290000   3002.6748890
     13.2300000   3002.9760540
     13.2310000   3003.2732290
     13.2320000   3003.5713070
     13.2330000   3003.8693650
     13.2340000   3004.1672070
     13.2350000   3004.4677170
     13.2360000   3004.7667850
     13.2370000   3005.0656430
     13.2380000   3005.3646880
     13.2390000   3005.6664590
     13.2400000   3005.9643410
     13.2410000   3006.2630500
     13.2420000   3006.5602770
     13.2430000   3006.8630750
     13.2440000   3007.1625320
     13.2450000   3007.4610770
     13.2460000   3007.7596330
     13.2470000   3008.0573130
     13.2480000   3008.3582320
     13.2490000   3008.6548630
     13.2500000   3008.9507870
     13.2510000   3009.2490530
     13.2520000   3009.5491140
     13.2530000   3009.8458250
     13.2540000   3010.1428460
     13.2550000   3010.4401420
     13.2560000   3010.7376640
     13.2570000   3011.0391890
     13.2580000   3011.3389040
     13.2590000   3011.6375810
     13.2600000   3011.9345210
     13.2610000   3012.2357440
     13.2620000   3012.5333920
     13.2630000   3012.8322820
     13.2640000   3013.1314020
     13.2650000   3013.4308240
     13.2660000   3013.7314010
     13.2670000   3014.0326250
     13.2680000   3014.3316030
     13.2690000   3014.6291110
     13.2700000   3014.9287400
     13.2710000   3015.2285480
     13.2720000   3015.5275770
     13.2730000   3015.8248940
     13.2740000   3016.1256870
     13.2750000   3016.4270780
     13.2760000   3016.7254330
     13.2770000   3017.0238570
     13.2780000   3017.3221890
     13.2790000   3017.6241770
     13.2800000   3017.9241640
     13.2810000   3018.2226010
     13.2820000   3018.5213200
     13.2830000   3018.8224990
     13.2840000   3019.1210850
     13.2850000   3019.4186970
     13.2860000   3019.7145770
     13.2870000   3020.0107260
     13.2880000   3020.3113520
     13.2890000   3020.6081370
     13.2900000   3020.9075970
     13.2910000   3021.2047470
     13.2920000   3021.5048750
     13.2930000   3021.8048510
     13.2940000   3022.1042630
     13.2950000   3022.4017180
     13.2960000   3022.7011490
     13.2970000   3022.9992670
     13.2980000   3023.2974240
     13.2990000   3023.5953180
     13.3000000   3023.8924040
     13.3010000   3024.1964140
     13.3020000   3024.4963280
     13.3030000   3024.7966220
     13.3040000   3025.0914130
     13.3050000   3025.3917280
     13.3060000   3025.6894770
     13.3070000   3025.9859230
     13.3080000   3026.2855240
     13.3090000   3026.5819970
     13.3100000   3026.8828560
     13.3110000   3027.1810290
     13.3120000   3027.4801000
     13.3130000   3027.7763320
     13.3140000   3028.0790410
     13.3150000   3028.3777490
     13.3160000   3028.6763500
     13.3170000   3028.9727940
     13.3180000   3029.2732150
     13.3190000   3029.5730370
     13.3200000   3029.8714170
     13.3210000   3030.1710350
     13.3220000   3030.4691150
     13.3230000   3030.7709120
     13.3240000   3031.0692070
     13.3250000   3031.3671810
     13.3260000   3031.6676350
     13.3270000   3031.9671810
     13.3280000   3032.2673140
     13.3290000   3032.5658830
     13.3300000   3032.8631820
     13.3310000   3033.1630370
     13.3320000   3033.4631890
     13.3330000   3033.7633310
     13.3340000   3034.0626160
     13.3350000   3034.3595860
     13.3360000   3034.6619440
     13.3370000   3034.9574730
     13.3380000   3035.2583230
     13.3390000   3035.5572310
     13.3400000   3035.8559780
     13.3410000   3036.1560290
     13.3420000   3036.4537040
     13.3430000   3036.7522060
     13.3440000   3037.0507310
     13.3450000   3037.3538390
     13.3460000   3037.6529270
     13.3470000   3037.9511250
     13.3480000   3038.2487630
     13.3490000   3038.5509600
     13.3500000   3038.8496740
     13.3510000   3039.1468440
     13.3520000   3039.4450170
     13.3530000   3039.7439430
     13.3540000   3040.0450080
     13.3550000   3040.3443430
     13.3560000   3040.6425930
     13.3570000   3040.9420340
     13.3580000   3041.2419730
     13.3590000   3041.5422980
     13.3600000   3041.8408430
     13.3610000   3042.1391990
     13.3620000   3042.4388180
     13.3630000   3042.7381020
     13.3640000   3043.0354590
     13.3650000   3043.3346230
     13.3660000   3043.6327760
     13.3670000   3043.9329350
     13.3680000   3044.2330180
     13.3690000   3044.5317680
     13.3700000   3044.8278380
     13.3710000   3045.1272710
     13.3720000   3045.4272070
     13.3730000   3045.7262900
     13.3740000   3046.0234430
     13.3750000   3046.3217220
     13.3760000   3046.6223790
     13.3770000   3046.9230750
     13.3780000   3047.2204760
     13.3790000   3047.5180270
     13.3800000   3047.8172680
     13.3810000   3048.1170740
     13.3820000   3048.4158460
     13.3830000   3048.7146950
     13.3840000   3049.0123900
     13.3850000   3049.3133460
     13.3860000   3049.6132740
     13.3870000   3049.9098780
     13.3880000   3050.2069610
     13.3890000   3050.5068800
     13.3900000   3050.8052240
     13.3910000   3051.1027160
     13.3920000   3051.4013770
     13.3930000   3051.6984920
     13.3940000   3051.9992200
     13.3950000   3052.2985400
     13.3960000   3052.5959990
     13.3970000   3052.8948040
     13.3980000   3053.1945480
     13.3990000   3053.4932390
     13.4000000   3053.7925190
     13.4010000   3054.0926250
     13.4020000   3054.3895440
     13.4030000   3054.6895560
     13.4040000   3054.9895300
     13.4050000   3055.2879800
     13.4060000   3055.5865630
     13.4070000   3055.8841080
     13.4080000   3056.1843910
     13.4090000   3056.4814700
     13.4100000   3056.7803160
     13.4110000   3057.0761400
     13.4120000   3057.3761420
     13.4130000   3057.6757990
     13.4140000   3057.9726100
     13.4150000   3058.2701420
     13.4160000   3058.5669330
     13.4170000   3058.8707280
     13.4180000   3059.1690100
     13.4190000   3059.4681990
     13.4200000   3059.7658110
     13.4210000   3060.0658590
     13.4220000   3060.3667680
     13.4230000   3060.6647350
     13.4240000   3060.9621300
     13.4250000   3061.2594770
     13.4260000   3061.5627070
     13.4270000   3061.8611650
     13.4280000   3062.1584630
     13.4290000   3062.4574700
     13.4300000   3062.7581290
     13.4310000   3063.0599890
     13.4320000   3063.3591970
     13.4330000   3063.6560890
     13.4340000   3063.9553690
     13.4350000   3064.2566830
     13.4360000   3064.5544860
     13.4370000   3064.8536040
     13.4380000   3065.1508880
     13.4390000   3065.4495430
     13.4400000   3065.7479150
     13.4410000   3066.0474850
     13.4420000   3066.3464480
     13.4430000   3066.6456180
     13.4440000   3066.9469190
     13.4450000   3067.2454890
     13.4460000   3067.5427070
     13.4470000   3067.8414710
     13.4480000   3068.1430160
     13.4490000   3068.4402610
     13.4500000   3068.7386920
     13.4510000   3069.0375820
     13.4520000   3069.3363160
     13.4530000   3069.6368340
     13.4540000   3069.9334700
     13.4550000   3070.2334920
     13.4560000   3070.5313120
     13.4570000   3070.8312260
     13.4580000   3071.1297060
     13.4590000   3071.4295580
     13.4600000   3071.7261920
     13.4610000   3072.0236420
     13.4620000   3072.3245020
     13.4630000   3072.6216340
     13.4640000   3072.9212590
     13.4650000   3073.2186140
     13.4660000   3073.5163350
     13.4670000   3073.8168790
     13.4680000   3074.1163570
     13.4690000   3074.4141960
     13.4700000   3074.7114590
     13.4710000   3075.0129830
     13.4720000   3075.3101450
     13.4730000   3075.6098020
     13.4740000   3075.9068330
     13.4750000   3076.2046940
     13.4760000   3076.5070400
     13.4770000   3076.8038250
     13.4780000   3077.1042610
     13.4790000   3077.3992070
     13.4800000   3077.6992080
     13.4810000   3077.9987060
     13.4820000   3078.2951320
     13.4830000   3078.5940530
     13.4840000   3078.8912200
     13.4850000   3079.1928780
     13.4860000   3079.4912730
     13.4870000   3079.7899130
     13.4880000   3080.0877710
     13.4890000   3080.3888790
     13.4900000   3080.6876780
     13.4910000   3080.9847780
     13.4920000   3081.2847680
     13.4930000   3081.5820100
     13.4940000   3081.8829660
     13.4950000   3082.1816900
     13.4960000   3082.4792720
     13.4970000   3082.7774500
     13.4980000   3083.0793880
     13.4990000   3083.3789510
     13.5000000   3083.6778090
     13.5010000   3083.9779890
     13.5020000   3084.2758900
     13.5030000   3084.5791030
     13.5040000   3084.8775970
     13.5050000   3085.1765070
     13.5060000   3085.4726470
     13.5070000   3085.7746430
     13.5080000   3086.0722010
     13.5090000   3086.3714440
     13.5100000   3086.6672770
     13.5110000   3086.9653790
     13.5120000   3087.2674870
     13.5130000   3087.5655800
     13.5140000   3087.8628760
     13.5150000   3088.1605440
     13.5160000   3088.4593960
     13.5170000   3088.7582800
     13.5180000   3089.0557220
     13.5190000   3089.3540810
     13.5200000   3089.6537350
     13.5210000   3089.9533920
     13.5220000   3090.2522320
     13.5230000   3090.5505120
     13.5240000   3090.8466100
     13.5250000   3091.1469640
     13.5260000   3091.4458510
     13.5270000   3091.7434500
     13.5280000   3092.0425300
     13.5290000   3092.3411360
     13.5300000   3092.6418500
     13.5310000   3092.9393360
     13.5320000   3093.2376600
     13.5330000   3093.5365730
     13.5340000   3093.8345130
     13.5350000   3094.1359680
     13.5360000   3094.4334350
     13.5370000   3094.7331150
     13.5380000   3095.0313030
     13.5390000   3095.3309820
     13.5400000   3095.6294190
     13.5410000   3095.9284540
     13.5420000   3096.2265680
     13.5430000   3096.5226540
     13.5440000   3096.8243710
     13.5450000   3097.1239730
     13.5460000   3097.4214730
     13.5470000   3097.7201710
     13.5480000   3098.0197060
     13.5490000   3098.3201400
     13.5500000   3098.6186440
     13.5510000   3098.9151950
     13.5520000   3099.2130600
     13.5530000   3099.5154600
     13.5540000   3099.8149420
     13.5550000   3100.1132190
     13.5560000   3100.4110370
     13.5570000   3100.7113330
     13.5580000   3101.0096010
     13.5590000   3101.3072750
     13.5600000   3101.6049510
     13.5610000   3101.9025240
     13.5620000   3102.2063770
     13.5630000   3102.5030210
     13.5640000   3102.8005600
     13.5650000   3103.0978810
     13.5660000   3103.3992970
     13.5670000   3103.6972850
     13.5680000   3103.9957110
     13.5690000   3104.2945350
     13.5700000   3104.5908080
     13.5710000   3104.8929770
     13.5720000   3105.1918430
     13.5730000   3105.4899520
     13.5740000   3105.7904660
     13.5750000   3106.0902390
     13.5760000   3106.3906930
     13.5770000   3106.6897500
     13.5780000   3106.9872320
     13.5790000   3107.2844230
     13.5800000   3107.5869390
     13.5810000   3107.8848530
     13.5820000   3108.1826650
     13.5830000   3108.4807280
     13.5840000   3108.7822650
     13.5850000   3109.0809420
     13.5860000   3109.3798630
     13.5870000   3109.6777440
     13.5880000   3109.9758700
     13.5890000   3110.2786130
     13.5900000   3110.5772870
     13.5910000   3110.8742110
     13.5920000   3111.1719780
     13.5930000   3111.4702460
     13.5940000   3111.7696420
     13.5950000   3112.0691970
     13.5960000   3112.3676790
     13.5970000   3112.6650550
     13.5980000   3112.9639900
     13.5990000   3113.2631070
     13.6000000   3113.5636420
     13.6010000   3113.8602040
     13.6020000   3114.1588660
     13.6030000   3114.4585340
     13.6040000   3114.7584830
     13.6050000   3115.0569790
     13.6060000   3115.3555220
     13.6070000   3115.6571310
     13.6080000   3115.9571740
     13.6090000   3116.2574140
     13.6100000   3116.5540140
     13.6110000   3116.8526870
     13.6120000   3117.1537570
     13.6130000   3117.4520040
     13.6140000   3117.7481850
     13.6150000   3118.0475420
     13.6160000   3118.3494140
     13.6170000   3118.6489310
     13.6180000   3118.9486160
     13.6190000   3119.2472590
     13.6200000   3119.5465820
     13.6210000   3119.8462880
     13.6220000   3120.1457740
     13.6230000   3120.4428160
     13.6240000   3120.7409390
     13.6250000   3121.0405770
     13.6260000   3121.3396970
     13.6270000   3121.6381820
     13.6280000   3121.9372930
     13.6290000   3122.2357160
     13.6300000   3122.5361540
     13.6310000   3122.8361040
     13.6320000   3123.1337110
     13.6330000   3123.4309100
     13.6340000   3123.7313430
     13.6350000   3124.0300210
     13.6360000   3124.3285220
     13.6370000   3124.6265010
     13.6380000   3124.9240160
     13.6390000   3125.2261320
     13.6400000   3125.5241980
     13.6410000   3125.8223680
     13.6420000   3126.1197490
     13.6430000   3126.4208520
     13.6440000   3126.7196540
     13.6450000   3127.0180820
     13.6460000   3127.3160240
     13.6470000   3127.6139100
     13.6480000   3127.9151500
     13.6490000   3128.2146820
     13.6500000   3128.5137390
     13.6510000   3128.8139600
     13.6520000   3129.1151550
     13.6530000   3129.4140540
     13.6540000   3129.7137730
     13.6550000   3130.0122110
     13.6560000   3130.3109900
     13.6570000   3130.6123580
     13.6580000   3130.9126780
     13.6590000   3131.2118970
     13.6600000   3131.5069080
     13.6610000   3131.8082970
     13.6620000   3132.1070660
     13.6630000   3132.4057770
     13.6640000   3132.7033580
     13.6650000   3133.0009810
     13.6660000   3133.3021750
     13.6670000   3133.6018190
     13.6680000   3133.9008350
     13.6690000   3134.1971650
     13.6700000   3134.4965820
     13.6710000   3134.7952480
     13.6720000   3135.0934730
     13.6730000   3135.3917980
     13.6740000   3135.6897960
     13.6750000   3135.9933440
     13.6760000   3136.2927430
     13.6770000   3136.5906510
     13.6780000   3136.8881670
     13.6790000   3137.1881350
     13.6800000   3137.4880030
     13.6810000   3137.7883870
     13.6820000   3138.0861870
     13.6830000   3138.3840520
     13.6840000   3138.6857670
     13.6850000   3138.9842670
     13.6860000   3139.2813560
     13.6870000   3139.5784930
     13.6880000   3139.8782950
     13.6890000   3140.1785900
     13.6900000   3140.4775840
     13.6910000   3140.7760600
     13.6920000   3141.0707840
     13.6930000   3141.3713040
     13.6940000   3141.6700350
     13.6950000   3141.9687230
     13.6960000   3142.2667590
     13.6970000   3142.5657910
     13.6980000   3142.8636540
     13.6990000   3143.1625430
     13.7000000   3143.4615020
     13.7010000   3143.7601450
     13.7020000   3144.0590120
     13.7030000   3144.3605230
     13.7040000   3144.6579160
     13.7050000   3144.9567630
     13.7060000   3145.2538710
     13.7070000   3145.5559040
     13.7080000   3145.8551170
     13.7090000   3146.1548100
     13.7100000   3146.4505850
     13.7110000   3146.7528600
     13.7120000   3147.0528330
     13.7130000   3147.3502480
     13.7140000   3147.6504670
     13.7150000   3147.9484990
     13.7160000   3148.2506860
     13.7170000   3148.5489080
     13.7180000   3148.8473490
     13.7190000   3149.1452390
     13.7200000   3149.4438540
     13.7210000   3149.7436040
     13.7220000   3150.0417240
     13.7230000   3150.3405930
     13.7240000   3150.6371630
     13.7250000   3150.9404740
     13.7260000   3151.2375740
     13.7270000   3151.5357240
     13.7280000   3151.8335320
     13.7290000   3152.1343010
     13.7300000   3152.4328130
     13.7310000   3152.7307260
     13.7320000   3153.0291810
     13.7330000   3153.3256970
     13.7340000   3153.6278650
     13.7350000   3153.9265810
     13.7360000   3154.2245840
     13.7370000   3154.5229630
     13.7380000   3154.8226190
     13.7390000   3155.1219840
     13.7400000   3155.4188180
     13.7410000   3155.7162720
     13.7420000   3156.0154410
     13.7430000   3156.3176570
     13.7440000   3156.6173000
     13.7450000   3156.9153420
     13.7460000   3157.2136580
     13.7470000   3157.5106330
     13.7480000   3157.8106000
     13.7490000   3158.1083170
     13.7500000   3158.4077460
     13.7510000   3158.7067940
     13.7520000   3159.0089220
     13.7530000   3159.3078310
     13.7540000   3159.6070470
     13.7550000   3159.9063600
     13.7560000   3160.2038260
     13.7570000   3160.5038320
     13.7580000   3160.8018640
     13.7590000   3161.1006380
     13.7600000   3161.3989480
     13.7610000   3161.7006330
     13.7620000   3161.9996510
     13.7630000   3162.2966120
     13.7640000   3162.5957980
     13.7650000   3162.8932060
     13.7660000   3163.1951430
     13.7670000   3163.4938310
     13.7680000   3163.7931000
     13.7690000   3164.0914110
     13.7700000   3164.3913560
     13.7710000   3164.6875560
     13.7720000   3164.9865290
     13.7730000   3165.2888110
     13.7740000   3165.5844140
     13.7750000   3165.8877220
     13.7760000   3166.1871890
     13.7770000   3166.4847230
     13.7780000   3166.7827450
     13.7790000   3167.0849710
     13.7800000   3167.3839620
     13.7810000   3167.6801980
     13.7820000   3167.9784650
     13.7830000   3168.2772600
     13.7840000   3168.5775090
     13.7850000   3168.8770160
     13.7860000   3169.1747980
     13.7870000   3169.4724260
     13.7880000   3169.7719120
     13.7890000   3170.0688520
     13.7900000   3170.3704670
     13.7910000   3170.6689200
     13.7920000   3170.9670400
     13.7930000   3171.2687330
     13.7940000   3171.5681980
     13.7950000   3171.8668760
     13.7960000   3172.1639030
     13.7970000   3172.4637550
     13.7980000   3172.7626240
     13.7990000   3173.0613240
     13.8000000   3173.3586490
     13.8010000   3173.6563670
     13.8020000   3173.9586430
     13.8030000   3174.2568140
     13.8040000   3174.5572670
     13.8050000   3174.8546250
     13.8060000   3175.1547910
     13.8070000   3175.4516950
     13.8080000   3175.7521520
     13.8090000   3176.0494660
     13.8100000   3176.3460530
     13.8110000   3176.6489410
     13.8120000   3176.9482780
     13.8130000   3177.2469090
     13.8140000   3177.5474550
     13.8150000   3177.8454420
     13.8160000   3178.1467200
     13.8170000   3178.4457440
     13.8180000   3178.7443870
     13.8190000   3179.0411640
     13.8200000   3179.3422440
     13.8210000   3179.6421430
     13.8220000   3179.9407410
     13.8230000   3180.2376170
     13.8240000   3180.5372300
     13.8250000   3180.8365320
     13.8260000   3181.1340100
     13.8270000   3181.4318750
     13.8280000   3181.7284710
     13.8290000   3182.0280590
     13.8300000   3182.3271760
     13.8310000   3182.6266100
     13.8320000   3182.9250360
     13.8330000   3183.2225220
     13.8340000   3183.5245150
     13.8350000   3183.8217630
     13.8360000   3184.1196720
     13.8370000   3184.4196140
     13.8380000   3184.7194010
     13.8390000   3185.0177250
     13.8400000   3185.3145970
     13.8410000   3185.6144200
     13.8420000   3185.9107880
     13.8430000   3186.2134960
     13.8440000   3186.5122520
     13.8450000   3186.8094640
     13.8460000   3187.1078810
     13.8470000   3187.4082340
     13.8480000   3187.7086680
     13.8490000   3188.0058600
     13.8500000   3188.3041090
     13.8510000   3188.6018620
     13.8520000   3188.9039570
     13.8530000   3189.2010970
     13.8540000   3189.5010520
     13.8550000   3189.7963930
     13.8560000   3190.0979350
     13.8570000   3190.3959780
     13.8580000   3190.6963540
     13.8590000   3190.9934180
     13.8600000   3191.2921820
     13.8610000   3191.5956830
     13.8620000   3191.8934200
     13.8630000   3192.1931060
     13.8640000   3192.4893380
     13.8650000   3192.7885960
     13.8660000   3193.0871260
     13.8670000   3193.3864210
     13.8680000   3193.6853330
     13.8690000   3193.9816440
     13.8700000   3194.2825590
     13.8710000   3194.5829240
     13.8720000   3194.8821550
     13.8730000   3195.1802460
     13.8740000   3195.4784400
     13.8750000   3195.7785310
     13.8760000   3196.0776520
     13.8770000   3196.3774780
     13.8780000   3196.6747940
     13.8790000   3196.9771000
     13.8800000   3197.2746940
     13.8810000   3197.5731920
     13.8820000   3197.8707720
     13.8830000   3198.1683850
     13.8840000   3198.4689290
     13.8850000   3198.7665860
     13.8860000   3199.0631080
     13.8870000   3199.3608630
     13.8880000   3199.6609140
     13.8890000   3199.9601160
     13.8900000   3200.2584580
     13.8910000   3200.5585940
     13.8920000   3200.8558330
     13.8930000   3201.1563540
     13.8940000   3201.4564690
     13.8950000   3201.7551800
     13.8960000   3202.0521170
     13.8970000   3202.3540400
     13.8980000   3202.6543060
     13.8990000   3202.9513390
     13.9000000   3203.2506830
     13.9010000   3203.5466960
     13.9020000   3203.8499510
     13.9030000   3204.1468490
     13.9040000   3204.4461020
     13.9050000   3204.7455360
     13.9060000   3205.0439480
     13.9070000   3205.3435790
     13.9080000   3205.6416800
     13.9090000   3205.9394120
     13.9100000   3206.2352430
     13.9110000   3206.5377780
     13.9120000   3206.8374800
     13.9130000   3207.1357700
     13.9140000   3207.4343290
     13.9150000   3207.7336400
     13.9160000   3208.0327320
     13.9170000   3208.3293550
     13.9180000   3208.6309010
     13.9190000   3208.9287800
     13.9200000   3209.2278300
     13.9210000   3209.5269810
     13.9220000   3209.8272390
     13.9230000   3210.1246210
     13.9240000   3210.4235830
     13.9250000   3210.7231990
     13.9260000   3211.0205750
     13.9270000   3211.3202260
     13.9280000   3211.6173590
     13.9290000   3211.9183480
     13.9300000   3212.2174480
     13.9310000   3212.5144690
     13.9320000   3212.8133780
     13.9330000   3213.1100350
     13.9340000   3213.4134670
     13.9350000   3213.7128470
     13.9360000   3214.0129770
     13.9370000   3214.3087480
     13.9380000   3214.6092480
     13.9390000   3214.9082650
     13.9400000   3215.2060010
     13.9410000   3215.5035860
     13.9420000   3215.8021210
     13.9430000   3216.1033170
     13.9440000   3216.4024050
     13.9450000   3216.7001740
     13.9460000   3216.9983770
     13.9470000   3217.2989700
     13.9480000   3217.5998460
     13.9490000   3217.8974210
     13.9500000   3218.1967000
     13.9510000   3218.4944030
     13.9520000   3218.7961310
     13.9530000   3219.0949350
     13.9540000   3219.3908740
     13.9550000   3219.6906690
     13.9560000   3219.9908010
     13.9570000   3220.2884590
     13.9580000   3220.5882820
     13.9590000   3220.8873160
     13.9600000   3221.1846780
     13.9610000   3221.4845410
     13.9620000   3221.7846130
     13.9630000   3222.0821640
     13.9640000   3222.3818050
     13.9650000   3222.6798660
     13.9660000   3222.9804800
     13.9670000   3223.2803320
     13.9680000   3223.5778510
     13.9690000   3223.8751790
     13.9700000   3224.1767580
     13.9710000   3224.4745660
     13.9720000   3224.7729500
     13.9730000   3225.0716290
     13.9740000   3225.3719070
     13.9750000   3225.6706500
     13.9760000   3225.9695500
     13.9770000   3226.2685640
     13.9780000   3226.5651280
     13.9790000   3226.8638860
     13.9800000   3227.1637660
     13.9810000   3227.4616290
     13.9820000   3227.7601530
     13.9830000   3228.0587480
     13.9840000   3228.3581340
     13.9850000   3228.6578310
     13.9860000   3228.9546450
     13.9870000   3229.2540100
     13.9880000   3229.5592260
     13.9890000   3229.8570280
     13.9900000   3230.1557120
     13.9910000   3230.4532190
     13.9920000   3230.7540050
     13.9930000   3231.0525290
     13.9940000   3231.3513510
     13.9950000   3231.6502630
     13.9960000   3231.9485060
     13.9970000   3232.2502000
     13.9980000   3232.5483170
     13.9990000   3232.8483200
     14.0000000   3233.1465000
     14.0010000   3233.4475530
     14.0020000   3233.7458150
     14.0030000   3234.0447710
     14.0040000   3234.3428000
     14.0050000   3234.6431860
     14.0060000   3234.9431890
     14.0070000   3235.2431990
     14.0080000   3235.5420780
     14.0090000   3235.8409120
     14.0100000   3236.1432110
     14.0110000   3236.4419510
     14.0120000   3236.7404590
     14.0130000   3237.0415890
     14.0140000   3237.3400800
     14.0150000   3237.6373120
     14.0160000   3237.9339120
     14.0170000   3238.2307100
     14.0180000   3238.5277010
     14.0190000   3238.8298180
     14.0200000   3239.1262090
     14.0210000   3239.4217030
     14.0220000   3239.7185900
     14.0230000   3240.0150460
     14.0240000   3240.3166760
     14.0250000   3240.6140820
     14.0260000   3240.9119430
     14.0270000   3241.2069160
     14.0280000   3241.5053080
     14.0290000   3241.8048440
     14.0300000   3242.1017360
     14.0310000   3242.4003740
     14.0320000   3242.6976900
     14.0330000   3242.9959650
     14.0340000   3243.2928850
     14.0350000   3243.5912900
     14.0360000   3243.8896100
     14.0370000   3244.1874170
     14.0380000   3244.4897720
     14.0390000   3244.7882170
     14.0400000   3245.0871990
     14.0410000   3245.3851050
     14.0420000   3245.6852000
     14.0430000   3245.9834840
     14.0440000   3246.2819910
     14.0450000   3246.5785700
     14.0460000   3246.8770180
     14.0470000   3247.1791090
     14.0480000   3247.4772730
     14.0490000   3247.7742700
     14.0500000   3248.0737720
     14.0510000   3248.3719930
     14.0520000   3248.6718010
     14.0530000   3248.9701770
     14.0540000   3249.2688940
     14.0550000   3249.5661060
     14.0560000   3249.8665740
     14.0570000   3250.1636460
     14.0580000   3250.4627810
     14.0590000   3250.7608630
     14.0600000   3251.0587850
     14.0610000   3251.3613620
     14.0620000   3251.6602800
     14.0630000   3251.9573260
     14.0640000   3252.2553810
     14.0650000   3252.5563250
     14.0660000   3252.8549080
     14.0670000   3253.1534000
     14.0680000   3253.4507560
     14.0690000   3253.7487590
     14.0700000   3254.0505260
     14.0710000   3254.3486980
     14.0720000   3254.6463720
     14.0730000   3254.9436860
     14.0740000   3255.2437620
     14.0750000   3255.5416840
     14.0760000   3255.8412830
     14.0770000   3256.1388610
     14.0780000   3256.4364870
     14.0790000   3256.7376580
     14.0800000   3257.0380850
     14.0810000   3257.3376500
     14.0820000   3257.6349980
     14.0830000   3257.9336230
     14.0840000   3258.2324420
     14.0850000   3258.5310220
     14.0860000   3258.8288000
     14.0870000   3259.1272170
     14.0880000   3259.4284670
     14.0890000   3259.7259160
     14.0900000   3260.0249720
     14.0910000   3260.3233950
     14.0920000   3260.6212150
     14.0930000   3260.9215030
     14.0940000   3261.2204380
     14.0950000   3261.5198210
     14.0960000   3261.8173800
     14.0970000   3262.1186380
     14.0980000   3262.4169660
     14.0990000   3262.7152010
     14.1000000   3263.0139660
     14.1010000   3263.3129550
     14.1020000   3263.6153520
     14.1030000   3263.9127680
     14.1040000   3264.2109780
     14.1050000   3264.5088560
     14.1060000   3264.8102100
     14.1070000   3265.1083030
     14.1080000   3265.4075990
     14.1090000   3265.7055990
     14.1100000   3266.0018840
     14.1110000   3266.3044220
     14.1120000   3266.6023790
     14.1130000   3266.9012430
     14.1140000   3267.1986030
     14.1150000   3267.4978890
     14.1160000   3267.7967000
     14.1170000   3268.0944740
     14.1180000   3268.3908100
     14.1190000   3268.6876210
     14.1200000   3268.9881130
     14.1210000   3269.2861410
     14.1220000   3269.5846360
     14.1230000   3269.8830940
     14.1240000   3270.1787470
     14.1250000   3270.4793940
     14.1260000   3270.7775460
     14.1270000   3271.0775970
     14.1280000   3271.3758670
     14.1290000   3271.6769060
     14.1300000   3271.9764640
     14.1310000   3272.2740940
     14.1320000   3272.5732600
     14.1330000   3272.8724300
     14.1340000   3273.1735370
     14.1350000   3273.4709250
     14.1360000   3273.7696210
     14.1370000   3274.0689430
     14.1380000   3274.3706010
     14.1390000   3274.6698750
     14.1400000   3274.9678210
     14.1410000   3275.2669620
     14.1420000   3275.5633330
     14.1430000   3275.8655460
     14.1440000   3276.1643580
     14.1450000   3276.4612250
     14.1460000   3276.7601880
     14.1470000   3277.0608260
     14.1480000   3277.3604330
     14.1490000   3277.6591660
     14.1500000   3277.9579050
     14.1510000   3278.2549710
     14.1520000   3278.5553230
     14.1530000   3278.8533370
     14.1540000   3279.1518950
     14.1550000   3279.4490240
     14.1560000   3279.7496120
     14.1570000   3280.0483440
     14.1580000   3280.3461120
     14.1590000   3280.6440730
     14.1600000   3280.9409690
     14.1610000   3281.2420140
     14.1620000   3281.5414060
     14.1630000   3281.8407630
     14.1640000   3282.1368250
     14.1650000   3282.4357380
     14.1660000   3282.7364650
     14.1670000   3283.0349340
     14.1680000   3283.3330840
     14.1690000   3283.6317090
     14.1700000   3283.9325090
     14.1710000   3284.2315540
     14.1720000   3284.5296530
     14.1730000   3284.8284120
     14.1740000   3285.1276170
     14.1750000   3285.4287640
     14.1760000   3285.7282440
     14.1770000   3286.0267570
     14.1780000   3286.3247210
     14.1790000   3286.6242780
     14.1800000   3286.9239910
     14.1810000   3287.2226920
     14.1820000   3287.5201280
     14.1830000   3287.8151620
     14.1840000   3288.1172850
     14.1850000   3288.4170730
     14.1860000   3288.7148170
     14.1870000   3289.0128130
     14.1880000   3289.3120620
     14.1890000   3289.6116300
     14.1900000   3289.9098530
     14.1910000   3290.2078230
     14.1920000   3290.5050790
     14.1930000   3290.8060220
     14.1940000   3291.1050590
     14.1950000   3291.4041770
     14.1960000   3291.6994610
     14.1970000   3291.9994190
     14.1980000   3292.2992540
     14.1990000   3292.5983470
     14.2000000   3292.8971890
     14.2010000   3293.1952990
     14.2020000   3293.4959770
     14.2030000   3293.7947080
     14.2040000   3294.0935200
     14.2050000   3294.3914100
     14.2060000   3294.6886670
     14.2070000   3294.9889070
     14.2080000   3295.2868430
     14.2090000   3295.5848120
     14.2100000   3295.8828520
     14.2110000   3296.1826690
     14.2120000   3296.4823660
     14.2130000   3296.7805310
     14.2140000   3297.0769040
     14.2150000   3297.3741020
     14.2160000   3297.6755930
     14.2170000   3297.9733030
     14.2180000   3298.2702700
     14.2190000   3298.5662930
     14.2200000   3298.8648310
     14.2210000   3299.1629830
     14.2220000   3299.4620650
     14.2230000   3299.7572900
     14.2240000   3300.0554920
     14.2250000   3300.3581600
     14.2260000   3300.6567780
     14.2270000   3300.9559140
     14.2280000   3301.2524930
     14.2290000   3301.5533880
     14.2300000   3301.8513620
     14.2310000   3302.1519480
     14.2320000   3302.4495740
     14.2330000   3302.7479260
     14.2340000   3303.0503970
     14.2350000   3303.3462080
     14.2360000   3303.6452710
     14.2370000   3303.9417480
     14.2380000   3304.2404220
     14.2390000   3304.5407640
     14.2400000   3304.8380950
     14.2410000   3305.1364940
     14.2420000   3305.4348530
     14.2430000   3305.7364320
     14.2440000   3306.0343960
     14.2450000   3306.3314890
     14.2460000   3306.6300590
     14.2470000   3306.9274250
     14.2480000   3307.2269470
     14.2490000   3307.5258910
     14.2500000   3307.8223350
     14.2510000   3308.1200680
     14.2520000   3308.4225590
     14.2530000   3308.7213110
     14.2540000   3309.0197590
     14.2550000   3309.3180060
     14.2560000   3309.6166720
     14.2570000   3309.9183470
     14.2580000   3310.2159000
     14.2590000   3310.5136330
     14.2600000   3310.8115670
     14.2610000   3311.1123710
     14.2620000   3311.4102250
     14.2630000   3311.7069380
     14.2640000   3312.0064340
     14.2650000   3312.3045420
     14.2660000   3312.6083710
     14.2670000   3312.9054790
     14.2680000   3313.2055250
     14.2690000   3313.5032470
     14.2700000   3313.8040710
     14.2710000   3314.1021580
     14.2720000   3314.4016210
     14.2730000   3314.6999210
     14.2740000   3314.9970570
     14.2750000   3315.2981720
     14.2760000   3315.5979210
     14.2770000   3315.8945230
     14.2780000   3316.1916490
     14.2790000   3316.4904650
     14.2800000   3316.7900370
     14.2810000   3317.0880370
     14.2820000   3317.3868600
     14.2830000   3317.6857760
     14.2840000   3317.9872640
     14.2850000   3318.2858140
     14.2860000   3318.5834180
     14.2870000   3318.8816410
     14.2880000   3319.1780490
     14.2890000   3319.4793490
     14.2900000   3319.7778740
     14.2910000   3320.0765560
     14.2920000   3320.3730440
     14.2930000   3320.6740570
     14.2940000   3320.9722520
     14.2950000   3321.2701420
     14.2960000   3321.5683880
     14.2970000   3321.8648380
     14.2980000   3322.1687120
     14.2990000   3322.4666460
     14.3000000   3322.7650680
     14.3010000   3323.0645760
     14.3020000   3323.3651070
     14.3030000   3323.6636030
     14.3040000   3323.9624650
     14.3050000   3324.2611500
     14.3060000   3324.5593860
     14.3070000   3324.8626080
     14.3080000   3325.1601770
     14.3090000   3325.4599820
     14.3100000   3325.7565650
     14.3110000   3326.0578590
     14.3120000   3326.3576560
     14.3130000   3326.6553100
     14.3140000   3326.9539120
     14.3150000   3327.2514380
     14.3160000   3327.5530730
     14.3170000   3327.8501520
     14.3180000   3328.1479660
     14.3190000   3328.4445750
     14.3200000   3328.7444420
     14.3210000   3329.0446870
     14.3220000   3329.3420570
     14.3230000   3329.6402890
     14.3240000   3329.9375710
     14.3250000   3330.2387980
     14.3260000   3330.5378780
     14.3270000   3330.8351100
     14.3280000   3331.1332190
     14.3290000   3331.4328090
     14.3300000   3331.7331040
     14.3310000   3332.0300720
     14.3320000   3332.3299300
     14.3330000   3332.6263410
     14.3340000   3332.9292090
     14.3350000   3333.2300680
     14.3360000   3333.5263400
     14.3370000   3333.8257340
     14.3380000   3334.1233180
     14.3390000   3334.4242770
     14.3400000   3334.7236890
     14.3410000   3335.0209760
     14.3420000   3335.3176010
     14.3430000   3335.6189920
     14.3440000   3335.9181840
     14.3450000   3336.2162190
     14.3460000   3336.5148820
     14.3470000   3336.8116390
     14.3480000   3337.1140920
     14.3490000   3337.4133160
     14.3500000   3337.7112640
     14.3510000   3338.0093000
     14.3520000   3338.3103710
     14.3530000   3338.6080400
     14.3540000   3338.9076110
     14.3550000   3339.2062370
     14.3560000   3339.5040520
     14.3570000   3339.8033740
     14.3580000   3340.1022120
     14.3590000   3340.3997400
     14.3600000   3340.6951270
     14.3610000   3340.9930640
     14.3620000   3341.2932880
     14.3630000   3341.5912440
     14.3640000   3341.8873890
     14.3650000   3342.1855400
     14.3660000   3342.4863930
     14.3670000   3342.7840160
     14.3680000   3343.0832770
     14.3690000   3343.3803730
     14.3700000   3343.6791430
     14.3710000   3343.9802880
     14.3720000   3344.2784790
     14.3730000   3344.5756700
     14.3740000   3344.8738010
     14.3750000   3345.1774170
     14.3760000   3345.4773830
     14.3770000   3345.7748580
     14.3780000   3346.0725680
     14.3790000   3346.3697990
     14.3800000   3346.6715730
     14.3810000   3346.9713220
     14.3820000   3347.2691210
     14.3830000   3347.5668970
     14.3840000   3347.8667420
     14.3850000   3348.1660350
     14.3860000   3348.4617190
     14.3870000   3348.7609790
     14.3880000   3349.0586560
     14.3890000   3349.3611900
     14.3900000   3349.6592030
     14.3910000   3349.9594240
     14.3920000   3350.2559320
     14.3930000   3350.5555660
     14.3940000   3350.8542820
     14.3950000   3351.1519730
     14.3960000   3351.4498870
     14.3970000   3351.7485950
     14.3980000   3352.0505010
     14.3990000   3352.3473970
     14.4000000   3352.6449080
     14.4010000   3352.9428840
     14.4020000   3353.2430950
     14.4030000   3353.5408840
     14.4040000   3353.8396030
     14.4050000   3354.1351120
     14.4060000   3354.4321990
     14.4070000   3354.7335640
     14.4080000   3355.0346770
     14.4090000   3355.3305970
     14.4100000   3355.6306280
     14.4110000   3355.9270760
     14.4120000   3356.2271450
     14.4130000   3356.5269470
     14.4140000   3356.8253180
     14.4150000   3357.1211160
     14.4160000   3357.4225050
     14.4170000   3357.7202940
     14.4180000   3358.0190780
     14.4190000   3358.3164450
     14.4200000   3358.6143570
     14.4210000   3358.9162280
     14.4220000   3359.2159320
     14.4230000   3359.5133730
     14.4240000   3359.8112060
     14.4250000   3360.1119200
     14.4260000   3360.4100730
     14.4270000   3360.7077770
     14.4280000   3361.0068340
     14.4290000   3361.3042340
     14.4300000   3361.6073330
     14.4310000   3361.9053670
     14.4320000   3362.2038800
     14.4330000   3362.5012510
     14.4340000   3362.8008340
     14.4350000   3363.0986760
     14.4360000   3363.3981450
     14.4370000   3363.6957190
     14.4380000   3363.9924130
     14.4390000   3364.2941100
     14.4400000   3364.5926940
     14.4410000   3364.8908790
     14.4420000   3365.1889040
     14.4430000   3365.4891870
     14.4440000   3365.7880390
     14.4450000   3366.0855960
     14.4460000   3366.3838960
     14.4470000   3366.6814780
     14.4480000   3366.9828220
     14.4490000   3367.2802410
     14.4500000   3367.5779050
     14.4510000   3367.8759370
     14.4520000   3368.1762780
     14.4530000   3368.4755260
     14.4540000   3368.7740760
     14.4550000   3369.0707220
     14.4560000   3369.3680530
     14.4570000   3369.6676600
     14.4580000   3369.9683260
     14.4590000   3370.2650450
     14.4600000   3370.5634020
     14.4610000   3370.8611270
     14.4620000   3371.1638380
     14.4630000   3371.4624180
     14.4640000   3371.7583510
     14.4650000   3372.0571820
     14.4660000   3372.3574250
     14.4670000   3372.6578060
     14.4680000   3372.9550580
     14.4690000   3373.2513480
     14.4700000   3373.5498850
     14.4710000   3373.8522150
     14.4720000   3374.1508610
     14.4730000   3374.4488340
     14.4740000   3374.7467130
     14.4750000   3375.0451670
     14.4760000   3375.3436380
     14.4770000   3375.6426950
     14.4780000   3375.9398840
     14.4790000   3376.2378750
     14.4800000   3376.5391770
     14.4810000   3376.8394120
     14.4820000   3377.1370060
     14.4830000   3377.4344530
     14.4840000   3377.7344070
     14.4850000   3378.0343250
     14.4860000   3378.3331420
     14.4870000   3378.6300750
     14.4880000   3378.9264710
     14.4890000   3379.2284780
     14.4900000   3379.5270040
     14.4910000   3379.8253170
     14.4920000   3380.1242400
     14.4930000   3380.4225560
     14.4940000   3380.7238220
     14.4950000   3381.0235430
     14.4960000   3381.3200720
     14.4970000   3381.6173030
     14.4980000   3381.9186060
     14.4990000   3382.2165880
     14.5000000   3382.5133170
     14.5010000   3382.8112770
     14.5020000   3383.1101980
     14.5030000   3383.4103910
     14.5040000   3383.7095410
     14.5050000   3384.0070190
     14.5060000   3384.3061340
     14.5070000   3384.6072720
     14.5080000   3384.9049120
     14.5090000   3385.2038460
     14.5100000   3385.5010270
     14.5110000   3385.7982710
     14.5120000   3386.1000970
     14.5130000   3386.3987950
     14.5140000   3386.6974990
     14.5150000   3386.9953580
     14.5160000   3387.2950280
     14.5170000   3387.5972450
     14.5180000   3387.8944430
     14.5190000   3388.1929550
     14.5200000   3388.4902040
     14.5210000   3388.7933760
     14.5220000   3389.0905840
     14.5230000   3389.3882520
     14.5240000   3389.6859090
     14.5250000   3389.9868180
     14.5260000   3390.2855220
     14.5270000   3390.5851390
     14.5280000   3390.8827220
     14.5290000   3391.1807190
     14.5300000   3391.4831020
     14.5310000   3391.7807770
     14.5320000   3392.0795530
     14.5330000   3392.3784870
     14.5340000   3392.6760190
     14.5350000   3392.9764590
     14.5360000   3393.2741780
     14.5370000   3393.5721240
     14.5380000   3393.8689110
     14.5390000   3394.1702250
     14.5400000   3394.4697220
     14.5410000   3394.7667880
     14.5420000   3395.0642830
     14.5430000   3395.3610750
     14.5440000   3395.6630200
     14.5450000   3395.9620850
     14.5460000   3396.2619300
     14.5470000   3396.5586030
     14.5480000   3396.8590830
     14.5490000   3397.1565540
     14.5500000   3397.4549690
     14.5510000   3397.7533940
     14.5520000   3398.0508730
     14.5530000   3398.3522790
     14.5540000   3398.6489480
     14.5550000   3398.9485470
     14.5560000   3399.2447250
     14.5570000   3399.5449630
     14.5580000   3399.8432550
     14.5590000   3400.1415320
     14.5600000   3400.4378880
     14.5610000   3400.7333390
     14.5620000   3401.0368670
     14.5630000   3401.3358180
     14.5640000   3401.6338700
     14.5650000   3401.9308060
     14.5660000   3402.2299060
     14.5670000   3402.5281540
     14.5680000   3402.8259900
     14.5690000   3403.1253970
     14.5700000   3403.4222230
     14.5710000   3403.7217820
     14.5720000   3404.0189250
     14.5730000   3404.3173190
     14.5740000   3404.6143370
     14.5750000   3404.9120920
     14.5760000   3405.2114580
     14.5770000   3405.5104380
     14.5780000   3405.8078440
     14.5790000   3406.1053970
     14.5800000   3406.4049190
     14.5810000   3406.7038360
     14.5820000   3407.0001220
     14.5830000   3407.2984470
     14.5840000   3407.5970760
     14.5850000   3407.8988150
     14.5860000   3408.1982690
     14.5870000   3408.4957860
     14.5880000   3408.7942050
     14.5890000   3409.0944280
     14.5900000   3409.3918070
     14.5910000   3409.6909390
     14.5920000   3409.9879090
     14.5930000   3410.2849350
     14.5940000   3410.5841200
     14.5950000   3410.8845400
     14.5960000   3411.1817490
     14.5970000   3411.4792880
     14.5980000   3411.7773500
     14.5990000   3412.0777210
     14.6000000   3412.3762840
     14.6010000   3412.6738710
     14.6020000   3412.9714470
     14.6030000   3413.2713770
     14.6040000   3413.5712180
     14.6050000   3413.8685600
     14.6060000   3414.1649600
     14.6070000   3414.4626080
     14.6080000   3414.7623720
     14.6090000   3415.0622000
     14.6100000   3415.3589940
     14.6110000   3415.6574610
     14.6120000   3415.9587210
     14.6130000   3416.2579740
     14.6140000   3416.5557710
     14.6150000   3416.8538820
     14.6160000   3417.1520670
     14.6170000   3417.4511030
     14.6180000   3417.7475990
     14.6190000   3418.0462190
     14.6200000   3418.3448090
     14.6210000   3418.6459260
     14.6220000   3418.9453660
     14.6230000   3419.2428660
     14.6240000   3419.5397840
     14.6250000   3419.8366180
     14.6260000   3420.1386610
     14.6270000   3420.4368370
     14.6280000   3420.7358840
     14.6290000   3421.0323910
     14.6300000   3421.3325280
     14.6310000   3421.6322470
     14.6320000   3421.9317150
     14.6330000   3422.2311150
     14.6340000   3422.5278610
     14.6350000   3422.8279100
     14.6360000   3423.1235730
     14.6370000   3423.4223180
     14.6380000   3423.7191710
     14.6390000   3424.0192260
     14.6400000   3424.3196260
     14.6410000   3424.6169640
     14.6420000   3424.9153390
     14.6430000   3425.2123050
     14.6440000   3425.5134470
     14.6450000   3425.8124720
     14.6460000   3426.1108620
     14.6470000   3426.4090220
     14.6480000   3426.7057400
     14.6490000   3427.0066380
     14.6500000   3427.3051420
     14.6510000   3427.6030970
     14.6520000   3427.9009570
     14.6530000   3428.2018420
     14.6540000   3428.4995390
     14.6550000   3428.7992980
     14.6560000   3429.0957250
     14.6570000   3429.3930000
     14.6580000   3429.6927000
     14.6590000   3429.9915450
     14.6600000   3430.2893830
     14.6610000   3430.5863600
     14.6620000   3430.8874830
     14.6630000   3431.1856080
     14.6640000   3431.4833860
     14.6650000   3431.7822490
     14.6660000   3432.0800100
     14.6670000   3432.3804570
     14.6680000   3432.6791540
     14.6690000   3432.9781040
     14.6700000   3433.2761810
     14.6710000   3433.5754860
     14.6720000   3433.8759700
     14.6730000   3434.1753790
     14.6740000   3434.4727820
     14.6750000   3434.7712950
     14.6760000   3435.0717730
     14.6770000   3435.3711140
     14.6780000   3435.6683890
     14.6790000   3435.9659320
     14.6800000   3436.2638110
     14.6810000   3436.5662110
     14.6820000   3436.8650340
     14.6830000   3437.1634540
     14.6840000   3437.4609580
     14.6850000   3437.7626990
     14.6860000   3438.0611760
     14.6870000   3438.3616940
     14.6880000   3438.6584760
     14.6890000   3438.9572710
     14.6900000   3439.2589190
     14.6910000   3439.5574480
     14.6920000   3439.8565130
     14.6930000   3440.1533650
     14.6940000   3440.4540490
     14.6950000   3440.7550550
     14.6960000   3441.0516940
     14.6970000   3441.3495800
     14.6980000   3441.6467140
     14.6990000   3441.9500450
     14.7000000   3442.2486610
     14.7010000   3442.5473040
     14.7020000   3442.8455240
     14.7030000   3443.1447460
     14.7040000   3443.4432350
     14.7050000   3443.7435270
     14.7060000   3444.0417460
     14.7070000   3444.3388290
     14.7080000   3444.6389500
     14.7090000   3444.9362310
     14.7100000   3445.2337110
     14.7110000   3445.5307480
     14.7120000   3445.8292370
     14.7130000   3446.1311350
     14.7140000   3446.4287220
     14.7150000   3446.7270350
     14.7160000   3447.0253790
     14.7170000   3447.3242950
     14.7180000   3447.6219420
     14.7190000   3447.9204290
     14.7200000   3448.2190950
     14.7210000   3448.5153910
     14.7220000   3448.8182910
     14.7230000   3449.1171400
     14.7240000   3449.4152660
     14.7250000   3449.7140200
     14.7260000   3450.0141280
     14.7270000   3450.3122640
     14.7280000   3450.6112610
     14.7290000   3450.9102200
     14.7300000   3451.2079510
     14.7310000   3451.5092040
     14.7320000   3451.8083460
     14.7330000   3452.1060570
     14.7340000   3452.4027420
     14.7350000   3452.7030860
     14.7360000   3453.0027070
     14.7370000   3453.3000580
     14.7380000   3453.5987810
     14.7390000   3453.8981220
     14.7400000   3454.1990000
     14.7410000   3454.4966710
     14.7420000   3454.7948130
     14.7430000   3455.0927130
     14.7440000   3455.3932610
     14.7450000   3455.6913460
     14.7460000   3455.9912600
     14.7470000   3456.2875430
     14.7480000   3456.5854870
     14.7490000   3456.8852690
     14.7500000   3457.1829580
     14.7510000   3457.4827820
     14.7520000   3457.7806730
     14.7530000   3458.0785480
     14.7540000   3458.3788140
     14.7550000   3458.6765830
     14.7560000   3458.9760410
     14.7570000   3459.2732270
     14.7580000   3459.5743520
     14.7590000   3459.8733540
     14.7600000   3460.1708620
     14.7610000   3460.4688240
     14.7620000   3460.7657150
     14.7630000   3461.0673860
     14.7640000   3461.3658140
     14.7650000   3461.6648010
     14.7660000   3461.9615400
     14.7670000   3462.2629200
     14.7680000   3462.5605830
     14.7690000   3462.8581280
     14.7700000   3463.1566460
     14.7710000   3463.4540400
     14.7720000   3463.7565890
     14.7730000   3464.0523250
     14.7740000   3464.3508410
     14.7750000   3464.6470850
     14.7760000   3464.9485200
     14.7770000   3465.2466970
     14.7780000   3465.5434160
     14.7790000   3465.8429300
     14.7800000   3466.1410020
     14.7810000   3466.4428200
     14.7820000   3466.7418300
     14.7830000   3467.0389130
     14.7840000   3467.3396270
     14.7850000   3467.6391290
     14.7860000   3467.9369600
     14.7870000   3468.2357150
     14.7880000   3468.5321480
     14.7890000   3468.8277150
     14.7900000   3469.1288130
     14.7910000   3469.4288690
     14.7920000   3469.7263280
     14.7930000   3470.0249300
     14.7940000   3470.3224240
     14.7950000   3470.6235270
     14.7960000   3470.9209800
     14.7970000   3471.2187550
     14.7980000   3471.5148930
     14.7990000   3471.8158300
     14.8000000   3472.1146400
     14.8010000   3472.4118370
     14.8020000   3472.7109630
     14.8030000   3473.0096950
     14.8040000   3473.3105780
     14.8050000   3473.6098940
     14.8060000   3473.9085140
     14.8070000   3474.2061760
     14.8080000   3474.5056210
     14.8090000   3474.8045720
     14.8100000   3475.1044340
     14.8110000   3475.4015790
     14.8120000   3475.6998400
     14.8130000   3476.0023130
     14.8140000   3476.2999420
     14.8150000   3476.5975370
     14.8160000   3476.8930760
     14.8170000   3477.1940610
     14.8180000   3477.4924070
     14.8190000   3477.7916110
     14.8200000   3478.0895470
     14.8210000   3478.3870170
     14.8220000   3478.6896810
     14.8230000   3478.9880800
     14.8240000   3479.2867770
     14.8250000   3479.5838310
     14.8260000   3479.8826140
     14.8270000   3480.1811640
     14.8280000   3480.4802700
     14.8290000   3480.7796460
     14.8300000   3481.0766010
     14.8310000   3481.3772680
     14.8320000   3481.6759230
     14.8330000   3481.9747750
     14.8340000   3482.2722920
     14.8350000   3482.5714910
     14.8360000   3482.8721050
     14.8370000   3483.1705800
     14.8380000   3483.4695480
     14.8390000   3483.7657270
     14.8400000   3484.0670350
     14.8410000   3484.3663800
     14.8420000   3484.6651480
     14.8430000   3484.9628960
     14.8440000   3485.2580790
     14.8450000   3485.5623070
     14.8460000   3485.8590760
     14.8470000   3486.1591560
     14.8480000   3486.4565050
     14.8490000   3486.7579450
     14.8500000   3487.0568150
     14.8510000   3487.3556470
     14.8520000   3487.6532780
     14.8530000   3487.9502700
     14.8540000   3488.2501990
     14.8550000   3488.5494330
     14.8560000   3488.8471870
     14.8570000   3489.1455500
     14.8580000   3489.4432270
     14.8590000   3489.7430660
     14.8600000   3490.0408110
     14.8610000   3490.3380950
     14.8620000   3490.6358630
     14.8630000   3490.9354380
     14.8640000   3491.2325490
     14.8650000   3491.5309770
     14.8660000   3491.8297340
     14.8670000   3492.1285080
     14.8680000   3492.4289350
     14.8690000   3492.7264970
     14.8700000   3493.0241350
     14.8710000   3493.3235040
     14.8720000   3493.6222690
     14.8730000   3493.9209180
     14.8740000   3494.2185150
     14.8750000   3494.5160430
     14.8760000   3494.8139520
     14.8770000   3495.1162110
     14.8780000   3495.4145660
     14.8790000   3495.7114230
     14.8800000   3496.0079340
     14.8810000   3496.3091540
     14.8820000   3496.6077650
     14.8830000   3496.9058400
     14.8840000   3497.2032770
     14.8850000   3497.4999440
     14.8860000   3497.8003040
     14.8870000   3498.0991840
     14.8880000   3498.3973870
     14.8890000   3498.6956280
     14.8900000   3498.9937700
     14.8910000   3499.2917700
     14.8920000   3499.5909150
     14.8930000   3499.8894110
     14.8940000   3500.1863880
     14.8950000   3500.4871160
     14.8960000   3500.7861020
     14.8970000   3501.0852340
     14.8980000   3501.3840020
     14.8990000   3501.6826500
     14.9000000   3501.9837910
     14.9010000   3502.2827040
     14.9020000   3502.5803040
     14.9030000   3502.8783330
     14.9040000   3503.1792960
     14.9050000   3503.4770130
     14.9060000   3503.7764720
     14.9070000   3504.0754130
     14.9080000   3504.3747350
     14.9090000   3504.6744550
     14.9100000   3504.9721640
     14.9110000   3505.2698090
     14.9120000   3505.5670660
     14.9130000   3505.8661030
     14.9140000   3506.1663910
     14.9150000   3506.4630450
     14.9160000   3506.7613750
     14.9170000   3507.0594000
     14.9180000   3507.3607040
     14.9190000   3507.6581980
     14.9200000   3507.9563040
     14.9210000   3508.2528380
     14.9220000   3508.5540240
     14.9230000   3508.8535730
     14.9240000   3509.1504610
     14.9250000   3509.4480380
     14.9260000   3509.7466710
     14.9270000   3510.0473380
     14.9280000   3510.3461970
     14.9290000   3510.6430810
     14.9300000   3510.9416110
     14.9310000   3511.2419850
     14.9320000   3511.5405420
     14.9330000   3511.8406780
     14.9340000   3512.1384360
     14.9350000   3512.4369190
     14.9360000   3512.7382200
     14.9370000   3513.0366300
     14.9380000   3513.3346280
     14.9390000   3513.6314260
     14.9400000   3513.9296140
     14.9410000   3514.2295200
     14.9420000   3514.5281040
     14.9430000   3514.8241980
     14.9440000   3515.1223780
     14.9450000   3515.4230480
     14.9460000   3515.7231560
     14.9470000   3516.0201980
     14.9480000   3516.3196140
     14.9490000   3516.6173280
     14.9500000   3516.9163730
     14.9510000   3517.2138990
     14.9520000   3517.5120500
     14.9530000   3517.8095780
     14.9540000   3518.1102090
     14.9550000   3518.4091200
     14.9560000   3518.7069120
     14.9570000   3519.0045220
     14.9580000   3519.3016210
     14.9590000   3519.6045810
     14.9600000   3519.9025050
     14.9610000   3520.2002770
     14.9620000   3520.4996110
     14.9630000   3520.7986480
     14.9640000   3521.0957540
     14.9650000   3521.3940870
     14.9660000   3521.6924850
     14.9670000   3521.9889800
     14.9680000   3522.2888760
     14.9690000   3522.5868390
     14.9700000   3522.8860860
     14.9710000   3523.1847910
     14.9720000   3523.4844730
     14.9730000   3523.7864790
     14.9740000   3524.0838510
     14.9750000   3524.3805100
     14.9760000   3524.6756170
     14.9770000   3524.9741770
     14.9780000   3525.2712010
     14.9790000   3525.5673170
     14.9800000   3525.8622020
     14.9810000   3526.1577130
     14.9820000   3526.4578310
     14.9830000   3526.7547590
     14.9840000   3527.0521370
     14.9850000   3527.3491480
     14.9860000   3527.6453190
     14.9870000   3527.9431300
     14.9880000   3528.2387750
     14.9890000   3528.5366030
     14.9900000   3528.8354020
     14.9910000   3529.1353330
     14.9920000   3529.4300030
     14.9930000   3529.7258090
     14.9940000   3530.0238680
     14.9950000   3530.3222930
     14.9960000   3530.6200070
     14.9970000   3530.9143970
     14.9980000   3531.2114300
     14.9990000   3531.5056900
     15.0000000   3531.8051650


==> gnuplot1/exam1/cpu_time/opt-5d-1w-time.dat <==
      0.0010000      0.4075220
      0.0020000      0.4700240
      0.0030000      0.5307210
      0.0040000      0.5883970
      0.0050000      0.6445460
      0.0060000      0.7004460
      0.0070000      0.7542380
      0.0080000      0.8081050
      0.0090000      0.8615270
      0.0100000      0.9152460
      0.0110000      0.9670260
      0.0120000      1.0217570
      0.0130000      1.0759010
      0.0140000      1.1299240
      0.0150000      1.1838930
      0.0160000      1.2383650
      0.0170000      1.2925900
      0.0180000      1.3470020
      0.0190000      1.4018480
      0.0200000      1.4566170
      0.0210000      1.5120950
      0.0220000      1.5669940
      0.0230000      1.6224210
      0.0240000      1.6773290
      0.0250000      1.7318700
      0.0260000      1.7867420
      0.0270000      1.8410930
      0.0280000      1.8957680
      0.0290000      1.9501540
      0.0300000      2.0056180
      0.0310000      2.0603190
      0.0320000      2.1155410
      0.0330000      2.1699930
      0.0340000      2.2262700
      0.0350000      2.2814750
      0.0360000      2.3364370
      0.0370000      2.3914340
      0.0380000      2.4470040
      0.0390000      2.5021430
      0.0400000      2.5573330
      0.0410000      2.6124990
      0.0420000      2.6679000
      0.0430000      2.7238780
      0.0440000      2.7793180
      0.0450000      2.8356830
      0.0460000      2.8911250
      0.0470000      2.9466460
      0.0480000      3.0021320
      0.0490000      3.0574200
      0.0500000      3.1131750
      0.0510000      3.1678910
      0.0520000      3.2231690
      0.0530000      3.2792490
      0.0540000      3.3388760
      0.0550000      3.3946780
      0.0560000      3.4535030
      0.0570000      3.5098330
      0.0580000      3.5653600
      0.0590000      3.6208370
      0.0600000      3.6769310
      0.0610000      3.7331340
      0.0620000      3.7891270
      0.0630000      3.8449570
      0.0640000      3.9005870
      0.0650000      3.9563160
      0.0660000      4.0121950
      0.0670000      4.0683470
      0.0680000      4.1248740
      0.0690000      4.1807520
      0.0700000      4.2365340
      0.0710000      4.2921950
      0.0720000      4.3477830
      0.0730000      4.4033700
      0.0740000      4.4597310
      0.0750000      4.5156860
      0.0760000      4.5712080
      0.0770000      4.6284050
      0.0780000      4.6843890
      0.0790000      4.7406170
      0.0800000      4.7962270
      0.0810000      4.8524030
      0.0820000      4.9083350
      0.0830000      4.9641290
      0.0840000      5.0200640
      0.0850000      5.0758810
      0.0860000      5.1319440
      0.0870000      5.1881430
      0.0880000      5.2458580
      0.0890000      5.3017080
      0.0900000      5.3581290
      0.0910000      5.4140790
      0.0920000      5.4769600
      0.0930000      5.5336130
      0.0940000      5.5897380
      0.0950000      5.6458080
      0.0960000      5.7022600
      0.0970000      5.7582810
      0.0980000      5.8152410
      0.0990000      5.8712070
      0.1000000      5.9306140
      0.1010000      5.9881890
      0.1020000      6.0434570
      0.1030000      6.0992130
      0.1040000      6.1547480
      0.1050000      6.2105180
      0.1060000      6.2666560
      0.1070000      6.3220230
      0.1080000      6.3779000
      0.1090000      6.4356260
      0.1100000      6.4923350
      0.1110000      6.5491670
      0.1120000      6.6057470
      0.1130000      6.6619010
      0.1140000      6.7186650
      0.1150000      6.7752340
      0.1160000      6.8309590
      0.1170000      6.8870840
      0.1180000      6.9434910
      0.1190000      6.9998580
      0.1200000      7.0569770
      0.1210000      7.1133240
      0.1220000      7.1698250
      0.1230000      7.2259030
      0.1240000      7.2821850
      0.1250000      7.3391080
      0.1260000      7.3956850
      0.1270000      7.4517320
      0.1280000      7.5092040
      0.1290000      7.5659530
      0.1300000      7.6236640
      0.1310000      7.6805060
      0.1320000      7.7371570
      0.1330000      7.7936010
      0.1340000      7.8503650
      0.1350000      7.9067670
      0.1360000      7.9638590
      0.1370000      8.0205710
      0.1380000      8.0771290
      0.1390000      8.1334980
      0.1400000      8.1898500
      0.1410000      8.2475800
      0.1420000      8.3076310
      0.1430000      8.3641930
      0.1440000      8.4198690
      0.1450000      8.4765350
      0.1460000      8.5331190
      0.1470000      8.5899470
      0.1480000      8.6462830
      0.1490000      8.7027770
      0.1500000      8.7594110
      0.1510000      8.8164180
      0.1520000      8.8735560
      0.1530000      8.9304600
      0.1540000      8.9875380
      0.1550000      9.0436190
      0.1560000      9.0995020
      0.1570000      9.1554000
      0.1580000      9.2114040
      0.1590000      9.2677520
      0.1600000      9.3241330
      0.1610000      9.3805770
      0.1620000      9.4385140
      0.1630000      9.4933010
      0.1640000      9.5484560
      0.1650000      9.6050250
      0.1660000      9.6622580
      0.1670000      9.7189900
      0.1680000      9.7758940
      0.1690000      9.8324120
      0.1700000      9.8893750
      0.1710000      9.9478370
      0.1720000     10.0065080
      0.1730000     10.0639290
      0.1740000     10.1206820
      0.1750000     10.1770300
      0.1760000     10.2337430
      0.1770000     10.2908030
      0.1780000     10.3474810
      0.1790000     10.4047360
      0.1800000     10.4614680
      0.1810000     10.5185540
      0.1820000     10.5751720
      0.1830000     10.6326840
      0.1840000     10.6901720
      0.1850000     10.7469090
      0.1860000     10.8031320
      0.1870000     10.8592540
      0.1880000     10.9154140
      0.1890000     10.9723950
      0.1900000     11.0285770
      0.1910000     11.0849040
      0.1920000     11.1422620
      0.1930000     11.1993640
      0.1940000     11.2561000
      0.1950000     11.3133150
      0.1960000     11.3697480
      0.1970000     11.4267480
      0.1980000     11.4838250
      0.1990000     11.5408080
      0.2000000     11.5980150
      0.2010000     11.6560000
      0.2020000     11.7148070
      0.2030000     11.7746300
      0.2040000     11.8316410
      0.2050000     11.8891960
      0.2060000     11.9464330
      0.2070000     12.0034680
      0.2080000     12.0606240
      0.2090000     12.1172720
      0.2100000     12.1738870
      0.2110000     12.2312250
      0.2120000     12.2884920
      0.2130000     12.3458630
      0.2140000     12.4026720
      0.2150000     12.4582030
      0.2160000     12.5135410
      0.2170000     12.5704790
      0.2180000     12.6272650
      0.2190000     12.6841360
      0.2200000     12.7410100
      0.2210000     12.7978800
      0.2220000     12.8557130
      0.2230000     12.9128280
      0.2240000     12.9698990
      0.2250000     13.0266550
      0.2260000     13.0855040
      0.2270000     13.1439380
      0.2280000     13.2021470
      0.2290000     13.2603560
      0.2300000     13.3188700
      0.2310000     13.3767530
      0.2320000     13.4361650
      0.2330000     13.4979600
      0.2340000     13.5594170
      0.2350000     13.6176150
      0.2360000     13.6757270
      0.2370000     13.7390020
      0.2380000     13.8009360
      0.2390000     13.8584550
      0.2400000     13.9155670
      0.2410000     13.9725880
      0.2420000     14.0314040
      0.2430000     14.0900080
      0.2440000     14.1497090
      0.2450000     14.2076180
      0.2460000     14.2644880
      0.2470000     14.3218500
      0.2480000     14.3786960
      0.2490000     14.4370450
      0.2500000     14.4942640
      0.2510000     14.5566410
      0.2520000     14.6178600
      0.2530000     14.6799120
      0.2540000     14.7367950
      0.2550000     14.7936980
      0.2560000     14.8508570
      0.2570000     14.9082760
      0.2580000     14.9652190
      0.2590000     15.0221670
      0.2600000     15.0806810
      0.2610000     15.1426340
      0.2620000     15.2170820
      0.2630000     15.2757970
      0.2640000     15.3333410
      0.2650000     15.3905650
      0.2660000     15.4475600
      0.2670000     15.5047900
      0.2680000     15.5646690
      0.2690000     15.6215550
      0.2700000     15.6953350
      0.2710000     15.7701550
      0.2720000     15.8503950
      0.2730000     15.9182760
      0.2740000     15.9816820
      0.2750000     16.0425020
      0.2760000     16.0996930
      0.2770000     16.1570250
      0.2780000     16.2172720
      0.2790000     16.2754890
      0.2800000     16.3340380
      0.2810000     16.3926140
      0.2820000     16.4513650
      0.2830000     16.5096150
      0.2840000     16.5678450
      0.2850000     16.6304170
      0.2860000     16.6893400
      0.2870000     16.7473720
      0.2880000     16.8040950
      0.2890000     16.8615890
      0.2900000     16.9208880
      0.2910000     16.9807590
      0.2920000     17.0392630
      0.2930000     17.0961870
      0.2940000     17.1537270
      0.2950000     17.2101400
      0.2960000     17.2673590
      0.2970000     17.3279490
      0.2980000     17.3860010
      0.2990000     17.4442020
      0.3000000     17.5012190
      0.3010000     17.5602140
      0.3020000     17.6186260
      0.3030000     17.6775850
      0.3040000     17.7381700
      0.3050000     17.7993290
      0.3060000     17.8641000
      0.3070000     17.9223700
      0.3080000     17.9792280
      0.3090000     18.0379120
      0.3100000     18.0956920
      0.3110000     18.1554420
      0.3120000     18.2229870
      0.3130000     18.2862280
      0.3140000     18.3435820
      0.3150000     18.4005900
      0.3160000     18.4575640
      0.3170000     18.5189440
      0.3180000     18.5781620
      0.3190000     18.6356070
      0.3200000     18.6927600
      0.3210000     18.7512670
      0.3220000     18.8098730
      0.3230000     18.8704900
      0.3240000     18.9290570
      0.3250000     18.9911280
      0.3260000     19.0572000
      0.3270000     19.1151320
      0.3280000     19.1759420
      0.3290000     19.2379090
      0.3300000     19.3018150
      0.3310000     19.3595400
      0.3320000     19.4170780
      0.3330000     19.4753960
      0.3340000     19.5387630
      0.3350000     19.6012090
      0.3360000     19.6585410
      0.3370000     19.7158760
      0.3380000     19.7710030
      0.3390000     19.8301840
      0.3400000     19.8929620
      0.3410000     19.9527520
      0.3420000     20.0077410
      0.3430000     20.0626650
      0.3440000     20.1213630
      0.3450000     20.1852250
      0.3460000     20.2427720
      0.3470000     20.2994230
      0.3480000     20.3569840
      0.3490000     20.4139630
      0.3500000     20.4710040
      0.3510000     20.5281270
      0.3520000     20.5848290
      0.3530000     20.6417250
      0.3540000     20.6985460
      0.3550000     20.7555640
      0.3560000     20.8128490
      0.3570000     20.8696510
      0.3580000     20.9267010
      0.3590000     20.9840140
      0.3600000     21.0410720
      0.3610000     21.0982380
      0.3620000     21.1535440
      0.3630000     21.2085120
      0.3640000     21.2658140
      0.3650000     21.3231360
      0.3660000     21.3809590
      0.3670000     21.4384570
      0.3680000     21.4962940
      0.3690000     21.5531170
      0.3700000     21.6106300
      0.3710000     21.6681060
      0.3720000     21.7254040
      0.3730000     21.7829010
      0.3740000     21.8389690
      0.3750000     21.8947530
      0.3760000     21.9521570
      0.3770000     22.0095450
      0.3780000     22.0670490
      0.3790000     22.1244220
      0.3800000     22.1818450
      0.3810000     22.2394460
      0.3820000     22.2965660
      0.3830000     22.3546800
      0.3840000     22.4119380
      0.3850000     22.4694410
      0.3860000     22.5271670
      0.3870000     22.5847280
      0.3880000     22.6406030
      0.3890000     22.6959020
      0.3900000     22.7531330
      0.3910000     22.8102900
      0.3920000     22.8678560
      0.3930000     22.9259150
      0.3940000     22.9816380
      0.3950000     23.0372640
      0.3960000     23.0951670
      0.3970000     23.1526240
      0.3980000     23.2103780
      0.3990000     23.2677060
      0.4000000     23.3259160
      0.4010000     23.3856850
      0.4020000     23.4456560
      0.4030000     23.5069990
      0.4040000     23.5645440
      0.4050000     23.6237370
      0.4060000     23.6818100
      0.4070000     23.7397100
      0.4080000     23.7975530
      0.4090000     23.8558630
      0.4100000     23.9139620
      0.4110000     23.9710130
      0.4120000     24.0280120
      0.4130000     24.0854070
      0.4140000     24.1428140
      0.4150000     24.2017060
      0.4160000     24.2593100
      0.4170000     24.3211850
      0.4180000     24.3838060
      0.4190000     24.4483960
      0.4200000     24.5089620
      0.4210000     24.5690560
      0.4220000     24.6286000
      0.4230000     24.6897930
      0.4240000     24.7502500
      0.4250000     24.8295530
      0.4260000     24.9030040
      0.4270000     24.9695010
      0.4280000     25.0329400
      0.4290000     25.0976200
      0.4300000     25.1554790
      0.4310000     25.2133520
      0.4320000     25.2706030
      0.4330000     25.3285240
      0.4340000     25.3865020
      0.4350000     25.4457060
      0.4360000     25.5055550
      0.4370000     25.5632520
      0.4380000     25.6211370
      0.4390000     25.6783660
      0.4400000     25.7380770
      0.4410000     25.7974440
      0.4420000     25.8550880
      0.4430000     25.9126730
      0.4440000     25.9703670
      0.4450000     26.0280720
      0.4460000     26.0855020
      0.4470000     26.1430020
      0.4480000     26.2001830
      0.4490000     26.2572740
      0.4500000     26.3145590
      0.4510000     26.3719720
      0.4520000     26.4298290
      0.4530000     26.4871990
      0.4540000     26.5452800
      0.4550000     26.6025050
      0.4560000     26.6597020
      0.4570000     26.7177590
      0.4580000     26.7750720
      0.4590000     26.8321590
      0.4600000     26.8892490
      0.4610000     26.9459670
      0.4620000     27.0035170
      0.4630000     27.0609550
      0.4640000     27.1188560
      0.4650000     27.1768960
      0.4660000     27.2342860
      0.4670000     27.2915850
      0.4680000     27.3490880
      0.4690000     27.4063080
      0.4700000     27.4635170
      0.4710000     27.5208600
      0.4720000     27.5780680
      0.4730000     27.6352570
      0.4740000     27.6927130
      0.4750000     27.7505280
      0.4760000     27.8072650
      0.4770000     27.8649260
      0.4780000     27.9224620
      0.4790000     27.9797030
      0.4800000     28.0368300
      0.4810000     28.0942910
      0.4820000     28.1513040
      0.4830000     28.2086190
      0.4840000     28.2667860
      0.4850000     28.3243640
      0.4860000     28.3822820
      0.4870000     28.4402490
      0.4880000     28.4978150
      0.4890000     28.5554580
      0.4900000     28.6133580
      0.4910000     28.6708650
      0.4920000     28.7284840
      0.4930000     28.7857920
      0.4940000     28.8436470
      0.4950000     28.9010270
      0.4960000     28.9584540
      0.4970000     29.0160460
      0.4980000     29.0737950
      0.4990000     29.1312630
      0.5000000     29.1889850
      0.5010000     29.2512740
      0.5020000     29.3091010
      0.5030000     29.3666670
      0.5040000     29.4324230
      0.5050000     29.4902480
      0.5060000     29.5472840
      0.5070000     29.6049650
      0.5080000     29.6626980
      0.5090000     29.7201560
      0.5100000     29.7770180
      0.5110000     29.8347210
      0.5120000     29.8917750
      0.5130000     29.9487230
      0.5140000     30.0053580
      0.5150000     30.0626380
      0.5160000     30.1202080
      0.5170000     30.1787680
      0.5180000     30.2373350
      0.5190000     30.2954480
      0.5200000     30.3542930
      0.5210000     30.4131030
      0.5220000     30.4702750
      0.5230000     30.5280000
      0.5240000     30.5881100
      0.5250000     30.6497570
      0.5260000     30.7088520
      0.5270000     30.7671230
      0.5280000     30.8331460
      0.5290000     30.8946570
      0.5300000     30.9565730
      0.5310000     31.0171810
      0.5320000     31.0788790
      0.5330000     31.1392920
      0.5340000     31.2037330
      0.5350000     31.2638700
      0.5360000     31.3250390
      0.5370000     31.3859440
      0.5380000     31.4453800
      0.5390000     31.5117710
      0.5400000     31.5773500
      0.5410000     31.6559600
      0.5420000     31.7415480
      0.5430000     31.8206940
      0.5440000     31.8892740
      0.5450000     31.9525510
      0.5460000     32.0143420
      0.5470000     32.0747390
      0.5480000     32.1374200
      0.5490000     32.2008570
      0.5500000     32.2630740
      0.5510000     32.3242960
      0.5520000     32.3860180
      0.5530000     32.4450360
      0.5540000     32.5074510
      0.5550000     32.5657840
      0.5560000     32.6231810
      0.5570000     32.6806240
      0.5580000     32.7395280
      0.5590000     32.7984360
      0.5600000     32.8560560
      0.5610000     32.9145370
      0.5620000     32.9721610
      0.5630000     33.0302460
      0.5640000     33.0882610
      0.5650000     33.1462240
      0.5660000     33.2039790
      0.5670000     33.2648900
      0.5680000     33.3224820
      0.5690000     33.3841470
      0.5700000     33.4427400
      0.5710000     33.5002820
      0.5720000     33.5578650
      0.5730000     33.6158380
      0.5740000     33.6738900
      0.5750000     33.7316490
      0.5760000     33.7893560
      0.5770000     33.8471010
      0.5780000     33.9051180
      0.5790000     33.9626440
      0.5800000     34.0244440
      0.5810000     34.0825270
      0.5820000     34.1405030
      0.5830000     34.1981620
      0.5840000     34.2563750
      0.5850000     34.3145710
      0.5860000     34.3722010
      0.5870000     34.4301610
      0.5880000     34.4874700
      0.5890000     34.5441160
      0.5900000     34.6021500
      0.5910000     34.6599170
      0.5920000     34.7177500
      0.5930000     34.7755370
      0.5940000     34.8332660
      0.5950000     34.8914640
      0.5960000     34.9496080
      0.5970000     35.0073850
      0.5980000     35.0649850
      0.5990000     35.1227700
      0.6000000     35.1814110
      0.6010000     35.2402170
      0.6020000     35.2973660
      0.6030000     35.3555030
      0.6040000     35.4131150
      0.6050000     35.4705070
      0.6060000     35.5286960
      0.6070000     35.5863110
      0.6080000     35.6443840
      0.6090000     35.7026190
      0.6100000     35.7604900
      0.6110000     35.8185450
      0.6120000     35.8764260
      0.6130000     35.9335560
      0.6140000     35.9908630
      0.6150000     36.0482330
      0.6160000     36.1062280
      0.6170000     36.1643580
      0.6180000     36.2225450
      0.6190000     36.2799860
      0.6200000     36.3370800
      0.6210000     36.3956890
      0.6220000     36.4539660
      0.6230000     36.5123650
      0.6240000     36.5702370
      0.6250000     36.6284170
      0.6260000     36.6858370
      0.6270000     36.7437220
      0.6280000     36.8017540
      0.6290000     36.8598020
      0.6300000     36.9182570
      0.6310000     36.9769340
      0.6320000     37.0352340
      0.6330000     37.0930110
      0.6340000     37.1506690
      0.6350000     37.2079050
      0.6360000     37.2663930
      0.6370000     37.3242400
      0.6380000     37.3816500
      0.6390000     37.4391950
      0.6400000     37.5005290
      0.6410000     37.5587870
      0.6420000     37.6174180
      0.6430000     37.6756030
      0.6440000     37.7335070
      0.6450000     37.7916370
      0.6460000     37.8500320
      0.6470000     37.9077280
      0.6480000     37.9655290
      0.6490000     38.0229820
      0.6500000     38.0813480
      0.6510000     38.1390410
      0.6520000     38.1973190
      0.6530000     38.2552050
      0.6540000     38.3140200
      0.6550000     38.3716860
      0.6560000     38.4292650
      0.6570000     38.4871300
      0.6580000     38.5451380
      0.6590000     38.6024770
      0.6600000     38.6600360
      0.6610000     38.7173820
      0.6620000     38.7760750
      0.6630000     38.8347660
      0.6640000     38.8928190
      0.6650000     38.9511870
      0.6660000     39.0091910
      0.6670000     39.0679270
      0.6680000     39.1255190
      0.6690000     39.1836450
      0.6700000     39.2417610
      0.6710000     39.2996110
      0.6720000     39.3574060
      0.6730000     39.4150430
      0.6740000     39.4730050
      0.6750000     39.5313980
      0.6760000     39.5895460
      0.6770000     39.6478660
      0.6780000     39.7061110
      0.6790000     39.7643460
      0.6800000     39.8223820
      0.6810000     39.8802120
      0.6820000     39.9384730
      0.6830000     39.9972680
      0.6840000     40.0548890
      0.6850000     40.1128450
      0.6860000     40.1708960
      0.6870000     40.2282120
      0.6880000     40.2865230
      0.6890000     40.3441280
      0.6900000     40.4106160
      0.6910000     40.4688240
      0.6920000     40.5268330
      0.6930000     40.5861220
      0.6940000     40.6445900
      0.6950000     40.7027380
      0.6960000     40.7608950
      0.6970000     40.8188710
      0.6980000     40.8768200
      0.6990000     40.9346220
      0.7000000     40.9923670
      0.7010000     41.0515090
      0.7020000     41.1106490
      0.7030000     41.1693730
      0.7040000     41.2277850
      0.7050000     41.2855950
      0.7060000     41.3431640
      0.7070000     41.4007130
      0.7080000     41.4583700
      0.7090000     41.5162030
      0.7100000     41.5736890
      0.7110000     41.6319540
      0.7120000     41.6901390
      0.7130000     41.7475670
      0.7140000     41.8065850
      0.7150000     41.8647810
      0.7160000     41.9230820
      0.7170000     41.9812260
      0.7180000     42.0391680
      0.7190000     42.0976450
      0.7200000     42.1556190
      0.7210000     42.2134330
      0.7220000     42.2714250
      0.7230000     42.3288820
      0.7240000     42.3872550
      0.7250000     42.4450150
      0.7260000     42.5018860
      0.7270000     42.5594050
      0.7280000     42.6172120
      0.7290000     42.6791300
      0.7300000     42.7367450
      0.7310000     42.7954170
      0.7320000     42.8539230
      0.7330000     42.9122980
      0.7340000     42.9703110
      0.7350000     43.0286650
      0.7360000     43.0867410
      0.7370000     43.1449950
      0.7380000     43.2026610
      0.7390000     43.2608920
      0.7400000     43.3190690
      0.7410000     43.3773860
      0.7420000     43.4365580
      0.7430000     43.4950770
      0.7440000     43.5530370
      0.7450000     43.6112790
      0.7460000     43.6696510
      0.7470000     43.7279570
      0.7480000     43.7859480
      0.7490000     43.8436690
      0.7500000     43.9012940
      0.7510000     43.9584350
      0.7520000     44.0162260
      0.7530000     44.0740100
      0.7540000     44.1316990
      0.7550000     44.1891200
      0.7560000     44.2465990
      0.7570000     44.3044770
      0.7580000     44.3620190
      0.7590000     44.4200310
      0.7600000     44.4780170
      0.7610000     44.5358670
      0.7620000     44.5938830
      0.7630000     44.6555020
      0.7640000     44.7130770
      0.7650000     44.7706970
      0.7660000     44.8285170
      0.7670000     44.8865180
      0.7680000     44.9438790
      0.7690000     45.0015410
      0.7700000     45.0591150
      0.7710000     45.1168100
      0.7720000     45.1743640
      0.7730000     45.2309810
      0.7740000     45.2886600
      0.7750000     45.3458670
      0.7760000     45.4027700
      0.7770000     45.4605140
      0.7780000     45.5182680
      0.7790000     45.5759440
      0.7800000     45.6336910
      0.7810000     45.6915020
      0.7820000     45.7488810
      0.7830000     45.8065240
      0.7840000     45.8642920
      0.7850000     45.9217410
      0.7860000     45.9794300
      0.7870000     46.0371420
      0.7880000     46.0949730
      0.7890000     46.1528350
      0.7900000     46.2103900
      0.7910000     46.2675350
      0.7920000     46.3248150
      0.7930000     46.3824660
      0.7940000     46.4406270
      0.7950000     46.4987640
      0.7960000     46.5563750
      0.7970000     46.6143750
      0.7980000     46.6715890
      0.7990000     46.7289320
      0.8000000     46.7867010
      0.8010000     46.8449360
      0.8020000     46.9030460
      0.8030000     46.9605020
      0.8040000     47.0183490
      0.8050000     47.0758450
      0.8060000     47.1336540
      0.8070000     47.1913680
      0.8080000     47.2490270
      0.8090000     47.3069210
      0.8100000     47.3648230
      0.8110000     47.4255250
      0.8120000     47.4877460
      0.8130000     47.5454860
      0.8140000     47.6030630
      0.8150000     47.6607860
      0.8160000     47.7184910
      0.8170000     47.7760420
      0.8180000     47.8345410
      0.8190000     47.8916300
      0.8200000     47.9491220
      0.8210000     48.0071620
      0.8220000     48.0653210
      0.8230000     48.1227430
      0.8240000     48.1809530
      0.8250000     48.2391030
      0.8260000     48.2971480
      0.8270000     48.3549410
      0.8280000     48.4131500
      0.8290000     48.4708370
      0.8300000     48.5301550
      0.8310000     48.5884720
      0.8320000     48.6472920
      0.8330000     48.7047130
      0.8340000     48.7633650
      0.8350000     48.8229930
      0.8360000     48.8806870
      0.8370000     48.9384070
      0.8380000     48.9960870
      0.8390000     49.0539460
      0.8400000     49.1118050
      0.8410000     49.1696080
      0.8420000     49.2283240
      0.8430000     49.2869940
      0.8440000     49.3455150
      0.8450000     49.4032210
      0.8460000     49.4620490
      0.8470000     49.5201930
      0.8480000     49.5780590
      0.8490000     49.6367120
      0.8500000     49.6941940
      0.8510000     49.7517880
      0.8520000     49.8100250
      0.8530000     49.8683540
      0.8540000     49.9264560
      0.8550000     49.9846380
      0.8560000     50.0425840
      0.8570000     50.1006130
      0.8580000     50.1585380
      0.8590000     50.2170250
      0.8600000     50.2750400
      0.8610000     50.3331880
      0.8620000     50.3910640
      0.8630000     50.4503600
      0.8640000     50.5087170
      0.8650000     50.5664600
      0.8660000     50.6242060
      0.8670000     50.6818680
      0.8680000     50.7400470
      0.8690000     50.7984260
      0.8700000     50.8560520
      0.8710000     50.9137250
      0.8720000     50.9715490
      0.8730000     51.0306020
      0.8740000     51.0884160
      0.8750000     51.1466740
      0.8760000     51.2051760
      0.8770000     51.2632880
      0.8780000     51.3213010
      0.8790000     51.3798370
      0.8800000     51.4377890
      0.8810000     51.4958010
      0.8820000     51.5538180
      0.8830000     51.6124760
      0.8840000     51.6713220
      0.8850000     51.7295530
      0.8860000     51.7878870
      0.8870000     51.8457380
      0.8880000     51.9040610
      0.8890000     51.9622320
      0.8900000     52.0201440
      0.8910000     52.0784600
      0.8920000     52.1364770
      0.8930000     52.1948850
      0.8940000     52.2552610
      0.8950000     52.3129940
      0.8960000     52.3733530
      0.8970000     52.4318000
      0.8980000     52.4898920
      0.8990000     52.5478920
      0.9000000     52.6067400
      0.9010000     52.6696100
      0.9020000     52.7280320
      0.9030000     52.7862040
      0.9040000     52.8457990
      0.9050000     52.9039950
      0.9060000     52.9622170
      0.9070000     53.0204350
      0.9080000     53.0785900
      0.9090000     53.1367610
      0.9100000     53.1951020
      0.9110000     53.2531530
      0.9120000     53.3115060
      0.9130000     53.3716200
      0.9140000     53.4303430
      0.9150000     53.4891420
      0.9160000     53.5475330
      0.9170000     53.6053650
      0.9180000     53.6631640
      0.9190000     53.7213170
      0.9200000     53.7797230
      0.9210000     53.8384310
      0.9220000     53.8968140
      0.9230000     53.9547480
      0.9240000     54.0136530
      0.9250000     54.0729880
      0.9260000     54.1307990
      0.9270000     54.1885150
      0.9280000     54.2464010
      0.9290000     54.3037900
      0.9300000     54.3613620
      0.9310000     54.4194350
      0.9320000     54.4783130
      0.9330000     54.5369940
      0.9340000     54.5958310
      0.9350000     54.6547650
      0.9360000     54.7137600
      0.9370000     54.7727860
      0.9380000     54.8313140
      0.9390000     54.8896030
      0.9400000     54.9481050
      0.9410000     55.0063590
      0.9420000     55.0647580
      0.9430000     55.1231190
      0.9440000     55.1816830
      0.9450000     55.2411340
      0.9460000     55.3000390
      0.9470000     55.3581660
      0.9480000     55.4162100
      0.9490000     55.4747900
      0.9500000     55.5327920
      0.9510000     55.5906410
      0.9520000     55.6494270
      0.9530000     55.7075010
      0.9540000     55.7661740
      0.9550000     55.8254690
      0.9560000     55.8879340
      0.9570000     55.9463110
      0.9580000     56.0046460
      0.9590000     56.0635610
      0.9600000     56.1223080
      0.9610000     56.1809350
      0.9620000     56.2397050
      0.9630000     56.2985890
      0.9640000     56.3566630
      0.9650000     56.4160320
      0.9660000     56.4750800
      0.9670000     56.5337120
      0.9680000     56.5948320
      0.9690000     56.6530540
      0.9700000     56.7112860
      0.9710000     56.7697150
      0.9720000     56.8277900
      0.9730000     56.8859680
      0.9740000     56.9444270
      0.9750000     57.0032050
      0.9760000     57.0620400
      0.9770000     57.1208540
      0.9780000     57.1796550
      0.9790000     57.2372220
      0.9800000     57.2950750
      0.9810000     57.3531210
      0.9820000     57.4110730
      0.9830000     57.4690090
      0.9840000     57.5269350
      0.9850000     57.5852700
      0.9860000     57.6439110
      0.9870000     57.7021390
      0.9880000     57.7604320
      0.9890000     57.8188040
      0.9900000     57.8777560
      0.9910000     57.9359740
      0.9920000     57.9943990
      0.9930000     58.0524860
      0.9940000     58.1103160
      0.9950000     58.1683620
      0.9960000     58.2264370
      0.9970000     58.2848290
      0.9980000     58.3425730
      0.9990000     58.4006050
      1.0000000     58.4605700
      1.0010000     58.5198790
      1.0020000     58.5807970
      1.0030000     58.6390110
      1.0040000     58.6966180
      1.0050000     58.7548580
      1.0060000     58.8134160
      1.0070000     58.8717990
      1.0080000     58.9304540
      1.0090000     58.9894860
      1.0100000     59.0482500
      1.0110000     59.1071710
      1.0120000     59.1652070
      1.0130000     59.2238870
      1.0140000     59.2827360
      1.0150000     59.3417540
      1.0160000     59.3998930
      1.0170000     59.4583250
      1.0180000     59.5163040
      1.0190000     59.5748360
      1.0200000     59.6337810
      1.0210000     59.6929090
      1.0220000     59.7518570
      1.0230000     59.8102850
      1.0240000     59.8692350
      1.0250000     59.9280440
      1.0260000     59.9865420
      1.0270000     60.0443280
      1.0280000     60.1026050
      1.0290000     60.1608260
      1.0300000     60.2189780
      1.0310000     60.2775520
      1.0320000     60.3360230
      1.0330000     60.3951850
      1.0340000     60.4532740
      1.0350000     60.5125910
      1.0360000     60.5709460
      1.0370000     60.6298060
      1.0380000     60.6885540
      1.0390000     60.7474950
      1.0400000     60.8064760
      1.0410000     60.8649780
      1.0420000     60.9235880
      1.0430000     60.9821840
      1.0440000     61.0408560
      1.0450000     61.0985080
      1.0460000     61.1569920
      1.0470000     61.2152230
      1.0480000     61.2734220
      1.0490000     61.3316890
      1.0500000     61.3896900
      1.0510000     61.4495760
      1.0520000     61.5093330
      1.0530000     61.5686810
      1.0540000     61.6277300
      1.0550000     61.6864010
      1.0560000     61.7455660
      1.0570000     61.8043720
      1.0580000     61.8626570
      1.0590000     61.9214070
      1.0600000     61.9805280
      1.0610000     62.0387830
      1.0620000     62.0980010
      1.0630000     62.1558720
      1.0640000     62.2139230
      1.0650000     62.2720870
      1.0660000     62.3303720
      1.0670000     62.3883110
      1.0680000     62.4468750
      1.0690000     62.5059470
      1.0700000     62.5645760
      1.0710000     62.6233090
      1.0720000     62.6823330
      1.0730000     62.7411750
      1.0740000     62.7998930
      1.0750000     62.8579510
      1.0760000     62.9161980
      1.0770000     62.9746610
      1.0780000     63.0328640
      1.0790000     63.0914880
      1.0800000     63.1502920
      1.0810000     63.2091650
      1.0820000     63.2681180
      1.0830000     63.3279240
      1.0840000     63.3869150
      1.0850000     63.4459300
      1.0860000     63.5046060
      1.0870000     63.5632540
      1.0880000     63.6221870
      1.0890000     63.6807680
      1.0900000     63.7393490
      1.0910000     63.7981490
      1.0920000     63.8570740
      1.0930000     63.9160840
      1.0940000     63.9747240
      1.0950000     64.0328400
      1.0960000     64.0916760
      1.0970000     64.1500800
      1.0980000     64.2090790
      1.0990000     64.2679430
      1.1000000     64.3269050
      1.1010000     64.3884280
      1.1020000     64.4494970
      1.1030000     64.5088480
      1.1040000     64.5681860
      1.1050000     64.6273330
      1.1060000     64.6862280
      1.1070000     64.7447480
      1.1080000     64.8037210
      1.1090000     64.8618450
      1.1100000     64.9203860
      1.1110000     64.9783600
      1.1120000     65.0368130
      1.1130000     65.0961750
      1.1140000     65.1551920
      1.1150000     65.2138840
      1.1160000     65.2726580
      1.1170000     65.3312310
      1.1180000     65.3917780
      1.1190000     65.4507040
      1.1200000     65.5095950
      1.1210000     65.5681780
      1.1220000     65.6269380
      1.1230000     65.6865930
      1.1240000     65.7459580
      1.1250000     65.8049800
      1.1260000     65.8636980
      1.1270000     65.9225370
      1.1280000     65.9814480
      1.1290000     66.0401010
      1.1300000     66.0986370
      1.1310000     66.1575420
      1.1320000     66.2160080
      1.1330000     66.2747220
      1.1340000     66.3358110
      1.1350000     66.3948940
      1.1360000     66.4537150
      1.1370000     66.5123550
      1.1380000     66.5714280
      1.1390000     66.6302980
      1.1400000     66.6893670
      1.1410000     66.7479220
      1.1420000     66.8065840
      1.1430000     66.8650270
      1.1440000     66.9275170
      1.1450000     66.9864180
      1.1460000     67.0451210
      1.1470000     67.1034760
      1.1480000     67.1621420
      1.1490000     67.2208570
      1.1500000     67.2792790
      1.1510000     67.3380270
      1.1520000     67.3970140
      1.1530000     67.4571170
      1.1540000     67.5165660
      1.1550000     67.5778910
      1.1560000     67.6367540
      1.1570000     67.6957010
      1.1580000     67.7545710
      1.1590000     67.8130920
      1.1600000     67.8725310
      1.1610000     67.9310100
      1.1620000     67.9898310
      1.1630000     68.0485350
      1.1640000     68.1084380
      1.1650000     68.1671150
      1.1660000     68.2252820
      1.1670000     68.2839750
      1.1680000     68.3427740
      1.1690000     68.4015250
      1.1700000     68.4607020
      1.1710000     68.5194560
      1.1720000     68.5786670
      1.1730000     68.6376710
      1.1740000     68.6970310
      1.1750000     68.7558870
      1.1760000     68.8147740
      1.1770000     68.8734760
      1.1780000     68.9322220
      1.1790000     68.9911630
      1.1800000     69.0497870
      1.1810000     69.1086190
      1.1820000     69.1674800
      1.1830000     69.2263860
      1.1840000     69.2858870
      1.1850000     69.3450490
      1.1860000     69.4039370
      1.1870000     69.4625790
      1.1880000     69.5216970
      1.1890000     69.5807010
      1.1900000     69.6394220
      1.1910000     69.6980270
      1.1920000     69.7570470
      1.1930000     69.8157390
      1.1940000     69.8748100
      1.1950000     69.9338390
      1.1960000     69.9923220
      1.1970000     70.0512300
      1.1980000     70.1101000
      1.1990000     70.1691050
      1.2000000     70.2281890
      1.2010000     70.2881620
      1.2020000     70.3464070
      1.2030000     70.4051920
      1.2040000     70.4632650
      1.2050000     70.5212810
      1.2060000     70.5793670
      1.2070000     70.6376940
      1.2080000     70.6961090
      1.2090000     70.7547300
      1.2100000     70.8130270
      1.2110000     70.8724670
      1.2120000     70.9312820
      1.2130000     70.9900920
      1.2140000     71.0490300
      1.2150000     71.1076650
      1.2160000     71.1661170
      1.2170000     71.2249050
      1.2180000     71.2839560
      1.2190000     71.3426950
      1.2200000     71.4009420
      1.2210000     71.4599300
      1.2220000     71.5188540
      1.2230000     71.5778360
      1.2240000     71.6364160
      1.2250000     71.6952110
      1.2260000     71.7541920
      1.2270000     71.8128350
      1.2280000     71.8712520
      1.2290000     71.9295050
      1.2300000     71.9881430
      1.2310000     72.0475010
      1.2320000     72.1067450
      1.2330000     72.1658320
      1.2340000     72.2270230
      1.2350000     72.2861570
      1.2360000     72.3449420
      1.2370000     72.4037260
      1.2380000     72.4621100
      1.2390000     72.5209100
      1.2400000     72.5792280
      1.2410000     72.6383450
      1.2420000     72.7017190
      1.2430000     72.7610460
      1.2440000     72.8198720
      1.2450000     72.8782800
      1.2460000     72.9370680
      1.2470000     72.9956360
      1.2480000     73.0541920
      1.2490000     73.1128390
      1.2500000     73.1718780
      1.2510000     73.2302000
      1.2520000     73.2896860
      1.2530000     73.3485510
      1.2540000     73.4085310
      1.2550000     73.4668030
      1.2560000     73.5249730
      1.2570000     73.5843170
      1.2580000     73.6432440
      1.2590000     73.7019380
      1.2600000     73.7609030
      1.2610000     73.8193840
      1.2620000     73.8788690
      1.2630000     73.9403380
      1.2640000     73.9993020
      1.2650000     74.0580620
      1.2660000     74.1171370
      1.2670000     74.1761140
      1.2680000     74.2350630
      1.2690000     74.2938520
      1.2700000     74.3528950
      1.2710000     74.4120330
      1.2720000     74.4714680
      1.2730000     74.5306960
      1.2740000     74.5900690
      1.2750000     74.6493150
      1.2760000     74.7080340
      1.2770000     74.7668030
      1.2780000     74.8255100
      1.2790000     74.8846560
      1.2800000     74.9430290
      1.2810000     75.0018420
      1.2820000     75.0612760
      1.2830000     75.1197540
      1.2840000     75.1777000
      1.2850000     75.2362040
      1.2860000     75.2945810
      1.2870000     75.3531770
      1.2880000     75.4118690
      1.2890000     75.4711410
      1.2900000     75.5298270
      1.2910000     75.5887320
      1.2920000     75.6483430
      1.2930000     75.7070020
      1.2940000     75.7660310
      1.2950000     75.8246230
      1.2960000     75.8835050
      1.2970000     75.9424640
      1.2980000     76.0012800
      1.2990000     76.0600530
      1.3000000     76.1191110
      1.3010000     76.1789390
      1.3020000     76.2379370
      1.3030000     76.2971470
      1.3040000     76.3559340
      1.3050000     76.4149900
      1.3060000     76.4735830
      1.3070000     76.5321870
      1.3080000     76.5914460
      1.3090000     76.6502030
      1.3100000     76.7090310
      1.3110000     76.7681420
      1.3120000     76.8268720
      1.3130000     76.8872770
      1.3140000     76.9466150
      1.3150000     77.0083430
      1.3160000     77.0671260
      1.3170000     77.1257750
      1.3180000     77.1844210
      1.3190000     77.2433770
      1.3200000     77.3018330
      1.3210000     77.3623220
      1.3220000     77.4212500
      1.3230000     77.4813300
      1.3240000     77.5401520
      1.3250000     77.5990550
      1.3260000     77.6576710
      1.3270000     77.7165040
      1.3280000     77.7753300
      1.3290000     77.8342210
      1.3300000     77.8933890
      1.3310000     77.9521670
      1.3320000     78.0112370
      1.3330000     78.0739390
      1.3340000     78.1355120
      1.3350000     78.1942930
      1.3360000     78.2530960
      1.3370000     78.3120310
      1.3380000     78.3706590
      1.3390000     78.4297050
      1.3400000     78.4884340
      1.3410000     78.5465670
      1.3420000     78.6054780
      1.3430000     78.6656950
      1.3440000     78.7246790
      1.3450000     78.7834000
      1.3460000     78.8421090
      1.3470000     78.9000940
      1.3480000     78.9583980
      1.3490000     79.0162020
      1.3500000     79.0741120
      1.3510000     79.1323990
      1.3520000     79.1908320
      1.3530000     79.2494230
      1.3540000     79.3098900
      1.3550000     79.3685160
      1.3560000     79.4282220
      1.3570000     79.4866980
      1.3580000     79.5459560
      1.3590000     79.6044840
      1.3600000     79.6631970
      1.3610000     79.7219020
      1.3620000     79.7810210
      1.3630000     79.8397760
      1.3640000     79.8995320
      1.3650000     79.9587720
      1.3660000     80.0174670
      1.3670000     80.0787560
      1.3680000     80.1374380
      1.3690000     80.1963810
      1.3700000     80.2550820
      1.3710000     80.3137040
      1.3720000     80.3753110
      1.3730000     80.4343400
      1.3740000     80.4937430
      1.3750000     80.5527530
      1.3760000     80.6116080
      1.3770000     80.6707760
      1.3780000     80.7296040
      1.3790000     80.7886930
      1.3800000     80.8477760
      1.3810000     80.9066720
      1.3820000     80.9651720
      1.3830000     81.0240650
      1.3840000     81.0838930
      1.3850000     81.1430350
      1.3860000     81.2021580
      1.3870000     81.2603120
      1.3880000     81.3190900
      1.3890000     81.3779000
      1.3900000     81.4371680
      1.3910000     81.4961750
      1.3920000     81.5547810
      1.3930000     81.6133410
      1.3940000     81.6721120
      1.3950000     81.7303970
      1.3960000     81.7895800
      1.3970000     81.8484930
      1.3980000     81.9072720
      1.3990000     81.9662920
      1.4000000     82.0248010
      1.4010000     82.0875090
      1.4020000     82.1465780
      1.4030000     82.2053890
      1.4040000     82.2639830
      1.4050000     82.3225640
      1.4060000     82.3815110
      1.4070000     82.4400550
      1.4080000     82.4989240
      1.4090000     82.5570640
      1.4100000     82.6152810
      1.4110000     82.6748320
      1.4120000     82.7391350
      1.4130000     82.7973590
      1.4140000     82.8559270
      1.4150000     82.9142790
      1.4160000     82.9729240
      1.4170000     83.0313470
      1.4180000     83.0901840
      1.4190000     83.1485220
      1.4200000     83.2068820
      1.4210000     83.2664270
      1.4220000     83.3256120
      1.4230000     83.3845100
      1.4240000     83.4433510
      1.4250000     83.5024380
      1.4260000     83.5615790
      1.4270000     83.6205150
      1.4280000     83.6796200
      1.4290000     83.7379950
      1.4300000     83.7971270
      1.4310000     83.8571170
      1.4320000     83.9166800
      1.4330000     83.9755710
      1.4340000     84.0346630
      1.4350000     84.0931590
      1.4360000     84.1517340
      1.4370000     84.2100080
      1.4380000     84.2683720
      1.4390000     84.3268910
      1.4400000     84.3853130
      1.4410000     84.4443800
      1.4420000     84.5046510
      1.4430000     84.5638540
      1.4440000     84.6229120
      1.4450000     84.6820400
      1.4460000     84.7408310
      1.4470000     84.7998430
      1.4480000     84.8591090
      1.4490000     84.9177320
      1.4500000     84.9767600
      1.4510000     85.0355740
      1.4520000     85.0957890
      1.4530000     85.1546180
      1.4540000     85.2131890
      1.4550000     85.2721310
      1.4560000     85.3309670
      1.4570000     85.3911410
      1.4580000     85.4501460
      1.4590000     85.5087620
      1.4600000     85.5675570
      1.4610000     85.6260650
      1.4620000     85.6849520
      1.4630000     85.7442530
      1.4640000     85.8032250
      1.4650000     85.8622850
      1.4660000     85.9213490
      1.4670000     85.9806890
      1.4680000     86.0398570
      1.4690000     86.0988300
      1.4700000     86.1577140
      1.4710000     86.2163970
      1.4720000     86.2762480
      1.4730000     86.3355510
      1.4740000     86.3940290
      1.4750000     86.4522230
      1.4760000     86.5114170
      1.4770000     86.5698730
      1.4780000     86.6285480
      1.4790000     86.6872930
      1.4800000     86.7461440
      1.4810000     86.8049800
      1.4820000     86.8644790
      1.4830000     86.9229730
      1.4840000     86.9823310
      1.4850000     87.0412960
      1.4860000     87.1002510
      1.4870000     87.1590810
      1.4880000     87.2178790
      1.4890000     87.2768400
      1.4900000     87.3359350
      1.4910000     87.3950560
      1.4920000     87.4543790
      1.4930000     87.5162430
      1.4940000     87.5757580
      1.4950000     87.6346440
      1.4960000     87.6932290
      1.4970000     87.7511880
      1.4980000     87.8095990
      1.4990000     87.8674470
      1.5000000     87.9283390
      1.5010000     87.9909110
      1.5020000     88.0501290
      1.5030000     88.1080540
      1.5040000     88.1663210
      1.5050000     88.2251520
      1.5060000     88.2836520
      1.5070000     88.3424060
      1.5080000     88.4008000
      1.5090000     88.4587610
      1.5100000     88.5173090
      1.5110000     88.5759860
      1.5120000     88.6340300
      1.5130000     88.6968720
      1.5140000     88.7553520
      1.5150000     88.8143540
      1.5160000     88.8727890
      1.5170000     88.9309900
      1.5180000     88.9890520
      1.5190000     89.0478840
      1.5200000     89.1057530
      1.5210000     89.1638420
      1.5220000     89.2234260
      1.5230000     89.2825660
      1.5240000     89.3408160
      1.5250000     89.3995850
      1.5260000     89.4578830
      1.5270000     89.5169840
      1.5280000     89.5754360
      1.5290000     89.6336660
      1.5300000     89.6921310
      1.5310000     89.7507980
      1.5320000     89.8088580
      1.5330000     89.8680480
      1.5340000     89.9267880
      1.5350000     89.9853100
      1.5360000     90.0441210
      1.5370000     90.1030030
      1.5380000     90.1618010
      1.5390000     90.2210840
      1.5400000     90.2798020
      1.5410000     90.3385210
      1.5420000     90.3975690
      1.5430000     90.4572440
      1.5440000     90.5169530
      1.5450000     90.5758930
      1.5460000     90.6348460
      1.5470000     90.6932220
      1.5480000     90.7514420
      1.5490000     90.8094220
      1.5500000     90.8677560
      1.5510000     90.9261360
      1.5520000     90.9853240
      1.5530000     91.0448140
      1.5540000     91.1040770
      1.5550000     91.1626210
      1.5560000     91.2247820
      1.5570000     91.2835030
      1.5580000     91.3423270
      1.5590000     91.4019300
      1.5600000     91.4615240
      1.5610000     91.5204590
      1.5620000     91.5797560
      1.5630000     91.6389470
      1.5640000     91.6979300
      1.5650000     91.7566030
      1.5660000     91.8149150
      1.5670000     91.8728920
      1.5680000     91.9313120
      1.5690000     91.9897890
      1.5700000     92.0479190
      1.5710000     92.1064570
      1.5720000     92.1647550
      1.5730000     92.2232520
      1.5740000     92.2825440
      1.5750000     92.3417960
      1.5760000     92.4009010
      1.5770000     92.4593550
      1.5780000     92.5182220
      1.5790000     92.5768570
      1.5800000     92.6354970
      1.5810000     92.6941670
      1.5820000     92.7531000
      1.5830000     92.8113570
      1.5840000     92.8704900
      1.5850000     92.9291410
      1.5860000     92.9870210
      1.5870000     93.0456180
      1.5880000     93.1037100
      1.5890000     93.1617510
      1.5900000     93.2209740
      1.5910000     93.2795470
      1.5920000     93.3378260
      1.5930000     93.3951710
      1.5940000     93.4523500
      1.5950000     93.5112780
      1.5960000     93.5700710
      1.5970000     93.6293310
      1.5980000     93.6883080
      1.5990000     93.7466990
      1.6000000     93.8052180
      1.6010000     93.8646680
      1.6020000     93.9234740
      1.6030000     93.9818120
      1.6040000     94.0405300
      1.6050000     94.0992520
      1.6060000     94.1574190
      1.6070000     94.2159160
      1.6080000     94.2747980
      1.6090000     94.3336700
      1.6100000     94.3926830
      1.6110000     94.4524830
      1.6120000     94.5114900
      1.6130000     94.5709000
      1.6140000     94.6296080
      1.6150000     94.6885400
      1.6160000     94.7472730
      1.6170000     94.8061640
      1.6180000     94.8684600
      1.6190000     94.9274760
      1.6200000     94.9867800
      1.6210000     95.0467700
      1.6220000     95.1119600
      1.6230000     95.1711450
      1.6240000     95.2296690
      1.6250000     95.2883200
      1.6260000     95.3492800
      1.6270000     95.4083440
      1.6280000     95.4673970
      1.6290000     95.5265550
      1.6300000     95.5854710
      1.6310000     95.6452380
      1.6320000     95.7047320
      1.6330000     95.7656670
      1.6340000     95.8244540
      1.6350000     95.8837090
      1.6360000     95.9421010
      1.6370000     96.0012690
      1.6380000     96.0599060
      1.6390000     96.1186280
      1.6400000     96.1776470
      1.6410000     96.2370990
      1.6420000     96.2962590
      1.6430000     96.3550280
      1.6440000     96.4140120
      1.6450000     96.4724690
      1.6460000     96.5310680
      1.6470000     96.5898060
      1.6480000     96.6490850
      1.6490000     96.7084050
      1.6500000     96.7674150
      1.6510000     96.8273720
      1.6520000     96.8904630
      1.6530000     96.9490600
      1.6540000     97.0085210
      1.6550000     97.0678770
      1.6560000     97.1262630
      1.6570000     97.1849700
      1.6580000     97.2438800
      1.6590000     97.3033830
      1.6600000     97.3635540
      1.6610000     97.4227130
      1.6620000     97.4819820
      1.6630000     97.5403340
      1.6640000     97.5992250
      1.6650000     97.6573630
      1.6660000     97.7160600
      1.6670000     97.7752820
      1.6680000     97.8342540
      1.6690000     97.8932010
      1.6700000     97.9524450
      1.6710000     98.0117550
      1.6720000     98.0711690
      1.6730000     98.1304940
      1.6740000     98.1894870
      1.6750000     98.2481340
      1.6760000     98.3074220
      1.6770000     98.3664330
      1.6780000     98.4249510
      1.6790000     98.4834170
      1.6800000     98.5422200
      1.6810000     98.6015270
      1.6820000     98.6616510
      1.6830000     98.7201420
      1.6840000     98.7787800
      1.6850000     98.8375140
      1.6860000     98.8962080
      1.6870000     98.9549400
      1.6880000     99.0138420
      1.6890000     99.0729550
      1.6900000     99.1313310
      1.6910000     99.1903390
      1.6920000     99.2497680
      1.6930000     99.3087940
      1.6940000     99.3674420
      1.6950000     99.4257080
      1.6960000     99.4840680
      1.6970000     99.5428190
      1.6980000     99.6015100
      1.6990000     99.6604800
      1.7000000     99.7195760
      1.7010000     99.7817050
      1.7020000     99.8437640
      1.7030000     99.9036990
      1.7040000     99.9629250
      1.7050000    100.0216650
      1.7060000    100.0800300
      1.7070000    100.1389120
      1.7080000    100.1971340
      1.7090000    100.2560310
      1.7100000    100.3151470
      1.7110000    100.3735050
      1.7120000    100.4329260
      1.7130000    100.4921010
      1.7140000    100.5506530
      1.7150000    100.6098980
      1.7160000    100.6687420
      1.7170000    100.7277030
      1.7180000    100.7868700
      1.7190000    100.8454630
      1.7200000    100.9038560
      1.7210000    100.9626150
      1.7220000    101.0222020
      1.7230000    101.0813850
      1.7240000    101.1404760
      1.7250000    101.1997510
      1.7260000    101.2587440
      1.7270000    101.3175410
      1.7280000    101.3763940
      1.7290000    101.4388200
      1.7300000    101.4977360
      1.7310000    101.5566960
      1.7320000    101.6152840
      1.7330000    101.6749950
      1.7340000    101.7342240
      1.7350000    101.7926690
      1.7360000    101.8508910
      1.7370000    101.9098100
      1.7380000    101.9681300
      1.7390000    102.0267410
      1.7400000    102.0850500
      1.7410000    102.1438280
      1.7420000    102.2026080
      1.7430000    102.2627650
      1.7440000    102.3213260
      1.7450000    102.3796050
      1.7460000    102.4378160
      1.7470000    102.4957210
      1.7480000    102.5545050
      1.7490000    102.6130110
      1.7500000    102.6712430
      1.7510000    102.7296490
      1.7520000    102.7878230
      1.7530000    102.8475630
      1.7540000    102.9093570
      1.7550000    102.9687930
      1.7560000    103.0276810
      1.7570000    103.0866200
      1.7580000    103.1452150
      1.7590000    103.2042030
      1.7600000    103.2634790
      1.7610000    103.3219990
      1.7620000    103.3812250
      1.7630000    103.4402970
      1.7640000    103.4996020
      1.7650000    103.5583880
      1.7660000    103.6192180
      1.7670000    103.6775900
      1.7680000    103.7361740
      1.7690000    103.7945760
      1.7700000    103.8528140
      1.7710000    103.9111200
      1.7720000    103.9694990
      1.7730000    104.0289510
      1.7740000    104.0875570
      1.7750000    104.1458760
      1.7760000    104.2042290
      1.7770000    104.2628170
      1.7780000    104.3213210
      1.7790000    104.3801290
      1.7800000    104.4384650
      1.7810000    104.4970230
      1.7820000    104.5556150
      1.7830000    104.6140470
      1.7840000    104.6734970
      1.7850000    104.7320810
      1.7860000    104.7906220
      1.7870000    104.8492340
      1.7880000    104.9079710
      1.7890000    104.9664910
      1.7900000    105.0249480
      1.7910000    105.0832500
      1.7920000    105.1420840
      1.7930000    105.2005820
      1.7940000    105.2590100
      1.7950000    105.3175320
      1.7960000    105.3760800
      1.7970000    105.4343190
      1.7980000    105.4928240
      1.7990000    105.5509110
      1.8000000    105.6095630
      1.8010000    105.6689540
      1.8020000    105.7275820
      1.8030000    105.7859270
      1.8040000    105.8445770
      1.8050000    105.9029590
      1.8060000    105.9615350
      1.8070000    106.0195150
      1.8080000    106.0779890
      1.8090000    106.1361980
      1.8100000    106.1946900
      1.8110000    106.2537060
      1.8120000    106.3126660
      1.8130000    106.3714000
      1.8140000    106.4298100
      1.8150000    106.4886780
      1.8160000    106.5471950
      1.8170000    106.6057220
      1.8180000    106.6641240
      1.8190000    106.7226510
      1.8200000    106.7812770
      1.8210000    106.8397980
      1.8220000    106.8981840
      1.8230000    106.9566650
      1.8240000    107.0156420
      1.8250000    107.0741690
      1.8260000    107.1325140
      1.8270000    107.1907480
      1.8280000    107.2489280
      1.8290000    107.3092820
      1.8300000    107.3679280
      1.8310000    107.4271320
      1.8320000    107.4861030
      1.8330000    107.5447920
      1.8340000    107.6033110
      1.8350000    107.6613630
      1.8360000    107.7198840
      1.8370000    107.7785960
      1.8380000    107.8368150
      1.8390000    107.8953830
      1.8400000    107.9570600
      1.8410000    108.0153470
      1.8420000    108.0775430
      1.8430000    108.1363760
      1.8440000    108.1952010
      1.8450000    108.2537210
      1.8460000    108.3126360
      1.8470000    108.3711490
      1.8480000    108.4296530
      1.8490000    108.4879890
      1.8500000    108.5471880
      1.8510000    108.6055750
      1.8520000    108.6650190
      1.8530000    108.7234090
      1.8540000    108.7823290
      1.8550000    108.8408640
      1.8560000    108.8991330
      1.8570000    108.9573880
      1.8580000    109.0161060
      1.8590000    109.0744730
      1.8600000    109.1326510
      1.8610000    109.1911640
      1.8620000    109.2500300
      1.8630000    109.3091210
      1.8640000    109.3688890
      1.8650000    109.4272390
      1.8660000    109.4860010
      1.8670000    109.5446540
      1.8680000    109.6029520
      1.8690000    109.6615000
      1.8700000    109.7202900
      1.8710000    109.7789280
      1.8720000    109.8383850
      1.8730000    109.9012280
      1.8740000    109.9594010
      1.8750000    110.0177590
      1.8760000    110.0762790
      1.8770000    110.1348740
      1.8780000    110.1931100
      1.8790000    110.2514980
      1.8800000    110.3103160
      1.8810000    110.3692090
      1.8820000    110.4283790
      1.8830000    110.4902840
      1.8840000    110.5525090
      1.8850000    110.6104650
      1.8860000    110.6689830
      1.8870000    110.7275090
      1.8880000    110.7859300
      1.8890000    110.8441340
      1.8900000    110.9031660
      1.8910000    110.9620140
      1.8920000    111.0209280
      1.8930000    111.0804860
      1.8940000    111.1392190
      1.8950000    111.1977400
      1.8960000    111.2558630
      1.8970000    111.3148500
      1.8980000    111.3734240
      1.8990000    111.4347670
      1.9000000    111.4931040
      1.9010000    111.5545630
      1.9020000    111.6136410
      1.9030000    111.6737680
      1.9040000    111.7323640
      1.9050000    111.7907830
      1.9060000    111.8490260
      1.9070000    111.9077000
      1.9080000    111.9664290
      1.9090000    112.0254840
      1.9100000    112.0840260
      1.9110000    112.1426460
      1.9120000    112.2013150
      1.9130000    112.2612470
      1.9140000    112.3214370
      1.9150000    112.3801890
      1.9160000    112.4393310
      1.9170000    112.4975460
      1.9180000    112.5567980
      1.9190000    112.6149320
      1.9200000    112.6738230
      1.9210000    112.7322640
      1.9220000    112.7906460
      1.9230000    112.8503530
      1.9240000    112.9094090
      1.9250000    112.9680470
      1.9260000    113.0265470
      1.9270000    113.0852950
      1.9280000    113.1441250
      1.9290000    113.2029370
      1.9300000    113.2615680
      1.9310000    113.3200270
      1.9320000    113.3790160
      1.9330000    113.4386460
      1.9340000    113.4976020
      1.9350000    113.5565190
      1.9360000    113.6151100
      1.9370000    113.6740740
      1.9380000    113.7330770
      1.9390000    113.7916680
      1.9400000    113.8503650
      1.9410000    113.9093580
      1.9420000    113.9678460
      1.9430000    114.0268740
      1.9440000    114.0861710
      1.9450000    114.1449650
      1.9460000    114.2037010
      1.9470000    114.2623680
      1.9480000    114.3205370
      1.9490000    114.3791210
      1.9500000    114.4377560
      1.9510000    114.4960800
      1.9520000    114.5549970
      1.9530000    114.6136780
      1.9540000    114.6731570
      1.9550000    114.7317440
      1.9560000    114.7906540
      1.9570000    114.8493790
      1.9580000    114.9075100
      1.9590000    114.9663530
      1.9600000    115.0252830
      1.9610000    115.0840610
      1.9620000    115.1429970
      1.9630000    115.2015650
      1.9640000    115.2609480
      1.9650000    115.3196870
      1.9660000    115.3788910
      1.9670000    115.4373110
      1.9680000    115.4963780
      1.9690000    115.5551470
      1.9700000    115.6137590
      1.9710000    115.6726000
      1.9720000    115.7314270
      1.9730000    115.7902470
      1.9740000    115.8499470
      1.9750000    115.9083530
      1.9760000    115.9673000
      1.9770000    116.0254760
      1.9780000    116.0841410
      1.9790000    116.1423940
      1.9800000    116.2017960
      1.9810000    116.2602100
      1.9820000    116.3185930
      1.9830000    116.3770070
      1.9840000    116.4363210
      1.9850000    116.4951910
      1.9860000    116.5537100
      1.9870000    116.6129500
      1.9880000    116.6715610
      1.9890000    116.7306720
      1.9900000    116.7892680
      1.9910000    116.8485810
      1.9920000    116.9071250
      1.9930000    116.9662140
      1.9940000    117.0247670
      1.9950000    117.0834930
      1.9960000    117.1417920
      1.9970000    117.2008330
      1.9980000    117.2594840
      1.9990000    117.3183290
      2.0000000    117.3802370
      2.0010000    117.4413370
      2.0020000    117.5001380
      2.0030000    117.5587700
      2.0040000    117.6173370
      2.0050000    117.6760450
      2.0060000    117.7349300
      2.0070000    117.7935750
      2.0080000    117.8522140
      2.0090000    117.9109540
      2.0100000    117.9694760
      2.0110000    118.0316560
      2.0120000    118.0904590
      2.0130000    118.1494860
      2.0140000    118.2080530
      2.0150000    118.2671290
      2.0160000    118.3257960
      2.0170000    118.3847250
      2.0180000    118.4432680
      2.0190000    118.5018150
      2.0200000    118.5607840
      2.0210000    118.6207110
      2.0220000    118.6792460
      2.0230000    118.7381220
      2.0240000    118.7965770
      2.0250000    118.8553850
      2.0260000    118.9137130
      2.0270000    118.9725030
      2.0280000    119.0310390
      2.0290000    119.0896780
      2.0300000    119.1490710
      2.0310000    119.2087770
      2.0320000    119.2702080
      2.0330000    119.3301450
      2.0340000    119.3889050
      2.0350000    119.4471230
      2.0360000    119.5054670
      2.0370000    119.5637330
      2.0380000    119.6221560
      2.0390000    119.6806060
      2.0400000    119.7392760
      2.0410000    119.7986090
      2.0420000    119.8605770
      2.0430000    119.9195890
      2.0440000    119.9785530
      2.0450000    120.0377090
      2.0460000    120.0959590
      2.0470000    120.1554200
      2.0480000    120.2144890
      2.0490000    120.2738540
      2.0500000    120.3330210
      2.0510000    120.3924910
      2.0520000    120.4541150
      2.0530000    120.5135370
      2.0540000    120.5726040
      2.0550000    120.6320620
      2.0560000    120.6908730
      2.0570000    120.7500490
      2.0580000    120.8092720
      2.0590000    120.8682970
      2.0600000    120.9279640
      2.0610000    120.9870930
      2.0620000    121.0471590
      2.0630000    121.1064160
      2.0640000    121.1656910
      2.0650000    121.2245550
      2.0660000    121.2836810
      2.0670000    121.3442130
      2.0680000    121.4032220
      2.0690000    121.4623690
      2.0700000    121.5221360
      2.0710000    121.5818130
      2.0720000    121.6408550
      2.0730000    121.6996740
      2.0740000    121.7582380
      2.0750000    121.8175950
      2.0760000    121.8760940
      2.0770000    121.9347690
      2.0780000    121.9935620
      2.0790000    122.0522890
      2.0800000    122.1115890
      2.0810000    122.1700960
      2.0820000    122.2292180
      2.0830000    122.2880810
      2.0840000    122.3468660
      2.0850000    122.4061190
      2.0860000    122.4648440
      2.0870000    122.5239820
      2.0880000    122.5831350
      2.0890000    122.6423710
      2.0900000    122.7015290
      2.0910000    122.7609830
      2.0920000    122.8210640
      2.0930000    122.8800980
      2.0940000    122.9389120
      2.0950000    122.9971490
      2.0960000    123.0560150
      2.0970000    123.1151070
      2.0980000    123.1739320
      2.0990000    123.2330930
      2.1000000    123.2920860
      2.1010000    123.3550010
      2.1020000    123.4148780
      2.1030000    123.4740050
      2.1040000    123.5330660
      2.1050000    123.5918810
      2.1060000    123.6509420
      2.1070000    123.7103380
      2.1080000    123.7695230
      2.1090000    123.8280300
      2.1100000    123.8870250
      2.1110000    123.9464980
      2.1120000    124.0064660
      2.1130000    124.0656340
      2.1140000    124.1254620
      2.1150000    124.1848020
      2.1160000    124.2437290
      2.1170000    124.3028940
      2.1180000    124.3619900
      2.1190000    124.4211740
      2.1200000    124.4799260
      2.1210000    124.5382040
      2.1220000    124.5974480
      2.1230000    124.6591130
      2.1240000    124.7176320
      2.1250000    124.7766280
      2.1260000    124.8360130
      2.1270000    124.8952740
      2.1280000    124.9547470
      2.1290000    125.0132190
      2.1300000    125.0721800
      2.1310000    125.1316690
      2.1320000    125.1907140
      2.1330000    125.2505870
      2.1340000    125.3097260
      2.1350000    125.3740570
      2.1360000    125.4325860
      2.1370000    125.4910740
      2.1380000    125.5496490
      2.1390000    125.6085250
      2.1400000    125.6674980
      2.1410000    125.7261990
      2.1420000    125.7849820
      2.1430000    125.8443580
      2.1440000    125.9026060
      2.1450000    125.9612370
      2.1460000    126.0198040
      2.1470000    126.0786390
      2.1480000    126.1372990
      2.1490000    126.1960890
      2.1500000    126.2546310
      2.1510000    126.3129850
      2.1520000    126.3719360
      2.1530000    126.4313100
      2.1540000    126.4908630
      2.1550000    126.5502070
      2.1560000    126.6093390
      2.1570000    126.6687980
      2.1580000    126.7277580
      2.1590000    126.7868570
      2.1600000    126.8460630
      2.1610000    126.9054100
      2.1620000    126.9643940
      2.1630000    127.0245500
      2.1640000    127.0836940
      2.1650000    127.1455730
      2.1660000    127.2050310
      2.1670000    127.2643410
      2.1680000    127.3243140
      2.1690000    127.3833330
      2.1700000    127.4420890
      2.1710000    127.5017700
      2.1720000    127.5605450
      2.1730000    127.6205440
      2.1740000    127.6800640
      2.1750000    127.7387980
      2.1760000    127.7973590
      2.1770000    127.8562430
      2.1780000    127.9155770
      2.1790000    127.9745310
      2.1800000    128.0337310
      2.1810000    128.0932820
      2.1820000    128.1524680
      2.1830000    128.2122830
      2.1840000    128.2717980
      2.1850000    128.3311020
      2.1860000    128.3901210
      2.1870000    128.4494810
      2.1880000    128.5083810
      2.1890000    128.5667630
      2.1900000    128.6251820
      2.1910000    128.6835330
      2.1920000    128.7427100
      2.1930000    128.8015670
      2.1940000    128.8602830
      2.1950000    128.9199210
      2.1960000    128.9789250
      2.1970000    129.0385360
      2.1980000    129.0975760
      2.1990000    129.1566280
      2.2000000    129.2156940
      2.2010000    129.2774600
      2.2020000    129.3395600
      2.2030000    129.3991860
      2.2040000    129.4582080
      2.2050000    129.5167380
      2.2060000    129.5753980
      2.2070000    129.6338770
      2.2080000    129.6925670
      2.2090000    129.7509020
      2.2100000    129.8095450
      2.2110000    129.8688010
      2.2120000    129.9277470
      2.2130000    129.9863800
      2.2140000    130.0448620
      2.2150000    130.1033590
      2.2160000    130.1622160
      2.2170000    130.2209290
      2.2180000    130.2794720
      2.2190000    130.3376550
      2.2200000    130.3963820
      2.2210000    130.4679750
      2.2220000    130.5320910
      2.2230000    130.5913280
      2.2240000    130.6503330
      2.2250000    130.7097330
      2.2260000    130.7690310
      2.2270000    130.8284600
      2.2280000    130.8875650
      2.2290000    130.9468790
      2.2300000    131.0060930
      2.2310000    131.0658760
      2.2320000    131.1253390
      2.2330000    131.1845080
      2.2340000    131.2431530
      2.2350000    131.3034630
      2.2360000    131.3624330
      2.2370000    131.4215200
      2.2380000    131.4801870
      2.2390000    131.5392700
      2.2400000    131.5985770
      2.2410000    131.6587520
      2.2420000    131.7179710
      2.2430000    131.7772510
      2.2440000    131.8366140
      2.2450000    131.8961940
      2.2460000    131.9556100
      2.2470000    132.0155320
      2.2480000    132.0751150
      2.2490000    132.1338800
      2.2500000    132.1925280
      2.2510000    132.2523520
      2.2520000    132.3111580
      2.2530000    132.3707620
      2.2540000    132.4301980
      2.2550000    132.4891220
      2.2560000    132.5480600
      2.2570000    132.6068090
      2.2580000    132.6654770
      2.2590000    132.7249290
      2.2600000    132.7841990
      2.2610000    132.8440600
      2.2620000    132.9034320
      2.2630000    132.9625390
      2.2640000    133.0216780
      2.2650000    133.0806750
      2.2660000    133.1395060
      2.2670000    133.1979470
      2.2680000    133.2567450
      2.2690000    133.3164770
      2.2700000    133.3767680
      2.2710000    133.4362630
      2.2720000    133.5019350
      2.2730000    133.5680640
      2.2740000    133.6273680
      2.2750000    133.6868660
      2.2760000    133.7459650
      2.2770000    133.8054200
      2.2780000    133.8647660
      2.2790000    133.9240680
      2.2800000    133.9829600
      2.2810000    134.0430200
      2.2820000    134.1018110
      2.2830000    134.1607570
      2.2840000    134.2193350
      2.2850000    134.2785660
      2.2860000    134.3378140
      2.2870000    134.3967560
      2.2880000    134.4559410
      2.2890000    134.5148040
      2.2900000    134.5736960
      2.2910000    134.6327380
      2.2920000    134.6929190
      2.2930000    134.7519290
      2.2940000    134.8106850
      2.2950000    134.8701260
      2.2960000    134.9292440
      2.2970000    134.9891350
      2.2980000    135.0494700
      2.2990000    135.1090890
      2.3000000    135.1680550
      2.3010000    135.2294260
      2.3020000    135.2923790
      2.3030000    135.3540090
      2.3040000    135.4133510
      2.3050000    135.4724440
      2.3060000    135.5314690
      2.3070000    135.5910940
      2.3080000    135.6503260
      2.3090000    135.7095660
      2.3100000    135.7689820
      2.3110000    135.8282580
      2.3120000    135.8874500
      2.3130000    135.9462720
      2.3140000    136.0046980
      2.3150000    136.0633320
      2.3160000    136.1220220
      2.3170000    136.1807570
      2.3180000    136.2394680
      2.3190000    136.2986080
      2.3200000    136.3573320
      2.3210000    136.4157110
      2.3220000    136.4753610
      2.3230000    136.5344610
      2.3240000    136.5930740
      2.3250000    136.6521900
      2.3260000    136.7094450
      2.3270000    136.7672570
      2.3280000    136.8261990
      2.3290000    136.8854600
      2.3300000    136.9444530
      2.3310000    137.0039560
      2.3320000    137.0637920
      2.3330000    137.1233640
      2.3340000    137.1828860
      2.3350000    137.2423540
      2.3360000    137.3010390
      2.3370000    137.3605060
      2.3380000    137.4198380
      2.3390000    137.4787380
      2.3400000    137.5378150
      2.3410000    137.5946860
      2.3420000    137.6527770
      2.3430000    137.7118840
      2.3440000    137.7712850
      2.3450000    137.8311020
      2.3460000    137.8901050
      2.3470000    137.9491620
      2.3480000    138.0080680
      2.3490000    138.0674220
      2.3500000    138.1259250
      2.3510000    138.1851080
      2.3520000    138.2438880
      2.3530000    138.3033400
      2.3540000    138.3626030
      2.3550000    138.4219550
      2.3560000    138.4806020
      2.3570000    138.5392980
      2.3580000    138.5971700
      2.3590000    138.6548290
      2.3600000    138.7138860
      2.3610000    138.7729190
      2.3620000    138.8324050
      2.3630000    138.8921270
      2.3640000    138.9515860
      2.3650000    139.0109280
      2.3660000    139.0700930
      2.3670000    139.1290510
      2.3680000    139.1881280
      2.3690000    139.2472480
      2.3700000    139.3074360
      2.3710000    139.3665550
      2.3720000    139.4263150
      2.3730000    139.4865630
      2.3740000    139.5457000
      2.3750000    139.6051170
      2.3760000    139.6643160
      2.3770000    139.7234030
      2.3780000    139.7827940
      2.3790000    139.8420630
      2.3800000    139.9014990
      2.3810000    139.9609320
      2.3820000    140.0204790
      2.3830000    140.0801240
      2.3840000    140.1400500
      2.3850000    140.1996320
      2.3860000    140.2591000
      2.3870000    140.3183530
      2.3880000    140.3775960
      2.3890000    140.4367870
      2.3900000    140.4959420
      2.3910000    140.5553260
      2.3920000    140.6143310
      2.3930000    140.6730890
      2.3940000    140.7325110
      2.3950000    140.7920620
      2.3960000    140.8509110
      2.3970000    140.9104670
      2.3980000    140.9697770
      2.3990000    141.0295090
      2.4000000    141.0885150
      2.4010000    141.1488620
      2.4020000    141.2082100
      2.4030000    141.2675560
      2.4040000    141.3266670
      2.4050000    141.3857660
      2.4060000    141.4446570
      2.4070000    141.5034430
      2.4080000    141.5628190
      2.4090000    141.6220160
      2.4100000    141.6811310
      2.4110000    141.7416070
      2.4120000    141.8012460
      2.4130000    141.8604090
      2.4140000    141.9195280
      2.4150000    141.9785900
      2.4160000    142.0376970
      2.4170000    142.0966930
      2.4180000    142.1556560
      2.4190000    142.2150460
      2.4200000    142.2744420
      2.4210000    142.3344540
      2.4220000    142.3939270
      2.4230000    142.4529070
      2.4240000    142.5123400
      2.4250000    142.5715940
      2.4260000    142.6310240
      2.4270000    142.6900110
      2.4280000    142.7490280
      2.4290000    142.8087090
      2.4300000    142.8685360
      2.4310000    142.9297820
      2.4320000    142.9887450
      2.4330000    143.0478070
      2.4340000    143.1068620
      2.4350000    143.1663270
      2.4360000    143.2252590
      2.4370000    143.2901480
      2.4380000    143.3492290
      2.4390000    143.4083710
      2.4400000    143.4675410
      2.4410000    143.5279080
      2.4420000    143.5873940
      2.4430000    143.6462390
      2.4440000    143.7051280
      2.4450000    143.7641180
      2.4460000    143.8235040
      2.4470000    143.8821880
      2.4480000    143.9414120
      2.4490000    144.0006420
      2.4500000    144.0598610
      2.4510000    144.1188630
      2.4520000    144.1778810
      2.4530000    144.2370770
      2.4540000    144.2963600
      2.4550000    144.3553060
      2.4560000    144.4139300
      2.4570000    144.4725230
      2.4580000    144.5314490
      2.4590000    144.5907240
      2.4600000    144.6501360
      2.4610000    144.7098810
      2.4620000    144.7698300
      2.4630000    144.8286750
      2.4640000    144.8877920
      2.4650000    144.9467340
      2.4660000    145.0064890
      2.4670000    145.0654270
      2.4680000    145.1248560
      2.4690000    145.1841420
      2.4700000    145.2436420
      2.4710000    145.3048580
      2.4720000    145.3738480
      2.4730000    145.4336020
      2.4740000    145.4928640
      2.4750000    145.5522120
      2.4760000    145.6114830
      2.4770000    145.6704710
      2.4780000    145.7294760
      2.4790000    145.7889050
      2.4800000    145.8470540
      2.4810000    145.9064210
      2.4820000    145.9661800
      2.4830000    146.0251660
      2.4840000    146.0842770
      2.4850000    146.1434850
      2.4860000    146.2021620
      2.4870000    146.2613590
      2.4880000    146.3199980
      2.4890000    146.3792820
      2.4900000    146.4380930
      2.4910000    146.4968730
      2.4920000    146.5564680
      2.4930000    146.6154050
      2.4940000    146.6741500
      2.4950000    146.7331530
      2.4960000    146.7923410
      2.4970000    146.8512300
      2.4980000    146.9100140
      2.4990000    146.9690520
      2.5000000    147.0280400
      2.5010000    147.0886470
      2.5020000    147.1523810
      2.5030000    147.2147580
      2.5040000    147.2740260
      2.5050000    147.3336880
      2.5060000    147.3924480
      2.5070000    147.4515250
      2.5080000    147.5113720
      2.5090000    147.5712310
      2.5100000    147.6305590
      2.5110000    147.6897110
      2.5120000    147.7498810
      2.5130000    147.8092730
      2.5140000    147.8683840
      2.5150000    147.9280880
      2.5160000    147.9877310
      2.5170000    148.0466860
      2.5180000    148.1062000
      2.5190000    148.1657880
      2.5200000    148.2246070
      2.5210000    148.2837470
      2.5220000    148.3437430
      2.5230000    148.4026580
      2.5240000    148.4611700
      2.5250000    148.5201110
      2.5260000    148.5787550
      2.5270000    148.6378330
      2.5280000    148.6965230
      2.5290000    148.7556740
      2.5300000    148.8153290
      2.5310000    148.8745620
      2.5320000    148.9340130
      2.5330000    148.9930310
      2.5340000    149.0518840
      2.5350000    149.1106680
      2.5360000    149.1730100
      2.5370000    149.2314590
      2.5380000    149.2901930
      2.5390000    149.3491670
      2.5400000    149.4084740
      2.5410000    149.4678220
      2.5420000    149.5288490
      2.5430000    149.5883580
      2.5440000    149.6477910
      2.5450000    149.7071730
      2.5460000    149.7666050
      2.5470000    149.8263030
      2.5480000    149.8853490
      2.5490000    149.9440810
      2.5500000    150.0030980
      2.5510000    150.0625630
      2.5520000    150.1223050
      2.5530000    150.1832570
      2.5540000    150.2424440
      2.5550000    150.3050100
      2.5560000    150.3641590
      2.5570000    150.4226680
      2.5580000    150.4813450
      2.5590000    150.5433150
      2.5600000    150.6025980
      2.5610000    150.6619720
      2.5620000    150.7228350
      2.5630000    150.7874290
      2.5640000    150.8469310
      2.5650000    150.9063130
      2.5660000    150.9658180
      2.5670000    151.0252510
      2.5680000    151.0845320
      2.5690000    151.1439820
      2.5700000    151.2035490
      2.5710000    151.2628440
      2.5720000    151.3242680
      2.5730000    151.3875530
      2.5740000    151.4466410
      2.5750000    151.5059910
      2.5760000    151.5650430
      2.5770000    151.6239580
      2.5780000    151.6829990
      2.5790000    151.7415980
      2.5800000    151.8005890
      2.5810000    151.8596970
      2.5820000    151.9199780
      2.5830000    151.9792390
      2.5840000    152.0385410
      2.5850000    152.0974990
      2.5860000    152.1569500
      2.5870000    152.2162450
      2.5880000    152.2753470
      2.5890000    152.3343630
      2.5900000    152.3931930
      2.5910000    152.4523990
      2.5920000    152.5116470
      2.5930000    152.5705480
      2.5940000    152.6293200
      2.5950000    152.6879410
      2.5960000    152.7464460
      2.5970000    152.8056500
      2.5980000    152.8645500
      2.5990000    152.9235070
      2.6000000    152.9832590
      2.6010000    153.0451050
      2.6020000    153.1045600
      2.6030000    153.1641180
      2.6040000    153.2227640
      2.6050000    153.2814830
      2.6060000    153.3457490
      2.6070000    153.4055690
      2.6080000    153.4647640
      2.6090000    153.5241570
      2.6100000    153.5833700
      2.6110000    153.6441700
      2.6120000    153.7038370
      2.6130000    153.7632490
      2.6140000    153.8225280
      2.6150000    153.8820850
      2.6160000    153.9411130
      2.6170000    153.9999460
      2.6180000    154.0589090
      2.6190000    154.1188280
      2.6200000    154.1779460
      2.6210000    154.2377540
      2.6220000    154.2971030
      2.6230000    154.3561780
      2.6240000    154.4154640
      2.6250000    154.4743800
      2.6260000    154.5332570
      2.6270000    154.5928270
      2.6280000    154.6523630
      2.6290000    154.7118290
      2.6300000    154.7708060
      2.6310000    154.8311910
      2.6320000    154.8899960
      2.6330000    154.9490450
      2.6340000    155.0082780
      2.6350000    155.0673110
      2.6360000    155.1267260
      2.6370000    155.1863710
      2.6380000    155.2475740
      2.6390000    155.3074390
      2.6400000    155.3665070
      2.6410000    155.4265390
      2.6420000    155.4858590
      2.6430000    155.5459500
      2.6440000    155.6052240
      2.6450000    155.6645030
      2.6460000    155.7227080
      2.6470000    155.7822590
      2.6480000    155.8417230
      2.6490000    155.9011900
      2.6500000    155.9607110
      2.6510000    156.0207650
      2.6520000    156.0800220
      2.6530000    156.1398970
      2.6540000    156.1993080
      2.6550000    156.2594590
      2.6560000    156.3193460
      2.6570000    156.3787480
      2.6580000    156.4386490
      2.6590000    156.4979450
      2.6600000    156.5568130
      2.6610000    156.6168860
      2.6620000    156.6795510
      2.6630000    156.7396040
      2.6640000    156.8025610
      2.6650000    156.8620610
      2.6660000    156.9211210
      2.6670000    156.9810150
      2.6680000    157.0403770
      2.6690000    157.0991860
      2.6700000    157.1573960
      2.6710000    157.2170310
      2.6720000    157.2761990
      2.6730000    157.3357620
      2.6740000    157.3947310
      2.6750000    157.4533880
      2.6760000    157.5123230
      2.6770000    157.5713910
      2.6780000    157.6305140
      2.6790000    157.6891370
      2.6800000    157.7483190
      2.6810000    157.8085000
      2.6820000    157.8681010
      2.6830000    157.9278320
      2.6840000    157.9871520
      2.6850000    158.0464760
      2.6860000    158.1058770
      2.6870000    158.1653810
      2.6880000    158.2246820
      2.6890000    158.2842760
      2.6900000    158.3471460
      2.6910000    158.4063840
      2.6920000    158.4659440
      2.6930000    158.5252460
      2.6940000    158.5835210
      2.6950000    158.6431060
      2.6960000    158.7025620
      2.6970000    158.7618320
      2.6980000    158.8209660
      2.6990000    158.8802340
      2.7000000    158.9395860
      2.7010000    159.0021950
      2.7020000    159.0622180
      2.7030000    159.1215600
      2.7040000    159.1810200
      2.7050000    159.2402230
      2.7060000    159.2998100
      2.7070000    159.3593630
      2.7080000    159.4187770
      2.7090000    159.4781330
      2.7100000    159.5375380
      2.7110000    159.5968800
      2.7120000    159.6573720
      2.7130000    159.7166950
      2.7140000    159.7756850
      2.7150000    159.8350620
      2.7160000    159.8945100
      2.7170000    159.9535210
      2.7180000    160.0127330
      2.7190000    160.0716120
      2.7200000    160.1304880
      2.7210000    160.1899900
      2.7220000    160.2508320
      2.7230000    160.3105170
      2.7240000    160.3691760
      2.7250000    160.4280180
      2.7260000    160.4878160
      2.7270000    160.5470420
      2.7280000    160.6063030
      2.7290000    160.6660970
      2.7300000    160.7256140
      2.7310000    160.7849460
      2.7320000    160.8452130
      2.7330000    160.9043130
      2.7340000    160.9636640
      2.7350000    161.0229990
      2.7360000    161.0819190
      2.7370000    161.1407480
      2.7380000    161.1999710
      2.7390000    161.2599020
      2.7400000    161.3193380
      2.7410000    161.3781440
      2.7420000    161.4376510
      2.7430000    161.4970320
      2.7440000    161.5559690
      2.7450000    161.6155330
      2.7460000    161.6747720
      2.7470000    161.7340150
      2.7480000    161.7938860
      2.7490000    161.8534920
      2.7500000    161.9137020
      2.7510000    161.9725530
      2.7520000    162.0325370
      2.7530000    162.0913310
      2.7540000    162.1496640
      2.7550000    162.2092390
      2.7560000    162.2715630
      2.7570000    162.3302300
      2.7580000    162.3894200
      2.7590000    162.4479120
      2.7600000    162.5067400
      2.7610000    162.5690530
      2.7620000    162.6285520
      2.7630000    162.6883320
      2.7640000    162.7475730
      2.7650000    162.8067300
      2.7660000    162.8662320
      2.7670000    162.9256820
      2.7680000    162.9842350
      2.7690000    163.0431290
      2.7700000    163.1028220
      2.7710000    163.1624190
      2.7720000    163.2223020
      2.7730000    163.2822530
      2.7740000    163.3413870
      2.7750000    163.4010430
      2.7760000    163.4602120
      2.7770000    163.5195230
      2.7780000    163.5785010
      2.7790000    163.6381090
      2.7800000    163.6971280
      2.7810000    163.7564350
      2.7820000    163.8167270
      2.7830000    163.8761420
      2.7840000    163.9351830
      2.7850000    163.9941460
      2.7860000    164.0527880
      2.7870000    164.1115690
      2.7880000    164.1741440
      2.7890000    164.2339680
      2.7900000    164.2930050
      2.7910000    164.3524660
      2.7920000    164.4116420
      2.7930000    164.4714990
      2.7940000    164.5309900
      2.7950000    164.5907160
      2.7960000    164.6505620
      2.7970000    164.7105320
      2.7980000    164.7700640
      2.7990000    164.8290310
      2.8000000    164.8883130
      2.8010000    164.9500900
      2.8020000    165.0092880
      2.8030000    165.0688460
      2.8040000    165.1277150
      2.8050000    165.1871870
      2.8060000    165.2468140
      2.8070000    165.3066950
      2.8080000    165.3657260
      2.8090000    165.4241920
      2.8100000    165.4838750
      2.8110000    165.5443510
      2.8120000    165.6036000
      2.8130000    165.6634260
      2.8140000    165.7225270
      2.8150000    165.7813570
      2.8160000    165.8399830
      2.8170000    165.8989630
      2.8180000    165.9580230
      2.8190000    166.0164090
      2.8200000    166.0755260
      2.8210000    166.1348240
      2.8220000    166.1938760
      2.8230000    166.2526650
      2.8240000    166.3117450
      2.8250000    166.3708500
      2.8260000    166.4299740
      2.8270000    166.4918030
      2.8280000    166.5513820
      2.8290000    166.6111010
      2.8300000    166.6733570
      2.8310000    166.7343220
      2.8320000    166.7936340
      2.8330000    166.8523420
      2.8340000    166.9142570
      2.8350000    166.9732630
      2.8360000    167.0327990
      2.8370000    167.0922240
      2.8380000    167.1514130
      2.8390000    167.2197850
      2.8400000    167.2793150
      2.8410000    167.3398560
      2.8420000    167.3982500
      2.8430000    167.4574360
      2.8440000    167.5176180
      2.8450000    167.5760690
      2.8460000    167.6351540
      2.8470000    167.6942900
      2.8480000    167.7528670
      2.8490000    167.8117570
      2.8500000    167.8701110
      2.8510000    167.9300760
      2.8520000    167.9888380
      2.8530000    168.0476420
      2.8540000    168.1066860
      2.8550000    168.1681050
      2.8560000    168.2273690
      2.8570000    168.2868290
      2.8580000    168.3494390
      2.8590000    168.4098000
      2.8600000    168.4693600
      2.8610000    168.5297670
      2.8620000    168.5888960
      2.8630000    168.6479390
      2.8640000    168.7067530
      2.8650000    168.7662300
      2.8660000    168.8253870
      2.8670000    168.8850600
      2.8680000    168.9442630
      2.8690000    169.0040380
      2.8700000    169.0634020
      2.8710000    169.1226190
      2.8720000    169.1820980
      2.8730000    169.2414850
      2.8740000    169.3015140
      2.8750000    169.3612600
      2.8760000    169.4237250
      2.8770000    169.4831850
      2.8780000    169.5418100
      2.8790000    169.6010760
      2.8800000    169.6639480
      2.8810000    169.7243910
      2.8820000    169.7841920
      2.8830000    169.8439480
      2.8840000    169.9032980
      2.8850000    169.9623780
      2.8860000    170.0223740
      2.8870000    170.0821190
      2.8880000    170.1418040
      2.8890000    170.2018120
      2.8900000    170.2628570
      2.8910000    170.3269660
      2.8920000    170.3877600
      2.8930000    170.4483880
      2.8940000    170.5090490
      2.8950000    170.5727190
      2.8960000    170.6355410
      2.8970000    170.6943430
      2.8980000    170.7541700
      2.8990000    170.8351720
      2.9000000    170.8942980
      2.9010000    170.9552660
      2.9020000    171.0143470
      2.9030000    171.0735850
      2.9040000    171.1322150
      2.9050000    171.1910740
      2.9060000    171.2496440
      2.9070000    171.3089480
      2.9080000    171.3681710
      2.9090000    171.4271010
      2.9100000    171.4864980
      2.9110000    171.5465770
      2.9120000    171.6051180
      2.9130000    171.6648870
      2.9140000    171.7239260
      2.9150000    171.7826000
      2.9160000    171.8418840
      2.9170000    171.9008760
      2.9180000    171.9598630
      2.9190000    172.0186520
      2.9200000    172.0778180
      2.9210000    172.1381590
      2.9220000    172.1991790
      2.9230000    172.2582920
      2.9240000    172.3173890
      2.9250000    172.3763800
      2.9260000    172.4353560
      2.9270000    172.4945340
      2.9280000    172.5535440
      2.9290000    172.6125650
      2.9300000    172.6720360
      2.9310000    172.7322960
      2.9320000    172.7919740
      2.9330000    172.8506290
      2.9340000    172.9094700
      2.9350000    172.9684130
      2.9360000    173.0272200
      2.9370000    173.0864280
      2.9380000    173.1453590
      2.9390000    173.2042270
      2.9400000    173.2627610
      2.9410000    173.3227060
      2.9420000    173.3820660
      2.9430000    173.4404660
      2.9440000    173.4992560
      2.9450000    173.5578310
      2.9460000    173.6163900
      2.9470000    173.6752030
      2.9480000    173.7340770
      2.9490000    173.7962990
      2.9500000    173.8554270
      2.9510000    173.9152300
      2.9520000    173.9744500
      2.9530000    174.0327450
      2.9540000    174.0922790
      2.9550000    174.1509670
      2.9560000    174.2104090
      2.9570000    174.2697190
      2.9580000    174.3285860
      2.9590000    174.3875640
      2.9600000    174.4464600
      2.9610000    174.5059990
      2.9620000    174.5661430
      2.9630000    174.6262440
      2.9640000    174.6856820
      2.9650000    174.7447580
      2.9660000    174.8034260
      2.9670000    174.8622100
      2.9680000    174.9209580
      2.9690000    174.9797190
      2.9700000    175.0385370
      2.9710000    175.0970040
      2.9720000    175.1596100
      2.9730000    175.2188110
      2.9740000    175.2798810
      2.9750000    175.3392820
      2.9760000    175.3977910
      2.9770000    175.4572000
      2.9780000    175.5160590
      2.9790000    175.5749140
      2.9800000    175.6338720
      2.9810000    175.6958110
      2.9820000    175.7549930
      2.9830000    175.8143460
      2.9840000    175.8731500
      2.9850000    175.9316810
      2.9860000    175.9905490
      2.9870000    176.0492680
      2.9880000    176.1112150
      2.9890000    176.1736530
      2.9900000    176.2335400
      2.9910000    176.2929640
      2.9920000    176.3525980
      2.9930000    176.4115950
      2.9940000    176.4707530
      2.9950000    176.5296090
      2.9960000    176.5883140
      2.9970000    176.6498800
      2.9980000    176.7094770
      2.9990000    176.7687350
      3.0000000    176.8284530
      3.0010000    176.8898310
      3.0020000    176.9497160
      3.0030000    177.0092610
      3.0040000    177.0686730
      3.0050000    177.1281770
      3.0060000    177.1872750
      3.0070000    177.2465560
      3.0080000    177.3054890
      3.0090000    177.3644170
      3.0100000    177.4233110
      3.0110000    177.4831400
      3.0120000    177.5423190
      3.0130000    177.6012890
      3.0140000    177.6600830
      3.0150000    177.7191420
      3.0160000    177.7779310
      3.0170000    177.8373600
      3.0180000    177.8966730
      3.0190000    177.9567160
      3.0200000    178.0153530
      3.0210000    178.0752300
      3.0220000    178.1332960
      3.0230000    178.1924190
      3.0240000    178.2511840
      3.0250000    178.3108440
      3.0260000    178.3697240
      3.0270000    178.4285860
      3.0280000    178.4872180
      3.0290000    178.5458150
      3.0300000    178.6051420
      3.0310000    178.6681300
      3.0320000    178.7306520
      3.0330000    178.7898580
      3.0340000    178.8492030
      3.0350000    178.9116620
      3.0360000    178.9714270
      3.0370000    179.0301210
      3.0380000    179.0920560
      3.0390000    179.1510300
      3.0400000    179.2117190
      3.0410000    179.2710480
      3.0420000    179.3333670
      3.0430000    179.3922240
      3.0440000    179.4511370
      3.0450000    179.5101670
      3.0460000    179.5687240
      3.0470000    179.6280310
      3.0480000    179.6874080
      3.0490000    179.7461430
      3.0500000    179.8055140
      3.0510000    179.8652160
      3.0520000    179.9249040
      3.0530000    179.9846060
      3.0540000    180.0441040
      3.0550000    180.1039400
      3.0560000    180.1634380
      3.0570000    180.2233380
      3.0580000    180.2831460
      3.0590000    180.3421090
      3.0600000    180.4013120
      3.0610000    180.4607610
      3.0620000    180.5231100
      3.0630000    180.5819850
      3.0640000    180.6444140
      3.0650000    180.7039440
      3.0660000    180.7626000
      3.0670000    180.8220970
      3.0680000    180.8820070
      3.0690000    180.9415020
      3.0700000    181.0010000
      3.0710000    181.0599270
      3.0720000    181.1192040
      3.0730000    181.1781730
      3.0740000    181.2371710
      3.0750000    181.2966150
      3.0760000    181.3557440
      3.0770000    181.4148420
      3.0780000    181.4738160
      3.0790000    181.5331030
      3.0800000    181.5922080
      3.0810000    181.6549180
      3.0820000    181.7172290
      3.0830000    181.7761150
      3.0840000    181.8350150
      3.0850000    181.8941470
      3.0860000    181.9534660
      3.0870000    182.0122890
      3.0880000    182.0709270
      3.0890000    182.1298360
      3.0900000    182.1892140
      3.0910000    182.2495980
      3.0920000    182.3096080
      3.0930000    182.3690680
      3.0940000    182.4285440
      3.0950000    182.4922280
      3.0960000    182.5512260
      3.0970000    182.6107450
      3.0980000    182.6694350
      3.0990000    182.7283440
      3.1000000    182.7876860
      3.1010000    182.8529120
      3.1020000    182.9143680
      3.1030000    182.9729520
      3.1040000    183.0319440
      3.1050000    183.0906750
      3.1060000    183.1498280
      3.1070000    183.2089830
      3.1080000    183.2709490
      3.1090000    183.3295740
      3.1100000    183.3885340
      3.1110000    183.4482240
      3.1120000    183.5078740
      3.1130000    183.5666840
      3.1140000    183.6260030
      3.1150000    183.6848370
      3.1160000    183.7435570
      3.1170000    183.8023930
      3.1180000    183.8615540
      3.1190000    183.9207590
      3.1200000    183.9793690
      3.1210000    184.0385160
      3.1220000    184.0980180
      3.1230000    184.1567340
      3.1240000    184.2160520
      3.1250000    184.2750610
      3.1260000    184.3343150
      3.1270000    184.3931180
      3.1280000    184.4523450
      3.1290000    184.5109140
      3.1300000    184.5698210
      3.1310000    184.6318180
      3.1320000    184.6917490
      3.1330000    184.7508490
      3.1340000    184.8101220
      3.1350000    184.8693590
      3.1360000    184.9290810
      3.1370000    184.9882090
      3.1380000    185.0476950
      3.1390000    185.1064450
      3.1400000    185.1650620
      3.1410000    185.2241370
      3.1420000    185.2856160
      3.1430000    185.3448240
      3.1440000    185.4041100
      3.1450000    185.4635530
      3.1460000    185.5230960
      3.1470000    185.5827900
      3.1480000    185.6412990
      3.1490000    185.7005400
      3.1500000    185.7601060
      3.1510000    185.8193390
      3.1520000    185.8794950
      3.1530000    185.9390630
      3.1540000    185.9976200
      3.1550000    186.0567410
      3.1560000    186.1155890
      3.1570000    186.1753000
      3.1580000    186.2343100
      3.1590000    186.2938130
      3.1600000    186.3527250
      3.1610000    186.4119470
      3.1620000    186.4716410
      3.1630000    186.5308950
      3.1640000    186.5898920
      3.1650000    186.6486600
      3.1660000    186.7077690
      3.1670000    186.7668080
      3.1680000    186.8260570
      3.1690000    186.8850070
      3.1700000    186.9434470
      3.1710000    187.0022980
      3.1720000    187.0612110
      3.1730000    187.1204910
      3.1740000    187.1800720
      3.1750000    187.2392510
      3.1760000    187.2989320
      3.1770000    187.3574210
      3.1780000    187.4167480
      3.1790000    187.4756820
      3.1800000    187.5378590
      3.1810000    187.5969790
      3.1820000    187.6594710
      3.1830000    187.7190470
      3.1840000    187.7781530
      3.1850000    187.8408960
      3.1860000    187.9005620
      3.1870000    187.9600440
      3.1880000    188.0193610
      3.1890000    188.0785920
      3.1900000    188.1373650
      3.1910000    188.1963700
      3.1920000    188.2561400
      3.1930000    188.3152780
      3.1940000    188.3737770
      3.1950000    188.4328190
      3.1960000    188.4921650
      3.1970000    188.5517490
      3.1980000    188.6103550
      3.1990000    188.6697990
      3.2000000    188.7289420
      3.2010000    188.7900910
      3.2020000    188.8496200
      3.2030000    188.9086810
      3.2040000    188.9681580
      3.2050000    189.0268870
      3.2060000    189.0865690
      3.2070000    189.1459650
      3.2080000    189.2047730
      3.2090000    189.2635900
      3.2100000    189.3228590
      3.2110000    189.3838080
      3.2120000    189.4429730
      3.2130000    189.5020490
      3.2140000    189.5605800
      3.2150000    189.6193220
      3.2160000    189.6788750
      3.2170000    189.7380900
      3.2180000    189.7979290
      3.2190000    189.8570720
      3.2200000    189.9163510
      3.2210000    189.9770950
      3.2220000    190.0367110
      3.2230000    190.0988020
      3.2240000    190.1576370
      3.2250000    190.2163400
      3.2260000    190.2751840
      3.2270000    190.3378130
      3.2280000    190.3972820
      3.2290000    190.4583370
      3.2300000    190.5170020
      3.2310000    190.5774010
      3.2320000    190.6362720
      3.2330000    190.6949310
      3.2340000    190.7535760
      3.2350000    190.8128410
      3.2360000    190.8718440
      3.2370000    190.9304950
      3.2380000    190.9894840
      3.2390000    191.0481710
      3.2400000    191.1072070
      3.2410000    191.1684610
      3.2420000    191.2273900
      3.2430000    191.2872060
      3.2440000    191.3463360
      3.2450000    191.4048520
      3.2460000    191.4634110
      3.2470000    191.5219490
      3.2480000    191.5806610
      3.2490000    191.6395620
      3.2500000    191.6983200
      3.2510000    191.7584290
      3.2520000    191.8180270
      3.2530000    191.8769620
      3.2540000    191.9357730
      3.2550000    191.9947810
      3.2560000    192.0534850
      3.2570000    192.1121770
      3.2580000    192.1715590
      3.2590000    192.2312290
      3.2600000    192.2906840
      3.2610000    192.3500550
      3.2620000    192.4109510
      3.2630000    192.4705060
      3.2640000    192.5298460
      3.2650000    192.5886650
      3.2660000    192.6481220
      3.2670000    192.7073140
      3.2680000    192.7665930
      3.2690000    192.8260950
      3.2700000    192.8848790
      3.2710000    192.9447970
      3.2720000    193.0047520
      3.2730000    193.0642460
      3.2740000    193.1230290
      3.2750000    193.1822490
      3.2760000    193.2417140
      3.2770000    193.3014150
      3.2780000    193.3608890
      3.2790000    193.4246810
      3.2800000    193.4840790
      3.2810000    193.5435110
      3.2820000    193.6031870
      3.2830000    193.6656870
      3.2840000    193.7248630
      3.2850000    193.7841450
      3.2860000    193.8435940
      3.2870000    193.9031600
      3.2880000    193.9628500
      3.2890000    194.0221680
      3.2900000    194.0813100
      3.2910000    194.1410940
      3.2920000    194.2011000
      3.2930000    194.2606290
      3.2940000    194.3199620
      3.2950000    194.3795030
      3.2960000    194.4382980
      3.2970000    194.4984810
      3.2980000    194.5580290
      3.2990000    194.6174630
      3.3000000    194.6763960
      3.3010000    194.7379230
      3.3020000    194.8005790
      3.3030000    194.8599310
      3.3040000    194.9195230
      3.3050000    194.9785270
      3.3060000    195.0380210
      3.3070000    195.0971460
      3.3080000    195.1564400
      3.3090000    195.2157560
      3.3100000    195.2752510
      3.3110000    195.3347940
      3.3120000    195.3951860
      3.3130000    195.4545780
      3.3140000    195.5137750
      3.3150000    195.5727160
      3.3160000    195.6314890
      3.3170000    195.6902840
      3.3180000    195.7487110
      3.3190000    195.8109850
      3.3200000    195.8696060
      3.3210000    195.9285400
      3.3220000    195.9884380
      3.3230000    196.0478520
      3.3240000    196.1101730
      3.3250000    196.1714310
      3.3260000    196.2312720
      3.3270000    196.2906050
      3.3280000    196.3525910
      3.3290000    196.4121410
      3.3300000    196.4722460
      3.3310000    196.5315410
      3.3320000    196.5918460
      3.3330000    196.6507870
      3.3340000    196.7100680
      3.3350000    196.7693200
      3.3360000    196.8282300
      3.3370000    196.8873590
      3.3380000    196.9463890
      3.3390000    197.0053220
      3.3400000    197.0646920
      3.3410000    197.1240130
      3.3420000    197.1961180
      3.3430000    197.2554870
      3.3440000    197.3146950
      3.3450000    197.3738740
      3.3460000    197.4332370
      3.3470000    197.4927020
      3.3480000    197.5522050
      3.3490000    197.6113160
      3.3500000    197.6709020
      3.3510000    197.7305740
      3.3520000    197.7912780
      3.3530000    197.8508450
      3.3540000    197.9106720
      3.3550000    197.9699970
      3.3560000    198.0295730
      3.3570000    198.0889550
      3.3580000    198.1484800
      3.3590000    198.2077830
      3.3600000    198.2673530
      3.3610000    198.3282280
      3.3620000    198.3886140
      3.3630000    198.4477860
      3.3640000    198.5074080
      3.3650000    198.5662600
      3.3660000    198.6253600
      3.3670000    198.6837070
      3.3680000    198.7430460
      3.3690000    198.8022920
      3.3700000    198.8615830
      3.3710000    198.9208600
      3.3720000    198.9809820
      3.3730000    199.0402890
      3.3740000    199.0997840
      3.3750000    199.1592100
      3.3760000    199.2188490
      3.3770000    199.2780120
      3.3780000    199.3370990
      3.3790000    199.3968720
      3.3800000    199.4563710
      3.3810000    199.5159000
      3.3820000    199.5756780
      3.3830000    199.6352050
      3.3840000    199.6946690
      3.3850000    199.7538080
      3.3860000    199.8126340
      3.3870000    199.8718120
      3.3880000    199.9305220
      3.3890000    199.9894200
      3.3900000    200.0490270
      3.3910000    200.1085770
      3.3920000    200.1678450
      3.3930000    200.2284970
      3.3940000    200.2877000
      3.3950000    200.3469040
      3.3960000    200.4065190
      3.3970000    200.4661140
      3.3980000    200.5244240
      3.3990000    200.5834870
      3.4000000    200.6421470
      3.4010000    200.7033000
      3.4020000    200.7622350
      3.4030000    200.8208300
      3.4040000    200.8796590
      3.4050000    200.9383420
      3.4060000    200.9998650
      3.4070000    201.0584130
      3.4080000    201.1174470
      3.4090000    201.1791110
      3.4100000    201.2382200
      3.4110000    201.2982490
      3.4120000    201.3574420
      3.4130000    201.4165190
      3.4140000    201.4755690
      3.4150000    201.5345570
      3.4160000    201.5932530
      3.4170000    201.6519370
      3.4180000    201.7107000
      3.4190000    201.7699790
      3.4200000    201.8294130
      3.4210000    201.8894130
      3.4220000    201.9485090
      3.4230000    202.0080380
      3.4240000    202.0676090
      3.4250000    202.1272700
      3.4260000    202.1898260
      3.4270000    202.2493320
      3.4280000    202.3084400
      3.4290000    202.3675220
      3.4300000    202.4268820
      3.4310000    202.4872660
      3.4320000    202.5467720
      3.4330000    202.6058600
      3.4340000    202.6655200
      3.4350000    202.7248180
      3.4360000    202.7843150
      3.4370000    202.8434470
      3.4380000    202.9021570
      3.4390000    202.9610010
      3.4400000    203.0233480
      3.4410000    203.0831190
      3.4420000    203.1429010
      3.4430000    203.2019310
      3.4440000    203.2613280
      3.4450000    203.3208190
      3.4460000    203.3804910
      3.4470000    203.4429960
      3.4480000    203.5021020
      3.4490000    203.5613460
      3.4500000    203.6207730
      3.4510000    203.6812740
      3.4520000    203.7405680
      3.4530000    203.7996850
      3.4540000    203.8622300
      3.4550000    203.9214980
      3.4560000    203.9808880
      3.4570000    204.0395570
      3.4580000    204.0987170
      3.4590000    204.1584760
      3.4600000    204.2178860
      3.4610000    204.2779240
      3.4620000    204.3373820
      3.4630000    204.3966930
      3.4640000    204.4563540
      3.4650000    204.5153030
      3.4660000    204.5750120
      3.4670000    204.6340720
      3.4680000    204.6932860
      3.4690000    204.7527600
      3.4700000    204.8114620
      3.4710000    204.8710870
      3.4720000    204.9307150
      3.4730000    204.9896160
      3.4740000    205.0480810
      3.4750000    205.1071330
      3.4760000    205.1661370
      3.4770000    205.2287920
      3.4780000    205.2880380
      3.4790000    205.3469600
      3.4800000    205.4058660
      3.4810000    205.4660370
      3.4820000    205.5255700
      3.4830000    205.5846700
      3.4840000    205.6438830
      3.4850000    205.7035980
      3.4860000    205.7625820
      3.4870000    205.8216510
      3.4880000    205.8809180
      3.4890000    205.9402940
      3.4900000    205.9999180
      3.4910000    206.0591420
      3.4920000    206.1191650
      3.4930000    206.1789940
      3.4940000    206.2396920
      3.4950000    206.3029430
      3.4960000    206.3622260
      3.4970000    206.4215470
      3.4980000    206.4807350
      3.4990000    206.5397080
      3.5000000    206.5989990
      3.5010000    206.6627050
      3.5020000    206.7227040
      3.5030000    206.7820400
      3.5040000    206.8417540
      3.5050000    206.9008520
      3.5060000    206.9603430
      3.5070000    207.0192200
      3.5080000    207.0782880
      3.5090000    207.1373200
      3.5100000    207.1965510
      3.5110000    207.2555430
      3.5120000    207.3155820
      3.5130000    207.3748600
      3.5140000    207.4347750
      3.5150000    207.4935980
      3.5160000    207.5524500
      3.5170000    207.6114860
      3.5180000    207.6703130
      3.5190000    207.7293160
      3.5200000    207.7879700
      3.5210000    207.8468190
      3.5220000    207.9067830
      3.5230000    207.9710260
      3.5240000    208.0297190
      3.5250000    208.0884310
      3.5260000    208.1466700
      3.5270000    208.2059240
      3.5280000    208.2645090
      3.5290000    208.3227920
      3.5300000    208.3815730
      3.5310000    208.4401600
      3.5320000    208.4999780
      3.5330000    208.5587260
      3.5340000    208.6174150
      3.5350000    208.6764360
      3.5360000    208.7346290
      3.5370000    208.7934340
      3.5380000    208.8526380
      3.5390000    208.9114850
      3.5400000    208.9697470
      3.5410000    209.0287740
      3.5420000    209.0883080
      3.5430000    209.1485250
      3.5440000    209.2128870
      3.5450000    209.2721590
      3.5460000    209.3313790
      3.5470000    209.3918580
      3.5480000    209.4509490
      3.5490000    209.5099180
      3.5500000    209.5689440
      3.5510000    209.6274810
      3.5520000    209.6878540
      3.5530000    209.7465570
      3.5540000    209.8052760
      3.5550000    209.8641040
      3.5560000    209.9230470
      3.5570000    209.9825670
      3.5580000    210.0420540
      3.5590000    210.1015980
      3.5600000    210.1606080
      3.5610000    210.2201830
      3.5620000    210.2796880
      3.5630000    210.3395750
      3.5640000    210.3995740
      3.5650000    210.4601940
      3.5660000    210.5206580
      3.5670000    210.5813070
      3.5680000    210.6422590
      3.5690000    210.7012050
      3.5700000    210.7600100
      3.5710000    210.8193090
      3.5720000    210.8804080
      3.5730000    210.9392410
      3.5740000    210.9981650
      3.5750000    211.0710150
      3.5760000    211.1576760
      3.5770000    211.2486020
      3.5780000    211.3243410
      3.5790000    211.3934270
      3.5800000    211.4543200
      3.5810000    211.5158190
      3.5820000    211.5776990
      3.5830000    211.6373830
      3.5840000    211.6966800
      3.5850000    211.7602330
      3.5860000    211.8278210
      3.5870000    211.8909400
      3.5880000    211.9514150
      3.5890000    212.0147350
      3.5900000    212.0812240
      3.5910000    212.1553750
      3.5920000    212.2299860
      3.5930000    212.2965320
      3.5940000    212.3595190
      3.5950000    212.4248770
      3.5960000    212.4901460
      3.5970000    212.5554510
      3.5980000    212.6212700
      3.5990000    212.6815780
      3.6000000    212.7422940
      3.6010000    212.8022430
      3.6020000    212.8613820
      3.6030000    212.9201200
      3.6040000    212.9818630
      3.6050000    213.0429610
      3.6060000    213.1048790
      3.6070000    213.1660550
      3.6080000    213.2253170
      3.6090000    213.2841570
      3.6100000    213.3431030
      3.6110000    213.4022170
      3.6120000    213.4613540
      3.6130000    213.5197440
      3.6140000    213.5787280
      3.6150000    213.6377980
      3.6160000    213.6988170
      3.6170000    213.7581390
      3.6180000    213.8181950
      3.6190000    213.8769600
      3.6200000    213.9380290
      3.6210000    214.0003710
      3.6220000    214.0738150
      3.6230000    214.1421970
      3.6240000    214.2139340
      3.6250000    214.2772000
      3.6260000    214.3364860
      3.6270000    214.3977550
      3.6280000    214.4568850
      3.6290000    214.5157150
      3.6300000    214.5746070
      3.6310000    214.6334980
      3.6320000    214.6928590
      3.6330000    214.7514550
      3.6340000    214.8102050
      3.6350000    214.8688790
      3.6360000    214.9280030
      3.6370000    214.9870020
      3.6380000    215.0460360
      3.6390000    215.1049950
      3.6400000    215.1639840
      3.6410000    215.2229970
      3.6420000    215.2819150
      3.6430000    215.3407420
      3.6440000    215.3998230
      3.6450000    215.4586220
      3.6460000    215.5178080
      3.6470000    215.5769540
      3.6480000    215.6360240
      3.6490000    215.6952470
      3.6500000    215.7540230
      3.6510000    215.8166960
      3.6520000    215.8762030
      3.6530000    215.9357540
      3.6540000    215.9954490
      3.6550000    216.0543580
      3.6560000    216.1130550
      3.6570000    216.1719950
      3.6580000    216.2307740
      3.6590000    216.2900180
      3.6600000    216.3491260
      3.6610000    216.4082880
      3.6620000    216.4678200
      3.6630000    216.5267770
      3.6640000    216.5861630
      3.6650000    216.6458460
      3.6660000    216.7043830
      3.6670000    216.7635820
      3.6680000    216.8225800
      3.6690000    216.8819260
      3.6700000    216.9406440
      3.6710000    216.9993910
      3.6720000    217.0582510
      3.6730000    217.1171540
      3.6740000    217.1760030
      3.6750000    217.2355150
      3.6760000    217.2947570
      3.6770000    217.3537830
      3.6780000    217.4125810
      3.6790000    217.4713960
      3.6800000    217.5306310
      3.6810000    217.5893670
      3.6820000    217.6482450
      3.6830000    217.7108920
      3.6840000    217.7699770
      3.6850000    217.8288670
      3.6860000    217.8875350
      3.6870000    217.9464010
      3.6880000    218.0050900
      3.6890000    218.0636790
      3.6900000    218.1228010
      3.6910000    218.1811750
      3.6920000    218.2399250
      3.6930000    218.2987070
      3.6940000    218.3572330
      3.6950000    218.4163380
      3.6960000    218.4756410
      3.6970000    218.5349030
      3.6980000    218.5940770
      3.6990000    218.6525740
      3.7000000    218.7118950
      3.7010000    218.7722670
      3.7020000    218.8347590
      3.7030000    218.8938810
      3.7040000    218.9525090
      3.7050000    219.0113970
      3.7060000    219.0703400
      3.7070000    219.1291550
      3.7080000    219.1881950
      3.7090000    219.2469170
      3.7100000    219.3060570
      3.7110000    219.3647660
      3.7120000    219.4237730
      3.7130000    219.4830120
      3.7140000    219.5422610
      3.7150000    219.6017360
      3.7160000    219.6607060
      3.7170000    219.7201310
      3.7180000    219.7789690
      3.7190000    219.8376710
      3.7200000    219.8966790
      3.7210000    219.9554920
      3.7220000    220.0142780
      3.7230000    220.0735230
      3.7240000    220.1325540
      3.7250000    220.1911150
      3.7260000    220.2499760
      3.7270000    220.3084720
      3.7280000    220.3675340
      3.7290000    220.4267930
      3.7300000    220.4856880
      3.7310000    220.5444960
      3.7320000    220.6033670
      3.7330000    220.6651100
      3.7340000    220.7235180
      3.7350000    220.7826350
      3.7360000    220.8435420
      3.7370000    220.9010650
      3.7380000    220.9596370
      3.7390000    221.0185860
      3.7400000    221.0774570
      3.7410000    221.1369580
      3.7420000    221.1951560
      3.7430000    221.2526460
      3.7440000    221.3120760
      3.7450000    221.3707440
      3.7460000    221.4281520
      3.7470000    221.4859470
      3.7480000    221.5431850
      3.7490000    221.6030980
      3.7500000    221.6618430
      3.7510000    221.7206100
      3.7520000    221.7797570
      3.7530000    221.8391330
      3.7540000    221.8980860
      3.7550000    221.9568150
      3.7560000    222.0157940
      3.7570000    222.0745680
      3.7580000    222.1329030
      3.7590000    222.1911220
      3.7600000    222.2501020
      3.7610000    222.3087250
      3.7620000    222.3676860
      3.7630000    222.4247190
      3.7640000    222.4824860
      3.7650000    222.5399630
      3.7660000    222.5970420
      3.7670000    222.6546700
      3.7680000    222.7123380
      3.7690000    222.7701360
      3.7700000    222.8291220
      3.7710000    222.8864560
      3.7720000    222.9441130
      3.7730000    223.0014750
      3.7740000    223.0586790
      3.7750000    223.1179610
      3.7760000    223.1768940
      3.7770000    223.2366150
      3.7780000    223.2959520
      3.7790000    223.3534020
      3.7800000    223.4108080
      3.7810000    223.4684840
      3.7820000    223.5257960
      3.7830000    223.5849140
      3.7840000    223.6425230
      3.7850000    223.7001050
      3.7860000    223.7574300
      3.7870000    223.8146420
      3.7880000    223.8730560
      3.7890000    223.9306810
      3.7900000    223.9877640
      3.7910000    224.0472230
      3.7920000    224.1066460
      3.7930000    224.1663070
      3.7940000    224.2242580
      3.7950000    224.2814680
      3.7960000    224.3391610
      3.7970000    224.3969610
      3.7980000    224.4546130
      3.7990000    224.5161030
      3.8000000    224.5755860
      3.8010000    224.6398130
      3.8020000    224.7020340
      3.8030000    224.7596400
      3.8040000    224.8171180
      3.8050000    224.8763900
      3.8060000    224.9340220
      3.8070000    224.9911800
      3.8080000    225.0502810
      3.8090000    225.1078870
      3.8100000    225.1653090
      3.8110000    225.2231510
      3.8120000    225.2817580
      3.8130000    225.3399790
      3.8140000    225.3989710
      3.8150000    225.4567760
      3.8160000    225.5159960
      3.8170000    225.5767820
      3.8180000    225.6340270
      3.8190000    225.6910830
      3.8200000    225.7486170
      3.8210000    225.8054080
      3.8220000    225.8635110
      3.8230000    225.9230770
      3.8240000    225.9815280
      3.8250000    226.0419650
      3.8260000    226.1011470
      3.8270000    226.1601370
      3.8280000    226.2179330
      3.8290000    226.2750200
      3.8300000    226.3333310
      3.8310000    226.3971480
      3.8320000    226.4585630
      3.8330000    226.5249040
      3.8340000    226.5858200
      3.8350000    226.6484920
      3.8360000    226.7114320
      3.8370000    226.7769590
      3.8380000    226.8358450
      3.8390000    226.8951450
      3.8400000    226.9524240
      3.8410000    227.0110300
      3.8420000    227.0686090
      3.8430000    227.1258080
      3.8440000    227.1834420
      3.8450000    227.2409310
      3.8460000    227.3001840
      3.8470000    227.3578710
      3.8480000    227.4150290
      3.8490000    227.4727610
      3.8500000    227.5305330
      3.8510000    227.5880740
      3.8520000    227.6453900
      3.8530000    227.7027130
      3.8540000    227.7597580
      3.8550000    227.8168230
      3.8560000    227.8742800
      3.8570000    227.9315980
      3.8580000    227.9890030
      3.8590000    228.0468980
      3.8600000    228.1068770
      3.8610000    228.1644370
      3.8620000    228.2221910
      3.8630000    228.2798740
      3.8640000    228.3380240
      3.8650000    228.3955890
      3.8660000    228.4530730
      3.8670000    228.5103450
      3.8680000    228.5675140
      3.8690000    228.6247120
      3.8700000    228.6821440
      3.8710000    228.7396550
      3.8720000    228.7976800
      3.8730000    228.8552550
      3.8740000    228.9125370
      3.8750000    228.9695060
      3.8760000    229.0288030
      3.8770000    229.0860800
      3.8780000    229.1436620
      3.8790000    229.2017700
      3.8800000    229.2632650
      3.8810000    229.3235950
      3.8820000    229.3865420
      3.8830000    229.4481420
      3.8840000    229.5081770
      3.8850000    229.5706070
      3.8860000    229.6294840
      3.8870000    229.6881110
      3.8880000    229.7487460
      3.8890000    229.8075030
      3.8900000    229.8686410
      3.8910000    229.9281370
      3.8920000    229.9870530
      3.8930000    230.0466460
      3.8940000    230.1083350
      3.8950000    230.1684570
      3.8960000    230.2274800
      3.8970000    230.2868630
      3.8980000    230.3443500
      3.8990000    230.4017030
      3.9000000    230.4593230
      3.9010000    230.5181790
      3.9020000    230.5770070
      3.9030000    230.6346530
      3.9040000    230.6920190
      3.9050000    230.7496890
      3.9060000    230.8067860
      3.9070000    230.8643970
      3.9080000    230.9215350
      3.9090000    230.9787080
      3.9100000    231.0381490
      3.9110000    231.0956530
      3.9120000    231.1551960
      3.9130000    231.2133870
      3.9140000    231.2706180
      3.9150000    231.3280740
      3.9160000    231.3875160
      3.9170000    231.4452160
      3.9180000    231.5026180
      3.9190000    231.5596600
      3.9200000    231.6169430
      3.9210000    231.6745270
      3.9220000    231.7320110
      3.9230000    231.7913780
      3.9240000    231.8485710
      3.9250000    231.9077860
      3.9260000    231.9659000
      3.9270000    232.0230810
      3.9280000    232.0806570
      3.9290000    232.1418470
      3.9300000    232.1990990
      3.9310000    232.2563540
      3.9320000    232.3139780
      3.9330000    232.3714740
      3.9340000    232.4290660
      3.9350000    232.4866590
      3.9360000    232.5441350
      3.9370000    232.6017180
      3.9380000    232.6594500
      3.9390000    232.7169510
      3.9400000    232.7746750
      3.9410000    232.8320670
      3.9420000    232.8892100
      3.9430000    232.9468270
      3.9440000    233.0041100
      3.9450000    233.0612260
      3.9460000    233.1186270
      3.9470000    233.1756900
      3.9480000    233.2328730
      3.9490000    233.2903800
      3.9500000    233.3497420
      3.9510000    233.4071580
      3.9520000    233.4650250
      3.9530000    233.5221940
      3.9540000    233.5822580
      3.9550000    233.6395690
      3.9560000    233.6970630
      3.9570000    233.7548890
      3.9580000    233.8141020
      3.9590000    233.8712670
      3.9600000    233.9287720
      3.9610000    233.9858800
      3.9620000    234.0429470
      3.9630000    234.1000150
      3.9640000    234.1571410
      3.9650000    234.2147350
      3.9660000    234.2740550
      3.9670000    234.3313280
      3.9680000    234.3889610
      3.9690000    234.4462360
      3.9700000    234.5036050
      3.9710000    234.5612240
      3.9720000    234.6188440
      3.9730000    234.6763480
      3.9740000    234.7340490
      3.9750000    234.7911900
      3.9760000    234.8485610
      3.9770000    234.9079170
      3.9780000    234.9652100
      3.9790000    235.0227560
      3.9800000    235.0804660
      3.9810000    235.1381050
      3.9820000    235.1958390
      3.9830000    235.2533090
      3.9840000    235.3103040
      3.9850000    235.3675700
      3.9860000    235.4272820
      3.9870000    235.4848460
      3.9880000    235.5422940
      3.9890000    235.5996660
      3.9900000    235.6572400
      3.9910000    235.7147970
      3.9920000    235.7719760
      3.9930000    235.8291330
      3.9940000    235.8870410
      3.9950000    235.9458300
      3.9960000    236.0032920
      3.9970000    236.0608090
      3.9980000    236.1186840
      3.9990000    236.1782270
      4.0000000    236.2359320
      4.0010000    236.2941680
      4.0020000    236.3530210
      4.0030000    236.4110060
      4.0040000    236.4697920
      4.0050000    236.5272660
      4.0060000    236.5900840
      4.0070000    236.6475590
      4.0080000    236.7057460
      4.0090000    236.7649710
      4.0100000    236.8310470
      4.0110000    236.8950990
      4.0120000    236.9691470
      4.0130000    237.0318750
      4.0140000    237.0921340
      4.0150000    237.1498580
      4.0160000    237.2077410
      4.0170000    237.2650820
      4.0180000    237.3255290
      4.0190000    237.3832280
      4.0200000    237.4402980
      4.0210000    237.4975080
      4.0220000    237.5545360
      4.0230000    237.6144630
      4.0240000    237.6753070
      4.0250000    237.7364140
      4.0260000    237.8023690
      4.0270000    237.8642100
      4.0280000    237.9257720
      4.0290000    237.9868260
      4.0300000    238.0482340
      4.0310000    238.1065190
      4.0320000    238.1670930
      4.0330000    238.2351010
      4.0340000    238.2978580
      4.0350000    238.3603950
      4.0360000    238.4216590
      4.0370000    238.4835920
      4.0380000    238.5464180
      4.0390000    238.6043280
      4.0400000    238.6689080
      4.0410000    238.7371180
      4.0420000    238.8058260
      4.0430000    238.8766980
      4.0440000    238.9403330
      4.0450000    238.9999780
      4.0460000    239.0623860
      4.0470000    239.1361890
      4.0480000    239.2012240
      4.0490000    239.2651620
      4.0500000    239.3270720
      4.0510000    239.3876050
      4.0520000    239.4468280
      4.0530000    239.5091940
      4.0540000    239.5685010
      4.0550000    239.6285970
      4.0560000    239.6899320
      4.0570000    239.7507140
      4.0580000    239.8106600
      4.0590000    239.8693440
      4.0600000    239.9298570
      4.0610000    239.9892120
      4.0620000    240.0487880
      4.0630000    240.1084430
      4.0640000    240.1657020
      4.0650000    240.2261230
      4.0660000    240.2860680
      4.0670000    240.3460720
      4.0680000    240.4036140
      4.0690000    240.4609320
      4.0700000    240.5180860
      4.0710000    240.5755530
      4.0720000    240.6328190
      4.0730000    240.6918920
      4.0740000    240.7487640
      4.0750000    240.8059580
      4.0760000    240.8649770
      4.0770000    240.9222630
      4.0780000    240.9799760
      4.0790000    241.0371850
      4.0800000    241.0948010
      4.0810000    241.1523350
      4.0820000    241.2117680
      4.0830000    241.2698210
      4.0840000    241.3269390
      4.0850000    241.3865590
      4.0860000    241.4438530
      4.0870000    241.5013740
      4.0880000    241.5601000
      4.0890000    241.6194750
      4.0900000    241.6791570
      4.0910000    241.7380370
      4.0920000    241.7970830
      4.0930000    241.8562630
      4.0940000    241.9151900
      4.0950000    241.9738410
      4.0960000    242.0329760
      4.0970000    242.0916470
      4.0980000    242.1506200
      4.0990000    242.2104950
      4.1000000    242.2697150
      4.1010000    242.3308920
      4.1020000    242.3902740
      4.1030000    242.4500730
      4.1040000    242.5088720
      4.1050000    242.5681970
      4.1060000    242.6272190
      4.1070000    242.6866470
      4.1080000    242.7456220
      4.1090000    242.8031930
      4.1100000    242.8608510
      4.1110000    242.9182710
      4.1120000    242.9759340
      4.1130000    243.0332870
      4.1140000    243.0926660
      4.1150000    243.1502120
      4.1160000    243.2079880
      4.1170000    243.2669000
      4.1180000    243.3244070
      4.1190000    243.3814290
      4.1200000    243.4387330
      4.1210000    243.4982780
      4.1220000    243.5558130
      4.1230000    243.6150830
      4.1240000    243.6725780
      4.1250000    243.7304430
      4.1260000    243.7879990
      4.1270000    243.8453970
      4.1280000    243.9026350
      4.1290000    243.9599910
      4.1300000    244.0172180
      4.1310000    244.0746010
      4.1320000    244.1342040
      4.1330000    244.1915090
      4.1340000    244.2490720
      4.1350000    244.3063970
      4.1360000    244.3637510
      4.1370000    244.4224450
      4.1380000    244.4799790
      4.1390000    244.5373880
      4.1400000    244.5951800
      4.1410000    244.6544340
      4.1420000    244.7117100
      4.1430000    244.7686130
      4.1440000    244.8254950
      4.1450000    244.8831910
      4.1460000    244.9419760
      4.1470000    244.9995910
      4.1480000    245.0585100
      4.1490000    245.1159490
      4.1500000    245.1731480
      4.1510000    245.2323410
      4.1520000    245.2896090
      4.1530000    245.3471650
      4.1540000    245.4040810
      4.1550000    245.4617460
      4.1560000    245.5187920
      4.1570000    245.5764630
      4.1580000    245.6356750
      4.1590000    245.6933410
      4.1600000    245.7505510
      4.1610000    245.8073780
      4.1620000    245.8650290
      4.1630000    245.9219070
      4.1640000    245.9812490
      4.1650000    246.0385440
      4.1660000    246.0981250
      4.1670000    246.1576080
      4.1680000    246.2164220
      4.1690000    246.2738480
      4.1700000    246.3326080
      4.1710000    246.3911210
      4.1720000    246.4503170
      4.1730000    246.5098970
      4.1740000    246.5670530
      4.1750000    246.6248760
      4.1760000    246.6820160
      4.1770000    246.7398190
      4.1780000    246.7971280
      4.1790000    246.8542590
      4.1800000    246.9118600
      4.1810000    246.9706080
      4.1820000    247.0278820
      4.1830000    247.0852730
      4.1840000    247.1425820
      4.1850000    247.2000280
      4.1860000    247.2572150
      4.1870000    247.3151330
      4.1880000    247.3721010
      4.1890000    247.4313580
      4.1900000    247.4884870
      4.1910000    247.5455930
      4.1920000    247.6028960
      4.1930000    247.6603710
      4.1940000    247.7191560
      4.1950000    247.7765860
      4.1960000    247.8335910
      4.1970000    247.8911600
      4.1980000    247.9485840
      4.1990000    248.0056180
      4.2000000    248.0631910
      4.2010000    248.1210230
      4.2020000    248.1807370
      4.2030000    248.2400460
      4.2040000    248.2990500
      4.2050000    248.3588800
      4.2060000    248.4173680
      4.2070000    248.4761710
      4.2080000    248.5347420
      4.2090000    248.5941330
      4.2100000    248.6515750
      4.2110000    248.7090000
      4.2120000    248.7660020
      4.2130000    248.8229310
      4.2140000    248.8798310
      4.2150000    248.9369990
      4.2160000    248.9944200
      4.2170000    249.0518210
      4.2180000    249.1096220
      4.2190000    249.1690300
      4.2200000    249.2262950
      4.2210000    249.2835210
      4.2220000    249.3409350
      4.2230000    249.3985000
      4.2240000    249.4557250
      4.2250000    249.5151090
      4.2260000    249.5731610
      4.2270000    249.6306270
      4.2280000    249.6879040
      4.2290000    249.7453920
      4.2300000    249.8021820
      4.2310000    249.8594480
      4.2320000    249.9167700
      4.2330000    249.9757870
      4.2340000    250.0353830
      4.2350000    250.0963590
      4.2360000    250.1576170
      4.2370000    250.2166630
      4.2380000    250.2742570
      4.2390000    250.3330890
      4.2400000    250.3967270
      4.2410000    250.4569090
      4.2420000    250.5180140
      4.2430000    250.5774100
      4.2440000    250.6370730
      4.2450000    250.6953770
      4.2460000    250.7564270
      4.2470000    250.8139690
      4.2480000    250.8711790
      4.2490000    250.9311140
      4.2500000    250.9888410
      4.2510000    251.0462220
      4.2520000    251.1053250
      4.2530000    251.1647520
      4.2540000    251.2238490
      4.2550000    251.2833710
      4.2560000    251.3425860
      4.2570000    251.4030980
      4.2580000    251.4612510
      4.2590000    251.5189720
      4.2600000    251.5786100
      4.2610000    251.6370750
      4.2620000    251.6946760
      4.2630000    251.7748370
      4.2640000    251.8585770
      4.2650000    251.9424970
      4.2660000    252.0280640
      4.2670000    252.1058440
      4.2680000    252.1877600
      4.2690000    252.2516810
      4.2700000    252.3096960
      4.2710000    252.3726130
      4.2720000    252.4319070
      4.2730000    252.4907720
      4.2740000    252.5502780
      4.2750000    252.6073970
      4.2760000    252.6655420
      4.2770000    252.7234140
      4.2780000    252.7827960
      4.2790000    252.8399280
      4.2800000    252.8971820
      4.2810000    252.9546310
      4.2820000    253.0141700
      4.2830000    253.0736300
      4.2840000    253.1330430
      4.2850000    253.1955020
      4.2860000    253.2533780
      4.2870000    253.3149920
      4.2880000    253.3727050
      4.2890000    253.4302580
      4.2900000    253.4890260
      4.2910000    253.5465220
      4.2920000    253.6038960
      4.2930000    253.6613010
      4.2940000    253.7180490
      4.2950000    253.7756190
      4.2960000    253.8329090
      4.2970000    253.8957630
      4.2980000    253.9544030
      4.2990000    254.0136480
      4.3000000    254.0747890
      4.3010000    254.1346290
      4.3020000    254.1936260
      4.3030000    254.2508310
      4.3040000    254.3108910
      4.3050000    254.3680440
      4.3060000    254.4256970
      4.3070000    254.4941180
      4.3080000    254.5699550
      4.3090000    254.6289900
      4.3100000    254.6858520
      4.3110000    254.7437890
      4.3120000    254.8049520
      4.3130000    254.8814020
      4.3140000    254.9452420
      4.3150000    255.0029880
      4.3160000    255.0607000
      4.3170000    255.1202050
      4.3180000    255.1952150
      4.3190000    255.2598640
      4.3200000    255.3168600
      4.3210000    255.3737910
      4.3220000    255.4369020
      4.3230000    255.5103240
      4.3240000    255.5700000
      4.3250000    255.6272610
      4.3260000    255.6842500
      4.3270000    255.7549790
      4.3280000    255.8201410
      4.3290000    255.8779880
      4.3300000    255.9350190
      4.3310000    255.9939780
      4.3320000    256.0717550
      4.3330000    256.1331350
      4.3340000    256.1928120
      4.3350000    256.2502050
      4.3360000    256.3075970
      4.3370000    256.3724400
      4.3380000    256.4472200
      4.3390000    256.5065900
      4.3400000    256.5647490
      4.3410000    256.6225260
      4.3420000    256.6794960
      4.3430000    256.7569070
      4.3440000    256.8261170
      4.3450000    256.8840300
      4.3460000    256.9417800
      4.3470000    257.0009990
      4.3480000    257.0639610
      4.3490000    257.1347480
      4.3500000    257.1928580
      4.3510000    257.2506710
      4.3520000    257.3095360
      4.3530000    257.3691770
      4.3540000    257.4438000
      4.3550000    257.5090410
      4.3560000    257.5669600
      4.3570000    257.6245810
      4.3580000    257.6832840
      4.3590000    257.7514680
      4.3600000    257.8217560
      4.3610000    257.8812300
      4.3620000    257.9385460
      4.3630000    257.9957690
      4.3640000    258.0529530
      4.3650000    258.1126510
      4.3660000    258.1723730
      4.3670000    258.2322640
      4.3680000    258.2928040
      4.3690000    258.3547820
      4.3700000    258.4160040
      4.3710000    258.4770370
      4.3720000    258.5377090
      4.3730000    258.5979800
      4.3740000    258.6625750
      4.3750000    258.7200090
      4.3760000    258.7789700
      4.3770000    258.8374710
      4.3780000    258.8981630
      4.3790000    258.9564960
      4.3800000    259.0143700
      4.3810000    259.0745600
      4.3820000    259.1479370
      4.3830000    259.2238220
      4.3840000    259.2927230
      4.3850000    259.3510130
      4.3860000    259.4090680
      4.3870000    259.4693860
      4.3880000    259.5337020
      4.3890000    259.5972160
      4.3900000    259.6629300
      4.3910000    259.7259010
      4.3920000    259.7867920
      4.3930000    259.8510140
      4.3940000    259.9181740
      4.3950000    259.9796900
      4.3960000    260.0375340
      4.3970000    260.0947330
      4.3980000    260.1521300
      4.3990000    260.2115820
      4.4000000    260.2685990
      4.4010000    260.3276200
      4.4020000    260.3848190
      4.4030000    260.4420810
      4.4040000    260.5011890
      4.4050000    260.5585270
      4.4060000    260.6159840
      4.4070000    260.6727590
      4.4080000    260.7303380
      4.4090000    260.7876310
      4.4100000    260.8448360
      4.4110000    260.9037060
      4.4120000    260.9609540
      4.4130000    261.0183300
      4.4140000    261.0755980
      4.4150000    261.1339190
      4.4160000    261.1915640
      4.4170000    261.2490850
      4.4180000    261.3078570
      4.4190000    261.3669840
      4.4200000    261.4275240
      4.4210000    261.4847120
      4.4220000    261.5426760
      4.4230000    261.6019230
      4.4240000    261.6593440
      4.4250000    261.7187350
      4.4260000    261.7758980
      4.4270000    261.8329820
      4.4280000    261.8900640
      4.4290000    261.9471980
      4.4300000    262.0045460
      4.4310000    262.0616730
      4.4320000    262.1202840
      4.4330000    262.1808900
      4.4340000    262.2446980
      4.4350000    262.3021160
      4.4360000    262.3591400
      4.4370000    262.4162910
      4.4380000    262.4736190
      4.4390000    262.5311270
      4.4400000    262.5900190
      4.4410000    262.6475240
      4.4420000    262.7045140
      4.4430000    262.7648570
      4.4440000    262.8218180
      4.4450000    262.8793010
      4.4460000    262.9368840
      4.4470000    262.9960710
      4.4480000    263.0537370
      4.4490000    263.1110270
      4.4500000    263.1682700
      4.4510000    263.2253870
      4.4520000    263.2829550
      4.4530000    263.3400080
      4.4540000    263.3978310
      4.4550000    263.4549770
      4.4560000    263.5127060
      4.4570000    263.5702950
      4.4580000    263.6277920
      4.4590000    263.6851180
      4.4600000    263.7440900
      4.4610000    263.8015520
      4.4620000    263.8590870
      4.4630000    263.9196260
      4.4640000    263.9764210
      4.4650000    264.0337960
      4.4660000    264.0914900
      4.4670000    264.1488100
      4.4680000    264.2063560
      4.4690000    264.2667150
      4.4700000    264.3250510
      4.4710000    264.3820180
      4.4720000    264.4391720
      4.4730000    264.4956900
      4.4740000    264.5527980
      4.4750000    264.6100970
      4.4760000    264.6672730
      4.4770000    264.7246620
      4.4780000    264.7843180
      4.4790000    264.8438400
      4.4800000    264.9015400
      4.4810000    264.9587920
      4.4820000    265.0159010
      4.4830000    265.0732310
      4.4840000    265.1306520
      4.4850000    265.1881120
      4.4860000    265.2456920
      4.4870000    265.3055450
      4.4880000    265.3631740
      4.4890000    265.4203350
      4.4900000    265.4778790
      4.4910000    265.5352330
      4.4920000    265.5928470
      4.4930000    265.6517800
      4.4940000    265.7089930
      4.4950000    265.7660660
      4.4960000    265.8229660
      4.4970000    265.8803110
      4.4980000    265.9378790
      4.4990000    265.9955540
      4.5000000    266.0532260
      4.5010000    266.1116050
      4.5020000    266.1692670
      4.5030000    266.2266210
      4.5040000    266.2841380
      4.5050000    266.3413720
      4.5060000    266.3990230
      4.5070000    266.4585850
      4.5080000    266.5161120
      4.5090000    266.5740060
      4.5100000    266.6308910
      4.5110000    266.6916790
      4.5120000    266.7498240
      4.5130000    266.8072060
      4.5140000    266.8750300
      4.5150000    266.9475730
      4.5160000    267.0216730
      4.5170000    267.0920200
      4.5180000    267.1682820
      4.5190000    267.2453300
      4.5200000    267.3170690
      4.5210000    267.3793170
      4.5220000    267.4384030
      4.5230000    267.4958290
      4.5240000    267.5550660
      4.5250000    267.6140800
      4.5260000    267.6732570
      4.5270000    267.7337010
      4.5280000    267.7928920
      4.5290000    267.8521910
      4.5300000    267.9117880
      4.5310000    267.9691390
      4.5320000    268.0262970
      4.5330000    268.0841560
      4.5340000    268.1475730
      4.5350000    268.2081090
      4.5360000    268.2838700
      4.5370000    268.3425850
      4.5380000    268.4017490
      4.5390000    268.4591970
      4.5400000    268.5166430
      4.5410000    268.5814340
      4.5420000    268.6415140
      4.5430000    268.6991580
      4.5440000    268.7584850
      4.5450000    268.8176680
      4.5460000    268.8781650
      4.5470000    268.9371190
      4.5480000    268.9975340
      4.5490000    269.0586410
      4.5500000    269.1197320
      4.5510000    269.1791800
      4.5520000    269.2378030
      4.5530000    269.3000340
      4.5540000    269.3576090
      4.5550000    269.4167350
      4.5560000    269.4749930
      4.5570000    269.5328990
      4.5580000    269.5919610
      4.5590000    269.6510160
      4.5600000    269.7100050
      4.5610000    269.7687980
      4.5620000    269.8272470
      4.5630000    269.8879080
      4.5640000    269.9481860
      4.5650000    270.0093540
      4.5660000    270.0697540
      4.5670000    270.1312830
      4.5680000    270.1916220
      4.5690000    270.2539700
      4.5700000    270.3137920
      4.5710000    270.3733160
      4.5720000    270.4309090
      4.5730000    270.5037220
      4.5740000    270.5746340
      4.5750000    270.6326320
      4.5760000    270.6897860
      4.5770000    270.7474470
      4.5780000    270.8105370
      4.5790000    270.8807780
      4.5800000    270.9414280
      4.5810000    271.0010870
      4.5820000    271.0601340
      4.5830000    271.1206830
      4.5840000    271.1949510
      4.5850000    271.2605050
      4.5860000    271.3181810
      4.5870000    271.3754940
      4.5880000    271.4418010
      4.5890000    271.5173140
      4.5900000    271.5753550
      4.5910000    271.6327250
      4.5920000    271.6898110
      4.5930000    271.7675430
      4.5940000    271.8297840
      4.5950000    271.8878990
      4.5960000    271.9467610
      4.5970000    272.0129360
      4.5980000    272.0829670
      4.5990000    272.1481890
      4.6000000    272.2120880
      4.6010000    272.2703070
      4.6020000    272.3433360
      4.6030000    272.4105240
      4.6040000    272.4701220
      4.6050000    272.5297620
      4.6060000    272.5893170
      4.6070000    272.6736040
      4.6080000    272.7337150
      4.6090000    272.7912910
      4.6100000    272.8518340
      4.6110000    272.9187400
      4.6120000    272.9866780
      4.6130000    273.0442750
      4.6140000    273.1034360
      4.6150000    273.1612890
      4.6160000    273.2349540
      4.6170000    273.2962440
      4.6180000    273.3541840
      4.6190000    273.4112510
      4.6200000    273.4706480
      4.6210000    273.5479950
      4.6220000    273.6198460
      4.6230000    273.6772000
      4.6240000    273.7345790
      4.6250000    273.7919620
      4.6260000    273.8548860
      4.6270000    273.9277580
      4.6280000    273.9946780
      4.6290000    274.0524630
      4.6300000    274.1100920
      4.6310000    274.1706840
      4.6320000    274.2281180
      4.6330000    274.2857560
      4.6340000    274.3429930
      4.6350000    274.4006460
      4.6360000    274.4638980
      4.6370000    274.5368180
      4.6380000    274.5954300
      4.6390000    274.6528850
      4.6400000    274.7103810
      4.6410000    274.7675760
      4.6420000    274.8247070
      4.6430000    274.8821650
      4.6440000    274.9387190
      4.6450000    274.9960590
      4.6460000    275.0532780
      4.6470000    275.1119990
      4.6480000    275.1695610
      4.6490000    275.2267220
      4.6500000    275.2842700
      4.6510000    275.3418360
      4.6520000    275.3995540
      4.6530000    275.4570940
      4.6540000    275.5169360
      4.6550000    275.5762940
      4.6560000    275.6356280
      4.6570000    275.6950560
      4.6580000    275.7539630
      4.6590000    275.8114890
      4.6600000    275.8685030
      4.6610000    275.9261240
      4.6620000    275.9837760
      4.6630000    276.0413240
      4.6640000    276.0992680
      4.6650000    276.1565900
      4.6660000    276.2137520
      4.6670000    276.2711230
      4.6680000    276.3282800
      4.6690000    276.3860940
      4.6700000    276.4431850
      4.6710000    276.4999260
      4.6720000    276.5594040
      4.6730000    276.6199940
      4.6740000    276.6775240
      4.6750000    276.7353630
      4.6760000    276.7928780
      4.6770000    276.8499700
      4.6780000    276.9093820
      4.6790000    276.9666360
      4.6800000    277.0244580
      4.6810000    277.0817030
      4.6820000    277.1400160
      4.6830000    277.1970630
      4.6840000    277.2541910
      4.6850000    277.3122800
      4.6860000    277.3696060
      4.6870000    277.4285860
      4.6880000    277.4863480
      4.6890000    277.5435650
      4.6900000    277.6011450
      4.6910000    277.6607040
      4.6920000    277.7203580
      4.6930000    277.7796930
      4.6940000    277.8392570
      4.6950000    277.8985600
      4.6960000    277.9576560
      4.6970000    278.0169170
      4.6980000    278.0780220
      4.6990000    278.1356380
      4.7000000    278.1933140
      4.7010000    278.2559140
      4.7020000    278.3137620
      4.7030000    278.3728590
      4.7040000    278.4298710
      4.7050000    278.4869390
      4.7060000    278.5445130
      4.7070000    278.6013960
      4.7080000    278.6588360
      4.7090000    278.7163230
      4.7100000    278.7755200
      4.7110000    278.8328390
      4.7120000    278.8903250
      4.7130000    278.9475210
      4.7140000    279.0067330
      4.7150000    279.0659200
      4.7160000    279.1250340
      4.7170000    279.1846440
      4.7180000    279.2414900
      4.7190000    279.2992570
      4.7200000    279.3563180
      4.7210000    279.4135270
      4.7220000    279.4708760
      4.7230000    279.5281450
      4.7240000    279.5854760
      4.7250000    279.6429580
      4.7260000    279.7022870
      4.7270000    279.7615600
      4.7280000    279.8204590
      4.7290000    279.8801920
      4.7300000    279.9398710
      4.7310000    279.9990550
      4.7320000    280.0585350
      4.7330000    280.1162020
      4.7340000    280.1739170
      4.7350000    280.2328720
      4.7360000    280.2923500
      4.7370000    280.3520150
      4.7380000    280.4108770
      4.7390000    280.4679070
      4.7400000    280.5256230
      4.7410000    280.5828600
      4.7420000    280.6404280
      4.7430000    280.6976160
      4.7440000    280.7555420
      4.7450000    280.8131890
      4.7460000    280.8704160
      4.7470000    280.9281860
      4.7480000    280.9874590
      4.7490000    281.0470180
      4.7500000    281.1069680
      4.7510000    281.1659270
      4.7520000    281.2251680
      4.7530000    281.2845040
      4.7540000    281.3432640
      4.7550000    281.4007030
      4.7560000    281.4583820
      4.7570000    281.5176280
      4.7580000    281.5768610
      4.7590000    281.6388070
      4.7600000    281.7004100
      4.7610000    281.7580130
      4.7620000    281.8154320
      4.7630000    281.8729840
      4.7640000    281.9300530
      4.7650000    281.9871600
      4.7660000    282.0452510
      4.7670000    282.1043250
      4.7680000    282.1612830
      4.7690000    282.2192220
      4.7700000    282.2783480
      4.7710000    282.3380340
      4.7720000    282.3978780
      4.7730000    282.4573700
      4.7740000    282.5164650
      4.7750000    282.5740210
      4.7760000    282.6314210
      4.7770000    282.6902070
      4.7780000    282.7498620
      4.7790000    282.8075580
      4.7800000    282.8642480
      4.7810000    282.9214840
      4.7820000    282.9786570
      4.7830000    283.0384100
      4.7840000    283.0955160
      4.7850000    283.1548170
      4.7860000    283.2123540
      4.7870000    283.2698280
      4.7880000    283.3271370
      4.7890000    283.3850000
      4.7900000    283.4419540
      4.7910000    283.4999170
      4.7920000    283.5571620
      4.7930000    283.6141530
      4.7940000    283.6716130
      4.7950000    283.7290560
      4.7960000    283.7863830
      4.7970000    283.8435940
      4.7980000    283.9006710
      4.7990000    283.9578660
      4.8000000    284.0152420
      4.8010000    284.0736710
      4.8020000    284.1309740
      4.8030000    284.1885260
      4.8040000    284.2458080
      4.8050000    284.3031350
      4.8060000    284.3608520
      4.8070000    284.4183920
      4.8080000    284.4758850
      4.8090000    284.5333930
      4.8100000    284.5910910
      4.8110000    284.6502500
      4.8120000    284.7116970
      4.8130000    284.7722590
      4.8140000    284.8299550
      4.8150000    284.8876070
      4.8160000    284.9448330
      4.8170000    285.0025200
      4.8180000    285.0598370
      4.8190000    285.1192550
      4.8200000    285.1790080
      4.8210000    285.2364470
      4.8220000    285.2947800
      4.8230000    285.3535430
      4.8240000    285.4132020
      4.8250000    285.4725740
      4.8260000    285.5321210
      4.8270000    285.5908380
      4.8280000    285.6479440
      4.8290000    285.7054510
      4.8300000    285.7628570
      4.8310000    285.8201350
      4.8320000    285.8778810
      4.8330000    285.9353020
      4.8340000    285.9948550
      4.8350000    286.0526070
      4.8360000    286.1101220
      4.8370000    286.1673550
      4.8380000    286.2242570
      4.8390000    286.2814120
      4.8400000    286.3425670
      4.8410000    286.4000550
      4.8420000    286.4576280
      4.8430000    286.5149200
      4.8440000    286.5724110
      4.8450000    286.6296450
      4.8460000    286.6869750
      4.8470000    286.7444380
      4.8480000    286.8025450
      4.8490000    286.8611760
      4.8500000    286.9199680
      4.8510000    286.9784160
      4.8520000    287.0379280
      4.8530000    287.0970940
      4.8540000    287.1561400
      4.8550000    287.2155450
      4.8560000    287.2748370
      4.8570000    287.3345130
      4.8580000    287.3920970
      4.8590000    287.4498770
      4.8600000    287.5070070
      4.8610000    287.5658810
      4.8620000    287.6237290
      4.8630000    287.6813070
      4.8640000    287.7385610
      4.8650000    287.7959250
      4.8660000    287.8532320
      4.8670000    287.9122920
      4.8680000    287.9696060
      4.8690000    288.0265940
      4.8700000    288.0841860
      4.8710000    288.1412150
      4.8720000    288.1998880
      4.8730000    288.2574240
      4.8740000    288.3150970
      4.8750000    288.3726360
      4.8760000    288.4304090
      4.8770000    288.4893720
      4.8780000    288.5473030
      4.8790000    288.6046890
      4.8800000    288.6620730
      4.8810000    288.7200520
      4.8820000    288.7772460
      4.8830000    288.8347130
      4.8840000    288.8916890
      4.8850000    288.9489740
      4.8860000    289.0087240
      4.8870000    289.0659790
      4.8880000    289.1242980
      4.8890000    289.1822420
      4.8900000    289.2400210
      4.8910000    289.2974710
      4.8920000    289.3550850
      4.8930000    289.4122280
      4.8940000    289.4696800
      4.8950000    289.5286580
      4.8960000    289.5864150
      4.8970000    289.6445230
      4.8980000    289.7020060
      4.8990000    289.7597690
      4.9000000    289.8174580
      4.9010000    289.8751340
      4.9020000    289.9331790
      4.9030000    289.9909190
      4.9040000    290.0485010
      4.9050000    290.1095540
      4.9060000    290.1669900
      4.9070000    290.2246820
      4.9080000    290.2818970
      4.9090000    290.3415370
      4.9100000    290.3990390
      4.9110000    290.4565220
      4.9120000    290.5138490
      4.9130000    290.5711820
      4.9140000    290.6289450
      4.9150000    290.6864410
      4.9160000    290.7463010
      4.9170000    290.8035950
      4.9180000    290.8608170
      4.9190000    290.9182190
      4.9200000    290.9756760
      4.9210000    291.0331670
      4.9220000    291.0901920
      4.9230000    291.1474580
      4.9240000    291.2046910
      4.9250000    291.2621600
      4.9260000    291.3198230
      4.9270000    291.3775480
      4.9280000    291.4349480
      4.9290000    291.4921480
      4.9300000    291.5519370
      4.9310000    291.6093370
      4.9320000    291.6667000
      4.9330000    291.7242540
      4.9340000    291.7816080
      4.9350000    291.8389090
      4.9360000    291.8961730
      4.9370000    291.9537520
      4.9380000    292.0111030
      4.9390000    292.0712180
      4.9400000    292.1288780
      4.9410000    292.1866170
      4.9420000    292.2442380
      4.9430000    292.3019190
      4.9440000    292.3596720
      4.9450000    292.4194010
      4.9460000    292.4790770
      4.9470000    292.5367210
      4.9480000    292.5942870
      4.9490000    292.6517200
      4.9500000    292.7090200
      4.9510000    292.7665720
      4.9520000    292.8238250
      4.9530000    292.8813200
      4.9540000    292.9386250
      4.9550000    292.9959670
      4.9560000    293.0538230
      4.9570000    293.1131950
      4.9580000    293.1712070
      4.9590000    293.2311540
      4.9600000    293.2905660
      4.9610000    293.3497750
      4.9620000    293.4092980
      4.9630000    293.4690500
      4.9640000    293.5281680
      4.9650000    293.5879550
      4.9660000    293.6473200
      4.9670000    293.7045490
      4.9680000    293.7622980
      4.9690000    293.8212030
      4.9700000    293.8805110
      4.9710000    293.9393690
      4.9720000    293.9989510
      4.9730000    294.0581780
      4.9740000    294.1176390
      4.9750000    294.1773890
      4.9760000    294.2348600
      4.9770000    294.2924760
      4.9780000    294.3500970
      4.9790000    294.4076080
      4.9800000    294.4650770
      4.9810000    294.5242690
      4.9820000    294.5824850
      4.9830000    294.6418080
      4.9840000    294.7013710
      4.9850000    294.7606440
      4.9860000    294.8203930
      4.9870000    294.8793110
      4.9880000    294.9388330
      4.9890000    294.9986330
      4.9900000    295.0556050
      4.9910000    295.1133030
      4.9920000    295.1724540
      4.9930000    295.2295200
      4.9940000    295.2871690
      4.9950000    295.3441860
      4.9960000    295.4016010
      4.9970000    295.4606980
      4.9980000    295.5198610
      4.9990000    295.5779920
      5.0000000    295.6355300
      5.0010000    295.6943200
      5.0020000    295.7521780
      5.0030000    295.8098090
      5.0040000    295.8672900
      5.0050000    295.9275970
      5.0060000    295.9872290
      5.0070000    296.0488100
      5.0080000    296.1082790
      5.0090000    296.1674990
      5.0100000    296.2268650
      5.0110000    296.2863280
      5.0120000    296.3478420
      5.0130000    296.4070780
      5.0140000    296.4663370
      5.0150000    296.5257850
      5.0160000    296.5850890
      5.0170000    296.6424970
      5.0180000    296.7001930
      5.0190000    296.7578900
      5.0200000    296.8151850
      5.0210000    296.8725300
      5.0220000    296.9299600
      5.0230000    296.9873340
      5.0240000    297.0447340
      5.0250000    297.1021160
      5.0260000    297.1594360
      5.0270000    297.2167090
      5.0280000    297.2736640
      5.0290000    297.3311400
      5.0300000    297.3882940
      5.0310000    297.4454800
      5.0320000    297.5028410
      5.0330000    297.5596960
      5.0340000    297.6170200
      5.0350000    297.6764980
      5.0360000    297.7339650
      5.0370000    297.7915620
      5.0380000    297.8493380
      5.0390000    297.9063170
      5.0400000    297.9638360
      5.0410000    298.0210270
      5.0420000    298.0785880
      5.0430000    298.1357310
      5.0440000    298.1937040
      5.0450000    298.2509900
      5.0460000    298.3082920
      5.0470000    298.3655870
      5.0480000    298.4250320
      5.0490000    298.4842970
      5.0500000    298.5417480
      5.0510000    298.5997580
      5.0520000    298.6589710
      5.0530000    298.7185530
      5.0540000    298.7780480
      5.0550000    298.8371650
      5.0560000    298.8962800
      5.0570000    298.9557670
      5.0580000    299.0152290
      5.0590000    299.0746730
      5.0600000    299.1321490
      5.0610000    299.1895480
      5.0620000    299.2467710
      5.0630000    299.3094350
      5.0640000    299.3668440
      5.0650000    299.4244800
      5.0660000    299.4835990
      5.0670000    299.5431650
      5.0680000    299.6005700
      5.0690000    299.6584740
      5.0700000    299.7177870
      5.0710000    299.7772250
      5.0720000    299.8373650
      5.0730000    299.8964910
      5.0740000    299.9538380
      5.0750000    300.0144060
      5.0760000    300.0747070
      5.0770000    300.1322100
      5.0780000    300.1899180
      5.0790000    300.2473840
      5.0800000    300.3048650
      5.0810000    300.3620870
      5.0820000    300.4194830
      5.0830000    300.4770270
      5.0840000    300.5343600
      5.0850000    300.5917880
      5.0860000    300.6489590
      5.0870000    300.7066730
      5.0880000    300.7638650
      5.0890000    300.8213760
      5.0900000    300.8790270
      5.0910000    300.9383250
      5.0920000    300.9976940
      5.0930000    301.0568460
      5.0940000    301.1200050
      5.0950000    301.1787210
      5.0960000    301.2363170
      5.0970000    301.2941370
      5.0980000    301.3513230
      5.0990000    301.4085860
      5.1000000    301.4660690
      5.1010000    301.5276630
      5.1020000    301.5851660
      5.1030000    301.6428390
      5.1040000    301.7000400
      5.1050000    301.7576770
      5.1060000    301.8152620
      5.1070000    301.8755760
      5.1080000    301.9325230
      5.1090000    301.9900060
      5.1100000    302.0473150
      5.1110000    302.1048170
      5.1120000    302.1636330
      5.1130000    302.2262780
      5.1140000    302.2837770
      5.1150000    302.3418760
      5.1160000    302.4010410
      5.1170000    302.4603820
      5.1180000    302.5192620
      5.1190000    302.5790940
      5.1200000    302.6381600
      5.1210000    302.6974050
      5.1220000    302.7567180
      5.1230000    302.8158580
      5.1240000    302.8736840
      5.1250000    302.9331210
      5.1260000    302.9923710
      5.1270000    303.0520610
      5.1280000    303.1111430
      5.1290000    303.1703830
      5.1300000    303.2296810
      5.1310000    303.2891390
      5.1320000    303.3484850
      5.1330000    303.4080040
      5.1340000    303.4657910
      5.1350000    303.5232850
      5.1360000    303.5807080
      5.1370000    303.6381310
      5.1380000    303.6954730
      5.1390000    303.7525990
      5.1400000    303.8098860
      5.1410000    303.8670460
      5.1420000    303.9241980
      5.1430000    303.9817480
      5.1440000    304.0390370
      5.1450000    304.0965020
      5.1460000    304.1560760
      5.1470000    304.2157750
      5.1480000    304.2752450
      5.1490000    304.3344810
      5.1500000    304.3938530
      5.1510000    304.4529530
      5.1520000    304.5123640
      5.1530000    304.5694400
      5.1540000    304.6270150
      5.1550000    304.6847060
      5.1560000    304.7425250
      5.1570000    304.7998430
      5.1580000    304.8589670
      5.1590000    304.9169360
      5.1600000    304.9741700
      5.1610000    305.0317880
      5.1620000    305.0897740
      5.1630000    305.1471240
      5.1640000    305.2045590
      5.1650000    305.2620160
      5.1660000    305.3214950
      5.1670000    305.3791850
      5.1680000    305.4359480
      5.1690000    305.4935230
      5.1700000    305.5511570
      5.1710000    305.6088770
      5.1720000    305.6662770
      5.1730000    305.7234800
      5.1740000    305.7806050
      5.1750000    305.8379970
      5.1760000    305.8948950
      5.1770000    305.9517230
      5.1780000    306.0111570
      5.1790000    306.0702470
      5.1800000    306.1278150
      5.1810000    306.1850030
      5.1820000    306.2441160
      5.1830000    306.3065060
      5.1840000    306.3654780
      5.1850000    306.4247840
      5.1860000    306.4839710
      5.1870000    306.5426240
      5.1880000    306.6017680
      5.1890000    306.6614740
      5.1900000    306.7202740
      5.1910000    306.7790180
      5.1920000    306.8384140
      5.1930000    306.8979630
      5.1940000    306.9574300
      5.1950000    307.0164050
      5.1960000    307.0760490
      5.1970000    307.1353700
      5.1980000    307.1945770
      5.1990000    307.2539540
      5.2000000    307.3131820
      5.2010000    307.3733980
      5.2020000    307.4326190
      5.2030000    307.4920000
      5.2040000    307.5506390
      5.2050000    307.6082920
      5.2060000    307.6685810
      5.2070000    307.7255690
      5.2080000    307.7848260
      5.2090000    307.8432780
      5.2100000    307.9021380
      5.2110000    307.9594050
      5.2120000    308.0182230
      5.2130000    308.0770510
      5.2140000    308.1341030
      5.2150000    308.1930250
      5.2160000    308.2521250
      5.2170000    308.3142990
      5.2180000    308.3735000
      5.2190000    308.4309410
      5.2200000    308.4883300
      5.2210000    308.5452480
      5.2220000    308.6029360
      5.2230000    308.6612220
      5.2240000    308.7188290
      5.2250000    308.7781770
      5.2260000    308.8377690
      5.2270000    308.8970150
      5.2280000    308.9561290
      5.2290000    309.0129810
      5.2300000    309.0713590
      5.2310000    309.1333400
      5.2320000    309.1922430
      5.2330000    309.2516810
      5.2340000    309.3106020
      5.2350000    309.3693600
      5.2360000    309.4286310
      5.2370000    309.4913660
      5.2380000    309.5506970
      5.2390000    309.6100970
      5.2400000    309.6693920
      5.2410000    309.7283130
      5.2420000    309.7876350
      5.2430000    309.8471730
      5.2440000    309.9059100
      5.2450000    309.9653400
      5.2460000    310.0228590
      5.2470000    310.0803740
      5.2480000    310.1376280
      5.2490000    310.1953910
      5.2500000    310.2545260
      5.2510000    310.3137040
      5.2520000    310.3726340
      5.2530000    310.4313790
      5.2540000    310.4911300
      5.2550000    310.5505510
      5.2560000    310.6094730
      5.2570000    310.6683910
      5.2580000    310.7281450
      5.2590000    310.7902090
      5.2600000    310.8475730
      5.2610000    310.9044290
      5.2620000    310.9638310
      5.2630000    311.0244350
      5.2640000    311.0839030
      5.2650000    311.1429820
      5.2660000    311.2021710
      5.2670000    311.2616790
      5.2680000    311.3206700
      5.2690000    311.3798940
      5.2700000    311.4392830
      5.2710000    311.4969520
      5.2720000    311.5544040
      5.2730000    311.6114530
      5.2740000    311.6684400
      5.2750000    311.7259980
      5.2760000    311.7832560
      5.2770000    311.8418180
      5.2780000    311.9005760
      5.2790000    311.9587850
      5.2800000    312.0182280
      5.2810000    312.0771810
      5.2820000    312.1361580
      5.2830000    312.1982270
      5.2840000    312.2574340
      5.2850000    312.3169920
      5.2860000    312.3758450
      5.2870000    312.4348100
      5.2880000    312.4940720
      5.2890000    312.5565700
      5.2900000    312.6157680
      5.2910000    312.6728510
      5.2920000    312.7321810
      5.2930000    312.7912770
      5.2940000    312.8506110
      5.2950000    312.9094680
      5.2960000    312.9690150
      5.2970000    313.0285360
      5.2980000    313.0866040
      5.2990000    313.1437950
      5.3000000    313.2031220
      5.3010000    313.2641350
      5.3020000    313.3214800
      5.3030000    313.3810030
      5.3040000    313.4401740
      5.3050000    313.4973380
      5.3060000    313.5550250
      5.3070000    313.6122100
      5.3080000    313.6691770
      5.3090000    313.7262260
      5.3100000    313.7854090
      5.3110000    313.8426110
      5.3120000    313.9031690
      5.3130000    313.9601510
      5.3140000    314.0190930
      5.3150000    314.0785240
      5.3160000    314.1377340
      5.3170000    314.1947130
      5.3180000    314.2518200
      5.3190000    314.3091450
      5.3200000    314.3665220
      5.3210000    314.4230100
      5.3220000    314.4803000
      5.3230000    314.5369090
      5.3240000    314.5941990
      5.3250000    314.6537360
      5.3260000    314.7110610
      5.3270000    314.7703180
      5.3280000    314.8293080
      5.3290000    314.8882230
      5.3300000    314.9477500
      5.3310000    315.0068540
      5.3320000    315.0663790
      5.3330000    315.1256900
      5.3340000    315.1850380
      5.3350000    315.2442430
      5.3360000    315.3016210
      5.3370000    315.3585040
      5.3380000    315.4159020
      5.3390000    315.4728130
      5.3400000    315.5301120
      5.3410000    315.5890320
      5.3420000    315.6459650
      5.3430000    315.7034910
      5.3440000    315.7637900
      5.3450000    315.8210830
      5.3460000    315.8784120
      5.3470000    315.9380780
      5.3480000    315.9978420
      5.3490000    316.0575330
      5.3500000    316.1166650
      5.3510000    316.1755770
      5.3520000    316.2350230
      5.3530000    316.2939990
      5.3540000    316.3517170
      5.3550000    316.4093160
      5.3560000    316.4683950
      5.3570000    316.5270720
      5.3580000    316.5844200
      5.3590000    316.6417670
      5.3600000    316.7004730
      5.3610000    316.7595100
      5.3620000    316.8183860
      5.3630000    316.8778720
      5.3640000    316.9371450
      5.3650000    316.9939290
      5.3660000    317.0508210
      5.3670000    317.1083060
      5.3680000    317.1658510
      5.3690000    317.2235140
      5.3700000    317.2811380
      5.3710000    317.3384120
      5.3720000    317.3953170
      5.3730000    317.4554590
      5.3740000    317.5125170
      5.3750000    317.5700090
      5.3760000    317.6290030
      5.3770000    317.6860280
      5.3780000    317.7464530
      5.3790000    317.8037100
      5.3800000    317.8613500
      5.3810000    317.9202280
      5.3820000    317.9772920
      5.3830000    318.0343000
      5.3840000    318.0913290
      5.3850000    318.1484090
      5.3860000    318.2055790
      5.3870000    318.2625920
      5.3880000    318.3195320
      5.3890000    318.3765200
      5.3900000    318.4337810
      5.3910000    318.4930120
      5.3920000    318.5503000
      5.3930000    318.6073220
      5.3940000    318.6646330
      5.3950000    318.7237030
      5.3960000    318.7812840
      5.3970000    318.8388670
      5.3980000    318.8958670
      5.3990000    318.9536450
      5.4000000    319.0124990
      5.4010000    319.0732330
      5.4020000    319.1322500
      5.4030000    319.1892890
      5.4040000    319.2466220
      5.4050000    319.3058490
      5.4060000    319.3629920
      5.4070000    319.4235550
      5.4080000    319.4806800
      5.4090000    319.5387540
      5.4100000    319.5974220
      5.4110000    319.6550110
      5.4120000    319.7123990
      5.4130000    319.7695250
      5.4140000    319.8268300
      5.4150000    319.8858030
      5.4160000    319.9446220
      5.4170000    320.0019140
      5.4180000    320.0591360
      5.4190000    320.1164710
      5.4200000    320.1736660
      5.4210000    320.2308120
      5.4220000    320.2880210
      5.4230000    320.3448560
      5.4240000    320.4038410
      5.4250000    320.4612620
      5.4260000    320.5189660
      5.4270000    320.5760750
      5.4280000    320.6333890
      5.4290000    320.6908420
      5.4300000    320.7501780
      5.4310000    320.8075300
      5.4320000    320.8654650
      5.4330000    320.9242290
      5.4340000    320.9835020
      5.4350000    321.0430310
      5.4360000    321.1023560
      5.4370000    321.1597570
      5.4380000    321.2169220
      5.4390000    321.2744560
      5.4400000    321.3331330
      5.4410000    321.3904610
      5.4420000    321.4479650
      5.4430000    321.5052180
      5.4440000    321.5626880
      5.4450000    321.6198500
      5.4460000    321.6769210
      5.4470000    321.7348090
      5.4480000    321.7938810
      5.4490000    321.8514360
      5.4500000    321.9087380
      5.4510000    321.9660000
      5.4520000    322.0233150
      5.4530000    322.0810930
      5.4540000    322.1384940
      5.4550000    322.1956030
      5.4560000    322.2530410
      5.4570000    322.3102080
      5.4580000    322.3677570
      5.4590000    322.4254550
      5.4600000    322.4842280
      5.4610000    322.5416800
      5.4620000    322.5989670
      5.4630000    322.6566610
      5.4640000    322.7137840
      5.4650000    322.7709190
      5.4660000    322.8299180
      5.4670000    322.8871870
      5.4680000    322.9446270
      5.4690000    323.0033420
      5.4700000    323.0610380
      5.4710000    323.1198150
      5.4720000    323.1784450
      5.4730000    323.2357760
      5.4740000    323.2931150
      5.4750000    323.3509380
      5.4760000    323.4079030
      5.4770000    323.4648800
      5.4780000    323.5216280
      5.4790000    323.5786720
      5.4800000    323.6359140
      5.4810000    323.6935380
      5.4820000    323.7503850
      5.4830000    323.8091370
      5.4840000    323.8669290
      5.4850000    323.9260010
      5.4860000    323.9836380
      5.4870000    324.0412760
      5.4880000    324.0985620
      5.4890000    324.1563020
      5.4900000    324.2134580
      5.4910000    324.2738500
      5.4920000    324.3333510
      5.4930000    324.3927330
      5.4940000    324.4498160
      5.4950000    324.5074330
      5.4960000    324.5643300
      5.4970000    324.6220010
      5.4980000    324.6793890
      5.4990000    324.7366000
      5.5000000    324.7951680
      5.5010000    324.8548670
      5.5020000    324.9139680
      5.5030000    324.9724290
      5.5040000    325.0295670
      5.5050000    325.0868920
      5.5060000    325.1444140
      5.5070000    325.2016590
      5.5080000    325.2589890
      5.5090000    325.3168570
      5.5100000    325.3758940
      5.5110000    325.4382020
      5.5120000    325.4973600
      5.5130000    325.5547860
      5.5140000    325.6121770
      5.5150000    325.6690260
      5.5160000    325.7264900
      5.5170000    325.7839200
      5.5180000    325.8409550
      5.5190000    325.8984770
      5.5200000    325.9571940
      5.5210000    326.0166830
      5.5220000    326.0741650
      5.5230000    326.1317320
      5.5240000    326.1894710
      5.5250000    326.2481330
      5.5260000    326.3069260
      5.5270000    326.3644520
      5.5280000    326.4216090
      5.5290000    326.4786510
      5.5300000    326.5363260
      5.5310000    326.5947970
      5.5320000    326.6520730
      5.5330000    326.7113930
      5.5340000    326.7708490
      5.5350000    326.8281650
      5.5360000    326.8855260
      5.5370000    326.9426710
      5.5380000    326.9998020
      5.5390000    327.0569870
      5.5400000    327.1162940
      5.5410000    327.1734150
      5.5420000    327.2328380
      5.5430000    327.2921980
      5.5440000    327.3495160
      5.5450000    327.4068270
      5.5460000    327.4642500
      5.5470000    327.5262920
      5.5480000    327.5840480
      5.5490000    327.6413770
      5.5500000    327.6992660
      5.5510000    327.7575430
      5.5520000    327.8144650
      5.5530000    327.8721020
      5.5540000    327.9294380
      5.5550000    327.9867400
      5.5560000    328.0450840
      5.5570000    328.1022160
      5.5580000    328.1597280
      5.5590000    328.2175010
      5.5600000    328.2747830
      5.5610000    328.3322700
      5.5620000    328.3896080
      5.5630000    328.4469790
      5.5640000    328.5041170
      5.5650000    328.5613810
      5.5660000    328.6184680
      5.5670000    328.6756590
      5.5680000    328.7350190
      5.5690000    328.7970750
      5.5700000    328.8548900
      5.5710000    328.9121900
      5.5720000    328.9694400
      5.5730000    329.0267630
      5.5740000    329.0841050
      5.5750000    329.1415390
      5.5760000    329.1981680
      5.5770000    329.2555790
      5.5780000    329.3126090
      5.5790000    329.3696410
      5.5800000    329.4304500
      5.5810000    329.4879800
      5.5820000    329.5447900
      5.5830000    329.6023660
      5.5840000    329.6591470
      5.5850000    329.7163010
      5.5860000    329.7734430
      5.5870000    329.8305390
      5.5880000    329.8875980
      5.5890000    329.9450900
      5.5900000    330.0022520
      5.5910000    330.0613580
      5.5920000    330.1189260
      5.5930000    330.1762200
      5.5940000    330.2336850
      5.5950000    330.2914040
      5.5960000    330.3502880
      5.5970000    330.4075170
      5.5980000    330.4678530
      5.5990000    330.5249640
      5.6000000    330.5825960
      5.6010000    330.6408220
      5.6020000    330.6981310
      5.6030000    330.7574590
      5.6040000    330.8165930
      5.6050000    330.8742140
      5.6060000    330.9334210
      5.6070000    330.9909670
      5.6080000    331.0486210
      5.6090000    331.1058050
      5.6100000    331.1629840
      5.6110000    331.2203470
      5.6120000    331.2777980
      5.6130000    331.3367220
      5.6140000    331.3936280
      5.6150000    331.4508050
      5.6160000    331.5085700
      5.6170000    331.5658420
      5.6180000    331.6232340
      5.6190000    331.6803240
      5.6200000    331.7377910
      5.6210000    331.7952700
      5.6220000    331.8524560
      5.6230000    331.9094930
      5.6240000    331.9666910
      5.6250000    332.0244590
      5.6260000    332.0816270
      5.6270000    332.1405690
      5.6280000    332.1995990
      5.6290000    332.2585210
      5.6300000    332.3175540
      5.6310000    332.3770870
      5.6320000    332.4359280
      5.6330000    332.4948760
      5.6340000    332.5532780
      5.6350000    332.6127230
      5.6360000    332.6714490
      5.6370000    332.7310520
      5.6380000    332.7900620
      5.6390000    332.8492140
      5.6400000    332.9080650
      5.6410000    332.9669300
      5.6420000    333.0257810
      5.6430000    333.0849850
      5.6440000    333.1436440
      5.6450000    333.2021030
      5.6460000    333.2627950
      5.6470000    333.3199660
      5.6480000    333.3773490
      5.6490000    333.4344250
      5.6500000    333.4912990
      5.6510000    333.5486640
      5.6520000    333.6061490
      5.6530000    333.6635330
      5.6540000    333.7207540
      5.6550000    333.7774930
      5.6560000    333.8348060
      5.6570000    333.8917910
      5.6580000    333.9501470
      5.6590000    334.0073630
      5.6600000    334.0644790
      5.6610000    334.1216550
      5.6620000    334.1791530
      5.6630000    334.2363930
      5.6640000    334.2933130
      5.6650000    334.3506130
      5.6660000    334.4093080
      5.6670000    334.4666570
      5.6680000    334.5243870
      5.6690000    334.5819620
      5.6700000    334.6390220
      5.6710000    334.6963900
      5.6720000    334.7538000
      5.6730000    334.8142020
      5.6740000    334.8711850
      5.6750000    334.9282880
      5.6760000    334.9874570
      5.6770000    335.0447370
      5.6780000    335.1020120
      5.6790000    335.1592590
      5.6800000    335.2166460
      5.6810000    335.2736080
      5.6820000    335.3309740
      5.6830000    335.3882880
      5.6840000    335.4451520
      5.6850000    335.5024120
      5.6860000    335.5601120
      5.6870000    335.6171910
      5.6880000    335.6739330
      5.6890000    335.7309890
      5.6900000    335.7878340
      5.6910000    335.8452450
      5.6920000    335.9018180
      5.6930000    335.9591950
      5.6940000    336.0184700
      5.6950000    336.0758510
      5.6960000    336.1328590
      5.6970000    336.1899210
      5.6980000    336.2472000
      5.6990000    336.3047470
      5.7000000    336.3633120
      5.7010000    336.4217350
      5.7020000    336.4794840
      5.7030000    336.5364670
      5.7040000    336.5935070
      5.7050000    336.6506850
      5.7060000    336.7076440
      5.7070000    336.7646400
      5.7080000    336.8209560
      5.7090000    336.8780310
      5.7100000    336.9354930
      5.7110000    336.9927170
      5.7120000    337.0511420
      5.7130000    337.1084010
      5.7140000    337.1652730
      5.7150000    337.2226250
      5.7160000    337.2809530
      5.7170000    337.3382750
      5.7180000    337.3954170
      5.7190000    337.4528620
      5.7200000    337.5121440
      5.7210000    337.5713710
      5.7220000    337.6300980
      5.7230000    337.6892040
      5.7240000    337.7486820
      5.7250000    337.8060700
      5.7260000    337.8633290
      5.7270000    337.9208320
      5.7280000    337.9778130
      5.7290000    338.0351040
      5.7300000    338.0937810
      5.7310000    338.1511670
      5.7320000    338.2090900
      5.7330000    338.2662690
      5.7340000    338.3236750
      5.7350000    338.3809440
      5.7360000    338.4382040
      5.7370000    338.4955840
      5.7380000    338.5528000
      5.7390000    338.6119250
      5.7400000    338.6711530
      5.7410000    338.7284780
      5.7420000    338.7859920
      5.7430000    338.8431900
      5.7440000    338.9007750
      5.7450000    338.9595870
      5.7460000    339.0172830
      5.7470000    339.0744480
      5.7480000    339.1340150
      5.7490000    339.1911380
      5.7500000    339.2506610
      5.7510000    339.3101350
      5.7520000    339.3692850
      5.7530000    339.4267980
      5.7540000    339.4858080
      5.7550000    339.5487020
      5.7560000    339.6077030
      5.7570000    339.6663790
      5.7580000    339.7236810
      5.7590000    339.7805310
      5.7600000    339.8375060
      5.7610000    339.8947420
      5.7620000    339.9535680
      5.7630000    340.0109450
      5.7640000    340.0684390
      5.7650000    340.1256220
      5.7660000    340.1829190
      5.7670000    340.2403750
      5.7680000    340.2976140
      5.7690000    340.3546770
      5.7700000    340.4118790
      5.7710000    340.4684730
      5.7720000    340.5260960
      5.7730000    340.5848020
      5.7740000    340.6421930
      5.7750000    340.6997610
      5.7760000    340.7570680
      5.7770000    340.8143380
      5.7780000    340.8716170
      5.7790000    340.9284200
      5.7800000    340.9857510
      5.7810000    341.0480500
      5.7820000    341.1054030
      5.7830000    341.1627900
      5.7840000    341.2225450
      5.7850000    341.2801720
      5.7860000    341.3377090
      5.7870000    341.3949040
      5.7880000    341.4520100
      5.7890000    341.5113370
      5.7900000    341.5687430
      5.7910000    341.6281700
      5.7920000    341.6874000
      5.7930000    341.7465680
      5.7940000    341.8063140
      5.7950000    341.8653840
      5.7960000    341.9241970
      5.7970000    341.9833990
      5.7980000    342.0406480
      5.7990000    342.0998170
      5.8000000    342.1572090
      5.8010000    342.2154100
      5.8020000    342.2729730
      5.8030000    342.3321470
      5.8040000    342.3911890
      5.8050000    342.4498780
      5.8060000    342.5075450
      5.8070000    342.5667820
      5.8080000    342.6235310
      5.8090000    342.6843040
      5.8100000    342.7418370
      5.8110000    342.7995570
      5.8120000    342.8568500
      5.8130000    342.9141160
      5.8140000    342.9716860
      5.8150000    343.0290850
      5.8160000    343.0866720
      5.8170000    343.1470990
      5.8180000    343.2040010
      5.8190000    343.2614970
      5.8200000    343.3211620
      5.8210000    343.3782840
      5.8220000    343.4354850
      5.8230000    343.4926130
      5.8240000    343.5498630
      5.8250000    343.6067810
      5.8260000    343.6672690
      5.8270000    343.7242510
      5.8280000    343.7818300
      5.8290000    343.8387010
      5.8300000    343.8979310
      5.8310000    343.9556460
      5.8320000    344.0126360
      5.8330000    344.0702980
      5.8340000    344.1273440
      5.8350000    344.1849090
      5.8360000    344.2419400
      5.8370000    344.2991180
      5.8380000    344.3556410
      5.8390000    344.4128250
      5.8400000    344.4701700
      5.8410000    344.5271090
      5.8420000    344.5845540
      5.8430000    344.6419360
      5.8440000    344.6995710
      5.8450000    344.7571290
      5.8460000    344.8159210
      5.8470000    344.8731170
      5.8480000    344.9324700
      5.8490000    344.9913870
      5.8500000    345.0510320
      5.8510000    345.1100880
      5.8520000    345.1696670
      5.8530000    345.2269240
      5.8540000    345.2845500
      5.8550000    345.3435190
      5.8560000    345.4022670
      5.8570000    345.4594590
      5.8580000    345.5188170
      5.8590000    345.5777040
      5.8600000    345.6363660
      5.8610000    345.6954080
      5.8620000    345.7541800
      5.8630000    345.8127780
      5.8640000    345.8701550
      5.8650000    345.9274870
      5.8660000    345.9846960
      5.8670000    346.0420120
      5.8680000    346.1007260
      5.8690000    346.1582700
      5.8700000    346.2150830
      5.8710000    346.2727800
      5.8720000    346.3348920
      5.8730000    346.3937390
      5.8740000    346.4510000
      5.8750000    346.5083030
      5.8760000    346.5659590
      5.8770000    346.6228310
      5.8780000    346.6805900
      5.8790000    346.7378600
      5.8800000    346.7980550
      5.8810000    346.8611920
      5.8820000    346.9184680
      5.8830000    346.9845520
      5.8840000    347.0416090
      5.8850000    347.0990900
      5.8860000    347.1582940
      5.8870000    347.2172790
      5.8880000    347.2760200
      5.8890000    347.3351160
      5.8900000    347.3926650
      5.8910000    347.4564420
      5.8920000    347.5134880
      5.8930000    347.5704860
      5.8940000    347.6280110
      5.8950000    347.6854460
      5.8960000    347.7425130
      5.8970000    347.7995130
      5.8980000    347.8565870
      5.8990000    347.9138530
      5.9000000    347.9711370
      5.9010000    348.0327630
      5.9020000    348.0921390
      5.9030000    348.1513000
      5.9040000    348.2090540
      5.9050000    348.2664750
      5.9060000    348.3251280
      5.9070000    348.3841000
      5.9080000    348.4430580
      5.9090000    348.5015130
      5.9100000    348.5608660
      5.9110000    348.6198340
      5.9120000    348.6786290
      5.9130000    348.7379920
      5.9140000    348.7983630
      5.9150000    348.8557700
      5.9160000    348.9128850
      5.9170000    348.9700190
      5.9180000    349.0283010
      5.9190000    349.0853330
      5.9200000    349.1424090
      5.9210000    349.2007460
      5.9220000    349.2593390
      5.9230000    349.3163910
      5.9240000    349.3742400
      5.9250000    349.4315910
      5.9260000    349.4886450
      5.9270000    349.5478380
      5.9280000    349.6067830
      5.9290000    349.6656780
      5.9300000    349.7249790
      5.9310000    349.7824230
      5.9320000    349.8400020
      5.9330000    349.8971500
      5.9340000    349.9548400
      5.9350000    350.0120550
      5.9360000    350.0691750
      5.9370000    350.1267240
      5.9380000    350.1841290
      5.9390000    350.2434680
      5.9400000    350.3012480
      5.9410000    350.3599430
      5.9420000    350.4185720
      5.9430000    350.4778590
      5.9440000    350.5368630
      5.9450000    350.5965170
      5.9460000    350.6554040
      5.9470000    350.7137180
      5.9480000    350.7721180
      5.9490000    350.8312310
      5.9500000    350.8905040
      5.9510000    350.9494400
      5.9520000    351.0084920
      5.9530000    351.0675020
      5.9540000    351.1251980
      5.9550000    351.1841140
      5.9560000    351.2412840
      5.9570000    351.2989950
      5.9580000    351.3559730
      5.9590000    351.4156440
      5.9600000    351.4724740
      5.9610000    351.5316480
      5.9620000    351.5908200
      5.9630000    351.6485500
      5.9640000    351.7074760
      5.9650000    351.7671730
      5.9660000    351.8248370
      5.9670000    351.8828840
      5.9680000    351.9418650
      5.9690000    352.0000130
      5.9700000    352.0573450
      5.9710000    352.1165340
      5.9720000    352.1736010
      5.9730000    352.2305740
      5.9740000    352.2876200
      5.9750000    352.3448550
      5.9760000    352.4025580
      5.9770000    352.4598460
      5.9780000    352.5168050
      5.9790000    352.5738410
      5.9800000    352.6312260
      5.9810000    352.6885290
      5.9820000    352.7461550
      5.9830000    352.8048840
      5.9840000    352.8624470
      5.9850000    352.9220700
      5.9860000    352.9810390
      5.9870000    353.0405880
      5.9880000    353.0997950
      5.9890000    353.1593120
      5.9900000    353.2184950
      5.9910000    353.2773850
      5.9920000    353.3360070
      5.9930000    353.3949860
      5.9940000    353.4540710
      5.9950000    353.5128060
      5.9960000    353.5735790
      5.9970000    353.6314510
      5.9980000    353.6881860
      5.9990000    353.7474790
      6.0000000    353.8048290
      6.0010000    353.8643530
      6.0020000    353.9230490
      6.0030000    353.9802450
      6.0040000    354.0378620
      6.0050000    354.0969810
      6.0060000    354.1541620
      6.0070000    354.2112060
      6.0080000    354.2687330
      6.0090000    354.3258900
      6.0100000    354.3847200
      6.0110000    354.4419420
      6.0120000    354.4996410
      6.0130000    354.5584350
      6.0140000    354.6212360
      6.0150000    354.6785640
      6.0160000    354.7358540
      6.0170000    354.7949860
      6.0180000    354.8526580
      6.0190000    354.9116640
      6.0200000    354.9691040
      6.0210000    355.0278190
      6.0220000    355.0882910
      6.0230000    355.1450400
      6.0240000    355.2027480
      6.0250000    355.2601590
      6.0260000    355.3191920
      6.0270000    355.3764020
      6.0280000    355.4338930
      6.0290000    355.4927290
      6.0300000    355.5549830
      6.0310000    355.6141470
      6.0320000    355.6716800
      6.0330000    355.7290690
      6.0340000    355.7865950
      6.0350000    355.8442290
      6.0360000    355.9013250
      6.0370000    355.9588990
      6.0380000    356.0161640
      6.0390000    356.0738580
      6.0400000    356.1334720
      6.0410000    356.1922530
      6.0420000    356.2509300
      6.0430000    356.3098430
      6.0440000    356.3672410
      6.0450000    356.4250260
      6.0460000    356.4833700
      6.0470000    356.5411200
      6.0480000    356.5983810
      6.0490000    356.6572510
      6.0500000    356.7147410
      6.0510000    356.7720960
      6.0520000    356.8286800
      6.0530000    356.8857980
      6.0540000    356.9431180
      6.0550000    357.0020810
      6.0560000    357.0598430
      6.0570000    357.1165520
      6.0580000    357.1742300
      6.0590000    357.2315670
      6.0600000    357.2900240
      6.0610000    357.3471150
      6.0620000    357.4045800
      6.0630000    357.4616100
      6.0640000    357.5189820
      6.0650000    357.5757820
      6.0660000    357.6330980
      6.0670000    357.6923050
      6.0680000    357.7513580
      6.0690000    357.8081940
      6.0700000    357.8680900
      6.0710000    357.9258180
      6.0720000    357.9827650
      6.0730000    358.0399970
      6.0740000    358.0969770
      6.0750000    358.1545900
      6.0760000    358.2115500
      6.0770000    358.2685150
      6.0780000    358.3257870
      6.0790000    358.3831660
      6.0800000    358.4405490
      6.0810000    358.4983830
      6.0820000    358.5554950
      6.0830000    358.6126170
      6.0840000    358.6698160
      6.0850000    358.7275050
      6.0860000    358.7870290
      6.0870000    358.8445800
      6.0880000    358.9021500
      6.0890000    358.9608470
      6.0900000    359.0178160
      6.0910000    359.0750280
      6.0920000    359.1322680
      6.0930000    359.1923040
      6.0940000    359.2499470
      6.0950000    359.3071520
      6.0960000    359.3641490
      6.0970000    359.4218000
      6.0980000    359.4803170
      6.0990000    359.5377340
      6.1000000    359.5968130
      6.1010000    359.6547850
      6.1020000    359.7121000
      6.1030000    359.7693940
      6.1040000    359.8265710
      6.1050000    359.8870330
      6.1060000    359.9441740
      6.1070000    360.0015480
      6.1080000    360.0602310
      6.1090000    360.1175540
      6.1100000    360.1749870
      6.1110000    360.2321900
      6.1120000    360.2901310
      6.1130000    360.3495170
      6.1140000    360.4066040
      6.1150000    360.4640970
      6.1160000    360.5214670
      6.1170000    360.5816590
      6.1180000    360.6388240
      6.1190000    360.6963100
      6.1200000    360.7531040
      6.1210000    360.8100120
      6.1220000    360.8673300
      6.1230000    360.9249600
      6.1240000    360.9840110
      6.1250000    361.0441080
      6.1260000    361.1031660
      6.1270000    361.1621530
      6.1280000    361.2203030
      6.1290000    361.2772770
      6.1300000    361.3343990
      6.1310000    361.3917140
      6.1320000    361.4507950
      6.1330000    361.5085290
      6.1340000    361.5654510
      6.1350000    361.6246880
      6.1360000    361.6842590
      6.1370000    361.7419670
      6.1380000    361.7990650
      6.1390000    361.8562390
      6.1400000    361.9136060
      6.1410000    361.9711220
      6.1420000    362.0282690
      6.1430000    362.0888810
      6.1440000    362.1463540
      6.1450000    362.2036870
      6.1460000    362.2627370
      6.1470000    362.3213910
      6.1480000    362.3808000
      6.1490000    362.4394980
      6.1500000    362.4971590
      6.1510000    362.5544230
      6.1520000    362.6118640
      6.1530000    362.6694030
      6.1540000    362.7268930
      6.1550000    362.7857960
      6.1560000    362.8430610
      6.1570000    362.9005840
      6.1580000    362.9577290
      6.1590000    363.0150060
      6.1600000    363.0721170
      6.1610000    363.1293440
      6.1620000    363.1868470
      6.1630000    363.2440520
      6.1640000    363.3011740
      6.1650000    363.3584790
      6.1660000    363.4155370
      6.1670000    363.4732560
      6.1680000    363.5301320
      6.1690000    363.5871180
      6.1700000    363.6444260
      6.1710000    363.7015100
      6.1720000    363.7586980
      6.1730000    363.8158470
      6.1740000    363.8745760
      6.1750000    363.9336180
      6.1760000    363.9926250
      6.1770000    364.0498540
      6.1780000    364.1069530
      6.1790000    364.1643930
      6.1800000    364.2212210
      6.1810000    364.2781950
      6.1820000    364.3354290
      6.1830000    364.3943300
      6.1840000    364.4515250
      6.1850000    364.5089000
      6.1860000    364.5662660
      6.1870000    364.6235280
      6.1880000    364.6809560
      6.1890000    364.7387110
      6.1900000    364.7952430
      6.1910000    364.8524840
      6.1920000    364.9093020
      6.1930000    364.9695210
      6.1940000    365.0270860
      6.1950000    365.0840500
      6.1960000    365.1411780
      6.1970000    365.1980180
      6.1980000    365.2554020
      6.1990000    365.3126340
      6.2000000    365.3697720
      6.2010000    365.4279360
      6.2020000    365.4847630
      6.2030000    365.5423650
      6.2040000    365.5995720
      6.2050000    365.6566780
      6.2060000    365.7139970
      6.2070000    365.7708580
      6.2080000    365.8278090
      6.2090000    365.8847680
      6.2100000    365.9435230
      6.2110000    366.0007400
      6.2120000    366.0595260
      6.2130000    366.1163440
      6.2140000    366.1736220
      6.2150000    366.2329470
      6.2160000    366.2924360
      6.2170000    366.3517830
      6.2180000    366.4105510
      6.2190000    366.4688620
      6.2200000    366.5272780
      6.2210000    366.5858690
      6.2220000    366.6433860
      6.2230000    366.7001670
      6.2240000    366.7609440
      6.2250000    366.8192670
      6.2260000    366.8769130
      6.2270000    366.9344780
      6.2280000    366.9926410
      6.2290000    367.0515320
      6.2300000    367.1087640
      6.2310000    367.1657870
      6.2320000    367.2228300
      6.2330000    367.2803460
      6.2340000    367.3376310
      6.2350000    367.3947560
      6.2360000    367.4516170
      6.2370000    367.5091050
      6.2380000    367.5664290
      6.2390000    367.6232300
      6.2400000    367.6804800
      6.2410000    367.7376770
      6.2420000    367.7949060
      6.2430000    367.8523550
      6.2440000    367.9094910
      6.2450000    367.9667570
      6.2460000    368.0237080
      6.2470000    368.0814940
      6.2480000    368.1383910
      6.2490000    368.1951230
      6.2500000    368.2525250
      6.2510000    368.3099990
      6.2520000    368.3683990
      6.2530000    368.4257080
      6.2540000    368.4831580
      6.2550000    368.5400350
      6.2560000    368.5975490
      6.2570000    368.6546180
      6.2580000    368.7116260
      6.2590000    368.7689660
      6.2600000    368.8265530
      6.2610000    368.8834250
      6.2620000    368.9409840
      6.2630000    369.0001370
      6.2640000    369.0577990
      6.2650000    369.1152500
      6.2660000    369.1726540
      6.2670000    369.2301340
      6.2680000    369.2874100
      6.2690000    369.3441500
      6.2700000    369.4012650
      6.2710000    369.4588250
      6.2720000    369.5158970
      6.2730000    369.5730860
      6.2740000    369.6301620
      6.2750000    369.6870360
      6.2760000    369.7439550
      6.2770000    369.8011600
      6.2780000    369.8580800
      6.2790000    369.9152340
      6.2800000    369.9724410
      6.2810000    370.0315480
      6.2820000    370.0926310
      6.2830000    370.1502490
      6.2840000    370.2078780
      6.2850000    370.2652510
      6.2860000    370.3245940
      6.2870000    370.3820820
      6.2880000    370.4391790
      6.2890000    370.4964220
      6.2900000    370.5528110
      6.2910000    370.6103980
      6.2920000    370.6671070
      6.2930000    370.7246180
      6.2940000    370.7817160
      6.2950000    370.8439140
      6.2960000    370.9015150
      6.2970000    370.9608160
      6.2980000    371.0180140
      6.2990000    371.0751270
      6.3000000    371.1326410
      6.3010000    371.1908130
      6.3020000    371.2497980
      6.3030000    371.3093710
      6.3040000    371.3668860
      6.3050000    371.4243540
      6.3060000    371.4812350
      6.3070000    371.5385100
      6.3080000    371.5963170
      6.3090000    371.6539600
      6.3100000    371.7111560
      6.3110000    371.7686200
      6.3120000    371.8261600
      6.3130000    371.8848350
      6.3140000    371.9431860
      6.3150000    372.0018900
      6.3160000    372.0591990
      6.3170000    372.1180700
      6.3180000    372.1756440
      6.3190000    372.2343280
      6.3200000    372.2940300
      6.3210000    372.3514610
      6.3220000    372.4086780
      6.3230000    372.4655800
      6.3240000    372.5229200
      6.3250000    372.5821100
      6.3260000    372.6392570
      6.3270000    372.6993950
      6.3280000    372.7564580
      6.3290000    372.8135500
      6.3300000    372.8704580
      6.3310000    372.9275390
      6.3320000    372.9882150
      6.3330000    373.0453120
      6.3340000    373.1030830
      6.3350000    373.1615920
      6.3360000    373.2191780
      6.3370000    373.2763390
      6.3380000    373.3335400
      6.3390000    373.3904920
      6.3400000    373.4476860
      6.3410000    373.5067040
      6.3420000    373.5641070
      6.3430000    373.6211800
      6.3440000    373.6813200
      6.3450000    373.7386270
      6.3460000    373.7975610
      6.3470000    373.8548530
      6.3480000    373.9119250
      6.3490000    373.9692680
      6.3500000    374.0266080
      6.3510000    374.0839680
      6.3520000    374.1411980
      6.3530000    374.1988720
      6.3540000    374.2561420
      6.3550000    374.3131500
      6.3560000    374.3700020
      6.3570000    374.4268450
      6.3580000    374.4843820
      6.3590000    374.5415840
      6.3600000    374.6011530
      6.3610000    374.6597470
      6.3620000    374.7189700
      6.3630000    374.7763530
      6.3640000    374.8335080
      6.3650000    374.8909390
      6.3660000    374.9479060
      6.3670000    375.0050150
      6.3680000    375.0623520
      6.3690000    375.1192830
      6.3700000    375.1762660
      6.3710000    375.2335690
      6.3720000    375.2925630
      6.3730000    375.3513680
      6.3740000    375.4138810
      6.3750000    375.4713450
      6.3760000    375.5285080
      6.3770000    375.5859850
      6.3780000    375.6431740
      6.3790000    375.7000710
      6.3800000    375.7595010
      6.3810000    375.8171510
      6.3820000    375.8746270
      6.3830000    375.9352930
      6.3840000    375.9941390
      6.3850000    376.0518460
      6.3860000    376.1091170
      6.3870000    376.1662400
      6.3880000    376.2232700
      6.3890000    376.2799330
      6.3900000    376.3370760
      6.3910000    376.3945830
      6.3920000    376.4533600
      6.3930000    376.5115250
      6.3940000    376.5693940
      6.3950000    376.6265360
      6.3960000    376.6852770
      6.3970000    376.7430030
      6.3980000    376.8004610
      6.3990000    376.8577350
      6.4000000    376.9150630
      6.4010000    376.9737360
      6.4020000    377.0364520
      6.4030000    377.0951680
      6.4040000    377.1525590
      6.4050000    377.2098900
      6.4060000    377.2672990
      6.4070000    377.3243470
      6.4080000    377.3819490
      6.4090000    377.4394600
      6.4100000    377.4971400
      6.4110000    377.5559520
      6.4120000    377.6129610
      6.4130000    377.6705220
      6.4140000    377.7282650
      6.4150000    377.7854470
      6.4160000    377.8427060
      6.4170000    377.9000130
      6.4180000    377.9569140
      6.4190000    378.0138170
      6.4200000    378.0712090
      6.4210000    378.1279720
      6.4220000    378.1885830
      6.4230000    378.2458490
      6.4240000    378.3032230
      6.4250000    378.3634060
      6.4260000    378.4207640
      6.4270000    378.4778650
      6.4280000    378.5354290
      6.4290000    378.5923930
      6.4300000    378.6494990
      6.4310000    378.7064500
      6.4320000    378.7639070
      6.4330000    378.8209010
      6.4340000    378.8778300
      6.4350000    378.9345330
      6.4360000    378.9920420
      6.4370000    379.0490390
      6.4380000    379.1059400
      6.4390000    379.1661390
      6.4400000    379.2235290
      6.4410000    379.2811070
      6.4420000    379.3384060
      6.4430000    379.3953430
      6.4440000    379.4522920
      6.4450000    379.5091630
      6.4460000    379.5661040
      6.4470000    379.6243390
      6.4480000    379.6821920
      6.4490000    379.7390510
      6.4500000    379.7961350
      6.4510000    379.8528740
      6.4520000    379.9099940
      6.4530000    379.9667030
      6.4540000    380.0239090
      6.4550000    380.0814720
      6.4560000    380.1385650
      6.4570000    380.1977690
      6.4580000    380.2598890
      6.4590000    380.3189380
      6.4600000    380.3777590
      6.4610000    380.4368530
      6.4620000    380.4947470
      6.4630000    380.5536990
      6.4640000    380.6116890
      6.4650000    380.6692190
      6.4660000    380.7263170
      6.4670000    380.7836990
      6.4680000    380.8408100
      6.4690000    380.8982120
      6.4700000    380.9554220
      6.4710000    381.0129250
      6.4720000    381.0704220
      6.4730000    381.1271610
      6.4740000    381.1846070
      6.4750000    381.2418890
      6.4760000    381.2993030
      6.4770000    381.3570570
      6.4780000    381.4140070
      6.4790000    381.4713240
      6.4800000    381.5282350
      6.4810000    381.5858100
      6.4820000    381.6446370
      6.4830000    381.7025220
      6.4840000    381.7591630
      6.4850000    381.8186010
      6.4860000    381.8759770
      6.4870000    381.9365460
      6.4880000    381.9943520
      6.4890000    382.0520830
      6.4900000    382.1099860
      6.4910000    382.1694330
      6.4920000    382.2280450
      6.4930000    382.2854940
      6.4940000    382.3425700
      6.4950000    382.4000130
      6.4960000    382.4572790
      6.4970000    382.5146520
      6.4980000    382.5715020
      6.4990000    382.6302040
      6.5000000    382.6896870
      6.5010000    382.7486050
      6.5020000    382.8066570
      6.5030000    382.8657320
      6.5040000    382.9266820
      6.5050000    382.9860260
      6.5060000    383.0433940
      6.5070000    383.1003430
      6.5080000    383.1581170
      6.5090000    383.2156890
      6.5100000    383.2726470
      6.5110000    383.3329030
      6.5120000    383.3901730
      6.5130000    383.4471800
      6.5140000    383.5042000
      6.5150000    383.5614190
      6.5160000    383.6187260
      6.5170000    383.6760710
      6.5180000    383.7329940
      6.5190000    383.7899980
      6.5200000    383.8472620
      6.5210000    383.9041690
      6.5220000    383.9612040
      6.5230000    384.0180080
      6.5240000    384.0753920
      6.5250000    384.1355750
      6.5260000    384.1927530
      6.5270000    384.2495790
      6.5280000    384.3067960
      6.5290000    384.3656010
      6.5300000    384.4226300
      6.5310000    384.4800780
      6.5320000    384.5373860
      6.5330000    384.5946070
      6.5340000    384.6517630
      6.5350000    384.7093300
      6.5360000    384.7679830
      6.5370000    384.8254410
      6.5380000    384.8848970
      6.5390000    384.9419990
      6.5400000    384.9998030
      6.5410000    385.0566540
      6.5420000    385.1135880
      6.5430000    385.1709190
      6.5440000    385.2301060
      6.5450000    385.2870260
      6.5460000    385.3464090
      6.5470000    385.4052430
      6.5480000    385.4628140
      6.5490000    385.5202390
      6.5500000    385.5775950
      6.5510000    385.6346330
      6.5520000    385.6916620
      6.5530000    385.7512280
      6.5540000    385.8082900
      6.5550000    385.8702910
      6.5560000    385.9324430
      6.5570000    385.9899080
      6.5580000    386.0467220
      6.5590000    386.1037350
      6.5600000    386.1629070
      6.5610000    386.2223120
      6.5620000    386.2797770
      6.5630000    386.3366610
      6.5640000    386.3939720
      6.5650000    386.4516600
      6.5660000    386.5088580
      6.5670000    386.5657470
      6.5680000    386.6230880
      6.5690000    386.6803120
      6.5700000    386.7371970
      6.5710000    386.7948570
      6.5720000    386.8518600
      6.5730000    386.9084830
      6.5740000    386.9658500
      6.5750000    387.0227400
      6.5760000    387.0798720
      6.5770000    387.1372730
      6.5780000    387.1946600
      6.5790000    387.2516590
      6.5800000    387.3089480
      6.5810000    387.3677950
      6.5820000    387.4263800
      6.5830000    387.4854960
      6.5840000    387.5446520
      6.5850000    387.6038760
      6.5860000    387.6630310
      6.5870000    387.7216730
      6.5880000    387.7808180
      6.5890000    387.8397820
      6.5900000    387.8984400
      6.5910000    387.9582110
      6.5920000    388.0174720
      6.5930000    388.0764570
      6.5940000    388.1371890
      6.5950000    388.1942670
      6.5960000    388.2515030
      6.5970000    388.3085520
      6.5980000    388.3660600
      6.5990000    388.4231390
      6.6000000    388.4806770
      6.6010000    388.5396070
      6.6020000    388.5986120
      6.6030000    388.6556710
      6.6040000    388.7150150
      6.6050000    388.7757260
      6.6060000    388.8328700
      6.6070000    388.8920100
      6.6080000    388.9495050
      6.6090000    389.0087820
      6.6100000    389.0663570
      6.6110000    389.1235640
      6.6120000    389.1827280
      6.6130000    389.2448940
      6.6140000    389.3024270
      6.6150000    389.3599740
      6.6160000    389.4170290
      6.6170000    389.4741070
      6.6180000    389.5312430
      6.6190000    389.5931640
      6.6200000    389.6505650
      6.6210000    389.7072410
      6.6220000    389.7645380
      6.6230000    389.8215890
      6.6240000    389.8785450
      6.6250000    389.9356940
      6.6260000    389.9929540
      6.6270000    390.0520800
      6.6280000    390.1115750
      6.6290000    390.1708360
      6.6300000    390.2300680
      6.6310000    390.2888880
      6.6320000    390.3480020
      6.6330000    390.4079110
      6.6340000    390.4672370
      6.6350000    390.5265990
      6.6360000    390.5863250
      6.6370000    390.6435010
      6.6380000    390.7023250
      6.6390000    390.7594300
      6.6400000    390.8168940
      6.6410000    390.8737710
      6.6420000    390.9330950
      6.6430000    390.9932340
      6.6440000    391.0521520
      6.6450000    391.1118000
      6.6460000    391.1709350
      6.6470000    391.2280020
      6.6480000    391.2849340
      6.6490000    391.3413730
      6.6500000    391.4005090
      6.6510000    391.4582880
      6.6520000    391.5161940
      6.6530000    391.5756730
      6.6540000    391.6332720
      6.6550000    391.6907660
      6.6560000    391.7479010
      6.6570000    391.8056050
      6.6580000    391.8632040
      6.6590000    391.9206220
      6.6600000    391.9781970
      6.6610000    392.0352050
      6.6620000    392.0928950
      6.6630000    392.1504690
      6.6640000    392.2081430
      6.6650000    392.2656710
      6.6660000    392.3262870
      6.6670000    392.3836880
      6.6680000    392.4433190
      6.6690000    392.5037470
      6.6700000    392.5610610
      6.6710000    392.6186130
      6.6720000    392.6775310
      6.6730000    392.7366050
      6.6740000    392.7960740
      6.6750000    392.8533350
      6.6760000    392.9104450
      6.6770000    392.9677920
      6.6780000    393.0252280
      6.6790000    393.0820870
      6.6800000    393.1392220
      6.6810000    393.1968030
      6.6820000    393.2542830
      6.6830000    393.3117300
      6.6840000    393.3687580
      6.6850000    393.4261090
      6.6860000    393.4832370
      6.6870000    393.5406330
      6.6880000    393.5980090
      6.6890000    393.6557550
      6.6900000    393.7127240
      6.6910000    393.7700340
      6.6920000    393.8268340
      6.6930000    393.8861220
      6.6940000    393.9434030
      6.6950000    394.0004500
      6.6960000    394.0573980
      6.6970000    394.1147880
      6.6980000    394.1744990
      6.6990000    394.2319220
      6.7000000    394.2896900
      6.7010000    394.3498010
      6.7020000    394.4072050
      6.7030000    394.4641840
      6.7040000    394.5218040
      6.7050000    394.5785550
      6.7060000    394.6360260
      6.7070000    394.6931330
      6.7080000    394.7507050
      6.7090000    394.8097870
      6.7100000    394.8688750
      6.7110000    394.9282200
      6.7120000    394.9872060
      6.7130000    395.0444060
      6.7140000    395.1031580
      6.7150000    395.1608380
      6.7160000    395.2183470
      6.7170000    395.2755380
      6.7180000    395.3327380
      6.7190000    395.3912150
      6.7200000    395.4504990
      6.7210000    395.5094350
      6.7220000    395.5667920
      6.7230000    395.6270930
      6.7240000    395.6841950
      6.7250000    395.7433960
      6.7260000    395.8025640
      6.7270000    395.8602740
      6.7280000    395.9197560
      6.7290000    395.9773580
      6.7300000    396.0348110
      6.7310000    396.0917200
      6.7320000    396.1488080
      6.7330000    396.2075850
      6.7340000    396.2670690
      6.7350000    396.3256970
      6.7360000    396.3831500
      6.7370000    396.4404760
      6.7380000    396.4975690
      6.7390000    396.5548370
      6.7400000    396.6139350
      6.7410000    396.6738570
      6.7420000    396.7308580
      6.7430000    396.7900760
      6.7440000    396.8475190
      6.7450000    396.9043740
      6.7460000    396.9641340
      6.7470000    397.0216670
      6.7480000    397.0789470
      6.7490000    397.1393330
      6.7500000    397.1990820
      6.7510000    397.2582130
      6.7520000    397.3177910
      6.7530000    397.3770760
      6.7540000    397.4363270
      6.7550000    397.4959490
      6.7560000    397.5533400
      6.7570000    397.6109300
      6.7580000    397.6680340
      6.7590000    397.7251260
      6.7600000    397.7842360
      6.7610000    397.8418000
      6.7620000    397.8994870
      6.7630000    397.9622540
      6.7640000    398.0193760
      6.7650000    398.0787820
      6.7660000    398.1379390
      6.7670000    398.1956360
      6.7680000    398.2526590
      6.7690000    398.3102230
      6.7700000    398.3696100
      6.7710000    398.4265520
      6.7720000    398.4841770
      6.7730000    398.5416870
      6.7740000    398.6010430
      6.7750000    398.6582570
      6.7760000    398.7155420
      6.7770000    398.7727070
      6.7780000    398.8298820
      6.7790000    398.8904810
      6.7800000    398.9479920
      6.7810000    399.0071030
      6.7820000    399.0645150
      6.7830000    399.1218970
      6.7840000    399.1796300
      6.7850000    399.2370270
      6.7860000    399.2945000
      6.7870000    399.3520200
      6.7880000    399.4108980
      6.7890000    399.4682180
      6.7900000    399.5254390
      6.7910000    399.5826910
      6.7920000    399.6421340
      6.7930000    399.6997480
      6.7940000    399.7573320
      6.7950000    399.8165820
      6.7960000    399.8736490
      6.7970000    399.9306790
      6.7980000    399.9881070
      6.7990000    400.0446790
      6.8000000    400.1023580
      6.8010000    400.1605170
      6.8020000    400.2213080
      6.8030000    400.2787940
      6.8040000    400.3357810
      6.8050000    400.3930280
      6.8060000    400.4534930
      6.8070000    400.5103180
      6.8080000    400.5677740
      6.8090000    400.6249490
      6.8100000    400.6820750
      6.8110000    400.7391830
      6.8120000    400.7998000
      6.8130000    400.8567590
      6.8140000    400.9138780
      6.8150000    400.9747870
      6.8160000    401.0319490
      6.8170000    401.0889990
      6.8180000    401.1460180
      6.8190000    401.2067260
      6.8200000    401.2640950
      6.8210000    401.3211450
      6.8220000    401.3784250
      6.8230000    401.4355780
      6.8240000    401.4928300
      6.8250000    401.5500160
      6.8260000    401.6072860
      6.8270000    401.6648120
      6.8280000    401.7222180
      6.8290000    401.7795820
      6.8300000    401.8367620
      6.8310000    401.8936480
      6.8320000    401.9507410
      6.8330000    402.0076860
      6.8340000    402.0643830
      6.8350000    402.1217560
      6.8360000    402.1788720
      6.8370000    402.2358930
      6.8380000    402.2926030
      6.8390000    402.3499760
      6.8400000    402.4091640
      6.8410000    402.4663750
      6.8420000    402.5233780
      6.8430000    402.5828720
      6.8440000    402.6423300
      6.8450000    402.7014290
      6.8460000    402.7587670
      6.8470000    402.8156580
      6.8480000    402.8730570
      6.8490000    402.9299880
      6.8500000    402.9871690
      6.8510000    403.0445960
      6.8520000    403.1015780
      6.8530000    403.1585640
      6.8540000    403.2154170
      6.8550000    403.2725090
      6.8560000    403.3327760
      6.8570000    403.3900540
      6.8580000    403.4468500
      6.8590000    403.5039290
      6.8600000    403.5610560
      6.8610000    403.6184840
      6.8620000    403.6752130
      6.8630000    403.7320100
      6.8640000    403.7894790
      6.8650000    403.8464130
      6.8660000    403.9036190
      6.8670000    403.9608300
      6.8680000    404.0178120
      6.8690000    404.0780270
      6.8700000    404.1351450
      6.8710000    404.1925170
      6.8720000    404.2498660
      6.8730000    404.3069890
      6.8740000    404.3639770
      6.8750000    404.4212410
      6.8760000    404.4783510
      6.8770000    404.5358680
      6.8780000    404.5930970
      6.8790000    404.6502500
      6.8800000    404.7071700
      6.8810000    404.7642460
      6.8820000    404.8210200
      6.8830000    404.8780490
      6.8840000    404.9351880
      6.8850000    404.9972640
      6.8860000    405.0546360
      6.8870000    405.1136250
      6.8880000    405.1707140
      6.8890000    405.2276530
      6.8900000    405.2870080
      6.8910000    405.3441290
      6.8920000    405.4011340
      6.8930000    405.4583120
      6.8940000    405.5151650
      6.8950000    405.5721490
      6.8960000    405.6321870
      6.8970000    405.6893430
      6.8980000    405.7467300
      6.8990000    405.8037500
      6.9000000    405.8604560
      6.9010000    405.9191170
      6.9020000    405.9816560
      6.9030000    406.0389580
      6.9040000    406.0955500
      6.9050000    406.1528250
      6.9060000    406.2097650
      6.9070000    406.2669600
      6.9080000    406.3257390
      6.9090000    406.3825820
      6.9100000    406.4398020
      6.9110000    406.4971180
      6.9120000    406.5541490
      6.9130000    406.6108940
      6.9140000    406.6679000
      6.9150000    406.7246860
      6.9160000    406.7817310
      6.9170000    406.8385020
      6.9180000    406.8957210
      6.9190000    406.9526140
      6.9200000    407.0099120
      6.9210000    407.0666570
      6.9220000    407.1236180
      6.9230000    407.1810130
      6.9240000    407.2380600
      6.9250000    407.2948150
      6.9260000    407.3518130
      6.9270000    407.4088610
      6.9280000    407.4658490
      6.9290000    407.5230250
      6.9300000    407.5833590
      6.9310000    407.6404500
      6.9320000    407.6977940
      6.9330000    407.7564850
      6.9340000    407.8134240
      6.9350000    407.8712800
      6.9360000    407.9284810
      6.9370000    407.9877860
      6.9380000    408.0483420
      6.9390000    408.1055580
      6.9400000    408.1632780
      6.9410000    408.2199980
      6.9420000    408.2768590
      6.9430000    408.3338150
      6.9440000    408.3908750
      6.9450000    408.4479450
      6.9460000    408.5050110
      6.9470000    408.5620470
      6.9480000    408.6192990
      6.9490000    408.6763420
      6.9500000    408.7329470
      6.9510000    408.7902130
      6.9520000    408.8474380
      6.9530000    408.9041690
      6.9540000    408.9621930
      6.9550000    409.0194140
      6.9560000    409.0762210
      6.9570000    409.1331860
      6.9580000    409.1904190
      6.9590000    409.2477410
      6.9600000    409.3044920
      6.9610000    409.3614290
      6.9620000    409.4177800
      6.9630000    409.4749820
      6.9640000    409.5321280
      6.9650000    409.5918830
      6.9660000    409.6488340
      6.9670000    409.7060750
      6.9680000    409.7665490
      6.9690000    409.8250560
      6.9700000    409.8820700
      6.9710000    409.9420850
      6.9720000    409.9992360
      6.9730000    410.0561870
      6.9740000    410.1132320
      6.9750000    410.1703070
      6.9760000    410.2272040
      6.9770000    410.2842090
      6.9780000    410.3411230
      6.9790000    410.3983470
      6.9800000    410.4552640
      6.9810000    410.5124160
      6.9820000    410.5693390
      6.9830000    410.6262020
      6.9840000    410.6832970
      6.9850000    410.7401960
      6.9860000    410.7970960
      6.9870000    410.8542130
      6.9880000    410.9110920
      6.9890000    410.9682820
      6.9900000    411.0254950
      6.9910000    411.0826860
      6.9920000    411.1394950
      6.9930000    411.1960460
      6.9940000    411.2529690
      6.9950000    411.3101980
      6.9960000    411.3669300
      6.9970000    411.4234340
      6.9980000    411.4802010
      6.9990000    411.5371850
      7.0000000    411.5940240
      7.0010000    411.6557370
      7.0020000    411.7146580
      7.0030000    411.7715470
      7.0040000    411.8285900
      7.0050000    411.8861310
      7.0060000    411.9430950
      7.0070000    412.0002390
      7.0080000    412.0572400
      7.0090000    412.1141650
      7.0100000    412.1711210
      7.0110000    412.2282770
      7.0120000    412.2852900
      7.0130000    412.3421240
      7.0140000    412.3989050
      7.0150000    412.4560110
      7.0160000    412.5129180
      7.0170000    412.5732190
      7.0180000    412.6304140
      7.0190000    412.6873720
      7.0200000    412.7447800
      7.0210000    412.8015000
      7.0220000    412.8586060
      7.0230000    412.9156150
      7.0240000    412.9730090
      7.0250000    413.0296220
      7.0260000    413.0866740
      7.0270000    413.1436050
      7.0280000    413.2006510
      7.0290000    413.2576610
      7.0300000    413.3145910
      7.0310000    413.3715260
      7.0320000    413.4287180
      7.0330000    413.4856800
      7.0340000    413.5428220
      7.0350000    413.5997680
      7.0360000    413.6565880
      7.0370000    413.7134300
      7.0380000    413.7706840
      7.0390000    413.8276110
      7.0400000    413.8845200
      7.0410000    413.9417390
      7.0420000    413.9987980
      7.0430000    414.0557210
      7.0440000    414.1129750
      7.0450000    414.1700020
      7.0460000    414.2267880
      7.0470000    414.2836540
      7.0480000    414.3408860
      7.0490000    414.3977320
      7.0500000    414.4547500
      7.0510000    414.5116110
      7.0520000    414.5686700
      7.0530000    414.6255210
      7.0540000    414.6823370
      7.0550000    414.7391210
      7.0560000    414.7960580
      7.0570000    414.8562470
      7.0580000    414.9129030
      7.0590000    414.9718720
      7.0600000    415.0319060
      7.0610000    415.0885420
      7.0620000    415.1455000
      7.0630000    415.2027420
      7.0640000    415.2597590
      7.0650000    415.3164300
      7.0660000    415.3731290
      7.0670000    415.4301870
      7.0680000    415.4885950
      7.0690000    415.5458520
      7.0700000    415.6025710
      7.0710000    415.6592960
      7.0720000    415.7164370
      7.0730000    415.7732000
      7.0740000    415.8302830
      7.0750000    415.8873870
      7.0760000    415.9448970
      7.0770000    416.0018810
      7.0780000    416.0592430
      7.0790000    416.1162670
      7.0800000    416.1733300
      7.0810000    416.2336030
      7.0820000    416.2904810
      7.0830000    416.3476840
      7.0840000    416.4043690
      7.0850000    416.4614430
      7.0860000    416.5184720
      7.0870000    416.5756800
      7.0880000    416.6329080
      7.0890000    416.6907730
      7.0900000    416.7475800
      7.0910000    416.8048030
      7.0920000    416.8613900
      7.0930000    416.9187010
      7.0940000    416.9754350
      7.0950000    417.0321970
      7.0960000    417.0890480
      7.0970000    417.1462540
      7.0980000    417.2033230
      7.0990000    417.2602620
      7.1000000    417.3174480
      7.1010000    417.3757670
      7.1020000    417.4333740
      7.1030000    417.4907570
      7.1040000    417.5476050
      7.1050000    417.6047210
      7.1060000    417.6617640
      7.1070000    417.7188080
      7.1080000    417.7753190
      7.1090000    417.8321730
      7.1100000    417.8889670
      7.1110000    417.9466870
      7.1120000    418.0036360
      7.1130000    418.0605850
      7.1140000    418.1175920
      7.1150000    418.1748220
      7.1160000    418.2321030
      7.1170000    418.2889730
      7.1180000    418.3459210
      7.1190000    418.4030770
      7.1200000    418.4598240
      7.1210000    418.5168670
      7.1220000    418.5740770
      7.1230000    418.6309640
      7.1240000    418.6880420
      7.1250000    418.7449900
      7.1260000    418.8021830
      7.1270000    418.8594420
      7.1280000    418.9222870
      7.1290000    418.9794090
      7.1300000    419.0362500
      7.1310000    419.0935410
      7.1320000    419.1505010
      7.1330000    419.2072000
      7.1340000    419.2646310
      7.1350000    419.3213790
      7.1360000    419.3780950
      7.1370000    419.4346830
      7.1380000    419.4935790
      7.1390000    419.5504670
      7.1400000    419.6074600
      7.1410000    419.6643120
      7.1420000    419.7248610
      7.1430000    419.7817510
      7.1440000    419.8389100
      7.1450000    419.8962600
      7.1460000    419.9532870
      7.1470000    420.0100220
      7.1480000    420.0667530
      7.1490000    420.1239780
      7.1500000    420.1813320
      7.1510000    420.2415410
      7.1520000    420.2984670
      7.1530000    420.3622280
      7.1540000    420.4192600
      7.1550000    420.4765910
      7.1560000    420.5338640
      7.1570000    420.5907200
      7.1580000    420.6476660
      7.1590000    420.7046740
      7.1600000    420.7613370
      7.1610000    420.8185060
      7.1620000    420.8753870
      7.1630000    420.9331960
      7.1640000    420.9903580
      7.1650000    421.0474310
      7.1660000    421.1072710
      7.1670000    421.1643760
      7.1680000    421.2213480
      7.1690000    421.2813920
      7.1700000    421.3385230
      7.1710000    421.3952520
      7.1720000    421.4521610
      7.1730000    421.5090310
      7.1740000    421.5657200
      7.1750000    421.6227490
      7.1760000    421.6793440
      7.1770000    421.7360980
      7.1780000    421.7930210
      7.1790000    421.8497000
      7.1800000    421.9070030
      7.1810000    421.9637850
      7.1820000    422.0209140
      7.1830000    422.0796340
      7.1840000    422.1368810
      7.1850000    422.1937810
      7.1860000    422.2512240
      7.1870000    422.3085980
      7.1880000    422.3656740
      7.1890000    422.4228640
      7.1900000    422.4797070
      7.1910000    422.5366230
      7.1920000    422.5935920
      7.1930000    422.6509150
      7.1940000    422.7081330
      7.1950000    422.7650320
      7.1960000    422.8220760
      7.1970000    422.8794290
      7.1980000    422.9364430
      7.1990000    422.9936920
      7.2000000    423.0507220
      7.2010000    423.1089700
      7.2020000    423.1659640
      7.2030000    423.2232180
      7.2040000    423.2803570
      7.2050000    423.3372990
      7.2060000    423.3943840
      7.2070000    423.4513350
      7.2080000    423.5083290
      7.2090000    423.5654320
      7.2100000    423.6224080
      7.2110000    423.6795050
      7.2120000    423.7364030
      7.2130000    423.7936600
      7.2140000    423.8502790
      7.2150000    423.9074990
      7.2160000    423.9647420
      7.2170000    424.0218790
      7.2180000    424.0785880
      7.2190000    424.1353640
      7.2200000    424.1921760
      7.2210000    424.2488220
      7.2220000    424.3058460
      7.2230000    424.3624820
      7.2240000    424.4195760
      7.2250000    424.4766160
      7.2260000    424.5336720
      7.2270000    424.5907410
      7.2280000    424.6479950
      7.2290000    424.7049670
      7.2300000    424.7622450
      7.2310000    424.8195890
      7.2320000    424.8766960
      7.2330000    424.9336150
      7.2340000    424.9910820
      7.2350000    425.0477710
      7.2360000    425.1043620
      7.2370000    425.1645400
      7.2380000    425.2214560
      7.2390000    425.2787460
      7.2400000    425.3374660
      7.2410000    425.3944070
      7.2420000    425.4514170
      7.2430000    425.5088090
      7.2440000    425.5662090
      7.2450000    425.6231070
      7.2460000    425.6800430
      7.2470000    425.7370920
      7.2480000    425.7938930
      7.2490000    425.8508520
      7.2500000    425.9080250
      7.2510000    425.9649980
      7.2520000    426.0216840
      7.2530000    426.0787480
      7.2540000    426.1383900
      7.2550000    426.1963280
      7.2560000    426.2531560
      7.2570000    426.3102580
      7.2580000    426.3675710
      7.2590000    426.4245740
      7.2600000    426.4814550
      7.2610000    426.5403380
      7.2620000    426.5972360
      7.2630000    426.6559640
      7.2640000    426.7128110
      7.2650000    426.7698760
      7.2660000    426.8271970
      7.2670000    426.8836950
      7.2680000    426.9412140
      7.2690000    426.9981970
      7.2700000    427.0551300
      7.2710000    427.1122010
      7.2720000    427.1696070
      7.2730000    427.2268130
      7.2740000    427.2842220
      7.2750000    427.3412460
      7.2760000    427.3983680
      7.2770000    427.4550200
      7.2780000    427.5119850
      7.2790000    427.5688330
      7.2800000    427.6256540
      7.2810000    427.6826560
      7.2820000    427.7400300
      7.2830000    427.7970930
      7.2840000    427.8542950
      7.2850000    427.9113550
      7.2860000    427.9694020
      7.2870000    428.0263560
      7.2880000    428.0833790
      7.2890000    428.1404720
      7.2900000    428.1979900
      7.2910000    428.2547350
      7.2920000    428.3124310
      7.2930000    428.3695760
      7.2940000    428.4261950
      7.2950000    428.4834690
      7.2960000    428.5408180
      7.2970000    428.5977050
      7.2980000    428.6584610
      7.2990000    428.7156310
      7.3000000    428.7725960
      7.3010000    428.8305190
      7.3020000    428.8881060
      7.3030000    428.9449110
      7.3040000    429.0021490
      7.3050000    429.0590630
      7.3060000    429.1183440
      7.3070000    429.1750740
      7.3080000    429.2322620
      7.3090000    429.2889390
      7.3100000    429.3457480
      7.3110000    429.4025460
      7.3120000    429.4595510
      7.3130000    429.5164750
      7.3140000    429.5735960
      7.3150000    429.6302670
      7.3160000    429.6871360
      7.3170000    429.7443160
      7.3180000    429.8009460
      7.3190000    429.8580100
      7.3200000    429.9151740
      7.3210000    429.9716130
      7.3220000    430.0286490
      7.3230000    430.0851620
      7.3240000    430.1422920
      7.3250000    430.1989950
      7.3260000    430.2562210
      7.3270000    430.3144690
      7.3280000    430.3754200
      7.3290000    430.4323910
      7.3300000    430.4893030
      7.3310000    430.5462280
      7.3320000    430.6033160
      7.3330000    430.6601560
      7.3340000    430.7169980
      7.3350000    430.7740980
      7.3360000    430.8314590
      7.3370000    430.8897630
      7.3380000    430.9472600
      7.3390000    431.0072100
      7.3400000    431.0640350
      7.3410000    431.1206670
      7.3420000    431.1779800
      7.3430000    431.2346520
      7.3440000    431.2915670
      7.3450000    431.3483500
      7.3460000    431.4051150
      7.3470000    431.4620940
      7.3480000    431.5186590
      7.3490000    431.5766580
      7.3500000    431.6364700
      7.3510000    431.6930420
      7.3520000    431.7501560
      7.3530000    431.8073310
      7.3540000    431.8644230
      7.3550000    431.9217170
      7.3560000    431.9788590
      7.3570000    432.0377890
      7.3580000    432.0947810
      7.3590000    432.1519030
      7.3600000    432.2089150
      7.3610000    432.2662030
      7.3620000    432.3236770
      7.3630000    432.3808490
      7.3640000    432.4372150
      7.3650000    432.4942870
      7.3660000    432.5507690
      7.3670000    432.6076050
      7.3680000    432.6641720
      7.3690000    432.7213220
      7.3700000    432.7788330
      7.3710000    432.8356770
      7.3720000    432.8956000
      7.3730000    432.9527490
      7.3740000    433.0096440
      7.3750000    433.0667730
      7.3760000    433.1243840
      7.3770000    433.1812170
      7.3780000    433.2405600
      7.3790000    433.2981740
      7.3800000    433.3548320
      7.3810000    433.4116650
      7.3820000    433.4686050
      7.3830000    433.5255090
      7.3840000    433.5831320
      7.3850000    433.6400240
      7.3860000    433.6972720
      7.3870000    433.7541620
      7.3880000    433.8115040
      7.3890000    433.8683420
      7.3900000    433.9250490
      7.3910000    433.9816810
      7.3920000    434.0387160
      7.3930000    434.0953670
      7.3940000    434.1526520
      7.3950000    434.2125920
      7.3960000    434.2696800
      7.3970000    434.3268450
      7.3980000    434.3837570
      7.3990000    434.4407300
      7.4000000    434.4975320
      7.4010000    434.5561640
      7.4020000    434.6147810
      7.4030000    434.6722920
      7.4040000    434.7293980
      7.4050000    434.7866740
      7.4060000    434.8441430
      7.4070000    434.9042200
      7.4080000    434.9617230
      7.4090000    435.0187650
      7.4100000    435.0756680
      7.4110000    435.1327110
      7.4120000    435.1895170
      7.4130000    435.2496650
      7.4140000    435.3068010
      7.4150000    435.3639630
      7.4160000    435.4209280
      7.4170000    435.4778460
      7.4180000    435.5353140
      7.4190000    435.5924080
      7.4200000    435.6491630
      7.4210000    435.7063730
      7.4220000    435.7631370
      7.4230000    435.8205910
      7.4240000    435.8777650
      7.4250000    435.9348760
      7.4260000    435.9919200
      7.4270000    436.0489420
      7.4280000    436.1057450
      7.4290000    436.1623890
      7.4300000    436.2194540
      7.4310000    436.2759960
      7.4320000    436.3328160
      7.4330000    436.3901800
      7.4340000    436.4470120
      7.4350000    436.5037640
      7.4360000    436.5607400
      7.4370000    436.6208990
      7.4380000    436.6817600
      7.4390000    436.7386150
      7.4400000    436.7955360
      7.4410000    436.8525730
      7.4420000    436.9097800
      7.4430000    436.9668750
      7.4440000    437.0239000
      7.4450000    437.0808310
      7.4460000    437.1378120
      7.4470000    437.1948110
      7.4480000    437.2515120
      7.4490000    437.3083730
      7.4500000    437.3654610
      7.4510000    437.4225630
      7.4520000    437.4797630
      7.4530000    437.5360880
      7.4540000    437.5928460
      7.4550000    437.6494750
      7.4560000    437.7067350
      7.4570000    437.7634110
      7.4580000    437.8208450
      7.4590000    437.8809960
      7.4600000    437.9383020
      7.4610000    437.9954000
      7.4620000    438.0521880
      7.4630000    438.1091530
      7.4640000    438.1662270
      7.4650000    438.2231510
      7.4660000    438.2800890
      7.4670000    438.3372260
      7.4680000    438.3938020
      7.4690000    438.4507980
      7.4700000    438.5078810
      7.4710000    438.5645360
      7.4720000    438.6217460
      7.4730000    438.6783650
      7.4740000    438.7358380
      7.4750000    438.7928650
      7.4760000    438.8500650
      7.4770000    438.9072680
      7.4780000    438.9640770
      7.4790000    439.0210560
      7.4800000    439.0778880
      7.4810000    439.1345030
      7.4820000    439.1915390
      7.4830000    439.2483830
      7.4840000    439.3056260
      7.4850000    439.3623170
      7.4860000    439.4195250
      7.4870000    439.4757720
      7.4880000    439.5326700
      7.4890000    439.5897010
      7.4900000    439.6464480
      7.4910000    439.7035380
      7.4920000    439.7603200
      7.4930000    439.8167950
      7.4940000    439.8743300
      7.4950000    439.9311370
      7.4960000    439.9884680
      7.4970000    440.0452730
      7.4980000    440.1021800
      7.4990000    440.1592750
      7.5000000    440.2158290
      7.5010000    440.2739960
      7.5020000    440.3314000
      7.5030000    440.3883160
      7.5040000    440.4453700
      7.5050000    440.5026720
      7.5060000    440.5595710
      7.5070000    440.6169730
      7.5080000    440.6741970
      7.5090000    440.7309030
      7.5100000    440.7882450
      7.5110000    440.8450150
      7.5120000    440.9052730
      7.5130000    440.9641970
      7.5140000    441.0209440
      7.5150000    441.0779050
      7.5160000    441.1347160
      7.5170000    441.1917230
      7.5180000    441.2487560
      7.5190000    441.3076170
      7.5200000    441.3644900
      7.5210000    441.4249630
      7.5220000    441.4816650
      7.5230000    441.5384120
      7.5240000    441.5955320
      7.5250000    441.6524150
      7.5260000    441.7094330
      7.5270000    441.7663520
      7.5280000    441.8234000
      7.5290000    441.8802720
      7.5300000    441.9382000
      7.5310000    441.9950440
      7.5320000    442.0520460
      7.5330000    442.1092340
      7.5340000    442.1667130
      7.5350000    442.2240610
      7.5360000    442.2811590
      7.5370000    442.3377830
      7.5380000    442.3944990
      7.5390000    442.4515890
      7.5400000    442.5086100
      7.5410000    442.5653590
      7.5420000    442.6223430
      7.5430000    442.6793990
      7.5440000    442.7362070
      7.5450000    442.7928030
      7.5460000    442.8513320
      7.5470000    442.9080540
      7.5480000    442.9673210
      7.5490000    443.0239090
      7.5500000    443.0809530
      7.5510000    443.1382580
      7.5520000    443.1950720
      7.5530000    443.2520670
      7.5540000    443.3091470
      7.5550000    443.3659800
      7.5560000    443.4227720
      7.5570000    443.4800570
      7.5580000    443.5368880
      7.5590000    443.5939720
      7.5600000    443.6509910
      7.5610000    443.7076660
      7.5620000    443.7647180
      7.5630000    443.8218220
      7.5640000    443.8821450
      7.5650000    443.9388600
      7.5660000    443.9957470
      7.5670000    444.0523780
      7.5680000    444.1092620
      7.5690000    444.1665910
      7.5700000    444.2233580
      7.5710000    444.2801940
      7.5720000    444.3373160
      7.5730000    444.3942260
      7.5740000    444.4511450
      7.5750000    444.5082410
      7.5760000    444.5653140
      7.5770000    444.6219480
      7.5780000    444.6791400
      7.5790000    444.7361650
      7.5800000    444.7929010
      7.5810000    444.8496490
      7.5820000    444.9131120
      7.5830000    444.9706580
      7.5840000    445.0277060
      7.5850000    445.0846860
      7.5860000    445.1416360
      7.5870000    445.1983090
      7.5880000    445.2554280
      7.5890000    445.3124360
      7.5900000    445.3693940
      7.5910000    445.4270860
      7.5920000    445.4837330
      7.5930000    445.5404570
      7.5940000    445.5971390
      7.5950000    445.6574930
      7.5960000    445.7145230
      7.5970000    445.7718180
      7.5980000    445.8322540
      7.5990000    445.8894120
      7.6000000    445.9465440
      7.6010000    446.0041930
      7.6020000    446.0612220
      7.6030000    446.1180390
      7.6040000    446.1752040
      7.6050000    446.2323010
      7.6060000    446.2889340
      7.6070000    446.3459120
      7.6080000    446.4026970
      7.6090000    446.4598370
      7.6100000    446.5171360
      7.6110000    446.5744580
      7.6120000    446.6311270
      7.6130000    446.6881350
      7.6140000    446.7448990
      7.6150000    446.8018450
      7.6160000    446.8587260
      7.6170000    446.9160860
      7.6180000    446.9726200
      7.6190000    447.0297470
      7.6200000    447.0865130
      7.6210000    447.1435490
      7.6220000    447.2005120
      7.6230000    447.2576240
      7.6240000    447.3144740
      7.6250000    447.3714290
      7.6260000    447.4283070
      7.6270000    447.4858560
      7.6280000    447.5428030
      7.6290000    447.5997110
      7.6300000    447.6569420
      7.6310000    447.7138450
      7.6320000    447.7708310
      7.6330000    447.8307950
      7.6340000    447.8878910
      7.6350000    447.9446570
      7.6360000    448.0047810
      7.6370000    448.0615720
      7.6380000    448.1190300
      7.6390000    448.1758900
      7.6400000    448.2326880
      7.6410000    448.2889910
      7.6420000    448.3463580
      7.6430000    448.4034450
      7.6440000    448.4604030
      7.6450000    448.5173250
      7.6460000    448.5742440
      7.6470000    448.6308500
      7.6480000    448.6876540
      7.6490000    448.7444480
      7.6500000    448.8016970
      7.6510000    448.8588250
      7.6520000    448.9157070
      7.6530000    448.9728760
      7.6540000    449.0296230
      7.6550000    449.0862730
      7.6560000    449.1431000
      7.6570000    449.2001660
      7.6580000    449.2573570
      7.6590000    449.3140700
      7.6600000    449.3711510
      7.6610000    449.4311790
      7.6620000    449.4880070
      7.6630000    449.5447240
      7.6640000    449.6017420
      7.6650000    449.6589410
      7.6660000    449.7162020
      7.6670000    449.7729300
      7.6680000    449.8299700
      7.6690000    449.8869260
      7.6700000    449.9437310
      7.6710000    450.0002410
      7.6720000    450.0568470
      7.6730000    450.1147640
      7.6740000    450.1715210
      7.6750000    450.2286490
      7.6760000    450.2852670
      7.6770000    450.3423220
      7.6780000    450.3994030
      7.6790000    450.4562800
      7.6800000    450.5134830
      7.6810000    450.5704180
      7.6820000    450.6269530
      7.6830000    450.6837100
      7.6840000    450.7407660
      7.6850000    450.7978120
      7.6860000    450.8542330
      7.6870000    450.9109740
      7.6880000    450.9681610
      7.6890000    451.0252060
      7.6900000    451.0819460
      7.6910000    451.1385920
      7.6920000    451.1957910
      7.6930000    451.2527620
      7.6940000    451.3096850
      7.6950000    451.3665890
      7.6960000    451.4234540
      7.6970000    451.4803410
      7.6980000    451.5368980
      7.6990000    451.5940380
      7.7000000    451.6510100
      7.7010000    451.7088830
      7.7020000    451.7661840
      7.7030000    451.8233030
      7.7040000    451.8799290
      7.7050000    451.9371440
      7.7060000    451.9938530
      7.7070000    452.0508690
      7.7080000    452.1081080
      7.7090000    452.1653870
      7.7100000    452.2224450
      7.7110000    452.2797430
      7.7120000    452.3391940
      7.7130000    452.3961740
      7.7140000    452.4533970
      7.7150000    452.5105040
      7.7160000    452.5674630
      7.7170000    452.6245800
      7.7180000    452.6845840
      7.7190000    452.7413090
      7.7200000    452.7984010
      7.7210000    452.8551690
      7.7220000    452.9122260
      7.7230000    452.9690030
      7.7240000    453.0258190
      7.7250000    453.0861730
      7.7260000    453.1430950
      7.7270000    453.2000340
      7.7280000    453.2571540
      7.7290000    453.3139460
      7.7300000    453.3708170
      7.7310000    453.4278060
      7.7320000    453.4849680
      7.7330000    453.5418850
      7.7340000    453.5994780
      7.7350000    453.6566970
      7.7360000    453.7136120
      7.7370000    453.7706470
      7.7380000    453.8272720
      7.7390000    453.8845470
      7.7400000    453.9416250
      7.7410000    453.9988210
      7.7420000    454.0557860
      7.7430000    454.1128650
      7.7440000    454.1695480
      7.7450000    454.2270310
      7.7460000    454.2838860
      7.7470000    454.3413870
      7.7480000    454.3987740
      7.7490000    454.4557210
      7.7500000    454.5126740
      7.7510000    454.5692700
      7.7520000    454.6264620
      7.7530000    454.6832870
      7.7540000    454.7402690
      7.7550000    454.7970620
      7.7560000    454.8614800
      7.7570000    454.9189060
      7.7580000    454.9759030
      7.7590000    455.0330410
      7.7600000    455.0897730
      7.7610000    455.1469220
      7.7620000    455.2038040
      7.7630000    455.2654470
      7.7640000    455.3226910
      7.7650000    455.3799180
      7.7660000    455.4371980
      7.7670000    455.4940300
      7.7680000    455.5511880
      7.7690000    455.6081620
      7.7700000    455.6680570
      7.7710000    455.7251550
      7.7720000    455.7816230
      7.7730000    455.8388130
      7.7740000    455.8981480
      7.7750000    455.9551900
      7.7760000    456.0156990
      7.7770000    456.0726050
      7.7780000    456.1298770
      7.7790000    456.1867000
      7.7800000    456.2435820
      7.7810000    456.3005180
      7.7820000    456.3607750
      7.7830000    456.4180750
      7.7840000    456.4749540
      7.7850000    456.5318320
      7.7860000    456.5891210
      7.7870000    456.6464150
      7.7880000    456.7034360
      7.7890000    456.7600920
      7.7900000    456.8171140
      7.7910000    456.8743240
      7.7920000    456.9317180
      7.7930000    456.9895310
      7.7940000    457.0468050
      7.7950000    457.1038650
      7.7960000    457.1610330
      7.7970000    457.2179790
      7.7980000    457.2780620
      7.7990000    457.3352250
      7.8000000    457.3919500
      7.8010000    457.4506230
      7.8020000    457.5077620
      7.8030000    457.5649370
      7.8040000    457.6218810
      7.8050000    457.6792430
      7.8060000    457.7359310
      7.8070000    457.7929190
      7.8080000    457.8498520
      7.8090000    457.9067330
      7.8100000    457.9635060
      7.8110000    458.0206140
      7.8120000    458.0773520
      7.8130000    458.1344290
      7.8140000    458.1918980
      7.8150000    458.2485490
      7.8160000    458.3057060
      7.8170000    458.3625220
      7.8180000    458.4195540
      7.8190000    458.4762900
      7.8200000    458.5330520
      7.8210000    458.5896650
      7.8220000    458.6463500
      7.8230000    458.7032610
      7.8240000    458.7601540
      7.8250000    458.8165750
      7.8260000    458.8738560
      7.8270000    458.9311640
      7.8280000    458.9881340
      7.8290000    459.0447600
      7.8300000    459.1020250
      7.8310000    459.1588600
      7.8320000    459.2159940
      7.8330000    459.2729810
      7.8340000    459.3296760
      7.8350000    459.3868000
      7.8360000    459.4436000
      7.8370000    459.5003310
      7.8380000    459.5573370
      7.8390000    459.6141970
      7.8400000    459.6715550
      7.8410000    459.7285620
      7.8420000    459.7855300
      7.8430000    459.8426220
      7.8440000    459.8996490
      7.8450000    459.9566120
      7.8460000    460.0132600
      7.8470000    460.0702220
      7.8480000    460.1274680
      7.8490000    460.1844360
      7.8500000    460.2414680
      7.8510000    460.2983080
      7.8520000    460.3551310
      7.8530000    460.4117040
      7.8540000    460.4685120
      7.8550000    460.5256160
      7.8560000    460.5829050
      7.8570000    460.6398690
      7.8580000    460.6972040
      7.8590000    460.7543010
      7.8600000    460.8115280
      7.8610000    460.8688130
      7.8620000    460.9259860
      7.8630000    460.9839630
      7.8640000    461.0452110
      7.8650000    461.1025990
      7.8660000    461.1609250
      7.8670000    461.2214610
      7.8680000    461.2823570
      7.8690000    461.3423930
      7.8700000    461.3994670
      7.8710000    461.4566660
      7.8720000    461.5150400
      7.8730000    461.5720290
      7.8740000    461.6291010
      7.8750000    461.6860600
      7.8760000    461.7430980
      7.8770000    461.8001780
      7.8780000    461.8568070
      7.8790000    461.9139990
      7.8800000    461.9709900
      7.8810000    462.0277380
      7.8820000    462.0845290
      7.8830000    462.1416420
      7.8840000    462.1985240
      7.8850000    462.2553930
      7.8860000    462.3121300
      7.8870000    462.3692420
      7.8880000    462.4261560
      7.8890000    462.4832520
      7.8900000    462.5401560
      7.8910000    462.5990540
      7.8920000    462.6563620
      7.8930000    462.7136890
      7.8940000    462.7705280
      7.8950000    462.8276840
      7.8960000    462.8859390
      7.8970000    462.9430070
      7.8980000    463.0004450
      7.8990000    463.0573770
      7.9000000    463.1145740
      7.9010000    463.1724730
      7.9020000    463.2297950
      7.9030000    463.2868540
      7.9040000    463.3438380
      7.9050000    463.4011690
      7.9060000    463.4586330
      7.9070000    463.5155530
      7.9080000    463.5723360
      7.9090000    463.6292720
      7.9100000    463.6858550
      7.9110000    463.7450130
      7.9120000    463.8022300
      7.9130000    463.8597010
      7.9140000    463.9166700
      7.9150000    463.9737490
      7.9160000    464.0307770
      7.9170000    464.0879590
      7.9180000    464.1450450
      7.9190000    464.2020820
      7.9200000    464.2590870
      7.9210000    464.3159610
      7.9220000    464.3732970
      7.9230000    464.4301240
      7.9240000    464.4873170
      7.9250000    464.5442410
      7.9260000    464.6012780
      7.9270000    464.6581540
      7.9280000    464.7152570
      7.9290000    464.7722160
      7.9300000    464.8291920
      7.9310000    464.8860160
      7.9320000    464.9428460
      7.9330000    464.9999500
      7.9340000    465.0568560
      7.9350000    465.1138340
      7.9360000    465.1708600
      7.9370000    465.2277240
      7.9380000    465.2850730
      7.9390000    465.3422600
      7.9400000    465.3987830
      7.9410000    465.4557380
      7.9420000    465.5127490
      7.9430000    465.5694180
      7.9440000    465.6261700
      7.9450000    465.6831000
      7.9460000    465.7401100
      7.9470000    465.7969960
      7.9480000    465.8542340
      7.9490000    465.9107220
      7.9500000    465.9682440
      7.9510000    466.0266780
      7.9520000    466.0845650
      7.9530000    466.1418740
      7.9540000    466.1991720
      7.9550000    466.2563140
      7.9560000    466.3134630
      7.9570000    466.3703740
      7.9580000    466.4305860
      7.9590000    466.4874800
      7.9600000    466.5446330
      7.9610000    466.6015390
      7.9620000    466.6583530
      7.9630000    466.7152370
      7.9640000    466.7726690
      7.9650000    466.8297040
      7.9660000    466.8882770
      7.9670000    466.9455000
      7.9680000    467.0028600
      7.9690000    467.0600350
      7.9700000    467.1174440
      7.9710000    467.1744790
      7.9720000    467.2312500
      7.9730000    467.2881630
      7.9740000    467.3453740
      7.9750000    467.4021320
      7.9760000    467.4594950
      7.9770000    467.5165080
      7.9780000    467.5732740
      7.9790000    467.6307940
      7.9800000    467.6880990
      7.9810000    467.7469030
      7.9820000    467.8046330
      7.9830000    467.8620390
      7.9840000    467.9193710
      7.9850000    467.9763710
      7.9860000    468.0333760
      7.9870000    468.0901550
      7.9880000    468.1476160
      7.9890000    468.2046930
      7.9900000    468.2621610
      7.9910000    468.3189150
      7.9920000    468.3760850
      7.9930000    468.4330600
      7.9940000    468.4900090
      7.9950000    468.5473030
      7.9960000    468.6041720
      7.9970000    468.6614440
      7.9980000    468.7185220
      7.9990000    468.7756330
      8.0000000    468.8325570
      8.0010000    468.8911240
      8.0020000    468.9483240
      8.0030000    469.0058830
      8.0040000    469.0627660
      8.0050000    469.1201350
      8.0060000    469.1788910
      8.0070000    469.2392580
      8.0080000    469.2964300
      8.0090000    469.3534070
      8.0100000    469.4104190
      8.0110000    469.4705640
      8.0120000    469.5272820
      8.0130000    469.5842310
      8.0140000    469.6440840
      8.0150000    469.7033290
      8.0160000    469.7601270
      8.0170000    469.8174570
      8.0180000    469.8814260
      8.0190000    469.9405150
      8.0200000    469.9989250
      8.0210000    470.0572430
      8.0220000    470.1166540
      8.0230000    470.1758080
      8.0240000    470.2337590
      8.0250000    470.2912020
      8.0260000    470.3487760
      8.0270000    470.4141540
      8.0280000    470.4899740
      8.0290000    470.5470430
      8.0300000    470.6040230
      8.0310000    470.6608770
      8.0320000    470.7176180
      8.0330000    470.7748870
      8.0340000    470.8317010
      8.0350000    470.8905500
      8.0360000    470.9482830
      8.0370000    471.0052180
      8.0380000    471.0623970
      8.0390000    471.1196240
      8.0400000    471.1770170
      8.0410000    471.2340960
      8.0420000    471.2912050
      8.0430000    471.3479540
      8.0440000    471.4051080
      8.0450000    471.4622550
      8.0460000    471.5195220
      8.0470000    471.5762960
      8.0480000    471.6338160
      8.0490000    471.6907790
      8.0500000    471.7476830
      8.0510000    471.8050600
      8.0520000    471.8623140
      8.0530000    471.9191990
      8.0540000    471.9762150
      8.0550000    472.0326820
      8.0560000    472.0897400
      8.0570000    472.1466140
      8.0580000    472.2034970
      8.0590000    472.2603160
      8.0600000    472.3174980
      8.0610000    472.3743990
      8.0620000    472.4314440
      8.0630000    472.4889800
      8.0640000    472.5456880
      8.0650000    472.6027520
      8.0660000    472.6597430
      8.0670000    472.7166330
      8.0680000    472.7733590
      8.0690000    472.8320500
      8.0700000    472.8890540
      8.0710000    472.9457050
      8.0720000    473.0027070
      8.0730000    473.0592850
      8.0740000    473.1164210
      8.0750000    473.1734990
      8.0760000    473.2305100
      8.0770000    473.2876650
      8.0780000    473.3447080
      8.0790000    473.4014810
      8.0800000    473.4583000
      8.0810000    473.5152930
      8.0820000    473.5724410
      8.0830000    473.6298260
      8.0840000    473.6864290
      8.0850000    473.7432830
      8.0860000    473.7999800
      8.0870000    473.8568960
      8.0880000    473.9137680
      8.0890000    473.9713540
      8.0900000    474.0298970
      8.0910000    474.0874340
      8.0920000    474.1445340
      8.0930000    474.2010990
      8.0940000    474.2575610
      8.0950000    474.3150170
      8.0960000    474.3722980
      8.0970000    474.4292370
      8.0980000    474.4865850
      8.0990000    474.5432700
      8.1000000    474.6003620
      8.1010000    474.6583230
      8.1020000    474.7156500
      8.1030000    474.7729700
      8.1040000    474.8298110
      8.1050000    474.8874980
      8.1060000    474.9440840
      8.1070000    475.0012100
      8.1080000    475.0619440
      8.1090000    475.1199910
      8.1100000    475.1768970
      8.1110000    475.2335600
      8.1120000    475.2903310
      8.1130000    475.3471550
      8.1140000    475.4042190
      8.1150000    475.4611790
      8.1160000    475.5183800
      8.1170000    475.5770210
      8.1180000    475.6342650
      8.1190000    475.6913740
      8.1200000    475.7482840
      8.1210000    475.8055740
      8.1220000    475.8626560
      8.1230000    475.9193770
      8.1240000    475.9761240
      8.1250000    476.0334200
      8.1260000    476.0904020
      8.1270000    476.1468290
      8.1280000    476.2033790
      8.1290000    476.2604780
      8.1300000    476.3176380
      8.1310000    476.3744960
      8.1320000    476.4317290
      8.1330000    476.4885650
      8.1340000    476.5456270
      8.1350000    476.6024400
      8.1360000    476.6591590
      8.1370000    476.7159020
      8.1380000    476.7730540
      8.1390000    476.8298200
      8.1400000    476.8865630
      8.1410000    476.9439100
      8.1420000    477.0023440
      8.1430000    477.0593330
      8.1440000    477.1159210
      8.1450000    477.1728570
      8.1460000    477.2299960
      8.1470000    477.2872540
      8.1480000    477.3439300
      8.1490000    477.4017530
      8.1500000    477.4579970
      8.1510000    477.5147850
      8.1520000    477.5722310
      8.1530000    477.6298350
      8.1540000    477.6889170
      8.1550000    477.7459360
      8.1560000    477.8025420
      8.1570000    477.8597550
      8.1580000    477.9165540
      8.1590000    477.9729790
      8.1600000    478.0297710
      8.1610000    478.0867850
      8.1620000    478.1438610
      8.1630000    478.2002250
      8.1640000    478.2577240
      8.1650000    478.3147710
      8.1660000    478.3717550
      8.1670000    478.4284650
      8.1680000    478.4854130
      8.1690000    478.5418900
      8.1700000    478.5987870
      8.1710000    478.6556430
      8.1720000    478.7124850
      8.1730000    478.7696310
      8.1740000    478.8265590
      8.1750000    478.8835900
      8.1760000    478.9404090
      8.1770000    478.9970960
      8.1780000    479.0541270
      8.1790000    479.1110520
      8.1800000    479.1680390
      8.1810000    479.2250500
      8.1820000    479.2813620
      8.1830000    479.3387990
      8.1840000    479.3955880
      8.1850000    479.4524590
      8.1860000    479.5094980
      8.1870000    479.5667150
      8.1880000    479.6238700
      8.1890000    479.6805630
      8.1900000    479.7375900
      8.1910000    479.7945580
      8.1920000    479.8517890
      8.1930000    479.9086830
      8.1940000    479.9658500
      8.1950000    480.0228080
      8.1960000    480.0796210
      8.1970000    480.1366880
      8.1980000    480.1939370
      8.1990000    480.2508510
      8.2000000    480.3077560
      8.2010000    480.3657450
      8.2020000    480.4227980
      8.2030000    480.4800080
      8.2040000    480.5365200
      8.2050000    480.5936880
      8.2060000    480.6504790
      8.2070000    480.7073240
      8.2080000    480.7641310
      8.2090000    480.8212540
      8.2100000    480.8790590
      8.2110000    480.9357410
      8.2120000    480.9925490
      8.2130000    481.0497220
      8.2140000    481.1065810
      8.2150000    481.1635530
      8.2160000    481.2205130
      8.2170000    481.2779010
      8.2180000    481.3347060
      8.2190000    481.3915470
      8.2200000    481.4486200
      8.2210000    481.5057300
      8.2220000    481.5632240
      8.2230000    481.6197850
      8.2240000    481.6772060
      8.2250000    481.7347890
      8.2260000    481.7935640
      8.2270000    481.8506630
      8.2280000    481.9076410
      8.2290000    481.9646660
      8.2300000    482.0218470
      8.2310000    482.0792640
      8.2320000    482.1361940
      8.2330000    482.1937540
      8.2340000    482.2510550
      8.2350000    482.3078090
      8.2360000    482.3651540
      8.2370000    482.4220810
      8.2380000    482.4788590
      8.2390000    482.5358610
      8.2400000    482.5930060
      8.2410000    482.6498060
      8.2420000    482.7072980
      8.2430000    482.7647310
      8.2440000    482.8214000
      8.2450000    482.8786650
      8.2460000    482.9357440
      8.2470000    482.9929420
      8.2480000    483.0501200
      8.2490000    483.1068710
      8.2500000    483.1638690
      8.2510000    483.2209660
      8.2520000    483.2775040
      8.2530000    483.3359700
      8.2540000    483.3933580
      8.2550000    483.4503800
      8.2560000    483.5072500
      8.2570000    483.5639520
      8.2580000    483.6210670
      8.2590000    483.6780980
      8.2600000    483.7352730
      8.2610000    483.7925550
      8.2620000    483.8500470
      8.2630000    483.9069230
      8.2640000    483.9641650
      8.2650000    484.0210760
      8.2660000    484.0779670
      8.2670000    484.1353640
      8.2680000    484.1922850
      8.2690000    484.2491920
      8.2700000    484.3065650
      8.2710000    484.3636170
      8.2720000    484.4206580
      8.2730000    484.4777540
      8.2740000    484.5350250
      8.2750000    484.5915060
      8.2760000    484.6487310
      8.2770000    484.7052880
      8.2780000    484.7622360
      8.2790000    484.8271550
      8.2800000    484.8840520
      8.2810000    484.9409770
      8.2820000    484.9979200
      8.2830000    485.0545180
      8.2840000    485.1115100
      8.2850000    485.1686880
      8.2860000    485.2274930
      8.2870000    485.2845630
      8.2880000    485.3415910
      8.2890000    485.3984640
      8.2900000    485.4555260
      8.2910000    485.5129120
      8.2920000    485.5701860
      8.2930000    485.6268780
      8.2940000    485.6840860
      8.2950000    485.7413830
      8.2960000    485.7981740
      8.2970000    485.8551350
      8.2980000    485.9120930
      8.2990000    485.9698620
      8.3000000    486.0283480
      8.3010000    486.0863100
      8.3020000    486.1435120
      8.3030000    486.2010170
      8.3040000    486.2580090
      8.3050000    486.3151040
      8.3060000    486.3727340
      8.3070000    486.4301230
      8.3080000    486.4868510
      8.3090000    486.5438690
      8.3100000    486.6008190
      8.3110000    486.6582590
      8.3120000    486.7151730
      8.3130000    486.7722710
      8.3140000    486.8293740
      8.3150000    486.8867220
      8.3160000    486.9435980
      8.3170000    487.0005540
      8.3180000    487.0573290
      8.3190000    487.1140440
      8.3200000    487.1713250
      8.3210000    487.2283350
      8.3220000    487.2871960
      8.3230000    487.3441070
      8.3240000    487.4012830
      8.3250000    487.4581840
      8.3260000    487.5155220
      8.3270000    487.5724570
      8.3280000    487.6296290
      8.3290000    487.6865980
      8.3300000    487.7439780
      8.3310000    487.8015600
      8.3320000    487.8584120
      8.3330000    487.9155420
      8.3340000    487.9723940
      8.3350000    488.0291370
      8.3360000    488.0862270
      8.3370000    488.1431370
      8.3380000    488.2001380
      8.3390000    488.2574840
      8.3400000    488.3144460
      8.3410000    488.3714900
      8.3420000    488.4284250
      8.3430000    488.4853160
      8.3440000    488.5424880
      8.3450000    488.5994800
      8.3460000    488.6567990
      8.3470000    488.7136690
      8.3480000    488.7703870
      8.3490000    488.8270400
      8.3500000    488.8842790
      8.3510000    488.9435790
      8.3520000    489.0008430
      8.3530000    489.0582670
      8.3540000    489.1147710
      8.3550000    489.1714790
      8.3560000    489.2285650
      8.3570000    489.2855960
      8.3580000    489.3422040
      8.3590000    489.3992870
      8.3600000    489.4563180
      8.3610000    489.5128590
      8.3620000    489.5698710
      8.3630000    489.6267170
      8.3640000    489.6835510
      8.3650000    489.7403480
      8.3660000    489.7973170
      8.3670000    489.8542640
      8.3680000    489.9105560
      8.3690000    489.9675870
      8.3700000    490.0242950
      8.3710000    490.0812600
      8.3720000    490.1383950
      8.3730000    490.1952260
      8.3740000    490.2521910
      8.3750000    490.3095530
      8.3760000    490.3684680
      8.3770000    490.4255100
      8.3780000    490.4823960
      8.3790000    490.5393080
      8.3800000    490.5961350
      8.3810000    490.6528830
      8.3820000    490.7102990
      8.3830000    490.7674930
      8.3840000    490.8241780
      8.3850000    490.8811010
      8.3860000    490.9382300
      8.3870000    490.9949670
      8.3880000    491.0540560
      8.3890000    491.1114120
      8.3900000    491.1687070
      8.3910000    491.2258050
      8.3920000    491.2845390
      8.3930000    491.3424200
      8.3940000    491.4009800
      8.3950000    491.4580820
      8.3960000    491.5158230
      8.3970000    491.5726790
      8.3980000    491.6295370
      8.3990000    491.6864980
      8.4000000    491.7434310
      8.4010000    491.8080980
      8.4020000    491.8674750
      8.4030000    491.9246370
      8.4040000    491.9819700
      8.4050000    492.0389530
      8.4060000    492.0958530
      8.4070000    492.1528100
      8.4080000    492.2100350
      8.4090000    492.2676160
      8.4100000    492.3245950
      8.4110000    492.3818210
      8.4120000    492.4389000
      8.4130000    492.4954960
      8.4140000    492.5525770
      8.4150000    492.6096180
      8.4160000    492.6668460
      8.4170000    492.7243000
      8.4180000    492.7817080
      8.4190000    492.8388740
      8.4200000    492.8957710
      8.4210000    492.9529710
      8.4220000    493.0106470
      8.4230000    493.0678770
      8.4240000    493.1249060
      8.4250000    493.1820720
      8.4260000    493.2386990
      8.4270000    493.2962440
      8.4280000    493.3533170
      8.4290000    493.4100140
      8.4300000    493.4669110
      8.4310000    493.5237140
      8.4320000    493.5810400
      8.4330000    493.6379790
      8.4340000    493.6952530
      8.4350000    493.7521950
      8.4360000    493.8094040
      8.4370000    493.8663510
      8.4380000    493.9233400
      8.4390000    493.9800630
      8.4400000    494.0370620
      8.4410000    494.0945350
      8.4420000    494.1531080
      8.4430000    494.2103760
      8.4440000    494.2679760
      8.4450000    494.3248580
      8.4460000    494.3815980
      8.4470000    494.4387120
      8.4480000    494.4958950
      8.4490000    494.5527750
      8.4500000    494.6095700
      8.4510000    494.6669920
      8.4520000    494.7254760
      8.4530000    494.7823720
      8.4540000    494.8393710
      8.4550000    494.8964140
      8.4560000    494.9529730
      8.4570000    495.0098970
      8.4580000    495.0668080
      8.4590000    495.1236580
      8.4600000    495.1803220
      8.4610000    495.2370100
      8.4620000    495.2938750
      8.4630000    495.3505270
      8.4640000    495.4073850
      8.4650000    495.4643490
      8.4660000    495.5215530
      8.4670000    495.5788530
      8.4680000    495.6360660
      8.4690000    495.6929200
      8.4700000    495.7494320
      8.4710000    495.8068540
      8.4720000    495.8635450
      8.4730000    495.9204270
      8.4740000    495.9773600
      8.4750000    496.0343000
      8.4760000    496.0911220
      8.4770000    496.1481080
      8.4780000    496.2050550
      8.4790000    496.2616750
      8.4800000    496.3191480
      8.4810000    496.3758220
      8.4820000    496.4329690
      8.4830000    496.4911230
      8.4840000    496.5482660
      8.4850000    496.6051160
      8.4860000    496.6623100
      8.4870000    496.7197590
      8.4880000    496.7764950
      8.4890000    496.8335950
      8.4900000    496.8904590
      8.4910000    496.9473360
      8.4920000    497.0044260
      8.4930000    497.0629900
      8.4940000    497.1199690
      8.4950000    497.1771140
      8.4960000    497.2339790
      8.4970000    497.2909190
      8.4980000    497.3478000
      8.4990000    497.4043940
      8.5000000    497.4610660
      8.5010000    497.5189890
      8.5020000    497.5764640
      8.5030000    497.6332510
      8.5040000    497.6906060
      8.5050000    497.7475400
      8.5060000    497.8046980
      8.5070000    497.8609860
      8.5080000    497.9179360
      8.5090000    497.9750180
      8.5100000    498.0322360
      8.5110000    498.0891710
      8.5120000    498.1462530
      8.5130000    498.2035630
      8.5140000    498.2604490
      8.5150000    498.3177880
      8.5160000    498.3745270
      8.5170000    498.4310830
      8.5180000    498.4878910
      8.5190000    498.5450060
      8.5200000    498.6017540
      8.5210000    498.6586910
      8.5220000    498.7156470
      8.5230000    498.7731860
      8.5240000    498.8304780
      8.5250000    498.8875510
      8.5260000    498.9441750
      8.5270000    499.0007420
      8.5280000    499.0583710
      8.5290000    499.1154690
      8.5300000    499.1721630
      8.5310000    499.2290270
      8.5320000    499.2856600
      8.5330000    499.3423770
      8.5340000    499.3996330
      8.5350000    499.4563490
      8.5360000    499.5131560
      8.5370000    499.5701540
      8.5380000    499.6273070
      8.5390000    499.6842240
      8.5400000    499.7411230
      8.5410000    499.7984290
      8.5420000    499.8550890
      8.5430000    499.9123170
      8.5440000    499.9691940
      8.5450000    500.0263680
      8.5460000    500.0830470
      8.5470000    500.1401030
      8.5480000    500.1968110
      8.5490000    500.2536340
      8.5500000    500.3110470
      8.5510000    500.3677420
      8.5520000    500.4246010
      8.5530000    500.4814020
      8.5540000    500.5383360
      8.5550000    500.5953440
      8.5560000    500.6525950
      8.5570000    500.7090800
      8.5580000    500.7662030
      8.5590000    500.8234610
      8.5600000    500.8803870
      8.5610000    500.9378360
      8.5620000    500.9942410
      8.5630000    501.0512810
      8.5640000    501.1079670
      8.5650000    501.1647210
      8.5660000    501.2212760
      8.5670000    501.2783300
      8.5680000    501.3354640
      8.5690000    501.3920330
      8.5700000    501.4486100
      8.5710000    501.5057520
      8.5720000    501.5624350
      8.5730000    501.6190420
      8.5740000    501.6759820
      8.5750000    501.7330290
      8.5760000    501.7896950
      8.5770000    501.8466400
      8.5780000    501.9034790
      8.5790000    501.9604570
      8.5800000    502.0173680
      8.5810000    502.0742620
      8.5820000    502.1309960
      8.5830000    502.1876560
      8.5840000    502.2444740
      8.5850000    502.3012340
      8.5860000    502.3580710
      8.5870000    502.4153000
      8.5880000    502.4725070
      8.5890000    502.5294660
      8.5900000    502.5864770
      8.5910000    502.6435610
      8.5920000    502.7004460
      8.5930000    502.7613310
      8.5940000    502.8219820
      8.5950000    502.8787690
      8.5960000    502.9357130
      8.5970000    502.9928730
      8.5980000    503.0498570
      8.5990000    503.1067530
      8.6000000    503.1638500
      8.6010000    503.2249520
      8.6020000    503.2823690
      8.6030000    503.3395540
      8.6040000    503.3962250
      8.6050000    503.4537800
      8.6060000    503.5108010
      8.6070000    503.5676990
      8.6080000    503.6248100
      8.6090000    503.6819200
      8.6100000    503.7392690
      8.6110000    503.7970670
      8.6120000    503.8540390
      8.6130000    503.9113820
      8.6140000    503.9685070
      8.6150000    504.0258360
      8.6160000    504.0829860
      8.6170000    504.1402920
      8.6180000    504.1978310
      8.6190000    504.2552850
      8.6200000    504.3122970
      8.6210000    504.3691160
      8.6220000    504.4261410
      8.6230000    504.4830740
      8.6240000    504.5402320
      8.6250000    504.5975700
      8.6260000    504.6544790
      8.6270000    504.7116750
      8.6280000    504.7685310
      8.6290000    504.8257300
      8.6300000    504.8884040
      8.6310000    504.9453890
      8.6320000    505.0019080
      8.6330000    505.0593370
      8.6340000    505.1161140
      8.6350000    505.1732680
      8.6360000    505.2297930
      8.6370000    505.2872380
      8.6380000    505.3440360
      8.6390000    505.4010280
      8.6400000    505.4580570
      8.6410000    505.5151650
      8.6420000    505.5718690
      8.6430000    505.6289120
      8.6440000    505.6856060
      8.6450000    505.7430480
      8.6460000    505.7997670
      8.6470000    505.8567270
      8.6480000    505.9158330
      8.6490000    505.9733360
      8.6500000    506.0305630
      8.6510000    506.0879650
      8.6520000    506.1447160
      8.6530000    506.2014630
      8.6540000    506.2582890
      8.6550000    506.3153650
      8.6560000    506.3724480
      8.6570000    506.4295610
      8.6580000    506.4863130
      8.6590000    506.5436900
      8.6600000    506.6001840
      8.6610000    506.6572890
      8.6620000    506.7146230
      8.6630000    506.7710800
      8.6640000    506.8284370
      8.6650000    506.8854830
      8.6660000    506.9423350
      8.6670000    506.9992080
      8.6680000    507.0564510
      8.6690000    507.1131770
      8.6700000    507.1704760
      8.6710000    507.2274950
      8.6720000    507.2846330
      8.6730000    507.3417490
      8.6740000    507.3985390
      8.6750000    507.4554010
      8.6760000    507.5127260
      8.6770000    507.5697590
      8.6780000    507.6267160
      8.6790000    507.6838460
      8.6800000    507.7405590
      8.6810000    507.7979720
      8.6820000    507.8550800
      8.6830000    507.9116260
      8.6840000    507.9686120
      8.6850000    508.0261050
      8.6860000    508.0854470
      8.6870000    508.1423310
      8.6880000    508.1991240
      8.6890000    508.2558720
      8.6900000    508.3131600
      8.6910000    508.3704090
      8.6920000    508.4275520
      8.6930000    508.4846130
      8.6940000    508.5412830
      8.6950000    508.5987480
      8.6960000    508.6559760
      8.6970000    508.7130610
      8.6980000    508.7700570
      8.6990000    508.8274550
      8.7000000    508.8844810
      8.7010000    508.9427630
      8.7020000    508.9998590
      8.7030000    509.0568000
      8.7040000    509.1140510
      8.7050000    509.1711680
      8.7060000    509.2283550
      8.7070000    509.2852860
      8.7080000    509.3425390
      8.7090000    509.3996140
      8.7100000    509.4569950
      8.7110000    509.5144480
      8.7120000    509.5714870
      8.7130000    509.6286720
      8.7140000    509.6857200
      8.7150000    509.7428780
      8.7160000    509.8006010
      8.7170000    509.8575030
      8.7180000    509.9143990
      8.7190000    509.9717590
      8.7200000    510.0307550
      8.7210000    510.0883300
      8.7220000    510.1454830
      8.7230000    510.2024540
      8.7240000    510.2595070
      8.7250000    510.3163560
      8.7260000    510.3731880
      8.7270000    510.4303920
      8.7280000    510.4875920
      8.7290000    510.5441890
      8.7300000    510.6011900
      8.7310000    510.6576320
      8.7320000    510.7145010
      8.7330000    510.7712330
      8.7340000    510.8280880
      8.7350000    510.8852350
      8.7360000    510.9426960
      8.7370000    510.9998200
      8.7380000    511.0565540
      8.7390000    511.1135110
      8.7400000    511.1706830
      8.7410000    511.2275160
      8.7420000    511.2844370
      8.7430000    511.3412320
      8.7440000    511.3985710
      8.7450000    511.4551360
      8.7460000    511.5118680
      8.7470000    511.5688400
      8.7480000    511.6255040
      8.7490000    511.6824430
      8.7500000    511.7393800
      8.7510000    511.7966540
      8.7520000    511.8535300
      8.7530000    511.9105180
      8.7540000    511.9672580
      8.7550000    512.0244190
      8.7560000    512.0814080
      8.7570000    512.1382140
      8.7580000    512.1949060
      8.7590000    512.2517840
      8.7600000    512.3090240
      8.7610000    512.3658840
      8.7620000    512.4224980
      8.7630000    512.4793830
      8.7640000    512.5362620
      8.7650000    512.5934750
      8.7660000    512.6504610
      8.7670000    512.7077310
      8.7680000    512.7649580
      8.7690000    512.8217760
      8.7700000    512.8787600
      8.7710000    512.9357740
      8.7720000    512.9928610
      8.7730000    513.0499030
      8.7740000    513.1071380
      8.7750000    513.1636430
      8.7760000    513.2205210
      8.7770000    513.2771950
      8.7780000    513.3340620
      8.7790000    513.3909980
      8.7800000    513.4478220
      8.7810000    513.5047220
      8.7820000    513.5620850
      8.7830000    513.6191510
      8.7840000    513.6760650
      8.7850000    513.7331700
      8.7860000    513.7903290
      8.7870000    513.8470570
      8.7880000    513.9040700
      8.7890000    513.9610260
      8.7900000    514.0178870
      8.7910000    514.0749620
      8.7920000    514.1316330
      8.7930000    514.1885160
      8.7940000    514.2454500
      8.7950000    514.3023080
      8.7960000    514.3592030
      8.7970000    514.4161730
      8.7980000    514.4728980
      8.7990000    514.5300020
      8.8000000    514.5867460
      8.8010000    514.6444940
      8.8020000    514.7016990
      8.8030000    514.7585720
      8.8040000    514.8158740
      8.8050000    514.8725200
      8.8060000    514.9293060
      8.8070000    514.9863080
      8.8080000    515.0435180
      8.8090000    515.1007960
      8.8100000    515.1572540
      8.8110000    515.2141740
      8.8120000    515.2717100
      8.8130000    515.3305580
      8.8140000    515.3877880
      8.8150000    515.4450390
      8.8160000    515.5022220
      8.8170000    515.5591640
      8.8180000    515.6159570
      8.8190000    515.6727900
      8.8200000    515.7296300
      8.8210000    515.7868950
      8.8220000    515.8441030
      8.8230000    515.9016010
      8.8240000    515.9587960
      8.8250000    516.0156360
      8.8260000    516.0724530
      8.8270000    516.1292860
      8.8280000    516.1858960
      8.8290000    516.2425440
      8.8300000    516.2991140
      8.8310000    516.3563180
      8.8320000    516.4132850
      8.8330000    516.4698090
      8.8340000    516.5268650
      8.8350000    516.5836530
      8.8360000    516.6408660
      8.8370000    516.6981790
      8.8380000    516.7550750
      8.8390000    516.8118670
      8.8400000    516.8689010
      8.8410000    516.9261980
      8.8420000    516.9828750
      8.8430000    517.0397890
      8.8440000    517.0964950
      8.8450000    517.1531190
      8.8460000    517.2099840
      8.8470000    517.2661590
      8.8480000    517.3235780
      8.8490000    517.3808380
      8.8500000    517.4372110
      8.8510000    517.4938870
      8.8520000    517.5506310
      8.8530000    517.6076990
      8.8540000    517.6642290
      8.8550000    517.7212700
      8.8560000    517.7781110
      8.8570000    517.8353460
      8.8580000    517.8923850
      8.8590000    517.9492640
      8.8600000    518.0058030
      8.8610000    518.0627480
      8.8620000    518.1193990
      8.8630000    518.1765360
      8.8640000    518.2330470
      8.8650000    518.2902570
      8.8660000    518.3498240
      8.8670000    518.4066880
      8.8680000    518.4637200
      8.8690000    518.5204530
      8.8700000    518.5772500
      8.8710000    518.6344930
      8.8720000    518.6915340
      8.8730000    518.7480900
      8.8740000    518.8051140
      8.8750000    518.8620040
      8.8760000    518.9188830
      8.8770000    518.9759780
      8.8780000    519.0331470
      8.8790000    519.0900580
      8.8800000    519.1470300
      8.8810000    519.2037550
      8.8820000    519.2607430
      8.8830000    519.3179170
      8.8840000    519.3748970
      8.8850000    519.4314530
      8.8860000    519.4882820
      8.8870000    519.5450150
      8.8880000    519.6017000
      8.8890000    519.6590370
      8.8900000    519.7159790
      8.8910000    519.7727230
      8.8920000    519.8303440
      8.8930000    519.8874230
      8.8940000    519.9449820
      8.8950000    520.0021310
      8.8960000    520.0585710
      8.8970000    520.1158660
      8.8980000    520.1725370
      8.8990000    520.2291650
      8.9000000    520.2860330
      8.9010000    520.3438330
      8.9020000    520.4012300
      8.9030000    520.4577020
      8.9040000    520.5144860
      8.9050000    520.5715530
      8.9060000    520.6283920
      8.9070000    520.6856730
      8.9080000    520.7423750
      8.9090000    520.7992870
      8.9100000    520.8559700
      8.9110000    520.9130470
      8.9120000    520.9702220
      8.9130000    521.0272780
      8.9140000    521.0840970
      8.9150000    521.1406350
      8.9160000    521.1977430
      8.9170000    521.2544130
      8.9180000    521.3113240
      8.9190000    521.3685450
      8.9200000    521.4253840
      8.9210000    521.4824110
      8.9220000    521.5389790
      8.9230000    521.5959930
      8.9240000    521.6526880
      8.9250000    521.7096840
      8.9260000    521.7667770
      8.9270000    521.8237180
      8.9280000    521.8808460
      8.9290000    521.9379310
      8.9300000    521.9952870
      8.9310000    522.0520620
      8.9320000    522.1095590
      8.9330000    522.1663000
      8.9340000    522.2230900
      8.9350000    522.2797580
      8.9360000    522.3367370
      8.9370000    522.3936390
      8.9380000    522.4507140
      8.9390000    522.5079550
      8.9400000    522.5650250
      8.9410000    522.6218480
      8.9420000    522.6789550
      8.9430000    522.7359020
      8.9440000    522.7929500
      8.9450000    522.8496330
      8.9460000    522.9065290
      8.9470000    522.9637840
      8.9480000    523.0204000
      8.9490000    523.0773650
      8.9500000    523.1343620
      8.9510000    523.1909950
      8.9520000    523.2482740
      8.9530000    523.3052500
      8.9540000    523.3622570
      8.9550000    523.4196660
      8.9560000    523.4761030
      8.9570000    523.5326540
      8.9580000    523.5899180
      8.9590000    523.6471790
      8.9600000    523.7045440
      8.9610000    523.7615620
      8.9620000    523.8185800
      8.9630000    523.8755820
      8.9640000    523.9327760
      8.9650000    523.9898010
      8.9660000    524.0466940
      8.9670000    524.1038680
      8.9680000    524.1605450
      8.9690000    524.2173760
      8.9700000    524.2741380
      8.9710000    524.3316190
      8.9720000    524.3906270
      8.9730000    524.4479030
      8.9740000    524.5049790
      8.9750000    524.5620980
      8.9760000    524.6192680
      8.9770000    524.6767110
      8.9780000    524.7336470
      8.9790000    524.7908030
      8.9800000    524.8481080
      8.9810000    524.9048960
      8.9820000    524.9618890
      8.9830000    525.0194100
      8.9840000    525.0766440
      8.9850000    525.1337580
      8.9860000    525.1907980
      8.9870000    525.2478110
      8.9880000    525.3049400
      8.9890000    525.3617690
      8.9900000    525.4184560
      8.9910000    525.4753930
      8.9920000    525.5322630
      8.9930000    525.5892380
      8.9940000    525.6460120
      8.9950000    525.7033830
      8.9960000    525.7601960
      8.9970000    525.8173840
      8.9980000    525.8745980
      8.9990000    525.9316710
      9.0000000    525.9888400
      9.0010000    526.0501530
      9.0020000    526.1068890
      9.0030000    526.1638690
      9.0040000    526.2205740
      9.0050000    526.2773840
      9.0060000    526.3344930
      9.0070000    526.3913350
      9.0080000    526.4481520
      9.0090000    526.5049860
      9.0100000    526.5626520
      9.0110000    526.6192720
      9.0120000    526.6765110
      9.0130000    526.7335450
      9.0140000    526.7907680
      9.0150000    526.8480600
      9.0160000    526.9051810
      9.0170000    526.9622670
      9.0180000    527.0190510
      9.0190000    527.0764590
      9.0200000    527.1334180
      9.0210000    527.1903410
      9.0220000    527.2472670
      9.0230000    527.3045360
      9.0240000    527.3616480
      9.0250000    527.4186840
      9.0260000    527.4754240
      9.0270000    527.5324270
      9.0280000    527.5896150
      9.0290000    527.6462890
      9.0300000    527.7032550
      9.0310000    527.7605720
      9.0320000    527.8179650
      9.0330000    527.8763390
      9.0340000    527.9341200
      9.0350000    527.9912240
      9.0360000    528.0478300
      9.0370000    528.1051570
      9.0380000    528.1623740
      9.0390000    528.2194780
      9.0400000    528.2768220
      9.0410000    528.3343040
      9.0420000    528.3914680
      9.0430000    528.4484800
      9.0440000    528.5056210
      9.0450000    528.5626230
      9.0460000    528.6195320
      9.0470000    528.6767460
      9.0480000    528.7339830
      9.0490000    528.7913600
      9.0500000    528.8479980
      9.0510000    528.9051450
      9.0520000    528.9618840
      9.0530000    529.0196080
      9.0540000    529.0768290
      9.0550000    529.1335800
      9.0560000    529.1906000
      9.0570000    529.2473890
      9.0580000    529.3044350
      9.0590000    529.3619590
      9.0600000    529.4192120
      9.0610000    529.4762810
      9.0620000    529.5331870
      9.0630000    529.5905580
      9.0640000    529.6475700
      9.0650000    529.7044060
      9.0660000    529.7614820
      9.0670000    529.8188810
      9.0680000    529.8759950
      9.0690000    529.9326630
      9.0700000    529.9900750
      9.0710000    530.0473390
      9.0720000    530.1044520
      9.0730000    530.1617480
      9.0740000    530.2188810
      9.0750000    530.2759160
      9.0760000    530.3332750
      9.0770000    530.3910130
      9.0780000    530.4477100
      9.0790000    530.5049550
      9.0800000    530.5622730
      9.0810000    530.6193490
      9.0820000    530.6765180
      9.0830000    530.7335910
      9.0840000    530.7913670
      9.0850000    530.8479450
      9.0860000    530.9046940
      9.0870000    530.9618980
      9.0880000    531.0190140
      9.0890000    531.0759530
      9.0900000    531.1329350
      9.0910000    531.1904080
      9.0920000    531.2476680
      9.0930000    531.3047730
      9.0940000    531.3619010
      9.0950000    531.4187490
      9.0960000    531.4757850
      9.0970000    531.5332890
      9.0980000    531.5901460
      9.0990000    531.6471520
      9.1000000    531.7037570
      9.1010000    531.7623610
      9.1020000    531.8197660
      9.1030000    531.8767510
      9.1040000    531.9339510
      9.1050000    531.9917430
      9.1060000    532.0501290
      9.1070000    532.1077690
      9.1080000    532.1645140
      9.1090000    532.2214560
      9.1100000    532.2785500
      9.1110000    532.3355610
      9.1120000    532.3926220
      9.1130000    532.4496140
      9.1140000    532.5070510
      9.1150000    532.5636260
      9.1160000    532.6201800
      9.1170000    532.6768310
      9.1180000    532.7335420
      9.1190000    532.7907150
      9.1200000    532.8478370
      9.1210000    532.9050690
      9.1220000    532.9618610
      9.1230000    533.0189700
      9.1240000    533.0757870
      9.1250000    533.1328860
      9.1260000    533.1896670
      9.1270000    533.2472170
      9.1280000    533.3041480
      9.1290000    533.3610630
      9.1300000    533.4182730
      9.1310000    533.4770230
      9.1320000    533.5338670
      9.1330000    533.5914200
      9.1340000    533.6483470
      9.1350000    533.7053100
      9.1360000    533.7621190
      9.1370000    533.8189430
      9.1380000    533.8758960
      9.1390000    533.9327980
      9.1400000    533.9900220
      9.1410000    534.0470680
      9.1420000    534.1038580
      9.1430000    534.1611310
      9.1440000    534.2179260
      9.1450000    534.2749250
      9.1460000    534.3318100
      9.1470000    534.3883650
      9.1480000    534.4453930
      9.1490000    534.5021670
      9.1500000    534.5589390
      9.1510000    534.6164310
      9.1520000    534.6731690
      9.1530000    534.7302090
      9.1540000    534.7879150
      9.1550000    534.8446780
      9.1560000    534.9015490
      9.1570000    534.9589080
      9.1580000    535.0159550
      9.1590000    535.0726840
      9.1600000    535.1294250
      9.1610000    535.1860850
      9.1620000    535.2430990
      9.1630000    535.3002490
      9.1640000    535.3568630
      9.1650000    535.4132410
      9.1660000    535.4702390
      9.1670000    535.5272410
      9.1680000    535.5840500
      9.1690000    535.6406600
      9.1700000    535.6972200
      9.1710000    535.7543870
      9.1720000    535.8115390
      9.1730000    535.8683770
      9.1740000    535.9255260
      9.1750000    535.9823920
      9.1760000    536.0394050
      9.1770000    536.0965010
      9.1780000    536.1534530
      9.1790000    536.2102500
      9.1800000    536.2670320
      9.1810000    536.3237610
      9.1820000    536.3807480
      9.1830000    536.4376070
      9.1840000    536.4946810
      9.1850000    536.5517750
      9.1860000    536.6088200
      9.1870000    536.6660400
      9.1880000    536.7230070
      9.1890000    536.7797770
      9.1900000    536.8366750
      9.1910000    536.8937060
      9.1920000    536.9507640
      9.1930000    537.0073370
      9.1940000    537.0644840
      9.1950000    537.1215720
      9.1960000    537.1779570
      9.1970000    537.2351940
      9.1980000    537.2917320
      9.1990000    537.3488820
      9.2000000    537.4055260
      9.2010000    537.4634250
      9.2020000    537.5205170
      9.2030000    537.5775360
      9.2040000    537.6343870
      9.2050000    537.6913280
      9.2060000    537.7482960
      9.2070000    537.8052070
      9.2080000    537.8625340
      9.2090000    537.9191910
      9.2100000    537.9760520
      9.2110000    538.0329160
      9.2120000    538.0905170
      9.2130000    538.1473440
      9.2140000    538.2040030
      9.2150000    538.2610440
      9.2160000    538.3183720
      9.2170000    538.3756400
      9.2180000    538.4321070
      9.2190000    538.4890130
      9.2200000    538.5457150
      9.2210000    538.6026610
      9.2220000    538.6593420
      9.2230000    538.7181510
      9.2240000    538.7750100
      9.2250000    538.8316390
      9.2260000    538.8884330
      9.2270000    538.9455030
      9.2280000    539.0027900
      9.2290000    539.0598040
      9.2300000    539.1171960
      9.2310000    539.1740720
      9.2320000    539.2307860
      9.2330000    539.2876490
      9.2340000    539.3449550
      9.2350000    539.4021740
      9.2360000    539.4589390
      9.2370000    539.5159190
      9.2380000    539.5732560
      9.2390000    539.6301980
      9.2400000    539.6872030
      9.2410000    539.7448310
      9.2420000    539.8020250
      9.2430000    539.8589520
      9.2440000    539.9154660
      9.2450000    539.9725810
      9.2460000    540.0295100
      9.2470000    540.0863760
      9.2480000    540.1434970
      9.2490000    540.2004440
      9.2500000    540.2576120
      9.2510000    540.3138760
      9.2520000    540.3711260
      9.2530000    540.4280820
      9.2540000    540.4852070
      9.2550000    540.5422920
      9.2560000    540.5996210
      9.2570000    540.6569710
      9.2580000    540.7139320
      9.2590000    540.7711080
      9.2600000    540.8286250
      9.2610000    540.8855040
      9.2620000    540.9423080
      9.2630000    540.9989600
      9.2640000    541.0559350
      9.2650000    541.1126030
      9.2660000    541.1697730
      9.2670000    541.2265770
      9.2680000    541.2837440
      9.2690000    541.3408110
      9.2700000    541.3981290
      9.2710000    541.4548490
      9.2720000    541.5118690
      9.2730000    541.5689370
      9.2740000    541.6258540
      9.2750000    541.6828890
      9.2760000    541.7393530
      9.2770000    541.7965660
      9.2780000    541.8536430
      9.2790000    541.9113990
      9.2800000    541.9680720
      9.2810000    542.0247630
      9.2820000    542.0821270
      9.2830000    542.1391180
      9.2840000    542.1960240
      9.2850000    542.2535850
      9.2860000    542.3101410
      9.2870000    542.3670140
      9.2880000    542.4241410
      9.2890000    542.4811990
      9.2900000    542.5380440
      9.2910000    542.5948990
      9.2920000    542.6518680
      9.2930000    542.7086920
      9.2940000    542.7660610
      9.2950000    542.8229720
      9.2960000    542.8796230
      9.2970000    542.9365600
      9.2980000    542.9935940
      9.2990000    543.0506230
      9.3000000    543.1075680
      9.3010000    543.1676620
      9.3020000    543.2287380
      9.3030000    543.2855880
      9.3040000    543.3428240
      9.3050000    543.3992370
      9.3060000    543.4565090
      9.3070000    543.5134860
      9.3080000    543.5706200
      9.3090000    543.6277010
      9.3100000    543.6843900
      9.3110000    543.7415550
      9.3120000    543.7989570
      9.3130000    543.8557360
      9.3140000    543.9123130
      9.3150000    543.9694760
      9.3160000    544.0261800
      9.3170000    544.0832340
      9.3180000    544.1397160
      9.3190000    544.1966640
      9.3200000    544.2537570
      9.3210000    544.3104350
      9.3220000    544.3673970
      9.3230000    544.4244470
      9.3240000    544.4812110
      9.3250000    544.5383160
      9.3260000    544.5951800
      9.3270000    544.6521000
      9.3280000    544.7092050
      9.3290000    544.7661950
      9.3300000    544.8234780
      9.3310000    544.8799690
      9.3320000    544.9367700
      9.3330000    544.9937600
      9.3340000    545.0504730
      9.3350000    545.1073360
      9.3360000    545.1642710
      9.3370000    545.2209550
      9.3380000    545.2777690
      9.3390000    545.3344880
      9.3400000    545.3911090
      9.3410000    545.4479880
      9.3420000    545.5050040
      9.3430000    545.5620280
      9.3440000    545.6189190
      9.3450000    545.6759180
      9.3460000    545.7330450
      9.3470000    545.7899800
      9.3480000    545.8470260
      9.3490000    545.9037420
      9.3500000    545.9603090
      9.3510000    546.0172080
      9.3520000    546.0740420
      9.3530000    546.1307940
      9.3540000    546.1876630
      9.3550000    546.2449560
      9.3560000    546.3015760
      9.3570000    546.3592340
      9.3580000    546.4161800
      9.3590000    546.4733020
      9.3600000    546.5299220
      9.3610000    546.5871160
      9.3620000    546.6437170
      9.3630000    546.7005060
      9.3640000    546.7600270
      9.3650000    546.8176260
      9.3660000    546.8744290
      9.3670000    546.9316130
      9.3680000    546.9884890
      9.3690000    547.0458570
      9.3700000    547.1030200
      9.3710000    547.1599900
      9.3720000    547.2166620
      9.3730000    547.2729510
      9.3740000    547.3297080
      9.3750000    547.3867130
      9.3760000    547.4437760
      9.3770000    547.5009330
      9.3780000    547.5578100
      9.3790000    547.6145680
      9.3800000    547.6717500
      9.3810000    547.7288950
      9.3820000    547.7856650
      9.3830000    547.8425810
      9.3840000    547.8996900
      9.3850000    547.9567320
      9.3860000    548.0135990
      9.3870000    548.0702230
      9.3880000    548.1267270
      9.3890000    548.1838450
      9.3900000    548.2406810
      9.3910000    548.2975080
      9.3920000    548.3544210
      9.3930000    548.4122360
      9.3940000    548.4692840
      9.3950000    548.5263550
      9.3960000    548.5833850
      9.3970000    548.6403410
      9.3980000    548.6968100
      9.3990000    548.7537350
      9.4000000    548.8107340
      9.4010000    548.8694120
      9.4020000    548.9313900
      9.4030000    548.9883750
      9.4040000    549.0453250
      9.4050000    549.1025750
      9.4060000    549.1595570
      9.4070000    549.2165730
      9.4080000    549.2733840
      9.4090000    549.3301210
      9.4100000    549.3867700
      9.4110000    549.4442870
      9.4120000    549.5006500
      9.4130000    549.5579920
      9.4140000    549.6145130
      9.4150000    549.6717510
      9.4160000    549.7284170
      9.4170000    549.7849720
      9.4180000    549.8418870
      9.4190000    549.8989280
      9.4200000    549.9555050
      9.4210000    550.0124620
      9.4220000    550.0692490
      9.4230000    550.1265110
      9.4240000    550.1828560
      9.4250000    550.2400710
      9.4260000    550.2970030
      9.4270000    550.3540940
      9.4280000    550.4108710
      9.4290000    550.4675540
      9.4300000    550.5245990
      9.4310000    550.5816440
      9.4320000    550.6383610
      9.4330000    550.6952850
      9.4340000    550.7525110
      9.4350000    550.8095910
      9.4360000    550.8668180
      9.4370000    550.9231900
      9.4380000    550.9805270
      9.4390000    551.0374030
      9.4400000    551.0943910
      9.4410000    551.1510940
      9.4420000    551.2080730
      9.4430000    551.2646360
      9.4440000    551.3213280
      9.4450000    551.3781940
      9.4460000    551.4349310
      9.4470000    551.4915950
      9.4480000    551.5487320
      9.4490000    551.6054860
      9.4500000    551.6624920
      9.4510000    551.7195080
      9.4520000    551.7794760
      9.4530000    551.8359820
      9.4540000    551.8929680
      9.4550000    551.9499230
      9.4560000    552.0068020
      9.4570000    552.0636770
      9.4580000    552.1208090
      9.4590000    552.1777150
      9.4600000    552.2343620
      9.4610000    552.2910350
      9.4620000    552.3479130
      9.4630000    552.4051070
      9.4640000    552.4621800
      9.4650000    552.5194350
      9.4660000    552.5763290
      9.4670000    552.6330620
      9.4680000    552.6896910
      9.4690000    552.7465360
      9.4700000    552.8039340
      9.4710000    552.8604980
      9.4720000    552.9180580
      9.4730000    552.9750460
      9.4740000    553.0319310
      9.4750000    553.0886590
      9.4760000    553.1461200
      9.4770000    553.2025600
      9.4780000    553.2595720
      9.4790000    553.3168550
      9.4800000    553.3741730
      9.4810000    553.4313600
      9.4820000    553.4883170
      9.4830000    553.5452120
      9.4840000    553.6020220
      9.4850000    553.6591310
      9.4860000    553.7162180
      9.4870000    553.7734700
      9.4880000    553.8301020
      9.4890000    553.8874260
      9.4900000    553.9447090
      9.4910000    554.0016620
      9.4920000    554.0585690
      9.4930000    554.1151150
      9.4940000    554.1744660
      9.4950000    554.2314410
      9.4960000    554.2881230
      9.4970000    554.3450430
      9.4980000    554.4019210
      9.4990000    554.4587360
      9.5000000    554.5159410
      9.5010000    554.5738420
      9.5020000    554.6310000
      9.5030000    554.6879600
      9.5040000    554.7447870
      9.5050000    554.8019060
      9.5060000    554.8593110
      9.5070000    554.9160150
      9.5080000    554.9731010
      9.5090000    555.0299680
      9.5100000    555.0867270
      9.5110000    555.1435390
      9.5120000    555.2004770
      9.5130000    555.2573610
      9.5140000    555.3142580
      9.5150000    555.3712350
      9.5160000    555.4278450
      9.5170000    555.4847590
      9.5180000    555.5415160
      9.5190000    555.5986010
      9.5200000    555.6550510
      9.5210000    555.7124470
      9.5220000    555.7727440
      9.5230000    555.8291830
      9.5240000    555.8858030
      9.5250000    555.9425270
      9.5260000    555.9992930
      9.5270000    556.0558470
      9.5280000    556.1121310
      9.5290000    556.1690700
      9.5300000    556.2256110
      9.5310000    556.2828540
      9.5320000    556.3395120
      9.5330000    556.3961440
      9.5340000    556.4529490
      9.5350000    556.5093640
      9.5360000    556.5666090
      9.5370000    556.6234410
      9.5380000    556.6804650
      9.5390000    556.7386770
      9.5400000    556.7955550
      9.5410000    556.8521360
      9.5420000    556.9094160
      9.5430000    556.9660850
      9.5440000    557.0253070
      9.5450000    557.0822830
      9.5460000    557.1394160
      9.5470000    557.1961850
      9.5480000    557.2529120
      9.5490000    557.3097190
      9.5500000    557.3664380
      9.5510000    557.4231080
      9.5520000    557.4804620
      9.5530000    557.5374040
      9.5540000    557.5942660
      9.5550000    557.6511420
      9.5560000    557.7081650
      9.5570000    557.7654120
      9.5580000    557.8219600
      9.5590000    557.8790720
      9.5600000    557.9358930
      9.5610000    557.9923490
      9.5620000    558.0492240
      9.5630000    558.1059640
      9.5640000    558.1629040
      9.5650000    558.2199130
      9.5660000    558.2769660
      9.5670000    558.3335970
      9.5680000    558.3908740
      9.5690000    558.4476460
      9.5700000    558.5048690
      9.5710000    558.5612510
      9.5720000    558.6182090
      9.5730000    558.6753280
      9.5740000    558.7321920
      9.5750000    558.7897110
      9.5760000    558.8467940
      9.5770000    558.9036490
      9.5780000    558.9606050
      9.5790000    559.0178620
      9.5800000    559.0744770
      9.5810000    559.1314600
      9.5820000    559.1883190
      9.5830000    559.2450340
      9.5840000    559.3017870
      9.5850000    559.3585590
      9.5860000    559.4154020
      9.5870000    559.4726920
      9.5880000    559.5290410
      9.5890000    559.5858710
      9.5900000    559.6429220
      9.5910000    559.6999870
      9.5920000    559.7568800
      9.5930000    559.8137800
      9.5940000    559.8708420
      9.5950000    559.9275570
      9.5960000    559.9844250
      9.5970000    560.0415270
      9.5980000    560.0979230
      9.5990000    560.1551280
      9.6000000    560.2117780
      9.6010000    560.2699460
      9.6020000    560.3269160
      9.6030000    560.3837290
      9.6040000    560.4405510
      9.6050000    560.4971560
      9.6060000    560.5535960
      9.6070000    560.6104350
      9.6080000    560.6672660
      9.6090000    560.7242370
      9.6100000    560.7814030
      9.6110000    560.8383490
      9.6120000    560.8951200
      9.6130000    560.9520150
      9.6140000    561.0088330
      9.6150000    561.0656650
      9.6160000    561.1222850
      9.6170000    561.1786410
      9.6180000    561.2357810
      9.6190000    561.2927040
      9.6200000    561.3496760
      9.6210000    561.4062480
      9.6220000    561.4631200
      9.6230000    561.5198450
      9.6240000    561.5768850
      9.6250000    561.6339940
      9.6260000    561.6906210
      9.6270000    561.7477820
      9.6280000    561.8045870
      9.6290000    561.8612090
      9.6300000    561.9177260
      9.6310000    561.9747020
      9.6320000    562.0312140
      9.6330000    562.0877700
      9.6340000    562.1443880
      9.6350000    562.2014430
      9.6360000    562.2584600
      9.6370000    562.3150400
      9.6380000    562.3717850
      9.6390000    562.4283480
      9.6400000    562.4850170
      9.6410000    562.5417550
      9.6420000    562.5987420
      9.6430000    562.6554000
      9.6440000    562.7121740
      9.6450000    562.7688410
      9.6460000    562.8260690
      9.6470000    562.8828880
      9.6480000    562.9397680
      9.6490000    562.9965490
      9.6500000    563.0531550
      9.6510000    563.1101170
      9.6520000    563.1668130
      9.6530000    563.2235730
      9.6540000    563.2804660
      9.6550000    563.3369280
      9.6560000    563.3934000
      9.6570000    563.4503590
      9.6580000    563.5072150
      9.6590000    563.5638000
      9.6600000    563.6206600
      9.6610000    563.6773450
      9.6620000    563.7346020
      9.6630000    563.7917130
      9.6640000    563.8485470
      9.6650000    563.9051980
      9.6660000    563.9620730
      9.6670000    564.0189630
      9.6680000    564.0757000
      9.6690000    564.1323040
      9.6700000    564.1894000
      9.6710000    564.2463200
      9.6720000    564.3028840
      9.6730000    564.3598960
      9.6740000    564.4163980
      9.6750000    564.4729870
      9.6760000    564.5296010
      9.6770000    564.5863250
      9.6780000    564.6429260
      9.6790000    564.6998570
      9.6800000    564.7570450
      9.6810000    564.8138470
      9.6820000    564.8708210
      9.6830000    564.9274730
      9.6840000    564.9845260
      9.6850000    565.0413960
      9.6860000    565.0980110
      9.6870000    565.1550550
      9.6880000    565.2116230
      9.6890000    565.2683370
      9.6900000    565.3253700
      9.6910000    565.3820880
      9.6920000    565.4386920
      9.6930000    565.4952830
      9.6940000    565.5518800
      9.6950000    565.6091580
      9.6960000    565.6662950
      9.6970000    565.7228380
      9.6980000    565.7796560
      9.6990000    565.8362660
      9.7000000    565.8931030
      9.7010000    565.9509970
      9.7020000    566.0077050
      9.7030000    566.0647630
      9.7040000    566.1215540
      9.7050000    566.1780050
      9.7060000    566.2345420
      9.7070000    566.2914830
      9.7080000    566.3482910
      9.7090000    566.4050470
      9.7100000    566.4616980
      9.7110000    566.5187700
      9.7120000    566.5754400
      9.7130000    566.6321120
      9.7140000    566.6888330
      9.7150000    566.7454430
      9.7160000    566.8019000
      9.7170000    566.8583860
      9.7180000    566.9148530
      9.7190000    566.9718780
      9.7200000    567.0282560
      9.7210000    567.0851510
      9.7220000    567.1420530
      9.7230000    567.1987630
      9.7240000    567.2558540
      9.7250000    567.3125530
      9.7260000    567.3693030
      9.7270000    567.4260540
      9.7280000    567.4827490
      9.7290000    567.5392400
      9.7300000    567.5960910
      9.7310000    567.6527960
      9.7320000    567.7102680
      9.7330000    567.7670880
      9.7340000    567.8236960
      9.7350000    567.8805850
      9.7360000    567.9372840
      9.7370000    567.9936320
      9.7380000    568.0507580
      9.7390000    568.1075970
      9.7400000    568.1644360
      9.7410000    568.2214300
      9.7420000    568.2782510
      9.7430000    568.3349810
      9.7440000    568.3917220
      9.7450000    568.4485150
      9.7460000    568.5056930
      9.7470000    568.5619590
      9.7480000    568.6188970
      9.7490000    568.6761820
      9.7500000    568.7329630
      9.7510000    568.7897500
      9.7520000    568.8464920
      9.7530000    568.9033760
      9.7540000    568.9599270
      9.7550000    569.0165550
      9.7560000    569.0733710
      9.7570000    569.1304340
      9.7580000    569.1868450
      9.7590000    569.2438290
      9.7600000    569.3004930
      9.7610000    569.3570960
      9.7620000    569.4134920
      9.7630000    569.4704290
      9.7640000    569.5270420
      9.7650000    569.5838960
      9.7660000    569.6402850
      9.7670000    569.6971370
      9.7680000    569.7537260
      9.7690000    569.8105010
      9.7700000    569.8673720
      9.7710000    569.9238760
      9.7720000    569.9803720
      9.7730000    570.0373740
      9.7740000    570.0944360
      9.7750000    570.1511030
      9.7760000    570.2078560
      9.7770000    570.2644320
      9.7780000    570.3209060
      9.7790000    570.3775460
      9.7800000    570.4341550
      9.7810000    570.4907520
      9.7820000    570.5478200
      9.7830000    570.6044030
      9.7840000    570.6608620
      9.7850000    570.7176880
      9.7860000    570.7754240
      9.7870000    570.8319160
      9.7880000    570.8888450
      9.7890000    570.9455530
      9.7900000    571.0023910
      9.7910000    571.0596300
      9.7920000    571.1161160
      9.7930000    571.1727460
      9.7940000    571.2295230
      9.7950000    571.2858470
      9.7960000    571.3426300
      9.7970000    571.3994070
      9.7980000    571.4556000
      9.7990000    571.5120630
      9.8000000    571.5689960
      9.8010000    571.6265960
      9.8020000    571.6838940
      9.8030000    571.7407980
      9.8040000    571.7975850
      9.8050000    571.8548230
      9.8060000    571.9114730
      9.8070000    571.9684090
      9.8080000    572.0251000
      9.8090000    572.0819380
      9.8100000    572.1387590
      9.8110000    572.1956770
      9.8120000    572.2529200
      9.8130000    572.3097380
      9.8140000    572.3665330
      9.8150000    572.4230730
      9.8160000    572.4802250
      9.8170000    572.5370240
      9.8180000    572.5936940
      9.8190000    572.6507340
      9.8200000    572.7073390
      9.8210000    572.7646870
      9.8220000    572.8215470
      9.8230000    572.8780740
      9.8240000    572.9351500
      9.8250000    572.9920590
      9.8260000    573.0490300
      9.8270000    573.1059370
      9.8280000    573.1626220
      9.8290000    573.2193510
      9.8300000    573.2763680
      9.8310000    573.3333060
      9.8320000    573.3899440
      9.8330000    573.4469830
      9.8340000    573.5039040
      9.8350000    573.5608510
      9.8360000    573.6173280
      9.8370000    573.6742170
      9.8380000    573.7313030
      9.8390000    573.7878980
      9.8400000    573.8447730
      9.8410000    573.9014500
      9.8420000    573.9582310
      9.8430000    574.0151770
      9.8440000    574.0717960
      9.8450000    574.1338350
      9.8460000    574.1999190
      9.8470000    574.2592750
      9.8480000    574.3242810
      9.8490000    574.3921770
      9.8500000    574.4523280
      9.8510000    574.5164380
      9.8520000    574.5804050
      9.8530000    574.6464960
      9.8540000    574.7071220
      9.8550000    574.7704370
      9.8560000    574.8301150
      9.8570000    574.8902750
      9.8580000    574.9511480
      9.8590000    575.0118830
      9.8600000    575.0744160
      9.8610000    575.1330330
      9.8620000    575.1949240
      9.8630000    575.2564960
      9.8640000    575.3160180
      9.8650000    575.3767550
      9.8660000    575.4365470
      9.8670000    575.5023010
      9.8680000    575.5626340
      9.8690000    575.6212150
      9.8700000    575.6801380
      9.8710000    575.7410510
      9.8720000    575.8019470
      9.8730000    575.8613700
      9.8740000    575.9197820
      9.8750000    575.9781850
      9.8760000    576.0377060
      9.8770000    576.0961870
      9.8780000    576.1557410
      9.8790000    576.2134590
      9.8800000    576.2728780
      9.8810000    576.3308240
      9.8820000    576.3898470
      9.8830000    576.4480590
      9.8840000    576.5062810
      9.8850000    576.5647800
      9.8860000    576.6250370
      9.8870000    576.6899800
      9.8880000    576.7502210
      9.8890000    576.8085870
      9.8900000    576.8724270
      9.8910000    576.9305480
      9.8920000    576.9887650
      9.8930000    577.0516930
      9.8940000    577.1093080
      9.8950000    577.1680850
      9.8960000    577.2287920
      9.8970000    577.2870200
      9.8980000    577.3455080
      9.8990000    577.4035830
      9.9000000    577.4627120
      9.9010000    577.5249300
      9.9020000    577.5856170
      9.9030000    577.6442730
      9.9040000    577.7045290
      9.9050000    577.7634440
      9.9060000    577.8212550
      9.9070000    577.8796730
      9.9080000    577.9376490
      9.9090000    577.9981070
      9.9100000    578.0559270
      9.9110000    578.1151820
      9.9120000    578.1739740
      9.9130000    578.2335750
      9.9140000    578.2935410
      9.9150000    578.3523420
      9.9160000    578.4115870
      9.9170000    578.4703790
      9.9180000    578.5291260
      9.9190000    578.5881550
      9.9200000    578.6474080
      9.9210000    578.7059840
      9.9220000    578.7653300
      9.9230000    578.8242640
      9.9240000    578.8836380
      9.9250000    578.9421740
      9.9260000    579.0011170
      9.9270000    579.0591490
      9.9280000    579.1171740
      9.9290000    579.1780410
      9.9300000    579.2361320
      9.9310000    579.2941250
      9.9320000    579.3515220
      9.9330000    579.4089820
      9.9340000    579.4698630
      9.9350000    579.5277860
      9.9360000    579.5862730
      9.9370000    579.6469490
      9.9380000    579.7050170
      9.9390000    579.7656570
      9.9400000    579.8236000
      9.9410000    579.8809890
      9.9420000    579.9388640
      9.9430000    579.9965870
      9.9440000    580.0579200
      9.9450000    580.1154520
      9.9460000    580.1735120
      9.9470000    580.2309240
      9.9480000    580.2903660
      9.9490000    580.3491110
      9.9500000    580.4065790
      9.9510000    580.4641440
      9.9520000    580.5218380
      9.9530000    580.5788860
      9.9540000    580.6365870
      9.9550000    580.6962470
      9.9560000    580.7543820
      9.9570000    580.8114060
      9.9580000    580.8688410
      9.9590000    580.9264020
      9.9600000    580.9836850
      9.9610000    581.0414070
      9.9620000    581.0988420
      9.9630000    581.1569280
      9.9640000    581.2143810
      9.9650000    581.2737080
      9.9660000    581.3308770
      9.9670000    581.3905630
      9.9680000    581.4485620
      9.9690000    581.5064990
      9.9700000    581.5635380
      9.9710000    581.6206320
      9.9720000    581.6779260
      9.9730000    581.7352750
      9.9740000    581.7926460
      9.9750000    581.8497450
      9.9760000    581.9071480
      9.9770000    581.9642600
      9.9780000    582.0211640
      9.9790000    582.0784260
      9.9800000    582.1352150
      9.9810000    582.1929030
      9.9820000    582.2502020
      9.9830000    582.3075580
      9.9840000    582.3647480
      9.9850000    582.4238610
      9.9860000    582.4827960
      9.9870000    582.5401950
      9.9880000    582.5979640
      9.9890000    582.6552890
      9.9900000    582.7126870
      9.9910000    582.7702360
      9.9920000    582.8272800
      9.9930000    582.8842250
      9.9940000    582.9416770
      9.9950000    582.9988470
      9.9960000    583.0560870
      9.9970000    583.1128780
      9.9980000    583.1697210
      9.9990000    583.2267070
     10.0000000    583.2842690
     10.0010000    583.3421360
     10.0020000    583.3993460
     10.0030000    583.4563260
     10.0040000    583.5143320
     10.0050000    583.5711090
     10.0060000    583.6281400
     10.0070000    583.6850660
     10.0080000    583.7420090
     10.0090000    583.7992190
     10.0100000    583.8557690
     10.0110000    583.9125830
     10.0120000    583.9697950
     10.0130000    584.0267350
     10.0140000    584.0835840
     10.0150000    584.1441390
     10.0160000    584.2081710
     10.0170000    584.2742940
     10.0180000    584.3308960
     10.0190000    584.3875950
     10.0200000    584.4445500
     10.0210000    584.5018150
     10.0220000    584.5643610
     10.0230000    584.6258650
     10.0240000    584.6996110
     10.0250000    584.7641600
     10.0260000    584.8210350
     10.0270000    584.8775990
     10.0280000    584.9343070
     10.0290000    584.9911920
     10.0300000    585.0480350
     10.0310000    585.1049770
     10.0320000    585.1616050
     10.0330000    585.2186260
     10.0340000    585.2753430
     10.0350000    585.3322090
     10.0360000    585.3891970
     10.0370000    585.4464070
     10.0380000    585.5029120
     10.0390000    585.5601620
     10.0400000    585.6169590
     10.0410000    585.6738480
     10.0420000    585.7308230
     10.0430000    585.7875190
     10.0440000    585.8447350
     10.0450000    585.9016800
     10.0460000    585.9585410
     10.0470000    586.0152980
     10.0480000    586.0722770
     10.0490000    586.1291470
     10.0500000    586.1863700
     10.0510000    586.2430950
     10.0520000    586.2998800
     10.0530000    586.3567160
     10.0540000    586.4134210
     10.0550000    586.4700000
     10.0560000    586.5268660
     10.0570000    586.5834870
     10.0580000    586.6398100
     10.0590000    586.6967520
     10.0600000    586.7579800
     10.0610000    586.8143650
     10.0620000    586.8710240
     10.0630000    586.9276830
     10.0640000    586.9845620
     10.0650000    587.0409830
     10.0660000    587.0977830
     10.0670000    587.1545880
     10.0680000    587.2115900
     10.0690000    587.2681620
     10.0700000    587.3249050
     10.0710000    587.3810130
     10.0720000    587.4376170
     10.0730000    587.4944580
     10.0740000    587.5510560
     10.0750000    587.6077700
     10.0760000    587.6644140
     10.0770000    587.7248820
     10.0780000    587.7819240
     10.0790000    587.8387370
     10.0800000    587.8958330
     10.0810000    587.9529540
     10.0820000    588.0096030
     10.0830000    588.0662000
     10.0840000    588.1228330
     10.0850000    588.1796380
     10.0860000    588.2362170
     10.0870000    588.2927890
     10.0880000    588.3493160
     10.0890000    588.4060260
     10.0900000    588.4627940
     10.0910000    588.5201070
     10.0920000    588.5764260
     10.0930000    588.6336000
     10.0940000    588.6903570
     10.0950000    588.7481890
     10.0960000    588.8046530
     10.0970000    588.8616960
     10.0980000    588.9183870
     10.0990000    588.9758130
     10.1000000    589.0327090
     10.1010000    589.0910540
     10.1020000    589.1479230
     10.1030000    589.2047060
     10.1040000    589.2613060
     10.1050000    589.3181840
     10.1060000    589.3752970
     10.1070000    589.4317710
     10.1080000    589.4891860
     10.1090000    589.5461320
     10.1100000    589.6027820
     10.1110000    589.6595780
     10.1120000    589.7173070
     10.1130000    589.7742630
     10.1140000    589.8310360
     10.1150000    589.8880200
     10.1160000    589.9453910
     10.1170000    590.0019080
     10.1180000    590.0586850
     10.1190000    590.1153910
     10.1200000    590.1722890
     10.1210000    590.2290950
     10.1220000    590.2858590
     10.1230000    590.3425040
     10.1240000    590.3989840
     10.1250000    590.4563480
     10.1260000    590.5127840
     10.1270000    590.5692630
     10.1280000    590.6259000
     10.1290000    590.6829400
     10.1300000    590.7397600
     10.1310000    590.7965170
     10.1320000    590.8536730
     10.1330000    590.9105640
     10.1340000    590.9670290
     10.1350000    591.0238880
     10.1360000    591.0804750
     10.1370000    591.1369460
     10.1380000    591.1937260
     10.1390000    591.2503580
     10.1400000    591.3072600
     10.1410000    591.3638330
     10.1420000    591.4204510
     10.1430000    591.4772010
     10.1440000    591.5339910
     10.1450000    591.5906740
     10.1460000    591.6477630
     10.1470000    591.7050450
     10.1480000    591.7618500
     10.1490000    591.8185400
     10.1500000    591.8756010
     10.1510000    591.9323940
     10.1520000    591.9893270
     10.1530000    592.0461920
     10.1540000    592.1033250
     10.1550000    592.1601260
     10.1560000    592.2169380
     10.1570000    592.2738940
     10.1580000    592.3308130
     10.1590000    592.3875710
     10.1600000    592.4444280
     10.1610000    592.5012740
     10.1620000    592.5579810
     10.1630000    592.6150630
     10.1640000    592.6721810
     10.1650000    592.7289310
     10.1660000    592.7856880
     10.1670000    592.8420270
     10.1680000    592.8990000
     10.1690000    592.9557080
     10.1700000    593.0129580
     10.1710000    593.0696420
     10.1720000    593.1266560
     10.1730000    593.1825650
     10.1740000    593.2395620
     10.1750000    593.2966660
     10.1760000    593.3531100
     10.1770000    593.4098420
     10.1780000    593.4663510
     10.1790000    593.5235550
     10.1800000    593.5800450
     10.1810000    593.6367840
     10.1820000    593.6936480
     10.1830000    593.7505720
     10.1840000    593.8069190
     10.1850000    593.8635390
     10.1860000    593.9206900
     10.1870000    593.9776240
     10.1880000    594.0351100
     10.1890000    594.0920180
     10.1900000    594.1490370
     10.1910000    594.2117890
     10.1920000    594.2684590
     10.1930000    594.3251230
     10.1940000    594.3818810
     10.1950000    594.4386460
     10.1960000    594.4950890
     10.1970000    594.5516090
     10.1980000    594.6086330
     10.1990000    594.6670990
     10.2000000    594.7245660
     10.2010000    594.7855490
     10.2020000    594.8429160
     10.2030000    594.9031770
     10.2040000    594.9599170
     10.2050000    595.0168670
     10.2060000    595.0735150
     10.2070000    595.1303310
     10.2080000    595.1870260
     10.2090000    595.2436680
     10.2100000    595.3004400
     10.2110000    595.3569180
     10.2120000    595.4136300
     10.2130000    595.4703410
     10.2140000    595.5271570
     10.2150000    595.5840840
     10.2160000    595.6416770
     10.2170000    595.6984310
     10.2180000    595.7552680
     10.2190000    595.8121490
     10.2200000    595.8689480
     10.2210000    595.9255480
     10.2220000    595.9823210
     10.2230000    596.0394170
     10.2240000    596.0960350
     10.2250000    596.1529910
     10.2260000    596.2093630
     10.2270000    596.2659080
     10.2280000    596.3225880
     10.2290000    596.3793600
     10.2300000    596.4362960
     10.2310000    596.4932410
     10.2320000    596.5501240
     10.2330000    596.6074220
     10.2340000    596.6646460
     10.2350000    596.7217290
     10.2360000    596.7787830
     10.2370000    596.8356600
     10.2380000    596.8926160
     10.2390000    596.9491670
     10.2400000    597.0060660
     10.2410000    597.0630340
     10.2420000    597.1196320
     10.2430000    597.1770120
     10.2440000    597.2343260
     10.2450000    597.2914510
     10.2460000    597.3487640
     10.2470000    597.4064610
     10.2480000    597.4698730
     10.2490000    597.5291260
     10.2500000    597.5867720
     10.2510000    597.6445920
     10.2520000    597.7028450
     10.2530000    597.7599320
     10.2540000    597.8172780
     10.2550000    597.8748730
     10.2560000    597.9321300
     10.2570000    597.9895240
     10.2580000    598.0466460
     10.2590000    598.1041840
     10.2600000    598.1608330
     10.2610000    598.2219060
     10.2620000    598.2959860
     10.2630000    598.3705560
     10.2640000    598.4324940
     10.2650000    598.4956980
     10.2660000    598.5561250
     10.2670000    598.6143210
     10.2680000    598.6712400
     10.2690000    598.7280030
     10.2700000    598.7849940
     10.2710000    598.8421380
     10.2720000    598.8992840
     10.2730000    598.9561570
     10.2740000    599.0133120
     10.2750000    599.0703210
     10.2760000    599.1291660
     10.2770000    599.1862930
     10.2780000    599.2432440
     10.2790000    599.3008610
     10.2800000    599.3577050
     10.2810000    599.4145070
     10.2820000    599.4713050
     10.2830000    599.5278800
     10.2840000    599.5847270
     10.2850000    599.6416790
     10.2860000    599.6994270
     10.2870000    599.7566920
     10.2880000    599.8136670
     10.2890000    599.8700830
     10.2900000    599.9269930
     10.2910000    599.9837450
     10.2920000    600.0406710
     10.2930000    600.0978470
     10.2940000    600.1547320
     10.2950000    600.2116880
     10.2960000    600.2693630
     10.2970000    600.3264050
     10.2980000    600.3859540
     10.2990000    600.4437280
     10.3000000    600.5002180
     10.3010000    600.5586620
     10.3020000    600.6168030
     10.3030000    600.6743190
     10.3040000    600.7318320
     10.3050000    600.7889000
     10.3060000    600.8457920
     10.3070000    600.9060330
     10.3080000    600.9730950
     10.3090000    601.0301640
     10.3100000    601.0972330
     10.3110000    601.1668760
     10.3120000    601.2387630
     10.3130000    601.3116950
     10.3140000    601.3865850
     10.3150000    601.4629790
     10.3160000    601.5570230
     10.3170000    601.6547960
     10.3180000    601.7507730
     10.3190000    601.8336260
     10.3200000    601.8951480
     10.3210000    601.9569990
     10.3220000    602.0205580
     10.3230000    602.0846040
     10.3240000    602.1474020
     10.3250000    602.2112730
     10.3260000    602.2732020
     10.3270000    602.3340990
     10.3280000    602.3997260
     10.3290000    602.4645320
     10.3300000    602.5347040
     10.3310000    602.5943510
     10.3320000    602.6534160
     10.3330000    602.7140160
     10.3340000    602.7713070
     10.3350000    602.8283650
     10.3360000    602.8858090
     10.3370000    602.9426330
     10.3380000    602.9994780
     10.3390000    603.0559260
     10.3400000    603.1130970
     10.3410000    603.1694690
     10.3420000    603.2262800
     10.3430000    603.2863040
     10.3440000    603.3431680
     10.3450000    603.4001040
     10.3460000    603.4566770
     10.3470000    603.5134070
     10.3480000    603.5699020
     10.3490000    603.6271050
     10.3500000    603.6837620
     10.3510000    603.7407280
     10.3520000    603.7974500
     10.3530000    603.8541950
     10.3540000    603.9111610
     10.3550000    603.9713720
     10.3560000    604.0281420
     10.3570000    604.0846700
     10.3580000    604.1416770
     10.3590000    604.1987590
     10.3600000    604.2552500
     10.3610000    604.3118400
     10.3620000    604.3685570
     10.3630000    604.4254720
     10.3640000    604.4822790
     10.3650000    604.5393440
     10.3660000    604.5961790
     10.3670000    604.6581760
     10.3680000    604.7165500
     10.3690000    604.7733770
     10.3700000    604.8303220
     10.3710000    604.8903180
     10.3720000    604.9472620
     10.3730000    605.0039320
     10.3740000    605.0608600
     10.3750000    605.1177660
     10.3760000    605.1747800
     10.3770000    605.2314830
     10.3780000    605.2881320
     10.3790000    605.3449770
     10.3800000    605.4016330
     10.3810000    605.4585780
     10.3820000    605.5155880
     10.3830000    605.5727460
     10.3840000    605.6293980
     10.3850000    605.6864640
     10.3860000    605.7433040
     10.3870000    605.8000470
     10.3880000    605.8568840
     10.3890000    605.9132190
     10.3900000    605.9704940
     10.3910000    606.0275260
     10.3920000    606.0841920
     10.3930000    606.1411780
     10.3940000    606.1978790
     10.3950000    606.2549170
     10.3960000    606.3114840
     10.3970000    606.3682470
     10.3980000    606.4247870
     10.3990000    606.4813450
     10.4000000    606.5383090
     10.4010000    606.5962890
     10.4020000    606.6531950
     10.4030000    606.7106700
     10.4040000    606.7674930
     10.4050000    606.8243330
     10.4060000    606.8810720
     10.4070000    606.9377860
     10.4080000    606.9943180
     10.4090000    607.0511790
     10.4100000    607.1073640
     10.4110000    607.1639790
     10.4120000    607.2205510
     10.4130000    607.2773860
     10.4140000    607.3342750
     10.4150000    607.3911300
     10.4160000    607.4481330
     10.4170000    607.5048450
     10.4180000    607.5613090
     10.4190000    607.6182880
     10.4200000    607.6747290
     10.4210000    607.7312930
     10.4220000    607.7881280
     10.4230000    607.8448900
     10.4240000    607.9013470
     10.4250000    607.9582220
     10.4260000    608.0150710
     10.4270000    608.0719170
     10.4280000    608.1288180
     10.4290000    608.1855140
     10.4300000    608.2424200
     10.4310000    608.2990690
     10.4320000    608.3558030
     10.4330000    608.4124230
     10.4340000    608.4691450
     10.4350000    608.5260220
     10.4360000    608.5831320
     10.4370000    608.6400730
     10.4380000    608.6967080
     10.4390000    608.7533830
     10.4400000    608.8100550
     10.4410000    608.8668110
     10.4420000    608.9233900
     10.4430000    608.9804350
     10.4440000    609.0371440
     10.4450000    609.0938140
     10.4460000    609.1504870
     10.4470000    609.2072440
     10.4480000    609.2637500
     10.4490000    609.3207820
     10.4500000    609.3776260
     10.4510000    609.4345550
     10.4520000    609.4911680
     10.4530000    609.5482140
     10.4540000    609.6049720
     10.4550000    609.6618910
     10.4560000    609.7183540
     10.4570000    609.7753330
     10.4580000    609.8322090
     10.4590000    609.8891490
     10.4600000    609.9462690
     10.4610000    610.0031900
     10.4620000    610.0599230
     10.4630000    610.1162890
     10.4640000    610.1731240
     10.4650000    610.2300520
     10.4660000    610.2867680
     10.4670000    610.3435590
     10.4680000    610.4009330
     10.4690000    610.4577220
     10.4700000    610.5147720
     10.4710000    610.5716250
     10.4720000    610.6283550
     10.4730000    610.6853520
     10.4740000    610.7423030
     10.4750000    610.7990200
     10.4760000    610.8557770
     10.4770000    610.9131200
     10.4780000    610.9699340
     10.4790000    611.0265640
     10.4800000    611.0838970
     10.4810000    611.1411180
     10.4820000    611.1976900
     10.4830000    611.2542470
     10.4840000    611.3115520
     10.4850000    611.3687570
     10.4860000    611.4254260
     10.4870000    611.4825060
     10.4880000    611.5392720
     10.4890000    611.5962290
     10.4900000    611.6536390
     10.4910000    611.7102990
     10.4920000    611.7673370
     10.4930000    611.8242340
     10.4940000    611.8810150
     10.4950000    611.9379850
     10.4960000    611.9948780
     10.4970000    612.0513770
     10.4980000    612.1083770
     10.4990000    612.1655380
     10.5000000    612.2224200
     10.5010000    612.2799820
     10.5020000    612.3384850
     10.5030000    612.3957700
     10.5040000    612.4524590
     10.5050000    612.5095160
     10.5060000    612.5662840
     10.5070000    612.6228230
     10.5080000    612.6802060
     10.5090000    612.7371700
     10.5100000    612.7970470
     10.5110000    612.8551880
     10.5120000    612.9119330
     10.5130000    612.9690160
     10.5140000    613.0259120
     10.5150000    613.0830600
     10.5160000    613.1397490
     10.5170000    613.1966710
     10.5180000    613.2534830
     10.5190000    613.3104030
     10.5200000    613.3674180
     10.5210000    613.4239940
     10.5220000    613.4809770
     10.5230000    613.5379590
     10.5240000    613.5948150
     10.5250000    613.6516470
     10.5260000    613.7084120
     10.5270000    613.7657320
     10.5280000    613.8226150
     10.5290000    613.8791060
     10.5300000    613.9361670
     10.5310000    613.9928570
     10.5320000    614.0496370
     10.5330000    614.1063610
     10.5340000    614.1632900
     10.5350000    614.2203870
     10.5360000    614.2770120
     10.5370000    614.3336140
     10.5380000    614.3902310
     10.5390000    614.4469060
     10.5400000    614.5039790
     10.5410000    614.5607990
     10.5420000    614.6201520
     10.5430000    614.6777950
     10.5440000    614.7346920
     10.5450000    614.7914360
     10.5460000    614.8483740
     10.5470000    614.9053510
     10.5480000    614.9621720
     10.5490000    615.0190970
     10.5500000    615.0759260
     10.5510000    615.1328570
     10.5520000    615.1897990
     10.5530000    615.2465760
     10.5540000    615.3039720
     10.5550000    615.3604910
     10.5560000    615.4171970
     10.5570000    615.4737220
     10.5580000    615.5306680
     10.5590000    615.5876930
     10.5600000    615.6475720
     10.5610000    615.7042410
     10.5620000    615.7610140
     10.5630000    615.8180090
     10.5640000    615.8750880
     10.5650000    615.9317440
     10.5660000    615.9883800
     10.5670000    616.0460840
     10.5680000    616.1028220
     10.5690000    616.1594640
     10.5700000    616.2163160
     10.5710000    616.2732290
     10.5720000    616.3303030
     10.5730000    616.3873230
     10.5740000    616.4443050
     10.5750000    616.5013460
     10.5760000    616.5609720
     10.5770000    616.6181300
     10.5780000    616.6755130
     10.5790000    616.7321650
     10.5800000    616.7889860
     10.5810000    616.8458220
     10.5820000    616.9029540
     10.5830000    616.9597070
     10.5840000    617.0167860
     10.5850000    617.0735470
     10.5860000    617.1304580
     10.5870000    617.1874400
     10.5880000    617.2440890
     10.5890000    617.3010660
     10.5900000    617.3581220
     10.5910000    617.4148660
     10.5920000    617.4714740
     10.5930000    617.5282530
     10.5940000    617.5851930
     10.5950000    617.6447720
     10.5960000    617.7018090
     10.5970000    617.7585880
     10.5980000    617.8154890
     10.5990000    617.8723110
     10.6000000    617.9295030
     10.6010000    617.9869740
     10.6020000    618.0439530
     10.6030000    618.1005770
     10.6040000    618.1570580
     10.6050000    618.2140570
     10.6060000    618.2706480
     10.6070000    618.3275110
     10.6080000    618.3844100
     10.6090000    618.4410570
     10.6100000    618.4978960
     10.6110000    618.5545060
     10.6120000    618.6109020
     10.6130000    618.6680880
     10.6140000    618.7249130
     10.6150000    618.7814390
     10.6160000    618.8382480
     10.6170000    618.8954290
     10.6180000    618.9526000
     10.6190000    619.0091950
     10.6200000    619.0706180
     10.6210000    619.1273640
     10.6220000    619.1843870
     10.6230000    619.2413620
     10.6240000    619.2979960
     10.6250000    619.3546900
     10.6260000    619.4115810
     10.6270000    619.4713830
     10.6280000    619.5283540
     10.6290000    619.5849300
     10.6300000    619.6420770
     10.6310000    619.6991620
     10.6320000    619.7557870
     10.6330000    619.8128440
     10.6340000    619.8698190
     10.6350000    619.9264020
     10.6360000    619.9832420
     10.6370000    620.0401680
     10.6380000    620.0970690
     10.6390000    620.1536860
     10.6400000    620.2105040
     10.6410000    620.2674980
     10.6420000    620.3274560
     10.6430000    620.3842680
     10.6440000    620.4413700
     10.6450000    620.4980060
     10.6460000    620.5547730
     10.6470000    620.6119220
     10.6480000    620.6691670
     10.6490000    620.7260560
     10.6500000    620.7831330
     10.6510000    620.8430280
     10.6520000    620.9001420
     10.6530000    620.9569170
     10.6540000    621.0138160
     10.6550000    621.0705170
     10.6560000    621.1275100
     10.6570000    621.1843900
     10.6580000    621.2414950
     10.6590000    621.3012820
     10.6600000    621.3581490
     10.6610000    621.4149390
     10.6620000    621.4719670
     10.6630000    621.5286680
     10.6640000    621.5858670
     10.6650000    621.6430800
     10.6660000    621.7001090
     10.6670000    621.7569100
     10.6680000    621.8135410
     10.6690000    621.8706020
     10.6700000    621.9278160
     10.6710000    621.9844370
     10.6720000    622.0413700
     10.6730000    622.0980560
     10.6740000    622.1553830
     10.6750000    622.2117720
     10.6760000    622.2685940
     10.6770000    622.3256380
     10.6780000    622.3820350
     10.6790000    622.4413530
     10.6800000    622.4983100
     10.6810000    622.5582380
     10.6820000    622.6149930
     10.6830000    622.6717360
     10.6840000    622.7286930
     10.6850000    622.7855280
     10.6860000    622.8422770
     10.6870000    622.8988920
     10.6880000    622.9554800
     10.6890000    623.0155590
     10.6900000    623.0726520
     10.6910000    623.1296530
     10.6920000    623.1863520
     10.6930000    623.2433120
     10.6940000    623.3001610
     10.6950000    623.3571110
     10.6960000    623.4138300
     10.6970000    623.4707010
     10.6980000    623.5274510
     10.6990000    623.5842950
     10.7000000    623.6412390
     10.7010000    623.7000930
     10.7020000    623.7569320
     10.7030000    623.8138670
     10.7040000    623.8704060
     10.7050000    623.9271990
     10.7060000    623.9837770
     10.7070000    624.0404190
     10.7080000    624.0975290
     10.7090000    624.1546730
     10.7100000    624.2122470
     10.7110000    624.2689360
     10.7120000    624.3257580
     10.7130000    624.3822970
     10.7140000    624.4393890
     10.7150000    624.4962330
     10.7160000    624.5532750
     10.7170000    624.6105280
     10.7180000    624.6679080
     10.7190000    624.7246450
     10.7200000    624.7816180
     10.7210000    624.8382080
     10.7220000    624.8949760
     10.7230000    624.9516810
     10.7240000    625.0084610
     10.7250000    625.0653580
     10.7260000    625.1223400
     10.7270000    625.1791370
     10.7280000    625.2356650
     10.7290000    625.2925470
     10.7300000    625.3497090
     10.7310000    625.4063780
     10.7320000    625.4634820
     10.7330000    625.5200890
     10.7340000    625.5767980
     10.7350000    625.6339960
     10.7360000    625.6909390
     10.7370000    625.7478630
     10.7380000    625.8044900
     10.7390000    625.8610350
     10.7400000    625.9178910
     10.7410000    625.9746070
     10.7420000    626.0317300
     10.7430000    626.0883540
     10.7440000    626.1455030
     10.7450000    626.2023040
     10.7460000    626.2590110
     10.7470000    626.3158030
     10.7480000    626.3723380
     10.7490000    626.4293030
     10.7500000    626.4861050
     10.7510000    626.5429690
     10.7520000    626.5996650
     10.7530000    626.6565860
     10.7540000    626.7132780
     10.7550000    626.7702800
     10.7560000    626.8271250
     10.7570000    626.8838070
     10.7580000    626.9436890
     10.7590000    627.0036780
     10.7600000    627.0608080
     10.7610000    627.1175930
     10.7620000    627.1743990
     10.7630000    627.2305240
     10.7640000    627.2875270
     10.7650000    627.3440700
     10.7660000    627.4006200
     10.7670000    627.4574960
     10.7680000    627.5144860
     10.7690000    627.5711270
     10.7700000    627.6283370
     10.7710000    627.6852580
     10.7720000    627.7423320
     10.7730000    627.7990710
     10.7740000    627.8558000
     10.7750000    627.9128490
     10.7760000    627.9695080
     10.7770000    628.0265830
     10.7780000    628.0840130
     10.7790000    628.1402460
     10.7800000    628.2003290
     10.7810000    628.2571070
     10.7820000    628.3139730
     10.7830000    628.3706600
     10.7840000    628.4272860
     10.7850000    628.4843680
     10.7860000    628.5411900
     10.7870000    628.5999950
     10.7880000    628.6572130
     10.7890000    628.7186590
     10.7900000    628.7759290
     10.7910000    628.8332070
     10.7920000    628.8901600
     10.7930000    628.9468090
     10.7940000    629.0040790
     10.7950000    629.0611400
     10.7960000    629.1182390
     10.7970000    629.1752640
     10.7980000    629.2319540
     10.7990000    629.2886890
     10.8000000    629.3455710
     10.8010000    629.4064490
     10.8020000    629.4634140
     10.8030000    629.5204820
     10.8040000    629.5773200
     10.8050000    629.6345860
     10.8060000    629.6915960
     10.8070000    629.7484920
     10.8080000    629.8050650
     10.8090000    629.8619900
     10.8100000    629.9187480
     10.8110000    629.9758160
     10.8120000    630.0326860
     10.8130000    630.0895860
     10.8140000    630.1464680
     10.8150000    630.2030950
     10.8160000    630.2600160
     10.8170000    630.3165730
     10.8180000    630.3734360
     10.8190000    630.4303420
     10.8200000    630.4873210
     10.8210000    630.5439600
     10.8220000    630.6009620
     10.8230000    630.6585440
     10.8240000    630.7154910
     10.8250000    630.7721490
     10.8260000    630.8289640
     10.8270000    630.8855130
     10.8280000    630.9423090
     10.8290000    630.9988350
     10.8300000    631.0558570
     10.8310000    631.1128190
     10.8320000    631.1692600
     10.8330000    631.2259780
     10.8340000    631.2830340
     10.8350000    631.3401070
     10.8360000    631.3973740
     10.8370000    631.4543440
     10.8380000    631.5116020
     10.8390000    631.5682980
     10.8400000    631.6252220
     10.8410000    631.6818850
     10.8420000    631.7388120
     10.8430000    631.7956440
     10.8440000    631.8527240
     10.8450000    631.9093740
     10.8460000    631.9667420
     10.8470000    632.0234280
     10.8480000    632.0803820
     10.8490000    632.1373080
     10.8500000    632.1937550
     10.8510000    632.2536240
     10.8520000    632.3104580
     10.8530000    632.3676640
     10.8540000    632.4247600
     10.8550000    632.4815720
     10.8560000    632.5383440
     10.8570000    632.5947990
     10.8580000    632.6517310
     10.8590000    632.7085930
     10.8600000    632.7653960
     10.8610000    632.8221960
     10.8620000    632.8792930
     10.8630000    632.9360140
     10.8640000    632.9927420
     10.8650000    633.0495450
     10.8660000    633.1061020
     10.8670000    633.1628480
     10.8680000    633.2193090
     10.8690000    633.2761860
     10.8700000    633.3331800
     10.8710000    633.3900900
     10.8720000    633.4467280
     10.8730000    633.5035420
     10.8740000    633.5602030
     10.8750000    633.6168860
     10.8760000    633.6740230
     10.8770000    633.7309890
     10.8780000    633.7879190
     10.8790000    633.8448950
     10.8800000    633.9019780
     10.8810000    633.9585510
     10.8820000    634.0152750
     10.8830000    634.0723210
     10.8840000    634.1294910
     10.8850000    634.1860650
     10.8860000    634.2428230
     10.8870000    634.2998390
     10.8880000    634.3564270
     10.8890000    634.4135000
     10.8900000    634.4703660
     10.8910000    634.5277660
     10.8920000    634.5844920
     10.8930000    634.6441060
     10.8940000    634.7048250
     10.8950000    634.7615470
     10.8960000    634.8205490
     10.8970000    634.8773510
     10.8980000    634.9341700
     10.8990000    634.9909980
     10.9000000    635.0483250
     10.9010000    635.1065750
     10.9020000    635.1635120
     10.9030000    635.2208680
     10.9040000    635.2778630
     10.9050000    635.3350370
     10.9060000    635.3917190
     10.9070000    635.4518090
     10.9080000    635.5086250
     10.9090000    635.5656290
     10.9100000    635.6226150
     10.9110000    635.6797890
     10.9120000    635.7370040
     10.9130000    635.7935440
     10.9140000    635.8499590
     10.9150000    635.9070910
     10.9160000    635.9638340
     10.9170000    636.0206680
     10.9180000    636.0774830
     10.9190000    636.1342190
     10.9200000    636.1911140
     10.9210000    636.2510070
     10.9220000    636.3077120
     10.9230000    636.3644700
     10.9240000    636.4213990
     10.9250000    636.4783560
     10.9260000    636.5349090
     10.9270000    636.5917250
     10.9280000    636.6488860
     10.9290000    636.7055490
     10.9300000    636.7623480
     10.9310000    636.8193680
     10.9320000    636.8794480
     10.9330000    636.9365070
     10.9340000    636.9932380
     10.9350000    637.0500750
     10.9360000    637.1070540
     10.9370000    637.1637560
     10.9380000    637.2210000
     10.9390000    637.2780320
     10.9400000    637.3348380
     10.9410000    637.3919310
     10.9420000    637.4488630
     10.9430000    637.5055630
     10.9440000    637.5623190
     10.9450000    637.6226870
     10.9460000    637.6795380
     10.9470000    637.7362880
     10.9480000    637.7928200
     10.9490000    637.8497840
     10.9500000    637.9068730
     10.9510000    637.9634780
     10.9520000    638.0203630
     10.9530000    638.0773020
     10.9540000    638.1340680
     10.9550000    638.1905940
     10.9560000    638.2475660
     10.9570000    638.3046810
     10.9580000    638.3612860
     10.9590000    638.4179100
     10.9600000    638.4746810
     10.9610000    638.5313890
     10.9620000    638.5885480
     10.9630000    638.6451050
     10.9640000    638.7022930
     10.9650000    638.7589790
     10.9660000    638.8159170
     10.9670000    638.8731930
     10.9680000    638.9301150
     10.9690000    638.9901770
     10.9700000    639.0472320
     10.9710000    639.1038480
     10.9720000    639.1605910
     10.9730000    639.2172790
     10.9740000    639.2738660
     10.9750000    639.3307650
     10.9760000    639.3878200
     10.9770000    639.4445240
     10.9780000    639.5012410
     10.9790000    639.5614100
     10.9800000    639.6182340
     10.9810000    639.6751430
     10.9820000    639.7320550
     10.9830000    639.7888130
     10.9840000    639.8456360
     10.9850000    639.9020880
     10.9860000    639.9589130
     10.9870000    640.0155260
     10.9880000    640.0724510
     10.9890000    640.1294470
     10.9900000    640.1860160
     10.9910000    640.2428100
     10.9920000    640.2994690
     10.9930000    640.3562450
     10.9940000    640.4128950
     10.9950000    640.4699230
     10.9960000    640.5266960
     10.9970000    640.5852980
     10.9980000    640.6424600
     10.9990000    640.6991420
     11.0000000    640.7557630
     11.0010000    640.8134310
     11.0020000    640.8702980
     11.0030000    640.9271540
     11.0040000    640.9837180
     11.0050000    641.0406280
     11.0060000    641.0974690
     11.0070000    641.1539100
     11.0080000    641.2138060
     11.0090000    641.2704950
     11.0100000    641.3273220
     11.0110000    641.3842050
     11.0120000    641.4410160
     11.0130000    641.4977470
     11.0140000    641.5549790
     11.0150000    641.6120430
     11.0160000    641.6686410
     11.0170000    641.7253910
     11.0180000    641.7820690
     11.0190000    641.8388910
     11.0200000    641.8957370
     11.0210000    641.9524660
     11.0220000    642.0094440
     11.0230000    642.0659820
     11.0240000    642.1229920
     11.0250000    642.1829680
     11.0260000    642.2397240
     11.0270000    642.2969870
     11.0280000    642.3538890
     11.0290000    642.4106190
     11.0300000    642.4675140
     11.0310000    642.5243750
     11.0320000    642.5809380
     11.0330000    642.6389520
     11.0340000    642.6958510
     11.0350000    642.7529790
     11.0360000    642.8095770
     11.0370000    642.8665550
     11.0380000    642.9234930
     11.0390000    642.9808540
     11.0400000    643.0375000
     11.0410000    643.0942280
     11.0420000    643.1511930
     11.0430000    643.2076370
     11.0440000    643.2646660
     11.0450000    643.3213550
     11.0460000    643.3784850
     11.0470000    643.4352870
     11.0480000    643.4918720
     11.0490000    643.5486840
     11.0500000    643.6059670
     11.0510000    643.6629760
     11.0520000    643.7200900
     11.0530000    643.7770720
     11.0540000    643.8340610
     11.0550000    643.8907810
     11.0560000    643.9474760
     11.0570000    644.0041040
     11.0580000    644.0608860
     11.0590000    644.1178750
     11.0600000    644.1744630
     11.0610000    644.2316950
     11.0620000    644.2884840
     11.0630000    644.3449750
     11.0640000    644.4017900
     11.0650000    644.4589330
     11.0660000    644.5157120
     11.0670000    644.5723400
     11.0680000    644.6295550
     11.0690000    644.6896830
     11.0700000    644.7462620
     11.0710000    644.8028780
     11.0720000    644.8597750
     11.0730000    644.9164730
     11.0740000    644.9730090
     11.0750000    645.0297110
     11.0760000    645.0865090
     11.0770000    645.1432430
     11.0780000    645.1997400
     11.0790000    645.2562250
     11.0800000    645.3131620
     11.0810000    645.3703490
     11.0820000    645.4268160
     11.0830000    645.4833300
     11.0840000    645.5402840
     11.0850000    645.5971130
     11.0860000    645.6542960
     11.0870000    645.7111190
     11.0880000    645.7680250
     11.0890000    645.8252390
     11.0900000    645.8820250
     11.0910000    645.9391050
     11.0920000    645.9953930
     11.0930000    646.0523830
     11.0940000    646.1091020
     11.0950000    646.1655460
     11.0960000    646.2221980
     11.0970000    646.2785480
     11.0980000    646.3353170
     11.0990000    646.3918830
     11.1000000    646.4490460
     11.1010000    646.5066760
     11.1020000    646.5635380
     11.1030000    646.6203410
     11.1040000    646.6768260
     11.1050000    646.7337390
     11.1060000    646.7901510
     11.1070000    646.8467730
     11.1080000    646.9063480
     11.1090000    646.9631620
     11.1100000    647.0198110
     11.1110000    647.0765240
     11.1120000    647.1331930
     11.1130000    647.1899010
     11.1140000    647.2464590
     11.1150000    647.3036060
     11.1160000    647.3601240
     11.1170000    647.4168250
     11.1180000    647.4739440
     11.1190000    647.5302590
     11.1200000    647.5875930
     11.1210000    647.6461480
     11.1220000    647.7030300
     11.1230000    647.7597870
     11.1240000    647.8164990
     11.1250000    647.8731650
     11.1260000    647.9305940
     11.1270000    647.9872740
     11.1280000    648.0441990
     11.1290000    648.1011620
     11.1300000    648.1575900
     11.1310000    648.2146540
     11.1320000    648.2719120
     11.1330000    648.3284740
     11.1340000    648.3854450
     11.1350000    648.4423930
     11.1360000    648.4992560
     11.1370000    648.5561500
     11.1380000    648.6130510
     11.1390000    648.6704950
     11.1400000    648.7270810
     11.1410000    648.7837490
     11.1420000    648.8408160
     11.1430000    648.8972130
     11.1440000    648.9542000
     11.1450000    649.0110530
     11.1460000    649.0680680
     11.1470000    649.1246030
     11.1480000    649.1814240
     11.1490000    649.2380290
     11.1500000    649.2947700
     11.1510000    649.3514490
     11.1520000    649.4085430
     11.1530000    649.4650110
     11.1540000    649.5219660
     11.1550000    649.5787240
     11.1560000    649.6354150
     11.1570000    649.6918910
     11.1580000    649.7490410
     11.1590000    649.8059230
     11.1600000    649.8626100
     11.1610000    649.9194550
     11.1620000    649.9761460
     11.1630000    650.0330580
     11.1640000    650.0895910
     11.1650000    650.1463680
     11.1660000    650.2034520
     11.1670000    650.2631840
     11.1680000    650.3199620
     11.1690000    650.3767220
     11.1700000    650.4336140
     11.1710000    650.4908320
     11.1720000    650.5471930
     11.1730000    650.6042050
     11.1740000    650.6604910
     11.1750000    650.7178110
     11.1760000    650.7747180
     11.1770000    650.8314160
     11.1780000    650.8882240
     11.1790000    650.9448060
     11.1800000    651.0016820
     11.1810000    651.0586920
     11.1820000    651.1153020
     11.1830000    651.1721570
     11.1840000    651.2288820
     11.1850000    651.2857680
     11.1860000    651.3458660
     11.1870000    651.4028050
     11.1880000    651.4595470
     11.1890000    651.5167760
     11.1900000    651.5737630
     11.1910000    651.6309160
     11.1920000    651.6874370
     11.1930000    651.7439150
     11.1940000    651.8006640
     11.1950000    651.8573380
     11.1960000    651.9143170
     11.1970000    651.9710890
     11.1980000    652.0279990
     11.1990000    652.0848740
     11.2000000    652.1419090
     11.2010000    652.1996710
     11.2020000    652.2568850
     11.2030000    652.3136650
     11.2040000    652.3707330
     11.2050000    652.4274930
     11.2060000    652.4845740
     11.2070000    652.5448580
     11.2080000    652.6067530
     11.2090000    652.6632850
     11.2100000    652.7199950
     11.2110000    652.7765460
     11.2120000    652.8337380
     11.2130000    652.8906730
     11.2140000    652.9476850
     11.2150000    653.0042020
     11.2160000    653.0608630
     11.2170000    653.1176800
     11.2180000    653.1746040
     11.2190000    653.2309880
     11.2200000    653.2879440
     11.2210000    653.3448090
     11.2220000    653.4020180
     11.2230000    653.4603660
     11.2240000    653.5181820
     11.2250000    653.5751920
     11.2260000    653.6320660
     11.2270000    653.6892140
     11.2280000    653.7490370
     11.2290000    653.8062640
     11.2300000    653.8638890
     11.2310000    653.9217910
     11.2320000    653.9875260
     11.2330000    654.0531090
     11.2340000    654.1194480
     11.2350000    654.1842450
     11.2360000    654.2438550
     11.2370000    654.3018710
     11.2380000    654.3612230
     11.2390000    654.4205620
     11.2400000    654.4798950
     11.2410000    654.5410320
     11.2420000    654.6045160
     11.2430000    654.6675310
     11.2440000    654.7249310
     11.2450000    654.7821810
     11.2460000    654.8393210
     11.2470000    654.8987010
     11.2480000    654.9574910
     11.2490000    655.0284090
     11.2500000    655.1168930
     11.2510000    655.1972520
     11.2520000    655.2718530
     11.2530000    655.3367730
     11.2540000    655.3939270
     11.2550000    655.4525350
     11.2560000    655.5092440
     11.2570000    655.5664190
     11.2580000    655.6230980
     11.2590000    655.6802610
     11.2600000    655.7374220
     11.2610000    655.7943430
     11.2620000    655.8512170
     11.2630000    655.9083330
     11.2640000    655.9652040
     11.2650000    656.0319250
     11.2660000    656.0904870
     11.2670000    656.1482190
     11.2680000    656.2055760
     11.2690000    656.2652180
     11.2700000    656.3248300
     11.2710000    656.3916680
     11.2720000    656.4491080
     11.2730000    656.5056790
     11.2740000    656.5624400
     11.2750000    656.6205110
     11.2760000    656.6824090
     11.2770000    656.7409840
     11.2780000    656.7981360
     11.2790000    656.8549460
     11.2800000    656.9162920
     11.2810000    656.9822290
     11.2820000    657.0448430
     11.2830000    657.1018750
     11.2840000    657.1583920
     11.2850000    657.2192030
     11.2860000    657.2814800
     11.2870000    657.3385340
     11.2880000    657.3981610
     11.2890000    657.4552730
     11.2900000    657.5211150
     11.2910000    657.5789870
     11.2920000    657.6359990
     11.2930000    657.6931430
     11.2940000    657.7504850
     11.2950000    657.8088380
     11.2960000    657.8656110
     11.2970000    657.9228480
     11.2980000    657.9795010
     11.2990000    658.0373230
     11.3000000    658.0941100
     11.3010000    658.1532800
     11.3020000    658.2114220
     11.3030000    658.2696760
     11.3040000    658.3277300
     11.3050000    658.3853150
     11.3060000    658.4437850
     11.3070000    658.5010940
     11.3080000    658.5577800
     11.3090000    658.6155190
     11.3100000    658.6726790
     11.3110000    658.7292130
     11.3120000    658.7874140
     11.3130000    658.8456140
     11.3140000    658.9028240
     11.3150000    658.9603600
     11.3160000    659.0176850
     11.3170000    659.0745730
     11.3180000    659.1312270
     11.3190000    659.1879620
     11.3200000    659.2457800
     11.3210000    659.3022910
     11.3220000    659.3590920
     11.3230000    659.4159680
     11.3240000    659.4727260
     11.3250000    659.5295820
     11.3260000    659.5864380
     11.3270000    659.6459200
     11.3280000    659.7030990
     11.3290000    659.7600460
     11.3300000    659.8187790
     11.3310000    659.8759420
     11.3320000    659.9349070
     11.3330000    659.9989840
     11.3340000    660.0595290
     11.3350000    660.1174280
     11.3360000    660.1743370
     11.3370000    660.2313320
     11.3380000    660.2937820
     11.3390000    660.3510270
     11.3400000    660.4134070
     11.3410000    660.4720280
     11.3420000    660.5313790
     11.3430000    660.5883610
     11.3440000    660.6463120
     11.3450000    660.7098160
     11.3460000    660.7739100
     11.3470000    660.8359380
     11.3480000    660.8942220
     11.3490000    660.9509730
     11.3500000    661.0080690
     11.3510000    661.0657810
     11.3520000    661.1236540
     11.3530000    661.1810950
     11.3540000    661.2382390
     11.3550000    661.2947180
     11.3560000    661.3523900
     11.3570000    661.4102380
     11.3580000    661.4696080
     11.3590000    661.5314100
     11.3600000    661.5921610
     11.3610000    661.6488780
     11.3620000    661.7058830
     11.3630000    661.7630780
     11.3640000    661.8207390
     11.3650000    661.8771600
     11.3660000    661.9496630
     11.3670000    662.0221220
     11.3680000    662.0906500
     11.3690000    662.1597740
     11.3700000    662.2234620
     11.3710000    662.2850930
     11.3720000    662.3549080
     11.3730000    662.4113690
     11.3740000    662.4685730
     11.3750000    662.5266450
     11.3760000    662.5843770
     11.3770000    662.6413500
     11.3780000    662.6983210
     11.3790000    662.7550740
     11.3800000    662.8122180
     11.3810000    662.8716190
     11.3820000    662.9289500
     11.3830000    662.9857670
     11.3840000    663.0422820
     11.3850000    663.1007310
     11.3860000    663.1627200
     11.3870000    663.2196730
     11.3880000    663.2766360
     11.3890000    663.3333110
     11.3900000    663.3901190
     11.3910000    663.4472470
     11.3920000    663.5041160
     11.3930000    663.5615440
     11.3940000    663.6181720
     11.3950000    663.6751010
     11.3960000    663.7336950
     11.3970000    663.7939410
     11.3980000    663.8512160
     11.3990000    663.9082650
     11.4000000    663.9651650
     11.4010000    664.0256300
     11.4020000    664.0857930
     11.4030000    664.1424210
     11.4040000    664.1991380
     11.4050000    664.2560530
     11.4060000    664.3137260
     11.4070000    664.3703430
     11.4080000    664.4273330
     11.4090000    664.4842580
     11.4100000    664.5423410
     11.4110000    664.6033720
     11.4120000    664.6604350
     11.4130000    664.7175020
     11.4140000    664.7750330
     11.4150000    664.8326000
     11.4160000    664.8911760
     11.4170000    664.9501330
     11.4180000    665.0078270
     11.4190000    665.0655380
     11.4200000    665.1235070
     11.4210000    665.1806890
     11.4220000    665.2375030
     11.4230000    665.2942760
     11.4240000    665.3512450
     11.4250000    665.4077750
     11.4260000    665.4643780
     11.4270000    665.5220240
     11.4280000    665.5788830
     11.4290000    665.6353910
     11.4300000    665.6924430
     11.4310000    665.7497010
     11.4320000    665.8064740
     11.4330000    665.8636400
     11.4340000    665.9198460
     11.4350000    665.9766320
     11.4360000    666.0335930
     11.4370000    666.0907670
     11.4380000    666.1484040
     11.4390000    666.2053420
     11.4400000    666.2627080
     11.4410000    666.3192120
     11.4420000    666.3757400
     11.4430000    666.4326010
     11.4440000    666.4892460
     11.4450000    666.5461340
     11.4460000    666.6044580
     11.4470000    666.6613020
     11.4480000    666.7187950
     11.4490000    666.7759630
     11.4500000    666.8327520
     11.4510000    666.8898970
     11.4520000    666.9467690
     11.4530000    667.0035580
     11.4540000    667.0597630
     11.4550000    667.1167750
     11.4560000    667.1736390
     11.4570000    667.2307900
     11.4580000    667.2872290
     11.4590000    667.3444870
     11.4600000    667.4012430
     11.4610000    667.4583850
     11.4620000    667.5152740
     11.4630000    667.5723460
     11.4640000    667.6291130
     11.4650000    667.6857660
     11.4660000    667.7426730
     11.4670000    667.7994710
     11.4680000    667.8560480
     11.4690000    667.9135190
     11.4700000    667.9705890
     11.4710000    668.0273630
     11.4720000    668.0839990
     11.4730000    668.1406210
     11.4740000    668.1973550
     11.4750000    668.2540080
     11.4760000    668.3107830
     11.4770000    668.3674970
     11.4780000    668.4238720
     11.4790000    668.4827820
     11.4800000    668.5404620
     11.4810000    668.5972940
     11.4820000    668.6540700
     11.4830000    668.7107300
     11.4840000    668.7679370
     11.4850000    668.8247700
     11.4860000    668.8817430
     11.4870000    668.9386030
     11.4880000    668.9953470
     11.4890000    669.0519850
     11.4900000    669.1092250
     11.4910000    669.1664230
     11.4920000    669.2230790
     11.4930000    669.2804430
     11.4940000    669.3373610
     11.4950000    669.3941720
     11.4960000    669.4507540
     11.4970000    669.5076850
     11.4980000    669.5640470
     11.4990000    669.6206050
     11.5000000    669.6777410
     11.5010000    669.7390610
     11.5020000    669.7961270
     11.5030000    669.8529590
     11.5040000    669.9097500
     11.5050000    669.9663370
     11.5060000    670.0227320
     11.5070000    670.0796730
     11.5080000    670.1363380
     11.5090000    670.1928980
     11.5100000    670.2495810
     11.5110000    670.3073150
     11.5120000    670.3640400
     11.5130000    670.4204190
     11.5140000    670.4772360
     11.5150000    670.5340430
     11.5160000    670.5911150
     11.5170000    670.6478340
     11.5180000    670.7048690
     11.5190000    670.7613390
     11.5200000    670.8185220
     11.5210000    670.8754060
     11.5220000    670.9334930
     11.5230000    670.9911590
     11.5240000    671.0692290
     11.5250000    671.1463270
     11.5260000    671.2216740
     11.5270000    671.2876720
     11.5280000    671.3462200
     11.5290000    671.4039170
     11.5300000    671.4630880
     11.5310000    671.5215060
     11.5320000    671.5795490
     11.5330000    671.6370770
     11.5340000    671.6939010
     11.5350000    671.7516720
     11.5360000    671.8131280
     11.5370000    671.8712450
     11.5380000    671.9288020
     11.5390000    671.9868870
     11.5400000    672.0448390
     11.5410000    672.1025350
     11.5420000    672.1595060
     11.5430000    672.2173180
     11.5440000    672.2737270
     11.5450000    672.3315700
     11.5460000    672.3896690
     11.5470000    672.4468630
     11.5480000    672.5041830
     11.5490000    672.5617130
     11.5500000    672.6195090
     11.5510000    672.6763930
     11.5520000    672.7339500
     11.5530000    672.7930010
     11.5540000    672.8504380
     11.5550000    672.9074590
     11.5560000    672.9655310
     11.5570000    673.0294050
     11.5580000    673.0935820
     11.5590000    673.1506110
     11.5600000    673.2074050
     11.5610000    673.2642770
     11.5620000    673.3231000
     11.5630000    673.3824410
     11.5640000    673.4413440
     11.5650000    673.4980200
     11.5660000    673.5546850
     11.5670000    673.6115660
     11.5680000    673.6684970
     11.5690000    673.7322090
     11.5700000    673.7913580
     11.5710000    673.8485720
     11.5720000    673.9055350
     11.5730000    673.9622700
     11.5740000    674.0207790
     11.5750000    674.0780610
     11.5760000    674.1346310
     11.5770000    674.1915360
     11.5780000    674.2482920
     11.5790000    674.3046130
     11.5800000    674.3610610
     11.5810000    674.4180270
     11.5820000    674.4746130
     11.5830000    674.5312490
     11.5840000    674.5882110
     11.5850000    674.6461280
     11.5860000    674.7028880
     11.5870000    674.7595610
     11.5880000    674.8165280
     11.5890000    674.8733630
     11.5900000    674.9300410
     11.5910000    674.9867040
     11.5920000    675.0435010
     11.5930000    675.1001640
     11.5940000    675.1570140
     11.5950000    675.2142950
     11.5960000    675.2713190
     11.5970000    675.3279600
     11.5980000    675.3846250
     11.5990000    675.4415730
     11.6000000    675.4980550
     11.6010000    675.5569470
     11.6020000    675.6152390
     11.6030000    675.6763400
     11.6040000    675.7345210
     11.6050000    675.7927520
     11.6060000    675.8575870
     11.6070000    675.9175990
     11.6080000    675.9746810
     11.6090000    676.0320800
     11.6100000    676.0886760
     11.6110000    676.1455830
     11.6120000    676.2042940
     11.6130000    676.2632850
     11.6140000    676.3212460
     11.6150000    676.3781810
     11.6160000    676.4367460
     11.6170000    676.4936840
     11.6180000    676.5519410
     11.6190000    676.6089510
     11.6200000    676.6655860
     11.6210000    676.7222990
     11.6220000    676.7791050
     11.6230000    676.8358820
     11.6240000    676.8925680
     11.6250000    676.9489790
     11.6260000    677.0068970
     11.6270000    677.0638450
     11.6280000    677.1220820
     11.6290000    677.1791070
     11.6300000    677.2354520
     11.6310000    677.2923060
     11.6320000    677.3490730
     11.6330000    677.4062310
     11.6340000    677.4629660
     11.6350000    677.5202610
     11.6360000    677.5775400
     11.6370000    677.6354410
     11.6380000    677.6918520
     11.6390000    677.7485210
     11.6400000    677.8056840
     11.6410000    677.8620990
     11.6420000    677.9190680
     11.6430000    677.9758870
     11.6440000    678.0327920
     11.6450000    678.0896740
     11.6460000    678.1464640
     11.6470000    678.2038250
     11.6480000    678.2612550
     11.6490000    678.3178870
     11.6500000    678.3745230
     11.6510000    678.4315300
     11.6520000    678.4883160
     11.6530000    678.5450480
     11.6540000    678.6027340
     11.6550000    678.6594830
     11.6560000    678.7160080
     11.6570000    678.7728580
     11.6580000    678.8309140
     11.6590000    678.8875800
     11.6600000    678.9446640
     11.6610000    679.0014470
     11.6620000    679.0586420
     11.6630000    679.1151140
     11.6640000    679.1718640
     11.6650000    679.2287580
     11.6660000    679.2887550
     11.6670000    679.3518310
     11.6680000    679.4126670
     11.6690000    679.4709680
     11.6700000    679.5279640
     11.6710000    679.5845690
     11.6720000    679.6423570
     11.6730000    679.7002840
     11.6740000    679.7577250
     11.6750000    679.8145160
     11.6760000    679.8710130
     11.6770000    679.9275540
     11.6780000    679.9841130
     11.6790000    680.0417940
     11.6800000    680.0988350
     11.6810000    680.1587040
     11.6820000    680.2152050
     11.6830000    680.2717290
     11.6840000    680.3290760
     11.6850000    680.3870410
     11.6860000    680.4447150
     11.6870000    680.5022170
     11.6880000    680.5600160
     11.6890000    680.6171280
     11.6900000    680.6741180
     11.6910000    680.7359940
     11.6920000    680.7934020
     11.6930000    680.8506040
     11.6940000    680.9079840
     11.6950000    680.9656940
     11.6960000    681.0235150
     11.6970000    681.0812370
     11.6980000    681.1384420
     11.6990000    681.1978160
     11.7000000    681.2584480
     11.7010000    681.3188160
     11.7020000    681.3762500
     11.7030000    681.4341990
     11.7040000    681.4908230
     11.7050000    681.5525720
     11.7060000    681.6153900
     11.7070000    681.6916350
     11.7080000    681.7524430
     11.7090000    681.8113930
     11.7100000    681.8701230
     11.7110000    681.9341590
     11.7120000    681.9971870
     11.7130000    682.0544110
     11.7140000    682.1114430
     11.7150000    682.1685190
     11.7160000    682.2249530
     11.7170000    682.2818070
     11.7180000    682.3386890
     11.7190000    682.3950520
     11.7200000    682.4521320
     11.7210000    682.5086150
     11.7220000    682.5657980
     11.7230000    682.6228700
     11.7240000    682.6796430
     11.7250000    682.7367560
     11.7260000    682.7934400
     11.7270000    682.8512190
     11.7280000    682.9079680
     11.7290000    682.9786280
     11.7300000    683.0534030
     11.7310000    683.1307930
     11.7320000    683.1993360
     11.7330000    683.2646830
     11.7340000    683.3279910
     11.7350000    683.3879150
     11.7360000    683.4449680
     11.7370000    683.5067330
     11.7380000    683.5655610
     11.7390000    683.6236490
     11.7400000    683.6824790
     11.7410000    683.7407070
     11.7420000    683.7986010
     11.7430000    683.8572140
     11.7440000    683.9158050
     11.7450000    683.9738290
     11.7460000    684.0318710
     11.7470000    684.0900160
     11.7480000    684.1489820
     11.7490000    684.2069800
     11.7500000    684.2635290
     11.7510000    684.3205040
     11.7520000    684.3773620
     11.7530000    684.4344600
     11.7540000    684.4917020
     11.7550000    684.5483600
     11.7560000    684.6054440
     11.7570000    684.6622040
     11.7580000    684.7190160
     11.7590000    684.7775580
     11.7600000    684.8347700
     11.7610000    684.8922740
     11.7620000    684.9496460
     11.7630000    685.0074860
     11.7640000    685.0656590
     11.7650000    685.1228440
     11.7660000    685.1806620
     11.7670000    685.2380890
     11.7680000    685.2952510
     11.7690000    685.3526680
     11.7700000    685.4107090
     11.7710000    685.4678570
     11.7720000    685.5261470
     11.7730000    685.5854570
     11.7740000    685.6425660
     11.7750000    685.6996720
     11.7760000    685.7571500
     11.7770000    685.8147620
     11.7780000    685.8738930
     11.7790000    685.9366150
     11.7800000    685.9980520
     11.7810000    686.0579910
     11.7820000    686.1189100
     11.7830000    686.1776400
     11.7840000    686.2397960
     11.7850000    686.3004340
     11.7860000    686.3598560
     11.7870000    686.4207290
     11.7880000    686.4814980
     11.7890000    686.5416680
     11.7900000    686.6052770
     11.7910000    686.6624490
     11.7920000    686.7196730
     11.7930000    686.7764730
     11.7940000    686.8330260
     11.7950000    686.8897580
     11.7960000    686.9464950
     11.7970000    687.0040000
     11.7980000    687.0610790
     11.7990000    687.1200250
     11.8000000    687.1808740
     11.8010000    687.2408670
     11.8020000    687.3003130
     11.8030000    687.3588260
     11.8040000    687.4187330
     11.8050000    687.4824560
     11.8060000    687.5457830
     11.8070000    687.6056110
     11.8080000    687.6642200
     11.8090000    687.7209140
     11.8100000    687.7793870
     11.8110000    687.8363510
     11.8120000    687.8956850
     11.8130000    687.9556570
     11.8140000    688.0268060
     11.8150000    688.1039290
     11.8160000    688.1673090
     11.8170000    688.2294320
     11.8180000    688.2886250
     11.8190000    688.3462550
     11.8200000    688.4042140
     11.8210000    688.4679400
     11.8220000    688.5280570
     11.8230000    688.5867120
     11.8240000    688.6497070
     11.8250000    688.7073400
     11.8260000    688.7641490
     11.8270000    688.8212830
     11.8280000    688.8808170
     11.8290000    688.9389140
     11.8300000    688.9990630
     11.8310000    689.0560530
     11.8320000    689.1134940
     11.8330000    689.1696680
     11.8340000    689.2317570
     11.8350000    689.2883450
     11.8360000    689.3459310
     11.8370000    689.4039650
     11.8380000    689.4619980
     11.8390000    689.5197160
     11.8400000    689.5781490
     11.8410000    689.6361790
     11.8420000    689.6947380
     11.8430000    689.7559760
     11.8440000    689.8176010
     11.8450000    689.8747200
     11.8460000    689.9318510
     11.8470000    689.9880910
     11.8480000    690.0492090
     11.8490000    690.1128370
     11.8500000    690.1729840
     11.8510000    690.2346180
     11.8520000    690.2947970
     11.8530000    690.3543560
     11.8540000    690.4115400
     11.8550000    690.4686340
     11.8560000    690.5271180
     11.8570000    690.5881700
     11.8580000    690.6505060
     11.8590000    690.7126270
     11.8600000    690.7736010
     11.8610000    690.8324870
     11.8620000    690.8910060
     11.8630000    690.9481860
     11.8640000    691.0047960
     11.8650000    691.0628290
     11.8660000    691.1193970
     11.8670000    691.1940680
     11.8680000    691.2663840
     11.8690000    691.3420740
     11.8700000    691.4102070
     11.8710000    691.4788640
     11.8720000    691.5455470
     11.8730000    691.6056940
     11.8740000    691.6640940
     11.8750000    691.7217990
     11.8760000    691.7804790
     11.8770000    691.8387030
     11.8780000    691.8969320
     11.8790000    691.9553360
     11.8800000    692.0136850
     11.8810000    692.0715100
     11.8820000    692.1296780
     11.8830000    692.1880550
     11.8840000    692.2485810
     11.8850000    692.3063940
     11.8860000    692.3673310
     11.8870000    692.4243170
     11.8880000    692.4814850
     11.8890000    692.5404790
     11.8900000    692.6040820
     11.8910000    692.6640800
     11.8920000    692.7230640
     11.8930000    692.7857230
     11.8940000    692.8456610
     11.8950000    692.9059100
     11.8960000    692.9687090
     11.8970000    693.0470700
     11.8980000    693.1118370
     11.8990000    693.1794280
     11.9000000    693.2425300
     11.9010000    693.3046500
     11.9020000    693.3626730
     11.9030000    693.4207610
     11.9040000    693.4786830
     11.9050000    693.5369620
     11.9060000    693.5944810
     11.9070000    693.6520020
     11.9080000    693.7091140
     11.9090000    693.7671720
     11.9100000    693.8288940
     11.9110000    693.8855880
     11.9120000    693.9420920
     11.9130000    693.9987390
     11.9140000    694.0557720
     11.9150000    694.1122040
     11.9160000    694.1710550
     11.9170000    694.2293510
     11.9180000    694.2870460
     11.9190000    694.3444010
     11.9200000    694.4017870
     11.9210000    694.4595910
     11.9220000    694.5164610
     11.9230000    694.5745040
     11.9240000    694.6349120
     11.9250000    694.6944530
     11.9260000    694.7537000
     11.9270000    694.8118600
     11.9280000    694.8694580
     11.9290000    694.9264200
     11.9300000    694.9829690
     11.9310000    695.0426010
     11.9320000    695.1051570
     11.9330000    695.1703440
     11.9340000    695.2360640
     11.9350000    695.3027470
     11.9360000    695.3664410
     11.9370000    695.4253930
     11.9380000    695.4865060
     11.9390000    695.5447730
     11.9400000    695.6034390
     11.9410000    695.6604360
     11.9420000    695.7170560
     11.9430000    695.7742380
     11.9440000    695.8309150
     11.9450000    695.8887900
     11.9460000    695.9480530
     11.9470000    696.0256200
     11.9480000    696.1023050
     11.9490000    696.1801900
     11.9500000    696.2460200
     11.9510000    696.3090210
     11.9520000    696.3680500
     11.9530000    696.4275980
     11.9540000    696.4860800
     11.9550000    696.5453510
     11.9560000    696.6061730
     11.9570000    696.6631220
     11.9580000    696.7197540
     11.9590000    696.7764180
     11.9600000    696.8329630
     11.9610000    696.8895100
     11.9620000    696.9461690
     11.9630000    697.0032540
     11.9640000    697.0610200
     11.9650000    697.1180090
     11.9660000    697.1792680
     11.9670000    697.2359650
     11.9680000    697.2930430
     11.9690000    697.3496670
     11.9700000    697.4065070
     11.9710000    697.4629610
     11.9720000    697.5199640
     11.9730000    697.5767770
     11.9740000    697.6338700
     11.9750000    697.6904310
     11.9760000    697.7480610
     11.9770000    697.8062490
     11.9780000    697.8632820
     11.9790000    697.9205360
     11.9800000    697.9772720
     11.9810000    698.0340260
     11.9820000    698.0903280
     11.9830000    698.1473120
     11.9840000    698.2039670
     11.9850000    698.2607160
     11.9860000    698.3245070
     11.9870000    698.3941780
     11.9880000    698.4513760
     11.9890000    698.5084650
     11.9900000    698.5653120
     11.9910000    698.6225400
     11.9920000    698.6792870
     11.9930000    698.7362040
     11.9940000    698.7981950
     11.9950000    698.8550890
     11.9960000    698.9203010
     11.9970000    698.9860270
     11.9980000    699.0433110
     11.9990000    699.1002330
     12.0000000    699.1568630
     12.0010000    699.2163870
     12.0020000    699.2731890
     12.0030000    699.3301730
     12.0040000    699.3868220
     12.0050000    699.4433060
     12.0060000    699.5022640
     12.0070000    699.5599700
     12.0080000    699.6172300
     12.0090000    699.6752290
     12.0100000    699.7334950
     12.0110000    699.7909980
     12.0120000    699.8492970
     12.0130000    699.9077910
     12.0140000    699.9659040
     12.0150000    700.0245240
     12.0160000    700.0838420
     12.0170000    700.1420350
     12.0180000    700.2008700
     12.0190000    700.2577380
     12.0200000    700.3146190
     12.0210000    700.3713630
     12.0220000    700.4284220
     12.0230000    700.4850590
     12.0240000    700.5448710
     12.0250000    700.6018620
     12.0260000    700.6586930
     12.0270000    700.7152600
     12.0280000    700.7741900
     12.0290000    700.8309060
     12.0300000    700.8877380
     12.0310000    700.9440870
     12.0320000    701.0008280
     12.0330000    701.0573160
     12.0340000    701.1141770
     12.0350000    701.1711440
     12.0360000    701.2279210
     12.0370000    701.2842050
     12.0380000    701.3410240
     12.0390000    701.4015910
     12.0400000    701.4584930
     12.0410000    701.5153330
     12.0420000    701.5719860
     12.0430000    701.6290230
     12.0440000    701.6859000
     12.0450000    701.7430300
     12.0460000    701.7997290
     12.0470000    701.8564690
     12.0480000    701.9130760
     12.0490000    701.9712210
     12.0500000    702.0281540
     12.0510000    702.0856400
     12.0520000    702.1421870
     12.0530000    702.1989550
     12.0540000    702.2558850
     12.0550000    702.3128920
     12.0560000    702.3732170
     12.0570000    702.4299000
     12.0580000    702.4899170
     12.0590000    702.5466860
     12.0600000    702.6045420
     12.0610000    702.6613140
     12.0620000    702.7180150
     12.0630000    702.7744040
     12.0640000    702.8309940
     12.0650000    702.8875890
     12.0660000    702.9450290
     12.0670000    703.0017240
     12.0680000    703.0587460
     12.0690000    703.1154460
     12.0700000    703.1726120
     12.0710000    703.2297020
     12.0720000    703.2861610
     12.0730000    703.3428150
     12.0740000    703.3996530
     12.0750000    703.4594820
     12.0760000    703.5166500
     12.0770000    703.5734360
     12.0780000    703.6296920
     12.0790000    703.6863350
     12.0800000    703.7433360
     12.0810000    703.8008540
     12.0820000    703.8576570
     12.0830000    703.9149710
     12.0840000    703.9715420
     12.0850000    704.0281090
     12.0860000    704.0847870
     12.0870000    704.1420600
     12.0880000    704.1988050
     12.0890000    704.2553010
     12.0900000    704.3121850
     12.0910000    704.3697180
     12.0920000    704.4266060
     12.0930000    704.4836240
     12.0940000    704.5398940
     12.0950000    704.5973710
     12.0960000    704.6538760
     12.0970000    704.7104310
     12.0980000    704.7668470
     12.0990000    704.8238070
     12.1000000    704.8806390
     12.1010000    704.9411900
     12.1020000    704.9988290
     12.1030000    705.0559540
     12.1040000    705.1128970
     12.1050000    705.1695570
     12.1060000    705.2263670
     12.1070000    705.2865230
     12.1080000    705.3434130
     12.1090000    705.3998540
     12.1100000    705.4565910
     12.1110000    705.5132400
     12.1120000    705.5711200
     12.1130000    705.6279560
     12.1140000    705.6847940
     12.1150000    705.7418010
     12.1160000    705.7985670
     12.1170000    705.8550510
     12.1180000    705.9145720
     12.1190000    705.9712920
     12.1200000    706.0277960
     12.1210000    706.0845420
     12.1220000    706.1411030
     12.1230000    706.1985260
     12.1240000    706.2553340
     12.1250000    706.3123640
     12.1260000    706.3691350
     12.1270000    706.4258580
     12.1280000    706.4826840
     12.1290000    706.5392350
     12.1300000    706.5963300
     12.1310000    706.6563040
     12.1320000    706.7132320
     12.1330000    706.7738250
     12.1340000    706.8310260
     12.1350000    706.8876130
     12.1360000    706.9444440
     12.1370000    707.0010230
     12.1380000    707.0577530
     12.1390000    707.1143500
     12.1400000    707.1711530
     12.1410000    707.2278700
     12.1420000    707.2849020
     12.1430000    707.3416930
     12.1440000    707.3985530
     12.1450000    707.4552000
     12.1460000    707.5123990
     12.1470000    707.5692210
     12.1480000    707.6262510
     12.1490000    707.6827790
     12.1500000    707.7399950
     12.1510000    707.7967250
     12.1520000    707.8561010
     12.1530000    707.9155710
     12.1540000    707.9721560
     12.1550000    708.0286810
     12.1560000    708.0856140
     12.1570000    708.1425170
     12.1580000    708.2021410
     12.1590000    708.2586180
     12.1600000    708.3155470
     12.1610000    708.3723690
     12.1620000    708.4291050
     12.1630000    708.4856480
     12.1640000    708.5434870
     12.1650000    708.6005560
     12.1660000    708.6572030
     12.1670000    708.7141450
     12.1680000    708.7710440
     12.1690000    708.8278950
     12.1700000    708.8843370
     12.1710000    708.9408850
     12.1720000    708.9976880
     12.1730000    709.0541150
     12.1740000    709.1107610
     12.1750000    709.1675030
     12.1760000    709.2244990
     12.1770000    709.2806800
     12.1780000    709.3373370
     12.1790000    709.3939550
     12.1800000    709.4505280
     12.1810000    709.5073840
     12.1820000    709.5639460
     12.1830000    709.6209050
     12.1840000    709.6779260
     12.1850000    709.7344130
     12.1860000    709.7914580
     12.1870000    709.8478800
     12.1880000    709.9045760
     12.1890000    709.9617840
     12.1900000    710.0185630
     12.1910000    710.0754180
     12.1920000    710.1321810
     12.1930000    710.1923380
     12.1940000    710.2492340
     12.1950000    710.3059150
     12.1960000    710.3626020
     12.1970000    710.4193480
     12.1980000    710.4761570
     12.1990000    710.5329730
     12.2000000    710.5896250
     12.2010000    710.6532780
     12.2020000    710.7122060
     12.2030000    710.7693070
     12.2040000    710.8261180
     12.2050000    710.8828890
     12.2060000    710.9394430
     12.2070000    710.9960840
     12.2080000    711.0525350
     12.2090000    711.1093380
     12.2100000    711.1661320
     12.2110000    711.2229470
     12.2120000    711.2794770
     12.2130000    711.3366380
     12.2140000    711.3930540
     12.2150000    711.4497880
     12.2160000    711.5068390
     12.2170000    711.5633890
     12.2180000    711.6202690
     12.2190000    711.6776460
     12.2200000    711.7346220
     12.2210000    711.7915370
     12.2220000    711.8483720
     12.2230000    711.9051930
     12.2240000    711.9623200
     12.2250000    712.0188660
     12.2260000    712.0753570
     12.2270000    712.1320840
     12.2280000    712.1889660
     12.2290000    712.2455870
     12.2300000    712.3026670
     12.2310000    712.3590380
     12.2320000    712.4158620
     12.2330000    712.4723990
     12.2340000    712.5292340
     12.2350000    712.5862110
     12.2360000    712.6435800
     12.2370000    712.7003650
     12.2380000    712.7573550
     12.2390000    712.8142460
     12.2400000    712.8712830
     12.2410000    712.9276470
     12.2420000    712.9840380
     12.2430000    713.0408360
     12.2440000    713.0978970
     12.2450000    713.1541980
     12.2460000    713.2110730
     12.2470000    713.2682470
     12.2480000    713.3247540
     12.2490000    713.3815270
     12.2500000    713.4381280
     12.2510000    713.4979020
     12.2520000    713.5550270
     12.2530000    713.6118950
     12.2540000    713.6682000
     12.2550000    713.7248400
     12.2560000    713.7814800
     12.2570000    713.8378610
     12.2580000    713.8948630
     12.2590000    713.9512880
     12.2600000    714.0079390
     12.2610000    714.0645010
     12.2620000    714.1213520
     12.2630000    714.1778430
     12.2640000    714.2342690
     12.2650000    714.2910990
     12.2660000    714.3479380
     12.2670000    714.4044110
     12.2680000    714.4611760
     12.2690000    714.5180380
     12.2700000    714.5759190
     12.2710000    714.6324440
     12.2720000    714.6895930
     12.2730000    714.7465060
     12.2740000    714.8027240
     12.2750000    714.8597930
     12.2760000    714.9166670
     12.2770000    714.9733290
     12.2780000    715.0300020
     12.2790000    715.0867680
     12.2800000    715.1434690
     12.2810000    715.2006300
     12.2820000    715.2570940
     12.2830000    715.3140620
     12.2840000    715.3707350
     12.2850000    715.4276100
     12.2860000    715.4848710
     12.2870000    715.5415050
     12.2880000    715.5978800
     12.2890000    715.6549440
     12.2900000    715.7116390
     12.2910000    715.7687460
     12.2920000    715.8252990
     12.2930000    715.8820410
     12.2940000    715.9385980
     12.2950000    715.9950850
     12.2960000    716.0519320
     12.2970000    716.1085640
     12.2980000    716.1651260
     12.2990000    716.2217920
     12.3000000    716.2788460
     12.3010000    716.3374600
     12.3020000    716.3941210
     12.3030000    716.4508410
     12.3040000    716.5082130
     12.3050000    716.5648710
     12.3060000    716.6219860
     12.3070000    716.6788340
     12.3080000    716.7384300
     12.3090000    716.7950460
     12.3100000    716.8516320
     12.3110000    716.9085100
     12.3120000    716.9653900
     12.3130000    717.0222080
     12.3140000    717.0788120
     12.3150000    717.1354040
     12.3160000    717.1923760
     12.3170000    717.2487820
     12.3180000    717.3054440
     12.3190000    717.3618660
     12.3200000    717.4185870
     12.3210000    717.4755360
     12.3220000    717.5325510
     12.3230000    717.5894300
     12.3240000    717.6461350
     12.3250000    717.7030470
     12.3260000    717.7594610
     12.3270000    717.8161820
     12.3280000    717.8727790
     12.3290000    717.9295340
     12.3300000    717.9862470
     12.3310000    718.0432300
     12.3320000    718.0996960
     12.3330000    718.1560030
     12.3340000    718.2129770
     12.3350000    718.2693900
     12.3360000    718.3259060
     12.3370000    718.3828920
     12.3380000    718.4399670
     12.3390000    718.4965590
     12.3400000    718.5530020
     12.3410000    718.6131770
     12.3420000    718.6700040
     12.3430000    718.7265770
     12.3440000    718.7834720
     12.3450000    718.8396560
     12.3460000    718.8965510
     12.3470000    718.9530850
     12.3480000    719.0095980
     12.3490000    719.0664380
     12.3500000    719.1230010
     12.3510000    719.1796530
     12.3520000    719.2363630
     12.3530000    719.2935660
     12.3540000    719.3535240
     12.3550000    719.4105100
     12.3560000    719.4675170
     12.3570000    719.5242190
     12.3580000    719.5808480
     12.3590000    719.6376660
     12.3600000    719.6944630
     12.3610000    719.7513670
     12.3620000    719.8081050
     12.3630000    719.8648320
     12.3640000    719.9210320
     12.3650000    719.9774190
     12.3660000    720.0341490
     12.3670000    720.0908290
     12.3680000    720.1479300
     12.3690000    720.2117880
     12.3700000    720.2712620
     12.3710000    720.3280320
     12.3720000    720.3845820
     12.3730000    720.4410980
     12.3740000    720.4978130
     12.3750000    720.5548130
     12.3760000    720.6117530
     12.3770000    720.6682750
     12.3780000    720.7251460
     12.3790000    720.7821100
     12.3800000    720.8387940
     12.3810000    720.8986380
     12.3820000    720.9555190
     12.3830000    721.0122420
     12.3840000    721.0687240
     12.3850000    721.1251040
     12.3860000    721.1822020
     12.3870000    721.2388530
     12.3880000    721.2959430
     12.3890000    721.3523840
     12.3900000    721.4088470
     12.3910000    721.4659240
     12.3920000    721.5226030
     12.3930000    721.5790620
     12.3940000    721.6357320
     12.3950000    721.6931850
     12.3960000    721.7499600
     12.3970000    721.8064910
     12.3980000    721.8632750
     12.3990000    721.9202280
     12.4000000    721.9769070
     12.4010000    722.0356040
     12.4020000    722.0926610
     12.4030000    722.1493480
     12.4040000    722.2062060
     12.4050000    722.2633540
     12.4060000    722.3198280
     12.4070000    722.3793750
     12.4080000    722.4359350
     12.4090000    722.4924840
     12.4100000    722.5498620
     12.4110000    722.6066450
     12.4120000    722.6631160
     12.4130000    722.7198750
     12.4140000    722.7765120
     12.4150000    722.8333080
     12.4160000    722.8899680
     12.4170000    722.9470890
     12.4180000    723.0040570
     12.4190000    723.0608210
     12.4200000    723.1175110
     12.4210000    723.1738130
     12.4220000    723.2305890
     12.4230000    723.2872480
     12.4240000    723.3439910
     12.4250000    723.4010630
     12.4260000    723.4580550
     12.4270000    723.5152450
     12.4280000    723.5725360
     12.4290000    723.6289860
     12.4300000    723.6887220
     12.4310000    723.7457690
     12.4320000    723.8028990
     12.4330000    723.8596930
     12.4340000    723.9163140
     12.4350000    723.9728450
     12.4360000    724.0299810
     12.4370000    724.0866270
     12.4380000    724.1432130
     12.4390000    724.2002830
     12.4400000    724.2572310
     12.4410000    724.3141320
     12.4420000    724.3706930
     12.4430000    724.4275180
     12.4440000    724.4841630
     12.4450000    724.5410300
     12.4460000    724.5980520
     12.4470000    724.6544250
     12.4480000    724.7113450
     12.4490000    724.7681520
     12.4500000    724.8249240
     12.4510000    724.8815510
     12.4520000    724.9386630
     12.4530000    724.9956480
     12.4540000    725.0521030
     12.4550000    725.1089420
     12.4560000    725.1658970
     12.4570000    725.2227190
     12.4580000    725.2794170
     12.4590000    725.3361830
     12.4600000    725.3926870
     12.4610000    725.4491840
     12.4620000    725.5062850
     12.4630000    725.5628020
     12.4640000    725.6197420
     12.4650000    725.6760020
     12.4660000    725.7327910
     12.4670000    725.7896210
     12.4680000    725.8464070
     12.4690000    725.9033260
     12.4700000    725.9600760
     12.4710000    726.0172180
     12.4720000    726.0736680
     12.4730000    726.1303730
     12.4740000    726.1869980
     12.4750000    726.2437630
     12.4760000    726.3005000
     12.4770000    726.3575510
     12.4780000    726.4138820
     12.4790000    726.4707750
     12.4800000    726.5278200
     12.4810000    726.5843420
     12.4820000    726.6411930
     12.4830000    726.6977940
     12.4840000    726.7546230
     12.4850000    726.8114340
     12.4860000    726.8678760
     12.4870000    726.9276000
     12.4880000    726.9842310
     12.4890000    727.0408670
     12.4900000    727.0977280
     12.4910000    727.1545360
     12.4920000    727.2115470
     12.4930000    727.2682200
     12.4940000    727.3248330
     12.4950000    727.3814650
     12.4960000    727.4383600
     12.4970000    727.4953350
     12.4980000    727.5519790
     12.4990000    727.6086630
     12.5000000    727.6653800
     12.5010000    727.7246940
     12.5020000    727.7813810
     12.5030000    727.8381510
     12.5040000    727.8949000
     12.5050000    727.9513520
     12.5060000    728.0078710
     12.5070000    728.0647720
     12.5080000    728.1214840
     12.5090000    728.1784880
     12.5100000    728.2352790
     12.5110000    728.2919840
     12.5120000    728.3485330
     12.5130000    728.4052760
     12.5140000    728.4623180
     12.5150000    728.5190080
     12.5160000    728.5761990
     12.5170000    728.6331130
     12.5180000    728.6898680
     12.5190000    728.7497060
     12.5200000    728.8066350
     12.5210000    728.8630980
     12.5220000    728.9198850
     12.5230000    728.9767720
     12.5240000    729.0332080
     12.5250000    729.0899050
     12.5260000    729.1467280
     12.5270000    729.2037250
     12.5280000    729.2602170
     12.5290000    729.3169050
     12.5300000    729.3730770
     12.5310000    729.4298800
     12.5320000    729.4865720
     12.5330000    729.5433700
     12.5340000    729.6000750
     12.5350000    729.6567080
     12.5360000    729.7137880
     12.5370000    729.7703760
     12.5380000    729.8270600
     12.5390000    729.8838970
     12.5400000    729.9405750
     12.5410000    729.9976290
     12.5420000    730.0545890
     12.5430000    730.1112780
     12.5440000    730.1679680
     12.5450000    730.2278080
     12.5460000    730.2842330
     12.5470000    730.3410640
     12.5480000    730.3976690
     12.5490000    730.4541120
     12.5500000    730.5142310
     12.5510000    730.5710050
     12.5520000    730.6273070
     12.5530000    730.6838390
     12.5540000    730.7405960
     12.5550000    730.7971520
     12.5560000    730.8536420
     12.5570000    730.9106190
     12.5580000    730.9676130
     12.5590000    731.0246550
     12.5600000    731.0812310
     12.5610000    731.1375970
     12.5620000    731.1955540
     12.5630000    731.2521160
     12.5640000    731.3086570
     12.5650000    731.3652190
     12.5660000    731.4217620
     12.5670000    731.4786540
     12.5680000    731.5353600
     12.5690000    731.5921270
     12.5700000    731.6484730
     12.5710000    731.7052800
     12.5720000    731.7620310
     12.5730000    731.8187170
     12.5740000    731.8755900
     12.5750000    731.9322270
     12.5760000    731.9888210
     12.5770000    732.0454210
     12.5780000    732.1021200
     12.5790000    732.1587760
     12.5800000    732.2152950
     12.5810000    732.2723050
     12.5820000    732.3287750
     12.5830000    732.3856190
     12.5840000    732.4422070
     12.5850000    732.4990660
     12.5860000    732.5564710
     12.5870000    732.6132310
     12.5880000    732.6710490
     12.5890000    732.7280430
     12.5900000    732.7845900
     12.5910000    732.8412600
     12.5920000    732.8980180
     12.5930000    732.9545120
     12.5940000    733.0111830
     12.5950000    733.0679660
     12.5960000    733.1249630
     12.5970000    733.1816330
     12.5980000    733.2384210
     12.5990000    733.2951260
     12.6000000    733.3518770
     12.6010000    733.4109170
     12.6020000    733.4682490
     12.6030000    733.5253010
     12.6040000    733.5819310
     12.6050000    733.6385640
     12.6060000    733.6951740
     12.6070000    733.7520940
     12.6080000    733.8087770
     12.6090000    733.8657910
     12.6100000    733.9224120
     12.6110000    733.9790770
     12.6120000    734.0361980
     12.6130000    734.0925570
     12.6140000    734.1493880
     12.6150000    734.2056720
     12.6160000    734.2623320
     12.6170000    734.3191500
     12.6180000    734.3757550
     12.6190000    734.4324040
     12.6200000    734.4891830
     12.6210000    734.5464370
     12.6220000    734.6029770
     12.6230000    734.6599050
     12.6240000    734.7167190
     12.6250000    734.7732940
     12.6260000    734.8301110
     12.6270000    734.8870000
     12.6280000    734.9466370
     12.6290000    735.0031910
     12.6300000    735.0600200
     12.6310000    735.1168550
     12.6320000    735.1736220
     12.6330000    735.2300990
     12.6340000    735.2865040
     12.6350000    735.3433270
     12.6360000    735.3996180
     12.6370000    735.4561900
     12.6380000    735.5132740
     12.6390000    735.5704110
     12.6400000    735.6270560
     12.6410000    735.6840110
     12.6420000    735.7410770
     12.6430000    735.7978610
     12.6440000    735.8576170
     12.6450000    735.9142370
     12.6460000    735.9710080
     12.6470000    736.0273950
     12.6480000    736.0842060
     12.6490000    736.1411410
     12.6500000    736.1976750
     12.6510000    736.2543650
     12.6520000    736.3112030
     12.6530000    736.3679020
     12.6540000    736.4244790
     12.6550000    736.4827360
     12.6560000    736.5395900
     12.6570000    736.5962940
     12.6580000    736.6532880
     12.6590000    736.7096830
     12.6600000    736.7662710
     12.6610000    736.8234110
     12.6620000    736.8800740
     12.6630000    736.9368830
     12.6640000    736.9969950
     12.6650000    737.0536070
     12.6660000    737.1103740
     12.6670000    737.1698570
     12.6680000    737.2263050
     12.6690000    737.2830500
     12.6700000    737.3397100
     12.6710000    737.3964700
     12.6720000    737.4533220
     12.6730000    737.5098710
     12.6740000    737.5664960
     12.6750000    737.6232700
     12.6760000    737.6797570
     12.6770000    737.7365020
     12.6780000    737.7931670
     12.6790000    737.8498280
     12.6800000    737.9062030
     12.6810000    737.9633220
     12.6820000    738.0205980
     12.6830000    738.0775700
     12.6840000    738.1343330
     12.6850000    738.1913230
     12.6860000    738.2480480
     12.6870000    738.3053170
     12.6880000    738.3617350
     12.6890000    738.4184880
     12.6900000    738.4754340
     12.6910000    738.5324090
     12.6920000    738.5923070
     12.6930000    738.6489150
     12.6940000    738.7055280
     12.6950000    738.7622520
     12.6960000    738.8191050
     12.6970000    738.8758430
     12.6980000    738.9324440
     12.6990000    738.9893490
     12.7000000    739.0459740
     12.7010000    739.1044880
     12.7020000    739.1616690
     12.7030000    739.2186580
     12.7040000    739.2752460
     12.7050000    739.3317340
     12.7060000    739.3885760
     12.7070000    739.4453650
     12.7080000    739.5019090
     12.7090000    739.5590980
     12.7100000    739.6161480
     12.7110000    739.6729730
     12.7120000    739.7297520
     12.7130000    739.7869740
     12.7140000    739.8434190
     12.7150000    739.8998490
     12.7160000    739.9563280
     12.7170000    740.0130300
     12.7180000    740.0699030
     12.7190000    740.1263930
     12.7200000    740.1827980
     12.7210000    740.2394380
     12.7220000    740.2962900
     12.7230000    740.3535550
     12.7240000    740.4102780
     12.7250000    740.4668850
     12.7260000    740.5237400
     12.7270000    740.5808310
     12.7280000    740.6371860
     12.7290000    740.6940590
     12.7300000    740.7507730
     12.7310000    740.8075700
     12.7320000    740.8644450
     12.7330000    740.9209430
     12.7340000    740.9771400
     12.7350000    741.0340170
     12.7360000    741.0905840
     12.7370000    741.1475150
     12.7380000    741.2042140
     12.7390000    741.2609300
     12.7400000    741.3172050
     12.7410000    741.3740850
     12.7420000    741.4312440
     12.7430000    741.4881930
     12.7440000    741.5449500
     12.7450000    741.6016630
     12.7460000    741.6582980
     12.7470000    741.7151750
     12.7480000    741.7717740
     12.7490000    741.8317700
     12.7500000    741.8887110
     12.7510000    741.9452420
     12.7520000    742.0022520
     12.7530000    742.0592420
     12.7540000    742.1157320
     12.7550000    742.1727490
     12.7560000    742.2294000
     12.7570000    742.2857030
     12.7580000    742.3421830
     12.7590000    742.3986110
     12.7600000    742.4555580
     12.7610000    742.5125890
     12.7620000    742.5691070
     12.7630000    742.6258640
     12.7640000    742.6829690
     12.7650000    742.7396450
     12.7660000    742.7960050
     12.7670000    742.8530840
     12.7680000    742.9098890
     12.7690000    742.9667410
     12.7700000    743.0233690
     12.7710000    743.0802680
     12.7720000    743.1371330
     12.7730000    743.1936080
     12.7740000    743.2502430
     12.7750000    743.3068230
     12.7760000    743.3637410
     12.7770000    743.4203720
     12.7780000    743.4771310
     12.7790000    743.5340930
     12.7800000    743.5940210
     12.7810000    743.6508260
     12.7820000    743.7074690
     12.7830000    743.7642140
     12.7840000    743.8210020
     12.7850000    743.8779730
     12.7860000    743.9344750
     12.7870000    743.9915510
     12.7880000    744.0483340
     12.7890000    744.1075160
     12.7900000    744.1639290
     12.7910000    744.2209410
     12.7920000    744.2772110
     12.7930000    744.3338810
     12.7940000    744.3903740
     12.7950000    744.4463930
     12.7960000    744.5040480
     12.7970000    744.5613870
     12.7980000    744.6212880
     12.7990000    744.6780860
     12.8000000    744.7345850
     12.8010000    744.7975600
     12.8020000    744.8581100
     12.8030000    744.9149200
     12.8040000    744.9717280
     12.8050000    745.0284300
     12.8060000    745.0850070
     12.8070000    745.1418970
     12.8080000    745.1985970
     12.8090000    745.2550080
     12.8100000    745.3119220
     12.8110000    745.3685540
     12.8120000    745.4250640
     12.8130000    745.4815690
     12.8140000    745.5386560
     12.8150000    745.5954730
     12.8160000    745.6518400
     12.8170000    745.7083510
     12.8180000    745.7651950
     12.8190000    745.8217180
     12.8200000    745.8780120
     12.8210000    745.9348950
     12.8220000    745.9917960
     12.8230000    746.0517230
     12.8240000    746.1080450
     12.8250000    746.1647280
     12.8260000    746.2211100
     12.8270000    746.2781400
     12.8280000    746.3346680
     12.8290000    746.3914320
     12.8300000    746.4482460
     12.8310000    746.5047340
     12.8320000    746.5617140
     12.8330000    746.6185640
     12.8340000    746.6750890
     12.8350000    746.7315840
     12.8360000    746.7884990
     12.8370000    746.8454820
     12.8380000    746.9020820
     12.8390000    746.9586650
     12.8400000    747.0152700
     12.8410000    747.0717900
     12.8420000    747.1285230
     12.8430000    747.1854630
     12.8440000    747.2419080
     12.8450000    747.2986610
     12.8460000    747.3555500
     12.8470000    747.4121680
     12.8480000    747.4688510
     12.8490000    747.5255160
     12.8500000    747.5816610
     12.8510000    747.6388610
     12.8520000    747.6952710
     12.8530000    747.7521350
     12.8540000    747.8085900
     12.8550000    747.8653770
     12.8560000    747.9220760
     12.8570000    747.9788480
     12.8580000    748.0354350
     12.8590000    748.0922720
     12.8600000    748.1489260
     12.8610000    748.2057220
     12.8620000    748.2622650
     12.8630000    748.3190180
     12.8640000    748.3759360
     12.8650000    748.4335520
     12.8660000    748.4908340
     12.8670000    748.5481050
     12.8680000    748.6049450
     12.8690000    748.6615670
     12.8700000    748.7182970
     12.8710000    748.7752540
     12.8720000    748.8319690
     12.8730000    748.8882820
     12.8740000    748.9447240
     12.8750000    749.0015550
     12.8760000    749.0580450
     12.8770000    749.1148900
     12.8780000    749.1716380
     12.8790000    749.2282940
     12.8800000    749.2846870
     12.8810000    749.3418440
     12.8820000    749.3981430
     12.8830000    749.4546110
     12.8840000    749.5113780
     12.8850000    749.5684380
     12.8860000    749.6251040
     12.8870000    749.6820440
     12.8880000    749.7391800
     12.8890000    749.7954880
     12.8900000    749.8521930
     12.8910000    749.9090240
     12.8920000    749.9657820
     12.8930000    750.0225990
     12.8940000    750.0791100
     12.8950000    750.1354850
     12.8960000    750.1921530
     12.8970000    750.2492230
     12.8980000    750.3058070
     12.8990000    750.3622160
     12.9000000    750.4189310
     12.9010000    750.4803060
     12.9020000    750.5413010
     12.9030000    750.5984150
     12.9040000    750.6547980
     12.9050000    750.7114000
     12.9060000    750.7683200
     12.9070000    750.8279680
     12.9080000    750.8847340
     12.9090000    750.9409100
     12.9100000    750.9977340
     12.9110000    751.0543840
     12.9120000    751.1110550
     12.9130000    751.1676590
     12.9140000    751.2244890
     12.9150000    751.2844740
     12.9160000    751.3410940
     12.9170000    751.3976660
     12.9180000    751.4546600
     12.9190000    751.5110120
     12.9200000    751.5678140
     12.9210000    751.6247520
     12.9220000    751.6815480
     12.9230000    751.7381720
     12.9240000    751.7948800
     12.9250000    751.8517590
     12.9260000    751.9083900
     12.9270000    751.9649900
     12.9280000    752.0218040
     12.9290000    752.0783000
     12.9300000    752.1350340
     12.9310000    752.1916400
     12.9320000    752.2482850
     12.9330000    752.3047260
     12.9340000    752.3617080
     12.9350000    752.4181930
     12.9360000    752.4750820
     12.9370000    752.5318160
     12.9380000    752.5886390
     12.9390000    752.6454530
     12.9400000    752.7023600
     12.9410000    752.7590290
     12.9420000    752.8155520
     12.9430000    752.8724300
     12.9440000    752.9290880
     12.9450000    752.9855930
     12.9460000    753.0417890
     12.9470000    753.0987610
     12.9480000    753.1553200
     12.9490000    753.2119750
     12.9500000    753.2684630
     12.9510000    753.3254760
     12.9520000    753.3824620
     12.9530000    753.4425410
     12.9540000    753.4993590
     12.9550000    753.5559330
     12.9560000    753.6127400
     12.9570000    753.6694150
     12.9580000    753.7258200
     12.9590000    753.7823500
     12.9600000    753.8391350
     12.9610000    753.8955340
     12.9620000    753.9518730
     12.9630000    754.0087840
     12.9640000    754.0652200
     12.9650000    754.1219680
     12.9660000    754.1784900
     12.9670000    754.2350250
     12.9680000    754.2916940
     12.9690000    754.3483270
     12.9700000    754.4046270
     12.9710000    754.4614000
     12.9720000    754.5182230
     12.9730000    754.5749540
     12.9740000    754.6318670
     12.9750000    754.6887980
     12.9760000    754.7453330
     12.9770000    754.8021640
     12.9780000    754.8590620
     12.9790000    754.9158850
     12.9800000    754.9725640
     12.9810000    755.0295200
     12.9820000    755.0863860
     12.9830000    755.1429840
     12.9840000    755.1999350
     12.9850000    755.2564070
     12.9860000    755.3130200
     12.9870000    755.3696930
     12.9880000    755.4265590
     12.9890000    755.4829460
     12.9900000    755.5401970
     12.9910000    755.6004330
     12.9920000    755.6570260
     12.9930000    755.7138250
     12.9940000    755.7704370
     12.9950000    755.8270710
     12.9960000    755.8837310
     12.9970000    755.9405570
     12.9980000    755.9973860
     12.9990000    756.0541110
     13.0000000    756.1108130
     13.0010000    756.1693770
     13.0020000    756.2263580
     13.0030000    756.2832080
     13.0040000    756.3400410
     13.0050000    756.3968900
     13.0060000    756.4535640
     13.0070000    756.5104710
     13.0080000    756.5673790
     13.0090000    756.6239710
     13.0100000    756.6810100
     13.0110000    756.7376290
     13.0120000    756.7946050
     13.0130000    756.8543990
     13.0140000    756.9113180
     13.0150000    756.9683920
     13.0160000    757.0250290
     13.0170000    757.0819510
     13.0180000    757.1389130
     13.0190000    757.1955780
     13.0200000    757.2525110
     13.0210000    757.3094170
     13.0220000    757.3662750
     13.0230000    757.4231310
     13.0240000    757.4802000
     13.0250000    757.5370320
     13.0260000    757.5934950
     13.0270000    757.6502560
     13.0280000    757.7066190
     13.0290000    757.7634990
     13.0300000    757.8197420
     13.0310000    757.8763650
     13.0320000    757.9326420
     13.0330000    757.9897640
     13.0340000    758.0461840
     13.0350000    758.1033800
     13.0360000    758.1600730
     13.0370000    758.2165310
     13.0380000    758.2735220
     13.0390000    758.3303940
     13.0400000    758.3904940
     13.0410000    758.4474000
     13.0420000    758.5039130
     13.0430000    758.5607130
     13.0440000    758.6175500
     13.0450000    758.6775440
     13.0460000    758.7343450
     13.0470000    758.7910580
     13.0480000    758.8480410
     13.0490000    758.9045930
     13.0500000    758.9610690
     13.0510000    759.0178890
     13.0520000    759.0748750
     13.0530000    759.1316580
     13.0540000    759.1889400
     13.0550000    759.2457270
     13.0560000    759.3028640
     13.0570000    759.3596270
     13.0580000    759.4164230
     13.0590000    759.4733790
     13.0600000    759.5300020
     13.0610000    759.5866010
     13.0620000    759.6434660
     13.0630000    759.7009100
     13.0640000    759.7575060
     13.0650000    759.8143310
     13.0660000    759.8712520
     13.0670000    759.9281280
     13.0680000    759.9850830
     13.0690000    760.0418760
     13.0700000    760.0986120
     13.0710000    760.1556430
     13.0720000    760.2123090
     13.0730000    760.2691680
     13.0740000    760.3260570
     13.0750000    760.3827220
     13.0760000    760.4416390
     13.0770000    760.4993310
     13.0780000    760.5561270
     13.0790000    760.6129670
     13.0800000    760.6695540
     13.0810000    760.7263730
     13.0820000    760.7832170
     13.0830000    760.8396590
     13.0840000    760.8961770
     13.0850000    760.9532930
     13.0860000    761.0100060
     13.0870000    761.0667520
     13.0880000    761.1243290
     13.0890000    761.1813700
     13.0900000    761.2382010
     13.0910000    761.2947050
     13.0920000    761.3516200
     13.0930000    761.4083730
     13.0940000    761.4650530
     13.0950000    761.5217130
     13.0960000    761.5783240
     13.0970000    761.6354910
     13.0980000    761.6922520
     13.0990000    761.7492870
     13.1000000    761.8057470
     13.1010000    761.8644040
     13.1020000    761.9214280
     13.1030000    761.9787800
     13.1040000    762.0353670
     13.1050000    762.0920430
     13.1060000    762.1485940
     13.1070000    762.2056220
     13.1080000    762.2625210
     13.1090000    762.3191550
     13.1100000    762.3759970
     13.1110000    762.4328060
     13.1120000    762.4899300
     13.1130000    762.5471390
     13.1140000    762.6040070
     13.1150000    762.6609120
     13.1160000    762.7177760
     13.1170000    762.7743900
     13.1180000    762.8309730
     13.1190000    762.8880140
     13.1200000    762.9445190
     13.1210000    763.0011110
     13.1220000    763.0582460
     13.1230000    763.1148160
     13.1240000    763.1714220
     13.1250000    763.2279630
     13.1260000    763.2849780
     13.1270000    763.3416720
     13.1280000    763.3983880
     13.1290000    763.4551900
     13.1300000    763.5117710
     13.1310000    763.5685260
     13.1320000    763.6248470
     13.1330000    763.6816970
     13.1340000    763.7388390
     13.1350000    763.7952820
     13.1360000    763.8522290
     13.1370000    763.9089700
     13.1380000    763.9657230
     13.1390000    764.0223600
     13.1400000    764.0788030
     13.1410000    764.1362130
     13.1420000    764.1926320
     13.1430000    764.2496820
     13.1440000    764.3062700
     13.1450000    764.3628250
     13.1460000    764.4193120
     13.1470000    764.4761960
     13.1480000    764.5331940
     13.1490000    764.5901300
     13.1500000    764.6467390
     13.1510000    764.7032830
     13.1520000    764.7599820
     13.1530000    764.8198770
     13.1540000    764.8762210
     13.1550000    764.9325610
     13.1560000    764.9892770
     13.1570000    765.0457890
     13.1580000    765.1028970
     13.1590000    765.1627630
     13.1600000    765.2193780
     13.1610000    765.2760490
     13.1620000    765.3327050
     13.1630000    765.3896050
     13.1640000    765.4493570
     13.1650000    765.5059850
     13.1660000    765.5629080
     13.1670000    765.6194660
     13.1680000    765.6765400
     13.1690000    765.7337330
     13.1700000    765.7900660
     13.1710000    765.8470590
     13.1720000    765.9038100
     13.1730000    765.9606730
     13.1740000    766.0174960
     13.1750000    766.0740920
     13.1760000    766.1301700
     13.1770000    766.1871400
     13.1780000    766.2439310
     13.1790000    766.3006670
     13.1800000    766.3576580
     13.1810000    766.4143280
     13.1820000    766.4712210
     13.1830000    766.5313950
     13.1840000    766.5881390
     13.1850000    766.6453070
     13.1860000    766.7018160
     13.1870000    766.7586690
     13.1880000    766.8152380
     13.1890000    766.8717500
     13.1900000    766.9281390
     13.1910000    766.9848980
     13.1920000    767.0414540
     13.1930000    767.1000990
     13.1940000    767.1574960
     13.1950000    767.2141350
     13.1960000    767.2707930
     13.1970000    767.3270690
     13.1980000    767.3835010
     13.1990000    767.4406840
     13.2000000    767.4974020
     13.2010000    767.5565520
     13.2020000    767.6172970
     13.2030000    767.6741090
     13.2040000    767.7307070
     13.2050000    767.7870490
     13.2060000    767.8439840
     13.2070000    767.9008030
     13.2080000    767.9572430
     13.2090000    768.0140210
     13.2100000    768.0712840
     13.2110000    768.1282110
     13.2120000    768.1852700
     13.2130000    768.2418610
     13.2140000    768.2986860
     13.2150000    768.3555360
     13.2160000    768.4123590
     13.2170000    768.4692970
     13.2180000    768.5258650
     13.2190000    768.5908400
     13.2200000    768.6486060
     13.2210000    768.7053740
     13.2220000    768.7638180
     13.2230000    768.8216140
     13.2240000    768.8783260
     13.2250000    768.9356280
     13.2260000    768.9925080
     13.2270000    769.0496160
     13.2280000    769.1060960
     13.2290000    769.1635820
     13.2300000    769.2240370
     13.2310000    769.2807940
     13.2320000    769.3373650
     13.2330000    769.3945080
     13.2340000    769.4522220
     13.2350000    769.5137060
     13.2360000    769.5786450
     13.2370000    769.6429550
     13.2380000    769.7009290
     13.2390000    769.7590510
     13.2400000    769.8173300
     13.2410000    769.8742770
     13.2420000    769.9312450
     13.2430000    769.9879640
     13.2440000    770.0700520
     13.2450000    770.1264310
     13.2460000    770.1831610
     13.2470000    770.2396550
     13.2480000    770.2967970
     13.2490000    770.3535520
     13.2500000    770.4103480
     13.2510000    770.4672470
     13.2520000    770.5245260
     13.2530000    770.5810600
     13.2540000    770.6381230
     13.2550000    770.6946510
     13.2560000    770.7517080
     13.2570000    770.8082400
     13.2580000    770.8647010
     13.2590000    770.9218830
     13.2600000    770.9785670
     13.2610000    771.0355090
     13.2620000    771.0920170
     13.2630000    771.1484190
     13.2640000    771.2052510
     13.2650000    771.2618070
     13.2660000    771.3183410
     13.2670000    771.3752280
     13.2680000    771.4320630
     13.2690000    771.4888840
     13.2700000    771.5452940
     13.2710000    771.6019840
     13.2720000    771.6593820
     13.2730000    771.7161510
     13.2740000    771.7733640
     13.2750000    771.8298440
     13.2760000    771.8865890
     13.2770000    771.9433290
     13.2780000    772.0002700
     13.2790000    772.0571870
     13.2800000    772.1138480
     13.2810000    772.1704040
     13.2820000    772.2268960
     13.2830000    772.2834990
     13.2840000    772.3399800
     13.2850000    772.3969440
     13.2860000    772.4554830
     13.2870000    772.5124120
     13.2880000    772.5694550
     13.2890000    772.6259540
     13.2900000    772.6827890
     13.2910000    772.7395160
     13.2920000    772.7963790
     13.2930000    772.8525380
     13.2940000    772.9091650
     13.2950000    772.9657770
     13.2960000    773.0224280
     13.2970000    773.0794240
     13.2980000    773.1424800
     13.2990000    773.1993500
     13.3000000    773.2558070
     13.3010000    773.3179350
     13.3020000    773.3750960
     13.3030000    773.4315460
     13.3040000    773.4890400
     13.3050000    773.5456290
     13.3060000    773.6023740
     13.3070000    773.6590990
     13.3080000    773.7159350
     13.3090000    773.7725680
     13.3100000    773.8290400
     13.3110000    773.8853980
     13.3120000    773.9423180
     13.3130000    773.9986700
     13.3140000    774.0553830
     13.3150000    774.1123480
     13.3160000    774.1690340
     13.3170000    774.2254680
     13.3180000    774.2821680
     13.3190000    774.3384530
     13.3200000    774.3954480
     13.3210000    774.4525990
     13.3220000    774.5099080
     13.3230000    774.5664760
     13.3240000    774.6231960
     13.3250000    774.6806480
     13.3260000    774.7374800
     13.3270000    774.7943840
     13.3280000    774.8506980
     13.3290000    774.9071420
     13.3300000    774.9637080
     13.3310000    775.0207540
     13.3320000    775.0773100
     13.3330000    775.1340990
     13.3340000    775.1907760
     13.3350000    775.2474790
     13.3360000    775.3044680
     13.3370000    775.3613460
     13.3380000    775.4174590
     13.3390000    775.4745160
     13.3400000    775.5312550
     13.3410000    775.5910730
     13.3420000    775.6509540
     13.3430000    775.7080040
     13.3440000    775.7644410
     13.3450000    775.8212450
     13.3460000    775.8776800
     13.3470000    775.9343160
     13.3480000    775.9910550
     13.3490000    776.0480520
     13.3500000    776.1049260
     13.3510000    776.1619600
     13.3520000    776.2184020
     13.3530000    776.2749850
     13.3540000    776.3317720
     13.3550000    776.3883620
     13.3560000    776.4454840
     13.3570000    776.5051100
     13.3580000    776.5620110
     13.3590000    776.6185670
     13.3600000    776.6754620
     13.3610000    776.7322980
     13.3620000    776.7885690
     13.3630000    776.8485360
     13.3640000    776.9055010
     13.3650000    776.9621440
     13.3660000    777.0183500
     13.3670000    777.0747970
     13.3680000    777.1314240
     13.3690000    777.1882570
     13.3700000    777.2452480
     13.3710000    777.3022600
     13.3720000    777.3590000
     13.3730000    777.4154020
     13.3740000    777.4721640
     13.3750000    777.5286320
     13.3760000    777.5854000
     13.3770000    777.6422170
     13.3780000    777.6990850
     13.3790000    777.7559590
     13.3800000    777.8124440
     13.3810000    777.8692490
     13.3820000    777.9259170
     13.3830000    777.9829900
     13.3840000    778.0397160
     13.3850000    778.0962610
     13.3860000    778.1526850
     13.3870000    778.2096380
     13.3880000    778.2664620
     13.3890000    778.3228630
     13.3900000    778.3796400
     13.3910000    778.4363810
     13.3920000    778.4943020
     13.3930000    778.5513350
     13.3940000    778.6078840
     13.3950000    778.6649330
     13.3960000    778.7248530
     13.3970000    778.7821040
     13.3980000    778.8386390
     13.3990000    778.8952430
     13.4000000    778.9518120
     13.4010000    779.0105600
     13.4020000    779.0671830
     13.4030000    779.1235970
     13.4040000    779.1799190
     13.4050000    779.2363960
     13.4060000    779.2932700
     13.4070000    779.3498300
     13.4080000    779.4065530
     13.4090000    779.4635660
     13.4100000    779.5203520
     13.4110000    779.5769160
     13.4120000    779.6338870
     13.4130000    779.6905920
     13.4140000    779.7477010
     13.4150000    779.8043520
     13.4160000    779.8617000
     13.4170000    779.9183960
     13.4180000    779.9749550
     13.4190000    780.0317090
     13.4200000    780.0882500
     13.4210000    780.1449250
     13.4220000    780.2014020
     13.4230000    780.2581370
     13.4240000    780.3149550
     13.4250000    780.3716220
     13.4260000    780.4284250
     13.4270000    780.4856640
     13.4280000    780.5424890
     13.4290000    780.5989740
     13.4300000    780.6562150
     13.4310000    780.7129380
     13.4320000    780.7693570
     13.4330000    780.8260040
     13.4340000    780.8825840
     13.4350000    780.9395370
     13.4360000    780.9964020
     13.4370000    781.0531490
     13.4380000    781.1097560
     13.4390000    781.1663320
     13.4400000    781.2229090
     13.4410000    781.2797420
     13.4420000    781.3364620
     13.4430000    781.3931550
     13.4440000    781.4492470
     13.4450000    781.5058270
     13.4460000    781.5627030
     13.4470000    781.6190970
     13.4480000    781.6759880
     13.4490000    781.7330500
     13.4500000    781.7896210
     13.4510000    781.8463310
     13.4520000    781.9027180
     13.4530000    781.9594730
     13.4540000    782.0164240
     13.4550000    782.0729000
     13.4560000    782.1295660
     13.4570000    782.1865020
     13.4580000    782.2432240
     13.4590000    782.2998180
     13.4600000    782.3565260
     13.4610000    782.4131910
     13.4620000    782.4708970
     13.4630000    782.5278090
     13.4640000    782.5845450
     13.4650000    782.6412240
     13.4660000    782.6976230
     13.4670000    782.7546270
     13.4680000    782.8112370
     13.4690000    782.8679540
     13.4700000    782.9248530
     13.4710000    782.9817420
     13.4720000    783.0386800
     13.4730000    783.0953160
     13.4740000    783.1523010
     13.4750000    783.2092070
     13.4760000    783.2663980
     13.4770000    783.3228390
     13.4780000    783.3797830
     13.4790000    783.4363490
     13.4800000    783.4929800
     13.4810000    783.5495980
     13.4820000    783.6061180
     13.4830000    783.6628300
     13.4840000    783.7189330
     13.4850000    783.7759010
     13.4860000    783.8328900
     13.4870000    783.8893880
     13.4880000    783.9464630
     13.4890000    784.0030810
     13.4900000    784.0595810
     13.4910000    784.1164730
     13.4920000    784.1734210
     13.4930000    784.2306150
     13.4940000    784.2873610
     13.4950000    784.3441290
     13.4960000    784.4030770
     13.4970000    784.4606780
     13.4980000    784.5179680
     13.4990000    784.5751950
     13.5000000    784.6323620
     13.5010000    784.6909760
     13.5020000    784.7483780
     13.5030000    784.8052080
     13.5040000    784.8622050
     13.5050000    784.9192670
     13.5060000    784.9760880
     13.5070000    785.0328380
     13.5080000    785.0899720
     13.5090000    785.1464310
     13.5100000    785.2030450
     13.5110000    785.2597440
     13.5120000    785.3163560
     13.5130000    785.3731320
     13.5140000    785.4302810
     13.5150000    785.4869820
     13.5160000    785.5442530
     13.5170000    785.6012480
     13.5180000    785.6583690
     13.5190000    785.7149290
     13.5200000    785.7720780
     13.5210000    785.8284730
     13.5220000    785.8849530
     13.5230000    785.9419750
     13.5240000    785.9985210
     13.5250000    786.0549620
     13.5260000    786.1120290
     13.5270000    786.1683820
     13.5280000    786.2254040
     13.5290000    786.2817570
     13.5300000    786.3388130
     13.5310000    786.3951700
     13.5320000    786.4555790
     13.5330000    786.5121400
     13.5340000    786.5687460
     13.5350000    786.6254180
     13.5360000    786.6823800
     13.5370000    786.7392560
     13.5380000    786.7956210
     13.5390000    786.8522640
     13.5400000    786.9088200
     13.5410000    786.9655040
     13.5420000    787.0218320
     13.5430000    787.0783610
     13.5440000    787.1353910
     13.5450000    787.1921930
     13.5460000    787.2489020
     13.5470000    787.3057630
     13.5480000    787.3624520
     13.5490000    787.4197200
     13.5500000    787.4766750
     13.5510000    787.5331060
     13.5520000    787.5898250
     13.5530000    787.6466760
     13.5540000    787.7032630
     13.5550000    787.7599700
     13.5560000    787.8164870
     13.5570000    787.8730790
     13.5580000    787.9295550
     13.5590000    787.9863090
     13.5600000    788.0431100
     13.5610000    788.0998370
     13.5620000    788.1563260
     13.5630000    788.2130100
     13.5640000    788.2697060
     13.5650000    788.3266060
     13.5660000    788.3830490
     13.5670000    788.4399190
     13.5680000    788.5004360
     13.5690000    788.5574000
     13.5700000    788.6139250
     13.5710000    788.6710870
     13.5720000    788.7273680
     13.5730000    788.7842760
     13.5740000    788.8409870
     13.5750000    788.8975710
     13.5760000    788.9541460
     13.5770000    789.0109250
     13.5780000    789.0675010
     13.5790000    789.1240900
     13.5800000    789.1807020
     13.5810000    789.2378100
     13.5820000    789.2942890
     13.5830000    789.3511890
     13.5840000    789.4080080
     13.5850000    789.4650010
     13.5860000    789.5217750
     13.5870000    789.5782350
     13.5880000    789.6346540
     13.5890000    789.6915010
     13.5900000    789.7486040
     13.5910000    789.8052010
     13.5920000    789.8621960
     13.5930000    789.9188570
     13.5940000    789.9757460
     13.5950000    790.0325290
     13.5960000    790.0892240
     13.5970000    790.1465040
     13.5980000    790.2027250
     13.5990000    790.2595230
     13.6000000    790.3166200
     13.6010000    790.3752040
     13.6020000    790.4370660
     13.6030000    790.5022370
     13.6040000    790.5588780
     13.6050000    790.6155400
     13.6060000    790.6723990
     13.6070000    790.7294420
     13.6080000    790.7862280
     13.6090000    790.8430510
     13.6100000    790.8999510
     13.6110000    790.9565740
     13.6120000    791.0136540
     13.6130000    791.0704770
     13.6140000    791.1274780
     13.6150000    791.1846740
     13.6160000    791.2415780
     13.6170000    791.2982430
     13.6180000    791.3550450
     13.6190000    791.4123890
     13.6200000    791.4684870
     13.6210000    791.5253480
     13.6220000    791.5820650
     13.6230000    791.6388190
     13.6240000    791.6953780
     13.6250000    791.7555340
     13.6260000    791.8124250
     13.6270000    791.8696660
     13.6280000    791.9262000
     13.6290000    791.9827430
     13.6300000    792.0400900
     13.6310000    792.0965630
     13.6320000    792.1535970
     13.6330000    792.2103410
     13.6340000    792.2669290
     13.6350000    792.3235610
     13.6360000    792.3800620
     13.6370000    792.4369020
     13.6380000    792.4937510
     13.6390000    792.5507750
     13.6400000    792.6081710
     13.6410000    792.6648820
     13.6420000    792.7217290
     13.6430000    792.7784080
     13.6440000    792.8351260
     13.6450000    792.8920070
     13.6460000    792.9485380
     13.6470000    793.0052000
     13.6480000    793.0617980
     13.6490000    793.1187730
     13.6500000    793.1756010
     13.6510000    793.2322690
     13.6520000    793.2888430
     13.6530000    793.3454770
     13.6540000    793.4041010
     13.6550000    793.4612190
     13.6560000    793.5181560
     13.6570000    793.5745490
     13.6580000    793.6314350
     13.6590000    793.6884230
     13.6600000    793.7453370
     13.6610000    793.8017990
     13.6620000    793.8589540
     13.6630000    793.9156880
     13.6640000    793.9727530
     13.6650000    794.0291540
     13.6660000    794.0862050
     13.6670000    794.1431140
     13.6680000    794.1995600
     13.6690000    794.2561980
     13.6700000    794.3130990
     13.6710000    794.3693890
     13.6720000    794.4264320
     13.6730000    794.4832870
     13.6740000    794.5398000
     13.6750000    794.5968860
     13.6760000    794.6537460
     13.6770000    794.7107980
     13.6780000    794.7674220
     13.6790000    794.8241370
     13.6800000    794.8808250
     13.6810000    794.9378940
     13.6820000    794.9944840
     13.6830000    795.0513610
     13.6840000    795.1083760
     13.6850000    795.1651120
     13.6860000    795.2220150
     13.6870000    795.2786410
     13.6880000    795.3351630
     13.6890000    795.3922370
     13.6900000    795.4490850
     13.6910000    795.5058710
     13.6920000    795.5627060
     13.6930000    795.6194700
     13.6940000    795.6764930
     13.6950000    795.7329530
     13.6960000    795.7894500
     13.6970000    795.8462120
     13.6980000    795.9030030
     13.6990000    795.9596300
     13.7000000    796.0165060
     13.7010000    796.0750840
     13.7020000    796.1319010
     13.7030000    796.1888920
     13.7040000    796.2457350
     13.7050000    796.3024210
     13.7060000    796.3590430
     13.7070000    796.4166780
     13.7080000    796.4737700
     13.7090000    796.5301940
     13.7100000    796.5865710
     13.7110000    796.6432980
     13.7120000    796.6996030
     13.7130000    796.7567610
     13.7140000    796.8130690
     13.7150000    796.8700030
     13.7160000    796.9265270
     13.7170000    796.9835300
     13.7180000    797.0403180
     13.7190000    797.0967400
     13.7200000    797.1531960
     13.7210000    797.2102600
     13.7220000    797.2668920
     13.7230000    797.3232940
     13.7240000    797.3801010
     13.7250000    797.4365550
     13.7260000    797.4935250
     13.7270000    797.5503970
     13.7280000    797.6069580
     13.7290000    797.6638330
     13.7300000    797.7203270
     13.7310000    797.7769800
     13.7320000    797.8334630
     13.7330000    797.8902880
     13.7340000    797.9470960
     13.7350000    798.0037070
     13.7360000    798.0605940
     13.7370000    798.1203920
     13.7380000    798.1773920
     13.7390000    798.2339790
     13.7400000    798.2906230
     13.7410000    798.3472680
     13.7420000    798.4042170
     13.7430000    798.4614190
     13.7440000    798.5181820
     13.7450000    798.5754370
     13.7460000    798.6322920
     13.7470000    798.6888200
     13.7480000    798.7452820
     13.7490000    798.8019910
     13.7500000    798.8585420
     13.7510000    798.9152080
     13.7520000    798.9720990
     13.7530000    799.0287180
     13.7540000    799.0851680
     13.7550000    799.1418910
     13.7560000    799.1991070
     13.7570000    799.2554100
     13.7580000    799.3121030
     13.7590000    799.3688780
     13.7600000    799.4261190
     13.7610000    799.4831910
     13.7620000    799.5399290
     13.7630000    799.5966110
     13.7640000    799.6535170
     13.7650000    799.7101740
     13.7660000    799.7668060
     13.7670000    799.8236330
     13.7680000    799.8801470
     13.7690000    799.9374230
     13.7700000    799.9942770
     13.7710000    800.0507630
     13.7720000    800.1073020
     13.7730000    800.1645080
     13.7740000    800.2208090
     13.7750000    800.2775220
     13.7760000    800.3343480
     13.7770000    800.3908740
     13.7780000    800.4481720
     13.7790000    800.5047740
     13.7800000    800.5620370
     13.7810000    800.6187820
     13.7820000    800.6797600
     13.7830000    800.7363730
     13.7840000    800.7931200
     13.7850000    800.8501350
     13.7860000    800.9066660
     13.7870000    800.9636310
     13.7880000    801.0203710
     13.7890000    801.0773350
     13.7900000    801.1338650
     13.7910000    801.1942060
     13.7920000    801.2508530
     13.7930000    801.3078160
     13.7940000    801.3646130
     13.7950000    801.4213350
     13.7960000    801.4780170
     13.7970000    801.5349530
     13.7980000    801.5915380
     13.7990000    801.6515990
     13.8000000    801.7084890
     13.8010000    801.7671680
     13.8020000    801.8242940
     13.8030000    801.8813140
     13.8040000    801.9382220
     13.8050000    801.9949090
     13.8060000    802.0513160
     13.8070000    802.1081890
     13.8080000    802.1646970
     13.8090000    802.2214800
     13.8100000    802.2785360
     13.8110000    802.3351570
     13.8120000    802.3917380
     13.8130000    802.4486060
     13.8140000    802.5054480
     13.8150000    802.5621220
     13.8160000    802.6189560
     13.8170000    802.6789070
     13.8180000    802.7357280
     13.8190000    802.7925530
     13.8200000    802.8492980
     13.8210000    802.9057450
     13.8220000    802.9626570
     13.8230000    803.0191860
     13.8240000    803.0758030
     13.8250000    803.1328620
     13.8260000    803.1893320
     13.8270000    803.2458670
     13.8280000    803.3026220
     13.8290000    803.3591140
     13.8300000    803.4163380
     13.8310000    803.4728960
     13.8320000    803.5297780
     13.8330000    803.5860660
     13.8340000    803.6428540
     13.8350000    803.6996830
     13.8360000    803.7563820
     13.8370000    803.8133370
     13.8380000    803.8699110
     13.8390000    803.9294650
     13.8400000    803.9865610
     13.8410000    804.0430810
     13.8420000    804.0997360
     13.8430000    804.1564840
     13.8440000    804.2132620
     13.8450000    804.2702710
     13.8460000    804.3268890
     13.8470000    804.3835460
     13.8480000    804.4413310
     13.8490000    804.4980240
     13.8500000    804.5579720
     13.8510000    804.6142960
     13.8520000    804.6712630
     13.8530000    804.7278030
     13.8540000    804.7847280
     13.8550000    804.8414410
     13.8560000    804.8979150
     13.8570000    804.9547470
     13.8580000    805.0114680
     13.8590000    805.0680370
     13.8600000    805.1247890
     13.8610000    805.1816660
     13.8620000    805.2384990
     13.8630000    805.2954060
     13.8640000    805.3518560
     13.8650000    805.4090950
     13.8660000    805.4654760
     13.8670000    805.5219480
     13.8680000    805.5786570
     13.8690000    805.6354510
     13.8700000    805.6923630
     13.8710000    805.7492790
     13.8720000    805.8061570
     13.8730000    805.8628630
     13.8740000    805.9200770
     13.8750000    805.9767820
     13.8760000    806.0341620
     13.8770000    806.0905770
     13.8780000    806.1475610
     13.8790000    806.2040630
     13.8800000    806.2605350
     13.8810000    806.3172010
     13.8820000    806.3737810
     13.8830000    806.4303810
     13.8840000    806.4869760
     13.8850000    806.5436770
     13.8860000    806.6003690
     13.8870000    806.6570350
     13.8880000    806.7137320
     13.8890000    806.7705730
     13.8900000    806.8272930
     13.8910000    806.8839520
     13.8920000    806.9409360
     13.8930000    806.9975570
     13.8940000    807.0543100
     13.8950000    807.1107770
     13.8960000    807.1674440
     13.8970000    807.2243940
     13.8980000    807.2806190
     13.8990000    807.3375180
     13.9000000    807.3948480
     13.9010000    807.4533730
     13.9020000    807.5103840
     13.9030000    807.5672260
     13.9040000    807.6241320
     13.9050000    807.6808900
     13.9060000    807.7376640
     13.9070000    807.7974090
     13.9080000    807.8539860
     13.9090000    807.9109090
     13.9100000    807.9672360
     13.9110000    808.0242260
     13.9120000    808.0811280
     13.9130000    808.1378920
     13.9140000    808.1945160
     13.9150000    808.2515020
     13.9160000    808.3079530
     13.9170000    808.3657740
     13.9180000    808.4264790
     13.9190000    808.4831090
     13.9200000    808.5402610
     13.9210000    808.5970900
     13.9220000    808.6538840
     13.9230000    808.7104190
     13.9240000    808.7670220
     13.9250000    808.8236440
     13.9260000    808.8803740
     13.9270000    808.9369370
     13.9280000    808.9935770
     13.9290000    809.0501780
     13.9300000    809.1069840
     13.9310000    809.1637550
     13.9320000    809.2206500
     13.9330000    809.2773750
     13.9340000    809.3342470
     13.9350000    809.3909640
     13.9360000    809.4474470
     13.9370000    809.5041690
     13.9380000    809.5608860
     13.9390000    809.6175440
     13.9400000    809.6743240
     13.9410000    809.7311680
     13.9420000    809.7879830
     13.9430000    809.8451850
     13.9440000    809.9016960
     13.9450000    809.9582290
     13.9460000    810.0150520
     13.9470000    810.0716910
     13.9480000    810.1286150
     13.9490000    810.1854100
     13.9500000    810.2422670
     13.9510000    810.2987830
     13.9520000    810.3557140
     13.9530000    810.4125610
     13.9540000    810.4696020
     13.9550000    810.5263900
     13.9560000    810.5862550
     13.9570000    810.6430490
     13.9580000    810.6992990
     13.9590000    810.7566040
     13.9600000    810.8131680
     13.9610000    810.8695580
     13.9620000    810.9260590
     13.9630000    810.9827010
     13.9640000    811.0398110
     13.9650000    811.0961450
     13.9660000    811.1530860
     13.9670000    811.2097100
     13.9680000    811.2660270
     13.9690000    811.3224870
     13.9700000    811.3798390
     13.9710000    811.4364090
     13.9720000    811.4930890
     13.9730000    811.5504960
     13.9740000    811.6071170
     13.9750000    811.6638860
     13.9760000    811.7204580
     13.9770000    811.7769040
     13.9780000    811.8335060
     13.9790000    811.8900700
     13.9800000    811.9464040
     13.9810000    812.0030540
     13.9820000    812.0599610
     13.9830000    812.1164780
     13.9840000    812.1731770
     13.9850000    812.2300530
     13.9860000    812.2864270
     13.9870000    812.3431220
     13.9880000    812.3996040
     13.9890000    812.4562260
     13.9900000    812.5132030
     13.9910000    812.5700220
     13.9920000    812.6265980
     13.9930000    812.6837080
     13.9940000    812.7403320
     13.9950000    812.7975770
     13.9960000    812.8538800
     13.9970000    812.9107430
     13.9980000    812.9671690
     13.9990000    813.0238970
     14.0000000    813.0804000
     14.0010000    813.1399590
     14.0020000    813.1967930
     14.0030000    813.2534520
     14.0040000    813.3101360
     14.0050000    813.3669140
     14.0060000    813.4233720
     14.0070000    813.4801640
     14.0080000    813.5367510
     14.0090000    813.5933670
     14.0100000    813.6501260
     14.0110000    813.7097750
     14.0120000    813.7663590
     14.0130000    813.8228100
     14.0140000    813.8798340
     14.0150000    813.9363260
     14.0160000    813.9932220
     14.0170000    814.0519320
     14.0180000    814.1085600
     14.0190000    814.1655100
     14.0200000    814.2221310
     14.0210000    814.2790390
     14.0220000    814.3359100
     14.0230000    814.3930460
     14.0240000    814.4495290
     14.0250000    814.5064540
     14.0260000    814.5631420
     14.0270000    814.6198710
     14.0280000    814.6766190
     14.0290000    814.7368990
     14.0300000    814.7933390
     14.0310000    814.8499180
     14.0320000    814.9065540
     14.0330000    814.9629190
     14.0340000    815.0193920
     14.0350000    815.0760980
     14.0360000    815.1330740
     14.0370000    815.1892250
     14.0380000    815.2457620
     14.0390000    815.3025460
     14.0400000    815.3591630
     14.0410000    815.4161900
     14.0420000    815.4726700
     14.0430000    815.5291280
     14.0440000    815.5859730
     14.0450000    815.6430480
     14.0460000    815.6995310
     14.0470000    815.7563510
     14.0480000    815.8129640
     14.0490000    815.8693310
     14.0500000    815.9262000
     14.0510000    815.9829280
     14.0520000    816.0392580
     14.0530000    816.0960270
     14.0540000    816.1524170
     14.0550000    816.2091570
     14.0560000    816.2657490
     14.0570000    816.3225990
     14.0580000    816.3793990
     14.0590000    816.4363960
     14.0600000    816.4934520
     14.0610000    816.5508600
     14.0620000    816.6077500
     14.0630000    816.6643670
     14.0640000    816.7209180
     14.0650000    816.7779260
     14.0660000    816.8347820
     14.0670000    816.8919220
     14.0680000    816.9484310
     14.0690000    817.0050770
     14.0700000    817.0617950
     14.0710000    817.1184710
     14.0720000    817.1751720
     14.0730000    817.2316880
     14.0740000    817.2880240
     14.0750000    817.3446470
     14.0760000    817.4017550
     14.0770000    817.4585040
     14.0780000    817.5152950
     14.0790000    817.5718610
     14.0800000    817.6284690
     14.0810000    817.6849770
     14.0820000    817.7416630
     14.0830000    817.7985770
     14.0840000    817.8549750
     14.0850000    817.9120420
     14.0860000    817.9686450
     14.0870000    818.0255070
     14.0880000    818.0818770
     14.0890000    818.1389790
     14.0900000    818.1955850
     14.0910000    818.2522720
     14.0920000    818.3095270
     14.0930000    818.3662550
     14.0940000    818.4230520
     14.0950000    818.4800960
     14.0960000    818.5370420
     14.0970000    818.5938190
     14.0980000    818.6506170
     14.0990000    818.7076290
     14.1000000    818.7642340
     14.1010000    818.8258000
     14.1020000    818.8822220
     14.1030000    818.9389130
     14.1040000    818.9960940
     14.1050000    819.0526010
     14.1060000    819.1092590
     14.1070000    819.1659430
     14.1080000    819.2231910
     14.1090000    819.2798270
     14.1100000    819.3367030
     14.1110000    819.3933230
     14.1120000    819.4503830
     14.1130000    819.5069790
     14.1140000    819.5635040
     14.1150000    819.6200810
     14.1160000    819.6770520
     14.1170000    819.7340430
     14.1180000    819.7908160
     14.1190000    819.8508490
     14.1200000    819.9070470
     14.1210000    819.9634850
     14.1220000    820.0200010
     14.1230000    820.0770370
     14.1240000    820.1336070
     14.1250000    820.1908120
     14.1260000    820.2475260
     14.1270000    820.3044140
     14.1280000    820.3610890
     14.1290000    820.4183790
     14.1300000    820.4758530
     14.1310000    820.5327000
     14.1320000    820.5896020
     14.1330000    820.6464900
     14.1340000    820.7031690
     14.1350000    820.7597050
     14.1360000    820.8163660
     14.1370000    820.8732310
     14.1380000    820.9299790
     14.1390000    820.9868370
     14.1400000    821.0433890
     14.1410000    821.1004330
     14.1420000    821.1570890
     14.1430000    821.2136370
     14.1440000    821.2700860
     14.1450000    821.3263770
     14.1460000    821.3835360
     14.1470000    821.4405880
     14.1480000    821.4977030
     14.1490000    821.5543520
     14.1500000    821.6110630
     14.1510000    821.6681770
     14.1520000    821.7248870
     14.1530000    821.7820780
     14.1540000    821.8386590
     14.1550000    821.8986800
     14.1560000    821.9557380
     14.1570000    822.0123270
     14.1580000    822.0688890
     14.1590000    822.1256080
     14.1600000    822.1821480
     14.1610000    822.2391320
     14.1620000    822.2956700
     14.1630000    822.3519090
     14.1640000    822.4088940
     14.1650000    822.4654530
     14.1660000    822.5220590
     14.1670000    822.5791000
     14.1680000    822.6358790
     14.1690000    822.6925830
     14.1700000    822.7490660
     14.1710000    822.8055440
     14.1720000    822.8625070
     14.1730000    822.9191990
     14.1740000    822.9758420
     14.1750000    823.0324000
     14.1760000    823.0886610
     14.1770000    823.1451650
     14.1780000    823.2019800
     14.1790000    823.2584300
     14.1800000    823.3152390
     14.1810000    823.3720820
     14.1820000    823.4289800
     14.1830000    823.4857500
     14.1840000    823.5423080
     14.1850000    823.5993370
     14.1860000    823.6559430
     14.1870000    823.7125940
     14.1880000    823.7694920
     14.1890000    823.8260490
     14.1900000    823.8824840
     14.1910000    823.9390830
     14.1920000    823.9957180
     14.1930000    824.0522200
     14.1940000    824.1087350
     14.1950000    824.1652750
     14.1960000    824.2219810
     14.1970000    824.2783870
     14.1980000    824.3352050
     14.1990000    824.3917890
     14.2000000    824.4510560
     14.2010000    824.5097250
     14.2020000    824.5716760
     14.2030000    824.6282820
     14.2040000    824.6849270
     14.2050000    824.7413960
     14.2060000    824.7978410
     14.2070000    824.8544540
     14.2080000    824.9113470
     14.2090000    824.9680210
     14.2100000    825.0247360
     14.2110000    825.0812270
     14.2120000    825.1380670
     14.2130000    825.1946040
     14.2140000    825.2512690
     14.2150000    825.3079280
     14.2160000    825.3646670
     14.2170000    825.4210960
     14.2180000    825.4781880
     14.2190000    825.5346680
     14.2200000    825.5914090
     14.2210000    825.6477980
     14.2220000    825.7043080
     14.2230000    825.7607730
     14.2240000    825.8174750
     14.2250000    825.8741130
     14.2260000    825.9307630
     14.2270000    825.9872850
     14.2280000    826.0441170
     14.2290000    826.1005160
     14.2300000    826.1573540
     14.2310000    826.2141530
     14.2320000    826.2709800
     14.2330000    826.3276520
     14.2340000    826.3845610
     14.2350000    826.4413500
     14.2360000    826.4977960
     14.2370000    826.5545440
     14.2380000    826.6110800
     14.2390000    826.6677970
     14.2400000    826.7245850
     14.2410000    826.7814490
     14.2420000    826.8380250
     14.2430000    826.8944970
     14.2440000    826.9511590
     14.2450000    827.0076990
     14.2460000    827.0644510
     14.2470000    827.1209040
     14.2480000    827.1775640
     14.2490000    827.2341600
     14.2500000    827.2907180
     14.2510000    827.3473860
     14.2520000    827.4042870
     14.2530000    827.4609790
     14.2540000    827.5177480
     14.2550000    827.5746730
     14.2560000    827.6313840
     14.2570000    827.6882470
     14.2580000    827.7447740
     14.2590000    827.8016850
     14.2600000    827.8581850
     14.2610000    827.9151870
     14.2620000    827.9715840
     14.2630000    828.0284850
     14.2640000    828.0853840
     14.2650000    828.1420090
     14.2660000    828.1985370
     14.2670000    828.2548480
     14.2680000    828.3112280
     14.2690000    828.3678290
     14.2700000    828.4249920
     14.2710000    828.4817910
     14.2720000    828.5381260
     14.2730000    828.5951470
     14.2740000    828.6518500
     14.2750000    828.7085440
     14.2760000    828.7652410
     14.2770000    828.8217920
     14.2780000    828.8785730
     14.2790000    828.9353720
     14.2800000    828.9919870
     14.2810000    829.0489230
     14.2820000    829.1086450
     14.2830000    829.1652020
     14.2840000    829.2222580
     14.2850000    829.2784430
     14.2860000    829.3354170
     14.2870000    829.3919940
     14.2880000    829.4486990
     14.2890000    829.5052630
     14.2900000    829.5620610
     14.2910000    829.6185530
     14.2920000    829.6752970
     14.2930000    829.7320510
     14.2940000    829.7886660
     14.2950000    829.8453600
     14.2960000    829.9017710
     14.2970000    829.9588050
     14.2980000    830.0158150
     14.2990000    830.0725420
     14.3000000    830.1290490
     14.3010000    830.1876140
     14.3020000    830.2447030
     14.3030000    830.3014630
     14.3040000    830.3577210
     14.3050000    830.4145840
     14.3060000    830.4709270
     14.3070000    830.5274230
     14.3080000    830.5839040
     14.3090000    830.6408470
     14.3100000    830.6972870
     14.3110000    830.7537760
     14.3120000    830.8103900
     14.3130000    830.8667940
     14.3140000    830.9238260
     14.3150000    830.9805860
     14.3160000    831.0370130
     14.3170000    831.0938000
     14.3180000    831.1504180
     14.3190000    831.2070590
     14.3200000    831.2638910
     14.3210000    831.3205690
     14.3220000    831.3775000
     14.3230000    831.4343060
     14.3240000    831.4906930
     14.3250000    831.5470850
     14.3260000    831.6038130
     14.3270000    831.6605460
     14.3280000    831.7171860
     14.3290000    831.7738510
     14.3300000    831.8302520
     14.3310000    831.8873670
     14.3320000    831.9436510
     14.3330000    832.0033450
     14.3340000    832.0594350
     14.3350000    832.1159770
     14.3360000    832.1725800
     14.3370000    832.2292040
     14.3380000    832.2858340
     14.3390000    832.3439890
     14.3400000    832.4008770
     14.3410000    832.4576410
     14.3420000    832.5137990
     14.3430000    832.5707310
     14.3440000    832.6275080
     14.3450000    832.6842760
     14.3460000    832.7410090
     14.3470000    832.7979130
     14.3480000    832.8547970
     14.3490000    832.9111710
     14.3500000    832.9680050
     14.3510000    833.0251400
     14.3520000    833.0815940
     14.3530000    833.1383050
     14.3540000    833.1948480
     14.3550000    833.2514390
     14.3560000    833.3080270
     14.3570000    833.3646890
     14.3580000    833.4213660
     14.3590000    833.4780110
     14.3600000    833.5344540
     14.3610000    833.5911290
     14.3620000    833.6480990
     14.3630000    833.7046620
     14.3640000    833.7608760
     14.3650000    833.8176360
     14.3660000    833.8743140
     14.3670000    833.9311990
     14.3680000    833.9877010
     14.3690000    834.0445310
     14.3700000    834.1010210
     14.3710000    834.1575390
     14.3720000    834.2141220
     14.3730000    834.2708580
     14.3740000    834.3278690
     14.3750000    834.3846410
     14.3760000    834.4419730
     14.3770000    834.4984480
     14.3780000    834.5551100
     14.3790000    834.6117780
     14.3800000    834.6679840
     14.3810000    834.7244780
     14.3820000    834.7809210
     14.3830000    834.8377650
     14.3840000    834.8940300
     14.3850000    834.9508900
     14.3860000    835.0076370
     14.3870000    835.0646590
     14.3880000    835.1217940
     14.3890000    835.1815290
     14.3900000    835.2380740
     14.3910000    835.2949240
     14.3920000    835.3512080
     14.3930000    835.4078690
     14.3940000    835.4644480
     14.3950000    835.5215090
     14.3960000    835.5812800
     14.3970000    835.6378170
     14.3980000    835.6944120
     14.3990000    835.7511320
     14.4000000    835.8080830
     14.4010000    835.8667250
     14.4020000    835.9235380
     14.4030000    835.9805230
     14.4040000    836.0369960
     14.4050000    836.0965860
     14.4060000    836.1533410
     14.4070000    836.2102010
     14.4080000    836.2670950
     14.4090000    836.3239690
     14.4100000    836.3806750
     14.4110000    836.4373420
     14.4120000    836.4941050
     14.4130000    836.5508350
     14.4140000    836.6078340
     14.4150000    836.6644820
     14.4160000    836.7208640
     14.4170000    836.7776140
     14.4180000    836.8337530
     14.4190000    836.8907780
     14.4200000    836.9473330
     14.4210000    837.0038270
     14.4220000    837.0603560
     14.4230000    837.1169460
     14.4240000    837.1763590
     14.4250000    837.2332810
     14.4260000    837.2900060
     14.4270000    837.3466680
     14.4280000    837.4036910
     14.4290000    837.4600300
     14.4300000    837.5165520
     14.4310000    837.5733610
     14.4320000    837.6300230
     14.4330000    837.6866480
     14.4340000    837.7434990
     14.4350000    837.7998120
     14.4360000    837.8562520
     14.4370000    837.9129680
     14.4380000    837.9696220
     14.4390000    838.0259970
     14.4400000    838.0829070
     14.4410000    838.1394030
     14.4420000    838.1964160
     14.4430000    838.2528930
     14.4440000    838.3094760
     14.4450000    838.3660200
     14.4460000    838.4223370
     14.4470000    838.4791420
     14.4480000    838.5360980
     14.4490000    838.5925820
     14.4500000    838.6495810
     14.4510000    838.7061180
     14.4520000    838.7629020
     14.4530000    838.8195230
     14.4540000    838.8762370
     14.4550000    838.9326780
     14.4560000    838.9894150
     14.4570000    839.0463940
     14.4580000    839.1027920
     14.4590000    839.1595060
     14.4600000    839.2161370
     14.4610000    839.2725550
     14.4620000    839.3292810
     14.4630000    839.3861580
     14.4640000    839.4429700
     14.4650000    839.4996330
     14.4660000    839.5572780
     14.4670000    839.6143990
     14.4680000    839.6709980
     14.4690000    839.7272970
     14.4700000    839.7840280
     14.4710000    839.8409100
     14.4720000    839.8977390
     14.4730000    839.9545500
     14.4740000    840.0108730
     14.4750000    840.0672920
     14.4760000    840.1241370
     14.4770000    840.1803010
     14.4780000    840.2373330
     14.4790000    840.2939060
     14.4800000    840.3502660
     14.4810000    840.4081080
     14.4820000    840.4651100
     14.4830000    840.5213810
     14.4840000    840.5784520
     14.4850000    840.6348720
     14.4860000    840.6909870
     14.4870000    840.7478470
     14.4880000    840.8042570
     14.4890000    840.8610340
     14.4900000    840.9179920
     14.4910000    840.9746230
     14.4920000    841.0342650
     14.4930000    841.0913040
     14.4940000    841.1478800
     14.4950000    841.2045820
     14.4960000    841.2613020
     14.4970000    841.3178280
     14.4980000    841.3753560
     14.4990000    841.4321010
     14.5000000    841.4886790
     14.5010000    841.5472450
     14.5020000    841.6046460
     14.5030000    841.6616030
     14.5040000    841.7182270
     14.5050000    841.7747560
     14.5060000    841.8309290
     14.5070000    841.8875270
     14.5080000    841.9443740
     14.5090000    842.0004490
     14.5100000    842.0571440
     14.5110000    842.1143240
     14.5120000    842.1709750
     14.5130000    842.2277080
     14.5140000    842.2844910
     14.5150000    842.3412780
     14.5160000    842.3991420
     14.5170000    842.4556240
     14.5180000    842.5123880
     14.5190000    842.5689970
     14.5200000    842.6256450
     14.5210000    842.6825370
     14.5220000    842.7389600
     14.5230000    842.7956590
     14.5240000    842.8520690
     14.5250000    842.9089600
     14.5260000    842.9651060
     14.5270000    843.0218950
     14.5280000    843.0786810
     14.5290000    843.1353380
     14.5300000    843.1920730
     14.5310000    843.2490850
     14.5320000    843.3055780
     14.5330000    843.3626510
     14.5340000    843.4194630
     14.5350000    843.4796670
     14.5360000    843.5354020
     14.5370000    843.5923790
     14.5380000    843.6488110
     14.5390000    843.7057150
     14.5400000    843.7624340
     14.5410000    843.8193020
     14.5420000    843.8757790
     14.5430000    843.9329140
     14.5440000    843.9895430
     14.5450000    844.0460880
     14.5460000    844.1027060
     14.5470000    844.1593620
     14.5480000    844.2157680
     14.5490000    844.2722700
     14.5500000    844.3291130
     14.5510000    844.3864030
     14.5520000    844.4433110
     14.5530000    844.4999040
     14.5540000    844.5570510
     14.5550000    844.6137380
     14.5560000    844.6705750
     14.5570000    844.7274950
     14.5580000    844.7845630
     14.5590000    844.8412110
     14.5600000    844.8977040
     14.5610000    844.9547130
     14.5620000    845.0114980
     14.5630000    845.0681070
     14.5640000    845.1246760
     14.5650000    845.1812010
     14.5660000    845.2380410
     14.5670000    845.2943920
     14.5680000    845.3510980
     14.5690000    845.4073020
     14.5700000    845.4639550
     14.5710000    845.5205700
     14.5720000    845.5773390
     14.5730000    845.6340220
     14.5740000    845.6908110
     14.5750000    845.7508390
     14.5760000    845.8074830
     14.5770000    845.8645980
     14.5780000    845.9214260
     14.5790000    845.9779510
     14.5800000    846.0346800
     14.5810000    846.0910830
     14.5820000    846.1477470
     14.5830000    846.2044230
     14.5840000    846.2612160
     14.5850000    846.3181440
     14.5860000    846.3748180
     14.5870000    846.4324010
     14.5880000    846.4891800
     14.5890000    846.5458420
     14.5900000    846.6029980
     14.5910000    846.6598250
     14.5920000    846.7164790
     14.5930000    846.7732800
     14.5940000    846.8297820
     14.5950000    846.8867300
     14.5960000    846.9433780
     14.5970000    846.9999500
     14.5980000    847.0563920
     14.5990000    847.1133210
     14.6000000    847.1700200
     14.6010000    847.2294160
     14.6020000    847.2866320
     14.6030000    847.3432310
     14.6040000    847.4000810
     14.6050000    847.4570880
     14.6060000    847.5137100
     14.6070000    847.5708080
     14.6080000    847.6275000
     14.6090000    847.6842970
     14.6100000    847.7408390
     14.6110000    847.7974840
     14.6120000    847.8541870
     14.6130000    847.9107980
     14.6140000    847.9677270
     14.6150000    848.0244730
     14.6160000    848.0813790
     14.6170000    848.1377380
     14.6180000    848.1945830
     14.6190000    848.2509730
     14.6200000    848.3076150
     14.6210000    848.3641260
     14.6220000    848.4208890
     14.6230000    848.4776660
     14.6240000    848.5344100
     14.6250000    848.5912780
     14.6260000    848.6480700
     14.6270000    848.7047950
     14.6280000    848.7613240
     14.6290000    848.8175220
     14.6300000    848.8743800
     14.6310000    848.9308300
     14.6320000    848.9875540
     14.6330000    849.0441920
     14.6340000    849.1010850
     14.6350000    849.1577350
     14.6360000    849.2142810
     14.6370000    849.2709640
     14.6380000    849.3276540
     14.6390000    849.3847690
     14.6400000    849.4411920
     14.6410000    849.4978190
     14.6420000    849.5545690
     14.6430000    849.6106660
     14.6440000    849.6675310
     14.6450000    849.7238880
     14.6460000    849.7806130
     14.6470000    849.8375030
     14.6480000    849.8940660
     14.6490000    849.9508510
     14.6500000    850.0073960
     14.6510000    850.0642000
     14.6520000    850.1204450
     14.6530000    850.1775670
     14.6540000    850.2343960
     14.6550000    850.2911140
     14.6560000    850.3482000
     14.6570000    850.4082850
     14.6580000    850.4646920
     14.6590000    850.5216160
     14.6600000    850.5785520
     14.6610000    850.6352150
     14.6620000    850.6918260
     14.6630000    850.7485710
     14.6640000    850.8052590
     14.6650000    850.8621370
     14.6660000    850.9186140
     14.6670000    850.9752810
     14.6680000    851.0320720
     14.6690000    851.0885500
     14.6700000    851.1450910
     14.6710000    851.2022290
     14.6720000    851.2590030
     14.6730000    851.3176200
     14.6740000    851.3752720
     14.6750000    851.4321110
     14.6760000    851.4888260
     14.6770000    851.5455820
     14.6780000    851.6028060
     14.6790000    851.6590190
     14.6800000    851.7157980
     14.6810000    851.7723660
     14.6820000    851.8290100
     14.6830000    851.8856740
     14.6840000    851.9424720
     14.6850000    851.9993950
     14.6860000    852.0561950
     14.6870000    852.1126990
     14.6880000    852.1694290
     14.6890000    852.2262880
     14.6900000    852.2829870
     14.6910000    852.3395790
     14.6920000    852.3965650
     14.6930000    852.4530170
     14.6940000    852.5105960
     14.6950000    852.5675820
     14.6960000    852.6307220
     14.6970000    852.6877340
     14.6980000    852.7442710
     14.6990000    852.8038790
     14.7000000    852.8602670
     14.7010000    852.9194540
     14.7020000    852.9764480
     14.7030000    853.0332240
     14.7040000    853.0899620
     14.7050000    853.1467340
     14.7060000    853.2035670
     14.7070000    853.2600910
     14.7080000    853.3165430
     14.7090000    853.3734040
     14.7100000    853.4302580
     14.7110000    853.4870430
     14.7120000    853.5439690
     14.7130000    853.6010380
     14.7140000    853.6574740
     14.7150000    853.7144610
     14.7160000    853.7710460
     14.7170000    853.8278530
     14.7180000    853.8839740
     14.7190000    853.9412000
     14.7200000    853.9978790
     14.7210000    854.0546810
     14.7220000    854.1114220
     14.7230000    854.1674350
     14.7240000    854.2243340
     14.7250000    854.2812250
     14.7260000    854.3378760
     14.7270000    854.3949000
     14.7280000    854.4518510
     14.7290000    854.5085750
     14.7300000    854.5655570
     14.7310000    854.6225030
     14.7320000    854.6790990
     14.7330000    854.7360350
     14.7340000    854.7931940
     14.7350000    854.8496730
     14.7360000    854.9066380
     14.7370000    854.9637620
     14.7380000    855.0204650
     14.7390000    855.0766840
     14.7400000    855.1330620
     14.7410000    855.1899910
     14.7420000    855.2464040
     14.7430000    855.3033010
     14.7440000    855.3609230
     14.7450000    855.4174020
     14.7460000    855.4742350
     14.7470000    855.5309340
     14.7480000    855.5872560
     14.7490000    855.6437470
     14.7500000    855.7005730
     14.7510000    855.7571650
     14.7520000    855.8139470
     14.7530000    855.8707040
     14.7540000    855.9273090
     14.7550000    855.9838090
     14.7560000    856.0401110
     14.7570000    856.0966580
     14.7580000    856.1530470
     14.7590000    856.2096240
     14.7600000    856.2666900
     14.7610000    856.3236050
     14.7620000    856.3804370
     14.7630000    856.4377020
     14.7640000    856.4944390
     14.7650000    856.5517420
     14.7660000    856.6083560
     14.7670000    856.6653590
     14.7680000    856.7225210
     14.7690000    856.7794860
     14.7700000    856.8393750
     14.7710000    856.8963390
     14.7720000    856.9533550
     14.7730000    857.0100390
     14.7740000    857.0669850
     14.7750000    857.1267150
     14.7760000    857.1835260
     14.7770000    857.2401700
     14.7780000    857.2969890
     14.7790000    857.3535920
     14.7800000    857.4102200
     14.7810000    857.4666890
     14.7820000    857.5237480
     14.7830000    857.5802220
     14.7840000    857.6368870
     14.7850000    857.6935280
     14.7860000    857.7505260
     14.7870000    857.8072150
     14.7880000    857.8638090
     14.7890000    857.9209440
     14.7900000    857.9776030
     14.7910000    858.0344500
     14.7920000    858.0912790
     14.7930000    858.1478070
     14.7940000    858.2044560
     14.7950000    858.2610140
     14.7960000    858.3175380
     14.7970000    858.3746070
     14.7980000    858.4314740
     14.7990000    858.4883000
     14.8000000    858.5452470
     14.8010000    858.6053650
     14.8020000    858.6624170
     14.8030000    858.7190990
     14.8040000    858.7760230
     14.8050000    858.8324910
     14.8060000    858.8892670
     14.8070000    858.9461160
     14.8080000    859.0030240
     14.8090000    859.0594280
     14.8100000    859.1159540
     14.8110000    859.1724900
     14.8120000    859.2291570
     14.8130000    859.2859050
     14.8140000    859.3429950
     14.8150000    859.3997670
     14.8160000    859.4567030
     14.8170000    859.5136080
     14.8180000    859.5703500
     14.8190000    859.6270880
     14.8200000    859.6840090
     14.8210000    859.7440610
     14.8220000    859.8008540
     14.8230000    859.8574500
     14.8240000    859.9142420
     14.8250000    859.9707670
     14.8260000    860.0274740
     14.8270000    860.0844390
     14.8280000    860.1410770
     14.8290000    860.1982790
     14.8300000    860.2546540
     14.8310000    860.3112240
     14.8320000    860.3683840
     14.8330000    860.4250280
     14.8340000    860.4821720
     14.8350000    860.5388420
     14.8360000    860.5957580
     14.8370000    860.6520410
     14.8380000    860.7089630
     14.8390000    860.7657480
     14.8400000    860.8223740
     14.8410000    860.8791190
     14.8420000    860.9357390
     14.8430000    860.9924090
     14.8440000    861.0487550
     14.8450000    861.1056820
     14.8460000    861.1625580
     14.8470000    861.2190380
     14.8480000    861.2762710
     14.8490000    861.3327690
     14.8500000    861.3898160
     14.8510000    861.4462420
     14.8520000    861.5032540
     14.8530000    861.5601950
     14.8540000    861.6165540
     14.8550000    861.6734600
     14.8560000    861.7300610
     14.8570000    861.7864730
     14.8580000    861.8428940
     14.8590000    861.8997090
     14.8600000    861.9561830
     14.8610000    862.0129450
     14.8620000    862.0696450
     14.8630000    862.1262360
     14.8640000    862.1831750
     14.8650000    862.2397130
     14.8660000    862.2970470
     14.8670000    862.3571540
     14.8680000    862.4140640
     14.8690000    862.4709690
     14.8700000    862.5273560
     14.8710000    862.5844230
     14.8720000    862.6412700
     14.8730000    862.6982740
     14.8740000    862.7548740
     14.8750000    862.8118770
     14.8760000    862.8687630
     14.8770000    862.9251100
     14.8780000    862.9817310
     14.8790000    863.0387110
     14.8800000    863.0954040
     14.8810000    863.1518560
     14.8820000    863.2085050
     14.8830000    863.2653710
     14.8840000    863.3223500
     14.8850000    863.3795700
     14.8860000    863.4362260
     14.8870000    863.4930110
     14.8880000    863.5497570
     14.8890000    863.6065390
     14.8900000    863.6631840
     14.8910000    863.7198080
     14.8920000    863.7762320
     14.8930000    863.8329720
     14.8940000    863.8895110
     14.8950000    863.9466290
     14.8960000    864.0034510
     14.8970000    864.0606290
     14.8980000    864.1176070
     14.8990000    864.1742700
     14.9000000    864.2310230
     14.9010000    864.2897260
     14.9020000    864.3465750
     14.9030000    864.4037090
     14.9040000    864.4605410
     14.9050000    864.5168850
     14.9060000    864.5740260
     14.9070000    864.6338840
     14.9080000    864.6907020
     14.9090000    864.7474770
     14.9100000    864.8044890
     14.9110000    864.8608290
     14.9120000    864.9177420
     14.9130000    864.9746870
     14.9140000    865.0311300
     14.9150000    865.0879230
     14.9160000    865.1446400
     14.9170000    865.2012740
     14.9180000    865.2582850
     14.9190000    865.3148000
     14.9200000    865.3717490
     14.9210000    865.4285510
     14.9220000    865.4853680
     14.9230000    865.5419310
     14.9240000    865.5990580
     14.9250000    865.6558310
     14.9260000    865.7122610
     14.9270000    865.7691070
     14.9280000    865.8258230
     14.9290000    865.8824350
     14.9300000    865.9390790
     14.9310000    865.9956200
     14.9320000    866.0520100
     14.9330000    866.1090520
     14.9340000    866.1659110
     14.9350000    866.2221610
     14.9360000    866.2790180
     14.9370000    866.3358060
     14.9380000    866.3927390
     14.9390000    866.4499170
     14.9400000    866.5064180
     14.9410000    866.5630390
     14.9420000    866.6196700
     14.9430000    866.6758780
     14.9440000    866.7322570
     14.9450000    866.7894650
     14.9460000    866.8460220
     14.9470000    866.9022220
     14.9480000    866.9588010
     14.9490000    867.0158340
     14.9500000    867.0726930
     14.9510000    867.1292530
     14.9520000    867.1859460
     14.9530000    867.2428770
     14.9540000    867.2992940
     14.9550000    867.3562450
     14.9560000    867.4135160
     14.9570000    867.4701940
     14.9580000    867.5269240
     14.9590000    867.5872540
     14.9600000    867.6439690
     14.9610000    867.7006770
     14.9620000    867.7575830
     14.9630000    867.8140940
     14.9640000    867.8708760
     14.9650000    867.9273860
     14.9660000    867.9840090
     14.9670000    868.0406740
     14.9680000    868.0976140
     14.9690000    868.1544600
     14.9700000    868.2112160
     14.9710000    868.2679940
     14.9720000    868.3246260
     14.9730000    868.3813030
     14.9740000    868.4430290
     14.9750000    868.5001030
     14.9760000    868.5571670
     14.9770000    868.6139140
     14.9780000    868.6741540
     14.9790000    868.7305300
     14.9800000    868.7876000
     14.9810000    868.8442150
     14.9820000    868.9013950
     14.9830000    868.9579410
     14.9840000    869.0148410
     14.9850000    869.0713390
     14.9860000    869.1276010
     14.9870000    869.1844060
     14.9880000    869.2410500
     14.9890000    869.2975070
     14.9900000    869.3542580
     14.9910000    869.4106500
     14.9920000    869.4676290
     14.9930000    869.5244690
     14.9940000    869.5814350
     14.9950000    869.6380320
     14.9960000    869.6948820
     14.9970000    869.7518410
     14.9980000    869.8087270
     14.9990000    869.8654630
     15.0000000    869.9216540


==> gnuplot1/exam1/error/error.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "error.eps"
set xlabel "x [cm]"
set ylabel "L1 error"
set xrange [0: 0.4]
set yrange [1e-7: 1]
set xtics 0, 0.1, 1
#set grid
set logscale y
set key center at 0.1, 0.1
#set label 1 "keyword" at 0.014, 0.00 
plot  "imc-32w-error.dat" w l  lc "blue" title "Standard IMC method, N=320000",\
	 "opt-5d-1w-error.dat" w l  lc "red"  title "Global optimal method, N=5000  ",\
	 "opt-4w-error.dat" w l  lc "green" title "Global optimal method, N=40000"
	 


==> gnuplot1/exam1/error/imc-100w-error.dat <==
 2.5000000000000001E-04   4.2725330370928238E-03
 7.5000000000000002E-04   3.5610901465419147E-03
 1.2500000000000000E-03   3.3842108880301498E-03
 1.7500000000000000E-03   1.6265878553762543E-03
 2.2500000000000003E-03   1.9495511012299752E-04
 2.7499999999999998E-03   2.2331108948052776E-03
 3.2500000000000003E-03   6.1074223823247937E-03
 3.7499999999999999E-03   7.2857402270688071E-03
 4.2500000000000003E-03   9.8197218649654552E-03
 4.7499999999999999E-03   1.3474282247532124E-02
 5.2500000000000003E-03   1.5546008367368204E-02
 5.7499999999999999E-03   1.9813806639027973E-02
 6.2500000000000003E-03   2.2774216102748743E-02
 6.7499999999999999E-03   2.5673862627114529E-02
 7.2500000000000004E-03   2.8591775224988576E-02
 7.7499999999999999E-03   3.1028659625639023E-02
 8.2500000000000004E-03   3.3770798278834474E-02
 8.7500000000000008E-03   3.6491699681308776E-02
 9.2499999999999995E-03   3.8610972482773807E-02
 9.7500000000000000E-03   4.1526851248692771E-02
 1.0250000000000000E-02   4.5526692150261783E-02
 1.0750000000000001E-02   4.8293372768260900E-02
 1.1250000000000000E-02   5.0276935574942686E-02
 1.1750000000000000E-02   5.3278595265874445E-02
 1.2250000000000000E-02   5.4681798681648006E-02
 1.2750000000000001E-02   5.7226418792365341E-02
 1.3250000000000000E-02   6.0359913421262457E-02
 1.3750000000000000E-02   6.2322529421495625E-02
 1.4250000000000001E-02   6.5601286356032129E-02
 1.4750000000000001E-02   6.7573999999916631E-02
 1.5250000000000000E-02   7.0516581957270730E-02
 1.5750000000000000E-02   7.2873856309374943E-02
 1.6250000000000001E-02   7.5456143955287838E-02
 1.6750000000000001E-02   7.7634509463110221E-02
 1.7250000000000001E-02   8.0967922413451812E-02
 1.7750000000000002E-02   8.2570296176090088E-02
 1.8249999999999999E-02   8.3362739343541881E-02
 1.8749999999999999E-02   8.6270539110499506E-02
 1.9250000000000000E-02   8.9577849313682373E-02
 1.9750000000000000E-02   9.1801512510492345E-02
 2.0250000000000001E-02   9.3620105882843072E-02
 2.0750000000000001E-02   9.7117458911899976E-02
 2.1250000000000002E-02   9.7711736964132004E-02
 2.1750000000000002E-02   9.9232276214799797E-02
 2.2249999999999999E-02   1.0164429514684091E-01
 2.2749999999999999E-02   1.0417148622294665E-01
 2.3250000000000000E-02   1.0658255363519652E-01
 2.3750000000000000E-02   1.0712391985160565E-01
 2.4250000000000001E-02   1.0990824903329674E-01
 2.4750000000000001E-02   1.1193371377352493E-01
 2.5250000000000002E-02   1.1350161748720550E-01
 2.5750000000000002E-02   1.1554494062702432E-01
 2.6249999999999999E-02   1.1703597954497354E-01
 2.6749999999999999E-02   1.1852737526199891E-01
 2.7250000000000000E-02   1.2094048035926937E-01
 2.7750000000000000E-02   1.2327591337841923E-01
 2.8250000000000001E-02   1.2483682182409989E-01
 2.8750000000000001E-02   1.2833455199898000E-01
 2.9250000000000002E-02   1.2976118587480234E-01
 2.9750000000000002E-02   1.3302044397143389E-01
 3.0249999999999999E-02   1.3304602427316375E-01
 3.0750000000000000E-02   1.3283228853690418E-01
 3.1250000000000000E-02   1.3466466748151307E-01
 3.1750000000000000E-02   1.3573924936386186E-01
 3.2250000000000001E-02   1.3760547340943516E-01
 3.2750000000000001E-02   1.4016820738345814E-01
 3.3250000000000002E-02   1.4272024417002280E-01
 3.3750000000000002E-02   1.4530293722016216E-01
 3.4250000000000003E-02   1.4644582318341326E-01
 3.4750000000000003E-02   1.4836398363336942E-01
 3.5250000000000004E-02   1.4975129319990355E-01
 3.5750000000000004E-02   1.5044053723282072E-01
 3.6249999999999998E-02   1.5132173288301334E-01
 3.6749999999999998E-02   1.5387089235043200E-01
 3.7249999999999998E-02   1.5517073698085981E-01
 3.7749999999999999E-02   1.5647549723229109E-01
 3.8249999999999999E-02   1.5832390639902968E-01
 3.8750000000000000E-02   1.5988627055482391E-01
 3.9250000000000000E-02   1.6097664997221606E-01
 3.9750000000000001E-02   1.6222680524705602E-01
 4.0250000000000001E-02   1.6506409560792068E-01
 4.0750000000000001E-02   1.6544792720015319E-01
 4.1250000000000002E-02   1.6629963291391744E-01
 4.1750000000000002E-02   1.6824575304021760E-01
 4.2250000000000003E-02   1.6820758772727989E-01
 4.2750000000000003E-02   1.6942165441308568E-01
 4.3250000000000004E-02   1.7016912433698975E-01
 4.3750000000000004E-02   1.7391184167141505E-01
 4.4249999999999998E-02   1.7652636321056830E-01
 4.4749999999999998E-02   1.7727206678989105E-01
 4.5249999999999999E-02   1.7722900634420255E-01
 4.5749999999999999E-02   1.7788886328990450E-01
 4.6249999999999999E-02   1.8047503847526494E-01
 4.6750000000000000E-02   1.8343691172468235E-01
 4.7250000000000000E-02   1.8410636734354086E-01
 4.7750000000000001E-02   1.8537671743849565E-01
 4.8250000000000001E-02   1.8633897629980861E-01
 4.8750000000000002E-02   1.8704797184700139E-01
 4.9250000000000002E-02   1.8733298334926851E-01
 4.9750000000000003E-02   1.8828185457959037E-01
 5.0250000000000003E-02   1.8994879458232605E-01
 5.0750000000000003E-02   1.9100531688035879E-01
 5.1250000000000004E-02   1.9211056735023643E-01
 5.1750000000000004E-02   1.9347992643788967E-01
 5.2249999999999998E-02   1.9390551319397539E-01
 5.2749999999999998E-02   1.9564671768133324E-01
 5.3249999999999999E-02   1.9687346111418738E-01
 5.3749999999999999E-02   1.9802831421293318E-01
 5.4250000000000000E-02   2.0008274744342000E-01
 5.4750000000000000E-02   2.0143237295495103E-01
 5.5250000000000000E-02   2.0206534087897651E-01
 5.5750000000000001E-02   2.0288759763991945E-01
 5.6250000000000001E-02   2.0387913090454957E-01
 5.6750000000000002E-02   2.0603446448799728E-01
 5.7250000000000002E-02   2.0778717579656841E-01
 5.7750000000000003E-02   2.0857192841734970E-01
 5.8250000000000003E-02   2.0997098576429438E-01
 5.8750000000000004E-02   2.1144869873778613E-01
 5.9250000000000004E-02   2.1156407704660812E-01
 5.9750000000000004E-02   2.1211335978045850E-01
 6.0249999999999998E-02   2.1311813804589572E-01
 6.0749999999999998E-02   2.1391149338876325E-01
 6.1249999999999999E-02   2.1466238440537741E-01
 6.1749999999999999E-02   2.1627720589948307E-01
 6.2250000000000000E-02   2.1773276089014687E-01
 6.2750000000000000E-02   2.1729776670188761E-01
 6.3250000000000001E-02   2.1862269407674934E-01
 6.3750000000000001E-02   2.2056227719940982E-01
 6.4250000000000002E-02   2.2300488895681256E-01
 6.4750000000000002E-02   2.2376561326890401E-01
 6.5250000000000002E-02   2.2396309814555451E-01
 6.5750000000000003E-02   2.2621705697052674E-01
 6.6250000000000003E-02   2.2726702863149617E-01
 6.6750000000000004E-02   2.2680672940516625E-01
 6.7250000000000004E-02   2.2751858989230919E-01
 6.7750000000000005E-02   2.2884694284395973E-01
 6.8250000000000005E-02   2.2872643958878403E-01
 6.8750000000000006E-02   2.2960026115676574E-01
 6.9250000000000006E-02   2.3016048462338501E-01
 6.9750000000000006E-02   2.3198854712608813E-01
 7.0250000000000007E-02   2.3326132622146881E-01
 7.0750000000000007E-02   2.3514407336184040E-01
 7.1250000000000008E-02   2.3539787567341874E-01
 7.1750000000000008E-02   2.3621998016731266E-01
 7.2249999999999995E-02   2.3705016742322460E-01
 7.2749999999999995E-02   2.3938288498143315E-01
 7.3249999999999996E-02   2.4095948411375820E-01
 7.3749999999999996E-02   2.4205361280157570E-01
 7.4249999999999997E-02   2.4268498205225100E-01
 7.4749999999999997E-02   2.4248067207835980E-01
 7.5249999999999997E-02   2.4466090489808906E-01
 7.5749999999999998E-02   2.4635661731511646E-01
 7.6249999999999998E-02   2.4509632960595454E-01
 7.6749999999999999E-02   2.4629457453075629E-01
 7.7249999999999999E-02   2.4768314786747300E-01
 7.7750000000000000E-02   2.4950548702250733E-01
 7.8250000000000000E-02   2.5033159314869308E-01
 7.8750000000000001E-02   2.5080160371484966E-01
 7.9250000000000001E-02   2.5161348652873633E-01
 7.9750000000000001E-02   2.5210444303662111E-01
 8.0250000000000002E-02   2.5309526032287527E-01
 8.0750000000000002E-02   2.5314593358221099E-01
 8.1250000000000003E-02   2.5353909460789370E-01
 8.1750000000000003E-02   2.5423061525797230E-01
 8.2250000000000004E-02   2.5537753646932154E-01
 8.2750000000000004E-02   2.5720400786053427E-01
 8.3250000000000005E-02   2.5785644140953207E-01
 8.3750000000000005E-02   2.5848344638316012E-01
 8.4250000000000005E-02   2.5969075245757173E-01
 8.4750000000000006E-02   2.6088024651572611E-01
 8.5250000000000006E-02   2.6328163778495184E-01
 8.5750000000000007E-02   2.6377699524705484E-01
 8.6250000000000007E-02   2.6339565042090213E-01
 8.6750000000000008E-02   2.6524172330801121E-01
 8.7250000000000008E-02   2.6568564144273854E-01
 8.7750000000000009E-02   2.6576731116684704E-01
 8.8249999999999995E-02   2.6664222099945600E-01
 8.8749999999999996E-02   2.6855952313548326E-01
 8.9249999999999996E-02   2.6918061682172195E-01
 8.9749999999999996E-02   2.7062633620769944E-01
 9.0249999999999997E-02   2.7135640447345249E-01
 9.0749999999999997E-02   2.7136163562043697E-01
 9.1249999999999998E-02   2.7325860012940156E-01
 9.1749999999999998E-02   2.7385486364474942E-01
 9.2249999999999999E-02   2.7405544975448820E-01
 9.2749999999999999E-02   2.7477217911593316E-01
 9.3250000000000000E-02   2.7689994405513352E-01
 9.3750000000000000E-02   2.7919976025573301E-01
 9.4250000000000000E-02   2.7903238023120674E-01
 9.4750000000000001E-02   2.8012729632915317E-01
 9.5250000000000001E-02   2.8072134423841072E-01
 9.5750000000000002E-02   2.8086612844551434E-01
 9.6250000000000002E-02   2.8226857205456285E-01
 9.6750000000000003E-02   2.8357974703896249E-01
 9.7250000000000003E-02   2.8376502524307590E-01
 9.7750000000000004E-02   2.8575174643214113E-01
 9.8250000000000004E-02   2.8509709113733644E-01
 9.8750000000000004E-02   2.8689812809727172E-01
 9.9250000000000005E-02   2.8786179307658744E-01
 9.9750000000000005E-02   2.8760159858327489E-01
 1.0025000000000001E-01   2.8785413300020668E-01
 1.0075000000000001E-01   2.8967640538497386E-01
 1.0125000000000001E-01   2.8980359625821173E-01
 1.0175000000000001E-01   2.9101947732753625E-01
 1.0225000000000001E-01   2.9258608099736799E-01
 1.0275000000000001E-01   2.9398832202111408E-01
 1.0325000000000001E-01   2.9488737334823018E-01
 1.0375000000000001E-01   2.9562410687649804E-01
 1.0425000000000000E-01   2.9618538886689849E-01
 1.0475000000000000E-01   2.9659364027470914E-01
 1.0525000000000000E-01   2.9717127877978017E-01
 1.0575000000000000E-01   2.9699215524151718E-01
 1.0625000000000000E-01   2.9865543339429751E-01
 1.0675000000000000E-01   3.0127788541615302E-01
 1.0725000000000000E-01   3.0123219335856083E-01
 1.0775000000000000E-01   3.0217657577427098E-01
 1.0825000000000000E-01   3.0349908447454993E-01
 1.0875000000000000E-01   3.0304613724864182E-01
 1.0925000000000000E-01   3.0368645267356231E-01
 1.0975000000000000E-01   3.0461956172301663E-01
 1.1025000000000000E-01   3.0483969103284403E-01
 1.1075000000000000E-01   3.0752285591620859E-01
 1.1125000000000000E-01   3.0909484500695739E-01
 1.1175000000000000E-01   3.1038827309952000E-01
 1.1225000000000000E-01   3.1084361778866271E-01
 1.1275000000000000E-01   3.1129704019059029E-01
 1.1325000000000000E-01   3.1240558929125106E-01
 1.1375000000000000E-01   3.1187163566426201E-01
 1.1425000000000000E-01   3.1382180315807051E-01
 1.1475000000000000E-01   3.1421344640578197E-01
 1.1525000000000001E-01   3.1572515655047112E-01
 1.1575000000000001E-01   3.1682122661101009E-01
 1.1625000000000001E-01   3.1769371966149923E-01
 1.1675000000000001E-01   3.1950019502587690E-01
 1.1725000000000001E-01   3.2031061131768057E-01
 1.1775000000000001E-01   3.2085811904942158E-01
 1.1825000000000001E-01   3.2225135804412725E-01
 1.1875000000000001E-01   3.2269038076590101E-01
 1.1925000000000001E-01   3.2407947194274794E-01
 1.1975000000000001E-01   3.2587602228872276E-01
 1.2025000000000000E-01   3.2691219972818331E-01
 1.2075000000000000E-01   3.2720329048006830E-01
 1.2125000000000000E-01   3.2759716165725805E-01
 1.2175000000000000E-01   3.2819464611453786E-01
 1.2225000000000000E-01   3.2910034311537767E-01
 1.2275000000000000E-01   3.3074428507625347E-01
 1.2325000000000000E-01   3.3076592956923595E-01
 1.2375000000000000E-01   3.3187417385460216E-01
 1.2425000000000000E-01   3.3264367351825491E-01
 1.2475000000000000E-01   3.3371637279463262E-01
 1.2525000000000000E-01   3.3481174361605970E-01
 1.2575000000000000E-01   3.3761857718155247E-01
 1.2625000000000000E-01   3.3729467800298141E-01
 1.2675000000000000E-01   3.3757156813079858E-01
 1.2725000000000000E-01   3.3902360175079710E-01
 1.2775000000000000E-01   3.4002217354561332E-01
 1.2825000000000000E-01   3.4166237984597342E-01
 1.2875000000000000E-01   3.4343538435130261E-01
 1.2925000000000000E-01   3.4433361282011671E-01
 1.2975000000000000E-01   3.4436072607873036E-01
 1.3025000000000000E-01   3.4553813683877621E-01
 1.3075000000000001E-01   3.4706591906106787E-01
 1.3125000000000001E-01   3.4944540121614032E-01
 1.3175000000000001E-01   3.4929017361393999E-01
 1.3225000000000001E-01   3.5165341915500681E-01
 1.3275000000000001E-01   3.5213278782903445E-01
 1.3325000000000001E-01   3.5253504390510176E-01
 1.3375000000000001E-01   3.5569484493911163E-01
 1.3425000000000001E-01   3.5628502863319467E-01
 1.3475000000000001E-01   3.5731813711518534E-01
 1.3525000000000001E-01   3.5759032747068137E-01
 1.3575000000000001E-01   3.5893866885405695E-01
 1.3625000000000001E-01   3.5990283945771162E-01
 1.3675000000000001E-01   3.6096721562118878E-01
 1.3725000000000001E-01   3.6259325630577766E-01
 1.3775000000000001E-01   3.6424219612981784E-01
 1.3825000000000001E-01   3.6708272083230742E-01
 1.3875000000000001E-01   3.6916985852254791E-01
 1.3925000000000001E-01   3.6818109915664665E-01
 1.3975000000000001E-01   3.6979298156473522E-01
 1.4025000000000001E-01   3.7159958256544340E-01
 1.4075000000000001E-01   3.7172140641406443E-01
 1.4125000000000001E-01   3.7277268316487100E-01
 1.4175000000000001E-01   3.7330632249142376E-01
 1.4225000000000002E-01   3.7609269886543845E-01
 1.4275000000000002E-01   3.7716467141077153E-01
 1.4325000000000002E-01   3.7745366637960653E-01
 1.4375000000000002E-01   3.7978245377788694E-01
 1.4424999999999999E-01   3.8021342669092106E-01
 1.4474999999999999E-01   3.8276467238120360E-01
 1.4524999999999999E-01   3.8424754132349220E-01
 1.4574999999999999E-01   3.8603400660237536E-01
 1.4624999999999999E-01   3.8623982844731886E-01
 1.4674999999999999E-01   3.8752183907139998E-01
 1.4724999999999999E-01   3.8978985429693758E-01
 1.4774999999999999E-01   3.9204632565722730E-01
 1.4824999999999999E-01   3.9442493914835952E-01
 1.4874999999999999E-01   3.9643993157054175E-01
 1.4924999999999999E-01   3.9740505167804252E-01
 1.4974999999999999E-01   3.9765002705338282E-01
 1.5024999999999999E-01   4.0058402491637329E-01
 1.5075000000000000E-01   4.0201263235218582E-01
 1.5125000000000000E-01   4.0327728802028007E-01
 1.5175000000000000E-01   4.0466286062490398E-01
 1.5225000000000000E-01   4.0552776677025715E-01
 1.5275000000000000E-01   4.0677195494067281E-01
 1.5325000000000000E-01   4.0959780108180749E-01
 1.5375000000000000E-01   4.1101001950664900E-01
 1.5425000000000000E-01   4.1406885117850234E-01
 1.5475000000000000E-01   4.1670939214954694E-01
 1.5525000000000000E-01   4.1817752924132956E-01
 1.5575000000000000E-01   4.2005907760746242E-01
 1.5625000000000000E-01   4.2182700961513075E-01
 1.5675000000000000E-01   4.2282149434275601E-01
 1.5725000000000000E-01   4.2567744910300659E-01
 1.5775000000000000E-01   4.2793254635864159E-01
 1.5825000000000000E-01   4.2947295031690441E-01
 1.5875000000000000E-01   4.3141726838829036E-01
 1.5925000000000000E-01   4.3343626355965420E-01
 1.5975000000000000E-01   4.3676981093968797E-01
 1.6025000000000000E-01   4.3900352019301886E-01
 1.6075000000000000E-01   4.4093169436275403E-01
 1.6125000000000000E-01   4.4242745340987899E-01
 1.6175000000000000E-01   4.4526799243407855E-01
 1.6225000000000001E-01   4.4687901693007365E-01
 1.6275000000000001E-01   4.5012977592248865E-01
 1.6325000000000001E-01   4.5277106292377317E-01
 1.6375000000000001E-01   4.5629530527712264E-01
 1.6425000000000001E-01   4.5804941509840769E-01
 1.6475000000000001E-01   4.6033941197620071E-01
 1.6525000000000001E-01   4.6378171331362322E-01
 1.6575000000000001E-01   4.6684404778817534E-01
 1.6625000000000001E-01   4.7061068173906268E-01
 1.6675000000000001E-01   4.7375907795881506E-01
 1.6725000000000001E-01   4.7698037297925161E-01
 1.6775000000000001E-01   4.7796421019760094E-01
 1.6825000000000001E-01   4.8125814780465315E-01
 1.6875000000000001E-01   4.8444362988295098E-01
 1.6925000000000001E-01   4.8686618222865974E-01
 1.6975000000000001E-01   4.9085114834088978E-01
 1.7025000000000001E-01   4.9519759629656690E-01
 1.7075000000000001E-01   4.9833491257133883E-01
 1.7125000000000001E-01   5.0159209940362603E-01
 1.7175000000000001E-01   5.0598816536086866E-01
 1.7225000000000001E-01   5.1015445325335429E-01
 1.7275000000000001E-01   5.1428000022897447E-01
 1.7325000000000002E-01   5.1838232206158852E-01
 1.7375000000000002E-01   5.2280163875886954E-01
 1.7425000000000002E-01   5.2768344883722185E-01
 1.7475000000000002E-01   5.3106721039215676E-01
 1.7525000000000002E-01   5.3482306380258393E-01
 1.7575000000000002E-01   5.3976282972398104E-01
 1.7624999999999999E-01   5.4596141610091520E-01
 1.7674999999999999E-01   5.5060004842821852E-01
 1.7724999999999999E-01   5.5559302513304332E-01
 1.7774999999999999E-01   5.6025829588924603E-01
 1.7824999999999999E-01   5.6676631343115813E-01
 1.7874999999999999E-01   5.7280232441097867E-01
 1.7924999999999999E-01   5.7865797386174189E-01
 1.7974999999999999E-01   5.8562709525354206E-01
 1.8024999999999999E-01   5.9183300038177500E-01
 1.8074999999999999E-01   5.9820028920345059E-01
 1.8124999999999999E-01   6.0655313249502796E-01
 1.8174999999999999E-01   6.1561557138669953E-01
 1.8225000000000000E-01   6.2387058925875949E-01
 1.8275000000000000E-01   6.3332460733058271E-01
 1.8325000000000000E-01   6.4358031293461138E-01
 1.8375000000000000E-01   6.5512838556251751E-01
 1.8425000000000000E-01   6.6619340938444283E-01
 1.8475000000000000E-01   6.8004726140636396E-01
 1.8525000000000000E-01   6.9713851568240415E-01
 1.8575000000000000E-01   7.1734261425194623E-01
 1.8625000000000000E-01   7.4169148787509243E-01
 1.8675000000000000E-01   7.7080034253187490E-01
 1.8725000000000000E-01   8.0239450912435251E-01
 1.8775000000000000E-01   8.3367254737334273E-01
 1.8825000000000000E-01   8.6114020523589974E-01
 1.8875000000000000E-01   8.8494142927293540E-01
 1.8925000000000000E-01   9.0482073554387843E-01
 1.8975000000000000E-01   9.2142492647838148E-01
 1.9025000000000000E-01   9.3499768706554287E-01
 1.9075000000000000E-01   9.4607507145519321E-01
 1.9125000000000000E-01   9.5515163452347662E-01
 1.9175000000000000E-01   9.6248659828981287E-01
 1.9225000000000000E-01   9.6859827163156409E-01
 1.9275000000000000E-01   9.7360716552185866E-01
 1.9325000000000001E-01   9.7775419995898261E-01
 1.9375000000000001E-01   9.8117688988738605E-01
 1.9425000000000001E-01   9.8408094088909370E-01
 1.9475000000000001E-01   9.8644526287496503E-01
 1.9525000000000001E-01   9.8836441705319000E-01
 1.9575000000000001E-01   9.8997652928417845E-01
 1.9625000000000001E-01   9.9135856074951312E-01
 1.9675000000000001E-01   9.9246429606625308E-01
 1.9725000000000001E-01   9.9344767384083266E-01
 1.9775000000000001E-01   9.9427072263011196E-01
 1.9825000000000001E-01   9.9492569792504515E-01
 1.9875000000000001E-01   9.9547680920223469E-01
 1.9925000000000001E-01   9.9592326884725069E-01
 1.9975000000000001E-01   9.9630798996545200E-01
 2.0025000000000001E-01   9.9663755066045179E-01
 2.0075000000000001E-01   9.9691827974033675E-01
 2.0125000000000001E-01   9.9713299676997746E-01
 2.0175000000000001E-01   9.9732285516982955E-01
 2.0225000000000001E-01   9.9747651109089597E-01
 2.0275000000000001E-01   9.9762103992125906E-01
 2.0325000000000001E-01   9.9773748652382255E-01
 2.0375000000000001E-01   9.9782197669793227E-01
 2.0425000000000001E-01   9.9791020946213305E-01
 2.0475000000000002E-01   9.9796927473083052E-01
 2.0525000000000002E-01   9.9801554734557230E-01
 2.0575000000000002E-01   9.9806961718369036E-01
 2.0625000000000002E-01   9.9810818073153118E-01
 2.0675000000000002E-01   9.9814225747174234E-01
 2.0725000000000002E-01   9.9817414768704760E-01
 2.0775000000000002E-01   9.9819671297159107E-01
 2.0824999999999999E-01   9.9820674395998532E-01
 2.0874999999999999E-01   9.9822015158091537E-01
 2.0924999999999999E-01   9.9823033433676023E-01
 2.0974999999999999E-01   9.9824105966469578E-01
 2.1024999999999999E-01   9.9824608614681642E-01
 2.1074999999999999E-01   9.9824861386574659E-01
 2.1124999999999999E-01   9.9825160004102065E-01
 2.1174999999999999E-01   9.9825552889003355E-01
 2.1224999999999999E-01   9.9825304894613898E-01
 2.1274999999999999E-01   9.9825159421019027E-01
 2.1325000000000000E-01   9.9824874698312183E-01
 2.1375000000000000E-01   9.9824673534106667E-01
 2.1425000000000000E-01   9.9824262526956131E-01
 2.1475000000000000E-01   9.9823720697892149E-01
 2.1525000000000000E-01   9.9823192861849663E-01
 2.1575000000000000E-01   9.9822610515476196E-01
 2.1625000000000000E-01   9.9822145678234464E-01
 2.1675000000000000E-01   9.9821682979002280E-01
 2.1725000000000000E-01   9.9821158502391549E-01
 2.1775000000000000E-01   9.9820404852762290E-01
 2.1825000000000000E-01   9.9819726924205410E-01
 2.1875000000000000E-01   9.9819156085869820E-01
 2.1925000000000000E-01   9.9818467623112483E-01
 2.1975000000000000E-01   9.9817637081723898E-01
 2.2025000000000000E-01   9.9817084707240988E-01
 2.2075000000000000E-01   9.9816342943611092E-01
 2.2125000000000000E-01   9.9815499709939093E-01
 2.2175000000000000E-01   9.9814670713055265E-01
 2.2225000000000000E-01   9.9813924147838295E-01
 2.2275000000000000E-01   9.9813058401707566E-01
 2.2325000000000000E-01   9.9811909540580812E-01
 2.2375000000000000E-01   9.9811182093047757E-01
 2.2425000000000000E-01   9.9810281005688661E-01
 2.2475000000000001E-01   9.9809590068644360E-01
 2.2525000000000001E-01   9.9808758401348463E-01
 2.2575000000000001E-01   9.9807893457327157E-01
 2.2625000000000001E-01   9.9806693780126687E-01
 2.2675000000000001E-01   9.9805899840952594E-01
 2.2725000000000001E-01   9.9804853061827736E-01
 2.2775000000000001E-01   9.9803870966704211E-01
 2.2825000000000001E-01   9.9802830051196112E-01
 2.2875000000000001E-01   9.9801605245854808E-01
 2.2925000000000001E-01   9.9800441938764151E-01
 2.2975000000000001E-01   9.9799268459852086E-01
 2.3025000000000001E-01   9.9798191688200077E-01
 2.3075000000000001E-01   9.9796787866922632E-01
 2.3125000000000001E-01   9.9795926878709873E-01
 2.3175000000000001E-01   9.9794679934580133E-01
 2.3225000000000001E-01   9.9793175420284697E-01
 2.3275000000000001E-01   9.9792070591760607E-01
 2.3325000000000001E-01   9.9790556826121557E-01
 2.3375000000000001E-01   9.9789231885896656E-01
 2.3425000000000001E-01   9.9787852369765395E-01
 2.3475000000000001E-01   9.9786265820289533E-01
 2.3525000000000001E-01   9.9785140106630532E-01
 2.3575000000000002E-01   9.9783664963935070E-01
 2.3625000000000002E-01   9.9781884587490099E-01
 2.3675000000000002E-01   9.9780269720088732E-01
 2.3725000000000002E-01   9.9778464752623397E-01
 2.3775000000000002E-01   9.9777390917697095E-01
 2.3825000000000002E-01   9.9775332714854026E-01
 2.3875000000000002E-01   9.9773146364458998E-01
 2.3925000000000002E-01   9.9771351877324632E-01
 2.3975000000000002E-01   9.9769097765546877E-01
 2.4024999999999999E-01   9.9767200247590226E-01
 2.4074999999999999E-01   9.9764967895465451E-01
 2.4124999999999999E-01   9.9762805775716223E-01
 2.4174999999999999E-01   9.9760932637161281E-01
 2.4224999999999999E-01   9.9758698033584225E-01
 2.4274999999999999E-01   9.9756406988518487E-01
 2.4324999999999999E-01   9.9753646307376775E-01
 2.4374999999999999E-01   9.9750590027083930E-01
 2.4424999999999999E-01   9.9747814487988340E-01
 2.4475000000000000E-01   9.9744492367474502E-01
 2.4525000000000000E-01   9.9741275092835602E-01
 2.4575000000000000E-01   9.9737875593958503E-01
 2.4625000000000000E-01   9.9734939482057072E-01
 2.4675000000000000E-01   9.9731589267142096E-01
 2.4725000000000000E-01   9.9727710926372659E-01
 2.4775000000000000E-01   9.9723666937400191E-01
 2.4825000000000000E-01   9.9719564139473382E-01
 2.4875000000000000E-01   9.9714854570236622E-01
 2.4925000000000000E-01   9.9709949879165349E-01
 2.4975000000000000E-01   9.9704460348279789E-01
 2.5025000000000003E-01   9.9699327873557952E-01
 2.5075000000000003E-01   9.9692619611982347E-01
 2.5125000000000003E-01   9.9685815568000247E-01
 2.5175000000000003E-01   9.9677883663906242E-01
 2.5225000000000003E-01   9.9669293059900388E-01
 2.5275000000000003E-01   9.9659871953139922E-01
 2.5325000000000003E-01   9.9649246680949244E-01
 2.5375000000000003E-01   9.9637315818860628E-01
 2.5425000000000003E-01   9.9622014776889345E-01
 2.5475000000000003E-01   9.9602464975051230E-01
 2.5525000000000003E-01   9.9575737327793989E-01
 2.5575000000000003E-01   9.9539979985455984E-01
 2.5624999999999998E-01   9.9487436867220169E-01
 2.5674999999999998E-01   9.9411255496645745E-01
 2.5724999999999998E-01   9.9307597522587476E-01
 2.5774999999999998E-01   9.9170231105073736E-01
 2.5824999999999998E-01   9.8998275989853890E-01
 2.5874999999999998E-01   9.8783422263670029E-01
 2.5924999999999998E-01   9.8525208942936127E-01
 2.5974999999999998E-01   9.8213111133128805E-01
 2.6024999999999998E-01   9.7839568556996448E-01
 2.6074999999999998E-01   9.7392791733107298E-01
 2.6124999999999998E-01   9.6866306028769700E-01
 2.6174999999999998E-01   9.6245641065308229E-01
 2.6224999999999998E-01   9.5513992673452996E-01
 2.6274999999999998E-01   9.4647821314238145E-01
 2.6324999999999998E-01   9.3647932923480615E-01
 2.6374999999999998E-01   9.2466784954833947E-01
 2.6424999999999998E-01   9.1082159148625552E-01
 2.6474999999999999E-01   8.9523672612519289E-01
 2.6524999999999999E-01   8.7723749981249866E-01
 2.6574999999999999E-01   8.5658812958311326E-01
 2.6624999999999999E-01   8.3362126578404794E-01
 2.6674999999999999E-01   8.0758059689893602E-01
 2.6724999999999999E-01   7.8016165446538932E-01
 2.6774999999999999E-01   7.4921888266960612E-01
 2.6824999999999999E-01   7.1462628114964755E-01
 2.6874999999999999E-01   6.7797654653630124E-01
 2.6924999999999999E-01   6.4136051559018648E-01
 2.6974999999999999E-01   6.0204071928041425E-01
 2.7024999999999999E-01   5.6065923409288720E-01
 2.7074999999999999E-01   5.1853964010742370E-01
 2.7124999999999999E-01   4.7464604661896120E-01
 2.7174999999999999E-01   4.3085528161473580E-01
 2.7224999999999999E-01   3.9057862208323524E-01
 2.7274999999999999E-01   3.5163236896357747E-01
 2.7324999999999999E-01   3.1725826555653991E-01
 2.7374999999999999E-01   2.8335042055150061E-01
 2.7424999999999999E-01   2.4945145730145601E-01
 2.7474999999999999E-01   2.1836158447841858E-01
 2.7524999999999999E-01   1.8971780730622587E-01
 2.7575000000000000E-01   1.6294651727358078E-01
 2.7625000000000000E-01   1.4030550709720610E-01
 2.7675000000000000E-01   1.2025601512152283E-01
 2.7725000000000000E-01   1.0415144653843586E-01
 2.7775000000000000E-01   8.9603947168523920E-02
 2.7825000000000000E-01   7.5655267368943152E-02
 2.7875000000000000E-01   6.3734164021089140E-02
 2.7925000000000000E-01   5.3591790086492348E-02
 2.7975000000000000E-01   4.5375873926629624E-02
 2.8025000000000000E-01   3.9550542617638351E-02
 2.8075000000000000E-01   3.3124054074566291E-02
 2.8125000000000000E-01   2.7721336953799011E-02
 2.8175000000000000E-01   2.3152179758012422E-02
 2.8225000000000000E-01   1.9322644684751276E-02
 2.8275000000000000E-01   1.6108911577811753E-02
 2.8325000000000000E-01   1.3428700932039428E-02
 2.8375000000000000E-01   1.1183046627156636E-02
 2.8425000000000000E-01   9.8047578588375348E-03
 2.8475000000000000E-01   9.8066270902874807E-03
 2.8525000000000000E-01   8.1770321003747527E-03
 2.8575000000000000E-01   6.8194591409972425E-03
 2.8625000000000000E-01   5.6839472655377931E-03
 2.8675000000000000E-01   4.7308591949812972E-03
 2.8725000000000001E-01   3.9409526085231617E-03
 2.8775000000000001E-01   3.2850769781309877E-03
 2.8825000000000001E-01   2.7353811816613737E-03
 2.8875000000000001E-01   2.2724683113731700E-03
 2.8925000000000001E-01   1.8886477188876968E-03
 2.8975000000000001E-01   1.5722510746981593E-03
 2.9025000000000001E-01   1.3084989787913188E-03
 2.9075000000000001E-01   1.0860501026505901E-03
 2.9125000000000001E-01   8.9956868069489531E-04
 2.9175000000000001E-01   7.4551792969548402E-04
 2.9225000000000001E-01   6.2074329672620404E-04
 2.9275000000000001E-01   5.1452769408689481E-04
 2.9325000000000001E-01   4.2770449558611180E-04
 2.9375000000000001E-01   3.5545879238411195E-04
 2.9425000000000001E-01   2.9435793395681339E-04
 2.9475000000000001E-01   2.4258749924297435E-04
 2.9525000000000001E-01   1.9826377185085342E-04
 2.9575000000000001E-01   1.6139825790941419E-04
 2.9625000000000001E-01   1.3207217234808592E-04
 2.9675000000000001E-01   1.0804515141298270E-04
 2.9725000000000001E-01   8.7625776200851480E-05
 2.9775000000000001E-01   7.2150276546000637E-05
 2.9825000000000002E-01   6.0022563812342688E-05
 2.9875000000000002E-01   4.8961440364960223E-05
 2.9925000000000002E-01   3.9669762469457583E-05
 2.9975000000000002E-01   3.2251527256535361E-05
 3.0025000000000002E-01   2.5963308085634819E-05
 3.0075000000000002E-01   2.0510117587552395E-05
 3.0125000000000002E-01   1.6470403999999334E-05
 3.0175000000000002E-01   1.2623951073157149E-05
 3.0225000000000002E-01   9.6548852730751504E-06
 3.0275000000000002E-01   7.5798962135251975E-06
 3.0325000000000002E-01   5.6127747707500456E-06
 3.0375000000000002E-01   4.5683234846623196E-06
 3.0425000000000002E-01   3.7483383582319191E-06
 3.0475000000000002E-01   2.9303039894476485E-06
 3.0525000000000002E-01   2.4319243224159858E-06
 3.0575000000000002E-01   2.0766796330004439E-06
 3.0625000000000002E-01   1.7459844402322183E-06
 3.0675000000000002E-01   1.3713237222960941E-06
 3.0725000000000002E-01   9.7624306370378433E-07
 3.0775000000000002E-01   8.3611725685584225E-07
 3.0825000000000002E-01   6.9151625433478125E-07
 3.0875000000000002E-01   5.6027649944546282E-07
 3.0925000000000002E-01   4.5247474365253108E-07
 3.0975000000000003E-01   3.9355616186316552E-07
 3.1025000000000003E-01   3.6637856614750921E-07
 3.1075000000000003E-01   2.2196185045280618E-07
 3.1125000000000003E-01   3.4491653797250300E-08
 3.1175000000000003E-01   2.5585657296348904E-08
 3.1225000000000003E-01   2.4015755365258457E-08
 3.1275000000000003E-01   3.9354274741733753E-08
 3.1325000000000003E-01   1.2448994817461269E-08
 3.1375000000000003E-01   6.8813255704939440E-09
 3.1425000000000003E-01   2.1054732857414093E-08
 3.1475000000000003E-01   4.3203933546411018E-08
 3.1525000000000003E-01   3.9131059318217173E-08
 3.1575000000000003E-01   3.2635711584767439E-08
 3.1625000000000003E-01   3.7284622636702654E-08
 3.1675000000000003E-01   3.1387659566882124E-08
 3.1725000000000003E-01   2.3742266676838449E-08
 3.1775000000000003E-01   2.1148568363308707E-09
 3.1825000000000003E-01   3.9758321390701348E-09
 3.1875000000000003E-01   3.9216466612253276E-08
 3.1925000000000003E-01   8.5978250795121515E-09
 3.1975000000000003E-01   3.4626067116416506E-08
 3.2024999999999998E-01   2.7895704377496243E-08
 3.2074999999999998E-01   3.6533073413165513E-08
 3.2124999999999998E-01   5.2785155399418427E-09
 3.2174999999999998E-01   1.0964112034012111E-08
 3.2224999999999998E-01   1.7695311365517839E-08
 3.2274999999999998E-01   1.8175144766891006E-08
 3.2324999999999998E-01   1.7400727793755239E-09
 3.2374999999999998E-01   6.8465482608209459E-09
 3.2424999999999998E-01   3.2733514103033990E-09
 3.2474999999999998E-01   1.3790765635215448E-08
 3.2524999999999998E-01   5.1666906297891553E-08
 3.2574999999999998E-01   3.1575862873691423E-08
 3.2624999999999998E-01   3.2566248945691601E-08
 3.2674999999999998E-01   4.2242581532407678E-09
 3.2724999999999999E-01   1.6420238997820966E-08
 3.2774999999999999E-01   3.1193203973034162E-08
 3.2824999999999999E-01   1.2304753449589479E-08
 3.2874999999999999E-01   2.3333727667867643E-08
 3.2924999999999999E-01   1.8839884576700061E-08
 3.2974999999999999E-01   1.9613816293525233E-08
 3.3024999999999999E-01   2.3411547432516628E-08
 3.3074999999999999E-01   6.5055424956180424E-09
 3.3124999999999999E-01   1.4407834530551480E-08
 3.3174999999999999E-01   1.1611951745835703E-08
 3.3224999999999999E-01   4.4171655822342499E-08
 3.3274999999999999E-01   2.1195885876584543E-08
 3.3324999999999999E-01   3.6599954509807547E-08
 3.3374999999999999E-01   1.8340021515651213E-08
 3.3424999999999999E-01   1.8129394559170140E-08
 3.3474999999999999E-01   2.7809101293089126E-08
 3.3524999999999999E-01   6.4519062805934829E-09
 3.3574999999999999E-01   1.9036785808281413E-08
 3.3624999999999999E-01   2.5963034790941165E-08
 3.3674999999999999E-01   4.1964658890924129E-10
 3.3724999999999999E-01   2.1888417213084085E-09
 3.3774999999999999E-01   9.0621233538375497E-09
 3.3825000000000000E-01   4.1649031945371531E-08
 3.3875000000000000E-01   3.6517717342619680E-09
 3.3925000000000000E-01   1.5816181241375656E-09
 3.3975000000000000E-01   8.2166701617362155E-09
 3.4025000000000000E-01   2.5149684708097875E-09
 3.4075000000000000E-01   2.7957540899473343E-08
 3.4125000000000000E-01   6.7273639705046384E-09
 3.4175000000000000E-01   1.3809979462383685E-08
 3.4225000000000000E-01   2.1609379206610130E-08
 3.4275000000000000E-01   2.3811910831577322E-09
 3.4325000000000000E-01   1.6868782795826418E-08
 3.4375000000000000E-01   3.9254413953943366E-08
 3.4425000000000000E-01   3.9015007847867713E-08
 3.4475000000000000E-01   8.7165353377423823E-09
 3.4525000000000000E-01   3.4398392267249464E-08
 3.4575000000000000E-01   8.1213884545149877E-09
 3.4625000000000000E-01   1.2279509607760417E-08
 3.4675000000000000E-01   5.5263863132321717E-09
 3.4725000000000000E-01   1.4840020072218887E-08
 3.4775000000000000E-01   1.3396847996271823E-08
 3.4825000000000000E-01   2.1684273832353587E-08
 3.4875000000000000E-01   1.6670408080777804E-08
 3.4925000000000000E-01   8.9062759123818006E-10
 3.4975000000000001E-01   2.4784355531666083E-08
 3.5025000000000001E-01   1.7314217518174136E-09
 3.5075000000000001E-01   3.9169982086818535E-08
 3.5125000000000001E-01   5.5663723766220383E-09
 3.5175000000000001E-01   7.7266054086428647E-09
 3.5225000000000001E-01   4.7622663599169654E-09
 3.5275000000000001E-01   9.8181128072298367E-09
 3.5325000000000001E-01   7.0217838167060330E-10
 3.5375000000000001E-01   1.2921859721580938E-08
 3.5425000000000001E-01   1.1599155753322059E-08
 3.5475000000000001E-01   2.4351738375347544E-08
 3.5525000000000001E-01   2.4574843609791046E-08
 3.5575000000000001E-01   3.0394430859831045E-08
 3.5625000000000001E-01   3.7467284414258627E-08
 3.5675000000000001E-01   5.2501676432181823E-09
 3.5725000000000001E-01   9.8661958294870781E-09
 3.5775000000000001E-01   2.3604477539294142E-08
 3.5825000000000001E-01   6.0922342899107832E-09
 3.5875000000000001E-01   3.2628424320098630E-08
 3.5925000000000001E-01   1.9979056223926320E-09
 3.5975000000000001E-01   3.4062963109503420E-09
 3.6025000000000001E-01   2.1714625774306006E-08
 3.6075000000000002E-01   2.0642316204369332E-08
 3.6125000000000002E-01   8.7240407808960378E-09
 3.6175000000000002E-01   5.0916943746128877E-09
 3.6225000000000002E-01   3.8889406113284240E-08
 3.6275000000000002E-01   6.0109857143554110E-10
 3.6325000000000002E-01   5.4852717023102222E-08
 3.6375000000000002E-01   3.1391890829529559E-08
 3.6425000000000002E-01   4.1711383271589278E-09
 3.6475000000000002E-01   2.7550827068845753E-08
 3.6525000000000002E-01   5.2035542732283425E-08
 3.6575000000000002E-01   1.8092065927259486E-08
 3.6625000000000002E-01   1.3158098267787672E-08
 3.6675000000000002E-01   3.2313668277177795E-08
 3.6725000000000002E-01   2.4439941095746947E-08
 3.6775000000000002E-01   3.4209651962121184E-08
 3.6825000000000002E-01   1.9174611428254230E-08
 3.6875000000000002E-01   3.4234149269951086E-08
 3.6925000000000002E-01   2.4298843659451427E-08
 3.6975000000000002E-01   3.2446472578123654E-08
 3.7025000000000002E-01   1.3006315245640857E-08
 3.7075000000000002E-01   2.5080784762166045E-08
 3.7125000000000002E-01   4.9217518979319538E-08
 3.7175000000000002E-01   6.9768550455509151E-09
 3.7225000000000003E-01   2.4349996695937352E-08
 3.7275000000000003E-01   3.1934909877645607E-08
 3.7325000000000003E-01   3.2769825580660966E-08
 3.7375000000000003E-01   5.7358883457220973E-09
 3.7425000000000003E-01   5.9643746312152734E-09
 3.7475000000000003E-01   3.2052529725460264E-09
 3.7525000000000003E-01   2.3503868346910682E-08
 3.7575000000000003E-01   1.4413202136052829E-08
 3.7625000000000003E-01   5.4537111398723548E-08
 3.7675000000000003E-01   8.6800309820811003E-10
 3.7725000000000003E-01   6.2593647115474906E-09
 3.7775000000000003E-01   1.6813176556405719E-08
 3.7825000000000003E-01   1.3554275505722502E-09
 3.7875000000000003E-01   8.4208197834075415E-10
 3.7925000000000003E-01   1.3109297314530351E-08
 3.7975000000000003E-01   7.1170933986158614E-09
 3.8025000000000003E-01   1.4315643374738706E-08
 3.8075000000000003E-01   1.7480838167200768E-08
 3.8125000000000003E-01   4.0110337668853636E-08
 3.8175000000000003E-01   1.4376081742587442E-08
 3.8225000000000003E-01   3.6788880451902699E-08
 3.8275000000000003E-01   9.6846816741007300E-09
 3.8325000000000004E-01   5.6637657545720846E-09
 3.8375000000000004E-01   2.7760573180106984E-08
 3.8424999999999998E-01   1.2020534036016129E-09
 3.8474999999999998E-01   6.3542277434044911E-09
 3.8524999999999998E-01   7.0124974927560898E-09
 3.8574999999999998E-01   2.7331951495785689E-08
 3.8624999999999998E-01   9.4695940185366123E-09
 3.8674999999999998E-01   3.7876603641751500E-08
 3.8724999999999998E-01   2.1933958066845927E-08
 3.8774999999999998E-01   4.9029496768984211E-09
 3.8824999999999998E-01   3.6022474609583905E-08
 3.8874999999999998E-01   3.0869757175379293E-08
 3.8924999999999998E-01   1.6312804096157810E-08
 3.8974999999999999E-01   1.0444562779193759E-08
 3.9024999999999999E-01   6.4520592082988116E-10
 3.9074999999999999E-01   1.5654280839981387E-08
 3.9124999999999999E-01   2.9027195094977955E-08
 3.9174999999999999E-01   1.7196795102811542E-08
 3.9224999999999999E-01   2.1445788083401669E-09
 3.9274999999999999E-01   6.3602094492741458E-09
 3.9324999999999999E-01   1.3389874309577768E-08
 3.9374999999999999E-01   1.9829346194660238E-08
 3.9424999999999999E-01   4.3274900302188794E-08
 3.9474999999999999E-01   5.5072978870845094E-08
 3.9524999999999999E-01   4.3913380641547604E-08
 3.9574999999999999E-01   1.2485257841853261E-08
 3.9624999999999999E-01   1.1233292916880094E-08
 3.9674999999999999E-01   2.8153175518239876E-09
 3.9724999999999999E-01   4.7120976511456931E-08
 3.9774999999999999E-01   2.7583038594794061E-08
 3.9824999999999999E-01   2.5722268068945567E-08
 3.9874999999999999E-01   4.0733791487605483E-08
 3.9924999999999999E-01   3.4963401417683354E-08
 3.9974999999999999E-01   2.5089058827910440E-08


==> gnuplot1/exam1/error/imc-16w-error.dat <==
 2.5000000000000001E-04   2.3166014668494555E-03
 7.5000000000000002E-04   6.6642945324433297E-04
 1.2500000000000000E-03   1.7181293606537945E-03
 1.7500000000000000E-03   6.5014670991394500E-04
 2.2500000000000003E-03   6.1567967061941839E-05
 2.7499999999999998E-03   3.5620748066551222E-03
 3.2500000000000003E-03   4.5935922797547124E-04
 3.7499999999999999E-03   3.3898029092558810E-03
 4.2500000000000003E-03   1.3086157628597250E-03
 4.7499999999999999E-03   3.9372561161099473E-03
 5.2500000000000003E-03   5.0844516364604566E-03
 5.7499999999999999E-03   4.1844825122784131E-03
 6.2500000000000003E-03   2.2536687350472265E-03
 6.7499999999999999E-03   1.2802042795834359E-03
 7.2500000000000004E-03   1.1692738644243485E-03
 7.7499999999999999E-03   2.0949226828387837E-03
 8.2500000000000004E-03   2.9426891336936907E-03
 8.7500000000000008E-03   2.3167405811481438E-03
 9.2499999999999995E-03   6.6099951275561228E-04
 9.7500000000000000E-03   7.0841368199548067E-04
 1.0250000000000000E-02   1.4082459339827230E-03
 1.0750000000000001E-02   3.4529238703228807E-03
 1.1250000000000000E-02   5.3526222369760070E-03
 1.1750000000000000E-02   4.1270338415498545E-03
 1.2250000000000000E-02   4.8937758777375315E-03
 1.2750000000000001E-02   6.8481640988826151E-03
 1.3250000000000000E-02   6.1532417833330150E-03
 1.3750000000000000E-02   3.5565552373004053E-03
 1.4250000000000001E-02   3.0706635614390684E-03
 1.4750000000000001E-02   6.5318372404879715E-04
 1.5250000000000000E-02   4.2735314762533031E-04
 1.5750000000000000E-02   1.2914436490894425E-03
 1.6250000000000001E-02   1.8226794864179797E-03
 1.6750000000000001E-02   2.8110912595638638E-03
 1.7250000000000001E-02   3.7506592286185724E-03
 1.7750000000000002E-02   3.2234326056138963E-03
 1.8249999999999999E-02   6.1941732618409611E-03
 1.8749999999999999E-02   4.4703670259880314E-03
 1.9250000000000000E-02   3.1689677699902044E-03
 1.9750000000000000E-02   5.2802390388729803E-03
 2.0250000000000001E-02   2.4325619093213979E-03
 2.0750000000000001E-02   9.2971172796007216E-04
 2.1250000000000002E-02   9.3106861743232387E-04
 2.1750000000000002E-02   7.5543080289623016E-04
 2.2249999999999999E-02   2.3486897556496624E-03
 2.2749999999999999E-02   2.5667921469015417E-03
 2.3250000000000000E-02   3.3055402146937229E-03
 2.3750000000000000E-02   4.5439704606764861E-03
 2.4250000000000001E-02   6.5989036472194991E-04
 2.4750000000000001E-02   1.2749263813572427E-03
 2.5250000000000002E-02   8.8955815096469120E-04
 2.5750000000000002E-02   1.9705558853938651E-03
 2.6249999999999999E-02   1.3739146068960763E-03
 2.6749999999999999E-02   1.1365489579961586E-03
 2.7250000000000000E-02   1.8563371742298742E-03
 2.7750000000000000E-02   1.7669360145222922E-03
 2.8250000000000001E-02   1.6261699136465265E-03
 2.8750000000000001E-02   1.0656258058258888E-03
 2.9250000000000002E-02   3.0258216363750418E-03
 2.9750000000000002E-02   2.6495293128314403E-03
 3.0249999999999999E-02   5.8178676696030215E-03
 3.0750000000000000E-02   7.2607471469061432E-03
 3.1250000000000000E-02   2.3777089901271409E-03
 3.1750000000000000E-02   3.6788847379203311E-03
 3.2250000000000001E-02   6.4511960686114578E-03
 3.2750000000000001E-02   2.0860850226633843E-03
 3.3250000000000002E-02   3.4475921115222565E-03
 3.3750000000000002E-02   2.5339043388496675E-03
 3.4250000000000003E-02   4.6053738617454738E-04
 3.4750000000000003E-02   1.0823894253988891E-03
 3.5250000000000004E-02   7.2676963532552423E-04
 3.5750000000000004E-02   2.9083182755939598E-04
 3.6249999999999998E-02   3.1226463114233092E-03
 3.6749999999999998E-02   8.8596747752524177E-04
 3.7249999999999998E-02   7.3622017507738596E-04
 3.7749999999999999E-02   2.5300399754503138E-03
 3.8249999999999999E-02   2.4563234301423387E-03
 3.8750000000000000E-02   1.2502493576046291E-05
 3.9250000000000000E-02   2.3622133276085980E-03
 3.9750000000000001E-02   2.4214411816087236E-03
 4.0250000000000001E-02   3.2285422833932217E-03
 4.0750000000000001E-02   1.4752523115994353E-03
 4.1250000000000002E-02   3.9494211145800926E-03
 4.1750000000000002E-02   1.1241635534537445E-03
 4.2250000000000003E-02   3.2196415522212020E-03
 4.2750000000000003E-02   1.8313102478060873E-03
 4.3250000000000004E-02   3.9475130545990953E-04
 4.3750000000000004E-02   8.0645674340410216E-04
 4.4249999999999998E-02   4.9863298340275166E-03
 4.4749999999999998E-02   3.7332271005916656E-04
 4.5249999999999999E-02   1.2019198795463722E-03
 4.5749999999999999E-02   2.7144370098008443E-03
 4.6249999999999999E-02   1.0823517654031394E-03
 4.6750000000000000E-02   5.7205704998051637E-03
 4.7250000000000000E-02   3.4304968351960641E-03
 4.7750000000000001E-02   2.1033812687600642E-03
 4.8250000000000001E-02   2.6090903573300719E-03
 4.8750000000000002E-02   8.8655729781892745E-04
 4.9250000000000002E-02   9.9872473435734456E-04
 4.9750000000000003E-02   1.8625787030569440E-03
 5.0250000000000003E-02   1.0198408858181650E-04
 5.0750000000000003E-02   3.9162190716363768E-03
 5.1250000000000004E-02   1.9298789452894887E-03
 5.1750000000000004E-02   1.0659275569843639E-03
 5.2249999999999998E-02   2.5448372884596315E-03
 5.2749999999999998E-02   2.3072667153590464E-03
 5.3249999999999999E-02   1.4301707696541687E-03
 5.3749999999999999E-02   9.9555418308555437E-04
 5.4250000000000000E-02   1.8606683767533820E-03
 5.4750000000000000E-02   1.2397803802502809E-03
 5.5250000000000000E-02   6.3874451376392033E-03
 5.5750000000000001E-02   2.9058727800004105E-03
 5.6250000000000001E-02   5.7763650216160903E-04
 5.6750000000000002E-02   1.7081558388611451E-03
 5.7250000000000002E-02   1.8989621312310431E-03
 5.7750000000000003E-02   2.4922551083233577E-03
 5.8250000000000003E-02   7.4215288576919480E-04
 5.8750000000000004E-02   4.5068316149144867E-03
 5.9250000000000004E-02   2.0573211162690968E-03
 5.9750000000000004E-02   3.7447395837478410E-04
 6.0249999999999998E-02   2.4291642277761297E-03
 6.0749999999999998E-02   5.4004076299589822E-04
 6.1249999999999999E-02   3.5336163144829534E-03
 6.1749999999999999E-02   3.1003539875018378E-03
 6.2250000000000000E-02   2.6513034651151071E-04
 6.2750000000000000E-02   3.7958049117656589E-03
 6.3250000000000001E-02   1.2289448627224710E-03
 6.3750000000000001E-02   3.2648612267718939E-04
 6.4250000000000002E-02   7.7609426777045605E-04
 6.4750000000000002E-02   1.0758455742255768E-03
 6.5250000000000002E-02   3.5171976068975740E-03
 6.5750000000000003E-02   2.4945140536797258E-03
 6.6250000000000003E-02   1.9968095283201207E-03
 6.6750000000000004E-02   1.1561534253083034E-03
 6.7250000000000004E-02   8.4203100015834461E-04
 6.7750000000000005E-02   1.9449016638636884E-03
 6.8250000000000005E-02   2.6786124200553364E-03
 6.8750000000000006E-02   4.2539559019476479E-03
 6.9250000000000006E-02   1.6558366573846454E-03
 6.9750000000000006E-02   1.3987596635131054E-03
 7.0250000000000007E-02   2.2999035138231350E-04
 7.0750000000000007E-02   5.1272051826323946E-03
 7.1250000000000008E-02   2.5200993364886968E-03
 7.1750000000000008E-02   5.1072280164285678E-03
 7.2249999999999995E-02   2.4346242950561508E-03
 7.2749999999999995E-02   2.8959789825943102E-03
 7.3249999999999996E-02   8.1076653372834286E-03
 7.3749999999999996E-02   6.4703183694240080E-03
 7.4249999999999997E-02   8.6468629295468440E-03
 7.4749999999999997E-02   9.1533941723944898E-03
 7.5249999999999997E-02   6.8287504831305544E-03
 7.5749999999999998E-02   5.0092042474090123E-03
 7.6249999999999998E-02   4.4334799560357659E-03
 7.6749999999999999E-02   3.3839824062314376E-03
 7.7249999999999999E-02   6.2098814052546488E-03
 7.7750000000000000E-02   8.9497559447275447E-03
 7.8250000000000000E-02   6.7187844898557005E-03
 7.8750000000000001E-02   2.2817312887810247E-03
 7.9250000000000001E-02   5.3231293378406420E-03
 7.9750000000000001E-02   7.5438982328060488E-04
 8.0250000000000002E-02   4.4066572610246832E-03
 8.0750000000000002E-02   4.8441837320700280E-03
 8.1250000000000003E-02   8.9116109800783114E-04
 8.1750000000000003E-02   1.7936713982368718E-04
 8.2250000000000004E-02   7.8843167192013707E-04
 8.2750000000000004E-02   2.4361354112684619E-03
 8.3250000000000005E-02   4.2430046664356843E-03
 8.3750000000000005E-02   5.8999529777064932E-05
 8.4250000000000005E-02   1.9032785702973603E-03
 8.4750000000000006E-02   5.0152038501690838E-03
 8.5250000000000006E-02   2.1143969853549996E-03
 8.5750000000000007E-02   3.7738265846840348E-03
 8.6250000000000007E-02   4.8936128839201674E-03
 8.6750000000000008E-02   6.9268467651655919E-03
 8.7250000000000008E-02   5.9853409251270995E-03
 8.7750000000000009E-02   1.7779328365032285E-03
 8.8249999999999995E-02   5.4215275560819936E-03
 8.8749999999999996E-02   4.5563289940339620E-03
 8.9249999999999996E-02   6.0387384042063248E-03
 8.9749999999999996E-02   3.8550951096665734E-03
 9.0249999999999997E-02   8.7399173354981135E-03
 9.0749999999999997E-02   7.8165807091330006E-03
 9.1249999999999998E-02   7.9455312701954897E-03
 9.1749999999999998E-02   1.3080187453969400E-02
 9.2249999999999999E-02   5.8304023200797883E-03
 9.2749999999999999E-02   4.5610940499826811E-03
 9.3250000000000000E-02   4.1827815812926043E-03
 9.3750000000000000E-02   4.4310533933966233E-03
 9.4250000000000000E-02   1.0537103267580830E-02
 9.4750000000000001E-02   3.9217718832147549E-03
 9.5250000000000001E-02   3.4196718920339051E-03
 9.5750000000000002E-02   2.1184374244434517E-03
 9.6250000000000002E-02   1.1785892366194517E-03
 9.6750000000000003E-02   2.0037059038636307E-04
 9.7250000000000003E-02   4.0214180368927412E-03
 9.7750000000000004E-02   3.2525598377947046E-03
 9.8250000000000004E-02   5.1409349134265486E-03
 9.8750000000000004E-02   1.0716490457983882E-02
 9.9250000000000005E-02   4.7205149352913334E-03
 9.9750000000000005E-02   4.3051229997259684E-03
 1.0025000000000001E-01   4.7957044000592041E-03
 1.0075000000000001E-01   6.8756284930405684E-03
 1.0125000000000001E-01   4.5603692731981177E-03
 1.0175000000000001E-01   8.8881447009678399E-03
 1.0225000000000001E-01   1.0610549315762358E-02
 1.0275000000000001E-01   5.7479071922848105E-03
 1.0325000000000001E-01   3.7206176559694986E-03
 1.0375000000000001E-01   2.4149425441772343E-03
 1.0425000000000000E-01   9.6997775787940432E-05
 1.0475000000000000E-01   5.2062738994167138E-03
 1.0525000000000000E-01   4.0509632648081670E-03
 1.0575000000000000E-01   3.2837334750549355E-03
 1.0625000000000000E-01   4.4662809980142715E-03
 1.0675000000000000E-01   7.7632479556819832E-03
 1.0725000000000000E-01   7.3246087368573605E-03
 1.0775000000000000E-01   5.2021110500919928E-03
 1.0825000000000000E-01   6.8873644807600932E-03
 1.0875000000000000E-01   8.7574777298540917E-03
 1.0925000000000000E-01   4.6583386964020737E-03
 1.0975000000000000E-01   4.9344739469364737E-03
 1.1025000000000000E-01   4.5483983380421528E-03
 1.1075000000000000E-01   1.0409154425325971E-03
 1.1125000000000000E-01   4.9669950745018293E-03
 1.1175000000000000E-01   2.5065152766175604E-03
 1.1225000000000000E-01   7.5555078040168812E-03
 1.1275000000000000E-01   1.2639853288047296E-02
 1.1325000000000000E-01   8.8889363325400806E-03
 1.1375000000000000E-01   6.7028795521990774E-03
 1.1425000000000000E-01   6.1307770976845519E-03
 1.1475000000000000E-01   5.4052885103719507E-03
 1.1525000000000001E-01   5.0170384849157930E-03
 1.1575000000000001E-01   5.3214995969037351E-03
 1.1625000000000001E-01   6.5313778445956561E-03
 1.1675000000000001E-01   7.6756110721523298E-03
 1.1725000000000001E-01   9.8760572105083978E-03
 1.1775000000000001E-01   1.1021038187968540E-02
 1.1825000000000001E-01   9.9400876868604108E-03
 1.1875000000000001E-01   4.2019383317809002E-03
 1.1925000000000001E-01   4.8928289698004944E-03
 1.1975000000000001E-01   5.9969204175360970E-03
 1.2025000000000000E-01   8.5530321088118852E-03
 1.2075000000000000E-01   4.6023903361404449E-03
 1.2125000000000000E-01   8.7469965897971260E-03
 1.2175000000000000E-01   8.2036399655824009E-03
 1.2225000000000000E-01   8.8318393815595749E-03
 1.2275000000000000E-01   1.0762696696598311E-02
 1.2325000000000000E-01   7.9809526150600198E-03
 1.2375000000000000E-01   9.1512505608148942E-03
 1.2425000000000000E-01   9.8089489535391691E-03
 1.2475000000000000E-01   8.5845023623917840E-03
 1.2525000000000000E-01   1.0085458966292538E-02
 1.2575000000000000E-01   1.3102090550643500E-02
 1.2625000000000000E-01   7.5264764194666765E-03
 1.2675000000000000E-01   1.2252555433003560E-02
 1.2725000000000000E-01   8.7105014302035298E-03
 1.2775000000000000E-01   7.4819956569020041E-03
 1.2825000000000000E-01   6.7331144954785697E-03
 1.2875000000000000E-01   5.2922293761905430E-03
 1.2925000000000000E-01   5.6435487569762230E-03
 1.2975000000000000E-01   3.3591960173155969E-03
 1.3025000000000000E-01   7.3637004699282698E-03
 1.3075000000000001E-01   1.1251763698326825E-02
 1.3125000000000001E-01   3.6494427783955508E-03
 1.3175000000000001E-01   7.2909898720546155E-03
 1.3225000000000001E-01   6.8612327565737985E-03
 1.3275000000000001E-01   5.1301106101622994E-03
 1.3325000000000001E-01   8.2376923774843194E-03
 1.3375000000000001E-01   1.1348029820860328E-02
 1.3425000000000001E-01   9.6916976665726642E-03
 1.3475000000000001E-01   1.0749590526145677E-02
 1.3525000000000001E-01   7.7973076713771516E-03
 1.3575000000000001E-01   7.7438464497888229E-03
 1.3625000000000001E-01   6.6760490944370249E-03
 1.3675000000000001E-01   5.2941058272429958E-03
 1.3725000000000001E-01   9.1436149656026235E-03
 1.3775000000000001E-01   6.0123036086366117E-03
 1.3825000000000001E-01   5.7173258861420448E-03
 1.3875000000000001E-01   6.4269378999649972E-03
 1.3925000000000001E-01   5.4634174282552732E-03
 1.3975000000000001E-01   7.0009180739588669E-03
 1.4025000000000001E-01   1.3160253750611585E-02
 1.4075000000000001E-01   1.4118430092730968E-02
 1.4125000000000001E-01   9.6904264072217167E-03
 1.4175000000000001E-01   1.2973924758998830E-02
 1.4225000000000002E-01   7.6635624473531151E-03
 1.4275000000000002E-01   1.0547071805169355E-02
 1.4325000000000002E-01   8.2428325266826561E-03
 1.4375000000000002E-01   7.2759912795996888E-03
 1.4424999999999999E-01   3.8684040130466658E-04
 1.4474999999999999E-01   4.1346914279385451E-03
 1.4524999999999999E-01   4.6183454136545588E-03
 1.4574999999999999E-01   2.5945863709539272E-03
 1.4624999999999999E-01   7.7064898888689424E-03
 1.4674999999999999E-01   8.8817286315929118E-03
 1.4724999999999999E-01   6.3456522466698966E-03
 1.4774999999999999E-01   6.8150347585034226E-03
 1.4824999999999999E-01   8.1430930036806622E-03
 1.4874999999999999E-01   9.6804907907214362E-03
 1.4924999999999999E-01   6.4285192106078399E-03
 1.4974999999999999E-01   8.0347108370402397E-03
 1.5024999999999999E-01   4.3565863690456126E-03
 1.5075000000000000E-01   4.1791126153396477E-03
 1.5125000000000000E-01   2.5153805397816961E-03
 1.5175000000000000E-01   1.4158542401603391E-03
 1.5225000000000000E-01   1.6454389996900316E-03
 1.5275000000000000E-01   2.0874308117701731E-03
 1.5325000000000000E-01   5.2078158832670918E-04
 1.5375000000000000E-01   7.8137180516451600E-04
 1.5425000000000000E-01   3.3633108077033777E-03
 1.5475000000000000E-01   4.4103065008305745E-04
 1.5525000000000000E-01   8.4039775485972616E-04
 1.5575000000000000E-01   1.2476895359895158E-03
 1.5625000000000000E-01   1.9297804292152767E-03
 1.5675000000000000E-01   8.1388940860222631E-04
 1.5725000000000000E-01   2.2082744859095345E-03
 1.5775000000000000E-01   2.5059168535380297E-03
 1.5825000000000000E-01   2.4669213227655373E-03
 1.5875000000000000E-01   4.6777863636658862E-03
 1.5925000000000000E-01   4.1212286080681759E-03
 1.5975000000000000E-01   9.6292363872936011E-03
 1.6025000000000000E-01   9.9282534555921904E-03
 1.6075000000000000E-01   3.1153554073496200E-03
 1.6125000000000000E-01   7.8661915286213340E-03
 1.6175000000000000E-01   6.9590519374011714E-03
 1.6225000000000001E-01   5.7606211426776488E-03
 1.6275000000000001E-01   5.3465443154446582E-03
 1.6325000000000001E-01   3.1913856514931972E-03
 1.6375000000000001E-01   9.2771463320359161E-03
 1.6425000000000001E-01   7.1004358190706381E-03
 1.6475000000000001E-01   6.9189185457924421E-03
 1.6525000000000001E-01   6.8773286030681668E-03
 1.6575000000000001E-01   1.3370813710380201E-03
 1.6625000000000001E-01   7.7290348377667753E-03
 1.6675000000000001E-01   9.5337367772240517E-03
 1.6725000000000001E-01   8.6039843965900371E-03
 1.6775000000000001E-01   1.0658645212715968E-02
 1.6825000000000001E-01   1.2798667363181838E-02
 1.6875000000000001E-01   5.9492696590108095E-03
 1.6925000000000001E-01   4.8822873300939981E-03
 1.6975000000000001E-01   2.0609798715151458E-03
 1.7025000000000001E-01   5.5785113480128386E-03
 1.7075000000000001E-01   9.5683116618439923E-03
 1.7125000000000001E-01   1.1446429933141903E-02
 1.7175000000000001E-01   8.9290409482312739E-03
 1.7225000000000001E-01   1.0695641963704976E-02
 1.7275000000000001E-01   7.5773853898447310E-03
 1.7325000000000002E-01   1.1091972409151711E-02
 1.7375000000000002E-01   1.0323505265709999E-02
 1.7425000000000002E-01   7.4528028039673819E-03
 1.7475000000000002E-01   1.0419767668666376E-02
 1.7525000000000002E-01   1.1480836659347722E-02
 1.7575000000000002E-01   9.7081018890222571E-03
 1.7624999999999999E-01   7.3935027727875585E-03
 1.7674999999999999E-01   5.7108925700588026E-03
 1.7724999999999999E-01   2.2833333178407370E-03
 1.7774999999999999E-01   7.3875985723316911E-03
 1.7824999999999999E-01   3.4235475107201332E-03
 1.7874999999999999E-01   3.4065984746452700E-03
 1.7924999999999999E-01   7.9758234800953148E-04
 1.7974999999999999E-01   5.7790108928994126E-03
 1.8024999999999999E-01   7.5563639853716488E-03
 1.8074999999999999E-01   1.0442296836173435E-02
 1.8124999999999999E-01   6.5523672836899282E-03
 1.8174999999999999E-01   7.4019012076680163E-03
 1.8225000000000000E-01   8.2985936210154161E-03
 1.8275000000000000E-01   2.3640325439924790E-03
 1.8325000000000000E-01   4.3654373732451325E-03
 1.8375000000000000E-01   1.3313947539276886E-03
 1.8425000000000000E-01   6.7697331228292086E-03
 1.8475000000000000E-01   4.3686182549393399E-03
 1.8525000000000000E-01   6.8232847240312670E-03
 1.8575000000000000E-01   4.6105549435608399E-03
 1.8625000000000000E-01   1.9760712024050660E-03
 1.8675000000000000E-01   5.5627786510039235E-03
 1.8725000000000000E-01   3.6749161183564517E-03
 1.8775000000000000E-01   2.1265825927563099E-03
 1.8825000000000000E-01   5.6594801282493451E-04
 1.8875000000000000E-01   2.2374673558723124E-03
 1.8925000000000000E-01   7.6515506166980000E-03
 1.8975000000000000E-01   7.0393273764178003E-03
 1.9025000000000000E-01   4.2269997066247244E-03
 1.9075000000000000E-01   4.8461811755884021E-03
 1.9125000000000000E-01   6.9106642908761846E-03
 1.9175000000000000E-01   1.1633055197875532E-02
 1.9225000000000000E-01   5.9519483546523443E-03
 1.9275000000000000E-01   6.3301771024348542E-03
 1.9325000000000001E-01   6.7380182255116512E-03
 1.9375000000000001E-01   9.3507322710207341E-03
 1.9425000000000001E-01   7.6007161186784676E-03
 1.9475000000000001E-01   1.0731504977122032E-02
 1.9525000000000001E-01   1.5635030972932392E-02
 1.9575000000000001E-01   1.9676159815755979E-02
 1.9625000000000001E-01   1.5983236357982152E-02
 1.9675000000000001E-01   1.3220146904840155E-02
 1.9725000000000001E-01   1.3771951169350767E-02
 1.9775000000000001E-01   1.4835717530058006E-02
 1.9825000000000001E-01   1.2695533219146125E-02
 1.9875000000000001E-01   7.1225199322462610E-03
 1.9925000000000001E-01   8.5861415176827997E-03
 1.9975000000000001E-01   7.8982674721115344E-03
 2.0025000000000001E-01   6.7464814064366833E-03
 2.0075000000000001E-01   1.3575992382368368E-02
 2.0125000000000001E-01   1.7542545103446452E-02
 2.0175000000000001E-01   9.1675777272943928E-03
 2.0225000000000001E-01   1.1243966183381629E-02
 2.0275000000000001E-01   6.5129711859906441E-03
 2.0325000000000001E-01   7.0056586889147834E-03
 2.0375000000000001E-01   2.1543925347308440E-03
 2.0425000000000001E-01   4.0276073507021452E-03
 2.0475000000000002E-01   5.2475255925992087E-03
 2.0525000000000002E-01   1.9358666229862167E-03
 2.0575000000000002E-01   6.7178598480267821E-03
 2.0625000000000002E-01   8.6135513462099952E-03
 2.0675000000000002E-01   4.5397441480932946E-03
 2.0725000000000002E-01   3.6134344594080268E-03
 2.0775000000000002E-01   6.9433124806442320E-03
 2.0824999999999999E-01   2.5222855947208151E-03
 2.0874999999999999E-01   3.3255282277167967E-03
 2.0924999999999999E-01   5.6584559455921876E-03
 2.0974999999999999E-01   1.1440039500278887E-02
 2.1024999999999999E-01   1.3884436324309414E-02
 2.1074999999999999E-01   1.1242575115725477E-02
 2.1124999999999999E-01   2.3146415847813805E-03
 2.1174999999999999E-01   6.2974870943472063E-03
 2.1224999999999999E-01   4.6861593452424966E-03
 2.1274999999999999E-01   1.0640206657639270E-03
 2.1325000000000000E-01   4.6495690591976972E-03
 2.1375000000000000E-01   2.7693428279560741E-03
 2.1425000000000000E-01   2.4099152361838584E-03
 2.1475000000000000E-01   4.4831408023115246E-03
 2.1525000000000000E-01   6.1773184949147032E-03
 2.1575000000000000E-01   4.8052214392665452E-03
 2.1625000000000000E-01   8.0075417359746770E-03
 2.1675000000000000E-01   1.0033788194358339E-02
 2.1725000000000000E-01   1.0584188277141963E-02
 2.1775000000000000E-01   1.1629681336062644E-02
 2.1825000000000000E-01   1.4076763546847322E-02
 2.1875000000000000E-01   8.9850069833220143E-03
 2.1925000000000000E-01   7.0512827102174637E-03
 2.1975000000000000E-01   7.4235993331911920E-03
 2.2025000000000000E-01   7.3871326618147612E-03
 2.2075000000000000E-01   1.0015778969599338E-02
 2.2125000000000000E-01   9.4965070670681769E-03
 2.2175000000000000E-01   6.9576945139895180E-03
 2.2225000000000000E-01   4.4175495461453509E-03
 2.2275000000000000E-01   6.8422723059619918E-03
 2.2325000000000000E-01   8.1774177979046878E-03
 2.2375000000000000E-01   7.1726918147900663E-03
 2.2425000000000000E-01   4.8375472534452667E-03
 2.2475000000000001E-01   6.3118586574979901E-03
 2.2525000000000001E-01   2.6761311702579327E-03
 2.2575000000000001E-01   7.7781217131692258E-03
 2.2625000000000001E-01   9.2731800693795028E-03
 2.2675000000000001E-01   1.0897227739461795E-02
 2.2725000000000001E-01   1.3934744848520869E-02
 2.2775000000000001E-01   1.0805383624836143E-02
 2.2825000000000001E-01   9.6939092450536446E-03
 2.2875000000000001E-01   1.2662401446643611E-02
 2.2925000000000001E-01   1.4952844574552669E-02
 2.2975000000000001E-01   5.0565360138743951E-03
 2.3025000000000001E-01   7.6469669114592981E-04
 2.3075000000000001E-01   1.5919242704802389E-03
 2.3125000000000001E-01   4.9106691134853248E-03
 2.3175000000000001E-01   7.7631895613727281E-05
 2.3225000000000001E-01   7.7087337169305919E-03
 2.3275000000000001E-01   7.8508261286066288E-03
 2.3325000000000001E-01   2.8668093642606331E-03
 2.3375000000000001E-01   2.3451143571989650E-03
 2.3425000000000001E-01   6.2747090595977528E-03
 2.3475000000000001E-01   1.0331762434340464E-02
 2.3525000000000001E-01   7.6307752171941422E-03
 2.3575000000000002E-01   5.9849908109714002E-03
 2.3625000000000002E-01   2.3114400247111967E-03
 2.3675000000000002E-01   5.9166293481496242E-03
 2.3725000000000002E-01   7.4613183809045022E-03
 2.3775000000000002E-01   1.0225705349603553E-02
 2.3825000000000002E-01   9.6029651841240855E-03
 2.3875000000000002E-01   1.1409093772892372E-02
 2.3925000000000002E-01   9.8218578559798996E-03
 2.3975000000000002E-01   2.8110152932042404E-03
 2.4024999999999999E-01   4.5421855817190096E-03
 2.4074999999999999E-01   6.2179550059025908E-03
 2.4124999999999999E-01   1.0383341761058392E-02
 2.4174999999999999E-01   1.4445244723851466E-02
 2.4224999999999999E-01   1.6215708840287554E-02
 2.4274999999999999E-01   6.1604265635660325E-03
 2.4324999999999999E-01   6.4545667733862137E-03
 2.4374999999999999E-01   4.2346594107174427E-03
 2.4424999999999999E-01   3.2186391946366870E-04
 2.4475000000000000E-01   4.9928133023489580E-03
 2.4525000000000000E-01   7.2026123572530949E-03
 2.4575000000000000E-01   1.0402914277182963E-02
 2.4625000000000000E-01   9.6625668280491267E-03
 2.4675000000000000E-01   1.5020847367869966E-02
 2.4725000000000000E-01   1.5710282597272897E-02
 2.4775000000000000E-01   1.5022130536939154E-02
 2.4825000000000000E-01   1.1380169043097023E-02
 2.4875000000000000E-01   9.0018783113244676E-03
 2.4925000000000000E-01   1.0160536381509568E-02
 2.4975000000000000E-01   8.8828452402162274E-03
 2.5025000000000003E-01   9.5131529663831926E-03
 2.5075000000000003E-01   2.2712099703429103E-02
 2.5125000000000003E-01   1.9998861082060643E-02
 2.5175000000000003E-01   1.4742093566660112E-02
 2.5225000000000003E-01   1.6427660701797714E-02
 2.5275000000000003E-01   1.1573852038475942E-02
 2.5325000000000003E-01   6.1911502314680820E-03
 2.5375000000000003E-01   8.4907333530006394E-03
 2.5425000000000003E-01   2.4573330518749201E-02
 2.5475000000000003E-01   2.7216801241937660E-02
 2.5525000000000003E-01   4.1826116216707170E-02
 2.5575000000000003E-01   4.8742179843690558E-02
 2.5624999999999998E-01   6.5917073908845852E-02
 2.5674999999999998E-01   7.2881846677655820E-02
 2.5724999999999998E-01   7.7107232837174286E-02
 2.5774999999999998E-01   8.4723094699779525E-02
 2.5824999999999998E-01   8.8331366617454693E-02
 2.5874999999999998E-01   9.1623619306563930E-02
 2.5924999999999998E-01   9.7454967292656458E-02
 2.5974999999999998E-01   8.4849259340619265E-02
 2.6024999999999998E-01   8.5370141025583185E-02
 2.6074999999999998E-01   8.0095003842779122E-02
 2.6124999999999998E-01   7.9670732625256757E-02
 2.6174999999999998E-01   7.2489600573634988E-02
 2.6224999999999998E-01   7.3625315256427820E-02
 2.6274999999999998E-01   6.8613317707483870E-02
 2.6324999999999998E-01   6.8040994754252543E-02
 2.6374999999999998E-01   6.8820532277885510E-02
 2.6424999999999998E-01   6.3779996855620802E-02
 2.6474999999999999E-01   6.3078006926451213E-02
 2.6524999999999999E-01   6.4346739757912441E-02
 2.6574999999999999E-01   7.6917707304144878E-02
 2.6624999999999999E-01   7.4239008195330983E-02
 2.6674999999999999E-01   5.7056428073456275E-02
 2.6724999999999999E-01   5.7772918246037516E-02
 2.6774999999999999E-01   7.3086308058419383E-02
 2.6824999999999999E-01   8.4371700399794858E-02
 2.6874999999999999E-01   9.1320345795923311E-02
 2.6924999999999999E-01   9.6350337167593850E-02
 2.6974999999999999E-01   1.0385238013809789E-01
 2.7024999999999999E-01   1.0211272622920307E-01
 2.7074999999999999E-01   1.0472733829505819E-01
 2.7124999999999999E-01   1.0609695184893592E-01
 2.7174999999999999E-01   1.0374129176368257E-01
 2.7224999999999999E-01   7.8370651497949903E-02
 2.7274999999999999E-01   7.0335867690654419E-02
 2.7324999999999999E-01   7.1944128343796640E-02
 2.7374999999999999E-01   6.8742585103845455E-02
 2.7424999999999999E-01   6.3356950096081416E-02
 2.7474999999999999E-01   5.9736213344365324E-02
 2.7524999999999999E-01   5.7321671105517412E-02
 2.7575000000000000E-01   5.1594358590764798E-02
 2.7625000000000000E-01   5.1327273212912222E-02
 2.7675000000000000E-01   5.0696887705893125E-02
 2.7725000000000000E-01   4.4277232326558724E-02
 2.7775000000000000E-01   3.7837683342156397E-02
 2.7825000000000000E-01   3.2369949214693203E-02
 2.7875000000000000E-01   2.7628666455453539E-02
 2.7925000000000000E-01   2.3586882008012757E-02
 2.7975000000000000E-01   2.0142098205162804E-02
 2.8025000000000000E-01   1.7057296638082607E-02
 2.8075000000000000E-01   1.4365865120708492E-02
 2.8125000000000000E-01   1.2139204262712337E-02
 2.8175000000000000E-01   1.0323121574693020E-02
 2.8225000000000000E-01   8.8043646379108841E-03
 2.8275000000000000E-01   7.4461962940144035E-03
 2.8325000000000000E-01   6.2988962013590154E-03
 2.8375000000000000E-01   5.3118744000839307E-03
 2.8425000000000000E-01   4.5006713935309105E-03
 2.8475000000000000E-01   3.8137288438648571E-03
 2.8525000000000000E-01   3.2525299566371823E-03
 2.8575000000000000E-01   2.7520912721514189E-03
 2.8625000000000000E-01   2.3240501858160689E-03
 2.8675000000000000E-01   1.9633964615412025E-03
 2.8725000000000001E-01   1.6761397661520187E-03
 2.8775000000000001E-01   1.4183290853459990E-03
 2.8825000000000001E-01   1.1801280503437182E-03
 2.8875000000000001E-01   9.8456309383070225E-04
 2.8925000000000001E-01   8.3687548438684872E-04
 2.8975000000000001E-01   7.3016556131714409E-04
 2.9025000000000001E-01   6.0847387354549267E-04
 2.9075000000000001E-01   4.9974534285256373E-04
 2.9125000000000001E-01   4.2089046064055558E-04
 2.9175000000000001E-01   3.5683377917227063E-04
 2.9225000000000001E-01   2.8706467606071480E-04
 2.9275000000000001E-01   2.5070067754883054E-04
 2.9325000000000001E-01   2.1501468746917875E-04
 2.9375000000000001E-01   1.8589761256955801E-04
 2.9425000000000001E-01   1.5606539412966610E-04
 2.9475000000000001E-01   1.3139278081856527E-04
 2.9525000000000001E-01   1.0876385916795060E-04
 2.9575000000000001E-01   8.9403614824456318E-05
 2.9625000000000001E-01   7.1524303861592451E-05
 2.9675000000000001E-01   6.3050395758681334E-05
 2.9725000000000001E-01   5.1282455410156771E-05
 2.9775000000000001E-01   4.1109412995813460E-05
 2.9825000000000002E-01   3.2369926289889119E-05
 2.9875000000000002E-01   2.5335003500817997E-05
 2.9925000000000002E-01   1.7093018369190148E-05
 2.9975000000000002E-01   1.2537992313302253E-05
 3.0025000000000002E-01   8.7615697318748111E-06
 3.0075000000000002E-01   5.4318780682073995E-06
 3.0125000000000002E-01   3.5383446922036792E-06
 3.0175000000000002E-01   1.7694226781003114E-06
 3.0225000000000002E-01   4.8531291508930847E-06
 3.0275000000000002E-01   5.0402428682665567E-06
 3.0325000000000002E-01   3.8196129068603016E-06
 3.0375000000000002E-01   3.2809675727316498E-06
 3.0425000000000002E-01   2.5121271701974833E-06
 3.0475000000000002E-01   1.4158580876197655E-06
 3.0525000000000002E-01   7.4551330114165172E-07
 3.0575000000000002E-01   6.4290950189049428E-07
 3.0625000000000002E-01   3.3937697830720748E-07
 3.0675000000000002E-01   7.3524433502703545E-08
 3.0725000000000002E-01   5.0423421279953322E-08
 3.0775000000000002E-01   2.7151911514527112E-08
 3.0825000000000002E-01   3.3070140087838644E-10
 3.0875000000000002E-01   2.3543072471275418E-08
 3.0925000000000002E-01   4.1615587781428370E-08
 3.0975000000000003E-01   1.3944360558969390E-08
 3.1025000000000003E-01   3.1656278044516093E-08
 3.1075000000000003E-01   1.0731973267417908E-08
 3.1125000000000003E-01   1.2275504659492611E-08
 3.1175000000000003E-01   1.3659400988110697E-08
 3.1225000000000003E-01   1.8018344921418679E-08
 3.1275000000000003E-01   1.7041005889294004E-08
 3.1325000000000003E-01   1.4277207086484710E-08
 3.1375000000000003E-01   3.5297067442470110E-09
 3.1425000000000003E-01   1.5876763349783530E-08
 3.1475000000000003E-01   2.4514898957267839E-08
 3.1525000000000003E-01   1.7635573125046494E-08
 3.1575000000000003E-01   3.5166024319380019E-08
 3.1625000000000003E-01   7.5846103068940818E-09
 3.1675000000000003E-01   6.5017894706131969E-09
 3.1725000000000003E-01   2.7067807161404913E-08
 3.1775000000000003E-01   1.3120497232485020E-08
 3.1825000000000003E-01   1.0479232204701225E-08
 3.1875000000000003E-01   9.5240764200734808E-09
 3.1925000000000003E-01   2.6160222178846466E-08
 3.1975000000000003E-01   2.9455685704822400E-08
 3.2024999999999998E-01   5.3209948152698039E-10
 3.2074999999999998E-01   1.4840170254563008E-08
 3.2124999999999998E-01   4.4765759470717303E-08
 3.2174999999999998E-01   2.5343271341831393E-08
 3.2224999999999998E-01   1.3073135401437973E-08
 3.2274999999999998E-01   9.9342898918942433E-09
 3.2324999999999998E-01   6.0960915140685893E-09
 3.2374999999999998E-01   9.7818572430588722E-09
 3.2424999999999998E-01   4.3325648031289821E-08
 3.2474999999999998E-01   4.9623359599015763E-08
 3.2524999999999998E-01   3.0339455878713502E-09
 3.2574999999999998E-01   2.1737401061803867E-09
 3.2624999999999998E-01   2.1232798156622375E-08
 3.2674999999999998E-01   3.5240614148400960E-08
 3.2724999999999999E-01   2.5632355895413863E-08
 3.2774999999999999E-01   3.6752232358642880E-08
 3.2824999999999999E-01   2.9056102417162673E-08
 3.2874999999999999E-01   1.1780488777387865E-08
 3.2924999999999999E-01   3.4393433231849439E-08
 3.2974999999999999E-01   2.0586733031596068E-08
 3.3024999999999999E-01   5.0156838785334517E-08
 3.3074999999999999E-01   1.4978471630020854E-08
 3.3124999999999999E-01   1.4087021146546344E-08
 3.3174999999999999E-01   3.1668915054679100E-08
 3.3224999999999999E-01   3.9550529658061357E-10
 3.3274999999999999E-01   5.3296444851034700E-08
 3.3324999999999999E-01   4.7644852361621579E-08
 3.3374999999999999E-01   1.7308144598292089E-08
 3.3424999999999999E-01   1.4507147742295458E-08
 3.3474999999999999E-01   1.2325259696871464E-09
 3.3524999999999999E-01   9.9218890170135671E-09
 3.3574999999999999E-01   5.6706631942278081E-11
 3.3624999999999999E-01   2.5363238430663102E-08
 3.3674999999999999E-01   3.5882918959854518E-08
 3.3724999999999999E-01   1.7041020252173018E-09
 3.3774999999999999E-01   5.3996501688926598E-08
 3.3825000000000000E-01   3.4454698930150712E-08
 3.3875000000000000E-01   4.1272637048249321E-08
 3.3925000000000000E-01   8.0070494715472346E-09
 3.3975000000000000E-01   1.9702070163645656E-08
 3.4025000000000000E-01   7.0510502696640370E-09
 3.4075000000000000E-01   2.3246619899924203E-08
 3.4125000000000000E-01   6.0158646991871741E-09
 3.4175000000000000E-01   3.1858945930946827E-08
 3.4225000000000000E-01   2.0054672289532168E-08
 3.4275000000000000E-01   5.6990702703976530E-09
 3.4325000000000000E-01   8.0015627224998725E-09
 3.4375000000000000E-01   2.3733446071548239E-08
 3.4425000000000000E-01   1.7997231710658082E-08
 3.4475000000000000E-01   3.2750676321987057E-08
 3.4525000000000000E-01   3.4624275402890491E-08
 3.4575000000000000E-01   1.7313761540413554E-08
 3.4625000000000000E-01   3.0700417753418569E-08
 3.4675000000000000E-01   3.9250115839729317E-08
 3.4725000000000000E-01   1.4264009572051007E-08
 3.4775000000000000E-01   3.1214152524164823E-09
 3.4825000000000000E-01   7.3656500844973264E-09
 3.4875000000000000E-01   3.4637399294064580E-08
 3.4925000000000000E-01   7.1623572514739092E-08
 3.4975000000000001E-01   5.3730540681074039E-08
 3.5025000000000001E-01   3.2743644279287771E-08
 3.5075000000000001E-01   2.0625422683242378E-08
 3.5125000000000001E-01   7.7335698722920487E-09
 3.5175000000000001E-01   7.7447109164465522E-09
 3.5225000000000001E-01   4.1585908706649533E-09
 3.5275000000000001E-01   1.8680848578672228E-08
 3.5325000000000001E-01   3.5177033297493950E-09
 3.5375000000000001E-01   3.4736139953322839E-09
 3.5425000000000001E-01   4.7365464195144832E-10
 3.5475000000000001E-01   3.8311248332398001E-08
 3.5525000000000001E-01   1.1621744611068483E-09
 3.5575000000000001E-01   3.9970598084993488E-09
 3.5625000000000001E-01   5.3098518969912257E-09
 3.5675000000000001E-01   1.8425468142961537E-08
 3.5725000000000001E-01   4.3010351746839095E-09
 3.5775000000000001E-01   1.6642456267359105E-08
 3.5825000000000001E-01   1.0711643428753636E-08
 3.5875000000000001E-01   4.9609941021101784E-08
 3.5925000000000001E-01   2.1845478964156234E-09
 3.5975000000000001E-01   5.2091303794921940E-09
 3.6025000000000001E-01   2.3356974532020094E-08
 3.6075000000000002E-01   3.9656178367107731E-08
 3.6125000000000002E-01   2.9968502544042596E-09
 3.6175000000000002E-01   1.2721675058471911E-08
 3.6225000000000002E-01   2.4276452048682430E-10
 3.6275000000000002E-01   1.4911373617749149E-08
 3.6325000000000002E-01   2.3367953381143350E-09
 3.6375000000000002E-01   4.7055815382262030E-09
 3.6425000000000002E-01   1.3979676742914672E-08
 3.6475000000000002E-01   1.1149580106448105E-08
 3.6525000000000002E-01   6.4831322364484167E-09
 3.6575000000000002E-01   4.7218903403606090E-08
 3.6625000000000002E-01   1.5664875735586759E-08
 3.6675000000000002E-01   1.2551159930855278E-08
 3.6725000000000002E-01   4.1565018864393471E-08
 3.6775000000000002E-01   5.7493621292535810E-09
 3.6825000000000002E-01   3.9525072281242568E-08
 3.6875000000000002E-01   4.0077223156839543E-09
 3.6925000000000002E-01   3.4791076980511092E-09
 3.6975000000000002E-01   3.2969811254832575E-08
 3.7025000000000002E-01   3.0126771971166313E-08
 3.7075000000000002E-01   7.5913953617209369E-09
 3.7125000000000002E-01   4.2726102123825961E-08
 3.7175000000000002E-01   6.1408203743565793E-08
 3.7225000000000003E-01   4.8982585502339632E-08
 3.7275000000000003E-01   2.6236790350986251E-08
 3.7325000000000003E-01   2.7069965163574906E-08
 3.7375000000000003E-01   4.2456682727607514E-08
 3.7425000000000003E-01   3.6221183356403942E-08
 3.7475000000000003E-01   1.5218700572755717E-08
 3.7525000000000003E-01   4.1758117988031847E-09
 3.7575000000000003E-01   7.4179544186319978E-09
 3.7625000000000003E-01   3.8715167246780703E-08
 3.7675000000000003E-01   3.2001682619943628E-08
 3.7725000000000003E-01   2.2290046737837709E-08
 3.7775000000000003E-01   1.0192553569797631E-08
 3.7825000000000003E-01   2.3442265233353359E-08
 3.7875000000000003E-01   1.6145892681092423E-08
 3.7925000000000003E-01   3.2132217808633733E-08
 3.7975000000000003E-01   3.0062683184887947E-08
 3.8025000000000003E-01   3.9866655421576368E-09
 3.8075000000000003E-01   6.5477270184350340E-08
 3.8125000000000003E-01   5.7905856640433137E-08
 3.8175000000000003E-01   1.2369340382495605E-08
 3.8225000000000003E-01   2.8273015229660023E-08
 3.8275000000000003E-01   3.3381853546164935E-08
 3.8325000000000004E-01   4.3955659757901451E-08
 3.8375000000000004E-01   4.6233106849291084E-09
 3.8424999999999998E-01   4.6678831439978401E-09
 3.8474999999999998E-01   2.4973473826749435E-09
 3.8524999999999998E-01   3.0595165012416966E-10
 3.8574999999999998E-01   1.6682625665499653E-08
 3.8624999999999998E-01   2.5404684705058469E-08
 3.8674999999999998E-01   2.3064330536729832E-08
 3.8724999999999998E-01   4.2119506674149933E-08
 3.8774999999999998E-01   3.4671781981999978E-09
 3.8824999999999998E-01   5.6402898284910649E-08
 3.8874999999999998E-01   6.6681537814723103E-08
 3.8924999999999998E-01   9.0595652453586260E-09
 3.8974999999999999E-01   4.5799117350462680E-11
 3.9024999999999999E-01   2.6940685753679009E-08
 3.9074999999999999E-01   8.6305903215260434E-09
 3.9124999999999999E-01   9.9795251595150014E-09
 3.9174999999999999E-01   1.5892896871992989E-08
 3.9224999999999999E-01   3.1474057285181113E-08
 3.9274999999999999E-01   2.0446972856657642E-08
 3.9324999999999999E-01   4.4761548732892118E-09
 3.9374999999999999E-01   3.0477577356260262E-08
 3.9424999999999999E-01   8.4329965160858727E-09
 3.9474999999999999E-01   2.0926440366872362E-08
 3.9524999999999999E-01   3.9283473554296172E-09
 3.9574999999999999E-01   1.2413735212034215E-08
 3.9624999999999999E-01   4.6652234112679570E-08
 3.9674999999999999E-01   1.5347967013540039E-08
 3.9724999999999999E-01   1.9793981461496586E-08
 3.9774999999999999E-01   3.2539405634498442E-08
 3.9824999999999999E-01   6.8239285201444353E-09
 3.9874999999999999E-01   1.2711602398747585E-08
 3.9924999999999999E-01   1.8766913665027865E-08
 3.9974999999999999E-01   1.2279719025800648E-08


==> gnuplot1/exam1/error/imc-32w-error.dat <==
 2.5000000000000001E-04   8.2306685668946677E-04
 7.5000000000000002E-04   1.9231445670022082E-04
 1.2500000000000000E-03   9.6721701937768666E-04
 1.7500000000000000E-03   1.3978629123480714E-03
 2.2500000000000003E-03   6.9642182363986206E-04
 2.7499999999999998E-03   2.2940245621393199E-03
 3.2500000000000003E-03   4.3174576756494758E-03
 3.7499999999999999E-03   1.0744011267746392E-03
 4.2500000000000003E-03   1.2481731178317097E-03
 4.7499999999999999E-03   2.9409380426579203E-03
 5.2500000000000003E-03   2.9213340427163953E-03
 5.7499999999999999E-03   1.0795155151991191E-03
 6.2500000000000003E-03   3.6396422937291466E-05
 6.7499999999999999E-03   2.9313846975698903E-03
 7.2500000000000004E-03   2.1859843904739680E-03
 7.7499999999999999E-03   4.5969947773919625E-03
 8.2500000000000004E-03   4.8991023734298357E-04
 8.7500000000000008E-03   1.0420987930094498E-03
 9.2499999999999995E-03   1.4313340356499260E-03
 9.7500000000000000E-03   7.0493753917915823E-04
 1.0250000000000000E-02   1.0581705710638481E-03
 1.0750000000000001E-02   7.6000112418338328E-05
 1.1250000000000000E-02   6.5395404545439361E-04
 1.1750000000000000E-02   1.5572848041038635E-03
 1.2250000000000000E-02   3.2614549452534684E-03
 1.2750000000000001E-02   1.6620237301305982E-03
 1.3250000000000000E-02   2.0171174583744894E-04
 1.3750000000000000E-02   2.0811387160317141E-03
 1.4250000000000001E-02   1.8719661715077081E-03
 1.4750000000000001E-02   6.9155645741071452E-04
 1.5250000000000000E-02   5.0814744727027824E-04
 1.5750000000000000E-02   4.9526290326694793E-05
 1.6250000000000001E-02   5.2340173780647787E-05
 1.6750000000000001E-02   2.9573611692570324E-03
 1.7250000000000001E-02   6.3583711093500553E-04
 1.7750000000000002E-02   1.8072949159936012E-03
 1.8249999999999999E-02   4.3669705715745945E-03
 1.8749999999999999E-02   2.4127621432633046E-03
 1.9250000000000000E-02   1.9627592485537944E-03
 1.9750000000000000E-02   7.5970229544019814E-04
 2.0250000000000001E-02   1.2371044620907380E-03
 2.0750000000000001E-02   2.3276572161718850E-03
 2.1250000000000002E-02   2.9834452587225620E-03
 2.1750000000000002E-02   3.3756859756615466E-03
 2.2249999999999999E-02   5.0590970559375153E-04
 2.2749999999999999E-02   3.6000917932440370E-03
 2.3250000000000000E-02   1.8456991248355758E-03
 2.3750000000000000E-02   4.1742703687229913E-03
 2.4250000000000001E-02   5.6640168220905614E-03
 2.4750000000000001E-02   4.1301199158523304E-03
 2.5250000000000002E-02   6.0189063946131756E-03
 2.5750000000000002E-02   4.5701149012286457E-03
 2.6249999999999999E-02   4.1618593436587780E-03
 2.6749999999999999E-02   2.7742442490229021E-03
 2.7250000000000000E-02   2.5979776482832075E-03
 2.7750000000000000E-02   3.5626197246622746E-03
 2.8250000000000001E-02   2.7801969684797023E-04
 2.8750000000000001E-02   1.3226046211163465E-03
 2.9250000000000002E-02   3.6529564170956962E-04
 2.9750000000000002E-02   8.2796414039269057E-04
 3.0249999999999999E-02   6.6125944061328683E-04
 3.0750000000000000E-02   1.9736531122223370E-03
 3.1250000000000000E-02   1.1546091973321352E-03
 3.1750000000000000E-02   2.8953173797954960E-03
 3.2250000000000001E-02   4.7694784651480708E-03
 3.2750000000000001E-02   4.5767930123912321E-03
 3.3250000000000002E-02   3.6819996908109194E-03
 3.3750000000000002E-02   6.6646607318792917E-03
 3.4250000000000003E-02   5.6921490697573610E-03
 3.4750000000000003E-02   1.0817545093604135E-03
 3.5250000000000004E-02   1.2301962818223693E-03
 3.5750000000000004E-02   1.3689413165294958E-03
 3.6249999999999998E-02   1.3760684206886231E-03
 3.6749999999999998E-02   1.0506505947824899E-03
 3.7249999999999998E-02   1.8084159520442241E-03
 3.7749999999999999E-02   2.0271267914502757E-03
 3.8249999999999999E-02   1.8954199587737572E-03
 3.8750000000000000E-02   6.0349178796424057E-04
 3.9250000000000000E-02   9.9921277701489467E-04
 3.9750000000000001E-02   2.5897700041628688E-03
 4.0250000000000001E-02   5.0373571663652188E-04
 4.0750000000000001E-02   7.4220726349783276E-04
 4.1250000000000002E-02   1.9919659825444061E-03
 4.1750000000000002E-02   9.4061174209633561E-04
 4.2250000000000003E-02   7.9798636387774574E-04
 4.2750000000000003E-02   1.6213050326009493E-03
 4.3250000000000004E-02   3.0489688752568462E-03
 4.3750000000000004E-02   2.3590593893577103E-03
 4.4249999999999998E-02   9.3672820290993880E-04
 4.4749999999999998E-02   4.9729207840055318E-04
 4.5249999999999999E-02   3.1889756611750484E-03
 4.5749999999999999E-02   2.5080788999527594E-03
 4.6249999999999999E-02   1.1418548648538702E-03
 4.6750000000000000E-02   3.6676047574930072E-03
 4.7250000000000000E-02   1.3478082298977883E-03
 4.7750000000000001E-02   2.1309687694847797E-03
 4.8250000000000001E-02   1.0135732026444304E-04
 4.8750000000000002E-02   3.5153059436787145E-04
 4.9250000000000002E-02   3.7930362214242221E-04
 4.9750000000000003E-02   5.9800539854610300E-04
 5.0250000000000003E-02   1.1430875439697966E-03
 5.0750000000000003E-02   6.5607032103045116E-04
 5.1250000000000004E-02   1.1257494274542910E-03
 5.1750000000000004E-02   2.1293435061011542E-03
 5.2249999999999998E-02   2.8079604146304110E-04
 5.2749999999999998E-02   1.0926113045225906E-03
 5.3249999999999999E-02   6.7735265791836171E-04
 5.3749999999999999E-02   1.9861287669266816E-03
 5.4250000000000000E-02   2.5938368666493824E-03
 5.4750000000000000E-02   3.1588547718606730E-03
 5.5250000000000000E-02   2.8828782735685859E-03
 5.5750000000000001E-02   2.8600977082750170E-03
 5.6250000000000001E-02   1.3429270153816346E-03
 5.6750000000000002E-02   1.6275221699279590E-03
 5.7250000000000002E-02   3.8464247365898835E-03
 5.7750000000000003E-02   1.2322025489621851E-03
 5.8250000000000003E-02   7.9183701174097157E-04
 5.8750000000000004E-02   2.1447311395379155E-03
 5.9250000000000004E-02   3.6737942035646406E-03
 5.9750000000000004E-02   5.1582819873641512E-03
 6.0249999999999998E-02   4.8577668500837364E-03
 6.0749999999999998E-02   2.1951863830418565E-03
 6.1249999999999999E-02   4.8838829881221475E-03
 6.1749999999999999E-02   4.4014091028412878E-03
 6.2250000000000000E-02   5.3354950706788317E-03
 6.2750000000000000E-02   4.6506541347823760E-03
 6.3250000000000001E-02   3.9056980781498746E-03
 6.3750000000000001E-02   3.7715714062919524E-03
 6.4250000000000002E-02   3.5980111790325153E-03
 6.4750000000000002E-02   4.9469136742388417E-03
 6.5250000000000002E-02   3.1712296981023930E-03
 6.5750000000000003E-02   7.7120444755071592E-03
 6.6250000000000003E-02   3.8387732273490456E-03
 6.6750000000000004E-02   1.8641312229207021E-03
 6.7250000000000004E-02   4.6532860636221271E-03
 6.7750000000000005E-02   7.3563824266156194E-03
 6.8250000000000005E-02   4.3322126648279368E-03
 6.8750000000000006E-02   5.4091969049224866E-03
 6.9250000000000006E-02   5.1723097403850770E-03
 6.9750000000000006E-02   5.4851873018790407E-03
 7.0250000000000007E-02   2.9706579017749540E-03
 7.0750000000000007E-02   1.3054478424114665E-03
 7.1250000000000008E-02   1.2391754987571759E-03
 7.1750000000000008E-02   3.4693156558071704E-03
 7.2249999999999995E-02   2.5253216061325986E-03
 7.2749999999999995E-02   3.8093924442598607E-03
 7.3249999999999996E-02   4.2530252662203311E-03
 7.3749999999999996E-02   1.0001185595872018E-03
 7.4249999999999997E-02   2.8727192364822618E-04
 7.4749999999999997E-02   7.0815595270235041E-04
 7.5249999999999997E-02   3.4516489101100835E-03
 7.5749999999999998E-02   4.3605198237269384E-03
 7.6249999999999998E-02   4.7366176378012331E-03
 7.6749999999999999E-02   3.6090436436538331E-03
 7.7249999999999999E-02   2.7430820594652205E-03
 7.7750000000000000E-02   3.1060563201873110E-03
 7.8250000000000000E-02   2.4310350500728441E-03
 7.8750000000000001E-02   5.5335044076639944E-03
 7.9250000000000001E-02   3.2493987419342876E-03
 7.9750000000000001E-02   4.4271730144280590E-03
 8.0250000000000002E-02   5.7155447026616480E-03
 8.0750000000000002E-02   5.4489726089769685E-03
 8.1250000000000003E-02   5.0056480553369370E-03
 8.1750000000000003E-02   4.3487494948873315E-03
 8.2250000000000004E-02   5.8988067811403862E-03
 8.2750000000000004E-02   4.7080557006974229E-03
 8.3250000000000005E-02   6.2555202591883206E-03
 8.3750000000000005E-02   2.7482122146395131E-03
 8.4250000000000005E-02   1.1573658582271242E-03
 8.4750000000000006E-02   3.7740736013715209E-03
 8.5250000000000006E-02   5.3735570856078491E-03
 8.5750000000000007E-02   5.5981403008576978E-03
 8.6250000000000007E-02   5.2000242975457668E-03
 8.6750000000000008E-02   7.9048456623812390E-03
 8.7250000000000008E-02   8.8653783221803433E-03
 8.7750000000000009E-02   6.8859638149101170E-03
 8.8249999999999995E-02   5.1778906120581013E-03
 8.8749999999999996E-02   6.1509241450058644E-03
 8.9249999999999996E-02   7.8305486689846937E-03
 8.9749999999999996E-02   3.4178491033287845E-03
 9.0249999999999997E-02   5.9783634633633993E-03
 9.0749999999999997E-02   6.5636738718685122E-03
 9.1249999999999998E-02   5.5673714701512016E-03
 9.1749999999999998E-02   5.6910363237944470E-03
 9.2249999999999999E-02   8.2213820617187856E-03
 9.2749999999999999E-02   5.8375637003249357E-03
 9.3250000000000000E-02   6.8480636900451241E-03
 9.3750000000000000E-02   8.7100368758984172E-03
 9.4250000000000000E-02   7.6757098311736717E-03
 9.4750000000000001E-02   6.4782435775206943E-03
 9.5250000000000001E-02   6.3024941614309932E-03
 9.5750000000000002E-02   6.3430402628588114E-03
 9.6250000000000002E-02   6.7267950892626041E-03
 9.6750000000000003E-02   6.7077314963130451E-03
 9.7250000000000003E-02   8.0150361609994288E-03
 9.7750000000000004E-02   1.0591044975096659E-02
 9.8250000000000004E-02   8.6641844589188197E-03
 9.8750000000000004E-02   8.3143889363818686E-03
 9.9250000000000005E-02   8.1767065034819373E-03
 9.9750000000000005E-02   1.1082192832562595E-02
 1.0025000000000001E-01   6.9610760377056711E-03
 1.0075000000000001E-01   1.0985117675289329E-02
 1.0125000000000001E-01   1.0610922146675333E-02
 1.0175000000000001E-01   7.7262213739459646E-03
 1.0225000000000001E-01   9.9573168369550442E-03
 1.0275000000000001E-01   5.3740693944083467E-03
 1.0325000000000001E-01   4.4286238132270912E-03
 1.0375000000000001E-01   4.3008936683069307E-03
 1.0425000000000000E-01   4.2971563944426529E-03
 1.0475000000000000E-01   5.7497573699738704E-03
 1.0525000000000000E-01   4.7461126999774426E-03
 1.0575000000000000E-01   5.9088742696066978E-03
 1.0625000000000000E-01   5.6216018360198076E-03
 1.0675000000000000E-01   9.2801317179946365E-03
 1.0725000000000000E-01   8.3966301745198191E-03
 1.0775000000000000E-01   7.9160484974199231E-03
 1.0825000000000000E-01   9.0491792628317868E-03
 1.0875000000000000E-01   7.5451039406965207E-03
 1.0925000000000000E-01   5.5022098877730236E-03
 1.0975000000000000E-01   4.2568544730360175E-03
 1.1025000000000000E-01   3.3705553572779259E-03
 1.1075000000000000E-01   3.4155048698030275E-03
 1.1125000000000000E-01   4.8840185235165187E-03
 1.1175000000000000E-01   5.1568621030099876E-03
 1.1225000000000000E-01   1.6525650041922181E-03
 1.1275000000000000E-01   1.7050083852057684E-03
 1.1325000000000000E-01   4.3529919841817408E-04
 1.1375000000000000E-01   1.9525848979642546E-03
 1.1425000000000000E-01   5.7226689380664884E-03
 1.1475000000000000E-01   2.2674949153062619E-03
 1.1525000000000001E-01   1.8413538745909142E-03
 1.1575000000000001E-01   5.0215216124322570E-03
 1.1625000000000001E-01   5.5003144490351251E-03
 1.1675000000000001E-01   5.5245897864667354E-03
 1.1725000000000001E-01   7.0476304725423117E-03
 1.1775000000000001E-01   6.7118194155458945E-03
 1.1825000000000001E-01   1.6378177344763540E-03
 1.1875000000000001E-01   2.5335702167589556E-03
 1.1925000000000001E-01   3.4143805911971046E-03
 1.1975000000000001E-01   2.3493477531325111E-03
 1.2025000000000000E-01   4.7431070917507007E-03
 1.2075000000000000E-01   2.3194610337605136E-03
 1.2125000000000000E-01   1.6078838061400083E-03
 1.2175000000000000E-01   3.3801028878355779E-03
 1.2225000000000000E-01   2.9590576824586028E-03
 1.2275000000000000E-01   2.1902411702373129E-03
 1.2325000000000000E-01   5.0002479984442537E-03
 1.2375000000000000E-01   6.4694589755187248E-03
 1.2425000000000000E-01   7.2155048690108487E-03
 1.2475000000000000E-01   5.9890995351251745E-03
 1.2525000000000000E-01   8.1863289024638897E-03
 1.2575000000000000E-01   8.2695577870270306E-03
 1.2625000000000000E-01   6.6692737038976579E-03
 1.2675000000000000E-01   5.9774162997213390E-03
 1.2725000000000000E-01   4.4738151219813026E-03
 1.2775000000000000E-01   4.3144140876139160E-03
 1.2825000000000000E-01   3.4536730740227458E-03
 1.2875000000000000E-01   4.5706229148379966E-04
 1.2925000000000000E-01   4.8362520392287601E-03
 1.2975000000000000E-01   5.3525801461662128E-03
 1.3025000000000000E-01   2.7796826385270848E-03
 1.3075000000000001E-01   5.4521183133707388E-03
 1.3125000000000001E-01   5.3098350377650963E-03
 1.3175000000000001E-01   6.5653727804584078E-03
 1.3225000000000001E-01   5.7820515083292865E-03
 1.3275000000000001E-01   7.2091423368253783E-03
 1.3325000000000001E-01   3.1692919805963700E-03
 1.3375000000000001E-01   6.6584785013307692E-03
 1.3425000000000001E-01   7.2653709509423433E-03
 1.3475000000000001E-01   6.9979473352059299E-03
 1.3525000000000001E-01   4.3346084491203678E-03
 1.3575000000000001E-01   7.2749449922531236E-03
 1.3625000000000001E-01   8.3810049982346261E-03
 1.3675000000000001E-01   1.8632996404850382E-03
 1.3725000000000001E-01   4.2869127829430528E-03
 1.3775000000000001E-01   4.2043939301352083E-03
 1.3825000000000001E-01   6.8825194167281218E-03
 1.3875000000000001E-01   8.0138426931005199E-03
 1.3925000000000001E-01   9.3188363214163402E-03
 1.3975000000000001E-01   4.5614909185827451E-03
 1.4025000000000001E-01   5.1499916683341949E-03
 1.4075000000000001E-01   4.4601572238215431E-03
 1.4125000000000001E-01   8.3617273263078534E-03
 1.4175000000000001E-01   5.1163985165903324E-03
 1.4225000000000002E-01   4.3958347314576283E-03
 1.4275000000000002E-01   4.5074557051785341E-03
 1.4325000000000002E-01   5.6405386268064701E-03
 1.4375000000000002E-01   7.5833057416494999E-03
 1.4424999999999999E-01   5.4649336030771602E-03
 1.4474999999999999E-01   4.4525801866888018E-03
 1.4524999999999999E-01   1.3662485477222363E-03
 1.4574999999999999E-01   4.2060115076286916E-03
 1.4624999999999999E-01   2.4077096985022843E-03
 1.4674999999999999E-01   2.0102986973143363E-03
 1.4724999999999999E-01   2.2924939378556933E-03
 1.4774999999999999E-01   6.4384393907009549E-03
 1.4824999999999999E-01   3.0992945471943413E-03
 1.4874999999999999E-01   5.0459071795921871E-03
 1.4924999999999999E-01   4.8433168654354614E-03
 1.4974999999999999E-01   6.2915188746133621E-03
 1.5024999999999999E-01   1.1492402707515271E-02
 1.5075000000000000E-01   1.0869095780310326E-02
 1.5125000000000000E-01   6.9351756731930352E-03
 1.5175000000000000E-01   7.1275833863741088E-03
 1.5225000000000000E-01   6.2182667298436621E-03
 1.5275000000000000E-01   9.1245089802959919E-03
 1.5325000000000000E-01   6.3644159964140615E-03
 1.5375000000000000E-01   2.7856861463494741E-03
 1.5425000000000000E-01   8.2781174088221322E-03
 1.5475000000000000E-01   5.9325907320789554E-03
 1.5525000000000000E-01   9.2006041862430308E-03
 1.5575000000000000E-01   6.8247322490879187E-03
 1.5625000000000000E-01   5.9410647942744130E-03
 1.5675000000000000E-01   5.1156349078612540E-03
 1.5725000000000000E-01   5.8872653497183212E-03
 1.5775000000000000E-01   7.2351092008221402E-03
 1.5825000000000000E-01   5.9952614147626374E-03
 1.5875000000000000E-01   7.8990645657118237E-03
 1.5925000000000000E-01   8.4692582699845019E-04
 1.5975000000000000E-01   6.7686031152458517E-03
 1.6025000000000000E-01   5.7027427118152051E-03
 1.6075000000000000E-01   2.6447565404332054E-03
 1.6125000000000000E-01   4.1921098633916042E-03
 1.6175000000000000E-01   5.8943632766983835E-03
 1.6225000000000001E-01   5.6162333187153397E-03
 1.6275000000000001E-01   5.6570531065283820E-03
 1.6325000000000001E-01   1.4719591937834933E-03
 1.6375000000000001E-01   2.0560838589097664E-03
 1.6425000000000001E-01   7.2443233162636381E-03
 1.6475000000000001E-01   3.0857031121709973E-03
 1.6525000000000001E-01   7.1392079448227069E-03
 1.6575000000000001E-01   4.1163579217204085E-03
 1.6625000000000001E-01   2.8758890233961248E-03
 1.6675000000000001E-01   4.5235347287875971E-04
 1.6725000000000001E-01   2.2003521839865444E-03
 1.6775000000000001E-01   4.4870010723774426E-03
 1.6825000000000001E-01   4.6370635024771765E-03
 1.6875000000000001E-01   5.2433647624897002E-03
 1.6925000000000001E-01   3.0497193971832943E-03
 1.6975000000000001E-01   6.0371780568034801E-03
 1.7025000000000001E-01   7.1376877336122840E-03
 1.7075000000000001E-01   4.2602028966362490E-03
 1.7125000000000001E-01   3.7797130244643356E-03
 1.7175000000000001E-01   1.5646310362753852E-03
 1.7225000000000001E-01   3.8814317154091424E-03
 1.7275000000000001E-01   4.1487029493217521E-03
 1.7325000000000002E-01   8.2520671815165900E-04
 1.7375000000000002E-01   4.9450935635329081E-03
 1.7425000000000002E-01   5.5449185168574226E-03
 1.7475000000000002E-01   1.8059859775204805E-04
 1.7525000000000002E-01   3.3563847808957175E-03
 1.7575000000000002E-01   2.4173852928441957E-03
 1.7624999999999999E-01   6.3136588632787798E-03
 1.7674999999999999E-01   8.0722118032916044E-03
 1.7724999999999999E-01   7.0753073245498075E-03
 1.7774999999999999E-01   7.3481458865687806E-03
 1.7824999999999999E-01   7.8010141562507409E-03
 1.7874999999999999E-01   7.8516088751882252E-03
 1.7924999999999999E-01   4.5679108401363916E-03
 1.7974999999999999E-01   2.7285784221845366E-03
 1.8024999999999999E-01   5.0153142148355112E-03
 1.8074999999999999E-01   6.1621732653331998E-03
 1.8124999999999999E-01   5.1372103955495589E-03
 1.8174999999999999E-01   6.5525087881686851E-03
 1.8225000000000000E-01   9.3031727208563505E-03
 1.8275000000000000E-01   1.0040199823644486E-02
 1.8325000000000000E-01   1.1336001077102085E-02
 1.8375000000000000E-01   6.7126626233420675E-03
 1.8425000000000000E-01   4.5084032019036399E-03
 1.8475000000000000E-01   4.4548665810695259E-03
 1.8525000000000000E-01   1.3713316810699985E-03
 1.8575000000000000E-01   5.5393161468917079E-03
 1.8625000000000000E-01   6.2196792662634276E-03
 1.8675000000000000E-01   7.5537768021610059E-03
 1.8725000000000000E-01   4.1268370172673069E-03
 1.8775000000000000E-01   5.8439544790145556E-03
 1.8825000000000000E-01   1.1227382328108514E-02
 1.8875000000000000E-01   1.0936124918955384E-02
 1.8925000000000000E-01   8.0841926834709261E-03
 1.8975000000000000E-01   5.3197353257056343E-03
 1.9025000000000000E-01   1.4936408248930519E-03
 1.9075000000000000E-01   1.3654903603133478E-03
 1.9125000000000000E-01   5.6204785949073577E-03
 1.9175000000000000E-01   3.9418622028404007E-03
 1.9225000000000000E-01   2.2325432938101320E-04
 1.9275000000000000E-01   2.3833068156086179E-03
 1.9325000000000001E-01   7.3723085220508810E-03
 1.9375000000000001E-01   8.9950021041852943E-03
 1.9425000000000001E-01   1.0898688563972284E-02
 1.9475000000000001E-01   1.5556328125385072E-02
 1.9525000000000001E-01   1.2240301197711150E-02
 1.9575000000000001E-01   7.9451588047178053E-03
 1.9625000000000001E-01   6.6019552259802741E-03
 1.9675000000000001E-01   8.0322840862960404E-03
 1.9725000000000001E-01   3.4567031435789016E-03
 1.9775000000000001E-01   6.3717634637133177E-03
 1.9825000000000001E-01   7.9265861510941383E-03
 1.9875000000000001E-01   3.5145229869441253E-03
 1.9925000000000001E-01   4.7685895672796921E-03
 1.9975000000000001E-01   2.5334940578243237E-03
 2.0025000000000001E-01   4.7003173509680418E-03
 2.0075000000000001E-01   4.9948300490557087E-03
 2.0125000000000001E-01   6.8584189669360709E-03
 2.0175000000000001E-01   4.8370524762665207E-03
 2.0225000000000001E-01   4.9562884081471885E-03
 2.0275000000000001E-01   6.7013740243251690E-03
 2.0325000000000001E-01   5.5351786758102844E-03
 2.0375000000000001E-01   2.4922553653185281E-03
 2.0425000000000001E-01   5.8534727880306869E-03
 2.0475000000000002E-01   5.2218125426429854E-03
 2.0525000000000002E-01   6.4536775844585082E-03
 2.0575000000000002E-01   8.7402742593057237E-03
 2.0625000000000002E-01   1.0055345212663424E-02
 2.0675000000000002E-01   6.3734995065109100E-03
 2.0725000000000002E-01   9.6409959374938667E-03
 2.0775000000000002E-01   7.1505245529164463E-03
 2.0824999999999999E-01   7.7385323426101592E-03
 2.0874999999999999E-01   9.8375655871176786E-03
 2.0924999999999999E-01   9.3787031241417147E-03
 2.0974999999999999E-01   1.0373933580531701E-02
 2.1024999999999999E-01   1.4442676278118934E-02
 2.1074999999999999E-01   8.7186524446932270E-03
 2.1124999999999999E-01   6.1927918721289364E-03
 2.1174999999999999E-01   5.7656776126030398E-03
 2.1224999999999999E-01   6.0445048336519071E-03
 2.1274999999999999E-01   1.1277513371328729E-02
 2.1325000000000000E-01   1.2174978522809273E-02
 2.1375000000000000E-01   8.9916317760108042E-03
 2.1425000000000000E-01   7.6245248842813224E-03
 2.1475000000000000E-01   5.6491930465694335E-03
 2.1525000000000000E-01   8.6941237060677284E-03
 2.1575000000000000E-01   9.3440160984112983E-03
 2.1625000000000000E-01   8.7149845318920047E-03
 2.1675000000000000E-01   9.2826010384331279E-03
 2.1725000000000000E-01   1.0480906903270906E-02
 2.1775000000000000E-01   8.7992551094166829E-03
 2.1825000000000000E-01   7.6368490886928415E-03
 2.1875000000000000E-01   7.1203367857261193E-03
 2.1925000000000000E-01   1.1730416005703783E-02
 2.1975000000000000E-01   1.1261009204584825E-02
 2.2025000000000000E-01   7.6191128618756524E-03
 2.2075000000000000E-01   6.6049347232080323E-03
 2.2125000000000000E-01   8.7042151321546080E-03
 2.2175000000000000E-01   4.5717646064787273E-03
 2.2225000000000000E-01   7.8649801630865223E-03
 2.2275000000000000E-01   6.9489997696981845E-03
 2.2325000000000000E-01   7.0533313526665526E-03
 2.2375000000000000E-01   7.8392809846715428E-03
 2.2425000000000000E-01   4.6173847986469424E-03
 2.2475000000000001E-01   4.5583855622377111E-03
 2.2525000000000001E-01   1.9443594690240244E-03
 2.2575000000000001E-01   4.5552440391446293E-03
 2.2625000000000001E-01   5.9207888600346405E-03
 2.2675000000000001E-01   7.8827757994209581E-03
 2.2725000000000001E-01   4.9247108587943096E-03
 2.2775000000000001E-01   7.5265400289733341E-03
 2.2825000000000001E-01   3.7774266034284300E-03
 2.2875000000000001E-01   4.2791687786997660E-03
 2.2925000000000001E-01   6.2367871908820659E-03
 2.2975000000000001E-01   7.3251097218269764E-03
 2.3025000000000001E-01   1.0385368171324995E-02
 2.3075000000000001E-01   1.0443173786314684E-02
 2.3125000000000001E-01   6.6234007905325186E-03
 2.3175000000000001E-01   5.6034766452544866E-03
 2.3225000000000001E-01   7.3874580905736627E-03
 2.3275000000000001E-01   9.8423265121899053E-03
 2.3325000000000001E-01   8.0431377137957973E-03
 2.3375000000000001E-01   7.6144130886503705E-03
 2.3425000000000001E-01   5.0291961148608028E-03
 2.3475000000000001E-01   4.2002624837131656E-03
 2.3525000000000001E-01   3.8193530988373920E-03
 2.3575000000000002E-01   8.5024910365074959E-03
 2.3625000000000002E-01   9.2710666994180336E-03
 2.3675000000000002E-01   7.1431166345665284E-03
 2.3725000000000002E-01   2.3970241208759453E-03
 2.3775000000000002E-01   1.1212855418555115E-03
 2.3825000000000002E-01   7.7786658379678398E-03
 2.3875000000000002E-01   1.2788704391124469E-02
 2.3925000000000002E-01   7.8446210900971446E-03
 2.3975000000000002E-01   4.0876730309421577E-03
 2.4024999999999999E-01   6.8658199799776455E-03
 2.4074999999999999E-01   7.4744693355532120E-03
 2.4124999999999999E-01   6.1300614463020413E-03
 2.4174999999999999E-01   1.2439141741881325E-02
 2.4224999999999999E-01   6.2009747692483826E-03
 2.4274999999999999E-01   5.0927939226596613E-03
 2.4324999999999999E-01   8.8753976416074722E-03
 2.4374999999999999E-01   1.7310201940921525E-02
 2.4424999999999999E-01   1.2881678230297313E-02
 2.4475000000000000E-01   9.6443291132301840E-03
 2.4525000000000000E-01   1.4529052307627115E-02
 2.4575000000000000E-01   1.6401077418014238E-02
 2.4625000000000000E-01   1.7451483985270622E-02
 2.4675000000000000E-01   1.8526183108594451E-02
 2.4725000000000000E-01   1.8322144138570532E-02
 2.4775000000000000E-01   1.6689729966152526E-02
 2.4825000000000000E-01   1.8777593634712788E-02
 2.4875000000000000E-01   1.7325978820829518E-02
 2.4925000000000000E-01   1.0737091915777040E-02
 2.4975000000000000E-01   1.3725108012946323E-02
 2.5025000000000003E-01   1.7072231941596683E-02
 2.5075000000000003E-01   2.0203487234874248E-02
 2.5125000000000003E-01   2.7448365170175664E-02
 2.5175000000000003E-01   3.6163603101506195E-02
 2.5225000000000003E-01   3.9950434209002121E-02
 2.5275000000000003E-01   2.4630904094537588E-02
 2.5325000000000003E-01   3.0674800663437949E-02
 2.5375000000000003E-01   3.6446372216574541E-02
 2.5425000000000003E-01   4.2548143155734998E-02
 2.5475000000000003E-01   4.7411484359388148E-02
 2.5525000000000003E-01   5.9621817286157348E-02
 2.5575000000000003E-01   7.5798025753027520E-02
 2.5624999999999998E-01   8.9531939877137395E-02
 2.5674999999999998E-01   1.0649384154562354E-01
 2.5724999999999998E-01   1.1837788214355191E-01
 2.5774999999999998E-01   1.2498796310756086E-01
 2.5824999999999998E-01   1.2229924904440388E-01
 2.5874999999999998E-01   1.2396639053566849E-01
 2.5924999999999998E-01   1.1942077265920879E-01
 2.5974999999999998E-01   1.1248228981671583E-01
 2.6024999999999998E-01   1.0823671555674819E-01
 2.6074999999999998E-01   1.0584035384597612E-01
 2.6124999999999998E-01   1.0786216691905512E-01
 2.6174999999999998E-01   1.1010487497746585E-01
 2.6224999999999998E-01   1.0751456227814510E-01
 2.6274999999999998E-01   1.1198066787529980E-01
 2.6324999999999998E-01   1.1179499596877340E-01
 2.6374999999999998E-01   1.1692956248882468E-01
 2.6424999999999998E-01   1.2148328881855813E-01
 2.6474999999999999E-01   1.2189002057639343E-01
 2.6524999999999999E-01   1.2622102506958663E-01
 2.6574999999999999E-01   1.2218746398912242E-01
 2.6624999999999999E-01   9.7247479102474596E-02
 2.6674999999999999E-01   8.9115964719216317E-02
 2.6724999999999999E-01   8.2951098962348244E-02
 2.6774999999999999E-01   8.8014080976030709E-02
 2.6824999999999999E-01   9.0364469292592176E-02
 2.6874999999999999E-01   8.7749165122795000E-02
 2.6924999999999999E-01   9.2224468058787368E-02
 2.6974999999999999E-01   8.0858672777131713E-02
 2.7024999999999999E-01   6.5998545023175648E-02
 2.7074999999999999E-01   6.9665660814615948E-02
 2.7124999999999999E-01   6.7388029410752115E-02
 2.7174999999999999E-01   5.9705233269988028E-02
 2.7224999999999999E-01   4.6162022806163140E-02
 2.7274999999999999E-01   3.1237425550600231E-02
 2.7324999999999999E-01   3.7313674061477786E-02
 2.7374999999999999E-01   3.8538168255367523E-02
 2.7424999999999999E-01   3.6632028227798992E-02
 2.7474999999999999E-01   3.6335652820702558E-02
 2.7524999999999999E-01   3.7203010525550674E-02
 2.7575000000000000E-01   3.4260681659617362E-02
 2.7625000000000000E-01   3.6366552272220819E-02
 2.7675000000000000E-01   3.7994450117631071E-02
 2.7725000000000000E-01   3.3518033444392963E-02
 2.7775000000000000E-01   2.8777060367578572E-02
 2.7825000000000000E-01   2.4672712982932592E-02
 2.7875000000000000E-01   2.1048673913840389E-02
 2.7925000000000000E-01   1.7951543634762777E-02
 2.7975000000000000E-01   1.5286670392238457E-02
 2.8025000000000000E-01   1.3036972481527400E-02
 2.8075000000000000E-01   1.1067024235303891E-02
 2.8125000000000000E-01   9.4303374697828346E-03
 2.8175000000000000E-01   8.0197542704488409E-03
 2.8225000000000000E-01   6.7909041532091619E-03
 2.8275000000000000E-01   5.7625783471956602E-03
 2.8325000000000000E-01   4.8689176840815722E-03
 2.8375000000000000E-01   4.0975051624702668E-03
 2.8425000000000000E-01   3.4748522030116219E-03
 2.8475000000000000E-01   2.9805876142090276E-03
 2.8525000000000000E-01   2.5302206701815371E-03
 2.8575000000000000E-01   5.1403480270694078E-03
 2.8625000000000000E-01   2.0634269910811825E-02
 2.8675000000000000E-01   1.7782226144858380E-02
 2.8725000000000001E-01   1.5306976037303915E-02
 2.8775000000000001E-01   1.3158020640185354E-02
 2.8825000000000001E-01   1.1312005820302607E-02
 2.8875000000000001E-01   9.7508437746307818E-03
 2.8925000000000001E-01   8.3858429218983954E-03
 2.8975000000000001E-01   7.2259334472997202E-03
 2.9025000000000001E-01   6.2150945827227182E-03
 2.9075000000000001E-01   5.3473337679255523E-03
 2.9125000000000001E-01   4.6001876564312075E-03
 2.9175000000000001E-01   3.9590704575276324E-03
 2.9225000000000001E-01   3.4205199532008888E-03
 2.9275000000000001E-01   2.9496208645958802E-03
 2.9325000000000001E-01   2.5409544722816884E-03
 2.9375000000000001E-01   2.1842306435775551E-03
 2.9425000000000001E-01   1.8784470764757763E-03
 2.9475000000000001E-01   1.6155454766003528E-03
 2.9525000000000001E-01   1.3881565421947084E-03
 2.9575000000000001E-01   1.1849395480274850E-03
 2.9625000000000001E-01   1.0163409078189998E-03
 2.9675000000000001E-01   8.7385486004067569E-04
 2.9725000000000001E-01   7.4848771487125111E-04
 2.9775000000000001E-01   6.4366239939868679E-04
 2.9825000000000002E-01   5.5091276679776447E-04
 2.9875000000000002E-01   4.7567771969890581E-04
 2.9925000000000002E-01   4.1052634503452247E-04
 2.9975000000000002E-01   3.5428768573150002E-04
 3.0025000000000002E-01   3.0561664185253546E-04
 3.0075000000000002E-01   2.6227303145064486E-04
 3.0125000000000002E-01   2.2644769778016119E-04
 3.0175000000000002E-01   1.9588899968507820E-04
 3.0225000000000002E-01   1.6934625393650658E-04
 3.0275000000000002E-01   1.4630026090513997E-04
 3.0325000000000002E-01   1.2627500408816364E-04
 3.0375000000000002E-01   1.0849722419613940E-04
 3.0425000000000002E-01   9.3538905950762920E-05
 3.0475000000000002E-01   8.1070630201030041E-05
 3.0525000000000002E-01   7.0133440931241146E-05
 3.0575000000000002E-01   6.0261635250650569E-05
 3.0625000000000002E-01   5.1998268847698036E-05
 3.0675000000000002E-01   4.5040811249560742E-05
 3.0725000000000002E-01   3.8702235746078905E-05
 3.0775000000000002E-01   3.3272145231216568E-05
 3.0825000000000002E-01   2.8508958358048924E-05
 3.0875000000000002E-01   2.4476594137294709E-05
 3.0925000000000002E-01   2.1092212439901886E-05
 3.0975000000000003E-01   1.8093049096730612E-05
 3.1025000000000003E-01   1.5558231409436392E-05
 3.1075000000000003E-01   1.3403730021231842E-05
 3.1125000000000003E-01   1.1515332917760638E-05
 3.1175000000000003E-01   9.8787894584689825E-06
 3.1225000000000003E-01   8.4786792951526724E-06
 3.1275000000000003E-01   7.3071385574628932E-06
 3.1325000000000003E-01   6.2610928644462513E-06
 3.1375000000000003E-01   5.4001667249720868E-06
 3.1425000000000003E-01   4.6052991257900021E-06
 3.1475000000000003E-01   3.9400964257841135E-06
 3.1525000000000003E-01   3.4576847199883495E-06
 3.1575000000000003E-01   1.1614418395415550E-07
 3.1625000000000003E-01   2.6410193832361488E-08
 3.1675000000000003E-01   3.3475110930293833E-08
 3.1725000000000003E-01   2.6152302740648010E-08
 3.1775000000000003E-01   1.1731260134017963E-08
 3.1825000000000003E-01   5.2921778254944947E-09
 3.1875000000000003E-01   9.5307084893022626E-09
 3.1925000000000003E-01   2.8743874065539390E-09
 3.1975000000000003E-01   6.0672494257862454E-09
 3.2024999999999998E-01   1.3868358357110590E-08
 3.2074999999999998E-01   7.1921764594755574E-09
 3.2124999999999998E-01   9.7040344821213909E-09
 3.2174999999999998E-01   2.2714552155787727E-08
 3.2224999999999998E-01   2.6368355026544360E-08
 3.2274999999999998E-01   1.5309380933526843E-08
 3.2324999999999998E-01   7.9221515837414376E-09
 3.2374999999999998E-01   2.4876494214008879E-08
 3.2424999999999998E-01   2.4976145503415604E-08
 3.2474999999999998E-01   2.2070395883307727E-08
 3.2524999999999998E-01   1.5751457007834065E-08
 3.2574999999999998E-01   4.0118886191391758E-09
 3.2624999999999998E-01   2.9005173572392036E-08
 3.2674999999999998E-01   1.7229953595444721E-08
 3.2724999999999999E-01   5.2155671786816956E-08
 3.2774999999999999E-01   1.3607804607898993E-08
 3.2824999999999999E-01   2.3389326426715383E-08
 3.2874999999999999E-01   6.1529098929625376E-09
 3.2924999999999999E-01   8.4381138714846267E-09
 3.2974999999999999E-01   3.7524233663917704E-09
 3.3024999999999999E-01   1.7937969344110300E-08
 3.3074999999999999E-01   1.3271012912683234E-08
 3.3124999999999999E-01   3.2268384420075705E-08
 3.3174999999999999E-01   3.8037659186256824E-09
 3.3224999999999999E-01   1.0141667011823480E-08
 3.3274999999999999E-01   1.5589570525319773E-08
 3.3324999999999999E-01   1.0565341892076320E-08
 3.3374999999999999E-01   1.6159944455313841E-09
 3.3424999999999999E-01   3.8488433463943445E-09
 3.3474999999999999E-01   1.9176287909706845E-08
 3.3524999999999999E-01   9.7350602527813023E-10
 3.3574999999999999E-01   9.7272856360228191E-09
 3.3624999999999999E-01   1.4593009072941465E-08
 3.3674999999999999E-01   2.5332512285084234E-08
 3.3724999999999999E-01   1.8116976300029752E-08
 3.3774999999999999E-01   1.8956787420911669E-08
 3.3825000000000000E-01   1.3402307324637694E-08
 3.3875000000000000E-01   2.3733735968818744E-09
 3.3925000000000000E-01   2.2905060398755694E-08
 3.3975000000000000E-01   2.8084277297921040E-08
 3.4025000000000000E-01   8.2678785109002992E-09
 3.4075000000000000E-01   1.9736117677021437E-08
 3.4125000000000000E-01   2.8230321668154422E-09
 3.4175000000000000E-01   5.5935341905790859E-08
 3.4225000000000000E-01   9.1536959576999500E-09
 3.4275000000000000E-01   2.4548642453381405E-08
 3.4325000000000000E-01   2.7797557358661558E-09
 3.4375000000000000E-01   9.9068392873949328E-09
 3.4425000000000000E-01   1.3113009309760949E-08
 3.4475000000000000E-01   5.1411112275734906E-08
 3.4525000000000000E-01   6.3588347573291713E-09
 3.4575000000000000E-01   2.9559392617129467E-08
 3.4625000000000000E-01   4.1913095025011619E-08
 3.4675000000000000E-01   5.5564596452445744E-08
 3.4725000000000000E-01   2.0566333830458514E-09
 3.4775000000000000E-01   2.7528484239071243E-08
 3.4825000000000000E-01   1.6077630398915796E-08
 3.4875000000000000E-01   3.4875661340887034E-09
 3.4925000000000000E-01   3.3567514251830502E-08
 3.4975000000000001E-01   6.5849955124313182E-08
 3.5025000000000001E-01   2.1181574358233650E-08
 3.5075000000000001E-01   1.5082809589625781E-08
 3.5125000000000001E-01   1.3177750706780163E-08
 3.5175000000000001E-01   1.4651886559771665E-08
 3.5225000000000001E-01   1.6365768903825101E-08
 3.5275000000000001E-01   2.3877192867244951E-08
 3.5325000000000001E-01   3.9706757224825363E-09
 3.5375000000000001E-01   1.0405409875265532E-09
 3.5425000000000001E-01   1.4414492893543586E-09
 3.5475000000000001E-01   5.6450183998943669E-09
 3.5525000000000001E-01   2.3605339128977440E-08
 3.5575000000000001E-01   2.0618589561774471E-08
 3.5625000000000001E-01   1.2120902858449431E-09
 3.5675000000000001E-01   5.2544259097511145E-08
 3.5725000000000001E-01   4.2126032472515769E-09
 3.5775000000000001E-01   3.4177815004811260E-08
 3.5825000000000001E-01   2.1878466460777575E-09
 3.5875000000000001E-01   4.1222227585365279E-08
 3.5925000000000001E-01   3.7590530794123158E-08
 3.5975000000000001E-01   1.1580605227734975E-08
 3.6025000000000001E-01   1.7336746642628081E-08
 3.6075000000000002E-01   2.7560793728938584E-09
 3.6125000000000002E-01   2.4627560709449024E-09
 3.6175000000000002E-01   1.1196691404643531E-08
 3.6225000000000002E-01   3.0893094244312301E-08
 3.6275000000000002E-01   1.5753162411309132E-09
 3.6325000000000002E-01   1.4016860441406225E-08
 3.6375000000000002E-01   3.4813553500535068E-09
 3.6425000000000002E-01   4.1593335389276058E-08
 3.6475000000000002E-01   4.1453207829873099E-09
 3.6525000000000002E-01   2.0205670088103986E-08
 3.6575000000000002E-01   4.0310930932423623E-08
 3.6625000000000002E-01   1.1115072787682208E-08
 3.6675000000000002E-01   3.0914667950725224E-08
 3.6725000000000002E-01   2.8539990954557016E-08
 3.6775000000000002E-01   9.8070324890848209E-09
 3.6825000000000002E-01   9.4170708298522074E-09
 3.6875000000000002E-01   1.5114442230406965E-08
 3.6925000000000002E-01   3.5069736651217067E-10
 3.6975000000000002E-01   1.2734630710966896E-08
 3.7025000000000002E-01   1.8759460691011954E-08
 3.7075000000000002E-01   5.2382951399344843E-09
 3.7125000000000002E-01   1.2732653943172099E-08
 3.7175000000000002E-01   1.3525148831632214E-08
 3.7225000000000003E-01   1.5312196901562852E-08
 3.7275000000000003E-01   4.6832146386572853E-08
 3.7325000000000003E-01   5.2943504591066433E-09
 3.7375000000000003E-01   6.1232366035666769E-09
 3.7425000000000003E-01   2.4912423956418111E-08
 3.7475000000000003E-01   2.2435583620468044E-09
 3.7525000000000003E-01   2.9402589466331769E-08
 3.7575000000000003E-01   9.9268817311456034E-10
 3.7625000000000003E-01   2.9899370839809636E-08
 3.7675000000000003E-01   1.6268716950908999E-08
 3.7725000000000003E-01   1.6793914872279638E-08
 3.7775000000000003E-01   1.9365835215995453E-08
 3.7825000000000003E-01   1.9320105235350946E-09
 3.7875000000000003E-01   1.6724925346675757E-08
 3.7925000000000003E-01   4.2834123570822492E-08
 3.7975000000000003E-01   3.8201030267518881E-08
 3.8025000000000003E-01   1.4597495662733137E-09
 3.8075000000000003E-01   6.9972511878608655E-08
 3.8125000000000003E-01   4.6073537462860817E-08
 3.8175000000000003E-01   7.3565240821245383E-09
 3.8225000000000003E-01   9.2008472560880055E-09
 3.8275000000000003E-01   5.5549762312005792E-08
 3.8325000000000004E-01   5.7827895180672528E-08
 3.8375000000000004E-01   3.8330485724924703E-08
 3.8424999999999998E-01   5.9385464339223468E-08
 3.8474999999999998E-01   1.4247599125984766E-08
 3.8524999999999998E-01   4.8333579464158427E-08
 3.8574999999999998E-01   4.1925506467962644E-08
 3.8624999999999998E-01   1.3636629185560749E-08
 3.8674999999999998E-01   7.4074093941791420E-09
 3.8724999999999998E-01   1.9069011098948265E-08
 3.8774999999999998E-01   1.9034326761553577E-08
 3.8824999999999998E-01   1.7688211523858958E-08
 3.8874999999999998E-01   3.6894528583548581E-08
 3.8924999999999998E-01   2.4045344267231544E-10
 3.8974999999999999E-01   1.3884793751991169E-08
 3.9024999999999999E-01   2.3187342640820398E-09
 3.9074999999999999E-01   2.4950125953234635E-08
 3.9124999999999999E-01   1.0014173466601772E-08
 3.9174999999999999E-01   4.4322468793145891E-08
 3.9224999999999999E-01   1.5885039256623807E-08
 3.9274999999999999E-01   1.9326544526955312E-08
 3.9324999999999999E-01   1.1654412083028532E-08
 3.9374999999999999E-01   1.8025036088058590E-08
 3.9424999999999999E-01   1.7657545148515947E-08
 3.9474999999999999E-01   9.4462674049701229E-09
 3.9524999999999999E-01   2.5177688454290049E-08
 3.9574999999999999E-01   2.8545628130406327E-08
 3.9624999999999999E-01   1.6846265172736510E-08
 3.9674999999999999E-01   2.9856570922121699E-08
 3.9724999999999999E-01   2.4625114521636523E-08
 3.9774999999999999E-01   1.3077320642689077E-08
 3.9824999999999999E-01   2.8205925433178427E-08
 3.9874999999999999E-01   1.8455036167053387E-08
 3.9924999999999999E-01   1.4658172434371244E-08
 3.9974999999999999E-01   7.1739940459703210E-09


==> gnuplot1/exam1/error/imc-4w-error.dat <==
 2.5000000000000001E-04   9.2456738166245967E-05
 7.5000000000000002E-04   1.3041389222899795E-03
 1.2500000000000000E-03   1.4859243228713946E-03
 1.7500000000000000E-03   2.3160420329294395E-03
 2.2500000000000003E-03   3.9709738487626696E-03
 2.7499999999999998E-03   8.6898336010609320E-04
 3.2500000000000003E-03   1.2737047113983880E-03
 3.7499999999999999E-03   1.2240593682787621E-02
 4.2500000000000003E-03   1.7399985998583917E-03
 4.7499999999999999E-03   2.0794534906907604E-03
 5.2500000000000003E-03   4.3233468164499326E-05
 5.7499999999999999E-03   1.4253564554271448E-03
 6.2500000000000003E-03   3.3854272548502783E-03
 6.7499999999999999E-03   2.0656380020610005E-03
 7.2500000000000004E-03   2.9577015805521264E-03
 7.7499999999999999E-03   4.0336053005056724E-03
 8.2500000000000004E-03   5.5831020716123423E-03
 8.7500000000000008E-03   3.6918534892547083E-04
 9.2499999999999995E-03   7.7044409329798044E-03
 9.7500000000000000E-03   7.0401067506966975E-03
 1.0250000000000000E-02   5.1042642199360534E-05
 1.0750000000000001E-02   6.3048734512252957E-03
 1.1250000000000000E-02   6.4805864511772527E-03
 1.1750000000000000E-02   3.5861824449445298E-03
 1.2250000000000000E-02   8.8625117224182639E-04
 1.2750000000000001E-02   1.7252422793511224E-04
 1.3250000000000000E-02   1.4881189131701886E-03
 1.3750000000000000E-02   1.3301158834564052E-03
 1.4250000000000001E-02   3.4803823735530821E-04
 1.4750000000000001E-02   6.7107017945519194E-03
 1.5250000000000000E-02   1.0952750671670605E-03
 1.5750000000000000E-02   3.5672726728941825E-03
 1.6250000000000001E-02   3.1366625007612217E-03
 1.6750000000000001E-02   3.7885441839513815E-03
 1.7250000000000001E-02   1.9944330054742780E-03
 1.7750000000000002E-02   8.6739583275577768E-03
 1.8249999999999999E-02   9.4194987054239104E-03
 1.8749999999999999E-02   7.2435313264242766E-03
 1.9250000000000000E-02   5.0523571033120008E-03
 1.9750000000000000E-02   4.7880884518779216E-03
 2.0250000000000001E-02   4.9924898391749345E-03
 2.0750000000000001E-02   8.6632553579839441E-04
 2.1250000000000002E-02   1.0130806080418331E-02
 2.1750000000000002E-02   9.3891392246078145E-03
 2.2249999999999999E-02   3.4246118695939309E-03
 2.2749999999999999E-02   4.5317129606796880E-03
 2.3250000000000000E-02   2.1148366355399056E-03
 2.3750000000000000E-02   1.2674727874855263E-02
 2.4250000000000001E-02   1.4956703611877608E-02
 2.4750000000000001E-02   1.1065546678777185E-02
 2.5250000000000002E-02   3.9808939006075331E-03
 2.5750000000000002E-02   3.3494709677918768E-03
 2.6249999999999999E-02   1.6001385957758315E-03
 2.6749999999999999E-02   6.6436828051436112E-04
 2.7250000000000000E-02   5.2049385297704290E-03
 2.7750000000000000E-02   8.3968299464125436E-03
 2.8250000000000001E-02   1.0433155006547082E-03
 2.8750000000000001E-02   9.6338103759246313E-03
 2.9250000000000002E-02   4.3923938277045582E-03
 2.9750000000000002E-02   3.6617052014044208E-03
 3.0249999999999999E-02   2.7814355118461429E-04
 3.0750000000000000E-02   6.3154125377543578E-03
 3.1250000000000000E-02   4.1542506782135157E-03
 3.1750000000000000E-02   3.5106208425280763E-03
 3.2250000000000001E-02   6.5407461798823244E-03
 3.2750000000000001E-02   7.1980607107029909E-04
 3.3250000000000002E-02   6.3876044708654559E-03
 3.3750000000000002E-02   2.4935251686227667E-03
 3.4250000000000003E-02   9.3779162365553205E-03
 3.4750000000000003E-02   3.3648342220490082E-03
 3.5250000000000004E-02   8.2140746446970089E-04
 3.5750000000000004E-02   3.2582651701202597E-03
 3.6249999999999998E-02   3.9305166532712828E-03
 3.6749999999999998E-02   8.3443838000819542E-03
 3.7249999999999998E-02   1.8895811846865424E-04
 3.7749999999999999E-02   3.5179336861421813E-03
 3.8249999999999999E-02   2.9247183137311920E-04
 3.8750000000000000E-02   1.2543579449147210E-02
 3.9250000000000000E-02   3.1442096642768907E-03
 3.9750000000000001E-02   6.3540198116521576E-03
 4.0250000000000001E-02   1.4893336481886098E-03
 4.0750000000000001E-02   2.6521700293423759E-03
 4.1250000000000002E-02   1.6475337824534701E-03
 4.1750000000000002E-02   7.5920334595361051E-03
 4.2250000000000003E-02   1.0082071672396925E-03
 4.2750000000000003E-02   1.5722390885289353E-03
 4.3250000000000004E-02   5.5104636335268766E-05
 4.3750000000000004E-02   3.5072983166666771E-03
 4.4249999999999998E-02   4.4360172349066692E-03
 4.4749999999999998E-02   9.0631267467587602E-03
 4.5249999999999999E-02   4.6365849584924859E-03
 4.5749999999999999E-02   3.3878636562797047E-03
 4.6249999999999999E-02   1.0103494919889325E-02
 4.6750000000000000E-02   4.7961187973821050E-03
 4.7250000000000000E-02   4.4770807266694777E-04
 4.7750000000000001E-02   6.5860826315311408E-03
 4.8250000000000001E-02   3.1298729731969841E-03
 4.8750000000000002E-02   6.3380874128243676E-03
 4.9250000000000002E-02   9.0811381511602773E-04
 4.9750000000000003E-02   3.9526562715433240E-03
 5.0250000000000003E-02   3.1686494644772275E-03
 5.0750000000000003E-02   2.8970743967086481E-03
 5.1250000000000004E-02   4.4319334602421828E-03
 5.1750000000000004E-02   5.0155329737846801E-03
 5.2249999999999998E-02   1.1020107917625740E-02
 5.2749999999999998E-02   4.7851138307725468E-03
 5.3249999999999999E-02   3.7071710212281108E-03
 5.3749999999999999E-02   3.1692025982664441E-03
 5.4250000000000000E-02   5.6764864210880946E-03
 5.4750000000000000E-02   1.5850008693843974E-04
 5.5250000000000000E-02   4.9521762783689789E-03
 5.5750000000000001E-02   2.4063035128117334E-03
 5.6250000000000001E-02   1.6995978920818925E-03
 5.6750000000000002E-02   2.0843465506359135E-03
 5.7250000000000002E-02   4.7782348675892523E-03
 5.7750000000000003E-02   6.1588493999722334E-03
 5.8250000000000003E-02   9.3547831691857299E-03
 5.8750000000000004E-02   2.2925324386417665E-03
 5.9250000000000004E-02   1.1149009652212964E-02
 5.9750000000000004E-02   1.2407801613498968E-02
 6.0249999999999998E-02   7.0695602161669566E-03
 6.0749999999999998E-02   4.9278918354191108E-03
 6.1249999999999999E-02   3.7180746095595314E-03
 6.1749999999999999E-02   4.3518467679781823E-03
 6.2250000000000000E-02   1.9704943567329021E-03
 6.2750000000000000E-02   5.8600603018348898E-03
 6.3250000000000001E-02   2.4853784508336828E-03
 6.3750000000000001E-02   9.7663726001596994E-04
 6.4250000000000002E-02   1.7468275876964812E-03
 6.4750000000000002E-02   1.5985383963980635E-03
 6.5250000000000002E-02   1.0541088074487821E-02
 6.5750000000000003E-02   2.1041957800793823E-03
 6.6250000000000003E-02   7.8142975854702239E-03
 6.6750000000000004E-02   9.9851143311123231E-03
 6.7250000000000004E-02   1.1586845338438390E-02
 6.7750000000000005E-02   1.3694109659311744E-02
 6.8250000000000005E-02   7.5572365267227923E-03
 6.8750000000000006E-02   3.7077401786482301E-03
 6.9250000000000006E-02   7.1696346275513852E-03
 6.9750000000000006E-02   3.8098240044487264E-03
 7.0250000000000007E-02   6.2342924539779045E-03
 7.0750000000000007E-02   1.2667833343695466E-03
 7.1250000000000008E-02   3.6404429371636857E-05
 7.1750000000000008E-02   1.2548696787992781E-03
 7.2249999999999995E-02   6.6846055580576423E-03
 7.2749999999999995E-02   3.1512012634024255E-03
 7.3249999999999996E-02   1.7827693642287221E-03
 7.3749999999999996E-02   5.5194529587808891E-03
 7.4249999999999997E-02   2.8640454398023520E-03
 7.4749999999999997E-02   6.0827189519217740E-03
 7.5249999999999997E-02   4.4041194305570377E-03
 7.5749999999999998E-02   1.3733354347500957E-02
 7.6249999999999998E-02   1.7395314363029171E-02
 7.6749999999999999E-02   1.4218748111000320E-02
 7.7249999999999999E-02   1.0931886482415889E-02
 7.7750000000000000E-02   6.0772750729024879E-03
 7.8250000000000000E-02   7.9878457854322630E-03
 7.8750000000000001E-02   9.0295079665917745E-03
 7.9250000000000001E-02   1.0211886355321465E-02
 7.9750000000000001E-02   5.5199285766285196E-03
 8.0250000000000002E-02   6.8644251475426304E-03
 8.0750000000000002E-02   8.7861800525155364E-03
 8.1250000000000003E-02   4.2353428683998186E-03
 8.1750000000000003E-02   7.6723599070945524E-03
 8.2250000000000004E-02   3.6126170888278186E-03
 8.2750000000000004E-02   1.0375199751698042E-02
 8.3250000000000005E-02   2.8108006629790076E-03
 8.3750000000000005E-02   3.8355486416681746E-03
 8.4250000000000005E-02   4.1784355859574981E-03
 8.4750000000000006E-02   9.9511438370772070E-03
 8.5250000000000006E-02   6.8244425841678408E-03
 8.5750000000000007E-02   7.3747658448433575E-04
 8.6250000000000007E-02   1.2478089351120800E-03
 8.6750000000000008E-02   4.7780779462546150E-03
 8.7250000000000008E-02   7.4640460915999327E-03
 8.7750000000000009E-02   7.4396235091827414E-03
 8.8249999999999995E-02   1.2400314054649626E-02
 8.8749999999999996E-02   1.4754959856367456E-02
 8.9249999999999996E-02   9.9599595403060057E-03
 8.9749999999999996E-02   8.6868210555788217E-04
 9.0249999999999997E-02   1.5546849382400167E-03
 9.0749999999999997E-02   4.1866740779342194E-03
 9.1249999999999998E-02   3.8190117050231976E-03
 9.1749999999999998E-02   6.6864641088823376E-03
 9.2249999999999999E-02   2.7513724647772312E-03
 9.2749999999999999E-02   6.5589571768858452E-03
 9.3250000000000000E-02   8.4695980503919268E-03
 9.3750000000000000E-02   4.6798688232214010E-03
 9.4250000000000000E-02   6.6813538058315206E-03
 9.4750000000000001E-02   1.6948594535897402E-03
 9.5250000000000001E-02   4.3213339077678882E-04
 9.5750000000000002E-02   1.9920475883982427E-03
 9.6250000000000002E-02   7.0664979181815305E-03
 9.6750000000000003E-02   2.6562195459932411E-03
 9.7250000000000003E-02   4.2407346607339627E-03
 9.7750000000000004E-02   7.1489166110964165E-03
 9.8250000000000004E-02   1.6663035359133936E-03
 9.8750000000000004E-02   1.1477278762716666E-03
 9.9250000000000005E-02   5.7038408558980486E-03
 9.9750000000000005E-02   8.8191633895496162E-03
 1.0025000000000001E-01   1.0005879291537872E-02
 1.0075000000000001E-01   1.1909579212191070E-02
 1.0125000000000001E-01   5.5274570965228474E-03
 1.0175000000000001E-01   6.7798125947274900E-03
 1.0225000000000001E-01   9.1114669600296239E-03
 1.0275000000000001E-01   5.6013691701842817E-03
 1.0325000000000001E-01   5.1817185738335433E-03
 1.0375000000000001E-01   9.1681613568839377E-04
 1.0425000000000000E-01   2.2637390489895599E-04
 1.0475000000000000E-01   5.7132196269687342E-03
 1.0525000000000000E-01   1.9109439179266418E-03
 1.0575000000000000E-01   4.6657471876503827E-03
 1.0625000000000000E-01   4.7243756271270754E-03
 1.0675000000000000E-01   1.0129423869259111E-02
 1.0725000000000000E-01   8.2606453872342816E-03
 1.0775000000000000E-01   1.6159420901359926E-03
 1.0825000000000000E-01   1.8438013340281720E-03
 1.0875000000000000E-01   8.1741715887376689E-03
 1.0925000000000000E-01   1.6812534691159730E-03
 1.0975000000000000E-01   1.5731703045845763E-03
 1.1025000000000000E-01   4.8339608400586008E-03
 1.1075000000000000E-01   3.6166646049503449E-03
 1.1125000000000000E-01   4.5663803640427752E-03
 1.1175000000000000E-01   7.3496155838536689E-03
 1.1225000000000000E-01   2.5310739332525226E-03
 1.1275000000000000E-01   6.5070826621253285E-03
 1.1325000000000000E-01   8.1201769492324858E-03
 1.1375000000000000E-01   7.7794265544749198E-03
 1.1425000000000000E-01   7.7864923902927347E-03
 1.1475000000000000E-01   1.0312559872741912E-02
 1.1525000000000001E-01   3.6649603735515496E-03
 1.1575000000000001E-01   1.9804275882640706E-03
 1.1625000000000001E-01   2.0136803147517083E-04
 1.1675000000000001E-01   3.6230076863161906E-03
 1.1725000000000001E-01   5.6125680026458966E-03
 1.1775000000000001E-01   7.5332503329732991E-03
 1.1825000000000001E-01   1.4891497403193690E-02
 1.1875000000000001E-01   7.1291478085193302E-03
 1.1925000000000001E-01   1.0442203729124811E-02
 1.1975000000000001E-01   5.1411419306593075E-03
 1.2025000000000000E-01   2.5470547268753199E-03
 1.2075000000000000E-01   9.5972080137740993E-03
 1.2125000000000000E-01   4.5508418133649916E-03
 1.2175000000000000E-01   4.5213140361697994E-04
 1.2225000000000000E-01   1.0453085813850125E-02
 1.2275000000000000E-01   4.7384724119931216E-03
 1.2325000000000000E-01   7.9058768508901225E-04
 1.2375000000000000E-01   2.9749832975823759E-03
 1.2425000000000000E-01   4.2054087661707951E-03
 1.2475000000000000E-01   1.0207165152375925E-03
 1.2525000000000000E-01   4.9556027987083156E-03
 1.2575000000000000E-01   9.6752558691085911E-04
 1.2625000000000000E-01   8.7861783346628757E-04
 1.2675000000000000E-01   3.9328838333456675E-03
 1.2725000000000000E-01   9.8604334707037798E-03
 1.2775000000000000E-01   2.3412822270083754E-04
 1.2825000000000000E-01   6.4741895587139883E-03
 1.2875000000000000E-01   1.8470704667766333E-03
 1.2925000000000000E-01   5.9188111966994436E-03
 1.2975000000000000E-01   1.2221357281585579E-04
 1.3025000000000000E-01   6.9881597848506149E-03
 1.3075000000000001E-01   1.4910369440241685E-02
 1.3125000000000001E-01   6.9724465754519944E-03
 1.3175000000000001E-01   5.0222353910133420E-04
 1.3225000000000001E-01   4.6737128055004580E-03
 1.3275000000000001E-01   1.1485754635240309E-02
 1.3325000000000001E-01   1.5846152460644514E-02
 1.3375000000000001E-01   3.8898396864238075E-03
 1.3425000000000001E-01   3.5527026250131806E-03
 1.3475000000000001E-01   2.3154020308219776E-03
 1.3525000000000001E-01   2.7849776786867332E-03
 1.3575000000000001E-01   1.2271770818726576E-02
 1.3625000000000001E-01   7.1222512788708175E-03
 1.3675000000000001E-01   6.2338345351222347E-04
 1.3725000000000001E-01   5.1656626009415332E-03
 1.3775000000000001E-01   1.7999254877469754E-03
 1.3825000000000001E-01   6.3286666932862281E-03
 1.3875000000000001E-01   4.4238099519892157E-03
 1.3925000000000001E-01   5.1790549380298272E-03
 1.3975000000000001E-01   6.0886547571296174E-03
 1.4025000000000001E-01   2.6594702167616548E-03
 1.4075000000000001E-01   1.4680724577926692E-03
 1.4125000000000001E-01   4.8564655451086014E-04
 1.4175000000000001E-01   7.8924773473783673E-04
 1.4225000000000002E-01   8.9377006688249293E-03
 1.4275000000000002E-01   5.6560997209793807E-04
 1.4325000000000002E-01   7.3911400654357844E-03
 1.4375000000000002E-01   4.8766086161456433E-03
 1.4424999999999999E-01   1.9609203106972914E-03
 1.4474999999999999E-01   5.3430311990532026E-03
 1.4524999999999999E-01   2.0122661818082941E-03
 1.4574999999999999E-01   1.1834250713579840E-02
 1.4624999999999999E-01   1.2543073308697689E-02
 1.4674999999999999E-01   5.5084851846627881E-03
 1.4724999999999999E-01   9.3706360948383714E-03
 1.4774999999999999E-01   6.5012718022635172E-03
 1.4824999999999999E-01   3.7767447063737085E-03
 1.4874999999999999E-01   2.1245168901343789E-03
 1.4924999999999999E-01   2.9212460014384932E-03
 1.4974999999999999E-01   3.2757093815006695E-03
 1.5024999999999999E-01   5.5718984229453676E-03
 1.5075000000000000E-01   5.3752968011835647E-03
 1.5125000000000000E-01   1.4467044784027255E-02
 1.5175000000000000E-01   8.7141512121817737E-03
 1.5225000000000000E-01   4.1800319252004578E-03
 1.5275000000000000E-01   1.5022494528041344E-02
 1.5325000000000000E-01   3.5055591931397001E-03
 1.5375000000000000E-01   2.0299222519081705E-03
 1.5425000000000000E-01   3.7526213494679704E-03
 1.5475000000000000E-01   1.4575469330034023E-03
 1.5525000000000000E-01   5.7824860888846061E-03
 1.5575000000000000E-01   1.8762542251340393E-02
 1.5625000000000000E-01   1.9192595927559029E-02
 1.5675000000000000E-01   1.1033569686093647E-02
 1.5725000000000000E-01   5.7048926348691196E-03
 1.5775000000000000E-01   3.2028400903206036E-03
 1.5825000000000000E-01   1.3736087803515782E-03
 1.5875000000000000E-01   8.1160590393682397E-03
 1.5925000000000000E-01   8.5029050713169955E-03
 1.5975000000000000E-01   6.1904498885057193E-03
 1.6025000000000000E-01   1.2518298263059272E-03
 1.6075000000000000E-01   6.5025987479530502E-03
 1.6125000000000000E-01   6.5064213236758917E-03
 1.6175000000000000E-01   2.9388470468057312E-03
 1.6225000000000001E-01   2.9947353479284639E-03
 1.6275000000000001E-01   3.7676385417850632E-03
 1.6325000000000001E-01   5.7920735234290189E-03
 1.6375000000000001E-01   1.1871877573220323E-02
 1.6425000000000001E-01   7.5508947507376802E-03
 1.6475000000000001E-01   1.1121569722140208E-02
 1.6525000000000001E-01   1.4895004338185439E-04
 1.6575000000000001E-01   9.0163891373310292E-04
 1.6625000000000001E-01   2.3262026618151247E-03
 1.6675000000000001E-01   1.3579065732126476E-03
 1.6725000000000001E-01   8.8974328776523729E-03
 1.6775000000000001E-01   1.0928655839148356E-02
 1.6825000000000001E-01   9.4246322882176534E-03
 1.6875000000000001E-01   8.7631750663547080E-03
 1.6925000000000001E-01   9.4092337613467334E-03
 1.6975000000000001E-01   4.1292773377651932E-03
 1.7025000000000001E-01   3.9533621602597727E-03
 1.7075000000000001E-01   6.0235107843246809E-03
 1.7125000000000001E-01   1.5415438723537718E-02
 1.7175000000000001E-01   7.9505158002709190E-03
 1.7225000000000001E-01   1.5389389988099824E-02
 1.7275000000000001E-01   1.2306258342068231E-03
 1.7325000000000002E-01   1.0337157329266927E-04
 1.7375000000000002E-01   5.1225640169408211E-05
 1.7425000000000002E-01   9.4310939718974494E-03
 1.7475000000000002E-01   2.6513190382292050E-03
 1.7525000000000002E-01   3.0795375910102757E-03
 1.7575000000000002E-01   2.6206605928645751E-03
 1.7624999999999999E-01   7.5066550998351116E-03
 1.7674999999999999E-01   1.2791816800178853E-02
 1.7724999999999999E-01   1.4241202053891840E-02
 1.7774999999999999E-01   6.6046280941795777E-03
 1.7824999999999999E-01   8.3285784787122692E-03
 1.7874999999999999E-01   5.2787990987005467E-03
 1.7924999999999999E-01   1.0592077276390891E-02
 1.7974999999999999E-01   1.2382879832608268E-02
 1.8024999999999999E-01   1.0302358467256675E-02
 1.8074999999999999E-01   5.5217273993923193E-03
 1.8124999999999999E-01   3.9023632994733028E-03
 1.8174999999999999E-01   4.1298639579928787E-03
 1.8225000000000000E-01   1.4090911766626172E-02
 1.8275000000000000E-01   7.5466025168765731E-03
 1.8325000000000000E-01   4.0126056421320219E-03
 1.8375000000000000E-01   2.6074492047607398E-04
 1.8425000000000000E-01   2.0082281669668287E-03
 1.8475000000000000E-01   1.0180816250782059E-02
 1.8525000000000000E-01   1.3098176955042810E-02
 1.8575000000000000E-01   7.3674840965257567E-03
 1.8625000000000000E-01   1.8302842903766294E-02
 1.8675000000000000E-01   3.2170418503184449E-03
 1.8725000000000000E-01   2.4330494833390026E-03
 1.8775000000000000E-01   3.1664304908219591E-03
 1.8825000000000000E-01   4.7846143748194476E-03
 1.8875000000000000E-01   2.7098408698244996E-03
 1.8925000000000000E-01   6.5025902155731521E-04
 1.8975000000000000E-01   6.8780949250788950E-03
 1.9025000000000000E-01   4.8245211118797321E-03
 1.9075000000000000E-01   3.8673122269109067E-03
 1.9125000000000000E-01   1.2483708540139559E-02
 1.9175000000000000E-01   9.6660038164116929E-03
 1.9225000000000000E-01   2.4094008162009184E-03
 1.9275000000000000E-01   6.0314656500706845E-03
 1.9325000000000001E-01   5.1239954150334333E-04
 1.9375000000000001E-01   3.2515277178280753E-03
 1.9425000000000001E-01   3.7570934605119611E-04
 1.9475000000000001E-01   3.0969543192160315E-03
 1.9525000000000001E-01   1.2335779153616225E-02
 1.9575000000000001E-01   8.1539694319265367E-03
 1.9625000000000001E-01   1.8150381004802189E-03
 1.9675000000000001E-01   7.1835032967179349E-03
 1.9725000000000001E-01   1.5284022441601744E-02
 1.9775000000000001E-01   2.2015544913880519E-03
 1.9825000000000001E-01   3.5115916955485069E-03
 1.9875000000000001E-01   1.4662543170695182E-02
 1.9925000000000001E-01   4.8116101195034349E-03
 1.9975000000000001E-01   3.8791990420602995E-03
 2.0025000000000001E-01   2.7215800085580266E-03
 2.0075000000000001E-01   1.5105105805020454E-02
 2.0125000000000001E-01   8.6825654507989847E-03
 2.0175000000000001E-01   1.1586950936330474E-02
 2.0225000000000001E-01   5.3197380728966246E-03
 2.0275000000000001E-01   9.3166957732926138E-03
 2.0325000000000001E-01   1.0216162691164318E-02
 2.0375000000000001E-01   1.3776441306612755E-02
 2.0425000000000001E-01   3.2187166922110636E-03
 2.0475000000000002E-01   4.3917612837909561E-03
 2.0525000000000002E-01   9.7770433089096123E-03
 2.0575000000000002E-01   1.0942592749871470E-02
 2.0625000000000002E-01   6.6756298030635000E-03
 2.0675000000000002E-01   4.0116293089038484E-04
 2.0725000000000002E-01   9.0106174871065203E-03
 2.0775000000000002E-01   1.5995610014129347E-02
 2.0824999999999999E-01   1.7548028297151325E-02
 2.0874999999999999E-01   2.1743542415143507E-02
 2.0924999999999999E-01   1.1415256497122791E-02
 2.0974999999999999E-01   1.2799183740862776E-02
 2.1024999999999999E-01   8.9944825907149854E-03
 2.1074999999999999E-01   1.9993441666360821E-02
 2.1124999999999999E-01   1.1511789000979857E-02
 2.1174999999999999E-01   7.0025591836980032E-03
 2.1224999999999999E-01   1.7088092034983290E-02
 2.1274999999999999E-01   4.5757611252503902E-03
 2.1325000000000000E-01   7.0279897582131582E-03
 2.1375000000000000E-01   4.2681674321010284E-03
 2.1425000000000000E-01   7.7561283527849160E-03
 2.1475000000000000E-01   1.7763154945163888E-02
 2.1525000000000000E-01   2.0940282833797522E-02
 2.1575000000000000E-01   1.6376444751762493E-02
 2.1625000000000000E-01   3.7302084623224694E-03
 2.1675000000000000E-01   1.0446737213907785E-02
 2.1725000000000000E-01   2.3006874607031803E-02
 2.1775000000000000E-01   1.9667273687843604E-02
 2.1825000000000000E-01   9.6796196691272159E-03
 2.1875000000000000E-01   2.1848686173570199E-02
 2.1925000000000000E-01   1.6114058864662800E-02
 2.1975000000000000E-01   7.9827733810011511E-03
 2.2025000000000000E-01   1.4417293336791110E-02
 2.2075000000000000E-01   1.4838234796909379E-02
 2.2125000000000000E-01   2.2564077831424428E-02
 2.2175000000000000E-01   1.5475789299904209E-02
 2.2225000000000000E-01   2.2470716940238295E-02
 2.2275000000000000E-01   6.0292542569943880E-03
 2.2325000000000000E-01   2.0436837497852835E-02
 2.2375000000000000E-01   8.0916753154623051E-03
 2.2425000000000000E-01   2.4174967140334746E-02
 2.2475000000000001E-01   1.6270653594349316E-02
 2.2525000000000001E-01   7.1553564438890304E-03
 2.2575000000000001E-01   1.1329356398286315E-03
 2.2625000000000001E-01   1.3090150075524186E-02
 2.2675000000000001E-01   3.0968867328098034E-03
 2.2725000000000001E-01   1.1415670039587969E-02
 2.2775000000000001E-01   1.1434469853872619E-02
 2.2825000000000001E-01   1.9768287402522691E-02
 2.2875000000000001E-01   2.0072289038936354E-02
 2.2925000000000001E-01   2.3293928228892747E-02
 2.2975000000000001E-01   2.1879448108198633E-02
 2.3025000000000001E-01   2.5441453001845686E-02
 2.3075000000000001E-01   2.6168494522511954E-02
 2.3125000000000001E-01   2.2476952835154922E-02
 2.3175000000000001E-01   1.5155667510961902E-02
 2.3225000000000001E-01   1.9216612530996179E-02
 2.3275000000000001E-01   1.4442600957019724E-02
 2.3325000000000001E-01   1.3742766186780452E-02
 2.3375000000000001E-01   9.0043209626425695E-03
 2.3425000000000001E-01   1.4830181492403852E-02
 2.3475000000000001E-01   1.2233440141802414E-02
 2.3525000000000001E-01   1.1050565436192776E-02
 2.3575000000000002E-01   1.9250282434574332E-02
 2.3625000000000002E-01   1.6113996781232185E-02
 2.3675000000000002E-01   2.3111386005132566E-02
 2.3725000000000002E-01   1.1588636463195625E-02
 2.3775000000000002E-01   1.1293056758111602E-02
 2.3825000000000002E-01   7.7513393217645476E-03
 2.3875000000000002E-01   1.3696360636099926E-02
 2.3925000000000002E-01   1.8836599705045490E-02
 2.3975000000000002E-01   2.2581157989792273E-02
 2.4024999999999999E-01   2.0362843629139395E-02
 2.4074999999999999E-01   5.3018192822221668E-03
 2.4124999999999999E-01   1.2923533626820475E-02
 2.4174999999999999E-01   5.9503251622115838E-03
 2.4224999999999999E-01   2.0703829893117313E-02
 2.4274999999999999E-01   1.7867174473665353E-02
 2.4324999999999999E-01   5.3868134125973207E-03
 2.4374999999999999E-01   1.1866007701330716E-03
 2.4424999999999999E-01   4.0021438537819485E-03
 2.4475000000000000E-01   3.9100837600685367E-03
 2.4525000000000000E-01   1.6678620369942960E-02
 2.4575000000000000E-01   2.3131215995485677E-02
 2.4625000000000000E-01   1.5136248227985325E-02
 2.4675000000000000E-01   1.5002657024894775E-02
 2.4725000000000000E-01   1.1418706363479348E-02
 2.4775000000000000E-01   2.5581002433631751E-02
 2.4825000000000000E-01   1.0323002272824192E-02
 2.4875000000000000E-01   2.7353954008712263E-02
 2.4925000000000000E-01   1.6754282827852792E-02
 2.4975000000000000E-01   2.9850494601424023E-02
 2.5025000000000003E-01   4.4887958937517125E-02
 2.5075000000000003E-01   4.2733452275012213E-02
 2.5125000000000003E-01   3.4539107593550673E-02
 2.5175000000000003E-01   4.3816943152166540E-02
 2.5225000000000003E-01   4.4468919070433023E-02
 2.5275000000000003E-01   4.8684531188474642E-02
 2.5325000000000003E-01   4.9048465753470105E-02
 2.5375000000000003E-01   4.4317379992953980E-02
 2.5425000000000003E-01   5.7534881019478394E-02
 2.5475000000000003E-01   8.2314973723342968E-02
 2.5525000000000003E-01   9.7176797704491433E-02
 2.5575000000000003E-01   1.2094549933191112E-01
 2.5624999999999998E-01   1.8109712894786387E-01
 2.5674999999999998E-01   2.3593227869398728E-01
 2.5724999999999998E-01   3.0354237747766222E-01
 2.5774999999999998E-01   3.3863868149292503E-01
 2.5824999999999998E-01   3.5823045493261857E-01
 2.5874999999999998E-01   3.7109878407957536E-01
 2.5924999999999998E-01   3.7558076135242213E-01
 2.5974999999999998E-01   3.6416624947855591E-01
 2.6024999999999998E-01   3.5664673881110082E-01
 2.6074999999999998E-01   3.4693987433127754E-01
 2.6124999999999998E-01   3.3620797905002509E-01
 2.6174999999999998E-01   3.2532573442887602E-01
 2.6224999999999998E-01   3.1038226499959576E-01
 2.6274999999999998E-01   2.9413295186660893E-01
 2.6324999999999998E-01   2.9114356671951985E-01
 2.6374999999999998E-01   3.1053794286145270E-01
 2.6424999999999998E-01   3.4610731762160157E-01
 2.6474999999999999E-01   3.3522463404968722E-01
 2.6524999999999999E-01   3.1170357069858085E-01
 2.6574999999999999E-01   2.9717621378270448E-01
 2.6624999999999999E-01   2.7397659621834025E-01
 2.6674999999999999E-01   2.8029573811555331E-01
 2.6724999999999999E-01   2.5127153234923005E-01
 2.6774999999999999E-01   3.1726244910417428E-01
 2.6824999999999999E-01   2.8669714063658941E-01
 2.6874999999999999E-01   2.5701783056542832E-01
 2.6924999999999999E-01   2.2999300486963722E-01
 2.6974999999999999E-01   1.9814820201773914E-01
 2.7024999999999999E-01   1.7571029858208553E-01
 2.7074999999999999E-01   1.4799963253260881E-01
 2.7124999999999999E-01   1.2190366367278671E-01
 2.7174999999999999E-01   1.0170224629367519E-01
 2.7224999999999999E-01   8.6965457635348270E-02
 2.7274999999999999E-01   6.3338480238814526E-02
 2.7324999999999999E-01   4.4003699271196177E-02
 2.7374999999999999E-01   3.2126952478873129E-02
 2.7424999999999999E-01   2.4236936366940021E-02
 2.7474999999999999E-01   1.6008327146307292E-02
 2.7524999999999999E-01   7.0238657487756871E-03
 2.7575000000000000E-01   2.4850913296470718E-03
 2.7625000000000000E-01   1.6414128626166119E-01
 2.7675000000000000E-01   1.3688281192695945E-01
 2.7725000000000000E-01   1.1922235007757279E-01
 2.7775000000000000E-01   1.0441594719123817E-01
 2.7825000000000000E-01   2.3034951443762497E-01
 2.7875000000000000E-01   2.4388166348320472E-01
 2.7925000000000000E-01   2.1097712940284791E-01
 2.7975000000000000E-01   1.8232508207729789E-01
 2.8025000000000000E-01   1.5724607501028676E-01
 2.8075000000000000E-01   1.3531380765417955E-01
 2.8125000000000000E-01   1.1653578931316531E-01
 2.8175000000000000E-01   1.0017134855863802E-01
 2.8225000000000000E-01   8.6124269420154817E-02
 2.8275000000000000E-01   7.4088974686796163E-02
 2.8325000000000000E-01   6.3674027484410686E-02
 2.8375000000000000E-01   5.4642413664150735E-02
 2.8425000000000000E-01   4.6749588879021753E-02
 2.8475000000000000E-01   4.0090808025293211E-02
 2.8525000000000000E-01   3.4414087838609872E-02
 2.8575000000000000E-01   2.9463831884523638E-02
 2.8625000000000000E-01   2.5234097949104629E-02
 2.8675000000000000E-01   2.1636437632239418E-02
 2.8725000000000001E-01   1.8521463431736340E-02
 2.8775000000000001E-01   1.5839786883487070E-02
 2.8825000000000001E-01   1.3562645986794089E-02
 2.8875000000000001E-01   1.1609100927825394E-02
 2.8925000000000001E-01   9.9311785401191652E-03
 2.8975000000000001E-01   8.5063761896040351E-03
 2.9025000000000001E-01   7.3023059985915188E-03
 2.9075000000000001E-01   6.2834517879027853E-03
 2.9125000000000001E-01   5.4042921279791262E-03
 2.9175000000000001E-01   4.6496250324678636E-03
 2.9225000000000001E-01   3.9877998502854204E-03
 2.9275000000000001E-01   3.3739858533618490E-03
 2.9325000000000001E-01   2.8738798224512358E-03
 2.9375000000000001E-01   2.3796636971099468E-03
 2.9425000000000001E-01   2.0359598448025686E-03
 2.9475000000000001E-01   1.7515113731011805E-03
 2.9525000000000001E-01   1.4836762222204382E-03
 2.9575000000000001E-01   1.2483997322389150E-03
 2.9625000000000001E-01   1.0739001281354756E-03
 2.9675000000000001E-01   9.2308827627612380E-04
 2.9725000000000001E-01   7.9375624411484624E-04
 2.9775000000000001E-01   6.8245760987361073E-04
 2.9825000000000002E-01   5.8714179530253315E-04
 2.9875000000000002E-01   5.0511713603957568E-04
 2.9925000000000002E-01   4.3706817892192652E-04
 2.9975000000000002E-01   3.7632063528567338E-04
 3.0025000000000002E-01   3.2418224990129790E-04
 3.0075000000000002E-01   2.7964628496012672E-04
 3.0125000000000002E-01   2.4055239723662526E-04
 3.0175000000000002E-01   2.0726087362273561E-04
 3.0225000000000002E-01   1.7841744923769069E-04
 3.0275000000000002E-01   1.5356259478955809E-04
 3.0325000000000002E-01   1.3203442431140662E-04
 3.0375000000000002E-01   1.1304790294645135E-04
 3.0425000000000002E-01   9.7122765027054424E-05
 3.0475000000000002E-01   8.3910730957443202E-05
 3.0525000000000002E-01   6.1180654643036225E-05
 3.0575000000000002E-01   3.8546362527938245E-05
 3.0625000000000002E-01   3.3199899092736532E-05
 3.0675000000000002E-01   2.6949290722545998E-05
 3.0725000000000002E-01   5.3550147013853810E-08
 3.0775000000000002E-01   5.4686995527086667E-08
 3.0825000000000002E-01   1.6097230097474049E-08
 3.0875000000000002E-01   9.6287515933272465E-09
 3.0925000000000002E-01   2.1879427451759852E-08
 3.0975000000000003E-01   2.7638665546569667E-08
 3.1025000000000003E-01   1.5561280367966636E-08
 3.1075000000000003E-01   1.1036420265939465E-08
 3.1125000000000003E-01   1.3822895985305534E-08
 3.1175000000000003E-01   9.1484723100689059E-09
 3.1225000000000003E-01   1.6896686692871252E-08
 3.1275000000000003E-01   5.7574087526157729E-09
 3.1325000000000003E-01   2.0349074979208716E-08
 3.1375000000000003E-01   1.4628320384230503E-08
 3.1425000000000003E-01   3.5403137996763765E-08
 3.1475000000000003E-01   6.0850714237815766E-09
 3.1525000000000003E-01   3.6277455093664709E-08
 3.1575000000000003E-01   6.4636020487707149E-08
 3.1625000000000003E-01   6.5869261239203247E-09
 3.1675000000000003E-01   1.0994435576403590E-08
 3.1725000000000003E-01   1.5473950385293851E-08
 3.1775000000000003E-01   4.6955529405843130E-08
 3.1825000000000003E-01   9.0578666994848878E-09
 3.1875000000000003E-01   3.0575237766444871E-09
 3.1925000000000003E-01   2.1299110972758385E-08
 3.1975000000000003E-01   1.1064564907222614E-08
 3.2024999999999998E-01   2.6076475232789086E-08
 3.2074999999999998E-01   2.1441968738190288E-09
 3.2124999999999998E-01   9.8392885774014991E-09
 3.2174999999999998E-01   4.5320456769223402E-09
 3.2224999999999998E-01   3.4985025883523666E-08
 3.2274999999999998E-01   2.6418549327312786E-08
 3.2324999999999998E-01   1.4838342415341042E-09
 3.2374999999999998E-01   1.2828182965563963E-08
 3.2424999999999998E-01   1.3959363143997022E-08
 3.2474999999999998E-01   1.8821299725786566E-08
 3.2524999999999998E-01   2.3001274415968225E-08
 3.2574999999999998E-01   4.2871599327229775E-09
 3.2624999999999998E-01   4.7485010921063595E-08
 3.2674999999999998E-01   2.6163989183983628E-08
 3.2724999999999999E-01   1.5764911679481602E-08
 3.2774999999999999E-01   2.6868313872632887E-08
 3.2824999999999999E-01   2.2336602054099772E-08
 3.2874999999999999E-01   1.0303423847080526E-08
 3.2924999999999999E-01   3.9845080381397803E-08
 3.2974999999999999E-01   4.1492042619503432E-08
 3.3024999999999999E-01   3.5063213000187075E-08
 3.3074999999999999E-01   1.2835100017805510E-09
 3.3124999999999999E-01   2.3468183503431528E-08
 3.3174999999999999E-01   1.7901238426732773E-08
 3.3224999999999999E-01   2.8733714746896663E-09
 3.3274999999999999E-01   2.6923194062584605E-08
 3.3324999999999999E-01   4.1261913343874728E-08
 3.3374999999999999E-01   1.8674730310098514E-08
 3.3424999999999999E-01   1.1792600080750528E-08
 3.3474999999999999E-01   2.0252877530825285E-09
 3.3524999999999999E-01   6.1054003872045765E-09
 3.3574999999999999E-01   1.1428409350608117E-08
 3.3624999999999999E-01   2.5879102168569584E-08
 3.3674999999999999E-01   2.3633681507485857E-08
 3.3724999999999999E-01   6.4738179730687724E-09
 3.3774999999999999E-01   1.0262909094545414E-08
 3.3825000000000000E-01   1.8530367317141062E-08
 3.3875000000000000E-01   2.9382180710812889E-08
 3.3925000000000000E-01   9.0637179638260737E-09
 3.3975000000000000E-01   3.7008944340807987E-08
 3.4025000000000000E-01   8.1189406905954369E-09
 3.4075000000000000E-01   3.9007565068603206E-09
 3.4125000000000000E-01   6.8736166603222655E-10
 3.4175000000000000E-01   1.1355085438511702E-08
 3.4225000000000000E-01   2.2939423762317424E-08
 3.4275000000000000E-01   1.3110258035588871E-08
 3.4325000000000000E-01   2.4954354502472708E-09
 3.4375000000000000E-01   4.2481406765250919E-09
 3.4425000000000000E-01   8.8003144940198866E-09
 3.4475000000000000E-01   6.9301302916191126E-08
 3.4525000000000000E-01   1.1309030140530881E-08
 3.4575000000000000E-01   6.4849414864518877E-09
 3.4625000000000000E-01   1.4379827071781602E-10
 3.4675000000000000E-01   1.4162331303676012E-09
 3.4725000000000000E-01   1.4949368056127800E-08
 3.4775000000000000E-01   5.0266369253077548E-09
 3.4825000000000000E-01   1.2839982546270065E-08
 3.4875000000000000E-01   2.1108575705540396E-08
 3.4925000000000000E-01   2.1062967797047820E-08
 3.4975000000000001E-01   5.0840686392614109E-08
 3.5025000000000001E-01   5.1618547025595402E-09
 3.5075000000000001E-01   1.5083105143338145E-08
 3.5125000000000001E-01   9.6038494238983541E-09
 3.5175000000000001E-01   3.5880195527778086E-09
 3.5225000000000001E-01   1.8800456084484607E-09
 3.5275000000000001E-01   2.7395533589135746E-08
 3.5325000000000001E-01   3.4138381206619364E-08
 3.5375000000000001E-01   3.5581985851391341E-08
 3.5425000000000001E-01   6.4206717624532129E-09
 3.5475000000000001E-01   2.8232189625325499E-08
 3.5525000000000001E-01   5.8746151975026220E-09
 3.5575000000000001E-01   3.6980999585909054E-09
 3.5625000000000001E-01   4.8484862603960772E-09
 3.5675000000000001E-01   1.2600380776812484E-08
 3.5725000000000001E-01   1.5296572820870115E-08
 3.5775000000000001E-01   6.5072777193844110E-09
 3.5825000000000001E-01   7.6282048533406025E-09
 3.5875000000000001E-01   1.0960396867783389E-08
 3.5925000000000001E-01   4.0202899309967120E-09
 3.5975000000000001E-01   3.0695766813613744E-09
 3.6025000000000001E-01   1.1060369528298231E-08
 3.6075000000000002E-01   1.4925640620884890E-08
 3.6125000000000002E-01   2.1058453846992403E-08
 3.6175000000000002E-01   1.3019493888913124E-08
 3.6225000000000002E-01   6.3791046823465367E-08
 3.6275000000000002E-01   2.2678174075468715E-08
 3.6325000000000002E-01   9.8466346044819902E-09
 3.6375000000000002E-01   2.2405502466873168E-08
 3.6425000000000002E-01   3.1960201151685361E-08
 3.6475000000000002E-01   3.7258206918263006E-08
 3.6525000000000002E-01   6.7790307257708373E-09
 3.6575000000000002E-01   4.6582659497958038E-08
 3.6625000000000002E-01   2.5958994835889914E-09
 3.6675000000000002E-01   4.1357434196155442E-09
 3.6725000000000002E-01   2.9752520579725255E-08
 3.6775000000000002E-01   1.4872679135197186E-09
 3.6825000000000002E-01   1.9114035141877409E-08
 3.6875000000000002E-01   5.8683372809393898E-10
 3.6925000000000002E-01   1.5190950160229571E-08
 3.6975000000000002E-01   5.8252123784401295E-09
 3.7025000000000002E-01   1.9673196326216234E-08
 3.7075000000000002E-01   1.4137138598411541E-09
 3.7125000000000002E-01   8.5714538852120325E-09
 3.7175000000000002E-01   2.3814974414747565E-08
 3.7225000000000003E-01   1.2709847528392808E-08
 3.7275000000000003E-01   5.2713391867105285E-08
 3.7325000000000003E-01   1.6419340212032922E-08
 3.7375000000000003E-01   2.7911984895864258E-08
 3.7425000000000003E-01   9.8468434223406786E-10
 3.7475000000000003E-01   1.5495356837896061E-08
 3.7525000000000003E-01   1.0109718228017840E-08
 3.7575000000000003E-01   1.7407149411728335E-08
 3.7625000000000003E-01   8.7125744317501697E-09
 3.7675000000000003E-01   2.6192482409313695E-08
 3.7725000000000003E-01   1.8872476719796798E-08
 3.7775000000000003E-01   3.1383736496026895E-08
 3.7825000000000003E-01   2.1938482326358584E-08
 3.7875000000000003E-01   1.6719572420005085E-08
 3.7925000000000003E-01   1.5971957804759788E-08
 3.7975000000000003E-01   8.9415684199265176E-09
 3.8025000000000003E-01   5.5453729113763324E-09
 3.8075000000000003E-01   3.0770025531307175E-08
 3.8125000000000003E-01   1.4546921142746816E-08
 3.8175000000000003E-01   2.9406169979952434E-08
 3.8225000000000003E-01   1.3614632293019024E-08
 3.8275000000000003E-01   1.7637794010651756E-08
 3.8325000000000004E-01   2.1942430654699618E-08
 3.8375000000000004E-01   1.3487222093162351E-08
 3.8424999999999998E-01   1.1217449642538158E-08
 3.8474999999999998E-01   7.6510715153761955E-09
 3.8524999999999998E-01   2.8380192697195853E-09
 3.8574999999999998E-01   1.2245188173142354E-08
 3.8624999999999998E-01   1.2704942596425137E-08
 3.8674999999999998E-01   1.4728642871373482E-09
 3.8724999999999998E-01   6.0337704293825928E-08
 3.8774999999999998E-01   6.4637795804267189E-09
 3.8824999999999998E-01   3.1814367484829216E-08
 3.8874999999999998E-01   3.9328730531735614E-08
 3.8924999999999998E-01   2.9718756397008734E-08
 3.8974999999999999E-01   1.5892608789984351E-08
 3.9024999999999999E-01   2.9528812568156090E-08
 3.9074999999999999E-01   3.1942850336037083E-08
 3.9124999999999999E-01   6.1552152561495239E-11
 3.9174999999999999E-01   2.3232192842513859E-08
 3.9224999999999999E-01   3.7868136714850143E-08
 3.9274999999999999E-01   2.8278881286371271E-08
 3.9324999999999999E-01   2.0083894204057241E-08
 3.9374999999999999E-01   1.7130399483165282E-08
 3.9424999999999999E-01   3.0735427181124465E-09
 3.9474999999999999E-01   2.8212605313633787E-08
 3.9524999999999999E-01   1.2768043050993876E-08
 3.9574999999999999E-01   3.3655397045431833E-08
 3.9624999999999999E-01   2.4994709660306172E-08
 3.9674999999999999E-01   1.7280229832934110E-08
 3.9724999999999999E-01   1.8135964962527229E-08
 3.9774999999999999E-01   1.4514209973041994E-08
 3.9824999999999999E-01   2.9119369230732393E-08
 3.9874999999999999E-01   8.7777157699815191E-13
 3.9924999999999999E-01   1.1242010803284684E-08
 3.9974999999999999E-01   3.9222553851086281E-10


==> gnuplot1/exam1/error/imc-64w-error.dat <==
 2.5000000000000001E-04   1.7257596308126156E-03
 7.5000000000000002E-04   2.6725238374554998E-04
 1.2500000000000000E-03   1.2962396653196536E-03
 1.7500000000000000E-03   6.0595152021889105E-04
 2.2500000000000003E-03   3.6235399560011178E-04
 2.7499999999999998E-03   5.6850583665906534E-04
 3.2500000000000003E-03   3.6423487476211269E-04
 3.7499999999999999E-03   1.5468366730089537E-03
 4.2500000000000003E-03   4.8139229432038894E-04
 4.7499999999999999E-03   6.1355216382136233E-05
 5.2500000000000003E-03   7.1996202696352840E-04
 5.7499999999999999E-03   1.2303930474673152E-03
 6.2500000000000003E-03   2.8352484630372741E-04
 6.7499999999999999E-03   1.2317219933779394E-03
 7.2500000000000004E-03   9.5077413552094097E-04
 7.7499999999999999E-03   7.0688690778056295E-04
 8.2500000000000004E-03   1.9041860197951818E-03
 8.7500000000000008E-03   2.0398207563688501E-04
 9.2499999999999995E-03   3.2356547841818825E-04
 9.7500000000000000E-03   3.1097967412550414E-04
 1.0250000000000000E-02   1.6346474429560215E-05
 1.0750000000000001E-02   4.6836214547940912E-04
 1.1250000000000000E-02   2.4956201050220381E-04
 1.1750000000000000E-02   2.1109727571926402E-03
 1.2250000000000000E-02   2.6332718824472277E-03
 1.2750000000000001E-02   6.7661416483387319E-04
 1.3250000000000000E-02   9.6749540860769430E-04
 1.3750000000000000E-02   6.3472142744116795E-04
 1.4250000000000001E-02   5.6977521274983491E-04
 1.4750000000000001E-02   2.5099048748145996E-04
 1.5250000000000000E-02   2.4483614486622667E-04
 1.5750000000000000E-02   9.0633500999316328E-04
 1.6250000000000001E-02   8.9460047461632243E-04
 1.6750000000000001E-02   6.6482685462218160E-04
 1.7250000000000001E-02   1.0108828073697128E-03
 1.7750000000000002E-02   1.4458716668301033E-03
 1.8249999999999999E-02   2.2104039335572754E-03
 1.8749999999999999E-02   4.0783808003285495E-03
 1.9250000000000000E-02   1.3779247729564399E-03
 1.9750000000000000E-02   1.3740508206078672E-03
 2.0250000000000001E-02   1.5179817918721222E-03
 2.0750000000000001E-02   9.0139979940885215E-04
 2.1250000000000002E-02   1.4494782879298552E-03
 2.1750000000000002E-02   2.1555681041740813E-03
 2.2249999999999999E-02   1.8988657469211723E-03
 2.2749999999999999E-02   2.2394547074731297E-03
 2.3250000000000000E-02   2.7228302564945572E-03
 2.3750000000000000E-02   4.7572698065951871E-03
 2.4250000000000001E-02   1.7618378747891500E-03
 2.4750000000000001E-02   2.3878189222767058E-03
 2.5250000000000002E-02   1.7541779137038654E-03
 2.5750000000000002E-02   4.1956771662021207E-03
 2.6249999999999999E-02   4.6776218192606583E-03
 2.6749999999999999E-02   3.9582990381779809E-03
 2.7250000000000000E-02   1.8414820356051134E-03
 2.7750000000000000E-02   4.4853742008277879E-03
 2.8250000000000001E-02   2.7256246047733853E-03
 2.8750000000000001E-02   5.9060706844793140E-04
 2.9250000000000002E-02   6.6497109109597092E-04
 2.9750000000000002E-02   2.5814391164031645E-03
 3.0249999999999999E-02   2.0277761031603633E-03
 3.0750000000000000E-02   1.8372674771203277E-03
 3.1250000000000000E-02   3.4430394806061301E-03
 3.1750000000000000E-02   3.2468333280947855E-03
 3.2250000000000001E-02   4.2444514196214329E-03
 3.2750000000000001E-02   5.6339439878406363E-03
 3.3250000000000002E-02   3.9246705964328154E-03
 3.3750000000000002E-02   3.3484995672575252E-03
 3.4250000000000003E-02   2.2488730164350983E-03
 3.4750000000000003E-02   3.1359700665466706E-03
 3.5250000000000004E-02   2.3285647022197329E-03
 3.5750000000000004E-02   2.0493099213184100E-03
 3.6249999999999998E-02   1.0908432249295384E-04
 3.6749999999999998E-02   1.1316143487980648E-03
 3.7249999999999998E-02   4.5660201336027791E-04
 3.7749999999999999E-02   1.8202875409683654E-03
 3.8249999999999999E-02   2.4751411743952506E-03
 3.8750000000000000E-02   2.1211241747883039E-03
 3.9250000000000000E-02   2.6039625789417899E-03
 3.9750000000000001E-02   2.9025354318723720E-03
 4.0250000000000001E-02   1.5448412645610167E-03
 4.0750000000000001E-02   5.7249649554002072E-04
 4.1250000000000002E-02   1.2399495014060570E-03
 4.1750000000000002E-02   7.3200302553391185E-04
 4.2250000000000003E-02   1.2023745790813612E-03
 4.2750000000000003E-02   3.9816330087914172E-06
 4.3250000000000004E-02   1.3812550362717218E-03
 4.3750000000000004E-02   2.5681066488557384E-03
 4.4249999999999998E-02   1.1380586312777171E-03
 4.4749999999999998E-02   1.6229256491288909E-03
 4.5249999999999999E-02   2.7134500164497180E-03
 4.5749999999999999E-02   4.1428874509754309E-04
 4.6249999999999999E-02   2.2848358940032111E-03
 4.6750000000000000E-02   3.1466433336506026E-03
 4.7250000000000000E-02   2.4506373032644694E-03
 4.7750000000000001E-02   2.1117863064006384E-03
 4.8250000000000001E-02   2.6479200532224690E-04
 4.8750000000000002E-02   2.5889304204549686E-04
 4.9250000000000002E-02   1.0218682470558640E-03
 4.9750000000000003E-02   1.9592507020537011E-04
 5.0250000000000003E-02   1.2626659945866687E-03
 5.0750000000000003E-02   1.1418471379481467E-03
 5.1250000000000004E-02   9.8723576075032704E-04
 5.1750000000000004E-02   2.8588385836087762E-03
 5.2249999999999998E-02   3.9668471844950682E-04
 5.2749999999999998E-02   1.8009168126046449E-03
 5.3249999999999999E-02   3.6676863163150079E-03
 5.3749999999999999E-02   9.4046311841264861E-04
 5.4250000000000000E-02   1.8862548856069998E-03
 5.4750000000000000E-02   5.4796266184425435E-05
 5.5250000000000000E-02   1.7397020628721158E-03
 5.5750000000000001E-02   3.9357663980412410E-04
 5.6250000000000001E-02   6.5689895976793315E-04
 5.6750000000000002E-02   4.2841963987967895E-04
 5.7250000000000002E-02   1.5683917789544547E-03
 5.7750000000000003E-02   9.9148097152742761E-04
 5.8250000000000003E-02   9.4517800596489741E-05
 5.8750000000000004E-02   2.7741269688955853E-03
 5.9250000000000004E-02   1.3107236888513151E-03
 5.9750000000000004E-02   1.0777197198170952E-03
 6.0249999999999998E-02   2.9805528026030825E-03
 6.0749999999999998E-02   2.6487308727302420E-03
 6.1249999999999999E-02   2.6664542782110314E-03
 6.1749999999999999E-02   3.6944699311315899E-03
 6.2250000000000000E-02   1.1322224114895334E-03
 6.2750000000000000E-02   1.2721395150874946E-03
 6.3250000000000001E-02   7.1959112378112023E-04
 6.3750000000000001E-02   1.4326057543112990E-03
 6.4250000000000002E-02   1.3882910844974761E-03
 6.4750000000000002E-02   2.5109937599137244E-03
 6.5250000000000002E-02   3.8069828375965542E-03
 6.5750000000000003E-02   5.6203840570203485E-03
 6.6250000000000003E-02   2.6324388544069722E-03
 6.6750000000000004E-02   2.9318709948477437E-03
 6.7250000000000004E-02   3.1972375925111386E-03
 6.7750000000000005E-02   5.2365192271834728E-03
 6.8250000000000005E-02   3.1922298361650218E-03
 6.8750000000000006E-02   1.7382203639249416E-03
 6.9250000000000006E-02   2.0097035645615731E-03
 6.9750000000000006E-02   4.0062838757991661E-03
 7.0250000000000007E-02   3.2786152191385878E-03
 7.0750000000000007E-02   3.1641729643876555E-03
 7.1250000000000008E-02   4.6491345064513185E-03
 7.1750000000000008E-02   5.5845851865061105E-03
 7.2249999999999995E-02   3.5855258436921569E-03
 7.2749999999999995E-02   3.1991965245782806E-03
 7.3249999999999996E-02   3.3286131256037989E-03
 7.3749999999999996E-02   1.2432363729105093E-03
 7.4249999999999997E-02   1.8081676674555926E-03
 7.4749999999999997E-02   3.4099915834169916E-03
 7.5249999999999997E-02   2.8498451996078994E-03
 7.5749999999999998E-02   3.7877252219353078E-03
 7.6249999999999998E-02   2.0156407959835646E-03
 7.6749999999999999E-02   2.2298901865636053E-03
 7.7249999999999999E-02   1.2435009476804084E-03
 7.7750000000000000E-02   2.6638669832216542E-03
 7.8250000000000000E-02   3.4160552112318938E-03
 7.8750000000000001E-02   3.4895715485577694E-03
 7.9250000000000001E-02   1.7903366464607944E-03
 7.9750000000000001E-02   1.8874364760473722E-03
 8.0250000000000002E-02   3.9301764835165060E-03
 8.0750000000000002E-02   2.8962104106551533E-03
 8.1250000000000003E-02   5.0508635162083604E-04
 8.1750000000000003E-02   1.1223596541174608E-03
 8.2250000000000004E-02   5.8765962098192260E-04
 8.2750000000000004E-02   3.3619034560267093E-03
 8.3250000000000005E-02   5.1665631958342333E-03
 8.3750000000000005E-02   3.9929016596235503E-03
 8.4250000000000005E-02   2.9335700676682368E-03
 8.4750000000000006E-02   5.0795660244499635E-03
 8.5250000000000006E-02   4.3791547956824987E-03
 8.5750000000000007E-02   4.1141488429084954E-03
 8.6250000000000007E-02   4.3225925356449070E-03
 8.6750000000000008E-02   2.4825450526295804E-03
 8.7250000000000008E-02   2.9624114080078444E-03
 8.7750000000000009E-02   4.7435345025755183E-03
 8.8249999999999995E-02   4.2685972978435353E-03
 8.8749999999999996E-02   5.0197414721899610E-03
 8.9249999999999996E-02   4.2473579076302429E-03
 8.9749999999999996E-02   2.3604627001356823E-03
 9.0249999999999997E-02   9.9840629614309537E-04
 9.0749999999999997E-02   2.6583545089275294E-03
 9.1249999999999998E-02   2.8836146301714693E-03
 9.1749999999999998E-02   3.9047406078520776E-03
 9.2249999999999999E-02   4.2169367597121797E-04
 9.2749999999999999E-02   2.1446856170407845E-04
 9.3250000000000000E-02   4.1239280096871933E-04
 9.3750000000000000E-02   1.2469219721413561E-03
 9.4250000000000000E-02   2.1066473456041535E-03
 9.4750000000000001E-02   2.6112103703456199E-05
 9.5250000000000001E-02   4.9010222587853546E-04
 9.5750000000000002E-02   1.3261339960635493E-03
 9.6250000000000002E-02   1.3241620665309529E-03
 9.6750000000000003E-02   4.3189371127027833E-04
 9.7250000000000003E-02   1.5475254730175129E-03
 9.7750000000000004E-02   1.5348462728634511E-03
 9.8250000000000004E-02   1.2833413484524660E-03
 9.8750000000000004E-02   8.8015395541189603E-04
 9.9250000000000005E-02   1.6302287521345570E-03
 9.9750000000000005E-02   6.2452792337331971E-03
 1.0025000000000001E-01   3.6016418595197896E-03
 1.0075000000000001E-01   6.5221304548908057E-03
 1.0125000000000001E-01   7.2486371781804830E-03
 1.0175000000000001E-01   6.8779103743046594E-03
 1.0225000000000001E-01   5.0800330378797153E-03
 1.0275000000000001E-01   3.6564054408416988E-03
 1.0325000000000001E-01   3.3316630462906865E-03
 1.0375000000000001E-01   3.3179797930474649E-03
 1.0425000000000000E-01   4.6124805536337608E-03
 1.0475000000000000E-01   2.8528151736772430E-03
 1.0525000000000000E-01   3.7966524892128544E-03
 1.0575000000000000E-01   3.3563409598501826E-03
 1.0625000000000000E-01   2.6373154357219254E-03
 1.0675000000000000E-01   2.2549996129700746E-03
 1.0725000000000000E-01   1.8211635403282728E-03
 1.0775000000000000E-01   1.8343287087105758E-03
 1.0825000000000000E-01   4.8392418712257801E-03
 1.0875000000000000E-01   5.4507314182061749E-03
 1.0925000000000000E-01   1.7398248816884831E-03
 1.0975000000000000E-01   4.5005393403720843E-03
 1.1025000000000000E-01   2.8276600459311049E-03
 1.1075000000000000E-01   2.3141821031777152E-03
 1.1125000000000000E-01   4.0644188360452861E-03
 1.1175000000000000E-01   3.7023804431040083E-03
 1.1225000000000000E-01   2.3854074546671915E-03
 1.1275000000000000E-01   4.1671401160109462E-03
 1.1325000000000000E-01   3.4932036502785657E-03
 1.1375000000000000E-01   3.2542786244764174E-03
 1.1425000000000000E-01   1.0565664048573398E-03
 1.1475000000000000E-01   2.1314436272013679E-03
 1.1525000000000001E-01   1.6611048707758072E-03
 1.1575000000000001E-01   1.7652340454587883E-03
 1.1625000000000001E-01   3.0415980629018178E-03
 1.1675000000000001E-01   3.2063948787136366E-03
 1.1725000000000001E-01   3.5396923315745045E-03
 1.1775000000000001E-01   5.3387016992703738E-03
 1.1825000000000001E-01   4.3450080686683974E-03
 1.1875000000000001E-01   4.8327087435965314E-03
 1.1925000000000001E-01   5.9456182308572378E-04
 1.1975000000000001E-01   3.4884749843319038E-03
 1.2025000000000000E-01   2.2342801297428466E-03
 1.2075000000000000E-01   3.3644167710364511E-03
 1.2125000000000000E-01   5.3857902351756149E-06
 1.2175000000000000E-01   1.3364606003895662E-06
 1.2225000000000000E-01   1.1589785029220859E-03
 1.2275000000000000E-01   1.4626250273523083E-03
 1.2325000000000000E-01   2.8145869850779051E-03
 1.2375000000000000E-01   3.0671835567279322E-03
 1.2425000000000000E-01   2.0004983936541547E-03
 1.2475000000000000E-01   1.5346076665238417E-03
 1.2525000000000000E-01   1.0915578931170167E-03
 1.2575000000000000E-01   7.7145807529721447E-04
 1.2625000000000000E-01   3.2518858831768124E-03
 1.2675000000000000E-01   3.4091639577867833E-03
 1.2725000000000000E-01   1.8784210641608688E-03
 1.2775000000000000E-01   1.6915309661142712E-03
 1.2825000000000000E-01   6.4966696116527363E-03
 1.2875000000000000E-01   3.9790067554736431E-03
 1.2925000000000000E-01   4.8898809078501450E-03
 1.2975000000000000E-01   3.7513722745914795E-03
 1.3025000000000000E-01   5.6815393935414479E-03
 1.3075000000000001E-01   5.8002852439441180E-03
 1.3125000000000001E-01   3.0073637451456478E-03
 1.3175000000000001E-01   9.0027067057153710E-04
 1.3225000000000001E-01   4.2854345520327679E-03
 1.3275000000000001E-01   4.7193454621653943E-03
 1.3325000000000001E-01   3.3950473965461748E-03
 1.3375000000000001E-01   4.1638444199481265E-03
 1.3425000000000001E-01   3.1767161374563805E-03
 1.3475000000000001E-01   3.5928926423548259E-03
 1.3525000000000001E-01   3.7271173518567619E-03
 1.3575000000000001E-01   3.5943318462512042E-03
 1.3625000000000001E-01   3.0247455610460531E-03
 1.3675000000000001E-01   3.1322215398361954E-03
 1.3725000000000001E-01   2.7112893995625588E-03
 1.3775000000000001E-01   1.0678440074058592E-03
 1.3825000000000001E-01   2.8567503400114716E-03
 1.3875000000000001E-01   2.8345395443562294E-03
 1.3925000000000001E-01   4.5495643257196993E-03
 1.3975000000000001E-01   3.1979179146546387E-03
 1.4025000000000001E-01   1.6564036796416846E-03
 1.4075000000000001E-01   2.7535583653037657E-03
 1.4125000000000001E-01   2.3147241863018695E-03
 1.4175000000000001E-01   1.3311823155276023E-03
 1.4225000000000002E-01   2.0245616656162696E-04
 1.4275000000000002E-01   2.1483619181047560E-03
 1.4325000000000002E-01   3.1128400409370809E-03
 1.4375000000000002E-01   2.4653334308077381E-03
 1.4424999999999999E-01   1.9162505081243648E-03
 1.4474999999999999E-01   2.4433123459008227E-03
 1.4524999999999999E-01   2.3740748595103343E-03
 1.4574999999999999E-01   2.4598623109143170E-03
 1.4624999999999999E-01   5.5526438858876856E-03
 1.4674999999999999E-01   7.5872223010235848E-03
 1.4724999999999999E-01   5.3928857478320984E-03
 1.4774999999999999E-01   7.4366288460980283E-03
 1.4824999999999999E-01   7.4969777889850797E-03
 1.4874999999999999E-01   9.2017533258583091E-03
 1.4924999999999999E-01   7.3913793138453542E-03
 1.4974999999999999E-01   6.5893572277304271E-03
 1.5024999999999999E-01   4.5487541666866735E-03
 1.5075000000000000E-01   3.0549464341231925E-03
 1.5125000000000000E-01   3.9599809846270701E-03
 1.5175000000000000E-01   2.1931411778650907E-03
 1.5225000000000000E-01   5.1675142119252089E-03
 1.5275000000000000E-01   7.1986510914644397E-03
 1.5325000000000000E-01   6.4589294414982585E-03
 1.5375000000000000E-01   4.9073159797058483E-03
 1.5425000000000000E-01   4.4879750427676548E-03
 1.5475000000000000E-01   2.3990602698368288E-03
 1.5525000000000000E-01   5.8987641764057666E-03
 1.5575000000000000E-01   7.2705796284558595E-03
 1.5625000000000000E-01   5.4509492079275763E-03
 1.5675000000000000E-01   6.7706382820547006E-03
 1.5725000000000000E-01   8.8271281403660851E-03
 1.5775000000000000E-01   9.4581058027278335E-03
 1.5825000000000000E-01   6.6635944113498337E-03
 1.5875000000000000E-01   8.4849403606202228E-03
 1.5925000000000000E-01   5.1167510040672562E-03
 1.5975000000000000E-01   7.4537782670253527E-03
 1.6025000000000000E-01   5.4016210961418702E-03
 1.6075000000000000E-01   7.2238907121160469E-03
 1.6125000000000000E-01   7.4421892394708790E-03
 1.6175000000000000E-01   7.4361754361335691E-03
 1.6225000000000001E-01   1.0745708586431632E-02
 1.6275000000000001E-01   5.5782306529982058E-03
 1.6325000000000001E-01   6.9911111584051730E-03
 1.6375000000000001E-01   7.5591892377377965E-03
 1.6425000000000001E-01   7.5890998234122474E-03
 1.6475000000000001E-01   6.4663861870884552E-03
 1.6525000000000001E-01   7.9461000015131570E-03
 1.6575000000000001E-01   7.6755571206843613E-03
 1.6625000000000001E-01   7.0163008353892583E-03
 1.6675000000000001E-01   5.0203010623485539E-03
 1.6725000000000001E-01   6.0995051918099905E-03
 1.6775000000000001E-01   4.5942569400142068E-03
 1.6825000000000001E-01   7.8727883391400359E-03
 1.6875000000000001E-01   1.0525942300479957E-02
 1.6925000000000001E-01   7.4477313869516296E-03
 1.6975000000000001E-01   4.2976194361661691E-03
 1.7025000000000001E-01   7.8058169383270395E-03
 1.7075000000000001E-01   7.9899776449091076E-03
 1.7125000000000001E-01   6.7961586342650511E-03
 1.7175000000000001E-01   5.8466030516125074E-03
 1.7225000000000001E-01   8.2733482206024962E-03
 1.7275000000000001E-01   5.2757172880032437E-03
 1.7325000000000002E-01   7.6514256934366509E-03
 1.7375000000000002E-01   9.0550012811602253E-03
 1.7425000000000002E-01   7.4029185994306567E-03
 1.7475000000000002E-01   5.3896530731665435E-03
 1.7525000000000002E-01   5.6544736532601484E-03
 1.7575000000000002E-01   5.1643676218345357E-03
 1.7624999999999999E-01   7.7139274341663155E-03
 1.7674999999999999E-01   7.9418687234599234E-03
 1.7724999999999999E-01   6.0139591843587368E-03
 1.7774999999999999E-01   5.1224736884115333E-03
 1.7824999999999999E-01   3.9585249777919261E-03
 1.7874999999999999E-01   5.8842907839578408E-03
 1.7924999999999999E-01   2.4037622256869386E-03
 1.7974999999999999E-01   5.0747353569672469E-03
 1.8024999999999999E-01   7.9489803960036028E-03
 1.8074999999999999E-01   5.0835615348553461E-03
 1.8124999999999999E-01   3.1331746584256563E-03
 1.8174999999999999E-01   2.3677662978653668E-03
 1.8225000000000000E-01   4.8476364022923086E-03
 1.8275000000000000E-01   3.1090720127596619E-03
 1.8325000000000000E-01   5.4508510974752662E-03
 1.8375000000000000E-01   3.9690057271054334E-03
 1.8425000000000000E-01   2.5304621777623793E-03
 1.8475000000000000E-01   3.4068652859619679E-03
 1.8525000000000000E-01   3.9328181691527693E-03
 1.8575000000000000E-01   3.4137343525748394E-03
 1.8625000000000000E-01   5.1626079138250075E-03
 1.8675000000000000E-01   3.1194113996843515E-03
 1.8725000000000000E-01   4.1246358335600211E-03
 1.8775000000000000E-01   1.8571395840777508E-03
 1.8825000000000000E-01   4.7712563515164962E-03
 1.8875000000000000E-01   9.0718733219142846E-03
 1.8925000000000000E-01   9.1516711701873678E-03
 1.8975000000000000E-01   7.0131600993672549E-03
 1.9025000000000000E-01   5.0464696207527509E-03
 1.9075000000000000E-01   5.2633590035391390E-03
 1.9125000000000000E-01   4.7460930268202117E-03
 1.9175000000000000E-01   6.5732264749114892E-03
 1.9225000000000000E-01   6.1905768296530187E-03
 1.9275000000000000E-01   5.5050541704154930E-03
 1.9325000000000001E-01   6.3865197497665954E-03
 1.9375000000000001E-01   3.5561450714098664E-03
 1.9425000000000001E-01   4.9532524194679291E-03
 1.9475000000000001E-01   7.7559807189875162E-03
 1.9525000000000001E-01   4.6761227802608468E-03
 1.9575000000000001E-01   5.3465116563910543E-03
 1.9625000000000001E-01   4.1434019236030782E-03
 1.9675000000000001E-01   3.1397784661714523E-03
 1.9725000000000001E-01   3.1007403694052480E-03
 1.9775000000000001E-01   5.7237507827340066E-03
 1.9825000000000001E-01   6.2079922145645977E-03
 1.9875000000000001E-01   4.7312549422372785E-03
 1.9925000000000001E-01   5.3351726838734414E-03
 1.9975000000000001E-01   7.2475927987378343E-03
 2.0025000000000001E-01   6.6125063211884046E-03
 2.0075000000000001E-01   9.6326637610821015E-03
 2.0125000000000001E-01   1.0961790192487639E-02
 2.0175000000000001E-01   1.0290559296877798E-02
 2.0225000000000001E-01   9.7134865436265139E-03
 2.0275000000000001E-01   4.0496334767432529E-03
 2.0325000000000001E-01   4.4747759984827828E-03
 2.0375000000000001E-01   4.0928511761672169E-03
 2.0425000000000001E-01   9.6549107396186381E-03
 2.0475000000000002E-01   1.0614879025350594E-02
 2.0525000000000002E-01   8.0935339901074769E-03
 2.0575000000000002E-01   9.2990935304596324E-03
 2.0625000000000002E-01   1.0807668704041130E-02
 2.0675000000000002E-01   1.0159586694301089E-02
 2.0725000000000002E-01   1.2262992132427280E-02
 2.0775000000000002E-01   1.0468443649798594E-02
 2.0824999999999999E-01   9.8543759824756393E-03
 2.0874999999999999E-01   1.0410954682406198E-02
 2.0924999999999999E-01   1.1817583412113497E-02
 2.0974999999999999E-01   1.2788432001349501E-02
 2.1024999999999999E-01   1.3942396636485815E-02
 2.1074999999999999E-01   1.2873989396672190E-02
 2.1124999999999999E-01   1.0089523657099690E-02
 2.1174999999999999E-01   1.1441647480293643E-02
 2.1224999999999999E-01   7.4554504963110762E-03
 2.1274999999999999E-01   3.8772846330945234E-03
 2.1325000000000000E-01   8.0063955294028682E-03
 2.1375000000000000E-01   9.5212323776328201E-03
 2.1425000000000000E-01   7.5732893747811406E-03
 2.1475000000000000E-01   7.6186847684946938E-03
 2.1525000000000000E-01   7.2741882385451463E-03
 2.1575000000000000E-01   6.6102476635660412E-03
 2.1625000000000000E-01   5.1994766097053172E-03
 2.1675000000000000E-01   4.4499529412482912E-03
 2.1725000000000000E-01   5.1885887917639826E-03
 2.1775000000000000E-01   4.2846194662881721E-03
 2.1825000000000000E-01   6.8573392298242834E-03
 2.1875000000000000E-01   7.1894299072865963E-03
 2.1925000000000000E-01   8.5648110825115049E-03
 2.1975000000000000E-01   1.1752100917232916E-02
 2.2025000000000000E-01   9.1033409641031772E-03
 2.2075000000000000E-01   9.4728945435921391E-03
 2.2125000000000000E-01   1.1123235766879593E-02
 2.2175000000000000E-01   8.9728235936837597E-03
 2.2225000000000000E-01   7.1739122316231288E-03
 2.2275000000000000E-01   6.5487005647255061E-03
 2.2325000000000000E-01   6.4885388920848100E-03
 2.2375000000000000E-01   5.8709444594615837E-03
 2.2425000000000000E-01   5.1693553197446826E-03
 2.2475000000000001E-01   4.0126934079510483E-03
 2.2525000000000001E-01   5.5862328697833608E-03
 2.2575000000000001E-01   1.1127657443825484E-02
 2.2625000000000001E-01   9.3817137319625286E-03
 2.2675000000000001E-01   7.9880339435393875E-03
 2.2725000000000001E-01   7.9667832948110504E-03
 2.2775000000000001E-01   7.6195121543969346E-03
 2.2825000000000001E-01   1.0711156405136146E-02
 2.2875000000000001E-01   1.0736641119928057E-02
 2.2925000000000001E-01   1.6563970028453327E-02
 2.2975000000000001E-01   1.5138412192355228E-02
 2.3025000000000001E-01   1.4420156206595444E-02
 2.3075000000000001E-01   1.3097887848195613E-02
 2.3125000000000001E-01   1.4471553135368798E-02
 2.3175000000000001E-01   1.2530453930307403E-02
 2.3225000000000001E-01   1.4741344751840234E-02
 2.3275000000000001E-01   1.2260070436789687E-02
 2.3325000000000001E-01   1.0693431845789740E-02
 2.3375000000000001E-01   1.3915932771272180E-02
 2.3425000000000001E-01   1.1701772549942620E-02
 2.3475000000000001E-01   1.2276592918530914E-02
 2.3525000000000001E-01   1.1230034508059629E-02
 2.3575000000000002E-01   9.8504809158191566E-03
 2.3625000000000002E-01   7.8705601062120066E-03
 2.3675000000000002E-01   7.1119309672569107E-03
 2.3725000000000002E-01   9.4291776371073499E-03
 2.3775000000000002E-01   1.1807190359876613E-02
 2.3825000000000002E-01   1.0396630101882987E-02
 2.3875000000000002E-01   8.3637778201419676E-03
 2.3925000000000002E-01   1.1111707505764897E-02
 2.3975000000000002E-01   1.2630835506564844E-02
 2.4024999999999999E-01   1.3475501945925608E-02
 2.4074999999999999E-01   1.2270743173547552E-02
 2.4124999999999999E-01   1.4656850558022724E-02
 2.4174999999999999E-01   1.6950732481759729E-02
 2.4224999999999999E-01   1.7700255701357751E-02
 2.4274999999999999E-01   1.4767541681220171E-02
 2.4324999999999999E-01   1.5962447934210738E-02
 2.4374999999999999E-01   1.7753497414683572E-02
 2.4424999999999999E-01   1.8239602167546474E-02
 2.4475000000000000E-01   1.7968573342202143E-02
 2.4525000000000000E-01   1.6721196257455204E-02
 2.4575000000000000E-01   2.1844058633231835E-02
 2.4625000000000000E-01   2.1914709390247721E-02
 2.4675000000000000E-01   2.2410583352127100E-02
 2.4725000000000000E-01   2.4774236560475237E-02
 2.4775000000000000E-01   2.4664883743811566E-02
 2.4825000000000000E-01   2.6696499385244089E-02
 2.4875000000000000E-01   2.6368614858883820E-02
 2.4925000000000000E-01   3.1051612431115004E-02
 2.4975000000000000E-01   3.3626263150489444E-02
 2.5025000000000003E-01   3.2679437081090154E-02
 2.5075000000000003E-01   3.6475671084056790E-02
 2.5125000000000003E-01   3.8712345809382175E-02
 2.5175000000000003E-01   4.0113938999964342E-02
 2.5225000000000003E-01   4.3122099669364672E-02
 2.5275000000000003E-01   4.1711735115037479E-02
 2.5325000000000003E-01   4.4730727489959154E-02
 2.5375000000000003E-01   5.1555386218258586E-02
 2.5425000000000003E-01   6.4201664828384825E-02
 2.5475000000000003E-01   7.8761136040238544E-02
 2.5525000000000003E-01   1.0639553994760427E-01
 2.5575000000000003E-01   1.3240711089783189E-01
 2.5624999999999998E-01   1.6154151541301212E-01
 2.5674999999999998E-01   1.9075044873356023E-01
 2.5724999999999998E-01   2.0386021289704076E-01
 2.5774999999999998E-01   2.1336568396799177E-01
 2.5824999999999998E-01   2.2082452543144401E-01
 2.5874999999999998E-01   2.1908738233719088E-01
 2.5924999999999998E-01   2.1406088259172312E-01
 2.5974999999999998E-01   2.0899264355900571E-01
 2.6024999999999998E-01   2.0712873333874601E-01
 2.6074999999999998E-01   2.0639259893977427E-01
 2.6124999999999998E-01   2.0497790020691081E-01
 2.6174999999999998E-01   2.0524148585479596E-01
 2.6224999999999998E-01   2.0331515195580221E-01
 2.6274999999999998E-01   1.9975908548699070E-01
 2.6324999999999998E-01   2.0044541323847043E-01
 2.6374999999999998E-01   1.9529592870799489E-01
 2.6424999999999998E-01   1.8761182899975087E-01
 2.6474999999999999E-01   1.8828448345118382E-01
 2.6524999999999999E-01   1.8522369410332928E-01
 2.6574999999999999E-01   1.8076764934115960E-01
 2.6624999999999999E-01   1.7950528691867956E-01
 2.6674999999999999E-01   1.6941336670349180E-01
 2.6724999999999999E-01   1.7232647130824499E-01
 2.6774999999999999E-01   1.7390395185065063E-01
 2.6824999999999999E-01   1.6717082236439132E-01
 2.6874999999999999E-01   1.6672578272262004E-01
 2.6924999999999999E-01   1.6513957446420896E-01
 2.6974999999999999E-01   1.6502328920280532E-01
 2.7024999999999999E-01   1.4114328969538500E-01
 2.7074999999999999E-01   1.2697507521366228E-01
 2.7124999999999999E-01   1.1695422420016111E-01
 2.7174999999999999E-01   1.1265985965987950E-01
 2.7224999999999999E-01   9.4842770217690983E-02
 2.7274999999999999E-01   9.6848734039362422E-02
 2.7324999999999999E-01   9.5741044219092547E-02
 2.7374999999999999E-01   8.2138631190744368E-02
 2.7424999999999999E-01   7.5335204984347037E-02
 2.7474999999999999E-01   6.4004789057791361E-02
 2.7524999999999999E-01   5.7431343835266685E-02
 2.7575000000000000E-01   4.3517812125464898E-02
 2.7625000000000000E-01   4.0749463940211762E-02
 2.7675000000000000E-01   4.2108184868025908E-02
 2.7725000000000000E-01   3.7165150348380707E-02
 2.7775000000000000E-01   3.2024726969989710E-02
 2.7825000000000000E-01   2.7470947519785058E-02
 2.7875000000000000E-01   2.3594152802838345E-02
 2.7925000000000000E-01   2.0261581272150060E-02
 2.7975000000000000E-01   1.4510857399181161E-02
 2.8025000000000000E-01   1.4905576859852352E-03
 2.8075000000000000E-01   1.4741853650573548E-03
 2.8125000000000000E-01   1.4979959165722506E-03
 2.8175000000000000E-01   1.4497407799592902E-03
 2.8225000000000000E-01   1.3648696102301437E-03
 2.8275000000000000E-01   1.2693883892585288E-03
 2.8325000000000000E-01   1.1641589360144161E-03
 2.8375000000000000E-01   1.0584088862642428E-03
 2.8425000000000000E-01   9.5861541363753558E-04
 2.8475000000000000E-01   8.7380547311645353E-04
 2.8525000000000000E-01   7.8492202249515371E-04
 2.8575000000000000E-01   7.0266736621096327E-04
 2.8625000000000000E-01   6.2801760947146258E-04
 2.8675000000000000E-01   5.6416339987167788E-04
 2.8725000000000001E-01   5.0318520542735402E-04
 2.8775000000000001E-01   4.3830422482674032E-04
 2.8825000000000001E-01   3.6751020371226237E-04
 2.8875000000000001E-01   3.1303528919091365E-04
 2.8925000000000001E-01   2.7506108563764222E-04
 2.8975000000000001E-01   2.3514746513646670E-04
 2.9025000000000001E-01   2.0956397001522872E-04
 2.9075000000000001E-01   1.8270556895027778E-04
 2.9125000000000001E-01   1.6989045930512195E-04
 2.9175000000000001E-01   1.4365735472441287E-04
 2.9225000000000001E-01   1.2098142423606639E-04
 2.9275000000000001E-01   1.0680106792376226E-04
 2.9325000000000001E-01   8.7081729314505721E-05
 2.9375000000000001E-01   7.3209350176841811E-05
 2.9425000000000001E-01   6.4660554842945955E-05
 2.9475000000000001E-01   5.4662947974958704E-05
 2.9525000000000001E-01   4.2039881776742513E-05
 2.9575000000000001E-01   3.7737330476828881E-05
 2.9625000000000001E-01   3.3447796942389664E-05
 2.9675000000000001E-01   3.1025581627020664E-05
 2.9725000000000001E-01   2.6091616823301317E-05
 2.9775000000000001E-01   2.0507985287434644E-05
 2.9825000000000002E-01   1.6689718575468309E-05
 2.9875000000000002E-01   1.2968454659717757E-05
 2.9925000000000002E-01   7.0114472398850735E-06
 2.9975000000000002E-01   5.7657068683520299E-06
 3.0025000000000002E-01   3.6999230902630067E-06
 3.0075000000000002E-01   1.3532411824319211E-06
 3.0125000000000002E-01   2.5795237745214163E-07
 3.0175000000000002E-01   8.4978246777641468E-07
 3.0225000000000002E-01   1.5300351062929290E-06
 3.0275000000000002E-01   8.6417144772532140E-07
 3.0325000000000002E-01   2.5585714045826072E-07
 3.0375000000000002E-01   9.0760353637582896E-07
 3.0425000000000002E-01   1.5461455169671152E-06
 3.0475000000000002E-01   1.4521852879138784E-06
 3.0525000000000002E-01   7.6674241056637282E-07
 3.0575000000000002E-01   6.3152427022816152E-07
 3.0625000000000002E-01   3.2853249809728470E-07
 3.0675000000000002E-01   3.0733971068074486E-08
 3.0725000000000002E-01   2.5221058637817947E-08
 3.0775000000000002E-01   2.1934821723925185E-08
 3.0825000000000002E-01   3.4154293116885934E-08
 3.0875000000000002E-01   1.2603175249627025E-08
 3.0925000000000002E-01   4.9075283931226188E-09
 3.0975000000000003E-01   7.6769046886884818E-10
 3.1025000000000003E-01   1.5930246974479060E-08
 3.1075000000000003E-01   1.2606502217556014E-09
 3.1125000000000003E-01   5.2809006878630626E-09
 3.1175000000000003E-01   6.7919452083611350E-08
 3.1225000000000003E-01   1.2729900362365468E-08
 3.1275000000000003E-01   2.4130345576275074E-09
 3.1325000000000003E-01   6.4057965369191785E-09
 3.1375000000000003E-01   1.2454173470439797E-08
 3.1425000000000003E-01   1.4704357718097362E-08
 3.1475000000000003E-01   1.4601508614755669E-08
 3.1525000000000003E-01   4.9067392935059706E-08
 3.1575000000000003E-01   3.4518989332593693E-08
 3.1625000000000003E-01   8.4051899419151820E-10
 3.1675000000000003E-01   1.9644554262382857E-08
 3.1725000000000003E-01   5.1915925237290757E-09
 3.1775000000000003E-01   3.6640978120231380E-08
 3.1825000000000003E-01   4.4799696623584544E-08
 3.1875000000000003E-01   2.4265095054407752E-08
 3.1925000000000003E-01   6.9860212222105900E-09
 3.1975000000000003E-01   1.3620289018227353E-08
 3.2024999999999998E-01   3.3511794369470911E-08
 3.2074999999999998E-01   2.3729508512672667E-08
 3.2124999999999998E-01   1.3168042590300913E-08
 3.2174999999999998E-01   1.3561431478003635E-08
 3.2224999999999998E-01   1.6733069017952262E-08
 3.2274999999999998E-01   3.4944798541485553E-08
 3.2324999999999998E-01   2.6813070769887354E-09
 3.2374999999999998E-01   8.0396966668031481E-09
 3.2424999999999998E-01   2.7615739703627449E-09
 3.2474999999999998E-01   3.2833799982435704E-08
 3.2524999999999998E-01   1.1884722592165456E-08
 3.2574999999999998E-01   5.1475434665442004E-09
 3.2624999999999998E-01   1.3293660620866897E-08
 3.2674999999999998E-01   4.5286525164112089E-08
 3.2724999999999999E-01   1.2512102402417049E-08
 3.2774999999999999E-01   2.7355514758331357E-09
 3.2824999999999999E-01   2.1300214233983820E-08
 3.2874999999999999E-01   4.8798131520606497E-08
 3.2924999999999999E-01   2.2868997330260740E-08
 3.2974999999999999E-01   1.6366331460577281E-08
 3.3024999999999999E-01   1.6937698446401592E-08
 3.3074999999999999E-01   1.6470929003422681E-09
 3.3124999999999999E-01   8.7314156164148209E-09
 3.3174999999999999E-01   6.5773900931860834E-09
 3.3224999999999999E-01   7.9982733125309267E-11
 3.3274999999999999E-01   3.5429738147891115E-08
 3.3324999999999999E-01   1.8188479568229221E-08
 3.3374999999999999E-01   2.6677293703412005E-08
 3.3424999999999999E-01   1.9263285909565148E-08
 3.3474999999999999E-01   1.8607364150556096E-08
 3.3524999999999999E-01   1.5360410278263778E-08
 3.3574999999999999E-01   2.3141168482571269E-08
 3.3624999999999999E-01   3.3294002420223177E-08
 3.3674999999999999E-01   6.0872675031336210E-09
 3.3724999999999999E-01   1.6110247216453786E-08
 3.3774999999999999E-01   4.7462632781243556E-08
 3.3825000000000000E-01   2.5551968648594706E-08
 3.3875000000000000E-01   4.5909298611442042E-08
 3.3925000000000000E-01   1.4987500601666290E-08
 3.3975000000000000E-01   2.5078115389399093E-08
 3.4025000000000000E-01   6.3966104347214224E-09
 3.4075000000000000E-01   2.6593053599521865E-09
 3.4125000000000000E-01   2.8708339579741705E-08
 3.4175000000000000E-01   6.8809066648920853E-10
 3.4225000000000000E-01   2.3053732576025662E-08
 3.4275000000000000E-01   2.1759170749489058E-08
 3.4325000000000000E-01   2.9161367736148384E-08
 3.4375000000000000E-01   2.6792697347164464E-08
 3.4425000000000000E-01   2.3769754776491244E-08
 3.4475000000000000E-01   2.5291976948536698E-08
 3.4525000000000000E-01   3.1892284393499413E-09
 3.4575000000000000E-01   4.3561970427121267E-08
 3.4625000000000000E-01   6.2477861465327592E-08
 3.4675000000000000E-01   1.7019238750923346E-08
 3.4725000000000000E-01   2.7709166876168115E-08
 3.4775000000000000E-01   1.0445204319883883E-08
 3.4825000000000000E-01   2.0481850238948487E-08
 3.4875000000000000E-01   5.1834663552815248E-09
 3.4925000000000000E-01   4.1154804225365838E-08
 3.4975000000000001E-01   3.6569407235019656E-08
 3.5025000000000001E-01   1.5332001727683608E-08
 3.5075000000000001E-01   7.7734928468888516E-09
 3.5125000000000001E-01   2.0708222698127014E-08
 3.5175000000000001E-01   3.6627245392524772E-08
 3.5225000000000001E-01   1.3605502305766185E-08
 3.5275000000000001E-01   4.9188062864149766E-08
 3.5325000000000001E-01   2.1168447805388918E-08
 3.5375000000000001E-01   1.6841197662876918E-08
 3.5425000000000001E-01   6.9783098461691289E-09
 3.5475000000000001E-01   3.6861339242801644E-08
 3.5525000000000001E-01   1.0551524652525133E-08
 3.5575000000000001E-01   1.4911237365663703E-08
 3.5625000000000001E-01   6.1237252944599711E-09
 3.5675000000000001E-01   6.4608862797939580E-09
 3.5725000000000001E-01   3.3232576081646751E-09
 3.5775000000000001E-01   3.6136912000751470E-08
 3.5825000000000001E-01   4.1283217315255247E-08
 3.5875000000000001E-01   7.2777617774669938E-09
 3.5925000000000001E-01   1.5990041358621805E-08
 3.5975000000000001E-01   1.5393235615283607E-09
 3.6025000000000001E-01   1.6634887891378338E-08
 3.6075000000000002E-01   4.7791751248650729E-09
 3.6125000000000002E-01   1.5012529452353319E-08
 3.6175000000000002E-01   7.6767327599712353E-09
 3.6225000000000002E-01   2.5274707143381729E-08
 3.6275000000000002E-01   9.2496920878007746E-09
 3.6325000000000002E-01   2.0522801099818865E-09
 3.6375000000000002E-01   3.1362068807776016E-08
 3.6425000000000002E-01   5.5661771052456402E-08
 3.6475000000000002E-01   6.2380318375164679E-08
 3.6525000000000002E-01   2.6802254617918488E-08
 3.6575000000000002E-01   3.1731264735812690E-08
 3.6625000000000002E-01   2.5029232277276712E-08
 3.6675000000000002E-01   4.1997007665531663E-09
 3.6725000000000002E-01   2.6479899564776880E-08
 3.6775000000000002E-01   1.8429237850618665E-08
 3.6825000000000002E-01   2.8962373042964808E-08
 3.6875000000000002E-01   2.7733394952332150E-08
 3.6925000000000002E-01   8.2232670703919991E-09
 3.6975000000000002E-01   4.2905602273001479E-09
 3.7025000000000002E-01   1.2184941218147774E-08
 3.7075000000000002E-01   1.6448116019217695E-08
 3.7125000000000002E-01   1.6110100844904131E-08
 3.7175000000000002E-01   2.0846222831827222E-08
 3.7225000000000003E-01   1.3665210707896585E-08
 3.7275000000000003E-01   4.3355521027701866E-08
 3.7325000000000003E-01   7.3438274917476689E-09
 3.7375000000000003E-01   5.1808825482406100E-09
 3.7425000000000003E-01   2.1293735258101957E-08
 3.7475000000000003E-01   5.4770809261780346E-08
 3.7525000000000003E-01   2.8363760459527343E-08
 3.7575000000000003E-01   1.4982757834795172E-08
 3.7625000000000003E-01   3.5633895648895069E-08
 3.7675000000000003E-01   5.5678536056009783E-09
 3.7725000000000003E-01   2.3479837578339604E-08
 3.7775000000000003E-01   3.9961400880277758E-08
 3.7825000000000003E-01   1.2003196347581842E-08
 3.7875000000000003E-01   6.4162465441774378E-09
 3.7925000000000003E-01   4.2251493291094467E-08
 3.7975000000000003E-01   1.8691271134335914E-08
 3.8025000000000003E-01   9.7050180426982963E-09
 3.8075000000000003E-01   6.7551508111261785E-08
 3.8125000000000003E-01   4.6320079141183745E-08
 3.8175000000000003E-01   7.7935649763701569E-09
 3.8225000000000003E-01   4.2661157339742934E-09
 3.8275000000000003E-01   2.2657720841414393E-08
 3.8325000000000004E-01   1.0350991211311285E-08
 3.8375000000000004E-01   7.1579502424748312E-09
 3.8424999999999998E-01   2.2529324033460197E-08
 3.8474999999999998E-01   1.3747962421990419E-08
 3.8524999999999998E-01   1.6153245192971907E-08
 3.8574999999999998E-01   2.6156514070337359E-08
 3.8624999999999998E-01   2.7152878668870601E-08
 3.8674999999999998E-01   5.1135157543501253E-09
 3.8724999999999998E-01   1.1228389673020535E-08
 3.8774999999999998E-01   1.5136620035329900E-08
 3.8824999999999998E-01   4.9074516166918892E-08
 3.8874999999999998E-01   5.6787942565452448E-08
 3.8924999999999998E-01   4.9356788195609766E-09
 3.8974999999999999E-01   6.4257743928466959E-09
 3.9024999999999999E-01   8.7729480679647708E-09
 3.9074999999999999E-01   5.0033136591094027E-09
 3.9124999999999999E-01   2.4478035935329250E-08
 3.9174999999999999E-01   4.3913574440040838E-09
 3.9224999999999999E-01   2.2094033969777934E-08
 3.9274999999999999E-01   2.1850009308129940E-08
 3.9324999999999999E-01   2.7501897321101598E-08
 3.9374999999999999E-01   3.0121856859474363E-08
 3.9424999999999999E-01   1.0480336963017441E-08
 3.9474999999999999E-01   2.7426464841804609E-08
 3.9524999999999999E-01   1.4501401922399480E-08
 3.9574999999999999E-01   5.3047797051759528E-08
 3.9624999999999999E-01   4.3825897722841289E-08
 3.9674999999999999E-01   3.0196387347570185E-08
 3.9724999999999999E-01   4.0120022937482982E-08
 3.9774999999999999E-01   2.0075142903269617E-08
 3.9824999999999999E-01   3.4291400201546461E-08
 3.9874999999999999E-01   2.7501672048191164E-09
 3.9924999999999999E-01   3.0564507899004865E-08
 3.9974999999999999E-01   1.5931160988359482E-08


==> gnuplot1/exam1/error/opt-1w-error.dat <==
 2.5000000000000001E-04   3.4836381258344191E-04
 7.5000000000000002E-04   9.0039388917100452E-05
 1.2500000000000000E-03   4.1861662161279332E-04
 1.7500000000000000E-03   4.2464764950390379E-04
 2.2500000000000003E-03   2.8495212291283179E-05
 2.7499999999999998E-03   6.9065837597511454E-05
 3.2500000000000003E-03   3.5916499439699748E-05
 3.7499999999999999E-03   2.5516091856197815E-04
 4.2500000000000003E-03   1.1381992865900225E-05
 4.7499999999999999E-03   1.9603594668283987E-04
 5.2500000000000003E-03   2.4018933102765510E-04
 5.7499999999999999E-03   4.1605104563163738E-04
 6.2500000000000003E-03   4.9323814801302069E-04
 6.7499999999999999E-03   2.1618939395070348E-04
 7.2500000000000004E-03   2.1560042350767380E-05
 7.7499999999999999E-03   3.1919223428834277E-06
 8.2500000000000004E-03   2.4783280564932896E-04
 8.7500000000000008E-03   7.6004815945411334E-05
 9.2499999999999995E-03   1.3641008970061903E-04
 9.7500000000000000E-03   1.1949944744759825E-05
 1.0250000000000000E-02   2.7478446022053375E-04
 1.0750000000000001E-02   2.1532990929231597E-04
 1.1250000000000000E-02   9.9395797396709365E-05
 1.1750000000000000E-02   1.3670078307103929E-04
 1.2250000000000000E-02   3.3699167705124707E-05
 1.2750000000000001E-02   2.8852817048459516E-04
 1.3250000000000000E-02   2.2573044475341004E-04
 1.3750000000000000E-02   2.5798252050590647E-04
 1.4250000000000001E-02   9.8241761518723768E-05
 1.4750000000000001E-02   1.8497645255825221E-04
 1.5250000000000000E-02   2.9416075924394296E-04
 1.5750000000000000E-02   4.1918078054039220E-04
 1.6250000000000001E-02   2.1782850324100848E-04
 1.6750000000000001E-02   6.1213069071718937E-05
 1.7250000000000001E-02   1.0068014571674495E-04
 1.7750000000000002E-02   1.5758622765595055E-04
 1.8249999999999999E-02   1.6097924076765378E-04
 1.8749999999999999E-02   1.4655402172331910E-04
 1.9250000000000000E-02   2.1038099212653276E-04
 1.9750000000000000E-02   1.8916253770794923E-04
 2.0250000000000001E-02   9.6376461030209519E-05
 2.0750000000000001E-02   2.8528661007625929E-05
 2.1250000000000002E-02   5.1791514320895829E-05
 2.1750000000000002E-02   8.2551956805404178E-07
 2.2249999999999999E-02   5.6864472106806844E-05
 2.2749999999999999E-02   5.0238325918959016E-04
 2.3250000000000000E-02   1.3495424740393372E-04
 2.3750000000000000E-02   3.5031296887936708E-06
 2.4250000000000001E-02   4.5426320334648606E-05
 2.4750000000000001E-02   3.5966358674012087E-04
 2.5250000000000002E-02   2.4282945696903538E-04
 2.5750000000000002E-02   4.0399207587793584E-05
 2.6249999999999999E-02   1.6979065334566220E-04
 2.6749999999999999E-02   5.2548728233378777E-05
 2.7250000000000000E-02   2.0725236429530058E-04
 2.7750000000000000E-02   5.1920141533746389E-06
 2.8250000000000001E-02   7.2133286661809425E-05
 2.8750000000000001E-02   5.5905939752422162E-05
 2.9250000000000002E-02   4.5380290293513229E-05
 2.9750000000000002E-02   8.3475620814198249E-05
 3.0249999999999999E-02   2.2412652290448932E-04
 3.0750000000000000E-02   1.0561466384517625E-04
 3.1250000000000000E-02   2.0739534243869180E-04
 3.1750000000000000E-02   2.3417187356603473E-04
 3.2250000000000001E-02   2.0923275880823053E-04
 3.2750000000000001E-02   2.0830191629314215E-04
 3.3250000000000002E-02   4.4439432682984310E-05
 3.3750000000000002E-02   1.7752268868449563E-04
 3.4250000000000003E-02   4.0449367487840790E-04
 3.4750000000000003E-02   3.5118480752132936E-04
 3.5250000000000004E-02   4.6290617161035891E-05
 3.5750000000000004E-02   2.3439605913004729E-04
 3.6249999999999998E-02   3.7423745747511565E-04
 3.6749999999999998E-02   6.3469914928172908E-05
 3.7249999999999998E-02   8.2992474487925060E-05
 3.7749999999999999E-02   1.1680057466857827E-04
 3.8249999999999999E-02   2.0280305085981215E-04
 3.8750000000000000E-02   4.9779905896415522E-04
 3.9250000000000000E-02   1.3273963173889469E-04
 3.9750000000000001E-02   1.7514383585770935E-04
 4.0250000000000001E-02   4.9972871370628602E-05
 4.0750000000000001E-02   1.6997344079635720E-04
 4.1250000000000002E-02   8.3800417808964879E-05
 4.1750000000000002E-02   1.0922372498951771E-04
 4.2250000000000003E-02   1.1223313114528549E-04
 4.2750000000000003E-02   1.7124714730271267E-04
 4.3250000000000004E-02   1.2861856301294984E-04
 4.3750000000000004E-02   4.2072261907082454E-05
 4.4249999999999998E-02   1.1204848630392428E-04
 4.4749999999999998E-02   1.9569260454758384E-04
 4.5249999999999999E-02   1.0995360254496768E-04
 4.5749999999999999E-02   1.0542649692930260E-05
 4.6249999999999999E-02   2.0297714367157075E-04
 4.6750000000000000E-02   1.2722416617206928E-05
 4.7250000000000000E-02   3.6274243432253068E-04
 4.7750000000000001E-02   2.5992544196984727E-04
 4.8250000000000001E-02   1.1791186983483375E-04
 4.8750000000000002E-02   2.3981904537627383E-05
 4.9250000000000002E-02   3.8050001248844883E-06
 4.9750000000000003E-02   1.0508637165494875E-04
 5.0250000000000003E-02   9.3840540093541460E-05
 5.0750000000000003E-02   7.2289903526303212E-05
 5.1250000000000004E-02   1.6277547152244811E-04
 5.1750000000000004E-02   4.3241318727841270E-04
 5.2249999999999998E-02   4.4908473545238740E-04
 5.2749999999999998E-02   7.8831099648749245E-05
 5.3249999999999999E-02   4.8220450526027525E-05
 5.3749999999999999E-02   2.2997620485790357E-04
 5.4250000000000000E-02   9.2331612636028558E-05
 5.4750000000000000E-02   2.5422979444053448E-04
 5.5250000000000000E-02   7.6943437954375116E-05
 5.5750000000000001E-02   8.5573421499025423E-05
 5.6250000000000001E-02   1.1859442825676659E-04
 5.6750000000000002E-02   2.0376328705450693E-04
 5.7250000000000002E-02   3.7622439059009475E-04
 5.7750000000000003E-02   2.6293700482201370E-04
 5.8250000000000003E-02   1.5837247664117826E-05
 5.8750000000000004E-02   2.8763642319910317E-04
 5.9250000000000004E-02   6.0675983416280947E-04
 5.9750000000000004E-02   3.8341734994373902E-04
 6.0249999999999998E-02   4.1330291842570544E-04
 6.0749999999999998E-02   1.6651919908005101E-04
 6.1249999999999999E-02   9.9561389481023094E-05
 6.1749999999999999E-02   2.2287823625505678E-04
 6.2250000000000000E-02   2.1860552085903830E-04
 6.2750000000000000E-02   2.9514469882147639E-04
 6.3250000000000001E-02   3.9106414125837321E-04
 6.3750000000000001E-02   3.6702890804303517E-04
 6.4250000000000002E-02   3.1861700893789642E-04
 6.4750000000000002E-02   1.7500417904360641E-05
 6.5250000000000002E-02   1.5084664993967388E-04
 6.5750000000000003E-02   2.1912762091911271E-04
 6.6250000000000003E-02   2.8528352091683755E-04
 6.6750000000000004E-02   6.2380097001475329E-04
 6.7250000000000004E-02   3.5375743838556630E-04
 6.7750000000000005E-02   5.8269013249415983E-05
 6.8250000000000005E-02   3.1353643832106862E-04
 6.8750000000000006E-02   3.2761611497604011E-04
 6.9250000000000006E-02   3.8375737553435377E-05
 6.9750000000000006E-02   2.5780595353278615E-04
 7.0250000000000007E-02   1.8047932542811489E-04
 7.0750000000000007E-02   1.5850684455161583E-04
 7.1250000000000008E-02   1.9044194162200358E-04
 7.1750000000000008E-02   2.0601027840372668E-06
 7.2249999999999995E-02   1.3631784450443354E-04
 7.2749999999999995E-02   3.4798969979828257E-05
 7.3249999999999996E-02   1.5931261698205753E-04
 7.3749999999999996E-02   4.5406925462262948E-05
 7.4249999999999997E-02   3.5063063667647683E-04
 7.4749999999999997E-02   1.5423552595240757E-04
 7.5249999999999997E-02   6.6718272566649475E-05
 7.5749999999999998E-02   1.9522807132028692E-04
 7.6249999999999998E-02   2.6803066009671735E-04
 7.6749999999999999E-02   3.1172268406949951E-04
 7.7249999999999999E-02   2.1742608758479299E-04
 7.7750000000000000E-02   1.8781089439542068E-05
 7.8250000000000000E-02   2.9461537663422771E-05
 7.8750000000000001E-02   8.6874492778558717E-05
 7.9250000000000001E-02   2.9623342484745812E-04
 7.9750000000000001E-02   5.6258911689213036E-04
 8.0250000000000002E-02   9.9711494018734105E-05
 8.0750000000000002E-02   1.5667775826516036E-04
 8.1250000000000003E-02   4.1773049718256899E-04
 8.1750000000000003E-02   2.7489793418607330E-04
 8.2250000000000004E-02   1.4461960422829396E-04
 8.2750000000000004E-02   5.4666263952359239E-05
 8.3250000000000005E-02   8.0012104963873130E-05
 8.3750000000000005E-02   2.6004009972515474E-04
 8.4250000000000005E-02   5.7778102828189796E-04
 8.4750000000000006E-02   5.7061574920307058E-04
 8.5250000000000006E-02   4.2612615889133139E-04
 8.5750000000000007E-02   4.8935781261876183E-04
 8.6250000000000007E-02   3.2132907874256333E-04
 8.6750000000000008E-02   7.1609851125252293E-05
 8.7250000000000008E-02   1.1187971920564227E-04
 8.7750000000000009E-02   1.1934919726884487E-04
 8.8249999999999995E-02   1.8066491685168472E-04
 8.8749999999999996E-02   7.7162865853232069E-04
 8.9249999999999996E-02   2.9808411786524578E-04
 8.9749999999999996E-02   4.2502941268665617E-04
 9.0249999999999997E-02   4.5000874639665781E-04
 9.0749999999999997E-02   4.8978977582971029E-04
 9.1249999999999998E-02   5.7529135471693401E-04
 9.1749999999999998E-02   2.2711765815981082E-04
 9.2249999999999999E-02   1.6643180527865236E-04
 9.2749999999999999E-02   2.8914052682823369E-05
 9.3250000000000000E-02   4.2380543537101542E-04
 9.3750000000000000E-02   3.8867336234976117E-04
 9.4250000000000000E-02   1.2144679008940573E-04
 9.4750000000000001E-02   1.9263227351453614E-04
 9.5250000000000001E-02   5.2946800109136469E-04
 9.5750000000000002E-02   1.4077831587413001E-04
 9.6250000000000002E-02   7.0508806457666484E-06
 9.6750000000000003E-02   1.3971569221871375E-04
 9.7250000000000003E-02   2.1054749978337502E-05
 9.7750000000000004E-02   1.9192686153354861E-04
 9.8250000000000004E-02   3.7503431149149330E-04
 9.8750000000000004E-02   2.4094130886538964E-04
 9.9250000000000005E-02   4.6247631635938771E-04
 9.9750000000000005E-02   5.1796043461187083E-04
 1.0025000000000001E-01   4.3617987482942009E-04
 1.0075000000000001E-01   1.6792884296755987E-04
 1.0125000000000001E-01   5.9854056388244578E-04
 1.0175000000000001E-01   7.5559751117718250E-04
 1.0225000000000001E-01   2.0053015008204939E-04
 1.0275000000000001E-01   2.9904932412392504E-04
 1.0325000000000001E-01   2.8042973954549625E-04
 1.0375000000000001E-01   2.0315799042388018E-04
 1.0425000000000000E-01   2.4682844019884861E-04
 1.0475000000000000E-01   4.6631949324858367E-04
 1.0525000000000000E-01   2.5926200177848547E-04
 1.0575000000000000E-01   2.7451438812607274E-04
 1.0625000000000000E-01   5.3111742910725037E-05
 1.0675000000000000E-01   5.1637868191907520E-04
 1.0725000000000000E-01   6.6547527899312538E-04
 1.0775000000000000E-01   3.4453427531419963E-04
 1.0825000000000000E-01   4.9835811949124959E-05
 1.0875000000000000E-01   4.2685132153072253E-05
 1.0925000000000000E-01   1.3677897618354361E-04
 1.0975000000000000E-01   5.6479473205572287E-04
 1.1025000000000000E-01   5.2820762109316682E-06
 1.1075000000000000E-01   6.7081664977500165E-05
 1.1125000000000000E-01   2.2982378759805056E-04
 1.1175000000000000E-01   3.1145972585735630E-04
 1.1225000000000000E-01   1.6610479456796246E-04
 1.1275000000000000E-01   8.4937437099083941E-05
 1.1325000000000000E-01   9.8184285239231181E-05
 1.1375000000000000E-01   1.2799892340544576E-05
 1.1425000000000000E-01   3.8210671023001800E-05
 1.1475000000000000E-01   1.7328962851018555E-04
 1.1525000000000001E-01   2.0301790860510589E-04
 1.1575000000000001E-01   7.0375824776091448E-05
 1.1625000000000001E-01   7.5429293028368659E-05
 1.1675000000000001E-01   1.2398204150422952E-04
 1.1725000000000001E-01   1.9478698947582567E-04
 1.1775000000000001E-01   6.5700762694952805E-05
 1.1825000000000001E-01   3.6717203368837384E-04
 1.1875000000000001E-01   2.4979718342224089E-04
 1.1925000000000001E-01   6.2756485906351883E-04
 1.1975000000000001E-01   5.1155212586158328E-04
 1.2025000000000000E-01   8.6035839007448327E-05
 1.2075000000000000E-01   1.0796213061324996E-04
 1.2125000000000000E-01   1.4432900825978547E-04
 1.2175000000000000E-01   1.8918486489806333E-04
 1.2225000000000000E-01   1.1375520182975274E-05
 1.2275000000000000E-01   1.8420411828232346E-04
 1.2325000000000000E-01   1.9342122246112210E-04
 1.2375000000000000E-01   7.2189540223341941E-05
 1.2425000000000000E-01   5.5822547975018540E-05
 1.2475000000000000E-01   1.3794103784538255E-04
 1.2525000000000000E-01   4.5892531528256557E-04
 1.2575000000000000E-01   2.8545597555846181E-04
 1.2625000000000000E-01   1.6692430615853306E-04
 1.2675000000000000E-01   2.7900232794481804E-04
 1.2725000000000000E-01   2.9699850507109517E-04
 1.2775000000000000E-01   7.7065617942294172E-05
 1.2825000000000000E-01   1.8277082595194631E-04
 1.2875000000000000E-01   5.6316907436697088E-05
 1.2925000000000000E-01   2.5408508748763040E-04
 1.2975000000000000E-01   1.1211192904625548E-04
 1.3025000000000000E-01   2.4929390912271620E-05
 1.3075000000000001E-01   2.2250951975777536E-04
 1.3125000000000001E-01   4.6060703997796530E-04
 1.3175000000000001E-01   6.2027433642974981E-04
 1.3225000000000001E-01   2.7688769545929060E-04
 1.3275000000000001E-01   1.0398866241532939E-05
 1.3325000000000001E-01   2.9243902162856723E-04
 1.3375000000000001E-01   3.6917185531419973E-04
 1.3425000000000001E-01   1.4216081927081526E-04
 1.3475000000000001E-01   2.3090479022781183E-04
 1.3525000000000001E-01   2.0686553446451551E-04
 1.3575000000000001E-01   6.4648923082028968E-05
 1.3625000000000001E-01   2.0820754889968218E-04
 1.3675000000000001E-01   1.5455904248561971E-05
 1.3725000000000001E-01   8.2292385323962236E-05
 1.3775000000000001E-01   1.5123458511643925E-04
 1.3825000000000001E-01   2.4103287130549476E-05
 1.3875000000000001E-01   2.8785971592319926E-04
 1.3925000000000001E-01   3.3770201355851976E-04
 1.3975000000000001E-01   1.4147622323604618E-04
 1.4025000000000001E-01   1.0776499317936591E-05
 1.4075000000000001E-01   4.4230839932784005E-05
 1.4125000000000001E-01   4.9336783972769849E-04
 1.4175000000000001E-01   3.9371343647154366E-04
 1.4225000000000002E-01   2.9070416693288866E-04
 1.4275000000000002E-01   7.5193010106511422E-05
 1.4325000000000002E-01   9.3339164642050260E-05
 1.4375000000000002E-01   1.8726292795402208E-04
 1.4424999999999999E-01   1.1326790235888310E-04
 1.4474999999999999E-01   3.8670864626298815E-05
 1.4524999999999999E-01   1.4058553083667598E-04
 1.4574999999999999E-01   3.2813349324953450E-05
 1.4624999999999999E-01   3.5546482162290946E-04
 1.4674999999999999E-01   6.8599937780831259E-04
 1.4724999999999999E-01   2.8477677792745388E-04
 1.4774999999999999E-01   6.9776897261717135E-04
 1.4824999999999999E-01   6.7129121512793084E-04
 1.4874999999999999E-01   3.9876501033948711E-04
 1.4924999999999999E-01   3.5113418590991698E-04
 1.4974999999999999E-01   6.3571727698372149E-04
 1.5024999999999999E-01   5.1833347074285556E-04
 1.5075000000000000E-01   1.0342460195447601E-03
 1.5125000000000000E-01   8.8122454959681576E-04
 1.5175000000000000E-01   8.1571065815831342E-04
 1.5225000000000000E-01   8.1778868263072274E-04
 1.5275000000000000E-01   6.1412439790224540E-04
 1.5325000000000000E-01   6.8693042233860060E-04
 1.5375000000000000E-01   6.9455495938974354E-04
 1.5425000000000000E-01   4.5717005625128484E-04
 1.5475000000000000E-01   3.8071830345770319E-04
 1.5525000000000000E-01   3.0478762639213737E-04
 1.5575000000000000E-01   9.4126122148997256E-05
 1.5625000000000000E-01   1.8481754733824088E-04
 1.5675000000000000E-01   1.0733922084404459E-04
 1.5725000000000000E-01   5.2476979505763932E-04
 1.5775000000000000E-01   5.3374473715082644E-04
 1.5825000000000000E-01   4.8661347140345956E-04
 1.5875000000000000E-01   6.4683701568611098E-05
 1.5925000000000000E-01   1.1791776712036823E-04
 1.5975000000000000E-01   1.2499756897453351E-04
 1.6025000000000000E-01   3.3656255840441959E-04
 1.6075000000000000E-01   2.1720988300694472E-04
 1.6125000000000000E-01   1.2216780582409778E-04
 1.6175000000000000E-01   1.2544740075492989E-04
 1.6225000000000001E-01   2.0991795721677159E-04
 1.6275000000000001E-01   4.2093527362813257E-04
 1.6325000000000001E-01   1.6856999167266145E-04
 1.6375000000000001E-01   1.0332341776613360E-04
 1.6425000000000001E-01   1.3717227786882183E-04
 1.6475000000000001E-01   5.4290219752652758E-05
 1.6525000000000001E-01   2.0915159929292453E-04
 1.6575000000000001E-01   3.6514096430412393E-04
 1.6625000000000001E-01   5.3969745271747712E-04
 1.6675000000000001E-01   6.0737538785109440E-04
 1.6725000000000001E-01   7.6787489176041493E-05
 1.6775000000000001E-01   1.6355556216138368E-04
 1.6825000000000001E-01   3.3690312755803871E-05
 1.6875000000000001E-01   2.4189324621859905E-04
 1.6925000000000001E-01   3.4493161635467176E-04
 1.6975000000000001E-01   6.1690288286524089E-05
 1.7025000000000001E-01   6.5495306287704897E-05
 1.7075000000000001E-01   3.0382829941648343E-04
 1.7125000000000001E-01   2.2302321203458548E-04
 1.7175000000000001E-01   1.3402349121870247E-04
 1.7225000000000001E-01   7.1938291292945379E-04
 1.7275000000000001E-01   5.3521275174439283E-04
 1.7325000000000002E-01   4.1635717342150579E-04
 1.7375000000000002E-01   1.6616815290535010E-04
 1.7425000000000002E-01   3.3515187043446556E-04
 1.7475000000000002E-01   6.4024272029154815E-04
 1.7525000000000002E-01   7.1835655978620054E-04
 1.7575000000000002E-01   3.4160937494987767E-04
 1.7624999999999999E-01   4.8594652850970249E-04
 1.7674999999999999E-01   5.9679857762373883E-04
 1.7724999999999999E-01   7.2739902553235574E-04
 1.7774999999999999E-01   7.0161610839554955E-04
 1.7824999999999999E-01   8.1174849737474409E-04
 1.7874999999999999E-01   4.2422125122550835E-04
 1.7924999999999999E-01   6.1793554639219355E-04
 1.7974999999999999E-01   2.0636144041470716E-04
 1.8024999999999999E-01   6.0235089148122541E-04
 1.8074999999999999E-01   1.9464802674423593E-04
 1.8124999999999999E-01   5.9667859816995639E-04
 1.8174999999999999E-01   4.5304871123374405E-04
 1.8225000000000000E-01   7.7142009784684107E-04
 1.8275000000000000E-01   8.0584891403928638E-04
 1.8325000000000000E-01   2.6519916638365358E-04
 1.8375000000000000E-01   8.2835814478208819E-04
 1.8425000000000000E-01   1.8959729894858058E-04
 1.8475000000000000E-01   7.5414487398334142E-04
 1.8525000000000000E-01   3.0464915890083839E-04
 1.8575000000000000E-01   5.2270665573785709E-04
 1.8625000000000000E-01   5.2440552320495400E-04
 1.8675000000000000E-01   5.1638153283133483E-04
 1.8725000000000000E-01   6.4981122311770717E-04
 1.8775000000000000E-01   3.2369090346591527E-04
 1.8825000000000000E-01   4.9510451884674086E-04
 1.8875000000000000E-01   8.1874364800946719E-04
 1.8925000000000000E-01   4.5919233716964732E-04
 1.8975000000000000E-01   9.3725925283523034E-05
 1.9025000000000000E-01   5.3570902290728038E-05
 1.9075000000000000E-01   1.0334230106085310E-04
 1.9125000000000000E-01   5.8612578621195291E-04
 1.9175000000000000E-01   2.1893071850221784E-04
 1.9225000000000000E-01   3.2956750913808961E-04
 1.9275000000000000E-01   2.8791882853519891E-04
 1.9325000000000001E-01   3.1575661356970968E-04
 1.9375000000000001E-01   6.5565463877848222E-06
 1.9425000000000001E-01   1.3903900463648123E-04
 1.9475000000000001E-01   1.9885702025896000E-05
 1.9525000000000001E-01   2.3439405294727275E-04
 1.9575000000000001E-01   8.5153536577369806E-05
 1.9625000000000001E-01   1.8516888171973917E-04
 1.9675000000000001E-01   2.2319214793785772E-04
 1.9725000000000001E-01   3.6279786386734738E-04
 1.9775000000000001E-01   1.1996811634349818E-05
 1.9825000000000001E-01   3.5100268425861607E-04
 1.9875000000000001E-01   1.0322564163908581E-04
 1.9925000000000001E-01   6.0106492489754245E-04
 1.9975000000000001E-01   4.1545235213042353E-04
 2.0025000000000001E-01   5.2821085944923952E-04
 2.0075000000000001E-01   5.0551724418710297E-04
 2.0125000000000001E-01   3.1275691798667189E-04
 2.0175000000000001E-01   7.4624923165029881E-04
 2.0225000000000001E-01   4.5677877375305406E-04
 2.0275000000000001E-01   7.0034938206588681E-04
 2.0325000000000001E-01   2.0044423594789822E-04
 2.0375000000000001E-01   5.2675582655343871E-04
 2.0425000000000001E-01   4.0643913697180806E-04
 2.0475000000000002E-01   1.3546109871314500E-05
 2.0525000000000002E-01   5.2400213229359446E-04
 2.0575000000000002E-01   3.0857250170619695E-04
 2.0625000000000002E-01   9.0955202492765022E-04
 2.0675000000000002E-01   6.2738860383421537E-04
 2.0725000000000002E-01   1.1219992440020974E-03
 2.0775000000000002E-01   1.1421012123668231E-03
 2.0824999999999999E-01   1.7234340218554157E-03
 2.0874999999999999E-01   2.1594671494215823E-03
 2.0924999999999999E-01   9.1271176757784349E-04
 2.0974999999999999E-01   1.0665711161243769E-03
 2.1024999999999999E-01   1.3545193015003347E-04
 2.1074999999999999E-01   2.7018922193757644E-04
 2.1124999999999999E-01   2.0956596058356751E-04
 2.1174999999999999E-01   2.0277561957961541E-04
 2.1224999999999999E-01   3.4118858519075450E-04
 2.1274999999999999E-01   3.4687336128044104E-04
 2.1325000000000000E-01   1.4218057261990521E-04
 2.1375000000000000E-01   5.4850403907822449E-04
 2.1425000000000000E-01   5.7681589848023211E-04
 2.1475000000000000E-01   6.3277479446746622E-04
 2.1525000000000000E-01   8.5751505311467771E-05
 2.1575000000000000E-01   3.7011739978064581E-04
 2.1625000000000000E-01   7.8054426892659441E-04
 2.1675000000000000E-01   9.4385257465742431E-04
 2.1725000000000000E-01   4.4850871897209878E-04
 2.1775000000000000E-01   4.6134243779339046E-04
 2.1825000000000000E-01   5.5932557684651939E-04
 2.1875000000000000E-01   7.6171407129315436E-04
 2.1925000000000000E-01   5.9333931703319399E-04
 2.1975000000000000E-01   5.6510873543628049E-04
 2.2025000000000000E-01   5.0518799163975689E-04
 2.2075000000000000E-01   8.3855833538692807E-04
 2.2125000000000000E-01   9.7359224072798660E-04
 2.2175000000000000E-01   1.4167627444888653E-03
 2.2225000000000000E-01   1.8653439172980142E-03
 2.2275000000000000E-01   1.9030483991314283E-03
 2.2325000000000000E-01   1.6363576583649187E-03
 2.2375000000000000E-01   1.0351718339140486E-03
 2.2425000000000000E-01   1.6899654028688651E-03
 2.2475000000000001E-01   2.1424406730811401E-03
 2.2525000000000001E-01   1.9327336753910652E-03
 2.2575000000000001E-01   2.1682383996195760E-03
 2.2625000000000001E-01   1.6785613409820716E-03
 2.2675000000000001E-01   2.2710887463124984E-03
 2.2725000000000001E-01   1.5933336837537250E-03
 2.2775000000000001E-01   1.5698854633001203E-03
 2.2825000000000001E-01   1.8064326432044777E-03
 2.2875000000000001E-01   1.2132611555202390E-03
 2.2925000000000001E-01   1.1077822381599630E-03
 2.2975000000000001E-01   1.7605264540836323E-03
 2.3025000000000001E-01   1.3190856478231914E-03
 2.3075000000000001E-01   1.4449806173909548E-03
 2.3125000000000001E-01   1.4972322896207623E-03
 2.3175000000000001E-01   2.4593155629476053E-03
 2.3225000000000001E-01   1.8804207067389914E-03
 2.3275000000000001E-01   1.0501830658564541E-03
 2.3325000000000001E-01   1.8765049363101602E-03
 2.3375000000000001E-01   1.9626472189788057E-03
 2.3425000000000001E-01   1.8196277854763999E-03
 2.3475000000000001E-01   8.4715153564651822E-04
 2.3525000000000001E-01   2.3473489762358079E-03
 2.3575000000000002E-01   2.2393745222425297E-03
 2.3625000000000002E-01   1.7547563839928064E-03
 2.3675000000000002E-01   2.0370703867401358E-03
 2.3725000000000002E-01   2.1101526948298899E-03
 2.3775000000000002E-01   2.6211518158109834E-03
 2.3825000000000002E-01   2.1526079733476594E-03
 2.3875000000000002E-01   2.1563885203452929E-03
 2.3925000000000002E-01   2.3132984242247925E-03
 2.3975000000000002E-01   2.7063808339266630E-03
 2.4024999999999999E-01   2.5148392117284148E-03
 2.4074999999999999E-01   2.3489402122400405E-03
 2.4124999999999999E-01   2.8238496294548205E-03
 2.4174999999999999E-01   1.8947240496204336E-03
 2.4224999999999999E-01   2.1468718609023978E-03
 2.4274999999999999E-01   1.8281307535871025E-03
 2.4324999999999999E-01   1.9886578519909049E-03
 2.4374999999999999E-01   1.8008704623103723E-03
 2.4424999999999999E-01   2.5818505942260053E-03
 2.4475000000000000E-01   2.1061910735716326E-03
 2.4525000000000000E-01   1.8282043333471098E-05
 2.4575000000000000E-01   1.0401338944265868E-03
 2.4625000000000000E-01   1.1230612916924357E-03
 2.4675000000000000E-01   4.8336648035823322E-04
 2.4725000000000000E-01   2.1926309131559706E-03
 2.4775000000000000E-01   2.0745753220774510E-03
 2.4825000000000000E-01   6.2740065384197055E-04
 2.4875000000000000E-01   9.3455878878493661E-04
 2.4925000000000000E-01   1.6083470358088233E-03
 2.4975000000000000E-01   1.7790098999669467E-03
 2.5025000000000003E-01   2.7302548267894326E-03
 2.5075000000000003E-01   2.9976712755642124E-03
 2.5125000000000003E-01   9.5328029437149195E-04
 2.5175000000000003E-01   1.6661477583325580E-03
 2.5225000000000003E-01   4.3833599013322187E-04
 2.5275000000000003E-01   8.3436116191159149E-04
 2.5325000000000003E-01   8.7285595002740122E-04
 2.5375000000000003E-01   2.7182073884225895E-04
 2.5425000000000003E-01   6.5932917336476032E-04
 2.5475000000000003E-01   9.2015923418705650E-04
 2.5525000000000003E-01   1.5855484382688095E-03
 2.5575000000000003E-01   2.4502215915840997E-03
 2.5624999999999998E-01   8.5479704476392414E-04
 2.5674999999999998E-01   3.9845971101553678E-03
 2.5724999999999998E-01   5.1189453399706208E-03
 2.5774999999999998E-01   7.7866490166695577E-03
 2.5824999999999998E-01   5.4501163591474302E-03
 2.5874999999999998E-01   6.0993160938194353E-03
 2.5924999999999998E-01   6.6395320224611736E-03
 2.5974999999999998E-01   1.2316917372095377E-02
 2.6024999999999998E-01   1.0960948741098125E-02
 2.6074999999999998E-01   1.4583370380468171E-02
 2.6124999999999998E-01   1.0235313048596886E-02
 2.6174999999999998E-01   1.1242227069904489E-02
 2.6224999999999998E-01   1.5754110409809612E-02
 2.6274999999999998E-01   8.3175872581332383E-03
 2.6324999999999998E-01   1.8127679221595636E-03
 2.6374999999999998E-01   8.1163672674065372E-03
 2.6424999999999998E-01   7.2140687008193823E-03
 2.6474999999999999E-01   2.6203500628692810E-03
 2.6524999999999999E-01   8.0231037361902808E-03
 2.6574999999999999E-01   4.9278599858189262E-03
 2.6624999999999999E-01   2.1960953632348371E-03
 2.6674999999999999E-01   7.4252103625266092E-04
 2.6724999999999999E-01   6.6931029589661697E-03
 2.6774999999999999E-01   1.8321481977314799E-03
 2.6824999999999999E-01   6.8048686428322193E-03
 2.6874999999999999E-01   1.9122700679181415E-02
 2.6924999999999999E-01   3.0936985126607495E-02
 2.6974999999999999E-01   4.6962150095519350E-02
 2.7024999999999999E-01   4.9361730342538102E-02
 2.7074999999999999E-01   3.5193303396193358E-02
 2.7124999999999999E-01   2.1698249541948367E-02
 2.7174999999999999E-01   8.9321387917619902E-03
 2.7224999999999999E-01   1.6085361436268186E-03
 2.7274999999999999E-01   1.4840967618253847E-02
 2.7324999999999999E-01   1.6195605986026075E-02
 2.7374999999999999E-01   2.5210960536579126E-02
 2.7424999999999999E-01   1.7270218325132328E-02
 2.7474999999999999E-01   1.4778907913199453E-02
 2.7524999999999999E-01   3.2260948275019859E-02
 2.7575000000000000E-01   4.7794945257991321E-02
 2.7625000000000000E-01   3.9268364157094580E-02
 2.7675000000000000E-01   5.1843859521510147E-02
 2.7725000000000000E-01   4.5068743927876430E-02
 2.7775000000000000E-01   3.6563261141361672E-02
 2.7825000000000000E-01   3.0531393525052193E-02
 2.7875000000000000E-01   2.4550777824025233E-02
 2.7925000000000000E-01   1.9768619725941638E-02
 2.7975000000000000E-01   1.6002292412876339E-02
 2.8025000000000000E-01   1.3304394423949168E-02
 2.8075000000000000E-01   1.1180708835149988E-02
 2.8125000000000000E-01   8.5123261202456439E-03
 2.8175000000000000E-01   6.7786456304361900E-03
 2.8225000000000000E-01   4.5218106451659183E-03
 2.8275000000000000E-01   3.8137046547341001E-03
 2.8325000000000000E-01   2.9432300186259834E-03
 2.8375000000000000E-01   2.1723993711638425E-03
 2.8425000000000000E-01   1.8331646513461450E-03
 2.8475000000000000E-01   1.5384349147383480E-03
 2.8525000000000000E-01   1.2884447089644739E-03
 2.8575000000000000E-01   6.7760999632595167E-04
 2.8625000000000000E-01   3.9135747685168010E-04
 2.8675000000000000E-01   4.7776198520639503E-04
 2.8725000000000001E-01   1.4367736643442267E-03
 2.8775000000000001E-01   1.2508106734938700E-03
 2.8825000000000001E-01   1.0742021213418454E-03
 2.8875000000000001E-01   9.2973907907795931E-04
 2.8925000000000001E-01   8.2519196470505127E-04
 2.8975000000000001E-01   7.1778131208317920E-04
 2.9025000000000001E-01   6.0610508838635098E-04
 2.9075000000000001E-01   5.0710128871093345E-04
 2.9125000000000001E-01   4.3370691577412793E-04
 2.9175000000000001E-01   3.9045885420592306E-04
 2.9225000000000001E-01   3.4523318562136243E-04
 2.9275000000000001E-01   2.9406683416268587E-04
 2.9325000000000001E-01   2.5504733026786834E-04
 2.9375000000000001E-01   2.1197988766144324E-04
 2.9425000000000001E-01   1.8513386068638477E-04
 2.9475000000000001E-01   1.5676019755899180E-04
 2.9525000000000001E-01   1.3744724777792864E-04
 2.9575000000000001E-01   1.2064345165460258E-04
 2.9625000000000001E-01   1.0305566717383457E-04
 2.9675000000000001E-01   8.6906422734824167E-05
 2.9725000000000001E-01   7.8545144334039147E-05
 2.9775000000000001E-01   7.0774513341403033E-05
 2.9825000000000002E-01   6.2370240873097429E-05
 2.9875000000000002E-01   5.1560197291893307E-05
 2.9925000000000002E-01   4.7341371259713408E-05
 2.9975000000000002E-01   4.1835018935925651E-05
 3.0025000000000002E-01   3.7485454901353332E-05
 3.0075000000000002E-01   3.0874775100602011E-05
 3.0125000000000002E-01   2.7890969430415719E-05
 3.0175000000000002E-01   2.4333280948293698E-05
 3.0225000000000002E-01   2.0347846869218628E-05
 3.0275000000000002E-01   1.9486516643437907E-05
 3.0325000000000002E-01   1.7108459502142959E-05
 3.0375000000000002E-01   1.4209705533959971E-05
 3.0425000000000002E-01   1.1995753898932768E-05
 3.0475000000000002E-01   1.0194809443815145E-05
 3.0525000000000002E-01   8.5892158553885445E-06
 3.0575000000000002E-01   7.9855766487635962E-06
 3.0625000000000002E-01   9.1029583853286700E-06
 3.0675000000000002E-01   7.6381554841096322E-06
 3.0725000000000002E-01   6.2687424894236360E-06
 3.0775000000000002E-01   5.3277964371553532E-06
 3.0825000000000002E-01   4.4976398502307024E-06
 3.0875000000000002E-01   3.7637634085010442E-06
 3.0925000000000002E-01   3.0919563461284547E-06
 3.0975000000000003E-01   2.6420849738563597E-06
 3.1025000000000003E-01   2.1896011293309205E-06
 3.1075000000000003E-01   1.8237673567433830E-06
 3.1125000000000003E-01   1.4541798266676143E-06
 3.1175000000000003E-01   1.1229658104926921E-06
 3.1225000000000003E-01   9.4503858651620036E-07
 3.1275000000000003E-01   8.1047463678119521E-07
 3.1325000000000003E-01   6.9508768182558313E-07
 3.1375000000000003E-01   5.9614231761898063E-07
 3.1425000000000003E-01   4.4838221847665476E-07
 3.1475000000000003E-01   3.6811959492771072E-07
 3.1525000000000003E-01   2.7419889866815349E-07
 3.1575000000000003E-01   2.0334650181429371E-07
 3.1625000000000003E-01   1.6631213429999667E-07
 3.1675000000000003E-01   2.3162583944007761E-08
 3.1725000000000003E-01   1.0842021725194682E-13
 3.1775000000000003E-01   8.9121418578330856E-14
 3.1825000000000003E-01   6.4401609045931094E-14
 3.1875000000000003E-01   3.9031278208926702E-14
 3.1925000000000003E-01   2.2768245622781679E-14
 3.1975000000000003E-01   1.1709383462793418E-14
 3.2024999999999998E-01   5.4210108622737345E-15
 3.2074999999999998E-01   4.3368086899977961E-16
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   0.0000000000000000E+00
 3.7025000000000002E-01   1.3010426069619894E-15
 3.7075000000000002E-01   2.9490299091310541E-14
 3.7125000000000002E-01   6.7220534692655277E-15
 3.7175000000000002E-01   1.6913553890486459E-13
 3.7225000000000003E-01   2.9230090570136983E-13
 3.7275000000000003E-01   4.2045360249388124E-13
 3.7325000000000003E-01   4.6859217894796713E-13
 3.7375000000000003E-01   8.3982300281957928E-13
 3.7425000000000003E-01   1.1663846971939421E-12
 3.7475000000000003E-01   1.3311834274153683E-12
 3.7525000000000003E-01   1.2617944884107517E-12
 3.7575000000000003E-01   1.1039346520340704E-12
 3.7625000000000003E-01   1.5569143197393399E-12
 3.7675000000000003E-01   1.7921861911908563E-12
 3.7725000000000003E-01   1.8162554794778449E-12
 3.7775000000000003E-01   1.9409387293056327E-12
 3.7825000000000003E-01   1.8080155430078785E-12
 3.7875000000000003E-01   3.0223219765002911E-12
 3.7925000000000003E-01   6.3928896908917689E-12
 3.7975000000000003E-01   9.0947215055459805E-12
 3.8025000000000003E-01   1.4705250909885350E-11
 3.8075000000000003E-01   1.8620521797187376E-11
 3.8125000000000003E-01   2.3614357007008518E-11
 3.8175000000000003E-01   2.9473385553113541E-11
 3.8225000000000003E-01   3.5154388104646124E-11
 3.8275000000000003E-01   4.1769539251193175E-11
 3.8325000000000004E-01   4.3629596510701376E-11
 3.8375000000000004E-01   5.9208063876491299E-11
 3.8424999999999998E-01   7.3979234316272155E-11
 3.8474999999999998E-01   8.7945276238060400E-11
 3.8524999999999998E-01   1.0224265036743911E-10
 3.8574999999999998E-01   1.1905016939537303E-10
 3.8624999999999998E-01   1.3549144497141015E-10
 3.8674999999999998E-01   1.7378243023883696E-10
 3.8724999999999998E-01   1.8445423248098933E-10
 3.8774999999999998E-01   1.8225633808466374E-10
 3.8824999999999998E-01   1.9639086541554711E-10
 3.8874999999999998E-01   2.7250207602939689E-10
 3.8924999999999998E-01   3.4659992369198198E-10
 3.8974999999999999E-01   4.1952271369431842E-10
 3.9024999999999999E-01   5.5971309506353477E-10
 3.9074999999999999E-01   5.8343999567553616E-10
 3.9124999999999999E-01   5.8261101834028259E-10
 3.9174999999999999E-01   7.2504006600878904E-10
 3.9224999999999999E-01   7.7269336316736837E-10
 3.9274999999999999E-01   7.1023183109894338E-10
 3.9324999999999999E-01   7.9789067874970973E-10
 3.9374999999999999E-01   8.7224832253003460E-10
 3.9424999999999999E-01   8.9631438273552646E-10
 3.9474999999999999E-01   7.1323491963778942E-10
 3.9524999999999999E-01   2.1970710772729861E-11
 3.9574999999999999E-01   5.0931819004065537E-10
 3.9624999999999999E-01   1.3507038243718205E-10
 3.9674999999999999E-01   1.7938815136190830E-09
 3.9724999999999999E-01   3.1006565213483881E-09
 3.9774999999999999E-01   4.1202116827914002E-09
 3.9824999999999999E-01   4.4063786179799649E-09
 3.9874999999999999E-01   4.6643494117792870E-09
 3.9924999999999999E-01   3.2246073400369231E-09
 3.9974999999999999E-01   1.5685563627557875E-08


==> gnuplot1/exam1/error/opt-2d-1w-error.dat <==
 2.5000000000000001E-04   8.0395687893107862E-04
 7.5000000000000002E-04   4.4436292017773112E-04
 1.2500000000000000E-03   3.1908708242038379E-04
 1.7500000000000000E-03   2.2624518003455906E-04
 2.2500000000000003E-03   4.8682231942603655E-04
 2.7499999999999998E-03   7.4010380108532306E-04
 3.2500000000000003E-03   4.5112207120819373E-04
 3.7499999999999999E-03   4.0500706605740155E-04
 4.2500000000000003E-03   6.9257844967293908E-04
 4.7499999999999999E-03   6.0266336910224218E-04
 5.2500000000000003E-03   5.9766885560698130E-04
 5.7499999999999999E-03   4.7901827597748793E-04
 6.2500000000000003E-03   1.2680606000387948E-03
 6.7499999999999999E-03   1.6065776378052371E-03
 7.2500000000000004E-03   1.7244232349907435E-03
 7.7499999999999999E-03   8.6595194035930302E-04
 8.2500000000000004E-03   4.3122293295253102E-04
 8.7500000000000008E-03   1.1879725854046191E-03
 9.2499999999999995E-03   1.7120998562569912E-03
 9.7500000000000000E-03   8.2307865436564683E-04
 1.0250000000000000E-02   7.6113753159747237E-04
 1.0750000000000001E-02   7.2963400491308193E-04
 1.1250000000000000E-02   6.6582449951187400E-04
 1.1750000000000000E-02   1.2947361795289691E-03
 1.2250000000000000E-02   1.7010465476660372E-03
 1.2750000000000001E-02   1.4749713820730954E-03
 1.3250000000000000E-02   1.3219415825464007E-03
 1.3750000000000000E-02   7.5494012657821607E-04
 1.4250000000000001E-02   4.2818007557020245E-04
 1.4750000000000001E-02   8.8873082399369002E-04
 1.5250000000000000E-02   6.7844949484657422E-04
 1.5750000000000000E-02   2.8674473430228539E-04
 1.6250000000000001E-02   3.9609754936150820E-04
 1.6750000000000001E-02   1.0656913508145110E-03
 1.7250000000000001E-02   8.9337297689849170E-04
 1.7750000000000002E-02   1.4970496525836674E-05
 1.8249999999999999E-02   1.6807990489026671E-04
 1.8749999999999999E-02   1.2727404257811367E-04
 1.9250000000000000E-02   2.2617382203095202E-04
 1.9750000000000000E-02   8.5722421977869542E-04
 2.0250000000000001E-02   1.5704622904509555E-03
 2.0750000000000001E-02   1.4616230528882973E-03
 2.1250000000000002E-02   1.3665254768088066E-03
 2.1750000000000002E-02   1.5792671609933672E-03
 2.2249999999999999E-02   1.6704437173183800E-03
 2.2749999999999999E-02   2.4381697814433970E-03
 2.3250000000000000E-02   9.2279856602107849E-04
 2.3750000000000000E-02   8.0535808719563217E-04
 2.4250000000000001E-02   1.8607914391692782E-04
 2.4750000000000001E-02   1.6459225750385556E-04
 2.5250000000000002E-02   1.3541874279638912E-04
 2.5750000000000002E-02   1.3977163149984308E-05
 2.6249999999999999E-02   2.9812373442739695E-04
 2.6749999999999999E-02   1.8286241864440766E-04
 2.7250000000000000E-02   7.3823348715390080E-04
 2.7750000000000000E-02   5.7806199576349113E-04
 2.8250000000000001E-02   5.9394904439256263E-04
 2.8750000000000001E-02   8.1019045155528407E-04
 2.9250000000000002E-02   1.0472779705656594E-03
 2.9750000000000002E-02   1.7202981621140727E-03
 3.0249999999999999E-02   1.5844375782947987E-03
 3.0750000000000000E-02   1.2479620520559089E-03
 3.1250000000000000E-02   1.2428220983149725E-03
 3.1750000000000000E-02   7.9845062096339347E-04
 3.2250000000000001E-02   5.5872412337963629E-04
 3.2750000000000001E-02   3.4837317651583452E-04
 3.3250000000000002E-02   2.0128015328701593E-03
 3.3750000000000002E-02   1.9599439445588409E-03
 3.4250000000000003E-02   1.5176345651001129E-03
 3.4750000000000003E-02   1.5617696892050207E-03
 3.5250000000000004E-02   2.2462151741665876E-03
 3.5750000000000004E-02   1.8890504131632501E-03
 3.6249999999999998E-02   1.6255389725972969E-03
 3.6749999999999998E-02   2.2011232644172179E-03
 3.7249999999999998E-02   2.8184281123015188E-03
 3.7749999999999999E-02   2.3717055013103760E-03
 3.8249999999999999E-02   2.6273779814194676E-03
 3.8750000000000000E-02   1.7787727121014063E-03
 3.9250000000000000E-02   2.0659224159902709E-03
 3.9750000000000001E-02   1.7476465629981154E-03
 4.0250000000000001E-02   2.2505941573241674E-03
 4.0750000000000001E-02   2.0205357402727120E-03
 4.1250000000000002E-02   1.1921086541158614E-03
 4.1750000000000002E-02   1.5635609851746266E-03
 4.2250000000000003E-02   1.3418816497215149E-03
 4.2750000000000003E-02   6.9313360185163729E-04
 4.3250000000000004E-02   9.6296440766278229E-04
 4.3750000000000004E-02   9.9908276367208920E-04
 4.4249999999999998E-02   8.9979877676766695E-04
 4.4749999999999998E-02   1.2857994891058132E-03
 4.5249999999999999E-02   9.5640057775130431E-04
 4.5749999999999999E-02   7.2329182546721068E-04
 4.6249999999999999E-02   7.2835850588517232E-04
 4.6750000000000000E-02   1.1299193873516630E-03
 4.7250000000000000E-02   1.3764332317181345E-03
 4.7750000000000001E-02   1.2847979505569086E-03
 4.8250000000000001E-02   1.3041213967076944E-03
 4.8750000000000002E-02   9.2158128982191851E-04
 4.9250000000000002E-02   8.4630176820493710E-04
 4.9750000000000003E-02   5.9056223009992716E-04
 5.0250000000000003E-02   1.2212855442391124E-03
 5.0750000000000003E-02   1.5288266278748477E-03
 5.1250000000000004E-02   8.9320397769028026E-04
 5.1750000000000004E-02   5.8755557592292070E-04
 5.2249999999999998E-02   7.1275222997402299E-04
 5.2749999999999998E-02   5.1646650798841288E-04
 5.3249999999999999E-02   3.5116597171923878E-04
 5.3749999999999999E-02   5.8490170546292926E-04
 5.4250000000000000E-02   7.6332751736130381E-04
 5.4750000000000000E-02   1.0945972055801487E-03
 5.5250000000000000E-02   1.0929529541393599E-03
 5.5750000000000001E-02   1.1549429580166564E-03
 5.6250000000000001E-02   1.3248423565552071E-03
 5.6750000000000002E-02   1.4098826359371754E-03
 5.7250000000000002E-02   1.5484352355766770E-03
 5.7750000000000003E-02   1.6620355056582213E-03
 5.8250000000000003E-02   1.3907879242492727E-03
 5.8750000000000004E-02   6.7782546223629965E-04
 5.9250000000000004E-02   5.0014545604053987E-04
 5.9750000000000004E-02   4.9513399512502105E-04
 6.0249999999999998E-02   6.3709132675094293E-04
 6.0749999999999998E-02   6.9757692843717744E-05
 6.1249999999999999E-02   7.9302525096257271E-04
 6.1749999999999999E-02   2.9794655745996181E-04
 6.2250000000000000E-02   1.1220799831322025E-04
 6.2750000000000000E-02   3.4455251202100158E-05
 6.3250000000000001E-02   1.1552187445228181E-04
 6.3750000000000001E-02   7.9135992651989639E-05
 6.4250000000000002E-02   5.4784290918749189E-04
 6.4750000000000002E-02   3.8576429106665632E-04
 6.5250000000000002E-02   1.4316801387390040E-04
 6.5750000000000003E-02   2.8779258450247039E-04
 6.6250000000000003E-02   2.8965006677185207E-04
 6.6750000000000004E-02   1.0561009535628944E-03
 6.7250000000000004E-02   1.2057951561379248E-03
 6.7750000000000005E-02   9.8498474319127691E-04
 6.8250000000000005E-02   2.2090917224118999E-04
 6.8750000000000006E-02   4.9947950805269035E-04
 6.9250000000000006E-02   1.6439308117280002E-04
 6.9750000000000006E-02   5.8155893804617853E-04
 7.0250000000000007E-02   2.4421592633687574E-04
 7.0750000000000007E-02   6.0006759060705136E-04
 7.1250000000000008E-02   5.2105567186947063E-04
 7.1750000000000008E-02   3.6736402600973382E-04
 7.2249999999999995E-02   3.3156914345377250E-04
 7.2749999999999995E-02   2.6398369858658379E-04
 7.3249999999999996E-02   6.8425072917761680E-04
 7.3749999999999996E-02   4.9428304346108953E-04
 7.4249999999999997E-02   3.6760580064181669E-04
 7.4749999999999997E-02   2.4286879839102344E-04
 7.5249999999999997E-02   2.0647819671914196E-04
 7.5749999999999998E-02   2.5944650826525522E-04
 7.6249999999999998E-02   6.4452326324984058E-04
 7.6749999999999999E-02   6.9884893273850846E-04
 7.7249999999999999E-02   9.1979611648454831E-04
 7.7750000000000000E-02   9.2276623250425890E-04
 7.8250000000000000E-02   1.5325835453943544E-03
 7.8750000000000001E-02   8.2727061683435103E-04
 7.9250000000000001E-02   3.2503876719132144E-05
 7.9750000000000001E-02   1.8522272351551223E-04
 8.0250000000000002E-02   1.0741795753450551E-04
 8.0750000000000002E-02   2.8738213300810191E-04
 8.1250000000000003E-02   3.8557830557331857E-04
 8.1750000000000003E-02   7.6307730612088279E-04
 8.2250000000000004E-02   1.1076359752664965E-03
 8.2750000000000004E-02   5.2060852804042626E-04
 8.3250000000000005E-02   3.1274923861727126E-04
 8.3750000000000005E-02   8.2325174169309105E-04
 8.4250000000000005E-02   4.2254312990273597E-04
 8.4750000000000006E-02   2.9795000568615171E-05
 8.5250000000000006E-02   3.4160669830602850E-04
 8.5750000000000007E-02   1.9552831045048391E-04
 8.6250000000000007E-02   1.6442558391867230E-06
 8.6750000000000008E-02   3.1394333468109660E-04
 8.7250000000000008E-02   4.6192033160983431E-04
 8.7750000000000009E-02   1.4845242975244806E-03
 8.8249999999999995E-02   5.2668829670075206E-04
 8.8749999999999996E-02   6.8425224801391517E-04
 8.9249999999999996E-02   1.1881207351574384E-03
 8.9749999999999996E-02   1.2748189963194363E-03
 9.0249999999999997E-02   8.1979162050702169E-04
 9.0749999999999997E-02   1.5299874913678772E-03
 9.1249999999999998E-02   1.4380468564730306E-03
 9.1749999999999998E-02   1.2029344862252561E-03
 9.2249999999999999E-02   3.0554311934289464E-04
 9.2749999999999999E-02   1.1728344328030093E-04
 9.3250000000000000E-02   1.3540212125290164E-04
 9.3750000000000000E-02   4.6215248444213963E-04
 9.4250000000000000E-02   3.5632197302299518E-04
 9.4750000000000001E-02   9.0815147804034011E-04
 9.5250000000000001E-02   4.8453198752219874E-04
 9.5750000000000002E-02   3.9192527396757128E-04
 9.6250000000000002E-02   6.4874230363149029E-04
 9.6750000000000003E-02   4.4224432308383757E-04
 9.7250000000000003E-02   3.8666162873228873E-04
 9.7750000000000004E-02   1.8966056758102466E-04
 9.8250000000000004E-02   1.3648833127458246E-04
 9.8750000000000004E-02   8.0681876575457764E-04
 9.9250000000000005E-02   4.8556684320955870E-04
 9.9750000000000005E-02   1.2038783121783798E-04
 1.0025000000000001E-01   3.7404781170279820E-04
 1.0075000000000001E-01   2.4650112616280074E-04
 1.0125000000000001E-01   1.0850866232329059E-03
 1.0175000000000001E-01   1.4507047705222180E-03
 1.0225000000000001E-01   1.6517245677683502E-03
 1.0275000000000001E-01   3.8113576212430106E-04
 1.0325000000000001E-01   9.1809375373209798E-05
 1.0375000000000001E-01   4.5425454508960119E-04
 1.0425000000000000E-01   1.4340224718982432E-03
 1.0475000000000000E-01   1.0388561238438344E-03
 1.0525000000000000E-01   1.1120687293088615E-03
 1.0575000000000000E-01   5.9863210700482458E-05
 1.0625000000000000E-01   2.6478139622952435E-04
 1.0675000000000000E-01   3.2508463123802486E-05
 1.0725000000000000E-01   9.0691885795425196E-04
 1.0775000000000000E-01   1.1253421329759120E-04
 1.0825000000000000E-01   7.9727679992962631E-05
 1.0875000000000000E-01   2.4606759441603044E-05
 1.0925000000000000E-01   3.5723473749811320E-04
 1.0975000000000000E-01   5.8360284064403584E-04
 1.1025000000000000E-01   9.3363504589505115E-04
 1.1075000000000000E-01   1.9958129263019381E-04
 1.1125000000000000E-01   1.2304725069820432E-04
 1.1175000000000000E-01   8.2292833871227557E-04
 1.1225000000000000E-01   6.1656617953069622E-04
 1.1275000000000000E-01   5.6813837990645909E-04
 1.1325000000000000E-01   2.1261755498436761E-04
 1.1375000000000000E-01   9.4479781039210058E-04
 1.1425000000000000E-01   4.4041045182349178E-04
 1.1475000000000000E-01   8.2681426555602936E-04
 1.1525000000000001E-01   1.7027266243391110E-04
 1.1575000000000001E-01   2.4052233110880205E-06
 1.1625000000000001E-01   5.0075828427734853E-04
 1.1675000000000001E-01   6.2827431236276798E-04
 1.1725000000000001E-01   8.5323497056737996E-04
 1.1775000000000001E-01   2.1633642542347726E-03
 1.1825000000000001E-01   1.9375469531907454E-03
 1.1875000000000001E-01   1.2439359775874531E-03
 1.1925000000000001E-01   1.0472349590419524E-03
 1.1975000000000001E-01   1.4929546047752231E-03
 1.2025000000000000E-01   1.2898919882992764E-03
 1.2075000000000000E-01   2.4021109164754080E-03
 1.2125000000000000E-01   2.2922667921269637E-03
 1.2175000000000000E-01   2.7360237959896941E-03
 1.2225000000000000E-01   2.5591135624473461E-03
 1.2275000000000000E-01   2.5528606103520390E-03
 1.2325000000000000E-01   7.5659278680200793E-04
 1.2375000000000000E-01   7.7404994761857797E-04
 1.2425000000000000E-01   7.9714833639803911E-04
 1.2475000000000000E-01   1.1490860798780468E-03
 1.2525000000000000E-01   1.2752711945307651E-03
 1.2575000000000000E-01   1.7153818307370113E-03
 1.2625000000000000E-01   2.0251241068843149E-03
 1.2675000000000000E-01   3.3371955665438885E-03
 1.2725000000000000E-01   2.4199940324393988E-03
 1.2775000000000000E-01   8.4168066315852723E-06
 1.2825000000000000E-01   8.3584689067547967E-04
 1.2875000000000000E-01   1.2343009837860988E-03
 1.2925000000000000E-01   1.4362553067059185E-03
 1.2975000000000000E-01   1.7397765918092797E-03
 1.3025000000000000E-01   2.5617986138634680E-03
 1.3075000000000001E-01   2.7526932324614646E-03
 1.3125000000000001E-01   2.3760284648037533E-03
 1.3175000000000001E-01   2.7950055348384666E-03
 1.3225000000000001E-01   3.2795762115006874E-03
 1.3275000000000001E-01   3.9447140177858199E-03
 1.3325000000000001E-01   4.1128821126176999E-03
 1.3375000000000001E-01   2.8366533026455741E-03
 1.3425000000000001E-01   3.0603070579039806E-03
 1.3475000000000001E-01   2.0992339199561775E-03
 1.3525000000000001E-01   2.5705114114885374E-03
 1.3575000000000001E-01   2.3089436042348214E-03
 1.3625000000000001E-01   2.1138820517665781E-03
 1.3675000000000001E-01   2.4506297488369588E-03
 1.3725000000000001E-01   2.7676793459995345E-03
 1.3775000000000001E-01   3.0417083706768180E-03
 1.3825000000000001E-01   2.6787958041901995E-03
 1.3875000000000001E-01   2.6847298704467527E-03
 1.3925000000000001E-01   2.2344728774169381E-03
 1.3975000000000001E-01   2.2819334428525236E-03
 1.4025000000000001E-01   2.1001424051349340E-03
 1.4075000000000001E-01   2.0633950459748814E-03
 1.4125000000000001E-01   2.6586524870673427E-03
 1.4175000000000001E-01   2.0661094421405039E-03
 1.4225000000000002E-01   1.6017714801097140E-03
 1.4275000000000002E-01   1.5274663169631629E-03
 1.4325000000000002E-01   2.1518389138411339E-03
 1.4375000000000002E-01   1.6308243595559632E-03
 1.4424999999999999E-01   1.9794235721594076E-03
 1.4474999999999999E-01   2.2388851336392606E-03
 1.4524999999999999E-01   1.0519702812128442E-03
 1.4574999999999999E-01   9.1936586119673481E-04
 1.4624999999999999E-01   9.3293872143495780E-04
 1.4674999999999999E-01   1.4174352774435791E-03
 1.4724999999999999E-01   1.0734287919656278E-03
 1.4774999999999999E-01   1.3201431023225798E-03
 1.4824999999999999E-01   1.7884708139726175E-03
 1.4874999999999999E-01   2.0436487848058634E-03
 1.4924999999999999E-01   2.7401920253380418E-03
 1.4974999999999999E-01   1.8101240358600768E-03
 1.5024999999999999E-01   1.8148446506448118E-03
 1.5075000000000000E-01   1.8835940671975337E-03
 1.5125000000000000E-01   1.9297981103345236E-03
 1.5175000000000000E-01   2.5262357696671442E-03
 1.5225000000000000E-01   2.3193019479564752E-03
 1.5275000000000000E-01   2.3722352117233792E-03
 1.5325000000000000E-01   2.3592717161388982E-03
 1.5375000000000000E-01   1.9619837668612985E-03
 1.5425000000000000E-01   1.1162523893269746E-03
 1.5475000000000000E-01   1.7275043820217356E-03
 1.5525000000000000E-01   2.4793313043323184E-03
 1.5575000000000000E-01   1.3632814471767143E-03
 1.5625000000000000E-01   2.2119497056539614E-03
 1.5675000000000000E-01   2.7644355624835415E-03
 1.5725000000000000E-01   1.4920842356466973E-03
 1.5775000000000000E-01   1.4085230644458548E-03
 1.5825000000000000E-01   2.0285189185480649E-03
 1.5875000000000000E-01   2.4616446932236758E-03
 1.5925000000000000E-01   1.9781174304363343E-03
 1.5975000000000000E-01   1.9554201866824879E-03
 1.6025000000000000E-01   1.7044930870967307E-03
 1.6075000000000000E-01   2.1160672079573555E-03
 1.6125000000000000E-01   1.7285094068196639E-03
 1.6175000000000000E-01   1.2365574326406354E-03
 1.6225000000000001E-01   1.8403498543233736E-03
 1.6275000000000001E-01   1.7875717588867075E-03
 1.6325000000000001E-01   1.1244418752265797E-03
 1.6375000000000001E-01   1.6220657195833766E-03
 1.6425000000000001E-01   1.3817252577069336E-03
 1.6475000000000001E-01   1.3894737508822628E-03
 1.6525000000000001E-01   1.1122727625167493E-03
 1.6575000000000001E-01   5.0711989594013891E-04
 1.6625000000000001E-01   7.8582979863542585E-04
 1.6675000000000001E-01   5.0458984840878762E-04
 1.6725000000000001E-01   1.3504570945169214E-06
 1.6775000000000001E-01   6.1771830744259207E-05
 1.6825000000000001E-01   1.1486381545928388E-03
 1.6875000000000001E-01   1.7892640982499299E-03
 1.6925000000000001E-01   1.8824797460589304E-03
 1.6975000000000001E-01   8.7128188865943012E-04
 1.7025000000000001E-01   8.5445252591850223E-04
 1.7075000000000001E-01   1.9017409422491089E-03
 1.7125000000000001E-01   2.3227678826655113E-03
 1.7175000000000001E-01   2.6016551735714259E-03
 1.7225000000000001E-01   2.6356081991267149E-03
 1.7275000000000001E-01   2.0147302071499289E-03
 1.7325000000000002E-01   1.8438013687284943E-03
 1.7375000000000002E-01   1.6594426144010692E-03
 1.7425000000000002E-01   1.8143293456548922E-03
 1.7475000000000002E-01   1.8485144906763521E-03
 1.7525000000000002E-01   1.7408553988485849E-03
 1.7575000000000002E-01   2.2048659096258623E-03
 1.7624999999999999E-01   2.2188872508456512E-03
 1.7674999999999999E-01   1.4784235747306023E-03
 1.7724999999999999E-01   1.8221763367792375E-03
 1.7774999999999999E-01   2.9428887303610050E-03
 1.7824999999999999E-01   9.5305592674686649E-04
 1.7874999999999999E-01   4.7656791525342595E-04
 1.7924999999999999E-01   1.5868323436186848E-03
 1.7974999999999999E-01   1.8636079609587210E-03
 1.8024999999999999E-01   2.7768008906551380E-03
 1.8074999999999999E-01   2.3232841366739665E-03
 1.8124999999999999E-01   1.0639422164251476E-03
 1.8174999999999999E-01   1.3378183905269755E-03
 1.8225000000000000E-01   1.6689046750218779E-03
 1.8275000000000000E-01   1.4136868929273175E-03
 1.8325000000000000E-01   1.6347609623794789E-03
 1.8375000000000000E-01   9.9121923496340355E-04
 1.8425000000000000E-01   8.8283177692536925E-04
 1.8475000000000000E-01   9.5916061420028874E-04
 1.8525000000000000E-01   6.4412822288016116E-04
 1.8575000000000000E-01   1.4904146736750697E-03
 1.8625000000000000E-01   6.0339764885901479E-04
 1.8675000000000000E-01   2.3384340724560979E-03
 1.8725000000000000E-01   2.2006225133500228E-03
 1.8775000000000000E-01   2.5356177169473691E-03
 1.8825000000000000E-01   2.1224601095131378E-03
 1.8875000000000000E-01   1.7579991203556410E-04
 1.8925000000000000E-01   1.2746623538240584E-03
 1.8975000000000000E-01   2.0147971709007333E-03
 1.9025000000000000E-01   1.6854007596423973E-03
 1.9075000000000000E-01   1.4442823740543503E-03
 1.9125000000000000E-01   1.9818810777049731E-03
 1.9175000000000000E-01   2.2435379014551240E-03
 1.9225000000000000E-01   2.2813607212443178E-03
 1.9275000000000000E-01   1.8708624037340937E-03
 1.9325000000000001E-01   2.1346106501661487E-03
 1.9375000000000001E-01   2.1030749361184743E-03
 1.9425000000000001E-01   2.1860893626388920E-03
 1.9475000000000001E-01   1.2424993930202333E-03
 1.9525000000000001E-01   1.5492500895139824E-03
 1.9575000000000001E-01   2.3776901136939367E-03
 1.9625000000000001E-01   2.7089022579547223E-03
 1.9675000000000001E-01   1.8278798698576489E-03
 1.9725000000000001E-01   3.3920512447281493E-03
 1.9775000000000001E-01   8.3392062753738136E-04
 1.9825000000000001E-01   1.0588771286260742E-03
 1.9875000000000001E-01   1.1134330641245492E-03
 1.9925000000000001E-01   9.6934150513625929E-04
 1.9975000000000001E-01   8.7367360340716001E-04
 2.0025000000000001E-01   6.3721443744879948E-05
 2.0075000000000001E-01   1.5540185373215260E-04
 2.0125000000000001E-01   4.7235062116514695E-05
 2.0175000000000001E-01   7.9380852666506780E-06
 2.0225000000000001E-01   7.5022442719320450E-04
 2.0275000000000001E-01   1.8455444941626715E-03
 2.0325000000000001E-01   1.3343634284537851E-03
 2.0375000000000001E-01   9.6499477283184642E-04
 2.0425000000000001E-01   9.6310263074607047E-04
 2.0475000000000002E-01   1.4031318400947741E-03
 2.0525000000000002E-01   4.6051320781753387E-04
 2.0575000000000002E-01   7.7777984147495074E-04
 2.0625000000000002E-01   6.9418533345225934E-04
 2.0675000000000002E-01   1.1190017089935038E-03
 2.0725000000000002E-01   1.0506046774999877E-03
 2.0775000000000002E-01   7.3481140534826137E-05
 2.0824999999999999E-01   7.1075139364705432E-04
 2.0874999999999999E-01   1.3797450984306889E-03
 2.0924999999999999E-01   2.6767360419487958E-04
 2.0974999999999999E-01   4.1243276233590416E-04
 2.1024999999999999E-01   1.4961032152198759E-03
 2.1074999999999999E-01   5.4408356745377494E-04
 2.1124999999999999E-01   4.7517359192397063E-04
 2.1174999999999999E-01   3.4177179055733638E-04
 2.1224999999999999E-01   4.0364675826436250E-04
 2.1274999999999999E-01   1.9509878365208397E-04
 2.1325000000000000E-01   3.5233928411319506E-04
 2.1375000000000000E-01   4.3343908457201474E-04
 2.1425000000000000E-01   8.9777390837509176E-04
 2.1475000000000000E-01   1.6479019957674488E-03
 2.1525000000000000E-01   1.0003035055406457E-03
 2.1575000000000000E-01   1.8232652220397212E-03
 2.1625000000000000E-01   1.9855509093635506E-03
 2.1675000000000000E-01   2.1645635232272085E-03
 2.1725000000000000E-01   1.2421364664771698E-03
 2.1775000000000000E-01   5.6788168437108791E-04
 2.1825000000000000E-01   9.2989771087939350E-04
 2.1875000000000000E-01   1.1925301903311341E-03
 2.1925000000000000E-01   1.2042456692190041E-03
 2.1975000000000000E-01   7.2911511719470296E-04
 2.2025000000000000E-01   6.4227509789982224E-04
 2.2075000000000000E-01   2.7532214601361021E-04
 2.2125000000000000E-01   3.9628618705883775E-04
 2.2175000000000000E-01   6.9616649292357516E-05
 2.2225000000000000E-01   1.1112448210431974E-03
 2.2275000000000000E-01   5.2783575204347951E-04
 2.2325000000000000E-01   1.2349134018854804E-03
 2.2375000000000000E-01   1.3331042544314272E-03
 2.2425000000000000E-01   8.6401186960684837E-04
 2.2475000000000001E-01   9.9567113898045741E-04
 2.2525000000000001E-01   1.0569452790598149E-03
 2.2575000000000001E-01   1.2372419828707870E-03
 2.2625000000000001E-01   1.0471407333769360E-03
 2.2675000000000001E-01   1.7293956050271485E-03
 2.2725000000000001E-01   8.4629183783633546E-04
 2.2775000000000001E-01   4.1070342646518516E-04
 2.2825000000000001E-01   3.1709512679941733E-03
 2.2875000000000001E-01   1.6477525342230230E-03
 2.2925000000000001E-01   3.9351221696198864E-05
 2.2975000000000001E-01   3.4889842411495401E-06
 2.3025000000000001E-01   2.0799582779928543E-04
 2.3075000000000001E-01   7.4881125661762209E-05
 2.3125000000000001E-01   1.4236688467412562E-03
 2.3175000000000001E-01   1.0729460517312198E-03
 2.3225000000000001E-01   1.0903136148247210E-03
 2.3275000000000001E-01   3.8948423872565112E-04
 2.3325000000000001E-01   6.0489409369316664E-04
 2.3375000000000001E-01   6.3065194683950034E-04
 2.3425000000000001E-01   1.0152253588845924E-03
 2.3475000000000001E-01   3.4531943937730469E-04
 2.3525000000000001E-01   3.3809500050032277E-04
 2.3575000000000002E-01   1.2605523206805295E-04
 2.3625000000000002E-01   9.6574630478673520E-04
 2.3675000000000002E-01   1.0501869439997910E-04
 2.3725000000000002E-01   2.1639771539208336E-03
 2.3775000000000002E-01   7.8101046865879933E-04
 2.3825000000000002E-01   2.9810953736553185E-03
 2.3875000000000002E-01   2.8777507995475489E-03
 2.3925000000000002E-01   1.2463531227086171E-03
 2.3975000000000002E-01   1.6768678533270055E-03
 2.4024999999999999E-01   8.1561835902936662E-04
 2.4074999999999999E-01   3.5991663001187004E-04
 2.4124999999999999E-01   1.8275229700613926E-03
 2.4174999999999999E-01   2.1456534093301140E-03
 2.4224999999999999E-01   1.0886361860733250E-03
 2.4274999999999999E-01   5.6109784629210300E-04
 2.4324999999999999E-01   7.1056683067443802E-04
 2.4374999999999999E-01   8.6173100785228601E-04
 2.4424999999999999E-01   3.3344934587524384E-03
 2.4475000000000000E-01   1.0641753340467643E-03
 2.4525000000000000E-01   2.0626365466461724E-03
 2.4575000000000000E-01   1.6437108653262025E-03
 2.4625000000000000E-01   8.1019364497704898E-06
 2.4675000000000000E-01   5.9993342421648407E-04
 2.4725000000000000E-01   4.9178626796755334E-04
 2.4775000000000000E-01   1.4228848479712743E-03
 2.4825000000000000E-01   3.1830825438329399E-03
 2.4875000000000000E-01   3.4468639719009218E-03
 2.4925000000000000E-01   2.0600190524820618E-03
 2.4975000000000000E-01   1.1176711395080160E-03
 2.5025000000000003E-01   2.5017479052989676E-03
 2.5075000000000003E-01   3.3006921635119484E-03
 2.5125000000000003E-01   4.3454949621364531E-03
 2.5175000000000003E-01   5.8067660671806210E-03
 2.5225000000000003E-01   3.3721920897663480E-03
 2.5275000000000003E-01   5.0619104647981663E-03
 2.5325000000000003E-01   3.6717712274716330E-03
 2.5375000000000003E-01   9.3753162803919265E-03
 2.5425000000000003E-01   9.8189410729889164E-03
 2.5475000000000003E-01   1.2470196523929342E-02
 2.5525000000000003E-01   1.5853695076803041E-02
 2.5575000000000003E-01   1.5916521312886275E-02
 2.5624999999999998E-01   2.9722668147853470E-02
 2.5674999999999998E-01   2.8768666280175246E-02
 2.5724999999999998E-01   2.7868913635255711E-02
 2.5774999999999998E-01   2.9807706389903214E-02
 2.5824999999999998E-01   3.2446201921807742E-02
 2.5874999999999998E-01   4.2041672536866831E-02
 2.5924999999999998E-01   4.5677015054695784E-02
 2.5974999999999998E-01   4.9166494981452868E-02
 2.6024999999999998E-01   4.1307457422299451E-02
 2.6074999999999998E-01   2.8739283197020526E-02
 2.6124999999999998E-01   2.6504579991255998E-02
 2.6174999999999998E-01   1.4930930806747220E-02
 2.6224999999999998E-01   7.8631003061670948E-03
 2.6274999999999998E-01   8.0280045247228225E-03
 2.6324999999999998E-01   1.4913804364195661E-02
 2.6374999999999998E-01   3.3473267396233249E-02
 2.6424999999999998E-01   4.1951596490112895E-02
 2.6474999999999999E-01   5.0205286866895148E-02
 2.6524999999999999E-01   6.3496435177253785E-02
 2.6574999999999999E-01   5.7944601651493156E-02
 2.6624999999999999E-01   7.0903749231230564E-02
 2.6674999999999999E-01   8.4545041271523305E-02
 2.6724999999999999E-01   7.8875701167106349E-02
 2.6774999999999999E-01   6.9178788249676715E-02
 2.6824999999999999E-01   6.7228221031693208E-02
 2.6874999999999999E-01   3.5546456702286108E-02
 2.6924999999999999E-01   4.5618103894529700E-02
 2.6974999999999999E-01   5.4470296421666287E-02
 2.7024999999999999E-01   6.2494166647103437E-02
 2.7074999999999999E-01   5.3708842711186831E-02
 2.7124999999999999E-01   8.4505543220560614E-03
 2.7174999999999999E-01   4.1268846457399291E-04
 2.7224999999999999E-01   4.4578278076192329E-03
 2.7274999999999999E-01   5.5611415416352752E-03
 2.7324999999999999E-01   8.8549493256959121E-03
 2.7374999999999999E-01   1.4474581626121315E-02
 2.7424999999999999E-01   1.6890754649972202E-02
 2.7474999999999999E-01   1.7065848690593390E-02
 2.7524999999999999E-01   1.6987566652068038E-02
 2.7575000000000000E-01   1.6342609892719885E-02
 2.7625000000000000E-01   1.5361836526366192E-02
 2.7675000000000000E-01   1.5718662938509233E-02
 2.7725000000000000E-01   1.5537731842012499E-02
 2.7775000000000000E-01   1.5372158407116969E-02
 2.7825000000000000E-01   1.4097476704946415E-02
 2.7875000000000000E-01   1.3823449894256644E-02
 2.7925000000000000E-01   1.2941506783380571E-02
 2.7975000000000000E-01   1.1783141038585293E-02
 2.8025000000000000E-01   1.0296292152109315E-02
 2.8075000000000000E-01   8.9034591963282721E-03
 2.8125000000000000E-01   8.5448215864795396E-03
 2.8175000000000000E-01   7.7032831843104671E-03
 2.8225000000000000E-01   7.7762671069686561E-03
 2.8275000000000000E-01   6.6606913504510517E-03
 2.8325000000000000E-01   5.9909788612894123E-03
 2.8375000000000000E-01   5.5025970963839023E-03
 2.8425000000000000E-01   4.6827015710322328E-03
 2.8475000000000000E-01   3.9260834836892999E-03
 2.8525000000000000E-01   3.3116599413577736E-03
 2.8575000000000000E-01   3.2042398364154246E-03
 2.8625000000000000E-01   2.8793439309043401E-03
 2.8675000000000000E-01   3.2481750106668947E-03
 2.8725000000000001E-01   3.7786194560688441E-03
 2.8775000000000001E-01   3.2203884124233076E-03
 2.8825000000000001E-01   2.7274398255882279E-03
 2.8875000000000001E-01   2.3000887222703313E-03
 2.8925000000000001E-01   1.9643789602621551E-03
 2.8975000000000001E-01   1.6557170376921722E-03
 2.9025000000000001E-01   1.3833635270126081E-03
 2.9075000000000001E-01   1.1726261941835431E-03
 2.9125000000000001E-01   1.0046959422196275E-03
 2.9175000000000001E-01   8.9103883877580850E-04
 2.9225000000000001E-01   7.4850805365137820E-04
 2.9275000000000001E-01   6.2643694847519180E-04
 2.9325000000000001E-01   5.1312222808091871E-04
 2.9375000000000001E-01   4.4044908140323223E-04
 2.9425000000000001E-01   3.8812101787944609E-04
 2.9475000000000001E-01   3.2510778919765334E-04
 2.9525000000000001E-01   2.9223725495182575E-04
 2.9575000000000001E-01   2.4383450503376078E-04
 2.9625000000000001E-01   2.0288234097441782E-04
 2.9675000000000001E-01   1.6973281264835531E-04
 2.9725000000000001E-01   1.4209695474857366E-04
 2.9775000000000001E-01   1.1827664381552821E-04
 2.9825000000000002E-01   9.8658701942360089E-05
 2.9875000000000002E-01   8.2140406835953120E-05
 2.9925000000000002E-01   6.8544615743095861E-05
 2.9975000000000002E-01   5.6794508919894899E-05
 3.0025000000000002E-01   4.7208017356083990E-05
 3.0075000000000002E-01   4.3511233092032178E-05
 3.0125000000000002E-01   5.0416708250546277E-05
 3.0175000000000002E-01   4.2379624654896075E-05
 3.0225000000000002E-01   3.5774328083000790E-05
 3.0275000000000002E-01   3.0085106264906309E-05
 3.0325000000000002E-01   2.5203412725843284E-05
 3.0375000000000002E-01   2.1153509902827771E-05
 3.0425000000000002E-01   1.7952104389590688E-05
 3.0475000000000002E-01   1.5304125570377221E-05
 3.0525000000000002E-01   1.2971950396937004E-05
 3.0575000000000002E-01   1.0899134427563645E-05
 3.0625000000000002E-01   9.1029596473285096E-06
 3.0675000000000002E-01   7.6381564776649136E-06
 3.0725000000000002E-01   6.2687432852230424E-06
 3.0775000000000002E-01   5.3277970714102444E-06
 3.0825000000000002E-01   4.4976403600202710E-06
 3.0875000000000002E-01   3.7637638100880174E-06
 3.0925000000000002E-01   3.0919566590282344E-06
 3.0975000000000003E-01   2.6420852201864428E-06
 3.1025000000000003E-01   2.1896013203669252E-06
 3.1075000000000003E-01   1.8237675120008510E-06
 3.1125000000000003E-01   1.4541799474475605E-06
 3.1175000000000003E-01   1.1229659098054995E-06
 3.1225000000000003E-01   9.4503866154291975E-07
 3.1275000000000003E-01   8.1047469858066896E-07
 3.1325000000000003E-01   6.9508772996412613E-07
 3.1375000000000003E-01   5.9614235253026973E-07
 3.1425000000000003E-01   4.4838224211225153E-07
 3.1475000000000003E-01   3.6811961292546016E-07
 3.1525000000000003E-01   2.7419890994385302E-07
 3.1575000000000003E-01   2.0334650897002659E-07
 3.1625000000000003E-01   1.6631213928732582E-07
 3.1675000000000003E-01   2.3162586112412053E-08
 3.1725000000000003E-01   1.0907073855545850E-13
 3.1775000000000003E-01   8.9555099447325171E-14
 3.1825000000000003E-01   6.4401609045931094E-14
 3.1875000000000003E-01   3.9031278208926702E-14
 3.1925000000000003E-01   2.2768245622781679E-14
 3.1975000000000003E-01   1.1709383462793418E-14
 3.2024999999999998E-01   5.4210108622737345E-15
 3.2074999999999998E-01   4.3368086899977961E-16
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   2.1684043449428394E-16
 3.7025000000000002E-01   3.0357660829113089E-15
 3.7075000000000002E-01   1.9515639104543742E-15
 3.7125000000000002E-01   8.6085652493497248E-14
 3.7175000000000002E-01   3.1810491740184145E-13
 3.7225000000000003E-01   5.9349226921709878E-13
 3.7275000000000003E-01   1.0156805951940894E-12
 3.7325000000000003E-01   1.2418451683641869E-12
 3.7375000000000003E-01   1.5196177649779529E-12
 3.7425000000000003E-01   1.3422422895762226E-12
 3.7475000000000003E-01   1.6753091969720044E-12
 3.7525000000000003E-01   1.8381563633369895E-12
 3.7575000000000003E-01   1.6646840156483122E-12
 3.7625000000000003E-01   2.3767880025992903E-12
 3.7675000000000003E-01   2.7677513060326788E-12
 3.7725000000000003E-01   2.5389846477084629E-12
 3.7775000000000003E-01   3.6804326949507876E-12
 3.7825000000000003E-01   4.3771410111725874E-12
 3.7875000000000003E-01   4.6765976515412386E-12
 3.7925000000000003E-01   6.1825544693950923E-12
 3.7975000000000003E-01   9.4505566586288333E-12
 3.8025000000000003E-01   1.2305260980213724E-11
 3.8075000000000003E-01   1.8534002463794909E-11
 3.8125000000000003E-01   2.3968457436683315E-11
 3.8175000000000003E-01   2.6906211647761122E-11
 3.8225000000000003E-01   2.8076499477486448E-11
 3.8275000000000003E-01   3.0339012577566307E-11
 3.8325000000000004E-01   2.9799947264359258E-11
 3.8375000000000004E-01   3.4100326773645107E-11
 3.8424999999999998E-01   3.8044003772578985E-11
 3.8474999999999998E-01   4.0561954917981686E-11
 3.8524999999999998E-01   4.9541967875085733E-11
 3.8574999999999998E-01   5.3548962304528346E-11
 3.8624999999999998E-01   4.6688347811108472E-11
 3.8674999999999998E-01   4.6760338877286551E-11
 3.8724999999999998E-01   5.3821314039827329E-11
 3.8774999999999998E-01   3.6149035417131904E-11
 3.8824999999999998E-01   8.9091061722495017E-12
 3.8874999999999998E-01   6.5067309905307995E-11
 3.8924999999999998E-01   1.0256487641252020E-10
 3.8974999999999999E-01   3.5234836486153818E-11
 3.9024999999999999E-01   6.3375955136820639E-11
 3.9074999999999999E-01   6.1757458408947285E-11
 3.9124999999999999E-01   3.0253578405853249E-11
 3.9174999999999999E-01   4.5185428408170294E-11
 3.9224999999999999E-01   1.0573508747289686E-10
 3.9274999999999999E-01   1.2666973299673681E-10
 3.9324999999999999E-01   2.3877841674713149E-10
 3.9374999999999999E-01   1.7336654642970986E-10
 3.9424999999999999E-01   7.0631226551234856E-11
 3.9474999999999999E-01   2.7422881561842808E-10
 3.9524999999999999E-01   8.2451596304765211E-10
 3.9574999999999999E-01   2.2399752480341672E-10
 3.9624999999999999E-01   6.4606608449420507E-10
 3.9674999999999999E-01   1.7477328634470492E-09
 3.9724999999999999E-01   2.1521294047855437E-09
 3.9774999999999999E-01   7.6446083398857355E-10
 3.9824999999999999E-01   1.3743657925272541E-09
 3.9874999999999999E-01   1.1664851471836286E-09
 3.9924999999999999E-01   1.0964764295503886E-09
 3.9974999999999999E-01   1.5486984592793014E-08


==> gnuplot1/exam1/error/opt-4w-error.dat <==
 2.5000000000000001E-04   3.7804726249659958E-05
 7.5000000000000002E-04   3.0925282912068242E-04
 1.2500000000000000E-03   2.7558938788695988E-04
 1.7500000000000000E-03   1.8124795041133796E-05
 2.2500000000000003E-03   1.0573130593804127E-05
 2.7499999999999998E-03   1.1750340900399565E-04
 3.2500000000000003E-03   7.1770701161695029E-05
 3.7499999999999999E-03   1.1630490380249913E-04
 4.2500000000000003E-03   1.3180627879532883E-04
 4.7499999999999999E-03   1.0630627027469564E-04
 5.2500000000000003E-03   4.2114419582908719E-06
 5.7499999999999999E-03   8.0030186302371772E-06
 6.2500000000000003E-03   8.8761077339777458E-06
 6.7499999999999999E-03   4.8214617225604566E-05
 7.2500000000000004E-03   1.1099474743830283E-04
 7.7499999999999999E-03   1.0980918628487032E-04
 8.2500000000000004E-03   1.0423510311380265E-04
 8.7500000000000008E-03   4.3598407057574913E-06
 9.2499999999999995E-03   8.1176759771970676E-05
 9.7500000000000000E-03   1.2495052027981687E-04
 1.0250000000000000E-02   7.3608271044023533E-05
 1.0750000000000001E-02   6.5497618927798986E-05
 1.1250000000000000E-02   1.3887738774801808E-04
 1.1750000000000000E-02   1.6802161802462968E-04
 1.2250000000000000E-02   4.4334612059963392E-06
 1.2750000000000001E-02   4.0384795109664271E-05
 1.3250000000000000E-02   2.5272622874621906E-04
 1.3750000000000000E-02   1.9104165642656309E-04
 1.4250000000000001E-02   1.8845235089440888E-04
 1.4750000000000001E-02   3.3404105620601351E-04
 1.5250000000000000E-02   2.3164516430114376E-04
 1.5750000000000000E-02   3.2524228592275878E-04
 1.6250000000000001E-02   4.3427031285841322E-04
 1.6750000000000001E-02   2.1772428276180066E-04
 1.7250000000000001E-02   2.8598143002504914E-04
 1.7750000000000002E-02   2.5785262466127321E-04
 1.8249999999999999E-02   1.4043701049504817E-04
 1.8749999999999999E-02   3.7965215499502161E-05
 1.9250000000000000E-02   1.6980755362762455E-04
 1.9750000000000000E-02   6.4635365049658071E-05
 2.0250000000000001E-02   6.0699693194951014E-06
 2.0750000000000001E-02   6.9540195658869723E-05
 2.1250000000000002E-02   5.2336291539121974E-05
 2.1750000000000002E-02   8.3510242649306360E-05
 2.2249999999999999E-02   1.5460616348441606E-04
 2.2749999999999999E-02   1.2648356155644345E-04
 2.3250000000000000E-02   1.0337195208354507E-04
 2.3750000000000000E-02   3.5062057475103049E-06
 2.4250000000000001E-02   5.0544559317860692E-05
 2.4750000000000001E-02   3.4939637016864328E-06
 2.5250000000000002E-02   3.9168592710939325E-05
 2.5750000000000002E-02   2.2240738606785106E-05
 2.6249999999999999E-02   1.9721047089691047E-05
 2.6749999999999999E-02   1.5414066577718272E-04
 2.7250000000000000E-02   2.0628152774530575E-05
 2.7750000000000000E-02   1.9704990033827697E-04
 2.8250000000000001E-02   1.9778345098709038E-04
 2.8750000000000001E-02   1.4331947123947378E-04
 2.9250000000000002E-02   6.7565048746377494E-05
 2.9750000000000002E-02   1.4388348368186128E-04
 3.0249999999999999E-02   2.1819160525543468E-04
 3.0750000000000000E-02   1.8715265837646660E-04
 3.1250000000000000E-02   8.8184069018974856E-05
 3.1750000000000000E-02   6.7398639657951167E-05
 3.2250000000000001E-02   5.8337762068716373E-05
 3.2750000000000001E-02   1.1308314182137166E-04
 3.3250000000000002E-02   1.1799673320028693E-04
 3.3750000000000002E-02   1.3404047536935785E-04
 3.4250000000000003E-02   1.7245292769771500E-04
 3.4750000000000003E-02   1.0415422016784437E-04
 3.5250000000000004E-02   5.0724375035759214E-05
 3.5750000000000004E-02   1.5379297872381465E-04
 3.6249999999999998E-02   1.3196147028427072E-04
 3.6749999999999998E-02   1.3673407931859744E-04
 3.7249999999999998E-02   3.5664267961254947E-05
 3.7749999999999999E-02   7.0755455642302164E-05
 3.8249999999999999E-02   6.5796217826437421E-05
 3.8750000000000000E-02   1.4821253661587028E-05
 3.9250000000000000E-02   8.2038512879716361E-05
 3.9750000000000001E-02   1.8425877543227348E-05
 4.0250000000000001E-02   8.9521241573960989E-05
 4.0750000000000001E-02   4.2228566247297338E-05
 4.1250000000000002E-02   3.2136892636159831E-06
 4.1750000000000002E-02   7.8710512102907955E-05
 4.2250000000000003E-02   3.3901859383227862E-05
 4.2750000000000003E-02   6.1031107196327077E-05
 4.3250000000000004E-02   1.3059041991801072E-04
 4.3750000000000004E-02   7.2586341304188768E-05
 4.4249999999999998E-02   7.1721719049706496E-05
 4.4749999999999998E-02   4.5532155614627721E-05
 4.5249999999999999E-02   3.4204277313674851E-05
 4.5749999999999999E-02   2.6526121041836636E-04
 4.6249999999999999E-02   1.9574282148228023E-04
 4.6750000000000000E-02   6.4401495162901982E-05
 4.7250000000000000E-02   8.9406311944646510E-05
 4.7750000000000001E-02   1.8914157092906627E-04
 4.8250000000000001E-02   9.6235938000334702E-05
 4.8750000000000002E-02   2.0570340164113580E-04
 4.9250000000000002E-02   2.5759186718146899E-04
 4.9750000000000003E-02   3.3842905805344585E-04
 5.0250000000000003E-02   2.6914413925286930E-04
 5.0750000000000003E-02   2.8602920790108863E-04
 5.1250000000000004E-02   5.1158737018984772E-04
 5.1750000000000004E-02   3.4351855528090244E-04
 5.2249999999999998E-02   2.3877968866612296E-04
 5.2749999999999998E-02   1.8383200559055348E-04
 5.3249999999999999E-02   1.9283499225814763E-04
 5.3749999999999999E-02   2.0830798125616958E-04
 5.4250000000000000E-02   3.6123646912523000E-04
 5.4750000000000000E-02   2.9368146411143359E-04
 5.5250000000000000E-02   3.7909070950810059E-05
 5.5750000000000001E-02   2.9844863657476473E-04
 5.6250000000000001E-02   2.1331732639905736E-04
 5.6750000000000002E-02   1.5490823133395139E-04
 5.7250000000000002E-02   3.0587384465470644E-04
 5.7750000000000003E-02   2.1472377611307845E-04
 5.8250000000000003E-02   1.2108639851843129E-04
 5.8750000000000004E-02   2.5695364557459333E-04
 5.9250000000000004E-02   3.0312584927153174E-04
 5.9750000000000004E-02   3.7526532717027373E-04
 6.0249999999999998E-02   1.3954536119459570E-04
 6.0749999999999998E-02   1.4873559647320158E-04
 6.1249999999999999E-02   1.9137836386482490E-04
 6.1749999999999999E-02   3.3787019922628070E-04
 6.2250000000000000E-02   4.3912876680241621E-04
 6.2750000000000000E-02   1.2085907451837638E-04
 6.3250000000000001E-02   1.9385458893116632E-04
 6.3750000000000001E-02   4.1425454774292808E-04
 6.4250000000000002E-02   3.2667065342484205E-04
 6.4750000000000002E-02   2.9228920648048141E-04
 6.5250000000000002E-02   1.7236318531886258E-04
 6.5750000000000003E-02   3.1589808919992534E-04
 6.6250000000000003E-02   5.1212456386677345E-04
 6.6750000000000004E-02   3.4292244920839054E-04
 6.7250000000000004E-02   4.6018220751560377E-04
 6.7750000000000005E-02   2.9674890884602415E-04
 6.8250000000000005E-02   9.0240444309442106E-05
 6.8750000000000006E-02   2.0168531391694155E-04
 6.9250000000000006E-02   2.9144176423791159E-04
 6.9750000000000006E-02   2.5905878653207520E-04
 7.0250000000000007E-02   2.4671537312574574E-04
 7.0750000000000007E-02   1.9958594853963110E-04
 7.1250000000000008E-02   2.2149881564691919E-04
 7.1750000000000008E-02   2.0050819370000060E-04
 7.2249999999999995E-02   1.6570336671971800E-04
 7.2749999999999995E-02   3.5374616333543811E-04
 7.3249999999999996E-02   4.1093161989536579E-04
 7.3749999999999996E-02   4.7420785255687409E-04
 7.4249999999999997E-02   3.9681479697930655E-04
 7.4749999999999997E-02   4.1801552392384711E-04
 7.5249999999999997E-02   3.8073442421299099E-04
 7.5749999999999998E-02   1.6486902840140292E-04
 7.6249999999999998E-02   2.5850243518285804E-04
 7.6749999999999999E-02   1.7737884634865623E-04
 7.7249999999999999E-02   2.4396312703597956E-04
 7.7750000000000000E-02   3.8056069128926639E-04
 7.8250000000000000E-02   3.2060085229875109E-04
 7.8750000000000001E-02   1.1739558895196048E-04
 7.9250000000000001E-02   2.4310493177302680E-04
 7.9750000000000001E-02   2.2469471264176732E-04
 8.0250000000000002E-02   3.3513611896597893E-04
 8.0750000000000002E-02   3.7199899526808654E-04
 8.1250000000000003E-02   2.5738246985498295E-04
 8.1750000000000003E-02   3.6862522297528968E-04
 8.2250000000000004E-02   3.2796973618412343E-04
 8.2750000000000004E-02   4.0455682988637461E-04
 8.3250000000000005E-02   4.3144659076238935E-04
 8.3750000000000005E-02   3.9506983353082499E-04
 8.4250000000000005E-02   2.3396169918805967E-04
 8.4750000000000006E-02   2.6379583947385349E-04
 8.5250000000000006E-02   3.1045277906271003E-04
 8.5750000000000007E-02   2.3535663874504952E-04
 8.6250000000000007E-02   3.4967949520764950E-04
 8.6750000000000008E-02   3.8648083313905940E-04
 8.7250000000000008E-02   3.1663129229482121E-04
 8.7750000000000009E-02   1.7654223866384947E-04
 8.8249999999999995E-02   2.1552523588949708E-04
 8.8749999999999996E-02   3.3379117437760497E-04
 8.9249999999999996E-02   2.5554809931577601E-04
 8.9749999999999996E-02   1.7794638416680569E-04
 9.0249999999999997E-02   4.5714127820497966E-04
 9.0749999999999997E-02   3.2775394871441515E-04
 9.1249999999999998E-02   2.8126611778708858E-04
 9.1749999999999998E-02   2.6390724240336216E-04
 9.2249999999999999E-02   1.9902980279245031E-04
 9.2749999999999999E-02   1.3792188005496385E-04
 9.3250000000000000E-02   1.4630057869784963E-04
 9.3750000000000000E-02   3.7795645452403406E-04
 9.4250000000000000E-02   2.3990463893110118E-04
 9.4750000000000001E-02   2.0284146391844976E-04
 9.5250000000000001E-02   2.4936926644455700E-04
 9.5750000000000002E-02   2.3863131547273986E-04
 9.6250000000000002E-02   2.3265529049299992E-04
 9.6750000000000003E-02   3.4062790979655225E-04
 9.7250000000000003E-02   2.3468068374355025E-04
 9.7750000000000004E-02   8.3611460667614172E-05
 9.8250000000000004E-02   2.8867801287004771E-06
 9.8750000000000004E-02   7.0806447034333134E-05
 9.9250000000000005E-02   8.6158579120839524E-05
 9.9750000000000005E-02   3.2010824567931797E-05
 1.0025000000000001E-01   9.4214404029662241E-05
 1.0075000000000001E-01   9.8901367767943615E-05
 1.0125000000000001E-01   1.0709896742296155E-04
 1.0175000000000001E-01   6.9238010843389571E-05
 1.0225000000000001E-01   1.0434693540341860E-04
 1.0275000000000001E-01   2.2507023803819141E-04
 1.0325000000000001E-01   1.9478663646438804E-04
 1.0375000000000001E-01   3.5729429924324978E-04
 1.0425000000000000E-01   2.2060791118118516E-04
 1.0475000000000000E-01   1.9734894145776718E-04
 1.0525000000000000E-01   1.6408990190864740E-04
 1.0575000000000000E-01   1.2035898682024239E-04
 1.0625000000000000E-01   1.3153480262774198E-04
 1.0675000000000000E-01   5.5030967001392690E-05
 1.0725000000000000E-01   5.6195169187932063E-05
 1.0775000000000000E-01   1.2460325398949728E-05
 1.0825000000000000E-01   2.4336430126090417E-04
 1.0875000000000000E-01   9.5251677382380371E-05
 1.0925000000000000E-01   2.3942574056240479E-05
 1.0975000000000000E-01   6.8743082030882753E-05
 1.1025000000000000E-01   2.8928488007703149E-04
 1.1075000000000000E-01   2.9829193191304126E-04
 1.1125000000000000E-01   1.4642667384525790E-04
 1.1175000000000000E-01   2.9420720874341844E-04
 1.1225000000000000E-01   3.9754117272116615E-04
 1.1275000000000000E-01   3.7254375244080397E-04
 1.1325000000000000E-01   1.2646535151572330E-04
 1.1375000000000000E-01   7.0828199740943505E-05
 1.1425000000000000E-01   2.6875753679065679E-04
 1.1475000000000000E-01   2.4836138278641818E-04
 1.1525000000000001E-01   8.5242529083261043E-05
 1.1575000000000001E-01   2.2572608812457333E-04
 1.1625000000000001E-01   2.3106125995605369E-04
 1.1675000000000001E-01   1.2558240880288990E-04
 1.1725000000000001E-01   7.2945720077266857E-05
 1.1775000000000001E-01   7.3606538220713670E-05
 1.1825000000000001E-01   1.1307402499950500E-04
 1.1875000000000001E-01   1.4680499630506777E-04
 1.1925000000000001E-01   6.8712582645396640E-05
 1.1975000000000001E-01   1.1660248993828786E-04
 1.2025000000000000E-01   1.6530862441090194E-04
 1.2075000000000000E-01   1.7874869249445916E-04
 1.2125000000000000E-01   4.1955972374040464E-04
 1.2175000000000000E-01   5.7109150021147415E-04
 1.2225000000000000E-01   4.8101481283664894E-04
 1.2275000000000000E-01   2.6329410939169521E-04
 1.2325000000000000E-01   2.1069547034243836E-04
 1.2375000000000000E-01   2.2219571340164444E-04
 1.2425000000000000E-01   1.7065295283370680E-04
 1.2475000000000000E-01   3.3656263122656526E-04
 1.2525000000000000E-01   1.0859370751043080E-04
 1.2575000000000000E-01   1.0203295587318561E-04
 1.2625000000000000E-01   2.0662615958799880E-04
 1.2675000000000000E-01   1.4495615108429090E-04
 1.2725000000000000E-01   1.2289677470422587E-04
 1.2775000000000000E-01   1.7352227171120162E-04
 1.2825000000000000E-01   2.5218126164949030E-04
 1.2875000000000000E-01   7.0624375173045944E-05
 1.2925000000000000E-01   3.7612079689221603E-05
 1.2975000000000000E-01   5.0038995203273778E-05
 1.3025000000000000E-01   2.6375238110054486E-04
 1.3075000000000001E-01   1.6733180778826813E-04
 1.3125000000000001E-01   2.6422468444972354E-04
 1.3175000000000001E-01   2.4476929199394350E-04
 1.3225000000000001E-01   1.4361312211968468E-04
 1.3275000000000001E-01   2.8402033174710370E-04
 1.3325000000000001E-01   1.5552155214272677E-04
 1.3375000000000001E-01   1.4639983914911667E-04
 1.3425000000000001E-01   2.6772492472005265E-04
 1.3475000000000001E-01   4.1689683834681573E-04
 1.3525000000000001E-01   1.9810584769568181E-04
 1.3575000000000001E-01   6.4057111376183246E-05
 1.3625000000000001E-01   3.0929971980685938E-04
 1.3675000000000001E-01   2.1906928242851242E-04
 1.3725000000000001E-01   1.1596464154960782E-04
 1.3775000000000001E-01   2.5387825434076289E-04
 1.3825000000000001E-01   2.9810326114635771E-04
 1.3875000000000001E-01   2.4382382342294092E-04
 1.3925000000000001E-01   2.0699755838232437E-04
 1.3975000000000001E-01   3.1205749725723444E-04
 1.4025000000000001E-01   1.6816926064313234E-04
 1.4075000000000001E-01   2.3895698588618190E-04
 1.4125000000000001E-01   1.7740165688876711E-04
 1.4175000000000001E-01   1.7342624082789334E-04
 1.4225000000000002E-01   2.4433748191337906E-04
 1.4275000000000002E-01   3.1137488294467582E-04
 1.4325000000000002E-01   1.8396912284416748E-04
 1.4375000000000002E-01   2.0109488635585440E-04
 1.4424999999999999E-01   1.5507715799135713E-04
 1.4474999999999999E-01   1.3490569127854657E-05
 1.4524999999999999E-01   2.0581147103764430E-04
 1.4574999999999999E-01   3.9486621026637691E-04
 1.4624999999999999E-01   3.2628682132693904E-04
 1.4674999999999999E-01   2.8057666271251338E-04
 1.4724999999999999E-01   6.3710828334246245E-05
 1.4774999999999999E-01   1.3909015434672331E-04
 1.4824999999999999E-01   2.5807121242378615E-04
 1.4874999999999999E-01   1.6614262440152466E-04
 1.4924999999999999E-01   1.0039679588101752E-04
 1.4974999999999999E-01   4.6515385780975985E-04
 1.5024999999999999E-01   1.5040873292213746E-04
 1.5075000000000000E-01   1.0505613400122286E-04
 1.5125000000000000E-01   1.0019009389384952E-04
 1.5175000000000000E-01   3.2016834325929183E-04
 1.5225000000000000E-01   1.3333526234641022E-04
 1.5275000000000000E-01   2.6462041895596765E-05
 1.5325000000000000E-01   3.1088952501627179E-04
 1.5375000000000000E-01   3.7146160620982692E-04
 1.5425000000000000E-01   4.8600393895842412E-05
 1.5475000000000000E-01   8.5132014295967849E-05
 1.5525000000000000E-01   1.8546102401597494E-04
 1.5575000000000000E-01   4.3081984456732968E-04
 1.5625000000000000E-01   3.9645945523135066E-04
 1.5675000000000000E-01   2.5292981176915276E-04
 1.5725000000000000E-01   7.3689124071180142E-06
 1.5775000000000000E-01   3.4656178257510553E-04
 1.5825000000000000E-01   2.2226089371012381E-04
 1.5875000000000000E-01   1.8281299940475559E-04
 1.5925000000000000E-01   2.7841484120700113E-04
 1.5975000000000000E-01   2.5185789006128593E-04
 1.6025000000000000E-01   1.5195238203355603E-04
 1.6075000000000000E-01   4.5233235635077658E-05
 1.6125000000000000E-01   1.0337821101207936E-04
 1.6175000000000000E-01   8.1154316787992393E-05
 1.6225000000000001E-01   1.1648776118306334E-04
 1.6275000000000001E-01   7.0145357384252848E-05
 1.6325000000000001E-01   4.3520726130763696E-05
 1.6375000000000001E-01   1.6019911247355358E-04
 1.6425000000000001E-01   2.0355958307837239E-04
 1.6475000000000001E-01   1.0142374770956387E-04
 1.6525000000000001E-01   1.9253658804389419E-04
 1.6575000000000001E-01   1.2611554894806051E-04
 1.6625000000000001E-01   1.2750972444094472E-04
 1.6675000000000001E-01   7.6853450416923706E-05
 1.6725000000000001E-01   3.6046618243188068E-04
 1.6775000000000001E-01   1.0116978383005161E-04
 1.6825000000000001E-01   8.8979188626981252E-05
 1.6875000000000001E-01   4.9784166614260613E-05
 1.6925000000000001E-01   2.0281356533682841E-04
 1.6975000000000001E-01   3.0668870538672831E-04
 1.7025000000000001E-01   1.7592711306800931E-04
 1.7075000000000001E-01   4.1711007110901760E-04
 1.7125000000000001E-01   3.7086651577848928E-04
 1.7175000000000001E-01   2.8290092938056084E-04
 1.7225000000000001E-01   3.0979793388477447E-04
 1.7275000000000001E-01   3.3491265188294810E-04
 1.7325000000000002E-01   5.4041409286676269E-04
 1.7375000000000002E-01   3.7953335184279051E-04
 1.7425000000000002E-01   3.6495040470232282E-04
 1.7475000000000002E-01   1.4533598351417094E-05
 1.7525000000000002E-01   6.1791436858013677E-05
 1.7575000000000002E-01   1.0780806168220788E-04
 1.7624999999999999E-01   2.0735408291732597E-06
 1.7674999999999999E-01   1.7704199592786030E-04
 1.7724999999999999E-01   3.0218041425942774E-04
 1.7774999999999999E-01   2.9228777102859916E-04
 1.7824999999999999E-01   2.7399767269347135E-04
 1.7874999999999999E-01   3.8869630271384976E-04
 1.7924999999999999E-01   2.0485097971791776E-04
 1.7974999999999999E-01   2.3594570312576501E-04
 1.8024999999999999E-01   2.9403440108414830E-04
 1.8074999999999999E-01   1.4172620407101356E-04
 1.8124999999999999E-01   1.1344307785194781E-04
 1.8174999999999999E-01   3.6093454921179365E-04
 1.8225000000000000E-01   3.4141359522135256E-04
 1.8275000000000000E-01   3.3872159753592921E-04
 1.8325000000000000E-01   2.4881189394661989E-04
 1.8375000000000000E-01   1.4916755278016229E-04
 1.8425000000000000E-01   1.7227632737874232E-04
 1.8475000000000000E-01   1.4824552624121827E-04
 1.8525000000000000E-01   2.1228087710415406E-04
 1.8575000000000000E-01   1.7805838148125138E-04
 1.8625000000000000E-01   5.1637833486993913E-04
 1.8675000000000000E-01   5.2801428375528927E-04
 1.8725000000000000E-01   2.9279001676421222E-04
 1.8775000000000000E-01   2.4360547371926795E-04
 1.8825000000000000E-01   3.8506434317662591E-04
 1.8875000000000000E-01   5.1602938023197057E-04
 1.8925000000000000E-01   4.1427152333798435E-04
 1.8975000000000000E-01   1.0611191841460992E-04
 1.9025000000000000E-01   4.6840921763162369E-04
 1.9075000000000000E-01   3.6838966116090993E-04
 1.9125000000000000E-01   3.4552809357894543E-04
 1.9175000000000000E-01   4.8482032867228910E-04
 1.9225000000000000E-01   1.9277447423672427E-04
 1.9275000000000000E-01   1.8306345595756439E-04
 1.9325000000000001E-01   9.4920117919601200E-05
 1.9375000000000001E-01   4.1456196886294292E-04
 1.9425000000000001E-01   3.5042090507177658E-04
 1.9475000000000001E-01   1.1841933511328680E-05
 1.9525000000000001E-01   1.3704531471387147E-04
 1.9575000000000001E-01   4.9472644834017891E-04
 1.9625000000000001E-01   5.4743965950906708E-04
 1.9675000000000001E-01   3.0154182160333962E-04
 1.9725000000000001E-01   2.1032491316941055E-04
 1.9775000000000001E-01   3.2779411453482749E-04
 1.9825000000000001E-01   3.5902052948459749E-04
 1.9875000000000001E-01   5.9676684885456594E-04
 1.9925000000000001E-01   2.4255939454146319E-04
 1.9975000000000001E-01   3.9102226156238740E-04
 2.0025000000000001E-01   2.2819299239565364E-04
 2.0075000000000001E-01   4.8381092560038208E-04
 2.0125000000000001E-01   1.8940009577798176E-04
 2.0175000000000001E-01   1.5969228265188173E-05
 2.0225000000000001E-01   1.5538718333700153E-04
 2.0275000000000001E-01   1.0729739147150529E-04
 2.0325000000000001E-01   4.6579478871006483E-05
 2.0375000000000001E-01   5.5936749494304199E-05
 2.0425000000000001E-01   5.4939286286657172E-05
 2.0475000000000002E-01   1.1040631068888377E-04
 2.0525000000000002E-01   5.1716825307994184E-05
 2.0575000000000002E-01   2.5720055760877173E-04
 2.0625000000000002E-01   1.0581884593264465E-04
 2.0675000000000002E-01   4.8967166586931272E-06
 2.0725000000000002E-01   2.2870376111138713E-05
 2.0775000000000002E-01   2.2754723444991573E-04
 2.0824999999999999E-01   1.3815122661919890E-04
 2.0874999999999999E-01   1.2326930313564800E-04
 2.0924999999999999E-01   1.3954916875661062E-04
 2.0974999999999999E-01   6.9599620623612014E-05
 2.1024999999999999E-01   1.5282352983382133E-04
 2.1074999999999999E-01   1.7605590695899932E-04
 2.1124999999999999E-01   9.4419538850509032E-05
 2.1174999999999999E-01   3.5903993047300232E-04
 2.1224999999999999E-01   1.3032928553620294E-04
 2.1274999999999999E-01   8.0396415127946633E-05
 2.1325000000000000E-01   7.7186139527950435E-05
 2.1375000000000000E-01   1.3363154773275002E-04
 2.1425000000000000E-01   9.1958087127531646E-05
 2.1475000000000000E-01   3.3175364640472668E-04
 2.1525000000000000E-01   2.1150299790463658E-04
 2.1575000000000000E-01   1.1327558417026811E-04
 2.1625000000000000E-01   1.3510837243401022E-04
 2.1675000000000000E-01   2.7569635143776390E-04
 2.1725000000000000E-01   2.7259592885058519E-04
 2.1775000000000000E-01   4.3433423469518839E-04
 2.1825000000000000E-01   6.7147873629247185E-04
 2.1875000000000000E-01   3.7969616920334334E-04
 2.1925000000000000E-01   4.7007393015253133E-04
 2.1975000000000000E-01   1.0928046411031173E-04
 2.2025000000000000E-01   3.0698525692541069E-05
 2.2075000000000000E-01   1.4536919372196058E-04
 2.2125000000000000E-01   4.0894112897934870E-04
 2.2175000000000000E-01   2.9431968816051460E-04
 2.2225000000000000E-01   2.0436194743453967E-04
 2.2275000000000000E-01   6.2953781662286959E-05
 2.2325000000000000E-01   1.4517902187679139E-04
 2.2375000000000000E-01   5.2338910909417572E-04
 2.2425000000000000E-01   7.8796833588504634E-04
 2.2475000000000001E-01   3.3991571513714610E-04
 2.2525000000000001E-01   2.0161073811309762E-04
 2.2575000000000001E-01   2.3602411726856171E-04
 2.2625000000000001E-01   3.1289195989527772E-04
 2.2675000000000001E-01   2.9384677141531314E-04
 2.2725000000000001E-01   1.7305544916015620E-04
 2.2775000000000001E-01   5.8299893139792519E-04
 2.2825000000000001E-01   3.0722135771071038E-04
 2.2875000000000001E-01   6.4267057480955913E-04
 2.2925000000000001E-01   8.4774997424344933E-04
 2.2975000000000001E-01   3.1048788400583183E-04
 2.3025000000000001E-01   1.9421839481573976E-05
 2.3075000000000001E-01   3.5572110741091547E-05
 2.3125000000000001E-01   1.5601891122913529E-04
 2.3175000000000001E-01   2.2093653624537208E-04
 2.3225000000000001E-01   4.9605280472946223E-05
 2.3275000000000001E-01   1.4306276271663993E-04
 2.3325000000000001E-01   5.1037642891971198E-05
 2.3375000000000001E-01   1.6907775947670189E-04
 2.3425000000000001E-01   2.7984869694959620E-04
 2.3475000000000001E-01   1.2535434757783787E-04
 2.3525000000000001E-01   2.2668214903529026E-04
 2.3575000000000002E-01   3.1476300395702630E-04
 2.3625000000000002E-01   4.2955213492823480E-04
 2.3675000000000002E-01   6.5345206271353498E-07
 2.3725000000000002E-01   3.4788028135851039E-04
 2.3775000000000002E-01   3.2603237841608842E-04
 2.3825000000000002E-01   9.7472556517423349E-05
 2.3875000000000002E-01   3.9613452473262863E-04
 2.3925000000000002E-01   3.5019349220345426E-04
 2.3975000000000002E-01   6.5896787036192554E-04
 2.4024999999999999E-01   8.0752805086335201E-04
 2.4074999999999999E-01   7.6640586360537347E-04
 2.4124999999999999E-01   4.5104167725223694E-04
 2.4174999999999999E-01   3.6908172727797130E-04
 2.4224999999999999E-01   7.9070933785524390E-04
 2.4274999999999999E-01   1.5607171317081417E-03
 2.4324999999999999E-01   7.2927473017774403E-04
 2.4374999999999999E-01   5.9578312787395720E-04
 2.4424999999999999E-01   2.6435007896490650E-04
 2.4475000000000000E-01   7.7706084844314841E-04
 2.4525000000000000E-01   1.3097140200681000E-03
 2.4575000000000000E-01   7.4645465773377512E-04
 2.4625000000000000E-01   6.5679663441589467E-04
 2.4675000000000000E-01   4.8075730150101014E-04
 2.4725000000000000E-01   1.2029219645433183E-03
 2.4775000000000000E-01   1.0206372802531124E-03
 2.4825000000000000E-01   7.3749889253209538E-04
 2.4875000000000000E-01   2.1408229784855627E-04
 2.4925000000000000E-01   5.7370840245676282E-04
 2.4975000000000000E-01   8.9687813288313401E-04
 2.5025000000000003E-01   1.4028854010515537E-03
 2.5075000000000003E-01   6.4102594748787227E-04
 2.5125000000000003E-01   3.9219921615086964E-04
 2.5175000000000003E-01   3.3838722052141130E-04
 2.5225000000000003E-01   4.4891526803296874E-04
 2.5275000000000003E-01   8.1722185920349137E-04
 2.5325000000000003E-01   1.9400599301392417E-03
 2.5375000000000003E-01   1.5289699699174257E-03
 2.5425000000000003E-01   1.3610747121911577E-03
 2.5475000000000003E-01   1.2320473097933774E-03
 2.5525000000000003E-01   3.4431714482036253E-03
 2.5575000000000003E-01   4.5919073773992855E-03
 2.5624999999999998E-01   5.9920868358163057E-03
 2.5674999999999998E-01   3.3800693041486046E-03
 2.5724999999999998E-01   5.2586572620134603E-03
 2.5774999999999998E-01   6.3096105547533858E-03
 2.5824999999999998E-01   6.0757371388208614E-03
 2.5874999999999998E-01   3.4441413739550470E-03
 2.5924999999999998E-01   4.9750229281156329E-03
 2.5974999999999998E-01   3.4529279611433092E-03
 2.6024999999999998E-01   2.6487501517483427E-03
 2.6074999999999998E-01   6.5893270370168870E-04
 2.6124999999999998E-01   1.2522584471703654E-03
 2.6174999999999998E-01   1.8946642971142658E-04
 2.6224999999999998E-01   3.4518964260444587E-04
 2.6274999999999998E-01   2.1025914412352142E-03
 2.6324999999999998E-01   5.7066817344985392E-03
 2.6374999999999998E-01   8.5730710594008677E-03
 2.6424999999999998E-01   1.0214284217660970E-02
 2.6474999999999999E-01   1.3578071973379114E-02
 2.6524999999999999E-01   1.0907353286637986E-02
 2.6574999999999999E-01   1.9448561754477532E-02
 2.6624999999999999E-01   2.4200380346804228E-02
 2.6674999999999999E-01   2.3901570437989714E-02
 2.6724999999999999E-01   2.3760714614605386E-02
 2.6774999999999999E-01   2.2770366573314365E-02
 2.6824999999999999E-01   2.2312800458093016E-02
 2.6874999999999999E-01   2.9956213110945474E-02
 2.6924999999999999E-01   3.1241827452570609E-02
 2.6974999999999999E-01   3.0542375837773323E-02
 2.7024999999999999E-01   2.9801750791243635E-02
 2.7074999999999999E-01   3.0977900553942346E-02
 2.7124999999999999E-01   3.6612108264626506E-02
 2.7174999999999999E-01   3.5180101000612800E-02
 2.7224999999999999E-01   3.2543807747486803E-02
 2.7274999999999999E-01   2.5746397728928810E-02
 2.7324999999999999E-01   1.2189082264249151E-02
 2.7374999999999999E-01   1.4702856129808050E-02
 2.7424999999999999E-01   1.3052061279818079E-02
 2.7474999999999999E-01   1.2374416500045242E-02
 2.7524999999999999E-01   1.0027280843595852E-02
 2.7575000000000000E-01   7.9475741670282391E-03
 2.7625000000000000E-01   5.9134538632769082E-03
 2.7675000000000000E-01   2.4623022079552108E-03
 2.7725000000000000E-01   4.6163423530689394E-03
 2.7775000000000000E-01   6.1801117894084937E-03
 2.7825000000000000E-01   6.2509881050618324E-03
 2.7875000000000000E-01   7.0740524001817696E-03
 2.7925000000000000E-01   7.2987843239941275E-03
 2.7975000000000000E-01   3.7904940222353782E-03
 2.8025000000000000E-01   6.3017159220995188E-04
 2.8075000000000000E-01   7.1828878349057719E-04
 2.8125000000000000E-01   1.6054334890430923E-03
 2.8175000000000000E-01   1.8858474550408194E-03
 2.8225000000000000E-01   2.8387402024538737E-03
 2.8275000000000000E-01   2.4289915460078059E-03
 2.8325000000000000E-01   2.3919445722701545E-03
 2.8375000000000000E-01   2.3602296099221078E-03
 2.8425000000000000E-01   2.0220362634320206E-03
 2.8475000000000000E-01   1.7435517098094175E-03
 2.8525000000000000E-01   1.4997569249599794E-03
 2.8575000000000000E-01   1.6943393104206803E-03
 2.8625000000000000E-01   1.6188460514279443E-03
 2.8675000000000000E-01   2.1965812888569852E-03
 2.8725000000000001E-01   2.8896227003969966E-03
 2.8775000000000001E-01   2.4759339869439329E-03
 2.8825000000000001E-01   2.1144392832707173E-03
 2.8875000000000001E-01   1.8100248526205832E-03
 2.8925000000000001E-01   1.5536700033314998E-03
 2.8975000000000001E-01   1.3336521916299453E-03
 2.9025000000000001E-01   1.1385383729147598E-03
 2.9075000000000001E-01   9.7203578702360590E-04
 2.9125000000000001E-01   8.2430227125814741E-04
 2.9175000000000001E-01   7.0458144974171145E-04
 2.9225000000000001E-01   6.0147406066665969E-04
 2.9275000000000001E-01   5.1345817881460294E-04
 2.9325000000000001E-01   4.3823867815598279E-04
 2.9375000000000001E-01   3.7928288808522059E-04
 2.9425000000000001E-01   3.2187053959862363E-04
 2.9475000000000001E-01   2.7524388966414698E-04
 2.9525000000000001E-01   2.3456378810990774E-04
 2.9575000000000001E-01   2.0498092915424631E-04
 2.9625000000000001E-01   1.7459018568370107E-04
 2.9675000000000001E-01   1.4923654756587187E-04
 2.9725000000000001E-01   1.2747144346640172E-04
 2.9775000000000001E-01   1.0914693860780942E-04
 2.9825000000000002E-01   9.2471534438943312E-05
 2.9875000000000002E-01   7.8358575752028204E-05
 2.9925000000000002E-01   6.7691201865218470E-05
 2.9975000000000002E-01   5.7864955877286361E-05
 3.0025000000000002E-01   4.8995612732172856E-05
 3.0075000000000002E-01   4.0650739650741688E-05
 3.0125000000000002E-01   3.3689512093435265E-05
 3.0175000000000002E-01   2.8720725151404367E-05
 3.0225000000000002E-01   2.4266220520664539E-05
 3.0275000000000002E-01   2.1141223223982348E-05
 3.0325000000000002E-01   1.8288440658578693E-05
 3.0375000000000002E-01   1.5241109995137754E-05
 3.0425000000000002E-01   1.2896790285553108E-05
 3.0475000000000002E-01   1.1284063176287797E-05
 3.0525000000000002E-01   1.0003116298210429E-05
 3.0575000000000002E-01   8.3643467073884305E-06
 3.0625000000000002E-01   7.6328448768972380E-06
 3.0675000000000002E-01   6.4711334713156169E-06
 3.0725000000000002E-01   5.2757662106688718E-06
 3.0775000000000002E-01   5.1602029021483331E-06
 3.0825000000000002E-01   4.4976391619822592E-06
 3.0875000000000002E-01   3.7637628815807717E-06
 3.0925000000000002E-01   3.0919559330487043E-06
 3.0975000000000003E-01   2.6420846494639269E-06
 3.1025000000000003E-01   2.1896008708576888E-06
 3.1075000000000003E-01   1.8237671520463861E-06
 3.1125000000000003E-01   1.4541796590502022E-06
 3.1175000000000003E-01   1.1229656814727784E-06
 3.1225000000000003E-01   9.4503848091500860E-07
 3.1275000000000003E-01   8.1047454982825149E-07
 3.1325000000000003E-01   6.9508760636516433E-07
 3.1375000000000003E-01   5.9614225386793090E-07
 3.1425000000000003E-01   4.4838217250650330E-07
 3.1475000000000003E-01   3.6811956652162428E-07
 3.1525000000000003E-01   2.7419888283880611E-07
 3.1575000000000003E-01   2.0334649704380513E-07
 3.1625000000000003E-01   1.6631213516735825E-07
 3.1675000000000003E-01   2.3162585028209907E-08
 3.1725000000000003E-01   1.0907073855545850E-13
 3.1775000000000003E-01   8.9555099447325171E-14
 3.1825000000000003E-01   6.4401609045931094E-14
 3.1875000000000003E-01   3.9031278208926702E-14
 3.1925000000000003E-01   2.2768245622781679E-14
 3.1975000000000003E-01   1.1709383462793418E-14
 3.2024999999999998E-01   5.4210108622737345E-15
 3.2074999999999998E-01   4.3368086899977961E-16
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   2.1684043449428394E-16
 3.7025000000000002E-01   1.1926223897151571E-14
 3.7075000000000002E-01   1.9081958235553879E-14
 3.7125000000000002E-01   4.0766001684578037E-14
 3.7175000000000002E-01   1.1514227071600397E-13
 3.7225000000000003E-01   2.8666305440445909E-13
 3.7275000000000003E-01   5.0675609542454892E-13
 3.7325000000000003E-01   7.1145346558458129E-13
 3.7375000000000003E-01   7.3617327512844610E-13
 3.7425000000000003E-01   7.6241096771405467E-13
 3.7475000000000003E-01   1.1299555041963648E-12
 3.7525000000000003E-01   1.1512058668109093E-12
 3.7575000000000003E-01   1.4510961876668629E-12
 3.7625000000000003E-01   1.8995222062557962E-12
 3.7675000000000003E-01   1.6720565904746151E-12
 3.7725000000000003E-01   1.3500485452756759E-12
 3.7775000000000003E-01   1.4385194425442482E-12
 3.7825000000000003E-01   2.3544534379922697E-12
 3.7875000000000003E-01   2.0287591054768778E-12
 3.7925000000000003E-01   2.8111193932813542E-12
 3.7975000000000003E-01   4.6935112056540644E-12
 3.8025000000000003E-01   9.2009733191024995E-12
 3.8075000000000003E-01   1.0937865200457956E-11
 3.8125000000000003E-01   1.4916453494996565E-11
 3.8175000000000003E-01   1.8099237396060100E-11
 3.8225000000000003E-01   1.5660866711171640E-11
 3.8275000000000003E-01   2.1756901853872327E-11
 3.8325000000000004E-01   1.8468299826130612E-11
 3.8375000000000004E-01   2.5241310810671236E-11
 3.8424999999999998E-01   2.9724703649243932E-11
 3.8474999999999998E-01   3.8311368043820426E-11
 3.8524999999999998E-01   3.4996745173288577E-11
 3.8574999999999998E-01   4.0760797640649444E-11
 3.8624999999999998E-01   5.2165086686160341E-11
 3.8674999999999998E-01   8.2308509355137663E-11
 3.8724999999999998E-01   9.0299730027200904E-11
 3.8774999999999998E-01   6.9865988503250595E-11
 3.8824999999999998E-01   4.7900702934538086E-11
 3.8874999999999998E-01   1.0723887175755617E-10
 3.8924999999999998E-01   2.1243684188765410E-10
 3.8974999999999999E-01   2.4649900599035025E-10
 3.9024999999999999E-01   3.1980343532453756E-10
 3.9074999999999999E-01   3.8872031615046667E-10
 3.9124999999999999E-01   4.5891460529526694E-10
 3.9174999999999999E-01   4.8454167986136246E-10
 3.9224999999999999E-01   5.7565153461917575E-10
 3.9274999999999999E-01   6.3662599151611714E-10
 3.9324999999999999E-01   8.4522261248894174E-10
 3.9374999999999999E-01   8.5061913759381814E-10
 3.9424999999999999E-01   9.5555888299386621E-10
 3.9474999999999999E-01   9.5301103751324535E-10
 3.9524999999999999E-01   8.2253924526272681E-10
 3.9574999999999999E-01   1.4454582571103421E-09
 3.9624999999999999E-01   1.0986937443992871E-09
 3.9674999999999999E-01   4.2683647068872928E-10
 3.9724999999999999E-01   1.3839435826772576E-10
 3.9774999999999999E-01   4.7107791664909943E-10
 3.9824999999999999E-01   1.9447325252134252E-09
 3.9874999999999999E-01   6.4100839028982869E-10
 3.9924999999999999E-01   4.4655630455110188E-09
 3.9974999999999999E-01   1.3786609188108919E-08


==> gnuplot1/exam1/error/opt-5d-1w-error.dat <==
 2.5000000000000001E-04   9.9983825242370939E-04
 7.5000000000000002E-04   1.1597596030046712E-03
 1.2500000000000000E-03   8.3856983450435521E-04
 1.7500000000000000E-03   7.9942446451997638E-04
 2.2500000000000003E-03   3.2699873013058051E-04
 2.7499999999999998E-03   9.6232220575419877E-05
 3.2500000000000003E-03   3.2626366819976129E-04
 3.7499999999999999E-03   1.8326817868783766E-04
 4.2500000000000003E-03   1.9974532951103817E-04
 4.7499999999999999E-03   2.3011623268721373E-04
 5.2500000000000003E-03   2.4310231534106969E-04
 5.7499999999999999E-03   8.1920900748158788E-05
 6.2500000000000003E-03   1.8175868015123849E-04
 6.7499999999999999E-03   3.4592753776814089E-05
 7.2500000000000004E-03   4.2386929412584451E-04
 7.7499999999999999E-03   3.4935319354795728E-04
 8.2500000000000004E-03   6.7588418110367564E-04
 8.7500000000000008E-03   5.6120705008251939E-04
 9.2499999999999995E-03   4.1326200105547002E-04
 9.7500000000000000E-03   3.2092763485691897E-04
 1.0250000000000000E-02   4.5457253834856525E-04
 1.0750000000000001E-02   5.0496894929383837E-04
 1.1250000000000000E-02   6.7942308928407608E-04
 1.1750000000000000E-02   3.2847623466305794E-04
 1.2250000000000000E-02   3.1883289484504990E-07
 1.2750000000000001E-02   1.1400018399760305E-05
 1.3250000000000000E-02   5.4151600766946897E-06
 1.3750000000000000E-02   4.8408553787258470E-05
 1.4250000000000001E-02   1.1937607614025957E-04
 1.4750000000000001E-02   6.4208623736686688E-04
 1.5250000000000000E-02   2.8388279472988482E-04
 1.5750000000000000E-02   3.7107025838589327E-05
 1.6250000000000001E-02   2.3768852679039305E-04
 1.6750000000000001E-02   4.7669395047712126E-04
 1.7250000000000001E-02   1.0687267064084454E-04
 1.7750000000000002E-02   2.1431451799525946E-04
 1.8249999999999999E-02   2.9879679095692262E-04
 1.8749999999999999E-02   2.8488941672512711E-05
 1.9250000000000000E-02   1.0981947352154608E-04
 1.9750000000000000E-02   1.6569206933223442E-04
 2.0250000000000001E-02   1.0463349289458794E-04
 2.0750000000000001E-02   2.7600250914085639E-04
 2.1250000000000002E-02   5.8438893005687399E-04
 2.1750000000000002E-02   3.0850739597122924E-04
 2.2249999999999999E-02   2.8656848712063448E-04
 2.2749999999999999E-02   5.0555810013762240E-04
 2.3250000000000000E-02   1.8661541301130756E-04
 2.3750000000000000E-02   2.2704376882419310E-04
 2.4250000000000001E-02   6.7042404922848953E-04
 2.4750000000000001E-02   3.8074039349251143E-04
 2.5250000000000002E-02   4.6033887687719767E-04
 2.5750000000000002E-02   2.8262327921195924E-04
 2.6249999999999999E-02   1.8823908226816914E-05
 2.6749999999999999E-02   1.4012456129439295E-04
 2.7250000000000000E-02   2.4400253955406428E-05
 2.7750000000000000E-02   1.0313007414552647E-04
 2.8250000000000001E-02   3.6629300238509521E-05
 2.8750000000000001E-02   6.2248382975504230E-04
 2.9250000000000002E-02   1.1895247397243525E-03
 2.9750000000000002E-02   1.1805101206347202E-03
 3.0249999999999999E-02   9.4913589865668784E-04
 3.0750000000000000E-02   1.3916173095539853E-03
 3.1250000000000000E-02   1.3754858109075018E-03
 3.1750000000000000E-02   1.4632634481951082E-03
 3.2250000000000001E-02   1.0193627433408440E-03
 3.2750000000000001E-02   1.1249814746168928E-03
 3.3250000000000002E-02   7.0859117846045763E-04
 3.3750000000000002E-02   5.9873295686965256E-04
 3.4250000000000003E-02   8.5485460723827046E-04
 3.4750000000000003E-02   2.8927504270948560E-04
 3.5250000000000004E-02   1.5575623221592038E-04
 3.5750000000000004E-02   4.6708299259881972E-04
 3.6249999999999998E-02   9.0179751109942415E-04
 3.6749999999999998E-02   6.8439603091639681E-04
 3.7249999999999998E-02   7.7782982450687994E-04
 3.7749999999999999E-02   3.8887138681096076E-04
 3.8249999999999999E-02   2.9027192962741209E-04
 3.8750000000000000E-02   3.3041936459564597E-04
 3.9250000000000000E-02   4.9388776200492111E-04
 3.9750000000000001E-02   8.8977919340126526E-05
 4.0250000000000001E-02   7.4764375790985940E-05
 4.0750000000000001E-02   1.8062796222655464E-04
 4.1250000000000002E-02   5.4965449490979360E-04
 4.1750000000000002E-02   1.0536246932021751E-03
 4.2250000000000003E-02   6.8885508222931997E-04
 4.2750000000000003E-02   7.4246884346557726E-04
 4.3250000000000004E-02   9.4057493568954105E-04
 4.3750000000000004E-02   7.1281264421890333E-04
 4.4249999999999998E-02   6.4241357109356717E-04
 4.4749999999999998E-02   5.2310551028789262E-04
 4.5249999999999999E-02   6.2344970591633221E-04
 4.5749999999999999E-02   5.4792636831504926E-04
 4.6249999999999999E-02   8.4573414919497680E-04
 4.6750000000000000E-02   1.0640647087308236E-03
 4.7250000000000000E-02   9.3515381190824548E-04
 4.7750000000000001E-02   1.1766744174173010E-03
 4.8250000000000001E-02   1.3148002874474774E-03
 4.8750000000000002E-02   1.2471019476671824E-03
 4.9250000000000002E-02   1.8048730161264884E-03
 4.9750000000000003E-02   9.3143180965389388E-04
 5.0250000000000003E-02   7.1856944029955090E-04
 5.0750000000000003E-02   1.1405647335622797E-03
 5.1250000000000004E-02   9.6421380889235762E-04
 5.1750000000000004E-02   9.5911853940241348E-04
 5.2249999999999998E-02   1.5656268197573021E-03
 5.2749999999999998E-02   1.4613480575622858E-03
 5.3249999999999999E-02   1.1360404433354585E-03
 5.3749999999999999E-02   1.5250211720515931E-03
 5.4250000000000000E-02   7.3828405962037414E-04
 5.4750000000000000E-02   9.8433886150947896E-04
 5.5250000000000000E-02   1.1160315862288569E-03
 5.5750000000000001E-02   1.4020552375841632E-03
 5.6250000000000001E-02   9.5970525416994468E-04
 5.6750000000000002E-02   9.3338267322021554E-04
 5.7250000000000002E-02   9.2059764290077482E-04
 5.7750000000000003E-02   5.4109990463103573E-04
 5.8250000000000003E-02   7.6998815195798243E-04
 5.8750000000000004E-02   1.4661217269674605E-04
 5.9250000000000004E-02   5.3558597493815916E-04
 5.9750000000000004E-02   9.7230924737052926E-05
 6.0249999999999998E-02   8.7608440207719945E-05
 6.0749999999999998E-02   5.7731504215794739E-04
 6.1249999999999999E-02   2.3825780018324976E-04
 6.1749999999999999E-02   4.1657851114299742E-04
 6.2250000000000000E-02   4.6601934153772407E-04
 6.2750000000000000E-02   6.6696385581134206E-04
 6.3250000000000001E-02   4.4978816928601631E-04
 6.3750000000000001E-02   5.3535653276843718E-04
 6.4250000000000002E-02   3.0679492380657387E-04
 6.4750000000000002E-02   3.1242570140735122E-04
 6.5250000000000002E-02   3.4172613703615487E-04
 6.5750000000000003E-02   1.7524421863493426E-04
 6.6250000000000003E-02   3.4069842777131172E-05
 6.6750000000000004E-02   1.8732486715753160E-04
 6.7250000000000004E-02   2.1524921959182729E-04
 6.7750000000000005E-02   7.4575369923378647E-04
 6.8250000000000005E-02   1.7425405680804787E-04
 6.8750000000000006E-02   4.2670297362106625E-04
 6.9250000000000006E-02   1.4325612687784214E-05
 6.9750000000000006E-02   1.5914246333431704E-04
 7.0250000000000007E-02   4.2844717178018354E-04
 7.0750000000000007E-02   2.3275379036235270E-04
 7.1250000000000008E-02   1.7683629962278154E-04
 7.1750000000000008E-02   3.9535728267451323E-04
 7.2249999999999995E-02   2.6225915545498307E-04
 7.2749999999999995E-02   8.6786197137287972E-05
 7.3249999999999996E-02   3.7953577386444683E-04
 7.3749999999999996E-02   1.2407972711120190E-04
 7.4249999999999997E-02   2.4976888134377610E-04
 7.4749999999999997E-02   1.0545603684971249E-04
 7.5249999999999997E-02   1.2897955446699856E-04
 7.5749999999999998E-02   3.7521887106778385E-04
 7.6249999999999998E-02   5.0653925066192536E-05
 7.6749999999999999E-02   1.9352519348426767E-04
 7.7249999999999999E-02   3.2910665799092413E-04
 7.7750000000000000E-02   1.1867164184459627E-04
 7.8250000000000000E-02   1.5701367920663140E-04
 7.8750000000000001E-02   1.2072630983060924E-04
 7.9250000000000001E-02   6.0168323429968738E-05
 7.9750000000000001E-02   2.3731007353682381E-04
 8.0250000000000002E-02   2.8767441507477113E-04
 8.0750000000000002E-02   4.9846956721234890E-04
 8.1250000000000003E-02   9.8334665652237375E-06
 8.1750000000000003E-02   1.3963470418950602E-04
 8.2250000000000004E-02   1.6822440434458602E-04
 8.2750000000000004E-02   2.7326609666057178E-04
 8.3250000000000005E-02   7.1483574934990985E-04
 8.3750000000000005E-02   9.9083168413967998E-04
 8.4250000000000005E-02   2.3146587434812971E-04
 8.4750000000000006E-02   3.6937638682024053E-04
 8.5250000000000006E-02   1.0695490827869187E-04
 8.5750000000000007E-02   2.2788746908682241E-04
 8.6250000000000007E-02   2.3320650460756351E-04
 8.6750000000000008E-02   3.0704892781212981E-05
 8.7250000000000008E-02   2.6338279671494797E-04
 8.7750000000000009E-02   4.3622162354808706E-04
 8.8249999999999995E-02   4.0464100336118976E-04
 8.8749999999999996E-02   5.9427484119475903E-04
 8.9249999999999996E-02   3.9807364760721117E-04
 8.9749999999999996E-02   5.9989381799433676E-04
 9.0249999999999997E-02   9.6973037785820710E-04
 9.0749999999999997E-02   5.7577804176084293E-04
 9.1249999999999998E-02   3.7402984517507896E-04
 9.1749999999999998E-02   5.9815884174047767E-04
 9.2249999999999999E-02   8.3735456983745154E-05
 9.2749999999999999E-02   5.2394300236025882E-04
 9.3250000000000000E-02   7.2096890284914679E-04
 9.3750000000000000E-02   8.1976265617836851E-04
 9.4250000000000000E-02   5.3993882177712986E-04
 9.4750000000000001E-02   7.1171279939574587E-04
 9.5250000000000001E-02   2.2871049496743913E-04
 9.5750000000000002E-02   4.3336034613873349E-04
 9.6250000000000002E-02   4.4348293495341507E-04
 9.6750000000000003E-02   5.5349307759710784E-05
 9.7250000000000003E-02   8.5013235434144125E-05
 9.7750000000000004E-02   1.8086950325248239E-04
 9.8250000000000004E-02   3.1071866437560626E-04
 9.8750000000000004E-02   4.1689881188021753E-04
 9.9250000000000005E-02   6.2743498796851674E-04
 9.9750000000000005E-02   2.7676935736296350E-04
 1.0025000000000001E-01   2.2333674937922952E-05
 1.0075000000000001E-01   5.0916338182544808E-04
 1.0125000000000001E-01   1.7283053779927986E-04
 1.0175000000000001E-01   7.1605029032142578E-05
 1.0225000000000001E-01   2.7713881719691269E-04
 1.0275000000000001E-01   9.5143991661419464E-05
 1.0325000000000001E-01   4.1032799148828030E-04
 1.0375000000000001E-01   6.3955772191466457E-05
 1.0425000000000000E-01   2.8065490006534308E-04
 1.0475000000000000E-01   6.2368559489245348E-05
 1.0525000000000000E-01   5.2239025334227464E-04
 1.0575000000000000E-01   1.6091406378150355E-04
 1.0625000000000000E-01   1.4778313103928919E-04
 1.0675000000000000E-01   1.6937141987299155E-04
 1.0725000000000000E-01   2.9786323284407908E-04
 1.0775000000000000E-01   2.8726473237906720E-05
 1.0825000000000000E-01   3.3856850923100001E-04
 1.0875000000000000E-01   4.0293936011836112E-06
 1.0925000000000000E-01   3.8249238965598631E-04
 1.0975000000000000E-01   5.1963331323360011E-04
 1.1025000000000000E-01   6.3262047407843577E-04
 1.1075000000000000E-01   5.0613543447407902E-05
 1.1125000000000000E-01   3.7401389499232247E-04
 1.1175000000000000E-01   3.9513154624190886E-04
 1.1225000000000000E-01   7.8083595516808180E-04
 1.1275000000000000E-01   7.7540849134011486E-04
 1.1325000000000000E-01   4.6519861626257375E-05
 1.1375000000000000E-01   3.0630361442498741E-04
 1.1425000000000000E-01   5.9540896934617621E-04
 1.1475000000000000E-01   8.4298445748335932E-04
 1.1525000000000001E-01   1.3116883685307204E-03
 1.1575000000000001E-01   9.2372592375868372E-04
 1.1625000000000001E-01   7.2204208360412720E-04
 1.1675000000000001E-01   1.5950379016580877E-03
 1.1725000000000001E-01   1.4868373744236394E-03
 1.1775000000000001E-01   1.1918327544894053E-03
 1.1825000000000001E-01   5.6469627928989097E-04
 1.1875000000000001E-01   9.0846004982382740E-04
 1.1925000000000001E-01   7.2109206099461962E-04
 1.1975000000000001E-01   7.1734662847231173E-04
 1.2025000000000000E-01   6.2697092020653794E-04
 1.2075000000000000E-01   2.6191579203893914E-04
 1.2125000000000000E-01   1.9688663714560742E-04
 1.2175000000000000E-01   8.2177257019688539E-04
 1.2225000000000000E-01   3.7063533218783824E-04
 1.2275000000000000E-01   3.9058132301305102E-04
 1.2325000000000000E-01   8.3722322384208924E-05
 1.2375000000000000E-01   3.5396223295791027E-04
 1.2425000000000000E-01   7.3419191140233037E-04
 1.2475000000000000E-01   5.2451848069297541E-04
 1.2525000000000000E-01   7.0177343208554480E-04
 1.2575000000000000E-01   1.0886708478175370E-03
 1.2625000000000000E-01   1.3943808567315140E-03
 1.2675000000000000E-01   9.6751804758027132E-04
 1.2725000000000000E-01   9.4662140510748979E-04
 1.2775000000000000E-01   5.4680702973896992E-04
 1.2825000000000000E-01   1.8917448337964083E-05
 1.2875000000000000E-01   1.5695880100077532E-04
 1.2925000000000000E-01   1.4683398598146270E-04
 1.2975000000000000E-01   5.5494709007088757E-04
 1.3025000000000000E-01   7.5888773421488895E-04
 1.3075000000000001E-01   5.3979892721972393E-04
 1.3125000000000001E-01   2.1280963189806049E-04
 1.3175000000000001E-01   9.4763550196260945E-04
 1.3225000000000001E-01   8.6200179233872289E-04
 1.3275000000000001E-01   4.3694686253941718E-04
 1.3325000000000001E-01   8.5842197201424172E-04
 1.3375000000000001E-01   6.6392852485282704E-04
 1.3425000000000001E-01   3.5911137922975953E-04
 1.3475000000000001E-01   7.6726627128522829E-04
 1.3525000000000001E-01   2.9459167015307970E-04
 1.3575000000000001E-01   5.7092867699835541E-05
 1.3625000000000001E-01   9.4640732720266475E-05
 1.3675000000000001E-01   6.1290155446713616E-04
 1.3725000000000001E-01   4.5368223561793679E-04
 1.3775000000000001E-01   5.8990465498115409E-04
 1.3825000000000001E-01   6.2562421914686469E-04
 1.3875000000000001E-01   8.8201423917431748E-04
 1.3925000000000001E-01   7.1310516402255445E-04
 1.3975000000000001E-01   9.7479016872398206E-04
 1.4025000000000001E-01   1.0887975800975486E-03
 1.4075000000000001E-01   1.4047306984638708E-03
 1.4125000000000001E-01   1.8884988215354828E-04
 1.4175000000000001E-01   1.2401010343569336E-04
 1.4225000000000002E-01   1.8196057493089253E-04
 1.4275000000000002E-01   8.9220769676090253E-05
 1.4325000000000002E-01   3.1453469361553143E-04
 1.4375000000000002E-01   3.1897904069278421E-04
 1.4424999999999999E-01   1.8836366376304831E-04
 1.4474999999999999E-01   8.8162270074769068E-05
 1.4524999999999999E-01   2.9212080086368693E-04
 1.4574999999999999E-01   4.3169788778283058E-04
 1.4624999999999999E-01   3.1678655907040130E-04
 1.4674999999999999E-01   2.3913090112378515E-04
 1.4724999999999999E-01   3.4058532007461570E-04
 1.4774999999999999E-01   3.2175866860152598E-05
 1.4824999999999999E-01   2.2858027170508458E-04
 1.4874999999999999E-01   3.3905134014039083E-04
 1.4924999999999999E-01   4.0656617584266589E-05
 1.4974999999999999E-01   4.0363466483673398E-05
 1.5024999999999999E-01   3.6924399070125234E-06
 1.5075000000000000E-01   2.9103640213619791E-05
 1.5125000000000000E-01   1.6205295326034939E-04
 1.5175000000000000E-01   1.5811045497866793E-04
 1.5225000000000000E-01   2.0747962418159917E-04
 1.5275000000000000E-01   8.5374434445289937E-05
 1.5325000000000000E-01   4.7915916056132606E-04
 1.5375000000000000E-01   8.7076902975201343E-04
 1.5425000000000000E-01   3.8357774702990193E-04
 1.5475000000000000E-01   3.8979041017862240E-04
 1.5525000000000000E-01   4.5325906905515343E-04
 1.5575000000000000E-01   6.7040578992519356E-05
 1.5625000000000000E-01   1.3210207593154403E-04
 1.5675000000000000E-01   1.3442844857827628E-03
 1.5725000000000000E-01   3.4881019560502102E-04
 1.5775000000000000E-01   3.0254093914135324E-04
 1.5825000000000000E-01   2.3395656472325916E-04
 1.5875000000000000E-01   9.4369576945227006E-04
 1.5925000000000000E-01   3.8085716746859272E-04
 1.5975000000000000E-01   8.9512929970665624E-04
 1.6025000000000000E-01   6.1115065128559411E-04
 1.6075000000000000E-01   1.8519168840109329E-04
 1.6125000000000000E-01   9.2632937409194919E-04
 1.6175000000000000E-01   5.3754731202967714E-04
 1.6225000000000001E-01   1.3242502192168030E-03
 1.6275000000000001E-01   9.5020450308920090E-04
 1.6325000000000001E-01   1.6394828090368050E-03
 1.6375000000000001E-01   1.9116356842336366E-03
 1.6425000000000001E-01   1.0525818976302810E-03
 1.6475000000000001E-01   8.1441916339284855E-04
 1.6525000000000001E-01   1.2751732593133567E-03
 1.6575000000000001E-01   1.1624770376614706E-03
 1.6625000000000001E-01   1.2727143041483331E-03
 1.6675000000000001E-01   8.5903112480413004E-04
 1.6725000000000001E-01   1.1271747874958130E-03
 1.6775000000000001E-01   9.7517789731840060E-04
 1.6825000000000001E-01   7.7772002575990980E-04
 1.6875000000000001E-01   1.3133859070352432E-03
 1.6925000000000001E-01   8.8748592143073209E-04
 1.6975000000000001E-01   6.2145101064186475E-04
 1.7025000000000001E-01   1.5392837907212235E-03
 1.7075000000000001E-01   1.2035018307865327E-03
 1.7125000000000001E-01   8.8463577715881922E-04
 1.7175000000000001E-01   5.2789480600219391E-04
 1.7225000000000001E-01   3.3675959200777788E-04
 1.7275000000000001E-01   1.2609665627128723E-04
 1.7325000000000002E-01   2.3039008530980682E-04
 1.7375000000000002E-01   6.4798129748587974E-04
 1.7425000000000002E-01   5.0655818115832028E-04
 1.7475000000000002E-01   1.4494350870365440E-03
 1.7525000000000002E-01   1.7293302212786749E-03
 1.7575000000000002E-01   1.4958650184239118E-03
 1.7624999999999999E-01   1.4339717329603582E-03
 1.7674999999999999E-01   1.4190404227888997E-03
 1.7724999999999999E-01   1.1753461246270245E-03
 1.7774999999999999E-01   8.1894252304685249E-04
 1.7824999999999999E-01   1.5409837641594119E-03
 1.7874999999999999E-01   1.4036545342845212E-03
 1.7924999999999999E-01   1.0502370190754607E-03
 1.7974999999999999E-01   6.9096747920717992E-04
 1.8024999999999999E-01   1.4794870192775041E-03
 1.8074999999999999E-01   1.4721393034785597E-03
 1.8124999999999999E-01   2.1106265320490389E-03
 1.8174999999999999E-01   2.0262171807073118E-03
 1.8225000000000000E-01   1.2536847072508312E-03
 1.8275000000000000E-01   1.9430327570642745E-03
 1.8325000000000000E-01   1.2476237691352225E-03
 1.8375000000000000E-01   1.0605030400983484E-03
 1.8425000000000000E-01   1.3233676848067174E-03
 1.8475000000000000E-01   6.0680689491514242E-04
 1.8525000000000000E-01   1.2378099791163879E-03
 1.8575000000000000E-01   1.3782254859383513E-03
 1.8625000000000000E-01   1.7140015000100520E-03
 1.8675000000000000E-01   2.1143139450791699E-03
 1.8725000000000000E-01   1.5112032550910416E-03
 1.8775000000000000E-01   6.8645465027961181E-04
 1.8825000000000000E-01   5.1935498160640074E-04
 1.8875000000000000E-01   1.1340951364493211E-03
 1.8925000000000000E-01   6.7114420433671805E-04
 1.8975000000000000E-01   5.4937941372208969E-04
 1.9025000000000000E-01   6.7942585661324160E-04
 1.9075000000000000E-01   5.0514808130924457E-04
 1.9125000000000000E-01   1.2308912053968944E-03
 1.9175000000000000E-01   7.2445277099691767E-04
 1.9225000000000000E-01   7.2473188289241960E-04
 1.9275000000000000E-01   1.0899591904757592E-03
 1.9325000000000001E-01   1.1990760193154122E-03
 1.9375000000000001E-01   6.3660809750002291E-04
 1.9425000000000001E-01   1.1139123033113609E-03
 1.9475000000000001E-01   1.2204200908501287E-03
 1.9525000000000001E-01   1.6153911994796568E-03
 1.9575000000000001E-01   1.7963297773269100E-03
 1.9625000000000001E-01   2.1295497338144906E-03
 1.9675000000000001E-01   1.8746717358724631E-03
 1.9725000000000001E-01   1.8703951147022806E-03
 1.9775000000000001E-01   2.3715855523828979E-03
 1.9825000000000001E-01   1.4468724758908177E-03
 1.9875000000000001E-01   1.7235434009569926E-03
 1.9925000000000001E-01   2.7700902725830991E-03
 1.9975000000000001E-01   1.9484272329548670E-03
 2.0025000000000001E-01   1.4193894670813004E-03
 2.0075000000000001E-01   1.5497077499426863E-03
 2.0125000000000001E-01   1.9412962342529811E-03
 2.0175000000000001E-01   1.7834922462133509E-03
 2.0225000000000001E-01   7.9360316423793059E-04
 2.0275000000000001E-01   1.2718750178560897E-03
 2.0325000000000001E-01   8.7039629574406602E-04
 2.0375000000000001E-01   1.4229655303038661E-03
 2.0425000000000001E-01   2.0324249584489158E-03
 2.0475000000000002E-01   2.0778476403898317E-03
 2.0525000000000002E-01   2.8775142946055091E-03
 2.0575000000000002E-01   2.4935618037876762E-03
 2.0625000000000002E-01   2.4848069907916965E-03
 2.0675000000000002E-01   2.3558774427699645E-03
 2.0725000000000002E-01   2.1462669654725205E-03
 2.0775000000000002E-01   2.5739593283938835E-03
 2.0824999999999999E-01   1.9290146661151036E-03
 2.0874999999999999E-01   2.6255066400631441E-03
 2.0924999999999999E-01   3.1146212015755468E-03
 2.0974999999999999E-01   2.5347246113115183E-03
 2.1024999999999999E-01   1.8539279992969844E-03
 2.1074999999999999E-01   2.0642779895199302E-03
 2.1124999999999999E-01   2.5997845041910326E-03
 2.1174999999999999E-01   1.6566077919829558E-03
 2.1224999999999999E-01   1.2678804753962140E-03
 2.1274999999999999E-01   1.5298679612266513E-03
 2.1325000000000000E-01   2.1874321134302916E-03
 2.1375000000000000E-01   2.1350469998847156E-03
 2.1425000000000000E-01   1.5655717158958131E-03
 2.1475000000000000E-01   1.8522627586856398E-03
 2.1525000000000000E-01   2.3498294741511059E-03
 2.1575000000000000E-01   2.5500254465984497E-03
 2.1625000000000000E-01   2.4356203841766314E-03
 2.1675000000000000E-01   2.0143522489777851E-03
 2.1725000000000000E-01   2.4973277474742137E-03
 2.1775000000000000E-01   1.5720219487047997E-03
 2.1825000000000000E-01   2.7107138565387917E-03
 2.1875000000000000E-01   3.5437493386280446E-03
 2.1925000000000000E-01   4.0830915081564011E-03
 2.1975000000000000E-01   3.1761035225897267E-03
 2.2025000000000000E-01   3.1837499966877693E-03
 2.2075000000000000E-01   2.1595472029538585E-03
 2.2125000000000000E-01   2.1915879921271691E-03
 2.2175000000000000E-01   2.3465172512208547E-03
 2.2225000000000000E-01   3.4654283005825701E-03
 2.2275000000000000E-01   3.0230608054612937E-03
 2.2325000000000000E-01   2.0657930338794910E-03
 2.2375000000000000E-01   2.7482498861436345E-03
 2.2425000000000000E-01   2.1076017324599414E-03
 2.2475000000000001E-01   2.8246591839090553E-03
 2.2525000000000001E-01   2.2493227692228922E-03
 2.2575000000000001E-01   3.8963449321379358E-03
 2.2625000000000001E-01   2.9356584020019229E-03
 2.2675000000000001E-01   2.4470341995219110E-03
 2.2725000000000001E-01   3.7280139379941304E-03
 2.2775000000000001E-01   3.7781387298243870E-03
 2.2825000000000001E-01   3.8600448944986713E-03
 2.2875000000000001E-01   3.6554445036847860E-03
 2.2925000000000001E-01   3.4439917540664321E-03
 2.2975000000000001E-01   3.2152827216445335E-03
 2.3025000000000001E-01   4.2375094354585724E-03
 2.3075000000000001E-01   5.1365330924990748E-03
 2.3125000000000001E-01   4.4763828800231361E-03
 2.3175000000000001E-01   4.8272903475085668E-03
 2.3225000000000001E-01   4.8675324612966128E-03
 2.3275000000000001E-01   4.8500554901748519E-03
 2.3325000000000001E-01   4.4833537502694037E-03
 2.3375000000000001E-01   4.6673949525057280E-03
 2.3425000000000001E-01   4.3857660909641816E-03
 2.3475000000000001E-01   4.8366150427879241E-03
 2.3525000000000001E-01   3.8606798860434028E-03
 2.3575000000000002E-01   5.4742776626096482E-03
 2.3625000000000002E-01   5.4423384449112811E-03
 2.3675000000000002E-01   5.3299667640881775E-03
 2.3725000000000002E-01   4.4230581235177591E-03
 2.3775000000000002E-01   5.7935820046011348E-03
 2.3825000000000002E-01   5.4676025085105559E-03
 2.3875000000000002E-01   5.4550019099643531E-03
 2.3925000000000002E-01   5.3937224286236670E-03
 2.3975000000000002E-01   5.4855478916396739E-03
 2.4024999999999999E-01   5.3381905637369968E-03
 2.4074999999999999E-01   6.1565679286886554E-03
 2.4124999999999999E-01   5.4309347098908242E-03
 2.4174999999999999E-01   5.3955953331106064E-03
 2.4224999999999999E-01   4.1597629282141167E-03
 2.4274999999999999E-01   5.3025548454258206E-03
 2.4324999999999999E-01   6.7657595988684597E-03
 2.4374999999999999E-01   7.8185832989734264E-03
 2.4424999999999999E-01   8.2184394635531829E-03
 2.4475000000000000E-01   8.1043652415959209E-03
 2.4525000000000000E-01   9.5274514064325137E-03
 2.4575000000000000E-01   8.3498595576464631E-03
 2.4625000000000000E-01   9.0355559984267881E-03
 2.4675000000000000E-01   7.0795265451769973E-03
 2.4725000000000000E-01   7.6138944093938647E-03
 2.4775000000000000E-01   9.5723660787053345E-03
 2.4825000000000000E-01   1.1514467556216245E-02
 2.4875000000000000E-01   9.3207728441157163E-03
 2.4925000000000000E-01   9.4639077786781885E-03
 2.4975000000000000E-01   1.1165472181164492E-02
 2.5025000000000003E-01   1.2311056587919330E-02
 2.5075000000000003E-01   1.1218844842718746E-02
 2.5125000000000003E-01   1.2696961695842588E-02
 2.5175000000000003E-01   1.2664058336028263E-02
 2.5225000000000003E-01   1.2516372024247510E-02
 2.5275000000000003E-01   1.8938057399399178E-02
 2.5325000000000003E-01   1.7559094973680332E-02
 2.5375000000000003E-01   2.0638194251284478E-02
 2.5425000000000003E-01   2.5715775069161232E-02
 2.5475000000000003E-01   3.0293156970578997E-02
 2.5525000000000003E-01   4.5393389947099086E-02
 2.5575000000000003E-01   4.6168993341000823E-02
 2.5624999999999998E-01   5.8528148991777586E-02
 2.5674999999999998E-01   7.7759956718012030E-02
 2.5724999999999998E-01   9.1941027591986954E-02
 2.5774999999999998E-01   9.7061700073121940E-02
 2.5824999999999998E-01   9.7536091615797210E-02
 2.5874999999999998E-01   1.0038004238969123E-01
 2.5924999999999998E-01   9.9710612943309920E-02
 2.5974999999999998E-01   9.1057644951431302E-02
 2.6024999999999998E-01   9.5159891119684176E-02
 2.6074999999999998E-01   8.9188030572511429E-02
 2.6124999999999998E-01   9.1176683574564960E-02
 2.6174999999999998E-01   8.2825001770453349E-02
 2.6224999999999998E-01   8.3260158309409665E-02
 2.6274999999999998E-01   8.2168932883337306E-02
 2.6324999999999998E-01   8.7911093649017946E-02
 2.6374999999999998E-01   8.0936719996617085E-02
 2.6424999999999998E-01   6.8403230699452630E-02
 2.6474999999999999E-01   6.7632549588191454E-02
 2.6524999999999999E-01   4.9430607481925515E-02
 2.6574999999999999E-01   4.5976303925356871E-02
 2.6624999999999999E-01   2.8554028781520586E-02
 2.6674999999999999E-01   2.4066010345504707E-02
 2.6724999999999999E-01   4.1146902855444083E-03
 2.6774999999999999E-01   3.2255859837131924E-02
 2.6824999999999999E-01   3.8340655781927011E-02
 2.6874999999999999E-01   2.7785688146723945E-02
 2.6924999999999999E-01   1.7416944114333224E-02
 2.6974999999999999E-01   5.3109801012969901E-02
 2.7024999999999999E-01   5.4511418869732757E-02
 2.7074999999999999E-01   6.1919000576139381E-02
 2.7124999999999999E-01   1.1568806644114606E-01
 2.7174999999999999E-01   1.0190613669253089E-01
 2.7224999999999999E-01   8.5467276598729033E-02
 2.7274999999999999E-01   7.3991933860583711E-02
 2.7324999999999999E-01   6.1848927186172145E-02
 2.7374999999999999E-01   4.8274996593136610E-02
 2.7424999999999999E-01   3.8210092395131380E-02
 2.7474999999999999E-01   4.0253821979054749E-02
 2.7524999999999999E-01   7.2559190615213487E-02
 2.7575000000000000E-01   9.0456183734076850E-02
 2.7625000000000000E-01   1.0671927334252353E-01
 2.7675000000000000E-01   8.8442437923387601E-02
 2.7725000000000000E-01   7.2828107206562118E-02
 2.7775000000000000E-01   5.9547896370782692E-02
 2.7825000000000000E-01   4.9581502053291454E-02
 2.7875000000000000E-01   4.0306092665236833E-02
 2.7925000000000000E-01   3.2848235035762494E-02
 2.7975000000000000E-01   2.6940835706308199E-02
 2.8025000000000000E-01   2.2275858626023454E-02
 2.8075000000000000E-01   1.8524458173766137E-02
 2.8125000000000000E-01   1.4523331724079764E-02
 2.8175000000000000E-01   1.1621513074134157E-02
 2.8225000000000000E-01   8.4777797230202716E-03
 2.8275000000000000E-01   7.1753036114884736E-03
 2.8325000000000000E-01   5.7013132798329541E-03
 2.8375000000000000E-01   4.4176771512413485E-03
 2.8425000000000000E-01   3.6535907984887451E-03
 2.8475000000000000E-01   3.0564674731828416E-03
 2.8525000000000000E-01   2.5644264367320991E-03
 2.8575000000000000E-01   1.7210915560734715E-03
 2.8625000000000000E-01   1.2509616667645909E-03
 2.8675000000000000E-01   1.8505260368616923E-04
 2.8725000000000001E-01   9.1715244295979923E-04
 2.8775000000000001E-01   8.3393887141720814E-04
 2.8825000000000001E-01   7.6796044632616812E-04
 2.8875000000000001E-01   6.8791648568474958E-04
 2.8925000000000001E-01   6.2897839015273779E-04
 2.8975000000000001E-01   5.5062919321240394E-04
 2.9025000000000001E-01   4.9291908706586144E-04
 2.9075000000000001E-01   4.2018972575485792E-04
 2.9125000000000001E-01   3.5786833865750591E-04
 2.9175000000000001E-01   3.0749005780524372E-04
 2.9225000000000001E-01   2.9559007243755929E-04
 2.9275000000000001E-01   2.7146771733094736E-04
 2.9325000000000001E-01   2.5198894463973127E-04
 2.9375000000000001E-01   2.2528358806858938E-04
 2.9425000000000001E-01   1.9231574516815459E-04
 2.9475000000000001E-01   1.7117452824630660E-04
 2.9525000000000001E-01   1.4725489219116690E-04
 2.9575000000000001E-01   1.3202696717056357E-04
 2.9625000000000001E-01   1.0985337017463641E-04
 2.9675000000000001E-01   9.5515909514455499E-05
 2.9725000000000001E-01   9.5657207393100315E-05
 2.9775000000000001E-01   9.0205620338790042E-05
 2.9825000000000002E-01   8.5160007600772569E-05
 2.9875000000000002E-01   7.8267089520347272E-05
 2.9925000000000002E-01   7.3089495543036175E-05
 2.9975000000000002E-01   6.4121850435254653E-05
 3.0025000000000002E-01   5.7817840823396767E-05
 3.0075000000000002E-01   4.8302271543637354E-05
 3.0125000000000002E-01   4.0323832729477659E-05
 3.0175000000000002E-01   3.5479412525423140E-05
 3.0225000000000002E-01   3.5774318574671065E-05
 3.0275000000000002E-01   3.0085098850053892E-05
 3.0325000000000002E-01   2.5203406876936822E-05
 3.0375000000000002E-01   2.1153505299836399E-05
 3.0425000000000002E-01   1.7952100753241884E-05
 3.0475000000000002E-01   1.5304122679938465E-05
 3.0525000000000002E-01   1.2971948112552659E-05
 3.0575000000000002E-01   1.0899132603304952E-05
 3.0625000000000002E-01   9.1029581923424401E-06
 3.0675000000000002E-01   7.6381553303709381E-06
 3.0725000000000002E-01   6.2687423705958233E-06
 3.0775000000000002E-01   5.3277963400113561E-06
 3.0825000000000002E-01   4.4976397682653866E-06
 3.0875000000000002E-01   3.7637633362934514E-06
 3.0925000000000002E-01   3.0919562808596859E-06
 3.0975000000000003E-01   2.6420849168274762E-06
 3.1025000000000003E-01   2.1896010788072102E-06
 3.1075000000000003E-01   1.8237673168448159E-06
 3.1125000000000003E-01   1.4541797943584363E-06
 3.1175000000000003E-01   1.1229657846887094E-06
 3.1225000000000003E-01   9.4503856483217745E-07
 3.1275000000000003E-01   8.1047462658970304E-07
 3.1325000000000003E-01   6.9508767423617321E-07
 3.1375000000000003E-01   5.9614230829484746E-07
 3.1425000000000003E-01   4.4838220871883960E-07
 3.1475000000000003E-01   3.6811958863934045E-07
 3.1525000000000003E-01   2.7419889237978264E-07
 3.1575000000000003E-01   2.0334649791116668E-07
 3.1625000000000003E-01   1.6631213234843308E-07
 3.1675000000000003E-01   2.3162583076646042E-08
 3.1725000000000003E-01   1.0842021725194682E-13
 3.1775000000000003E-01   8.9555099447325171E-14
 3.1825000000000003E-01   6.4401609045931094E-14
 3.1875000000000003E-01   3.9031278208926702E-14
 3.1925000000000003E-01   2.2768245622781679E-14
 3.1975000000000003E-01   1.1709383462793418E-14
 3.2024999999999998E-01   5.4210108622737345E-15
 3.2074999999999998E-01   4.3368086899977961E-16
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   5.4210108623570982E-15
 3.7025000000000002E-01   1.7564075193986859E-14
 3.7075000000000002E-01   1.6696713456109643E-14
 3.7125000000000002E-01   1.1102230246012742E-13
 3.7175000000000002E-01   2.6150956399905985E-13
 3.7225000000000003E-01   5.5966516143563465E-13
 3.7275000000000003E-01   6.6830221912642701E-13
 3.7325000000000003E-01   9.3089598529552197E-13
 3.7375000000000003E-01   1.2902005852766581E-12
 3.7425000000000003E-01   1.1861171767337540E-12
 3.7475000000000003E-01   1.1809130063046254E-12
 3.7525000000000003E-01   1.3496148643870972E-12
 3.7575000000000003E-01   1.3923324299176519E-12
 3.7625000000000003E-01   2.1690548663443755E-12
 3.7675000000000003E-01   2.0393842865275262E-12
 3.7725000000000003E-01   1.8032450534070867E-12
 3.7775000000000003E-01   2.6530427162389021E-12
 3.7825000000000003E-01   3.4119842371346808E-12
 3.7875000000000003E-01   5.6222387865331860E-12
 3.7925000000000003E-01   8.1464782849573587E-12
 3.7975000000000003E-01   1.1919068165451003E-11
 3.8025000000000003E-01   1.8012501217741480E-11
 3.8075000000000003E-01   2.1239303725460058E-11
 3.8125000000000003E-01   2.5073042610451487E-11
 3.8175000000000003E-01   2.8519721321697037E-11
 3.8225000000000003E-01   3.1279449537588027E-11
 3.8275000000000003E-01   3.8996366932093620E-11
 3.8325000000000004E-01   4.1153061905626374E-11
 3.8375000000000004E-01   5.6331241828253039E-11
 3.8424999999999998E-01   7.0530820880902358E-11
 3.8474999999999998E-01   8.5903289862303917E-11
 3.8524999999999998E-01   9.5561579723337138E-11
 3.8574999999999998E-01   1.2372936914580698E-10
 3.8624999999999998E-01   1.4257670619571707E-10
 3.8674999999999998E-01   1.7078916486691813E-10
 3.8724999999999998E-01   1.9066410888041631E-10
 3.8774999999999998E-01   2.0477001320054982E-10
 3.8824999999999998E-01   2.2798950433728965E-10
 3.8874999999999998E-01   3.1472177645864039E-10
 3.8924999999999998E-01   4.2327990655974019E-10
 3.8974999999999999E-01   4.2645922247232336E-10
 3.9024999999999999E-01   5.3912171012581413E-10
 3.9074999999999999E-01   5.8744894173378153E-10
 3.9124999999999999E-01   7.5385230028168720E-10
 3.9174999999999999E-01   8.4549645012604282E-10
 3.9224999999999999E-01   8.3924863476009621E-10
 3.9274999999999999E-01   9.0369471048041285E-10
 3.9324999999999999E-01   1.0726535515720281E-09
 3.9374999999999999E-01   9.9267218749461849E-10
 3.9424999999999999E-01   1.2700985485554407E-09
 3.9474999999999999E-01   1.3205465233113547E-09
 3.9524999999999999E-01   1.2282790020591664E-09
 3.9574999999999999E-01   1.6306144464008120E-09
 3.9624999999999999E-01   1.6478720231085500E-09
 3.9674999999999999E-01   1.0152059021500475E-09
 3.9724999999999999E-01   5.2724149828445418E-10
 3.9774999999999999E-01   1.5393731670158275E-09
 3.9824999999999999E-01   2.2759940902609969E-09
 3.9874999999999999E-01   6.1201065395545208E-09
 3.9924999999999999E-01   1.1089750019130717E-08
 3.9974999999999999E-01   1.6673648185005953E-08


==> gnuplot1/exam1/radiation/imc-200w-radiation.dat <==
 2.5000000000000001E-04   9.9789125610972351E-01   1.3604637681595592E-02
 7.5000000000000002E-04   9.9720273255793634E-01   1.3567128892144814E-02
 1.2500000000000000E-03   9.9686816377048293E-01   1.3548930570561139E-02
 1.7500000000000000E-03   9.9590776685100413E-01   1.3496793049056145E-02
 2.2500000000000003E-03   9.9452741427795410E-01   1.3422120930763918E-02
 2.7499999999999998E-03   9.9421332958502184E-01   1.3405173439765411E-02
 3.2500000000000003E-03   9.9328673995867089E-01   1.3355269698997032E-02
 3.7499999999999999E-03   9.9340155724249113E-01   1.3361445888124240E-02
 4.2500000000000003E-03   9.9408045850500437E-01   1.3398008768810305E-02
 4.7499999999999999E-03   9.9283186114979605E-01   1.3330822146908410E-02
 5.2500000000000003E-03   9.9205395256377282E-01   1.3289091095129673E-02
 5.7499999999999999E-03   9.9140218093009314E-01   1.3254202183817518E-02
 6.2500000000000003E-03   9.9086556928474889E-01   1.3225529312398409E-02
 6.7499999999999999E-03   9.9084420349194480E-01   1.3224388633830922E-02
 7.2500000000000004E-03   9.8933600074581851E-01   1.3144054847173245E-02
 7.7499999999999999E-03   9.9005552978512545E-01   1.3182334467560697E-02
 8.2500000000000004E-03   9.8849619483943019E-01   1.3099481890300477E-02
 8.7500000000000008E-03   9.8746758573940763E-01   1.3045042715347167E-02
 9.2499999999999995E-03   9.8729388702936505E-01   1.3035866477769506E-02
 9.7500000000000000E-03   9.8633593627466343E-01   1.2985346343136221E-02
 1.0250000000000000E-02   9.8588934364108149E-01   1.2961844319591005E-02
 1.0750000000000001E-02   9.8570413059059891E-01   1.2952106811752713E-02
 1.1250000000000000E-02   9.8513289591523989E-01   1.2922108911750205E-02
 1.1750000000000000E-02   9.8533463582275094E-01   1.2932697152006158E-02
 1.2250000000000000E-02   9.8447127616013030E-01   1.2887429677802648E-02
 1.2750000000000001E-02   9.8290018920280720E-01   1.2805359812568496E-02
 1.3250000000000000E-02   9.8354276863031165E-01   1.2838879120125631E-02
 1.3750000000000000E-02   9.8204558427123601E-01   1.2760882217002542E-02
 1.4250000000000001E-02   9.8019207050387436E-01   1.2664815016360426E-02
 1.4750000000000001E-02   9.7930252545941421E-01   1.2618903212109157E-02
 1.5250000000000000E-02   9.7915609141953930E-01   1.2611357341402811E-02
 1.5750000000000000E-02   9.8001620203644524E-01   1.2655728053536461E-02
 1.6250000000000001E-02   9.7824210025128611E-01   1.2564335053314286E-02
 1.6750000000000001E-02   9.7765493944878534E-01   1.2534196723698335E-02
 1.7250000000000001E-02   9.7778669775577109E-01   1.2540955011754016E-02
 1.7750000000000002E-02   9.7808649203454046E-01   1.2556342564242116E-02
 1.8249999999999999E-02   9.7712285844521485E-01   1.2506932439820415E-02
 1.8749999999999999E-02   9.7660022119577528E-01   1.2480195387425459E-02
 1.9250000000000000E-02   9.7567209031699620E-01   1.2432819798659182E-02
 1.9750000000000000E-02   9.7520889147035983E-01   1.2409226756999110E-02
 2.0250000000000001E-02   9.7521488100889808E-01   1.2409531619792235E-02
 2.0750000000000001E-02   9.7391653854836657E-01   1.2343578258282965E-02
 2.1250000000000002E-02   9.7325712663110175E-01   1.2310182214714995E-02
 2.1750000000000002E-02   9.7232604063469452E-01   1.2263142637399959E-02
 2.2249999999999999E-02   9.7164914045877537E-01   1.2229029556579903E-02
 2.2749999999999999E-02   9.7057207179688965E-01   1.2174896354361706E-02
 2.3250000000000000E-02   9.7088011617796588E-01   1.2190360200397970E-02
 2.3750000000000000E-02   9.7131475486330077E-01   1.2212204137862880E-02
 2.4250000000000001E-02   9.7003321967505385E-01   1.2147881328959961E-02
 2.4750000000000001E-02   9.6942154373486067E-01   1.2117269835357405E-02
 2.5250000000000002E-02   9.6990173294597848E-01   1.2141296150583661E-02
 2.5750000000000002E-02   9.6918098561786015E-01   1.2105246901355497E-02
 2.6249999999999999E-02   9.6855608163671214E-01   1.2074056426014194E-02
 2.6749999999999999E-02   9.6641885673296002E-01   1.1967837744810741E-02
 2.7250000000000000E-02   9.6554060450511148E-01   1.1924392975708412E-02
 2.7750000000000000E-02   9.6610478367616381E-01   1.1952287785586348E-02
 2.8250000000000001E-02   9.6443232684344571E-01   1.1869738404383229E-02
 2.8750000000000001E-02   9.6295107949415149E-01   1.1796984499941900E-02
 2.9250000000000002E-02   9.6273091066951444E-01   1.1786199164635686E-02
 2.9750000000000002E-02   9.6249341293929302E-01   1.1774573237260211E-02
 3.0249999999999999E-02   9.6227170905712245E-01   1.1763728210186983E-02
 3.0750000000000000E-02   9.6189315772627948E-01   1.1745228038801103E-02
 3.1250000000000000E-02   9.6163771360429517E-01   1.1732756572446114E-02
 3.1750000000000000E-02   9.6051384546608354E-01   1.1678004254737487E-02
 3.2250000000000001E-02   9.5907994707135058E-01   1.1608426445983901E-02
 3.2750000000000001E-02   9.5882171612977907E-01   1.1595929283693537E-02
 3.3250000000000002E-02   9.5840304195680015E-01   1.1575688869599535E-02
 3.3750000000000002E-02   9.5745872063387993E-01   1.1530133819709118E-02
 3.4250000000000003E-02   9.5750316100961264E-01   1.1532274649988317E-02
 3.4750000000000003E-02   9.5738948486088038E-01   1.1526799112426232E-02
 3.5250000000000004E-02   9.5665365317111251E-01   1.1491402815305991E-02
 3.5750000000000004E-02   9.5556569492724008E-01   1.1439217344248249E-02
 3.6249999999999998E-02   9.5490330401633206E-01   1.1407531993651208E-02
 3.6749999999999998E-02   9.5389762357543728E-01   1.1359551340884027E-02
 3.7249999999999998E-02   9.5389557045878448E-01   1.1359453542511737E-02
 3.7749999999999999E-02   9.5347756676804085E-01   1.1339555459487729E-02
 3.8249999999999999E-02   9.5236164055324424E-01   1.1286562458306990E-02
 3.8750000000000000E-02   9.5099854043350307E-01   1.1222083942403580E-02
 3.9250000000000000E-02   9.5127512515921164E-01   1.1235144788283861E-02
 3.9750000000000001E-02   9.5090155274833543E-01   1.1217506701081336E-02
 4.0250000000000001E-02   9.5012969893722921E-01   1.1181129690241985E-02
 4.0750000000000001E-02   9.4862783198131462E-01   1.1110601234046778E-02
 4.1250000000000002E-02   9.4716659627802402E-01   1.1042301600048621E-02
 4.1750000000000002E-02   9.4665345682070490E-01   1.1018391813957643E-02
 4.2250000000000003E-02   9.4652061051385905E-01   1.1012208159063027E-02
 4.2750000000000003E-02   9.4685109362091036E-01   1.1027596118798723E-02
 4.3250000000000004E-02   9.4514380825418076E-01   1.0948274700164429E-02
 4.3750000000000004E-02   9.4422647005985760E-01   1.0905831811744589E-02
 4.4249999999999998E-02   9.4397892053520283E-01   1.0894399503664999E-02
 4.4749999999999998E-02   9.4482155413170399E-01   1.0933350737812129E-02
 4.5249999999999999E-02   9.4438160622047151E-01   1.0913000879506422E-02
 4.5749999999999999E-02   9.4303715993910076E-01   1.0850989328083255E-02
 4.6249999999999999E-02   9.4246448660219961E-01   1.0824655629092452E-02
 4.6750000000000000E-02   9.4182062477544570E-01   1.0795105682957926E-02
 4.7250000000000000E-02   9.4072222224613744E-01   1.0744834350480535E-02
 4.7750000000000001E-02   9.3964822881787535E-01   1.0695850137471982E-02
 4.8250000000000001E-02   9.3780339950435909E-01   1.0612099717201720E-02
 4.8750000000000002E-02   9.3845864322856065E-01   1.0641789533948254E-02
 4.9250000000000002E-02   9.3719535611304361E-01   1.0584604213160709E-02
 4.9750000000000003E-02   9.3702378353928473E-01   1.0576855437432617E-02
 5.0250000000000003E-02   9.3594125656757776E-01   1.0528063057740823E-02
 5.0750000000000003E-02   9.3589359853837650E-01   1.0525918870117579E-02
 5.1250000000000004E-02   9.3440715162509402E-01   1.0459206228507810E-02
 5.1750000000000004E-02   9.3406441871876822E-01   1.0443869263850474E-02
 5.2249999999999998E-02   9.3236813467637059E-01   1.0368210376056069E-02
 5.2749999999999998E-02   9.3201664269008710E-01   1.0352584434202653E-02
 5.3249999999999999E-02   9.3116240339228318E-01   1.0314681962905936E-02
 5.3749999999999999E-02   9.3020018691149220E-01   1.0272113304164778E-02
 5.4250000000000000E-02   9.3017971887297979E-01   1.0271209227497019E-02
 5.4750000000000000E-02   9.2920223321206863E-01   1.0228102955531150E-02
 5.5250000000000000E-02   9.2960447769847732E-01   1.0245825126878274E-02
 5.5750000000000001E-02   9.2870937736185200E-01   1.0206419963582215E-02
 5.6250000000000001E-02   9.2691376635990408E-01   1.0127714275231349E-02
 5.6750000000000002E-02   9.2645813827795154E-01   1.0107815683064156E-02
 5.7250000000000002E-02   9.2638923476409030E-01   1.0104809022338200E-02
 5.7750000000000003E-02   9.2511361008818427E-01   1.0049267166788146E-02
 5.8250000000000003E-02   9.2470628897647478E-01   1.0031580361363557E-02
 5.8750000000000004E-02   9.2428702915846150E-01   1.0013399543976573E-02
 5.9250000000000004E-02   9.2360467517861244E-01   9.9838627433665138E-03
 5.9750000000000004E-02   9.2267771862790748E-01   9.9438426601011192E-03
 6.0249999999999998E-02   9.2286045110781445E-01   9.9517223470440720E-03
 6.0749999999999998E-02   9.2211925828053642E-01   9.9197900488302362E-03
 6.1249999999999999E-02   9.2112297453858616E-01   9.8769889889655221E-03
 6.1749999999999999E-02   9.2119814954391188E-01   9.8802137206089567E-03
 6.2250000000000000E-02   9.1917200573455560E-01   9.7935753143761871E-03
 6.2750000000000000E-02   9.1841160290583412E-01   9.7612078082650929E-03
 6.3250000000000001E-02   9.1773413219005173E-01   9.7324380543742841E-03
 6.3750000000000001E-02   9.1698664586478429E-01   9.7007688335901052E-03
 6.4250000000000002E-02   9.1585224204214599E-01   9.6528545679956720E-03
 6.4750000000000002E-02   9.1617866155149275E-01   9.6666234482510015E-03
 6.5250000000000002E-02   9.1559984428642072E-01   9.6422181279404891E-03
 6.5750000000000003E-02   9.1525642906528148E-01   9.6277601875838070E-03
 6.6250000000000003E-02   9.1363072682038238E-01   9.5595379131555597E-03
 6.6750000000000004E-02   9.1360384045467025E-01   9.5584126887969592E-03
 6.7250000000000004E-02   9.1231707799573258E-01   9.5046762841514733E-03
 6.7750000000000005E-02   9.1213372242816304E-01   9.4970376679285057E-03
 6.8250000000000005E-02   9.1053692603982772E-01   9.4307094100733041E-03
 6.8750000000000006E-02   9.0962571439887274E-01   9.3930152498670951E-03
 6.9250000000000006E-02   9.0905691099467134E-01   9.3695428714271421E-03
 6.9750000000000006E-02   9.0864258733749204E-01   9.3524730046432077E-03
 7.0250000000000007E-02   9.0764824829262780E-01   9.3116020375575374E-03
 7.0750000000000007E-02   9.0734105766487549E-01   9.2990025088312001E-03
 7.1250000000000008E-02   9.0664181752505757E-01   9.2703706146935062E-03
 7.1750000000000008E-02   9.0591868979216528E-01   9.2408301895020670E-03
 7.2249999999999995E-02   9.0424918492226858E-01   9.1728990757908840E-03
 7.2749999999999995E-02   9.0349254758316511E-01   9.1422356189642066E-03
 7.3249999999999996E-02   9.0336389728438826E-01   9.1370295985772985E-03
 7.3749999999999996E-02   9.0127858592916132E-01   9.0529541613634055E-03
 7.4249999999999997E-02   8.9999955524822872E-01   9.0016742065978043E-03
 7.4749999999999997E-02   9.0053317504800223E-01   9.0230419741555469E-03
 7.5249999999999997E-02   8.9951531305076349E-01   8.9823165359350973E-03
 7.5749999999999998E-02   8.9938766285749006E-01   8.9772189000036830E-03
 7.6249999999999998E-02   8.9939755317269654E-01   8.9776137864039894E-03
 7.6749999999999999E-02   8.9781986313287976E-01   8.9147865452084505E-03
 7.7249999999999999E-02   8.9672224800592026E-01   8.8712719123133620E-03
 7.7750000000000000E-02   8.9679455549017539E-01   8.8741336097727004E-03
 7.8250000000000000E-02   8.9636918795624732E-01   8.8573088711139097E-03
 7.8750000000000001E-02   8.9525925676605078E-01   8.8135199560798287E-03
 7.9250000000000001E-02   8.9420333158821796E-01   8.7720125798136945E-03
 7.9750000000000001E-02   8.9325672265198719E-01   8.7349271025276860E-03
 8.0250000000000002E-02   8.9325843647924397E-01   8.7349941390194724E-03
 8.0750000000000002E-02   8.9247314364166708E-01   8.7043177403460063E-03
 8.1250000000000003E-02   8.9022563733109406E-01   8.6169684002483666E-03
 8.1750000000000003E-02   8.8962489708690462E-01   8.5937323936098962E-03
 8.2250000000000004E-02   8.8938653826071523E-01   8.5845259567147048E-03
 8.2750000000000004E-02   8.8943917746705570E-01   8.5865584711861138E-03
 8.3250000000000005E-02   8.8970900926765872E-01   8.5969829325525573E-03
 8.3750000000000005E-02   8.8765293985568083E-01   8.5177893292295269E-03
 8.4250000000000005E-02   8.8633949841482063E-01   8.4674867375318288E-03
 8.4750000000000006E-02   8.8593065246751024E-01   8.4518741960585581E-03
 8.5250000000000006E-02   8.8525553799832446E-01   8.4261409692906811E-03
 8.5750000000000007E-02   8.8550561902595970E-01   8.4356664045614586E-03
 8.6250000000000007E-02   8.8528218103001399E-01   8.4271554021467868E-03
 8.6750000000000008E-02   8.8400310821189565E-01   8.3785579822996271E-03
 8.7250000000000008E-02   8.8309602190767689E-01   8.3442215175041894E-03
 8.7750000000000009E-02   8.8213137863242308E-01   8.3078222229458470E-03
 8.8249999999999995E-02   8.8132405797187663E-01   8.2774508977808813E-03
 8.8749999999999996E-02   8.8050663179539124E-01   8.2467843236163890E-03
 8.9249999999999996E-02   8.7956401364327530E-01   8.2115269190975223E-03
 8.9749999999999996E-02   8.7740393639421288E-01   8.1311584727349548E-03
 9.0249999999999997E-02   8.7653666813931164E-01   8.0990571950184716E-03
 9.0749999999999997E-02   8.7600771262047239E-01   8.0795250301248581E-03
 9.1249999999999998E-02   8.7461665604984051E-01   8.0283276084178734E-03
 9.1749999999999998E-02   8.7441614715574534E-01   8.0209680521955862E-03
 9.2249999999999999E-02   8.7308555537814192E-01   7.9722576152303562E-03
 9.2749999999999999E-02   8.7169186303724489E-01   7.9214754280924008E-03
 9.3250000000000000E-02   8.7222730171631069E-01   7.9409565044383772E-03
 9.3750000000000000E-02   8.7164044198800739E-01   7.9196064440896757E-03
 9.4250000000000000E-02   8.7069683206502213E-01   7.8853680469366545E-03
 9.4750000000000001E-02   8.6941894794955121E-01   7.8391778027887375E-03
 9.5250000000000001E-02   8.6858853895190036E-01   7.8092709171584188E-03
 9.5750000000000002E-02   8.6772064513055236E-01   7.7781055671948028E-03
 9.6250000000000002E-02   8.6708325101688843E-01   7.7552767511098117E-03
 9.6750000000000003E-02   8.6571686230998635E-01   7.7065077284031889E-03
 9.7250000000000003E-02   8.6546692662815528E-01   7.6976119917664945E-03
 9.7750000000000004E-02   8.6464760095767146E-01   7.6685044631051944E-03
 9.8250000000000004E-02   8.6360016266682549E-01   7.6314132760859953E-03
 9.8750000000000004E-02   8.6262165120766887E-01   7.5968845963721122E-03
 9.9250000000000005E-02   8.6206310080505300E-01   7.5772276658893634E-03
 9.9750000000000005E-02   8.6172509505285433E-01   7.5653508525530171E-03
 1.0025000000000001E-01   8.6052815128579507E-01   7.5234049919595154E-03
 1.0075000000000001E-01   8.6077169575272028E-01   7.5319256273603946E-03
 1.0125000000000001E-01   8.5978495990751513E-01   7.4974484186837338E-03
 1.0175000000000001E-01   8.5944959313600788E-01   7.4857574753564200E-03
 1.0225000000000001E-01   8.5904657772508652E-01   7.4717263824791358E-03
 1.0275000000000001E-01   8.5681377792692881E-01   7.3943478559041235E-03
 1.0325000000000001E-01   8.5629031826672863E-01   7.3762944712413916E-03
 1.0375000000000001E-01   8.5530519574071728E-01   7.3424086568182959E-03
 1.0425000000000000E-01   8.5460538229830740E-01   7.3184078044336255E-03
 1.0475000000000000E-01   8.5355503417282808E-01   7.2824954808479760E-03
 1.0525000000000000E-01   8.5242351145552420E-01   7.2439557852666753E-03
 1.0575000000000000E-01   8.5255658354875719E-01   7.2484802691564739E-03
 1.0625000000000000E-01   8.5083563933660644E-01   7.1901310120236405E-03
 1.0675000000000000E-01   8.5021950726443329E-01   7.1693267091057743E-03
 1.0725000000000000E-01   8.4980044261191900E-01   7.1552023995881883E-03
 1.0775000000000000E-01   8.4799336038696627E-01   7.0945347242539801E-03
 1.0825000000000000E-01   8.4803053005486784E-01   7.0957786907777124E-03
 1.0875000000000000E-01   8.4719905111809513E-01   7.0679904509510227E-03
 1.0925000000000000E-01   8.4476392680609858E-01   6.9870773734368513E-03
 1.0975000000000000E-01   8.4398163004208215E-01   6.9612316673764475E-03
 1.1025000000000000E-01   8.4289425332435652E-01   6.9254258399589746E-03
 1.1075000000000000E-01   8.4176992472893619E-01   6.8885486696109782E-03
 1.1125000000000000E-01   8.4218672967756281E-01   6.9022023500533948E-03
 1.1175000000000000E-01   8.4096099034734351E-01   6.8621074470729768E-03
 1.1225000000000000E-01   8.3968324663167504E-01   6.8204976601144640E-03
 1.1275000000000000E-01   8.3935828491018960E-01   6.8099455174382836E-03
 1.1325000000000000E-01   8.3742854717971538E-01   6.7475351781556489E-03
 1.1375000000000000E-01   8.3714894201246837E-01   6.7385280764347445E-03
 1.1425000000000000E-01   8.3573824793456952E-01   6.6932219185117606E-03
 1.1475000000000000E-01   8.3477462600147456E-01   6.6624056239016852E-03
 1.1525000000000001E-01   8.3437867110926434E-01   6.6497740191672353E-03
 1.1575000000000001E-01   8.3358273165473973E-01   6.6244366080762526E-03
 1.1625000000000001E-01   8.3328821976664247E-01   6.6150796885617071E-03
 1.1675000000000001E-01   8.3226707864679439E-01   6.5827138239609138E-03
 1.1725000000000001E-01   8.3072252245085021E-01   6.5339837798082225E-03
 1.1775000000000001E-01   8.3064859112316380E-01   6.5316580857288252E-03
 1.1825000000000001E-01   8.2890817529205374E-01   6.4770880855091230E-03
 1.1875000000000001E-01   8.2819673975293229E-01   6.4548800691703384E-03
 1.1925000000000001E-01   8.2591138011264809E-01   6.3839270012010004E-03
 1.1975000000000001E-01   8.2571906095721559E-01   6.3779829122357287E-03
 1.2025000000000000E-01   8.2543102929388157E-01   6.3690883614504531E-03
 1.2075000000000000E-01   8.2443610930023281E-01   6.3384363238513288E-03
 1.2125000000000000E-01   8.2319984064695684E-01   6.3005029915451797E-03
 1.2175000000000000E-01   8.2209926414324608E-01   6.2668766878451430E-03
 1.2225000000000000E-01   8.2182406761158333E-01   6.2584895889880839E-03
 1.2275000000000000E-01   8.2097881389232241E-01   6.2327816246424530E-03
 1.2325000000000000E-01   8.1972827219607292E-01   6.1948924010382048E-03
 1.2375000000000000E-01   8.1986784125834877E-01   6.1991125124833488E-03
 1.2425000000000000E-01   8.1994832060774059E-01   6.2015469243758455E-03
 1.2475000000000000E-01   8.1778271129409219E-01   6.1362890805684248E-03
 1.2525000000000000E-01   8.1590597354056804E-01   6.0801537631589592E-03
 1.2575000000000000E-01   8.1610361493165773E-01   6.0860472204703414E-03
 1.2625000000000000E-01   8.1529863083669241E-01   6.0620702290170520E-03
 1.2675000000000000E-01   8.1417081756956167E-01   6.0285968011188429E-03
 1.2725000000000000E-01   8.1205931307129764E-01   5.9663004127842477E-03
 1.2775000000000000E-01   8.1148271151516171E-01   5.9493730000159126E-03
 1.2825000000000000E-01   8.1092543347843016E-01   5.9330471257323329E-03
 1.2875000000000000E-01   8.0842785584238985E-01   5.8602910997981863E-03
 1.2925000000000000E-01   8.0796657053923160E-01   5.8469271202679952E-03
 1.2975000000000000E-01   8.0743170531055619E-01   5.8314600743837241E-03
 1.3025000000000000E-01   8.0589568592971716E-01   5.7872125755028311E-03
 1.3075000000000001E-01   8.0652511770054336E-01   5.8053138027523727E-03
 1.3125000000000001E-01   8.0422723790827255E-01   5.7394360719948915E-03
 1.3175000000000001E-01   8.0281277678582708E-01   5.6991647822065396E-03
 1.3225000000000001E-01   8.0140147041208087E-01   5.6591949006009144E-03
 1.3275000000000001E-01   8.0111903143440955E-01   5.6512212070035199E-03
 1.3325000000000001E-01   7.9946550542001216E-01   5.6047085165000857E-03
 1.3375000000000001E-01   7.9988914579938519E-01   5.6165978039582334E-03
 1.3425000000000001E-01   7.9864580154806153E-01   5.5817574807632778E-03
 1.3475000000000001E-01   7.9667665174745850E-01   5.5269109747332606E-03
 1.3525000000000001E-01   7.9541666750252682E-01   5.4920294819822170E-03
 1.3575000000000001E-01   7.9502777107699818E-01   5.4812966680928762E-03
 1.3625000000000001E-01   7.9439491137332607E-01   5.4638645625145893E-03
 1.3675000000000001E-01   7.9269099621383043E-01   5.4171369180098343E-03
 1.3725000000000001E-01   7.9168077269495951E-01   5.3895747704599643E-03
 1.3775000000000001E-01   7.8957894644627535E-01   5.3325673594285718E-03
 1.3825000000000001E-01   7.8939657832073618E-01   5.3276424386338771E-03
 1.3875000000000001E-01   7.8879724149077335E-01   5.3114811435551615E-03
 1.3925000000000001E-01   7.8748704819933668E-01   5.2762794604925061E-03
 1.3975000000000001E-01   7.8614343112926266E-01   5.2403617850889693E-03
 1.4025000000000001E-01   7.8560786310754138E-01   5.2260961771607604E-03
 1.4075000000000001E-01   7.8457730243143942E-01   5.1987277096724530E-03
 1.4125000000000001E-01   7.8342382955847356E-01   5.1682227221467427E-03
 1.4175000000000001E-01   7.8254790543346664E-01   5.1451476803388218E-03
 1.4225000000000002E-01   7.8072456530021073E-01   5.0973621469710510E-03
 1.4275000000000002E-01   7.7991654967884561E-01   5.0762927007121077E-03
 1.4325000000000002E-01   7.7863899251109259E-01   5.0431130658834256E-03
 1.4375000000000002E-01   7.7771175514502655E-01   5.0191337035277554E-03
 1.4424999999999999E-01   7.7691780499905161E-01   4.9986693407724006E-03
 1.4474999999999999E-01   7.7618896888373090E-01   4.9799384669775909E-03
 1.4524999999999999E-01   7.7494371066720746E-01   4.9480575609758531E-03
 1.4574999999999999E-01   7.7426466512369163E-01   4.9307373725858521E-03
 1.4624999999999999E-01   7.7276544500222255E-01   4.8926583120183307E-03
 1.4674999999999999E-01   7.7141539459118180E-01   4.8585571709592887E-03
 1.4724999999999999E-01   7.7025161498494077E-01   4.8293044113330453E-03
 1.4774999999999999E-01   7.6936258974268312E-01   4.8070470292816284E-03
 1.4824999999999999E-01   7.6785465116490115E-01   4.7694707369609173E-03
 1.4874999999999999E-01   7.6709725774784432E-01   4.7506805947335560E-03
 1.4924999999999999E-01   7.6555486488807956E-01   4.7125871423145801E-03
 1.4974999999999999E-01   7.6478794422638974E-01   4.6937315211247983E-03
 1.5024999999999999E-01   7.6365382581692054E-01   4.6659516997829198E-03
 1.5075000000000000E-01   7.6226637985372725E-01   4.6321346260894342E-03
 1.5125000000000000E-01   7.6132388374410753E-01   4.6092676670344921E-03
 1.5175000000000000E-01   7.5952614481544856E-01   4.5658855725221933E-03
 1.5225000000000000E-01   7.5922395435861911E-01   4.5586234455818747E-03
 1.5275000000000000E-01   7.5833639573876332E-01   4.5373440531640309E-03
 1.5325000000000000E-01   7.5712611517851791E-01   4.5084474999934820E-03
 1.5375000000000000E-01   7.5567812679523305E-01   4.4740570552585946E-03
 1.5425000000000000E-01   7.5520239230294239E-01   4.4628011827916184E-03
 1.5475000000000000E-01   7.5389156096306020E-01   4.4318967984434002E-03
 1.5525000000000000E-01   7.5373020521260659E-01   4.4281037729209339E-03
 1.5575000000000000E-01   7.5182372613463155E-01   4.3834718285124964E-03
 1.5625000000000000E-01   7.4921237379057859E-01   4.3228869396209433E-03
 1.5675000000000000E-01   7.4883327790712961E-01   4.3141441836390369E-03
 1.5725000000000000E-01   7.4849594820578091E-01   4.3063758007259841E-03
 1.5775000000000000E-01   7.4879345931834562E-01   4.3132266526632193E-03
 1.5825000000000000E-01   7.4676806291509734E-01   4.2667486136701493E-03
 1.5875000000000000E-01   7.4573305460290784E-01   4.2431431705635568E-03
 1.5925000000000000E-01   7.4317228449823125E-01   4.1851606282980831E-03
 1.5975000000000000E-01   7.4245665624972557E-01   4.1690637097995635E-03
 1.6025000000000000E-01   7.4168986199727205E-01   4.1518674731425486E-03
 1.6075000000000000E-01   7.3937721088689545E-01   4.1003256858309590E-03
 1.6125000000000000E-01   7.3876149768581922E-01   4.0866846224538430E-03
 1.6175000000000000E-01   7.3751426402279441E-01   4.0591566187718770E-03
 1.6225000000000001E-01   7.3686149832144832E-01   4.0448048286019700E-03
 1.6275000000000001E-01   7.3451457668493303E-01   3.9935192948874002E-03
 1.6325000000000001E-01   7.3322216779406402E-01   3.9654863392364938E-03
 1.6375000000000001E-01   7.3299280953850066E-01   3.9605269127438404E-03
 1.6425000000000001E-01   7.3133757494195917E-01   3.9248734720253144E-03
 1.6475000000000001E-01   7.2978748878732935E-01   3.8917036903176397E-03
 1.6525000000000001E-01   7.3017723402290868E-01   3.9000238573987300E-03
 1.6575000000000001E-01   7.2818128319115261E-01   3.8575552837480311E-03
 1.6625000000000001E-01   7.2658372447007757E-01   3.8238141238238436E-03
 1.6675000000000001E-01   7.2503396077904592E-01   3.7912944003256370E-03
 1.6725000000000001E-01   7.2375229651492390E-01   3.7645574613911987E-03
 1.6775000000000001E-01   7.2257108525987424E-01   3.7400415409409231E-03
 1.6825000000000001E-01   7.2245168558700845E-01   3.7375700937899467E-03
 1.6875000000000001E-01   7.2159732133731136E-01   3.7199213770961223E-03
 1.6925000000000001E-01   7.1968606350032871E-01   3.6806666195853517E-03
 1.6975000000000001E-01   7.1822256552635033E-01   3.6508189408852973E-03
 1.7025000000000001E-01   7.1726591739409140E-01   3.6314066999071442E-03
 1.7075000000000001E-01   7.1521852003358521E-01   3.5901212635290692E-03
 1.7125000000000001E-01   7.1364958724853367E-01   3.5587230162161029E-03
 1.7175000000000001E-01   7.1215531080265759E-01   3.5290107450197642E-03
 1.7225000000000001E-01   7.1133156396921882E-01   3.5127110897048980E-03
 1.7275000000000001E-01   7.1006480215182688E-01   3.4877556614264717E-03
 1.7325000000000002E-01   7.0857775976451975E-01   3.4586305968499426E-03
 1.7375000000000002E-01   7.0727070314130891E-01   3.4331816854967731E-03
 1.7425000000000002E-01   7.0709120398444947E-01   3.4296977653780342E-03
 1.7475000000000002E-01   7.0551042766593308E-01   3.3991306686411748E-03
 1.7525000000000002E-01   7.0465031971478309E-01   3.3825850463927607E-03
 1.7575000000000002E-01   7.0222127996520656E-01   3.3361844652200685E-03
 1.7624999999999999E-01   7.0081584671777430E-01   3.3095562373578503E-03
 1.7674999999999999E-01   6.9981618197589202E-01   3.2907132016292847E-03
 1.7724999999999999E-01   6.9793016569599442E-01   3.2553822413136143E-03
 1.7774999999999999E-01   6.9727566249225503E-01   3.2431881109584999E-03
 1.7824999999999999E-01   6.9561786316656793E-01   3.2124547222559200E-03
 1.7874999999999999E-01   6.9473176659485747E-01   3.1961175298030210E-03
 1.7924999999999999E-01   6.9168996155502582E-01   3.1405087136489053E-03
 1.7974999999999999E-01   6.9011246676863636E-01   3.1119571124435096E-03
 1.8024999999999999E-01   6.8934481975866735E-01   3.0981338489807276E-03
 1.8074999999999999E-01   6.8819056613411655E-01   3.0774355832213205E-03
 1.8124999999999999E-01   6.8551190407641438E-01   3.0298010700835487E-03
 1.8174999999999999E-01   6.8455524125728340E-01   3.0129235443597533E-03
 1.8225000000000000E-01   6.8354559236007484E-01   2.9951878151198239E-03
 1.8275000000000000E-01   6.8253500390065758E-01   2.9775141079160386E-03
 1.8325000000000000E-01   6.8146864274345076E-01   2.9589499483526453E-03
 1.8375000000000000E-01   6.7920238278846179E-01   2.9197852797527256E-03
 1.8425000000000000E-01   6.7799755811332085E-01   2.8991229252916047E-03
 1.8475000000000000E-01   6.7605448589208972E-01   2.8660311532203104E-03
 1.8525000000000000E-01   6.7317591988848380E-01   2.8175290419400504E-03
 1.8575000000000000E-01   6.7262785096261102E-01   2.8083646302718740E-03
 1.8625000000000000E-01   6.7150761847976126E-01   2.7897024790816218E-03
 1.8675000000000000E-01   6.6952336632258347E-01   2.7568749371344055E-03
 1.8725000000000000E-01   6.6795201041402164E-01   2.7310846211036064E-03
 1.8775000000000000E-01   6.6603587274660103E-01   2.6998808290843970E-03
 1.8825000000000000E-01   6.6446411284080042E-01   2.6744854002735663E-03
 1.8875000000000000E-01   6.6363906746843992E-01   2.6612268034031227E-03
 1.8925000000000000E-01   6.6262734757425534E-01   2.6450356802990562E-03
 1.8975000000000000E-01   6.6036226685537813E-01   2.6090542538254962E-03
 1.9025000000000000E-01   6.5810922989308618E-01   2.5736295737371724E-03
 1.9075000000000000E-01   6.5716783287353597E-01   2.5589352739251478E-03
 1.9125000000000000E-01   6.5605724633879359E-01   2.5416810935427704E-03
 1.9175000000000000E-01   6.5478156159690981E-01   2.5219697712398504E-03
 1.9225000000000000E-01   6.5325078581335128E-01   2.4984684788303927E-03
 1.9275000000000000E-01   6.5180656266689174E-01   2.4764469362271360E-03
 1.9325000000000001E-01   6.5079637537907675E-01   2.4611303339190523E-03
 1.9375000000000001E-01   6.4846297683047915E-01   2.4260226649529559E-03
 1.9425000000000001E-01   6.4758412084249717E-01   2.4128975116997141E-03
 1.9475000000000001E-01   6.4520148157736401E-01   2.3775821705635694E-03
 1.9525000000000001E-01   6.4392142744206549E-01   2.3587701320217733E-03
 1.9575000000000001E-01   6.4276064956061629E-01   2.3418077301779645E-03
 1.9625000000000001E-01   6.3998079948329045E-01   2.3015578201124776E-03
 1.9675000000000001E-01   6.3803951764229838E-01   2.2737589602711775E-03
 1.9725000000000001E-01   6.3647279334013451E-01   2.2515079642283446E-03
 1.9775000000000001E-01   6.3556219550327675E-01   2.2386507131676604E-03
 1.9825000000000001E-01   6.3463841727776527E-01   2.2256637077891213E-03
 1.9875000000000001E-01   6.3055005863942171E-01   2.1688643639195685E-03
 1.9925000000000001E-01   6.2946856555387887E-01   2.1540228201887409E-03
 1.9975000000000001E-01   6.2761922888533794E-01   2.1288206543205409E-03
 2.0025000000000001E-01   6.2602532980704750E-01   2.1072775196044292E-03
 2.0075000000000001E-01   6.2424451132581549E-01   2.0834018304082343E-03
 2.0125000000000001E-01   6.2384871463476699E-01   2.0781230038057993E-03
 2.0175000000000001E-01   6.2122912956748555E-01   2.0434374958142507E-03
 2.0225000000000001E-01   6.1846764620715344E-01   2.0073451494573664E-03
 2.0275000000000001E-01   6.1597552779485976E-01   1.9751857546616738E-03
 2.0325000000000001E-01   6.1441796701987006E-01   1.9552835177278562E-03
 2.0375000000000001E-01   6.1270064893216369E-01   1.9335146748743258E-03
 2.0425000000000001E-01   6.1188543056330358E-01   1.9232447747556274E-03
 2.0475000000000002E-01   6.1017769635404939E-01   1.9018638658447984E-03
 2.0525000000000002E-01   6.0794067986477474E-01   1.8741266254553720E-03
 2.0575000000000002E-01   6.0599361492913939E-01   1.8502324960641553E-03
 2.0625000000000002E-01   6.0552576301781003E-01   1.8445252882922521E-03
 2.0675000000000002E-01   6.0292901150739964E-01   1.8130878087579102E-03
 2.0725000000000002E-01   6.0113929961360613E-01   1.7916558640777623E-03
 2.0775000000000002E-01   5.9908746762311249E-01   1.7673194208755903E-03
 2.0824999999999999E-01   5.9738096471695767E-01   1.7472684334153934E-03
 2.0874999999999999E-01   5.9588887065670271E-01   1.7298769357408489E-03
 2.0924999999999999E-01   5.9361720643582261E-01   1.7036486544333713E-03
 2.0974999999999999E-01   5.9199051252987400E-01   1.6850511861224106E-03
 2.1024999999999999E-01   5.9048349979984094E-01   1.6679582544490877E-03
 2.1074999999999999E-01   5.8788076562038349E-01   1.6387440044622332E-03
 2.1124999999999999E-01   5.8555556556083299E-01   1.6129710184733680E-03
 2.1174999999999999E-01   5.8397709397504860E-01   1.5956489904177266E-03
 2.1224999999999999E-01   5.8092813741338523E-01   1.5625853922113676E-03
 2.1274999999999999E-01   5.7771763569263768E-01   1.5283281497069610E-03
 2.1325000000000000E-01   5.7639102438823264E-01   1.5143384470856992E-03
 2.1375000000000000E-01   5.7440470712549141E-01   1.4935716866174027E-03
 2.1425000000000000E-01   5.7179668813466855E-01   1.4666303019985367E-03
 2.1475000000000000E-01   5.6920358631577594E-01   1.4402060212297492E-03
 2.1525000000000000E-01   5.6847600615845129E-01   1.4328563985542275E-03
 2.1575000000000000E-01   5.6575717558956373E-01   1.4056409309655671E-03
 2.1625000000000000E-01   5.6427267490032473E-01   1.3909457473745854E-03
 2.1675000000000000E-01   5.6187120687566960E-01   1.3674177726942832E-03
 2.1725000000000000E-01   5.5857920303744779E-01   1.3356515104323645E-03
 2.1775000000000000E-01   5.5723834191542976E-01   1.3228727685103941E-03
 2.1825000000000000E-01   5.5532594609630315E-01   1.3048060810801805E-03
 2.1875000000000000E-01   5.5273744268541580E-01   1.2806476323139091E-03
 2.1925000000000000E-01   5.5102777031207695E-01   1.2648763081276530E-03
 2.1975000000000000E-01   5.4929690050960978E-01   1.2490582872964520E-03
 2.2025000000000000E-01   5.4553932282859297E-01   1.2152296368426029E-03
 2.2075000000000000E-01   5.4303065656025029E-01   1.1930303832684967E-03
 2.2125000000000000E-01   5.4112158479009398E-01   1.1763418359675168E-03
 2.2175000000000000E-01   5.3799652524981678E-01   1.1494021209524708E-03
 2.2225000000000000E-01   5.3573352357621384E-01   1.1301846496323017E-03
 2.2275000000000000E-01   5.3378196069591310E-01   1.1138063300687336E-03
 2.2325000000000000E-01   5.3213472919302163E-01   1.1001211795204553E-03
 2.2375000000000000E-01   5.2874684551218332E-01   1.0723715138124968E-03
 2.2425000000000000E-01   5.2550627987120169E-01   1.0463229529972104E-03
 2.2475000000000001E-01   5.2339729676297686E-01   1.0296272130456323E-03
 2.2525000000000001E-01   5.2107211547710053E-01   1.0114523869142612E-03
 2.2575000000000001E-01   5.1858261736672184E-01   9.9226102428471414E-04
 2.2625000000000001E-01   5.1508857856224077E-01   9.6578797030236858E-04
 2.2675000000000001E-01   5.1347338943992205E-01   9.5373095107835774E-04
 2.2725000000000001E-01   5.1042909167607686E-01   9.3131326054040633E-04
 2.2775000000000001E-01   5.0815568334736150E-01   9.1483181624006681E-04
 2.2825000000000001E-01   5.0530936904701362E-01   8.9450652729825822E-04
 2.2875000000000001E-01   5.0230259437202041E-01   8.7340524671380016E-04
 2.2925000000000001E-01   5.0116106806117044E-01   8.6549271334066512E-04
 2.2975000000000001E-01   4.9824874098303101E-01   8.4554933286337338E-04
 2.3025000000000001E-01   4.9458917152794502E-01   8.2097990357685331E-04
 2.3075000000000001E-01   4.9181859939780520E-01   8.0273815531867177E-04
 2.3125000000000001E-01   4.8860402832202443E-01   7.8195594214928933E-04
 2.3175000000000001E-01   4.8479573817719940E-01   7.5786052189954958E-04
 2.3225000000000001E-01   4.8315148496485716E-01   7.4763114683097794E-04
 2.3275000000000001E-01   4.7947723327115577E-01   7.2514703237021132E-04
 2.3325000000000001E-01   4.7617931570376398E-01   7.0540123824150251E-04
 2.3375000000000001E-01   4.7383135547087879E-01   6.9159094321556442E-04
 2.3425000000000001E-01   4.7086738045692350E-01   6.7444809689864061E-04
 2.3475000000000001E-01   4.6734995391371975E-01   6.5452000972440543E-04
 2.3525000000000001E-01   4.6351817360225434E-01   6.3331704661941720E-04
 2.3575000000000002E-01   4.6073134585582387E-01   6.1822299293464670E-04
 2.3625000000000002E-01   4.5657589139760951E-01   5.9621927774826920E-04
 2.3675000000000002E-01   4.5318937068902831E-01   5.7872597070352330E-04
 2.3725000000000002E-01   4.5005656662700244E-01   5.6288868965185916E-04
 2.3775000000000002E-01   4.4590118252700339E-01   5.4238617073727052E-04
 2.3825000000000002E-01   4.4273678695148644E-01   5.2715283589246204E-04
 2.3875000000000002E-01   4.3978303997008272E-01   5.1322525514895358E-04
 2.3925000000000002E-01   4.3599130316791185E-01   4.9575307519707896E-04
 2.3975000000000002E-01   4.3212898474363809E-01   4.7841820854408308E-04
 2.4024999999999999E-01   4.2782508877530595E-01   4.5964136735335585E-04
 2.4074999999999999E-01   4.2408716352454867E-01   4.4378704507773041E-04
 2.4124999999999999E-01   4.2057797679906067E-01   4.2927957102151997E-04
 2.4174999999999999E-01   4.1702331275408810E-01   4.1494969243576613E-04
 2.4224999999999999E-01   4.1254444212644931E-01   3.9740842857479450E-04
 2.4274999999999999E-01   4.0763647767303979E-01   3.7883166469185618E-04
 2.4324999999999999E-01   4.0287549574302772E-01   3.6144108982421832E-04
 2.4374999999999999E-01   3.9929672746333184E-01   3.4876838854531832E-04
 2.4424999999999999E-01   3.9526308764254303E-01   3.3488766149892255E-04
 2.4475000000000000E-01   3.9064826382456058E-01   3.1951974825558861E-04
 2.4525000000000000E-01   3.8553132382048694E-01   3.0310478304172586E-04
 2.4575000000000000E-01   3.8115788652858096E-01   2.8958345948650223E-04
 2.4625000000000000E-01   3.7652149574513882E-01   2.7574853414688181E-04
 2.4675000000000000E-01   3.7163123819957228E-01   2.6169954088074606E-04
 2.4725000000000000E-01   3.6625843515611606E-01   2.4689065595901832E-04
 2.4775000000000000E-01   3.6071916548425170E-01   2.3229025013831624E-04
 2.4825000000000000E-01   3.5476896865937241E-01   2.1733847387725696E-04
 2.4875000000000000E-01   3.4847948281718438E-01   2.0233125042194564E-04
 2.4925000000000000E-01   3.4243379814270963E-01   1.8865164779727079E-04
 2.4975000000000000E-01   3.3675687232876356E-01   1.7644931657237830E-04
 2.5025000000000003E-01   3.2946839361771196E-01   1.6166244583754190E-04
 2.5075000000000003E-01   3.2349448954469318E-01   1.5025248390241279E-04
 2.5125000000000003E-01   3.1647814654878503E-01   1.3763504123210016E-04
 2.5175000000000003E-01   3.0888543307519156E-01   1.2489464612874744E-04
 2.5225000000000003E-01   3.0099157834785328E-01   1.1260858173430027E-04
 2.5275000000000003E-01   2.9169677632153834E-01   9.9330044398441032E-05
 2.5325000000000003E-01   2.8246423827089134E-01   8.7338956015576609E-05
 2.5375000000000003E-01   2.7222278476118911E-01   7.5344577327909792E-05
 2.5425000000000003E-01   2.6115476301589385E-01   6.3818400553596494E-05
 2.5475000000000003E-01   2.4807075778866253E-01   5.1958476040115794E-05
 2.5525000000000003E-01   2.3235844986264118E-01   3.9993369291536669E-05
 2.5575000000000003E-01   2.1312868275358565E-01   2.8308816579267509E-05
 2.5624999999999998E-01   1.8985678760793967E-01   1.7826193835798464E-05
 2.5674999999999998E-01   1.6495671034551623E-01   1.0158604670041570E-05
 2.5724999999999998E-01   1.3920956563485160E-01   5.1526474063266437E-06
 2.5774999999999998E-01   1.1591056386694082E-01   2.4765447820762321E-06
 2.5824999999999998E-01   9.6050934683665268E-02   1.1677785477486927E-06
 2.5874999999999998E-01   7.9169723486179275E-02   5.3900230665384627E-07
 2.5924999999999998E-01   6.5201569788988653E-02   2.4796267851403357E-07
 2.5974999999999998E-01   5.3749905422537277E-02   1.1451567280677649E-07
 2.6024999999999998E-01   4.4520009319658861E-02   5.3898303761006651E-08
 2.6074999999999998E-01   3.6940733087294349E-02   2.5549132014495545E-08
 2.6124999999999998E-01   3.0789093890099980E-02   1.2329394344822804E-08
 2.6174999999999998E-01   2.5706282396059883E-02   5.9911640009407896E-09
 2.6224999999999998E-01   2.1494318255567781E-02   2.9285241599018129E-09
 2.6274999999999998E-01   1.8070211742562209E-02   1.4628745268869602E-09
 2.6324999999999998E-01   1.5256869663280548E-02   7.4338853004743904E-10
 2.6374999999999998E-01   1.2917585071882199E-02   3.8201413520905834E-10
 2.6424999999999998E-01   1.0942905793636017E-02   1.9673641494409579E-10
 2.6474999999999999E-01   9.3259047881967278E-03   1.0378104045857868E-10
 2.6524999999999999E-01   7.9969638020140569E-03   5.6111855763906348E-11
 2.6574999999999999E-01   6.8811096079641632E-03   3.0760119206044193E-11
 2.6624999999999999E-01   5.9317030163608979E-03   1.6985240765804596E-11
 2.6674999999999999E-01   5.1208771663011554E-03   9.4347749607441200E-12
 2.6724999999999999E-01   4.4836456414506795E-03   5.5447151137589901E-12
 2.6774999999999999E-01   3.9475178578656156E-03   3.3315821365203434E-12
 2.6824999999999999E-01   3.4826459571567895E-03   2.0183264802235671E-12
 2.6874999999999999E-01   3.0872152001642688E-03   1.2462975084196600E-12
 2.6924999999999999E-01   2.7549760360243859E-03   7.9036083878524213E-13
 2.6974999999999999E-01   2.4888067409462042E-03   5.2640354938377143E-13
 2.7024999999999999E-01   2.2458195279482381E-03   3.4902258167505470E-13
 2.7074999999999999E-01   2.0554832705974605E-03   2.4491190542631002E-13
 2.7124999999999999E-01   1.8951748369544599E-03   1.7699102204753397E-13
 2.7174999999999999E-01   1.7554118466078480E-03   1.3027773851061986E-13
 2.7224999999999999E-01   1.6322356006989020E-03   9.7383526069651855E-14
 2.7274999999999999E-01   1.5444446988401956E-03   7.8062698628745256E-14
 2.7324999999999999E-01   1.4676064098494632E-03   6.3649135737035189E-14
 2.7374999999999999E-01   1.3967507498487187E-03   5.2219145889596164E-14
 2.7424999999999999E-01   1.3338127689425880E-03   4.3424376780884102E-14
 2.7474999999999999E-01   1.2833800539941908E-03   3.7219904337216274E-14
 2.7524999999999999E-01   1.2430288809447984E-03   3.2755104443839186E-14
 2.7575000000000000E-01   1.2049401259896873E-03   2.8921178107329456E-14
 2.7625000000000000E-01   1.1789823865930146E-03   2.6508391704727335E-14
 2.7675000000000000E-01   1.1571962159741031E-03   2.4602663730853897E-14
 2.7725000000000000E-01   1.1319806554568876E-03   2.2527351328780385E-14
 2.7775000000000000E-01   1.1100993920245580E-03   2.0835386954202002E-14
 2.7825000000000000E-01   1.0918662774324999E-03   1.9499879290901154E-14
 2.7875000000000000E-01   1.0766579721642037E-03   1.8435934368283817E-14
 2.7925000000000000E-01   1.0639599810780885E-03   1.7581474036048977E-14
 2.7975000000000000E-01   1.0533855885208338E-03   1.6892876269006924E-14
 2.8025000000000000E-01   1.0445552157166734E-03   1.6333517386922793E-14
 2.8075000000000000E-01   1.0371609928116923E-03   1.5875916661049946E-14
 2.8125000000000000E-01   1.0310164826941449E-03   1.5503028474673562E-14
 2.8175000000000000E-01   1.0258963954614423E-03   1.5197359149109144E-14
 2.8225000000000000E-01   1.0216172926104283E-03   1.4945383148136179E-14
 2.8275000000000000E-01   1.0180250718549999E-03   1.4736284823845027E-14
 2.8325000000000000E-01   1.0150360440101315E-03   1.4563976476211650E-14
 2.8375000000000000E-01   1.0125346617193974E-03   1.4420944588220455E-14
 2.8425000000000000E-01   1.0104445315799453E-03   1.4302238729220437E-14
 2.8475000000000000E-01   1.0087075495707552E-03   1.4204148251379303E-14
 2.8525000000000000E-01   1.0072618080186676E-03   1.4122890129138406E-14
 2.8575000000000000E-01   1.0060523657458534E-03   1.4055181492426980E-14
 2.8625000000000000E-01   1.0050445838159208E-03   1.3998948678876929E-14
 2.8675000000000000E-01   1.0042061899916402E-03   1.3952296203248024E-14
 2.8725000000000001E-01   1.0035109113178836E-03   1.3913695907603740E-14
 2.8775000000000001E-01   1.0029280231531833E-03   1.3881397044969386E-14
 2.8825000000000001E-01   1.0024302760413026E-03   1.3853860539173250E-14
 2.8875000000000001E-01   1.0020167274512788E-03   1.3831013263950480E-14
 2.8925000000000001E-01   1.0016760237953513E-03   1.3812211685844987E-14
 2.8975000000000001E-01   1.0013862078115101E-03   1.3796233414745095E-14
 2.9025000000000001E-01   1.0011511612741854E-03   1.3783284902652139E-14
 2.9075000000000001E-01   1.0009549007829986E-03   1.3772480065065872E-14
 2.9125000000000001E-01   1.0007933908501947E-03   1.3763593135163484E-14
 2.9175000000000001E-01   1.0006569525928127E-03   1.3756089102074259E-14
 2.9225000000000001E-01   1.0005404789559069E-03   1.3749685540878728E-14
 2.9275000000000001E-01   1.0004444291520809E-03   1.3744406536306004E-14
 2.9325000000000001E-01   1.0003657485058981E-03   1.3740083292797578E-14
 2.9375000000000001E-01   1.0003029782112245E-03   1.3736635002388407E-14
 2.9425000000000001E-01   1.0002534710733186E-03   1.3733915782258695E-14
 2.9475000000000001E-01   1.0002088008876781E-03   1.3731462582187161E-14
 2.9525000000000001E-01   1.0001689027962059E-03   1.3729271734157914E-14
 2.9575000000000001E-01   1.0001410316193909E-03   1.3727741452764142E-14
 2.9625000000000001E-01   1.0001158747949747E-03   1.3726360314141612E-14
 2.9675000000000001E-01   1.0000957064161702E-03   1.3725253122195529E-14
 2.9725000000000001E-01   1.0000786408068461E-03   1.3724316316604278E-14
 2.9775000000000001E-01   1.0000645371417388E-03   1.3723542141219688E-14
 2.9825000000000002E-01   1.0000524764652069E-03   1.3722880135109606E-14
 2.9875000000000002E-01   1.0000425278636565E-03   1.3722334078047222E-14
 2.9925000000000002E-01   1.0000317916441437E-03   1.3721744808633898E-14
 2.9975000000000002E-01   1.0000251032404900E-03   1.3721377717714779E-14
 3.0025000000000002E-01   1.0000194752179952E-03   1.3721068831186649E-14
 3.0075000000000002E-01   1.0000145418106454E-03   1.3720798071976125E-14
 3.0125000000000002E-01   1.0000112958440867E-03   1.3720619926427266E-14
 3.0175000000000002E-01   1.0000083356047208E-03   1.3720457463706891E-14
 3.0225000000000002E-01   1.0000060836668537E-03   1.3720333874683692E-14
 3.0275000000000002E-01   1.0000043627972867E-03   1.3720239431881976E-14
 3.0325000000000002E-01   1.0000031244438961E-03   1.3720171470284641E-14
 3.0375000000000002E-01   1.0000025814854291E-03   1.3720141672468933E-14
 3.0425000000000002E-01   1.0000017971026304E-03   1.3720098625258212E-14
 3.0475000000000002E-01   1.0000007301097691E-03   1.3720040068468008E-14
 3.0525000000000002E-01   1.0000000600840593E-03   1.3720003297413472E-14
 3.0575000000000002E-01   9.9999994907663879E-04   1.3719997205326148E-14
 3.0625000000000002E-01   9.9999964485626464E-04   1.3719980509722186E-14
 3.0675000000000002E-01   9.9999926859928485E-04   1.3719959860772788E-14
 3.0725000000000002E-01   9.9999928218716090E-04   1.3719960606473806E-14
 3.0775000000000002E-01   9.9999929158367919E-04   1.3719961122153628E-14
 3.0825000000000002E-01   9.9999932679086857E-04   1.3719963054320177E-14
 3.0875000000000002E-01   9.9999934471337796E-04   1.3719964037905531E-14
 3.0925000000000002E-01   9.9999928969542423E-04   1.3719961018526411E-14
 3.0975000000000003E-01   9.9999932160261119E-04   1.3719962769589189E-14
 3.1025000000000003E-01   9.9999932972026076E-04   1.3719963215084892E-14
 3.1075000000000003E-01   9.9999931166350848E-04   1.3719962224132349E-14
 3.1125000000000003E-01   9.9999930742294962E-04   1.3719961991410958E-14
 3.1175000000000003E-01   9.9999929266654519E-04   1.3719961181581191E-14
 3.1225000000000003E-01   9.9999930983400188E-04   1.3719962123729232E-14
 3.1275000000000003E-01   9.9999930524053674E-04   1.3719961871640393E-14
 3.1325000000000003E-01   9.9999931194470846E-04   1.3719962239564573E-14
 3.1375000000000003E-01   9.9999930939535689E-04   1.3719962099656444E-14
 3.1425000000000003E-01   9.9999932314951529E-04   1.3719962854483113E-14
 3.1475000000000003E-01   9.9999932984493381E-04   1.3719963221926936E-14
 3.1525000000000003E-01   9.9999926216730751E-04   1.3719959507786650E-14
 3.1575000000000003E-01   9.9999926204648510E-04   1.3719959501155934E-14
 3.1625000000000003E-01   9.9999930505935224E-04   1.3719961861697010E-14
 3.1675000000000003E-01   9.9999931309231781E-04   1.3719962302545245E-14
 3.1725000000000003E-01   9.9999930435814666E-04   1.3719961823214926E-14
 3.1775000000000003E-01   9.9999932831814123E-04   1.3719963138136732E-14
 3.1825000000000003E-01   9.9999932455308938E-04   1.3719962931511099E-14
 3.1875000000000003E-01   9.9999931549445446E-04   1.3719962434374235E-14
 3.1925000000000003E-01   9.9999930488028823E-04   1.3719961851869993E-14
 3.1975000000000003E-01   9.9999930854047128E-04   1.3719962052740425E-14
 3.2024999999999998E-01   9.9999929117419858E-04   1.3719961099681377E-14
 3.2074999999999998E-01   9.9999931801177762E-04   1.3719962572524641E-14
 3.2124999999999998E-01   9.9999932643092320E-04   1.3719963034566412E-14
 3.2174999999999998E-01   9.9999929747005153E-04   1.3719961445197055E-14
 3.2224999999999998E-01   9.9999930754061158E-04   1.3719961997868235E-14
 3.2274999999999998E-01   9.9999930594198020E-04   1.3719961910135527E-14
 3.2324999999999998E-01   9.9999932407397935E-04   1.3719962905217596E-14
 3.2374999999999998E-01   9.9999930655121096E-04   1.3719961943570040E-14
 3.2424999999999998E-01   9.9999928797720643E-04   1.3719960924230826E-14
 3.2474999999999998E-01   9.9999931111208846E-04   1.3719962193870478E-14
 3.2524999999999998E-01   9.9999932471963432E-04   1.3719962940651070E-14
 3.2574999999999998E-01   9.9999931614605411E-04   1.3719962470133946E-14
 3.2624999999999998E-01   9.9999930155549640E-04   1.3719961669405799E-14
 3.2674999999999998E-01   9.9999934438923339E-04   1.3719964020116512E-14
 3.2724999999999999E-01   9.9999932913185383E-04   1.3719963182793190E-14
 3.2774999999999999E-01   9.9999932671831853E-04   1.3719963050338637E-14
 3.2824999999999999E-01   9.9999932635204663E-04   1.3719963030237678E-14
 3.2874999999999999E-01   9.9999931186536221E-04   1.3719962235210058E-14
 3.2924999999999999E-01   9.9999928655310341E-04   1.3719960846076213E-14
 3.2974999999999999E-01   9.9999928494595085E-04   1.3719960757875870E-14
 3.3024999999999999E-01   9.9999928167146535E-04   1.3719960578172491E-14
 3.3074999999999999E-01   9.9999930231089323E-04   1.3719961710861890E-14
 3.3124999999999999E-01   9.9999934637309286E-04   1.3719964128990510E-14
 3.3174999999999999E-01   9.9999930997306209E-04   1.3719962131360841E-14
 3.3224999999999999E-01   9.9999931661648726E-04   1.3719962495951265E-14
 3.3274999999999999E-01   9.9999932644216183E-04   1.3719963035183188E-14
 3.3324999999999999E-01   9.9999933331485088E-04   1.3719963412355601E-14
 3.3374999999999999E-01   9.9999933038029333E-04   1.3719963251307412E-14
 3.3424999999999999E-01   9.9999932124412061E-04   1.3719962749915265E-14
 3.3474999999999999E-01   9.9999933466929738E-04   1.3719963486687478E-14
 3.3524999999999999E-01   9.9999930379171390E-04   1.3719961792129156E-14
 3.3574999999999999E-01   9.9999930527283338E-04   1.3719961873412828E-14
 3.3624999999999999E-01   9.9999933269610797E-04   1.3719963378399061E-14
 3.3674999999999999E-01   9.9999934332228738E-04   1.3719963961562628E-14
 3.3724999999999999E-01   9.9999930222426439E-04   1.3719961706107712E-14
 3.3774999999999999E-01   9.9999927360649912E-04   1.3719960135568105E-14
 3.3825000000000000E-01   9.9999929937490627E-04   1.3719961549735266E-14
 3.3875000000000000E-01   9.9999928432497058E-04   1.3719960723796549E-14
 3.3925000000000000E-01   9.9999932034902021E-04   1.3719962700792257E-14
 3.3975000000000000E-01   9.9999929002939254E-04   1.3719961036854559E-14
 3.4025000000000000E-01   9.9999932516274168E-04   1.3719962964968753E-14
 3.4075000000000000E-01   9.9999931936551939E-04   1.3719962646817839E-14
 3.4125000000000000E-01   9.9999931075226214E-04   1.3719962174123251E-14
 3.4175000000000000E-01   9.9999933631031717E-04   1.3719963576746467E-14
 3.4225000000000000E-01   9.9999932095799033E-04   1.3719962734212468E-14
 3.4275000000000000E-01   9.9999932715124674E-04   1.3719963074097688E-14
 3.4325000000000000E-01   9.9999932432376978E-04   1.3719962918926063E-14
 3.4375000000000000E-01   9.9999933836030582E-04   1.3719963689249616E-14
 3.4425000000000000E-01   9.9999932708352878E-04   1.3719963070381336E-14
 3.4475000000000000E-01   9.9999928435428698E-04   1.3719960725405426E-14
 3.4525000000000000E-01   9.9999930626086292E-04   1.3719961927635772E-14
 3.4575000000000000E-01   9.9999929836724183E-04   1.3719961494434756E-14
 3.4625000000000000E-01   9.9999928441285102E-04   1.3719960728619421E-14
 3.4675000000000000E-01   9.9999930699805426E-04   1.3719961968092753E-14
 3.4725000000000000E-01   9.9999932336006258E-04   1.3719962866037922E-14
 3.4775000000000000E-01   9.9999929994552730E-04   1.3719961581050879E-14
 3.4825000000000000E-01   9.9999930784092431E-04   1.3719962014349364E-14
 3.4875000000000000E-01   9.9999931738261032E-04   1.3719962537996009E-14
 3.4925000000000000E-01   9.9999934013787241E-04   1.3719963786802280E-14
 3.4975000000000001E-01   9.9999935339400883E-04   1.3719964514297622E-14
 3.5025000000000001E-01   9.9999932110702867E-04   1.3719962742391674E-14
 3.5075000000000001E-01   9.9999932281500900E-04   1.3719962836125441E-14
 3.5125000000000001E-01   9.9999929755435909E-04   1.3719961449823845E-14
 3.5175000000000001E-01   9.9999929863322460E-04   1.3719961509031862E-14
 3.5225000000000001E-01   9.9999930261107086E-04   1.3719961727335606E-14
 3.5275000000000001E-01   9.9999927797479369E-04   1.3719960375299594E-14
 3.5325000000000001E-01   9.9999930573273438E-04   1.3719961898652142E-14
 3.5375000000000001E-01   9.9999930735144389E-04   1.3719961987486731E-14
 3.5425000000000001E-01   9.9999931794212522E-04   1.3719962568702131E-14
 3.5475000000000001E-01   9.9999933052191074E-04   1.3719963259079356E-14
 3.5525000000000001E-01   9.9999930717383379E-04   1.3719961977739511E-14
 3.5575000000000001E-01   9.9999930377335142E-04   1.3719961791121430E-14
 3.5625000000000001E-01   9.9999931584017617E-04   1.3719962453347403E-14
 3.5675000000000001E-01   9.9999933133787435E-04   1.3719963303859351E-14
 3.5725000000000001E-01   9.9999930527664913E-04   1.3719961873622234E-14
 3.5775000000000001E-01   9.9999931100170909E-04   1.3719962187812876E-14
 3.5825000000000001E-01   9.9999932721431197E-04   1.3719963077558702E-14
 3.5875000000000001E-01   9.9999930772692218E-04   1.3719962008092939E-14
 3.5925000000000001E-01   9.9999930611739674E-04   1.3719961919762371E-14
 3.5975000000000001E-01   9.9999930319454337E-04   1.3719961759356510E-14
 3.6025000000000001E-01   9.9999932338059325E-04   1.3719962867164644E-14
 3.6075000000000002E-01   9.9999931474961602E-04   1.3719962393497578E-14
 3.6125000000000002E-01   9.9999931858220804E-04   1.3719962603829802E-14
 3.6175000000000002E-01   9.9999931823347658E-04   1.3719962584691455E-14
 3.6225000000000002E-01   9.9999933464621927E-04   1.3719963485420955E-14
 3.6275000000000002E-01   9.9999932774720926E-04   1.3719963106804043E-14
 3.6325000000000002E-01   9.9999931437269422E-04   1.3719962372812156E-14
 3.6375000000000002E-01   9.9999932774373049E-04   1.3719963106613129E-14
 3.6425000000000002E-01   9.9999933647411366E-04   1.3719963585735600E-14
 3.6475000000000002E-01   9.9999932537247278E-04   1.3719962976478773E-14
 3.6525000000000002E-01   9.9999932134826820E-04   1.3719962755630874E-14
 3.6575000000000002E-01   9.9999927611690094E-04   1.3719960273338661E-14
 3.6625000000000002E-01   9.9999930219865337E-04   1.3719961704702182E-14
 3.6675000000000002E-01   9.9999931294417394E-04   1.3719962294415128E-14
 3.6725000000000002E-01   9.9999929909631575E-04   1.3719961534446252E-14
 3.6775000000000002E-01   9.9999932314311503E-04   1.3719962854131865E-14
 3.6825000000000002E-01   9.9999933498691657E-04   1.3719963504118385E-14
 3.6875000000000002E-01   9.9999929830491062E-04   1.3719961491014028E-14
 3.6925000000000002E-01   9.9999929398432788E-04   1.3719961253900945E-14
 3.6975000000000002E-01   9.9999931209098533E-04   1.3719962247592232E-14
 3.7025000000000002E-01   9.9999932285145207E-04   1.3719962838125432E-14
 3.7075000000000002E-01   9.9999931874908887E-04   1.3719962612988204E-14
 3.7125000000000002E-01   9.9999931594203523E-04   1.3719962458937416E-14
 3.7175000000000002E-01   9.9999933042354107E-04   1.3719963253680842E-14
 3.7225000000000003E-01   9.9999931512689670E-04   1.3719962414202702E-14
 3.7275000000000003E-01   9.9999927906567324E-04   1.3719960435166935E-14
 3.7325000000000003E-01   9.9999930418582725E-04   1.3719961813758054E-14
 3.7375000000000003E-01   9.9999930477080072E-04   1.3719961845861334E-14
 3.7425000000000003E-01   9.9999933635571228E-04   1.3719963579237743E-14
 3.7475000000000003E-01   9.9999934956548713E-04   1.3719964304188757E-14
 3.7525000000000003E-01   9.9999933074891557E-04   1.3719963271537358E-14
 3.7575000000000003E-01   9.9999930785625579E-04   1.3719962015190756E-14
 3.7625000000000003E-01   9.9999928592198520E-04   1.3719960811440524E-14
 3.7675000000000003E-01   9.9999931356979676E-04   1.3719962328749234E-14
 3.7725000000000003E-01   9.9999931036345922E-04   1.3719962152785792E-14
 3.7775000000000003E-01   9.9999934496326553E-04   1.3719964051619335E-14
 3.7825000000000003E-01   9.9999933569505997E-04   1.3719963542981220E-14
 3.7875000000000003E-01   9.9999930791606147E-04   1.3719962018472883E-14
 3.7925000000000003E-01   9.9999928730933312E-04   1.3719960887578012E-14
 3.7975000000000003E-01   9.9999929515001045E-04   1.3719961317873469E-14
 3.8025000000000003E-01   9.9999930700345142E-04   1.3719961968388950E-14
 3.8075000000000003E-01   9.9999926336762968E-04   1.3719959573660184E-14
 3.8125000000000003E-01   9.9999928680662934E-04   1.3719960859989688E-14
 3.8175000000000003E-01   9.9999931457370964E-04   1.3719962383843861E-14
 3.8225000000000003E-01   9.9999932482608498E-04   1.3719962946493068E-14
 3.8275000000000003E-01   9.9999933569158771E-04   1.3719963542790661E-14
 3.8325000000000004E-01   9.9999934124383539E-04   1.3719963847497407E-14
 3.8375000000000004E-01   9.9999933190930744E-04   1.3719963335219535E-14
 3.8424999999999998E-01   9.9999932963468533E-04   1.3719963210388524E-14
 3.8474999999999998E-01   9.9999930469299491E-04   1.3719961841591359E-14
 3.8524999999999998E-01   9.9999932868603228E-04   1.3719963158326549E-14
 3.8574999999999998E-01   9.9999934318292143E-04   1.3719963953914242E-14
 3.8624999999999998E-01   9.9999929790050299E-04   1.3719961468820179E-14
 3.8674999999999998E-01   9.9999931687757291E-04   1.3719962510279616E-14
 3.8724999999999998E-01   9.9999933056560148E-04   1.3719963261477097E-14
 3.8774999999999998E-01   9.9999929828893490E-04   1.3719961490137285E-14
 3.8824999999999998E-01   9.9999927946817159E-04   1.3719960457255993E-14
 3.8874999999999998E-01   9.9999927929405414E-04   1.3719960447700451E-14
 3.8924999999999998E-01   9.9999929690899468E-04   1.3719961414406324E-14
 3.8974999999999999E-01   9.9999929387513615E-04   1.3719961247908515E-14
 3.9024999999999999E-01   9.9999930927465288E-04   1.3719962093032223E-14
 3.9074999999999999E-01   9.9999927850699276E-04   1.3719960404506611E-14
 3.9124999999999999E-01   9.9999929059210995E-04   1.3719961067736420E-14
 3.9174999999999999E-01   9.9999927282493745E-04   1.3719960092676095E-14
 3.9224999999999999E-01   9.9999929778624283E-04   1.3719961462549595E-14
 3.9274999999999999E-01   9.9999929113739859E-04   1.3719961097661795E-14
 3.9324999999999999E-01   9.9999923239090655E-04   1.3719957873661454E-14
 3.9374999999999999E-01   9.9999924320796105E-04   1.3719958467300048E-14
 3.9424999999999999E-01   9.9999922534268950E-04   1.3719957486856197E-14
 3.9474999999999999E-01   9.9999916631902681E-04   1.3719954247645404E-14
 3.9524999999999999E-01   9.9999914030143920E-04   1.3719952819803826E-14
 3.9574999999999999E-01   9.9999907221969648E-04   1.3719949083487804E-14
 3.9624999999999999E-01   9.9999900167147470E-04   1.3719945211812576E-14
 3.9674999999999999E-01   9.9999894196634389E-04   1.3719941935205103E-14
 3.9724999999999999E-01   9.9999888747853878E-04   1.3719938944924094E-14
 3.9774999999999999E-01   9.9999872710504825E-04   1.3719930143658428E-14
 3.9824999999999999E-01   9.9999857809469407E-04   1.3719921966003246E-14
 3.9874999999999999E-01   9.9999829323034971E-04   1.3719906332721395E-14
 3.9924999999999999E-01   9.9999791607095962E-04   1.3719885634331757E-14
 3.9974999999999999E-01   9.9999721806601650E-04   1.3719847328100071E-14


==> gnuplot1/exam1/radiation/imc-32w-radiation.dat <==
 2.5000000000000001E-04   9.9871258732920765E-01   1.3649483115313369E-02
 7.5000000000000002E-04   9.9701095605620449E-01   1.3556695282340723E-02
 1.2500000000000000E-03   9.9590397591640833E-01   1.3496587547425318E-02
 1.7500000000000000E-03   9.9451562431960372E-01   1.3421484473968364E-02
 2.2500000000000003E-03   9.9522002487346539E-01   1.3459549839286350E-02
 2.7499999999999998E-03   9.9649407938309620E-01   1.3528604548257899E-02
 3.2500000000000003E-03   9.9757521341822630E-01   1.3587410938302161E-02
 3.7499999999999999E-03   9.9446886899493214E-01   1.3418960706227629E-02
 4.2500000000000003E-03   9.9283967399973660E-01   1.3331241766570088E-02
 4.7499999999999999E-03   9.8991200415937775E-01   1.3174692102588368E-02
 5.2500000000000003E-03   9.8915583157993692E-01   1.3134482743968740E-02
 5.7499999999999999E-03   9.9033194689397686E-01   1.3197062324548495E-02
 6.2500000000000003E-03   9.9082950532241520E-01   1.3223603969681284E-02
 6.7499999999999999E-03   9.8793965795615268E-01   1.3070006044762288E-02
 7.2500000000000004E-03   9.8717332769125421E-01   1.3029500358765005E-02
 7.7499999999999999E-03   9.8550424968537520E-01   1.2941604303336064E-02
 8.2500000000000004E-03   9.8801192043400377E-01   1.3073830467212548E-02
 8.7500000000000008E-03   9.8643854696017264E-01   1.2990750762379164E-02
 9.2499999999999995E-03   9.8588073968567080E-01   1.2961391848240609E-02
 9.7500000000000000E-03   9.8564063104694200E-01   1.2948769609946991E-02
 1.0250000000000000E-02   9.8484610455131505E-01   1.2907067971556040E-02
 1.0750000000000001E-02   9.8562921696586281E-01   1.2948169814304524E-02
 1.1250000000000000E-02   9.8577712755783387E-01   1.2955943945098898E-02
 1.1750000000000000E-02   9.8380018916742695E-01   1.2852325567004344E-02
 1.2250000000000000E-02   9.8126046744803785E-01   1.2720123314230359E-02
 1.2750000000000001E-02   9.8126658576400227E-01   1.2720440565211159E-02
 1.3250000000000000E-02   9.8334437650134543E-01   1.2828523243117758E-02
 1.3750000000000000E-02   9.8000181118490115E-01   1.2654984707899292E-02
 1.4250000000000001E-02   9.7835718410631101E-01   1.2570248547709058E-02
 1.4750000000000001E-02   9.7862528247417413E-01   1.2584032669378823E-02
 1.5250000000000000E-02   9.7965364708787328E-01   1.2637010602742364E-02
 1.5750000000000000E-02   9.7996766546949832E-01   1.2653221074738690E-02
 1.6250000000000001E-02   9.7829330161281280E-01   1.2566965737761513E-02
 1.6750000000000001E-02   9.7476366069392717E-01   1.2386580584538915E-02
 1.7250000000000001E-02   9.7716498468675939E-01   1.2509089401456999E-02
 1.7750000000000002E-02   9.7631880129008441E-01   1.2465816289380491E-02
 1.8249999999999999E-02   9.7285579167757175E-01   1.2289889730063095E-02
 1.8749999999999999E-02   9.7424391715297154E-01   1.2360183629631663E-02
 1.9250000000000000E-02   9.7375708089817070E-01   1.2335496273575303E-02
 1.9750000000000000E-02   9.7446802303697611E-01   1.2371560434762695E-02
 2.0250000000000001E-02   9.7400843832810469E-01   1.2348237929411305E-02
 2.0750000000000001E-02   9.7618348240726782E-01   1.2458906621502560E-02
 2.1250000000000002E-02   9.7616078599106726E-01   1.2457747975925875E-02
 2.1750000000000002E-02   9.7560830801383558E-01   1.2429569050246511E-02
 2.2249999999999999E-02   9.7115757372818545E-01   1.2204301191002827E-02
 2.2749999999999999E-02   9.6707792324646180E-01   1.2000517874529722E-02
 2.3250000000000000E-02   9.6908816359721595E-01   1.2100610111806364E-02
 2.3750000000000000E-02   9.6726022446337145E-01   1.2009569172820320E-02
 2.4250000000000001E-02   9.6453893520082767E-01   1.1874987598597390E-02
 2.4750000000000001E-02   9.6541771651022501E-01   1.1918323484664015E-02
 2.5250000000000002E-02   9.6406398520340353E-01   1.1851615350275912E-02
 2.5750000000000002E-02   9.6475171715350050E-01   1.1885469785311738E-02
 2.6249999999999999E-02   9.6452508745849486E-01   1.1874305663545505E-02
 2.6749999999999999E-02   9.6373777477752132E-01   1.1835582561069525E-02
 2.7250000000000000E-02   9.6303215159609734E-01   1.1800957815466719E-02
 2.7750000000000000E-02   9.6266291971774853E-01   1.1782870010028168E-02
 2.8250000000000001E-02   9.6416419566030631E-01   1.1856543823896743E-02
 2.8750000000000001E-02   9.6422468304179942E-01   1.1859519411597391E-02
 2.9250000000000002E-02   9.6308259207532110E-01   1.1803430392249197E-02
 2.9750000000000002E-02   9.6169650290801512E-01   1.1735625943456628E-02
 3.0249999999999999E-02   9.6290802030917155E-01   1.1794874592270591E-02
 3.0750000000000000E-02   9.5999471430190764E-01   1.1652778161886963E-02
 3.1250000000000000E-02   9.6274802935292414E-01   1.1787037486502784E-02
 3.1750000000000000E-02   9.6329483789639569E-01   1.1813838874667760E-02
 3.2250000000000001E-02   9.6365425822526274E-01   1.1831480455316642E-02
 3.2750000000000001E-02   9.6321004466029081E-01   1.1809679810040009E-02
 3.3250000000000002E-02   9.6193188166095733E-01   1.1747119512529823E-02
 3.3750000000000002E-02   9.6383985817168394E-01   1.1840598068210166E-02
 3.4250000000000003E-02   9.6295341173684323E-01   1.1797098788326535E-02
 3.4750000000000003E-02   9.5842514525334288E-01   1.1576756769946022E-02
 3.5250000000000004E-02   9.5783052493823539E-01   1.1548053970328946E-02
 3.5750000000000004E-02   9.5687380828768420E-01   1.1501984553260484E-02
 3.6249999999999998E-02   9.5621731629780016E-01   1.1470451896099083E-02
 3.6749999999999998E-02   9.5489983668100842E-01   1.1407366307667982E-02
 3.7249999999999998E-02   9.5217053049258249E-01   1.1277505703512004E-02
 3.7749999999999999E-02   9.5154474684739854E-01   1.1247887797082247E-02
 3.8249999999999999E-02   9.5055651529176910E-01   1.1201234337795567E-02
 3.8750000000000000E-02   9.5042462062398547E-01   1.1195018713181841E-02
 3.9250000000000000E-02   9.5032459889969612E-01   1.1190306847340008E-02
 3.9750000000000001E-02   9.4843893643011590E-01   1.1101754281476859E-02
 4.0250000000000001E-02   9.5060831320202099E-01   1.1203676056716759E-02
 4.0750000000000001E-02   9.4792375351406188E-01   1.1077652463217973E-02
 4.1250000000000002E-02   9.4527987263843583E-01   1.0954580584862579E-02
 4.1750000000000002E-02   9.4754389017788654E-01   1.1059906456684143E-02
 4.2250000000000003E-02   9.4727592105417835E-01   1.1047400623510353E-02
 4.2750000000000003E-02   9.4838622806412165E-01   1.1099286620025130E-02
 4.3250000000000004E-02   9.4802552230818948E-01   1.1082410402413707E-02
 4.3750000000000004E-02   9.4645395637973240E-01   1.1009106560802690E-02
 4.4249999999999998E-02   9.4486317221302063E-01   1.0935277260947845E-02
 4.4749999999999998E-02   9.4435170185733219E-01   1.0911618680452508E-02
 4.5249999999999999E-02   9.4136999626337303E-01   1.0774460171079329E-02
 4.5749999999999999E-02   9.4067194833638612E-01   1.0742537640491099E-02
 4.6249999999999999E-02   9.4138832894322089E-01   1.0775299503115584E-02
 4.6750000000000000E-02   9.3836639897131424E-01   1.0637606081627726E-02
 4.7250000000000000E-02   9.3945430909294636E-01   1.0687023454179025E-02
 4.7750000000000001E-02   9.3764586778796277E-01   1.0604971054185555E-02
 4.8250000000000001E-02   9.3789845274386774E-01   1.0616402827332887E-02
 4.8750000000000002E-02   9.3878854015320445E-01   1.0656761084473155E-02
 4.9250000000000002E-02   9.3755083770627234E-01   1.0600672467260012E-02
 4.9750000000000003E-02   9.3646343825816214E-01   1.0551578056146116E-02
 5.0250000000000003E-02   9.3701111935984760E-01   1.0576283650538800E-02
 5.0750000000000003E-02   9.3527958652473309E-01   1.0498323070258839E-02
 5.1250000000000004E-02   9.3335524330914288E-01   1.0412187917594724E-02
 5.1750000000000004E-02   9.3207547471448926E-01   1.0355198641476597E-02
 5.2249999999999998E-02   9.3210632939496718E-01   1.0356569870392750E-02
 5.2749999999999998E-02   9.3099831077028072E-01   1.0307413130526546E-02
 5.3249999999999999E-02   9.3053167806339177E-01   1.0286763635779749E-02
 5.3749999999999999E-02   9.2835268956126671E-01   1.0190749146379956E-02
 5.4250000000000000E-02   9.2776698442555749E-01   1.0165055773879187E-02
 5.4750000000000000E-02   9.2626701830366309E-01   1.0099477658042821E-02
 5.5250000000000000E-02   9.2692454114670830E-01   1.0128185196556937E-02
 5.5750000000000001E-02   9.2605317780000584E-01   1.0090154516537912E-02
 5.6250000000000001E-02   9.2566898882213022E-01   1.0073420641871967E-02
 5.6750000000000002E-02   9.2495030711839399E-01   1.0042173375596168E-02
 5.7250000000000002E-02   9.2282594829578313E-01   9.9502341777341595E-03
 5.7750000000000003E-02   9.2397368273975400E-01   9.9998277093430524E-03
 5.8250000000000003E-02   9.2397407231187356E-01   9.9998445741374190E-03
 5.8750000000000004E-02   9.2230468198515436E-01   9.9277713118984985E-03
 5.9250000000000004E-02   9.2021154167655606E-01   9.8379546357360067E-03
 5.9750000000000004E-02   9.1791828677176690E-01   9.7402521370395512E-03
 6.0249999999999998E-02   9.1837741020116959E-01   9.7597542401433989E-03
 6.0749999999999998E-02   9.2009503464121833E-01   9.8329732886531292E-03
 6.1249999999999999E-02   9.1662431771326869E-01   9.6854456924391069E-03
 6.1749999999999999E-02   9.1714357962298876E-01   9.7074113249429432E-03
 6.2250000000000000E-02   9.1426776802885290E-01   9.5862278730213038E-03
 6.2750000000000000E-02   9.1414038818734800E-01   9.5808866062217155E-03
 6.3250000000000001E-02   9.1414973975370450E-01   9.5812786583522706E-03
 6.3750000000000001E-02   9.1352816525128910E-01   9.5552461304933781E-03
 6.4250000000000002E-02   9.1255699543693636E-01   9.5146782334175201E-03
 6.4750000000000002E-02   9.1164640480261783E-01   9.4767583332082128E-03
 6.5250000000000002E-02   9.1269626686864169E-01   9.5204879581846612E-03
 6.5750000000000003E-02   9.0819793077783617E-01   9.3341794009970894E-03
 6.6250000000000003E-02   9.1012350564658084E-01   9.4135933857378666E-03
 6.6750000000000004E-02   9.1190076301029843E-01   9.4873391911590686E-03
 6.7250000000000004E-02   9.0807180565109058E-01   9.3289953797457744E-03
 6.7750000000000005E-02   9.0542371794176901E-01   9.2206508794059287E-03
 6.8250000000000005E-02   9.0659228643704448E-01   9.2683449683684960E-03
 6.8750000000000006E-02   9.0470536979990845E-01   9.1914236398829008E-03
 6.9250000000000006E-02   9.0435498707936923E-01   9.1771929490796038E-03
 6.9750000000000006E-02   9.0365851255548191E-01   9.1489549173558987E-03
 7.0250000000000007E-02   9.0495193585180511E-01   9.2014477637873248E-03
 7.0750000000000007E-02   9.0615657123881554E-01   9.2505400588895111E-03
 7.1250000000000008E-02   9.0551832919863184E-01   9.2245054906700368E-03
 7.1750000000000008E-02   9.0277577189878100E-01   9.1132585641311280E-03
 7.2249999999999995E-02   9.0196566491825658E-01   9.0805913915329422E-03
 7.2749999999999995E-02   9.0005078989895670E-01   9.0037241499113674E-03
 7.3249999999999996E-02   8.9952186780464649E-01   8.9825783547919594E-03
 7.3749999999999996E-02   9.0037720048801506E-01   9.0167923458497820E-03
 7.4249999999999997E-02   8.9974101064471002E-01   8.9913349498702382E-03
 7.4749999999999997E-02   8.9989545711948604E-01   8.9975102273117859E-03
 7.5249999999999997E-02   8.9641050200084449E-01   8.8589419328402672E-03
 7.5749999999999998E-02   8.9546586512438453E-01   8.8216587263007518E-03
 7.6249999999999998E-02   8.9513745085894347E-01   8.8087243855819904E-03
 7.6749999999999999E-02   8.9457959206269388E-01   8.7867861566292907E-03
 7.7249999999999999E-02   8.9426246529509190E-01   8.7743331843525424E-03
 7.7750000000000000E-02   8.9400906109318556E-01   8.7643919955680046E-03
 7.8250000000000000E-02   8.9419008304252035E-01   8.7714927256702588E-03
 7.8750000000000001E-02   8.9030533572273385E-01   8.6200545874943260E-03
 7.9250000000000001E-02   8.9129770840752176E-01   8.6585520310095091E-03
 7.9750000000000001E-02   8.8930212059450586E-01   8.5812671600275781E-03
 8.0250000000000002E-02   8.8815297795451720E-01   8.5369987266734355E-03
 8.0750000000000002E-02   8.8761008192771607E-01   8.5161444144326633E-03
 8.1250000000000003E-02   8.8576948110077658E-01   8.4457255051507141E-03
 8.1750000000000003E-02   8.8575614126505875E-01   8.4452167405203466E-03
 8.2250000000000004E-02   8.8414021891776795E-01   8.3837573183004020E-03
 8.2750000000000004E-02   8.8525164827715830E-01   8.4259928759031610E-03
 8.3250000000000005E-02   8.8414341653540252E-01   8.3838786031152045E-03
 8.3750000000000005E-02   8.8521348120400878E-01   8.4245398441484404E-03
 8.4250000000000005E-02   8.8531367934055716E-01   8.4283548177928151E-03
 8.4750000000000006E-02   8.8258708497938676E-01   8.3250027115499472E-03
 8.5250000000000006E-02   8.8049856682953997E-01   8.2464821833813824E-03
 8.5750000000000007E-02   8.8054843433345453E-01   8.2483505176858020E-03
 8.6250000000000007E-02   8.8067869217847361E-01   8.2532322516082231E-03
 8.6750000000000008E-02   8.7701520007641531E-01   8.1167579147233288E-03
 8.7250000000000008E-02   8.7526704157865287E-01   8.0522344718569998E-03
 8.7750000000000009E-02   8.7605705387916344E-01   8.0813455054996406E-03
 8.8249999999999995E-02   8.7676065840592310E-01   8.1073389043028136E-03
 8.8749999999999996E-02   8.7509070229404318E-01   8.0457473261068418E-03
 8.9249999999999996E-02   8.7267654482695411E-01   7.9573291956186159E-03
 8.9749999999999996E-02   8.7440510213695077E-01   8.0205627986345875E-03
 9.0249999999999997E-02   8.7129641334820929E-01   7.9071106548620172E-03
 9.0749999999999997E-02   8.7025788368559009E-01   7.8694789206223779E-03
 9.1249999999999998E-02   8.6974734023162958E-01   7.8510284043997267E-03
 9.1749999999999998E-02   8.6943981310016960E-01   7.8399303583393930E-03
 9.2249999999999999E-02   8.6590758545481028E-01   7.7133011512323059E-03
 9.2749999999999999E-02   8.6660330625971005E-01   7.7381203122809444E-03
 9.3250000000000000E-02   8.6625423360196119E-01   7.7256600108958681E-03
 9.3750000000000000E-02   8.6404842159576745E-01   7.6472702137847281E-03
 9.4250000000000000E-02   8.6401361583116887E-01   7.6460380930014451E-03
 9.4750000000000001E-02   8.6378664023382223E-01   7.6380068291685586E-03
 9.5250000000000001E-02   8.6311426475647013E-01   7.6142527445915310E-03
 9.5750000000000002E-02   8.6221665814157544E-01   7.5826279658081598E-03
 9.6250000000000002E-02   8.6125055966196618E-01   7.5487002413758891E-03
 9.6750000000000003E-02   8.5990986604578035E-01   7.5018061660918163E-03
 9.7250000000000003E-02   8.5853017791508157E-01   7.4537766206273842E-03
 9.7750000000000004E-02   8.5549007932831933E-01   7.3487592838416618E-03
 9.8250000000000004E-02   8.5611777155872781E-01   7.3703508296838038E-03
 9.8750000000000004E-02   8.5544947929458437E-01   7.3473643470994424E-03
 9.9250000000000005E-02   8.5501426384228851E-01   7.3324236772556164E-03
 9.9750000000000005E-02   8.5217529138082027E-01   7.2355219024168842E-03
 1.0025000000000001E-01   8.5453794939210836E-01   7.3160982327390928E-03
 1.0075000000000001E-01   8.5131601738331830E-01   7.2063828340500321E-03
 1.0125000000000001E-01   8.5066184863505412E-01   7.1842582203764339E-03
 1.0175000000000001E-01   8.5280929531969130E-01   7.2570783654450884E-03
 1.0225000000000001E-01   8.5049277877297591E-01   7.1785484099288963E-03
 1.0275000000000001E-01   8.5220920122626431E-01   7.2366736376389702E-03
 1.0325000000000001E-01   8.5249813057221679E-01   7.2464925926399417E-03
 1.0375000000000001E-01   8.5162661903988601E-01   7.2169055526080808E-03
 1.0425000000000000E-01   8.5093300931503912E-01   7.1934229431955760E-03
 1.0475000000000000E-01   8.4864729982441456E-01   7.1164441664983554E-03
 1.0525000000000000E-01   8.4837781340204577E-01   7.1074092150485244E-03
 1.0575000000000000E-01   8.4751893388884214E-01   7.0786713373370055E-03
 1.0625000000000000E-01   8.4605258014436069E-01   7.0298090476153636E-03
 1.0675000000000000E-01   8.4232935824781086E-01   6.9068792290825440E-03
 1.0725000000000000E-01   8.4266498257316347E-01   6.9178939349090942E-03
 1.0775000000000000E-01   8.4128060382065295E-01   6.8725453754091177E-03
 1.0825000000000000E-01   8.4035654976804708E-01   6.8424001521411541E-03
 1.0875000000000000E-01   8.4080684621894963E-01   6.8570776642540836E-03
 1.0925000000000000E-01   8.4011585837519209E-01   6.8345644333218701E-03
 1.0975000000000000E-01   8.4038892306507729E-01   6.8434545800642333E-03
 1.1025000000000000E-01   8.4005323158319534E-01   6.8325267192037385E-03
 1.1075000000000000E-01   8.3889485545177078E-01   6.7949182439254888E-03
 1.1125000000000000E-01   8.3807347408955779E-01   6.7683450567608298E-03
 1.1175000000000000E-01   8.3662427048611154E-01   6.7216508338275261E-03
 1.1225000000000000E-01   8.3829561548368503E-01   6.7755240335533647E-03
 1.1275000000000000E-01   8.3792717199622579E-01   6.7636201068998992E-03
 1.1325000000000000E-01   8.3706401520439555E-01   6.7357940606683660E-03
 1.1375000000000000E-01   8.3551433763094807E-01   6.6860518306281948E-03
 1.1425000000000000E-01   8.3095559462276025E-01   6.5413197110018662E-03
 1.1475000000000000E-01   8.3288177878158953E-01   6.6021829597601002E-03
 1.1525000000000001E-01   8.3284228471034127E-01   6.6009307842650883E-03
 1.1575000000000001E-01   8.2939687795198513E-01   6.4923764887389488E-03
 1.1625000000000001E-01   8.2870487253124925E-01   6.4707359922099462E-03
 1.1675000000000001E-01   8.2766914444448980E-01   6.4384476857371311E-03
 1.1725000000000001E-01   8.2486789708739838E-01   6.3517254566612209E-03
 1.1775000000000001E-01   8.2507342778176751E-01   6.3580584103521661E-03
 1.1825000000000001E-01   8.2755057478230798E-01   6.4347590594645366E-03
 1.1875000000000001E-01   8.2609844515947739E-01   6.3897126843518179E-03
 1.1925000000000001E-01   8.2309140432634265E-01   6.2971839025575300E-03
 1.1975000000000001E-01   8.2377915973663707E-01   6.3182573994849918E-03
 1.2025000000000000E-01   8.2151592152508668E-01   6.2491082882584767E-03
 1.2075000000000000E-01   8.2252386186988580E-01   6.2798335842882934E-03
 1.2125000000000000E-01   8.2187623095396356E-01   6.2600787116807288E-03
 1.2175000000000000E-01   8.1932048404642799E-01   6.1825745666341499E-03
 1.2225000000000000E-01   8.1939224279068790E-01   6.1847408109021425E-03
 1.2275000000000000E-01   8.1918067229424285E-01   6.1783555809276948E-03
 1.2325000000000000E-01   8.1562942754375634E-01   6.0719146397300488E-03
 1.2375000000000000E-01   8.1456373989398079E-01   6.0402429350097410E-03
 1.2425000000000000E-01   8.1403197950805817E-01   6.0244857000894747E-03
 1.2475000000000000E-01   8.1288492923804734E-01   5.9906010580847106E-03
 1.2525000000000000E-01   8.0922669888767995E-01   5.8834886986945849E-03
 1.2575000000000000E-01   8.0935479892777873E-01   5.8872149925380526E-03
 1.2625000000000000E-01   8.0986118111722949E-01   5.9019624422557539E-03
 1.2675000000000000E-01   8.0930417965386392E-01   5.8857423202680432E-03
 1.2725000000000000E-01   8.0842630983653352E-01   5.8602462719595343E-03
 1.2775000000000000E-01   8.0798163907274556E-01   5.8473633119879402E-03
 1.2825000000000000E-01   8.0812476214378548E-01   5.8515075397617584E-03
 1.2875000000000000E-01   8.0805835395409920E-01   5.8495843707425310E-03
 1.2925000000000000E-01   8.0405904056483257E-01   5.7346361594716976E-03
 1.2975000000000000E-01   8.0310986239532578E-01   5.7076055044193476E-03
 1.3025000000000000E-01   8.0365555168307445E-01   5.7231339154755990E-03
 1.3075000000000001E-01   8.0212784733613474E-01   5.6797404120872991E-03
 1.3125000000000001E-01   7.9995692394210216E-01   5.6185017225581953E-03
 1.3175000000000001E-01   7.9754201163331317E-01   5.5509637210212018E-03
 1.3225000000000001E-01   7.9676772583130739E-01   5.5294386987378031E-03
 1.3275000000000001E-01   7.9534365030805920E-01   5.4900131431922967E-03
 1.3325000000000001E-01   7.9693176580492109E-01   5.5339937483693960E-03
 1.3375000000000001E-01   7.9456310111863215E-01   5.4684932823777111E-03
 1.3425000000000001E-01   7.9284334354140218E-01   5.4213025981284073E-03
 1.3475000000000001E-01   7.9110155049534159E-01   5.3738192430196488E-03
 1.3525000000000001E-01   7.9196884769499920E-01   5.3974236380701498E-03
 1.3575000000000001E-01   7.8924398777509941E-01   5.3235242947004494E-03
 1.3625000000000001E-01   7.8773708365053408E-01   5.2829837503907155E-03
 1.3675000000000001E-01   7.9121397536556948E-01   5.3768746268869558E-03
 1.3725000000000001E-01   7.8828690627048326E-01   5.2977488113163497E-03
 1.3775000000000001E-01   7.8625924551647408E-01   5.2434505009265695E-03
 1.3825000000000001E-01   7.8396354104294497E-01   5.1824792857478623E-03
 1.3875000000000001E-01   7.8247594448071467E-01   5.1432554068615438E-03
 1.3925000000000001E-01   7.8014858529193176E-01   5.0823364572995218E-03
 1.3975000000000001E-01   7.8255744500746305E-01   5.1453985706124477E-03
 1.4025000000000001E-01   7.8156198915795971E-01   5.1192675705457446E-03
 1.4075000000000001E-01   7.8107796430835341E-01   5.1065978047050223E-03
 1.4125000000000001E-01   7.7687305311477373E-01   4.9975177103533108E-03
 1.4175000000000001E-01   7.7854407849094598E-01   5.0406545472354144E-03
 1.4225000000000002E-01   7.7729262914036190E-01   5.0083227597638429E-03
 1.4275000000000002E-01   7.7640111037743254E-01   4.9853850003194339E-03
 1.4325000000000002E-01   7.7424704919749610E-01   4.9302886550075600E-03
 1.4375000000000002E-01   7.7181412912688696E-01   4.8686102608864060E-03
 1.4424999999999999E-01   7.7267200077968334E-01   4.8902922241697991E-03
 1.4474999999999999E-01   7.7273292525975279E-01   4.8918347868663380E-03
 1.4524999999999999E-01   7.7388494494794191E-01   4.9210718219976470E-03
 1.4574999999999999E-01   7.7100809903223111E-01   4.8483043183182549E-03
 1.4624999999999999E-01   7.7090485014562327E-01   4.8457078139241220E-03
 1.4674999999999999E-01   7.6986461922834692E-01   4.8196062178916463E-03
 1.4724999999999999E-01   7.6848581782696423E-01   4.7851718576597865E-03
 1.4774999999999999E-01   7.6440909533915213E-01   4.6844379954288588E-03
 1.4824999999999999E-01   7.6547484343150796E-01   4.7106170733798901E-03
 1.4874999999999999E-01   7.6322655618752899E-01   4.6555179307411921E-03
 1.4924999999999999E-01   7.6184704009955095E-01   4.6219500713639413E-03
 1.4974999999999999E-01   7.5997626644021266E-01   4.5767188087251966E-03
 1.5024999999999999E-01   7.5487760852149777E-01   4.4551290106698786E-03
 1.5075000000000000E-01   7.5398123356098667E-01   4.4340058052728028E-03
 1.5125000000000000E-01   7.5604396886614456E-01   4.4827273461910547E-03
 1.5175000000000000E-01   7.5411255888414519E-01   4.4370957994009416E-03
 1.5225000000000000E-01   7.5450289730273057E-01   4.4462897274714416E-03
 1.5275000000000000E-01   7.5141694848575968E-01   4.3739927355067798E-03
 1.5325000000000000E-01   7.5230744961977292E-01   4.3947640261975335E-03
 1.5375000000000000E-01   7.5357304470632025E-01   4.4244117070033886E-03
 1.5425000000000000E-01   7.4895073823203528E-01   4.3168516488880952E-03
 1.5475000000000000E-01   7.4941903087549822E-01   4.3276584833762512E-03
 1.5525000000000000E-01   7.4679543193122966E-01   4.2673741526420925E-03
 1.5575000000000000E-01   7.4669273050525109E-01   4.2650271912496665E-03
 1.5625000000000000E-01   7.4476125453321662E-01   4.2210686036008851E-03
 1.5675000000000000E-01   7.4500252025049973E-01   4.2265409297256307E-03
 1.5725000000000000E-01   7.4408935394550446E-01   4.2058567340176886E-03
 1.5775000000000000E-01   7.4337585687131602E-01   4.1897481686564613E-03
 1.5825000000000000E-01   7.4229099316172542E-01   4.1653440106729708E-03
 1.5875000000000000E-01   7.3984246105581397E-01   4.1106558855869392E-03
 1.5925000000000000E-01   7.4254287269658026E-01   4.1710005473019384E-03
 1.5975000000000000E-01   7.3743126181329866E-01   4.0573296054551549E-03
 1.6025000000000000E-01   7.3746019554233988E-01   4.0579664137422632E-03
 1.6075000000000000E-01   7.3742173817255507E-01   4.0571200141182734E-03
 1.6125000000000000E-01   7.3566452832467655E-01   4.0185870068781930E-03
 1.6175000000000000E-01   7.3316708702889721E-01   3.9642949000228038E-03
 1.6225000000000001E-01   7.3272311222329689E-01   3.9547011851955062E-03
 1.6275000000000001E-01   7.3035938871710715E-01   3.9039170137365755E-03
 1.6325000000000001E-01   7.3214289468309368E-01   3.9421897036239243E-03
 1.6375000000000001E-01   7.3148571485411162E-01   3.9280545315915861E-03
 1.6425000000000001E-01   7.2603952909574743E-01   3.8123711738635878E-03
 1.6475000000000001E-01   7.2753558126195483E-01   3.8438909951782649E-03
 1.6525000000000001E-01   7.2496434691264366E-01   3.7898385311258284E-03
 1.6575000000000001E-01   7.2518382839764017E-01   3.7944300794239679E-03
 1.6625000000000001E-01   7.2449415031229580E-01   3.7800160545930321E-03
 1.6675000000000001E-01   7.2536193240915936E-01   3.7981590772156104E-03
 1.6725000000000001E-01   7.2215978656862201E-01   3.7315332498877819E-03
 1.6775000000000001E-01   7.1932890802544425E-01   3.6733657029181764E-03
 1.6825000000000001E-01   7.1910163124346982E-01   3.6687254047985929E-03
 1.6875000000000001E-01   7.1781372336990434E-01   3.6425132442317039E-03
 1.6925000000000001E-01   7.1749122295258927E-01   3.6359715993695076E-03
 1.6975000000000001E-01   7.1388652801385355E-01   3.5634515361847303E-03
 1.7025000000000001E-01   7.1214629725376943E-01   3.5288320856374364E-03
 1.7075000000000001E-01   7.1217154402281024E-01   3.5293325240825925E-03
 1.7125000000000001E-01   7.1095219660870679E-01   3.5052234857742060E-03
 1.7175000000000001E-01   7.1104105050072741E-01   3.5069761276137587E-03
 1.7225000000000001E-01   7.0857057907665710E-01   3.4584904006956687E-03
 1.7275000000000001E-01   7.0711895421293003E-01   3.4302361994528164E-03
 1.7325000000000002E-01   7.0799303663682922E-01   3.4472283795226096E-03
 1.7375000000000002E-01   7.0377318333952943E-01   3.3657741373967227E-03
 1.7425000000000002E-01   7.0317044087436908E-01   3.3542585506121441E-03
 1.7475000000000002E-01   7.0538301347199717E-01   3.3966758208250473E-03
 1.7525000000000002E-01   7.0228524210583909E-01   3.3374001427440487E-03
 1.7575000000000002E-01   7.0052374057069644E-01   3.3040418787774013E-03
 1.7624999999999999E-01   6.9639113453561841E-01   3.2267628334835263E-03
 1.7674999999999999E-01   6.9416711753161175E-01   3.1857395054270586E-03
 1.7724999999999999E-01   6.9299209528262129E-01   3.1642241042125017E-03
 1.7774999999999999E-01   6.9215197920110805E-01   3.1489079962503364E-03
 1.7824999999999999E-01   6.9019133836866464E-01   3.1133799942423611E-03
 1.7874999999999999E-01   6.8927700449038609E-01   3.0969148957328803E-03
 1.7924999999999999E-01   6.8853038348162510E-01   3.0835184380407919E-03
 1.7974999999999999E-01   6.8822944078293091E-01   3.0781309973737362E-03
 1.8024999999999999E-01   6.8588753888520848E-01   3.0364473998337888E-03
 1.8074999999999999E-01   6.8394981662603038E-01   3.0022790874743013E-03
 1.8124999999999999E-01   6.8199028519652005E-01   2.9680202825281654E-03
 1.8174999999999999E-01   6.8006968702295811E-01   2.9347274932963970E-03
 1.8225000000000000E-01   6.7718644965176900E-01   2.8852745760554930E-03
 1.8275000000000000E-01   6.7568221607486301E-01   2.8597236382190343E-03
 1.8325000000000000E-01   6.7374351347529970E-01   2.8270435541873674E-03
 1.8375000000000000E-01   6.7464312633983281E-01   2.8421730093477560E-03
 1.8425000000000000E-01   6.7494087175143991E-01   2.8471937637187870E-03
 1.8475000000000000E-01   6.7304275335590691E-01   2.8153002678901972E-03
 1.8525000000000000E-01   6.7225277242260728E-01   2.8021057365710256E-03
 1.8575000000000000E-01   6.6890195264692476E-01   2.7466540769662817E-03
 1.8625000000000000E-01   6.6733105646796476E-01   2.7209430876921573E-03
 1.8675000000000000E-01   6.6446593624955119E-01   2.6745147574656985E-03
 1.8725000000000000E-01   6.6519548133168693E-01   2.6862799647206820E-03
 1.8775000000000000E-01   6.6214358942487916E-01   2.6373199889962737E-03
 1.8825000000000000E-01   6.5700392020262932E-01   2.5563832012706397E-03
 1.8875000000000000E-01   6.5638142772550601E-01   2.5467085610923084E-03
 1.8925000000000000E-01   6.5727054041912780E-01   2.5605353740427769E-03
 1.8975000000000000E-01   6.5684931437662453E-01   2.5539777833572396E-03
 1.9025000000000000E-01   6.5712625108007894E-01   2.5582876766808518E-03
 1.9075000000000000E-01   6.5627047653263915E-01   2.5449870698669298E-03
 1.9125000000000000E-01   6.5236989062871253E-01   2.4850191811290339E-03
 1.9175000000000000E-01   6.5220050290813414E-01   2.4824392470956815E-03
 1.9225000000000000E-01   6.5339662687945566E-01   2.5007004017399141E-03
 1.9275000000000000E-01   6.5025310764362931E-01   2.4529226703214448E-03
 1.9325000000000001E-01   6.4599850371474976E-01   2.3893521364098209E-03
 1.9375000000000001E-01   6.4263005098940273E-01   2.3399050403052689E-03
 1.9425000000000001E-01   6.4052630319046100E-01   2.3094150213447961E-03
 1.9475000000000001E-01   6.3516451562296194E-01   2.2330529534211468E-03
 1.9525000000000001E-01   6.3603963522251450E-01   2.2453850704951335E-03
 1.9575000000000001E-01   6.3765381412643363E-01   2.2682658716034259E-03
 1.9625000000000001E-01   6.3575567489961471E-01   2.2413779402734669E-03
 1.9675000000000001E-01   6.3291460297831215E-01   2.2015805294809477E-03
 1.9725000000000001E-01   6.3427269583459323E-01   2.2205378308032698E-03
 1.9775000000000001E-01   6.3151254352705155E-01   2.1821371159532451E-03
 1.9825000000000001E-01   6.2960790118841903E-01   2.1559306632230276E-03
 1.9875000000000001E-01   6.2833397596391449E-01   2.1385346301982747E-03
 1.9925000000000001E-01   6.2646688831924813E-01   2.1132291717433768E-03
 1.9975000000000001E-01   6.2602915929838066E-01   2.1073290822148237E-03
 2.0025000000000001E-01   6.2308281208720995E-01   2.0679364892464340E-03
 2.0075000000000001E-01   6.2112651608268721E-01   2.0420877053084923E-03
 2.0125000000000001E-01   6.1957009877781721E-01   2.0216962772327566E-03
 2.0175000000000001E-01   6.1822421166798225E-01   2.0041865770715058E-03
 2.0225000000000001E-01   6.1540234218144285E-01   1.9678441072382290E-03
 2.0275000000000001E-01   6.1184764539327530E-01   1.9227697616490871E-03
 2.0325000000000001E-01   6.1101705379078697E-01   1.9123502569031146E-03
 2.0375000000000001E-01   6.1117364245252837E-01   1.9143113641995359E-03
 2.0425000000000001E-01   6.0830377584610884E-01   1.8786079687793077E-03
 2.0475000000000002E-01   6.0699146280598681E-01   1.8624492301709044E-03
 2.0525000000000002E-01   6.0401722672645097E-01   1.8262129214381489E-03
 2.0575000000000002E-01   6.0069706453527061E-01   1.7863894696353571E-03
 2.0625000000000002E-01   5.9943699243550452E-01   1.7714474511070204E-03
 2.0675000000000002E-01   5.9908624375009611E-01   1.7673049791251661E-03
 2.0725000000000002E-01   5.9534371806816344E-01   1.7235552633853837E-03
 2.0775000000000002E-01   5.9480367797652889E-01   1.7173099755425029E-03
 2.0824999999999999E-01   5.9275811280063584E-01   1.6938078374566796E-03
 2.0874999999999999E-01   5.9002677480898391E-01   1.6628037339577080E-03
 2.0924999999999999E-01   5.8804984688727868E-01   1.6406301044267699E-03
 2.0974999999999999E-01   5.8584924227258417E-01   1.6162093004176935E-03
 2.1024999999999999E-01   5.8195533776466113E-01   1.5736666283896949E-03
 2.1074999999999999E-01   5.8275523754601921E-01   1.5823365257286403E-03
 2.1124999999999999E-01   5.8192934181374800E-01   1.5733854644120022E-03
 2.1174999999999999E-01   5.8061007031804368E-01   1.5591660435144035E-03
 2.1224999999999999E-01   5.7741671447878562E-01   1.5251463382148218E-03
 2.1274999999999999E-01   5.7120241733126154E-01   1.4605426993337543E-03
 2.1325000000000000E-01   5.6937347604556587E-01   1.4419262196398476E-03
 2.1375000000000000E-01   5.6923987150861166E-01   1.4405732933386864E-03
 2.1425000000000000E-01   5.6743701005723612E-01   1.4224098308045928E-03
 2.1475000000000000E-01   5.6598804537387848E-01   1.4079367478143259E-03
 2.1525000000000000E-01   5.6353360543697839E-01   1.3836727557598025E-03
 2.1575000000000000E-01   5.6047073143306314E-01   1.3538353930926434E-03
 2.1625000000000000E-01   5.5935504726679908E-01   1.3430876519251065E-03
 2.1675000000000000E-01   5.5665558062725984E-01   1.3173475884928931E-03
 2.1725000000000000E-01   5.5272478641230904E-01   1.2805303421268900E-03
 2.1775000000000000E-01   5.5233505958816753E-01   1.2769225470336508E-03
 2.1825000000000000E-01   5.5108500565093010E-01   1.2654019215968975E-03
 2.1875000000000000E-01   5.4880176593941465E-01   1.2445607834221262E-03
 2.1925000000000000E-01   5.4456398533562089E-01   1.2065623662501756E-03
 2.1975000000000000E-01   5.4311126305692115E-01   1.1937389061677979E-03
 2.2025000000000000E-01   5.4138279715737070E-01   1.1786148748519204E-03
 2.2075000000000000E-01   5.3944397452096904E-01   1.1618217361437403E-03
 2.2125000000000000E-01   5.3641154610342856E-01   1.1359169517461570E-03
 2.2175000000000000E-01   5.3553693177727113E-01   1.1285266405316628E-03
 2.2225000000000000E-01   5.3151999004058648E-01   1.0950464003488384E-03
 2.2275000000000000E-01   5.3007270997396816E-01   1.0831681828326744E-03
 2.2325000000000000E-01   5.2838140662376176E-01   1.0694099440466461E-03
 2.2375000000000000E-01   5.2460185042045460E-01   1.0391383761163555E-03
 2.2425000000000000E-01   5.2307981516293089E-01   1.0271312858201513E-03
 2.2475000000000001E-01   5.2101145008209826E-01   1.0109814390981860E-03
 2.2525000000000001E-01   5.2005896397532825E-01   1.0036087920645429E-03
 2.2575000000000001E-01   5.1622034699015806E-01   9.7430422305914250E-04
 2.2625000000000001E-01   5.1203884784435838E-01   9.4311740151575309E-04
 2.2675000000000001E-01   5.0942579383199837E-01   9.2401247557527164E-04
 2.2725000000000001E-01   5.0791537598565517E-01   9.1310254364044673E-04
 2.2775000000000001E-01   5.0433102925569728E-01   8.8759913058541996E-04
 2.2825000000000001E-01   5.0340059999341380E-01   8.8106718563527920E-04
 2.2875000000000001E-01   5.0015315679272376E-01   8.5855113844179865E-04
 2.2925000000000001E-01   4.9803543313131776E-01   8.4410229241010709E-04
 2.2975000000000001E-01   4.9459901428656816E-01   8.2104525841042843E-04
 2.3025000000000001E-01   4.8945268088807670E-01   7.8740280551454231E-04
 2.3075000000000001E-01   4.8668245229295204E-01   7.6972725072378657E-04
 2.3125000000000001E-01   4.8536780801457896E-01   7.6144402820339124E-04
 2.3175000000000001E-01   4.8207919658060455E-01   7.4101615049568140E-04
 2.3225000000000001E-01   4.7958222361828085E-01   7.2578237806117103E-04
 2.3275000000000001E-01   4.7475806178613961E-01   6.9701721420194391E-04
 2.3325000000000001E-01   4.7234933989109756E-01   6.8297901899876156E-04
 2.3375000000000001E-01   4.7022340779596838E-01   6.7076607542834743E-04
 2.3425000000000001E-01   4.6849929605651486E-01   6.6098237930955356E-04
 2.3475000000000001E-01   4.6538696143553088E-01   6.4359247561356255E-04
 2.3525000000000001E-01   4.6174783402953912E-01   6.2369689083108021E-04
 2.3575000000000002E-01   4.5681398171744669E-01   5.9746389111335933E-04
 2.3625000000000002E-01   4.5234294585511603E-01   5.7441450680359939E-04
 2.3675000000000002E-01   4.4995218615665078E-01   5.6236667394543181E-04
 2.3725000000000002E-01   4.4897777018103890E-01   5.5751103281520152E-04
 2.3775000000000002E-01   4.4540119997793959E-01   5.3995758018599536E-04
 2.3825000000000002E-01   4.3929288543161527E-01   5.1094104299239317E-04
 2.3875000000000002E-01   4.3415878467567526E-01   4.8747066162180811E-04
 2.3925000000000002E-01   4.3257111659598191E-01   4.8037918582717886E-04
 2.3975000000000002E-01   4.3036258274681310E-01   4.7064357267949337E-04
 2.4024999999999999E-01   4.2488771873285675E-01   4.4714751732768818E-04
 2.4074999999999999E-01   4.2091733702518269E-01   4.3066677470159168E-04
 2.4124999999999999E-01   4.1799980795832103E-01   4.1884992340519926E-04
 2.4174999999999999E-01   4.1183590065707110E-01   3.9468527212614918E-04
 2.4224999999999999E-01   4.0998626444962954E-01   3.8764245867814576E-04
 2.4274999999999999E-01   4.0556046909689214E-01   3.7117317190767427E-04
 2.4324999999999999E-01   3.9929981551824861E-01   3.4877917779909469E-04
 2.4374999999999999E-01   3.9238482047659246E-01   3.2523921506043523E-04
 2.4424999999999999E-01   3.9017143573121799E-01   3.1796256975907903E-04
 2.4475000000000000E-01   3.8688072340072455E-01   3.0737070718244922E-04
 2.4525000000000000E-01   3.7992991905047035E-01   2.8586967752933527E-04
 2.4575000000000000E-01   3.7490648652313902E-01   2.7104782674319149E-04
 2.4625000000000000E-01   3.6995063689203239E-01   2.5699769528220396E-04
 2.4675000000000000E-01   3.6474632983181332E-01   2.4283866339032420E-04
 2.4725000000000000E-01   3.5954779531521841E-01   2.2928763337042211E-04
 2.4775000000000000E-01   3.5469886001870365E-01   2.1716672504726694E-04
 2.4825000000000000E-01   3.4810726113168056E-01   2.0146816947815127E-04
 2.4875000000000000E-01   3.4244173467840022E-01   1.8866913780668843E-04
 2.4925000000000000E-01   3.3875705497698272E-01   1.8067892829512670E-04
 2.4975000000000000E-01   3.3213484788194930E-01   1.6695978990914544E-04
 2.5025000000000003E-01   3.2384363278444511E-01   1.5090219671427975E-04
 2.5075000000000003E-01   3.1695877275462481E-01   1.3847303720041068E-04
 2.5125000000000003E-01   3.0779133881393361E-01   1.2313448269792550E-04
 2.5175000000000003E-01   2.9771502286962348E-01   1.0778469848092118E-04
 2.5225000000000003E-01   2.8896683409960366E-01   9.5663465786572109E-05
 2.5275000000000003E-01   2.8451202099927675E-01   8.9899358733079159E-05
 2.5325000000000003E-01   2.7379970406738191E-01   7.7105615617786336E-05
 2.5375000000000003E-01   2.6230125182195035E-01   6.4946471986315589E-05
 2.5425000000000003E-01   2.5004311277329155E-01   5.3630728767266240E-05
 2.5475000000000003E-01   2.3630935493574379E-01   4.2783643824702827E-05
 2.5525000000000003E-01   2.1850481682003603E-01   3.1275061484859408E-05
 2.5575000000000003E-01   1.9697394936952053E-01   2.0653291853938715E-05
 2.5624999999999998E-01   1.7285854111455917E-01   1.2249475254823808E-05
 2.5674999999999998E-01   1.4738983657209351E-01   6.4747687294785243E-06
 2.5724999999999998E-01   1.2273023208087408E-01   3.1128653353784836E-06
 2.5774999999999998E-01   1.0142313858656304E-01   1.4517849663119477E-06
 2.5824999999999998E-01   8.4303977501839919E-02   6.9302096462977535E-07
 2.5874999999999998E-01   6.9355338625890689E-02   3.1744880560814333E-07
 2.5924999999999998E-01   5.7415147946194303E-02   1.4909396494298375E-07
 2.5974999999999998E-01   4.7703992983178373E-02   7.1051465684974036E-08
 2.6024999999999998E-01   3.9701309734343167E-02   3.4085796619134199E-08
 2.6074999999999998E-01   3.3030912826005357E-02   1.6331888812780805E-08
 2.6124999999999998E-01   2.7468115505639556E-02   7.8103333681654931E-09
 2.6174999999999998E-01   2.2875895386706278E-02   3.7572190758427185E-09
 2.6224999999999998E-01   1.9183366036853267E-02   1.8580327551339582E-09
 2.6274999999999998E-01   1.6046697362982008E-02   9.0969699343621673E-10
 2.6324999999999998E-01   1.3551227980777998E-02   4.6266720675878293E-10
 2.6374999999999998E-01   1.1407137501014840E-02   2.3230620894981482E-10
 2.6424999999999998E-01   9.6135256085934599E-03   1.1718846386189445E-10
 2.6474999999999999E-01   8.1891700616699425E-03   6.1704050185049224E-11
 2.6524999999999999E-01   6.9875788334794638E-03   3.2708527550767211E-11
 2.6574999999999999E-01   6.0403242755358378E-03   1.8263967638428672E-11
 2.6624999999999999E-01   5.3548598512352559E-03   1.1280972662066298E-11
 2.6674999999999999E-01   4.6645252574176212E-03   6.4950710692056167E-12
 2.6724999999999999E-01   4.1117223081346028E-03   3.9214728823768394E-12
 2.6774999999999999E-01   3.6000807014691040E-03   2.3046397935492280E-12
 2.6824999999999999E-01   3.1679385035043245E-03   1.3818505668013090E-12
 2.6874999999999999E-01   2.8163146437954517E-03   8.6313515348207093E-13
 2.6924999999999999E-01   2.5008998365873302E-03   5.3670952656728630E-13
 2.6974999999999999E-01   2.2875651310745155E-03   3.7570587267652379E-13
 2.7024999999999999E-01   2.0975987067190192E-03   2.6560958158473161E-13
 2.7074999999999999E-01   1.9122866702579004E-03   1.8347043996932275E-13
 2.7124999999999999E-01   1.7674627393032554E-03   1.3389216973017493E-13
 2.7174999999999999E-01   1.6506045728212260E-03   1.0184185170599018E-13
 2.7224999999999999E-01   1.5568883036744079E-03   8.0609074558140509E-14
 2.7274999999999999E-01   1.4962002225431558E-03   6.8756374969575381E-14
 2.7324999999999999E-01   1.4128446226218047E-03   5.4667815921352534E-14
 2.7374999999999999E-01   1.3429225344402380E-03   4.4622917032918202E-14
 2.7424999999999999E-01   1.2849525019400843E-03   3.7402653050017283E-14
 2.7474999999999999E-01   1.2367476019152434E-03   3.2098032990606128E-14
 2.7524999999999999E-01   1.1967844644034456E-03   2.8146077754934779E-14
 2.7575000000000000E-01   1.1636580559142554E-03   2.5156813674809916E-14
 2.7625000000000000E-01   1.1361068620029521E-03   2.2857611302551717E-14
 2.7675000000000000E-01   1.1132291820699636E-03   2.1071353877464429E-14
 2.7725000000000000E-01   1.0940388899888778E-03   1.9655547805050472E-14
 2.7775000000000000E-01   1.0781539948062550E-03   1.8538615495569942E-14
 2.7825000000000000E-01   1.0649269741536647E-03   1.7645477778952143E-14
 2.7875000000000000E-01   1.0539957495913827E-03   1.6932050279652580E-14
 2.7925000000000000E-01   1.0448602570521238E-03   1.6352605246788393E-14
 2.7975000000000000E-01   1.0372828302331817E-03   1.5883377881152651E-14
 2.8025000000000000E-01   1.0309373781139392E-03   1.5498271152366028E-14
 2.8075000000000000E-01   1.0256827069683335E-03   1.5184701004381738E-14
 2.8125000000000000E-01   1.0212936493254306E-03   1.4926453653013148E-14
 2.8175000000000000E-01   1.0176689584629024E-03   1.4715676154826939E-14
 2.8225000000000000E-01   1.0146795874950499E-03   1.4543529161797009E-14
 2.8275000000000000E-01   1.0121586226190260E-03   1.4399533691193995E-14
 2.8325000000000000E-01   1.0100939170654703E-03   1.4282398102951372E-14
 2.8375000000000000E-01   1.0083857957158221E-03   1.4186033771219563E-14
 2.8425000000000000E-01   1.0069333861733637E-03   1.4104479830623854E-14
 2.8475000000000000E-01   1.0057010083421455E-03   1.4035557044256967E-14
 2.8525000000000000E-01   1.0047132133717343E-03   1.3980495590393720E-14
 2.8575000000000000E-01   1.0112238250392436E-03   1.4346411531562163E-14
 2.8625000000000000E-01   1.0257829450307781E-03   1.5190637764892479E-14
 2.8675000000000000E-01   1.0220632115581381E-03   1.4971493881435166E-14
 2.8725000000000001E-01   1.0188716287905994E-03   1.4785362882686069E-14
 2.8775000000000001E-01   1.0161245707824532E-03   1.4626550798648901E-14
 2.8825000000000001E-01   1.0137697731583293E-03   1.4491437346765659E-14
 2.8875000000000001E-01   1.0117872360202230E-03   1.4378411107910397E-14
 2.8925000000000001E-01   1.0100759215895309E-03   1.4281380329539491E-14
 2.8975000000000001E-01   1.0086221579041999E-03   1.4199339079951377E-14
 2.9025000000000001E-01   1.0073734104331072E-03   1.4129150311326713E-14
 2.9075000000000001E-01   1.0063073407241261E-03   1.4069435550527582E-14
 2.9125000000000001E-01   1.0053972282534217E-03   1.4018606514108810E-14
 2.9175000000000001E-01   1.0046186239719426E-03   1.3975231521274243E-14
 2.9225000000000001E-01   1.0039628476281608E-03   1.3938777263135221E-14
 2.9275000000000001E-01   1.0033953609141766E-03   1.3907288581102465E-14
 2.9325000000000001E-01   1.0029076323284816E-03   1.3880268172328136E-14
 2.9375000000000001E-01   1.0024878706290953E-03   1.3857044705391690E-14
 2.9425000000000001E-01   1.0021323942817910E-03   1.3837400648311308E-14
 2.9475000000000001E-01   1.0018246836916080E-03   1.3820413056573885E-14
 2.9525000000000001E-01   1.0015572938019222E-03   1.3805664130694372E-14
 2.9575000000000001E-01   1.0013261382813617E-03   1.3792923368385353E-14
 2.9625000000000001E-01   1.0011323334710880E-03   1.3782248089576299E-14
 2.9675000000000001E-01   1.0009696449097278E-03   1.3773291560880676E-14
 2.9725000000000001E-01   1.0008271873833952E-03   1.3765452401220679E-14
 2.9775000000000001E-01   1.0007082410812690E-03   1.3758909582198964E-14
 2.9825000000000002E-01   1.0006034181419593E-03   1.3753145573509915E-14
 2.9875000000000002E-01   1.0005182258129126E-03   1.3748462347945479E-14
 2.9925000000000002E-01   1.0004423310404856E-03   1.3744291238715577E-14
 2.9975000000000002E-01   1.0003793998199905E-03   1.3740833314606962E-14
 3.0025000000000002E-01   1.0003250978117984E-03   1.3737850070081777E-14
 3.0075000000000002E-01   1.0002768186560208E-03   1.3735198117070371E-14
 3.0125000000000002E-01   1.0002377460997848E-03   1.3733052159684197E-14
 3.0175000000000002E-01   1.0002042262372592E-03   1.3731211369800134E-14
 3.0225000000000002E-01   1.0001754309510364E-03   1.3729630184371044E-14
 3.0275000000000002E-01   1.0001506636964702E-03   1.3728270292476892E-14
 3.0325000000000002E-01   1.0001293998425234E-03   1.3727102841868959E-14
 3.0375000000000002E-01   1.0001110789897092E-03   1.3726097030739235E-14
 3.0425000000000002E-01   1.0000953361766801E-03   1.3725232797629134E-14
 3.0475000000000002E-01   1.0000818007991606E-03   1.3724489778721611E-14
 3.0525000000000002E-01   1.0000701935292044E-03   1.3723852626503190E-14
 3.0575000000000002E-01   1.0000602107088207E-03   1.3723304662149181E-14
 3.0625000000000002E-01   1.0000516431066455E-03   1.3722834393248565E-14
 3.0675000000000002E-01   1.0000443093775915E-03   1.3722431860267575E-14
 3.0725000000000002E-01   1.0000379843951260E-03   1.3722084702379992E-14
 3.0775000000000002E-01   1.0000325637053399E-03   1.3721787183442657E-14
 3.0825000000000002E-01   1.0000278357300341E-03   1.3721527688649284E-14
 3.0875000000000002E-01   1.0000238212914761E-03   1.3721307359189753E-14
 3.0925000000000002E-01   1.0000203818928822E-03   1.3721118592479345E-14
 3.0975000000000003E-01   1.0000174146394336E-03   1.3720955740377565E-14
 3.1025000000000003E-01   1.0000148879412418E-03   1.3720817068461824E-14
 3.1075000000000003E-01   1.0000127153843034E-03   1.3720697833600264E-14
 3.1125000000000003E-01   1.0000108227478921E-03   1.3720593962046688E-14
 3.1175000000000003E-01   1.0000091714490161E-03   1.3720503336046431E-14
 3.1225000000000003E-01   1.0000077885074453E-03   1.3720427438282226E-14
 3.1275000000000003E-01   1.0000066123740175E-03   1.3720362890685411E-14
 3.1325000000000003E-01   1.0000055730332649E-03   1.3720305850622339E-14
 3.1375000000000003E-01   1.0000047095583525E-03   1.3720258462388243E-14
 3.1425000000000003E-01   1.0000039284455240E-03   1.3720215594360775E-14
 3.1475000000000003E-01   1.0000032699387191E-03   1.3720179455117115E-14
 3.1525000000000003E-01   1.0000027198494763E-03   1.3720149265948231E-14
 3.1575000000000003E-01   9.9999937819058335E-04   1.3719965875131040E-14
 3.1625000000000003E-01   9.9999933146952772E-04   1.3719963311084476E-14
 3.1675000000000003E-01   9.9999934656740575E-04   1.3719964139654377E-14
 3.1725000000000003E-01   9.9999933051043120E-04   1.3719963258449361E-14
 3.1775000000000003E-01   9.9999931658688898E-04   1.3719962494326916E-14
 3.1825000000000003E-01   9.9999932984526363E-04   1.3719963221945037E-14
 3.1875000000000003E-01   9.9999932502515643E-04   1.3719962957418091E-14
 3.1925000000000003E-01   9.9999930200590282E-04   1.3719961694124051E-14
 3.1975000000000003E-01   9.9999931460771651E-04   1.3719962385710152E-14
 3.2024999999999998E-01   9.9999930504254711E-04   1.3719961860774743E-14
 3.2074999999999998E-01   9.9999932520394917E-04   1.3719962967230214E-14
 3.2124999999999998E-01   9.9999933613495115E-04   1.3719963567122400E-14
 3.2174999999999998E-01   9.9999932018458772E-04   1.3719962691768222E-14
 3.2224999999999998E-01   9.9999928117227481E-04   1.3719960550776979E-14
 3.2274999999999998E-01   9.9999932125135050E-04   1.3719962750312038E-14
 3.2324999999999998E-01   9.9999933199612558E-04   1.3719963339984107E-14
 3.2374999999999998E-01   9.9999933142768792E-04   1.3719963308788309E-14
 3.2424999999999998E-01   9.9999931295333415E-04   1.3719962294917832E-14
 3.2474999999999998E-01   9.9999933318246914E-04   1.3719963405090509E-14
 3.2524999999999998E-01   9.9999930896818795E-04   1.3719962076213467E-14
 3.2574999999999998E-01   9.9999932015793999E-04   1.3719962690305793E-14
 3.2624999999999998E-01   9.9999933056064971E-04   1.3719963261205347E-14
 3.2674999999999998E-01   9.9999932715929109E-04   1.3719963074539163E-14
 3.2724999999999999E-01   9.9999927697621703E-04   1.3719960320497825E-14
 3.2774999999999999E-01   9.9999931311052308E-04   1.3719962303544348E-14
 3.2824999999999999E-01   9.9999934974135730E-04   1.3719964313840497E-14
 3.2874999999999999E-01   9.9999931801826787E-04   1.3719962572880826E-14
 3.2924999999999999E-01   9.9999929499121126E-04   1.3719961309158589E-14
 3.2974999999999999E-01   9.9999928119353016E-04   1.3719960551943471E-14
 3.3024999999999999E-01   9.9999929960942180E-04   1.3719961562605449E-14
 3.3074999999999999E-01   9.9999928903988958E-04   1.3719960982550748E-14
 3.3124999999999999E-01   9.9999931410472954E-04   1.3719962358106285E-14
 3.3174999999999999E-01   9.9999930616929879E-04   1.3719961922610744E-14
 3.3224999999999999E-01   9.9999930647482718E-04   1.3719961939378109E-14
 3.3274999999999999E-01   9.9999934203172185E-04   1.3719963890736536E-14
 3.3324999999999999E-01   9.9999934388018573E-04   1.3719963992180030E-14
 3.3374999999999999E-01   9.9999932876429997E-04   1.3719963162621870E-14
 3.3424999999999999E-01   9.9999931739527988E-04   1.3719962538691317E-14
 3.3474999999999999E-01   9.9999931549302223E-04   1.3719962434295631E-14
 3.3524999999999999E-01   9.9999930281820856E-04   1.3719961738703298E-14
 3.3574999999999999E-01   9.9999931500011226E-04   1.3719962407244787E-14
 3.3624999999999999E-01   9.9999931810310864E-04   1.3719962577536877E-14
 3.3674999999999999E-01   9.9999931798979173E-04   1.3719962571318061E-14
 3.3724999999999999E-01   9.9999932034122805E-04   1.3719962700364622E-14
 3.3774999999999999E-01   9.9999929256327277E-04   1.3719961175913609E-14
 3.3825000000000000E-01   9.9999931277720421E-04   1.3719962285251842E-14
 3.3875000000000000E-01   9.9999928195159868E-04   1.3719960593546177E-14
 3.3925000000000000E-01   9.9999934325406504E-04   1.3719963957818594E-14
 3.3975000000000000E-01   9.9999931811364990E-04   1.3719962578115379E-14
 3.4025000000000000E-01   9.9999931689486875E-04   1.3719962511228813E-14
 3.4075000000000000E-01   9.9999929962941514E-04   1.3719961563702684E-14
 3.4125000000000000E-01   9.9999931357529236E-04   1.3719962329050834E-14
 3.4175000000000000E-01   9.9999928037501238E-04   1.3719960507023307E-14
 3.4225000000000000E-01   9.9999931180430059E-04   1.3719962231859004E-14
 3.4275000000000000E-01   9.9999930260262081E-04   1.3719961726871869E-14
 3.4325000000000000E-01   9.9999932710352363E-04   1.3719963071478651E-14
 3.4375000000000000E-01   9.9999932845347308E-04   1.3719963145563726E-14
 3.4425000000000000E-01   9.9999931397052829E-04   1.3719962350741336E-14
 3.4475000000000000E-01   9.9999933576536246E-04   1.3719963546839414E-14
 3.4525000000000000E-01   9.9999931261969327E-04   1.3719962276607658E-14
 3.4575000000000000E-01   9.9999932792661371E-04   1.3719963116649742E-14
 3.4625000000000000E-01   9.9999932632591606E-04   1.3719963028803636E-14
 3.4675000000000000E-01   9.9999936256261221E-04   1.3719965017469606E-14
 3.4725000000000000E-01   9.9999932130343059E-04   1.3719962753170193E-14
 3.4775000000000000E-01   9.9999927241706233E-04   1.3719960070291956E-14
 3.4825000000000000E-01   9.9999929176330504E-04   1.3719961132011469E-14
 3.4875000000000000E-01   9.9999932087017408E-04   1.3719962729393118E-14
 3.4925000000000000E-01   9.9999930657038031E-04   1.3719961944622051E-14
 3.4975000000000001E-01   9.9999928754409629E-04   1.3719960900461789E-14
 3.5025000000000001E-01   9.9999929992546869E-04   1.3719961579950065E-14
 3.5075000000000001E-01   9.9999930773220962E-04   1.3719962008383112E-14
 3.5125000000000001E-01   9.9999931073210054E-04   1.3719962173016785E-14
 3.5175000000000001E-01   9.9999928398134832E-04   1.3719960704938600E-14
 3.5225000000000001E-01   9.9999928624531337E-04   1.3719960829184737E-14
 3.5275000000000001E-01   9.9999930185196931E-04   1.3719961685676202E-14
 3.5325000000000001E-01   9.9999930970340735E-04   1.3719962116562224E-14
 3.5375000000000001E-01   9.9999930839198416E-04   1.3719962044591465E-14
 3.5425000000000001E-01   9.9999931938357352E-04   1.3719962647808649E-14
 3.5475000000000001E-01   9.9999932487689611E-04   1.3719962949281576E-14
 3.5525000000000001E-01   9.9999933077915657E-04   1.3719963273196980E-14
 3.5575000000000001E-01   9.9999932439192663E-04   1.3719962922666507E-14
 3.5625000000000001E-01   9.9999931705226563E-04   1.3719962519866734E-14
 3.5675000000000001E-01   9.9999927879365039E-04   1.3719960420238349E-14
 3.5725000000000001E-01   9.9999930106404880E-04   1.3719961642435213E-14
 3.5775000000000001E-01   9.9999934517950055E-04   1.3719964063486286E-14
 3.5825000000000001E-01   9.9999932502646679E-04   1.3719962957490003E-14
 3.5875000000000001E-01   9.9999934894912123E-04   1.3719964270362667E-14
 3.5925000000000001E-01   9.9999934370790145E-04   1.3719963982725089E-14
 3.5975000000000001E-01   9.9999929161394621E-04   1.3719961123814677E-14
 3.6025000000000001E-01   9.9999930604385834E-04   1.3719961915726587E-14
 3.6075000000000002E-01   9.9999931199353854E-04   1.3719962242244359E-14
 3.6125000000000002E-01   9.9999932104496243E-04   1.3719962738985488E-14
 3.6175000000000002E-01   9.9999932943016035E-04   1.3719963199164214E-14
 3.6225000000000002E-01   9.9999930375314558E-04   1.3719961790012533E-14
 3.6275000000000002E-01   9.9999932617189408E-04   1.3719963020350922E-14
 3.6325000000000002E-01   9.9999930035584339E-04   1.3719961603568983E-14
 3.6375000000000002E-01   9.9999932426237748E-04   1.3719962915556865E-14
 3.6425000000000002E-01   9.9999929488080587E-04   1.3719961303099557E-14
 3.6475000000000002E-01   9.9999932951779077E-04   1.3719963203973365E-14
 3.6525000000000002E-01   9.9999934155392458E-04   1.3719963864515071E-14
 3.6575000000000002E-01   9.9999931642780269E-04   1.3719962485596273E-14
 3.6625000000000002E-01   9.9999929108358834E-04   1.3719961094708698E-14
 3.6675000000000002E-01   9.9999928202952723E-04   1.3719960597822889E-14
 3.6725000000000002E-01   9.9999927055634480E-04   1.3719959968176004E-14
 3.6775000000000002E-01   9.9999933295014088E-04   1.3719963392340360E-14
 3.6825000000000002E-01   9.9999932556985201E-04   1.3719962987310919E-14
 3.6875000000000002E-01   9.9999931341934224E-04   1.3719962320492305E-14
 3.6925000000000002E-01   9.9999929433502500E-04   1.3719961273147166E-14
 3.6975000000000002E-01   9.9999929935636338E-04   1.3719961548717632E-14
 3.7025000000000002E-01   9.9999930409200408E-04   1.3719961808609052E-14
 3.7075000000000002E-01   9.9999932398738044E-04   1.3719962900465056E-14
 3.7125000000000002E-01   9.9999930320939000E-04   1.3719961760171293E-14
 3.7175000000000002E-01   9.9999931689840130E-04   1.3719962511422678E-14
 3.7225000000000003E-01   9.9999933043908311E-04   1.3719963254533786E-14
 3.7275000000000003E-01   9.9999932589778587E-04   1.3719963005307896E-14
 3.7325000000000003E-01   9.9999930948017402E-04   1.3719962104311203E-14
 3.7375000000000003E-01   9.9999931089403307E-04   1.3719962181903625E-14
 3.7425000000000003E-01   9.9999931144330485E-04   1.3719962212047600E-14
 3.7475000000000003E-01   9.9999934732193023E-04   1.3719964181062595E-14
 3.7525000000000003E-01   9.9999930134634578E-04   1.3719961657927641E-14
 3.7575000000000003E-01   9.9999930686356831E-04   1.3719961960712180E-14
 3.7625000000000003E-01   9.9999931582133469E-04   1.3719962452313383E-14
 3.7675000000000003E-01   9.9999929730109098E-04   1.3719961435924520E-14
 3.7725000000000003E-01   9.9999932715736251E-04   1.3719963074433322E-14
 3.7775000000000003E-01   9.9999932559744300E-04   1.3719962988825114E-14
 3.7825000000000003E-01   9.9999933762706921E-04   1.3719963649009676E-14
 3.7875000000000003E-01   9.9999932464097524E-04   1.3719962936334267E-14
 3.7925000000000003E-01   9.9999933014342617E-04   1.3719963238308164E-14
 3.7975000000000003E-01   9.9999933335101379E-04   1.3719963414340220E-14
 3.8025000000000003E-01   9.9999930846319997E-04   1.3719962048499778E-14
 3.8075000000000003E-01   9.9999933334009002E-04   1.3719963413740726E-14
 3.8125000000000003E-01   9.9999933288013394E-04   1.3719963388498388E-14
 3.8175000000000003E-01   9.9999930721719060E-04   1.3719961980118931E-14
 3.8225000000000003E-01   9.9999931562524394E-04   1.3719962441551946E-14
 3.8275000000000003E-01   9.9999928014186230E-04   1.3719960494228059E-14
 3.8325000000000004E-01   9.9999928341597830E-04   1.3719960673911161E-14
 3.8375000000000004E-01   9.9999929357884733E-04   1.3719961231648219E-14
 3.8424999999999998E-01   9.9999927024926080E-04   1.3719959951323273E-14
 3.8474999999999998E-01   9.9999929044540569E-04   1.3719961059685310E-14
 3.8524999999999998E-01   9.9999928035248526E-04   1.3719960505787025E-14
 3.8574999999999998E-01   9.9999930125744250E-04   1.3719961653048635E-14
 3.8624999999999998E-01   9.9999928426388338E-04   1.3719960720444090E-14
 3.8674999999999998E-01   9.9999932428497724E-04   1.3719962916797132E-14
 3.8724999999999998E-01   9.9999931149660315E-04   1.3719962214972606E-14
 3.8774999999999998E-01   9.9999931732324830E-04   1.3719962534738229E-14
 3.8824999999999998E-01   9.9999929715637037E-04   1.3719961427982267E-14
 3.8874999999999998E-01   9.9999931618855614E-04   1.3719962472466450E-14
 3.8924999999999998E-01   9.9999929714944796E-04   1.3719961427602369E-14
 3.8974999999999999E-01   9.9999930775992009E-04   1.3719962009903859E-14
 3.9024999999999999E-01   9.9999930695592021E-04   1.3719961965780438E-14
 3.9074999999999999E-01   9.9999930345710071E-04   1.3719961773765622E-14
 3.9124999999999999E-01   9.9999928057794359E-04   1.3719960518160150E-14
 3.9174999999999999E-01   9.9999931714737401E-04   1.3719962525086272E-14
 3.9224999999999999E-01   9.9999931367127093E-04   1.3719962334318125E-14
 3.9274999999999999E-01   9.9999927181086776E-04   1.3719960037024074E-14
 3.9324999999999999E-01   9.9999924404530968E-04   1.3719958513253640E-14
 3.9374999999999999E-01   9.9999922518293860E-04   1.3719957478089090E-14
 3.9424999999999999E-01   9.9999920768515803E-04   1.3719956517813153E-14
 3.9474999999999999E-01   9.9999917576528634E-04   1.3719954766054841E-14
 3.9524999999999999E-01   9.9999911512377239E-04   1.3719951438057083E-14
 3.9574999999999999E-01   9.9999910076529813E-04   1.3719950650066127E-14
 3.9624999999999999E-01   9.9999901851772306E-04   1.3719946136331941E-14
 3.9674999999999999E-01   9.9999897182288322E-04   1.3719943573726855E-14
 3.9724999999999999E-01   9.9999886285345166E-04   1.3719937593503876E-14
 3.9774999999999999E-01   9.9999874018235225E-04   1.3719930861338147E-14
 3.9824999999999999E-01   9.9999854988880874E-04   1.3719920418070925E-14
 3.9874999999999999E-01   9.9999831168535438E-04   1.3719907345526895E-14
 3.9924999999999999E-01   9.9999793072910151E-04   1.3719886438765577E-14
 3.9974999999999999E-01   9.9999721089204241E-04   1.3719846934395662E-14


==> gnuplot1/exam1/radiation/imc-4w-radiation.dat <==
 2.5000000000000001E-04   9.9779899433913899E-01   1.3599607017631625E-02
 7.5000000000000002E-04   9.9850322345487907E-01   1.3638041144035102E-02
 1.2500000000000000E-03   9.9538689311924022E-01   1.3468579144765140E-02
 1.7500000000000000E-03   9.9821433109995195E-01   1.3622264665085468E-02
 2.2500000000000003E-03   9.9847665663192942E-01   1.3636589751766985E-02
 2.7499999999999998E-03   9.9334937474521678E-01   1.3358638650012362E-02
 3.2500000000000003E-03   9.9455189395912580E-01   1.3423442488592530E-02
 3.7499999999999999E-03   1.0055613820685450E+00   1.4027764173688159E-02
 4.2500000000000003E-03   9.9235075989905908E-01   1.3305001803091590E-02
 4.7499999999999999E-03   9.9076731347045910E-01   1.3220284234089025E-02
 5.2500000000000003E-03   9.9209684249674845E-01   1.3291389378155606E-02
 5.7499999999999999E-03   9.8998907943157988E-01   1.3178795746453982E-02
 6.2500000000000003E-03   9.9422007258889822E-01   1.3405537112443557E-02
 6.7499999999999999E-03   9.9289092893279962E-01   1.3333994858881353E-02
 7.2500000000000004E-03   9.9226216139892154E-01   1.3300250880763543E-02
 7.7499999999999999E-03   9.9404902301786169E-01   1.3396314125479241E-02
 8.2500000000000004E-03   9.9401506999261913E-01   1.3394483945768129E-02
 8.7500000000000008E-03   9.8783214430460142E-01   1.3064317540624976E-02
 9.2499999999999995E-03   9.9490043446547483E-01   1.3442269353127940E-02
 9.7500000000000000E-03   9.9327984655808543E-01   1.3354898961074592E-02
 1.0250000000000000E-02   9.8583902124406586E-01   1.2959198095077664E-02
 1.0750000000000001E-02   9.7948939078687514E-01   1.2628537458635651E-02
 1.1250000000000000E-02   9.7874865701736258E-01   1.2590379707116739E-02
 1.1750000000000000E-02   9.8180104604936758E-01   1.2748176663889875E-02
 1.2250000000000000E-02   9.8534376498266563E-01   1.2933176446235577E-02
 1.2750000000000001E-02   9.8306976329908669E-01   1.2814199038971097E-02
 1.3250000000000000E-02   9.8207914003440111E-01   1.2762626425604584E-02
 1.3750000000000000E-02   9.8073934984131861E-01   1.2693123748378794E-02
 1.4250000000000001E-02   9.8053321482436218E-01   1.2682455582656172E-02
 1.4750000000000001E-02   9.8587433267442393E-01   1.2961054919155847E-02
 1.5250000000000000E-02   9.8022853667333587E-01   1.2666699802323428E-02
 1.5750000000000000E-02   9.7652021701992708E-01   1.2476106324007096E-02
 1.6250000000000001E-02   9.7517368493876200E-01   1.2407434885821786E-02
 1.6750000000000001E-02   9.7395105051402531E-01   1.2345327992583446E-02
 1.7250000000000001E-02   9.7583656769345328E-01   1.2441205545283251E-02
 1.7750000000000002E-02   9.6960261056188568E-01   1.2126325340216390E-02
 1.8249999999999999E-02   9.6791885094505004E-01   1.2042312803485536E-02
 1.8749999999999999E-02   9.6952618690015080E-01   1.2122502625162235E-02
 1.9250000000000000E-02   9.7074264650097986E-01   1.2183457395564286E-02
 1.9750000000000000E-02   9.7053950503894193E-01   1.2173262361551154E-02
 2.0250000000000001E-02   9.7034613062444897E-01   1.2163563450658103E-02
 2.0750000000000001E-02   9.7307280978128574E-01   1.2300859582603140E-02
 2.1250000000000002E-02   9.6339724741481692E-01   1.1818863473358369E-02
 2.1750000000000002E-02   9.6319673606746370E-01   1.1809027130124553E-02
 2.2249999999999999E-02   9.6832161927927951E-01   1.2062369404406390E-02
 2.2749999999999999E-02   9.6617371775985394E-01   1.1955699457727358E-02
 2.3250000000000000E-02   9.6882686333955548E-01   1.2087564388816547E-02
 2.3750000000000000E-02   9.5900360466457668E-01   1.1604730781577763E-02
 2.4250000000000001E-02   9.5552472031469871E-01   1.1437255418013643E-02
 2.4750000000000001E-02   9.5869436439125033E-01   1.1589769775465029E-02
 2.5250000000000002E-02   9.6604065705310516E-01   1.1949114698950221E-02
 2.5750000000000002E-02   9.6593474204399721E-01   1.1943875240497065E-02
 2.6249999999999999E-02   9.6700625766831183E-01   1.1996961063078865E-02
 2.6749999999999999E-02   9.6577679869885569E-01   1.1936065218198800E-02
 2.7250000000000000E-02   9.6051502501066499E-01   1.1678061618833087E-02
 2.7750000000000000E-02   9.5799256609721939E-01   1.1555870530400242E-02
 2.8250000000000001E-02   9.6342611964751745E-01   1.1820280343990179E-02
 2.8750000000000001E-02   9.5367419139301290E-01   1.1348912053497090E-02
 2.9250000000000002E-02   9.5850221735974928E-01   1.1580481015559217E-02
 2.9750000000000002E-02   9.5896904580281572E-01   1.1603058109620590E-02
 3.0249999999999999E-02   9.6253935872748408E-01   1.1776821692280576E-02
 3.0750000000000000E-02   9.6796790983456416E-01   1.2044754443752826E-02
 3.1250000000000000E-02   9.6563259772823151E-01   1.1928938077677136E-02
 3.1750000000000000E-02   9.6388584539151356E-01   1.1842858008606908E-02
 3.2250000000000001E-02   9.6535304557135926E-01   1.1915130289793591E-02
 3.2750000000000001E-02   9.5813155043743481E-01   1.1562578033757136E-02
 3.3250000000000002E-02   9.6452494151249446E-01   1.1874298476559710E-02
 3.3750000000000002E-02   9.5984616805169787E-01   1.1645567393960046E-02
 3.4250000000000003E-02   9.6648254544979773E-01   1.1970992863626524E-02
 3.4750000000000003E-02   9.6061094176337014E-01   1.1682726989026867E-02
 3.5250000000000004E-02   9.5743945562273947E-01   1.1529205857186513E-02
 3.5750000000000004E-02   9.5867918134878327E-01   1.1589035594508086E-02
 3.6249999999999998E-02   9.5865656735503202E-01   1.1587942152152099E-02
 3.6749999999999998E-02   9.6185731145253683E-01   1.1743477328250070E-02
 3.7249999999999998E-02   9.5371532414657501E-01   1.1350870131879645E-02
 3.7749999999999999E-02   9.5683183761915502E-01   1.1499966672882316E-02
 3.8249999999999999E-02   9.5208310160010212E-01   1.1273364243509137E-02
 3.8750000000000000E-02   9.6292746618145375E-01   1.1795827408398732E-02
 3.9250000000000000E-02   9.5426613360112345E-01   1.1377115217114918E-02
 3.9750000000000001E-02   9.5694360005342916E-01   1.1505340613939648E-02
 4.0250000000000001E-02   9.5154475906799973E-01   1.1247888374904591E-02
 4.0750000000000001E-02   9.5114375428629550E-01   1.1228939790295515E-02
 4.1250000000000002E-02   9.4560610731304451E-01   1.0969710980108060E-02
 4.1750000000000002E-02   9.5384048153947321E-01   1.1356829666978744E-02
 4.2250000000000003E-02   9.4556632165039889E-01   1.0967864927407584E-02
 4.2750000000000003E-02   9.4536241732050319E-01   1.0958407433804895E-02
 4.3250000000000004E-02   9.4509172644834238E-01   1.0945861696841690E-02
 4.3750000000000004E-02   9.4091478615086455E-01   1.0753634834179768E-02
 4.4249999999999998E-02   9.3979141377432007E-01   1.0702371024244151E-02
 4.4749999999999998E-02   9.3625851663353876E-01   1.0542345290391915E-02
 4.5249999999999999E-02   9.4000290066999270E-01   1.0712007951456687E-02
 4.5749999999999999E-02   9.3984227861842184E-01   1.0704688213452289E-02
 4.6249999999999999E-02   9.3294230144963819E-01   1.0393773596989460E-02
 4.6750000000000000E-02   9.3730354117319803E-01   1.0589492390753076E-02
 4.7250000000000000E-02   9.4030105331310065E-01   1.0725605072641234E-02
 4.7750000000000001E-02   9.3345962793830894E-01   1.0416846614169266E-02
 4.8250000000000001E-02   9.3486819399007814E-01   1.0479864063800961E-02
 4.8750000000000002E-02   9.3251061031445748E-01   1.0374549314379575E-02
 4.9250000000000002E-02   9.3804643616339245E-01   1.0623104719006826E-02
 4.9750000000000003E-02   9.4072751647387653E-01   1.0745076233063686E-02
 5.0250000000000003E-02   9.3890692632898276E-01   1.0662137596013980E-02
 5.0750000000000003E-02   9.3860495192074556E-01   1.0648427441615213E-02
 5.1250000000000004E-02   9.3854838194587087E-01   1.0645860539255455E-02
 5.1750000000000004E-02   9.3874924961049122E-01   1.0654977152849007E-02
 5.2249999999999998E-02   9.4264293213945960E-01   1.0832856087278268E-02
 5.2749999999999998E-02   9.3647644841753364E-01   1.0552164434929611E-02
 5.3249999999999999E-02   9.2771042511437019E-01   1.0162577237821661E-02
 5.3749999999999999E-02   9.2725219406222437E-01   1.0142513393712103E-02
 5.4250000000000000E-02   9.2489956632962578E-01   1.0039969988596503E-02
 5.4750000000000000E-02   9.2934951184681613E-01   1.0234589118244182E-02
 5.5250000000000000E-02   9.2500091245575333E-01   1.0044371241901384E-02
 5.5750000000000001E-02   9.3094413399897902E-01   1.0305014098796247E-02
 5.6250000000000001E-02   9.2533838567645710E-01   1.0059037440589752E-02
 5.6750000000000002E-02   9.2452707845312332E-01   1.0023806034582392E-02
 5.7250000000000002E-02   9.2196272942158120E-01   9.9130562642976705E-03
 5.7750000000000003E-02   9.3081124549058203E-01   1.0299131362283097E-02
 5.8250000000000003E-02   9.3335671580503210E-01   1.0412253624367354E-02
 5.8750000000000004E-02   9.2640598715542311E-01   1.0105539964799756E-02
 5.9250000000000004E-02   9.3390195261700781E-01   1.0436604959366836E-02
 5.9750000000000004E-02   9.3412612071383838E-01   1.0446629122428507E-02
 6.0249999999999998E-02   9.2938466863804015E-01   1.0236137882089219E-02
 6.0749999999999998E-02   9.2666336224469981E-01   1.0116774772737459E-02
 6.1249999999999999E-02   9.2454777848250003E-01   1.0024703791080532E-02
 6.1749999999999999E-02   9.1718923635415173E-01   9.7093444650769353E-03
 6.2250000000000000E-02   9.1736078248438879E-01   9.7166104370258136E-03
 6.2750000000000000E-02   9.1302965553090110E-01   9.5344061142610265E-03
 6.3250000000000001E-02   9.1545321555431203E-01   9.6360429996326154E-03
 6.3750000000000001E-02   9.1609108253949567E-01   9.6629277850213326E-03
 6.4250000000000002E-02   9.1745207800479889E-01   9.7204789932389055E-03
 6.4750000000000002E-02   9.1764320831994339E-01   9.7285816894283009E-03
 6.5250000000000002E-02   9.2525126288603121E-01   1.0055249647222467E-02
 6.5750000000000003E-02   9.1718230778101117E-01   9.7090510855284678E-03
 6.6250000000000003E-02   9.2077010920298630E-01   9.8618629094274855E-03
 6.6750000000000004E-02   9.2272627925495343E-01   9.9459362073815519E-03
 6.7250000000000004E-02   9.2288795487808517E-01   9.9529087544628879E-03
 6.7750000000000005E-02   9.2462458164705053E-01   1.0028035257279664E-02
 6.8250000000000005E-02   9.1741806895622580E-01   9.7190377588945148E-03
 6.8750000000000006E-02   9.1299837020768104E-01   9.5330993806005959E-03
 6.9250000000000006E-02   9.1557451690215363E-01   9.6411512774716782E-03
 6.9750000000000006E-02   9.1210435567819481E-01   9.4958146732945052E-03
 7.0250000000000007E-02   9.1330679291782479E-01   9.5459875286961759E-03
 7.0750000000000007E-02   9.0849046219531460E-01   9.3462114049757631E-03
 7.1250000000000008E-02   9.0667482330306903E-01   9.2717206186196197E-03
 7.1750000000000008E-02   9.0705549968744303E-01   9.2873017221089208E-03
 7.2249999999999995E-02   9.1029373404966907E-01   9.4206381905321390E-03
 7.2749999999999995E-02   9.0633963444058385E-01   9.2580175601044892E-03
 7.3249999999999996E-02   9.0497438676521713E-01   9.2023609110453760E-03
 7.3749999999999996E-02   9.0625315068695389E-01   9.2544844319661229E-03
 7.4249999999999997E-02   9.0257719487026156E-01   9.1052429001970275E-03
 7.4749999999999997E-02   8.9505548483730346E-01   8.8054984366351570E-03
 7.5249999999999997E-02   8.9555374018247302E-01   8.8251220314726313E-03
 7.5749999999999998E-02   8.8703605338769742E-01   8.4941357874569468E-03
 7.6249999999999998E-02   8.8375224999791824E-01   8.3690515198458371E-03
 7.6749999999999999E-02   8.8505398864994056E-01   8.4184699488658310E-03
 7.7249999999999999E-02   8.8691938218446276E-01   8.4896677592016714E-03
 7.7750000000000000E-02   8.9134448829258028E-01   8.6603699553884396E-03
 7.8250000000000000E-02   8.8920912911603966E-01   8.5776784603202091E-03
 7.8750000000000001E-02   8.8717550617491669E-01   8.4994785703988267E-03
 7.9250000000000001E-02   8.8507182878748925E-01   8.4191487377524715E-03
 7.9750000000000001E-02   8.8832600934235495E-01   8.5436534382241063E-03
 8.0250000000000002E-02   8.8712673080462123E-01   8.4976095781877370E-03
 8.0750000000000002E-02   8.8463171390959683E-01   8.4024150464358047E-03
 8.1250000000000003E-02   8.8645522652675712E-01   8.4719099554651234E-03
 8.1750000000000003E-02   8.8279937469414194E-01   8.3330152928529962E-03
 8.2250000000000004E-02   8.8617352525402115E-01   8.4611461385161787E-03
 8.2750000000000004E-02   8.8021106833384899E-01   8.2357169629636347E-03
 8.3250000000000005E-02   8.8720821459455079E-01   8.5007320760892586E-03
 8.3750000000000005E-02   8.8424830382794462E-01   8.3878576807343633E-03
 8.4250000000000005E-02   8.8263598591340442E-01   8.3268478971430648E-03
 8.4750000000000006E-02   8.7711462911513038E-01   8.1204393956883017E-03
 8.5250000000000006E-02   8.7921416240693828E-01   8.1984699988959589E-03
 8.5750000000000007E-02   8.8485257936649875E-01   8.4108094927604887E-03
 8.6250000000000007E-02   8.8638684404559875E-01   8.4692961147502452E-03
 8.6750000000000008E-02   8.7977927245612786E-01   8.2195684146683292E-03
 8.7250000000000008E-02   8.7650455249684944E-01   8.0978702868613837E-03
 8.7750000000000009E-02   8.7556865328976152E-01   8.0633392146906551E-03
 8.8249999999999995E-02   8.7039536286910713E-01   7.8744528298582972E-03
 8.8749999999999996E-02   8.6751479178998492E-01   7.7707272509520446E-03
 8.9249999999999996E-02   8.7080359165427912E-01   7.8892361832028756E-03
 8.9749999999999996E-02   8.7664175129532118E-01   8.1029416990210119E-03
 9.0249999999999997E-02   8.7517392978354036E-01   8.0488085991155846E-03
 9.0749999999999997E-02   8.7234015383797381E-01   7.9450670280348436E-03
 9.1249999999999998E-02   8.7795682729670310E-01   8.1516730590040342E-03
 9.1749999999999998E-02   8.8026289933992941E-01   8.2376569667496485E-03
 9.2249999999999999E-02   8.7548773893460408E-01   8.0603589825650676E-03
 9.2749999999999999E-02   8.6597447343614375E-01   7.7156847170317339E-03
 9.3250000000000000E-02   8.6483988706219561E-01   7.6753282317775983E-03
 9.3750000000000000E-02   8.6756127905848879E-01   7.7723930158479530E-03
 9.4250000000000000E-02   8.6487939847237905E-01   7.6767309599806684E-03
 9.4750000000000001E-02   8.6794540502648887E-01   7.7861675422752942E-03
 9.5250000000000001E-02   8.6821319284137322E-01   7.7957810775394513E-03
 9.5750000000000002E-02   8.6599210431201668E-01   7.7163130885976438E-03
 9.6250000000000002E-02   8.7321049300508935E-01   7.9768218816276375E-03
 9.6750000000000003E-02   8.6341732825902262E-01   7.6249526849361112E-03
 9.7250000000000003E-02   8.6913714222162619E-01   7.8290190576865062E-03
 9.7750000000000004E-02   8.7082889455490242E-01   7.8901531718867414E-03
 9.8250000000000004E-02   8.6503918267149260E-01   7.6824055558820650E-03
 9.8750000000000004E-02   8.6361170612343541E-01   7.6318213105357842E-03
 9.9250000000000005E-02   8.6698017153978701E-01   7.7515895972822425E-03
 9.9750000000000005E-02   8.6932478946300062E-01   7.8357824076496895E-03
 1.0025000000000001E-01   8.6913849209453098E-01   7.8290676953746419E-03
 1.0075000000000001E-01   8.7102312444689933E-01   7.8971948141621125E-03
 1.0125000000000001E-01   8.6453738438563954E-01   7.6645951956456539E-03
 1.0175000000000001E-01   8.6527650031208481E-01   7.6908394894934879E-03
 1.0225000000000001E-01   8.6687375223515517E-01   7.7477843573025857E-03
 1.0275000000000001E-01   8.6161310820719783E-01   7.5614189506285796E-03
 1.0325000000000001E-01   8.6072737371348518E-01   7.5303744401092627E-03
 1.0375000000000001E-01   8.5608935334511049E-01   7.3693722644322555E-03
 1.0425000000000000E-01   8.5441192194076887E-01   7.3117832680819304E-03
 1.0475000000000000E-01   8.4867848679889391E-01   7.1174903141599010E-03
 1.0525000000000000E-01   8.5079457793081059E-01   7.1887431269750590E-03
 1.0575000000000000E-01   8.4857877006675175E-01   7.1141457835309360E-03
 1.0625000000000000E-01   8.4681597217943350E-01   7.0552153545493743E-03
 1.0675000000000000E-01   8.4160727349343922E-01   6.8832260453763556E-03
 1.0725000000000000E-01   8.4278054250558720E-01   6.9216894922599029E-03
 1.0775000000000000E-01   8.4662305222376111E-01   7.0487883298975705E-03
 1.0825000000000000E-01   8.4646693023225605E-01   7.0435904250832218E-03
 1.0875000000000000E-01   8.4027390070444008E-01   6.8397087491028118E-03
 1.0925000000000000E-01   8.4618418908862536E-01   7.0341841971943595E-03
 1.0975000000000000E-01   8.4530935688007924E-01   7.0051399562434842E-03
 1.1025000000000000E-01   8.3881973551147615E-01   6.7924847313470607E-03
 1.1075000000000000E-01   8.3872552523665733E-01   6.7894337108380665E-03
 1.1125000000000000E-01   8.3834098473230578E-01   6.7769909403808974E-03
 1.1175000000000000E-01   8.3478025034727366E-01   6.6625851792001768E-03
 1.1225000000000000E-01   8.4180854700941332E-01   6.8898130044943839E-03
 1.1275000000000000E-01   8.4482005865323995E-01   6.9889346338561295E-03
 1.1325000000000000E-01   8.4422861516515335E-01   6.9693838615297963E-03
 1.1375000000000000E-01   8.4366148072201075E-01   6.9506752015095685E-03
 1.1425000000000000E-01   8.4224571744238863E-01   6.9041363072250691E-03
 1.1475000000000000E-01   8.4338328931236051E-01   6.9415119909501180E-03
 1.1525000000000001E-01   8.3743663587541639E-01   6.7477958788434329E-03
 1.1575000000000001E-01   8.3523358189360930E-01   6.6770695720145806E-03
 1.1625000000000001E-01   8.3312042215817661E-01   6.6097530354584481E-03
 1.1675000000000001E-01   8.3528238866979965E-01   6.6786304039211175E-03
 1.1725000000000001E-01   8.2606003580226528E-01   6.3885244112473318E-03
 1.1775000000000001E-01   8.2439110734750143E-01   6.3370524996616308E-03
 1.1825000000000001E-01   8.1656449135220610E-01   6.0998067114096935E-03
 1.1875000000000001E-01   8.2229240278069982E-01   6.2727679600112661E-03
 1.1925000000000001E-01   8.1728704521930917E-01   6.1214255422344628E-03
 1.1975000000000001E-01   8.2147392206998382E-01   6.2478304602348366E-03
 1.2025000000000000E-01   8.2332861128900903E-01   6.3044461905774705E-03
 1.2075000000000000E-01   8.1652382446521188E-01   6.0985916616617883E-03
 1.2125000000000000E-01   8.1945358839138527E-01   6.1865931557508287E-03
 1.2175000000000000E-01   8.2172756724903651E-01   6.2555505650709452E-03
 1.2225000000000000E-01   8.1323347010895208E-01   6.0008820339397259E-03
 1.2275000000000000E-01   8.1708862843186281E-01   6.1154831925540349E-03
 1.2325000000000000E-01   8.2037633927319042E-01   6.2145060677763009E-03
 1.2375000000000000E-01   8.1742874812438027E-01   6.1256720277611176E-03
 1.2425000000000000E-01   8.2339653846303140E-01   6.3065269938321726E-03
 1.2475000000000000E-01   8.1861743561338585E-01   6.1613811121107786E-03
 1.2525000000000000E-01   8.1994927946652851E-01   6.2015759331221212E-03
 1.2575000000000000E-01   8.1531401380264090E-01   6.0625277558943782E-03
 1.2625000000000000E-01   8.1458229492003864E-01   6.0407933189226912E-03
 1.2675000000000000E-01   8.1737285681556282E-01   6.1239968397272544E-03
 1.2725000000000000E-01   8.2006656990210258E-01   6.2051251362247760E-03
 1.2775000000000000E-01   8.1167270252016122E-01   5.9549466215539212E-03
 1.2825000000000000E-01   8.1617551845275182E-01   6.0881923699531654E-03
 1.2875000000000000E-01   8.0693463262534382E-01   5.8171134299328303E-03
 1.2925000000000000E-01   8.0318436895496514E-01   5.7097238359271503E-03
 1.2975000000000000E-01   8.0753038442406699E-01   5.8343113313056314E-03
 1.3025000000000000E-01   8.0026395810651851E-01   5.6271325142555392E-03
 1.3075000000000001E-01   7.9449953023279385E-01   5.4667434138342018E-03
 1.3125000000000001E-01   7.9861980645743380E-01   5.5810307946290785E-03
 1.3175000000000001E-01   8.0321596825982022E-01   5.7106224288721681E-03
 1.3225000000000001E-01   8.0514699072669271E-01   5.7657367238542340E-03
 1.3275000000000001E-01   8.1032048806308654E-01   5.9153628590473146E-03
 1.3325000000000001E-01   8.1213395770592389E-01   5.9684944087954788E-03
 1.3375000000000001E-01   8.0300058634345528E-01   5.7044996911885778E-03
 1.3425000000000001E-01   8.0148315258367708E-01   5.6615024881126316E-03
 1.3475000000000001E-01   7.9852127848482302E-01   5.5782771143851493E-03
 1.3525000000000001E-01   7.9763188516677674E-01   5.5534662553097447E-03
 1.3575000000000001E-01   8.0478416967817812E-01   5.7553509579183464E-03
 1.3625000000000001E-01   8.0005279154678322E-01   5.6211955132810069E-03
 1.3675000000000001E-01   7.9318514666461826E-01   5.4306573681619586E-03
 1.3725000000000001E-01   7.9577032845435436E-01   5.5018035399660636E-03
 1.3775000000000001E-01   7.8815776317597830E-01   5.2942779960074718E-03
 1.3825000000000001E-01   7.9439240615374873E-01   5.4637956390332157E-03
 1.3875000000000001E-01   7.9228673057778187E-01   5.4060945946399789E-03
 1.3925000000000001E-01   7.9156548688494799E-01   5.3864361024183504E-03
 1.3975000000000001E-01   7.9092998707099404E-01   5.3691591537374898E-03
 1.4025000000000001E-01   7.8769716382152966E-01   5.2819129373915729E-03
 1.4075000000000001E-01   7.8572911876014828E-01   5.2293234382909523E-03
 1.4125000000000001E-01   7.8380429664202034E-01   5.1782697563785953E-03
 1.4175000000000001E-01   7.8316552959515384E-01   5.1614101049102723E-03
 1.4225000000000002E-01   7.8770244776966247E-01   5.2820546651322032E-03
 1.4275000000000002E-01   7.8035767825674818E-01   5.0877872553601548E-03
 1.4325000000000002E-01   7.8439402236515188E-01   5.1938716459860321E-03
 1.4375000000000002E-01   7.8150435099104454E-01   5.1177576068373049E-03
 1.4424999999999999E-01   7.7539433109548661E-01   4.9595765466903478E-03
 1.4474999999999999E-01   7.7204176700662419E-01   4.8743565694014954E-03
 1.4524999999999999E-01   7.7338431764542681E-01   4.9083503787044815E-03
 1.4574999999999999E-01   7.8342750728943134E-01   5.1683197703386819E-03
 1.4624999999999999E-01   7.8245829862931382E-01   5.1427914741296798E-03
 1.4674999999999999E-01   7.7566472486350813E-01   4.9664981356959785E-03
 1.4724999999999999E-01   7.7746936257042620E-01   5.0128792933226175E-03
 1.4774999999999999E-01   7.7436442505309366E-01   4.9332790620555010E-03
 1.4824999999999999E-01   7.7075464215395262E-01   4.8419322437796269E-03
 1.4874999999999999E-01   7.6872696882830538E-01   4.7911810369370127E-03
 1.4924999999999999E-01   7.6779123897601564E-01   4.7678954121742698E-03
 1.4974999999999999E-01   7.6228272118262874E-01   4.6325318503227858E-03
 1.5024999999999999E-01   7.5939882426917504E-01   4.5628247963186075E-03
 1.5075000000000000E-01   7.5816897182044973E-01   4.5333383987487827E-03
 1.5125000000000000E-01   7.5030977702283197E-01   4.3482703072561246E-03
 1.5175000000000000E-01   7.5290751913992127E-01   4.4088025466232561E-03
 1.5225000000000000E-01   7.5605037399102315E-01   4.4828792568973458E-03
 1.5275000000000000E-01   7.4694429138336316E-01   4.2707776492928633E-03
 1.5325000000000000E-01   7.5447196476508771E-01   4.4455606298509868E-03
 1.5375000000000000E-01   7.5414415895037112E-01   4.4378395681279308E-03
 1.5425000000000000E-01   7.5236840368241709E-01   4.3961885038101504E-03
 1.5475000000000000E-01   7.5279272863056135E-01   4.4061144451009570E-03
 1.5525000000000000E-01   7.5808863963902062E-01   4.5314173753297259E-03
 1.5575000000000000E-01   7.6592985056179275E-01   4.7218272454357087E-03
 1.5625000000000000E-01   7.6359170414466848E-01   4.6644336226360069E-03
 1.5675000000000000E-01   7.5709558206218386E-01   4.5077202836294131E-03
 1.5725000000000000E-01   7.5276603722792945E-01   4.4054895765784138E-03
 1.5775000000000000E-01   7.4639519360747097E-01   4.2582332605525823E-03
 1.5825000000000000E-01   7.4574229574699102E-01   4.2433534990505856E-03
 1.5875000000000000E-01   7.5178546810167346E-01   4.3825796501816248E-03
 1.5925000000000000E-01   7.4949140788495350E-01   4.3293305431688078E-03
 1.5975000000000000E-01   7.4705279697462701E-01   4.2732597848106398E-03
 1.6025000000000000E-01   7.4261833148838896E-01   4.1726962696817752E-03
 1.6075000000000000E-01   7.3456933756111731E-01   3.9947103567392200E-03
 1.6125000000000000E-01   7.3395480412416547E-01   3.9813593817871170E-03
 1.6175000000000000E-01   7.3534682240599392E-01   4.0116495944636206E-03
 1.6225000000000001E-01   7.3906820349699909E-01   4.0934753969849476E-03
 1.6275000000000001E-01   7.3728196211355412E-01   4.0540448293077255E-03
 1.6325000000000001E-01   7.3746904449893524E-01   4.0581611871833212E-03
 1.6375000000000001E-01   7.4169481043539254E-01   4.1519782766788567E-03
 1.6425000000000001E-01   7.3685982799760563E-01   4.0447681535362356E-03
 1.6475000000000001E-01   7.3790387122622325E-01   4.0677407525243322E-03
 1.6525000000000001E-01   7.3006847409222453E-01   3.8977007416144565E-03
 1.6575000000000001E-01   7.2752472660997536E-01   3.8436616006781816E-03
 1.6625000000000001E-01   7.2489354347618373E-01   3.7883582140026597E-03
 1.6675000000000001E-01   7.2601848916019018E-01   3.8119292774986204E-03
 1.6725000000000001E-01   7.3019183399321219E-01   3.9003357922970496E-03
 1.6775000000000001E-01   7.3046781596999932E-01   3.9062357914463304E-03
 1.6825000000000001E-01   7.2926052706966904E-01   3.8804754424463478E-03
 1.6875000000000001E-01   7.2792080499160283E-01   3.8520386902273361E-03
 1.6925000000000001E-01   7.2645775790658673E-01   3.8211631011669115E-03
 1.6975000000000001E-01   7.1525682536305080E-01   3.5908904372697970E-03
 1.7025000000000001E-01   7.2010152933076121E-01   3.6891731947470683E-03
 1.7075000000000001E-01   7.1952664650215625E-01   3.6774064986908185E-03
 1.7125000000000001E-01   7.2465080873084142E-01   3.7832865485437198E-03
 1.7175000000000001E-01   7.1781731285344097E-01   3.6425861034650600E-03
 1.7225000000000001E-01   7.2227852281798610E-01   3.7339879838979169E-03
 1.7275000000000001E-01   7.0919097806233788E-01   3.4706188385313429E-03
 1.7325000000000002E-01   7.0850451296669270E-01   3.4572007222366868E-03
 1.7375000000000002E-01   7.0723447274676743E-01   3.4324782718296730E-03
 1.7425000000000002E-01   7.0042256039297002E-01   3.3021334145560987E-03
 1.7475000000000002E-01   7.0738096089447300E-01   3.4353230066182907E-03
 1.7525000000000002E-01   7.0248032256670401E-01   3.3411099338459078E-03
 1.7575000000000002E-01   7.0406156360108230E-01   3.3712942089205505E-03
 1.7624999999999999E-01   7.0607662956758355E-01   3.4100555948506765E-03
 1.7674999999999999E-01   7.0876810236952825E-01   3.4623484108004423E-03
 1.7724999999999999E-01   7.0786953020517729E-01   3.4448235904332774E-03
 1.7774999999999999E-01   7.0188090892213906E-01   3.3297208886809353E-03
 1.7824999999999999E-01   7.0141137113114482E-01   3.3208198820445065E-03
 1.7874999999999999E-01   6.9839911601819704E-01   3.2641404348871176E-03
 1.7924999999999999E-01   6.9901639507912050E-01   3.2756957667941056E-03
 1.7974999999999999E-01   6.9865804651561725E-01   3.2689838296180943E-03
 1.8024999999999999E-01   6.9644669719936758E-01   3.2277927661617132E-03
 1.8074999999999999E-01   6.9199056683914262E-01   3.1459716763458287E-03
 1.8124999999999999E-01   6.8283678758059452E-01   2.9827836474275102E-03
 1.8174999999999999E-01   6.8738236127540697E-01   3.0630045780501336E-03
 1.8225000000000000E-01   6.9317737299048687E-01   3.1676093973380852E-03
 1.8275000000000000E-01   6.8768582427895064E-01   3.0684171363971301E-03
 1.8325000000000000E-01   6.7873417782264234E-01   2.9117426398046924E-03
 1.8375000000000000E-01   6.7937948135974913E-01   2.9228317477427413E-03
 1.8425000000000000E-01   6.7935913190665875E-01   2.9224815731678012E-03
 1.8475000000000000E-01   6.8293727238847401E-01   2.9845397953909320E-03
 1.8525000000000000E-01   6.8199329720905688E-01   2.9680727159643490E-03
 1.8575000000000000E-01   6.7758342595745835E-01   2.8920460830656010E-03
 1.8625000000000000E-01   6.8379811692947856E-01   2.9996163580649263E-03
 1.8675000000000000E-01   6.7167725101180931E-01   2.7925224240967295E-03
 1.8725000000000000E-01   6.6632685012018855E-01   2.7046020114487061E-03
 1.8775000000000000E-01   6.6814482904204708E-01   2.7342395307293540E-03
 1.8825000000000000E-01   6.6764331738665017E-01   2.7260394531064005E-03
 1.8875000000000000E-01   6.6543742373627812E-01   2.6901902721160132E-03
 1.8925000000000000E-01   6.6219646816356459E-01   2.6381625546471211E-03
 1.8975000000000000E-01   6.6490430121174970E-01   2.6815795246006580E-03
 1.9025000000000000E-01   6.5493416801954407E-01   2.5243217211249401E-03
 1.9075000000000000E-01   6.5462635967833160E-01   2.5195795059825389E-03
 1.9125000000000000E-01   6.6424727378773363E-01   2.6709959774314294E-03
 1.9175000000000000E-01   6.6111068267022155E-01   2.6209021719353289E-03
 1.9225000000000000E-01   6.5482472878987386E-01   2.5226348915078868E-03
 1.9275000000000000E-01   6.5573791156010774E-01   2.5367360692210446E-03
 1.9325000000000001E-01   6.5112984314343303E-01   2.4661785405295472E-03
 1.9375000000000001E-01   6.5057147217362876E-01   2.4577300123392602E-03
 1.9425000000000001E-01   6.4734081743594230E-01   2.4092733621947282E-03
 1.9475000000000001E-01   6.4320332206222841E-01   2.3482656569464907E-03
 1.9525000000000001E-01   6.5186469996327212E-01   2.4773305922154679E-03
 1.9575000000000001E-01   6.4800170024917880E-01   2.4191271350999682E-03
 1.9625000000000001E-01   6.3881920994865249E-01   2.2848935975596923E-03
 1.9675000000000001E-01   6.3345615866387861E-01   2.2091253678307825E-03
 1.9725000000000001E-01   6.2674492888325495E-01   2.1169832709237711E-03
 1.9775000000000001E-01   6.3416297069721006E-01   2.2190016738606847E-03
 1.9825000000000001E-01   6.3686700827355391E-01   2.2570912540513031E-03
 1.9875000000000001E-01   6.3979552609550661E-01   2.2988937884422600E-03
 1.9925000000000001E-01   6.3249732287380722E-01   2.1957802674863816E-03
 1.9975000000000001E-01   6.3005388879680857E-01   2.1620458373781447E-03
 2.0025000000000001E-01   6.2772910782950131E-01   2.1303118387186013E-03
 2.0075000000000001E-01   6.3367379071759522E-01   2.2121628270542026E-03
 2.0125000000000001E-01   6.2926532193098017E-01   2.1512421925966108E-03
 2.0175000000000001E-01   6.2842728101200329E-01   2.1398051680586649E-03
 2.0225000000000001E-01   6.2175773209153640E-01   2.0504014040757198E-03
 2.0275000000000001E-01   6.2171438439111781E-01   2.0498296643975487E-03
 2.0325000000000001E-01   6.2069496093131948E-01   2.0364182939040364E-03
 2.0375000000000001E-01   6.2114148346070119E-01   2.0422845463876124E-03
 2.0425000000000001E-01   6.1385491641237844E-01   1.9481261022114300E-03
 2.0475000000000002E-01   6.1285745113712986E-01   1.9354947332870468E-03
 2.0525000000000002E-01   6.1388454222106059E-01   1.9485022105583652E-03
 2.0575000000000002E-01   6.1262475626633139E-01   1.9325568673604489E-03
 2.0625000000000002E-01   6.0956802884793448E-01   1.8942741557547288E-03
 2.0675000000000002E-01   6.0268713873802449E-01   1.8101801845122436E-03
 2.0725000000000002E-01   6.0655593589889145E-01   1.8571096219410547E-03
 2.0775000000000002E-01   6.0867023711956414E-01   1.8831389906136845E-03
 2.0824999999999999E-01   6.0786382278999040E-01   1.8731790818376222E-03
 2.0874999999999999E-01   6.0884560559053869E-01   1.8853101889795131E-03
 2.0924999999999999E-01   6.0039349910839301E-01   1.7827811606777040E-03
 2.0974999999999999E-01   5.9956750787259139E-01   1.7729907443065904E-03
 2.1024999999999999E-01   5.9579459335889506E-01   1.7287824402321141E-03
 2.1074999999999999E-01   5.9963452541459017E-01   1.7737835918426130E-03
 2.1124999999999999E-01   5.9229635767991873E-01   1.6885361355970013E-03
 2.1174999999999999E-01   5.8806642813753285E-01   1.6408151557389763E-03
 2.1224999999999999E-01   5.9085509089121657E-01   1.6721608019024249E-03
 2.1274999999999999E-01   5.8036113359141162E-01   1.5564937912495534E-03
 2.1325000000000000E-01   5.8044189460435913E-01   1.5573603569044702E-03
 2.1375000000000000E-01   5.7685636258928996E-01   1.5192346604025718E-03
 2.1425000000000000E-01   5.7623161663953837E-01   1.5126639091490746E-03
 2.1475000000000000E-01   5.7931443781484604E-01   1.5452954301433855E-03
 2.1525000000000000E-01   5.8038005451163688E-01   1.5566967802740674E-03
 2.1575000000000000E-01   5.7502226671851941E-01   1.5000051860530692E-03
 2.1625000000000000E-01   5.6637752960729526E-01   1.4118162323289185E-03
 2.1675000000000000E-01   5.6774092772196094E-01   1.4254596347107618E-03
 2.1725000000000000E-01   5.7143036471982611E-01   1.4628755062460342E-03
 2.1775000000000000E-01   5.6819770089524069E-01   1.4300525599944267E-03
 2.1825000000000000E-01   5.6070129004691360E-01   1.3560644555690698E-03
 2.1875000000000000E-01   5.6481402960703120E-01   1.3962912434230649E-03
 2.1925000000000000E-01   5.5990706423894965E-01   1.3483973773027915E-03
 2.1975000000000000E-01   5.5368181318526433E-01   1.2894222059085022E-03
 2.2025000000000000E-01   5.5340452327256717E-01   1.2868411186536079E-03
 2.2075000000000000E-01   5.5108827294421114E-01   1.2654319313117157E-03
 2.2125000000000000E-01   5.5333149434556139E-01   1.2861619913848590E-03
 2.2175000000000000E-01   5.4632244611866354E-01   1.2222225391016481E-03
 2.2225000000000000E-01   5.4777183993989143E-01   1.2352444744021711E-03
 2.2275000000000000E-01   5.3700026785474575E-01   1.1409119281463006E-03
 2.2325000000000000E-01   5.4300988018050333E-01   1.1928478121409915E-03
 2.2375000000000000E-01   5.3302529331014281E-01   1.1075042019230940E-03
 2.2425000000000000E-01   5.3821037691912754E-01   1.1512307436101926E-03
 2.2475000000000001E-01   5.3191331287082610E-01   1.0982913211458822E-03
 2.2525000000000001E-01   5.2480057219631049E-01   1.0407137940256512E-03
 2.2575000000000001E-01   5.1917013809613222E-01   9.9676534323084862E-04
 2.2625000000000001E-01   5.2183116535780893E-01   1.0173588400602316E-03
 2.2675000000000001E-01   5.1506355836732942E-01   9.6560033311781615E-04
 2.2725000000000001E-01   5.1625598176525755E-01   9.7457327643709702E-04
 2.2775000000000001E-01   5.1396617418967094E-01   9.5739743960324380E-04
 2.2825000000000001E-01   5.1529846988152239E-01   9.6736311256598675E-04
 2.2875000000000001E-01   5.1238495723126321E-01   9.4566996486316821E-04
 2.2925000000000001E-01   5.1283507801170258E-01   9.4899736106743608E-04
 2.2975000000000001E-01   5.0915014845634454E-01   9.2201420128129954E-04
 2.3025000000000001E-01   5.0717223869059502E-01   9.0777037357507822E-04
 2.3075000000000001E-01   5.0468875172221617E-01   8.9012011074510546E-04
 2.3125000000000001E-01   4.9958635802168527E-01   8.5466593531866627E-04
 2.3175000000000001E-01   4.9214314119574437E-01   8.0485910046699236E-04
 2.3225000000000001E-01   4.9243601984520224E-01   8.0677672592198966E-04
 2.3275000000000001E-01   4.8640213161926693E-01   7.6795538398025511E-04
 2.3325000000000001E-01   4.8272333670246192E-01   7.4498459184166896E-04
 2.3375000000000001E-01   4.7809788507770257E-01   7.1683863067379143E-04
 2.3425000000000001E-01   4.7785042916795245E-01   7.1535568510726116E-04
 2.3475000000000001E-01   4.7306725160019736E-01   6.8714066429434190E-04
 2.3525000000000001E-01   4.6864031151051061E-01   6.6177854547182951E-04
 2.3575000000000002E-01   4.6960055439001003E-01   6.6721916932590197E-04
 2.3625000000000002E-01   4.6393315384197881E-01   6.3558808775834549E-04
 2.3675000000000002E-01   4.6366320516844556E-01   6.3411006045724155E-04
 2.3725000000000002E-01   4.5527210856551675E-01   5.8943821737170046E-04
 2.3775000000000002E-01   4.5093676988978992E-01   5.6730512870464204E-04
 2.3825000000000002E-01   4.4616859001737519E-01   5.4368842022124925E-04
 2.3875000000000002E-01   4.4580646708715332E-01   5.4192547692627111E-04
 2.3925000000000002E-01   4.4420389682056693E-01   5.3417501126823202E-04
 2.3975000000000002E-01   4.4188695762010272E-01   5.2311701383332731E-04
 2.4024999999999999E-01   4.3653682415866019E-01   4.9823892027817888E-04
 2.4074999999999999E-01   4.2633559702546603E-01   4.5327367205690266E-04
 2.4124999999999999E-01   4.2601333042492345E-01   4.5190470898628905E-04
 2.4174999999999999E-01   4.1950473706519759E-01   4.2491453619808515E-04
 2.4224999999999999E-01   4.2108569207958629E-01   4.3135620641077284E-04
 2.4274999999999999E-01   4.1491978974145438E-01   4.0664057234113688E-04
 2.4324999999999999E-01   4.0504571086710306E-01   3.6929230822487099E-04
 2.4374999999999999E-01   3.9977053326765144E-01   3.5042673267072821E-04
 2.4424999999999999E-01   3.9684498737937851E-01   3.4028100552504836E-04
 2.4475000000000000E-01   3.9217573125683997E-01   3.2454653100385150E-04
 2.4525000000000000E-01   3.9196145441121039E-01   3.2383780961209080E-04
 2.4575000000000000E-01   3.8997453193025639E-01   3.1732120388621652E-04
 2.4625000000000000E-01   3.8222061856790956E-01   2.9282662051449904E-04
 2.4675000000000000E-01   3.7720669420601743E-01   2.7776126233472768E-04
 2.4725000000000000E-01   3.7044063268031119E-01   2.5836196588228401E-04
 2.4775000000000000E-01   3.6994672333436196E-01   2.5698682075742216E-04
 2.4825000000000000E-01   3.5843124952917060E-01   2.2645273816275266E-04
 2.4875000000000000E-01   3.5801177456314548E-01   2.2539451981493981E-04
 2.4925000000000000E-01   3.4817103084660844E-01   2.0161583773924930E-04
 2.4975000000000000E-01   3.4680923152820575E-01   1.9847998032205232E-04
 2.5025000000000003E-01   3.4425755734163355E-01   1.9270280797754243E-04
 2.5075000000000003E-01   3.3731852587488076E-01   1.7762941533033894E-04
 2.5125000000000003E-01   3.2740901930344102E-01   1.5765823753312571E-04
 2.5175000000000003E-01   3.2241984853677957E-01   1.4826586985324541E-04
 2.5225000000000003E-01   3.1437634848628587E-01   1.3401504991046020E-04
 2.5275000000000003E-01   3.0589789712594179E-01   1.2013237891170108E-04
 2.5325000000000003E-01   2.9631867578830118E-01   1.0577674732314568E-04
 2.5375000000000003E-01   2.8428698535619085E-01   8.9615271326796373E-05
 2.5425000000000003E-01   2.7618027123368338E-01   7.9822388435204597E-05
 2.5475000000000003E-01   2.6849069569756606E-01   7.1296969796080684E-05
 2.5525000000000003E-01   2.5493829993987227E-01   5.7955472767217041E-05
 2.5575000000000003E-01   2.3890563771117054E-01   4.4695078552383834E-05
 2.5624999999999998E-01   2.2423930675500192E-01   3.4689742797191559E-05
 2.5674999999999998E-01   2.0387532290319790E-01   2.3703515356690740E-05
 2.5724999999999998E-01   1.8146556815528711E-01   1.4877537121101351E-05
 2.5774999999999998E-01   1.5516236438594314E-01   7.9524265512442019E-06
 2.5824999999999998E-01   1.3045930471209791E-01   3.9742423760709301E-06
 2.5874999999999998E-01   1.0854951160781660E-01   1.9048711598366314E-06
 2.5924999999999998E-01   8.9690025011710098E-02   8.8783179084656413E-07
 2.5974999999999998E-01   7.3323806890089771E-02   3.9658303423281713E-07
 2.6024999999999998E-01   6.0397925455355009E-02   1.8257537376214075E-07
 2.6074999999999998E-01   4.9756946382305517E-02   8.4094770478596206E-08
 2.6124999999999998E-01   4.1140632923671969E-02   3.9304111796943480E-08
 2.6174999999999998E-01   3.4069197595994152E-02   1.8484245661217616E-08
 2.6224999999999998E-01   2.8165773440353068E-02   8.6345724468011017E-09
 2.6274999999999998E-01   2.3385256463256690E-02   4.1031997525969075E-09
 2.6324999999999998E-01   1.9698809114022886E-02   2.0659223715983634E-09
 2.6374999999999998E-01   1.6928985366842307E-02   1.1268804117634158E-09
 2.6424999999999998E-01   1.4730325564857262E-02   6.4595682868452976E-10
 2.6474999999999999E-01   1.2452177808002202E-02   3.2986433739019878E-10
 2.6524999999999999E-01   1.0489645973849137E-02   1.6611063379308555E-10
 2.6574999999999999E-01   8.9260117078827431E-03   8.7093134258139165E-11
 2.6624999999999999E-01   7.5568508185615184E-03   4.4742217696673690E-11
 2.6674999999999999E-01   6.5562372114286206E-03   2.5349695384850779E-11
 2.6724999999999999E-01   5.6102581522889383E-03   1.3592066582650009E-11
 2.6774999999999999E-01   5.1999170413345244E-03   1.0030897011215326E-11
 2.6824999999999999E-01   4.4811105949232191E-03   5.5321858503383129E-12
 2.6874999999999999E-01   3.8806845533991036E-03   3.1116266273536437E-12
 2.6924999999999999E-01   3.3886012528934763E-03   1.8089892234949389E-12
 2.6974999999999999E-01   2.9819593218343237E-03   1.0848282107705912E-12
 2.7024999999999999E-01   2.6404331477655014E-03   6.6689093819287719E-13
 2.7074999999999999E-01   2.3596940393228096E-03   4.2537982998595287E-13
 2.7124999999999999E-01   2.1262035928796847E-03   2.8039708998792980E-13
 2.7174999999999999E-01   1.9339411745783945E-03   1.9192305620164220E-13
 2.7224999999999999E-01   1.7741837166823896E-03   1.3594037618483161E-13
 2.7274999999999999E-01   1.6422674788776272E-03   9.9799802687243036E-14
 2.7324999999999999E-01   1.5321865209569588E-03   7.5613729800601588E-14
 2.7374999999999999E-01   1.4416240948139389E-03   5.9260080998751248E-14
 2.7424999999999999E-01   1.3661403041488615E-03   4.7789812659099319E-14
 2.7474999999999999E-01   1.3039248217515753E-03   3.9661060461190277E-14
 2.7524999999999999E-01   1.2517597489264056E-03   3.3685115527144494E-14
 2.7575000000000000E-01   1.2079345122495281E-03   2.9209738607150462E-14
 2.7625000000000000E-01   1.3725020720082351E-03   4.8686229998650962E-14
 2.7675000000000000E-01   1.3155964879678753E-03   4.1100294441333415E-14
 2.7725000000000000E-01   1.2669380494428090E-03   3.5348877607945977E-14
 2.7775000000000000E-01   1.2260114715192199E-03   3.0997898121296370E-14
 2.7825000000000000E-01   1.3433771442698933E-03   4.4683371212314911E-14
 2.7875000000000000E-01   1.3392351094180636E-03   4.4134825768751149E-14
 2.7925000000000000E-01   1.2884312036854520E-03   3.7809335793451418E-14
 2.7975000000000000E-01   1.2454442024069376E-03   3.3010432364196128E-14
 2.8025000000000000E-01   1.2088074235196437E-03   2.9294263593123212E-14
 2.8075000000000000E-01   1.1775031958994315E-03   2.6375608601682803E-14
 2.8125000000000000E-01   1.1511668022997905E-03   2.4093901943822330E-14
 2.8175000000000000E-01   1.1286618208762608E-03   2.2264320708651336E-14
 2.8225000000000000E-01   1.1096033355634980E-03   2.0798170097082747E-14
 2.8275000000000000E-01   1.0934495056341888E-03   1.9613226405233497E-14
 2.8325000000000000E-01   1.0796674769741001E-03   1.8642930833345945E-14
 2.8375000000000000E-01   1.0678619995543597E-03   1.7840812957010414E-14
 2.8425000000000000E-01   1.0576823980163635E-03   1.7170194661244766E-14
 2.8475000000000000E-01   1.0491474502942603E-03   1.6622648805811162E-14
 2.8525000000000000E-01   1.0419258043562990E-03   1.6169674853080977E-14
 2.8575000000000000E-01   1.0356945235172165E-03   1.5786317405354360E-14
 2.8625000000000000E-01   1.0304059772871489E-03   1.5466341265228726E-14
 2.8675000000000000E-01   1.0259336345913030E-03   1.5199565871926883E-14
 2.8725000000000001E-01   1.0220974019652062E-03   1.4973497308035236E-14
 2.8775000000000001E-01   1.0188141892994067E-03   1.4782029030282422E-14
 2.8825000000000001E-01   1.0160258830016950E-03   1.4620869402464603E-14
 2.8875000000000001E-01   1.0136492407716300E-03   1.4484546724883554E-14
 2.8925000000000001E-01   1.0116238472270196E-03   1.4369125747678531E-14
 2.8975000000000001E-01   1.0099043756062358E-03   1.4271680902678081E-14
 2.9025000000000001E-01   1.0084618734046548E-03   1.4190315318257410E-14
 2.9075000000000001E-01   1.0072443526439336E-03   1.4121911182336214E-14
 2.9125000000000001E-01   1.0062019706940999E-03   1.4063543656648957E-14
 2.9175000000000001E-01   1.0053096322085013E-03   1.4013721622930095E-14
 2.9225000000000001E-01   1.0045304341280918E-03   1.3970324938108009E-14
 2.9275000000000001E-01   1.0038199145031147E-03   1.3930841162418359E-14
 2.9325000000000001E-01   1.0032406794456006E-03   1.3898714882162284E-14
 2.9375000000000001E-01   1.0026833628945847E-03   1.3867856756650114E-14
 2.9425000000000001E-01   1.0022899469750482E-03   1.3846104623695927E-14
 2.9475000000000001E-01   1.0019606779779087E-03   1.3827918880609796E-14
 2.9525000000000001E-01   1.0016528296154889E-03   1.3810932422739887E-14
 2.9575000000000001E-01   1.0013896074154657E-03   1.3796420762915713E-14
 2.9625000000000001E-01   1.0011898993610674E-03   1.3785418323056439E-14
 2.9675000000000001E-01   1.0010188830379171E-03   1.3776001817439786E-14
 2.9725000000000001E-01   1.0008724594725924E-03   1.3767943273102762E-14
 2.9775000000000001E-01   1.0007470387954759E-03   1.3761043452051642E-14
 2.9825000000000002E-01   1.0006396490716354E-03   1.3755137636721415E-14
 2.9875000000000002E-01   1.0005476664812487E-03   1.3750080636450570E-14
 2.9925000000000002E-01   1.0004688737181816E-03   1.3745749892751244E-14
 2.9975000000000002E-01   1.0004014333226431E-03   1.3742043930059240E-14
 3.0025000000000002E-01   1.0003436637814164E-03   1.3738869992938508E-14
 3.0075000000000002E-01   1.0002941921621689E-03   1.3736152391973296E-14
 3.0125000000000002E-01   1.0002518509585657E-03   1.3733826802950318E-14
 3.0175000000000002E-01   1.0002155982059883E-03   1.3731835856541165E-14
 3.0225000000000002E-01   1.0001845022015237E-03   1.3730128283424575E-14
 3.0275000000000002E-01   1.0001579260620387E-03   1.3728669035614424E-14
 3.0325000000000002E-01   1.0001351592807417E-03   1.3727419045286937E-14
 3.0375000000000002E-01   1.0001156296802071E-03   1.3726346857571361E-14
 3.0425000000000002E-01   1.0000989200421970E-03   1.3725429537484478E-14
 3.0475000000000002E-01   1.0000846409019906E-03   1.3724645682481777E-14
 3.0525000000000002E-01   1.0000612407423783E-03   1.3723361200689604E-14
 3.0575000000000002E-01   1.0000384954372038E-03   1.3722112751586774E-14
 3.0625000000000002E-01   1.0000328447435666E-03   1.3721802608333815E-14
 3.0675000000000002E-01   1.0000262178702967E-03   1.3721438893307719E-14
 3.0725000000000002E-01   9.9999933573726948E-04   1.3719963545297672E-14
 3.0775000000000002E-01   9.9999934627063598E-04   1.3719964123367679E-14
 3.0825000000000002E-01   9.9999934288808783E-04   1.3719963937733805E-14
 3.0875000000000002E-01   9.9999933508463268E-04   1.3719963509481038E-14
 3.0925000000000002E-01   9.9999931157483614E-04   1.3719962219266023E-14
 3.0975000000000003E-01   9.9999929396396440E-04   1.3719961252783401E-14
 3.1025000000000003E-01   9.9999931415899082E-04   1.3719962361084139E-14
 3.1075000000000003E-01   9.9999932269992115E-04   1.3719962829809436E-14
 3.1125000000000003E-01   9.9999932124583604E-04   1.3719962750009407E-14
 3.1175000000000003E-01   9.9999928351807935E-04   1.3719960679514453E-14
 3.1225000000000003E-01   9.9999929293732685E-04   1.3719961196441650E-14
 3.1275000000000003E-01   9.9999931099794149E-04   1.3719962187606109E-14
 3.1325000000000003E-01   9.9999929159564748E-04   1.3719961122810448E-14
 3.1375000000000003E-01   9.9999932402366717E-04   1.3719962902456466E-14
 3.1425000000000003E-01   9.9999935855262932E-04   1.3719964797402170E-14
 3.1475000000000003E-01   9.9999932375986647E-04   1.3719962887979119E-14
 3.1525000000000003E-01   9.9999929844473583E-04   1.3719961498687619E-14
 3.1575000000000003E-01   9.9999932668245789E-04   1.3719963048370612E-14
 3.1625000000000003E-01   9.9999931164627379E-04   1.3719962223186512E-14
 3.1675000000000003E-01   9.9999932408674583E-04   1.3719962905918220E-14
 3.1725000000000003E-01   9.9999928888420703E-04   1.3719960974006908E-14
 3.1775000000000003E-01   9.9999928136264337E-04   1.3719960561224378E-14
 3.1825000000000003E-01   9.9999931549522880E-04   1.3719962434416726E-14
 3.1875000000000003E-01   9.9999931243693278E-04   1.3719962266577788E-14
 3.1925000000000003E-01   9.9999932617938440E-04   1.3719963020761992E-14
 3.1975000000000003E-01   9.9999931960502854E-04   1.3719962659962077E-14
 3.2024999999999998E-01   9.9999931725065533E-04   1.3719962530754338E-14
 3.2074999999999998E-01   9.9999932015597303E-04   1.3719962690197847E-14
 3.2124999999999998E-01   9.9999931659164125E-04   1.3719962494587719E-14
 3.2174999999999998E-01   9.9999930200209402E-04   1.3719961693915023E-14
 3.2224999999999998E-01   9.9999934252561324E-04   1.3719963917841240E-14
 3.2274999999999998E-01   9.9999933236051119E-04   1.3719963359981546E-14
 3.2324999999999998E-01   9.9999932555781259E-04   1.3719962986650198E-14
 3.2374999999999998E-01   9.9999931937938503E-04   1.3719962647578782E-14
 3.2424999999999998E-01   9.9999930193655964E-04   1.3719961690318505E-14
 3.2474999999999998E-01   9.9999929229080170E-04   1.3719961160960428E-14
 3.2524999999999998E-01   9.9999930171837544E-04   1.3719961678344583E-14
 3.2574999999999998E-01   9.9999931185889711E-04   1.3719962234855255E-14
 3.2624999999999998E-01   9.9999934904047415E-04   1.3719964275376105E-14
 3.2674999999999998E-01   9.9999931822526136E-04   1.3719962584240606E-14
 3.2724999999999999E-01   9.9999931336695273E-04   1.3719962317617179E-14
 3.2774999999999999E-01   9.9999929985002275E-04   1.3719961575809602E-14
 3.2824999999999999E-01   9.9999930401545962E-04   1.3719961804408303E-14
 3.2874999999999999E-01   9.9999930156194545E-04   1.3719961669759725E-14
 3.2924999999999999E-01   9.9999932639815536E-04   1.3719963032768118E-14
 3.2974999999999999E-01   9.9999932643796380E-04   1.3719963034952802E-14
 3.3024999999999999E-01   9.9999931673465316E-04   1.3719962502436194E-14
 3.3074999999999999E-01   9.9999930102738412E-04   1.3719961640423059E-14
 3.3124999999999999E-01   9.9999932290492470E-04   1.3719962841060009E-14
 3.3174999999999999E-01   9.9999932787428816E-04   1.3719963113778122E-14
 3.3224999999999999E-01   9.9999931374311775E-04   1.3719962338261068E-14
 3.3274999999999999E-01   9.9999929951898590E-04   1.3719961557642339E-14
 3.3324999999999999E-01   9.9999929205296504E-04   1.3719961147907980E-14
 3.3374999999999999E-01   9.9999931170557553E-04   1.3719962226440979E-14
 3.3424999999999999E-01   9.9999930945152853E-04   1.3719962102739139E-14
 3.3474999999999999E-01   9.9999933669458379E-04   1.3719963597834977E-14
 3.3524999999999999E-01   9.9999929768631777E-04   1.3719961457065724E-14
 3.3574999999999999E-01   9.9999929384443197E-04   1.3719961246223478E-14
 3.3624999999999999E-01   9.9999930681702307E-04   1.3719961958157780E-14
 3.3674999999999999E-01   9.9999931968862139E-04   1.3719962664549639E-14
 3.3724999999999999E-01   9.9999930869807785E-04   1.3719962061389856E-14
 3.3774999999999999E-01   9.9999928386940076E-04   1.3719960698794933E-14
 3.3825000000000000E-01   9.9999931790526061E-04   1.3719962566678997E-14
 3.3875000000000000E-01   9.9999931370713026E-04   1.3719962336286079E-14
 3.3925000000000000E-01   9.9999931128530841E-04   1.3719962203376769E-14
 3.3975000000000000E-01   9.9999932703831061E-04   1.3719963067899764E-14
 3.4025000000000000E-01   9.9999933328167689E-04   1.3719963410535019E-14
 3.4075000000000000E-01   9.9999931546476553E-04   1.3719962432744909E-14
 3.4125000000000000E-01   9.9999931143962334E-04   1.3719962211845558E-14
 3.4175000000000000E-01   9.9999932495523926E-04   1.3719962953581043E-14
 3.4225000000000000E-01   9.9999934389739852E-04   1.3719963993124668E-14
 3.4275000000000000E-01   9.9999931404099753E-04   1.3719962354608683E-14
 3.4325000000000000E-01   9.9999932182833601E-04   1.3719962781976942E-14
 3.4375000000000000E-01   9.9999933411216795E-04   1.3719963456112276E-14
 3.4425000000000000E-01   9.9999933588383735E-04   1.3719963553341303E-14
 3.4475000000000000E-01   9.9999935365554030E-04   1.3719964528650439E-14
 3.4525000000000000E-01   9.9999931756988522E-04   1.3719962548273640E-14
 3.4575000000000000E-01   9.9999930485217877E-04   1.3719961850327350E-14
 3.4625000000000000E-01   9.9999928455664919E-04   1.3719960736511045E-14
 3.4675000000000000E-01   9.9999930841428641E-04   1.3719962045815409E-14
 3.4725000000000000E-01   9.9999933830942052E-04   1.3719963686457043E-14
 3.4775000000000000E-01   9.9999930497216070E-04   1.3719961856911947E-14
 3.4825000000000000E-01   9.9999932068089797E-04   1.3719962719005669E-14
 3.4875000000000000E-01   9.9999929627404903E-04   1.3719961379560579E-14
 3.4925000000000000E-01   9.9999931907491851E-04   1.3719962630869695E-14
 3.4975000000000001E-01   9.9999930255335531E-04   1.3719961724168180E-14
 3.5025000000000001E-01   9.9999932626887987E-04   1.3719963025673490E-14
 3.5075000000000001E-01   9.9999930773191407E-04   1.3719962008366895E-14
 3.5125000000000001E-01   9.9999930715820176E-04   1.3719961976881628E-14
 3.5175000000000001E-01   9.9999930222124164E-04   1.3719961705941823E-14
 3.5225000000000001E-01   9.9999930073102657E-04   1.3719961624158991E-14
 3.5275000000000001E-01   9.9999930537030750E-04   1.3719961878762193E-14
 3.5325000000000001E-01   9.9999933987109189E-04   1.3719963772161394E-14
 3.5375000000000001E-01   9.9999934293340509E-04   1.3719963940220808E-14
 3.5425000000000001E-01   9.9999931152145783E-04   1.3719962216336624E-14
 3.5475000000000001E-01   9.9999930228974001E-04   1.3719961709701005E-14
 3.5525000000000001E-01   9.9999930129922266E-04   1.3719961655341528E-14
 3.5575000000000001E-01   9.9999930007525404E-04   1.3719961588170270E-14
 3.5625000000000001E-01   9.9999932068865912E-04   1.3719962719431600E-14
 3.5675000000000001E-01   9.9999931873750200E-04   1.3719962612352316E-14
 3.5725000000000001E-01   9.9999932057321132E-04   1.3719962713095835E-14
 3.5775000000000001E-01   9.9999931750898233E-04   1.3719962544931292E-14
 3.5825000000000001E-01   9.9999931958611224E-04   1.3719962658923947E-14
 3.5875000000000001E-01   9.9999931868731146E-04   1.3719962609597865E-14
 3.5925000000000001E-01   9.9999931013768388E-04   1.3719962140395271E-14
 3.5975000000000001E-01   9.9999930626411791E-04   1.3719961927814408E-14
 3.6025000000000001E-01   9.9999931232023121E-04   1.3719962260173216E-14
 3.6075000000000002E-01   9.9999932967524642E-04   1.3719963212614511E-14
 3.6125000000000002E-01   9.9999933964064753E-04   1.3719963759514634E-14
 3.6175000000000002E-01   9.9999933125296159E-04   1.3719963299199350E-14
 3.6225000000000002E-01   9.9999927085521489E-04   1.3719959984577958E-14
 3.6275000000000002E-01   9.9999930506905043E-04   1.3719961862229238E-14
 3.6325000000000002E-01   9.9999930452606637E-04   1.3719961832430341E-14
 3.6375000000000002E-01   9.9999930533824308E-04   1.3719961877002502E-14
 3.6425000000000002E-01   9.9999930451393371E-04   1.3719961831764501E-14
 3.6475000000000002E-01   9.9999928811429100E-04   1.3719960931754008E-14
 3.6525000000000002E-01   9.9999932812729433E-04   1.3719963127663075E-14
 3.6575000000000002E-01   9.9999932269952672E-04   1.3719962829787791E-14
 3.6625000000000002E-01   9.9999929960275570E-04   1.3719961562239613E-14
 3.6675000000000002E-01   9.9999930880843337E-04   1.3719962067446149E-14
 3.6725000000000002E-01   9.9999932884881548E-04   1.3719963167260072E-14
 3.6775000000000002E-01   9.9999932165584812E-04   1.3719962772510824E-14
 3.6825000000000002E-01   9.9999931587289414E-04   1.3719962455142959E-14
 3.6875000000000002E-01   9.9999929771807730E-04   1.3719961458808682E-14
 3.6925000000000002E-01   9.9999930917526732E-04   1.3719962087577960E-14
 3.6975000000000002E-01   9.9999930626577696E-04   1.3719961927905455E-14
 3.7025000000000002E-01   9.9999934252463507E-04   1.3719963917787555E-14
 3.7075000000000002E-01   9.9999931733537597E-04   1.3719962535403799E-14
 3.7125000000000002E-01   9.9999932451348326E-04   1.3719962929337520E-14
 3.7175000000000002E-01   9.9999930660858260E-04   1.3719961946718595E-14
 3.7225000000000003E-01   9.9999930241705787E-04   1.3719961716688193E-14
 3.7275000000000003E-01   9.9999933177902711E-04   1.3719963328069765E-14
 3.7325000000000003E-01   9.9999932060515604E-04   1.3719962714848958E-14
 3.7375000000000003E-01   9.9999927685883523E-04   1.3719960314055925E-14
 3.7425000000000003E-01   9.9999933734039597E-04   1.3719963633277080E-14
 3.7475000000000003E-01   9.9999933407014037E-04   1.3719963453805808E-14
 3.7525000000000003E-01   9.9999934085862703E-04   1.3719963826357219E-14
 3.7575000000000003E-01   9.9999932526339316E-04   1.3719962970492491E-14
 3.7625000000000003E-01   9.9999929463455341E-04   1.3719961289585251E-14
 3.7675000000000003E-01   9.9999933976226119E-04   1.3719963766188780E-14
 3.7725000000000003E-01   9.9999932923592293E-04   1.3719963188504488E-14
 3.7775000000000003E-01   9.9999931357954959E-04   1.3719962329284469E-14
 3.7825000000000003E-01   9.9999931375659222E-04   1.3719962339000546E-14
 3.7875000000000003E-01   9.9999932463562232E-04   1.3719962936040498E-14
 3.7925000000000003E-01   9.9999927133738670E-04   1.3719960011039490E-14
 3.7975000000000003E-01   9.9999928620844833E-04   1.3719960827161588E-14
 3.8025000000000003E-01   9.9999931254882049E-04   1.3719962272718168E-14
 3.8075000000000003E-01   9.9999929413763255E-04   1.3719961262314290E-14
 3.8125000000000003E-01   9.9999930135354011E-04   1.3719961658322462E-14
 3.8175000000000003E-01   9.9999934397985947E-04   1.3719963997650115E-14
 3.8225000000000003E-01   9.9999933844070808E-04   1.3719963693662087E-14
 3.8275000000000003E-01   9.9999931805380541E-04   1.3719962574831119E-14
 3.8325000000000004E-01   9.9999931930141919E-04   1.3719962643300025E-14
 3.8375000000000004E-01   9.9999934539652053E-04   1.3719964075396322E-14
 3.8424999999999998E-01   9.9999931841724321E-04   1.3719962594776549E-14
 3.8474999999999998E-01   9.9999931234406110E-04   1.3719962261480999E-14
 3.8524999999999998E-01   9.9999933152404965E-04   1.3719963314076627E-14
 3.8574999999999998E-01   9.9999933093774130E-04   1.3719963281900091E-14
 3.8624999999999998E-01   9.9999931060543667E-04   1.3719962166065489E-14
 3.8674999999999998E-01   9.9999931540470962E-04   1.3719962429449042E-14
 3.8724999999999998E-01   9.9999927022793758E-04   1.3719959950153055E-14
 3.8774999999999998E-01   9.9999930475270994E-04   1.3719961844868511E-14
 3.8824999999999998E-01   9.9999931128251615E-04   1.3719962203223531E-14
 3.8874999999999998E-01   9.9999931862275633E-04   1.3719962606055086E-14
 3.8924999999999998E-01   9.9999932662773018E-04   1.3719963045367160E-14
 3.8974999999999999E-01   9.9999930976773371E-04   1.3719962120092446E-14
 3.9024999999999999E-01   9.9999927974586070E-04   1.3719960472495539E-14
 3.9074999999999999E-01   9.9999924656416547E-04   1.3719958651488131E-14
 3.9124999999999999E-01   9.9999929065366206E-04   1.3719961071114393E-14
 3.9174999999999999E-01   9.9999929605711340E-04   1.3719961367655174E-14
 3.9224999999999999E-01   9.9999925991813270E-04   1.3719959384352207E-14
 3.9274999999999999E-01   9.9999926285853735E-04   1.3719959545721261E-14
 3.9324999999999999E-01   9.9999921230702776E-04   1.3719956771460756E-14
 3.9374999999999999E-01   9.9999922607757453E-04   1.3719957527186596E-14
 3.9424999999999999E-01   9.9999922226914916E-04   1.3719957318180698E-14
 3.9474999999999999E-01   9.9999919453160860E-04   1.3719955795948086E-14
 3.9524999999999999E-01   9.9999915306947127E-04   1.3719953520511629E-14
 3.9574999999999999E-01   9.9999910587506230E-04   1.3719950930489229E-14
 3.9624999999999999E-01   9.9999902666615941E-04   1.3719946583516815E-14
 3.9674999999999999E-01   9.9999892468613234E-04   1.3719940986870128E-14
 3.9724999999999999E-01   9.9999886934259400E-04   1.3719937949626795E-14
 3.9774999999999999E-01   9.9999874161923975E-04   1.3719930940194230E-14
 3.9824999999999999E-01   9.9999860721402189E-04   1.3719923564065207E-14
 3.9874999999999999E-01   9.9999829322947194E-04   1.3719906332673221E-14
 3.9924999999999999E-01   9.9999792731294700E-04   1.3719886251288182E-14
 3.9974999999999999E-01   9.9999721845824095E-04   1.3719847349625169E-14


==> gnuplot1/exam1/radiation/imc-64w-radiation.dat <==
 2.5000000000000001E-04   9.9616913566398846E-01   1.3510967171779596E-02
 7.5000000000000002E-04   9.9693622775058266E-01   1.3552631315059346E-02
 1.2500000000000000E-03   9.9557598371550926E-01   1.3478816400157419E-02
 1.7500000000000000E-03   9.9651123867632529E-01   1.3529536404425993E-02
 2.2500000000000003E-03   9.9488778526025157E-01   1.3441585743893800E-02
 2.7499999999999998E-03   9.9364811350426852E-01   1.3374715747769545E-02
 3.2500000000000003E-03   9.9364852963000261E-01   1.3374738152348508E-02
 3.7499999999999999E-03   9.9493818720225802E-01   1.3444309803912311E-02
 4.2500000000000003E-03   9.9360191583234558E-01   1.3372228599120309E-02
 4.7499999999999999E-03   9.9277094573612412E-01   1.3327550786086882E-02
 5.2500000000000003E-03   9.9276819373831782E-01   1.3327403008845098E-02
 5.7499999999999999E-03   9.9262199528075346E-01   1.3319554186066373E-02
 6.2500000000000003E-03   9.9058463427650978E-01   1.3210536625441695E-02
 6.7499999999999999E-03   9.8962375889449272E-01   1.3159353833114930E-02
 7.2500000000000004E-03   9.9027663582666736E-01   1.3194114293012505E-02
 7.7499999999999999E-03   9.8935567249314460E-01   1.3145100292755431E-02
 8.2500000000000004E-03   9.8661391420459621E-01   1.2999991113952279E-02
 8.7500000000000008E-03   9.8726616005164436E-01   1.3034402152067533E-02
 9.2499999999999995E-03   9.8697443281046904E-01   1.3019002839219793E-02
 9.7500000000000000E-03   9.8602920584662246E-01   1.2969201161226572E-02
 1.0250000000000000E-02   9.8587322782613529E-01   1.2960996818544847E-02
 1.0750000000000001E-02   9.8524246408918759E-01   1.2927858747576900E-02
 1.1250000000000000E-02   9.8488704416912343E-01   1.2909214269853551E-02
 1.1750000000000000E-02   9.8325462124981078E-01   1.2823840164749909E-02
 1.2250000000000000E-02   9.8187889562954089E-01   1.2752220490289425E-02
 1.2750000000000001E-02   9.8223514501217468E-01   1.2770737819644254E-02
 1.3250000000000000E-02   9.8259119551749252E-01   1.2789264954020527E-02
 1.3750000000000000E-02   9.8142225889617507E-01   1.2728514628405997E-02
 1.4250000000000001E-02   9.7963358135836731E-01   1.2635975285631089E-02
 1.4750000000000001E-02   9.7954832107767109E-01   1.2631576881241634E-02
 1.5250000000000000E-02   9.7939582422218474E-01   1.2623712742502281E-02
 1.5750000000000000E-02   9.7912797904217908E-01   1.2609909073975351E-02
 1.6250000000000001E-02   9.7911723609846057E-01   1.2609355661890810E-02
 1.6750000000000001E-02   9.7700496819048577E-01   1.2500897666930593E-02
 1.7250000000000001E-02   9.7679826999373498E-01   1.2490322109121528E-02
 1.7750000000000002E-02   9.7667230448799847E-01   1.2483880470257917E-02
 1.8249999999999999E-02   9.7496302223533882E-01   1.2396717053826471E-02
 1.8749999999999999E-02   9.7261727360405381E-01   1.2277841560181480E-02
 1.9250000000000000E-02   9.7432768757346622E-01   1.2364435342432357E-02
 1.9750000000000000E-02   9.7386890489277089E-01   1.2341163568326060E-02
 2.0250000000000001E-02   9.7373452257636384E-01   1.2334353243427259E-02
 2.0750000000000001E-02   9.7303865037587811E-01   1.2299132402808633E-02
 2.1250000000000002E-02   9.7184641155747697E-01   1.2238963878671530E-02
 2.1750000000000002E-02   9.7023012563464450E-01   1.2157747872089592E-02
 2.2249999999999999E-02   9.6980410918793281E-01   1.2136408645071482E-02
 2.2749999999999999E-02   9.6839851960176215E-01   1.2066201646025499E-02
 2.3250000000000000E-02   9.6823657442220756E-01   1.2058132352070395E-02
 2.3750000000000000E-02   9.6669394850728918E-01   1.1981470176244674E-02
 2.4250000000000001E-02   9.6832417840882667E-01   1.2062496921081472E-02
 2.4750000000000001E-02   9.6710674062906787E-01   1.2001948323781184E-02
 2.5250000000000002E-02   9.6820035274758154E-01   1.2056328077165973E-02
 2.5750000000000002E-02   9.6511461508658603E-01   1.1903363080006430E-02
 2.6249999999999999E-02   9.6402554257607065E-01   1.1849725102373263E-02
 2.6749999999999999E-02   9.6259348190187688E-01   1.1779470738188092E-02
 2.7250000000000000E-02   9.6376257882726801E-01   1.1836801073906049E-02
 2.7750000000000000E-02   9.6177144220416644E-01   1.1739284321530652E-02
 2.8250000000000001E-02   9.6180364636376237E-01   1.1740856723279826E-02
 2.8750000000000001E-02   9.6238235378003267E-01   1.1769139650405708E-02
 2.9250000000000002E-02   9.6337109889361416E-01   1.1817580375566655E-02
 2.9750000000000002E-02   9.6000879479385115E-01   1.1653461834229967E-02
 3.0249999999999999E-02   9.6032043748074913E-01   1.1668601216193822E-02
 3.0750000000000000E-02   9.6012590271112441E-01   1.1659149125373559E-02
 3.1250000000000000E-02   9.5832675699031578E-01   1.1572003799442157E-02
 3.1750000000000000E-02   9.5739521710052777E-01   1.1527075175488734E-02
 3.2250000000000001E-02   9.5500917882847314E-01   1.1412592071184563E-02
 3.2750000000000001E-02   9.5341976828677866E-01   1.1336806157295338E-02
 3.3250000000000002E-02   9.5464162571850053E-01   1.1395032815041379E-02
 3.3750000000000002E-02   9.5425267052217044E-01   1.1376473183394607E-02
 3.4250000000000003E-02   9.5534985798766681E-01   1.1428885582539176E-02
 3.4750000000000003E-02   9.5438714009433012E-01   1.1382887052246209E-02
 3.5250000000000004E-02   9.5442602324208869E-01   1.1384742188426205E-02
 3.5750000000000004E-02   9.5360744466815417E-01   1.1345735189970677E-02
 3.6249999999999998E-02   9.5479913903636715E-01   1.1402555276452595E-02
 3.6749999999999998E-02   9.5497706781355962E-01   1.1411057210831028E-02
 3.7249999999999998E-02   9.5433112109679141E-01   1.1380214753951609E-02
 3.7749999999999999E-02   9.5174196343266015E-01   1.1257215618023238E-02
 3.8249999999999999E-02   9.5000441104379629E-01   1.1175233303142438E-02
 3.8750000000000000E-02   9.4898135443920117E-01   1.1127172720311204E-02
 3.9250000000000000E-02   9.4879804033101889E-01   1.1118577496476805E-02
 3.9750000000000001E-02   9.4814152729926093E-01   1.1087835787616405E-02
 4.0250000000000001E-02   9.4866189937162604E-01   1.1112197348207694E-02
 4.0750000000000001E-02   9.4917091809069565E-01   1.1136066212612830E-02
 4.1250000000000002E-02   9.4599215752922061E-01   1.0987635793977935E-02
 4.1750000000000002E-02   9.4596050362618000E-01   1.0986165235902059E-02
 4.2250000000000003E-02   9.4538253819320062E-01   1.0959340408318691E-02
 4.2750000000000003E-02   9.4684732360734158E-01   1.1027420488484811E-02
 4.3250000000000004E-02   9.4644929289933288E-01   1.1008889580894226E-02
 4.3750000000000004E-02   9.4665134433564391E-01   1.1018293462823875E-02
 4.4249999999999998E-02   9.4505322389346214E-01   1.0944078090550353E-02
 4.4749999999999998E-02   9.4328817899765383E-01   1.0862547272877450E-02
 4.5249999999999999E-02   9.4181907393553776E-01   1.0795034580504180E-02
 4.5749999999999999E-02   9.4264647025752923E-01   1.0833018728458094E-02
 4.6249999999999999E-02   9.4031110991438760E-01   1.0726063925106909E-02
 4.6750000000000000E-02   9.3885705118500140E-01   1.0659872266993138E-02
 4.7250000000000000E-02   9.3841685327629121E-01   1.0639894127366684E-02
 4.7750000000000001E-02   9.3766389255542415E-01   1.0605786533273013E-02
 4.8250000000000001E-02   9.3805172234711187E-01   1.0623344179040933E-02
 4.8750000000000002E-02   9.3821568281558132E-01   1.0630773471783081E-02
 4.9250000000000002E-02   9.3815304628874374E-01   1.0627934857758571E-02
 4.9750000000000003E-02   9.3684019708871069E-01   1.0568568788597136E-02
 5.0250000000000003E-02   9.3475947536997916E-01   1.0474989975094849E-02
 5.0750000000000003E-02   9.3482495111146147E-01   1.0477925189207146E-02
 5.1250000000000004E-02   9.3532963178027917E-01   1.0500570241860359E-02
 5.1750000000000004E-02   9.3139407931895890E-01   1.0324951086634476E-02
 5.2249999999999998E-02   9.3199827848537520E-01   1.0351768520184846E-02
 5.2749999999999998E-02   9.3033815824863919E-01   1.0278209078298808E-02
 5.3249999999999999E-02   9.2774719178709431E-01   1.0164188371442650E-02
 5.3749999999999999E-02   9.2932536794296139E-01   1.0233525607462426E-02
 5.4250000000000000E-02   9.2842516283376308E-01   1.0193931744707081E-02
 5.4750000000000000E-02   9.2925315002497888E-01   1.0230344987213636E-02
 5.5250000000000000E-02   9.2798724287097012E-01   1.0174712236573622E-02
 5.5750000000000001E-02   9.2834385904575534E-01   1.0190361413202878E-02
 5.6250000000000001E-02   9.2752265504882048E-01   1.0154352048244757E-02
 5.6750000000000002E-02   9.2606122541598690E-01   1.0090505264202014E-02
 5.7250000000000002E-02   9.2493629350417439E-01   1.0041564806922171E-02
 5.7750000000000003E-02   9.2603084262908775E-01   1.0089181107329962E-02
 5.8250000000000003E-02   9.2461888777184298E-01   1.0027788247390262E-02
 5.8750000000000004E-02   9.2172293958387264E-01   9.9027472881074406E-03
 5.9250000000000004E-02   9.2239408465172201E-01   9.9316212253054981E-03
 5.9750000000000004E-02   9.2168333065550634E-01   9.9010452064575045E-03
 6.0249999999999998E-02   9.2010981680385351E-01   9.8336052064778665E-03
 6.0749999999999998E-02   9.1967681253278966E-01   9.8151074654554953E-03
 6.1249999999999999E-02   9.1866684224236927E-01   9.7720634333452946E-03
 6.1749999999999999E-02   9.1779481067980784E-01   9.7350122561756323E-03
 6.2250000000000000E-02   9.1813129858964915E-01   9.7492965636217944E-03
 6.2750000000000000E-02   9.1724325521466277E-01   9.7116320368920272E-03
 6.3250000000000001E-02   9.1707373885453680E-01   9.7044547731278668E-03
 6.3750000000000001E-02   9.1567296551929178E-01   9.6452986673080734E-03
 6.4250000000000002E-02   9.1458077253980186E-01   9.5993622036703447E-03
 6.4750000000000002E-02   9.1387814264937084E-01   9.5698972053992505E-03
 6.5250000000000002E-02   9.1211417139311624E-01   9.4962234410580475E-03
 6.5750000000000003E-02   9.1011233642327760E-01   9.4131312920089239E-03
 6.6250000000000003E-02   9.1122564979652032E-01   9.4592750902871801E-03
 6.6750000000000004E-02   9.1092527185405969E-01   9.4468085713590895E-03
 6.7250000000000004E-02   9.0940018353767471E-01   9.3837031688136941E-03
 6.7750000000000005E-02   9.0735731665290553E-01   9.2996690561373690E-03
 6.8250000000000005E-02   9.0763028289759340E-01   9.3108648284343093E-03
 6.8750000000000006E-02   9.0804458445855485E-01   9.3278768119882428E-03
 6.9250000000000006E-02   9.0722997608025602E-01   9.2944496088946879E-03
 6.9750000000000006E-02   9.0500230719097741E-01   9.2034966149021416E-03
 7.0250000000000007E-02   9.0467241893215111E-01   9.1900846455579763E-03
 7.0750000000000007E-02   9.0447007362073339E-01   9.1818653312205258E-03
 7.1250000000000008E-02   9.0242671776621008E-01   9.0991723369778094E-03
 7.1750000000000008E-02   9.0085950969697293E-01   9.0361281424820670E-03
 7.2249999999999995E-02   9.0100697610059222E-01   9.0420462796976121E-03
 7.2749999999999995E-02   9.0060209736495467E-01   9.0258046057791752E-03
 7.3249999999999996E-02   9.0035694835869085E-01   9.0159811165847897E-03
 7.3749999999999996E-02   9.0015808360900884E-01   9.0080181996859375E-03
 7.4249999999999997E-02   8.9837220515170446E-01   8.9367444330576105E-03
 7.4749999999999997E-02   8.9746236450050076E-01   8.9005960774099138E-03
 7.5249999999999997E-02   8.9695183365389197E-01   8.8803605639305831E-03
 7.5749999999999998E-02   8.9598102952258729E-01   8.8419767662342805E-03
 7.6249999999999998E-02   8.9758469077271386E-01   8.9054497599987265E-03
 7.6749999999999999E-02   8.9581782343077787E-01   8.8355361377685637E-03
 7.7249999999999999E-02   8.9560717304071880E-01   8.8272284095822964E-03
 7.7750000000000000E-02   8.9440561408307218E-01   8.7799527281924254E-03
 7.8250000000000000E-02   8.9330714132054168E-01   8.7368993941281878E-03
 7.8750000000000001E-02   8.9213518553505700E-01   8.6911407646036720E-03
 7.9250000000000001E-02   8.9260240659428824E-01   8.7093616580798533E-03
 7.9750000000000001E-02   8.9157075733117930E-01   8.6691670922820676E-03
 8.0250000000000002E-02   8.8974777317849052E-01   8.5984812851883554E-03
 8.0750000000000002E-02   8.8988835363182195E-01   8.6039168252133383E-03
 8.1250000000000003E-02   8.9067527815037295E-01   8.6343908469792580E-03
 8.1750000000000003E-02   8.8862641799511588E-01   8.5552162636499413E-03
 8.2250000000000004E-02   8.8990919481669595E-01   8.6047228684430349E-03
 8.2750000000000004E-02   8.8644896882240365E-01   8.4716707368566214E-03
 8.3250000000000005E-02   8.8511227144537430E-01   8.4206876686258331E-03
 8.3750000000000005E-02   8.8410862895896136E-01   8.3825591899993404E-03
 8.4250000000000005E-02   8.8373935939247883E-01   8.3685632391962382E-03
 8.4750000000000006E-02   8.8143050922521748E-01   8.2814508098307694E-03
 8.5250000000000006E-02   8.8137886696369461E-01   8.2795101678401813E-03
 8.5750000000000007E-02   8.8186251710805508E-01   8.2976984122385567E-03
 8.6250000000000007E-02   8.8145546688235421E-01   8.2823888049936168E-03
 8.6750000000000008E-02   8.8180853066909504E-01   8.2956667030037352E-03
 8.7250000000000008E-02   8.8047992817801124E-01   8.2457839497525800E-03
 8.7750000000000009E-02   8.7794695800207567E-01   8.1513065266002483E-03
 8.8249999999999995E-02   8.7756204047949338E-01   8.1370208439479810E-03
 8.8749999999999996E-02   8.7608671613922962E-01   8.0824400604525559E-03
 8.9249999999999996E-02   8.7582819047466054E-01   8.0729040479408792E-03
 8.9749999999999996E-02   8.7533285712940212E-01   8.0546566904484574E-03
 9.0249999999999997E-02   8.7566152841104106E-01   8.0667610035762248E-03
 9.0749999999999997E-02   8.7367897356777247E-01   7.9939540369046106E-03
 9.1249999999999998E-02   8.7209459866466355E-01   7.9361249716766828E-03
 9.1749999999999998E-02   8.7100177891778474E-01   7.8964207194191696E-03
 9.2249999999999999E-02   8.7271738072085714E-01   7.9588187163879658E-03
 9.2749999999999999E-02   8.7150491253713014E-01   7.9146819841867042E-03
 9.3250000000000000E-02   8.7186760145627451E-01   7.9278654320369939E-03
 9.3750000000000000E-02   8.7055357436908554E-01   7.8801797386585139E-03
 9.4250000000000000E-02   8.7253108323511785E-01   7.9520250704726170E-03
 9.4750000000000001E-02   8.6944165030728182E-01   7.8399966245547223E-03
 9.5250000000000001E-02   8.6901423612821327E-01   7.8245915398023665E-03
 9.5750000000000002E-02   8.6887135897714618E-01   7.8194469535721248E-03
 9.6250000000000002E-02   8.6593509226736753E-01   7.7142812948064960E-03
 9.6750000000000003E-02   8.6534296464141403E-01   7.6932027820950559E-03
 9.7250000000000003E-02   8.6412759451314403E-01   7.6500734822123094E-03
 9.7750000000000004E-02   8.6332049981000125E-01   7.6215328408826997E-03
 9.8250000000000004E-02   8.6249186886954488E-01   7.5923137907939545E-03
 9.8750000000000004E-02   8.6186241134933450E-01   7.5701741740687748E-03
 9.9250000000000005E-02   8.6065774075196633E-01   7.5279379025407541E-03
 9.9750000000000005E-02   8.5634338121153397E-01   7.3781230299997148E-03
 1.0025000000000001E-01   8.5742883707482898E-01   7.4156026995913895E-03
 1.0075000000000001E-01   8.5515763046114346E-01   7.3373428430038180E-03
 1.0125000000000001E-01   8.5355269068188910E-01   7.2824155029147268E-03
 1.0175000000000001E-01   8.5353837586318582E-01   7.2819269855151194E-03
 1.0225000000000001E-01   8.5468259272916558E-01   7.3210529270240580E-03
 1.0275000000000001E-01   8.5368091936752866E-01   7.2867926200115771E-03
 1.0325000000000001E-01   8.5343744745646288E-01   7.2784833304412556E-03
 1.0375000000000001E-01   8.5246731038436108E-01   7.2454447257000358E-03
 1.0425000000000000E-01   8.5066353159142571E-01   7.1843150741264759E-03
 1.0475000000000000E-01   8.5111999941977123E-01   7.1997479644709929E-03
 1.0525000000000000E-01   8.4918715560889302E-01   7.1345695810049840E-03
 1.0575000000000000E-01   8.4969511296680256E-01   7.1516556147943168E-03
 1.0625000000000000E-01   8.4859171737172168E-01   7.1145799736209037E-03
 1.0675000000000000E-01   8.4830226260461239E-01   7.1048778017974018E-03
 1.0725000000000000E-01   8.4825281702927935E-01   7.1032214390967623E-03
 1.0775000000000000E-01   8.4643786182121250E-01   7.0426229428206784E-03
 1.0825000000000000E-01   8.4392670520574853E-01   6.9594197455309353E-03
 1.0875000000000000E-01   8.4258119663269126E-01   6.9151429682989983E-03
 1.0925000000000000E-01   8.4329418550708846E-01   6.9385789609605845E-03
 1.0975000000000000E-01   8.4018325751352640E-01   6.8367579364463724E-03
 1.1025000000000000E-01   8.4051083492128631E-01   6.8474264544564475E-03
 1.1075000000000000E-01   8.3982191583413524E-01   6.8250042513295925E-03
 1.1125000000000000E-01   8.3876373006999394E-01   6.7906708588646014E-03
 1.1175000000000000E-01   8.3784743282326812E-01   6.7610459046963728E-03
 1.1225000000000000E-01   8.3768025995560069E-01   6.7556514848696502E-03
 1.1275000000000000E-01   8.3586056132943420E-01   6.6971410902775062E-03
 1.1325000000000000E-01   8.3450323872185972E-01   6.6537459902713961E-03
 1.1375000000000000E-01   8.3442462610497414E-01   6.6512391361194592E-03
 1.1425000000000000E-01   8.3485523497854752E-01   6.6649793844342836E-03
 1.1475000000000000E-01   8.3299535094473431E-01   6.6057848038770161E-03
 1.1525000000000001E-01   8.3299268063461329E-01   6.6057001003589017E-03
 1.1575000000000001E-01   8.3211126303711624E-01   6.5777855907611527E-03
 1.1625000000000001E-01   8.3075369193156134E-01   6.5349644795653240E-03
 1.1675000000000001E-01   8.2959850174809935E-01   6.4986918971171618E-03
 1.1725000000000001E-01   8.2778202030846471E-01   6.4419606548103284E-03
 1.1775000000000001E-01   8.2621400607823803E-01   6.3932888006218054E-03
 1.1825000000000001E-01   8.2530656258222457E-01   6.3652476519604180E-03
 1.1875000000000001E-01   8.2419430612731015E-01   6.3310034622923892E-03
 1.1925000000000001E-01   8.2640243548851511E-01   6.3991231041272568E-03
 1.1975000000000001E-01   8.2283856066898031E-01   6.2894497943269739E-03
 1.2025000000000000E-01   8.2358678514665706E-01   6.3123575344040742E-03
 1.2075000000000000E-01   8.2166236262745507E-01   6.2535652732219312E-03
 1.2125000000000000E-01   8.2319540706529348E-01   6.3003672598917629E-03
 1.2175000000000000E-01   8.2209816543996994E-01   6.2668431861771798E-03
 1.2225000000000000E-01   8.2087159118403752E-01   6.2295261700392813E-03
 1.2275000000000000E-01   8.1977802973219749E-01   6.1963966587759373E-03
 1.2325000000000000E-01   8.1742107566984945E-01   6.1254420467211218E-03
 1.2375000000000000E-01   8.1735315609695114E-01   6.1234064468570337E-03
 1.2425000000000000E-01   8.1830801530948538E-01   6.1520708985506392E-03
 1.2475000000000000E-01   8.1652773567578962E-01   6.0987085133537428E-03
 1.2525000000000000E-01   8.1679658214602757E-01   6.1067446210943191E-03
 1.2575000000000000E-01   8.1547402520763945E-01   6.0672884207728173E-03
 1.2625000000000000E-01   8.1264737272850118E-01   5.9836013831367869E-03
 1.2675000000000000E-01   8.1139517576282172E-01   5.9468063472759838E-03
 1.2725000000000000E-01   8.1053392375227651E-01   5.9215976685173290E-03
 1.2775000000000000E-01   8.1011006338016744E-01   5.9092208270773621E-03
 1.2825000000000000E-01   8.0565711885743452E-01   5.7803629276089305E-03
 1.2875000000000000E-01   8.0521111594267991E-01   5.7675737711982145E-03
 1.2925000000000000E-01   8.0401571023177065E-01   5.7334001128782246E-03
 1.2975000000000000E-01   8.0440272839762805E-01   5.7444473231564501E-03
 1.3025000000000000E-01   8.0131695784302237E-01   5.6568080946481115E-03
 1.3075000000000001E-01   8.0184704196147460E-01   5.6717912337564723E-03
 1.3125000000000001E-01   8.0180863407012859E-01   5.6707046130975870E-03
 1.3175000000000001E-01   8.0209002798892670E-01   5.6786693165792081E-03
 1.3225000000000001E-01   7.9796711686072708E-01   5.5628082684642333E-03
 1.3275000000000001E-01   7.9733827396875523E-01   5.5452937646704569E-03
 1.3325000000000001E-01   7.9675128213720747E-01   5.5289822465957282E-03
 1.3375000000000001E-01   7.9655853184307135E-01   5.5236338960417209E-03
 1.3425000000000001E-01   7.9610873054217202E-01   5.5111681000006947E-03
 1.3475000000000001E-01   7.9381427806705918E-01   5.4479076364944588E-03
 1.3525000000000001E-01   7.9245205623912207E-01   5.4106083441220615E-03
 1.3575000000000001E-01   7.9217017744076201E-01   5.4029141387109195E-03
 1.3625000000000001E-01   7.9199206889143203E-01   5.3980566940161224E-03
 1.3675000000000001E-01   7.9020811240105526E-01   5.3495844399732932E-03
 1.3725000000000001E-01   7.8953429700811417E-01   5.3313612688029328E-03
 1.3775000000000001E-01   7.8873579929993887E-01   5.3098264171330045E-03
 1.3825000000000001E-01   7.8714146937721452E-01   5.2670238388209459E-03
 1.3875000000000001E-01   7.8656136451728864E-01   5.2515143008903323E-03
 1.3925000000000001E-01   7.8390432521788267E-01   5.1809136516225377E-03
 1.3975000000000001E-01   7.8362940896736633E-01   5.1736496617715289E-03
 1.4025000000000001E-01   7.8430657935233461E-01   5.1915560146439197E-03
 1.4075000000000001E-01   7.8241692303710186E-01   5.1417037782564507E-03
 1.4125000000000001E-01   7.8161041947206933E-01   5.1205365717791745E-03
 1.4175000000000001E-01   7.8150619150070044E-01   5.1178058180369225E-03
 1.4225000000000002E-01   7.8088262780284190E-01   5.1014913703390178E-03
 1.4275000000000002E-01   7.7824100666421592E-01   5.0328102203101898E-03
 1.4325000000000002E-01   7.7621521387776915E-01   4.9806120404997847E-03
 1.4375000000000002E-01   7.7579443635553536E-01   4.9698210842555003E-03
 1.4424999999999999E-01   7.7542903586045131E-01   4.9604645206534851E-03
 1.4474999999999999E-01   7.7429249679330525E-01   4.9314463707317898E-03
 1.4524999999999999E-01   7.7310393628617680E-01   4.9012363904462836E-03
 1.4574999999999999E-01   7.7236008065528117E-01   4.8824003521509137E-03
 1.4624999999999999E-01   7.6847455367880568E-01   4.7848913075262921E-03
 1.4674999999999999E-01   7.6556249450598668E-01   4.7127750101129788E-03
 1.4724999999999999E-01   7.6609773602824383E-01   4.7259685481704393E-03
 1.4774999999999999E-01   7.6364112571469400E-01   4.6656413152430694E-03
 1.4824999999999999E-01   7.6209806189994900E-01   4.6280446478944399E-03
 1.4874999999999999E-01   7.6003861800510630E-01   4.5782209645854098E-03
 1.4924999999999999E-01   7.5989635849613213E-01   4.5747942301255021E-03
 1.4974999999999999E-01   7.5974848325842048E-01   4.5712342639110835E-03
 1.5024999999999999E-01   7.6018015229482960E-01   4.5816321400616719E-03
 1.5075000000000000E-01   7.5993769689474111E-01   4.5757897874677865E-03
 1.5125000000000000E-01   7.5830905564133844E-01   4.5366897539863412E-03
 1.5175000000000000E-01   7.5786039675158867E-01   4.5259626211683890E-03
 1.5225000000000000E-01   7.5530065378443689E-01   4.4651243059893129E-03
 1.5275000000000000E-01   7.5287739661588127E-01   4.4080970347900889E-03
 1.5325000000000000E-01   7.5223589102226418E-01   4.3930921656665702E-03
 1.5375000000000000E-01   7.5196977544809662E-01   4.3868789549537648E-03
 1.5425000000000000E-01   7.5181306281404836E-01   4.3832231459060827E-03
 1.5475000000000000E-01   7.5208292967138846E-01   4.3895200501261195E-03
 1.5525000000000000E-01   7.4928412847942349E-01   4.3245432495408612E-03
 1.5575000000000000E-01   7.4635753186720732E-01   4.2573738748616311E-03
 1.5625000000000000E-01   7.4512845519509530E-01   4.2293994659610415E-03
 1.5675000000000000E-01   7.4376319864885510E-01   4.1984873997628711E-03
 1.5725000000000000E-01   7.4188887855842367E-01   4.1563255252997046E-03
 1.5775000000000000E-01   7.4171129155572213E-01   4.1523473316243328E-03
 1.5825000000000000E-01   7.4179190342448176E-01   4.1541527945054358E-03
 1.5875000000000000E-01   7.3940555410965902E-01   4.1009544481207510E-03
 1.5925000000000000E-01   7.3936965696532997E-01   4.1001581228414354E-03
 1.5975000000000000E-01   7.3692254896116305E-01   4.0461454800737161E-03
 1.6025000000000000E-01   7.3768353439191303E-01   4.0628844464573009E-03
 1.6075000000000000E-01   7.3403603072041934E-01   3.9831221386097630E-03
 1.6125000000000000E-01   7.3326349481720643E-01   3.9663804507834377E-03
 1.6175000000000000E-01   7.3202997856886998E-01   3.9397582997075077E-03
 1.6225000000000001E-01   7.2894339939192465E-01   3.8737299591141620E-03
 1.6275000000000001E-01   7.3041728495819513E-01   3.9051550288890621E-03
 1.6325000000000001E-01   7.2809613011520891E-01   3.8557511995659351E-03
 1.6375000000000001E-01   7.2745197818129803E-01   3.8421244520773618E-03
 1.6425000000000001E-01   7.2578738108111240E-01   3.8070779019071404E-03
 1.6475000000000001E-01   7.2506840105032500E-01   3.7920148218157116E-03
 1.6525000000000001E-01   7.2437517270253438E-01   3.7775336245991511E-03
 1.6575000000000001E-01   7.2259208615780568E-01   3.7404763640693788E-03
 1.6625000000000001E-01   7.2148579447709793E-01   3.7176221724393188E-03
 1.6675000000000001E-01   7.2139407201550809E-01   3.7157320482535199E-03
 1.6725000000000001E-01   7.1933776562474672E-01   3.6735466371312186E-03
 1.6775000000000001E-01   7.1925140803676546E-01   3.6717828954277660E-03
 1.6825000000000001E-01   7.1676397638112699E-01   3.6212523654020968E-03
 1.6875000000000001E-01   7.1400182956873393E-01   3.5657542609945857E-03
 1.6925000000000001E-01   7.1432603501644565E-01   3.5722350543277437E-03
 1.6975000000000001E-01   7.1513591826925116E-01   3.5884630347636855E-03
 1.7025000000000001E-01   7.1166707094681192E-01   3.5193430076922647E-03
 1.7075000000000001E-01   7.0950394004729189E-01   3.4767491531468081E-03
 1.7125000000000001E-01   7.0879951144431486E-01   3.4629621877966385E-03
 1.7175000000000001E-01   7.0799162138929672E-01   3.4472008161620838E-03
 1.7225000000000001E-01   7.0544647024019569E-01   3.3978982554644793E-03
 1.7275000000000001E-01   7.0631870099951188E-01   3.4147344164588904E-03
 1.7325000000000002E-01   7.0315612968765973E-01   3.3539854904711393E-03
 1.7375000000000002E-01   7.0086636601823726E-01   3.3105106366996817E-03
 1.7425000000000002E-01   7.0185666535897917E-01   3.3292608669575293E-03
 1.7475000000000002E-01   7.0170797122131234E-01   3.3264404376456870E-03
 1.7525000000000002E-01   7.0066589304719451E-01   3.3067245614068338E-03
 1.7575000000000002E-01   6.9859475112359104E-01   3.2677993675035619E-03
 1.7624999999999999E-01   6.9540980413147957E-01   3.2086130703574394E-03
 1.7674999999999999E-01   6.9425833372808654E-01   3.1874143086003687E-03
 1.7724999999999999E-01   6.9373284216596598E-01   3.1777749077586737E-03
 1.7774999999999999E-01   6.9370388625756874E-01   3.1772443888457907E-03
 1.7824999999999999E-01   6.9286424248022482E-01   3.1618896303921211E-03
 1.7874999999999999E-01   6.9064376286336060E-01   3.1215513802679761E-03
 1.7924999999999999E-01   6.9002730335355300E-01   3.1104212709455589E-03
 1.7974999999999999E-01   6.8661032863324167E-01   3.0492669048063298E-03
 1.8024999999999999E-01   6.8386523130031907E-01   3.0007941735654665E-03
 1.8074999999999999E-01   6.8469210704346684E-01   3.0153338090699224E-03
 1.8124999999999999E-01   6.8336407555051304E-01   2.9920075712911182E-03
 1.8174999999999999E-01   6.8293437442800731E-01   2.9844891376006122E-03
 1.8225000000000000E-01   6.8023201186392368E-01   2.9375304399310532E-03
 1.8275000000000000E-01   6.8041295342230124E-01   2.9406572169174260E-03
 1.8325000000000000E-01   6.7775405864425764E-01   2.8949603457889246E-03
 1.8375000000000000E-01   6.7650662464131073E-01   2.8737059446425719E-03
 1.8425000000000000E-01   6.7628191093589984E-01   2.8698896365251811E-03
 1.8475000000000000E-01   6.7375125933268509E-01   2.8271735636250213E-03
 1.8525000000000000E-01   6.7052844139971024E-01   2.7734665127530562E-03
 1.8575000000000000E-01   6.7033167816128136E-01   2.7702125055584334E-03
 1.8625000000000000E-01   6.6804088793440386E-01   2.7325385008816804E-03
 1.8675000000000000E-01   6.6743484750132176E-01   2.7226362526318118E-03
 1.8725000000000000E-01   6.6519695161676951E-01   2.6863037147945501E-03
 1.8775000000000000E-01   6.6479895116290755E-01   2.6798804085096583E-03
 1.8825000000000000E-01   6.6129378422205398E-01   2.6238069240179722E-03
 1.8875000000000000E-01   6.5761861791689291E-01   2.5659637201218316E-03
 1.8925000000000000E-01   6.5656319998088231E-01   2.5495307816519302E-03
 1.8975000000000000E-01   6.5573104055434028E-01   2.5366297483638651E-03
 1.9025000000000000E-01   6.5478810165729373E-01   2.5220705320594806E-03
 1.9075000000000000E-01   6.5370892264354474E-01   2.5054847436608869E-03
 1.9125000000000000E-01   6.5294353761675017E-01   2.4937713025589151E-03
 1.9175000000000000E-01   6.5047753410093712E-01   2.4563108021204904E-03
 1.9225000000000000E-01   6.4920678663474252E-01   2.4371727636899434E-03
 1.9275000000000000E-01   6.4821833223077818E-01   2.4223636893220455E-03
 1.9325000000000001E-01   6.4664005147464176E-01   2.3988578457739447E-03
 1.9375000000000001E-01   6.4615694841143168E-01   2.3916971540977740E-03
 1.9425000000000001E-01   6.4437647322912506E-01   2.3654447769135959E-03
 1.9475000000000001E-01   6.4019731132638780E-01   2.3046739602227942E-03
 1.9525000000000001E-01   6.4091037178650556E-01   2.3149590363988259E-03
 1.9575000000000001E-01   6.3932412225547097E-01   2.2921259372519899E-03
 1.9625000000000001E-01   6.3732910180764235E-01   2.2636491253503039E-03
 1.9675000000000001E-01   6.3603621490423867E-01   2.2453367724380988E-03
 1.9725000000000001E-01   6.3449925645579663E-01   2.2237122133656933E-03
 1.9775000000000001E-01   6.3192439588928873E-01   2.1878351682921961E-03
 1.9825000000000001E-01   6.3069858692424130E-01   2.1709086206027190E-03
 1.9875000000000001E-01   6.2756676555815594E-01   2.1281089424650393E-03
 1.9925000000000001E-01   6.2611024205757881E-01   2.1084210521518693E-03
 1.9975000000000001E-01   6.2307050028171918E-01   2.0677730485177048E-03
 2.0025000000000001E-01   6.2188573335647435E-01   2.0520903901101533E-03
 2.0075000000000001E-01   6.1823137384351290E-01   2.0042794533143720E-03
 2.0125000000000001E-01   6.1701021591308758E-01   1.9884905454193667E-03
 2.0175000000000001E-01   6.1483633437272356E-01   1.9606144990769337E-03
 2.0225000000000001E-01   6.1246016904805189E-01   1.9304809081479492E-03
 2.0275000000000001E-01   6.1348105267664710E-01   1.9433844697921625E-03
 2.0325000000000001E-01   6.1166858424801296E-01   1.9205199058349534E-03
 2.0375000000000001E-01   6.1019295636054327E-01   1.9020541287395180E-03
 2.0425000000000001E-01   6.0597773134834176E-01   1.8500385193541396E-03
 2.0475000000000002E-01   6.0370073392328405E-01   1.8223883343071081E-03
 2.0525000000000002E-01   6.0302029130832013E-01   1.8141860201760244E-03
 2.0575000000000002E-01   6.0035842362505198E-01   1.7823645910015858E-03
 2.0625000000000002E-01   5.9898144117935181E-01   1.7660686328705190E-03
 2.0675000000000002E-01   5.9680350194448095E-01   1.7405221829303523E-03
 2.0725000000000002E-01   5.9376753311195163E-01   1.7053750271607969E-03
 2.0775000000000002E-01   5.9281595422699940E-01   1.6944690623330212E-03
 2.0824999999999999E-01   5.9149414808586276E-01   1.6794068514554724E-03
 2.0874999999999999E-01   5.8968509862854557E-01   1.6589554535731119E-03
 2.0924999999999999E-01   5.8660208558390148E-01   1.6245329417770397E-03
 2.0974999999999999E-01   5.8441988211494167E-01   1.6004939641943124E-03
 2.1024999999999999E-01   5.8225074463833126E-01   1.5768643034660870E-03
 2.1074999999999999E-01   5.8031239487727915E-01   1.5559709998645749E-03
 2.1124999999999999E-01   5.7964758882956058E-01   1.5488531595348304E-03
 2.1174999999999999E-01   5.7729543392921978E-01   1.5238653755216070E-03
 2.1224999999999999E-01   5.7659705644298553E-01   1.5165048207951893E-03
 2.1274999999999999E-01   5.7547765998149891E-01   1.5047625959443763E-03
 2.1325000000000000E-01   5.7177620986738276E-01   1.4664202103030718E-03
 2.1375000000000000E-01   5.6893566643014348E-01   1.4374963581480545E-03
 2.1425000000000000E-01   5.6746630635188322E-01   1.4227036048381411E-03
 2.1475000000000000E-01   5.6486700362253939E-01   1.3968151508109560E-03
 2.1525000000000000E-01   5.6434080468055836E-01   1.3916176352501784E-03
 2.1575000000000000E-01   5.6201738054147710E-01   1.3688412909632038E-03
 2.1625000000000000E-01   5.6133875232568464E-01   1.3622418284122827E-03
 2.1675000000000000E-01   5.5937090644603049E-01   1.3432399786005810E-03
 2.1725000000000000E-01   5.5568096524525523E-01   1.3081459253763872E-03
 2.1775000000000000E-01   5.5485078766829676E-01   1.3003460385861974E-03
 2.1825000000000000E-01   5.5151788770079768E-01   1.2693825454717731E-03
 2.1875000000000000E-01   5.4876357558409616E-01   1.2442143905322274E-03
 2.1925000000000000E-01   5.4630832155813647E-01   1.2220961471741121E-03
 2.1975000000000000E-01   5.4284150790129759E-01   1.1913690242368353E-03
 2.2025000000000000E-01   5.4057309236355833E-01   1.1715796216045231E-03
 2.2075000000000000E-01   5.3788658441671744E-01   1.1484628769890188E-03
 2.2125000000000000E-01   5.3510256182392624E-01   1.1248697349951450E-03
 2.2175000000000000E-01   5.3316917733473534E-01   1.1087005181081131E-03
 2.2225000000000000E-01   5.3189021829853989E-01   1.0981005914474427E-03
 2.2275000000000000E-01   5.3028638246846349E-01   1.0849157410307722E-03
 2.2325000000000000E-01   5.2868195230682369E-01   1.0718451612459811E-03
 2.2375000000000000E-01   5.2564260214906577E-01   1.0474090876138847E-03
 2.2425000000000000E-01   5.2278975118779025E-01   1.0248548756322604E-03
 2.2475000000000001E-01   5.2129706388051666E-01   1.0132001064317459E-03
 2.2525000000000001E-01   5.1816128529809480E-01   9.8904022862264995E-04
 2.2575000000000001E-01   5.1281200764434254E-01   9.4882660644192538E-04
 2.2625000000000001E-01   5.1025616497156634E-01   9.3005183471487945E-04
 2.2675000000000001E-01   5.0937174657597173E-01   9.2362040754561346E-04
 2.2725000000000001E-01   5.0636261371532632E-01   9.0198775759926266E-04
 2.2775000000000001E-01   5.0428378494177040E-01   8.8726658614526671E-04
 2.2825000000000001E-01   4.9989692136217040E-01   8.5679309918116806E-04
 2.2875000000000001E-01   4.9690955168263923E-01   8.3649527278353440E-04
 2.2925000000000001E-01   4.9285985115037756E-01   8.0955782983500011E-04
 2.2975000000000001E-01   4.9070604616770785E-01   7.9549920109224384E-04
 2.3025000000000001E-01   4.8745711841642142E-01   7.7463975012685249E-04
 2.3075000000000001E-01   4.8537681454123610E-01   7.6150054745920137E-04
 2.3125000000000001E-01   4.8153316916400701E-01   7.3766459975803942E-04
 2.3175000000000001E-01   4.7872102751436063E-01   7.2058319142764078E-04
 2.3225000000000001E-01   4.7602918235762665E-01   7.0451204234502280E-04
 2.3275000000000001E-01   4.7359880861841436E-01   6.9023426694047403E-04
 2.3325000000000001E-01   4.7108732464491099E-01   6.7570913058738881E-04
 2.3375000000000001E-01   4.6723755018322527E-01   6.5389055462397030E-04
 2.3425000000000001E-01   4.6535739746962929E-01   6.4342895291445983E-04
 2.3475000000000001E-01   4.6161248877902683E-01   6.2296595244209748E-04
 2.3525000000000001E-01   4.5831284851758824E-01   6.0534399941239013E-04
 2.3575000000000002E-01   4.5619292052615140E-01   5.9422138434726238E-04
 2.3625000000000002E-01   4.5298238340131730E-01   5.7766939802898678E-04
 2.3675000000000002E-01   4.4996631916959334E-01   5.6243733309723593E-04
 2.3725000000000002E-01   4.4581290331352980E-01   5.4195677329222107E-04
 2.3775000000000002E-01   4.4063634238321298E-01   5.1722006656498918E-04
 2.3825000000000002E-01   4.3813381634505566E-01   5.0556989972681073E-04
 2.3875000000000002E-01   4.3610479233470634E-01   4.9626945774598730E-04
 2.3925000000000002E-01   4.3114669533205274E-01   4.7408297339167517E-04
 2.3975000000000002E-01   4.2667083461972233E-01   4.5470103302119961E-04
 2.4024999999999999E-01   4.2205993095899852E-01   4.3536208628884923E-04
 2.4074999999999999E-01   4.1888329885774067E-01   4.2240231704720002E-04
 2.4124999999999999E-01   4.1441362824512129E-01   4.0465995362027354E-04
 2.4174999999999999E-01   4.0995446214093634E-01   3.8752219620229753E-04
 2.4224999999999999E-01   4.0524230001263717E-01   3.7000977520029472E-04
 2.4274999999999999E-01   4.0161668899821740E-01   3.5694484730011201E-04
 2.4324999999999999E-01   3.9644461661826030E-01   3.3890986530990032E-04
 2.4374999999999999E-01   3.9220781404461996E-01   3.2465274497301815E-04
 2.4424999999999999E-01   3.8805364617242699E-01   3.1111516806109737E-04
 2.4475000000000000E-01   3.8362887184502503E-01   2.9716608999036902E-04
 2.4525000000000000E-01   3.7908477889148806E-01   2.8333452583785437E-04
 2.4575000000000000E-01   3.7283185130673191E-01   2.6509781052739883E-04
 2.4625000000000000E-01   3.6827013658670271E-01   2.5235976999671761E-04
 2.4675000000000000E-01   3.6330276535964656E-01   2.3901707413226869E-04
 2.4725000000000000E-01   3.5718466204128896E-01   2.2331881631211739E-04
 2.4775000000000000E-01   3.5182206920341791E-01   2.1020663763806672E-04
 2.4825000000000000E-01   3.4529787910565379E-01   1.9504272441799199E-04
 2.4875000000000000E-01   3.3929056154855503E-01   1.8181982083117229E-04
 2.4925000000000000E-01   3.3180067655946754E-01   1.6628886931512957E-04
 2.4975000000000000E-01   3.2543299712210078E-01   1.5388647621373440E-04
 2.5025000000000003E-01   3.1870155197827410E-01   1.4154379151258773E-04
 2.5075000000000003E-01   3.1169481094655610E-01   1.2950078482355901E-04
 2.5125000000000003E-01   3.0422653509847614E-01   1.1752830590806847E-04
 2.5175000000000003E-01   2.9649482165483576E-01   1.0602848653046702E-04
 2.5225000000000003E-01   2.8801218950669777E-01   9.4405562954373833E-05
 2.5275000000000003E-01   2.7952959765370400E-01   8.3765523882838120E-05
 2.5325000000000003E-01   2.6982940740313721E-01   7.2729605128547600E-05
 2.5375000000000003E-01   2.5818823395541612E-01   6.0967712261550203E-05
 2.5425000000000003E-01   2.4438819245241117E-01   4.8941242225863307E-05
 2.5475000000000003E-01   2.2853242308686461E-01   3.7423586765391433E-05
 2.5525000000000003E-01   2.0763654712811713E-01   2.5501710086392787E-05
 2.5575000000000003E-01   1.8490892962072281E-01   1.6039308837198738E-05
 2.5624999999999998E-01   1.5918703442630672E-01   8.8101819952898682E-06
 2.5674999999999998E-01   1.3349114382549709E-01   4.3567629300202631E-06
 2.5724999999999998E-01   1.1083027394722618E-01   2.0700829016961294E-06
 2.5774999999999998E-01   9.1179227128355397E-02   9.4828250414658831E-07
 2.5824999999999998E-01   7.4840532614898259E-02   4.3042906497458496E-07
 2.5874999999999998E-01   6.1824636007233036E-02   2.0044737992110208E-07
 2.5924999999999998E-01   5.1244464213591912E-02   9.4611066542335265E-08
 2.5974999999999998E-01   4.2516570597234675E-02   4.4831887003912248E-08
 2.6024999999999998E-01   3.5298636181048754E-02   2.1300304677349130E-08
 2.6074999999999998E-01   2.9316439178667157E-02   1.0134422074634299E-08
 2.6124999999999998E-01   2.4478010075233859E-02   4.9255932813551769E-09
 2.6174999999999998E-01   2.0430286801289568E-02   2.3902975407361098E-09
 2.6224999999999998E-01   1.7124197673250643E-02   1.1797637325160755E-09
 2.6274999999999998E-01   1.4460522770311702E-02   5.9991550425164315E-10
 2.6324999999999998E-01   1.2198700118898795E-02   3.0381438432247921E-10
 2.6374999999999998E-01   1.0394833298604434E-02   1.6018587845508608E-10
 2.6424999999999998E-01   8.8898872231199938E-03   8.5691770816103272E-11
 2.6474999999999999E-01   7.5699816224361850E-03   4.5054005948101126E-11
 2.6524999999999999E-01   6.5157366249944081E-03   2.4729093477291002E-11
 2.6574999999999999E-01   5.6372275992736132E-03   1.3855314539349504E-11
 2.6624999999999999E-01   4.8669309644926379E-03   7.6979459127345602E-12
 2.6674999999999999E-01   4.2533321250830397E-03   4.4902580130046589E-12
 2.6724999999999999E-01   3.7109948094628913E-03   2.6020491698778466E-12
 2.6774999999999999E-01   3.2610289023817700E-03   1.5515747494263615E-12
 2.6824999999999999E-01   2.9004491684948663E-03   9.7099086949054595E-13
 2.6874999999999999E-01   2.5724968294837110E-03   6.0086029143584621E-13
 2.6924999999999999E-01   2.3000204657762256E-03   3.8395551769200959E-13
 2.6974999999999999E-01   2.0780956663651474E-03   2.5586816711129462E-13
 2.7024999999999999E-01   1.9288371717114871E-03   1.8990499121161184E-13
 2.7074999999999999E-01   1.7944881277129235E-03   1.4227102779742999E-13
 2.7124999999999999E-01   1.6735261341747842E-03   1.0761779922955023E-13
 2.7174999999999999E-01   1.5576473943237179E-03   8.0766399551551392E-14
 2.7224999999999999E-01   1.4774298546806812E-03   6.5370467961436157E-14
 2.7274999999999999E-01   1.3948671849637183E-03   5.1938038127219678E-14
 2.7324999999999999E-01   1.3270962396678420E-03   4.2556292551758791E-14
 2.7374999999999999E-01   1.2820235551414991E-03   3.7062791825336632E-14
 2.7424999999999999E-01   1.2333297105835586E-03   3.1744675063894209E-14
 2.7474999999999999E-01   1.2012375843573158E-03   2.8567337075561684E-14
 2.7524999999999999E-01   1.1716400618860909E-03   2.5854191647400510E-14
 2.7575000000000000E-01   1.1525037679644341E-03   2.4206027765470540E-14
 2.7625000000000000E-01   1.1309394863443978E-03   2.2444585099936656E-14
 2.7675000000000000E-01   1.1084687837832855E-03   2.0713237277965340E-14
 2.7725000000000000E-01   1.0899104242053739E-03   1.9360534215466704E-14
 2.7775000000000000E-01   1.0745487620854200E-03   1.8291891812886283E-14
 2.7825000000000000E-01   1.0618716762265286E-03   1.7443846592545736E-14
 2.7875000000000000E-01   1.0512551394525674E-03   1.6756628428333925E-14
 2.7925000000000000E-01   1.0424024694511596E-03   1.6199284678605956E-14
 2.7975000000000000E-01   1.0381000604594555E-03   1.5933492369485567E-14
 2.8025000000000000E-01   1.0429982459114510E-03   1.6236350706268512E-14
 2.8075000000000000E-01   1.0356320252548810E-03   1.5782507293076663E-14
 2.8125000000000000E-01   1.0294720242131504E-03   1.5410343104909715E-14
 2.8175000000000000E-01   1.0244091116209286E-03   1.5109421684872041E-14
 2.8225000000000000E-01   1.0202229182144588E-03   1.4863956046851065E-14
 2.8275000000000000E-01   1.0167328026488131E-03   1.4661602899490332E-14
 2.8325000000000000E-01   1.0138543807291203E-03   1.4496275679266018E-14
 2.8375000000000000E-01   1.0114629860357831E-03   1.4359988424837242E-14
 2.8425000000000000E-01   1.0094759038773470E-03   1.4247476150551828E-14
 2.8475000000000000E-01   1.0078261353931664E-03   1.4154566635820181E-14
 2.8525000000000000E-01   1.0064711860431354E-03   1.4078600838784704E-14
 2.8575000000000000E-01   1.0053454455797445E-03   1.4015718641234057E-14
 2.8625000000000000E-01   1.0044133981189805E-03   1.3963815447497611E-14
 2.8675000000000000E-01   1.0036396536133223E-03   1.3920837338229678E-14
 2.8725000000000001E-01   1.0030059594738235E-03   1.3885712374078605E-14
 2.8775000000000001E-01   1.0024884355634381E-03   1.3857075940989807E-14
 2.8825000000000001E-01   1.0020618726863473E-03   1.3833506022913141E-14
 2.8875000000000001E-01   1.0017030608552269E-03   1.3813703013202609E-14
 2.8925000000000001E-01   1.0014005017007889E-03   1.3797021147005495E-14
 2.8975000000000001E-01   1.0011507343831206E-03   1.3783261393884899E-14
 2.9025000000000001E-01   1.0009413560622435E-03   1.3771734614456447E-14
 2.9075000000000001E-01   1.0007720207483575E-03   1.3762417587967110E-14
 2.9125000000000001E-01   1.0006233656013536E-03   1.3754242305788237E-14
 2.9175000000000001E-01   1.0005132008620167E-03   1.3748186151766513E-14
 2.9225000000000001E-01   1.0004194321437570E-03   1.3743032922107257E-14
 2.9275000000000001E-01   1.0003375806186491E-03   1.3738535807705617E-14
 2.9325000000000001E-01   1.0002786349265712E-03   1.3735297877070108E-14
 2.9375000000000001E-01   1.0002297466802097E-03   1.3732612843616238E-14
 2.9425000000000001E-01   1.0001887941288954E-03   1.3730363956313223E-14
 2.9475000000000001E-01   1.0001541265260310E-03   1.3728460419459969E-14
 2.9525000000000001E-01   1.0001268558137756E-03   1.3726963171898204E-14
 2.9575000000000001E-01   1.0001032889667572E-03   1.3725669376796145E-14
 2.9625000000000001E-01   1.0000824231222757E-03   1.3724523940227992E-14
 2.9675000000000001E-01   1.0000646778651960E-03   1.3723549865619991E-14
 2.9725000000000001E-01   1.0000525471381570E-03   1.3722884014252148E-14
 2.9775000000000001E-01   1.0000440278329246E-03   1.3722416407048797E-14
 2.9825000000000002E-01   1.0000357858708140E-03   1.3721964034014127E-14
 2.9875000000000002E-01   1.0000295588574761E-03   1.3721622262024834E-14
 2.9925000000000002E-01   1.0000247799739983E-03   1.3721359975522224E-14
 2.9975000000000002E-01   1.0000193373888838E-03   1.3721061266684632E-14
 3.0025000000000002E-01   1.0000157752228481E-03   1.3720865764716076E-14
 3.0075000000000002E-01   1.0000131885497844E-03   1.3720723801930860E-14
 3.0125000000000002E-01   1.0000110378887955E-03   1.3720605769366627E-14
 3.0175000000000002E-01   1.0000091853942720E-03   1.3720504101383154E-14
 3.0225000000000002E-01   1.0000076137112682E-03   1.3720417845246401E-14
 3.0275000000000002E-01   1.0000052269725046E-03   1.3720286858500143E-14
 3.0325000000000002E-01   1.0000033803018360E-03   1.3720185511905388E-14
 3.0375000000000002E-01   1.0000016738795497E-03   1.3720091862740342E-14
 3.0425000000000002E-01   1.0000002509543348E-03   1.3720013772379076E-14
 3.0475000000000002E-01   9.9999927792342094E-04   1.3719960372480260E-14
 3.0525000000000002E-01   9.9999929334160264E-04   1.3719961218628259E-14
 3.0575000000000002E-01   9.9999931755240072E-04   1.3719962547314089E-14
 3.0625000000000002E-01   9.9999931632388322E-04   1.3719962479893184E-14
 3.0675000000000002E-01   9.9999929933323344E-04   1.3719961547448263E-14
 3.0725000000000002E-01   9.9999930740820144E-04   1.3719961990601583E-14
 3.0775000000000002E-01   9.9999931351848538E-04   1.3719962325933270E-14
 3.0825000000000002E-01   9.9999936094513869E-04   1.3719964928702828E-14
 3.0875000000000002E-01   9.9999933211021097E-04   1.3719963346245100E-14
 3.0925000000000002E-01   9.9999928478789932E-04   1.3719960749202024E-14
 3.0975000000000003E-01   9.9999932083492124E-04   1.3719962727458449E-14
 3.1025000000000003E-01   9.9999931379002446E-04   1.3719962340835302E-14
 3.1075000000000003E-01   9.9999931292415784E-04   1.3719962293316642E-14
 3.1125000000000003E-01   9.9999931270384665E-04   1.3719962281225989E-14
 3.1175000000000003E-01   9.9999936058594923E-04   1.3719964908990549E-14
 3.1225000000000003E-01   9.9999929710411031E-04   1.3719961425114242E-14
 3.1275000000000003E-01   9.9999930282750386E-04   1.3719961739213422E-14
 3.1325000000000003E-01   9.9999931835050059E-04   1.3719962591113719E-14
 3.1375000000000003E-01   9.9999932184952176E-04   1.3719962783139609E-14
 3.1425000000000003E-01   9.9999933785386306E-04   1.3719963661456096E-14
 3.1475000000000003E-01   9.9999934444643264E-04   1.3719964023255600E-14
 3.1525000000000003E-01   9.9999931123466424E-04   1.3719962200597423E-14
 3.1575000000000003E-01   9.9999929656544896E-04   1.3719961395552577E-14
 3.1625000000000003E-01   9.9999930421883383E-04   1.3719961815569451E-14
 3.1675000000000003E-01   9.9999933273685858E-04   1.3719963380635450E-14
 3.1725000000000003E-01   9.9999929916655774E-04   1.3719961538301121E-14
 3.1775000000000003E-01   9.9999929167718772E-04   1.3719961127285365E-14
 3.1825000000000003E-01   9.9999927975342301E-04   1.3719960472910559E-14
 3.1875000000000003E-01   9.9999929122937601E-04   1.3719961102709510E-14
 3.1925000000000003E-01   9.9999931186630460E-04   1.3719962235261779E-14
 3.1975000000000003E-01   9.9999932216075088E-04   1.3719962800219828E-14
 3.2024999999999998E-01   9.9999932468596920E-04   1.3719962938803532E-14
 3.2074999999999998E-01   9.9999934174126994E-04   1.3719963874796565E-14
 3.2124999999999998E-01   9.9999933959895692E-04   1.3719963757226659E-14
 3.2174999999999998E-01   9.9999931103147348E-04   1.3719962189446339E-14
 3.2224999999999998E-01   9.9999929080755415E-04   1.3719961079559975E-14
 3.2274999999999998E-01   9.9999934088675448E-04   1.3719963827900850E-14
 3.2324999999999998E-01   9.9999932139267409E-04   1.3719962758067863E-14
 3.2374999999999998E-01   9.9999931459090205E-04   1.3719962384787375E-14
 3.2424999999999998E-01   9.9999929073877844E-04   1.3719961075785570E-14
 3.2474999999999998E-01   9.9999927827831110E-04   1.3719960391956594E-14
 3.2524999999999998E-01   9.9999931283491976E-04   1.3719962288419269E-14
 3.2574999999999998E-01   9.9999931099851416E-04   1.3719962187637535E-14
 3.2624999999999998E-01   9.9999931484914774E-04   1.3719962398959869E-14
 3.2674999999999998E-01   9.9999929910273792E-04   1.3719961534798694E-14
 3.2724999999999999E-01   9.9999931661975982E-04   1.3719962496130862E-14
 3.2774999999999999E-01   9.9999932398276889E-04   1.3719962900211974E-14
 3.2824999999999999E-01   9.9999930505184674E-04   1.3719961861285104E-14
 3.2874999999999999E-01   9.9999936066346015E-04   1.3719964913244338E-14
 3.2924999999999999E-01   9.9999930942208442E-04   1.3719962101123254E-14
 3.2974999999999999E-01   9.9999926857963109E-04   1.3719959859694190E-14
 3.3024999999999999E-01   9.9999929860915162E-04   1.3719961507710738E-14
 3.3074999999999999E-01   9.9999930395798498E-04   1.3719961801254096E-14
 3.3124999999999999E-01   9.9999933764168296E-04   1.3719963649811678E-14
 3.3174999999999999E-01   9.9999930339567653E-04   1.3719961770394676E-14
 3.3224999999999999E-01   9.9999931669646994E-04   1.3719962500340704E-14
 3.3274999999999999E-01   9.9999929101244754E-04   1.3719961090804500E-14
 3.3324999999999999E-01   9.9999931512638343E-04   1.3719962414174538E-14
 3.3374999999999999E-01   9.9999930370301749E-04   1.3719961787261510E-14
 3.3424999999999999E-01   9.9999930198084778E-04   1.3719961692749033E-14
 3.3474999999999999E-01   9.9999931606194561E-04   1.3719962465518078E-14
 3.3524999999999999E-01   9.9999931915211349E-04   1.3719962635106149E-14
 3.3574999999999999E-01   9.9999928213168098E-04   1.3719960603429074E-14
 3.3624999999999999E-01   9.9999929940212777E-04   1.3719961551229180E-14
 3.3674999999999999E-01   9.9999933723502387E-04   1.3719963627494268E-14
 3.3724999999999999E-01   9.9999931833450037E-04   1.3719962590235634E-14
 3.3774999999999999E-01   9.9999932106909742E-04   1.3719962740310012E-14
 3.3825000000000000E-01   9.9999932492685702E-04   1.3719962952023432E-14
 3.3875000000000000E-01   9.9999933023423634E-04   1.3719963243291816E-14
 3.3925000000000000E-01   9.9999930536152980E-04   1.3719961878280474E-14
 3.3975000000000000E-01   9.9999931510749013E-04   1.3719962413137672E-14
 3.4025000000000000E-01   9.9999933155934780E-04   1.3719963316013790E-14
 3.4075000000000000E-01   9.9999932202482294E-04   1.3719962792760119E-14
 3.4125000000000000E-01   9.9999933946058194E-04   1.3719963749632653E-14
 3.4175000000000000E-01   9.9999933562222696E-04   1.3719963538984151E-14
 3.4225000000000000E-01   9.9999929790427341E-04   1.3719961469027104E-14
 3.4275000000000000E-01   9.9999930539209064E-04   1.3719961879957653E-14
 3.4325000000000000E-01   9.9999929516242174E-04   1.3719961318554598E-14
 3.4375000000000000E-01   9.9999931156762620E-04   1.3719962218870343E-14
 3.4425000000000000E-01   9.9999930331379000E-04   1.3719961765900750E-14
 3.4475000000000000E-01   9.9999930964624582E-04   1.3719962113425203E-14
 3.4525000000000000E-01   9.9999930307163669E-04   1.3719961752611404E-14
 3.4575000000000000E-01   9.9999934192918170E-04   1.3719963885109140E-14
 3.4625000000000000E-01   9.9999934689066778E-04   1.3719964157394958E-14
 3.4675000000000000E-01   9.9999932401728122E-04   1.3719962902106012E-14
 3.4725000000000000E-01   9.9999929565091445E-04   1.3719961345363023E-14
 3.4775000000000000E-01   9.9999931039072430E-04   1.3719962154282096E-14
 3.4825000000000000E-01   9.9999928735908824E-04   1.3719960890308572E-14
 3.4875000000000000E-01   9.9999931219914751E-04   1.3719962253528159E-14
 3.4925000000000000E-01   9.9999929898309534E-04   1.3719961528232727E-14
 3.4975000000000001E-01   9.9999931682462524E-04   1.3719962507373855E-14
 3.5025000000000001E-01   9.9999933643901999E-04   1.3719963583809664E-14
 3.5075000000000001E-01   9.9999933058849658E-04   1.3719963262733579E-14
 3.5125000000000001E-01   9.9999931826256724E-04   1.3719962586287950E-14
 3.5175000000000001E-01   9.9999933526044430E-04   1.3719963519129561E-14
 3.5225000000000001E-01   9.9999931621656368E-04   1.3719962474003506E-14
 3.5275000000000001E-01   9.9999932716282104E-04   1.3719963074732882E-14
 3.5325000000000001E-01   9.9999928456430127E-04   1.3719960736930990E-14
 3.5375000000000001E-01   9.9999929051025789E-04   1.3719961063244390E-14
 3.5425000000000001E-01   9.9999931096382013E-04   1.3719962185733532E-14
 3.5475000000000001E-01   9.9999929366059617E-04   1.3719961236134589E-14
 3.5525000000000001E-01   9.9999931772535113E-04   1.3719962556805591E-14
 3.5575000000000001E-01   9.9999931868457841E-04   1.3719962609447874E-14
 3.5625000000000001E-01   9.9999932196389728E-04   1.3719962789416528E-14
 3.5675000000000001E-01   9.9999933779875631E-04   1.3719963658431846E-14
 3.5725000000000001E-01   9.9999930859990442E-04   1.3719962056002103E-14
 3.5775000000000001E-01   9.9999934713859619E-04   1.3719964171001245E-14
 3.5825000000000001E-01   9.9999928593112243E-04   1.3719960811941972E-14
 3.5875000000000001E-01   9.9999931500467892E-04   1.3719962407495409E-14
 3.5925000000000001E-01   9.9999932210742700E-04   1.3719962797293422E-14
 3.5975000000000001E-01   9.9999930165522088E-04   1.3719961674878666E-14
 3.6025000000000001E-01   9.9999930674571661E-04   1.3719961954244491E-14
 3.6075000000000002E-01   9.9999931952878787E-04   1.3719962655777992E-14
 3.6125000000000002E-01   9.9999933359472726E-04   1.3719963427715187E-14
 3.6175000000000002E-01   9.9999932591020410E-04   1.3719963005989407E-14
 3.6225000000000002E-01   9.9999930937152894E-04   1.3719962098348773E-14
 3.6275000000000002E-01   9.9999931849752339E-04   1.3719962599182312E-14
 3.6325000000000002E-01   9.9999931642497293E-04   1.3719962485440980E-14
 3.6375000000000002E-01   9.9999929638168276E-04   1.3719961385467506E-14
 3.6425000000000002E-01   9.9999928081237954E-04   1.3719960531025967E-14
 3.6475000000000002E-01   9.9999926299219649E-04   1.3719959553056462E-14
 3.6525000000000002E-01   9.9999929454603178E-04   1.3719961284727192E-14
 3.6575000000000002E-01   9.9999930784814271E-04   1.3719962014745511E-14
 3.6625000000000002E-01   9.9999932722786818E-04   1.3719963078302666E-14
 3.6675000000000002E-01   9.9999931714387182E-04   1.3719962524894073E-14
 3.6725000000000002E-01   9.9999932557619676E-04   1.3719962987659122E-14
 3.6775000000000002E-01   9.9999930471388965E-04   1.3719961842738060E-14
 3.6825000000000002E-01   9.9999930602456279E-04   1.3719961914667648E-14
 3.6875000000000002E-01   9.9999932603828611E-04   1.3719963013018530E-14
 3.6925000000000002E-01   9.9999930220758915E-04   1.3719961705192575E-14
 3.6975000000000002E-01   9.9999930780042805E-04   1.3719962012126934E-14
 3.7025000000000002E-01   9.9999931066651910E-04   1.3719962169417688E-14
 3.7075000000000002E-01   9.9999933519719368E-04   1.3719963515658374E-14
 3.7125000000000002E-01   9.9999933205212506E-04   1.3719963343057348E-14
 3.7175000000000002E-01   9.9999930957733220E-04   1.3719962109643229E-14
 3.7225000000000003E-01   9.9999930146169535E-04   1.3719961664258010E-14
 3.7275000000000003E-01   9.9999932242116302E-04   1.3719962814511222E-14
 3.7325000000000003E-01   9.9999931152964963E-04   1.3719962216786186E-14
 3.7375000000000003E-01   9.9999930995167967E-04   1.3719962130187379E-14
 3.7425000000000003E-01   9.9999931506199115E-04   1.3719962410640693E-14
 3.7475000000000003E-01   9.9999929479471349E-04   1.3719961298374817E-14
 3.7525000000000003E-01   9.9999930238517409E-04   1.3719961714938417E-14
 3.7575000000000003E-01   9.9999929287350833E-04   1.3719961192939302E-14
 3.7625000000000003E-01   9.9999932155585541E-04   1.3719962767023234E-14
 3.7675000000000003E-01   9.9999931913764654E-04   1.3719962634312206E-14
 3.7725000000000003E-01   9.9999933384328061E-04   1.3719963441355772E-14
 3.7775000000000003E-01   9.9999930500189083E-04   1.3719961858543529E-14
 3.7825000000000003E-01   9.9999932369187160E-04   1.3719962884247566E-14
 3.7875000000000003E-01   9.9999930149981936E-04   1.3719961666350252E-14
 3.7925000000000003E-01   9.9999932956079630E-04   1.3719963206333503E-14
 3.7975000000000003E-01   9.9999931384126841E-04   1.3719962343647571E-14
 3.8025000000000003E-01   9.9999929729844010E-04   1.3719961435779040E-14
 3.8075000000000003E-01   9.9999933091908804E-04   1.3719963280876402E-14
 3.8125000000000003E-01   9.9999933312667545E-04   1.3719963402028560E-14
 3.8175000000000003E-01   9.9999930678015001E-04   1.3719961956134193E-14
 3.8225000000000003E-01   9.9999932055997213E-04   1.3719962712369272E-14
 3.8275000000000003E-01   9.9999931303388192E-04   1.3719962299338289E-14
 3.8325000000000004E-01   9.9999933089285099E-04   1.3719963279436519E-14
 3.8375000000000004E-01   9.9999933906725290E-04   1.3719963728046795E-14
 3.8424999999999998E-01   9.9999930710537640E-04   1.3719961973982578E-14
 3.8474999999999998E-01   9.9999929094504204E-04   1.3719961087105290E-14
 3.8524999999999998E-01   9.9999931253279793E-04   1.3719962271838856E-14
 3.8574999999999998E-01   9.9999931702642454E-04   1.3719962518448577E-14
 3.8624999999999998E-01   9.9999927074764339E-04   1.3719959978674448E-14
 3.8674999999999998E-01   9.9999931176406064E-04   1.3719962229650637E-14
 3.8724999999999998E-01   9.9999931933721932E-04   1.3719962645264736E-14
 3.8774999999999998E-01   9.9999931342554431E-04   1.3719962320832674E-14
 3.8824999999999998E-01   9.9999932854265240E-04   1.3719963150457875E-14
 3.8874999999999998E-01   9.9999933608195578E-04   1.3719963564214018E-14
 3.8924999999999998E-01   9.9999929197331933E-04   1.3719961143537031E-14
 3.8974999999999999E-01   9.9999928744936629E-04   1.3719960895263018E-14
 3.9024999999999999E-01   9.9999930050171087E-04   1.3719961611574171E-14
 3.9074999999999999E-01   9.9999928351030280E-04   1.3719960679087677E-14
 3.9124999999999999E-01   9.9999926611409138E-04   1.3719959724385667E-14
 3.9174999999999999E-01   9.9999927721629170E-04   1.3719960333673092E-14
 3.9224999999999999E-01   9.9999927569222437E-04   1.3719960250032461E-14
 3.9274999999999999E-01   9.9999926928740477E-04   1.3719959898536726E-14
 3.9324999999999999E-01   9.9999925989278276E-04   1.3719959382961010E-14
 3.9374999999999999E-01   9.9999921308612698E-04   1.3719956814217625E-14
 3.9424999999999999E-01   9.9999921486236066E-04   1.3719956911697097E-14
 3.9474999999999999E-01   9.9999919374546878E-04   1.3719955752804837E-14
 3.9524999999999999E-01   9.9999915480282866E-04   1.3719953615638042E-14
 3.9574999999999999E-01   9.9999912526744432E-04   1.3719951994740333E-14
 3.9624999999999999E-01   9.9999904549732867E-04   1.3719947616968399E-14
 3.9674999999999999E-01   9.9999897216269929E-04   1.3719943592375907E-14
 3.9724999999999999E-01   9.9999884735856048E-04   1.3719936743147169E-14
 3.9774999999999999E-01   9.9999874718016560E-04   1.3719931245376693E-14
 3.9824999999999999E-01   9.9999854380334262E-04   1.3719920084102006E-14
 3.9874999999999999E-01   9.9999829048018720E-04   1.3719906181793251E-14
 3.9924999999999999E-01   9.9999794663540383E-04   1.3719887311698047E-14
 3.9974999999999999E-01   9.9999720213489983E-04   1.3719846453807705E-14


==> gnuplot1/exam1/radiation/opt-1w-radiation.dat <==
 2.5000000000000001E-04   9.9588689005433606E-01   1.3495661374201403E-02
 7.5000000000000002E-04   9.9528854407312872E-01   1.3463256890213224E-02
 1.2500000000000000E-03   9.9529015940364196E-01   1.3463344292656408E-02
 1.7500000000000000E-03   9.9500480176701511E-01   1.3447910738344436E-02
 2.2500000000000003E-03   9.9428477100341239E-01   1.3409026889746819E-02
 2.7499999999999998E-03   9.9406795483783050E-01   1.3397334694271087E-02
 3.2500000000000003E-03   9.9364704097555767E-01   1.3374658002001326E-02
 3.7499999999999999E-03   9.9286912053619469E-01   1.3332823397005041E-02
 4.2500000000000003E-03   9.9256132504907890E-01   1.3316298056917322E-02
 4.7499999999999999E-03   9.9217906181427340E-01   1.3295795983531065E-02
 5.2500000000000003E-03   9.9166536341497680E-01   1.3268281891126154E-02
 5.7499999999999999E-03   9.9121503957564572E-01   1.3244197335469535E-02
 6.2500000000000003E-03   9.9069190620229175E-01   1.3216259911933700E-02
 6.7499999999999999E-03   9.8984664431126212E-01   1.3171212962652844E-02
 7.2500000000000004E-03   9.8904278418805047E-01   1.3128479384549323E-02
 7.7499999999999999E-03   9.8847562680880596E-01   1.3098391659960764E-02
 8.2500000000000004E-03   9.8767562570465817E-01   1.3056039523901363E-02
 8.7500000000000008E-03   9.8727091607268025E-01   1.3034653319751757E-02
 9.2499999999999995E-03   9.8689054019402223E-01   1.3014576953691757E-02
 9.7500000000000000E-03   9.8617184734704089E-01   1.2976707420747243E-02
 1.0250000000000000E-02   9.8535075111304316E-01   1.2933543237282409E-02
 1.0750000000000001E-02   9.8481028037516560E-01   1.2905190074711470E-02
 1.1250000000000000E-02   9.8448633542251995E-01   1.2888218241747117E-02
 1.1750000000000000E-02   9.8396626654479058E-01   1.2861006277159696E-02
 1.2250000000000000E-02   9.8319482764216370E-01   1.2820721079584305E-02
 1.2750000000000001E-02   9.8291131053439529E-01   1.2805939383398664E-02
 1.3250000000000000E-02   9.8182424698792237E-01   1.2749381715152833E-02
 1.3750000000000000E-02   9.8118916982301285E-01   1.2716426779931326E-02
 1.4250000000000001E-02   9.8092592815687762E-01   1.2702785591967775E-02
 1.4750000000000001E-02   9.8047449369634965E-01   1.2679417802028364E-02
 1.5250000000000000E-02   9.7996986234647365E-01   1.2653334538333444E-02
 1.5750000000000000E-02   9.7952278924706637E-01   1.2630259969496491E-02
 1.6250000000000001E-02   9.7872653593862480E-01   1.2589241505447407E-02
 1.6750000000000001E-02   9.7778346426399620E-01   1.2540789123329383E-02
 1.7250000000000001E-02   9.7736221389889177E-01   1.2519191707357618E-02
 1.7750000000000002E-02   9.7648797430981871E-01   1.2474458663057401E-02
 1.8249999999999999E-02   9.7618573155407695E-01   1.2459021444207196E-02
 1.8749999999999999E-02   9.7529991971070751E-01   1.2413860628791263E-02
 1.9250000000000000E-02   9.7468582326131425E-01   1.2382624654735786E-02
 1.9750000000000000E-02   9.7409860767233447E-01   1.2352811142936413E-02
 2.0250000000000001E-02   9.7357383759683136E-01   1.2326213633635530E-02
 2.0750000000000001E-02   9.7307062297759761E-01   1.2300749007221095E-02
 2.1250000000000002E-02   9.7242115569939502E-01   1.2267941771513058E-02
 2.1750000000000002E-02   9.7187577310753437E-01   1.2240443006368855E-02
 2.2249999999999999E-02   9.7118377569684877E-01   1.2205618339394313E-02
 2.2749999999999999E-02   9.7112307982230195E-01   1.2202567377252610E-02
 2.3250000000000000E-02   9.6989419725929216E-01   1.2140918826018225E-02
 2.3750000000000000E-02   9.6943220683148390E-01   1.2117802977009691E-02
 2.4250000000000001E-02   9.6876650911488027E-01   1.2084552633315539E-02
 2.4750000000000001E-02   9.6781087773568963E-01   1.2036940329919942E-02
 2.5250000000000002E-02   9.6733021830204702E-01   1.2013045743333298E-02
 2.5750000000000002E-02   9.6688495875965663E-01   1.1990942717336278E-02
 2.6249999999999999E-02   9.6611132912133790E-01   1.1952611700096595E-02
 2.6749999999999999E-02   9.6565121041477897E-01   1.1929857831237071E-02
 2.7250000000000000E-02   9.6490289937528528E-01   1.1892921626491984E-02
 2.7750000000000000E-02   9.6447166701726417E-01   1.1871675237611637E-02
 2.8250000000000001E-02   9.6380579209041406E-01   1.1838924174405505E-02
 2.8750000000000001E-02   9.6315863434266125E-01   1.1807158695202810E-02
 2.9250000000000002E-02   9.6251449567274905E-01   1.1775604925756728E-02
 2.9750000000000002E-02   9.6209450381693340E-01   1.1755065299254099E-02
 3.0249999999999999E-02   9.6159958670825385E-01   1.1730895967435519E-02
 3.0750000000000000E-02   9.6085008791286730E-01   1.1694365093653857E-02
 3.1250000000000000E-02   9.6031716276905865E-01   1.1668442056363953E-02
 3.1750000000000000E-02   9.5974167735009552E-01   1.1640497186424938E-02
 3.2250000000000001E-02   9.5908109189686008E-01   1.1608481872631310E-02
 3.2750000000000001E-02   9.5844298431930530E-01   1.1577618701812504E-02
 3.3250000000000002E-02   9.5756433898419668E-01   1.1535222269814942E-02
 3.3750000000000002E-02   9.5716633107532556E-01   1.1516055941726822E-02
 3.4250000000000003E-02   9.5675067696512761E-01   1.1496065355915882E-02
 3.4750000000000003E-02   9.5600059385407166E-01   1.1460056521231837E-02
 3.5250000000000004E-02   9.5509442263507760E-01   1.1416667353707390E-02
 3.5750000000000004E-02   9.5468534619023537E-01   1.1397120427490508E-02
 3.6249999999999998E-02   9.5414344240586924E-01   1.1371265265471588E-02
 3.6749999999999998E-02   9.5325206215408231E-01   1.1328831704087184E-02
 3.7249999999999998E-02   9.5241593002121949E-01   1.1289136244738988E-02
 3.7749999999999999E-02   9.5197317135114967E-01   1.1268158525162195E-02
 3.8249999999999999E-02   9.5135281592851106E-01   1.1238815541172408E-02
 3.8750000000000000E-02   9.5102959663331599E-01   1.1223549906182380E-02
 3.9250000000000000E-02   9.5000951387477550E-01   1.1175473410600864E-02
 3.9750000000000001E-02   9.4939176678013271E-01   1.1146434183533446E-02
 4.0250000000000001E-02   9.4851450351405187E-01   1.1105292843352760E-02
 4.0750000000000001E-02   9.4775761536746594E-01   1.1069888392085664E-02
 4.1250000000000002E-02   9.4712559511295169E-01   1.1040389717449002E-02
 4.1750000000000002E-02   9.4667588875017472E-01   1.1019436219686478E-02
 4.2250000000000003E-02   9.4583627323922725E-01   1.0980395241402333E-02
 4.2750000000000003E-02   9.4512726024415228E-01   1.0947507970699816E-02
 4.3250000000000004E-02   9.4472350535710314E-01   1.0928813014138637E-02
 4.3750000000000004E-02   9.4390847402305900E-01   1.0891147793174330E-02
 4.4249999999999998E-02   9.4321200523746707E-01   1.0859038945870984E-02
 4.4749999999999998E-02   9.4286385295897379E-01   1.0843014949399057E-02
 4.5249999999999999E-02   9.4209479471403534E-01   1.0807681266942072E-02
 4.5749999999999999E-02   9.4127440141021224E-01   1.0770084310099763E-02
 4.6249999999999999E-02   9.4047479242617793E-01   1.0733534335870782E-02
 4.6750000000000000E-02   9.3999851852750582E-01   1.0711808202213869E-02
 4.7250000000000000E-02   9.3898887114421337E-01   1.0665860313395078E-02
 4.7750000000000001E-02   9.3837343839785559E-01   1.0637925289516263E-02
 4.8250000000000001E-02   9.3784749917133448E-01   1.0614095969615248E-02
 4.8750000000000002E-02   9.3730347968815464E-01   1.0589489612164044E-02
 4.9250000000000002E-02   9.3659091349821533E-01   1.0557324525508340E-02
 4.9750000000000003E-02   9.3604943419526132E-01   1.0532931304960245E-02
 5.0250000000000003E-02   9.3520512999782757E-01   1.0494980431977203E-02
 5.0750000000000003E-02   9.3467012086648060E-01   1.0470985294302635E-02
 5.1250000000000004E-02   9.3406042185528659E-01   1.0443690507649483E-02
 5.1750000000000004E-02   9.3364210235829415E-01   1.0424994220857124E-02
 5.2249999999999998E-02   9.3299925164485309E-01   1.0396311724531806E-02
 5.2749999999999998E-02   9.3182312345459861E-01   1.0343988878079234E-02
 5.3249999999999999E-02   9.3119994108535775E-01   1.0316345315197184E-02
 5.3749999999999999E-02   9.3074365587260388E-01   1.0296140257307939E-02
 5.4250000000000000E-02   9.2989013418541977E-01   1.0258424617558871E-02
 5.4750000000000000E-02   9.2935387663580138E-01   1.0234781390951027E-02
 5.5250000000000000E-02   9.2838542040894168E-01   1.0192186399709133E-02
 5.5750000000000001E-02   9.2765843401510251E-01   1.0160299289301442E-02
 5.6250000000000001E-02   9.2695740858878239E-01   1.0129621797839959E-02
 5.6750000000000002E-02   9.2619944056517844E-01   1.0096530666903731E-02
 5.7250000000000002E-02   9.2530854245792182E-01   1.0057739841635029E-02
 5.7750000000000003E-02   9.2473674633713143E-01   1.0032902080747461E-02
 5.8250000000000003E-02   9.2430614168071656E-01   1.0014227802955819E-02
 5.8750000000000004E-02   9.2386573737790900E-01   9.9951555162097298E-03
 5.9250000000000004E-02   9.2345960242561198E-01   9.9775914661578997E-03
 5.9750000000000004E-02   9.2257053476583017E-01   9.9392229159154747E-03
 6.0249999999999998E-02   9.2190190287559315E-01   9.9104404652682124E-03
 6.0749999999999998E-02   9.2093403784707228E-01   9.8688877838298116E-03
 6.1249999999999999E-02   9.2014263631347815E-01   9.8350083058153497E-03
 6.1749999999999999E-02   9.1949836791911432E-01   9.8074919929283279E-03
 6.2250000000000000E-02   9.1842323948013338E-01   9.7617025284029782E-03
 6.2750000000000000E-02   9.1764359595207201E-01   9.7285981276831000E-03
 6.3250000000000001E-02   9.1684744366475435E-01   9.6948797144238257E-03
 6.3750000000000001E-02   9.1610556451796210E-01   9.6635388230856406E-03
 6.4250000000000002E-02   9.1548062314125256E-01   9.6371970183954190E-03
 6.4750000000000002E-02   9.1504580351067666E-01   9.6189008018394868E-03
 6.5250000000000002E-02   9.1448609837833839E-01   9.5953880529389638E-03
 6.5750000000000003E-02   9.1342127527882999E-01   9.5507747598762953E-03
 6.6250000000000003E-02   9.1264365773495437E-01   9.5182930491540790E-03
 6.6750000000000004E-02   9.1159338259530509E-01   9.4745538170400729E-03
 6.7250000000000004E-02   9.1114309830495477E-01   9.4558477453245728E-03
 6.7750000000000005E-02   9.1081945650064411E-01   9.4424198766772313E-03
 6.8250000000000005E-02   9.1027289184280014E-01   9.4197754354042665E-03
 6.8750000000000006E-02   9.0896723782988709E-01   9.3658464152905074E-03
 6.9250000000000006E-02   9.0849126210407638E-01   9.3462443216725376E-03
 6.9750000000000006E-02   9.0752944549929382E-01   9.3067277829871273E-03
 7.0250000000000007E-02   9.0689001970737759E-01   9.2805262073320655E-03
 7.0750000000000007E-02   9.0620138889291546E-01   9.2523702868056775E-03
 7.1250000000000008E-02   9.0573596581658866E-01   9.2333769358934337E-03
 7.1750000000000008E-02   9.0488992707726690E-01   9.1989260304874126E-03
 7.2249999999999995E-02   9.0401322283874708E-01   9.1633282214501847E-03
 7.2749999999999995E-02   9.0337089520807423E-01   9.1373127224834670E-03
 7.3249999999999996E-02   9.0279567818248685E-01   9.1140623832693633E-03
 7.3749999999999996E-02   9.0195943669475576E-01   9.0803405821324682E-03
 7.4249999999999997E-02   9.0147974492849026E-01   9.0610390887035149E-03
 7.4749999999999997E-02   9.0059219896108289E-01   9.0254078064085173E-03
 7.5249999999999997E-02   8.9962343968400293E-01   8.9866362079448151E-03
 7.5749999999999998E-02   8.9910945613047633E-01   8.9661163946194427E-03
 7.6249999999999998E-02   8.9839474665974806E-01   8.9376414121824354E-03
 7.6749999999999999E-02   8.9766783957929908E-01   8.9087500855328690E-03
 7.7249999999999999E-02   8.9682851992447010E-01   8.8754780517041523E-03
 7.7750000000000000E-02   8.9591783040662554E-01   8.8394823116628198E-03
 7.8250000000000000E-02   8.9517346801079412E-01   8.8101421982875166E-03
 7.8750000000000001E-02   8.9450212324553968E-01   8.7837428790042225E-03
 7.9250000000000001E-02   8.9390586662708715E-01   8.7603460403003052E-03
 7.9750000000000001E-02   8.9337266111615576E-01   8.7394629148604477E-03
 8.0250000000000002E-02   8.9225752725297636E-01   8.6959091353531609E-03
 8.0750000000000002E-02   8.9151148626534971E-01   8.6668620389467564E-03
 8.1250000000000003E-02   8.9096244116775403E-01   8.6455315046881920E-03
 8.1750000000000003E-02   8.9002777852604797E-01   8.6093102305419313E-03
 8.2250000000000004E-02   8.8913668141817381E-01   8.5748833602924610E-03
 8.2750000000000004E-02   8.8833347015897612E-01   8.5439404654368556E-03
 8.3250000000000005E-02   8.8750665927131367E-01   8.5121759676094946E-03
 8.3750000000000005E-02   8.8690017188472103E-01   8.4889322526063536E-03
 8.4250000000000005E-02   8.8646828615805773E-01   8.4724092134632108E-03
 8.4750000000000006E-02   8.8566225499594697E-01   8.4416366859238149E-03
 8.5250000000000006E-02   8.8475978613872563E-01   8.4072819293302056E-03
 8.5750000000000007E-02   8.8401673811209913E-01   8.3790747295791716E-03
 8.6250000000000007E-02   8.8248689249472789E-01   8.3212230927510959E-03
 8.6750000000000008E-02   8.8194837312912577E-01   8.3009302602877061E-03
 8.7250000000000008E-02   8.8114673472004268E-01   8.2707911835622969E-03
 8.7750000000000009E-02   8.8032494050959686E-01   8.2399795815384699E-03
 8.8249999999999995E-02   8.7949386635535165E-01   8.2089076785199621E-03
 8.8749999999999996E-02   8.7821471853618294E-01   8.1612551771946089E-03
 8.9249999999999996E-02   8.7781069250253185E-01   8.1462470715783653E-03
 8.9749999999999996E-02   8.7691439892312639E-01   8.1130269075001728E-03
 9.0249999999999997E-02   8.7611061225358355E-01   8.0833219220792923E-03
 9.0749999999999997E-02   8.7529944404689719E-01   8.0534269159830904E-03
 9.1249999999999998E-02   8.7438745480069402E-01   8.0199153308488803E-03
 9.1749999999999998E-02   8.7429185134611698E-01   8.0164083918274100E-03
 9.2249999999999999E-02   8.7341531450686061E-01   7.9843087342869237E-03
 9.2749999999999999E-02   8.7246321345190581E-01   7.9495511677764169E-03
 9.3250000000000000E-02   8.7198152804639684E-01   7.9320099682930190E-03
 9.3750000000000000E-02   8.7110308190194041E-01   7.9000949739096524E-03
 9.4250000000000000E-02   8.7014435398715029E-01   7.8653732651664757E-03
 9.4750000000000001E-02   8.6937248519310917E-01   7.8375021981170832E-03
 9.5250000000000001E-02   8.6879844364125736E-01   7.8168224645583512E-03
 9.5750000000000002E-02   8.6767929424807089E-01   7.7766230230560240E-03
 9.6250000000000002E-02   8.6677561628959920E-01   7.7442765475949082E-03
 9.6750000000000003E-02   8.6595009473714624E-01   7.7148159135358007E-03
 9.7250000000000003E-02   8.6507565767316852E-01   7.6837013745450220E-03
 9.7750000000000004E-02   8.6443251569243862E-01   7.6608769997136604E-03
 9.8250000000000004E-02   8.6371843565730566E-01   7.6355947273867063E-03
 9.8750000000000004E-02   8.6276084048612633E-01   7.6017889983873458E-03
 9.9250000000000005E-02   8.6210814479847353E-01   7.5788114726641218E-03
 9.9750000000000005E-02   8.6131849552759820E-01   7.5510823038818864E-03
 1.0025000000000001E-01   8.6039302015420727E-01   7.5186804200401657E-03
 1.0075000000000001E-01   8.5906393197689246E-01   7.4723301688334985E-03
 1.0125000000000001E-01   8.5786184127923981E-01   7.4305936593763427E-03
 1.0175000000000001E-01   8.5689647563970872E-01   7.3972030116305322E-03
 1.0225000000000001E-01   8.5650194325882356E-01   7.3835891329065420E-03
 1.0275000000000001E-01   8.5551814106555379E-01   7.3497235456317219E-03
 1.0325000000000001E-01   8.5473585076847769E-01   7.3228778916309524E-03
 1.0375000000000001E-01   8.5391255553779466E-01   7.2947045777615131E-03
 1.0425000000000000E-01   8.5305455982606915E-01   7.2654303932183839E-03
 1.0475000000000000E-01   8.5198845935271494E-01   7.2291786876088051E-03
 1.0525000000000000E-01   8.5130465162693947E-01   7.2059979976332837E-03
 1.0575000000000000E-01   8.5042460547748777E-01   7.1762470313610884E-03
 1.0625000000000000E-01   8.4979499043430129E-01   7.1550187750241958E-03
 1.0675000000000000E-01   8.4943284815267439E-01   7.1428300518805729E-03
 1.0725000000000000E-01   8.4868435454994806E-01   7.1176871571107985E-03
 1.0775000000000000E-01   8.4752429230924098E-01   7.0788503580295108E-03
 1.0825000000000000E-01   8.4633074193810265E-01   7.0390585382335688E-03
 1.0875000000000000E-01   8.4545972015510340E-01   7.0101255717729214E-03
 1.0925000000000000E-01   8.4451717565056150E-01   6.9789173934919650E-03
 1.0975000000000000E-01   8.4330635285875999E-01   6.9389794188740367E-03
 1.1025000000000000E-01   8.4287777868665148E-01   6.9248844171825906E-03
 1.1075000000000000E-01   8.4201109231655380E-01   6.8964463561177513E-03
 1.1125000000000000E-01   8.4130256793842562E-01   6.8732631159913252E-03
 1.1175000000000000E-01   8.4047043972008184E-01   6.8461101919262725E-03
 1.1225000000000000E-01   8.3940185761140640E-01   6.8113596969753302E-03
 1.1275000000000000E-01   8.3828576866141724E-01   6.7752056914115767E-03
 1.1325000000000000E-01   8.3741059813883156E-01   6.7469567030536805E-03
 1.1375000000000000E-01   8.3656098624968833E-01   6.7196172983757943E-03
 1.1425000000000000E-01   8.3563160119621671E-01   6.6898061424914453E-03
 1.1475000000000000E-01   8.3458698202964865E-01   6.6564172349238438E-03
 1.1525000000000001E-01   8.3401232028851913E-01   6.6381028379056571E-03
 1.1575000000000001E-01   8.3297490487681725E-01   6.6051362655533928E-03
 1.1625000000000001E-01   8.3200409968044897E-01   6.5743977677326475E-03
 1.1675000000000001E-01   8.3125478518025986E-01   6.5507457662883446E-03
 1.1725000000000001E-01   8.3039762152929553E-01   6.5237678427142957E-03
 1.1775000000000001E-01   8.2938252541506163E-01   6.4919271036156774E-03
 1.1825000000000001E-01   8.2872123139533804E-01   6.4712469438337559E-03
 1.1875000000000001E-01   8.2766126051916333E-01   6.4382023726631968E-03
 1.1925000000000001E-01   8.2705757999657414E-01   6.4194392994728795E-03
 1.1975000000000001E-01   8.2602231641476198E-01   6.3873576450892708E-03
 1.2025000000000000E-01   8.2473782258541350E-01   6.3477199565188528E-03
 1.2075000000000000E-01   8.2379211891696968E-01   6.3186549884173887E-03
 1.2125000000000000E-01   8.2266199816743502E-01   6.2840532382239826E-03
 1.2175000000000000E-01   8.2169223108281275E-01   6.2544746225055249E-03
 1.2225000000000000E-01   8.2090662239346346E-01   6.2305896338411366E-03
 1.2275000000000000E-01   8.2007339196446305E-01   6.2053316183832818E-03
 1.2325000000000000E-01   8.1918425572536624E-01   6.1784636882485896E-03
 1.2375000000000000E-01   8.1801290157879725E-01   6.1432009930689141E-03
 1.2425000000000000E-01   8.1707972487243619E-01   6.1152166428743090E-03
 1.2475000000000000E-01   8.1603770084214644E-01   6.0840812560689194E-03
 1.2525000000000000E-01   8.1483400750981783E-01   6.0482633986235854E-03
 1.2575000000000000E-01   8.1403968670996907E-01   6.0247138610870507E-03
 1.2625000000000000E-01   8.1317356257380724E-01   5.9991139890059313E-03
 1.2675000000000000E-01   8.1216057297979782E-01   5.9692768458349610E-03
 1.2725000000000000E-01   8.1161182244700980E-01   5.9531602029727713E-03
 1.2775000000000000E-01   8.1041866959467546E-01   5.9182302921514697E-03
 1.2825000000000000E-01   8.0932392436978351E-01   5.8863167226544605E-03
 1.2875000000000000E-01   8.0841506619329240E-01   5.8599202600869158E-03
 1.2925000000000000E-01   8.0724528559470388E-01   5.8260764725413267E-03
 1.2975000000000000E-01   8.0639208373045834E-01   5.8014844718963050E-03
 1.3025000000000000E-01   8.0544167520953214E-01   5.7741824172999395E-03
 1.3075000000000001E-01   8.0433620066686973E-01   5.7425471921706273E-03
 1.3125000000000001E-01   8.0317151393526109E-01   5.7093583066507017E-03
 1.3175000000000001E-01   8.0200792450028813E-01   5.6763445552047431E-03
 1.3225000000000001E-01   8.0130117821243119E-01   5.6563625296088462E-03
 1.3275000000000001E-01   8.0051398538578467E-01   5.6341681734859888E-03
 1.3325000000000001E-01   7.9931262687756621E-01   5.6004226834308439E-03
 1.3375000000000001E-01   7.9824116567328252E-01   5.5704540297258414E-03
 1.3425000000000001E-01   7.9734138843903646E-01   5.5453804067112861E-03
 1.3475000000000001E-01   7.9631177633457184E-01   5.5167926968879193E-03
 1.3525000000000001E-01   7.9532978546955502E-01   5.4896303343009989E-03
 1.3575000000000001E-01   7.9454797986088443E-01   5.4680770126777209E-03
 1.3625000000000001E-01   7.9330404244581754E-01   5.4339142493369441E-03
 1.3675000000000001E-01   7.9239685236967383E-01   5.4091008444313486E-03
 1.3725000000000001E-01   7.9140998938178186E-01   5.3822048386416351E-03
 1.3775000000000001E-01   7.9048733197603149E-01   5.3571495386268327E-03
 1.3825000000000001E-01   7.8932679398719874E-01   5.3257587888182311E-03
 1.3875000000000001E-01   7.8806222706952045E-01   5.2917114908083091E-03
 1.3925000000000001E-01   7.8698432036031163E-01   5.2628189541252474E-03
 1.3975000000000001E-01   7.8610035386388899E-01   5.2392132827032379E-03
 1.4025000000000001E-01   7.8514204267565502E-01   5.2137120952852074E-03
 1.4075000000000001E-01   7.8402762752283295E-01   5.1841740971251124E-03
 1.4125000000000001E-01   7.8338868669527728E-01   5.1672954390260904E-03
 1.4175000000000001E-01   7.8229468339024211E-01   5.1384913079878533E-03
 1.4225000000000002E-01   7.8115372748219825E-01   5.1085794166327312E-03
 1.4275000000000002E-01   7.7975912437106398E-01   5.0721953648302032E-03
 1.4325000000000002E-01   7.7883292591079423E-01   5.0481392385977866E-03
 1.4375000000000002E-01   7.7787276065964850E-01   5.0232913322722133E-03
 1.4424999999999999E-01   7.7652926203884287E-01   4.9886773375388965E-03
 1.4474999999999999E-01   7.7558213567315759E-01   4.9643832345514149E-03
 1.4524999999999999E-01   7.7459422642803966E-01   4.9391376940926060E-03
 1.4574999999999999E-01   7.7345618406563110E-01   4.9101750587965320E-03
 1.4624999999999999E-01   7.7258873390168470E-01   4.8881845585747666E-03
 1.4674999999999999E-01   7.7172759760894472E-01   4.8664272617585415E-03
 1.4724999999999999E-01   7.7036126981168751E-01   4.8320550430607937E-03
 1.4774999999999999E-01   7.6955737175158978E-01   4.8119169407064679E-03
 1.4824999999999999E-01   7.6842241174945358E-01   4.7835927970066227E-03
 1.4874999999999999E-01   7.6716904240833361E-01   4.7524591116699438E-03
 1.4924999999999999E-01   7.6601383595952266E-01   4.7238986088618696E-03
 1.4974999999999999E-01   7.6509338322965181E-01   4.7012342950227791E-03
 1.5024999999999999E-01   7.6388242067374013E-01   4.6715410993021884E-03
 1.5075000000000000E-01   7.6311198148771686E-01   4.6527230360093276E-03
 1.5125000000000000E-01   7.6188854692279384E-01   4.6229574029305913E-03
 1.5175000000000000E-01   7.6072346482302788E-01   4.5947444428366046E-03
 1.5225000000000000E-01   7.5966326789965033E-01   4.5691837230087363E-03
 1.5275000000000000E-01   7.5837441097720049E-01   4.5382539458588842E-03
 1.5325000000000000E-01   7.5725688928976731E-01   4.5115631816483601E-03
 1.5375000000000000E-01   7.5606609869087960E-01   4.4832522168611298E-03
 1.5425000000000000E-01   7.5476359362715606E-01   4.4524380526140125E-03
 1.5475000000000000E-01   7.5359914572900122E-01   4.4250247208103988E-03
 1.5525000000000000E-01   7.5239530914233010E-01   4.3968173862455667E-03
 1.5575000000000000E-01   7.5100655849397369E-01   4.3644450518948589E-03
 1.5625000000000000E-01   7.4989684668035672E-01   4.3387059854351059E-03
 1.5675000000000000E-01   7.4874020815749243E-01   4.3119998266366250E-03
 1.5725000000000000E-01   7.4784256362166868E-01   4.2913588193167250E-03
 1.5775000000000000E-01   7.4666267878205395E-01   4.2643406240774600E-03
 1.5825000000000000E-01   7.4549514336786749E-01   4.2377310009323113E-03
 1.5875000000000000E-01   7.4390944714042440E-01   4.2017906208939356E-03
 1.5925000000000000E-01   7.4266649836564613E-01   4.1737789539923785E-03
 1.5975000000000000E-01   7.4167225954948557E-01   4.1514733438306074E-03
 1.6025000000000000E-01   7.4064499166607844E-01   4.1285207630963284E-03
 1.6075000000000000E-01   7.3934729228266360E-01   4.0996620539323486E-03
 1.6125000000000000E-01   7.3808351932654326E-01   4.0717034844443521E-03
 1.6175000000000000E-01   7.3670250724789654E-01   4.0413150017793572E-03
 1.6225000000000001E-01   7.3571992056321234E-01   4.0197974698746178E-03
 1.6275000000000001E-01   7.3463176421349263E-01   3.9960684759709365E-03
 1.6325000000000001E-01   7.3327179280060817E-01   3.9665599961614490E-03
 1.6375000000000001E-01   7.3198659631089447E-01   3.9388244558864784E-03
 1.6425000000000001E-01   7.3077264802634334E-01   3.9127603305800802E-03
 1.6475000000000001E-01   7.2945587268545042E-01   3.8846349353610856E-03
 1.6525000000000001E-01   7.2796606105273265E-01   3.8529967304719573E-03
 1.6575000000000001E-01   7.2713460302926491E-01   3.8354238197424277E-03
 1.6625000000000001E-01   7.2601259575981059E-01   3.8118055068109683E-03
 1.6675000000000001E-01   7.2479599295293695E-01   3.7863193947138148E-03
 1.6725000000000001E-01   7.2314437124561526E-01   3.7519250303087509E-03
 1.6775000000000001E-01   7.2190837245328032E-01   3.7263395498635943E-03
 1.6825000000000001E-01   7.2057341332275138E-01   3.6988527948387888E-03
 1.6875000000000001E-01   7.1909779069151214E-01   3.6686470302431900E-03
 1.6925000000000001E-01   7.1821121489034800E-01   3.6505881593055173E-03
 1.6975000000000001E-01   7.1661451492416195E-01   3.6182328588111206E-03
 1.7025000000000001E-01   7.1535011105069846E-01   3.5927641375169523E-03
 1.7075000000000001E-01   7.1390627184691013E-01   3.5638457675269482E-03
 1.7125000000000001E-01   7.1268732608173369E-01   3.5395679508437913E-03
 1.7175000000000001E-01   7.1144886395873008E-01   3.5150286750652193E-03
 1.7225000000000001E-01   7.1068607023219599E-01   3.4999780766560760E-03
 1.7275000000000001E-01   7.0922971912693722E-01   3.4713772603982731E-03
 1.7325000000000002E-01   7.0781869645250484E-01   3.4438341739327035E-03
 1.7375000000000002E-01   7.0634499117839655E-01   3.4152428497818137E-03
 1.7425000000000002E-01   7.0513283119766301E-01   3.3918595092676950E-03
 1.7475000000000002E-01   7.0400210209342384E-01   3.3701554628042312E-03
 1.7525000000000002E-01   7.0270891417206038E-01   3.3454609314944143E-03
 1.7575000000000002E-01   7.0103787350142421E-01   3.3137522577461084E-03
 1.7624999999999999E-01   6.9979652329717523E-01   3.2903434568338830E-03
 1.7674999999999999E-01   6.9848536618443302E-01   3.2657531792655223E-03
 1.7724999999999999E-01   6.9719191756636201E-01   3.2416303246397878E-03
 1.7774999999999999E-01   6.9574595612979284E-01   3.2148215764755358E-03
 1.7824999999999999E-01   6.9445967816481102E-01   3.1911134928590424E-03
 1.7874999999999999E-01   6.9281373082041009E-01   3.1609676903105953E-03
 1.7924999999999999E-01   6.9152760019424520E-01   3.1375610475478642E-03
 1.7974999999999999E-01   6.8985617347381778E-01   3.1073368246682699E-03
 1.8024999999999999E-01   6.8866822296647245E-01   3.0859883841925333E-03
 1.8074999999999999E-01   6.8699412009000993E-01   3.0560903627453498E-03
 1.8124999999999999E-01   6.8587343514295429E-01   3.0361976565556146E-03
 1.8174999999999999E-01   6.8436711209095502E-01   3.0096128682071924E-03
 1.8225000000000000E-01   6.8312435060089027E-01   2.9878113803862550E-03
 1.8275000000000000E-01   6.8172565016828035E-01   2.9634161988638060E-03
 1.8325000000000000E-01   6.7988832003018507E-01   2.9315981092035946E-03
 1.8375000000000000E-01   6.7884877435874258E-01   2.9137095962182484E-03
 1.8425000000000000E-01   6.7698525233759099E-01   2.8818471546347745E-03
 1.8475000000000000E-01   6.7584420832657921E-01   2.8624670562448352E-03
 1.8525000000000000E-01   6.7412154125976975E-01   2.8333937499257405E-03
 1.8575000000000000E-01   6.7270450784302549E-01   2.8096450843962534E-03
 1.8625000000000000E-01   6.7122613682714671E-01   2.7850278845400508E-03
 1.8675000000000000E-01   6.6975186660422847E-01   2.7606404174419803E-03
 1.8725000000000000E-01   6.6835171990252629E-01   2.7376277300966397E-03
 1.8775000000000000E-01   6.6660255943373892E-01   2.7090811760478290E-03
 1.8825000000000000E-01   6.6523961703264711E-01   2.6869929740710539E-03
 1.8875000000000000E-01   6.6386274208885343E-01   2.6648164046079626E-03
 1.8925000000000000E-01   6.6214646742646699E-01   2.6373658416525472E-03
 1.8975000000000000E-01   6.6039648619828739E-01   2.6095950906753159E-03
 1.9025000000000000E-01   6.5873925948142997E-01   2.5834990155436657E-03
 1.9075000000000000E-01   6.5729462933576877E-01   2.5609107684068998E-03
 1.9125000000000000E-01   6.5525576926155704E-01   2.5292835826275146E-03
 1.9175000000000000E-01   6.5386394463882269E-01   2.5078622142042295E-03
 1.9225000000000000E-01   6.5269033062526916E-01   2.4899052830012593E-03
 1.9275000000000000E-01   6.5108924473755236E-01   2.4655635261528965E-03
 1.9325000000000001E-01   6.4951425212953973E-01   2.4417930421652368E-03
 1.9375000000000001E-01   6.4764428763068904E-01   2.4137943621474287E-03
 1.9425000000000001E-01   6.4597709723140162E-01   2.3890354478468541E-03
 1.9475000000000001E-01   6.4448993615863315E-01   2.3671112635182284E-03
 1.9525000000000001E-01   6.4293435446768088E-01   2.3443402338269178E-03
 1.9575000000000001E-01   6.4112320735601447E-01   2.3180356045421121E-03
 1.9625000000000001E-01   6.3936724376339393E-01   2.2927444024322774E-03
 1.9675000000000001E-01   6.3798952063249015E-01   2.2730463537040382E-03
 1.9725000000000001E-01   6.3594864531710849E-01   2.2441004742112447E-03
 1.9775000000000001E-01   6.3456711164631052E-01   2.2246636069004487E-03
 1.9825000000000001E-01   6.3262703198928061E-01   2.1975820163932127E-03
 1.9875000000000001E-01   6.3117058549585259E-01   2.1774145276300346E-03
 1.9925000000000001E-01   6.2982082484379220E-01   2.1588485526199560E-03
 1.9975000000000001E-01   6.2791845811698155E-01   2.1328833792374951E-03
 2.0025000000000001E-01   6.2627306835893071E-01   2.1106151727537537E-03
 2.0075000000000001E-01   6.2449177119759502E-01   2.0867046888758331E-03
 2.0125000000000001E-01   6.2261440256471556E-01   2.0617251196391128E-03
 2.0175000000000001E-01   6.2113559386745298E-01   2.0422070886455600E-03
 2.0225000000000001E-01   6.1921349393185032E-01   2.0170457978195395E-03
 2.0275000000000001E-01   6.1758072860966351E-01   1.9958553085590697E-03
 2.0325000000000001E-01   6.1543849653561122E-01   1.9683065845336844E-03
 2.0375000000000001E-01   6.1378398438235660E-01   1.9472258204926416E-03
 2.0425000000000001E-01   6.1194190084617006E-01   1.9239548502480741E-03
 2.0475000000000002E-01   6.0980469394913528E-01   1.8972176811050587E-03
 2.0525000000000002E-01   6.0829275508483716E-01   1.8784718320125368E-03
 2.0575000000000002E-01   6.0635699493672157E-01   1.8546744074484922E-03
 2.0625000000000002E-01   6.0473380961290668E-01   1.8348945515561310E-03
 2.0675000000000002E-01   6.0277747822010053E-01   1.8112657727189921E-03
 2.0725000000000002E-01   6.0114662268515850E-01   1.7917431693918516E-03
 2.0775000000000002E-01   5.9923059383468336E-01   1.7690089263896658E-03
 2.0824999999999999E-01   5.9767107294524602E-01   1.7506650352378042E-03
 2.0874999999999999E-01   5.9599913378669189E-01   1.7311576751776003E-03
 2.0924999999999999E-01   5.9331333052488600E-01   1.7001629036949941E-03
 2.0974999999999999E-01   5.9146475127286680E-01   1.6790730153286441E-03
 2.1024999999999999E-01   5.8888169110507216E-01   1.6499330383640534E-03
 2.1074999999999999E-01   5.8706950643191103E-01   1.6297170259232203E-03
 2.1124999999999999E-01   5.8507549628826461E-01   1.6076879258002639E-03
 2.1174999999999999E-01   5.8278300833234553E-01   1.5826381677760044E-03
 2.1224999999999999E-01   5.8104681540969416E-01   1.5638626678396478E-03
 2.1274999999999999E-01   5.7897397434208742E-01   1.5416659467587753E-03
 2.1325000000000000E-01   5.7665971084964496E-01   1.5171640763134229E-03
 2.1375000000000000E-01   5.7494058497195033E-01   1.4991530664293440E-03
 2.1425000000000000E-01   5.7284278154407198E-01   1.4773925029315149E-03
 2.1475000000000000E-01   5.7078070134559888E-01   1.4562342271761876E-03
 2.1525000000000000E-01   5.6830111794088423E-01   1.4310939735163574E-03
 2.1575000000000000E-01   5.6635437456845905E-01   1.4115853710866429E-03
 2.1625000000000000E-01   5.6448098735828234E-01   1.3930008659801131E-03
 2.1675000000000000E-01   5.6234599088812720E-01   1.3720455340323200E-03
 2.1725000000000000E-01   5.5983321937710484E-01   1.3476861698356883E-03
 2.1775000000000000E-01   5.5765593238201772E-01   1.3268426341403955E-03
 2.1825000000000000E-01   5.5555133441881732E-01   1.3069256805346731E-03
 2.1875000000000000E-01   5.5339849033317856E-01   1.2867850055775748E-03
 2.1925000000000000E-01   5.5106200198262834E-01   1.2651906506444433E-03
 2.1975000000000000E-01   5.4870708471281193E-01   1.2437021415007061E-03
 2.2025000000000000E-01   5.4637024542245716E-01   1.2226503381385870E-03
 2.2075000000000000E-01   5.4415481880604766E-01   1.2029401743947506E-03
 2.2125000000000000E-01   5.4188796044662180E-01   1.1830200892673222E-03
 2.2175000000000000E-01   5.3977128946630748E-01   1.1646441079755123E-03
 2.2225000000000000E-01   5.3759929266900586E-01   1.1460112102606584E-03
 2.2275000000000000E-01   5.3517255649341755E-01   1.1254584096963337E-03
 2.2325000000000000E-01   5.3260056372803688E-01   1.1039784565478651E-03
 2.2375000000000000E-01   5.2978208185600839E-01   1.0807946191902411E-03
 2.2425000000000000E-01   5.2762621253488173E-01   1.0633091821597622E-03
 2.2475000000000001E-01   5.2534670925939098E-01   1.0450526628556789E-03
 2.2525000000000001E-01   5.2274724180292043E-01   1.0245215818992202E-03
 2.2575000000000001E-01   5.2024720995282425E-01   1.0050626881340989E-03
 2.2625000000000001E-01   5.1743372229813334E-01   9.8349697461781911E-04
 2.2675000000000001E-01   5.1508590789724329E-01   9.6576794053525880E-04
 2.2725000000000001E-01   5.1203767507588527E-01   9.4310876112012982E-04
 2.2775000000000001E-01   5.0938976401682445E-01   9.2375109527335691E-04
 2.2825000000000001E-01   5.0680439900910734E-01   9.0513970221145848E-04
 2.2875000000000001E-01   5.0382619792183825E-01   8.8405054461794075E-04
 2.2925000000000001E-01   5.0098029592799387E-01   8.6424463289901023E-04
 2.2975000000000001E-01   4.9846113808491077E-01   8.4699204275887877E-04
 2.3025000000000001E-01   4.9545036774739815E-01   8.2671293308548470E-04
 2.3075000000000001E-01   4.9265842487166156E-01   8.0823521219490567E-04
 2.3125000000000001E-01   4.8976297353650661E-01   7.8940142763094304E-04
 2.3175000000000001E-01   4.8729555237428956E-01   7.7361325352662443E-04
 2.3225000000000001E-01   4.8398829472395405E-01   7.5282415394411703E-04
 2.3275000000000001E-01   4.8055649180142362E-01   7.3169806290143615E-04
 2.3325000000000001E-01   4.7781356270743158E-01   7.1513495009334815E-04
 2.3375000000000001E-01   4.7481170543453838E-01   6.9733229581573958E-04
 2.3425000000000001E-01   4.7159038167444289E-01   6.7860001795079549E-04
 2.3475000000000001E-01   4.6798365118850310E-01   6.5807718912749022E-04
 2.3525000000000001E-01   4.6539763750728769E-01   6.4365153421605341E-04
 2.3575000000000002E-01   4.6207028709798226E-01   6.2544090541895552E-04
 2.3625000000000002E-01   4.5853291444982358E-01   6.0650749784767883E-04
 2.3675000000000002E-01   4.5517005202422489E-01   5.8890986696098790E-04
 2.3725000000000002E-01   4.5178539780484289E-01   5.7158769539778669E-04
 2.3775000000000002E-01   4.4855148227787855E-01   5.5539670141917751E-04
 2.3825000000000002E-01   4.4481131170731741E-01   5.3710278373132216E-04
 2.3875000000000002E-01   4.4117519375105702E-01   5.1975473172788421E-04
 2.3925000000000002E-01   4.3759260519389093E-01   5.0307647434047020E-04
 2.3975000000000002E-01   4.3403379674113007E-01   4.8690956141650492E-04
 2.4024999999999999E-01   4.3018677345742767E-01   4.6987498520166673E-04
 2.4074999999999999E-01   4.2622069261239165E-01   4.5278521091495367E-04
 2.4124999999999999E-01   4.2241349323585553E-01   4.3682274271627174E-04
 2.4174999999999999E-01   4.1801093577119663E-01   4.1889452696343318E-04
 2.4224999999999999E-01   4.1401712939458218E-01   4.0311350750372516E-04
 2.4274999999999999E-01   4.0972654441429968E-01   3.8666112935342365E-04
 2.4324999999999999E-01   4.0546931514171658E-01   3.7083958419214700E-04
 2.4374999999999999E-01   4.0095258603331102E-01   3.5458975777532289E-04
 2.4424999999999999E-01   3.9682924330939490E-01   3.4022700873207959E-04
 2.4475000000000000E-01   3.9207758404416515E-01   3.2422176453541411E-04
 2.4525000000000000E-01   3.8651239302419410E-01   3.0620184674798675E-04
 2.4575000000000000E-01   3.8215632960325868E-01   2.9262965812958580E-04
 2.4625000000000000E-01   3.7723142566882617E-01   2.7783411489067751E-04
 2.4675000000000000E-01   3.7182670252628441E-01   2.6225055263947488E-04
 2.4725000000000000E-01   3.6726174097691128E-01   2.4960706052682687E-04
 2.4775000000000000E-01   3.6182851109025638E-01   2.3516097475559042E-04
 2.4825000000000000E-01   3.5568242396866295E-01   2.1958553687213017E-04
 2.4875000000000000E-01   3.4999451781447732E-01   2.0587285083017981E-04
 2.4925000000000000E-01   3.4426424132872641E-01   1.9271777422087997E-04
 2.4975000000000000E-01   3.3807256447506501E-01   1.7922303329603550E-04
 2.5025000000000003E-01   3.3184460474865030E-01   1.6637694893893072E-04
 2.5075000000000003E-01   3.2513613065343522E-01   1.5332573083439501E-04
 2.5125000000000003E-01   3.1727287628718348E-01   1.3902275623273210E-04
 2.5175000000000003E-01   3.0996731484959100E-01   1.2665365171525374E-04
 2.5225000000000003E-01   3.0149303641736525E-01   1.1336089188957263E-04
 2.5275000000000003E-01   2.9340987930739687E-01   1.0168409842265807E-04
 2.5325000000000003E-01   2.8370440010795861E-01   8.8882937148891862E-05
 2.5375000000000003E-01   2.7387569912254073E-01   7.7191256112728031E-05
 2.5425000000000003E-01   2.6302227172315801E-01   6.5663527420812304E-05
 2.5475000000000003E-01   2.4970781394283645E-01   5.3343639356341166E-05
 2.5525000000000003E-01   2.3485311848638077E-01   4.1738749812383324E-05
 2.5575000000000003E-01   2.1613176360421252E-01   2.9938394058567481E-05
 2.5624999999999998E-01   1.9273397515672985E-01   1.8931595945938934E-05
 2.5674999999999998E-01   1.6814750233302073E-01   1.0967705844192192E-05
 2.5724999999999998E-01   1.4260115327652623E-01   5.6734373414465020E-06
 2.5774999999999998E-01   1.1910267139485747E-01   2.7608328989356775E-06
 2.5824999999999998E-01   9.8179592410301289E-02   1.2747910642718692E-06
 2.5874999999999998E-01   8.0922125213822360E-02   5.8833302977650338E-07
 2.5924999999999998E-01   6.6715796717985956E-02   2.7181212025508541E-07
 2.5974999999999998E-01   5.5340007540618116E-02   1.2867997483495285E-07
 2.6024999999999998E-01   4.5718503455951146E-02   5.9940744745376214E-08
 2.6074999999999998E-01   3.8043251611521021E-02   2.8738535296481884E-08
 2.6124999999999998E-01   3.1520444466713225E-02   1.3543267065534865E-08
 2.6174999999999998E-01   2.6303673897463860E-02   6.5677975613949717E-09
 2.6224999999999998E-01   2.2092932999207341E-02   3.2686439303812479E-09
 2.6274999999999998E-01   1.8401458982451376E-02   1.5731246750080808E-09
 2.6324999999999998E-01   1.5398335457385745E-02   7.7134597544378053E-10
 2.6374999999999998E-01   1.3093357398764239E-02   4.0323498225797174E-10
 2.6424999999999998E-01   1.1084669309588312E-02   2.0713098788196773E-10
 2.6474999999999999E-01   9.3820980731802624E-03   1.0630507176951510E-10
 2.6524999999999999E-01   8.0449827572523138E-03   5.7471771219032254E-11
 2.6574999999999999E-01   6.8180317494239443E-03   2.9647644090274414E-11
 2.6624999999999999E-01   5.9317767796506207E-03   1.6986085656792999E-11
 2.6674999999999999E-01   5.1248803568873591E-03   9.4643117081915000E-12
 2.6724999999999999E-01   4.4368293601261526E-03   5.3167350172375083E-12
 2.6774999999999999E-01   3.9182463894419043E-03   3.2338589957541707E-12
 2.6824999999999999E-01   3.4210317481485047E-03   1.8792412192868649E-12
 2.6874999999999999E-01   3.1235204109750048E-03   1.3059648988177461E-12
 2.6924999999999999E-01   2.8252524797058982E-03   8.7414438138601341E-13
 2.6974999999999999E-01   2.5824248099472129E-03   6.1018967275188159E-13
 2.7024999999999999E-01   2.3518589539094159E-03   4.1975821248453348E-13
 2.7074999999999999E-01   2.1192359158641550E-03   2.7673961581541140E-13
 2.7124999999999999E-01   1.9277553409265688E-03   1.8947929993864958E-13
 2.7174999999999999E-01   1.7670339305372808E-03   1.3376228128820064E-13
 2.7224999999999999E-01   1.6361367382432619E-03   9.8317878191226669E-14
 2.7274999999999999E-01   1.5534303685435255E-03   7.9895308064327534E-14
 2.7324999999999999E-01   1.4705729919045302E-03   6.4165333184986412E-14
 2.7374999999999999E-01   1.4156522344743866E-03   5.5103657553536766E-14
 2.7424999999999999E-01   1.3445860367902417E-03   4.4844429041373671E-14
 2.7474999999999999E-01   1.2898838095049357E-03   3.7980132686279889E-14
 2.7524999999999999E-01   1.2683066363583500E-03   3.5501865221097276E-14
 2.7575000000000000E-01   1.2495009461594771E-03   3.3442633442608775E-14
 2.7625000000000000E-01   1.2077204484309254E-03   2.9189038523823940E-14
 2.7675000000000000E-01   1.1966134520800687E-03   2.8129993673949109E-14
 2.7725000000000000E-01   1.1676003403610774E-03   2.5499458797413418E-14
 2.7775000000000000E-01   1.1401369529963020E-03   2.3183670657669021E-14
 2.7825000000000000E-01   1.1172084040352278E-03   2.1374250121572130E-14
 2.7875000000000000E-01   1.0981225138209940E-03   1.9950661207843386E-14
 2.7925000000000000E-01   1.0820895681165055E-03   1.8810786416570889E-14
 2.7975000000000000E-01   1.0686239756894414E-03   1.7891788948231959E-14
 2.8025000000000000E-01   1.0574267815069561E-03   1.7153602177827202E-14
 2.8075000000000000E-01   1.0480844258230516E-03   1.6555381065405136E-14
 2.8125000000000000E-01   1.0402406128606691E-03   1.6065318240930428E-14
 2.8175000000000000E-01   1.0337521709267879E-03   1.5668226813314020E-14
 2.8225000000000000E-01   1.0282698961365140E-03   1.5338489639276442E-14
 2.8275000000000000E-01   1.0236480342748074E-03   1.5064569956647504E-14
 2.8325000000000000E-01   1.0198114423145294E-03   1.4839990850908379E-14
 2.8375000000000000E-01   1.0165900953028463E-03   1.4653373095316130E-14
 2.8425000000000000E-01   1.0138920950779121E-03   1.4498432786299549E-14
 2.8475000000000000E-01   1.0116227022740460E-03   1.4369060696047471E-14
 2.8525000000000000E-01   1.0097254443076566E-03   1.4261569165890000E-14
 2.8575000000000000E-01   1.0081516689717214E-03   1.4172863520811563E-14
 2.8625000000000000E-01   1.0068298503218256E-03   1.4098679668929897E-14
 2.8675000000000000E-01   1.0057327076923735E-03   1.4037326711665626E-14
 2.8725000000000001E-01   1.0047969387858065E-03   1.3985156299893453E-14
 2.8775000000000001E-01   1.0040047537079595E-03   1.3941104664341321E-14
 2.8825000000000001E-01   1.0033530884757599E-03   1.3904945106645475E-14
 2.8875000000000001E-01   1.0028004051214903E-03   1.3874333014731213E-14
 2.8925000000000001E-01   1.0023195318468003E-03   1.3847739493398560E-14
 2.8975000000000001E-01   1.0019339825460998E-03   1.3826445259853135E-14
 2.9025000000000001E-01   1.0016287379668279E-03   1.3809603754291692E-14
 2.9075000000000001E-01   1.0013756266756418E-03   1.3795650313019232E-14
 2.9125000000000001E-01   1.0011522914658427E-03   1.3783347142124409E-14
 2.9175000000000001E-01   1.0009459097745019E-03   1.3771985230316464E-14
 2.9225000000000001E-01   1.0007811101928111E-03   1.3762917579700892E-14
 2.9275000000000001E-01   1.0006557203505754E-03   1.3756021343377705E-14
 2.9325000000000001E-01   1.0005456002368709E-03   1.3749967054900170E-14
 2.9375000000000001E-01   1.0004636149948973E-03   1.3745460890156567E-14
 2.9425000000000001E-01   1.0003839567485212E-03   1.3741083685309208E-14
 2.9475000000000001E-01   1.0003221372852777E-03   1.3737687438597252E-14
 2.9525000000000001E-01   1.0002656182776571E-03   1.3734582940035029E-14
 2.9575000000000001E-01   1.0002185626033719E-03   1.3731998648640488E-14
 2.9625000000000001E-01   1.0001818998845904E-03   1.3729985389765239E-14
 2.9675000000000001E-01   1.0001534574709098E-03   1.3728423684771627E-14
 2.9725000000000001E-01   1.0001243356352069E-03   1.3726824812379350E-14
 2.9775000000000001E-01   1.0000998122355832E-03   1.3725478515654929E-14
 2.9825000000000002E-01   1.0000813069318058E-03   1.3724462668649469E-14
 2.9875000000000002E-01   1.0000693242550719E-03   1.3723804910754394E-14
 2.9925000000000002E-01   1.0000545469421394E-03   1.3722993781125885E-14
 2.9975000000000002E-01   1.0000436558943626E-03   1.3722395992375699E-14
 3.0025000000000002E-01   1.0000344195170423E-03   1.3721889040622285E-14
 3.0075000000000002E-01   1.0000293521562848E-03   1.3721610917261016E-14
 3.0125000000000002E-01   1.0000225268968807E-03   1.3721236317875634E-14
 3.0175000000000002E-01   1.0000180471464799E-03   1.3720990454210724E-14
 3.0225000000000002E-01   1.0000154270532072E-03   1.3720846656271874E-14
 3.0275000000000002E-01   1.0000105989000268E-03   1.3720581676881087E-14
 3.0325000000000002E-01   1.0000080951433263E-03   1.3720444266860320E-14
 3.0375000000000002E-01   1.0000069439424727E-03   1.3720381087532253E-14
 3.0425000000000002E-01   1.0000059564732140E-03   1.3720326894170671E-14
 3.0475000000000002E-01   1.0000051094149291E-03   1.3720280406840374E-14
 3.0525000000000002E-01   1.0000043828137103E-03   1.3720240530397715E-14
 3.0575000000000002E-01   1.0000029135711125E-03   1.3720159897481461E-14
 3.0625000000000002E-01   9.9999999996450714E-04   1.3719999998052153E-14
 3.0675000000000002E-01   9.9999999999985344E-04   1.3719999999991956E-14
 3.0725000000000002E-01   1.0000000000079975E-03   1.3720000000438905E-14
 3.0775000000000002E-01   1.0000000000172998E-03   1.3720000000949414E-14
 3.0825000000000002E-01   1.0000000000308798E-03   1.3720000001694684E-14
 3.0875000000000002E-01   1.0000000000201137E-03   1.3720000001103843E-14
 3.0925000000000002E-01   1.0000000000155713E-03   1.3720000000854555E-14
 3.0975000000000003E-01   1.0000000000073097E-03   1.3720000000401154E-14
 3.1025000000000003E-01   9.9999999998338029E-04   1.3719999999087907E-14
 3.1075000000000003E-01   9.9999999999514865E-04   1.3719999999733760E-14
 3.1125000000000003E-01   1.0000000000018872E-03   1.3720000000103567E-14
 3.1175000000000003E-01   9.9999999999912897E-04   1.3719999999952199E-14
 3.1225000000000003E-01   9.9999999999947874E-04   1.3719999999971392E-14
 3.1275000000000003E-01   9.9999999999718456E-04   1.3719999999845486E-14
 3.1325000000000003E-01   1.0000000000064165E-03   1.3720000000352140E-14
 3.1375000000000003E-01   9.9999999996929260E-04   1.3719999998314776E-14
 3.1425000000000003E-01   9.9999999998814340E-04   1.3719999999349310E-14
 3.1475000000000003E-01   1.0000000000138605E-03   1.3720000000760664E-14
 3.1525000000000003E-01   1.0000000000110823E-03   1.3720000000608200E-14
 3.1575000000000003E-01   9.9999999999420951E-04   1.3719999999682220E-14
 3.1625000000000003E-01   9.9999999999464710E-04   1.3719999999706230E-14
 3.1675000000000003E-01   1.0000000000053800E-03   1.3720000000295254E-14
 3.1725000000000003E-01   9.9999999996856553E-04   1.3719999998274875E-14
 3.1775000000000003E-01   9.9999999999965958E-04   1.3719999999981316E-14
 3.1825000000000003E-01   9.9999999999539953E-04   1.3719999999747524E-14
 3.1875000000000003E-01   1.0000000000140897E-03   1.3720000000773239E-14
 3.1925000000000003E-01   9.9999999997423591E-04   1.3719999998586064E-14
 3.1975000000000003E-01   1.0000000000042609E-03   1.3720000000233841E-14
 3.2024999999999998E-01   1.0000000000283634E-03   1.3720000001556582E-14
 3.2074999999999998E-01   9.9999999998713791E-04   1.3719999999294128E-14
 3.2124999999999998E-01   1.0000000000281524E-03   1.3720000001545003E-14
 3.2174999999999998E-01   1.0000000000265860E-03   1.3720000001459033E-14
 3.2224999999999998E-01   1.0000000000183016E-03   1.3720000001004392E-14
 3.2274999999999998E-01   9.9999999997969422E-04   1.3719999998885616E-14
 3.2324999999999998E-01   9.9999999995649663E-04   1.3719999997612532E-14
 3.2374999999999998E-01   9.9999999999673354E-04   1.3719999999820733E-14
 3.2424999999999998E-01   9.9999999999919229E-04   1.3719999999955676E-14
 3.2474999999999998E-01   9.9999999997908207E-04   1.3719999998852025E-14
 3.2524999999999998E-01   1.0000000000029412E-03   1.3720000000161411E-14
 3.2574999999999998E-01   1.0000000000052181E-03   1.3720000000286365E-14
 3.2624999999999998E-01   1.0000000000012189E-03   1.3720000000066890E-14
 3.2674999999999998E-01   1.0000000000015140E-03   1.3720000000083091E-14
 3.2724999999999999E-01   1.0000000000293910E-03   1.3720000001612975E-14
 3.2774999999999999E-01   1.0000000000224849E-03   1.3720000001233970E-14
 3.2824999999999999E-01   1.0000000000163823E-03   1.3720000000899064E-14
 3.2874999999999999E-01   9.9999999999704145E-04   1.3719999999837632E-14
 3.2924999999999999E-01   9.9999999998057849E-04   1.3719999998934145E-14
 3.2974999999999999E-01   9.9999999997580887E-04   1.3719999998672387E-14
 3.3024999999999999E-01   9.9999999998576575E-04   1.3719999999218822E-14
 3.3074999999999999E-01   9.9999999999146995E-04   1.3719999999531870E-14
 3.3124999999999999E-01   9.9999999999987902E-04   1.3719999999993363E-14
 3.3174999999999999E-01   9.9999999999769284E-04   1.3719999999873385E-14
 3.3224999999999999E-01   9.9999999999910599E-04   1.3719999999950938E-14
 3.3274999999999999E-01   9.9999999998206797E-04   1.3719999999015890E-14
 3.3324999999999999E-01   9.9999999998080335E-04   1.3719999998946486E-14
 3.3374999999999999E-01   1.0000000000026880E-03   1.3720000000147513E-14
 3.3424999999999999E-01   1.0000000000231738E-03   1.3720000001271774E-14
 3.3474999999999999E-01   1.0000000000286047E-03   1.3720000001569827E-14
 3.3524999999999999E-01   1.0000000000044342E-03   1.3720000000243347E-14
 3.3574999999999999E-01   1.0000000000092669E-03   1.3720000000508570E-14
 3.3624999999999999E-01   1.0000000000047885E-03   1.3720000000262789E-14
 3.3674999999999999E-01   9.9999999998920310E-04   1.3719999999407465E-14
 3.3724999999999999E-01   9.9999999998817918E-04   1.3719999999351274E-14
 3.3774999999999999E-01   1.0000000000006419E-03   1.3720000000035223E-14
 3.3825000000000000E-01   1.0000000000196950E-03   1.3720000001080858E-14
 3.3875000000000000E-01   9.9999999998184072E-04   1.3719999999003420E-14
 3.3925000000000000E-01   1.0000000000242131E-03   1.3720000001328811E-14
 3.3975000000000000E-01   1.0000000000218979E-03   1.3720000001201757E-14
 3.4025000000000000E-01   1.0000000000200755E-03   1.3720000001101743E-14
 3.4075000000000000E-01   9.9999999999675826E-04   1.3719999999822093E-14
 3.4125000000000000E-01   9.9999999998144086E-04   1.3719999998981472E-14
 3.4175000000000000E-01   9.9999999998528870E-04   1.3719999999192644E-14
 3.4225000000000000E-01   1.0000000000060134E-03   1.3720000000330019E-14
 3.4275000000000000E-01   9.9999999998036425E-04   1.3719999998922390E-14
 3.4325000000000000E-01   9.9999999997900813E-04   1.3719999998847967E-14
 3.4375000000000000E-01   9.9999999996563623E-04   1.3719999998114116E-14
 3.4425000000000000E-01   9.9999999999174274E-04   1.3719999999546844E-14
 3.4475000000000000E-01   9.9999999998912808E-04   1.3719999999403350E-14
 3.4525000000000000E-01   9.9999999999198148E-04   1.3719999999559941E-14
 3.4575000000000000E-01   1.0000000000059835E-03   1.3720000000328375E-14
 3.4625000000000000E-01   1.0000000000095312E-03   1.3720000000523072E-14
 3.4675000000000000E-01   1.0000000000070198E-03   1.3720000000385244E-14
 3.4725000000000000E-01   1.0000000000170591E-03   1.3720000000936205E-14
 3.4775000000000000E-01   1.0000000000025670E-03   1.3720000000140877E-14
 3.4825000000000000E-01   9.9999999998599386E-04   1.3719999999231342E-14
 3.4875000000000000E-01   9.9999999999286402E-04   1.3719999999608378E-14
 3.4925000000000000E-01   9.9999999997319876E-04   1.3719999998529150E-14
 3.4975000000000001E-01   1.0000000000022272E-03   1.3720000000122225E-14
 3.5025000000000001E-01   1.0000000000153410E-03   1.3720000000841914E-14
 3.5075000000000001E-01   1.0000000000255057E-03   1.3720000001399747E-14
 3.5125000000000001E-01   1.0000000000226863E-03   1.3720000001245022E-14
 3.5175000000000001E-01   1.0000000000016951E-03   1.3720000000093026E-14
 3.5225000000000001E-01   9.9999999999996728E-04   1.3719999999998203E-14
 3.5275000000000001E-01   9.9999999998190924E-04   1.3719999999007180E-14
 3.5325000000000001E-01   9.9999999999238025E-04   1.3719999999581830E-14
 3.5375000000000001E-01   1.0000000000086008E-03   1.3720000000472011E-14
 3.5425000000000001E-01   1.0000000000109127E-03   1.3720000000598889E-14
 3.5475000000000001E-01   1.0000000000095982E-03   1.3720000000526751E-14
 3.5525000000000001E-01   9.9999999998784503E-04   1.3719999999332937E-14
 3.5575000000000001E-01   9.9999999999934993E-04   1.3719999999964327E-14
 3.5625000000000001E-01   9.9999999998334841E-04   1.3719999999086159E-14
 3.5675000000000001E-01   9.9999999996849224E-04   1.3719999998270855E-14
 3.5725000000000001E-01   9.9999999997612264E-04   1.3719999998689609E-14
 3.5775000000000001E-01   9.9999999998446622E-04   1.3719999999147505E-14
 3.5825000000000001E-01   9.9999999998799053E-04   1.3719999999340920E-14
 3.5875000000000001E-01   1.0000000000186388E-03   1.3720000001022893E-14
 3.5925000000000001E-01   1.0000000000034747E-03   1.3720000000190692E-14
 3.5975000000000001E-01   1.0000000000044652E-03   1.3720000000245051E-14
 3.6025000000000001E-01   9.9999999999718348E-04   1.3719999999845428E-14
 3.6075000000000002E-01   1.0000000000054839E-03   1.3720000000300956E-14
 3.6125000000000002E-01   1.0000000000067273E-03   1.3720000000369194E-14
 3.6175000000000002E-01   9.9999999998510915E-04   1.3719999999182788E-14
 3.6225000000000002E-01   9.9999999997559962E-04   1.3719999998660904E-14
 3.6275000000000002E-01   9.9999999999907194E-04   1.3719999999949068E-14
 3.6325000000000002E-01   1.0000000000045240E-03   1.3720000000248276E-14
 3.6375000000000002E-01   1.0000000000131082E-03   1.3720000000719379E-14
 3.6425000000000002E-01   1.0000000000188409E-03   1.3720000001033987E-14
 3.6475000000000002E-01   1.0000000000083616E-03   1.3720000000458882E-14
 3.6525000000000002E-01   1.0000000000078427E-03   1.3720000000430405E-14
 3.6575000000000002E-01   1.0000000000191876E-03   1.3720000001053016E-14
 3.6625000000000002E-01   1.0000000000317958E-03   1.3720000001744953E-14
 3.6675000000000002E-01   1.0000000000285946E-03   1.3720000001569267E-14
 3.6725000000000002E-01   1.0000000000101302E-03   1.3720000000555944E-14
 3.6775000000000002E-01   9.9999999999003512E-04   1.3719999999453129E-14
 3.6825000000000002E-01   1.0000000000200766E-03   1.3720000001101809E-14
 3.6875000000000002E-01   9.9999999999904722E-04   1.3719999999947707E-14
 3.6925000000000002E-01   1.0000000000122259E-03   1.3720000000670960E-14
 3.6975000000000002E-01   1.0000000000129909E-03   1.3720000000712941E-14
 3.7025000000000002E-01   1.0000000000158469E-03   1.3720000000869677E-14
 3.7075000000000002E-01   1.0000000000100389E-03   1.3720000000550935E-14
 3.7125000000000002E-01   1.0000000000215180E-03   1.3720000001180908E-14
 3.7175000000000002E-01   1.0000000000168238E-03   1.3720000000923293E-14
 3.7225000000000003E-01   1.0000000000021784E-03   1.3720000000119554E-14
 3.7275000000000003E-01   9.9999999999005984E-04   1.3719999999454484E-14
 3.7325000000000003E-01   1.0000000000001030E-03   1.3720000000005652E-14
 3.7375000000000003E-01   9.9999999998450525E-04   1.3719999999149645E-14
 3.7425000000000003E-01   9.9999999996965255E-04   1.3719999998334535E-14
 3.7475000000000003E-01   9.9999999997037376E-04   1.3719999998374109E-14
 3.7525000000000003E-01   9.9999999994158017E-04   1.3719999996793921E-14
 3.7575000000000003E-01   9.9999999999044473E-04   1.3719999999475605E-14
 3.7625000000000003E-01   9.9999999996622842E-04   1.3719999998146618E-14
 3.7675000000000003E-01   9.9999999995785622E-04   1.3719999997687147E-14
 3.7725000000000003E-01   9.9999999992653752E-04   1.3719999995968379E-14
 3.7775000000000003E-01   9.9999999993516039E-04   1.3719999996441599E-14
 3.7825000000000003E-01   9.9999999990358474E-04   1.3719999994708730E-14
 3.7875000000000003E-01   9.9999999983825896E-04   1.3719999991123649E-14
 3.7925000000000003E-01   9.9999999982963738E-04   1.3719999990650500E-14
 3.7975000000000003E-01   9.9999999978544812E-04   1.3719999988225392E-14
 3.8025000000000003E-01   9.9999999971124597E-04   1.3719999984153180E-14
 3.8075000000000003E-01   9.9999999965634414E-04   1.3719999981140165E-14
 3.8125000000000003E-01   9.9999999957810096E-04   1.3719999976846179E-14
 3.8175000000000003E-01   9.9999999944806912E-04   1.3719999969710031E-14
 3.8225000000000003E-01   9.9999999929518144E-04   1.3719999961319557E-14
 3.8275000000000003E-01   9.9999999912303746E-04   1.3719999951872294E-14
 3.8325000000000004E-01   9.9999999887275524E-04   1.3719999938136804E-14
 3.8375000000000004E-01   9.9999999863197692E-04   1.3719999924922895E-14
 3.8424999999999998E-01   9.9999999831299055E-04   1.3719999907416920E-14
 3.8474999999999998E-01   9.9999999790553176E-04   1.3719999885055584E-14
 3.8524999999999998E-01   9.9999999738142409E-04   1.3719999856292555E-14
 3.8574999999999998E-01   9.9999999679900803E-04   1.3719999824329563E-14
 3.8624999999999998E-01   9.9999999603767173E-04   1.3719999782547426E-14
 3.8674999999999998E-01   9.9999999510867852E-04   1.3719999731564277E-14
 3.8724999999999998E-01   9.9999999397017733E-04   1.3719999669083333E-14
 3.8774999999999998E-01   9.9999999254260594E-04   1.3719999590738220E-14
 3.8824999999999998E-01   9.9999999076772904E-04   1.3719999493332977E-14
 3.8874999999999998E-01   9.9999998857346474E-04   1.3719999372911759E-14
 3.8924999999999998E-01   9.9999998584072839E-04   1.3719999222939191E-14
 3.8974999999999999E-01   9.9999998244258313E-04   1.3719999036448987E-14
 3.9024999999999999E-01   9.9999997819637883E-04   1.3719998803417310E-14
 3.9074999999999999E-01   9.9999997315955371E-04   1.3719998526996369E-14
 3.9124999999999999E-01   9.9999996686528153E-04   1.3719998181566743E-14
 3.9174999999999999E-01   9.9999995883648276E-04   1.3719997740946312E-14
 3.9224999999999999E-01   9.9999994886820504E-04   1.3719997193887306E-14
 3.9274999999999999E-01   9.9999993660331845E-04   1.3719996520790446E-14
 3.9324999999999999E-01   9.9999992108983841E-04   1.3719995669410842E-14
 3.9374999999999999E-01   9.9999990127690283E-04   1.3719994582077228E-14
 3.9424999999999999E-01   9.9999987645356197E-04   1.3719993219772737E-14
 3.9474999999999999E-01   9.9999984522334976E-04   1.3719991505859404E-14
 3.9524999999999999E-01   9.9999980569143339E-04   1.3719989336348973E-14
 3.9574999999999999E-01   9.9999975428572015E-04   1.3719986515205289E-14
 3.9624999999999999E-01   9.9999968838597963E-04   1.3719982898630555E-14
 3.9674999999999999E-01   9.9999960349279795E-04   1.3719978239697691E-14
 3.9724999999999999E-01   9.9999949066497860E-04   1.3719972047715381E-14
 3.9774999999999999E-01   9.9999934044940706E-04   1.3719963803899271E-14
 3.9824999999999999E-01   9.9999913512930565E-04   1.3719952535957865E-14
 3.9874999999999999E-01   9.9999884395933123E-04   1.3719936556598111E-14
 3.9924999999999999E-01   9.9999841724098698E-04   1.3719913138391586E-14
 3.9974999999999999E-01   9.9999762766973376E-04   1.3719869806978278E-14


==> gnuplot1/exam1/radiation/opt-4w-radiation.dat <==
 2.5000000000000001E-04   9.9557771603670853E-01   1.3478910213992690E-02
 7.5000000000000002E-04   9.9550670505578864E-01   1.3475065016494569E-02
 1.2500000000000000E-03   9.9514786537203470E-01   1.3455646667098808E-02
 1.7500000000000000E-03   9.9460048126854594E-01   1.3426065807710210E-02
 2.2500000000000003E-03   9.9432361716870110E-01   1.3411122546110862E-02
 2.7499999999999998E-03   9.9411610175006904E-01   1.3399930441007195E-02
 3.2500000000000003E-03   9.9361141327448776E-01   1.3372739885527314E-02
 3.7499999999999999E-03   9.9300702157240517E-01   1.3340232201288906E-02
 4.2500000000000003E-03   9.9268085217743218E-01   1.3322713565393213E-02
 4.7499999999999999E-03   9.9209005135736705E-01   1.3291025450977684E-02
 5.2500000000000003E-03   9.9143140850932721E-01   1.3255765244231225E-02
 5.7499999999999999E-03   9.9079488561505080E-01   1.3221755929005909E-02
 6.2500000000000003E-03   9.9019471090882016E-01   1.3189748674108414E-02
 6.7499999999999999E-03   9.8968041098007498E-01   1.3162367377812713E-02
 7.2500000000000004E-03   9.8891168465621149E-01   1.3121519947207800E-02
 7.7499999999999999E-03   9.8837023790560907E-01   1.3092806476704792E-02
 8.2500000000000004E-03   9.8781748881369202E-01   1.3063542268318818E-02
 8.7500000000000008E-03   9.8734165444947442E-01   1.3038389474866080E-02
 9.2499999999999995E-03   9.8667583507855117E-01   1.3003254990870780E-02
 9.7500000000000000E-03   9.8606040802902051E-01   1.2970842843182062E-02
 1.0250000000000000E-02   9.8554903470740474E-01   1.2943956924517892E-02
 1.0750000000000001E-02   9.8495786853519385E-01   1.2912927936505643E-02
 1.1250000000000000E-02   9.8452520064568172E-01   1.2890253549389814E-02
 1.1750000000000000E-02   9.8399708097746785E-01   1.2862617402428096E-02
 1.2250000000000000E-02   9.8323232070915867E-01   1.2822676808550024E-02
 1.2750000000000001E-02   9.8258811151235381E-01   1.2789104390916252E-02
 1.3250000000000000E-02   9.8179773588826946E-01   1.2748004741868709E-02
 1.3750000000000000E-02   9.8125486842295651E-01   1.2719832995065284E-02
 1.4250000000000001E-02   9.8064473009395470E-01   1.2688226029670100E-02
 1.4750000000000001E-02   9.7996570438126707E-01   1.2653119789729701E-02
 1.5250000000000000E-02   9.7945473991676124E-01   1.2626750541512091E-02
 1.5750000000000000E-02   9.7879391541852490E-01   1.2592708639989868E-02
 1.6250000000000001E-02   9.7808844851688215E-01   1.2556443031169793E-02
 1.6750000000000001E-02   9.7763042081901919E-01   1.2532939389415246E-02
 1.7250000000000001E-02   9.7698434352923902E-01   1.2499842120135846E-02
 1.7750000000000002E-02   9.7639004994738476E-01   1.2469455551065815E-02
 1.8249999999999999E-02   9.7589154066896111E-01   1.2444009243793960E-02
 1.8749999999999999E-02   9.7547990768591764E-01   1.2423026893159063E-02
 1.9250000000000000E-02   9.7472537793817227E-01   1.2384634822611429E-02
 1.9750000000000000E-02   9.7421993236792559E-01   1.2358966499527734E-02
 2.0250000000000001E-02   9.7366176610876487E-01   1.2330667214528716E-02
 2.0750000000000001E-02   9.7297519777649966E-01   1.2295924573038739E-02
 2.1250000000000002E-02   9.7242062591906475E-01   1.2267915036969515E-02
 2.1750000000000002E-02   9.7179380929109149E-01   1.2236314303746531E-02
 2.2249999999999999E-02   9.7108884515379845E-01   1.2200846776566623E-02
 2.2749999999999999E-02   9.7051267939349783E-01   1.2171916544798305E-02
 2.3250000000000000E-02   9.7012537965627632E-01   1.2152498523711827E-02
 2.3750000000000000E-02   9.6943900193080845E-01   1.2118142732755341E-02
 2.4250000000000001E-02   9.6876155051111656E-01   1.2084305217462324E-02
 2.4750000000000001E-02   9.6816247201900008E-01   1.2054441378040803E-02
 2.5250000000000002E-02   9.6752727346112666E-01   1.2022837460941366E-02
 2.5750000000000002E-02   9.6694552682835166E-01   1.1993947569077340E-02
 2.6249999999999999E-02   9.6625633768919805E-01   1.1959789429270583E-02
 2.6749999999999999E-02   9.6555310288189533E-01   1.1925010405775798E-02
 2.7250000000000000E-02   9.6508301094662430E-01   1.1901803981973184E-02
 2.7750000000000000E-02   9.6428662456120195E-01   1.1862567113873056E-02
 2.8250000000000001E-02   9.6368468099811910E-01   1.1832974615634468E-02
 2.8750000000000001E-02   9.6307443653789371E-01   1.1803030583981973E-02
 2.9250000000000002E-02   9.6249314155209897E-01   1.1774559957306304E-02
 2.9750000000000002E-02   9.6187578113011707E-01   1.1744379351802930E-02
 3.0249999999999999E-02   9.6117434908605137E-01   1.1710159226731083E-02
 3.0750000000000000E-02   9.6056881211242173E-01   1.1680677639760875E-02
 3.1250000000000000E-02   9.6003337164423219E-01   1.1654655224906840E-02
 3.1750000000000000E-02   9.5958165559944064E-01   1.1632735652411581E-02
 3.2250000000000001E-02   9.5893640163256855E-01   1.1601478276086673E-02
 3.2750000000000001E-02   9.5813501921481181E-01   1.1562745477264842E-02
 3.3250000000000002E-02   9.5749390000608114E-01   1.1531828494231754E-02
 3.3750000000000002E-02   9.5686816623571391E-01   1.1501713277277847E-02
 3.4250000000000003E-02   9.5619890610036495E-01   1.1469568552189993E-02
 3.4750000000000003E-02   9.5576451537303753E-01   1.1448740751059233E-02
 3.5250000000000004E-02   9.5509865709647923E-01   1.1416869820636730E-02
 3.5750000000000004E-02   9.5431483465068934E-01   1.1379437922909954E-02
 3.6249999999999998E-02   9.5366063670237367E-01   1.1348266853223170E-02
 3.6749999999999998E-02   9.5306122939585403E-01   1.1319762694199638E-02
 3.7249999999999998E-02   9.5246100990034555E-01   1.1291273752163416E-02
 3.7749999999999999E-02   9.5179464389427815E-01   1.1259708245555047E-02
 3.8249999999999999E-02   9.5109733507018757E-01   1.1226747901112747E-02
 3.8750000000000000E-02   9.5057049898433388E-01   1.1201893480397742E-02
 3.9250000000000000E-02   9.4996135372225610E-01   1.1173207447698712E-02
 3.9750000000000001E-02   9.4924300609531931E-01   1.1139449663312222E-02
 4.0250000000000001E-02   9.4864682231568509E-01   1.1111490941732825E-02
 4.0750000000000001E-02   9.4787870712752709E-01   1.1075546924058740E-02
 4.1250000000000002E-02   9.4720192726284946E-01   1.1043949281550284E-02
 4.1750000000000002E-02   9.4664700578195204E-01   1.1018091474501819E-02
 4.2250000000000003E-02   9.4597450852863796E-01   1.0986815849067402E-02
 4.2750000000000003E-02   9.4534683035519640E-01   1.0957684730684822E-02
 4.3250000000000004E-02   9.4472536797710305E-01   1.0928899203529633E-02
 4.3750000000000004E-02   9.4401670580380559E-01   1.0896143917736816E-02
 4.4249999999999998E-02   9.4338535892537989E-01   1.0867024312759023E-02
 4.4749999999999998E-02   9.4263645535220808E-01   1.0832558365293831E-02
 4.5249999999999999E-02   9.4202343951479306E-01   1.0804407300697890E-02
 4.5749999999999999E-02   9.4153401126052083E-01   1.0781971075217013E-02
 4.6249999999999999E-02   9.4084985463169735E-01   1.0750666754256928E-02
 4.6750000000000000E-02   9.4007101581266284E-01   1.0715113172778068E-02
 4.7250000000000000E-02   9.3941358784783102E-01   1.0685170631309717E-02
 4.7750000000000001E-02   9.3879494051394441E-01   1.0657051705033024E-02
 4.8250000000000001E-02   9.3804836084134080E-01   1.0623191904960673E-02
 4.8750000000000002E-02   9.3747380379502743E-01   1.0597188877509798E-02
 4.9250000000000002E-02   9.3682860706744164E-01   1.0568045806494591E-02
 4.9750000000000003E-02   9.3626783153425430E-01   1.0542764842741893E-02
 5.0250000000000003E-02   9.3554462699064411E-01   1.0510228230831290E-02
 5.0750000000000003E-02   9.3486988216720934E-01   1.0479939761807958E-02
 5.1250000000000004E-02   9.3438618021903275E-01   1.0458267293584926E-02
 5.1750000000000004E-02   9.3355914246014160E-01   1.0421289412808529E-02
 5.2249999999999998E-02   9.3280312527094511E-01   1.0387572818983240E-02
 5.2749999999999998E-02   9.3206789830560965E-01   1.0354861955169610E-02
 5.3249999999999999E-02   9.3142442272408243E-01   1.0326296637313678E-02
 5.3749999999999999E-02   9.3072349294794543E-01   1.0295248095204551E-02
 5.4250000000000000E-02   9.3014016307293323E-01   1.0269462210334509E-02
 5.4750000000000000E-02   9.2939053187909482E-01   1.0236396192835439E-02
 5.5250000000000000E-02   9.2849205600861628E-01   1.0196869959595954E-02
 5.5750000000000001E-02   9.2801470580351841E-01   1.0175916735201556E-02
 5.6250000000000001E-02   9.2726511314080373E-01   1.0143078653807786E-02
 5.6750000000000002E-02   9.2653170962909315E-01   1.0111026769293679E-02
 5.7250000000000002E-02   9.2593993132568131E-01   1.0085219746641609E-02
 5.7750000000000003E-02   9.2517857298612194E-01   1.0052090163996014E-02
 5.8250000000000003E-02   9.2440342257659625E-01   1.0018444357692915E-02
 5.8750000000000004E-02   9.2383739876215221E-01   9.9939292088455055E-03
 5.9250000000000004E-02   9.2317937873512135E-01   9.9654861824895434E-03
 5.9750000000000004E-02   9.2256301683232678E-01   9.9388989450068521E-03
 6.0249999999999998E-02   9.2164962952796603E-01   9.8995971686100595E-03
 6.0749999999999998E-02   9.2091766304883438E-01   9.8681859019158109E-03
 6.1249999999999999E-02   9.2022711261576795E-01   9.8386205264570578E-03
 6.1749999999999999E-02   9.1960407928062837E-01   9.8120028965724051E-03
 6.2250000000000000E-02   9.1902745001908415E-01   9.7874159303057966E-03
 6.2750000000000000E-02   9.1802545185331419E-01   9.7448015516822806E-03
 6.3250000000000001E-02   9.1738393470969004E-01   9.7175913800735189E-03
 6.3750000000000001E-02   9.1682156543230720E-01   9.6937851998205836E-03
 6.4250000000000002E-02   9.1607155977496046E-01   9.6621041069518531E-03
 6.4750000000000002E-02   9.1532928016740112E-01   9.6308258931731439E-03
 6.5250000000000002E-02   9.1450577198313054E-01   9.5962137930550254E-03
 6.5750000000000003E-02   9.1391008625726067E-01   9.5712352965864160E-03
 6.6250000000000003E-02   9.1337161484032481E-01   9.5486979219594776E-03
 6.6750000000000004E-02   9.1247519134021926E-01   9.5112670053633750E-03
 6.7250000000000004E-02   9.1188497624059250E-01   9.4866822312979753E-03
 6.7750000000000005E-02   9.1103665597353878E-01   9.4514298833162612E-03
 6.8250000000000005E-02   9.1006969526212644E-01   9.4113672959652249E-03
 6.8750000000000006E-02   9.0944851316124165E-01   9.3856980969156175E-03
 6.9250000000000006E-02   9.0879090992174882E-01   9.3585811165784009E-03
 6.9750000000000006E-02   9.0799863643045842E-01   9.3259889530745814E-03
 7.0250000000000007E-02   9.0727750824963871E-01   9.2963976048182767E-03
 7.0750000000000007E-02   9.0652594452365620E-01   9.2656323388487470E-03
 7.1250000000000008E-02   9.0576408978839507E-01   9.2345238102038672E-03
 7.1750000000000008E-02   9.0506950038584499E-01   9.2062302265730530E-03
 7.2249999999999995E-02   9.0428629123136617E-01   9.1744048261336031E-03
 7.2749999999999995E-02   9.0372190778786221E-01   9.1515225295757119E-03
 7.3249999999999996E-02   9.0302280254708867E-01   9.1232374689328762E-03
 7.3749999999999996E-02   9.0234618017657975E-01   9.0959245283882481E-03
 7.4249999999999997E-02   9.0152136442047082E-01   9.0627125237978667E-03
 7.4749999999999997E-02   9.0082972053523303E-01   9.0349329935002741E-03
 7.5249999999999997E-02   9.0002600547667000E-01   9.0027324597229830E-03
 7.5749999999999998E-02   8.9908216535583418E-01   8.9650278458571590E-03
 7.6249999999999998E-02   8.9838618884629684E-01   8.9373008688953780E-03
 7.6749999999999999E-02   8.9754728101756986E-01   8.9039651987254890E-03
 7.7249999999999999E-02   8.9685231392484788E-01   8.8764200000387879E-03
 7.7750000000000000E-02   8.9627561454798277E-01   8.8536109358510057E-03
 7.8250000000000000E-02   8.9548684380696952E-01   8.8224854391398596E-03
 7.8750000000000001E-02   8.9452942205929997E-01   8.7848151927832387E-03
 7.9250000000000001E-02   8.9385838881995627E-01   8.7584850439683549E-03
 7.9750000000000001E-02   8.9307096522387996E-01   8.7276634727693012E-03
 8.0250000000000002E-02   8.9246756570343855E-01   8.7041001351806299E-03
 8.0750000000000002E-02   8.9170341755001126E-01   8.6743279179410972E-03
 8.1250000000000003E-02   8.9081963675164955E-01   8.6399899769030609E-03
 8.1750000000000003E-02   8.9011117549102292E-01   8.6125375062857945E-03
 8.2250000000000004E-02   8.8929968117307856E-01   8.5811730042154328E-03
 8.2750000000000004E-02   8.8864427266917612E-01   8.5559038650922081E-03
 8.3250000000000005E-02   8.8781853476394279E-01   8.5241472073142432E-03
 8.3750000000000005E-02   8.8701989864508413E-01   8.4935170219477482E-03
 8.4250000000000005E-02   8.8616367722391109E-01   8.4607700305392216E-03
 8.4750000000000006E-02   8.8539067115283665E-01   8.4312871071353050E-03
 8.5250000000000006E-02   8.8465748657644605E-01   8.4033942657154009E-03
 8.5750000000000007E-02   8.8379230665018393E-01   8.3705689540788594E-03
 8.6250000000000007E-02   8.8307923910418085E-01   8.3435872243602400E-03
 8.6750000000000008E-02   8.8235241439619327E-01   8.3161521211115169E-03
 8.7250000000000008E-02   8.8152435804700968E-01   8.2849783870098791E-03
 8.7750000000000009E-02   8.8058545221219420E-01   8.2497376336340879E-03
 8.8249999999999995E-02   8.7984237612808702E-01   8.2219269187756260E-03
 8.8749999999999996E-02   8.7918626417606505E-01   8.1974294700578876E-03
 8.9249999999999996E-02   8.7829682168987722E-01   8.1643075458014813E-03
 8.9749999999999996E-02   8.7744338191491966E-01   8.1326207839756554E-03
 9.0249999999999997E-02   8.7690573382870640E-01   8.1127062417554272E-03
 9.0749999999999997E-02   8.7601539027761854E-01   8.0798082816885206E-03
 9.1249999999999998E-02   8.7513684902898814E-01   8.0474445871481191E-03
 9.1749999999999998E-02   8.7432400887629258E-01   8.0175878703612462E-03
 9.2249999999999999E-02   8.7344378135932177E-01   7.9853497018406994E-03
 9.2749999999999999E-02   8.7255831602146561E-01   7.9530178875429295E-03
 9.3250000000000000E-02   8.7173965144605259E-01   7.9232126742608457E-03
 9.3750000000000000E-02   8.7109374999756761E-01   7.8997564525671842E-03
 9.4250000000000000E-02   8.7024741689884555E-01   7.8691003355008012E-03
 9.4750000000000001E-02   8.6938135907294678E-01   7.8378221995837900E-03
 9.5250000000000001E-02   8.6855522307403787E-01   7.8080728458697606E-03
 9.5750000000000002E-02   8.6776418731859917E-01   7.7796669048447072E-03
 9.6250000000000002E-02   8.6697116331220347E-01   7.7512674353818010E-03
 9.6750000000000003E-02   8.6612405038665763E-01   7.7210169187253846E-03
 9.7250000000000003E-02   8.6526045637742599E-01   7.6902690919645553E-03
 9.7750000000000004E-02   8.6433890230490351E-01   7.6575590118042706E-03
 9.8250000000000004E-02   8.6339712547602587E-01   7.6242390561829026E-03
 9.8750000000000004E-02   8.6261409014795554E-01   7.5966182467261216E-03
 9.9250000000000005E-02   8.6178386818242292E-01   7.5674150135705259E-03
 9.9750000000000005E-02   8.6084504034111220E-01   7.5344930751438180E-03
 1.0025000000000001E-01   8.6009892372893937E-01   7.5084056572490504E-03
 1.0075000000000001E-01   8.5929319468671872E-01   7.4803100758347695E-03
 1.0125000000000001E-01   8.5846754504511846E-01   7.4516017391913362E-03
 1.0175000000000001E-01   8.5760380875064879E-01   7.4216576284590928E-03
 1.0225000000000001E-01   8.5676312344949979E-01   7.3925994077719409E-03
 1.0275000000000001E-01   8.5596666899104379E-01   7.3651488158272627E-03
 1.0325000000000001E-01   8.5514214918008336E-01   7.3368115333215496E-03
 1.0375000000000001E-01   8.5439123003126949E-01   7.3110749949043471E-03
 1.0425000000000000E-01   8.5345340698386418E-01   7.2790277846969710E-03
 1.0475000000000000E-01   8.5255416099762582E-01   7.2483978828864195E-03
 1.0525000000000000E-01   8.5166514653445480E-01   7.2182116092869737E-03
 1.0575000000000000E-01   8.5076050772158907E-01   7.1875916985235395E-03
 1.0625000000000000E-01   8.4995191047799790E-01   7.1603051177234478E-03
 1.0675000000000000E-01   8.4904116650525596E-01   7.1296646511659050E-03
 1.0725000000000000E-01   8.4816761193265533E-01   7.1003678583155651E-03
 1.0775000000000000E-01   8.4724294850242932E-01   7.0694554686856958E-03
 1.0825000000000000E-01   8.4657889857453950E-01   7.0473179925133259E-03
 1.0875000000000000E-01   8.4557634514964564E-01   7.0139943547150403E-03
 1.0925000000000000E-01   8.4465292632807487E-01   6.9834057390090213E-03
 1.0975000000000000E-01   8.4384092124356314E-01   6.9565905160471533E-03
 1.1025000000000000E-01   8.4311715707470003E-01   6.9327544738599532E-03
 1.1075000000000000E-01   8.4220576086728050E-01   6.9028262571766783E-03
 1.1125000000000000E-01   8.4123242185370561E-01   6.8709710882727346E-03
 1.1175000000000000E-01   8.4045594400426848E-01   6.8456379007154570E-03
 1.1225000000000000E-01   8.3959609347363906E-01   6.8176664240589642E-03
 1.1275000000000000E-01   8.3866930120831040E-01   6.7876133731005431E-03
 1.1325000000000000E-01   8.3759874059815109E-01   6.7530221475924261E-03
 1.1375000000000000E-01   8.3660952984640480E-01   6.7211771262476704E-03
 1.1425000000000000E-01   8.3588812333311135E-01   6.6980244709084324E-03
 1.1475000000000000E-01   8.3493894746659625E-01   6.6676530260819326E-03
 1.1525000000000001E-01   8.3391411410858451E-01   6.6349768045311005E-03
 1.1575000000000001E-01   8.3310429864145963E-01   6.6092413717565570E-03
 1.1625000000000001E-01   8.3225912031307137E-01   6.5824620457356226E-03
 1.1675000000000001E-01   8.3125611532832044E-01   6.5507876955877425E-03
 1.1725000000000001E-01   8.3029646453304962E-01   6.5205895860996638E-03
 1.1775000000000001E-01   8.2938908189636673E-01   6.4921323874363914E-03
 1.1825000000000001E-01   8.2851073227007421E-01   6.4646745387713133E-03
 1.1875000000000001E-01   8.2757603916380484E-01   6.4355511063929043E-03
 1.1925000000000001E-01   8.2659566686571306E-01   6.4051102361626427E-03
 1.1975000000000001E-01   8.2569624600364144E-01   6.3772780364001590E-03
 1.2025000000000000E-01   8.2480319622536147E-01   6.3497328284405222E-03
 1.2075000000000000E-01   8.2385042603381209E-01   6.3204440886668670E-03
 1.2125000000000000E-01   8.2312595496087027E-01   6.2982413083241930E-03
 1.2175000000000000E-01   8.2231706247414149E-01   6.2735204489934495E-03
 1.2225000000000000E-01   8.2129214801338457E-01   6.2423022672785794E-03
 1.2275000000000000E-01   8.2013823961653798E-01   6.2072946081465179E-03
 1.2325000000000000E-01   8.1919840378072595E-01   6.1788905300013373E-03
 1.2375000000000000E-01   8.1825372989958278E-01   6.1504385818519124E-03
 1.2425000000000000E-01   8.1726478374278499E-01   6.1207586215769822E-03
 1.2475000000000000E-01   8.1642496714521284E-01   6.0956387486937359E-03
 1.2525000000000000E-01   8.1529665362951464E-01   6.0620114239377148E-03
 1.2575000000000000E-01   8.1435520814579454E-01   6.0340599992762646E-03
 1.2625000000000000E-01   8.1347737465045955E-01   6.0080843984702649E-03
 1.2675000000000000E-01   8.1250499143459642E-01   5.9794090160164666E-03
 1.2725000000000000E-01   8.1147056137866169E-01   5.9490166938639486E-03
 1.2775000000000000E-01   8.1049683384392024E-01   5.9205138572989936E-03
 1.2825000000000000E-01   8.0967600585045696E-01   5.8965663436907328E-03
 1.2875000000000000E-01   8.0840349916939624E-01   5.8595848859170647E-03
 1.2925000000000000E-01   8.0748081660264548E-01   5.8328789766505457E-03
 1.2975000000000000E-01   8.0652285561323078E-01   5.8052486736142345E-03
 1.3025000000000000E-01   8.0567419733621959E-01   5.7808530762956910E-03
 1.3075000000000001E-01   8.0464983394552125E-01   5.7515091540881807E-03
 1.3125000000000001E-01   8.0375394640121212E-01   5.7259372536687921E-03
 1.3175000000000001E-01   8.0270212694128085E-01   5.6960234204656316E-03
 1.3225000000000001E-01   8.0163821933553636E-01   5.6658851909148844E-03
 1.3275000000000001E-01   8.0074967452224044E-01   5.6408064025298592E-03
 1.3325000000000001E-01   7.9967079216203030E-01   5.6104674421088045E-03
 1.3375000000000001E-01   7.9865286821264936E-01   5.5819550398382928E-03
 1.3425000000000001E-01   7.9766825377469541E-01   5.5544791819722049E-03
 1.3475000000000001E-01   7.9682774754035757E-01   5.5311050506953721E-03
 1.3525000000000001E-01   7.9565193791428745E-01   5.4985301525358231E-03
 1.3575000000000001E-01   7.9454750966848653E-01   5.4680640692380527E-03
 1.3625000000000001E-01   7.9371466854953210E-01   5.4451736906188106E-03
 1.3675000000000001E-01   7.9258269226172173E-01   5.4141769898058949E-03
 1.3725000000000001E-01   7.9143663574893075E-01   5.3829297395219019E-03
 1.3775000000000001E-01   7.9056845822716593E-01   5.3593490545454829E-03
 1.3825000000000001E-01   7.8954306429541588E-01   5.3315980785511091E-03
 1.3875000000000001E-01   7.8848134743150211E-01   5.3029777786658284E-03
 1.3925000000000001E-01   7.8741313519436895E-01   5.2742988271926323E-03
 1.3975000000000001E-01   7.8645692732872508E-01   5.2487257369421324E-03
 1.4025000000000001E-01   7.8528254202925019E-01   5.2174450240438036E-03
 1.4075000000000001E-01   7.8418029144860779E-01   5.1882130749957471E-03
 1.4125000000000001E-01   7.8314128442258779E-01   5.1607709885907096E-03
 1.4175000000000001E-01   7.8212242171000923E-01   5.1339668092915437E-03
 1.4225000000000002E-01   7.8111751849946642E-01   5.1076322862721292E-03
 1.4275000000000002E-01   7.8006057687998109E-01   5.0800434957434370E-03
 1.4325000000000002E-01   7.7890350491853033E-01   5.0499693671458108E-03
 1.4375000000000002E-01   7.7788351814883694E-01   5.0235692138276972E-03
 1.4424999999999999E-01   7.7673766343571748E-01   4.9940348480677181E-03
 1.4474999999999999E-01   7.7556260704098712E-01   4.9638832542237077E-03
 1.4524999999999999E-01   7.7464474296283881E-01   4.9404262786026379E-03
 1.4574999999999999E-01   7.7373620690139777E-01   4.9172896596805966E-03
 1.4624999999999999E-01   7.7256619931763015E-01   4.8876142764481588E-03
 1.4674999999999999E-01   7.7141493619654211E-01   4.8585456226568086E-03
 1.4724999999999999E-01   7.7019101764990883E-01   4.8277848640098913E-03
 1.4774999999999999E-01   7.6912773613495111E-01   4.8011801700085033E-03
 1.4824999999999999E-01   7.6810509724882925E-01   4.7756962891260810E-03
 1.4874999999999999E-01   7.6699065285078460E-01   4.7480403023956981E-03
 1.4924999999999999E-01   7.6582183506764501E-01   4.7191642202401209E-03
 1.4974999999999999E-01   7.6496296919267726E-01   4.6980297178370062E-03
 1.5024999999999999E-01   7.6360151503718143E-01   4.6646733483355855E-03
 1.5075000000000000E-01   7.6240363815425449E-01   4.6354718881947672E-03
 1.5125000000000000E-01   7.6129400963709348E-01   4.6085442448281534E-03
 1.5175000000000000E-01   7.6034680140463640E-01   4.5856510612373091E-03
 1.5225000000000000E-01   7.5914373864281859E-01   4.5566971876339190E-03
 1.5275000000000000E-01   7.5792901641177979E-01   4.5276020376167252E-03
 1.5325000000000000E-01   7.5697232520534197E-01   4.5047855325603733E-03
 1.5375000000000000E-01   7.5582198830790503E-01   4.4774650058984613E-03
 1.5425000000000000E-01   7.5445536103526101E-01   4.4451693074188808E-03
 1.5475000000000000E-01   7.5337647692808785E-01   4.4197971228861219E-03
 1.5525000000000000E-01   7.5230555572217828E-01   4.3947197719416825E-03
 1.5575000000000000E-01   7.5125939388929830E-01   4.3703253923820075E-03
 1.5625000000000000E-01   7.5005552695281241E-01   4.3423794805515789E-03
 1.5675000000000000E-01   7.4884920598710536E-01   4.3145112518668078E-03
 1.5725000000000000E-01   7.4745583216415490E-01   4.2824889494780197E-03
 1.5775000000000000E-01   7.4652299081348616E-01   4.2611503752266354E-03
 1.5825000000000000E-01   7.4529816565706797E-01   4.2332539347552777E-03
 1.5875000000000000E-01   7.4409357418443334E-01   4.2059521519737762E-03
 1.5925000000000000E-01   7.4296087602841743E-01   4.1804004887818482E-03
 1.5975000000000000E-01   7.4176633657107416E-01   4.1535801103106786E-03
 1.6025000000000000E-01   7.4050830706645732E-01   4.1254739645845079E-03
 1.6075000000000000E-01   7.3915329781103389E-01   4.0953609693465294E-03
 1.6125000000000000E-01   7.3806965273032932E-01   4.0713975078140773E-03
 1.6175000000000000E-01   7.3685473034720428E-01   4.0446562266852658E-03
 1.6225000000000001E-01   7.3547982777378773E-01   4.0145527998350014E-03
 1.6275000000000001E-01   7.3427115257731868E-01   3.9882279868260232E-03
 1.6325000000000001E-01   7.3311629887133845E-01   3.9631965511324769E-03
 1.6375000000000001E-01   7.3179372127944053E-01   3.9346746494230084E-03
 1.6425000000000001E-01   7.3052368465292505E-01   3.9074309777779115E-03
 1.6475000000000001E-01   7.2934229238372550E-01   3.8822160640618144E-03
 1.6525000000000001E-01   7.2825853759217563E-01   3.8591925713763963E-03
 1.6575000000000001E-01   7.2696086281842420E-01   3.8317594167695396E-03
 1.6625000000000001E-01   7.2571350369648890E-01   3.8055280594862079E-03
 1.6675000000000001E-01   7.2441170618483586E-01   3.7782957539696477E-03
 1.6725000000000001E-01   7.2334949614485955E-01   3.7561838798305454E-03
 1.6775000000000001E-01   7.2186334300239807E-01   3.7254099065386565E-03
 1.6825000000000001E-01   7.2061325167459012E-01   3.6996708567716471E-03
 1.6875000000000001E-01   7.1923596933070699E-01   3.6714676468177225E-03
 1.6925000000000001E-01   7.1810917930756712E-01   3.6485140590341810E-03
 1.6975000000000001E-01   7.1687851694438209E-01   3.6235676587716200E-03
 1.7025000000000001E-01   7.1552282391707678E-01   3.5962351167962733E-03
 1.7075000000000001E-01   7.1442111069385472E-01   3.5741372696405527E-03
 1.7125000000000001E-01   7.1311067818118123E-01   3.5479857755801886E-03
 1.7175000000000001E-01   7.1174552412355307E-01   3.5208951340139076E-03
 1.7225000000000001E-01   7.1039519314501887E-01   3.4942515618661221E-03
 1.7275000000000001E-01   7.0908773633437250E-01   3.4685983139523700E-03
 1.7325000000000002E-01   7.0790646971448523E-01   3.4455427063078280E-03
 1.7375000000000002E-01   7.0649567557900927E-01   3.4181580740899023E-03
 1.7425000000000002E-01   7.0515383608267035E-01   3.3922636816410114E-03
 1.7475000000000002E-01   7.0354143312864936E-01   3.3613429730235968E-03
 1.7525000000000002E-01   7.0224787120068710E-01   3.3366898233365464E-03
 1.7575000000000002E-01   7.0087402589782666E-01   3.3106553634539015E-03
 1.7624999999999999E-01   6.9945517442665128E-01   3.2839282577380351E-03
 1.7674999999999999E-01   6.9819234722805523E-01   3.2602766115523108E-03
 1.7724999999999999E-01   6.9689567407461095E-01   3.2361242367634998E-03
 1.7774999999999999E-01   6.9546136726647123E-01   3.2095648231226228E-03
 1.7824999999999999E-01   6.9408653479873672E-01   3.1842604904111236E-03
 1.7874999999999999E-01   6.9278912908487356E-01   3.1605187318350888E-03
 1.7924999999999999E-01   6.9124211722525009E-01   3.1323831444470570E-03
 1.7974999999999999E-01   6.8987657814934844E-01   3.1077044781893061E-03
 1.8024999999999999E-01   6.8845602301574893E-01   3.0821865884615167E-03
 1.8074999999999999E-01   6.8695777018444637E-01   3.0554436044902679E-03
 1.8124999999999999E-01   6.8554219438092423E-01   3.0303366096087882E-03
 1.8174999999999999E-01   6.8430410073512293E-01   3.0085046115729173E-03
 1.8225000000000000E-01   6.8283082911640236E-01   2.9826795371789045E-03
 1.8275000000000000E-01   6.8140745391283264E-01   2.9578873591619074E-03
 1.8325000000000000E-01   6.7987718146899512E-01   2.9314060012851401E-03
 1.8375000000000000E-01   6.7838808827087915E-01   2.9058083389499889E-03
 1.8425000000000000E-01   6.7697352851808656E-01   2.8816475320986913E-03
 1.8475000000000000E-01   6.7543502334633421E-01   2.8555411095395103E-03
 1.8525000000000000E-01   6.7405929277522991E-01   2.8323473508532850E-03
 1.8575000000000000E-01   6.7247278251968157E-01   2.8057757505175578E-03
 1.8625000000000000E-01   6.7122075159257777E-01   2.7849385087120012E-03
 1.8675000000000000E-01   6.6975965363979217E-01   2.7607688087528397E-03
 1.8725000000000000E-01   6.6811325911971120E-01   2.7337227947873987E-03
 1.8775000000000000E-01   6.6654919155599301E-01   2.7082137293233514E-03
 1.8825000000000000E-01   6.6516645017356868E-01   2.6858110456408958E-03
 1.8875000000000000E-01   6.6366194576569137E-01   2.6615937949761590E-03
 1.8925000000000000E-01   6.6211673692029505E-01   2.6368922005806901E-03
 1.8975000000000000E-01   6.6040466509805429E-01   2.6097243706677681E-03
 1.9025000000000000E-01   6.5908312670036884E-01   2.5888976704057697E-03
 1.9075000000000000E-01   6.5746882554024555E-01   2.5636266178038860E-03
 1.9125000000000000E-01   6.5586659886422605E-01   2.5387279737874467E-03
 1.9175000000000000E-01   6.5432420283923043E-01   2.5149308618628002E-03
 1.9225000000000000E-01   6.5260107654933563E-01   2.4885436043992335E-03
 1.9275000000000000E-01   6.5102099418283388E-01   2.4645298760214941E-03
 1.9325000000000001E-01   6.4937086095493635E-01   2.4396374888899256E-03
 1.9375000000000001E-01   6.4791702441971810E-01   2.4178629319382117E-03
 1.9425000000000001E-01   6.4629332109053672E-01   2.3937168827075231E-03
 1.9475000000000001E-01   6.4448475213386469E-01   2.3670351039714274E-03
 1.9525000000000001E-01   6.4287178028652248E-01   2.3434277067236838E-03
 1.9575000000000001E-01   6.4149501353243721E-01   2.3234174716265589E-03
 1.9625000000000001E-01   6.3983573641741776E-01   2.2994717729413645E-03
 1.9675000000000001E-01   6.3803949574918006E-01   2.2737586481922545E-03
 1.9725000000000001E-01   6.3631325425010743E-01   2.2492513493313883E-03
 1.9775000000000001E-01   6.3476750382461056E-01   2.2274750756704313E-03
 1.9825000000000001E-01   6.3307636958633717E-01   2.2038321999318525E-03
 1.9875000000000001E-01   6.3148206203621138E-01   2.1817158418069062E-03
 1.9925000000000001E-01   6.2959516623042977E-01   2.1557562381348296E-03
 1.9975000000000001E-01   6.2790312438261642E-01   2.1326750472874974E-03
 2.0025000000000001E-01   6.2608527444355400E-01   2.1080847593348516E-03
 2.0075000000000001E-01   6.2447822262928954E-01   2.0865236076044640E-03
 2.0125000000000001E-01   6.2253762284394265E-01   2.0607083143800199E-03
 2.0175000000000001E-01   6.2066250589323391E-01   2.0359924045131152E-03
 2.0225000000000001E-01   6.1883460557885173E-01   2.0121135150698243E-03
 2.0275000000000001E-01   6.1708229060754982E-01   1.9894198328713488E-03
 2.0325000000000001E-01   6.1534382121796771E-01   1.9670956946973789E-03
 2.0375000000000001E-01   6.1349515531570975E-01   1.9435631732397820E-03
 2.0425000000000001E-01   6.1165967876293181E-01   1.9204080623412857E-03
 2.0475000000000002E-01   6.0988028174093978E-01   1.8981585276577225E-03
 2.0525000000000002E-01   6.0794273282637290E-01   1.8741519406192274E-03
 2.0575000000000002E-01   6.0601404031102601E-01   1.8504819615047900E-03
 2.0625000000000002E-01   6.0424820666680368E-01   1.8290079448496188E-03
 2.0675000000000002E-01   6.0240248939385255E-01   1.8067628115949026E-03
 2.0725000000000002E-01   6.0048662559456678E-01   1.7838875202710813E-03
 2.0775000000000002E-01   5.9868319030164108E-01   1.7625537444212838E-03
 2.0824999999999999E-01   5.9672522538196560E-01   1.7396092171641985E-03
 2.0874999999999999E-01   5.9478817665622974E-01   1.7171309616436994E-03
 2.0924999999999999E-01   5.9285502115269928E-01   1.6949157725841611E-03
 2.0974999999999999E-01   5.9087570603389228E-01   1.6723941832386140E-03
 2.1024999999999999E-01   5.8871195395591724E-01   1.6480315775125635E-03
 2.1074999999999999E-01   5.8680760028855916E-01   1.6268107441265813E-03
 2.1124999999999999E-01   5.8489767908575163E-01   1.6057343709347987E-03
 2.1174999999999999E-01   5.8269192167699513E-01   1.5816489596350812E-03
 2.1224999999999999E-01   5.8092433807299959E-01   1.5625445146214322E-03
 2.1274999999999999E-01   5.7881974462368380E-01   1.5400238991049337E-03
 2.1325000000000000E-01   5.7669719585027746E-01   1.5175585997438366E-03
 2.1375000000000000E-01   5.7470218870040524E-01   1.4966681468690478E-03
 2.1425000000000000E-01   5.7256519436346232E-01   1.4745309343692568E-03
 2.1475000000000000E-01   5.7060899293634115E-01   1.4544826973740097E-03
 2.1525000000000000E-01   5.6837257652702633E-01   1.4318138963775647E-03
 2.1575000000000000E-01   5.6608070412755473E-01   1.4088589560128989E-03
 2.1625000000000000E-01   5.6396452197530467E-01   1.3879098178604457E-03
 2.1675000000000000E-01   5.6166082913053461E-01   1.3653709496038301E-03
 2.1725000000000000E-01   5.5942970202165865E-01   1.3438048204225102E-03
 2.1775000000000000E-01   5.5715668329689827E-01   1.3220975151801552E-03
 2.1825000000000000E-01   5.5486794167928277E-01   1.3005068543239687E-03
 2.1875000000000000E-01   5.5276731640330079E-01   1.2809245146439096E-03
 2.1925000000000000E-01   5.5047634284429248E-01   1.2598207280985695E-03
 2.1975000000000000E-01   5.4833725157710256E-01   1.2403524676436050E-03
 2.2025000000000000E-01   5.4607760081500523E-01   1.2200329579486119E-03
 2.2075000000000000E-01   5.4361985849515493E-01   1.1982166885650505E-03
 2.2125000000000000E-01   5.4113951094329071E-01   1.1764977220562727E-03
 2.2175000000000000E-01   5.3884900295642013E-01   1.1567045550294004E-03
 2.2225000000000000E-01   5.3648869191245852E-01   1.1365705554140712E-03
 2.2275000000000000E-01   5.3412240457018689E-01   1.1166505735365831E-03
 2.2325000000000000E-01   5.3180765862196677E-01   1.0974189641437028E-03
 2.2375000000000000E-01   5.2895723804999739E-01   1.0740793531330275E-03
 2.2425000000000000E-01   5.2632099551300082E-01   1.0528267011599027E-03
 2.2475000000000001E-01   5.2404539947863404E-01   1.0347364840803685E-03
 2.2525000000000001E-01   5.2163367138275463E-01   1.0158195819941899E-03
 2.2575000000000001E-01   5.1899910527490845E-01   9.9545251453112731E-04
 2.2625000000000001E-01   5.1640500397069267E-01   9.7569904319316694E-04
 2.2675000000000001E-01   5.1376773943495702E-01   9.5591974756283505E-04
 2.2725000000000001E-01   5.1113465610153763E-01   9.3647335220556035E-04
 2.2775000000000001E-01   5.0829482567084627E-01   9.1583421861770741E-04
 2.2825000000000001E-01   5.0573512144136334E-01   8.9752503363910066E-04
 2.2875000000000001E-01   5.0289226400029252E-01   8.7751375152655346E-04
 2.2925000000000001E-01   5.0000169689615304E-01   8.5751164076686918E-04
 2.2975000000000001E-01   4.9743063215390915E-01   8.4000953371477947E-04
 2.3025000000000001E-01   4.9480729710086768E-01   8.2242914850659695E-04
 2.3075000000000001E-01   4.9196506978144106E-01   8.0369484870433173E-04
 2.3125000000000001E-01   4.8895448281079595E-01   7.8420180939998258E-04
 2.3175000000000001E-01   4.8599268161743980E-01   7.6537280881131746E-04
 2.3225000000000001E-01   4.8305593796059432E-01   7.4703992249276242E-04
 2.3275000000000001E-01   4.7998367133853775E-01   7.2821557689209491E-04
 2.3325000000000001E-01   4.7689428175563664E-01   7.0964732728263078E-04
 2.3375000000000001E-01   4.7380152009943910E-01   6.9141677218476907E-04
 2.3425000000000001E-01   4.7060208708707052E-01   6.7292940643131922E-04
 2.3475000000000001E-01   4.6752891956106596E-01   6.5552314578864220E-04
 2.3525000000000001E-01   4.6420249491944632E-01   6.3706536193699993E-04
 2.3575000000000002E-01   4.6089273302255857E-01   6.1908966453368217E-04
 2.3625000000000002E-01   4.5753309154421162E-01   6.0123485909663614E-04
 2.3675000000000002E-01   4.5424442672239757E-01   5.8413407526547955E-04
 2.3725000000000002E-01   4.5067723279625738E-01   5.6600020376189049E-04
 2.3775000000000002E-01   4.4752469441909082E-01   5.5032865943080076E-04
 2.3825000000000002E-01   4.4381260026958497E-01   5.3229529057802118E-04
 2.3875000000000002E-01   4.4005150700728546E-01   5.1447960348533872E-04
 2.3925000000000002E-01   4.3642977081021561E-01   4.9775036101291350E-04
 2.3975000000000002E-01   4.3257706413884484E-01   4.8040560585027521E-04
 2.4024999999999999E-01   4.2876112029297303E-01   4.6367715531696454E-04
 2.4074999999999999E-01   4.2489597932253376E-01   4.4718229178430545E-04
 2.4124999999999999E-01   4.2103403035476727E-01   4.3114455823233140E-04
 2.4174999999999999E-01   4.1706642977821101E-01   4.1512132956292883E-04
 2.4224999999999999E-01   4.1280352591047936E-01   3.9840768200836150E-04
 2.4274999999999999E-01   4.0834057720998163E-01   3.8145583693642929E-04
 2.4324999999999999E-01   4.0436946410642066E-01   3.6683225987067987E-04
 2.4374999999999999E-01   3.9999336900411542E-01   3.5120871039966736E-04
 2.4424999999999999E-01   3.9570269622620202E-01   3.3637998680741962E-04
 2.4475000000000000E-01   3.9094950155366265E-01   3.2050644449354920E-04
 2.4525000000000000E-01   3.8601322943470806E-01   3.0462312397383712E-04
 2.4575000000000000E-01   3.8147428289954799E-01   2.9054618181893581E-04
 2.4625000000000000E-01   3.7656076052393628E-01   2.7586357564200753E-04
 2.4675000000000000E-01   3.7146838875651428E-01   2.6124113356067083E-04
 2.4725000000000000E-01   3.6601741266818411E-01   2.4624141507738838E-04
 2.4775000000000000E-01   3.6071089350470981E-01   2.3226894343452795E-04
 2.4825000000000000E-01   3.5519725758324233E-01   2.1838988891724126E-04
 2.4875000000000000E-01   3.4959287508995729E-01   2.0492946339649713E-04
 2.4925000000000000E-01   3.4351424392483609E-01   1.9104387174721609E-04
 2.4975000000000000E-01   3.3716952665876648E-01   1.7731577572099546E-04
 2.5025000000000003E-01   3.3047677897628885E-01   1.6365071524427173E-04
 2.5075000000000003E-01   3.2395659457912113E-01   1.5111285522076195E-04
 2.5125000000000003E-01   3.1684639868558817E-01   1.3827676555130762E-04
 2.5175000000000003E-01   3.0934700804746140E-01   1.2564285349832386E-04
 2.5225000000000003E-01   3.0148984544002794E-01   1.1335609275658458E-04
 2.5275000000000003E-01   2.9292569251915657E-01   1.0101455912085237E-04
 2.5325000000000003E-01   2.8340136513711078E-01   8.8503788793324348E-05
 2.5375000000000003E-01   2.7353130288393862E-01   7.6803718613912154E-05
 2.5425000000000003E-01   2.6249121064744085E-01   6.5134813655208371E-05
 2.5475000000000003E-01   2.4962986132446033E-01   5.3277060268819712E-05
 2.5525000000000003E-01   2.3367397752415939E-01   4.0906800763366820E-05
 2.5575000000000003E-01   2.1461345604059287E-01   2.9105958417773188E-05
 2.5624999999999998E-01   1.9174299778924309E-01   1.8545227421447938E-05
 2.5674999999999998E-01   1.6691406681354609E-01   1.0649417814510177E-05
 2.5724999999999998E-01   1.4112883190983677E-01   5.4427338692812576E-06
 2.5774999999999998E-01   1.1743674123665389E-01   2.6095767670684162E-06
 2.5824999999999998E-01   9.7054122752284797E-02   1.2173348780719930E-06
 2.5874999999999998E-01   8.0154530158516687E-02   5.6632587204342761E-07
 2.5924999999999998E-01   6.5946033299798174E-02   2.5948294694913894E-07
 2.5974999999999998E-01   5.4477922412256054E-02   1.2084710714647385E-07
 2.6024999999999998E-01   4.5103034513612798E-02   5.6777616807836032E-08
 2.6074999999999998E-01   3.7521134946147804E-02   2.7193053521499668E-08
 2.6124999999999998E-01   3.1240163357897841E-02   1.3067944943718521E-08
 2.6174999999999998E-01   2.6006321265364105E-02   6.2758102524729989E-09
 2.6224999999999998E-01   2.1742768767778715E-02   3.0662919311685075E-09
 2.6274999999999998E-01   1.8211294203666104E-02   1.5090976861191801E-09
 2.6324999999999998E-01   1.5282757964289607E-02   7.4844700017297878E-10
 2.6374999999999998E-01   1.2876595933627189E-02   3.7718844732072962E-10
 2.6424999999999998E-01   1.0892865466973860E-02   1.9316243475131774E-10
 2.6474999999999999E-01   9.2305200764187592E-03   9.9599875665886709E-11
 2.6524999999999999E-01   7.8938997118626949E-03   5.3274640745060484E-11
 2.6574999999999999E-01   6.7185388566963680E-03   2.7954610428912996E-11
 2.6624999999999999E-01   5.7755418846975812E-03   1.5265993120453624E-11
 2.6674999999999999E-01   5.0061048061792197E-03   8.6169557317385893E-12
 2.6724999999999999E-01   4.3605930219646517E-03   4.9606242645789565E-12
 2.6774999999999999E-01   3.8220239685041652E-03   2.9277078446439262E-12
 2.6824999999999999E-01   3.3676151279767625E-03   1.7645904257425399E-12
 2.6874999999999999E-01   2.9730979065309571E-03   1.0719905473080250E-12
 2.6924999999999999E-01   2.6548532730047074E-03   6.8157900829036542E-13
 2.6974999999999999E-01   2.3912530367985164E-03   4.4859688096182141E-13
 2.7024999999999999E-01   2.1744355387574746E-03   3.0671870466114275E-13
 2.7074999999999999E-01   1.9837709823613643E-03   2.1248106998801110E-13
 2.7124999999999999E-01   1.8177344969607901E-03   1.4978761601753643E-13
 2.7174999999999999E-01   1.6897761829959359E-03   1.1185897863048578E-13
 2.7224999999999999E-01   1.5803485709893078E-03   8.5578695799672756E-14
 2.7274999999999999E-01   1.4913027565123943E-03   6.7860552902712254E-14
 2.7324999999999999E-01   1.4294964947433541E-03   5.7291011558005484E-14
 2.7374999999999999E-01   1.3605376425267950E-03   4.7010661215388784E-14
 2.7424999999999999E-01   1.3045072917075512E-03   3.9731975163085963E-14
 2.7474999999999999E-01   1.2553692632705205E-03   3.4075330415425291E-14
 2.7524999999999999E-01   1.2163484161809718E-03   3.0032126684987817E-14
 2.7575000000000000E-01   1.1830277005324661E-03   2.6874089939885690E-14
 2.7625000000000000E-01   1.1552152366854063E-03   2.4434628748654943E-14
 2.7675000000000000E-01   1.1348329101602106E-03   2.2755259825853399E-14
 2.7725000000000000E-01   1.1120898067339183E-03   2.0985221216371012E-14
 2.7775000000000000E-01   1.0931226502508887E-03   1.9589785671164618E-14
 2.7825000000000000E-01   1.0773322914434231E-03   1.8482164054165218E-14
 2.7875000000000000E-01   1.0642267432875660E-03   1.7599113184593557E-14
 2.7925000000000000E-01   1.0533679983487465E-03   1.6891747940839353E-14
 2.7975000000000000E-01   1.0478060638715162E-03   1.6537800219921202E-14
 2.8025000000000000E-01   1.0428854616673833E-03   1.6229328997288895E-14
 2.8075000000000000E-01   1.0357511663195459E-03   1.5789771144246260E-14
 2.8125000000000000E-01   1.0298045436286422E-03   1.5430262913856153E-14
 2.8175000000000000E-01   1.0248555395014330E-03   1.5135777083664160E-14
 2.8225000000000000E-01   1.0207353331480524E-03   1.4893840704472494E-14
 2.8275000000000000E-01   1.0172819887976118E-03   1.4693306314295346E-14
 2.8325000000000000E-01   1.0143865369642629E-03   1.4526735119677592E-14
 2.8375000000000000E-01   1.0119922579140438E-03   1.4390068836344809E-14
 2.8425000000000000E-01   1.0099904896306707E-03   1.4276549280753712E-14
 2.8475000000000000E-01   1.0083076700573993E-03   1.4181637975717398E-14
 2.8525000000000000E-01   1.0069137488881094E-03   1.4103379596604943E-14
 2.8575000000000000E-01   1.0057620035805654E-03   1.4038962350715001E-14
 2.8625000000000000E-01   1.0048067091757457E-03   1.3985700260242589E-14
 2.8675000000000000E-01   1.0040032086111646E-03   1.3941018846793818E-14
 2.8725000000000001E-01   1.0033350200755605E-03   1.3903943531708798E-14
 2.8775000000000001E-01   1.0027731836163615E-03   1.3872826573979105E-14
 2.8825000000000001E-01   1.0023082409291403E-03   1.3847115536508512E-14
 2.8875000000000001E-01   1.0019168326993490E-03   1.3825498629303039E-14
 2.8925000000000001E-01   1.0015887610539773E-03   1.3807399215804438E-14
 2.8975000000000001E-01   1.0013164773493310E-03   1.3792391072017055E-14
 2.9025000000000001E-01   1.0010951140558264E-03   1.3780198655780883E-14
 2.9075000000000001E-01   1.0009098163880337E-03   1.3769998906401230E-14
 2.9125000000000001E-01   1.0007610763579661E-03   1.3761815577531461E-14
 2.9175000000000001E-01   1.0006313672314116E-03   1.3754682262249663E-14
 2.9225000000000001E-01   1.0005245806028790E-03   1.3748811644622798E-14
 2.9275000000000001E-01   1.0004361205695417E-03   1.3743949958768039E-14
 2.9325000000000001E-01   1.0003622621798580E-03   1.3739891754213472E-14
 2.9375000000000001E-01   1.0002961989414576E-03   1.3736262621580930E-14
 2.9425000000000001E-01   1.0002471422396401E-03   1.3733568194986805E-14
 2.9475000000000001E-01   1.0002035968427344E-03   1.3731176807494276E-14
 2.9525000000000001E-01   1.0001684625876148E-03   1.3729247563282931E-14
 2.9575000000000001E-01   1.0001341965146374E-03   1.3727366187332490E-14
 2.9625000000000001E-01   1.0001103449798214E-03   1.3726056734895859E-14
 2.9675000000000001E-01   1.0000911123628652E-03   1.3725000929891955E-14
 2.9725000000000001E-01   1.0000753994090891E-03   1.3724138387589372E-14
 2.9775000000000001E-01   1.0000614332640262E-03   1.3723371768221946E-14
 2.9825000000000002E-01   1.0000512013131015E-03   1.3722810143878384E-14
 2.9875000000000002E-01   1.0000425226369374E-03   1.3722333791168284E-14
 2.9925000000000002E-01   1.0000341950380258E-03   1.3721876719945875E-14
 2.9975000000000002E-01   1.0000276245869500E-03   1.3721516100152831E-14
 3.0025000000000002E-01   1.0000229085315429E-03   1.3721257263413338E-14
 3.0075000000000002E-01   1.0000195756029401E-03   1.3721074340635137E-14
 3.0125000000000002E-01   1.0000167280618593E-03   1.3720918059070544E-14
 3.0175000000000002E-01   1.0000136595163306E-03   1.3720749649615823E-14
 3.0225000000000002E-01   1.0000115085393735E-03   1.3720631599543892E-14
 3.0275000000000002E-01   1.0000089441436627E-03   1.3720490861189660E-14
 3.0325000000000002E-01   1.0000069151324296E-03   1.3720379506404214E-14
 3.0375000000000002E-01   1.0000059125161932E-03   1.3720324481766429E-14
 3.0425000000000002E-01   1.0000050554206516E-03   1.3720277443589242E-14
 3.0475000000000002E-01   1.0000040201445263E-03   1.3720220626862027E-14
 3.0525000000000002E-01   1.0000029688949261E-03   1.3720162933679147E-14
 3.0575000000000002E-01   1.0000025347969255E-03   1.3720139110184200E-14
 3.0625000000000002E-01   1.0000014700913980E-03   1.3720080678793833E-14
 3.0675000000000002E-01   1.0000011670307802E-03   1.3720064046761336E-14
 3.0725000000000002E-01   1.0000009929905010E-03   1.3720054495399865E-14
 3.0775000000000002E-01   1.0000001676117277E-03   1.3720009198533928E-14
 3.0825000000000002E-01   1.0000000000315681E-03   1.3720000001732454E-14
 3.0875000000000002E-01   1.0000000000206406E-03   1.3720000001132754E-14
 3.0925000000000002E-01   1.0000000000159844E-03   1.3720000000877226E-14
 3.0975000000000003E-01   1.0000000000076341E-03   1.3720000000418958E-14
 3.1025000000000003E-01   9.9999999998363876E-04   1.3719999999102097E-14
 3.1075000000000003E-01   9.9999999999535335E-04   1.3719999999744992E-14
 3.1125000000000003E-01   1.0000000000020548E-03   1.3720000000112765E-14
 3.1175000000000003E-01   9.9999999999925799E-04   1.3719999999959278E-14
 3.1225000000000003E-01   9.9999999999958434E-04   1.3719999999977185E-14
 3.1275000000000003E-01   9.9999999999727152E-04   1.3719999999850257E-14
 3.1325000000000003E-01   1.0000000000064920E-03   1.3720000000356280E-14
 3.1375000000000003E-01   9.9999999996935635E-04   1.3719999998318275E-14
 3.1425000000000003E-01   9.9999999998818937E-04   1.3719999999351833E-14
 3.1475000000000003E-01   1.0000000000138889E-03   1.3720000000762222E-14
 3.1525000000000003E-01   1.0000000000110981E-03   1.3720000000609064E-14
 3.1575000000000003E-01   9.9999999999421428E-04   1.3719999999682482E-14
 3.1625000000000003E-01   9.9999999999464623E-04   1.3719999999706183E-14
 3.1675000000000003E-01   1.0000000000053790E-03   1.3720000000295195E-14
 3.1725000000000003E-01   9.9999999996856488E-04   1.3719999998274842E-14
 3.1775000000000003E-01   9.9999999999965915E-04   1.3719999999981293E-14
 3.1825000000000003E-01   9.9999999999539953E-04   1.3719999999747524E-14
 3.1875000000000003E-01   1.0000000000140897E-03   1.3720000000773239E-14
 3.1925000000000003E-01   9.9999999997423591E-04   1.3719999998586064E-14
 3.1975000000000003E-01   1.0000000000042609E-03   1.3720000000233841E-14
 3.2024999999999998E-01   1.0000000000283634E-03   1.3720000001556582E-14
 3.2074999999999998E-01   9.9999999998713791E-04   1.3719999999294128E-14
 3.2124999999999998E-01   1.0000000000281524E-03   1.3720000001545003E-14
 3.2174999999999998E-01   1.0000000000265860E-03   1.3720000001459033E-14
 3.2224999999999998E-01   1.0000000000183016E-03   1.3720000001004392E-14
 3.2274999999999998E-01   9.9999999997969422E-04   1.3719999998885616E-14
 3.2324999999999998E-01   9.9999999995649663E-04   1.3719999997612532E-14
 3.2374999999999998E-01   9.9999999999673354E-04   1.3719999999820733E-14
 3.2424999999999998E-01   9.9999999999919229E-04   1.3719999999955676E-14
 3.2474999999999998E-01   9.9999999997908207E-04   1.3719999998852025E-14
 3.2524999999999998E-01   1.0000000000029412E-03   1.3720000000161411E-14
 3.2574999999999998E-01   1.0000000000052181E-03   1.3720000000286365E-14
 3.2624999999999998E-01   1.0000000000012189E-03   1.3720000000066890E-14
 3.2674999999999998E-01   1.0000000000015140E-03   1.3720000000083091E-14
 3.2724999999999999E-01   1.0000000000293910E-03   1.3720000001612975E-14
 3.2774999999999999E-01   1.0000000000224849E-03   1.3720000001233970E-14
 3.2824999999999999E-01   1.0000000000163823E-03   1.3720000000899064E-14
 3.2874999999999999E-01   9.9999999999704145E-04   1.3719999999837632E-14
 3.2924999999999999E-01   9.9999999998057849E-04   1.3719999998934145E-14
 3.2974999999999999E-01   9.9999999997580887E-04   1.3719999998672387E-14
 3.3024999999999999E-01   9.9999999998576575E-04   1.3719999999218822E-14
 3.3074999999999999E-01   9.9999999999146995E-04   1.3719999999531870E-14
 3.3124999999999999E-01   9.9999999999987902E-04   1.3719999999993363E-14
 3.3174999999999999E-01   9.9999999999769284E-04   1.3719999999873385E-14
 3.3224999999999999E-01   9.9999999999910599E-04   1.3719999999950938E-14
 3.3274999999999999E-01   9.9999999998206797E-04   1.3719999999015890E-14
 3.3324999999999999E-01   9.9999999998080335E-04   1.3719999998946486E-14
 3.3374999999999999E-01   1.0000000000026880E-03   1.3720000000147513E-14
 3.3424999999999999E-01   1.0000000000231738E-03   1.3720000001271774E-14
 3.3474999999999999E-01   1.0000000000286047E-03   1.3720000001569827E-14
 3.3524999999999999E-01   1.0000000000044342E-03   1.3720000000243347E-14
 3.3574999999999999E-01   1.0000000000092669E-03   1.3720000000508570E-14
 3.3624999999999999E-01   1.0000000000047885E-03   1.3720000000262789E-14
 3.3674999999999999E-01   9.9999999998920310E-04   1.3719999999407465E-14
 3.3724999999999999E-01   9.9999999998817918E-04   1.3719999999351274E-14
 3.3774999999999999E-01   1.0000000000006419E-03   1.3720000000035223E-14
 3.3825000000000000E-01   1.0000000000196950E-03   1.3720000001080858E-14
 3.3875000000000000E-01   9.9999999998184072E-04   1.3719999999003420E-14
 3.3925000000000000E-01   1.0000000000242131E-03   1.3720000001328811E-14
 3.3975000000000000E-01   1.0000000000218979E-03   1.3720000001201757E-14
 3.4025000000000000E-01   1.0000000000200755E-03   1.3720000001101743E-14
 3.4075000000000000E-01   9.9999999999675826E-04   1.3719999999822093E-14
 3.4125000000000000E-01   9.9999999998144086E-04   1.3719999998981472E-14
 3.4175000000000000E-01   9.9999999998528870E-04   1.3719999999192644E-14
 3.4225000000000000E-01   1.0000000000060134E-03   1.3720000000330019E-14
 3.4275000000000000E-01   9.9999999998036425E-04   1.3719999998922390E-14
 3.4325000000000000E-01   9.9999999997900813E-04   1.3719999998847967E-14
 3.4375000000000000E-01   9.9999999996563623E-04   1.3719999998114116E-14
 3.4425000000000000E-01   9.9999999999174274E-04   1.3719999999546844E-14
 3.4475000000000000E-01   9.9999999998912808E-04   1.3719999999403350E-14
 3.4525000000000000E-01   9.9999999999198148E-04   1.3719999999559941E-14
 3.4575000000000000E-01   1.0000000000059835E-03   1.3720000000328375E-14
 3.4625000000000000E-01   1.0000000000095312E-03   1.3720000000523072E-14
 3.4675000000000000E-01   1.0000000000070198E-03   1.3720000000385244E-14
 3.4725000000000000E-01   1.0000000000170591E-03   1.3720000000936205E-14
 3.4775000000000000E-01   1.0000000000025670E-03   1.3720000000140877E-14
 3.4825000000000000E-01   9.9999999998599386E-04   1.3719999999231342E-14
 3.4875000000000000E-01   9.9999999999286402E-04   1.3719999999608378E-14
 3.4925000000000000E-01   9.9999999997319876E-04   1.3719999998529150E-14
 3.4975000000000001E-01   1.0000000000022272E-03   1.3720000000122225E-14
 3.5025000000000001E-01   1.0000000000153410E-03   1.3720000000841914E-14
 3.5075000000000001E-01   1.0000000000255057E-03   1.3720000001399747E-14
 3.5125000000000001E-01   1.0000000000226863E-03   1.3720000001245022E-14
 3.5175000000000001E-01   1.0000000000016951E-03   1.3720000000093026E-14
 3.5225000000000001E-01   9.9999999999996728E-04   1.3719999999998203E-14
 3.5275000000000001E-01   9.9999999998190924E-04   1.3719999999007180E-14
 3.5325000000000001E-01   9.9999999999238025E-04   1.3719999999581830E-14
 3.5375000000000001E-01   1.0000000000086008E-03   1.3720000000472011E-14
 3.5425000000000001E-01   1.0000000000109127E-03   1.3720000000598889E-14
 3.5475000000000001E-01   1.0000000000095982E-03   1.3720000000526751E-14
 3.5525000000000001E-01   9.9999999998784503E-04   1.3719999999332937E-14
 3.5575000000000001E-01   9.9999999999934993E-04   1.3719999999964327E-14
 3.5625000000000001E-01   9.9999999998334841E-04   1.3719999999086159E-14
 3.5675000000000001E-01   9.9999999996849224E-04   1.3719999998270855E-14
 3.5725000000000001E-01   9.9999999997612264E-04   1.3719999998689609E-14
 3.5775000000000001E-01   9.9999999998446622E-04   1.3719999999147505E-14
 3.5825000000000001E-01   9.9999999998799053E-04   1.3719999999340920E-14
 3.5875000000000001E-01   1.0000000000186388E-03   1.3720000001022893E-14
 3.5925000000000001E-01   1.0000000000034747E-03   1.3720000000190692E-14
 3.5975000000000001E-01   1.0000000000044652E-03   1.3720000000245051E-14
 3.6025000000000001E-01   9.9999999999718348E-04   1.3719999999845428E-14
 3.6075000000000002E-01   1.0000000000054839E-03   1.3720000000300956E-14
 3.6125000000000002E-01   1.0000000000067273E-03   1.3720000000369194E-14
 3.6175000000000002E-01   9.9999999998510915E-04   1.3719999999182788E-14
 3.6225000000000002E-01   9.9999999997559962E-04   1.3719999998660904E-14
 3.6275000000000002E-01   9.9999999999907194E-04   1.3719999999949068E-14
 3.6325000000000002E-01   1.0000000000045240E-03   1.3720000000248276E-14
 3.6375000000000002E-01   1.0000000000131082E-03   1.3720000000719379E-14
 3.6425000000000002E-01   1.0000000000188409E-03   1.3720000001033987E-14
 3.6475000000000002E-01   1.0000000000083616E-03   1.3720000000458882E-14
 3.6525000000000002E-01   1.0000000000078427E-03   1.3720000000430405E-14
 3.6575000000000002E-01   1.0000000000191876E-03   1.3720000001053016E-14
 3.6625000000000002E-01   1.0000000000317958E-03   1.3720000001744953E-14
 3.6675000000000002E-01   1.0000000000285946E-03   1.3720000001569267E-14
 3.6725000000000002E-01   1.0000000000101302E-03   1.3720000000555944E-14
 3.6775000000000002E-01   9.9999999999003512E-04   1.3719999999453129E-14
 3.6825000000000002E-01   1.0000000000200766E-03   1.3720000001101809E-14
 3.6875000000000002E-01   9.9999999999904722E-04   1.3719999999947707E-14
 3.6925000000000002E-01   1.0000000000122259E-03   1.3720000000670960E-14
 3.6975000000000002E-01   1.0000000000129911E-03   1.3720000000712952E-14
 3.7025000000000002E-01   1.0000000000158337E-03   1.3720000000868951E-14
 3.7075000000000002E-01   1.0000000000100285E-03   1.3720000000550360E-14
 3.7125000000000002E-01   1.0000000000215520E-03   1.3720000001182773E-14
 3.7175000000000002E-01   1.0000000000168778E-03   1.3720000000926249E-14
 3.7225000000000003E-01   1.0000000000021840E-03   1.3720000000119862E-14
 3.7275000000000003E-01   9.9999999998997354E-04   1.3719999999449748E-14
 3.7325000000000003E-01   9.9999999999986016E-04   1.3719999999992322E-14
 3.7375000000000003E-01   9.9999999998460890E-04   1.3719999999155334E-14
 3.7425000000000003E-01   9.9999999997005653E-04   1.3719999998356701E-14
 3.7475000000000003E-01   9.9999999997057499E-04   1.3719999998385156E-14
 3.7525000000000003E-01   9.9999999994169076E-04   1.3719999996799989E-14
 3.7575000000000003E-01   9.9999999999009757E-04   1.3719999999456551E-14
 3.7625000000000003E-01   9.9999999996588582E-04   1.3719999998127813E-14
 3.7675000000000003E-01   9.9999999995797634E-04   1.3719999997693742E-14
 3.7725000000000003E-01   9.9999999992700372E-04   1.3719999995993964E-14
 3.7775000000000003E-01   9.9999999993566281E-04   1.3719999996469177E-14
 3.7825000000000003E-01   9.9999999990303830E-04   1.3719999994678742E-14
 3.7875000000000003E-01   9.9999999983925252E-04   1.3719999991178177E-14
 3.7925000000000003E-01   9.9999999983321915E-04   1.3719999990847070E-14
 3.7975000000000003E-01   9.9999999978984933E-04   1.3719999988466930E-14
 3.8025000000000003E-01   9.9999999971675025E-04   1.3719999984455253E-14
 3.8075000000000003E-01   9.9999999966402680E-04   1.3719999981561789E-14
 3.8125000000000003E-01   9.9999999958679886E-04   1.3719999977323523E-14
 3.8175000000000003E-01   9.9999999945944327E-04   1.3719999970334244E-14
 3.8225000000000003E-01   9.9999999931467496E-04   1.3719999962389361E-14
 3.8275000000000003E-01   9.9999999914305009E-04   1.3719999952970587E-14
 3.8325000000000004E-01   9.9999999889791654E-04   1.3719999939517659E-14
 3.8375000000000004E-01   9.9999999866594367E-04   1.3719999926786984E-14
 3.8424999999999998E-01   9.9999999835724508E-04   1.3719999909845611E-14
 3.8474999999999998E-01   9.9999999795516567E-04   1.3719999887779493E-14
 3.8524999999999998E-01   9.9999999744867000E-04   1.3719999859983012E-14
 3.8574999999999998E-01   9.9999999687729740E-04   1.3719999828626081E-14
 3.8624999999999998E-01   9.9999999612099808E-04   1.3719999787120376E-14
 3.8674999999999998E-01   9.9999999520015244E-04   1.3719999736584367E-14
 3.8724999999999998E-01   9.9999999406433183E-04   1.3719999674250538E-14
 3.8774999999999998E-01   9.9999999265499629E-04   1.3719999596906202E-14
 3.8824999999999998E-01   9.9999999091621920E-04   1.3719999501482119E-14
 3.8874999999999998E-01   9.9999998873872794E-04   1.3719999381981398E-14
 3.8924999999999998E-01   9.9999998597489147E-04   1.3719999230302059E-14
 3.8974999999999999E-01   9.9999998261560683E-04   1.3719999045944524E-14
 3.9024999999999999E-01   9.9999997843628848E-04   1.3719998816583548E-14
 3.9074999999999999E-01   9.9999997335427338E-04   1.3719998537682583E-14
 3.9124999999999999E-01   9.9999996698897794E-04   1.3719998188355197E-14
 3.9174999999999999E-01   9.9999995907698114E-04   1.3719997754144864E-14
 3.9224999999999999E-01   9.9999994906524686E-04   1.3719997204700960E-14
 3.9274999999999999E-01   9.9999993667692429E-04   1.3719996524829931E-14
 3.9324999999999999E-01   9.9999992104250648E-04   1.3719995666813270E-14
 3.9374999999999999E-01   9.9999990129853202E-04   1.3719994583264242E-14
 3.9424999999999999E-01   9.9999987639431747E-04   1.3719993216521403E-14
 3.9474999999999999E-01   9.9999984498357368E-04   1.3719991492700502E-14
 3.9524999999999999E-01   9.9999980489086501E-04   1.3719989292413806E-14
 3.9574999999999999E-01   9.9999975334958031E-04   1.3719986463829976E-14
 3.9624999999999999E-01   9.9999968715221588E-04   1.3719982830921666E-14
 3.9674999999999999E-01   9.9999960127208085E-04   1.3719978117824886E-14
 3.9724999999999999E-01   9.9999948770271795E-04   1.3719971885146768E-14
 3.9774999999999999E-01   9.9999933585812051E-04   1.3719963551929963E-14
 3.9824999999999999E-01   9.9999912877820002E-04   1.3719952187410101E-14
 3.9874999999999999E-01   9.9999883865397959E-04   1.3719936265441428E-14
 3.9924999999999999E-01   9.9999841848194071E-04   1.3719913206494801E-14
 3.9974999999999999E-01   9.9999762956868373E-04   1.3719869911191912E-14


==> gnuplot1/exam1/radiation/opt-5d-1w-radiation.dat <==
 2.5000000000000001E-04   9.9653545897023821E-01   1.3530851798703442E-02
 7.5000000000000002E-04   9.9635312849304292E-01   1.3520951861306202E-02
 1.2500000000000000E-03   9.9570795980565008E-01   1.3485964966487579E-02
 1.7500000000000000E-03   9.9537754821164548E-01   1.3468073368143072E-02
 2.2500000000000003E-03   9.9463824328881423E-01   1.3428104914881753E-02
 2.7499999999999998E-03   9.9409495820358762E-01   1.3398790481548040E-02
 3.2500000000000003E-03   9.9335852800808777E-01   1.3359131031945026E-02
 3.7499999999999999E-03   9.9294051883566214E-01   1.3336658922093044E-02
 4.2500000000000003E-03   9.9235177061937341E-01   1.3305056008345187E-02
 4.7499999999999999E-03   9.9175632541628589E-01   1.3273150773665868E-02
 5.2500000000000003E-03   9.9118621491520276E-01   1.3242656830841606E-02
 5.7499999999999999E-03   9.9088398248750931E-01   1.3226512417063971E-02
 6.2500000000000003E-03   9.9038347814301764E-01   1.3199809339583214E-02
 6.7499999999999999E-03   9.8966693033862263E-01   1.3161650243157984E-02
 7.2500000000000004E-03   9.8860224501498584E-01   1.3105104272812069E-02
 7.7499999999999999E-03   9.8813345373708472E-01   1.3080264393620923E-02
 8.2500000000000004E-03   9.8725274499085880E-01   1.3033693716023368E-02
 8.7500000000000008E-03   9.8679185360744870E-01   1.3009372033851149E-02
 9.2499999999999995E-03   9.8634814799521486E-01   1.2985989435859173E-02
 9.7500000000000000E-03   9.8586713860634134E-01   1.2960676608501772E-02
 1.0250000000000000E-02   9.8517354810258495E-01   1.2924242002672205E-02
 1.0750000000000001E-02   9.8452497943714901E-01   1.2890241964381684E-02
 1.1250000000000000E-02   9.8371967507363045E-01   1.2848118752110522E-02
 1.1750000000000000E-02   9.8350861061329253E-01   1.2837095658053643E-02
 1.2250000000000000E-02   9.8322827509155153E-01   1.2822465768592107E-02
 1.2750000000000001E-02   9.8263899670945332E-01   1.2791753829248746E-02
 1.3250000000000000E-02   9.8205124258714682E-01   1.2761176320364286E-02
 1.3750000000000000E-02   9.8139485459250930E-01   1.2727093012105013E-02
 1.4250000000000001E-02   9.8071248214680051E-01   1.2691732875431740E-02
 1.4750000000000001E-02   9.7966372979642025E-01   1.2637530857068022E-02
 1.5250000000000000E-02   9.7940356366730508E-01   1.2624111770914118E-02
 1.5750000000000000E-02   9.7907603221422435E-01   1.2607233253597369E-02
 1.6250000000000001E-02   9.7874596923755053E-01   1.2590241407957847E-02
 1.6750000000000001E-02   9.7830945305041050E-01   1.2567795671235388E-02
 1.7250000000000001E-02   9.7736826562947210E-01   1.2519501780646291E-02
 1.7750000000000002E-02   9.7685118815308336E-01   1.2493028987664209E-02
 1.8249999999999999E-02   9.7632024542618845E-01   1.2465890045515429E-02
 1.8749999999999999E-02   9.7547066412213357E-01   1.2422556021710614E-02
 1.9250000000000000E-02   9.7478385977288273E-01   1.2387607316684616E-02
 1.9750000000000000E-02   9.7444433644991135E-01   1.2370357606749309E-02
 2.0250000000000001E-02   9.7356579799180332E-01   1.2325806487684046E-02
 2.0750000000000001E-02   9.7331142563939377E-01   1.2312929635139001E-02
 2.1250000000000002E-02   9.7303982306406989E-01   1.2299191693663756E-02
 2.1750000000000002E-02   9.7217480142218116E-01   1.2255514597915910E-02
 2.2249999999999999E-02   9.7151733118234662E-01   1.2222395180009350E-02
 2.2749999999999999E-02   9.7112616143547048E-01   1.2202722265019523E-02
 2.3250000000000000E-02   9.7020612790330885E-01   1.2156545074794406E-02
 2.3750000000000000E-02   9.6921549857721323E-01   1.2106971286036624E-02
 2.4250000000000001E-02   9.6816100474101940E-01   1.2054368302801032E-02
 2.4750000000000001E-02   9.6779047203365876E-01   1.2035925195846522E-02
 2.5250000000000002E-02   9.6711976376284303E-01   1.2002594813477624E-02
 2.5750000000000002E-02   9.6665074648616345E-01   1.1979328488980688E-02
 2.6249999999999999E-02   9.6625720457240594E-01   1.1959832348542306E-02
 2.6749999999999999E-02   9.6556663826142142E-01   1.1925679091673105E-02
 2.7250000000000000E-02   9.6512646799340795E-01   1.1903947848076142E-02
 2.7750000000000000E-02   9.6457614114477175E-01   1.1876819958791437E-02
 2.8250000000000001E-02   9.6384001350667436E-01   1.1840605701260892E-02
 2.8750000000000001E-02   9.6381206783742568E-01   1.1839232530380540E-02
 2.9250000000000002E-02   9.6370316360701636E-01   1.1833882425162343E-02
 2.9750000000000002E-02   9.6314986658264623E-01   1.1806728772585080E-02
 3.0249999999999999E-02   9.6229659920534938E-01   1.1764945381165574E-02
 3.0750000000000000E-02   9.6208561317846719E-01   1.1754630794798816E-02
 3.1250000000000000E-02   9.6143866749873874E-01   1.1723045495236561E-02
 3.1750000000000000E-02   9.6092101159263776E-01   1.1697818282666934E-02
 3.2250000000000001E-02   9.5985790971126961E-01   1.1646137238593408E-02
 3.2750000000000001E-02   9.5932138643800502E-01   1.1620120109925105E-02
 3.3250000000000002E-02   9.5828544628919066E-01   1.1570008585693192E-02
 3.3750000000000002E-02   9.5756942780352061E-01   1.1535467479990539E-02
 3.4250000000000003E-02   9.5718138587301260E-01   1.1516780480303206E-02
 3.4750000000000003E-02   9.5594142885999323E-01   1.1457219823263773E-02
 3.5250000000000004E-02   9.5490145774859037E-01   1.1407443769860750E-02
 3.5750000000000004E-02   9.5490743693867175E-01   1.1407729486945878E-02
 3.6249999999999998E-02   9.5464662206283468E-01   1.1395271371387860E-02
 3.6749999999999998E-02   9.5384392368919213E-01   1.1356993602648958E-02
 3.7249999999999998E-02   9.5323585893962948E-01   1.1328061461601818E-02
 3.7749999999999999E-02   9.5223214521672062E-01   1.1280425045499243E-02
 3.8249999999999999E-02   9.5143601282004930E-01   1.1242747445987729E-02
 3.8750000000000000E-02   9.5087049279183866E-01   1.1216041152103281E-02
 3.9250000000000000E-02   9.5035256249829836E-01   1.1191624018593941E-02
 3.9750000000000001E-02   9.4914105567082574E-01   1.1134664845650935E-02
 4.0250000000000001E-02   9.4863282451495323E-01   1.1110835131836564E-02
 4.0750000000000001E-02   9.4808995700639132E-01   1.1085423673927669E-02
 4.1250000000000002E-02   9.4772560675536399E-01   1.1068393014753120E-02
 4.1750000000000002E-02   9.4756983273620188E-01   1.1061117731664688E-02
 4.2250000000000003E-02   9.4659405657789819E-01   1.1015626563189520E-02
 4.2750000000000003E-02   9.4599098604572796E-01   1.0987581367268609E-02
 4.3250000000000004E-02   9.4549048098039268E-01   1.0964346569632263E-02
 4.3750000000000004E-02   9.4462104626238930E-01   1.0924072689032368E-02
 4.4249999999999998E-02   9.4392370265211856E-01   1.0891850663285961E-02
 4.4749999999999998E-02   9.4317249835316752E-01   1.0857219716090707E-02
 4.5249999999999999E-02   9.4257850353460004E-01   1.0829894735835111E-02
 4.5749999999999999E-02   9.4180007954288425E-01   1.0794163759649799E-02
 4.6249999999999999E-02   9.4146127919591838E-01   1.0778639898030485E-02
 4.6750000000000000E-02   9.4101070970762035E-01   1.0758020713407328E-02
 4.7250000000000000E-02   9.4020802351362220E-01   1.0721361100702573E-02
 4.7750000000000001E-02   9.3972185603556102E-01   1.0699202874064062E-02
 4.8250000000000001E-02   9.3919132313787068E-01   1.0675061798940034E-02
 4.8750000000000002E-02   9.3844988686762876E-01   1.0641392363346779E-02
 4.9250000000000002E-02   9.3827777101810161E-01   1.0633587797533123E-02
 4.9750000000000003E-02   9.3682285309916369E-01   1.0567786174627457E-02
 5.0250000000000003E-02   9.3596497128306921E-01   1.0529130131160833E-02
 5.0750000000000003E-02   9.3566853325585364E-01   1.0515797358499277E-02
 5.1250000000000004E-02   9.3480889185422433E-01   1.0477205211162931E-02
 5.1750000000000004E-02   9.3413364410144273E-01   1.0446965672227493E-02
 5.2249999999999998E-02   9.3404051695758206E-01   1.0442800312790494E-02
 5.2749999999999998E-02   9.3325841115285824E-01   1.0407867685936481E-02
 5.3249999999999999E-02   9.3230277793924121E-01   1.0365303536460818E-02
 5.3749999999999999E-02   9.3194873362068209E-01   1.0349567502919982E-02
 5.4250000000000000E-02   9.3049074353779337E-01   1.0284953676958983E-02
 5.4750000000000000E-02   9.3003223386902889E-01   1.0264696554474503E-02
 5.5250000000000000E-02   9.2949304625284579E-01   1.0240913352612263E-02
 5.5750000000000001E-02   9.2903856338977631E-01   1.0220898540866979E-02
 5.6250000000000001E-02   9.2795706502176989E-01   1.0173388787543836E-02
 5.6750000000000002E-02   9.2725287916953858E-01   1.0142543369237022E-02
 5.7250000000000002E-02   9.2650895458788063E-01   1.0110033523826662E-02
 5.7750000000000003E-02   9.2548046436370435E-01   1.0065216819069141E-02
 5.8250000000000003E-02   9.2500319695387245E-01   1.0044470469618495E-02
 5.8750000000000004E-02   9.2373548736937705E-01   9.9895200921388903E-03
 5.9250000000000004E-02   9.2339391609769472E-01   9.9747529167777300E-03
 5.9750000000000004E-02   9.2212727278435791E-01   9.9201349206286486E-03
 6.0249999999999998E-02   9.2160176856275533E-01   9.8975409973491649E-03
 6.0749999999999998E-02   9.2131229073520082E-01   9.8851114680966086E-03
 6.1249999999999999E-02   9.2027024408966140E-01   9.8404652190726850E-03
 6.1749999999999999E-02   9.1967643531839138E-01   9.8150913624178715E-03
 6.2250000000000000E-02   9.1905215234790949E-01   9.7884682675983600E-03
 6.2750000000000000E-02   9.1852672935798463E-01   9.7661031494901494E-03
 6.3250000000000001E-02   9.1761867855848800E-01   9.7275415020551086E-03
 6.3750000000000001E-02   9.1693254836860916E-01   9.6984798542710023E-03
 6.4250000000000002E-02   9.1549144948057126E-01   9.6376528987850863E-03
 6.4750000000000002E-02   9.1477592864473511E-01   9.6075581942213304E-03
 6.5250000000000002E-02   9.1466062868844111E-01   9.6027152962460411E-03
 6.5750000000000003E-02   9.1346136809755196E-01   9.5524517196901790E-03
 6.6250000000000003E-02   9.1293519672817647E-01   9.5304611434496918E-03
 6.6750000000000004E-02   9.1199151968063075E-01   9.4911166542375608E-03
 6.7250000000000004E-02   9.1126934377284052E-01   9.4610895390832023E-03
 6.7750000000000005E-02   9.1144559444424478E-01   9.4684112260750072E-03
 6.8250000000000005E-02   9.1014614660584769E-01   9.4145301409641769E-03
 6.8750000000000006E-02   9.0965311387233594E-01   9.3941470353766047E-03
 6.9250000000000006E-02   9.0853914265772318E-01   9.3482147918353443E-03
 6.9750000000000006E-02   9.0790793604197029E-01   9.3222632025989002E-03
 7.0250000000000007E-02   9.0744234875440499E-01   9.3031555836825056E-03
 7.0750000000000007E-02   9.0655600603293751E-01   9.2668614387970763E-03
 7.1250000000000008E-02   9.0572364504368386E-01   9.2328745377402693E-03
 7.1750000000000008E-02   9.0524581700052786E-01   9.2134061870279144E-03
 7.2249999999999995E-02   9.0389935470608773E-01   9.1587122980366399E-03
 7.2749999999999995E-02   9.0348073553166697E-01   9.1417575344884885E-03
 7.3249999999999996E-02   9.0230928567249868E-01   9.0944369882377685E-03
 7.3749999999999996E-02   9.0180657355011873E-01   9.0741864402435080E-03
 7.4249999999999997E-02   9.0093868663574384E-01   9.0393053184332651E-03
 7.4749999999999997E-02   9.0054827530831538E-01   9.0236471876598764E-03
 7.5249999999999997E-02   8.9956742423816682E-01   8.9843981896906601E-03
 7.5749999999999998E-02   8.9859666200216315E-01   8.9456791057196203E-03
 7.6249999999999998E-02   8.9819950887266353E-01   8.9298746855842586E-03
 7.6749999999999999E-02   8.9721443614473895E-01   8.8907648199232185E-03
 7.7249999999999999E-02   8.9633848031855945E-01   8.8560952057663705E-03
 7.7750000000000000E-02   8.9582833499881542E-01   8.8359508514371209E-03
 7.8250000000000000E-02   8.9505928335384111E-01   8.8056479158347117E-03
 7.8750000000000001E-02   8.9431644001795452E-01   8.7764517349961067E-03
 7.9250000000000001E-02   8.9369490914068284E-01   8.7520793690434428E-03
 7.9750000000000001E-02   8.9308222910547652E-01   8.7281037926617705E-03
 8.0250000000000002E-02   8.9242522186305295E-01   8.7024483606556111E-03
 8.0750000000000002E-02   8.9181614985492930E-01   8.6787153069145719E-03
 8.1250000000000003E-02   8.9058165680010115E-01   8.6307610801959738E-03
 8.1750000000000003E-02   8.8990742357926411E-01   8.6046543627490979E-03
 8.2250000000000004E-02   8.8915766627699278E-01   8.5756929055104784E-03
 8.2750000000000004E-02   8.8852764909190518E-01   8.5514133226510299E-03
 8.3250000000000005E-02   8.8807002440713878E-01   8.5338097484825067E-03
 8.3750000000000005E-02   8.8754814256818904E-01   8.5137675630180508E-03
 8.4250000000000005E-02   8.8616146603192747E-01   8.4606855842125454E-03
 8.4750000000000006E-02   8.8548412653137232E-01   8.4348474513667795E-03
 8.5250000000000006E-02   8.8447751653375450E-01   8.3965581836803384E-03
 8.5750000000000007E-02   8.8338299140664100E-01   8.3550729060240716E-03
 8.6250000000000007E-02   8.8297642017793576E-01   8.3397020515425056E-03
 8.6750000000000008E-02   8.8203861591333355E-01   8.3043282552857055E-03
 8.7250000000000008E-02   8.8101322334077969E-01   8.2657795606506049E-03
 8.7750000000000009E-02   8.8081408173799436E-01   8.2583086055069716E-03
 8.8249999999999995E-02   8.8000873234034072E-01   8.2281469264586671E-03
 8.8749999999999996E-02   8.7941520142074114E-01   8.2059711415954188E-03
 8.9249999999999996E-02   8.7842196944468032E-01   8.1689618409585517E-03
 8.9749999999999996E-02   8.7781355102799241E-01   8.1463531826959715E-03
 9.0249999999999997E-02   8.7735502076168759E-01   8.1293453625662909E-03
 9.0749999999999997E-02   8.7623259201156090E-01   8.0878245845360571E-03
 9.1249999999999998E-02   8.7521800715804676E-01   8.0504302066216112E-03
 9.1749999999999998E-02   8.7461617596958641E-01   8.0283099813198387E-03
 9.2249999999999999E-02   8.7334309826888490E-01   7.9816684085576746E-03
 9.2749999999999999E-02   8.7289509551263245E-01   7.9653034360938728E-03
 9.3250000000000000E-02   8.7224053933045798E-01   7.9414385884595713E-03
 9.3750000000000000E-02   8.7147845921520695E-01   7.9137210711961205E-03
 9.4250000000000000E-02   8.7050845824641843E-01   7.8785463158348654E-03
 9.4750000000000001E-02   8.6982367260665261E-01   7.8537849131698426E-03
 9.5250000000000001E-02   8.6853728426355714E-01   7.8074278059414399E-03
 9.5750000000000002E-02   8.6793312588361038E-01   7.7857269365215120E-03
 9.6250000000000002E-02   8.6715390228519085E-01   7.7578047072642082E-03
 9.6750000000000003E-02   8.6587704786432573E-01   7.7122131220903507E-03
 9.7250000000000003E-02   8.6498390277280623E-01   7.6804419828909601E-03
 9.7750000000000004E-02   8.6411032023094936E-01   7.6494617875207151E-03
 9.8250000000000004E-02   8.6312636021834699E-01   7.6146795703017607E-03
 9.8750000000000004E-02   8.6291261316101031E-01   7.6071394884569777E-03
 9.9250000000000005E-02   8.6225029127344477E-01   7.5838111600614591E-03
 9.9750000000000005E-02   8.6111086073841314E-01   7.5438036930462931E-03
 1.0025000000000001E-01   8.6003710501542396E-01   7.5062472546450947E-03
 1.0075000000000001E-01   8.5964569518065581E-01   7.4925919650547382E-03
 1.0125000000000001E-01   8.5852396742219306E-01   7.4535609444608981E-03
 1.0175000000000001E-01   8.5748302958572464E-01   7.4174776457733970E-03
 1.0225000000000001E-01   8.5691114971576465E-01   7.3977097235191367E-03
 1.0275000000000001E-01   8.5585548147971779E-01   7.3613227181558759E-03
 1.0325000000000001E-01   8.5462479093110877E-01   7.3190726499004133E-03
 1.0375000000000001E-01   8.5403144621329274E-01   7.2987680078733979E-03
 1.0425000000000000E-01   8.5302569688604279E-01   7.2644471452574895E-03
 1.0475000000000000E-01   8.5243910561738301E-01   7.2444858810106249E-03
 1.0525000000000000E-01   8.5197024839162805E-01   7.2285606225661846E-03
 1.0575000000000000E-01   8.5079500622725013E-01   7.1887576024571107E-03
 1.0625000000000000E-01   8.4996571895947748E-01   7.1607704398146217E-03
 1.0675000000000000E-01   8.4913824091464218E-01   7.1329258673182815E-03
 1.0725000000000000E-01   8.4837257543912803E-01   7.1072336894723188E-03
 1.0775000000000000E-01   8.4725672970976684E-01   7.0699154454083382E-03
 1.0825000000000000E-01   8.4665947683818965E-01   7.0500014599500036E-03
 1.0875000000000000E-01   8.4549921709090670E-01   7.0114356182524075E-03
 1.0925000000000000E-01   8.4430963806581794E-01   6.9720597290951264E-03
 1.0975000000000000E-01   8.4422137471809655E-01   6.9691447755533282E-03
 1.1025000000000000E-01   8.4340654548894434E-01   6.9422776675198503E-03
 1.1075000000000000E-01   8.4191199829293961E-01   6.8932004321953762E-03
 1.1125000000000000E-01   8.4142384757310273E-01   6.8772272884062595E-03
 1.1175000000000000E-01   8.4054074151557467E-01   6.8484010719217720E-03
 1.1225000000000000E-01   8.3991777839263038E-01   6.8281209806642096E-03
 1.1275000000000000E-01   8.3900704567277440E-01   6.7985538667355919E-03
 1.1325000000000000E-01   8.3745386672300681E-01   6.7483512585626414E-03
 1.1375000000000000E-01   8.3680651687013774E-01   6.7275096018883573E-03
 1.1425000000000000E-01   8.3616109402312400E-01   6.7067780833670199E-03
 1.1475000000000000E-01   8.3543529815637940E-01   6.6835221934168423E-03
 1.1525000000000001E-01   8.3493677742988159E-01   6.6675837084605545E-03
 1.1575000000000001E-01   8.3368567407337546E-01   6.6277095254887427E-03
 1.1625000000000001E-01   8.3266764918625513E-01   6.5953960293518438E-03
 1.1675000000000001E-01   8.3247745581407895E-01   6.5893721570739758E-03
 1.1725000000000001E-01   8.3147032814655963E-01   6.5575427987993439E-03
 1.1775000000000001E-01   8.3031645825026723E-01   6.5212176775776244E-03
 1.1825000000000001E-01   8.2888486385012217E-01   6.4763594938607527E-03
 1.1875000000000001E-01   8.2820627411456538E-01   6.4551773136325629E-03
 1.1925000000000001E-01   8.2713488386467604E-01   6.4218396985770291E-03
 1.1975000000000001E-01   8.2619222035179374E-01   6.3926145107596954E-03
 1.2025000000000000E-01   8.2518391382660750E-01   6.3614647391424927E-03
 1.2075000000000000E-01   8.2391893103902369E-01   6.3225465871286392E-03
 1.2125000000000000E-01   8.2294274383183352E-01   6.2926357375289021E-03
 1.2175000000000000E-01   8.2252308413800868E-01   6.2798098329052083E-03
 1.2225000000000000E-01   8.2120153779748195E-01   6.2395479598824329E-03
 1.2275000000000000E-01   8.2024260524898684E-01   6.2104548163386692E-03
 1.2325000000000000E-01   8.1895726800109614E-01   6.1716185732024146E-03
 1.2375000000000000E-01   8.1836152439421095E-01   6.1536801897559886E-03
 1.2425000000000000E-01   8.1772526570528359E-01   6.1345650744548865E-03
 1.2475000000000000E-01   8.1657836736465672E-01   6.1002213419858297E-03
 1.2525000000000000E-01   8.1578021856185279E-01   6.0764061114590689E-03
 1.2575000000000000E-01   8.1515859987922012E-01   6.0579065579695500E-03
 1.2625000000000000E-01   8.1444338661987725E-01   6.0366738985858396E-03
 1.2675000000000000E-01   8.1317323021594157E-01   5.9991041812522579E-03
 1.2725000000000000E-01   8.1213890752933016E-01   5.9686399181077534E-03
 1.2775000000000000E-01   8.1079932746904293E-01   5.9293574232866146E-03
 1.2825000000000000E-01   8.0948718535477626E-01   5.8910678323886561E-03
 1.2875000000000000E-01   8.0858749119968942E-01   5.8649212559090209E-03
 1.2925000000000000E-01   8.0756900787967190E-01   5.8354276109471581E-03
 1.2975000000000000E-01   8.0693005515586969E-01   5.8169814369237174E-03
 1.3025000000000000E-01   8.0607300992664244E-01   5.7923077779409226E-03
 1.3075000000000001E-01   8.0494948940943145E-01   5.7600814997394055E-03
 1.3125000000000001E-01   8.0371263226603362E-01   5.7247600580459636E-03
 1.3175000000000001E-01   8.0326618107984571E-01   5.7120505545943572E-03
 1.3225000000000001E-01   8.0221402445675039E-01   5.6821816317038495E-03
 1.3275000000000001E-01   8.0087209562191686E-01   5.6442567297518469E-03
 1.3325000000000001E-01   8.0023279369424938E-01   5.6262560232817225E-03
 1.3375000000000001E-01   7.9906613347990030E-01   5.5935176065725093E-03
 1.3425000000000001E-01   7.9774113033741056E-01   5.5565093333577523E-03
 1.3475000000000001E-01   7.9710681528395289E-01   5.5388576124395100E-03
 1.3525000000000001E-01   7.9572869184050532E-01   5.5006521600607953E-03
 1.3575000000000001E-01   7.9454197660044912E-01   5.4679117568633990E-03
 1.3625000000000001E-01   7.9354434324431466E-01   5.4405012186885251E-03
 1.3675000000000001E-01   7.9289476853786778E-01   5.4227092699232187E-03
 1.3725000000000001E-01   7.9170388683373716E-01   5.3902042203054458E-03
 1.3775000000000001E-01   7.9083404267452795E-01   5.3665543871149312E-03
 1.3825000000000001E-01   7.8980157913210070E-01   5.3385842676354871E-03
 1.3875000000000001E-01   7.8898442600788965E-01   5.3165246753393023E-03
 1.3925000000000001E-01   7.8781156849615119E-01   5.2849821737348032E-03
 1.3975000000000001E-01   7.8697797543220005E-01   5.2626492338233924E-03
 1.4025000000000001E-01   7.8600537381812796E-01   5.2366816439111700E-03
 1.4075000000000001E-01   7.8509424982156206E-01   5.2124427431577171E-03
 1.4125000000000001E-01   7.8285450859638717E-01   5.1532159194539809E-03
 1.4175000000000001E-01   7.8208377894263037E-01   5.1329522572106006E-03
 1.4225000000000002E-01   7.8106880670678935E-01   5.1063583235378676E-03
 1.4275000000000002E-01   7.7988733715672709E-01   5.0755321938015718E-03
 1.4325000000000002E-01   7.7900518419337883E-01   5.0526068069515822E-03
 1.4375000000000002E-01   7.7797519985282471E-01   5.0259379531345438E-03
 1.4424999999999999E-01   7.7676351430955448E-01   4.9946997140370465E-03
 1.4474999999999999E-01   7.7562051883878258E-01   4.9653660467171949E-03
 1.4524999999999999E-01   7.7425910171545131E-01   4.9305956566558645E-03
 1.4574999999999999E-01   7.7309691676548553E-01   4.9010583866355446E-03
 1.4624999999999999E-01   7.7255886213015368E-01   4.8874286052064059E-03
 1.4674999999999999E-01   7.7138297328505756E-01   4.8577404341389437E-03
 1.4724999999999999E-01   7.7040425031123416E-01   4.8331335060066722E-03
 1.4774999999999999E-01   7.6904551682695232E-01   4.7991275256980652E-03
 1.4824999999999999E-01   7.6808245095129801E-01   4.7751331002783629E-03
 1.4874999999999999E-01   7.6712325018948291E-01   4.7513245186329590E-03
 1.4924999999999999E-01   7.6577608932740027E-01   4.7180367396267150E-03
 1.4974999999999999E-01   7.6463817135461132E-01   4.6900557980722188E-03
 1.5024999999999999E-01   7.6348386084435815E-01   4.6617991185780453E-03
 1.5075000000000000E-01   7.6230136499872148E-01   4.6329850745036941E-03
 1.5125000000000000E-01   7.6109438557657938E-01   4.6037123952825795E-03
 1.5175000000000000E-01   7.6022362064621918E-01   4.5826801709946191E-03
 1.5225000000000000E-01   7.5888504564857284E-01   4.5504892289824038E-03
 1.5275000000000000E-01   7.5784425454423987E-01   4.5255770267067915E-03
 1.5325000000000000E-01   7.5709966107523385E-01   4.5078174296114808E-03
 1.5375000000000000E-01   7.5619923570461967E-01   4.4864109062498882E-03
 1.5425000000000000E-01   7.5470807421319841E-01   4.4511281352857890E-03
 1.5475000000000000E-01   7.5360597985899769E-01   4.4251852390685426E-03
 1.5525000000000000E-01   7.5250698432211838E-01   4.3994283791439917E-03
 1.5575000000000000E-01   7.5088553263610025E-01   4.3616323838490513E-03
 1.5625000000000000E-01   7.4965923356928799E-01   4.3332095306025187E-03
 1.5675000000000000E-01   7.4765343577452714E-01   4.2870193625253634E-03
 1.5725000000000000E-01   7.4718960597437367E-01   4.2763909209901788E-03
 1.5775000000000000E-01   7.4649013962675370E-01   4.2604003669425936E-03
 1.5825000000000000E-01   7.4495822317807603E-01   4.2255357965236455E-03
 1.5875000000000000E-01   7.4325549945921865E-01   4.1870354370592182E-03
 1.5925000000000000E-01   7.4247119905264825E-01   4.1693903640374359E-03
 1.5975000000000000E-01   7.4091575431107937E-01   4.1345612405363800E-03
 1.6025000000000000E-01   7.3994330878397174E-01   4.1128976335140502E-03
 1.6075000000000000E-01   7.3904984237949145E-01   4.0930686254227440E-03
 1.6125000000000000E-01   7.3730973536947508E-01   4.0546557238777545E-03
 1.6175000000000000E-01   7.3639887412003713E-01   4.0346565815986722E-03
 1.6225000000000001E-01   7.3459143936278437E-01   3.9951911515468388E-03
 1.6275000000000001E-01   7.3362490520281265E-01   3.9742060210112683E-03
 1.6325000000000001E-01   7.3194622213339011E-01   3.9379555129748665E-03
 1.6375000000000001E-01   7.3051182563446271E-01   3.9071772575016957E-03
 1.6425000000000001E-01   7.2990332746369524E-01   3.8941751887068871E-03
 1.6475000000000001E-01   7.2882222192529700E-01   3.8711547701683708E-03
 1.6525000000000001E-01   7.2718987112252542E-01   3.8365900452505875E-03
 1.6575000000000001E-01   7.2602422456448867E-01   3.8120497329137987E-03
 1.6625000000000001E-01   7.2469747176469301E-01   3.7842611237679882E-03
 1.6675000000000001E-01   7.2373379254291037E-01   3.7641724866154299E-03
 1.6725000000000001E-01   7.2227379955106252E-01   3.7338903127177195E-03
 1.6775000000000001E-01   7.2108644566558699E-01   3.7093980558724885E-03
 1.6825000000000001E-01   7.1998875230293435E-01   3.6868626524565102E-03
 1.6875000000000001E-01   7.1832709626059899E-01   3.6529447783260607E-03
 1.6925000000000001E-01   7.1732638399943238E-01   3.6326313871436881E-03
 1.6975000000000001E-01   7.1621335751812165E-01   3.6101377810001905E-03
 1.7025000000000001E-01   7.1429576724012289E-01   3.5716296347613826E-03
 1.7075000000000001E-01   7.1326379406731921E-01   3.5510339867200718E-03
 1.7125000000000001E-01   7.1221569800778528E-01   3.5302078670501921E-03
 1.7175000000000001E-01   7.1116860709827856E-01   3.5094933287307486E-03
 1.7225000000000001E-01   7.0993602403617428E-01   3.4852261771947161E-03
 1.7275000000000001E-01   7.0876094973259174E-01   3.4622086497351707E-03
 1.7325000000000002E-01   7.0736110717147505E-01   3.4349373525855453E-03
 1.7375000000000002E-01   7.0668526093775752E-01   3.4218285487404476E-03
 1.7425000000000002E-01   7.0453951265775427E-01   3.3804578869608038E-03
 1.7475000000000002E-01   7.0253190580683678E-01   3.3420913948459148E-03
 1.7525000000000002E-01   7.0099013754636885E-01   3.3128497731384119E-03
 1.7575000000000002E-01   6.9975017425021646E-01   3.2894718369961286E-03
 1.7624999999999999E-01   6.9845362375015674E-01   3.2651595754794155E-03
 1.7674999999999999E-01   6.9707817195357635E-01   3.2395153775561241E-03
 1.7724999999999999E-01   6.9586630327702459E-01   3.2170464977923220E-03
 1.7774999999999999E-01   6.9468877534597595E-01   3.1953264772731048E-03
 1.7824999999999999E-01   6.9282712569767013E-01   3.1612121543002259E-03
 1.7874999999999999E-01   6.9154789037439246E-01   3.1379293017188919E-03
 1.7924999999999999E-01   6.9037472522576104E-01   3.1166902680038648E-03
 1.7974999999999999E-01   6.8923727329611217E-01   3.0962009099869767E-03
 1.8024999999999999E-01   6.8723539041992776E-01   3.0603857849564602E-03
 1.8074999999999999E-01   6.8584926983754890E-01   3.0357697830595228E-03
 1.8124999999999999E-01   6.8401767376640754E-01   3.0034707327625709E-03
 1.8174999999999999E-01   6.8267115240473186E-01   2.9798905744785231E-03
 1.8225000000000000E-01   6.8174201855473149E-01   2.9637008182765963E-03
 1.8275000000000000E-01   6.7985317595512285E-01   2.9309920078025523E-03
 1.8325000000000000E-01   6.7886004208450601E-01   2.9139030513696050E-03
 1.8375000000000000E-01   6.7756758454247201E-01   2.8917756366893749E-03
 1.8425000000000000E-01   6.7596119151545131E-01   2.8644494508421503E-03
 1.8475000000000000E-01   6.7492511008898193E-01   2.8469278148810120E-03
 1.8525000000000000E-01   6.7308205300754109E-01   2.8159578784815037E-03
 1.8575000000000000E-01   6.7142641029231265E-01   2.7883532429265035E-03
 1.8625000000000000E-01   6.6972444702273493E-01   2.7601883637167453E-03
 1.8675000000000000E-01   6.6799086274730157E-01   2.7317201054891955E-03
 1.8725000000000000E-01   6.6690834008368671E-01   2.7140553829670248E-03
 1.8775000000000000E-01   6.6592941171400510E-01   2.6981550169825055E-03
 1.8825000000000000E-01   6.6456509234329231E-01   2.6761115514537417E-03
 1.8875000000000000E-01   6.6256738574332497E-01   2.6440784022381991E-03
 1.8925000000000000E-01   6.6139836260250806E-01   2.6254670550029339E-03
 1.8975000000000000E-01   6.5997182149424505E-01   2.6028892133938661E-03
 1.9025000000000000E-01   6.5832696216513753E-01   2.5770371561876083E-03
 1.9075000000000000E-01   6.5689471320368775E-01   2.5546839399413135E-03
 1.9125000000000000E-01   6.5483303522549652E-01   2.5227628921902761E-03
 1.9175000000000000E-01   6.5353332961369159E-01   2.5027938308529707E-03
 1.9225000000000000E-01   6.5200242631741601E-01   2.4794249032412683E-03
 1.9275000000000000E-01   6.5019238140265478E-01   2.4520064984098209E-03
 1.9325000000000001E-01   6.4853065732145565E-01   2.4270356456062921E-03
 1.9375000000000001E-01   6.4723623566728672E-01   2.4077168095457797E-03
 1.9425000000000001E-01   6.4534726383634688E-01   2.3797317427581605E-03
 1.9475000000000001E-01   6.4369058745297547E-01   2.3553895596619958E-03
 1.9525000000000001E-01   6.4174534267780037E-01   2.3270462427449909E-03
 1.9575000000000001E-01   6.4002603912843892E-01   2.3022086690133773E-03
 1.9625000000000001E-01   6.3812384009749745E-01   2.2749611864284610E-03
 1.9675000000000001E-01   6.3665140411600529E-01   2.2540363544321881E-03
 1.9725000000000001E-01   6.3498954292745802E-01   2.2305933583898533E-03
 1.9775000000000001E-01   6.3305458681568050E-01   2.2035288994386418E-03
 1.9825000000000001E-01   6.3193351170807333E-01   2.1879614133975263E-03
 1.9875000000000001E-01   6.3001770161684967E-01   2.1615491712801459E-03
 1.9925000000000001E-01   6.2769887652534517E-01   2.1299014868512004E-03
 1.9975000000000001E-01   6.2643475090239276E-01   2.1127955749972996E-03
 2.0025000000000001E-01   6.2505398266080192E-01   2.0942292363946521E-03
 2.0075000000000001E-01   6.2320894858975084E-01   2.0696115249815542E-03
 2.0125000000000001E-01   6.2121143539567258E-01   2.0432046967538879E-03
 2.0175000000000001E-01   6.1956545310860389E-01   2.0216356414691095E-03
 2.0225000000000001E-01   6.1843959406431015E-01   2.0069809816488406E-03
 2.0275000000000001E-01   6.1636357326177371E-01   1.9801676827988467E-03
 2.0325000000000001E-01   6.1477959212234901E-01   1.9598908315059441E-03
 2.0375000000000001E-01   6.1258790668040786E-01   1.9320919335192800E-03
 2.0425000000000001E-01   6.1045006405657010E-01   1.9052619135616492E-03
 2.0475000000000002E-01   6.0854585613374335E-01   1.8816001941770930E-03
 2.0525000000000002E-01   6.0622472094035373E-01   1.8530565820769225E-03
 2.0575000000000002E-01   6.0465842533170555E-01   1.8339797930785311E-03
 2.0625000000000002E-01   6.0268299128010416E-01   1.8101303572093917E-03
 2.0675000000000002E-01   6.0098036012708012E-01   1.7897617809815424E-03
 2.0725000000000002E-01   5.9918411742071986E-01   1.7684601718544869E-03
 2.0775000000000002E-01   5.9700635697373317E-01   1.7428898214173229E-03
 2.0824999999999999E-01   5.9549186573886936E-01   1.7252714889245998E-03
 2.0874999999999999E-01   5.9315343873794202E-01   1.6983309393510536E-03
 2.0924999999999999E-01   5.9092603909680397E-01   1.6729640999038895E-03
 2.0974999999999999E-01   5.8933698120927047E-01   1.6550414995135467E-03
 2.1024999999999999E-01   5.8771034034968961E-01   1.6368445582823782E-03
 2.1074999999999999E-01   5.8569938211112338E-01   1.6145562303038694E-03
 2.1124999999999999E-01   5.8343215855848884E-01   1.5897014330721198E-03
 2.1174999999999999E-01   5.8193556780502398E-01   1.5734527993317587E-03
 2.1224999999999999E-01   5.8011218983984170E-01   1.5538249001692441E-03
 2.1274999999999999E-01   5.7788776673626674E-01   1.5301292437162281E-03
 2.1325000000000000E-01   5.7548012897387990E-01   1.5047884198576402E-03
 2.1375000000000000E-01   5.7339854838110538E-01   1.4831342629593272E-03
 2.1425000000000000E-01   5.7161623775386561E-01   1.4647797929127444E-03
 2.1475000000000000E-01   5.6936318683559273E-01   1.4418219936433334E-03
 2.1525000000000000E-01   5.6691709322962247E-01   1.4172038325277179E-03
 2.1575000000000000E-01   5.6470115077993732E-01   1.3951753754204261E-03
 2.1625000000000000E-01   5.6266693950404800E-01   1.3751804954506713E-03
 2.1675000000000000E-01   5.6068402491619163E-01   1.3558974393759770E-03
 2.1725000000000000E-01   5.5818478160305007E-01   1.3318830073320881E-03
 2.1775000000000000E-01   5.5652253755232639E-01   1.3160886329967212E-03
 2.1825000000000000E-01   5.5373567519264200E-01   1.2899240176105406E-03
 2.1875000000000000E-01   5.5101766688866238E-01   1.2647835416275310E-03
 2.1925000000000000E-01   5.4848652678066345E-01   1.2417036761389333E-03
 2.1975000000000000E-01   5.4665541445820176E-01   1.2252049068295014E-03
 2.2025000000000000E-01   5.4435573717380270E-01   1.2047178057697473E-03
 2.2075000000000000E-01   5.4252475213606377E-01   1.1885907338803940E-03
 2.2125000000000000E-01   5.4017445564077737E-01   1.1681275940372804E-03
 2.2175000000000000E-01   5.3774285278392164E-01   1.1472358206019724E-03
 2.2225000000000000E-01   5.3473880908095517E-01   1.1218141905365131E-03
 2.2275000000000000E-01   5.3254124554891047E-01   1.1034867180339130E-03
 2.2325000000000000E-01   5.3063201742815502E-01   1.0877470532933997E-03
 2.2375000000000000E-01   5.2777976556204709E-01   1.0645475257396587E-03
 2.2425000000000000E-01   5.2562589703441187E-01   1.0472759457814047E-03
 2.2475000000000001E-01   5.2274283833393653E-01   1.0244870612617567E-03
 2.2525000000000001E-01   5.2056530044297844E-01   1.0075230124157481E-03
 2.2575000000000001E-01   5.1709895356534219E-01   9.8095423618722779E-04
 2.2625000000000001E-01   5.1505017033919209E-01   9.6549994177626242E-04
 2.2675000000000001E-01   5.1266117603735717E-01   9.4771079860561961E-04
 2.2725000000000001E-01   5.0931727910990066E-01   9.2322541748156490E-04
 2.2775000000000001E-01   5.0666980525884742E-01   9.0417856118592927E-04
 2.2825000000000001E-01   5.0393778161734515E-01   8.8483397670609872E-04
 2.2875000000000001E-01   5.0137618896146274E-01   8.6697970422419906E-04
 2.2925000000000001E-01   4.9870247018127478E-01   8.4863353369087004E-04
 2.2975000000000001E-01   4.9598524944772709E-01   8.3028875212454178E-04
 2.3025000000000001E-01   4.9270097735137447E-01   8.0851448778922251E-04
 2.3075000000000001E-01   4.8942066519405381E-01   7.8719680583420523E-04
 2.3125000000000001E-01   4.8684169184553383E-01   7.7073514564422805E-04
 2.3175000000000001E-01   4.8375353266641191E-01   7.5136456493111754E-04
 2.3225000000000001E-01   4.8072849417373387E-01   7.3274619264203378E-04
 2.3275000000000001E-01   4.7772406842321286E-01   7.1459932267027907E-04
 2.3325000000000001E-01   4.7478042766296463E-01   6.9714856955174005E-04
 2.3375000000000001E-01   4.7166985015751478E-01   6.7905754167256135E-04
 2.3425000000000001E-01   4.6866929290210602E-01   6.6194226200997491E-04
 2.3475000000000001E-01   4.6532599279201597E-01   6.4325528309800079E-04
 2.3525000000000001E-01   4.6251520162412529E-01   6.2785326487344929E-04
 2.3575000000000002E-01   4.5851400147377430E-01   6.0640743827301781E-04
 2.3625000000000002E-01   4.5523859031865455E-01   5.8926465300362810E-04
 2.3675000000000002E-01   4.5182361427026763E-01   5.7178112204096820E-04
 2.3725000000000002E-01   4.4884000378745592E-01   5.5682707075457589E-04
 2.3775000000000002E-01   4.4478690846923319E-01   5.3698492729931731E-04
 2.3825000000000002E-01   4.4142903659976079E-01   5.2095198793872461E-04
 2.3875000000000002E-01   4.3782446258147906E-01   5.0414353746890540E-04
 2.3925000000000002E-01   4.3422785353531901E-01   4.8778093591951528E-04
 2.3975000000000002E-01   4.3048781957837062E-01   4.7119164675103986E-04
 2.4024999999999999E-01   4.2681697840917793E-01   4.5532433207165154E-04
 2.4074999999999999E-01   4.2260396451959858E-01   4.3761115011437327E-04
 2.4124999999999999E-01   4.1893637979267201E-01   4.2261646520933791E-04
 2.4174999999999999E-01   4.1496926566944314E-01   4.0683456182048121E-04
 2.4224999999999999E-01   4.1141166815447322E-01   3.9306152071874861E-04
 2.4274999999999999E-01   4.0681024462184856E-01   3.7576959432990823E-04
 2.4324999999999999E-01   4.0192671251797613E-01   3.5804828251622420E-04
 2.4374999999999999E-01   3.9710257454346803E-01   3.4116535482708264E-04
 2.4424999999999999E-01   3.9255440936081476E-01   3.2580185378956587E-04
 2.4475000000000000E-01   3.8808266784919687E-01   3.1120824897280292E-04
 2.4525000000000000E-01   3.8283691402272396E-01   2.9471981682211936E-04
 2.4575000000000000E-01   3.7857161275611045E-01   2.8180344127480073E-04
 2.4625000000000000E-01   3.7340357489668308E-01   2.6672762462610341E-04
 2.4675000000000000E-01   3.6901597556224047E-01   2.5441035508580586E-04
 2.4725000000000000E-01   3.6366805903214161E-01   2.3997983253952045E-04
 2.4775000000000000E-01   3.5762304019060182E-01   2.2441716654993387E-04
 2.4825000000000000E-01   3.5136648267658999E-01   2.0911993544091165E-04
 2.4875000000000000E-01   3.4640855925368191E-01   1.9756434475935085E-04
 2.4925000000000000E-01   3.4045858074813279E-01   1.8433646250797832E-04
 2.4975000000000000E-01   3.3370416165396116E-01   1.7013771767158134E-04
 2.5025000000000003E-01   3.2686681733544654E-01   1.5661647640588180E-04
 2.5075000000000003E-01   3.2052764234439229E-01   1.4481583999152999E-04
 2.5125000000000003E-01   3.1294614933247722E-01   1.3159293089703170E-04
 2.5175000000000003E-01   3.0553280788911225E-01   1.1955989269668263E-04
 2.5225000000000003E-01   2.9784999578365851E-01   1.0798029373151332E-04
 2.5275000000000003E-01   2.8761329281035214E-01   9.3883641922392244E-05
 2.5325000000000003E-01   2.7896630500118941E-01   8.3092363392912993E-05
 2.5375000000000003E-01   2.6829632774938089E-01   7.1090738368488474E-05
 2.5425000000000003E-01   2.5608960279922455E-01   5.9009494934404967E-05
 2.5475000000000003E-01   2.4236639161158396E-01   4.7341683711482178E-05
 2.5525000000000003E-01   2.2383743420440733E-01   3.4441732329722727E-05
 2.5575000000000003E-01   2.0564929131571513E-01   2.4539345783872811E-05
 2.5624999999999998E-01   1.8160885105216157E-01   1.4924581256442224E-05
 2.5674999999999998E-01   1.5445691126708486E-01   7.8087855251013242E-06
 2.5724999999999998E-01   1.2883077899271045E-01   3.7794851444342042E-06
 2.5774999999999998E-01   1.0671143910365832E-01   1.7790904098142103E-06
 2.5824999999999998E-01   8.8123256687275844E-02   8.2740142723727976E-07
 2.5874999999999998E-01   7.2357825604372442E-02   3.7609377198460692E-07
 2.5924999999999998E-01   5.9667360384267239E-02   1.7390073344241574E-07
 2.5974999999999998E-01   4.9688863160513581E-02   8.3635441462692600E-08
 2.6024999999999998E-01   4.0919419980011557E-02   3.8465553646436595E-08
 2.6074999999999998E-01   3.4152194817387078E-02   1.8665025522699128E-08
 2.6124999999999998E-01   2.8356279478090309E-02   8.8705613466629669E-09
 2.6174999999999998E-01   2.3856867736071395E-02   4.4443453906669394E-09
 2.6224999999999998E-01   1.9939345253550411E-02   2.1686910374313833E-09
 2.6274999999999998E-01   1.6750110230937670E-02   1.0800025704041733E-09
 2.6324999999999998E-01   1.4019237323239802E-02   5.2997045887942945E-10
 2.6374999999999998E-01   1.1936741023045865E-02   2.7854617417156099E-10
 2.6424999999999998E-01   1.0252480022342443E-02   1.5158975051556354E-10
 2.6474999999999999E-01   8.7247010889576568E-03   7.9498024853462331E-11
 2.6524999999999999E-01   7.5864475169619668E-03   4.5447284840090690E-11
 2.6574999999999999E-01   6.5367761672505452E-03   2.5050048305731078E-11
 2.6624999999999999E-01   5.7497736036083869E-03   1.4995366693849247E-11
 2.6674999999999999E-01   5.0052614451139756E-03   8.6111505246712191E-12
 2.6724999999999999E-01   4.4851048070482097E-03   5.5519365657677494E-12
 2.6774999999999999E-01   4.0372359811603909E-03   3.6449422521586616E-12
 2.6824999999999999E-01   3.5765341942115177E-03   2.2449343109484328E-12
 2.6874999999999999E-01   3.1500716968573196E-03   1.3509393931756821E-12
 2.6924999999999999E-01   2.7882012050434004E-03   8.2918331323041230E-13
 2.6974999999999999E-01   2.5975885350643727E-03   6.2464827718508441E-13
 2.7024999999999999E-01   2.3634005803308158E-03   4.2805883255904919E-13
 2.7074999999999999E-01   2.1739484581057215E-03   3.0644397302919971E-13
 2.7124999999999999E-01   2.1050967150567194E-03   2.6942775076539007E-13
 2.7174999999999999E-01   1.9298676857837957E-03   1.9031115645661980E-13
 2.7224999999999999E-01   1.7731207605736433E-03   1.3561488825510055E-13
 2.7274999999999999E-01   1.6439735277393736E-03   1.0021515241473561E-13
 2.7324999999999999E-01   1.5366395451863995E-03   7.6496600108844651E-14
 2.7374999999999999E-01   1.4474999764867960E-03   6.0232150979764213E-14
 2.7424999999999999E-01   1.3722635031895066E-03   4.8652388189367952E-14
 2.7474999999999999E-01   1.3222649310929368E-03   4.1939961799754522E-14
 2.7524999999999999E-01   1.3178198222238561E-03   4.1378834554611144E-14
 2.7575000000000000E-01   1.3003746959150450E-03   3.9230889131963774E-14
 2.7625000000000000E-01   1.2861042856552693E-03   3.7536938866492498E-14
 2.7675000000000000E-01   1.2382492432160420E-03   3.2254209038682654E-14
 2.7725000000000000E-01   1.1986144168997946E-03   2.8318620900967265E-14
 2.7775000000000000E-01   1.1654182194260503E-03   2.5309369400535572E-14
 2.7825000000000000E-01   1.1378607989833635E-03   2.2999090051680404E-14
 2.7875000000000000E-01   1.1150091985163270E-03   2.1206447037117431E-14
 2.7925000000000000E-01   1.0959685157600776E-03   1.9794586055393012E-14
 2.7975000000000000E-01   1.0801290576265283E-03   1.8674832270784333E-14
 2.8025000000000000E-01   1.0667888908285064E-03   1.7769207103068332E-14
 2.8075000000000000E-01   1.0556961902106639E-03   1.7041582779435729E-14
 2.8125000000000000E-01   1.0464407276151375E-03   1.6451770699960025E-14
 2.8175000000000000E-01   1.0387247880508813E-03   1.5971882046320779E-14
 2.8225000000000000E-01   1.0323193890093387E-03   1.5581542503617670E-14
 2.8275000000000000E-01   1.0270760549803879E-03   1.5267380470139235E-14
 2.8325000000000000E-01   1.0226159129809128E-03   1.5003904716370811E-14
 2.8375000000000000E-01   1.0188676746433496E-03   1.4785133361478519E-14
 2.8425000000000000E-01   1.0157344334485962E-03   1.4604100488397872E-14
 2.8475000000000000E-01   1.0131560195641052E-03   1.4456375745104986E-14
 2.8525000000000000E-01   1.0110121776399014E-03   1.4334404585188701E-14
 2.8575000000000000E-01   1.0092029442930555E-03   1.4232072481856542E-14
 2.8625000000000000E-01   1.0076949869020225E-03   1.4147200334539122E-14
 2.8675000000000000E-01   1.0063996406387669E-03   1.4074598133861282E-14
 2.8725000000000001E-01   1.0053198038371175E-03   1.4014288789624500E-14
 2.8775000000000001E-01   1.0044238191504597E-03   1.3964394968341529E-14
 2.8825000000000001E-01   1.0036606874296557E-03   1.3922004360834523E-14
 2.8875000000000001E-01   1.0030431305874637E-03   1.3887770890604367E-14
 2.8925000000000001E-01   1.0025163629684476E-03   1.3858620131745171E-14
 2.8975000000000001E-01   1.0021015782313018E-03   1.3835698700060961E-14
 2.9025000000000001E-01   1.0017421770745064E-03   1.3815860824267553E-14
 2.9075000000000001E-01   1.0014627019524474E-03   1.3800449378350313E-14
 2.9125000000000001E-01   1.0012282503750088E-03   1.3787530670169244E-14
 2.9175000000000001E-01   1.0010289894911090E-03   1.3776558165090741E-14
 2.9225000000000001E-01   1.0008308092404972E-03   1.3765651663482156E-14
 2.9275000000000001E-01   1.0006783409380725E-03   1.3757265247068335E-14
 2.9325000000000001E-01   1.0005486610718127E-03   1.3750135309391417E-14
 2.9375000000000001E-01   1.0004503023046726E-03   1.3744729287696691E-14
 2.9425000000000001E-01   1.0003767707761396E-03   1.3740688868965918E-14
 2.9475000000000001E-01   1.0003077160505214E-03   1.3736895253264086E-14
 2.9525000000000001E-01   1.0002558066795771E-03   1.3734044058272459E-14
 2.9575000000000001E-01   1.0002071752260326E-03   1.3731373310196702E-14
 2.9625000000000001E-01   1.0001751002443467E-03   1.3729612025643460E-14
 2.9675000000000001E-01   1.0001448459145406E-03   1.3727950871058273E-14
 2.9725000000000001E-01   1.0001072201001665E-03   1.3725885185527841E-14
 2.9775000000000001E-01   1.0000803778136618E-03   1.3724411666278272E-14
 2.9825000000000002E-01   1.0000585138905047E-03   1.3723211524175314E-14
 2.9875000000000002E-01   1.0000426141342290E-03   1.3722338813180926E-14
 2.9925000000000002E-01   1.0000287961942989E-03   1.3721580403405888E-14
 2.9975000000000002E-01   1.0000213671574620E-03   1.3721172667185692E-14
 3.0025000000000002E-01   1.0000140856690658E-03   1.3720773037851274E-14
 3.0075000000000002E-01   1.0000119236102047E-03   1.3720654379431767E-14
 3.0125000000000002E-01   1.0000100934067257E-03   1.3720553934547667E-14
 3.0175000000000002E-01   1.0000069005425135E-03   1.3720378705693031E-14
 3.0225000000000002E-01   1.0000000000296100E-03   1.3720000001624997E-14
 3.0275000000000002E-01   9.9999999999895116E-04   1.3719999999942437E-14
 3.0325000000000002E-01   9.9999999999192618E-04   1.3719999999556907E-14
 3.0375000000000002E-01   9.9999999999581804E-04   1.3719999999770494E-14
 3.0425000000000002E-01   1.0000000000194287E-03   1.3720000001066247E-14
 3.0475000000000002E-01   1.0000000000234982E-03   1.3720000001289578E-14
 3.0525000000000002E-01   1.0000000000245997E-03   1.3720000001350033E-14
 3.0575000000000002E-01   9.9999999998340240E-04   1.3719999999089122E-14
 3.0625000000000002E-01   9.9999999996470013E-04   1.3719999998062740E-14
 3.0675000000000002E-01   1.0000000000000072E-03   1.3720000000000393E-14
 3.0725000000000002E-01   1.0000000000081164E-03   1.3720000000445424E-14
 3.0775000000000002E-01   1.0000000000173969E-03   1.3720000000954741E-14
 3.0825000000000002E-01   1.0000000000309618E-03   1.3720000001699182E-14
 3.0875000000000002E-01   1.0000000000201859E-03   1.3720000001107804E-14
 3.0925000000000002E-01   1.0000000000156366E-03   1.3720000000858136E-14
 3.0975000000000003E-01   1.0000000000073667E-03   1.3720000000404285E-14
 3.1025000000000003E-01   9.9999999998343081E-04   1.3719999999090684E-14
 3.1075000000000003E-01   9.9999999999518855E-04   1.3719999999735945E-14
 3.1125000000000003E-01   1.0000000000019195E-03   1.3720000000105340E-14
 3.1175000000000003E-01   9.9999999999915478E-04   1.3719999999953612E-14
 3.1225000000000003E-01   9.9999999999950042E-04   1.3719999999972583E-14
 3.1275000000000003E-01   9.9999999999719476E-04   1.3719999999846046E-14
 3.1325000000000003E-01   1.0000000000064241E-03   1.3720000000352553E-14
 3.1375000000000003E-01   9.9999999996930192E-04   1.3719999998315289E-14
 3.1425000000000003E-01   9.9999999998815316E-04   1.3719999999349845E-14
 3.1475000000000003E-01   1.0000000000138667E-03   1.3720000000761005E-14
 3.1525000000000003E-01   1.0000000000110886E-03   1.3720000000608540E-14
 3.1575000000000003E-01   9.9999999999421342E-04   1.3719999999682429E-14
 3.1625000000000003E-01   9.9999999999464905E-04   1.3719999999706341E-14
 3.1675000000000003E-01   1.0000000000053809E-03   1.3720000000295307E-14
 3.1725000000000003E-01   9.9999999996856553E-04   1.3719999998274875E-14
 3.1775000000000003E-01   9.9999999999965915E-04   1.3719999999981293E-14
 3.1825000000000003E-01   9.9999999999539953E-04   1.3719999999747524E-14
 3.1875000000000003E-01   1.0000000000140897E-03   1.3720000000773239E-14
 3.1925000000000003E-01   9.9999999997423591E-04   1.3719999998586064E-14
 3.1975000000000003E-01   1.0000000000042609E-03   1.3720000000233841E-14
 3.2024999999999998E-01   1.0000000000283634E-03   1.3720000001556582E-14
 3.2074999999999998E-01   9.9999999998713791E-04   1.3719999999294128E-14
 3.2124999999999998E-01   1.0000000000281524E-03   1.3720000001545003E-14
 3.2174999999999998E-01   1.0000000000265860E-03   1.3720000001459033E-14
 3.2224999999999998E-01   1.0000000000183016E-03   1.3720000001004392E-14
 3.2274999999999998E-01   9.9999999997969422E-04   1.3719999998885616E-14
 3.2324999999999998E-01   9.9999999995649663E-04   1.3719999997612532E-14
 3.2374999999999998E-01   9.9999999999673354E-04   1.3719999999820733E-14
 3.2424999999999998E-01   9.9999999999919229E-04   1.3719999999955676E-14
 3.2474999999999998E-01   9.9999999997908207E-04   1.3719999998852025E-14
 3.2524999999999998E-01   1.0000000000029412E-03   1.3720000000161411E-14
 3.2574999999999998E-01   1.0000000000052181E-03   1.3720000000286365E-14
 3.2624999999999998E-01   1.0000000000012189E-03   1.3720000000066890E-14
 3.2674999999999998E-01   1.0000000000015140E-03   1.3720000000083091E-14
 3.2724999999999999E-01   1.0000000000293910E-03   1.3720000001612975E-14
 3.2774999999999999E-01   1.0000000000224849E-03   1.3720000001233970E-14
 3.2824999999999999E-01   1.0000000000163823E-03   1.3720000000899064E-14
 3.2874999999999999E-01   9.9999999999704145E-04   1.3719999999837632E-14
 3.2924999999999999E-01   9.9999999998057849E-04   1.3719999998934145E-14
 3.2974999999999999E-01   9.9999999997580887E-04   1.3719999998672387E-14
 3.3024999999999999E-01   9.9999999998576575E-04   1.3719999999218822E-14
 3.3074999999999999E-01   9.9999999999146995E-04   1.3719999999531870E-14
 3.3124999999999999E-01   9.9999999999987902E-04   1.3719999999993363E-14
 3.3174999999999999E-01   9.9999999999769284E-04   1.3719999999873385E-14
 3.3224999999999999E-01   9.9999999999910599E-04   1.3719999999950938E-14
 3.3274999999999999E-01   9.9999999998206797E-04   1.3719999999015890E-14
 3.3324999999999999E-01   9.9999999998080335E-04   1.3719999998946486E-14
 3.3374999999999999E-01   1.0000000000026880E-03   1.3720000000147513E-14
 3.3424999999999999E-01   1.0000000000231738E-03   1.3720000001271774E-14
 3.3474999999999999E-01   1.0000000000286047E-03   1.3720000001569827E-14
 3.3524999999999999E-01   1.0000000000044342E-03   1.3720000000243347E-14
 3.3574999999999999E-01   1.0000000000092669E-03   1.3720000000508570E-14
 3.3624999999999999E-01   1.0000000000047885E-03   1.3720000000262789E-14
 3.3674999999999999E-01   9.9999999998920310E-04   1.3719999999407465E-14
 3.3724999999999999E-01   9.9999999998817918E-04   1.3719999999351274E-14
 3.3774999999999999E-01   1.0000000000006419E-03   1.3720000000035223E-14
 3.3825000000000000E-01   1.0000000000196950E-03   1.3720000001080858E-14
 3.3875000000000000E-01   9.9999999998184072E-04   1.3719999999003420E-14
 3.3925000000000000E-01   1.0000000000242131E-03   1.3720000001328811E-14
 3.3975000000000000E-01   1.0000000000218979E-03   1.3720000001201757E-14
 3.4025000000000000E-01   1.0000000000200755E-03   1.3720000001101743E-14
 3.4075000000000000E-01   9.9999999999675826E-04   1.3719999999822093E-14
 3.4125000000000000E-01   9.9999999998144086E-04   1.3719999998981472E-14
 3.4175000000000000E-01   9.9999999998528870E-04   1.3719999999192644E-14
 3.4225000000000000E-01   1.0000000000060134E-03   1.3720000000330019E-14
 3.4275000000000000E-01   9.9999999998036425E-04   1.3719999998922390E-14
 3.4325000000000000E-01   9.9999999997900813E-04   1.3719999998847967E-14
 3.4375000000000000E-01   9.9999999996563623E-04   1.3719999998114116E-14
 3.4425000000000000E-01   9.9999999999174274E-04   1.3719999999546844E-14
 3.4475000000000000E-01   9.9999999998912808E-04   1.3719999999403350E-14
 3.4525000000000000E-01   9.9999999999198148E-04   1.3719999999559941E-14
 3.4575000000000000E-01   1.0000000000059835E-03   1.3720000000328375E-14
 3.4625000000000000E-01   1.0000000000095312E-03   1.3720000000523072E-14
 3.4675000000000000E-01   1.0000000000070198E-03   1.3720000000385244E-14
 3.4725000000000000E-01   1.0000000000170591E-03   1.3720000000936205E-14
 3.4775000000000000E-01   1.0000000000025670E-03   1.3720000000140877E-14
 3.4825000000000000E-01   9.9999999998599386E-04   1.3719999999231342E-14
 3.4875000000000000E-01   9.9999999999286402E-04   1.3719999999608378E-14
 3.4925000000000000E-01   9.9999999997319876E-04   1.3719999998529150E-14
 3.4975000000000001E-01   1.0000000000022272E-03   1.3720000000122225E-14
 3.5025000000000001E-01   1.0000000000153410E-03   1.3720000000841914E-14
 3.5075000000000001E-01   1.0000000000255057E-03   1.3720000001399747E-14
 3.5125000000000001E-01   1.0000000000226863E-03   1.3720000001245022E-14
 3.5175000000000001E-01   1.0000000000016951E-03   1.3720000000093026E-14
 3.5225000000000001E-01   9.9999999999996728E-04   1.3719999999998203E-14
 3.5275000000000001E-01   9.9999999998190924E-04   1.3719999999007180E-14
 3.5325000000000001E-01   9.9999999999238025E-04   1.3719999999581830E-14
 3.5375000000000001E-01   1.0000000000086008E-03   1.3720000000472011E-14
 3.5425000000000001E-01   1.0000000000109127E-03   1.3720000000598889E-14
 3.5475000000000001E-01   1.0000000000095982E-03   1.3720000000526751E-14
 3.5525000000000001E-01   9.9999999998784503E-04   1.3719999999332937E-14
 3.5575000000000001E-01   9.9999999999934993E-04   1.3719999999964327E-14
 3.5625000000000001E-01   9.9999999998334841E-04   1.3719999999086159E-14
 3.5675000000000001E-01   9.9999999996849224E-04   1.3719999998270855E-14
 3.5725000000000001E-01   9.9999999997612264E-04   1.3719999998689609E-14
 3.5775000000000001E-01   9.9999999998446622E-04   1.3719999999147505E-14
 3.5825000000000001E-01   9.9999999998799053E-04   1.3719999999340920E-14
 3.5875000000000001E-01   1.0000000000186388E-03   1.3720000001022893E-14
 3.5925000000000001E-01   1.0000000000034747E-03   1.3720000000190692E-14
 3.5975000000000001E-01   1.0000000000044652E-03   1.3720000000245051E-14
 3.6025000000000001E-01   9.9999999999718348E-04   1.3719999999845428E-14
 3.6075000000000002E-01   1.0000000000054839E-03   1.3720000000300956E-14
 3.6125000000000002E-01   1.0000000000067273E-03   1.3720000000369194E-14
 3.6175000000000002E-01   9.9999999998510915E-04   1.3719999999182788E-14
 3.6225000000000002E-01   9.9999999997559962E-04   1.3719999998660904E-14
 3.6275000000000002E-01   9.9999999999907194E-04   1.3719999999949068E-14
 3.6325000000000002E-01   1.0000000000045240E-03   1.3720000000248276E-14
 3.6375000000000002E-01   1.0000000000131082E-03   1.3720000000719379E-14
 3.6425000000000002E-01   1.0000000000188409E-03   1.3720000001033987E-14
 3.6475000000000002E-01   1.0000000000083616E-03   1.3720000000458882E-14
 3.6525000000000002E-01   1.0000000000078427E-03   1.3720000000430405E-14
 3.6575000000000002E-01   1.0000000000191876E-03   1.3720000001053016E-14
 3.6625000000000002E-01   1.0000000000317958E-03   1.3720000001744953E-14
 3.6675000000000002E-01   1.0000000000285946E-03   1.3720000001569267E-14
 3.6725000000000002E-01   1.0000000000101302E-03   1.3720000000555944E-14
 3.6775000000000002E-01   9.9999999999003512E-04   1.3719999999453129E-14
 3.6825000000000002E-01   1.0000000000200766E-03   1.3720000001101809E-14
 3.6875000000000002E-01   9.9999999999904722E-04   1.3719999999947707E-14
 3.6925000000000002E-01   1.0000000000122259E-03   1.3720000000670960E-14
 3.6975000000000002E-01   1.0000000000129964E-03   1.3720000000713238E-14
 3.7025000000000002E-01   1.0000000000158632E-03   1.3720000000870572E-14
 3.7075000000000002E-01   1.0000000000099927E-03   1.3720000000548396E-14
 3.7125000000000002E-01   1.0000000000214002E-03   1.3720000001174446E-14
 3.7175000000000002E-01   1.0000000000167314E-03   1.3720000000918220E-14
 3.7225000000000003E-01   1.0000000000019110E-03   1.3720000000104875E-14
 3.7275000000000003E-01   9.9999999998981199E-04   1.3719999999440880E-14
 3.7325000000000003E-01   9.9999999999964072E-04   1.3719999999980282E-14
 3.7375000000000003E-01   9.9999999998405488E-04   1.3719999999124933E-14
 3.7425000000000003E-01   9.9999999996963282E-04   1.3719999998333445E-14
 3.7475000000000003E-01   9.9999999997052403E-04   1.3719999998382361E-14
 3.7525000000000003E-01   9.9999999994149235E-04   1.3719999996789100E-14
 3.7575000000000003E-01   9.9999999999015633E-04   1.3719999999459776E-14
 3.7625000000000003E-01   9.9999999996561628E-04   1.3719999998113020E-14
 3.7675000000000003E-01   9.9999999995760902E-04   1.3719999997673585E-14
 3.7725000000000003E-01   9.9999999992655053E-04   1.3719999995969095E-14
 3.7775000000000003E-01   9.9999999993444829E-04   1.3719999996402522E-14
 3.7825000000000003E-01   9.9999999990198077E-04   1.3719999994620706E-14
 3.7875000000000003E-01   9.9999999983565904E-04   1.3719999990980971E-14
 3.7925000000000003E-01   9.9999999982788379E-04   1.3719999990554264E-14
 3.7975000000000003E-01   9.9999999978262377E-04   1.3719999988070395E-14
 3.8025000000000003E-01   9.9999999970793872E-04   1.3719999983971675E-14
 3.8075000000000003E-01   9.9999999965372536E-04   1.3719999980996450E-14
 3.8125000000000003E-01   9.9999999957664227E-04   1.3719999976766130E-14
 3.8175000000000003E-01   9.9999999944902279E-04   1.3719999969762373E-14
 3.8225000000000003E-01   9.9999999929905638E-04   1.3719999961532216E-14
 3.8275000000000003E-01   9.9999999912581063E-04   1.3719999952024487E-14
 3.8325000000000004E-01   9.9999999887523177E-04   1.3719999938272722E-14
 3.8375000000000004E-01   9.9999999863485374E-04   1.3719999925080771E-14
 3.8424999999999998E-01   9.9999999831643896E-04   1.3719999907606172E-14
 3.8474999999999998E-01   9.9999999790757375E-04   1.3719999885167645E-14
 3.8524999999999998E-01   9.9999999738810516E-04   1.3719999856659211E-14
 3.8574999999999998E-01   9.9999999679432883E-04   1.3719999824072766E-14
 3.8624999999999998E-01   9.9999999603058646E-04   1.3719999782158584E-14
 3.8674999999999998E-01   9.9999999511167178E-04   1.3719999731728551E-14
 3.8724999999999998E-01   9.9999999396396745E-04   1.3719999668742539E-14
 3.8774999999999998E-01   9.9999999252009227E-04   1.3719999589502666E-14
 3.8824999999999998E-01   9.9999999073613040E-04   1.3719999491598843E-14
 3.8874999999999998E-01   9.9999998853124504E-04   1.3719999370594740E-14
 3.8924999999999998E-01   9.9999998576404841E-04   1.3719999218730995E-14
 3.8974999999999999E-01   9.9999998243564662E-04   1.3719999036068310E-14
 3.9024999999999999E-01   9.9999997821697021E-04   1.3719998804547364E-14
 3.9074999999999999E-01   9.9999997315554476E-04   1.3719998526776352E-14
 3.9124999999999999E-01   9.9999996669404025E-04   1.3719998172169016E-14
 3.9174999999999999E-01   9.9999995871602639E-04   1.3719997734335670E-14
 3.9224999999999999E-01   9.9999994880164977E-04   1.3719997190234752E-14
 3.9274999999999999E-01   9.9999993640985559E-04   1.3719996510173207E-14
 3.9324999999999999E-01   9.9999992081507556E-04   1.3719995654331865E-14
 3.9374999999999999E-01   9.9999990115647898E-04   1.3719994575468371E-14
 3.9424999999999999E-01   9.9999987607977785E-04   1.3719993199259471E-14
 3.9474999999999999E-01   9.9999984461603825E-04   1.3719991472530163E-14
 3.9524999999999999E-01   9.9999980448512533E-04   1.3719989270146825E-14
 3.9574999999999999E-01   9.9999975316442417E-04   1.3719986453668616E-14
 3.9624999999999999E-01   9.9999968660303778E-04   1.3719982800782800E-14
 3.9674999999999999E-01   9.9999960068371165E-04   1.3719978085535222E-14
 3.9724999999999999E-01   9.9999948809156489E-04   1.3719971906486651E-14
 3.9774999999999999E-01   9.9999933786857026E-04   1.3719963662263222E-14
 3.9824999999999999E-01   9.9999913299892297E-04   1.3719952419042771E-14
 3.9874999999999999E-01   9.9999884541508667E-04   1.3719936636489694E-14
 3.9924999999999999E-01   9.9999842510611718E-04   1.3719913570027885E-14
 3.9974999999999999E-01   9.9999762668165153E-04   1.3719869752752716E-14


==> gnuplot1/exam1/radiation/radiation.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 0.4]
set yrange [0: 1]
set xtics 0, 0.04, 0.4
#set grid
#set logscale y
set key center at 0.25, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-radiation.dat" w l  lc "blue" title "Standard IMC method, N=320000",\
	 "opt-5d-1w-radiation.dat" w l  lc "red"  title "Global optimal method, N=5000  ",\
	 "opt-4w-radiation.dat" w l  lc "green" title "Global optimal method, N=40000"
	 


==> gnuplot1/exam1/radiation/radiation1.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation1.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 0.4]
set yrange [0: 1]
set xtics 0, 0.04, 0.4
#set grid
#set logscale y
set key center at 0.25, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot "imc-200w-radiation.dat" w p pt 4 ps 0.5 lc "red" title "Standard IMC method, N=2000000", \
     "opt-4w-radiation.dat" w lp pt 1 ps 0.3 lc "grey" title "Global optimal method, N=40000    "


==> gnuplot1/exam1/weight/imc-32w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001143
      0.0020000      0.0001152
      0.0030000      0.0001181
      0.0040000      0.0001240
      0.0050000      0.0001321
      0.0060000      0.0001411
      0.0070000      0.0001507
      0.0080000      0.0001604
      0.0090000      0.0001700
      0.0100000      0.0001793
      0.0110000      0.0001889
      0.0120000      0.0001980
      0.0130000      0.0002068
      0.0140000      0.0002154
      0.0150000      0.0002239
      0.0160000      0.0002322
      0.0170000      0.0002402
      0.0180000      0.0002481
      0.0190000      0.0002561
      0.0200000      0.0002636
      0.0210000      0.0002710
      0.0220000      0.0002783
      0.0230000      0.0002855
      0.0240000      0.0002923
      0.0250000      0.0002993
      0.0260000      0.0003063
      0.0270000      0.0003128
      0.0280000      0.0003192
      0.0290000      0.0003258
      0.0300000      0.0003321
      0.0310000      0.0003383
      0.0320000      0.0003444
      0.0330000      0.0003504
      0.0340000      0.0003566
      0.0350000      0.0003624
      0.0360000      0.0003681
      0.0370000      0.0003738
      0.0380000      0.0003796
      0.0390000      0.0003850
      0.0400000      0.0003906
      0.0410000      0.0003960
      0.0420000      0.0004014
      0.0430000      0.0004068
      0.0440000      0.0004121
      0.0450000      0.0004174
      0.0460000      0.0004225
      0.0470000      0.0004274
      0.0480000      0.0004327
      0.0490000      0.0004379
      0.0500000      0.0004423
      0.0510000      0.0004469
      0.0520000      0.0004517
      0.0530000      0.0004567
      0.0540000      0.0004617
      0.0550000      0.0004665
      0.0560000      0.0004715
      0.0570000      0.0004759
      0.0580000      0.0004805
      0.0590000      0.0004848
      0.0600000      0.0004896
      0.0610000      0.0004938
      0.0620000      0.0004984
      0.0630000      0.0005028
      0.0640000      0.0005073
      0.0650000      0.0005115
      0.0660000      0.0005160
      0.0670000      0.0005201
      0.0680000      0.0005245
      0.0690000      0.0005286
      0.0700000      0.0005322
      0.0710000      0.0005368
      0.0720000      0.0005409
      0.0730000      0.0005450
      0.0740000      0.0005489
      0.0750000      0.0005534
      0.0760000      0.0005574
      0.0770000      0.0005611
      0.0780000      0.0005649
      0.0790000      0.0005692
      0.0800000      0.0005732
      0.0810000      0.0005773
      0.0820000      0.0005813
      0.0830000      0.0005853
      0.0840000      0.0005886
      0.0850000      0.0005923
      0.0860000      0.0005963
      0.0870000      0.0006000
      0.0880000      0.0006031
      0.0890000      0.0006074
      0.0900000      0.0006110
      0.0910000      0.0006144
      0.0920000      0.0006177
      0.0930000      0.0006220
      0.0940000      0.0006255
      0.0950000      0.0006285
      0.0960000      0.0006326
      0.0970000      0.0006360
      0.0980000      0.0006395
      0.0990000      0.0006432
      0.1000000      0.0006467
      0.1010000      0.0006499
      0.1020000      0.0006537
      0.1030000      0.0006569
      0.1040000      0.0006603
      0.1050000      0.0006635
      0.1060000      0.0006672
      0.1070000      0.0006702
      0.1080000      0.0006736
      0.1090000      0.0006768
      0.1100000      0.0006800
      0.1110000      0.0006836
      0.1120000      0.0006869
      0.1130000      0.0006898
      0.1140000      0.0006933
      0.1150000      0.0006966
      0.1160000      0.0006998
      0.1170000      0.0007032
      0.1180000      0.0007058
      0.1190000      0.0007101
      0.1200000      0.0007127
      0.1210000      0.0007166
      0.1220000      0.0007196
      0.1230000      0.0007232
      0.1240000      0.0007261
      0.1250000      0.0007290
      0.1260000      0.0007326
      0.1270000      0.0007357
      0.1280000      0.0007384
      0.1290000      0.0007417
      0.1300000      0.0007442
      0.1310000      0.0007474
      0.1320000      0.0007508
      0.1330000      0.0007542
      0.1340000      0.0007567
      0.1350000      0.0007602
      0.1360000      0.0007632
      0.1370000      0.0007666
      0.1380000      0.0007692
      0.1390000      0.0007724
      0.1400000      0.0007758
      0.1410000      0.0007784
      0.1420000      0.0007811
      0.1430000      0.0007841
      0.1440000      0.0007867
      0.1450000      0.0007900
      0.1460000      0.0007927
      0.1470000      0.0007957
      0.1480000      0.0007990
      0.1490000      0.0008015
      0.1500000      0.0008045
      0.1510000      0.0008075
      0.1520000      0.0008098
      0.1530000      0.0008124
      0.1540000      0.0008155
      0.1550000      0.0008182
      0.1560000      0.0008209
      0.1570000      0.0008237
      0.1580000      0.0008257
      0.1590000      0.0008293
      0.1600000      0.0008314
      0.1610000      0.0008346
      0.1620000      0.0008375
      0.1630000      0.0008404
      0.1640000      0.0008424
      0.1650000      0.0008453
      0.1660000      0.0008480
      0.1670000      0.0008506
      0.1680000      0.0008536
      0.1690000      0.0008565
      0.1700000      0.0008592
      0.1710000      0.0008614
      0.1720000      0.0008637
      0.1730000      0.0008661
      0.1740000      0.0008692
      0.1750000      0.0008712
      0.1760000      0.0008749
      0.1770000      0.0008779
      0.1780000      0.0008803
      0.1790000      0.0008830
      0.1800000      0.0008856
      0.1810000      0.0008881
      0.1820000      0.0008904
      0.1830000      0.0008934
      0.1840000      0.0008965
      0.1850000      0.0008985
      0.1860000      0.0009013
      0.1870000      0.0009038
      0.1880000      0.0009063
      0.1890000      0.0009091
      0.1900000      0.0009117
      0.1910000      0.0009143
      0.1920000      0.0009164
      0.1930000      0.0009190
      0.1940000      0.0009222
      0.1950000      0.0009243
      0.1960000      0.0009266
      0.1970000      0.0009306
      0.1980000      0.0009318
      0.1990000      0.0009347
      0.2000000      0.0009367
      0.2010000      0.0009390
      0.2020000      0.0009413
      0.2030000      0.0009442
      0.2040000      0.0009464
      0.2050000      0.0009490
      0.2060000      0.0009509
      0.2070000      0.0009529
      0.2080000      0.0009556
      0.2090000      0.0009586
      0.2100000      0.0009604
      0.2110000      0.0009631
      0.2120000      0.0009655
      0.2130000      0.0009681
      0.2140000      0.0009706
      0.2150000      0.0009730
      0.2160000      0.0009757
      0.2170000      0.0009779
      0.2180000      0.0009802
      0.2190000      0.0009835
      0.2200000      0.0009853
      0.2210000      0.0009886
      0.2220000      0.0009900
      0.2230000      0.0009928
      0.2240000      0.0009946
      0.2250000      0.0009963
      0.2260000      0.0009990
      0.2270000      0.0010013
      0.2280000      0.0010032
      0.2290000      0.0010062
      0.2300000      0.0010080
      0.2310000      0.0010105
      0.2320000      0.0010126
      0.2330000      0.0010149
      0.2340000      0.0010171
      0.2350000      0.0010187
      0.2360000      0.0010211
      0.2370000      0.0010237
      0.2380000      0.0010254
      0.2390000      0.0010280
      0.2400000      0.0010309
      0.2410000      0.0010327
      0.2420000      0.0010348
      0.2430000      0.0010370
      0.2440000      0.0010396
      0.2450000      0.0010407
      0.2460000      0.0010433
      0.2470000      0.0010450
      0.2480000      0.0010475
      0.2490000      0.0010494
      0.2500000      0.0010519
      0.2510000      0.0010543
      0.2520000      0.0010564
      0.2530000      0.0010584
      0.2540000      0.0010594
      0.2550000      0.0010635
      0.2560000      0.0010649
      0.2570000      0.0010672
      0.2580000      0.0010691
      0.2590000      0.0010717
      0.2600000      0.0010724
      0.2610000      0.0010749
      0.2620000      0.0010774
      0.2630000      0.0010798
      0.2640000      0.0010819
      0.2650000      0.0010842
      0.2660000      0.0010868
      0.2670000      0.0010885
      0.2680000      0.0010902
      0.2690000      0.0010930
      0.2700000      0.0010947
      0.2710000      0.0010974
      0.2720000      0.0010992
      0.2730000      0.0011019
      0.2740000      0.0011036
      0.2750000      0.0011057
      0.2760000      0.0011072
      0.2770000      0.0011095
      0.2780000      0.0011116
      0.2790000      0.0011140
      0.2800000      0.0011156
      0.2810000      0.0011181
      0.2820000      0.0011199
      0.2830000      0.0011227
      0.2840000      0.0011246
      0.2850000      0.0011268
      0.2860000      0.0011287
      0.2870000      0.0011307
      0.2880000      0.0011329
      0.2890000      0.0011345
      0.2900000      0.0011367
      0.2910000      0.0011401
      0.2920000      0.0011416
      0.2930000      0.0011435
      0.2940000      0.0011452
      0.2950000      0.0011477
      0.2960000      0.0011497
      0.2970000      0.0011518
      0.2980000      0.0011539
      0.2990000      0.0011555
      0.3000000      0.0011578
      0.3010000      0.0011595
      0.3020000      0.0011617
      0.3030000      0.0011637
      0.3040000      0.0011661
      0.3050000      0.0011680
      0.3060000      0.0011703
      0.3070000      0.0011716
      0.3080000      0.0011734
      0.3090000      0.0011754
      0.3100000      0.0011783
      0.3110000      0.0011799
      0.3120000      0.0011818
      0.3130000      0.0011841
      0.3140000      0.0011862
      0.3150000      0.0011879
      0.3160000      0.0011899
      0.3170000      0.0011911
      0.3180000      0.0011933
      0.3190000      0.0011957
      0.3200000      0.0011983
      0.3210000      0.0011989
      0.3220000      0.0012011
      0.3230000      0.0012027
      0.3240000      0.0012054
      0.3250000      0.0012063
      0.3260000      0.0012080
      0.3270000      0.0012110
      0.3280000      0.0012120
      0.3290000      0.0012148
      0.3300000      0.0012163
      0.3310000      0.0012185
      0.3320000      0.0012209
      0.3330000      0.0012224
      0.3340000      0.0012242
      0.3350000      0.0012268
      0.3360000      0.0012281
      0.3370000      0.0012289
      0.3380000      0.0012314
      0.3390000      0.0012337
      0.3400000      0.0012353
      0.3410000      0.0012373
      0.3420000      0.0012387
      0.3430000      0.0012407
      0.3440000      0.0012430
      0.3450000      0.0012441
      0.3460000      0.0012466
      0.3470000      0.0012485
      0.3480000      0.0012500
      0.3490000      0.0012525
      0.3500000      0.0012534
      0.3510000      0.0012550
      0.3520000      0.0012572
      0.3530000      0.0012586
      0.3540000      0.0012602
      0.3550000      0.0012627
      0.3560000      0.0012651
      0.3570000      0.0012660
      0.3580000      0.0012679
      0.3590000      0.0012698
      0.3600000      0.0012715
      0.3610000      0.0012728
      0.3620000      0.0012747
      0.3630000      0.0012768
      0.3640000      0.0012794
      0.3650000      0.0012812
      0.3660000      0.0012828
      0.3670000      0.0012838
      0.3680000      0.0012856
      0.3690000      0.0012889
      0.3700000      0.0012904
      0.3710000      0.0012921
      0.3720000      0.0012940
      0.3730000      0.0012967
      0.3740000      0.0012982
      0.3750000      0.0013010
      0.3760000      0.0013020
      0.3770000      0.0013043
      0.3780000      0.0013052
      0.3790000      0.0013074
      0.3800000      0.0013089
      0.3810000      0.0013106
      0.3820000      0.0013130
      0.3830000      0.0013148
      0.3840000      0.0013166
      0.3850000      0.0013183
      0.3860000      0.0013197
      0.3870000      0.0013215
      0.3880000      0.0013235
      0.3890000      0.0013252
      0.3900000      0.0013263
      0.3910000      0.0013282
      0.3920000      0.0013305
      0.3930000      0.0013318
      0.3940000      0.0013339
      0.3950000      0.0013353
      0.3960000      0.0013375
      0.3970000      0.0013391
      0.3980000      0.0013412
      0.3990000      0.0013425
      0.4000000      0.0013451
      0.4010000      0.0013461
      0.4020000      0.0013475
      0.4030000      0.0013500
      0.4040000      0.0013517
      0.4050000      0.0013524
      0.4060000      0.0013546
      0.4070000      0.0013563
      0.4080000      0.0013580
      0.4090000      0.0013601
      0.4100000      0.0013617
      0.4110000      0.0013639
      0.4120000      0.0013657
      0.4130000      0.0013679
      0.4140000      0.0013679
      0.4150000      0.0013716
      0.4160000      0.0013714
      0.4170000      0.0013735
      0.4180000      0.0013758
      0.4190000      0.0013775
      0.4200000      0.0013786
      0.4210000      0.0013821
      0.4220000      0.0013829
      0.4230000      0.0013854
      0.4240000      0.0013860
      0.4250000      0.0013883
      0.4260000      0.0013896
      0.4270000      0.0013908
      0.4280000      0.0013926
      0.4290000      0.0013954
      0.4300000      0.0013958
      0.4310000      0.0013972
      0.4320000      0.0013996
      0.4330000      0.0014011
      0.4340000      0.0014038
      0.4350000      0.0014054
      0.4360000      0.0014066
      0.4370000      0.0014091
      0.4380000      0.0014102
      0.4390000      0.0014112
      0.4400000      0.0014130
      0.4410000      0.0014149
      0.4420000      0.0014163
      0.4430000      0.0014175
      0.4440000      0.0014195
      0.4450000      0.0014204
      0.4460000      0.0014221
      0.4470000      0.0014242
      0.4480000      0.0014253
      0.4490000      0.0014275
      0.4500000      0.0014289
      0.4510000      0.0014311
      0.4520000      0.0014313
      0.4530000      0.0014333
      0.4540000      0.0014344
      0.4550000      0.0014368
      0.4560000      0.0014379
      0.4570000      0.0014388
      0.4580000      0.0014423
      0.4590000      0.0014438
      0.4600000      0.0014442
      0.4610000      0.0014462
      0.4620000      0.0014481
      0.4630000      0.0014503
      0.4640000      0.0014507
      0.4650000      0.0014534
      0.4660000      0.0014546
      0.4670000      0.0014571
      0.4680000      0.0014583
      0.4690000      0.0014592
      0.4700000      0.0014609
      0.4710000      0.0014620
      0.4720000      0.0014639
      0.4730000      0.0014650
      0.4740000      0.0014676
      0.4750000      0.0014675
      0.4760000      0.0014701
      0.4770000      0.0014723
      0.4780000      0.0014733
      0.4790000      0.0014748
      0.4800000      0.0014762
      0.4810000      0.0014783
      0.4820000      0.0014797
      0.4830000      0.0014811
      0.4840000      0.0014832
      0.4850000      0.0014849
      0.4860000      0.0014868
      0.4870000      0.0014896
      0.4880000      0.0014892
      0.4890000      0.0014914
      0.4900000      0.0014933
      0.4910000      0.0014953
      0.4920000      0.0014959
      0.4930000      0.0014978
      0.4940000      0.0015008
      0.4950000      0.0014999
      0.4960000      0.0015023
      0.4970000      0.0015037
      0.4980000      0.0015055
      0.4990000      0.0015066
      0.5000000      0.0015086
      0.5010000      0.0015090
      0.5020000      0.0015117
      0.5030000      0.0015129
      0.5040000      0.0015142
      0.5050000      0.0015160
      0.5060000      0.0015175
      0.5070000      0.0015189
      0.5080000      0.0015204
      0.5090000      0.0015216
      0.5100000      0.0015226
      0.5110000      0.0015245
      0.5120000      0.0015263
      0.5130000      0.0015274
      0.5140000      0.0015283
      0.5150000      0.0015301
      0.5160000      0.0015311
      0.5170000      0.0015312
      0.5180000      0.0015337
      0.5190000      0.0015360
      0.5200000      0.0015366
      0.5210000      0.0015388
      0.5220000      0.0015405
      0.5230000      0.0015412
      0.5240000      0.0015429
      0.5250000      0.0015447
      0.5260000      0.0015466
      0.5270000      0.0015475
      0.5280000      0.0015487
      0.5290000      0.0015506
      0.5300000      0.0015526
      0.5310000      0.0015544
      0.5320000      0.0015557
      0.5330000      0.0015567
      0.5340000      0.0015584
      0.5350000      0.0015591
      0.5360000      0.0015613
      0.5370000      0.0015617
      0.5380000      0.0015642
      0.5390000      0.0015647
      0.5400000      0.0015675
      0.5410000      0.0015679
      0.5420000      0.0015697
      0.5430000      0.0015713
      0.5440000      0.0015731
      0.5450000      0.0015748
      0.5460000      0.0015766
      0.5470000      0.0015783
      0.5480000      0.0015800
      0.5490000      0.0015823
      0.5500000      0.0015829
      0.5510000      0.0015853
      0.5520000      0.0015862
      0.5530000      0.0015882
      0.5540000      0.0015897
      0.5550000      0.0015907
      0.5560000      0.0015926
      0.5570000      0.0015943
      0.5580000      0.0015958
      0.5590000      0.0015969
      0.5600000      0.0015980
      0.5610000      0.0015999
      0.5620000      0.0016018
      0.5630000      0.0016034
      0.5640000      0.0016042
      0.5650000      0.0016066
      0.5660000      0.0016074
      0.5670000      0.0016090
      0.5680000      0.0016106
      0.5690000      0.0016114
      0.5700000      0.0016122
      0.5710000      0.0016143
      0.5720000      0.0016153
      0.5730000      0.0016178
      0.5740000      0.0016190
      0.5750000      0.0016205
      0.5760000      0.0016218
      0.5770000      0.0016228
      0.5780000      0.0016250
      0.5790000      0.0016255
      0.5800000      0.0016267
      0.5810000      0.0016278
      0.5820000      0.0016303
      0.5830000      0.0016313
      0.5840000      0.0016334
      0.5850000      0.0016338
      0.5860000      0.0016352
      0.5870000      0.0016381
      0.5880000      0.0016399
      0.5890000      0.0016400
      0.5900000      0.0016418
      0.5910000      0.0016432
      0.5920000      0.0016440
      0.5930000      0.0016463
      0.5940000      0.0016481
      0.5950000      0.0016497
      0.5960000      0.0016495
      0.5970000      0.0016517
      0.5980000      0.0016530
      0.5990000      0.0016546
      0.6000000      0.0016554
      0.6010000      0.0016569
      0.6020000      0.0016586
      0.6030000      0.0016613
      0.6040000      0.0016616
      0.6050000      0.0016638
      0.6060000      0.0016636
      0.6070000      0.0016664
      0.6080000      0.0016684
      0.6090000      0.0016695
      0.6100000      0.0016712
      0.6110000      0.0016718
      0.6120000      0.0016731
      0.6130000      0.0016743
      0.6140000      0.0016769
      0.6150000      0.0016771
      0.6160000      0.0016793
      0.6170000      0.0016810
      0.6180000      0.0016812
      0.6190000      0.0016822
      0.6200000      0.0016845
      0.6210000      0.0016857
      0.6220000      0.0016855
      0.6230000      0.0016879
      0.6240000      0.0016888
      0.6250000      0.0016894
      0.6260000      0.0016914
      0.6270000      0.0016934
      0.6280000      0.0016938
      0.6290000      0.0016961
      0.6300000      0.0016971
      0.6310000      0.0016982
      0.6320000      0.0017010
      0.6330000      0.0017012
      0.6340000      0.0017037
      0.6350000      0.0017053
      0.6360000      0.0017057
      0.6370000      0.0017087
      0.6380000      0.0017104
      0.6390000      0.0017103
      0.6400000      0.0017131
      0.6410000      0.0017139
      0.6420000      0.0017153
      0.6430000      0.0017165
      0.6440000      0.0017172
      0.6450000      0.0017192
      0.6460000      0.0017208
      0.6470000      0.0017215
      0.6480000      0.0017230
      0.6490000      0.0017248
      0.6500000      0.0017264
      0.6510000      0.0017289
      0.6520000      0.0017272
      0.6530000      0.0017295
      0.6540000      0.0017308
      0.6550000      0.0017316
      0.6560000      0.0017333
      0.6570000      0.0017342
      0.6580000      0.0017367
      0.6590000      0.0017365
      0.6600000      0.0017381
      0.6610000      0.0017400
      0.6620000      0.0017407
      0.6630000      0.0017428
      0.6640000      0.0017442
      0.6650000      0.0017462
      0.6660000      0.0017473
      0.6670000      0.0017481
      0.6680000      0.0017501
      0.6690000      0.0017500
      0.6700000      0.0017520
      0.6710000      0.0017521
      0.6720000      0.0017548
      0.6730000      0.0017564
      0.6740000      0.0017575
      0.6750000      0.0017597
      0.6760000      0.0017602
      0.6770000      0.0017620
      0.6780000      0.0017635
      0.6790000      0.0017635
      0.6800000      0.0017656
      0.6810000      0.0017670
      0.6820000      0.0017688
      0.6830000      0.0017689
      0.6840000      0.0017693
      0.6850000      0.0017723
      0.6860000      0.0017736
      0.6870000      0.0017749
      0.6880000      0.0017775
      0.6890000      0.0017779
      0.6900000      0.0017791
      0.6910000      0.0017805
      0.6920000      0.0017832
      0.6930000      0.0017828
      0.6940000      0.0017845
      0.6950000      0.0017870
      0.6960000      0.0017874
      0.6970000      0.0017882
      0.6980000      0.0017895
      0.6990000      0.0017913
      0.7000000      0.0017917
      0.7010000      0.0017927
      0.7020000      0.0017941
      0.7030000      0.0017970
      0.7040000      0.0017975
      0.7050000      0.0017981
      0.7060000      0.0017987
      0.7070000      0.0018000
      0.7080000      0.0018024
      0.7090000      0.0018030
      0.7100000      0.0018046
      0.7110000      0.0018062
      0.7120000      0.0018073
      0.7130000      0.0018080
      0.7140000      0.0018112
      0.7150000      0.0018113
      0.7160000      0.0018124
      0.7170000      0.0018143
      0.7180000      0.0018156
      0.7190000      0.0018165
      0.7200000      0.0018174
      0.7210000      0.0018193
      0.7220000      0.0018206
      0.7230000      0.0018210
      0.7240000      0.0018224
      0.7250000      0.0018243
      0.7260000      0.0018255
      0.7270000      0.0018279
      0.7280000      0.0018279
      0.7290000      0.0018298
      0.7300000      0.0018324
      0.7310000      0.0018329
      0.7320000      0.0018330
      0.7330000      0.0018350
      0.7340000      0.0018361
      0.7350000      0.0018364
      0.7360000      0.0018384
      0.7370000      0.0018400
      0.7380000      0.0018426
      0.7390000      0.0018424
      0.7400000      0.0018433
      0.7410000      0.0018443
      0.7420000      0.0018457
      0.7430000      0.0018472
      0.7440000      0.0018486
      0.7450000      0.0018497
      0.7460000      0.0018499
      0.7470000      0.0018527
      0.7480000      0.0018540
      0.7490000      0.0018548
      0.7500000      0.0018578
      0.7510000      0.0018586
      0.7520000      0.0018603
      0.7530000      0.0018610
      0.7540000      0.0018627
      0.7550000      0.0018642
      0.7560000      0.0018661
      0.7570000      0.0018670
      0.7580000      0.0018686
      0.7590000      0.0018692
      0.7600000      0.0018709
      0.7610000      0.0018717
      0.7620000      0.0018721
      0.7630000      0.0018740
      0.7640000      0.0018760
      0.7650000      0.0018774
      0.7660000      0.0018782
      0.7670000      0.0018797
      0.7680000      0.0018815
      0.7690000      0.0018828
      0.7700000      0.0018847
      0.7710000      0.0018849
      0.7720000      0.0018869
      0.7730000      0.0018889
      0.7740000      0.0018890
      0.7750000      0.0018909
      0.7760000      0.0018915
      0.7770000      0.0018940
      0.7780000      0.0018953
      0.7790000      0.0018959
      0.7800000      0.0018969
      0.7810000      0.0018984
      0.7820000      0.0019007
      0.7830000      0.0019013
      0.7840000      0.0019020
      0.7850000      0.0019052
      0.7860000      0.0019051
      0.7870000      0.0019054
      0.7880000      0.0019083
      0.7890000      0.0019097
      0.7900000      0.0019098
      0.7910000      0.0019107
      0.7920000      0.0019117
      0.7930000      0.0019134
      0.7940000      0.0019148
      0.7950000      0.0019160
      0.7960000      0.0019164
      0.7970000      0.0019187
      0.7980000      0.0019195
      0.7990000      0.0019206
      0.8000000      0.0019226
      0.8010000      0.0019225
      0.8020000      0.0019239
      0.8030000      0.0019241
      0.8040000      0.0019255
      0.8050000      0.0019273
      0.8060000      0.0019282
      0.8070000      0.0019294
      0.8080000      0.0019317
      0.8090000      0.0019323
      0.8100000      0.0019342
      0.8110000      0.0019353
      0.8120000      0.0019372
      0.8130000      0.0019371
      0.8140000      0.0019388
      0.8150000      0.0019403
      0.8160000      0.0019405
      0.8170000      0.0019417
      0.8180000      0.0019432
      0.8190000      0.0019451
      0.8200000      0.0019442
      0.8210000      0.0019458
      0.8220000      0.0019460
      0.8230000      0.0019497
      0.8240000      0.0019497
      0.8250000      0.0019509
      0.8260000      0.0019515
      0.8270000      0.0019550
      0.8280000      0.0019564
      0.8290000      0.0019571
      0.8300000      0.0019591
      0.8310000      0.0019588
      0.8320000      0.0019598
      0.8330000      0.0019616
      0.8340000      0.0019631
      0.8350000      0.0019642
      0.8360000      0.0019639
      0.8370000      0.0019660
      0.8380000      0.0019667
      0.8390000      0.0019678
      0.8400000      0.0019692
      0.8410000      0.0019703
      0.8420000      0.0019724
      0.8430000      0.0019741
      0.8440000      0.0019739
      0.8450000      0.0019751
      0.8460000      0.0019766
      0.8470000      0.0019781
      0.8480000      0.0019788
      0.8490000      0.0019805
      0.8500000      0.0019805
      0.8510000      0.0019813
      0.8520000      0.0019837
      0.8530000      0.0019849
      0.8540000      0.0019864
      0.8550000      0.0019863
      0.8560000      0.0019878
      0.8570000      0.0019885
      0.8580000      0.0019901
      0.8590000      0.0019906
      0.8600000      0.0019937
      0.8610000      0.0019946
      0.8620000      0.0019972
      0.8630000      0.0019974
      0.8640000      0.0019980
      0.8650000      0.0020001
      0.8660000      0.0020020
      0.8670000      0.0020033
      0.8680000      0.0020037
      0.8690000      0.0020035
      0.8700000      0.0020055
      0.8710000      0.0020066
      0.8720000      0.0020085
      0.8730000      0.0020088
      0.8740000      0.0020100
      0.8750000      0.0020111
      0.8760000      0.0020115
      0.8770000      0.0020130
      0.8780000      0.0020140
      0.8790000      0.0020143
      0.8800000      0.0020167
      0.8810000      0.0020174
      0.8820000      0.0020175
      0.8830000      0.0020198
      0.8840000      0.0020209
      0.8850000      0.0020223
      0.8860000      0.0020237
      0.8870000      0.0020259
      0.8880000      0.0020259
      0.8890000      0.0020284
      0.8900000      0.0020282
      0.8910000      0.0020294
      0.8920000      0.0020316
      0.8930000      0.0020324
      0.8940000      0.0020345
      0.8950000      0.0020348
      0.8960000      0.0020371
      0.8970000      0.0020377
      0.8980000      0.0020374
      0.8990000      0.0020404
      0.9000000      0.0020394
      0.9010000      0.0020418
      0.9020000      0.0020442
      0.9030000      0.0020441
      0.9040000      0.0020459
      0.9050000      0.0020477
      0.9060000      0.0020486
      0.9070000      0.0020501
      0.9080000      0.0020514
      0.9090000      0.0020529
      0.9100000      0.0020523
      0.9110000      0.0020539
      0.9120000      0.0020547
      0.9130000      0.0020561
      0.9140000      0.0020577
      0.9150000      0.0020575
      0.9160000      0.0020606
      0.9170000      0.0020608
      0.9180000      0.0020613
      0.9190000      0.0020641
      0.9200000      0.0020643
      0.9210000      0.0020666
      0.9220000      0.0020681
      0.9230000      0.0020686
      0.9240000      0.0020703
      0.9250000      0.0020705
      0.9260000      0.0020731
      0.9270000      0.0020733
      0.9280000      0.0020752
      0.9290000      0.0020749
      0.9300000      0.0020773
      0.9310000      0.0020783
      0.9320000      0.0020791
      0.9330000      0.0020802
      0.9340000      0.0020794
      0.9350000      0.0020814
      0.9360000      0.0020830
      0.9370000      0.0020841
      0.9380000      0.0020844
      0.9390000      0.0020855
      0.9400000      0.0020873
      0.9410000      0.0020876
      0.9420000      0.0020899
      0.9430000      0.0020924
      0.9440000      0.0020928
      0.9450000      0.0020941
      0.9460000      0.0020946
      0.9470000      0.0020958
      0.9480000      0.0020960
      0.9490000      0.0020970
      0.9500000      0.0020990
      0.9510000      0.0021014
      0.9520000      0.0021019
      0.9530000      0.0021030
      0.9540000      0.0021055
      0.9550000      0.0021066
      0.9560000      0.0021081
      0.9570000      0.0021090
      0.9580000      0.0021093
      0.9590000      0.0021108
      0.9600000      0.0021136
      0.9610000      0.0021149
      0.9620000      0.0021152
      0.9630000      0.0021148
      0.9640000      0.0021165
      0.9650000      0.0021171
      0.9660000      0.0021183
      0.9670000      0.0021186
      0.9680000      0.0021207
      0.9690000      0.0021221
      0.9700000      0.0021226
      0.9710000      0.0021234
      0.9720000      0.0021233
      0.9730000      0.0021252
      0.9740000      0.0021262
      0.9750000      0.0021280
      0.9760000      0.0021274
      0.9770000      0.0021294
      0.9780000      0.0021303
      0.9790000      0.0021319
      0.9800000      0.0021331
      0.9810000      0.0021344
      0.9820000      0.0021344
      0.9830000      0.0021372
      0.9840000      0.0021387
      0.9850000      0.0021383
      0.9860000      0.0021401
      0.9870000      0.0021418
      0.9880000      0.0021434
      0.9890000      0.0021433
      0.9900000      0.0021457
      0.9910000      0.0021464
      0.9920000      0.0021479
      0.9930000      0.0021482
      0.9940000      0.0021478
      0.9950000      0.0021497
      0.9960000      0.0021505
      0.9970000      0.0021514
      0.9980000      0.0021537
      0.9990000      0.0021552
      1.0000000      0.0021561
      1.0010000      0.0021555
      1.0020000      0.0021577
      1.0030000      0.0021582
      1.0040000      0.0021582
      1.0050000      0.0021615
      1.0060000      0.0021615
      1.0070000      0.0021627
      1.0080000      0.0021645
      1.0090000      0.0021669
      1.0100000      0.0021669
      1.0110000      0.0021696
      1.0120000      0.0021706
      1.0130000      0.0021706
      1.0140000      0.0021707
      1.0150000      0.0021735
      1.0160000      0.0021733
      1.0170000      0.0021748
      1.0180000      0.0021761
      1.0190000      0.0021783
      1.0200000      0.0021782
      1.0210000      0.0021792
      1.0220000      0.0021797
      1.0230000      0.0021807
      1.0240000      0.0021825
      1.0250000      0.0021838
      1.0260000      0.0021835
      1.0270000      0.0021846
      1.0280000      0.0021862
      1.0290000      0.0021875
      1.0300000      0.0021879
      1.0310000      0.0021891
      1.0320000      0.0021896
      1.0330000      0.0021919
      1.0340000      0.0021925
      1.0350000      0.0021912
      1.0360000      0.0021949
      1.0370000      0.0021950
      1.0380000      0.0021966
      1.0390000      0.0021989
      1.0400000      0.0021989
      1.0410000      0.0021989
      1.0420000      0.0021994
      1.0430000      0.0022008
      1.0440000      0.0022036
      1.0450000      0.0022030
      1.0460000      0.0022048
      1.0470000      0.0022060
      1.0480000      0.0022075
      1.0490000      0.0022080
      1.0500000      0.0022077
      1.0510000      0.0022104
      1.0520000      0.0022111
      1.0530000      0.0022129
      1.0540000      0.0022122
      1.0550000      0.0022151
      1.0560000      0.0022138
      1.0570000      0.0022158
      1.0580000      0.0022172
      1.0590000      0.0022182
      1.0600000      0.0022197
      1.0610000      0.0022216
      1.0620000      0.0022223
      1.0630000      0.0022229
      1.0640000      0.0022234
      1.0650000      0.0022237
      1.0660000      0.0022240
      1.0670000      0.0022254
      1.0680000      0.0022257
      1.0690000      0.0022264
      1.0700000      0.0022291
      1.0710000      0.0022298
      1.0720000      0.0022309
      1.0730000      0.0022320
      1.0740000      0.0022327
      1.0750000      0.0022343
      1.0760000      0.0022355
      1.0770000      0.0022345
      1.0780000      0.0022374
      1.0790000      0.0022372
      1.0800000      0.0022392
      1.0810000      0.0022406
      1.0820000      0.0022419
      1.0830000      0.0022434
      1.0840000      0.0022443
      1.0850000      0.0022464
      1.0860000      0.0022455
      1.0870000      0.0022480
      1.0880000      0.0022497
      1.0890000      0.0022500
      1.0900000      0.0022505
      1.0910000      0.0022530
      1.0920000      0.0022521
      1.0930000      0.0022541
      1.0940000      0.0022551
      1.0950000      0.0022550
      1.0960000      0.0022550
      1.0970000      0.0022574
      1.0980000      0.0022580
      1.0990000      0.0022575
      1.1000000      0.0022585
      1.1010000      0.0022607
      1.1020000      0.0022624
      1.1030000      0.0022621
      1.1040000      0.0022636
      1.1050000      0.0022645
      1.1060000      0.0022673
      1.1070000      0.0022669
      1.1080000      0.0022687
      1.1090000      0.0022679
      1.1100000      0.0022674
      1.1110000      0.0022692
      1.1120000      0.0022710
      1.1130000      0.0022723
      1.1140000      0.0022742
      1.1150000      0.0022733
      1.1160000      0.0022764
      1.1170000      0.0022774
      1.1180000      0.0022782
      1.1190000      0.0022795
      1.1200000      0.0022796
      1.1210000      0.0022812
      1.1220000      0.0022832
      1.1230000      0.0022830
      1.1240000      0.0022861
      1.1250000      0.0022863
      1.1260000      0.0022869
      1.1270000      0.0022872
      1.1280000      0.0022874
      1.1290000      0.0022880
      1.1300000      0.0022914
      1.1310000      0.0022904
      1.1320000      0.0022919
      1.1330000      0.0022924
      1.1340000      0.0022948
      1.1350000      0.0022941
      1.1360000      0.0022956
      1.1370000      0.0022958
      1.1380000      0.0022984
      1.1390000      0.0022997
      1.1400000      0.0023022
      1.1410000      0.0023026
      1.1420000      0.0023032
      1.1430000      0.0023045
      1.1440000      0.0023061
      1.1450000      0.0023080
      1.1460000      0.0023087
      1.1470000      0.0023088
      1.1480000      0.0023103
      1.1490000      0.0023121
      1.1500000      0.0023129
      1.1510000      0.0023147
      1.1520000      0.0023159
      1.1530000      0.0023175
      1.1540000      0.0023173
      1.1550000      0.0023189
      1.1560000      0.0023208
      1.1570000      0.0023217
      1.1580000      0.0023225
      1.1590000      0.0023227
      1.1600000      0.0023242
      1.1610000      0.0023250
      1.1620000      0.0023265
      1.1630000      0.0023273
      1.1640000      0.0023280
      1.1650000      0.0023296
      1.1660000      0.0023309
      1.1670000      0.0023315
      1.1680000      0.0023319
      1.1690000      0.0023348
      1.1700000      0.0023345
      1.1710000      0.0023354
      1.1720000      0.0023356
      1.1730000      0.0023382
      1.1740000      0.0023379
      1.1750000      0.0023395
      1.1760000      0.0023391
      1.1770000      0.0023411
      1.1780000      0.0023407
      1.1790000      0.0023423
      1.1800000      0.0023443
      1.1810000      0.0023454
      1.1820000      0.0023468
      1.1830000      0.0023483
      1.1840000      0.0023486
      1.1850000      0.0023492
      1.1860000      0.0023500
      1.1870000      0.0023503
      1.1880000      0.0023530
      1.1890000      0.0023533
      1.1900000      0.0023557
      1.1910000      0.0023563
      1.1920000      0.0023566
      1.1930000      0.0023573
      1.1940000      0.0023601
      1.1950000      0.0023601
      1.1960000      0.0023610
      1.1970000      0.0023618
      1.1980000      0.0023637
      1.1990000      0.0023648
      1.2000000      0.0023644
      1.2010000      0.0023668
      1.2020000      0.0023683
      1.2030000      0.0023686
      1.2040000      0.0023685
      1.2050000      0.0023701
      1.2060000      0.0023702
      1.2070000      0.0023715
      1.2080000      0.0023705
      1.2090000      0.0023736
      1.2100000      0.0023749
      1.2110000      0.0023764
      1.2120000      0.0023763
      1.2130000      0.0023779
      1.2140000      0.0023791
      1.2150000      0.0023810
      1.2160000      0.0023808
      1.2170000      0.0023818
      1.2180000      0.0023835
      1.2190000      0.0023843
      1.2200000      0.0023857
      1.2210000      0.0023874
      1.2220000      0.0023870
      1.2230000      0.0023884
      1.2240000      0.0023911
      1.2250000      0.0023918
      1.2260000      0.0023931
      1.2270000      0.0023926
      1.2280000      0.0023933
      1.2290000      0.0023962
      1.2300000      0.0023947
      1.2310000      0.0023968
      1.2320000      0.0023978
      1.2330000      0.0023989
      1.2340000      0.0023986
      1.2350000      0.0023990
      1.2360000      0.0024009
      1.2370000      0.0024019
      1.2380000      0.0024023
      1.2390000      0.0024037
      1.2400000      0.0024061
      1.2410000      0.0024065
      1.2420000      0.0024073
      1.2430000      0.0024071
      1.2440000      0.0024087
      1.2450000      0.0024097
      1.2460000      0.0024100
      1.2470000      0.0024103
      1.2480000      0.0024114
      1.2490000      0.0024109
      1.2500000      0.0024136
      1.2510000      0.0024145
      1.2520000      0.0024159
      1.2530000      0.0024168
      1.2540000      0.0024162
      1.2550000      0.0024176
      1.2560000      0.0024190
      1.2570000      0.0024202
      1.2580000      0.0024201
      1.2590000      0.0024187
      1.2600000      0.0024216
      1.2610000      0.0024205
      1.2620000      0.0024230
      1.2630000      0.0024229
      1.2640000      0.0024254
      1.2650000      0.0024250
      1.2660000      0.0024247
      1.2670000      0.0024263
      1.2680000      0.0024275
      1.2690000      0.0024284
      1.2700000      0.0024295
      1.2710000      0.0024297
      1.2720000      0.0024320
      1.2730000      0.0024329
      1.2740000      0.0024338
      1.2750000      0.0024347
      1.2760000      0.0024348
      1.2770000      0.0024359
      1.2780000      0.0024383
      1.2790000      0.0024385
      1.2800000      0.0024396
      1.2810000      0.0024412
      1.2820000      0.0024415
      1.2830000      0.0024438
      1.2840000      0.0024434
      1.2850000      0.0024445
      1.2860000      0.0024462
      1.2870000      0.0024462
      1.2880000      0.0024467
      1.2890000      0.0024474
      1.2900000      0.0024476
      1.2910000      0.0024500
      1.2920000      0.0024525
      1.2930000      0.0024525
      1.2940000      0.0024531
      1.2950000      0.0024541
      1.2960000      0.0024530
      1.2970000      0.0024539
      1.2980000      0.0024556
      1.2990000      0.0024545
      1.3000000      0.0024589
      1.3010000      0.0024596
      1.3020000      0.0024601
      1.3030000      0.0024616
      1.3040000      0.0024624
      1.3050000      0.0024635
      1.3060000      0.0024652
      1.3070000      0.0024653
      1.3080000      0.0024666
      1.3090000      0.0024676
      1.3100000      0.0024696
      1.3110000      0.0024698
      1.3120000      0.0024703
      1.3130000      0.0024714
      1.3140000      0.0024724
      1.3150000      0.0024735
      1.3160000      0.0024735
      1.3170000      0.0024725
      1.3180000      0.0024743
      1.3190000      0.0024753
      1.3200000      0.0024749
      1.3210000      0.0024771
      1.3220000      0.0024779
      1.3230000      0.0024781
      1.3240000      0.0024802
      1.3250000      0.0024794
      1.3260000      0.0024821
      1.3270000      0.0024835
      1.3280000      0.0024858
      1.3290000      0.0024849
      1.3300000      0.0024865
      1.3310000      0.0024879
      1.3320000      0.0024895
      1.3330000      0.0024892
      1.3340000      0.0024901
      1.3350000      0.0024918
      1.3360000      0.0024921
      1.3370000      0.0024931
      1.3380000      0.0024923
      1.3390000      0.0024939
      1.3400000      0.0024950
      1.3410000      0.0024963
      1.3420000      0.0024976
      1.3430000      0.0024973
      1.3440000      0.0024966
      1.3450000      0.0024982
      1.3460000      0.0025004
      1.3470000      0.0025007
      1.3480000      0.0025020
      1.3490000      0.0025027
      1.3500000      0.0025053
      1.3510000      0.0025063
      1.3520000      0.0025060
      1.3530000      0.0025056
      1.3540000      0.0025058
      1.3550000      0.0025060
      1.3560000      0.0025077
      1.3570000      0.0025092
      1.3580000      0.0025102
      1.3590000      0.0025122
      1.3600000      0.0025120
      1.3610000      0.0025122
      1.3620000      0.0025136
      1.3630000      0.0025158
      1.3640000      0.0025153
      1.3650000      0.0025163
      1.3660000      0.0025167
      1.3670000      0.0025197
      1.3680000      0.0025189
      1.3690000      0.0025203
      1.3700000      0.0025222
      1.3710000      0.0025232
      1.3720000      0.0025251
      1.3730000      0.0025252
      1.3740000      0.0025269
      1.3750000      0.0025277
      1.3760000      0.0025275
      1.3770000      0.0025293
      1.3780000      0.0025306
      1.3790000      0.0025312
      1.3800000      0.0025322
      1.3810000      0.0025339
      1.3820000      0.0025337
      1.3830000      0.0025354
      1.3840000      0.0025363
      1.3850000      0.0025373
      1.3860000      0.0025370
      1.3870000      0.0025396
      1.3880000      0.0025417
      1.3890000      0.0025418
      1.3900000      0.0025432
      1.3910000      0.0025424
      1.3920000      0.0025459
      1.3930000      0.0025450
      1.3940000      0.0025463
      1.3950000      0.0025461
      1.3960000      0.0025467
      1.3970000      0.0025479
      1.3980000      0.0025480
      1.3990000      0.0025492
      1.4000000      0.0025517
      1.4010000      0.0025497
      1.4020000      0.0025519
      1.4030000      0.0025544
      1.4040000      0.0025543
      1.4050000      0.0025563
      1.4060000      0.0025565
      1.4070000      0.0025575
      1.4080000      0.0025584
      1.4090000      0.0025582
      1.4100000      0.0025596
      1.4110000      0.0025598
      1.4120000      0.0025620
      1.4130000      0.0025629
      1.4140000      0.0025636
      1.4150000      0.0025662
      1.4160000      0.0025659
      1.4170000      0.0025678
      1.4180000      0.0025670
      1.4190000      0.0025676
      1.4200000      0.0025694
      1.4210000      0.0025684
      1.4220000      0.0025691
      1.4230000      0.0025704
      1.4240000      0.0025705
      1.4250000      0.0025729
      1.4260000      0.0025733
      1.4270000      0.0025718
      1.4280000      0.0025753
      1.4290000      0.0025755
      1.4300000      0.0025761
      1.4310000      0.0025781
      1.4320000      0.0025772
      1.4330000      0.0025812
      1.4340000      0.0025812
      1.4350000      0.0025827
      1.4360000      0.0025809
      1.4370000      0.0025819
      1.4380000      0.0025827
      1.4390000      0.0025838
      1.4400000      0.0025839
      1.4410000      0.0025868
      1.4420000      0.0025864
      1.4430000      0.0025872
      1.4440000      0.0025886
      1.4450000      0.0025899
      1.4460000      0.0025910
      1.4470000      0.0025917
      1.4480000      0.0025909
      1.4490000      0.0025933
      1.4500000      0.0025943
      1.4510000      0.0025942
      1.4520000      0.0025952
      1.4530000      0.0025984
      1.4540000      0.0025987
      1.4550000      0.0025995
      1.4560000      0.0026002
      1.4570000      0.0025999
      1.4580000      0.0026008
      1.4590000      0.0026014
      1.4600000      0.0026015
      1.4610000      0.0026051
      1.4620000      0.0026042
      1.4630000      0.0026051
      1.4640000      0.0026062
      1.4650000      0.0026073
      1.4660000      0.0026076
      1.4670000      0.0026103
      1.4680000      0.0026108
      1.4690000      0.0026117
      1.4700000      0.0026133
      1.4710000      0.0026122
      1.4720000      0.0026135
      1.4730000      0.0026149
      1.4740000      0.0026157
      1.4750000      0.0026154
      1.4760000      0.0026178
      1.4770000      0.0026169
      1.4780000      0.0026177
      1.4790000      0.0026195
      1.4800000      0.0026199
      1.4810000      0.0026231
      1.4820000      0.0026215
      1.4830000      0.0026217
      1.4840000      0.0026225
      1.4850000      0.0026235
      1.4860000      0.0026261
      1.4870000      0.0026263
      1.4880000      0.0026280
      1.4890000      0.0026282
      1.4900000      0.0026292
      1.4910000      0.0026300
      1.4920000      0.0026320
      1.4930000      0.0026325
      1.4940000      0.0026309
      1.4950000      0.0026340
      1.4960000      0.0026319
      1.4970000      0.0026335
      1.4980000      0.0026341
      1.4990000      0.0026338
      1.5000000      0.0026356
      1.5010000      0.0026371
      1.5020000      0.0026373
      1.5030000      0.0026373
      1.5040000      0.0026385
      1.5050000      0.0026389
      1.5060000      0.0026404
      1.5070000      0.0026427
      1.5080000      0.0026446
      1.5090000      0.0026450
      1.5100000      0.0026450
      1.5110000      0.0026449
      1.5120000      0.0026467
      1.5130000      0.0026486
      1.5140000      0.0026505
      1.5150000      0.0026471
      1.5160000      0.0026510
      1.5170000      0.0026510
      1.5180000      0.0026523
      1.5190000      0.0026531
      1.5200000      0.0026546
      1.5210000      0.0026550
      1.5220000      0.0026568
      1.5230000      0.0026577
      1.5240000      0.0026585
      1.5250000      0.0026599
      1.5260000      0.0026606
      1.5270000      0.0026600
      1.5280000      0.0026616
      1.5290000      0.0026611
      1.5300000      0.0026609
      1.5310000      0.0026633
      1.5320000      0.0026635
      1.5330000      0.0026652
      1.5340000      0.0026658
      1.5350000      0.0026667
      1.5360000      0.0026684
      1.5370000      0.0026696
      1.5380000      0.0026705
      1.5390000      0.0026703
      1.5400000      0.0026713
      1.5410000      0.0026723
      1.5420000      0.0026749
      1.5430000      0.0026755
      1.5440000      0.0026741
      1.5450000      0.0026758
      1.5460000      0.0026769
      1.5470000      0.0026768
      1.5480000      0.0026788
      1.5490000      0.0026811
      1.5500000      0.0026825
      1.5510000      0.0026816
      1.5520000      0.0026825
      1.5530000      0.0026849
      1.5540000      0.0026856
      1.5550000      0.0026864
      1.5560000      0.0026872
      1.5570000      0.0026889
      1.5580000      0.0026876
      1.5590000      0.0026905
      1.5600000      0.0026908
      1.5610000      0.0026922
      1.5620000      0.0026918
      1.5630000      0.0026931
      1.5640000      0.0026948
      1.5650000      0.0026966
      1.5660000      0.0026952
      1.5670000      0.0026977
      1.5680000      0.0026967
      1.5690000      0.0026991
      1.5700000      0.0026992
      1.5710000      0.0027011
      1.5720000      0.0027006
      1.5730000      0.0027023
      1.5740000      0.0027020
      1.5750000      0.0027035
      1.5760000      0.0027044
      1.5770000      0.0027056
      1.5780000      0.0027052
      1.5790000      0.0027075
      1.5800000      0.0027096
      1.5810000      0.0027079
      1.5820000      0.0027095
      1.5830000      0.0027110
      1.5840000      0.0027132
      1.5850000      0.0027130
      1.5860000      0.0027136
      1.5870000      0.0027147
      1.5880000      0.0027164
      1.5890000      0.0027162
      1.5900000      0.0027172
      1.5910000      0.0027170
      1.5920000      0.0027187
      1.5930000      0.0027215
      1.5940000      0.0027218
      1.5950000      0.0027219
      1.5960000      0.0027246
      1.5970000      0.0027235
      1.5980000      0.0027252
      1.5990000      0.0027269
      1.6000000      0.0027259
      1.6010000      0.0027276
      1.6020000      0.0027289
      1.6030000      0.0027290
      1.6040000      0.0027316
      1.6050000      0.0027312
      1.6060000      0.0027308
      1.6070000      0.0027334
      1.6080000      0.0027336
      1.6090000      0.0027346
      1.6100000      0.0027367
      1.6110000      0.0027351
      1.6120000      0.0027354
      1.6130000      0.0027374
      1.6140000      0.0027389
      1.6150000      0.0027388
      1.6160000      0.0027397
      1.6170000      0.0027401
      1.6180000      0.0027415
      1.6190000      0.0027433
      1.6200000      0.0027436
      1.6210000      0.0027436
      1.6220000      0.0027448
      1.6230000      0.0027470
      1.6240000      0.0027455
      1.6250000      0.0027490
      1.6260000      0.0027491
      1.6270000      0.0027512
      1.6280000      0.0027523
      1.6290000      0.0027543
      1.6300000      0.0027544
      1.6310000      0.0027554
      1.6320000      0.0027556
      1.6330000      0.0027561
      1.6340000      0.0027572
      1.6350000      0.0027581
      1.6360000      0.0027573
      1.6370000      0.0027609
      1.6380000      0.0027594
      1.6390000      0.0027611
      1.6400000      0.0027612
      1.6410000      0.0027614
      1.6420000      0.0027617
      1.6430000      0.0027633
      1.6440000      0.0027635
      1.6450000      0.0027633
      1.6460000      0.0027654
      1.6470000      0.0027669
      1.6480000      0.0027676
      1.6490000      0.0027691
      1.6500000      0.0027687
      1.6510000      0.0027696
      1.6520000      0.0027702
      1.6530000      0.0027703
      1.6540000      0.0027717
      1.6550000      0.0027734
      1.6560000      0.0027730
      1.6570000      0.0027736
      1.6580000      0.0027749
      1.6590000      0.0027762
      1.6600000      0.0027780
      1.6610000      0.0027791
      1.6620000      0.0027808
      1.6630000      0.0027820
      1.6640000      0.0027823
      1.6650000      0.0027826
      1.6660000      0.0027840
      1.6670000      0.0027838
      1.6680000      0.0027852
      1.6690000      0.0027856
      1.6700000      0.0027862
      1.6710000      0.0027886
      1.6720000      0.0027882
      1.6730000      0.0027883
      1.6740000      0.0027917
      1.6750000      0.0027911
      1.6760000      0.0027944
      1.6770000      0.0027944
      1.6780000      0.0027948
      1.6790000      0.0027947
      1.6800000      0.0027967
      1.6810000      0.0027978
      1.6820000      0.0027996
      1.6830000      0.0028010
      1.6840000      0.0028008
      1.6850000      0.0028018
      1.6860000      0.0028021
      1.6870000      0.0028040
      1.6880000      0.0028054
      1.6890000      0.0028052
      1.6900000      0.0028070
      1.6910000      0.0028049
      1.6920000      0.0028062
      1.6930000      0.0028094
      1.6940000      0.0028082
      1.6950000      0.0028083
      1.6960000      0.0028081
      1.6970000      0.0028115
      1.6980000      0.0028127
      1.6990000      0.0028116
      1.7000000      0.0028132
      1.7010000      0.0028130
      1.7020000      0.0028150
      1.7030000      0.0028155
      1.7040000      0.0028149
      1.7050000      0.0028164
      1.7060000      0.0028184
      1.7070000      0.0028205
      1.7080000      0.0028218
      1.7090000      0.0028198
      1.7100000      0.0028209
      1.7110000      0.0028219
      1.7120000      0.0028224
      1.7130000      0.0028234
      1.7140000      0.0028253
      1.7150000      0.0028239
      1.7160000      0.0028269
      1.7170000      0.0028278
      1.7180000      0.0028279
      1.7190000      0.0028298
      1.7200000      0.0028281
      1.7210000      0.0028281
      1.7220000      0.0028309
      1.7230000      0.0028293
      1.7240000      0.0028308
      1.7250000      0.0028325
      1.7260000      0.0028339
      1.7270000      0.0028346
      1.7280000      0.0028344
      1.7290000      0.0028339
      1.7300000      0.0028364
      1.7310000      0.0028360
      1.7320000      0.0028367
      1.7330000      0.0028378
      1.7340000      0.0028407
      1.7350000      0.0028407
      1.7360000      0.0028423
      1.7370000      0.0028419
      1.7380000      0.0028456
      1.7390000      0.0028438
      1.7400000      0.0028464
      1.7410000      0.0028453
      1.7420000      0.0028466
      1.7430000      0.0028458
      1.7440000      0.0028471
      1.7450000      0.0028483
      1.7460000      0.0028505
      1.7470000      0.0028505
      1.7480000      0.0028501
      1.7490000      0.0028510
      1.7500000      0.0028516
      1.7510000      0.0028535
      1.7520000      0.0028526
      1.7530000      0.0028531
      1.7540000      0.0028523
      1.7550000      0.0028564
      1.7560000      0.0028545
      1.7570000      0.0028577
      1.7580000      0.0028616
      1.7590000      0.0028586
      1.7600000      0.0028631
      1.7610000      0.0028611
      1.7620000      0.0028635
      1.7630000      0.0028644
      1.7640000      0.0028653
      1.7650000      0.0028648
      1.7660000      0.0028659
      1.7670000      0.0028671
      1.7680000      0.0028685
      1.7690000      0.0028687
      1.7700000      0.0028687
      1.7710000      0.0028701
      1.7720000      0.0028710
      1.7730000      0.0028707
      1.7740000      0.0028705
      1.7750000      0.0028717
      1.7760000      0.0028738
      1.7770000      0.0028755
      1.7780000      0.0028765
      1.7790000      0.0028768
      1.7800000      0.0028776
      1.7810000      0.0028775
      1.7820000      0.0028786
      1.7830000      0.0028777
      1.7840000      0.0028767
      1.7850000      0.0028805
      1.7860000      0.0028809
      1.7870000      0.0028817
      1.7880000      0.0028815
      1.7890000      0.0028829
      1.7900000      0.0028828
      1.7910000      0.0028847
      1.7920000      0.0028861
      1.7930000      0.0028870
      1.7940000      0.0028857
      1.7950000      0.0028889
      1.7960000      0.0028889
      1.7970000      0.0028900
      1.7980000      0.0028923
      1.7990000      0.0028937
      1.8000000      0.0028941
      1.8010000      0.0028939
      1.8020000      0.0028973
      1.8030000      0.0028968
      1.8040000      0.0028983
      1.8050000      0.0029008
      1.8060000      0.0028997
      1.8070000      0.0029009
      1.8080000      0.0029018
      1.8090000      0.0029031
      1.8100000      0.0029047
      1.8110000      0.0029035
      1.8120000      0.0029058
      1.8130000      0.0029066
      1.8140000      0.0029072
      1.8150000      0.0029097
      1.8160000      0.0029089
      1.8170000      0.0029087
      1.8180000      0.0029109
      1.8190000      0.0029115
      1.8200000      0.0029127
      1.8210000      0.0029147
      1.8220000      0.0029145
      1.8230000      0.0029140
      1.8240000      0.0029150
      1.8250000      0.0029186
      1.8260000      0.0029164
      1.8270000      0.0029189
      1.8280000      0.0029178
      1.8290000      0.0029197
      1.8300000      0.0029216
      1.8310000      0.0029217
      1.8320000      0.0029224
      1.8330000      0.0029240
      1.8340000      0.0029222
      1.8350000      0.0029239
      1.8360000      0.0029255
      1.8370000      0.0029235
      1.8380000      0.0029261
      1.8390000      0.0029252
      1.8400000      0.0029282
      1.8410000      0.0029278
      1.8420000      0.0029271
      1.8430000      0.0029299
      1.8440000      0.0029316
      1.8450000      0.0029307
      1.8460000      0.0029322
      1.8470000      0.0029325
      1.8480000      0.0029337
      1.8490000      0.0029362
      1.8500000      0.0029363
      1.8510000      0.0029364
      1.8520000      0.0029387
      1.8530000      0.0029403
      1.8540000      0.0029391
      1.8550000      0.0029406
      1.8560000      0.0029419
      1.8570000      0.0029423
      1.8580000      0.0029447
      1.8590000      0.0029435
      1.8600000      0.0029459
      1.8610000      0.0029479
      1.8620000      0.0029495
      1.8630000      0.0029519
      1.8640000      0.0029507
      1.8650000      0.0029521
      1.8660000      0.0029529
      1.8670000      0.0029531
      1.8680000      0.0029539
      1.8690000      0.0029555
      1.8700000      0.0029558
      1.8710000      0.0029565
      1.8720000      0.0029582
      1.8730000      0.0029567
      1.8740000      0.0029601
      1.8750000      0.0029615
      1.8760000      0.0029612
      1.8770000      0.0029596
      1.8780000      0.0029603
      1.8790000      0.0029603
      1.8800000      0.0029595
      1.8810000      0.0029619
      1.8820000      0.0029622
      1.8830000      0.0029629
      1.8840000      0.0029656
      1.8850000      0.0029661
      1.8860000      0.0029655
      1.8870000      0.0029690
      1.8880000      0.0029684
      1.8890000      0.0029675
      1.8900000      0.0029695
      1.8910000      0.0029707
      1.8920000      0.0029707
      1.8930000      0.0029717
      1.8940000      0.0029732
      1.8950000      0.0029736
      1.8960000      0.0029745
      1.8970000      0.0029755
      1.8980000      0.0029763
      1.8990000      0.0029781
      1.9000000      0.0029784
      1.9010000      0.0029782
      1.9020000      0.0029791
      1.9030000      0.0029814
      1.9040000      0.0029820
      1.9050000      0.0029799
      1.9060000      0.0029824
      1.9070000      0.0029826
      1.9080000      0.0029853
      1.9090000      0.0029842
      1.9100000      0.0029836
      1.9110000      0.0029853
      1.9120000      0.0029839
      1.9130000      0.0029850
      1.9140000      0.0029850
      1.9150000      0.0029877
      1.9160000      0.0029877
      1.9170000      0.0029902
      1.9180000      0.0029899
      1.9190000      0.0029905
      1.9200000      0.0029936
      1.9210000      0.0029921
      1.9220000      0.0029932
      1.9230000      0.0029928
      1.9240000      0.0029938
      1.9250000      0.0029952
      1.9260000      0.0029943
      1.9270000      0.0029952
      1.9280000      0.0029976
      1.9290000      0.0029989
      1.9300000      0.0029973
      1.9310000      0.0030005
      1.9320000      0.0030006
      1.9330000      0.0030004
      1.9340000      0.0030019
      1.9350000      0.0030028
      1.9360000      0.0030030
      1.9370000      0.0030043
      1.9380000      0.0030041
      1.9390000      0.0030068
      1.9400000      0.0030052
      1.9410000      0.0030060
      1.9420000      0.0030068
      1.9430000      0.0030071
      1.9440000      0.0030078
      1.9450000      0.0030087
      1.9460000      0.0030098
      1.9470000      0.0030104
      1.9480000      0.0030117
      1.9490000      0.0030125
      1.9500000      0.0030131
      1.9510000      0.0030142
      1.9520000      0.0030145
      1.9530000      0.0030150
      1.9540000      0.0030161
      1.9550000      0.0030145
      1.9560000      0.0030151
      1.9570000      0.0030169
      1.9580000      0.0030168
      1.9590000      0.0030167
      1.9600000      0.0030194
      1.9610000      0.0030194
      1.9620000      0.0030197
      1.9630000      0.0030222
      1.9640000      0.0030220
      1.9650000      0.0030241
      1.9660000      0.0030247
      1.9670000      0.0030262
      1.9680000      0.0030267
      1.9690000      0.0030279
      1.9700000      0.0030271
      1.9710000      0.0030314
      1.9720000      0.0030312
      1.9730000      0.0030302
      1.9740000      0.0030329
      1.9750000      0.0030354
      1.9760000      0.0030349
      1.9770000      0.0030345
      1.9780000      0.0030369
      1.9790000      0.0030362
      1.9800000      0.0030372
      1.9810000      0.0030382
      1.9820000      0.0030375
      1.9830000      0.0030389
      1.9840000      0.0030378
      1.9850000      0.0030406
      1.9860000      0.0030407
      1.9870000      0.0030424
      1.9880000      0.0030418
      1.9890000      0.0030451
      1.9900000      0.0030434
      1.9910000      0.0030444
      1.9920000      0.0030440
      1.9930000      0.0030456
      1.9940000      0.0030477
      1.9950000      0.0030484
      1.9960000      0.0030486
      1.9970000      0.0030514
      1.9980000      0.0030482
      1.9990000      0.0030496
      2.0000000      0.0030508
      2.0010000      0.0030521
      2.0020000      0.0030532
      2.0030000      0.0030548
      2.0040000      0.0030541
      2.0050000      0.0030532
      2.0060000      0.0030549
      2.0070000      0.0030559
      2.0080000      0.0030583
      2.0090000      0.0030579
      2.0100000      0.0030588
      2.0110000      0.0030589
      2.0120000      0.0030592
      2.0130000      0.0030608
      2.0140000      0.0030619
      2.0150000      0.0030624
      2.0160000      0.0030657
      2.0170000      0.0030639
      2.0180000      0.0030660
      2.0190000      0.0030691
      2.0200000      0.0030690
      2.0210000      0.0030705
      2.0220000      0.0030720
      2.0230000      0.0030728
      2.0240000      0.0030757
      2.0250000      0.0030736
      2.0260000      0.0030767
      2.0270000      0.0030753
      2.0280000      0.0030766
      2.0290000      0.0030790
      2.0300000      0.0030781
      2.0310000      0.0030783
      2.0320000      0.0030805
      2.0330000      0.0030787
      2.0340000      0.0030803
      2.0350000      0.0030807
      2.0360000      0.0030845
      2.0370000      0.0030836
      2.0380000      0.0030851
      2.0390000      0.0030868
      2.0400000      0.0030884
      2.0410000      0.0030865
      2.0420000      0.0030878
      2.0430000      0.0030884
      2.0440000      0.0030892
      2.0450000      0.0030908
      2.0460000      0.0030915
      2.0470000      0.0030932
      2.0480000      0.0030927
      2.0490000      0.0030960
      2.0500000      0.0030961
      2.0510000      0.0030990
      2.0520000      0.0030968
      2.0530000      0.0030995
      2.0540000      0.0030985
      2.0550000      0.0031004
      2.0560000      0.0031000
      2.0570000      0.0031015
      2.0580000      0.0031005
      2.0590000      0.0031033
      2.0600000      0.0031018
      2.0610000      0.0031055
      2.0620000      0.0031054
      2.0630000      0.0031076
      2.0640000      0.0031091
      2.0650000      0.0031104
      2.0660000      0.0031112
      2.0670000      0.0031106
      2.0680000      0.0031118
      2.0690000      0.0031136
      2.0700000      0.0031148
      2.0710000      0.0031148
      2.0720000      0.0031164
      2.0730000      0.0031175
      2.0740000      0.0031176
      2.0750000      0.0031181
      2.0760000      0.0031187
      2.0770000      0.0031207
      2.0780000      0.0031201
      2.0790000      0.0031222
      2.0800000      0.0031224
      2.0810000      0.0031226
      2.0820000      0.0031240
      2.0830000      0.0031267
      2.0840000      0.0031253
      2.0850000      0.0031257
      2.0860000      0.0031277
      2.0870000      0.0031278
      2.0880000      0.0031287
      2.0890000      0.0031291
      2.0900000      0.0031332
      2.0910000      0.0031320
      2.0920000      0.0031347
      2.0930000      0.0031337
      2.0940000      0.0031318
      2.0950000      0.0031342
      2.0960000      0.0031352
      2.0970000      0.0031349
      2.0980000      0.0031373
      2.0990000      0.0031369
      2.1000000      0.0031377
      2.1010000      0.0031378
      2.1020000      0.0031398
      2.1030000      0.0031410
      2.1040000      0.0031408
      2.1050000      0.0031404
      2.1060000      0.0031411
      2.1070000      0.0031408
      2.1080000      0.0031422
      2.1090000      0.0031403
      2.1100000      0.0031429
      2.1110000      0.0031442
      2.1120000      0.0031445
      2.1130000      0.0031448
      2.1140000      0.0031455
      2.1150000      0.0031467
      2.1160000      0.0031480
      2.1170000      0.0031484
      2.1180000      0.0031490
      2.1190000      0.0031508
      2.1200000      0.0031515
      2.1210000      0.0031528
      2.1220000      0.0031553
      2.1230000      0.0031531
      2.1240000      0.0031541
      2.1250000      0.0031545
      2.1260000      0.0031567
      2.1270000      0.0031583
      2.1280000      0.0031573
      2.1290000      0.0031583
      2.1300000      0.0031609
      2.1310000      0.0031611
      2.1320000      0.0031617
      2.1330000      0.0031605
      2.1340000      0.0031619
      2.1350000      0.0031629
      2.1360000      0.0031633
      2.1370000      0.0031659
      2.1380000      0.0031640
      2.1390000      0.0031671
      2.1400000      0.0031691
      2.1410000      0.0031707
      2.1420000      0.0031682
      2.1430000      0.0031703
      2.1440000      0.0031709
      2.1450000      0.0031728
      2.1460000      0.0031743
      2.1470000      0.0031753
      2.1480000      0.0031756
      2.1490000      0.0031760
      2.1500000      0.0031779
      2.1510000      0.0031782
      2.1520000      0.0031791
      2.1530000      0.0031803
      2.1540000      0.0031786
      2.1550000      0.0031819
      2.1560000      0.0031817
      2.1570000      0.0031815
      2.1580000      0.0031814
      2.1590000      0.0031839
      2.1600000      0.0031825
      2.1610000      0.0031821
      2.1620000      0.0031830
      2.1630000      0.0031850
      2.1640000      0.0031861
      2.1650000      0.0031876
      2.1660000      0.0031874
      2.1670000      0.0031877
      2.1680000      0.0031888
      2.1690000      0.0031882
      2.1700000      0.0031913
      2.1710000      0.0031919
      2.1720000      0.0031924
      2.1730000      0.0031948
      2.1740000      0.0031954
      2.1750000      0.0031963
      2.1760000      0.0031969
      2.1770000      0.0031968
      2.1780000      0.0031977
      2.1790000      0.0031981
      2.1800000      0.0031969
      2.1810000      0.0031990
      2.1820000      0.0031979
      2.1830000      0.0032004
      2.1840000      0.0031987
      2.1850000      0.0031989
      2.1860000      0.0032002
      2.1870000      0.0032012
      2.1880000      0.0032017
      2.1890000      0.0032013
      2.1900000      0.0032020
      2.1910000      0.0032039
      2.1920000      0.0032048
      2.1930000      0.0032048
      2.1940000      0.0032071
      2.1950000      0.0032073
      2.1960000      0.0032076
      2.1970000      0.0032088
      2.1980000      0.0032096
      2.1990000      0.0032105
      2.2000000      0.0032145
      2.2010000      0.0032140
      2.2020000      0.0032143
      2.2030000      0.0032145
      2.2040000      0.0032150
      2.2050000      0.0032188
      2.2060000      0.0032167
      2.2070000      0.0032169
      2.2080000      0.0032187
      2.2090000      0.0032205
      2.2100000      0.0032202
      2.2110000      0.0032225
      2.2120000      0.0032224
      2.2130000      0.0032232
      2.2140000      0.0032232
      2.2150000      0.0032256
      2.2160000      0.0032238
      2.2170000      0.0032245
      2.2180000      0.0032279
      2.2190000      0.0032289
      2.2200000      0.0032302
      2.2210000      0.0032324
      2.2220000      0.0032331
      2.2230000      0.0032321
      2.2240000      0.0032322
      2.2250000      0.0032339
      2.2260000      0.0032347
      2.2270000      0.0032342
      2.2280000      0.0032366
      2.2290000      0.0032363
      2.2300000      0.0032359
      2.2310000      0.0032385
      2.2320000      0.0032394
      2.2330000      0.0032411
      2.2340000      0.0032391
      2.2350000      0.0032420
      2.2360000      0.0032424
      2.2370000      0.0032416
      2.2380000      0.0032412
      2.2390000      0.0032447
      2.2400000      0.0032426
      2.2410000      0.0032443
      2.2420000      0.0032453
      2.2430000      0.0032466
      2.2440000      0.0032475
      2.2450000      0.0032479
      2.2460000      0.0032481
      2.2470000      0.0032497
      2.2480000      0.0032495
      2.2490000      0.0032495
      2.2500000      0.0032500
      2.2510000      0.0032508
      2.2520000      0.0032523
      2.2530000      0.0032547
      2.2540000      0.0032533
      2.2550000      0.0032530
      2.2560000      0.0032531
      2.2570000      0.0032553
      2.2580000      0.0032533
      2.2590000      0.0032561
      2.2600000      0.0032558
      2.2610000      0.0032563
      2.2620000      0.0032586
      2.2630000      0.0032567
      2.2640000      0.0032581
      2.2650000      0.0032606
      2.2660000      0.0032604
      2.2670000      0.0032622
      2.2680000      0.0032624
      2.2690000      0.0032604
      2.2700000      0.0032634
      2.2710000      0.0032652
      2.2720000      0.0032667
      2.2730000      0.0032664
      2.2740000      0.0032667
      2.2750000      0.0032673
      2.2760000      0.0032677
      2.2770000      0.0032682
      2.2780000      0.0032706
      2.2790000      0.0032700
      2.2800000      0.0032722
      2.2810000      0.0032731
      2.2820000      0.0032732
      2.2830000      0.0032758
      2.2840000      0.0032773
      2.2850000      0.0032778
      2.2860000      0.0032771
      2.2870000      0.0032784
      2.2880000      0.0032795
      2.2890000      0.0032782
      2.2900000      0.0032814
      2.2910000      0.0032796
      2.2920000      0.0032798
      2.2930000      0.0032803
      2.2940000      0.0032839
      2.2950000      0.0032829
      2.2960000      0.0032828
      2.2970000      0.0032851
      2.2980000      0.0032839
      2.2990000      0.0032848
      2.3000000      0.0032844
      2.3010000      0.0032854
      2.3020000      0.0032876
      2.3030000      0.0032869
      2.3040000      0.0032863
      2.3050000      0.0032872
      2.3060000      0.0032895
      2.3070000      0.0032904
      2.3080000      0.0032927
      2.3090000      0.0032917
      2.3100000      0.0032932
      2.3110000      0.0032931
      2.3120000      0.0032955
      2.3130000      0.0032957
      2.3140000      0.0032916
      2.3150000      0.0032959
      2.3160000      0.0032955
      2.3170000      0.0032953
      2.3180000      0.0032990
      2.3190000      0.0032994
      2.3200000      0.0033002
      2.3210000      0.0033006
      2.3220000      0.0033037
      2.3230000      0.0033033
      2.3240000      0.0033018
      2.3250000      0.0033024
      2.3260000      0.0033052
      2.3270000      0.0033053
      2.3280000      0.0033051
      2.3290000      0.0033071
      2.3300000      0.0033067
      2.3310000      0.0033086
      2.3320000      0.0033101
      2.3330000      0.0033103
      2.3340000      0.0033121
      2.3350000      0.0033109
      2.3360000      0.0033123
      2.3370000      0.0033116
      2.3380000      0.0033163
      2.3390000      0.0033146
      2.3400000      0.0033144
      2.3410000      0.0033148
      2.3420000      0.0033168
      2.3430000      0.0033189
      2.3440000      0.0033175
      2.3450000      0.0033199
      2.3460000      0.0033209
      2.3470000      0.0033224
      2.3480000      0.0033223
      2.3490000      0.0033226
      2.3500000      0.0033246
      2.3510000      0.0033245
      2.3520000      0.0033255
      2.3530000      0.0033269
      2.3540000      0.0033265
      2.3550000      0.0033267
      2.3560000      0.0033286
      2.3570000      0.0033263
      2.3580000      0.0033307
      2.3590000      0.0033298
      2.3600000      0.0033320
      2.3610000      0.0033326
      2.3620000      0.0033313
      2.3630000      0.0033292
      2.3640000      0.0033341
      2.3650000      0.0033314
      2.3660000      0.0033320
      2.3670000      0.0033335
      2.3680000      0.0033334
      2.3690000      0.0033363
      2.3700000      0.0033357
      2.3710000      0.0033377
      2.3720000      0.0033377
      2.3730000      0.0033395
      2.3740000      0.0033391
      2.3750000      0.0033378
      2.3760000      0.0033416
      2.3770000      0.0033406
      2.3780000      0.0033430
      2.3790000      0.0033408
      2.3800000      0.0033429
      2.3810000      0.0033435
      2.3820000      0.0033428
      2.3830000      0.0033452
      2.3840000      0.0033465
      2.3850000      0.0033487
      2.3860000      0.0033483
      2.3870000      0.0033511
      2.3880000      0.0033517
      2.3890000      0.0033534
      2.3900000      0.0033533
      2.3910000      0.0033549
      2.3920000      0.0033549
      2.3930000      0.0033577
      2.3940000      0.0033586
      2.3950000      0.0033563
      2.3960000      0.0033581
      2.3970000      0.0033576
      2.3980000      0.0033583
      2.3990000      0.0033600
      2.4000000      0.0033599
      2.4010000      0.0033627
      2.4020000      0.0033625
      2.4030000      0.0033640
      2.4040000      0.0033648
      2.4050000      0.0033623
      2.4060000      0.0033648
      2.4070000      0.0033670
      2.4080000      0.0033676
      2.4090000      0.0033681
      2.4100000      0.0033681
      2.4110000      0.0033691
      2.4120000      0.0033711
      2.4130000      0.0033733
      2.4140000      0.0033725
      2.4150000      0.0033726
      2.4160000      0.0033735
      2.4170000      0.0033751
      2.4180000      0.0033740
      2.4190000      0.0033736
      2.4200000      0.0033776
      2.4210000      0.0033754
      2.4220000      0.0033776
      2.4230000      0.0033775
      2.4240000      0.0033793
      2.4250000      0.0033805
      2.4260000      0.0033817
      2.4270000      0.0033837
      2.4280000      0.0033816
      2.4290000      0.0033835
      2.4300000      0.0033820
      2.4310000      0.0033847
      2.4320000      0.0033839
      2.4330000      0.0033863
      2.4340000      0.0033869
      2.4350000      0.0033885
      2.4360000      0.0033902
      2.4370000      0.0033902
      2.4380000      0.0033889
      2.4390000      0.0033898
      2.4400000      0.0033919
      2.4410000      0.0033912
      2.4420000      0.0033913
      2.4430000      0.0033919
      2.4440000      0.0033935
      2.4450000      0.0033929
      2.4460000      0.0033948
      2.4470000      0.0033931
      2.4480000      0.0033954
      2.4490000      0.0033974
      2.4500000      0.0033980
      2.4510000      0.0033974
      2.4520000      0.0033998
      2.4530000      0.0033970
      2.4540000      0.0033980
      2.4550000      0.0033984
      2.4560000      0.0034007
      2.4570000      0.0034034
      2.4580000      0.0034040
      2.4590000      0.0034041
      2.4600000      0.0034049
      2.4610000      0.0034044
      2.4620000      0.0034045
      2.4630000      0.0034059
      2.4640000      0.0034065
      2.4650000      0.0034086
      2.4660000      0.0034095
      2.4670000      0.0034098
      2.4680000      0.0034102
      2.4690000      0.0034101
      2.4700000      0.0034124
      2.4710000      0.0034131
      2.4720000      0.0034130
      2.4730000      0.0034142
      2.4740000      0.0034159
      2.4750000      0.0034153
      2.4760000      0.0034162
      2.4770000      0.0034166
      2.4780000      0.0034196
      2.4790000      0.0034175
      2.4800000      0.0034208
      2.4810000      0.0034217
      2.4820000      0.0034207
      2.4830000      0.0034230
      2.4840000      0.0034226
      2.4850000      0.0034201
      2.4860000      0.0034268
      2.4870000      0.0034258
      2.4880000      0.0034277
      2.4890000      0.0034285
      2.4900000      0.0034295
      2.4910000      0.0034310
      2.4920000      0.0034286
      2.4930000      0.0034312
      2.4940000      0.0034302
      2.4950000      0.0034311
      2.4960000      0.0034325
      2.4970000      0.0034307
      2.4980000      0.0034341
      2.4990000      0.0034338
      2.5000000      0.0034354
      2.5010000      0.0034348
      2.5020000      0.0034350
      2.5030000      0.0034381
      2.5040000      0.0034376
      2.5050000      0.0034381
      2.5060000      0.0034385
      2.5070000      0.0034387
      2.5080000      0.0034392
      2.5090000      0.0034412
      2.5100000      0.0034375
      2.5110000      0.0034384
      2.5120000      0.0034410
      2.5130000      0.0034419
      2.5140000      0.0034426
      2.5150000      0.0034420
      2.5160000      0.0034439
      2.5170000      0.0034453
      2.5180000      0.0034460
      2.5190000      0.0034449
      2.5200000      0.0034481
      2.5210000      0.0034468
      2.5220000      0.0034483
      2.5230000      0.0034472
      2.5240000      0.0034510
      2.5250000      0.0034511
      2.5260000      0.0034501
      2.5270000      0.0034508
      2.5280000      0.0034486
      2.5290000      0.0034519
      2.5300000      0.0034524
      2.5310000      0.0034554
      2.5320000      0.0034530
      2.5330000      0.0034563
      2.5340000      0.0034580
      2.5350000      0.0034563
      2.5360000      0.0034595
      2.5370000      0.0034603
      2.5380000      0.0034595
      2.5390000      0.0034605
      2.5400000      0.0034644
      2.5410000      0.0034619
      2.5420000      0.0034628
      2.5430000      0.0034634
      2.5440000      0.0034644
      2.5450000      0.0034653
      2.5460000      0.0034648
      2.5470000      0.0034659
      2.5480000      0.0034668
      2.5490000      0.0034644
      2.5500000      0.0034671
      2.5510000      0.0034676
      2.5520000      0.0034684
      2.5530000      0.0034699
      2.5540000      0.0034683
      2.5550000      0.0034707
      2.5560000      0.0034688
      2.5570000      0.0034715
      2.5580000      0.0034706
      2.5590000      0.0034686
      2.5600000      0.0034725
      2.5610000      0.0034737
      2.5620000      0.0034727
      2.5630000      0.0034726
      2.5640000      0.0034747
      2.5650000      0.0034729
      2.5660000      0.0034767
      2.5670000      0.0034766
      2.5680000      0.0034765
      2.5690000      0.0034768
      2.5700000      0.0034804
      2.5710000      0.0034800
      2.5720000      0.0034811
      2.5730000      0.0034825
      2.5740000      0.0034823
      2.5750000      0.0034817
      2.5760000      0.0034829
      2.5770000      0.0034847
      2.5780000      0.0034821
      2.5790000      0.0034853
      2.5800000      0.0034845
      2.5810000      0.0034865
      2.5820000      0.0034892
      2.5830000      0.0034898
      2.5840000      0.0034915
      2.5850000      0.0034916
      2.5860000      0.0034944
      2.5870000      0.0034955
      2.5880000      0.0034965
      2.5890000      0.0034962
      2.5900000      0.0034966
      2.5910000      0.0034974
      2.5920000      0.0035002
      2.5930000      0.0034980
      2.5940000      0.0034977
      2.5950000      0.0034978
      2.5960000      0.0034993
      2.5970000      0.0035004
      2.5980000      0.0035000
      2.5990000      0.0035020
      2.6000000      0.0035020
      2.6010000      0.0035051
      2.6020000      0.0035034
      2.6030000      0.0035052
      2.6040000      0.0035047
      2.6050000      0.0035067
      2.6060000      0.0035077
      2.6070000      0.0035070
      2.6080000      0.0035078
      2.6090000      0.0035086
      2.6100000      0.0035084
      2.6110000      0.0035083
      2.6120000      0.0035104
      2.6130000      0.0035110
      2.6140000      0.0035133
      2.6150000      0.0035139
      2.6160000      0.0035143
      2.6170000      0.0035152
      2.6180000      0.0035150
      2.6190000      0.0035154
      2.6200000      0.0035171
      2.6210000      0.0035157
      2.6220000      0.0035176
      2.6230000      0.0035181
      2.6240000      0.0035191
      2.6250000      0.0035182
      2.6260000      0.0035193
      2.6270000      0.0035211
      2.6280000      0.0035215
      2.6290000      0.0035197
      2.6300000      0.0035207
      2.6310000      0.0035245
      2.6320000      0.0035228
      2.6330000      0.0035241
      2.6340000      0.0035246
      2.6350000      0.0035257
      2.6360000      0.0035256
      2.6370000      0.0035286
      2.6380000      0.0035295
      2.6390000      0.0035303
      2.6400000      0.0035298
      2.6410000      0.0035316
      2.6420000      0.0035330
      2.6430000      0.0035317
      2.6440000      0.0035343
      2.6450000      0.0035334
      2.6460000      0.0035345
      2.6470000      0.0035343
      2.6480000      0.0035378
      2.6490000      0.0035377
      2.6500000      0.0035389
      2.6510000      0.0035393
      2.6520000      0.0035376
      2.6530000      0.0035406
      2.6540000      0.0035417
      2.6550000      0.0035398
      2.6560000      0.0035406
      2.6570000      0.0035431
      2.6580000      0.0035452
      2.6590000      0.0035447
      2.6600000      0.0035449
      2.6610000      0.0035439
      2.6620000      0.0035481
      2.6630000      0.0035469
      2.6640000      0.0035486
      2.6650000      0.0035493
      2.6660000      0.0035493
      2.6670000      0.0035520
      2.6680000      0.0035539
      2.6690000      0.0035551
      2.6700000      0.0035542
      2.6710000      0.0035542
      2.6720000      0.0035546
      2.6730000      0.0035556
      2.6740000      0.0035568
      2.6750000      0.0035567
      2.6760000      0.0035581
      2.6770000      0.0035582
      2.6780000      0.0035594
      2.6790000      0.0035585
      2.6800000      0.0035604
      2.6810000      0.0035592
      2.6820000      0.0035595
      2.6830000      0.0035603
      2.6840000      0.0035628
      2.6850000      0.0035642
      2.6860000      0.0035627
      2.6870000      0.0035649
      2.6880000      0.0035638
      2.6890000      0.0035652
      2.6900000      0.0035701
      2.6910000      0.0035689
      2.6920000      0.0035719
      2.6930000      0.0035702
      2.6940000      0.0035710
      2.6950000      0.0035712
      2.6960000      0.0035723
      2.6970000      0.0035731
      2.6980000      0.0035736
      2.6990000      0.0035728
      2.7000000      0.0035741
      2.7010000      0.0035753
      2.7020000      0.0035771
      2.7030000      0.0035762
      2.7040000      0.0035789
      2.7050000      0.0035794
      2.7060000      0.0035797
      2.7070000      0.0035821
      2.7080000      0.0035802
      2.7090000      0.0035809
      2.7100000      0.0035800
      2.7110000      0.0035810
      2.7120000      0.0035813
      2.7130000      0.0035811
      2.7140000      0.0035824
      2.7150000      0.0035834
      2.7160000      0.0035826
      2.7170000      0.0035840
      2.7180000      0.0035864
      2.7190000      0.0035850
      2.7200000      0.0035852
      2.7210000      0.0035876
      2.7220000      0.0035893
      2.7230000      0.0035908
      2.7240000      0.0035907
      2.7250000      0.0035892
      2.7260000      0.0035920
      2.7270000      0.0035897
      2.7280000      0.0035913
      2.7290000      0.0035921
      2.7300000      0.0035921
      2.7310000      0.0035925
      2.7320000      0.0035955
      2.7330000      0.0035944
      2.7340000      0.0035969
      2.7350000      0.0035968
      2.7360000      0.0035951
      2.7370000      0.0035968
      2.7380000      0.0035976
      2.7390000      0.0035972
      2.7400000      0.0035985
      2.7410000      0.0036014
      2.7420000      0.0035983
      2.7430000      0.0035997
      2.7440000      0.0036015
      2.7450000      0.0036023
      2.7460000      0.0036041
      2.7470000      0.0036019
      2.7480000      0.0036057
      2.7490000      0.0036043
      2.7500000      0.0036048
      2.7510000      0.0036063
      2.7520000      0.0036058
      2.7530000      0.0036081
      2.7540000      0.0036082
      2.7550000      0.0036070
      2.7560000      0.0036119
      2.7570000      0.0036103
      2.7580000      0.0036114
      2.7590000      0.0036099
      2.7600000      0.0036105
      2.7610000      0.0036124
      2.7620000      0.0036139
      2.7630000      0.0036134
      2.7640000      0.0036155
      2.7650000      0.0036153
      2.7660000      0.0036163
      2.7670000      0.0036177
      2.7680000      0.0036174
      2.7690000      0.0036214
      2.7700000      0.0036199
      2.7710000      0.0036206
      2.7720000      0.0036217
      2.7730000      0.0036232
      2.7740000      0.0036224
      2.7750000      0.0036246
      2.7760000      0.0036247
      2.7770000      0.0036245
      2.7780000      0.0036267
      2.7790000      0.0036251
      2.7800000      0.0036252
      2.7810000      0.0036287
      2.7820000      0.0036293
      2.7830000      0.0036276
      2.7840000      0.0036291
      2.7850000      0.0036300
      2.7860000      0.0036339
      2.7870000      0.0036317
      2.7880000      0.0036345
      2.7890000      0.0036351
      2.7900000      0.0036352
      2.7910000      0.0036343
      2.7920000      0.0036334
      2.7930000      0.0036358
      2.7940000      0.0036350
      2.7950000      0.0036384
      2.7960000      0.0036368
      2.7970000      0.0036388
      2.7980000      0.0036393
      2.7990000      0.0036409
      2.8000000      0.0036413
      2.8010000      0.0036403
      2.8020000      0.0036420
      2.8030000      0.0036420
      2.8040000      0.0036413
      2.8050000      0.0036430
      2.8060000      0.0036434
      2.8070000      0.0036444
      2.8080000      0.0036460
      2.8090000      0.0036443
      2.8100000      0.0036470
      2.8110000      0.0036463
      2.8120000      0.0036484
      2.8130000      0.0036492
      2.8140000      0.0036494
      2.8150000      0.0036500
      2.8160000      0.0036487
      2.8170000      0.0036500
      2.8180000      0.0036509
      2.8190000      0.0036501
      2.8200000      0.0036501
      2.8210000      0.0036504
      2.8220000      0.0036488
      2.8230000      0.0036529
      2.8240000      0.0036527
      2.8250000      0.0036545
      2.8260000      0.0036538
      2.8270000      0.0036556
      2.8280000      0.0036557
      2.8290000      0.0036583
      2.8300000      0.0036580
      2.8310000      0.0036591
      2.8320000      0.0036573
      2.8330000      0.0036606
      2.8340000      0.0036592
      2.8350000      0.0036607
      2.8360000      0.0036609
      2.8370000      0.0036625
      2.8380000      0.0036637
      2.8390000      0.0036641
      2.8400000      0.0036644
      2.8410000      0.0036630
      2.8420000      0.0036640
      2.8430000      0.0036634
      2.8440000      0.0036650
      2.8450000      0.0036668
      2.8460000      0.0036679
      2.8470000      0.0036663
      2.8480000      0.0036684
      2.8490000      0.0036690
      2.8500000      0.0036679
      2.8510000      0.0036697
      2.8520000      0.0036720
      2.8530000      0.0036703
      2.8540000      0.0036721
      2.8550000      0.0036733
      2.8560000      0.0036737
      2.8570000      0.0036724
      2.8580000      0.0036768
      2.8590000      0.0036755
      2.8600000      0.0036744
      2.8610000      0.0036756
      2.8620000      0.0036801
      2.8630000      0.0036769
      2.8640000      0.0036792
      2.8650000      0.0036788
      2.8660000      0.0036765
      2.8670000      0.0036809
      2.8680000      0.0036802
      2.8690000      0.0036796
      2.8700000      0.0036820
      2.8710000      0.0036831
      2.8720000      0.0036820
      2.8730000      0.0036834
      2.8740000      0.0036841
      2.8750000      0.0036861
      2.8760000      0.0036848
      2.8770000      0.0036861
      2.8780000      0.0036851
      2.8790000      0.0036882
      2.8800000      0.0036836
      2.8810000      0.0036877
      2.8820000      0.0036865
      2.8830000      0.0036871
      2.8840000      0.0036910
      2.8850000      0.0036898
      2.8860000      0.0036902
      2.8870000      0.0036894
      2.8880000      0.0036897
      2.8890000      0.0036913
      2.8900000      0.0036916
      2.8910000      0.0036930
      2.8920000      0.0036931
      2.8930000      0.0036949
      2.8940000      0.0036952
      2.8950000      0.0036946
      2.8960000      0.0036953
      2.8970000      0.0036986
      2.8980000      0.0036984
      2.8990000      0.0037021
      2.9000000      0.0037018
      2.9010000      0.0037009
      2.9020000      0.0037005
      2.9030000      0.0037045
      2.9040000      0.0037046
      2.9050000      0.0037043
      2.9060000      0.0037039
      2.9070000      0.0037037
      2.9080000      0.0037067
      2.9090000      0.0037075
      2.9100000      0.0037073
      2.9110000      0.0037087
      2.9120000      0.0037082
      2.9130000      0.0037087
      2.9140000      0.0037112
      2.9150000      0.0037102
      2.9160000      0.0037090
      2.9170000      0.0037114
      2.9180000      0.0037117
      2.9190000      0.0037135
      2.9200000      0.0037148
      2.9210000      0.0037155
      2.9220000      0.0037175
      2.9230000      0.0037195
      2.9240000      0.0037195
      2.9250000      0.0037183
      2.9260000      0.0037209
      2.9270000      0.0037196
      2.9280000      0.0037226
      2.9290000      0.0037223
      2.9300000      0.0037202
      2.9310000      0.0037213
      2.9320000      0.0037254
      2.9330000      0.0037249
      2.9340000      0.0037229
      2.9350000      0.0037250
      2.9360000      0.0037262
      2.9370000      0.0037275
      2.9380000      0.0037276
      2.9390000      0.0037267
      2.9400000      0.0037286
      2.9410000      0.0037268
      2.9420000      0.0037283
      2.9430000      0.0037288
      2.9440000      0.0037288
      2.9450000      0.0037293
      2.9460000      0.0037299
      2.9470000      0.0037310
      2.9480000      0.0037355
      2.9490000      0.0037317
      2.9500000      0.0037310
      2.9510000      0.0037335
      2.9520000      0.0037335
      2.9530000      0.0037320
      2.9540000      0.0037331
      2.9550000      0.0037343
      2.9560000      0.0037362
      2.9570000      0.0037344
      2.9580000      0.0037343
      2.9590000      0.0037364
      2.9600000      0.0037375
      2.9610000      0.0037372
      2.9620000      0.0037374
      2.9630000      0.0037394
      2.9640000      0.0037375
      2.9650000      0.0037411
      2.9660000      0.0037433
      2.9670000      0.0037410
      2.9680000      0.0037445
      2.9690000      0.0037427
      2.9700000      0.0037431
      2.9710000      0.0037445
      2.9720000      0.0037441
      2.9730000      0.0037449
      2.9740000      0.0037481
      2.9750000      0.0037458
      2.9760000      0.0037470
      2.9770000      0.0037480
      2.9780000      0.0037470
      2.9790000      0.0037494
      2.9800000      0.0037490
      2.9810000      0.0037490
      2.9820000      0.0037472
      2.9830000      0.0037484
      2.9840000      0.0037485
      2.9850000      0.0037470
      2.9860000      0.0037492
      2.9870000      0.0037497
      2.9880000      0.0037492
      2.9890000      0.0037514
      2.9900000      0.0037512
      2.9910000      0.0037547
      2.9920000      0.0037541
      2.9930000      0.0037550
      2.9940000      0.0037554
      2.9950000      0.0037554
      2.9960000      0.0037582
      2.9970000      0.0037569
      2.9980000      0.0037598
      2.9990000      0.0037585
      3.0000000      0.0037603
      3.0010000      0.0037601
      3.0020000      0.0037615
      3.0030000      0.0037639
      3.0040000      0.0037647
      3.0050000      0.0037657
      3.0060000      0.0037656
      3.0070000      0.0037684
      3.0080000      0.0037671
      3.0090000      0.0037668
      3.0100000      0.0037670
      3.0110000      0.0037685
      3.0120000      0.0037686
      3.0130000      0.0037706
      3.0140000      0.0037709
      3.0150000      0.0037717
      3.0160000      0.0037716
      3.0170000      0.0037755
      3.0180000      0.0037729
      3.0190000      0.0037767
      3.0200000      0.0037750
      3.0210000      0.0037764
      3.0220000      0.0037752
      3.0230000      0.0037765
      3.0240000      0.0037778
      3.0250000      0.0037776
      3.0260000      0.0037773
      3.0270000      0.0037801
      3.0280000      0.0037786
      3.0290000      0.0037825
      3.0300000      0.0037813
      3.0310000      0.0037843
      3.0320000      0.0037849
      3.0330000      0.0037852
      3.0340000      0.0037868
      3.0350000      0.0037864
      3.0360000      0.0037872
      3.0370000      0.0037855
      3.0380000      0.0037876
      3.0390000      0.0037863
      3.0400000      0.0037888
      3.0410000      0.0037904
      3.0420000      0.0037899
      3.0430000      0.0037907
      3.0440000      0.0037916
      3.0450000      0.0037935
      3.0460000      0.0037938
      3.0470000      0.0037964
      3.0480000      0.0037953
      3.0490000      0.0037977
      3.0500000      0.0038004
      3.0510000      0.0037992
      3.0520000      0.0038017
      3.0530000      0.0037988
      3.0540000      0.0038013
      3.0550000      0.0038011
      3.0560000      0.0038050
      3.0570000      0.0038050
      3.0580000      0.0038071
      3.0590000      0.0038064
      3.0600000      0.0038076
      3.0610000      0.0038077
      3.0620000      0.0038092
      3.0630000      0.0038119
      3.0640000      0.0038121
      3.0650000      0.0038114
      3.0660000      0.0038137
      3.0670000      0.0038141
      3.0680000      0.0038155
      3.0690000      0.0038153
      3.0700000      0.0038166
      3.0710000      0.0038185
      3.0720000      0.0038161
      3.0730000      0.0038181
      3.0740000      0.0038184
      3.0750000      0.0038181
      3.0760000      0.0038217
      3.0770000      0.0038217
      3.0780000      0.0038222
      3.0790000      0.0038224
      3.0800000      0.0038231
      3.0810000      0.0038207
      3.0820000      0.0038281
      3.0830000      0.0038235
      3.0840000      0.0038246
      3.0850000      0.0038251
      3.0860000      0.0038257
      3.0870000      0.0038267
      3.0880000      0.0038277
      3.0890000      0.0038276
      3.0900000      0.0038288
      3.0910000      0.0038299
      3.0920000      0.0038292
      3.0930000      0.0038318
      3.0940000      0.0038309
      3.0950000      0.0038341
      3.0960000      0.0038345
      3.0970000      0.0038357
      3.0980000      0.0038362
      3.0990000      0.0038369
      3.1000000      0.0038389
      3.1010000      0.0038387
      3.1020000      0.0038396
      3.1030000      0.0038404
      3.1040000      0.0038418
      3.1050000      0.0038420
      3.1060000      0.0038422
      3.1070000      0.0038432
      3.1080000      0.0038421
      3.1090000      0.0038439
      3.1100000      0.0038421
      3.1110000      0.0038434
      3.1120000      0.0038455
      3.1130000      0.0038476
      3.1140000      0.0038459
      3.1150000      0.0038484
      3.1160000      0.0038493
      3.1170000      0.0038529
      3.1180000      0.0038516
      3.1190000      0.0038498
      3.1200000      0.0038501
      3.1210000      0.0038504
      3.1220000      0.0038516
      3.1230000      0.0038523
      3.1240000      0.0038561
      3.1250000      0.0038539
      3.1260000      0.0038539
      3.1270000      0.0038551
      3.1280000      0.0038567
      3.1290000      0.0038586
      3.1300000      0.0038574
      3.1310000      0.0038578
      3.1320000      0.0038574
      3.1330000      0.0038560
      3.1340000      0.0038590
      3.1350000      0.0038587
      3.1360000      0.0038586
      3.1370000      0.0038576
      3.1380000      0.0038584
      3.1390000      0.0038584
      3.1400000      0.0038589
      3.1410000      0.0038603
      3.1420000      0.0038612
      3.1430000      0.0038619
      3.1440000      0.0038638
      3.1450000      0.0038645
      3.1460000      0.0038627
      3.1470000      0.0038651
      3.1480000      0.0038651
      3.1490000      0.0038671
      3.1500000      0.0038654
      3.1510000      0.0038643
      3.1520000      0.0038663
      3.1530000      0.0038691
      3.1540000      0.0038682
      3.1550000      0.0038689
      3.1560000      0.0038699
      3.1570000      0.0038696
      3.1580000      0.0038700
      3.1590000      0.0038712
      3.1600000      0.0038737
      3.1610000      0.0038736
      3.1620000      0.0038747
      3.1630000      0.0038743
      3.1640000      0.0038759
      3.1650000      0.0038749
      3.1660000      0.0038770
      3.1670000      0.0038775
      3.1680000      0.0038812
      3.1690000      0.0038788
      3.1700000      0.0038806
      3.1710000      0.0038794
      3.1720000      0.0038814
      3.1730000      0.0038829
      3.1740000      0.0038881
      3.1750000      0.0038862
      3.1760000      0.0038857
      3.1770000      0.0038871
      3.1780000      0.0038908
      3.1790000      0.0038886
      3.1800000      0.0038917
      3.1810000      0.0038901
      3.1820000      0.0038905
      3.1830000      0.0038921
      3.1840000      0.0038895
      3.1850000      0.0038917
      3.1860000      0.0038912
      3.1870000      0.0038957
      3.1880000      0.0038944
      3.1890000      0.0038954
      3.1900000      0.0038943
      3.1910000      0.0038961
      3.1920000      0.0038955
      3.1930000      0.0038951
      3.1940000      0.0038945
      3.1950000      0.0038943
      3.1960000      0.0038965
      3.1970000      0.0038971
      3.1980000      0.0038959
      3.1990000      0.0038974
      3.2000000      0.0038992
      3.2010000      0.0038992
      3.2020000      0.0039000
      3.2030000      0.0039013
      3.2040000      0.0039026
      3.2050000      0.0039006
      3.2060000      0.0039018
      3.2070000      0.0039006
      3.2080000      0.0039032
      3.2090000      0.0039004
      3.2100000      0.0039024
      3.2110000      0.0039037
      3.2120000      0.0039036
      3.2130000      0.0039042
      3.2140000      0.0039065
      3.2150000      0.0039088
      3.2160000      0.0039069
      3.2170000      0.0039078
      3.2180000      0.0039085
      3.2190000      0.0039100
      3.2200000      0.0039094
      3.2210000      0.0039101
      3.2220000      0.0039089
      3.2230000      0.0039126
      3.2240000      0.0039103
      3.2250000      0.0039154
      3.2260000      0.0039142
      3.2270000      0.0039148
      3.2280000      0.0039159
      3.2290000      0.0039156
      3.2300000      0.0039170
      3.2310000      0.0039173
      3.2320000      0.0039185
      3.2330000      0.0039176
      3.2340000      0.0039181
      3.2350000      0.0039178
      3.2360000      0.0039181
      3.2370000      0.0039185
      3.2380000      0.0039170
      3.2390000      0.0039188
      3.2400000      0.0039169
      3.2410000      0.0039210
      3.2420000      0.0039191
      3.2430000      0.0039193
      3.2440000      0.0039189
      3.2450000      0.0039214
      3.2460000      0.0039194
      3.2470000      0.0039190
      3.2480000      0.0039206
      3.2490000      0.0039244
      3.2500000      0.0039243
      3.2510000      0.0039251
      3.2520000      0.0039255
      3.2530000      0.0039291
      3.2540000      0.0039302
      3.2550000      0.0039293
      3.2560000      0.0039312
      3.2570000      0.0039314
      3.2580000      0.0039308
      3.2590000      0.0039310
      3.2600000      0.0039292
      3.2610000      0.0039316
      3.2620000      0.0039311
      3.2630000      0.0039327
      3.2640000      0.0039331
      3.2650000      0.0039337
      3.2660000      0.0039335
      3.2670000      0.0039355
      3.2680000      0.0039337
      3.2690000      0.0039334
      3.2700000      0.0039365
      3.2710000      0.0039373
      3.2720000      0.0039359
      3.2730000      0.0039380
      3.2740000      0.0039373
      3.2750000      0.0039390
      3.2760000      0.0039374
      3.2770000      0.0039427
      3.2780000      0.0039400
      3.2790000      0.0039392
      3.2800000      0.0039415
      3.2810000      0.0039388
      3.2820000      0.0039418
      3.2830000      0.0039388
      3.2840000      0.0039408
      3.2850000      0.0039446
      3.2860000      0.0039461
      3.2870000      0.0039469
      3.2880000      0.0039457
      3.2890000      0.0039478
      3.2900000      0.0039478
      3.2910000      0.0039492
      3.2920000      0.0039498
      3.2930000      0.0039494
      3.2940000      0.0039509
      3.2950000      0.0039517
      3.2960000      0.0039499
      3.2970000      0.0039503
      3.2980000      0.0039522
      3.2990000      0.0039497
      3.3000000      0.0039540
      3.3010000      0.0039547
      3.3020000      0.0039547
      3.3030000      0.0039566
      3.3040000      0.0039559
      3.3050000      0.0039577
      3.3060000      0.0039571
      3.3070000      0.0039592
      3.3080000      0.0039623
      3.3090000      0.0039605
      3.3100000      0.0039615
      3.3110000      0.0039617
      3.3120000      0.0039638
      3.3130000      0.0039636
      3.3140000      0.0039638
      3.3150000      0.0039632
      3.3160000      0.0039656
      3.3170000      0.0039656
      3.3180000      0.0039666
      3.3190000      0.0039690
      3.3200000      0.0039712
      3.3210000      0.0039721
      3.3220000      0.0039707
      3.3230000      0.0039731
      3.3240000      0.0039713
      3.3250000      0.0039751
      3.3260000      0.0039771
      3.3270000      0.0039761
      3.3280000      0.0039766
      3.3290000      0.0039763
      3.3300000      0.0039768
      3.3310000      0.0039779
      3.3320000      0.0039764
      3.3330000      0.0039777
      3.3340000      0.0039756
      3.3350000      0.0039769
      3.3360000      0.0039790
      3.3370000      0.0039781
      3.3380000      0.0039808
      3.3390000      0.0039817
      3.3400000      0.0039809
      3.3410000      0.0039813
      3.3420000      0.0039815
      3.3430000      0.0039841
      3.3440000      0.0039839
      3.3450000      0.0039844
      3.3460000      0.0039841
      3.3470000      0.0039843
      3.3480000      0.0039843
      3.3490000      0.0039865
      3.3500000      0.0039844
      3.3510000      0.0039870
      3.3520000      0.0039870
      3.3530000      0.0039859
      3.3540000      0.0039893
      3.3550000      0.0039842
      3.3560000      0.0039883
      3.3570000      0.0039884
      3.3580000      0.0039871
      3.3590000      0.0039879
      3.3600000      0.0039894
      3.3610000      0.0039902
      3.3620000      0.0039899
      3.3630000      0.0039933
      3.3640000      0.0039929
      3.3650000      0.0039922
      3.3660000      0.0039907
      3.3670000      0.0039950
      3.3680000      0.0039934
      3.3690000      0.0039964
      3.3700000      0.0039970
      3.3710000      0.0039955
      3.3720000      0.0039979
      3.3730000      0.0040021
      3.3740000      0.0040039
      3.3750000      0.0039997
      3.3760000      0.0040035
      3.3770000      0.0040024
      3.3780000      0.0040040
      3.3790000      0.0040071
      3.3800000      0.0040050
      3.3810000      0.0040082
      3.3820000      0.0040057
      3.3830000      0.0040070
      3.3840000      0.0040087
      3.3850000      0.0040092
      3.3860000      0.0040078
      3.3870000      0.0040065
      3.3880000      0.0040093
      3.3890000      0.0040077
      3.3900000      0.0040102
      3.3910000      0.0040114
      3.3920000      0.0040142
      3.3930000      0.0040102
      3.3940000      0.0040121
      3.3950000      0.0040143
      3.3960000      0.0040135
      3.3970000      0.0040171
      3.3980000      0.0040169
      3.3990000      0.0040158
      3.4000000      0.0040189
      3.4010000      0.0040208
      3.4020000      0.0040209
      3.4030000      0.0040204
      3.4040000      0.0040226
      3.4050000      0.0040247
      3.4060000      0.0040226
      3.4070000      0.0040261
      3.4080000      0.0040278
      3.4090000      0.0040246
      3.4100000      0.0040259
      3.4110000      0.0040273
      3.4120000      0.0040252
      3.4130000      0.0040256
      3.4140000      0.0040253
      3.4150000      0.0040277
      3.4160000      0.0040283
      3.4170000      0.0040280
      3.4180000      0.0040269
      3.4190000      0.0040274
      3.4200000      0.0040285
      3.4210000      0.0040295
      3.4220000      0.0040274
      3.4230000      0.0040279
      3.4240000      0.0040286
      3.4250000      0.0040324
      3.4260000      0.0040337
      3.4270000      0.0040328
      3.4280000      0.0040333
      3.4290000      0.0040326
      3.4300000      0.0040330
      3.4310000      0.0040333
      3.4320000      0.0040356
      3.4330000      0.0040358
      3.4340000      0.0040374
      3.4350000      0.0040371
      3.4360000      0.0040376
      3.4370000      0.0040404
      3.4380000      0.0040403
      3.4390000      0.0040391
      3.4400000      0.0040404
      3.4410000      0.0040395
      3.4420000      0.0040404
      3.4430000      0.0040398
      3.4440000      0.0040423
      3.4450000      0.0040419
      3.4460000      0.0040425
      3.4470000      0.0040431
      3.4480000      0.0040431
      3.4490000      0.0040420
      3.4500000      0.0040446
      3.4510000      0.0040457
      3.4520000      0.0040441
      3.4530000      0.0040443
      3.4540000      0.0040456
      3.4550000      0.0040457
      3.4560000      0.0040466
      3.4570000      0.0040460
      3.4580000      0.0040494
      3.4590000      0.0040491
      3.4600000      0.0040483
      3.4610000      0.0040499
      3.4620000      0.0040492
      3.4630000      0.0040530
      3.4640000      0.0040505
      3.4650000      0.0040506
      3.4660000      0.0040524
      3.4670000      0.0040522
      3.4680000      0.0040526
      3.4690000      0.0040539
      3.4700000      0.0040532
      3.4710000      0.0040566
      3.4720000      0.0040539
      3.4730000      0.0040556
      3.4740000      0.0040523
      3.4750000      0.0040525
      3.4760000      0.0040582
      3.4770000      0.0040568
      3.4780000      0.0040580
      3.4790000      0.0040581
      3.4800000      0.0040580
      3.4810000      0.0040582
      3.4820000      0.0040577
      3.4830000      0.0040611
      3.4840000      0.0040593
      3.4850000      0.0040599
      3.4860000      0.0040583
      3.4870000      0.0040611
      3.4880000      0.0040610
      3.4890000      0.0040636
      3.4900000      0.0040608
      3.4910000      0.0040627
      3.4920000      0.0040632
      3.4930000      0.0040628
      3.4940000      0.0040635
      3.4950000      0.0040659
      3.4960000      0.0040642
      3.4970000      0.0040663
      3.4980000      0.0040697
      3.4990000      0.0040675
      3.5000000      0.0040672
      3.5010000      0.0040687
      3.5020000      0.0040684
      3.5030000      0.0040722
      3.5040000      0.0040700
      3.5050000      0.0040728
      3.5060000      0.0040728
      3.5070000      0.0040748
      3.5080000      0.0040752
      3.5090000      0.0040768
      3.5100000      0.0040793
      3.5110000      0.0040796
      3.5120000      0.0040798
      3.5130000      0.0040785
      3.5140000      0.0040807
      3.5150000      0.0040824
      3.5160000      0.0040796
      3.5170000      0.0040810
      3.5180000      0.0040831
      3.5190000      0.0040815
      3.5200000      0.0040820
      3.5210000      0.0040824
      3.5220000      0.0040821
      3.5230000      0.0040835
      3.5240000      0.0040856
      3.5250000      0.0040842
      3.5260000      0.0040841
      3.5270000      0.0040833
      3.5280000      0.0040856
      3.5290000      0.0040858
      3.5300000      0.0040846
      3.5310000      0.0040865
      3.5320000      0.0040877
      3.5330000      0.0040883
      3.5340000      0.0040871
      3.5350000      0.0040860
      3.5360000      0.0040880
      3.5370000      0.0040892
      3.5380000      0.0040879
      3.5390000      0.0040880
      3.5400000      0.0040886
      3.5410000      0.0040884
      3.5420000      0.0040928
      3.5430000      0.0040919
      3.5440000      0.0040941
      3.5450000      0.0040925
      3.5460000      0.0040927
      3.5470000      0.0040946
      3.5480000      0.0040950
      3.5490000      0.0040947
      3.5500000      0.0040934
      3.5510000      0.0040954
      3.5520000      0.0040961
      3.5530000      0.0040974
      3.5540000      0.0040971
      3.5550000      0.0041002
      3.5560000      0.0041007
      3.5570000      0.0040983
      3.5580000      0.0040992
      3.5590000      0.0040996
      3.5600000      0.0041028
      3.5610000      0.0041002
      3.5620000      0.0041009
      3.5630000      0.0041028
      3.5640000      0.0041050
      3.5650000      0.0041047
      3.5660000      0.0041066
      3.5670000      0.0041083
      3.5680000      0.0041093
      3.5690000      0.0041099
      3.5700000      0.0041105
      3.5710000      0.0041097
      3.5720000      0.0041123
      3.5730000      0.0041118
      3.5740000      0.0041135
      3.5750000      0.0041150
      3.5760000      0.0041118
      3.5770000      0.0041136
      3.5780000      0.0041107
      3.5790000      0.0041118
      3.5800000      0.0041129
      3.5810000      0.0041128
      3.5820000      0.0041141
      3.5830000      0.0041165
      3.5840000      0.0041157
      3.5850000      0.0041157
      3.5860000      0.0041176
      3.5870000      0.0041165
      3.5880000      0.0041210
      3.5890000      0.0041211
      3.5900000      0.0041215
      3.5910000      0.0041208
      3.5920000      0.0041202
      3.5930000      0.0041197
      3.5940000      0.0041202
      3.5950000      0.0041240
      3.5960000      0.0041187
      3.5970000      0.0041243
      3.5980000      0.0041243
      3.5990000      0.0041251
      3.6000000      0.0041272
      3.6010000      0.0041289
      3.6020000      0.0041274
      3.6030000      0.0041291
      3.6040000      0.0041291
      3.6050000      0.0041306
      3.6060000      0.0041293
      3.6070000      0.0041279
      3.6080000      0.0041309
      3.6090000      0.0041314
      3.6100000      0.0041304
      3.6110000      0.0041341
      3.6120000      0.0041340
      3.6130000      0.0041361
      3.6140000      0.0041361
      3.6150000      0.0041360
      3.6160000      0.0041349
      3.6170000      0.0041392
      3.6180000      0.0041370
      3.6190000      0.0041382
      3.6200000      0.0041366
      3.6210000      0.0041388
      3.6220000      0.0041408
      3.6230000      0.0041379
      3.6240000      0.0041396
      3.6250000      0.0041400
      3.6260000      0.0041399
      3.6270000      0.0041415
      3.6280000      0.0041407
      3.6290000      0.0041424
      3.6300000      0.0041419
      3.6310000      0.0041413
      3.6320000      0.0041421
      3.6330000      0.0041441
      3.6340000      0.0041431
      3.6350000      0.0041431
      3.6360000      0.0041458
      3.6370000      0.0041461
      3.6380000      0.0041459
      3.6390000      0.0041455
      3.6400000      0.0041445
      3.6410000      0.0041459
      3.6420000      0.0041479
      3.6430000      0.0041481
      3.6440000      0.0041480
      3.6450000      0.0041474
      3.6460000      0.0041513
      3.6470000      0.0041500
      3.6480000      0.0041523
      3.6490000      0.0041529
      3.6500000      0.0041537
      3.6510000      0.0041556
      3.6520000      0.0041573
      3.6530000      0.0041560
      3.6540000      0.0041581
      3.6550000      0.0041620
      3.6560000      0.0041612
      3.6570000      0.0041613
      3.6580000      0.0041613
      3.6590000      0.0041600
      3.6600000      0.0041616
      3.6610000      0.0041668
      3.6620000      0.0041641
      3.6630000      0.0041643
      3.6640000      0.0041639
      3.6650000      0.0041667
      3.6660000      0.0041682
      3.6670000      0.0041683
      3.6680000      0.0041679
      3.6690000      0.0041698
      3.6700000      0.0041702
      3.6710000      0.0041706
      3.6720000      0.0041705
      3.6730000      0.0041735
      3.6740000      0.0041723
      3.6750000      0.0041738
      3.6760000      0.0041769
      3.6770000      0.0041763
      3.6780000      0.0041772
      3.6790000      0.0041772
      3.6800000      0.0041774
      3.6810000      0.0041815
      3.6820000      0.0041789
      3.6830000      0.0041815
      3.6840000      0.0041809
      3.6850000      0.0041818
      3.6860000      0.0041837
      3.6870000      0.0041842
      3.6880000      0.0041822
      3.6890000      0.0041838
      3.6900000      0.0041815
      3.6910000      0.0041827
      3.6920000      0.0041833
      3.6930000      0.0041843
      3.6940000      0.0041832
      3.6950000      0.0041866
      3.6960000      0.0041856
      3.6970000      0.0041858
      3.6980000      0.0041881
      3.6990000      0.0041875
      3.7000000      0.0041892
      3.7010000      0.0041887
      3.7020000      0.0041901
      3.7030000      0.0041909
      3.7040000      0.0041880
      3.7050000      0.0041926
      3.7060000      0.0041919
      3.7070000      0.0041934
      3.7080000      0.0041958
      3.7090000      0.0041919
      3.7100000      0.0041972
      3.7110000      0.0041960
      3.7120000      0.0041940
      3.7130000      0.0041959
      3.7140000      0.0041973
      3.7150000      0.0041966
      3.7160000      0.0041990
      3.7170000      0.0041977
      3.7180000      0.0042004
      3.7190000      0.0042003
      3.7200000      0.0042020
      3.7210000      0.0042029
      3.7220000      0.0042033
      3.7230000      0.0042034
      3.7240000      0.0042049
      3.7250000      0.0042038
      3.7260000      0.0042059
      3.7270000      0.0042069
      3.7280000      0.0042053
      3.7290000      0.0042085
      3.7300000      0.0042080
      3.7310000      0.0042105
      3.7320000      0.0042084
      3.7330000      0.0042131
      3.7340000      0.0042115
      3.7350000      0.0042116
      3.7360000      0.0042116
      3.7370000      0.0042170
      3.7380000      0.0042156
      3.7390000      0.0042163
      3.7400000      0.0042176
      3.7410000      0.0042162
      3.7420000      0.0042206
      3.7430000      0.0042176
      3.7440000      0.0042177
      3.7450000      0.0042183
      3.7460000      0.0042200
      3.7470000      0.0042197
      3.7480000      0.0042194
      3.7490000      0.0042217
      3.7500000      0.0042199
      3.7510000      0.0042234
      3.7520000      0.0042203
      3.7530000      0.0042242
      3.7540000      0.0042238
      3.7550000      0.0042257
      3.7560000      0.0042286
      3.7570000      0.0042290
      3.7580000      0.0042295
      3.7590000      0.0042292
      3.7600000      0.0042286
      3.7610000      0.0042282
      3.7620000      0.0042294
      3.7630000      0.0042311
      3.7640000      0.0042316
      3.7650000      0.0042303
      3.7660000      0.0042326
      3.7670000      0.0042349
      3.7680000      0.0042327
      3.7690000      0.0042335
      3.7700000      0.0042348
      3.7710000      0.0042354
      3.7720000      0.0042364
      3.7730000      0.0042344
      3.7740000      0.0042368
      3.7750000      0.0042370
      3.7760000      0.0042373
      3.7770000      0.0042380
      3.7780000      0.0042364
      3.7790000      0.0042377
      3.7800000      0.0042386
      3.7810000      0.0042381
      3.7820000      0.0042398
      3.7830000      0.0042376
      3.7840000      0.0042387
      3.7850000      0.0042405
      3.7860000      0.0042427
      3.7870000      0.0042411
      3.7880000      0.0042429
      3.7890000      0.0042434
      3.7900000      0.0042431
      3.7910000      0.0042428
      3.7920000      0.0042427
      3.7930000      0.0042437
      3.7940000      0.0042439
      3.7950000      0.0042475
      3.7960000      0.0042438
      3.7970000      0.0042456
      3.7980000      0.0042456
      3.7990000      0.0042476
      3.8000000      0.0042492
      3.8010000      0.0042481
      3.8020000      0.0042480
      3.8030000      0.0042506
      3.8040000      0.0042515
      3.8050000      0.0042506
      3.8060000      0.0042521
      3.8070000      0.0042512
      3.8080000      0.0042519
      3.8090000      0.0042561
      3.8100000      0.0042534
      3.8110000      0.0042552
      3.8120000      0.0042549
      3.8130000      0.0042566
      3.8140000      0.0042564
      3.8150000      0.0042562
      3.8160000      0.0042566
      3.8170000      0.0042584
      3.8180000      0.0042551
      3.8190000      0.0042605
      3.8200000      0.0042591
      3.8210000      0.0042581
      3.8220000      0.0042602
      3.8230000      0.0042605
      3.8240000      0.0042609
      3.8250000      0.0042624
      3.8260000      0.0042638
      3.8270000      0.0042613
      3.8280000      0.0042622
      3.8290000      0.0042640
      3.8300000      0.0042653
      3.8310000      0.0042681
      3.8320000      0.0042684
      3.8330000      0.0042654
      3.8340000      0.0042677
      3.8350000      0.0042697
      3.8360000      0.0042719
      3.8370000      0.0042725
      3.8380000      0.0042714
      3.8390000      0.0042719
      3.8400000      0.0042751
      3.8410000      0.0042758
      3.8420000      0.0042739
      3.8430000      0.0042759
      3.8440000      0.0042751
      3.8450000      0.0042748
      3.8460000      0.0042742
      3.8470000      0.0042770
      3.8480000      0.0042802
      3.8490000      0.0042775
      3.8500000      0.0042787
      3.8510000      0.0042789
      3.8520000      0.0042813
      3.8530000      0.0042813
      3.8540000      0.0042804
      3.8550000      0.0042819
      3.8560000      0.0042807
      3.8570000      0.0042801
      3.8580000      0.0042838
      3.8590000      0.0042826
      3.8600000      0.0042822
      3.8610000      0.0042834
      3.8620000      0.0042824
      3.8630000      0.0042861
      3.8640000      0.0042825
      3.8650000      0.0042828
      3.8660000      0.0042861
      3.8670000      0.0042863
      3.8680000      0.0042869
      3.8690000      0.0042851
      3.8700000      0.0042897
      3.8710000      0.0042894
      3.8720000      0.0042904
      3.8730000      0.0042909
      3.8740000      0.0042937
      3.8750000      0.0042961
      3.8760000      0.0042947
      3.8770000      0.0042974
      3.8780000      0.0042959
      3.8790000      0.0042989
      3.8800000      0.0042988
      3.8810000      0.0042977
      3.8820000      0.0042974
      3.8830000      0.0042996
      3.8840000      0.0042989
      3.8850000      0.0043009
      3.8860000      0.0043012
      3.8870000      0.0043006
      3.8880000      0.0043006
      3.8890000      0.0043029
      3.8900000      0.0043001
      3.8910000      0.0043001
      3.8920000      0.0043012
      3.8930000      0.0043020
      3.8940000      0.0043033
      3.8950000      0.0043036
      3.8960000      0.0043023
      3.8970000      0.0043026
      3.8980000      0.0043042
      3.8990000      0.0043051
      3.9000000      0.0043055
      3.9010000      0.0043063
      3.9020000      0.0043072
      3.9030000      0.0043062
      3.9040000      0.0043070
      3.9050000      0.0043107
      3.9060000      0.0043084
      3.9070000      0.0043103
      3.9080000      0.0043131
      3.9090000      0.0043112
      3.9100000      0.0043121
      3.9110000      0.0043122
      3.9120000      0.0043131
      3.9130000      0.0043123
      3.9140000      0.0043156
      3.9150000      0.0043157
      3.9160000      0.0043171
      3.9170000      0.0043158
      3.9180000      0.0043166
      3.9190000      0.0043177
      3.9200000      0.0043190
      3.9210000      0.0043184
      3.9220000      0.0043203
      3.9230000      0.0043205
      3.9240000      0.0043213
      3.9250000      0.0043214
      3.9260000      0.0043205
      3.9270000      0.0043232
      3.9280000      0.0043225
      3.9290000      0.0043241
      3.9300000      0.0043278
      3.9310000      0.0043269
      3.9320000      0.0043267
      3.9330000      0.0043270
      3.9340000      0.0043279
      3.9350000      0.0043289
      3.9360000      0.0043303
      3.9370000      0.0043278
      3.9380000      0.0043316
      3.9390000      0.0043343
      3.9400000      0.0043368
      3.9410000      0.0043350
      3.9420000      0.0043388
      3.9430000      0.0043357
      3.9440000      0.0043378
      3.9450000      0.0043346
      3.9460000      0.0043374
      3.9470000      0.0043393
      3.9480000      0.0043408
      3.9490000      0.0043398
      3.9500000      0.0043425
      3.9510000      0.0043402
      3.9520000      0.0043375
      3.9530000      0.0043386
      3.9540000      0.0043383
      3.9550000      0.0043382
      3.9560000      0.0043394
      3.9570000      0.0043389
      3.9580000      0.0043389
      3.9590000      0.0043406
      3.9600000      0.0043407
      3.9610000      0.0043436
      3.9620000      0.0043451
      3.9630000      0.0043451
      3.9640000      0.0043427
      3.9650000      0.0043442
      3.9660000      0.0043419
      3.9670000      0.0043445
      3.9680000      0.0043455
      3.9690000      0.0043454
      3.9700000      0.0043458
      3.9710000      0.0043459
      3.9720000      0.0043486
      3.9730000      0.0043450
      3.9740000      0.0043501
      3.9750000      0.0043483
      3.9760000      0.0043519
      3.9770000      0.0043501
      3.9780000      0.0043497
      3.9790000      0.0043509
      3.9800000      0.0043513
      3.9810000      0.0043514
      3.9820000      0.0043545
      3.9830000      0.0043553
      3.9840000      0.0043560
      3.9850000      0.0043574
      3.9860000      0.0043555
      3.9870000      0.0043582
      3.9880000      0.0043557
      3.9890000      0.0043566
      3.9900000      0.0043548
      3.9910000      0.0043580
      3.9920000      0.0043581
      3.9930000      0.0043581
      3.9940000      0.0043577
      3.9950000      0.0043583
      3.9960000      0.0043602
      3.9970000      0.0043570
      3.9980000      0.0043610
      3.9990000      0.0043600
      4.0000000      0.0043626
      4.0010000      0.0043618
      4.0020000      0.0043635
      4.0030000      0.0043636
      4.0040000      0.0043636
      4.0050000      0.0043639
      4.0060000      0.0043647
      4.0070000      0.0043622
      4.0080000      0.0043639
      4.0090000      0.0043640
      4.0100000      0.0043677
      4.0110000      0.0043683
      4.0120000      0.0043700
      4.0130000      0.0043689
      4.0140000      0.0043688
      4.0150000      0.0043723
      4.0160000      0.0043717
      4.0170000      0.0043719
      4.0180000      0.0043741
      4.0190000      0.0043719
      4.0200000      0.0043711
      4.0210000      0.0043761
      4.0220000      0.0043739
      4.0230000      0.0043761
      4.0240000      0.0043779
      4.0250000      0.0043762
      4.0260000      0.0043786
      4.0270000      0.0043759
      4.0280000      0.0043743
      4.0290000      0.0043767
      4.0300000      0.0043770
      4.0310000      0.0043761
      4.0320000      0.0043756
      4.0330000      0.0043754
      4.0340000      0.0043774
      4.0350000      0.0043752
      4.0360000      0.0043781
      4.0370000      0.0043790
      4.0380000      0.0043781
      4.0390000      0.0043795
      4.0400000      0.0043758
      4.0410000      0.0043796
      4.0420000      0.0043789
      4.0430000      0.0043772
      4.0440000      0.0043801
      4.0450000      0.0043792
      4.0460000      0.0043812
      4.0470000      0.0043822
      4.0480000      0.0043807
      4.0490000      0.0043823
      4.0500000      0.0043825
      4.0510000      0.0043824
      4.0520000      0.0043806
      4.0530000      0.0043837
      4.0540000      0.0043839
      4.0550000      0.0043829
      4.0560000      0.0043837
      4.0570000      0.0043862
      4.0580000      0.0043860
      4.0590000      0.0043849
      4.0600000      0.0043852
      4.0610000      0.0043859
      4.0620000      0.0043864
      4.0630000      0.0043844
      4.0640000      0.0043865
      4.0650000      0.0043867
      4.0660000      0.0043883
      4.0670000      0.0043881
      4.0680000      0.0043893
      4.0690000      0.0043873
      4.0700000      0.0043870
      4.0710000      0.0043916
      4.0720000      0.0043888
      4.0730000      0.0043889
      4.0740000      0.0043909
      4.0750000      0.0043907
      4.0760000      0.0043898
      4.0770000      0.0043920
      4.0780000      0.0043919
      4.0790000      0.0043934
      4.0800000      0.0043933
      4.0810000      0.0043914
      4.0820000      0.0043918
      4.0830000      0.0043922
      4.0840000      0.0043966
      4.0850000      0.0043925
      4.0860000      0.0043953
      4.0870000      0.0043954
      4.0880000      0.0043947
      4.0890000      0.0043962
      4.0900000      0.0043942
      4.0910000      0.0043958
      4.0920000      0.0043954
      4.0930000      0.0044006
      4.0940000      0.0044015
      4.0950000      0.0044003
      4.0960000      0.0044019
      4.0970000      0.0044008
      4.0980000      0.0044020
      4.0990000      0.0044008
      4.1000000      0.0044014
      4.1010000      0.0044013
      4.1020000      0.0044019
      4.1030000      0.0044024
      4.1040000      0.0044057
      4.1050000      0.0044025
      4.1060000      0.0044026
      4.1070000      0.0044031
      4.1080000      0.0044023
      4.1090000      0.0044045
      4.1100000      0.0044039
      4.1110000      0.0044070
      4.1120000      0.0044051
      4.1130000      0.0044069
      4.1140000      0.0044043
      4.1150000      0.0044037
      4.1160000      0.0044064
      4.1170000      0.0044086
      4.1180000      0.0044076
      4.1190000      0.0044122
      4.1200000      0.0044144
      4.1210000      0.0044145
      4.1220000      0.0044137
      4.1230000      0.0044148
      4.1240000      0.0044132
      4.1250000      0.0044166
      4.1260000      0.0044165
      4.1270000      0.0044168
      4.1280000      0.0044169
      4.1290000      0.0044187
      4.1300000      0.0044191
      4.1310000      0.0044210
      4.1320000      0.0044237
      4.1330000      0.0044229
      4.1340000      0.0044232
      4.1350000      0.0044243
      4.1360000      0.0044249
      4.1370000      0.0044253
      4.1380000      0.0044272
      4.1390000      0.0044275
      4.1400000      0.0044297
      4.1410000      0.0044295
      4.1420000      0.0044288
      4.1430000      0.0044315
      4.1440000      0.0044303
      4.1450000      0.0044306
      4.1460000      0.0044341
      4.1470000      0.0044327
      4.1480000      0.0044346
      4.1490000      0.0044333
      4.1500000      0.0044359
      4.1510000      0.0044355
      4.1520000      0.0044376
      4.1530000      0.0044421
      4.1540000      0.0044397
      4.1550000      0.0044398
      4.1560000      0.0044418
      4.1570000      0.0044407
      4.1580000      0.0044421
      4.1590000      0.0044405
      4.1600000      0.0044419
      4.1610000      0.0044445
      4.1620000      0.0044453
      4.1630000      0.0044467
      4.1640000      0.0044482
      4.1650000      0.0044469
      4.1660000      0.0044456
      4.1670000      0.0044502
      4.1680000      0.0044488
      4.1690000      0.0044498
      4.1700000      0.0044498
      4.1710000      0.0044489
      4.1720000      0.0044502
      4.1730000      0.0044494
      4.1740000      0.0044520
      4.1750000      0.0044492
      4.1760000      0.0044499
      4.1770000      0.0044512
      4.1780000      0.0044510
      4.1790000      0.0044524
      4.1800000      0.0044505
      4.1810000      0.0044507
      4.1820000      0.0044512
      4.1830000      0.0044508
      4.1840000      0.0044529
      4.1850000      0.0044526
      4.1860000      0.0044517
      4.1870000      0.0044517
      4.1880000      0.0044524
      4.1890000      0.0044545
      4.1900000      0.0044581
      4.1910000      0.0044562
      4.1920000      0.0044548
      4.1930000      0.0044540
      4.1940000      0.0044573
      4.1950000      0.0044565
      4.1960000      0.0044582
      4.1970000      0.0044598
      4.1980000      0.0044604
      4.1990000      0.0044566
      4.2000000      0.0044587
      4.2010000      0.0044607
      4.2020000      0.0044571
      4.2030000      0.0044607
      4.2040000      0.0044588
      4.2050000      0.0044593
      4.2060000      0.0044645
      4.2070000      0.0044618
      4.2080000      0.0044596
      4.2090000      0.0044634
      4.2100000      0.0044629
      4.2110000      0.0044618
      4.2120000      0.0044644
      4.2130000      0.0044642
      4.2140000      0.0044656
      4.2150000      0.0044656
      4.2160000      0.0044658
      4.2170000      0.0044701
      4.2180000      0.0044682
      4.2190000      0.0044668
      4.2200000      0.0044670
      4.2210000      0.0044681
      4.2220000      0.0044709
      4.2230000      0.0044683
      4.2240000      0.0044714
      4.2250000      0.0044720
      4.2260000      0.0044731
      4.2270000      0.0044717
      4.2280000      0.0044757
      4.2290000      0.0044727
      4.2300000      0.0044765
      4.2310000      0.0044769
      4.2320000      0.0044763
      4.2330000      0.0044765
      4.2340000      0.0044772
      4.2350000      0.0044762
      4.2360000      0.0044803
      4.2370000      0.0044814
      4.2380000      0.0044802
      4.2390000      0.0044810
      4.2400000      0.0044793
      4.2410000      0.0044821
      4.2420000      0.0044825
      4.2430000      0.0044834
      4.2440000      0.0044861
      4.2450000      0.0044845
      4.2460000      0.0044856
      4.2470000      0.0044841
      4.2480000      0.0044833
      4.2490000      0.0044825
      4.2500000      0.0044826
      4.2510000      0.0044853
      4.2520000      0.0044845
      4.2530000      0.0044854
      4.2540000      0.0044862
      4.2550000      0.0044883
      4.2560000      0.0044855
      4.2570000      0.0044881
      4.2580000      0.0044864
      4.2590000      0.0044853
      4.2600000      0.0044889
      4.2610000      0.0044866
      4.2620000      0.0044887
      4.2630000      0.0044869
      4.2640000      0.0044878
      4.2650000      0.0044895
      4.2660000      0.0044904
      4.2670000      0.0044932
      4.2680000      0.0044941
      4.2690000      0.0044920
      4.2700000      0.0044910
      4.2710000      0.0044913
      4.2720000      0.0044906
      4.2730000      0.0044924
      4.2740000      0.0044914
      4.2750000      0.0044934
      4.2760000      0.0044923
      4.2770000      0.0044908
      4.2780000      0.0044966
      4.2790000      0.0044961
      4.2800000      0.0044950
      4.2810000      0.0044954
      4.2820000      0.0044955
      4.2830000      0.0044961
      4.2840000      0.0045000
      4.2850000      0.0044990
      4.2860000      0.0045023
      4.2870000      0.0045019
      4.2880000      0.0045036
      4.2890000      0.0045031
      4.2900000      0.0045045
      4.2910000      0.0045053
      4.2920000      0.0045078
      4.2930000      0.0045069
      4.2940000      0.0045072
      4.2950000      0.0045054
      4.2960000      0.0045057
      4.2970000      0.0045063
      4.2980000      0.0045077
      4.2990000      0.0045109
      4.3000000      0.0045100
      4.3010000      0.0045080
      4.3020000      0.0045126
      4.3030000      0.0045106
      4.3040000      0.0045114
      4.3050000      0.0045116
      4.3060000      0.0045118
      4.3070000      0.0045102
      4.3080000      0.0045134
      4.3090000      0.0045143
      4.3100000      0.0045105
      4.3110000      0.0045159
      4.3120000      0.0045145
      4.3130000      0.0045146
      4.3140000      0.0045121
      4.3150000      0.0045120
      4.3160000      0.0045162
      4.3170000      0.0045172
      4.3180000      0.0045127
      4.3190000      0.0045203
      4.3200000      0.0045185
      4.3210000      0.0045193
      4.3220000      0.0045184
      4.3230000      0.0045231
      4.3240000      0.0045188
      4.3250000      0.0045214
      4.3260000      0.0045223
      4.3270000      0.0045198
      4.3280000      0.0045171
      4.3290000      0.0045216
      4.3300000      0.0045186
      4.3310000      0.0045213
      4.3320000      0.0045213
      4.3330000      0.0045279
      4.3340000      0.0045258
      4.3350000      0.0045251
      4.3360000      0.0045259
      4.3370000      0.0045268
      4.3380000      0.0045250
      4.3390000      0.0045294
      4.3400000      0.0045295
      4.3410000      0.0045292
      4.3420000      0.0045286
      4.3430000      0.0045311
      4.3440000      0.0045316
      4.3450000      0.0045300
      4.3460000      0.0045347
      4.3470000      0.0045320
      4.3480000      0.0045338
      4.3490000      0.0045344
      4.3500000      0.0045356
      4.3510000      0.0045374
      4.3520000      0.0045374
      4.3530000      0.0045334
      4.3540000      0.0045369
      4.3550000      0.0045366
      4.3560000      0.0045374
      4.3570000      0.0045378
      4.3580000      0.0045385
      4.3590000      0.0045378
      4.3600000      0.0045418
      4.3610000      0.0045379
      4.3620000      0.0045438
      4.3630000      0.0045409
      4.3640000      0.0045413
      4.3650000      0.0045423
      4.3660000      0.0045418
      4.3670000      0.0045434
      4.3680000      0.0045432
      4.3690000      0.0045442
      4.3700000      0.0045478
      4.3710000      0.0045439
      4.3720000      0.0045464
      4.3730000      0.0045462
      4.3740000      0.0045479
      4.3750000      0.0045463
      4.3760000      0.0045492
      4.3770000      0.0045480
      4.3780000      0.0045500
      4.3790000      0.0045494
      4.3800000      0.0045540
      4.3810000      0.0045527
      4.3820000      0.0045510
      4.3830000      0.0045553
      4.3840000      0.0045529
      4.3850000      0.0045561
      4.3860000      0.0045535
      4.3870000      0.0045517
      4.3880000      0.0045536
      4.3890000      0.0045542
      4.3900000      0.0045549
      4.3910000      0.0045559
      4.3920000      0.0045566
      4.3930000      0.0045581
      4.3940000      0.0045563
      4.3950000      0.0045555
      4.3960000      0.0045576
      4.3970000      0.0045573
      4.3980000      0.0045578
      4.3990000      0.0045614
      4.4000000      0.0045568
      4.4010000      0.0045595
      4.4020000      0.0045601
      4.4030000      0.0045570
      4.4040000      0.0045597
      4.4050000      0.0045585
      4.4060000      0.0045609
      4.4070000      0.0045614
      4.4080000      0.0045589
      4.4090000      0.0045627
      4.4100000      0.0045633
      4.4110000      0.0045630
      4.4120000      0.0045628
      4.4130000      0.0045618
      4.4140000      0.0045654
      4.4150000      0.0045636
      4.4160000      0.0045648
      4.4170000      0.0045659
      4.4180000      0.0045636
      4.4190000      0.0045675
      4.4200000      0.0045665
      4.4210000      0.0045660
      4.4220000      0.0045651
      4.4230000      0.0045636
      4.4240000      0.0045680
      4.4250000      0.0045660
      4.4260000      0.0045681
      4.4270000      0.0045679
      4.4280000      0.0045692
      4.4290000      0.0045714
      4.4300000      0.0045716
      4.4310000      0.0045730
      4.4320000      0.0045733
      4.4330000      0.0045728
      4.4340000      0.0045730
      4.4350000      0.0045726
      4.4360000      0.0045740
      4.4370000      0.0045755
      4.4380000      0.0045766
      4.4390000      0.0045753
      4.4400000      0.0045783
      4.4410000      0.0045754
      4.4420000      0.0045783
      4.4430000      0.0045763
      4.4440000      0.0045771
      4.4450000      0.0045787
      4.4460000      0.0045795
      4.4470000      0.0045797
      4.4480000      0.0045812
      4.4490000      0.0045794
      4.4500000      0.0045811
      4.4510000      0.0045821
      4.4520000      0.0045841
      4.4530000      0.0045835
      4.4540000      0.0045805
      4.4550000      0.0045849
      4.4560000      0.0045861
      4.4570000      0.0045851
      4.4580000      0.0045897
      4.4590000      0.0045878
      4.4600000      0.0045915
      4.4610000      0.0045903
      4.4620000      0.0045894
      4.4630000      0.0045941
      4.4640000      0.0045939
      4.4650000      0.0045964
      4.4660000      0.0045906
      4.4670000      0.0045956
      4.4680000      0.0045966
      4.4690000      0.0045970
      4.4700000      0.0045996
      4.4710000      0.0045983
      4.4720000      0.0045997
      4.4730000      0.0046009
      4.4740000      0.0046032
      4.4750000      0.0046024
      4.4760000      0.0046038
      4.4770000      0.0046029
      4.4780000      0.0046063
      4.4790000      0.0046025
      4.4800000      0.0046049
      4.4810000      0.0046057
      4.4820000      0.0046009
      4.4830000      0.0046089
      4.4840000      0.0046057
      4.4850000      0.0046055
      4.4860000      0.0046053
      4.4870000      0.0046082
      4.4880000      0.0046050
      4.4890000      0.0046080
      4.4900000      0.0046097
      4.4910000      0.0046083
      4.4920000      0.0046081
      4.4930000      0.0046123
      4.4940000      0.0046129
      4.4950000      0.0046125
      4.4960000      0.0046109
      4.4970000      0.0046130
      4.4980000      0.0046119
      4.4990000      0.0046153
      4.5000000      0.0046157
      4.5010000      0.0046172
      4.5020000      0.0046146
      4.5030000      0.0046155
      4.5040000      0.0046157
      4.5050000      0.0046185
      4.5060000      0.0046186
      4.5070000      0.0046165
      4.5080000      0.0046196
      4.5090000      0.0046165
      4.5100000      0.0046166
      4.5110000      0.0046174
      4.5120000      0.0046186
      4.5130000      0.0046197
      4.5140000      0.0046179
      4.5150000      0.0046185
      4.5160000      0.0046166
      4.5170000      0.0046193
      4.5180000      0.0046205
      4.5190000      0.0046210
      4.5200000      0.0046244
      4.5210000      0.0046190
      4.5220000      0.0046224
      4.5230000      0.0046230
      4.5240000      0.0046251
      4.5250000      0.0046245
      4.5260000      0.0046270
      4.5270000      0.0046256
      4.5280000      0.0046273
      4.5290000      0.0046274
      4.5300000      0.0046265
      4.5310000      0.0046261
      4.5320000      0.0046265
      4.5330000      0.0046284
      4.5340000      0.0046256
      4.5350000      0.0046302
      4.5360000      0.0046290
      4.5370000      0.0046321
      4.5380000      0.0046293
      4.5390000      0.0046305
      4.5400000      0.0046314
      4.5410000      0.0046298
      4.5420000      0.0046325
      4.5430000      0.0046334
      4.5440000      0.0046366
      4.5450000      0.0046383
      4.5460000      0.0046368
      4.5470000      0.0046349
      4.5480000      0.0046377
      4.5490000      0.0046356
      4.5500000      0.0046390
      4.5510000      0.0046394
      4.5520000      0.0046421
      4.5530000      0.0046433
      4.5540000      0.0046394
      4.5550000      0.0046412
      4.5560000      0.0046419
      4.5570000      0.0046451
      4.5580000      0.0046437
      4.5590000      0.0046435
      4.5600000      0.0046444
      4.5610000      0.0046470
      4.5620000      0.0046454
      4.5630000      0.0046456
      4.5640000      0.0046471
      4.5650000      0.0046458
      4.5660000      0.0046482
      4.5670000      0.0046467
      4.5680000      0.0046455
      4.5690000      0.0046502
      4.5700000      0.0046487
      4.5710000      0.0046483
      4.5720000      0.0046511
      4.5730000      0.0046490
      4.5740000      0.0046469
      4.5750000      0.0046509
      4.5760000      0.0046530
      4.5770000      0.0046505
      4.5780000      0.0046507
      4.5790000      0.0046499
      4.5800000      0.0046507
      4.5810000      0.0046488
      4.5820000      0.0046526
      4.5830000      0.0046536
      4.5840000      0.0046565
      4.5850000      0.0046536
      4.5860000      0.0046537
      4.5870000      0.0046537
      4.5880000      0.0046542
      4.5890000      0.0046552
      4.5900000      0.0046538
      4.5910000      0.0046545
      4.5920000      0.0046598
      4.5930000      0.0046544
      4.5940000      0.0046572
      4.5950000      0.0046587
      4.5960000      0.0046577
      4.5970000      0.0046585
      4.5980000      0.0046578
      4.5990000      0.0046571
      4.6000000      0.0046604
      4.6010000      0.0046607
      4.6020000      0.0046592
      4.6030000      0.0046599
      4.6040000      0.0046594
      4.6050000      0.0046604
      4.6060000      0.0046645
      4.6070000      0.0046646
      4.6080000      0.0046638
      4.6090000      0.0046600
      4.6100000      0.0046649
      4.6110000      0.0046669
      4.6120000      0.0046631
      4.6130000      0.0046654
      4.6140000      0.0046686
      4.6150000      0.0046692
      4.6160000      0.0046673
      4.6170000      0.0046687
      4.6180000      0.0046689
      4.6190000      0.0046712
      4.6200000      0.0046722
      4.6210000      0.0046719
      4.6220000      0.0046723
      4.6230000      0.0046751
      4.6240000      0.0046743
      4.6250000      0.0046754
      4.6260000      0.0046742
      4.6270000      0.0046761
      4.6280000      0.0046764
      4.6290000      0.0046775
      4.6300000      0.0046752
      4.6310000      0.0046769
      4.6320000      0.0046809
      4.6330000      0.0046799
      4.6340000      0.0046818
      4.6350000      0.0046792
      4.6360000      0.0046837
      4.6370000      0.0046826
      4.6380000      0.0046832
      4.6390000      0.0046831
      4.6400000      0.0046816
      4.6410000      0.0046854
      4.6420000      0.0046839
      4.6430000      0.0046812
      4.6440000      0.0046866
      4.6450000      0.0046866
      4.6460000      0.0046874
      4.6470000      0.0046909
      4.6480000      0.0046899
      4.6490000      0.0046916
      4.6500000      0.0046910
      4.6510000      0.0046895
      4.6520000      0.0046971
      4.6530000      0.0046960
      4.6540000      0.0046975
      4.6550000      0.0046954
      4.6560000      0.0046971
      4.6570000      0.0046971
      4.6580000      0.0046985
      4.6590000      0.0046966
      4.6600000      0.0047003
      4.6610000      0.0046973
      4.6620000      0.0046956
      4.6630000      0.0046997
      4.6640000      0.0047000
      4.6650000      0.0047002
      4.6660000      0.0047010
      4.6670000      0.0046988
      4.6680000      0.0047008
      4.6690000      0.0047026
      4.6700000      0.0047040
      4.6710000      0.0047026
      4.6720000      0.0047017
      4.6730000      0.0046993
      4.6740000      0.0047021
      4.6750000      0.0047028
      4.6760000      0.0047014
      4.6770000      0.0047061
      4.6780000      0.0047030
      4.6790000      0.0047025
      4.6800000      0.0047060
      4.6810000      0.0047045
      4.6820000      0.0047071
      4.6830000      0.0047081
      4.6840000      0.0047102
      4.6850000      0.0047079
      4.6860000      0.0047143
      4.6870000      0.0047130
      4.6880000      0.0047123
      4.6890000      0.0047110
      4.6900000      0.0047099
      4.6910000      0.0047120
      4.6920000      0.0047137
      4.6930000      0.0047159
      4.6940000      0.0047137
      4.6950000      0.0047132
      4.6960000      0.0047115
      4.6970000      0.0047162
      4.6980000      0.0047142
      4.6990000      0.0047158
      4.7000000      0.0047195
      4.7010000      0.0047203
      4.7020000      0.0047238
      4.7030000      0.0047235
      4.7040000      0.0047249
      4.7050000      0.0047271
      4.7060000      0.0047240
      4.7070000      0.0047235
      4.7080000      0.0047258
      4.7090000      0.0047265
      4.7100000      0.0047250
      4.7110000      0.0047284
      4.7120000      0.0047270
      4.7130000      0.0047288
      4.7140000      0.0047254
      4.7150000      0.0047277
      4.7160000      0.0047295
      4.7170000      0.0047285
      4.7180000      0.0047270
      4.7190000      0.0047296
      4.7200000      0.0047274
      4.7210000      0.0047305
      4.7220000      0.0047320
      4.7230000      0.0047298
      4.7240000      0.0047307
      4.7250000      0.0047312
      4.7260000      0.0047306
      4.7270000      0.0047334
      4.7280000      0.0047324
      4.7290000      0.0047304
      4.7300000      0.0047313
      4.7310000      0.0047302
      4.7320000      0.0047291
      4.7330000      0.0047335
      4.7340000      0.0047337
      4.7350000      0.0047318
      4.7360000      0.0047339
      4.7370000      0.0047325
      4.7380000      0.0047354
      4.7390000      0.0047330
      4.7400000      0.0047329
      4.7410000      0.0047333
      4.7420000      0.0047344
      4.7430000      0.0047350
      4.7440000      0.0047360
      4.7450000      0.0047378
      4.7460000      0.0047376
      4.7470000      0.0047382
      4.7480000      0.0047363
      4.7490000      0.0047376
      4.7500000      0.0047376
      4.7510000      0.0047377
      4.7520000      0.0047400
      4.7530000      0.0047424
      4.7540000      0.0047418
      4.7550000      0.0047481
      4.7560000      0.0047462
      4.7570000      0.0047450
      4.7580000      0.0047486
      4.7590000      0.0047470
      4.7600000      0.0047492
      4.7610000      0.0047497
      4.7620000      0.0047495
      4.7630000      0.0047527
      4.7640000      0.0047537
      4.7650000      0.0047524
      4.7660000      0.0047536
      4.7670000      0.0047503
      4.7680000      0.0047520
      4.7690000      0.0047532
      4.7700000      0.0047532
      4.7710000      0.0047575
      4.7720000      0.0047590
      4.7730000      0.0047580
      4.7740000      0.0047605
      4.7750000      0.0047576
      4.7760000      0.0047591
      4.7770000      0.0047614
      4.7780000      0.0047622
      4.7790000      0.0047657
      4.7800000      0.0047624
      4.7810000      0.0047668
      4.7820000      0.0047653
      4.7830000      0.0047668
      4.7840000      0.0047650
      4.7850000      0.0047635
      4.7860000      0.0047632
      4.7870000      0.0047687
      4.7880000      0.0047661
      4.7890000      0.0047678
      4.7900000      0.0047693
      4.7910000      0.0047677
      4.7920000      0.0047696
      4.7930000      0.0047703
      4.7940000      0.0047702
      4.7950000      0.0047688
      4.7960000      0.0047694
      4.7970000      0.0047690
      4.7980000      0.0047717
      4.7990000      0.0047725
      4.8000000      0.0047699
      4.8010000      0.0047728
      4.8020000      0.0047722
      4.8030000      0.0047727
      4.8040000      0.0047740
      4.8050000      0.0047739
      4.8060000      0.0047771
      4.8070000      0.0047769
      4.8080000      0.0047764
      4.8090000      0.0047773
      4.8100000      0.0047786
      4.8110000      0.0047799
      4.8120000      0.0047785
      4.8130000      0.0047796
      4.8140000      0.0047793
      4.8150000      0.0047805
      4.8160000      0.0047794
      4.8170000      0.0047779
      4.8180000      0.0047802
      4.8190000      0.0047810
      4.8200000      0.0047822
      4.8210000      0.0047817
      4.8220000      0.0047869
      4.8230000      0.0047845
      4.8240000      0.0047896
      4.8250000      0.0047871
      4.8260000      0.0047860
      4.8270000      0.0047893
      4.8280000      0.0047866
      4.8290000      0.0047879
      4.8300000      0.0047889
      4.8310000      0.0047921
      4.8320000      0.0047877
      4.8330000      0.0047924
      4.8340000      0.0047886
      4.8350000      0.0047901
      4.8360000      0.0047915
      4.8370000      0.0047908
      4.8380000      0.0047881
      4.8390000      0.0047906
      4.8400000      0.0047920
      4.8410000      0.0047927
      4.8420000      0.0047939
      4.8430000      0.0047904
      4.8440000      0.0047933
      4.8450000      0.0047918
      4.8460000      0.0047908
      4.8470000      0.0047937
      4.8480000      0.0047953
      4.8490000      0.0047925
      4.8500000      0.0047944
      4.8510000      0.0047970
      4.8520000      0.0047932
      4.8530000      0.0047968
      4.8540000      0.0047963
      4.8550000      0.0047993
      4.8560000      0.0047966
      4.8570000      0.0047973
      4.8580000      0.0048009
      4.8590000      0.0048015
      4.8600000      0.0048019
      4.8610000      0.0048044
      4.8620000      0.0047983
      4.8630000      0.0048026
      4.8640000      0.0048057
      4.8650000      0.0048030
      4.8660000      0.0048028
      4.8670000      0.0048052
      4.8680000      0.0048019
      4.8690000      0.0048054
      4.8700000      0.0048040
      4.8710000      0.0048057
      4.8720000      0.0048040
      4.8730000      0.0048059
      4.8740000      0.0048049
      4.8750000      0.0048042
      4.8760000      0.0048070
      4.8770000      0.0048074
      4.8780000      0.0048086
      4.8790000      0.0048096
      4.8800000      0.0048099
      4.8810000      0.0048114
      4.8820000      0.0048116
      4.8830000      0.0048114
      4.8840000      0.0048123
      4.8850000      0.0048140
      4.8860000      0.0048152
      4.8870000      0.0048137
      4.8880000      0.0048156
      4.8890000      0.0048179
      4.8900000      0.0048165
      4.8910000      0.0048167
      4.8920000      0.0048170
      4.8930000      0.0048169
      4.8940000      0.0048198
      4.8950000      0.0048185
      4.8960000      0.0048203
      4.8970000      0.0048230
      4.8980000      0.0048249
      4.8990000      0.0048267
      4.9000000      0.0048226
      4.9010000      0.0048247
      4.9020000      0.0048235
      4.9030000      0.0048233
      4.9040000      0.0048215
      4.9050000      0.0048248
      4.9060000      0.0048243
      4.9070000      0.0048230
      4.9080000      0.0048223
      4.9090000      0.0048210
      4.9100000      0.0048233
      4.9110000      0.0048244
      4.9120000      0.0048245
      4.9130000      0.0048243
      4.9140000      0.0048242
      4.9150000      0.0048234
      4.9160000      0.0048222
      4.9170000      0.0048236
      4.9180000      0.0048246
      4.9190000      0.0048288
      4.9200000      0.0048258
      4.9210000      0.0048248
      4.9220000      0.0048267
      4.9230000      0.0048253
      4.9240000      0.0048262
      4.9250000      0.0048291
      4.9260000      0.0048285
      4.9270000      0.0048307
      4.9280000      0.0048316
      4.9290000      0.0048312
      4.9300000      0.0048318
      4.9310000      0.0048281
      4.9320000      0.0048353
      4.9330000      0.0048320
      4.9340000      0.0048340
      4.9350000      0.0048316
      4.9360000      0.0048334
      4.9370000      0.0048333
      4.9380000      0.0048328
      4.9390000      0.0048325
      4.9400000      0.0048342
      4.9410000      0.0048350
      4.9420000      0.0048371
      4.9430000      0.0048357
      4.9440000      0.0048381
      4.9450000      0.0048351
      4.9460000      0.0048374
      4.9470000      0.0048400
      4.9480000      0.0048401
      4.9490000      0.0048413
      4.9500000      0.0048390
      4.9510000      0.0048397
      4.9520000      0.0048399
      4.9530000      0.0048407
      4.9540000      0.0048404
      4.9550000      0.0048460
      4.9560000      0.0048418
      4.9570000      0.0048459
      4.9580000      0.0048458
      4.9590000      0.0048449
      4.9600000      0.0048454
      4.9610000      0.0048428
      4.9620000      0.0048446
      4.9630000      0.0048426
      4.9640000      0.0048467
      4.9650000      0.0048480
      4.9660000      0.0048479
      4.9670000      0.0048480
      4.9680000      0.0048491
      4.9690000      0.0048504
      4.9700000      0.0048505
      4.9710000      0.0048480
      4.9720000      0.0048483
      4.9730000      0.0048507
      4.9740000      0.0048508
      4.9750000      0.0048552
      4.9760000      0.0048535
      4.9770000      0.0048540
      4.9780000      0.0048547
      4.9790000      0.0048557
      4.9800000      0.0048524
      4.9810000      0.0048539
      4.9820000      0.0048548
      4.9830000      0.0048553
      4.9840000      0.0048540
      4.9850000      0.0048537
      4.9860000      0.0048525
      4.9870000      0.0048531
      4.9880000      0.0048540
      4.9890000      0.0048574
      4.9900000      0.0048570
      4.9910000      0.0048580
      4.9920000      0.0048582
      4.9930000      0.0048581
      4.9940000      0.0048600
      4.9950000      0.0048611
      4.9960000      0.0048615
      4.9970000      0.0048645
      4.9980000      0.0048629
      4.9990000      0.0048670
      5.0000000      0.0048643
      5.0010000      0.0048640
      5.0020000      0.0048646
      5.0030000      0.0048624
      5.0040000      0.0048657
      5.0050000      0.0048672
      5.0060000      0.0048679
      5.0070000      0.0048722
      5.0080000      0.0048702
      5.0090000      0.0048701
      5.0100000      0.0048723
      5.0110000      0.0048690
      5.0120000      0.0048694
      5.0130000      0.0048727
      5.0140000      0.0048734
      5.0150000      0.0048737
      5.0160000      0.0048738
      5.0170000      0.0048745
      5.0180000      0.0048727
      5.0190000      0.0048723
      5.0200000      0.0048752
      5.0210000      0.0048755
      5.0220000      0.0048767
      5.0230000      0.0048749
      5.0240000      0.0048755
      5.0250000      0.0048797
      5.0260000      0.0048765
      5.0270000      0.0048767
      5.0280000      0.0048793
      5.0290000      0.0048799
      5.0300000      0.0048801
      5.0310000      0.0048783
      5.0320000      0.0048823
      5.0330000      0.0048825
      5.0340000      0.0048812
      5.0350000      0.0048817
      5.0360000      0.0048834
      5.0370000      0.0048821
      5.0380000      0.0048838
      5.0390000      0.0048835
      5.0400000      0.0048846
      5.0410000      0.0048848
      5.0420000      0.0048844
      5.0430000      0.0048890
      5.0440000      0.0048858
      5.0450000      0.0048925
      5.0460000      0.0048899
      5.0470000      0.0048897
      5.0480000      0.0048920
      5.0490000      0.0048885
      5.0500000      0.0048912
      5.0510000      0.0048921
      5.0520000      0.0048914
      5.0530000      0.0048899
      5.0540000      0.0048946
      5.0550000      0.0048908
      5.0560000      0.0048946
      5.0570000      0.0048956
      5.0580000      0.0048937
      5.0590000      0.0048939
      5.0600000      0.0048946
      5.0610000      0.0048920
      5.0620000      0.0048950
      5.0630000      0.0048974
      5.0640000      0.0048958
      5.0650000      0.0048976
      5.0660000      0.0048972
      5.0670000      0.0048992
      5.0680000      0.0048981
      5.0690000      0.0049012
      5.0700000      0.0048990
      5.0710000      0.0048998
      5.0720000      0.0049004
      5.0730000      0.0049023
      5.0740000      0.0049016
      5.0750000      0.0049019
      5.0760000      0.0049034
      5.0770000      0.0049020
      5.0780000      0.0049012
      5.0790000      0.0049038
      5.0800000      0.0049032
      5.0810000      0.0049027
      5.0820000      0.0049012
      5.0830000      0.0049028
      5.0840000      0.0049029
      5.0850000      0.0049068
      5.0860000      0.0049025
      5.0870000      0.0049045
      5.0880000      0.0049046
      5.0890000      0.0049052
      5.0900000      0.0049065
      5.0910000      0.0049078
      5.0920000      0.0049073
      5.0930000      0.0049064
      5.0940000      0.0049105
      5.0950000      0.0049103
      5.0960000      0.0049118
      5.0970000      0.0049124
      5.0980000      0.0049125
      5.0990000      0.0049122
      5.1000000      0.0049165
      5.1010000      0.0049153
      5.1020000      0.0049150
      5.1030000      0.0049144
      5.1040000      0.0049131
      5.1050000      0.0049105
      5.1060000      0.0049117
      5.1070000      0.0049147
      5.1080000      0.0049109
      5.1090000      0.0049129
      5.1100000      0.0049149
      5.1110000      0.0049159
      5.1120000      0.0049150
      5.1130000      0.0049146
      5.1140000      0.0049164
      5.1150000      0.0049176
      5.1160000      0.0049157
      5.1170000      0.0049167
      5.1180000      0.0049168
      5.1190000      0.0049198
      5.1200000      0.0049194
      5.1210000      0.0049209
      5.1220000      0.0049199
      5.1230000      0.0049186
      5.1240000      0.0049227
      5.1250000      0.0049209
      5.1260000      0.0049240
      5.1270000      0.0049249
      5.1280000      0.0049215
      5.1290000      0.0049234
      5.1300000      0.0049254
      5.1310000      0.0049252
      5.1320000      0.0049281
      5.1330000      0.0049281
      5.1340000      0.0049273
      5.1350000      0.0049302
      5.1360000      0.0049286
      5.1370000      0.0049309
      5.1380000      0.0049261
      5.1390000      0.0049288
      5.1400000      0.0049294
      5.1410000      0.0049312
      5.1420000      0.0049285
      5.1430000      0.0049321
      5.1440000      0.0049289
      5.1450000      0.0049323
      5.1460000      0.0049310
      5.1470000      0.0049342
      5.1480000      0.0049347
      5.1490000      0.0049366
      5.1500000      0.0049360
      5.1510000      0.0049392
      5.1520000      0.0049417
      5.1530000      0.0049398
      5.1540000      0.0049400
      5.1550000      0.0049401
      5.1560000      0.0049415
      5.1570000      0.0049383
      5.1580000      0.0049431
      5.1590000      0.0049386
      5.1600000      0.0049423
      5.1610000      0.0049386
      5.1620000      0.0049400
      5.1630000      0.0049437
      5.1640000      0.0049412
      5.1650000      0.0049428
      5.1660000      0.0049468
      5.1670000      0.0049457
      5.1680000      0.0049486
      5.1690000      0.0049462
      5.1700000      0.0049466
      5.1710000      0.0049457
      5.1720000      0.0049497
      5.1730000      0.0049481
      5.1740000      0.0049514
      5.1750000      0.0049504
      5.1760000      0.0049532
      5.1770000      0.0049497
      5.1780000      0.0049526
      5.1790000      0.0049539
      5.1800000      0.0049547
      5.1810000      0.0049555
      5.1820000      0.0049537
      5.1830000      0.0049554
      5.1840000      0.0049584
      5.1850000      0.0049561
      5.1860000      0.0049591
      5.1870000      0.0049601
      5.1880000      0.0049597
      5.1890000      0.0049622
      5.1900000      0.0049618
      5.1910000      0.0049627
      5.1920000      0.0049609
      5.1930000      0.0049645
      5.1940000      0.0049624
      5.1950000      0.0049657
      5.1960000      0.0049660
      5.1970000      0.0049641
      5.1980000      0.0049626
      5.1990000      0.0049654
      5.2000000      0.0049656
      5.2010000      0.0049680
      5.2020000      0.0049670
      5.2030000      0.0049666
      5.2040000      0.0049632
      5.2050000      0.0049674
      5.2060000      0.0049660
      5.2070000      0.0049657
      5.2080000      0.0049685
      5.2090000      0.0049651
      5.2100000      0.0049685
      5.2110000      0.0049683
      5.2120000      0.0049711
      5.2130000      0.0049684
      5.2140000      0.0049688
      5.2150000      0.0049695
      5.2160000      0.0049701
      5.2170000      0.0049705
      5.2180000      0.0049725
      5.2190000      0.0049734
      5.2200000      0.0049755
      5.2210000      0.0049747
      5.2220000      0.0049708
      5.2230000      0.0049733
      5.2240000      0.0049715
      5.2250000      0.0049705
      5.2260000      0.0049748
      5.2270000      0.0049767
      5.2280000      0.0049760
      5.2290000      0.0049766
      5.2300000      0.0049805
      5.2310000      0.0049761
      5.2320000      0.0049799
      5.2330000      0.0049811
      5.2340000      0.0049801
      5.2350000      0.0049813
      5.2360000      0.0049777
      5.2370000      0.0049843
      5.2380000      0.0049832
      5.2390000      0.0049829
      5.2400000      0.0049839
      5.2410000      0.0049861
      5.2420000      0.0049860
      5.2430000      0.0049861
      5.2440000      0.0049865
      5.2450000      0.0049862
      5.2460000      0.0049872
      5.2470000      0.0049882
      5.2480000      0.0049903
      5.2490000      0.0049906
      5.2500000      0.0049884
      5.2510000      0.0049905
      5.2520000      0.0049865
      5.2530000      0.0049910
      5.2540000      0.0049911
      5.2550000      0.0049903
      5.2560000      0.0049940
      5.2570000      0.0049908
      5.2580000      0.0049931
      5.2590000      0.0049938
      5.2600000      0.0049950
      5.2610000      0.0049975
      5.2620000      0.0049967
      5.2630000      0.0049976
      5.2640000      0.0049950
      5.2650000      0.0049965
      5.2660000      0.0050004
      5.2670000      0.0049983
      5.2680000      0.0049998
      5.2690000      0.0050004
      5.2700000      0.0049993
      5.2710000      0.0049989
      5.2720000      0.0050006
      5.2730000      0.0050022
      5.2740000      0.0050024
      5.2750000      0.0050019
      5.2760000      0.0050064
      5.2770000      0.0050037
      5.2780000      0.0050056
      5.2790000      0.0050058
      5.2800000      0.0050053
      5.2810000      0.0050070
      5.2820000      0.0050047
      5.2830000      0.0050083
      5.2840000      0.0050077
      5.2850000      0.0050062
      5.2860000      0.0050079
      5.2870000      0.0050084
      5.2880000      0.0050054
      5.2890000      0.0050114
      5.2900000      0.0050109
      5.2910000      0.0050084
      5.2920000      0.0050109
      5.2930000      0.0050110
      5.2940000      0.0050113
      5.2950000      0.0050130
      5.2960000      0.0050092
      5.2970000      0.0050136
      5.2980000      0.0050119
      5.2990000      0.0050110
      5.3000000      0.0050134
      5.3010000      0.0050115
      5.3020000      0.0050109
      5.3030000      0.0050100
      5.3040000      0.0050100
      5.3050000      0.0050106
      5.3060000      0.0050105
      5.3070000      0.0050137
      5.3080000      0.0050146
      5.3090000      0.0050161
      5.3100000      0.0050136
      5.3110000      0.0050163
      5.3120000      0.0050136
      5.3130000      0.0050158
      5.3140000      0.0050173
      5.3150000      0.0050207
      5.3160000      0.0050183
      5.3170000      0.0050180
      5.3180000      0.0050182
      5.3190000      0.0050207
      5.3200000      0.0050214
      5.3210000      0.0050197
      5.3220000      0.0050216
      5.3230000      0.0050211
      5.3240000      0.0050246
      5.3250000      0.0050263
      5.3260000      0.0050251
      5.3270000      0.0050292
      5.3280000      0.0050286
      5.3290000      0.0050281
      5.3300000      0.0050301
      5.3310000      0.0050271
      5.3320000      0.0050299
      5.3330000      0.0050294
      5.3340000      0.0050279
      5.3350000      0.0050300
      5.3360000      0.0050301
      5.3370000      0.0050313
      5.3380000      0.0050305
      5.3390000      0.0050313
      5.3400000      0.0050309
      5.3410000      0.0050353
      5.3420000      0.0050306
      5.3430000      0.0050348
      5.3440000      0.0050353
      5.3450000      0.0050373
      5.3460000      0.0050368
      5.3470000      0.0050377
      5.3480000      0.0050335
      5.3490000      0.0050380
      5.3500000      0.0050379
      5.3510000      0.0050390
      5.3520000      0.0050419
      5.3530000      0.0050411
      5.3540000      0.0050407
      5.3550000      0.0050419
      5.3560000      0.0050420
      5.3570000      0.0050449
      5.3580000      0.0050442
      5.3590000      0.0050467
      5.3600000      0.0050462
      5.3610000      0.0050458
      5.3620000      0.0050495
      5.3630000      0.0050470
      5.3640000      0.0050500
      5.3650000      0.0050466
      5.3660000      0.0050466
      5.3670000      0.0050508
      5.3680000      0.0050488
      5.3690000      0.0050470
      5.3700000      0.0050497
      5.3710000      0.0050515
      5.3720000      0.0050535
      5.3730000      0.0050521
      5.3740000      0.0050551
      5.3750000      0.0050558
      5.3760000      0.0050563
      5.3770000      0.0050570
      5.3780000      0.0050566
      5.3790000      0.0050552
      5.3800000      0.0050565
      5.3810000      0.0050600
      5.3820000      0.0050573
      5.3830000      0.0050582
      5.3840000      0.0050576
      5.3850000      0.0050593
      5.3860000      0.0050601
      5.3870000      0.0050601
      5.3880000      0.0050611
      5.3890000      0.0050667
      5.3900000      0.0050656
      5.3910000      0.0050642
      5.3920000      0.0050674
      5.3930000      0.0050695
      5.3940000      0.0050702
      5.3950000      0.0050700
      5.3960000      0.0050728
      5.3970000      0.0050710
      5.3980000      0.0050709
      5.3990000      0.0050708
      5.4000000      0.0050702
      5.4010000      0.0050727
      5.4020000      0.0050717
      5.4030000      0.0050699
      5.4040000      0.0050713
      5.4050000      0.0050708
      5.4060000      0.0050740
      5.4070000      0.0050744
      5.4080000      0.0050744
      5.4090000      0.0050718
      5.4100000      0.0050710
      5.4110000      0.0050721
      5.4120000      0.0050714
      5.4130000      0.0050692
      5.4140000      0.0050745
      5.4150000      0.0050706
      5.4160000      0.0050721
      5.4170000      0.0050730
      5.4180000      0.0050742
      5.4190000      0.0050753
      5.4200000      0.0050757
      5.4210000      0.0050754
      5.4220000      0.0050744
      5.4230000      0.0050745
      5.4240000      0.0050736
      5.4250000      0.0050753
      5.4260000      0.0050778
      5.4270000      0.0050778
      5.4280000      0.0050777
      5.4290000      0.0050776
      5.4300000      0.0050784
      5.4310000      0.0050778
      5.4320000      0.0050785
      5.4330000      0.0050815
      5.4340000      0.0050814
      5.4350000      0.0050812
      5.4360000      0.0050843
      5.4370000      0.0050843
      5.4380000      0.0050881
      5.4390000      0.0050862
      5.4400000      0.0050851
      5.4410000      0.0050875
      5.4420000      0.0050886
      5.4430000      0.0050901
      5.4440000      0.0050889
      5.4450000      0.0050905
      5.4460000      0.0050926
      5.4470000      0.0050928
      5.4480000      0.0050934
      5.4490000      0.0050926
      5.4500000      0.0050957
      5.4510000      0.0050982
      5.4520000      0.0050977
      5.4530000      0.0050968
      5.4540000      0.0050992
      5.4550000      0.0050984
      5.4560000      0.0050983
      5.4570000      0.0050999
      5.4580000      0.0050978
      5.4590000      0.0051018
      5.4600000      0.0051016
      5.4610000      0.0051021
      5.4620000      0.0051004
      5.4630000      0.0051029
      5.4640000      0.0051028
      5.4650000      0.0051049
      5.4660000      0.0051038
      5.4670000      0.0051026
      5.4680000      0.0051001
      5.4690000      0.0051042
      5.4700000      0.0051027
      5.4710000      0.0051024
      5.4720000      0.0051039
      5.4730000      0.0051068
      5.4740000      0.0051071
      5.4750000      0.0051066
      5.4760000      0.0051106
      5.4770000      0.0051085
      5.4780000      0.0051073
      5.4790000      0.0051087
      5.4800000      0.0051104
      5.4810000      0.0051120
      5.4820000      0.0051140
      5.4830000      0.0051130
      5.4840000      0.0051149
      5.4850000      0.0051163
      5.4860000      0.0051152
      5.4870000      0.0051175
      5.4880000      0.0051178
      5.4890000      0.0051167
      5.4900000      0.0051177
      5.4910000      0.0051175
      5.4920000      0.0051196
      5.4930000      0.0051204
      5.4940000      0.0051228
      5.4950000      0.0051218
      5.4960000      0.0051210
      5.4970000      0.0051259
      5.4980000      0.0051235
      5.4990000      0.0051204
      5.5000000      0.0051226
      5.5010000      0.0051227
      5.5020000      0.0051217
      5.5030000      0.0051214
      5.5040000      0.0051238
      5.5050000      0.0051239
      5.5060000      0.0051244
      5.5070000      0.0051230
      5.5080000      0.0051234
      5.5090000      0.0051271
      5.5100000      0.0051253
      5.5110000      0.0051237
      5.5120000      0.0051247
      5.5130000      0.0051281
      5.5140000      0.0051283
      5.5150000      0.0051303
      5.5160000      0.0051282
      5.5170000      0.0051292
      5.5180000      0.0051321
      5.5190000      0.0051318
      5.5200000      0.0051288
      5.5210000      0.0051301
      5.5220000      0.0051324
      5.5230000      0.0051297
      5.5240000      0.0051309
      5.5250000      0.0051324
      5.5260000      0.0051312
      5.5270000      0.0051349
      5.5280000      0.0051345
      5.5290000      0.0051360
      5.5300000      0.0051361
      5.5310000      0.0051374
      5.5320000      0.0051369
      5.5330000      0.0051389
      5.5340000      0.0051341
      5.5350000      0.0051378
      5.5360000      0.0051355
      5.5370000      0.0051377
      5.5380000      0.0051375
      5.5390000      0.0051379
      5.5400000      0.0051418
      5.5410000      0.0051427
      5.5420000      0.0051437
      5.5430000      0.0051438
      5.5440000      0.0051436
      5.5450000      0.0051444
      5.5460000      0.0051450
      5.5470000      0.0051434
      5.5480000      0.0051412
      5.5490000      0.0051458
      5.5500000      0.0051430
      5.5510000      0.0051442
      5.5520000      0.0051441
      5.5530000      0.0051454
      5.5540000      0.0051465
      5.5550000      0.0051446
      5.5560000      0.0051460
      5.5570000      0.0051448
      5.5580000      0.0051452
      5.5590000      0.0051467
      5.5600000      0.0051485
      5.5610000      0.0051474
      5.5620000      0.0051478
      5.5630000      0.0051487
      5.5640000      0.0051492
      5.5650000      0.0051489
      5.5660000      0.0051503
      5.5670000      0.0051507
      5.5680000      0.0051508
      5.5690000      0.0051490
      5.5700000      0.0051492
      5.5710000      0.0051497
      5.5720000      0.0051479
      5.5730000      0.0051462
      5.5740000      0.0051467
      5.5750000      0.0051497
      5.5760000      0.0051483
      5.5770000      0.0051510
      5.5780000      0.0051506
      5.5790000      0.0051542
      5.5800000      0.0051494
      5.5810000      0.0051523
      5.5820000      0.0051471
      5.5830000      0.0051505
      5.5840000      0.0051482
      5.5850000      0.0051538
      5.5860000      0.0051542
      5.5870000      0.0051533
      5.5880000      0.0051557
      5.5890000      0.0051534
      5.5900000      0.0051512
      5.5910000      0.0051531
      5.5920000      0.0051535
      5.5930000      0.0051538
      5.5940000      0.0051536
      5.5950000      0.0051536
      5.5960000      0.0051538
      5.5970000      0.0051546
      5.5980000      0.0051565
      5.5990000      0.0051545
      5.6000000      0.0051544
      5.6010000      0.0051581
      5.6020000      0.0051601
      5.6030000      0.0051594
      5.6040000      0.0051596
      5.6050000      0.0051620
      5.6060000      0.0051600
      5.6070000      0.0051593
      5.6080000      0.0051611
      5.6090000      0.0051630
      5.6100000      0.0051610
      5.6110000      0.0051630
      5.6120000      0.0051662
      5.6130000      0.0051637
      5.6140000      0.0051661
      5.6150000      0.0051656
      5.6160000      0.0051669
      5.6170000      0.0051656
      5.6180000      0.0051680
      5.6190000      0.0051675
      5.6200000      0.0051700
      5.6210000      0.0051711
      5.6220000      0.0051700
      5.6230000      0.0051706
      5.6240000      0.0051706
      5.6250000      0.0051696
      5.6260000      0.0051718
      5.6270000      0.0051680
      5.6280000      0.0051719
      5.6290000      0.0051718
      5.6300000      0.0051730
      5.6310000      0.0051738
      5.6320000      0.0051735
      5.6330000      0.0051751
      5.6340000      0.0051755
      5.6350000      0.0051786
      5.6360000      0.0051742
      5.6370000      0.0051753
      5.6380000      0.0051789
      5.6390000      0.0051775
      5.6400000      0.0051797
      5.6410000      0.0051763
      5.6420000      0.0051810
      5.6430000      0.0051801
      5.6440000      0.0051806
      5.6450000      0.0051824
      5.6460000      0.0051837
      5.6470000      0.0051825
      5.6480000      0.0051806
      5.6490000      0.0051820
      5.6500000      0.0051830
      5.6510000      0.0051803
      5.6520000      0.0051828
      5.6530000      0.0051800
      5.6540000      0.0051833
      5.6550000      0.0051828
      5.6560000      0.0051826
      5.6570000      0.0051848
      5.6580000      0.0051834
      5.6590000      0.0051852
      5.6600000      0.0051859
      5.6610000      0.0051857
      5.6620000      0.0051865
      5.6630000      0.0051896
      5.6640000      0.0051882
      5.6650000      0.0051858
      5.6660000      0.0051873
      5.6670000      0.0051883
      5.6680000      0.0051895
      5.6690000      0.0051878
      5.6700000      0.0051887
      5.6710000      0.0051924
      5.6720000      0.0051924
      5.6730000      0.0051942
      5.6740000      0.0051932
      5.6750000      0.0051938
      5.6760000      0.0051934
      5.6770000      0.0051908
      5.6780000      0.0051961
      5.6790000      0.0051950
      5.6800000      0.0051938
      5.6810000      0.0051979
      5.6820000      0.0051923
      5.6830000      0.0051948
      5.6840000      0.0051941
      5.6850000      0.0051941
      5.6860000      0.0051976
      5.6870000      0.0051949
      5.6880000      0.0051994
      5.6890000      0.0051960
      5.6900000      0.0051980
      5.6910000      0.0051970
      5.6920000      0.0051997
      5.6930000      0.0052003
      5.6940000      0.0052003
      5.6950000      0.0052026
      5.6960000      0.0052003
      5.6970000      0.0052035
      5.6980000      0.0052024
      5.6990000      0.0052013
      5.7000000      0.0052053
      5.7010000      0.0052036
      5.7020000      0.0052035
      5.7030000      0.0052050
      5.7040000      0.0052038
      5.7050000      0.0052057
      5.7060000      0.0052053
      5.7070000      0.0052072
      5.7080000      0.0052067
      5.7090000      0.0052069
      5.7100000      0.0052093
      5.7110000      0.0052112
      5.7120000      0.0052108
      5.7130000      0.0052108
      5.7140000      0.0052134
      5.7150000      0.0052112
      5.7160000      0.0052143
      5.7170000      0.0052137
      5.7180000      0.0052145
      5.7190000      0.0052128
      5.7200000      0.0052126
      5.7210000      0.0052147
      5.7220000      0.0052141
      5.7230000      0.0052181
      5.7240000      0.0052185
      5.7250000      0.0052144
      5.7260000      0.0052176
      5.7270000      0.0052188
      5.7280000      0.0052189
      5.7290000      0.0052173
      5.7300000      0.0052161
      5.7310000      0.0052157
      5.7320000      0.0052215
      5.7330000      0.0052211
      5.7340000      0.0052231
      5.7350000      0.0052198
      5.7360000      0.0052223
      5.7370000      0.0052206
      5.7380000      0.0052219
      5.7390000      0.0052202
      5.7400000      0.0052245
      5.7410000      0.0052243
      5.7420000      0.0052257
      5.7430000      0.0052250
      5.7440000      0.0052225
      5.7450000      0.0052303
      5.7460000      0.0052265
      5.7470000      0.0052285
      5.7480000      0.0052274
      5.7490000      0.0052238
      5.7500000      0.0052241
      5.7510000      0.0052287
      5.7520000      0.0052273
      5.7530000      0.0052299
      5.7540000      0.0052247
      5.7550000      0.0052282
      5.7560000      0.0052291
      5.7570000      0.0052294
      5.7580000      0.0052312
      5.7590000      0.0052314
      5.7600000      0.0052279
      5.7610000      0.0052311
      5.7620000      0.0052309
      5.7630000      0.0052285
      5.7640000      0.0052306
      5.7650000      0.0052324
      5.7660000      0.0052328
      5.7670000      0.0052301
      5.7680000      0.0052309
      5.7690000      0.0052281
      5.7700000      0.0052295
      5.7710000      0.0052299
      5.7720000      0.0052356
      5.7730000      0.0052338
      5.7740000      0.0052363
      5.7750000      0.0052355
      5.7760000      0.0052356
      5.7770000      0.0052343
      5.7780000      0.0052326
      5.7790000      0.0052338
      5.7800000      0.0052341
      5.7810000      0.0052345
      5.7820000      0.0052350
      5.7830000      0.0052401
      5.7840000      0.0052406
      5.7850000      0.0052396
      5.7860000      0.0052425
      5.7870000      0.0052407
      5.7880000      0.0052424
      5.7890000      0.0052460
      5.7900000      0.0052448
      5.7910000      0.0052421
      5.7920000      0.0052438
      5.7930000      0.0052391
      5.7940000      0.0052435
      5.7950000      0.0052429
      5.7960000      0.0052455
      5.7970000      0.0052442
      5.7980000      0.0052452
      5.7990000      0.0052400
      5.8000000      0.0052430
      5.8010000      0.0052383
      5.8020000      0.0052442
      5.8030000      0.0052413
      5.8040000      0.0052426
      5.8050000      0.0052386
      5.8060000      0.0052427
      5.8070000      0.0052421
      5.8080000      0.0052420
      5.8090000      0.0052417
      5.8100000      0.0052410
      5.8110000      0.0052417
      5.8120000      0.0052428
      5.8130000      0.0052438
      5.8140000      0.0052420
      5.8150000      0.0052456
      5.8160000      0.0052437
      5.8170000      0.0052484
      5.8180000      0.0052484
      5.8190000      0.0052436
      5.8200000      0.0052457
      5.8210000      0.0052459
      5.8220000      0.0052465
      5.8230000      0.0052448
      5.8240000      0.0052473
      5.8250000      0.0052474
      5.8260000      0.0052450
      5.8270000      0.0052477
      5.8280000      0.0052486
      5.8290000      0.0052469
      5.8300000      0.0052463
      5.8310000      0.0052464
      5.8320000      0.0052474
      5.8330000      0.0052488
      5.8340000      0.0052487
      5.8350000      0.0052462
      5.8360000      0.0052470
      5.8370000      0.0052459
      5.8380000      0.0052494
      5.8390000      0.0052503
      5.8400000      0.0052508
      5.8410000      0.0052519
      5.8420000      0.0052541
      5.8430000      0.0052501
      5.8440000      0.0052513
      5.8450000      0.0052543
      5.8460000      0.0052540
      5.8470000      0.0052557
      5.8480000      0.0052530
      5.8490000      0.0052512
      5.8500000      0.0052533
      5.8510000      0.0052550
      5.8520000      0.0052568
      5.8530000      0.0052554
      5.8540000      0.0052562
      5.8550000      0.0052550
      5.8560000      0.0052541
      5.8570000      0.0052526
      5.8580000      0.0052535
      5.8590000      0.0052575
      5.8600000      0.0052561
      5.8610000      0.0052552
      5.8620000      0.0052599
      5.8630000      0.0052567
      5.8640000      0.0052579
      5.8650000      0.0052545
      5.8660000      0.0052540
      5.8670000      0.0052602
      5.8680000      0.0052591
      5.8690000      0.0052619
      5.8700000      0.0052617
      5.8710000      0.0052599
      5.8720000      0.0052636
      5.8730000      0.0052653
      5.8740000      0.0052662
      5.8750000      0.0052664
      5.8760000      0.0052634
      5.8770000      0.0052640
      5.8780000      0.0052673
      5.8790000      0.0052632
      5.8800000      0.0052691
      5.8810000      0.0052673
      5.8820000      0.0052689
      5.8830000      0.0052683
      5.8840000      0.0052728
      5.8850000      0.0052713
      5.8860000      0.0052693
      5.8870000      0.0052710
      5.8880000      0.0052703
      5.8890000      0.0052704
      5.8900000      0.0052755
      5.8910000      0.0052729
      5.8920000      0.0052743
      5.8930000      0.0052747
      5.8940000      0.0052744
      5.8950000      0.0052734
      5.8960000      0.0052780
      5.8970000      0.0052760
      5.8980000      0.0052783
      5.8990000      0.0052760
      5.9000000      0.0052749
      5.9010000      0.0052741
      5.9020000      0.0052730
      5.9030000      0.0052765
      5.9040000      0.0052765
      5.9050000      0.0052785
      5.9060000      0.0052803
      5.9070000      0.0052781
      5.9080000      0.0052788
      5.9090000      0.0052802
      5.9100000      0.0052795
      5.9110000      0.0052832
      5.9120000      0.0052806
      5.9130000      0.0052802
      5.9140000      0.0052849
      5.9150000      0.0052842
      5.9160000      0.0052803
      5.9170000      0.0052839
      5.9180000      0.0052850
      5.9190000      0.0052828
      5.9200000      0.0052867
      5.9210000      0.0052898
      5.9220000      0.0052856
      5.9230000      0.0052871
      5.9240000      0.0052899
      5.9250000      0.0052857
      5.9260000      0.0052872
      5.9270000      0.0052901
      5.9280000      0.0052930
      5.9290000      0.0052902
      5.9300000      0.0052935
      5.9310000      0.0052929
      5.9320000      0.0052928
      5.9330000      0.0052923
      5.9340000      0.0052934
      5.9350000      0.0052925
      5.9360000      0.0052918
      5.9370000      0.0052950
      5.9380000      0.0052955
      5.9390000      0.0052947
      5.9400000      0.0052978
      5.9410000      0.0052983
      5.9420000      0.0052986
      5.9430000      0.0052987
      5.9440000      0.0053012
      5.9450000      0.0053004
      5.9460000      0.0052999
      5.9470000      0.0053003
      5.9480000      0.0053040
      5.9490000      0.0053035
      5.9500000      0.0053021
      5.9510000      0.0053023
      5.9520000      0.0053019
      5.9530000      0.0053058
      5.9540000      0.0053045
      5.9550000      0.0053057
      5.9560000      0.0053123
      5.9570000      0.0053124
      5.9580000      0.0053109
      5.9590000      0.0053123
      5.9600000      0.0053098
      5.9610000      0.0053101
      5.9620000      0.0053136
      5.9630000      0.0053116
      5.9640000      0.0053123
      5.9650000      0.0053103
      5.9660000      0.0053089
      5.9670000      0.0053107
      5.9680000      0.0053128
      5.9690000      0.0053119
      5.9700000      0.0053129
      5.9710000      0.0053115
      5.9720000      0.0053127
      5.9730000      0.0053157
      5.9740000      0.0053143
      5.9750000      0.0053131
      5.9760000      0.0053161
      5.9770000      0.0053176
      5.9780000      0.0053160
      5.9790000      0.0053156
      5.9800000      0.0053165
      5.9810000      0.0053184
      5.9820000      0.0053173
      5.9830000      0.0053183
      5.9840000      0.0053198
      5.9850000      0.0053199
      5.9860000      0.0053186
      5.9870000      0.0053200
      5.9880000      0.0053202
      5.9890000      0.0053187
      5.9900000      0.0053207
      5.9910000      0.0053210
      5.9920000      0.0053196
      5.9930000      0.0053188
      5.9940000      0.0053232
      5.9950000      0.0053249
      5.9960000      0.0053235
      5.9970000      0.0053235
      5.9980000      0.0053252
      5.9990000      0.0053206
      6.0000000      0.0053202
      6.0010000      0.0053224
      6.0020000      0.0053222
      6.0030000      0.0053238
      6.0040000      0.0053238
      6.0050000      0.0053196
      6.0060000      0.0053205
      6.0070000      0.0053252
      6.0080000      0.0053277
      6.0090000      0.0053256
      6.0100000      0.0053249
      6.0110000      0.0053263
      6.0120000      0.0053265
      6.0130000      0.0053275
      6.0140000      0.0053284
      6.0150000      0.0053269
      6.0160000      0.0053314
      6.0170000      0.0053294
      6.0180000      0.0053321
      6.0190000      0.0053316
      6.0200000      0.0053335
      6.0210000      0.0053322
      6.0220000      0.0053332
      6.0230000      0.0053332
      6.0240000      0.0053326
      6.0250000      0.0053337
      6.0260000      0.0053338
      6.0270000      0.0053322
      6.0280000      0.0053328
      6.0290000      0.0053305
      6.0300000      0.0053342
      6.0310000      0.0053325
      6.0320000      0.0053356
      6.0330000      0.0053375
      6.0340000      0.0053376
      6.0350000      0.0053372
      6.0360000      0.0053346
      6.0370000      0.0053360
      6.0380000      0.0053366
      6.0390000      0.0053358
      6.0400000      0.0053369
      6.0410000      0.0053398
      6.0420000      0.0053381
      6.0430000      0.0053397
      6.0440000      0.0053406
      6.0450000      0.0053391
      6.0460000      0.0053409
      6.0470000      0.0053406
      6.0480000      0.0053449
      6.0490000      0.0053418
      6.0500000      0.0053434
      6.0510000      0.0053427
      6.0520000      0.0053434
      6.0530000      0.0053428
      6.0540000      0.0053409
      6.0550000      0.0053434
      6.0560000      0.0053439
      6.0570000      0.0053430
      6.0580000      0.0053460
      6.0590000      0.0053473
      6.0600000      0.0053454
      6.0610000      0.0053489
      6.0620000      0.0053502
      6.0630000      0.0053477
      6.0640000      0.0053514
      6.0650000      0.0053512
      6.0660000      0.0053501
      6.0670000      0.0053501
      6.0680000      0.0053496
      6.0690000      0.0053508
      6.0700000      0.0053497
      6.0710000      0.0053525
      6.0720000      0.0053495
      6.0730000      0.0053485
      6.0740000      0.0053503
      6.0750000      0.0053490
      6.0760000      0.0053511
      6.0770000      0.0053489
      6.0780000      0.0053520
      6.0790000      0.0053519
      6.0800000      0.0053551
      6.0810000      0.0053543
      6.0820000      0.0053528
      6.0830000      0.0053557
      6.0840000      0.0053606
      6.0850000      0.0053579
      6.0860000      0.0053552
      6.0870000      0.0053565
      6.0880000      0.0053581
      6.0890000      0.0053602
      6.0900000      0.0053562
      6.0910000      0.0053598
      6.0920000      0.0053617
      6.0930000      0.0053625
      6.0940000      0.0053636
      6.0950000      0.0053642
      6.0960000      0.0053669
      6.0970000      0.0053617
      6.0980000      0.0053669
      6.0990000      0.0053620
      6.1000000      0.0053632
      6.1010000      0.0053667
      6.1020000      0.0053613
      6.1030000      0.0053643
      6.1040000      0.0053655
      6.1050000      0.0053665
      6.1060000      0.0053659
      6.1070000      0.0053673
      6.1080000      0.0053644
      6.1090000      0.0053689
      6.1100000      0.0053662
      6.1110000      0.0053698
      6.1120000      0.0053644
      6.1130000      0.0053689
      6.1140000      0.0053700
      6.1150000      0.0053698
      6.1160000      0.0053712
      6.1170000      0.0053711
      6.1180000      0.0053743
      6.1190000      0.0053714
      6.1200000      0.0053728
      6.1210000      0.0053689
      6.1220000      0.0053759
      6.1230000      0.0053717
      6.1240000      0.0053701
      6.1250000      0.0053717
      6.1260000      0.0053739
      6.1270000      0.0053727
      6.1280000      0.0053743
      6.1290000      0.0053680
      6.1300000      0.0053727
      6.1310000      0.0053701
      6.1320000      0.0053701
      6.1330000      0.0053723
      6.1340000      0.0053735
      6.1350000      0.0053715
      6.1360000      0.0053718
      6.1370000      0.0053747
      6.1380000      0.0053729
      6.1390000      0.0053720
      6.1400000      0.0053704
      6.1410000      0.0053748
      6.1420000      0.0053748
      6.1430000      0.0053709
      6.1440000      0.0053740
      6.1450000      0.0053718
      6.1460000      0.0053746
      6.1470000      0.0053773
      6.1480000      0.0053763
      6.1490000      0.0053789
      6.1500000      0.0053816
      6.1510000      0.0053809
      6.1520000      0.0053811
      6.1530000      0.0053810
      6.1540000      0.0053811
      6.1550000      0.0053814
      6.1560000      0.0053811
      6.1570000      0.0053809
      6.1580000      0.0053837
      6.1590000      0.0053852
      6.1600000      0.0053821
      6.1610000      0.0053845
      6.1620000      0.0053838
      6.1630000      0.0053867
      6.1640000      0.0053881
      6.1650000      0.0053904
      6.1660000      0.0053923
      6.1670000      0.0053885
      6.1680000      0.0053906
      6.1690000      0.0053922
      6.1700000      0.0053915
      6.1710000      0.0053929
      6.1720000      0.0053930
      6.1730000      0.0053929
      6.1740000      0.0053934
      6.1750000      0.0053934
      6.1760000      0.0053960
      6.1770000      0.0053950
      6.1780000      0.0053956
      6.1790000      0.0053963
      6.1800000      0.0053954
      6.1810000      0.0053982
      6.1820000      0.0053987
      6.1830000      0.0053974
      6.1840000      0.0053956
      6.1850000      0.0053996
      6.1860000      0.0053999
      6.1870000      0.0054003
      6.1880000      0.0054007
      6.1890000      0.0053984
      6.1900000      0.0053985
      6.1910000      0.0053983
      6.1920000      0.0053998
      6.1930000      0.0053979
      6.1940000      0.0053990
      6.1950000      0.0053984
      6.1960000      0.0054030
      6.1970000      0.0054001
      6.1980000      0.0053984
      6.1990000      0.0054031
      6.2000000      0.0054013
      6.2010000      0.0054013
      6.2020000      0.0054038
      6.2030000      0.0054018
      6.2040000      0.0054052
      6.2050000      0.0054013
      6.2060000      0.0054067
      6.2070000      0.0054067
      6.2080000      0.0054047
      6.2090000      0.0054094
      6.2100000      0.0054042
      6.2110000      0.0054043
      6.2120000      0.0054055
      6.2130000      0.0054073
      6.2140000      0.0054060
      6.2150000      0.0054068
      6.2160000      0.0054061
      6.2170000      0.0054064
      6.2180000      0.0054068
      6.2190000      0.0054065
      6.2200000      0.0054073
      6.2210000      0.0054085
      6.2220000      0.0054065
      6.2230000      0.0054095
      6.2240000      0.0054101
      6.2250000      0.0054075
      6.2260000      0.0054103
      6.2270000      0.0054086
      6.2280000      0.0054100
      6.2290000      0.0054064
      6.2300000      0.0054101
      6.2310000      0.0054081
      6.2320000      0.0054109
      6.2330000      0.0054112
      6.2340000      0.0054109
      6.2350000      0.0054100
      6.2360000      0.0054117
      6.2370000      0.0054093
      6.2380000      0.0054109
      6.2390000      0.0054136
      6.2400000      0.0054143
      6.2410000      0.0054139
      6.2420000      0.0054133
      6.2430000      0.0054174
      6.2440000      0.0054141
      6.2450000      0.0054143
      6.2460000      0.0054172
      6.2470000      0.0054181
      6.2480000      0.0054158
      6.2490000      0.0054159
      6.2500000      0.0054187
      6.2510000      0.0054167
      6.2520000      0.0054214
      6.2530000      0.0054221
      6.2540000      0.0054220
      6.2550000      0.0054203
      6.2560000      0.0054198
      6.2570000      0.0054198
      6.2580000      0.0054238
      6.2590000      0.0054231
      6.2600000      0.0054242
      6.2610000      0.0054266
      6.2620000      0.0054259
      6.2630000      0.0054286
      6.2640000      0.0054281
      6.2650000      0.0054299
      6.2660000      0.0054277
      6.2670000      0.0054274
      6.2680000      0.0054336
      6.2690000      0.0054322
      6.2700000      0.0054324
      6.2710000      0.0054334
      6.2720000      0.0054359
      6.2730000      0.0054349
      6.2740000      0.0054360
      6.2750000      0.0054379
      6.2760000      0.0054356
      6.2770000      0.0054383
      6.2780000      0.0054377
      6.2790000      0.0054387
      6.2800000      0.0054393
      6.2810000      0.0054392
      6.2820000      0.0054382
      6.2830000      0.0054422
      6.2840000      0.0054409
      6.2850000      0.0054407
      6.2860000      0.0054412
      6.2870000      0.0054408
      6.2880000      0.0054403
      6.2890000      0.0054424
      6.2900000      0.0054443
      6.2910000      0.0054361
      6.2920000      0.0054400
      6.2930000      0.0054415
      6.2940000      0.0054390
      6.2950000      0.0054439
      6.2960000      0.0054464
      6.2970000      0.0054466
      6.2980000      0.0054434
      6.2990000      0.0054431
      6.3000000      0.0054445
      6.3010000      0.0054457
      6.3020000      0.0054461
      6.3030000      0.0054471
      6.3040000      0.0054460
      6.3050000      0.0054474
      6.3060000      0.0054502
      6.3070000      0.0054461
      6.3080000      0.0054446
      6.3090000      0.0054472
      6.3100000      0.0054512
      6.3110000      0.0054504
      6.3120000      0.0054500
      6.3130000      0.0054515
      6.3140000      0.0054517
      6.3150000      0.0054490
      6.3160000      0.0054534
      6.3170000      0.0054515
      6.3180000      0.0054535
      6.3190000      0.0054516
      6.3200000      0.0054511
      6.3210000      0.0054539
      6.3220000      0.0054540
      6.3230000      0.0054563
      6.3240000      0.0054573
      6.3250000      0.0054574
      6.3260000      0.0054546
      6.3270000      0.0054586
      6.3280000      0.0054572
      6.3290000      0.0054581
      6.3300000      0.0054624
      6.3310000      0.0054599
      6.3320000      0.0054591
      6.3330000      0.0054599
      6.3340000      0.0054589
      6.3350000      0.0054566
      6.3360000      0.0054585
      6.3370000      0.0054566
      6.3380000      0.0054571
      6.3390000      0.0054580
      6.3400000      0.0054587
      6.3410000      0.0054634
      6.3420000      0.0054611
      6.3430000      0.0054605
      6.3440000      0.0054632
      6.3450000      0.0054631
      6.3460000      0.0054609
      6.3470000      0.0054636
      6.3480000      0.0054613
      6.3490000      0.0054634
      6.3500000      0.0054637
      6.3510000      0.0054635
      6.3520000      0.0054672
      6.3530000      0.0054650
      6.3540000      0.0054638
      6.3550000      0.0054630
      6.3560000      0.0054664
      6.3570000      0.0054653
      6.3580000      0.0054665
      6.3590000      0.0054655
      6.3600000      0.0054688
      6.3610000      0.0054694
      6.3620000      0.0054687
      6.3630000      0.0054678
      6.3640000      0.0054669
      6.3650000      0.0054660
      6.3660000      0.0054702
      6.3670000      0.0054717
      6.3680000      0.0054692
      6.3690000      0.0054721
      6.3700000      0.0054701
      6.3710000      0.0054707
      6.3720000      0.0054747
      6.3730000      0.0054714
      6.3740000      0.0054765
      6.3750000      0.0054767
      6.3760000      0.0054755
      6.3770000      0.0054787
      6.3780000      0.0054773
      6.3790000      0.0054816
      6.3800000      0.0054781
      6.3810000      0.0054770
      6.3820000      0.0054808
      6.3830000      0.0054822
      6.3840000      0.0054815
      6.3850000      0.0054843
      6.3860000      0.0054826
      6.3870000      0.0054819
      6.3880000      0.0054844
      6.3890000      0.0054855
      6.3900000      0.0054857
      6.3910000      0.0054838
      6.3920000      0.0054864
      6.3930000      0.0054879
      6.3940000      0.0054873
      6.3950000      0.0054875
      6.3960000      0.0054891
      6.3970000      0.0054903
      6.3980000      0.0054902
      6.3990000      0.0054890
      6.4000000      0.0054880
      6.4010000      0.0054888
      6.4020000      0.0054892
      6.4030000      0.0054903
      6.4040000      0.0054905
      6.4050000      0.0054941
      6.4060000      0.0054939
      6.4070000      0.0054906
      6.4080000      0.0054934
      6.4090000      0.0054957
      6.4100000      0.0054940
      6.4110000      0.0054943
      6.4120000      0.0054930
      6.4130000      0.0054952
      6.4140000      0.0054945
      6.4150000      0.0054967
      6.4160000      0.0054955
      6.4170000      0.0054982
      6.4180000      0.0055006
      6.4190000      0.0054991
      6.4200000      0.0054988
      6.4210000      0.0054966
      6.4220000      0.0054972
      6.4230000      0.0055008
      6.4240000      0.0054966
      6.4250000      0.0055000
      6.4260000      0.0054989
      6.4270000      0.0054975
      6.4280000      0.0055021
      6.4290000      0.0055016
      6.4300000      0.0054999
      6.4310000      0.0055019
      6.4320000      0.0055031
      6.4330000      0.0055019
      6.4340000      0.0055040
      6.4350000      0.0055040
      6.4360000      0.0055048
      6.4370000      0.0055046
      6.4380000      0.0055047
      6.4390000      0.0055044
      6.4400000      0.0055039
      6.4410000      0.0055025
      6.4420000      0.0055029
      6.4430000      0.0055025
      6.4440000      0.0055059
      6.4450000      0.0055027
      6.4460000      0.0055072
      6.4470000      0.0055042
      6.4480000      0.0055018
      6.4490000      0.0055046
      6.4500000      0.0055066
      6.4510000      0.0055054
      6.4520000      0.0055056
      6.4530000      0.0055012
      6.4540000      0.0055093
      6.4550000      0.0055020
      6.4560000      0.0055066
      6.4570000      0.0055062
      6.4580000      0.0055028
      6.4590000      0.0055070
      6.4600000      0.0055071
      6.4610000      0.0055052
      6.4620000      0.0055084
      6.4630000      0.0055112
      6.4640000      0.0055108
      6.4650000      0.0055091
      6.4660000      0.0055074
      6.4670000      0.0055145
      6.4680000      0.0055125
      6.4690000      0.0055109
      6.4700000      0.0055122
      6.4710000      0.0055158
      6.4720000      0.0055151
      6.4730000      0.0055169
      6.4740000      0.0055155
      6.4750000      0.0055138
      6.4760000      0.0055169
      6.4770000      0.0055180
      6.4780000      0.0055214
      6.4790000      0.0055173
      6.4800000      0.0055149
      6.4810000      0.0055157
      6.4820000      0.0055152
      6.4830000      0.0055130
      6.4840000      0.0055153
      6.4850000      0.0055180
      6.4860000      0.0055189
      6.4870000      0.0055183
      6.4880000      0.0055184
      6.4890000      0.0055185
      6.4900000      0.0055198
      6.4910000      0.0055228
      6.4920000      0.0055242
      6.4930000      0.0055228
      6.4940000      0.0055212
      6.4950000      0.0055204
      6.4960000      0.0055195
      6.4970000      0.0055216
      6.4980000      0.0055236
      6.4990000      0.0055227
      6.5000000      0.0055214
      6.5010000      0.0055224
      6.5020000      0.0055193
      6.5030000      0.0055216
      6.5040000      0.0055242
      6.5050000      0.0055237
      6.5060000      0.0055225
      6.5070000      0.0055251
      6.5080000      0.0055249
      6.5090000      0.0055236
      6.5100000      0.0055243
      6.5110000      0.0055227
      6.5120000      0.0055228
      6.5130000      0.0055238
      6.5140000      0.0055251
      6.5150000      0.0055248
      6.5160000      0.0055232
      6.5170000      0.0055272
      6.5180000      0.0055234
      6.5190000      0.0055262
      6.5200000      0.0055292
      6.5210000      0.0055256
      6.5220000      0.0055302
      6.5230000      0.0055252
      6.5240000      0.0055278
      6.5250000      0.0055305
      6.5260000      0.0055311
      6.5270000      0.0055287
      6.5280000      0.0055312
      6.5290000      0.0055338
      6.5300000      0.0055344
      6.5310000      0.0055330
      6.5320000      0.0055348
      6.5330000      0.0055369
      6.5340000      0.0055347
      6.5350000      0.0055333
      6.5360000      0.0055326
      6.5370000      0.0055326
      6.5380000      0.0055329
      6.5390000      0.0055310
      6.5400000      0.0055307
      6.5410000      0.0055311
      6.5420000      0.0055326
      6.5430000      0.0055322
      6.5440000      0.0055340
      6.5450000      0.0055335
      6.5460000      0.0055336
      6.5470000      0.0055340
      6.5480000      0.0055362
      6.5490000      0.0055386
      6.5500000      0.0055383
      6.5510000      0.0055383
      6.5520000      0.0055411
      6.5530000      0.0055401
      6.5540000      0.0055396
      6.5550000      0.0055405
      6.5560000      0.0055422
      6.5570000      0.0055434
      6.5580000      0.0055408
      6.5590000      0.0055412
      6.5600000      0.0055448
      6.5610000      0.0055445
      6.5620000      0.0055464
      6.5630000      0.0055431
      6.5640000      0.0055467
      6.5650000      0.0055473
      6.5660000      0.0055472
      6.5670000      0.0055516
      6.5680000      0.0055508
      6.5690000      0.0055495
      6.5700000      0.0055484
      6.5710000      0.0055495
      6.5720000      0.0055510
      6.5730000      0.0055547
      6.5740000      0.0055543
      6.5750000      0.0055524
      6.5760000      0.0055535
      6.5770000      0.0055556
      6.5780000      0.0055524
      6.5790000      0.0055532
      6.5800000      0.0055530
      6.5810000      0.0055575
      6.5820000      0.0055553
      6.5830000      0.0055552
      6.5840000      0.0055558
      6.5850000      0.0055575
      6.5860000      0.0055579
      6.5870000      0.0055574
      6.5880000      0.0055600
      6.5890000      0.0055587
      6.5900000      0.0055582
      6.5910000      0.0055557
      6.5920000      0.0055589
      6.5930000      0.0055576
      6.5940000      0.0055608
      6.5950000      0.0055567
      6.5960000      0.0055584
      6.5970000      0.0055584
      6.5980000      0.0055601
      6.5990000      0.0055595
      6.6000000      0.0055605
      6.6010000      0.0055610
      6.6020000      0.0055612
      6.6030000      0.0055631
      6.6040000      0.0055612
      6.6050000      0.0055630
      6.6060000      0.0055683
      6.6070000      0.0055664
      6.6080000      0.0055646
      6.6090000      0.0055712
      6.6100000      0.0055708
      6.6110000      0.0055692
      6.6120000      0.0055716
      6.6130000      0.0055725
      6.6140000      0.0055745
      6.6150000      0.0055737
      6.6160000      0.0055735
      6.6170000      0.0055724
      6.6180000      0.0055782
      6.6190000      0.0055749
      6.6200000      0.0055738
      6.6210000      0.0055748
      6.6220000      0.0055785
      6.6230000      0.0055785
      6.6240000      0.0055802
      6.6250000      0.0055805
      6.6260000      0.0055853
      6.6270000      0.0055797
      6.6280000      0.0055800
      6.6290000      0.0055804
      6.6300000      0.0055832
      6.6310000      0.0055846
      6.6320000      0.0055878
      6.6330000      0.0055817
      6.6340000      0.0055818
      6.6350000      0.0055860
      6.6360000      0.0055855
      6.6370000      0.0055868
      6.6380000      0.0055853
      6.6390000      0.0055860
      6.6400000      0.0055890
      6.6410000      0.0055870
      6.6420000      0.0055874
      6.6430000      0.0055879
      6.6440000      0.0055876
      6.6450000      0.0055879
      6.6460000      0.0055901
      6.6470000      0.0055900
      6.6480000      0.0055903
      6.6490000      0.0055944
      6.6500000      0.0055955
      6.6510000      0.0055895
      6.6520000      0.0055954
      6.6530000      0.0055980
      6.6540000      0.0055967
      6.6550000      0.0056009
      6.6560000      0.0055999
      6.6570000      0.0056042
      6.6580000      0.0056004
      6.6590000      0.0056041
      6.6600000      0.0056024
      6.6610000      0.0056057
      6.6620000      0.0056057
      6.6630000      0.0056066
      6.6640000      0.0056101
      6.6650000      0.0056097
      6.6660000      0.0056076
      6.6670000      0.0056092
      6.6680000      0.0056095
      6.6690000      0.0056116
      6.6700000      0.0056119
      6.6710000      0.0056099
      6.6720000      0.0056109
      6.6730000      0.0056103
      6.6740000      0.0056099
      6.6750000      0.0056096
      6.6760000      0.0056131
      6.6770000      0.0056104
      6.6780000      0.0056124
      6.6790000      0.0056119
      6.6800000      0.0056158
      6.6810000      0.0056090
      6.6820000      0.0056139
      6.6830000      0.0056127
      6.6840000      0.0056131
      6.6850000      0.0056127
      6.6860000      0.0056158
      6.6870000      0.0056129
      6.6880000      0.0056147
      6.6890000      0.0056160
      6.6900000      0.0056133
      6.6910000      0.0056143
      6.6920000      0.0056167
      6.6930000      0.0056178
      6.6940000      0.0056146
      6.6950000      0.0056191
      6.6960000      0.0056191
      6.6970000      0.0056197
      6.6980000      0.0056171
      6.6990000      0.0056198
      6.7000000      0.0056213
      6.7010000      0.0056194
      6.7020000      0.0056210
      6.7030000      0.0056223
      6.7040000      0.0056228
      6.7050000      0.0056243
      6.7060000      0.0056240
      6.7070000      0.0056224
      6.7080000      0.0056234
      6.7090000      0.0056299
      6.7100000      0.0056247
      6.7110000      0.0056276
      6.7120000      0.0056265
      6.7130000      0.0056253
      6.7140000      0.0056283
      6.7150000      0.0056313
      6.7160000      0.0056336
      6.7170000      0.0056291
      6.7180000      0.0056298
      6.7190000      0.0056304
      6.7200000      0.0056303
      6.7210000      0.0056364
      6.7220000      0.0056334
      6.7230000      0.0056357
      6.7240000      0.0056357
      6.7250000      0.0056371
      6.7260000      0.0056375
      6.7270000      0.0056381
      6.7280000      0.0056359
      6.7290000      0.0056415
      6.7300000      0.0056355
      6.7310000      0.0056359
      6.7320000      0.0056373
      6.7330000      0.0056363
      6.7340000      0.0056404
      6.7350000      0.0056409
      6.7360000      0.0056401
      6.7370000      0.0056390
      6.7380000      0.0056410
      6.7390000      0.0056426
      6.7400000      0.0056414
      6.7410000      0.0056398
      6.7420000      0.0056394
      6.7430000      0.0056420
      6.7440000      0.0056422
      6.7450000      0.0056414
      6.7460000      0.0056416
      6.7470000      0.0056443
      6.7480000      0.0056457
      6.7490000      0.0056433
      6.7500000      0.0056468
      6.7510000      0.0056458
      6.7520000      0.0056482
      6.7530000      0.0056459
      6.7540000      0.0056520
      6.7550000      0.0056495
      6.7560000      0.0056505
      6.7570000      0.0056487
      6.7580000      0.0056511
      6.7590000      0.0056495
      6.7600000      0.0056513
      6.7610000      0.0056552
      6.7620000      0.0056526
      6.7630000      0.0056536
      6.7640000      0.0056532
      6.7650000      0.0056568
      6.7660000      0.0056551
      6.7670000      0.0056580
      6.7680000      0.0056592
      6.7690000      0.0056608
      6.7700000      0.0056569
      6.7710000      0.0056582
      6.7720000      0.0056626
      6.7730000      0.0056597
      6.7740000      0.0056615
      6.7750000      0.0056605
      6.7760000      0.0056628
      6.7770000      0.0056610
      6.7780000      0.0056588
      6.7790000      0.0056612
      6.7800000      0.0056618
      6.7810000      0.0056606
      6.7820000      0.0056640
      6.7830000      0.0056628
      6.7840000      0.0056635
      6.7850000      0.0056633
      6.7860000      0.0056627
      6.7870000      0.0056620
      6.7880000      0.0056639
      6.7890000      0.0056632
      6.7900000      0.0056652
      6.7910000      0.0056639
      6.7920000      0.0056638
      6.7930000      0.0056635
      6.7940000      0.0056664
      6.7950000      0.0056659
      6.7960000      0.0056645
      6.7970000      0.0056696
      6.7980000      0.0056703
      6.7990000      0.0056685
      6.8000000      0.0056729
      6.8010000      0.0056710
      6.8020000      0.0056709
      6.8030000      0.0056708
      6.8040000      0.0056722
      6.8050000      0.0056762
      6.8060000      0.0056770
      6.8070000      0.0056748
      6.8080000      0.0056807
      6.8090000      0.0056802
      6.8100000      0.0056806
      6.8110000      0.0056780
      6.8120000      0.0056814
      6.8130000      0.0056793
      6.8140000      0.0056798
      6.8150000      0.0056796
      6.8160000      0.0056804
      6.8170000      0.0056818
      6.8180000      0.0056791
      6.8190000      0.0056843
      6.8200000      0.0056814
      6.8210000      0.0056799
      6.8220000      0.0056842
      6.8230000      0.0056817
      6.8240000      0.0056832
      6.8250000      0.0056796
      6.8260000      0.0056822
      6.8270000      0.0056792
      6.8280000      0.0056789
      6.8290000      0.0056821
      6.8300000      0.0056800
      6.8310000      0.0056807
      6.8320000      0.0056856
      6.8330000      0.0056855
      6.8340000      0.0056854
      6.8350000      0.0056886
      6.8360000      0.0056852
      6.8370000      0.0056900
      6.8380000      0.0056889
      6.8390000      0.0056940
      6.8400000      0.0056881
      6.8410000      0.0056920
      6.8420000      0.0056928
      6.8430000      0.0056913
      6.8440000      0.0056938
      6.8450000      0.0056928
      6.8460000      0.0056967
      6.8470000      0.0056947
      6.8480000      0.0056917
      6.8490000      0.0056939
      6.8500000      0.0056909
      6.8510000      0.0056914
      6.8520000      0.0056907
      6.8530000      0.0056918
      6.8540000      0.0056941
      6.8550000      0.0056917
      6.8560000      0.0056919
      6.8570000      0.0056925
      6.8580000      0.0056877
      6.8590000      0.0056918
      6.8600000      0.0056902
      6.8610000      0.0056932
      6.8620000      0.0056966
      6.8630000      0.0056954
      6.8640000      0.0056959
      6.8650000      0.0056950
      6.8660000      0.0056955
      6.8670000      0.0056969
      6.8680000      0.0056982
      6.8690000      0.0056974
      6.8700000      0.0056952
      6.8710000      0.0056959
      6.8720000      0.0056942
      6.8730000      0.0056966
      6.8740000      0.0056963
      6.8750000      0.0056939
      6.8760000      0.0056937
      6.8770000      0.0056965
      6.8780000      0.0056954
      6.8790000      0.0056959
      6.8800000      0.0056974
      6.8810000      0.0056970
      6.8820000      0.0056966
      6.8830000      0.0056997
      6.8840000      0.0056978
      6.8850000      0.0056978
      6.8860000      0.0056980
      6.8870000      0.0057013
      6.8880000      0.0056988
      6.8890000      0.0057022
      6.8900000      0.0057021
      6.8910000      0.0057040
      6.8920000      0.0057048
      6.8930000      0.0057044
      6.8940000      0.0057060
      6.8950000      0.0057053
      6.8960000      0.0057074
      6.8970000      0.0057088
      6.8980000      0.0057094
      6.8990000      0.0057074
      6.9000000      0.0057080
      6.9010000      0.0057123
      6.9020000      0.0057097
      6.9030000      0.0057102
      6.9040000      0.0057130
      6.9050000      0.0057129
      6.9060000      0.0057122
      6.9070000      0.0057121
      6.9080000      0.0057150
      6.9090000      0.0057164
      6.9100000      0.0057158
      6.9110000      0.0057166
      6.9120000      0.0057139
      6.9130000      0.0057144
      6.9140000      0.0057140
      6.9150000      0.0057108
      6.9160000      0.0057165
      6.9170000      0.0057156
      6.9180000      0.0057149
      6.9190000      0.0057167
      6.9200000      0.0057190
      6.9210000      0.0057172
      6.9220000      0.0057180
      6.9230000      0.0057191
      6.9240000      0.0057180
      6.9250000      0.0057199
      6.9260000      0.0057188
      6.9270000      0.0057185
      6.9280000      0.0057211
      6.9290000      0.0057219
      6.9300000      0.0057221
      6.9310000      0.0057231
      6.9320000      0.0057247
      6.9330000      0.0057253
      6.9340000      0.0057287
      6.9350000      0.0057272
      6.9360000      0.0057292
      6.9370000      0.0057263
      6.9380000      0.0057260
      6.9390000      0.0057280
      6.9400000      0.0057274
      6.9410000      0.0057256
      6.9420000      0.0057240
      6.9430000      0.0057258
      6.9440000      0.0057281
      6.9450000      0.0057285
      6.9460000      0.0057311
      6.9470000      0.0057263
      6.9480000      0.0057291
      6.9490000      0.0057276
      6.9500000      0.0057280
      6.9510000      0.0057271
      6.9520000      0.0057280
      6.9530000      0.0057316
      6.9540000      0.0057277
      6.9550000      0.0057275
      6.9560000      0.0057316
      6.9570000      0.0057300
      6.9580000      0.0057293
      6.9590000      0.0057343
      6.9600000      0.0057313
      6.9610000      0.0057318
      6.9620000      0.0057335
      6.9630000      0.0057313
      6.9640000      0.0057330
      6.9650000      0.0057311
      6.9660000      0.0057321
      6.9670000      0.0057324
      6.9680000      0.0057333
      6.9690000      0.0057336
      6.9700000      0.0057341
      6.9710000      0.0057336
      6.9720000      0.0057376
      6.9730000      0.0057370
      6.9740000      0.0057378
      6.9750000      0.0057402
      6.9760000      0.0057372
      6.9770000      0.0057391
      6.9780000      0.0057435
      6.9790000      0.0057440
      6.9800000      0.0057391
      6.9810000      0.0057418
      6.9820000      0.0057421
      6.9830000      0.0057412
      6.9840000      0.0057409
      6.9850000      0.0057404
      6.9860000      0.0057430
      6.9870000      0.0057439
      6.9880000      0.0057449
      6.9890000      0.0057421
      6.9900000      0.0057438
      6.9910000      0.0057427
      6.9920000      0.0057445
      6.9930000      0.0057452
      6.9940000      0.0057450
      6.9950000      0.0057442
      6.9960000      0.0057446
      6.9970000      0.0057476
      6.9980000      0.0057461
      6.9990000      0.0057467
      7.0000000      0.0057490
      7.0010000      0.0057475
      7.0020000      0.0057473
      7.0030000      0.0057461
      7.0040000      0.0057503
      7.0050000      0.0057490
      7.0060000      0.0057519
      7.0070000      0.0057505
      7.0080000      0.0057502
      7.0090000      0.0057498
      7.0100000      0.0057523
      7.0110000      0.0057512
      7.0120000      0.0057537
      7.0130000      0.0057556
      7.0140000      0.0057549
      7.0150000      0.0057581
      7.0160000      0.0057549
      7.0170000      0.0057599
      7.0180000      0.0057584
      7.0190000      0.0057598
      7.0200000      0.0057591
      7.0210000      0.0057584
      7.0220000      0.0057614
      7.0230000      0.0057625
      7.0240000      0.0057617
      7.0250000      0.0057592
      7.0260000      0.0057543
      7.0270000      0.0057614
      7.0280000      0.0057583
      7.0290000      0.0057591
      7.0300000      0.0057614
      7.0310000      0.0057592
      7.0320000      0.0057612
      7.0330000      0.0057597
      7.0340000      0.0057580
      7.0350000      0.0057613
      7.0360000      0.0057574
      7.0370000      0.0057605
      7.0380000      0.0057628
      7.0390000      0.0057600
      7.0400000      0.0057609
      7.0410000      0.0057631
      7.0420000      0.0057648
      7.0430000      0.0057677
      7.0440000      0.0057638
      7.0450000      0.0057640
      7.0460000      0.0057635
      7.0470000      0.0057621
      7.0480000      0.0057668
      7.0490000      0.0057611
      7.0500000      0.0057673
      7.0510000      0.0057694
      7.0520000      0.0057693
      7.0530000      0.0057689
      7.0540000      0.0057692
      7.0550000      0.0057704
      7.0560000      0.0057685
      7.0570000      0.0057764
      7.0580000      0.0057744
      7.0590000      0.0057750
      7.0600000      0.0057726
      7.0610000      0.0057726
      7.0620000      0.0057747
      7.0630000      0.0057756
      7.0640000      0.0057768
      7.0650000      0.0057819
      7.0660000      0.0057810
      7.0670000      0.0057813
      7.0680000      0.0057789
      7.0690000      0.0057818
      7.0700000      0.0057828
      7.0710000      0.0057822
      7.0720000      0.0057791
      7.0730000      0.0057794
      7.0740000      0.0057834
      7.0750000      0.0057830
      7.0760000      0.0057815
      7.0770000      0.0057867
      7.0780000      0.0057869
      7.0790000      0.0057877
      7.0800000      0.0057899
      7.0810000      0.0057860
      7.0820000      0.0057898
      7.0830000      0.0057911
      7.0840000      0.0057943
      7.0850000      0.0057920
      7.0860000      0.0057916
      7.0870000      0.0057930
      7.0880000      0.0057940
      7.0890000      0.0057915
      7.0900000      0.0057951
      7.0910000      0.0057907
      7.0920000      0.0057936
      7.0930000      0.0057906
      7.0940000      0.0057919
      7.0950000      0.0057912
      7.0960000      0.0057937
      7.0970000      0.0057953
      7.0980000      0.0057937
      7.0990000      0.0057935
      7.1000000      0.0057879
      7.1010000      0.0057930
      7.1020000      0.0057920
      7.1030000      0.0057922
      7.1040000      0.0057886
      7.1050000      0.0057915
      7.1060000      0.0057924
      7.1070000      0.0057918
      7.1080000      0.0057935
      7.1090000      0.0057921
      7.1100000      0.0057915
      7.1110000      0.0057931
      7.1120000      0.0057884
      7.1130000      0.0057895
      7.1140000      0.0057898
      7.1150000      0.0057904
      7.1160000      0.0057900
      7.1170000      0.0057913
      7.1180000      0.0057914
      7.1190000      0.0057922
      7.1200000      0.0057938
      7.1210000      0.0057920
      7.1220000      0.0057929
      7.1230000      0.0057904
      7.1240000      0.0057945
      7.1250000      0.0057960
      7.1260000      0.0057968
      7.1270000      0.0057958
      7.1280000      0.0057965
      7.1290000      0.0057964
      7.1300000      0.0057981
      7.1310000      0.0057992
      7.1320000      0.0057971
      7.1330000      0.0057994
      7.1340000      0.0058014
      7.1350000      0.0058008
      7.1360000      0.0058017
      7.1370000      0.0058011
      7.1380000      0.0058057
      7.1390000      0.0058083
      7.1400000      0.0058059
      7.1410000      0.0058071
      7.1420000      0.0058071
      7.1430000      0.0058071
      7.1440000      0.0058030
      7.1450000      0.0058050
      7.1460000      0.0058055
      7.1470000      0.0058068
      7.1480000      0.0058091
      7.1490000      0.0058072
      7.1500000      0.0058095
      7.1510000      0.0058084
      7.1520000      0.0058115
      7.1530000      0.0058190
      7.1540000      0.0058127
      7.1550000      0.0058166
      7.1560000      0.0058118
      7.1570000      0.0058166
      7.1580000      0.0058141
      7.1590000      0.0058127
      7.1600000      0.0058198
      7.1610000      0.0058174
      7.1620000      0.0058191
      7.1630000      0.0058178
      7.1640000      0.0058182
      7.1650000      0.0058193
      7.1660000      0.0058189
      7.1670000      0.0058202
      7.1680000      0.0058190
      7.1690000      0.0058213
      7.1700000      0.0058183
      7.1710000      0.0058184
      7.1720000      0.0058204
      7.1730000      0.0058183
      7.1740000      0.0058206
      7.1750000      0.0058209
      7.1760000      0.0058253
      7.1770000      0.0058195
      7.1780000      0.0058187
      7.1790000      0.0058200
      7.1800000      0.0058214
      7.1810000      0.0058201
      7.1820000      0.0058235
      7.1830000      0.0058224
      7.1840000      0.0058193
      7.1850000      0.0058219
      7.1860000      0.0058237
      7.1870000      0.0058254
      7.1880000      0.0058234
      7.1890000      0.0058231
      7.1900000      0.0058256
      7.1910000      0.0058245
      7.1920000      0.0058246
      7.1930000      0.0058276
      7.1940000      0.0058264
      7.1950000      0.0058263
      7.1960000      0.0058263
      7.1970000      0.0058261
      7.1980000      0.0058293
      7.1990000      0.0058269
      7.2000000      0.0058256
      7.2010000      0.0058284
      7.2020000      0.0058266
      7.2030000      0.0058279
      7.2040000      0.0058324
      7.2050000      0.0058274
      7.2060000      0.0058330
      7.2070000      0.0058320
      7.2080000      0.0058373
      7.2090000      0.0058335
      7.2100000      0.0058334
      7.2110000      0.0058358
      7.2120000      0.0058363
      7.2130000      0.0058331
      7.2140000      0.0058317
      7.2150000      0.0058341
      7.2160000      0.0058371
      7.2170000      0.0058379
      7.2180000      0.0058372
      7.2190000      0.0058426
      7.2200000      0.0058383
      7.2210000      0.0058397
      7.2220000      0.0058427
      7.2230000      0.0058452
      7.2240000      0.0058387
      7.2250000      0.0058424
      7.2260000      0.0058422
      7.2270000      0.0058396
      7.2280000      0.0058403
      7.2290000      0.0058419
      7.2300000      0.0058409
      7.2310000      0.0058393
      7.2320000      0.0058416
      7.2330000      0.0058443
      7.2340000      0.0058474
      7.2350000      0.0058460
      7.2360000      0.0058418
      7.2370000      0.0058456
      7.2380000      0.0058461
      7.2390000      0.0058452
      7.2400000      0.0058462
      7.2410000      0.0058461
      7.2420000      0.0058462
      7.2430000      0.0058474
      7.2440000      0.0058477
      7.2450000      0.0058475
      7.2460000      0.0058468
      7.2470000      0.0058469
      7.2480000      0.0058429
      7.2490000      0.0058468
      7.2500000      0.0058419
      7.2510000      0.0058458
      7.2520000      0.0058462
      7.2530000      0.0058478
      7.2540000      0.0058445
      7.2550000      0.0058484
      7.2560000      0.0058454
      7.2570000      0.0058488
      7.2580000      0.0058463
      7.2590000      0.0058448
      7.2600000      0.0058465
      7.2610000      0.0058473
      7.2620000      0.0058504
      7.2630000      0.0058521
      7.2640000      0.0058498
      7.2650000      0.0058524
      7.2660000      0.0058558
      7.2670000      0.0058546
      7.2680000      0.0058543
      7.2690000      0.0058516
      7.2700000      0.0058577
      7.2710000      0.0058564
      7.2720000      0.0058590
      7.2730000      0.0058593
      7.2740000      0.0058585
      7.2750000      0.0058586
      7.2760000      0.0058591
      7.2770000      0.0058593
      7.2780000      0.0058633
      7.2790000      0.0058613
      7.2800000      0.0058672
      7.2810000      0.0058630
      7.2820000      0.0058672
      7.2830000      0.0058660
      7.2840000      0.0058644
      7.2850000      0.0058660
      7.2860000      0.0058709
      7.2870000      0.0058695
      7.2880000      0.0058676
      7.2890000      0.0058700
      7.2900000      0.0058729
      7.2910000      0.0058748
      7.2920000      0.0058768
      7.2930000      0.0058762
      7.2940000      0.0058745
      7.2950000      0.0058786
      7.2960000      0.0058777
      7.2970000      0.0058803
      7.2980000      0.0058816
      7.2990000      0.0058840
      7.3000000      0.0058809
      7.3010000      0.0058842
      7.3020000      0.0058864
      7.3030000      0.0058820
      7.3040000      0.0058855
      7.3050000      0.0058826
      7.3060000      0.0058855
      7.3070000      0.0058849
      7.3080000      0.0058832
      7.3090000      0.0058863
      7.3100000      0.0058885
      7.3110000      0.0058874
      7.3120000      0.0058841
      7.3130000      0.0058883
      7.3140000      0.0058882
      7.3150000      0.0058884
      7.3160000      0.0058886
      7.3170000      0.0058922
      7.3180000      0.0058904
      7.3190000      0.0058918
      7.3200000      0.0058943
      7.3210000      0.0058920
      7.3220000      0.0058914
      7.3230000      0.0058925
      7.3240000      0.0058962
      7.3250000      0.0058964
      7.3260000      0.0058945
      7.3270000      0.0058984
      7.3280000      0.0058961
      7.3290000      0.0059004
      7.3300000      0.0058964
      7.3310000      0.0059012
      7.3320000      0.0058991
      7.3330000      0.0059005
      7.3340000      0.0059009
      7.3350000      0.0059020
      7.3360000      0.0059037
      7.3370000      0.0059012
      7.3380000      0.0059023
      7.3390000      0.0059012
      7.3400000      0.0059033
      7.3410000      0.0059060
      7.3420000      0.0059083
      7.3430000      0.0059066
      7.3440000      0.0059088
      7.3450000      0.0059090
      7.3460000      0.0059103
      7.3470000      0.0059080
      7.3480000      0.0059088
      7.3490000      0.0059109
      7.3500000      0.0059084
      7.3510000      0.0059113
      7.3520000      0.0059125
      7.3530000      0.0059105
      7.3540000      0.0059137
      7.3550000      0.0059104
      7.3560000      0.0059132
      7.3570000      0.0059137
      7.3580000      0.0059160
      7.3590000      0.0059128
      7.3600000      0.0059187
      7.3610000      0.0059160
      7.3620000      0.0059165
      7.3630000      0.0059167
      7.3640000      0.0059174
      7.3650000      0.0059174
      7.3660000      0.0059172
      7.3670000      0.0059184
      7.3680000      0.0059176
      7.3690000      0.0059175
      7.3700000      0.0059172
      7.3710000      0.0059195
      7.3720000      0.0059240
      7.3730000      0.0059218
      7.3740000      0.0059213
      7.3750000      0.0059247
      7.3760000      0.0059231
      7.3770000      0.0059244
      7.3780000      0.0059281
      7.3790000      0.0059274
      7.3800000      0.0059226
      7.3810000      0.0059252
      7.3820000      0.0059294
      7.3830000      0.0059282
      7.3840000      0.0059273
      7.3850000      0.0059270
      7.3860000      0.0059314
      7.3870000      0.0059297
      7.3880000      0.0059289
      7.3890000      0.0059293
      7.3900000      0.0059295
      7.3910000      0.0059329
      7.3920000      0.0059335
      7.3930000      0.0059281
      7.3940000      0.0059295
      7.3950000      0.0059297
      7.3960000      0.0059273
      7.3970000      0.0059279
      7.3980000      0.0059304
      7.3990000      0.0059304
      7.4000000      0.0059259
      7.4010000      0.0059258
      7.4020000      0.0059319
      7.4030000      0.0059321
      7.4040000      0.0059324
      7.4050000      0.0059317
      7.4060000      0.0059345
      7.4070000      0.0059276
      7.4080000      0.0059290
      7.4090000      0.0059292
      7.4100000      0.0059315
      7.4110000      0.0059327
      7.4120000      0.0059328
      7.4130000      0.0059308
      7.4140000      0.0059329
      7.4150000      0.0059340
      7.4160000      0.0059327
      7.4170000      0.0059299
      7.4180000      0.0059325
      7.4190000      0.0059313
      7.4200000      0.0059323
      7.4210000      0.0059329
      7.4220000      0.0059329
      7.4230000      0.0059339
      7.4240000      0.0059327
      7.4250000      0.0059329
      7.4260000      0.0059325
      7.4270000      0.0059333
      7.4280000      0.0059308
      7.4290000      0.0059346
      7.4300000      0.0059370
      7.4310000      0.0059291
      7.4320000      0.0059311
      7.4330000      0.0059351
      7.4340000      0.0059320
      7.4350000      0.0059341
      7.4360000      0.0059340
      7.4370000      0.0059354
      7.4380000      0.0059360
      7.4390000      0.0059373
      7.4400000      0.0059340
      7.4410000      0.0059368
      7.4420000      0.0059355
      7.4430000      0.0059375
      7.4440000      0.0059347
      7.4450000      0.0059345
      7.4460000      0.0059352
      7.4470000      0.0059378
      7.4480000      0.0059399
      7.4490000      0.0059391
      7.4500000      0.0059425
      7.4510000      0.0059385
      7.4520000      0.0059391
      7.4530000      0.0059421
      7.4540000      0.0059383
      7.4550000      0.0059401
      7.4560000      0.0059386
      7.4570000      0.0059396
      7.4580000      0.0059413
      7.4590000      0.0059435
      7.4600000      0.0059442
      7.4610000      0.0059471
      7.4620000      0.0059457
      7.4630000      0.0059455
      7.4640000      0.0059494
      7.4650000      0.0059488
      7.4660000      0.0059499
      7.4670000      0.0059462
      7.4680000      0.0059508
      7.4690000      0.0059515
      7.4700000      0.0059511
      7.4710000      0.0059467
      7.4720000      0.0059535
      7.4730000      0.0059526
      7.4740000      0.0059480
      7.4750000      0.0059500
      7.4760000      0.0059561
      7.4770000      0.0059520
      7.4780000      0.0059570
      7.4790000      0.0059530
      7.4800000      0.0059536
      7.4810000      0.0059566
      7.4820000      0.0059519
      7.4830000      0.0059572
      7.4840000      0.0059540
      7.4850000      0.0059555
      7.4860000      0.0059565
      7.4870000      0.0059560
      7.4880000      0.0059533
      7.4890000      0.0059571
      7.4900000      0.0059545
      7.4910000      0.0059607
      7.4920000      0.0059585
      7.4930000      0.0059606
      7.4940000      0.0059639
      7.4950000      0.0059648
      7.4960000      0.0059668
      7.4970000      0.0059616
      7.4980000      0.0059649
      7.4990000      0.0059655
      7.5000000      0.0059692
      7.5010000      0.0059655
      7.5020000      0.0059669
      7.5030000      0.0059686
      7.5040000      0.0059687
      7.5050000      0.0059662
      7.5060000      0.0059714
      7.5070000      0.0059700
      7.5080000      0.0059718
      7.5090000      0.0059715
      7.5100000      0.0059750
      7.5110000      0.0059762
      7.5120000      0.0059767
      7.5130000      0.0059763
      7.5140000      0.0059742
      7.5150000      0.0059771
      7.5160000      0.0059773
      7.5170000      0.0059804
      7.5180000      0.0059798
      7.5190000      0.0059835
      7.5200000      0.0059818
      7.5210000      0.0059812
      7.5220000      0.0059818
      7.5230000      0.0059868
      7.5240000      0.0059896
      7.5250000      0.0059879
      7.5260000      0.0059851
      7.5270000      0.0059853
      7.5280000      0.0059869
      7.5290000      0.0059908
      7.5300000      0.0059897
      7.5310000      0.0059875
      7.5320000      0.0059888
      7.5330000      0.0059865
      7.5340000      0.0059865
      7.5350000      0.0059864
      7.5360000      0.0059886
      7.5370000      0.0059892
      7.5380000      0.0059862
      7.5390000      0.0059850
      7.5400000      0.0059865
      7.5410000      0.0059883
      7.5420000      0.0059846
      7.5430000      0.0059836
      7.5440000      0.0059828
      7.5450000      0.0059852
      7.5460000      0.0059843
      7.5470000      0.0059827
      7.5480000      0.0059812
      7.5490000      0.0059858
      7.5500000      0.0059844
      7.5510000      0.0059826
      7.5520000      0.0059860
      7.5530000      0.0059816
      7.5540000      0.0059840
      7.5550000      0.0059878
      7.5560000      0.0059866
      7.5570000      0.0059831
      7.5580000      0.0059832
      7.5590000      0.0059826
      7.5600000      0.0059817
      7.5610000      0.0059857
      7.5620000      0.0059874
      7.5630000      0.0059872
      7.5640000      0.0059878
      7.5650000      0.0059858
      7.5660000      0.0059892
      7.5670000      0.0059867
      7.5680000      0.0059897
      7.5690000      0.0059913
      7.5700000      0.0059917
      7.5710000      0.0059924
      7.5720000      0.0059919
      7.5730000      0.0059893
      7.5740000      0.0059888
      7.5750000      0.0059902
      7.5760000      0.0059909
      7.5770000      0.0059891
      7.5780000      0.0059966
      7.5790000      0.0059957
      7.5800000      0.0059949
      7.5810000      0.0059946
      7.5820000      0.0059984
      7.5830000      0.0059983
      7.5840000      0.0059981
      7.5850000      0.0059971
      7.5860000      0.0059989
      7.5870000      0.0060002
      7.5880000      0.0060017
      7.5890000      0.0060023
      7.5900000      0.0060029
      7.5910000      0.0060040
      7.5920000      0.0060006
      7.5930000      0.0059995
      7.5940000      0.0060042
      7.5950000      0.0060047
      7.5960000      0.0060005
      7.5970000      0.0059999
      7.5980000      0.0059996
      7.5990000      0.0060036
      7.6000000      0.0060010
      7.6010000      0.0060023
      7.6020000      0.0060043
      7.6030000      0.0059994
      7.6040000      0.0060049
      7.6050000      0.0060071
      7.6060000      0.0060038
      7.6070000      0.0060026
      7.6080000      0.0060021
      7.6090000      0.0060037
      7.6100000      0.0060055
      7.6110000      0.0060083
      7.6120000      0.0060084
      7.6130000      0.0060093
      7.6140000      0.0060090
      7.6150000      0.0060089
      7.6160000      0.0060071
      7.6170000      0.0060071
      7.6180000      0.0060095
      7.6190000      0.0060113
      7.6200000      0.0060089
      7.6210000      0.0060105
      7.6220000      0.0060158
      7.6230000      0.0060164
      7.6240000      0.0060154
      7.6250000      0.0060183
      7.6260000      0.0060187
      7.6270000      0.0060225
      7.6280000      0.0060250
      7.6290000      0.0060226
      7.6300000      0.0060260
      7.6310000      0.0060208
      7.6320000      0.0060216
      7.6330000      0.0060228
      7.6340000      0.0060192
      7.6350000      0.0060208
      7.6360000      0.0060200
      7.6370000      0.0060198
      7.6380000      0.0060235
      7.6390000      0.0060189
      7.6400000      0.0060181
      7.6410000      0.0060225
      7.6420000      0.0060234
      7.6430000      0.0060246
      7.6440000      0.0060233
      7.6450000      0.0060224
      7.6460000      0.0060223
      7.6470000      0.0060293
      7.6480000      0.0060259
      7.6490000      0.0060258
      7.6500000      0.0060256
      7.6510000      0.0060248
      7.6520000      0.0060244
      7.6530000      0.0060272
      7.6540000      0.0060253
      7.6550000      0.0060245
      7.6560000      0.0060276
      7.6570000      0.0060282
      7.6580000      0.0060306
      7.6590000      0.0060303
      7.6600000      0.0060324
      7.6610000      0.0060345
      7.6620000      0.0060345
      7.6630000      0.0060323
      7.6640000      0.0060308
      7.6650000      0.0060397
      7.6660000      0.0060378
      7.6670000      0.0060355
      7.6680000      0.0060362
      7.6690000      0.0060409
      7.6700000      0.0060420
      7.6710000      0.0060424
      7.6720000      0.0060424
      7.6730000      0.0060426
      7.6740000      0.0060468
      7.6750000      0.0060473
      7.6760000      0.0060467
      7.6770000      0.0060451
      7.6780000      0.0060463
      7.6790000      0.0060461
      7.6800000      0.0060513
      7.6810000      0.0060477
      7.6820000      0.0060510
      7.6830000      0.0060515
      7.6840000      0.0060518
      7.6850000      0.0060520
      7.6860000      0.0060541
      7.6870000      0.0060503
      7.6880000      0.0060518
      7.6890000      0.0060514
      7.6900000      0.0060511
      7.6910000      0.0060509
      7.6920000      0.0060534
      7.6930000      0.0060519
      7.6940000      0.0060500
      7.6950000      0.0060468
      7.6960000      0.0060479
      7.6970000      0.0060504
      7.6980000      0.0060496
      7.6990000      0.0060506
      7.7000000      0.0060517
      7.7010000      0.0060545
      7.7020000      0.0060540
      7.7030000      0.0060538
      7.7040000      0.0060524
      7.7050000      0.0060577
      7.7060000      0.0060540
      7.7070000      0.0060518
      7.7080000      0.0060560
      7.7090000      0.0060527
      7.7100000      0.0060525
      7.7110000      0.0060518
      7.7120000      0.0060534
      7.7130000      0.0060548
      7.7140000      0.0060551
      7.7150000      0.0060556
      7.7160000      0.0060512
      7.7170000      0.0060519
      7.7180000      0.0060526
      7.7190000      0.0060531
      7.7200000      0.0060550
      7.7210000      0.0060563
      7.7220000      0.0060569
      7.7230000      0.0060567
      7.7240000      0.0060578
      7.7250000      0.0060577
      7.7260000      0.0060600
      7.7270000      0.0060571
      7.7280000      0.0060598
      7.7290000      0.0060631
      7.7300000      0.0060614
      7.7310000      0.0060618
      7.7320000      0.0060571
      7.7330000      0.0060614
      7.7340000      0.0060625
      7.7350000      0.0060589
      7.7360000      0.0060613
      7.7370000      0.0060667
      7.7380000      0.0060642
      7.7390000      0.0060675
      7.7400000      0.0060663
      7.7410000      0.0060676
      7.7420000      0.0060673
      7.7430000      0.0060630
      7.7440000      0.0060634
      7.7450000      0.0060619
      7.7460000      0.0060625
      7.7470000      0.0060648
      7.7480000      0.0060669
      7.7490000      0.0060659
      7.7500000      0.0060661
      7.7510000      0.0060672
      7.7520000      0.0060668
      7.7530000      0.0060677
      7.7540000      0.0060693
      7.7550000      0.0060705
      7.7560000      0.0060721
      7.7570000      0.0060705
      7.7580000      0.0060755
      7.7590000      0.0060700
      7.7600000      0.0060702
      7.7610000      0.0060685
      7.7620000      0.0060706
      7.7630000      0.0060709
      7.7640000      0.0060720
      7.7650000      0.0060721
      7.7660000      0.0060721
      7.7670000      0.0060746
      7.7680000      0.0060739
      7.7690000      0.0060729
      7.7700000      0.0060737
      7.7710000      0.0060774
      7.7720000      0.0060726
      7.7730000      0.0060711
      7.7740000      0.0060734
      7.7750000      0.0060749
      7.7760000      0.0060784
      7.7770000      0.0060765
      7.7780000      0.0060794
      7.7790000      0.0060760
      7.7800000      0.0060817
      7.7810000      0.0060791
      7.7820000      0.0060794
      7.7830000      0.0060849
      7.7840000      0.0060791
      7.7850000      0.0060812
      7.7860000      0.0060837
      7.7870000      0.0060832
      7.7880000      0.0060828
      7.7890000      0.0060865
      7.7900000      0.0060845
      7.7910000      0.0060851
      7.7920000      0.0060814
      7.7930000      0.0060867
      7.7940000      0.0060849
      7.7950000      0.0060839
      7.7960000      0.0060862
      7.7970000      0.0060845
      7.7980000      0.0060861
      7.7990000      0.0060844
      7.8000000      0.0060881
      7.8010000      0.0060864
      7.8020000      0.0060884
      7.8030000      0.0060814
      7.8040000      0.0060863
      7.8050000      0.0060861
      7.8060000      0.0060835
      7.8070000      0.0060843
      7.8080000      0.0060842
      7.8090000      0.0060850
      7.8100000      0.0060831
      7.8110000      0.0060806
      7.8120000      0.0060837
      7.8130000      0.0060850
      7.8140000      0.0060871
      7.8150000      0.0060854
      7.8160000      0.0060851
      7.8170000      0.0060869
      7.8180000      0.0060873
      7.8190000      0.0060883
      7.8200000      0.0060891
      7.8210000      0.0060855
      7.8220000      0.0060884
      7.8230000      0.0060865
      7.8240000      0.0060866
      7.8250000      0.0060889
      7.8260000      0.0060890
      7.8270000      0.0060885
      7.8280000      0.0060869
      7.8290000      0.0060897
      7.8300000      0.0060904
      7.8310000      0.0060934
      7.8320000      0.0060939
      7.8330000      0.0060943
      7.8340000      0.0060961
      7.8350000      0.0060959
      7.8360000      0.0060963
      7.8370000      0.0060975
      7.8380000      0.0060960
      7.8390000      0.0060950
      7.8400000      0.0060961
      7.8410000      0.0060970
      7.8420000      0.0061012
      7.8430000      0.0060959
      7.8440000      0.0061001
      7.8450000      0.0060974
      7.8460000      0.0061011
      7.8470000      0.0060988
      7.8480000      0.0061007
      7.8490000      0.0061016
      7.8500000      0.0061018
      7.8510000      0.0060994
      7.8520000      0.0061024
      7.8530000      0.0061038
      7.8540000      0.0061075
      7.8550000      0.0061035
      7.8560000      0.0061089
      7.8570000      0.0061079
      7.8580000      0.0061055
      7.8590000      0.0061039
      7.8600000      0.0061037
      7.8610000      0.0061022
      7.8620000      0.0061033
      7.8630000      0.0061050
      7.8640000      0.0061040
      7.8650000      0.0061033
      7.8660000      0.0061048
      7.8670000      0.0061061
      7.8680000      0.0061040
      7.8690000      0.0061055
      7.8700000      0.0061065
      7.8710000      0.0061048
      7.8720000      0.0061072
      7.8730000      0.0061083
      7.8740000      0.0061052
      7.8750000      0.0061087
      7.8760000      0.0061100
      7.8770000      0.0061063
      7.8780000      0.0061072
      7.8790000      0.0061090
      7.8800000      0.0061076
      7.8810000      0.0061045
      7.8820000      0.0061063
      7.8830000      0.0061075
      7.8840000      0.0061100
      7.8850000      0.0061089
      7.8860000      0.0061115
      7.8870000      0.0061116
      7.8880000      0.0061137
      7.8890000      0.0061134
      7.8900000      0.0061109
      7.8910000      0.0061094
      7.8920000      0.0061123
      7.8930000      0.0061126
      7.8940000      0.0061128
      7.8950000      0.0061133
      7.8960000      0.0061128
      7.8970000      0.0061132
      7.8980000      0.0061171
      7.8990000      0.0061145
      7.9000000      0.0061161
      7.9010000      0.0061167
      7.9020000      0.0061147
      7.9030000      0.0061198
      7.9040000      0.0061155
      7.9050000      0.0061173
      7.9060000      0.0061166
      7.9070000      0.0061176
      7.9080000      0.0061186
      7.9090000      0.0061184
      7.9100000      0.0061236
      7.9110000      0.0061258
      7.9120000      0.0061212
      7.9130000      0.0061209
      7.9140000      0.0061192
      7.9150000      0.0061256
      7.9160000      0.0061245
      7.9170000      0.0061208
      7.9180000      0.0061223
      7.9190000      0.0061244
      7.9200000      0.0061214
      7.9210000      0.0061193
      7.9220000      0.0061210
      7.9230000      0.0061202
      7.9240000      0.0061200
      7.9250000      0.0061239
      7.9260000      0.0061212
      7.9270000      0.0061232
      7.9280000      0.0061211
      7.9290000      0.0061196
      7.9300000      0.0061215
      7.9310000      0.0061227
      7.9320000      0.0061264
      7.9330000      0.0061239
      7.9340000      0.0061241
      7.9350000      0.0061257
      7.9360000      0.0061231
      7.9370000      0.0061220
      7.9380000      0.0061263
      7.9390000      0.0061244
      7.9400000      0.0061260
      7.9410000      0.0061268
      7.9420000      0.0061261
      7.9430000      0.0061251
      7.9440000      0.0061238
      7.9450000      0.0061311
      7.9460000      0.0061267
      7.9470000      0.0061241
      7.9480000      0.0061281
      7.9490000      0.0061308
      7.9500000      0.0061273
      7.9510000      0.0061299
      7.9520000      0.0061271
      7.9530000      0.0061290
      7.9540000      0.0061297
      7.9550000      0.0061316
      7.9560000      0.0061291
      7.9570000      0.0061363
      7.9580000      0.0061316
      7.9590000      0.0061305
      7.9600000      0.0061353
      7.9610000      0.0061297
      7.9620000      0.0061310
      7.9630000      0.0061319
      7.9640000      0.0061337
      7.9650000      0.0061337
      7.9660000      0.0061338
      7.9670000      0.0061347
      7.9680000      0.0061337
      7.9690000      0.0061333
      7.9700000      0.0061348
      7.9710000      0.0061374
      7.9720000      0.0061374
      7.9730000      0.0061359
      7.9740000      0.0061377
      7.9750000      0.0061372
      7.9760000      0.0061364
      7.9770000      0.0061366
      7.9780000      0.0061362
      7.9790000      0.0061371
      7.9800000      0.0061395
      7.9810000      0.0061381
      7.9820000      0.0061433
      7.9830000      0.0061433
      7.9840000      0.0061411
      7.9850000      0.0061457
      7.9860000      0.0061403
      7.9870000      0.0061422
      7.9880000      0.0061402
      7.9890000      0.0061438
      7.9900000      0.0061453
      7.9910000      0.0061451
      7.9920000      0.0061456
      7.9930000      0.0061471
      7.9940000      0.0061449
      7.9950000      0.0061470
      7.9960000      0.0061492
      7.9970000      0.0061463
      7.9980000      0.0061505
      7.9990000      0.0061492
      8.0000000      0.0061460
      8.0010000      0.0061513
      8.0020000      0.0061526
      8.0030000      0.0061506
      8.0040000      0.0061498
      8.0050000      0.0061513
      8.0060000      0.0061493
      8.0070000      0.0061534
      8.0080000      0.0061478
      8.0090000      0.0061528
      8.0100000      0.0061502
      8.0110000      0.0061510
      8.0120000      0.0061498
      8.0130000      0.0061514
      8.0140000      0.0061479
      8.0150000      0.0061507
      8.0160000      0.0061524
      8.0170000      0.0061516
      8.0180000      0.0061528
      8.0190000      0.0061515
      8.0200000      0.0061570
      8.0210000      0.0061579
      8.0220000      0.0061601
      8.0230000      0.0061562
      8.0240000      0.0061576
      8.0250000      0.0061575
      8.0260000      0.0061588
      8.0270000      0.0061573
      8.0280000      0.0061591
      8.0290000      0.0061576
      8.0300000      0.0061588
      8.0310000      0.0061605
      8.0320000      0.0061650
      8.0330000      0.0061654
      8.0340000      0.0061625
      8.0350000      0.0061634
      8.0360000      0.0061665
      8.0370000      0.0061670
      8.0380000      0.0061721
      8.0390000      0.0061685
      8.0400000      0.0061706
      8.0410000      0.0061687
      8.0420000      0.0061709
      8.0430000      0.0061713
      8.0440000      0.0061767
      8.0450000      0.0061731
      8.0460000      0.0061734
      8.0470000      0.0061777
      8.0480000      0.0061786
      8.0490000      0.0061814
      8.0500000      0.0061793
      8.0510000      0.0061798
      8.0520000      0.0061772
      8.0530000      0.0061810
      8.0540000      0.0061837
      8.0550000      0.0061844
      8.0560000      0.0061843
      8.0570000      0.0061800
      8.0580000      0.0061849
      8.0590000      0.0061840
      8.0600000      0.0061891
      8.0610000      0.0061844
      8.0620000      0.0061854
      8.0630000      0.0061918
      8.0640000      0.0061878
      8.0650000      0.0061885
      8.0660000      0.0061898
      8.0670000      0.0061896
      8.0680000      0.0061893
      8.0690000      0.0061877
      8.0700000      0.0061868
      8.0710000      0.0061873
      8.0720000      0.0061926
      8.0730000      0.0061928
      8.0740000      0.0061893
      8.0750000      0.0061898
      8.0760000      0.0061913
      8.0770000      0.0061911
      8.0780000      0.0061914
      8.0790000      0.0061929
      8.0800000      0.0061913
      8.0810000      0.0061918
      8.0820000      0.0061915
      8.0830000      0.0061941
      8.0840000      0.0061928
      8.0850000      0.0061950
      8.0860000      0.0061961
      8.0870000      0.0061975
      8.0880000      0.0062006
      8.0890000      0.0061979
      8.0900000      0.0061960
      8.0910000      0.0062001
      8.0920000      0.0061996
      8.0930000      0.0061994
      8.0940000      0.0062009
      8.0950000      0.0062046
      8.0960000      0.0061993
      8.0970000      0.0062021
      8.0980000      0.0062033
      8.0990000      0.0062041
      8.1000000      0.0062049
      8.1010000      0.0062052
      8.1020000      0.0062047
      8.1030000      0.0062033
      8.1040000      0.0062080
      8.1050000      0.0062082
      8.1060000      0.0062099
      8.1070000      0.0062084
      8.1080000      0.0062089
      8.1090000      0.0062096
      8.1100000      0.0062096
      8.1110000      0.0062083
      8.1120000      0.0062110
      8.1130000      0.0062126
      8.1140000      0.0062103
      8.1150000      0.0062118
      8.1160000      0.0062093
      8.1170000      0.0062088
      8.1180000      0.0062078
      8.1190000      0.0062079
      8.1200000      0.0062087
      8.1210000      0.0062112
      8.1220000      0.0062102
      8.1230000      0.0062118
      8.1240000      0.0062157
      8.1250000      0.0062130
      8.1260000      0.0062157
      8.1270000      0.0062127
      8.1280000      0.0062150
      8.1290000      0.0062105
      8.1300000      0.0062139
      8.1310000      0.0062139
      8.1320000      0.0062157
      8.1330000      0.0062133
      8.1340000      0.0062164
      8.1350000      0.0062157
      8.1360000      0.0062134
      8.1370000      0.0062137
      8.1380000      0.0062138
      8.1390000      0.0062157
      8.1400000      0.0062175
      8.1410000      0.0062114
      8.1420000      0.0062165
      8.1430000      0.0062194
      8.1440000      0.0062163
      8.1450000      0.0062149
      8.1460000      0.0062204
      8.1470000      0.0062195
      8.1480000      0.0062179
      8.1490000      0.0062175
      8.1500000      0.0062156
      8.1510000      0.0062202
      8.1520000      0.0062242
      8.1530000      0.0062234
      8.1540000      0.0062266
      8.1550000      0.0062305
      8.1560000      0.0062295
      8.1570000      0.0062290
      8.1580000      0.0062330
      8.1590000      0.0062305
      8.1600000      0.0062357
      8.1610000      0.0062308
      8.1620000      0.0062313
      8.1630000      0.0062294
      8.1640000      0.0062314
      8.1650000      0.0062345
      8.1660000      0.0062320
      8.1670000      0.0062336
      8.1680000      0.0062320
      8.1690000      0.0062328
      8.1700000      0.0062326
      8.1710000      0.0062303
      8.1720000      0.0062311
      8.1730000      0.0062318
      8.1740000      0.0062360
      8.1750000      0.0062350
      8.1760000      0.0062336
      8.1770000      0.0062356
      8.1780000      0.0062351
      8.1790000      0.0062359
      8.1800000      0.0062374
      8.1810000      0.0062398
      8.1820000      0.0062404
      8.1830000      0.0062393
      8.1840000      0.0062406
      8.1850000      0.0062360
      8.1860000      0.0062396
      8.1870000      0.0062410
      8.1880000      0.0062430
      8.1890000      0.0062409
      8.1900000      0.0062425
      8.1910000      0.0062428
      8.1920000      0.0062407
      8.1930000      0.0062420
      8.1940000      0.0062423
      8.1950000      0.0062461
      8.1960000      0.0062460
      8.1970000      0.0062494
      8.1980000      0.0062429
      8.1990000      0.0062450
      8.2000000      0.0062478
      8.2010000      0.0062500
      8.2020000      0.0062482
      8.2030000      0.0062512
      8.2040000      0.0062523
      8.2050000      0.0062513
      8.2060000      0.0062526
      8.2070000      0.0062515
      8.2080000      0.0062534
      8.2090000      0.0062504
      8.2100000      0.0062482
      8.2110000      0.0062498
      8.2120000      0.0062496
      8.2130000      0.0062468
      8.2140000      0.0062475
      8.2150000      0.0062466
      8.2160000      0.0062487
      8.2170000      0.0062472
      8.2180000      0.0062499
      8.2190000      0.0062477
      8.2200000      0.0062487
      8.2210000      0.0062506
      8.2220000      0.0062531
      8.2230000      0.0062520
      8.2240000      0.0062524
      8.2250000      0.0062537
      8.2260000      0.0062531
      8.2270000      0.0062521
      8.2280000      0.0062521
      8.2290000      0.0062535
      8.2300000      0.0062510
      8.2310000      0.0062569
      8.2320000      0.0062538
      8.2330000      0.0062551
      8.2340000      0.0062568
      8.2350000      0.0062583
      8.2360000      0.0062548
      8.2370000      0.0062520
      8.2380000      0.0062554
      8.2390000      0.0062543
      8.2400000      0.0062547
      8.2410000      0.0062557
      8.2420000      0.0062506
      8.2430000      0.0062596
      8.2440000      0.0062577
      8.2450000      0.0062561
      8.2460000      0.0062560
      8.2470000      0.0062572
      8.2480000      0.0062601
      8.2490000      0.0062561
      8.2500000      0.0062613
      8.2510000      0.0062599
      8.2520000      0.0062593
      8.2530000      0.0062614
      8.2540000      0.0062611
      8.2550000      0.0062628
      8.2560000      0.0062640
      8.2570000      0.0062659
      8.2580000      0.0062650
      8.2590000      0.0062670
      8.2600000      0.0062657
      8.2610000      0.0062634
      8.2620000      0.0062639
      8.2630000      0.0062596
      8.2640000      0.0062658
      8.2650000      0.0062640
      8.2660000      0.0062648
      8.2670000      0.0062661
      8.2680000      0.0062642
      8.2690000      0.0062686
      8.2700000      0.0062653
      8.2710000      0.0062670
      8.2720000      0.0062668
      8.2730000      0.0062652
      8.2740000      0.0062650
      8.2750000      0.0062684
      8.2760000      0.0062661
      8.2770000      0.0062649
      8.2780000      0.0062683
      8.2790000      0.0062673
      8.2800000      0.0062660
      8.2810000      0.0062667
      8.2820000      0.0062709
      8.2830000      0.0062711
      8.2840000      0.0062752
      8.2850000      0.0062736
      8.2860000      0.0062748
      8.2870000      0.0062752
      8.2880000      0.0062782
      8.2890000      0.0062741
      8.2900000      0.0062778
      8.2910000      0.0062812
      8.2920000      0.0062809
      8.2930000      0.0062792
      8.2940000      0.0062792
      8.2950000      0.0062807
      8.2960000      0.0062832
      8.2970000      0.0062832
      8.2980000      0.0062839
      8.2990000      0.0062877
      8.3000000      0.0062818
      8.3010000      0.0062848
      8.3020000      0.0062815
      8.3030000      0.0062849
      8.3040000      0.0062844
      8.3050000      0.0062831
      8.3060000      0.0062837
      8.3070000      0.0062841
      8.3080000      0.0062857
      8.3090000      0.0062877
      8.3100000      0.0062847
      8.3110000      0.0062882
      8.3120000      0.0062907
      8.3130000      0.0062910
      8.3140000      0.0062893
      8.3150000      0.0062906
      8.3160000      0.0062966
      8.3170000      0.0062936
      8.3180000      0.0062939
      8.3190000      0.0062941
      8.3200000      0.0062969
      8.3210000      0.0062965
      8.3220000      0.0062984
      8.3230000      0.0062988
      8.3240000      0.0063004
      8.3250000      0.0062989
      8.3260000      0.0062969
      8.3270000      0.0063004
      8.3280000      0.0062988
      8.3290000      0.0062989
      8.3300000      0.0063042
      8.3310000      0.0063013
      8.3320000      0.0063029
      8.3330000      0.0063049
      8.3340000      0.0063015
      8.3350000      0.0063033
      8.3360000      0.0063037
      8.3370000      0.0063023
      8.3380000      0.0063059
      8.3390000      0.0063047
      8.3400000      0.0063095
      8.3410000      0.0063026
      8.3420000      0.0063034
      8.3430000      0.0063065
      8.3440000      0.0062992
      8.3450000      0.0063003
      8.3460000      0.0062991
      8.3470000      0.0063067
      8.3480000      0.0063015
      8.3490000      0.0062982
      8.3500000      0.0063047
      8.3510000      0.0063021
      8.3520000      0.0063076
      8.3530000      0.0063025
      8.3540000      0.0063098
      8.3550000      0.0063055
      8.3560000      0.0063071
      8.3570000      0.0063089
      8.3580000      0.0063060
      8.3590000      0.0063084
      8.3600000      0.0063097
      8.3610000      0.0063127
      8.3620000      0.0063108
      8.3630000      0.0063104
      8.3640000      0.0063095
      8.3650000      0.0063116
      8.3660000      0.0063094
      8.3670000      0.0063110
      8.3680000      0.0063130
      8.3690000      0.0063075
      8.3700000      0.0063083
      8.3710000      0.0063091
      8.3720000      0.0063150
      8.3730000      0.0063140
      8.3740000      0.0063105
      8.3750000      0.0063044
      8.3760000      0.0063131
      8.3770000      0.0063084
      8.3780000      0.0063108
      8.3790000      0.0063122
      8.3800000      0.0063124
      8.3810000      0.0063123
      8.3820000      0.0063187
      8.3830000      0.0063124
      8.3840000      0.0063148
      8.3850000      0.0063193
      8.3860000      0.0063184
      8.3870000      0.0063193
      8.3880000      0.0063219
      8.3890000      0.0063171
      8.3900000      0.0063206
      8.3910000      0.0063170
      8.3920000      0.0063211
      8.3930000      0.0063245
      8.3940000      0.0063237
      8.3950000      0.0063265
      8.3960000      0.0063241
      8.3970000      0.0063261
      8.3980000      0.0063254
      8.3990000      0.0063240
      8.4000000      0.0063230
      8.4010000      0.0063247
      8.4020000      0.0063271
      8.4030000      0.0063216
      8.4040000      0.0063260
      8.4050000      0.0063301
      8.4060000      0.0063269
      8.4070000      0.0063254
      8.4080000      0.0063252
      8.4090000      0.0063295
      8.4100000      0.0063238
      8.4110000      0.0063235
      8.4120000      0.0063264
      8.4130000      0.0063301
      8.4140000      0.0063289
      8.4150000      0.0063255
      8.4160000      0.0063296
      8.4170000      0.0063304
      8.4180000      0.0063269
      8.4190000      0.0063336
      8.4200000      0.0063330
      8.4210000      0.0063305
      8.4220000      0.0063304
      8.4230000      0.0063317
      8.4240000      0.0063335
      8.4250000      0.0063336
      8.4260000      0.0063364
      8.4270000      0.0063354
      8.4280000      0.0063374
      8.4290000      0.0063378
      8.4300000      0.0063400
      8.4310000      0.0063431
      8.4320000      0.0063448
      8.4330000      0.0063447
      8.4340000      0.0063445
      8.4350000      0.0063456
      8.4360000      0.0063445
      8.4370000      0.0063482
      8.4380000      0.0063454
      8.4390000      0.0063470
      8.4400000      0.0063473
      8.4410000      0.0063485
      8.4420000      0.0063459
      8.4430000      0.0063479
      8.4440000      0.0063470
      8.4450000      0.0063475
      8.4460000      0.0063461
      8.4470000      0.0063454
      8.4480000      0.0063508
      8.4490000      0.0063507
      8.4500000      0.0063506
      8.4510000      0.0063482
      8.4520000      0.0063470
      8.4530000      0.0063489
      8.4540000      0.0063492
      8.4550000      0.0063500
      8.4560000      0.0063532
      8.4570000      0.0063500
      8.4580000      0.0063511
      8.4590000      0.0063553
      8.4600000      0.0063489
      8.4610000      0.0063525
      8.4620000      0.0063545
      8.4630000      0.0063561
      8.4640000      0.0063529
      8.4650000      0.0063552
      8.4660000      0.0063534
      8.4670000      0.0063585
      8.4680000      0.0063551
      8.4690000      0.0063586
      8.4700000      0.0063573
      8.4710000      0.0063583
      8.4720000      0.0063607
      8.4730000      0.0063559
      8.4740000      0.0063585
      8.4750000      0.0063605
      8.4760000      0.0063593
      8.4770000      0.0063638
      8.4780000      0.0063630
      8.4790000      0.0063634
      8.4800000      0.0063666
      8.4810000      0.0063650
      8.4820000      0.0063621
      8.4830000      0.0063610
      8.4840000      0.0063637
      8.4850000      0.0063673
      8.4860000      0.0063681
      8.4870000      0.0063693
      8.4880000      0.0063716
      8.4890000      0.0063706
      8.4900000      0.0063647
      8.4910000      0.0063670
      8.4920000      0.0063723
      8.4930000      0.0063698
      8.4940000      0.0063691
      8.4950000      0.0063700
      8.4960000      0.0063695
      8.4970000      0.0063729
      8.4980000      0.0063741
      8.4990000      0.0063736
      8.5000000      0.0063736
      8.5010000      0.0063718
      8.5020000      0.0063744
      8.5030000      0.0063721
      8.5040000      0.0063759
      8.5050000      0.0063784
      8.5060000      0.0063766
      8.5070000      0.0063787
      8.5080000      0.0063771
      8.5090000      0.0063799
      8.5100000      0.0063783
      8.5110000      0.0063802
      8.5120000      0.0063821
      8.5130000      0.0063774
      8.5140000      0.0063834
      8.5150000      0.0063796
      8.5160000      0.0063806
      8.5170000      0.0063816
      8.5180000      0.0063819
      8.5190000      0.0063788
      8.5200000      0.0063827
      8.5210000      0.0063834
      8.5220000      0.0063815
      8.5230000      0.0063826
      8.5240000      0.0063804
      8.5250000      0.0063857
      8.5260000      0.0063851
      8.5270000      0.0063833
      8.5280000      0.0063875
      8.5290000      0.0063850
      8.5300000      0.0063843
      8.5310000      0.0063832
      8.5320000      0.0063846
      8.5330000      0.0063807
      8.5340000      0.0063834
      8.5350000      0.0063821
      8.5360000      0.0063812
      8.5370000      0.0063831
      8.5380000      0.0063850
      8.5390000      0.0063849
      8.5400000      0.0063840
      8.5410000      0.0063847
      8.5420000      0.0063880
      8.5430000      0.0063832
      8.5440000      0.0063877
      8.5450000      0.0063907
      8.5460000      0.0063895
      8.5470000      0.0063909
      8.5480000      0.0063929
      8.5490000      0.0063887
      8.5500000      0.0063900
      8.5510000      0.0063903
      8.5520000      0.0063907
      8.5530000      0.0063926
      8.5540000      0.0063934
      8.5550000      0.0063946
      8.5560000      0.0063967
      8.5570000      0.0063981
      8.5580000      0.0063994
      8.5590000      0.0063989
      8.5600000      0.0063997
      8.5610000      0.0063994
      8.5620000      0.0064014
      8.5630000      0.0064006
      8.5640000      0.0064048
      8.5650000      0.0064038
      8.5660000      0.0064030
      8.5670000      0.0064011
      8.5680000      0.0064045
      8.5690000      0.0064047
      8.5700000      0.0064020
      8.5710000      0.0064029
      8.5720000      0.0064025
      8.5730000      0.0064021
      8.5740000      0.0064056
      8.5750000      0.0064051
      8.5760000      0.0064065
      8.5770000      0.0063989
      8.5780000      0.0064036
      8.5790000      0.0064016
      8.5800000      0.0064076
      8.5810000      0.0064082
      8.5820000      0.0064082
      8.5830000      0.0064089
      8.5840000      0.0064058
      8.5850000      0.0064118
      8.5860000      0.0064076
      8.5870000      0.0064108
      8.5880000      0.0064071
      8.5890000      0.0064096
      8.5900000      0.0064109
      8.5910000      0.0064129
      8.5920000      0.0064133
      8.5930000      0.0064139
      8.5940000      0.0064150
      8.5950000      0.0064095
      8.5960000      0.0064120
      8.5970000      0.0064115
      8.5980000      0.0064112
      8.5990000      0.0064104
      8.6000000      0.0064091
      8.6010000      0.0064140
      8.6020000      0.0064155
      8.6030000      0.0064120
      8.6040000      0.0064103
      8.6050000      0.0064105
      8.6060000      0.0064083
      8.6070000      0.0064125
      8.6080000      0.0064099
      8.6090000      0.0064071
      8.6100000      0.0064090
      8.6110000      0.0064074
      8.6120000      0.0064036
      8.6130000      0.0064087
      8.6140000      0.0064076
      8.6150000      0.0064060
      8.6160000      0.0064069
      8.6170000      0.0064036
      8.6180000      0.0064082
      8.6190000      0.0064023
      8.6200000      0.0064040
      8.6210000      0.0064049
      8.6220000      0.0064089
      8.6230000      0.0064073
      8.6240000      0.0064114
      8.6250000      0.0064100
      8.6260000      0.0064080
      8.6270000      0.0064101
      8.6280000      0.0064111
      8.6290000      0.0064141
      8.6300000      0.0064096
      8.6310000      0.0064134
      8.6320000      0.0064106
      8.6330000      0.0064091
      8.6340000      0.0064113
      8.6350000      0.0064126
      8.6360000      0.0064144
      8.6370000      0.0064133
      8.6380000      0.0064141
      8.6390000      0.0064175
      8.6400000      0.0064176
      8.6410000      0.0064142
      8.6420000      0.0064189
      8.6430000      0.0064176
      8.6440000      0.0064145
      8.6450000      0.0064172
      8.6460000      0.0064174
      8.6470000      0.0064214
      8.6480000      0.0064216
      8.6490000      0.0064212
      8.6500000      0.0064207
      8.6510000      0.0064212
      8.6520000      0.0064251
      8.6530000      0.0064178
      8.6540000      0.0064179
      8.6550000      0.0064213
      8.6560000      0.0064175
      8.6570000      0.0064213
      8.6580000      0.0064212
      8.6590000      0.0064225
      8.6600000      0.0064243
      8.6610000      0.0064230
      8.6620000      0.0064261
      8.6630000      0.0064268
      8.6640000      0.0064237
      8.6650000      0.0064245
      8.6660000      0.0064272
      8.6670000      0.0064254
      8.6680000      0.0064273
      8.6690000      0.0064274
      8.6700000      0.0064316
      8.6710000      0.0064289
      8.6720000      0.0064312
      8.6730000      0.0064317
      8.6740000      0.0064328
      8.6750000      0.0064307
      8.6760000      0.0064325
      8.6770000      0.0064339
      8.6780000      0.0064368
      8.6790000      0.0064344
      8.6800000      0.0064344
      8.6810000      0.0064332
      8.6820000      0.0064373
      8.6830000      0.0064339
      8.6840000      0.0064363
      8.6850000      0.0064343
      8.6860000      0.0064409
      8.6870000      0.0064397
      8.6880000      0.0064405
      8.6890000      0.0064391
      8.6900000      0.0064401
      8.6910000      0.0064436
      8.6920000      0.0064431
      8.6930000      0.0064461
      8.6940000      0.0064415
      8.6950000      0.0064449
      8.6960000      0.0064421
      8.6970000      0.0064437
      8.6980000      0.0064433
      8.6990000      0.0064435
      8.7000000      0.0064455
      8.7010000      0.0064510
      8.7020000      0.0064476
      8.7030000      0.0064492
      8.7040000      0.0064480
      8.7050000      0.0064521
      8.7060000      0.0064475
      8.7070000      0.0064517
      8.7080000      0.0064510
      8.7090000      0.0064551
      8.7100000      0.0064567
      8.7110000      0.0064555
      8.7120000      0.0064541
      8.7130000      0.0064567
      8.7140000      0.0064556
      8.7150000      0.0064619
      8.7160000      0.0064583
      8.7170000      0.0064572
      8.7180000      0.0064603
      8.7190000      0.0064593
      8.7200000      0.0064568
      8.7210000      0.0064605
      8.7220000      0.0064584
      8.7230000      0.0064623
      8.7240000      0.0064632
      8.7250000      0.0064600
      8.7260000      0.0064655
      8.7270000      0.0064635
      8.7280000      0.0064615
      8.7290000      0.0064630
      8.7300000      0.0064645
      8.7310000      0.0064692
      8.7320000      0.0064703
      8.7330000      0.0064691
      8.7340000      0.0064673
      8.7350000      0.0064673
      8.7360000      0.0064656
      8.7370000      0.0064664
      8.7380000      0.0064651
      8.7390000      0.0064708
      8.7400000      0.0064699
      8.7410000      0.0064718
      8.7420000      0.0064737
      8.7430000      0.0064748
      8.7440000      0.0064742
      8.7450000      0.0064762
      8.7460000      0.0064734
      8.7470000      0.0064717
      8.7480000      0.0064716
      8.7490000      0.0064729
      8.7500000      0.0064751
      8.7510000      0.0064767
      8.7520000      0.0064770
      8.7530000      0.0064760
      8.7540000      0.0064725
      8.7550000      0.0064743
      8.7560000      0.0064768
      8.7570000      0.0064733
      8.7580000      0.0064792
      8.7590000      0.0064794
      8.7600000      0.0064775
      8.7610000      0.0064777
      8.7620000      0.0064790
      8.7630000      0.0064831
      8.7640000      0.0064830
      8.7650000      0.0064818
      8.7660000      0.0064859
      8.7670000      0.0064859
      8.7680000      0.0064819
      8.7690000      0.0064844
      8.7700000      0.0064871
      8.7710000      0.0064847
      8.7720000      0.0064846
      8.7730000      0.0064894
      8.7740000      0.0064874
      8.7750000      0.0064867
      8.7760000      0.0064863
      8.7770000      0.0064870
      8.7780000      0.0064881
      8.7790000      0.0064905
      8.7800000      0.0064859
      8.7810000      0.0064886
      8.7820000      0.0064896
      8.7830000      0.0064921
      8.7840000      0.0064911
      8.7850000      0.0064891
      8.7860000      0.0064921
      8.7870000      0.0064867
      8.7880000      0.0064885
      8.7890000      0.0064905
      8.7900000      0.0064885
      8.7910000      0.0064915
      8.7920000      0.0064923
      8.7930000      0.0064933
      8.7940000      0.0064975
      8.7950000      0.0064929
      8.7960000      0.0064991
      8.7970000      0.0064984
      8.7980000      0.0064970
      8.7990000      0.0064958
      8.8000000      0.0064996
      8.8010000      0.0065019
      8.8020000      0.0064996
      8.8030000      0.0064999
      8.8040000      0.0064999
      8.8050000      0.0064986
      8.8060000      0.0065041
      8.8070000      0.0065038
      8.8080000      0.0065022
      8.8090000      0.0065037
      8.8100000      0.0065038
      8.8110000      0.0065037
      8.8120000      0.0065027
      8.8130000      0.0065060
      8.8140000      0.0065081
      8.8150000      0.0065065
      8.8160000      0.0065046
      8.8170000      0.0065053
      8.8180000      0.0065083
      8.8190000      0.0065111
      8.8200000      0.0065067
      8.8210000      0.0065080
      8.8220000      0.0065026
      8.8230000      0.0065073
      8.8240000      0.0065017
      8.8250000      0.0065041
      8.8260000      0.0065072
      8.8270000      0.0065052
      8.8280000      0.0065062
      8.8290000      0.0065045
      8.8300000      0.0065010
      8.8310000      0.0065039
      8.8320000      0.0065026
      8.8330000      0.0065054
      8.8340000      0.0065010
      8.8350000      0.0065050
      8.8360000      0.0065063
      8.8370000      0.0065034
      8.8380000      0.0065075
      8.8390000      0.0065056
      8.8400000      0.0065078
      8.8410000      0.0065084
      8.8420000      0.0065087
      8.8430000      0.0065071
      8.8440000      0.0065156
      8.8450000      0.0065131
      8.8460000      0.0065090
      8.8470000      0.0065155
      8.8480000      0.0065131
      8.8490000      0.0065149
      8.8500000      0.0065154
      8.8510000      0.0065162
      8.8520000      0.0065177
      8.8530000      0.0065212
      8.8540000      0.0065211
      8.8550000      0.0065175
      8.8560000      0.0065207
      8.8570000      0.0065190
      8.8580000      0.0065234
      8.8590000      0.0065221
      8.8600000      0.0065206
      8.8610000      0.0065178
      8.8620000      0.0065233
      8.8630000      0.0065192
      8.8640000      0.0065201
      8.8650000      0.0065218
      8.8660000      0.0065257
      8.8670000      0.0065216
      8.8680000      0.0065244
      8.8690000      0.0065267
      8.8700000      0.0065245
      8.8710000      0.0065258
      8.8720000      0.0065255
      8.8730000      0.0065272
      8.8740000      0.0065245
      8.8750000      0.0065252
      8.8760000      0.0065282
      8.8770000      0.0065198
      8.8780000      0.0065228
      8.8790000      0.0065235
      8.8800000      0.0065220
      8.8810000      0.0065203
      8.8820000      0.0065233
      8.8830000      0.0065245
      8.8840000      0.0065256
      8.8850000      0.0065240
      8.8860000      0.0065239
      8.8870000      0.0065239
      8.8880000      0.0065230
      8.8890000      0.0065235
      8.8900000      0.0065244
      8.8910000      0.0065265
      8.8920000      0.0065257
      8.8930000      0.0065250
      8.8940000      0.0065250
      8.8950000      0.0065267
      8.8960000      0.0065271
      8.8970000      0.0065308
      8.8980000      0.0065303
      8.8990000      0.0065305
      8.9000000      0.0065346
      8.9010000      0.0065300
      8.9020000      0.0065339
      8.9030000      0.0065327
      8.9040000      0.0065353
      8.9050000      0.0065371
      8.9060000      0.0065404
      8.9070000      0.0065366
      8.9080000      0.0065342
      8.9090000      0.0065360
      8.9100000      0.0065395
      8.9110000      0.0065385
      8.9120000      0.0065358
      8.9130000      0.0065375
      8.9140000      0.0065395
      8.9150000      0.0065367
      8.9160000      0.0065407
      8.9170000      0.0065408
      8.9180000      0.0065412
      8.9190000      0.0065414
      8.9200000      0.0065395
      8.9210000      0.0065388
      8.9220000      0.0065432
      8.9230000      0.0065428
      8.9240000      0.0065436
      8.9250000      0.0065425
      8.9260000      0.0065450
      8.9270000      0.0065442
      8.9280000      0.0065471
      8.9290000      0.0065404
      8.9300000      0.0065458
      8.9310000      0.0065444
      8.9320000      0.0065464
      8.9330000      0.0065480
      8.9340000      0.0065474
      8.9350000      0.0065483
      8.9360000      0.0065416
      8.9370000      0.0065493
      8.9380000      0.0065481
      8.9390000      0.0065469
      8.9400000      0.0065465
      8.9410000      0.0065489
      8.9420000      0.0065543
      8.9430000      0.0065505
      8.9440000      0.0065490
      8.9450000      0.0065529
      8.9460000      0.0065537
      8.9470000      0.0065533
      8.9480000      0.0065553
      8.9490000      0.0065522
      8.9500000      0.0065530
      8.9510000      0.0065551
      8.9520000      0.0065557
      8.9530000      0.0065574
      8.9540000      0.0065560
      8.9550000      0.0065591
      8.9560000      0.0065580
      8.9570000      0.0065592
      8.9580000      0.0065552
      8.9590000      0.0065626
      8.9600000      0.0065600
      8.9610000      0.0065586
      8.9620000      0.0065575
      8.9630000      0.0065591
      8.9640000      0.0065578
      8.9650000      0.0065581
      8.9660000      0.0065580
      8.9670000      0.0065582
      8.9680000      0.0065597
      8.9690000      0.0065533
      8.9700000      0.0065517
      8.9710000      0.0065545
      8.9720000      0.0065569
      8.9730000      0.0065535
      8.9740000      0.0065506
      8.9750000      0.0065531
      8.9760000      0.0065494
      8.9770000      0.0065531
      8.9780000      0.0065538
      8.9790000      0.0065528
      8.9800000      0.0065556
      8.9810000      0.0065542
      8.9820000      0.0065549
      8.9830000      0.0065562
      8.9840000      0.0065547
      8.9850000      0.0065563
      8.9860000      0.0065559
      8.9870000      0.0065572
      8.9880000      0.0065554
      8.9890000      0.0065616
      8.9900000      0.0065595
      8.9910000      0.0065622
      8.9920000      0.0065667
      8.9930000      0.0065632
      8.9940000      0.0065641
      8.9950000      0.0065640
      8.9960000      0.0065680
      8.9970000      0.0065653
      8.9980000      0.0065682
      8.9990000      0.0065678
      9.0000000      0.0065651
      9.0010000      0.0065703
      9.0020000      0.0065678
      9.0030000      0.0065685
      9.0040000      0.0065666
      9.0050000      0.0065633
      9.0060000      0.0065681
      9.0070000      0.0065662
      9.0080000      0.0065695
      9.0090000      0.0065674
      9.0100000      0.0065708
      9.0110000      0.0065685
      9.0120000      0.0065727
      9.0130000      0.0065733
      9.0140000      0.0065677
      9.0150000      0.0065715
      9.0160000      0.0065706
      9.0170000      0.0065742
      9.0180000      0.0065732
      9.0190000      0.0065665
      9.0200000      0.0065737
      9.0210000      0.0065741
      9.0220000      0.0065719
      9.0230000      0.0065712
      9.0240000      0.0065734
      9.0250000      0.0065670
      9.0260000      0.0065717
      9.0270000      0.0065711
      9.0280000      0.0065694
      9.0290000      0.0065729
      9.0300000      0.0065711
      9.0310000      0.0065704
      9.0320000      0.0065710
      9.0330000      0.0065694
      9.0340000      0.0065700
      9.0350000      0.0065671
      9.0360000      0.0065703
      9.0370000      0.0065710
      9.0380000      0.0065711
      9.0390000      0.0065727
      9.0400000      0.0065733
      9.0410000      0.0065680
      9.0420000      0.0065690
      9.0430000      0.0065744
      9.0440000      0.0065737
      9.0450000      0.0065742
      9.0460000      0.0065715
      9.0470000      0.0065731
      9.0480000      0.0065742
      9.0490000      0.0065717
      9.0500000      0.0065765
      9.0510000      0.0065709
      9.0520000      0.0065757
      9.0530000      0.0065690
      9.0540000      0.0065698
      9.0550000      0.0065682
      9.0560000      0.0065716
      9.0570000      0.0065731
      9.0580000      0.0065738
      9.0590000      0.0065745
      9.0600000      0.0065733
      9.0610000      0.0065738
      9.0620000      0.0065726
      9.0630000      0.0065662
      9.0640000      0.0065737
      9.0650000      0.0065747
      9.0660000      0.0065747
      9.0670000      0.0065776
      9.0680000      0.0065753
      9.0690000      0.0065783
      9.0700000      0.0065752
      9.0710000      0.0065773
      9.0720000      0.0065754
      9.0730000      0.0065798
      9.0740000      0.0065798
      9.0750000      0.0065785
      9.0760000      0.0065802
      9.0770000      0.0065801
      9.0780000      0.0065789
      9.0790000      0.0065805
      9.0800000      0.0065838
      9.0810000      0.0065767
      9.0820000      0.0065814
      9.0830000      0.0065829
      9.0840000      0.0065842
      9.0850000      0.0065812
      9.0860000      0.0065829
      9.0870000      0.0065821
      9.0880000      0.0065869
      9.0890000      0.0065856
      9.0900000      0.0065901
      9.0910000      0.0065862
      9.0920000      0.0065867
      9.0930000      0.0065906
      9.0940000      0.0065890
      9.0950000      0.0065936
      9.0960000      0.0065936
      9.0970000      0.0065959
      9.0980000      0.0065975
      9.0990000      0.0065965
      9.1000000      0.0066000
      9.1010000      0.0065985
      9.1020000      0.0065995
      9.1030000      0.0065969
      9.1040000      0.0066005
      9.1050000      0.0066012
      9.1060000      0.0066059
      9.1070000      0.0066012
      9.1080000      0.0066047
      9.1090000      0.0065995
      9.1100000      0.0066005
      9.1110000      0.0065998
      9.1120000      0.0066027
      9.1130000      0.0066027
      9.1140000      0.0066014
      9.1150000      0.0066021
      9.1160000      0.0066006
      9.1170000      0.0066017
      9.1180000      0.0066038
      9.1190000      0.0066058
      9.1200000      0.0066078
      9.1210000      0.0066130
      9.1220000      0.0066112
      9.1230000      0.0066167
      9.1240000      0.0066122
      9.1250000      0.0066089
      9.1260000      0.0066143
      9.1270000      0.0066124
      9.1280000      0.0066090
      9.1290000      0.0066099
      9.1300000      0.0066091
      9.1310000      0.0066108
      9.1320000      0.0066140
      9.1330000      0.0066096
      9.1340000      0.0066142
      9.1350000      0.0066093
      9.1360000      0.0066090
      9.1370000      0.0066115
      9.1380000      0.0066098
      9.1390000      0.0066094
      9.1400000      0.0066128
      9.1410000      0.0066151
      9.1420000      0.0066170
      9.1430000      0.0066164
      9.1440000      0.0066174
      9.1450000      0.0066180
      9.1460000      0.0066189
      9.1470000      0.0066215
      9.1480000      0.0066215
      9.1490000      0.0066211
      9.1500000      0.0066215
      9.1510000      0.0066192
      9.1520000      0.0066258
      9.1530000      0.0066223
      9.1540000      0.0066231
      9.1550000      0.0066318
      9.1560000      0.0066282
      9.1570000      0.0066291
      9.1580000      0.0066281
      9.1590000      0.0066295
      9.1600000      0.0066267
      9.1610000      0.0066230
      9.1620000      0.0066275
      9.1630000      0.0066287
      9.1640000      0.0066295
      9.1650000      0.0066319
      9.1660000      0.0066303
      9.1670000      0.0066339
      9.1680000      0.0066328
      9.1690000      0.0066328
      9.1700000      0.0066309
      9.1710000      0.0066365
      9.1720000      0.0066354
      9.1730000      0.0066403
      9.1740000      0.0066402
      9.1750000      0.0066379
      9.1760000      0.0066374
      9.1770000      0.0066330
      9.1780000      0.0066358
      9.1790000      0.0066351
      9.1800000      0.0066302
      9.1810000      0.0066364
      9.1820000      0.0066312
      9.1830000      0.0066354
      9.1840000      0.0066306
      9.1850000      0.0066336
      9.1860000      0.0066354
      9.1870000      0.0066342
      9.1880000      0.0066351
      9.1890000      0.0066357
      9.1900000      0.0066340
      9.1910000      0.0066359
      9.1920000      0.0066342
      9.1930000      0.0066352
      9.1940000      0.0066363
      9.1950000      0.0066375
      9.1960000      0.0066366
      9.1970000      0.0066398
      9.1980000      0.0066407
      9.1990000      0.0066411
      9.2000000      0.0066435
      9.2010000      0.0066428
      9.2020000      0.0066438
      9.2030000      0.0066446
      9.2040000      0.0066484
      9.2050000      0.0066430
      9.2060000      0.0066454
      9.2070000      0.0066448
      9.2080000      0.0066434
      9.2090000      0.0066457
      9.2100000      0.0066416
      9.2110000      0.0066476
      9.2120000      0.0066447
      9.2130000      0.0066480
      9.2140000      0.0066425
      9.2150000      0.0066476
      9.2160000      0.0066411
      9.2170000      0.0066420
      9.2180000      0.0066448
      9.2190000      0.0066407
      9.2200000      0.0066408
      9.2210000      0.0066429
      9.2220000      0.0066462
      9.2230000      0.0066391
      9.2240000      0.0066425
      9.2250000      0.0066448
      9.2260000      0.0066451
      9.2270000      0.0066489
      9.2280000      0.0066450
      9.2290000      0.0066426
      9.2300000      0.0066452
      9.2310000      0.0066438
      9.2320000      0.0066464
      9.2330000      0.0066484
      9.2340000      0.0066469
      9.2350000      0.0066496
      9.2360000      0.0066502
      9.2370000      0.0066502
      9.2380000      0.0066489
      9.2390000      0.0066478
      9.2400000      0.0066496
      9.2410000      0.0066507
      9.2420000      0.0066538
      9.2430000      0.0066543
      9.2440000      0.0066554
      9.2450000      0.0066529
      9.2460000      0.0066541
      9.2470000      0.0066527
      9.2480000      0.0066498
      9.2490000      0.0066471
      9.2500000      0.0066559
      9.2510000      0.0066537
      9.2520000      0.0066500
      9.2530000      0.0066535
      9.2540000      0.0066575
      9.2550000      0.0066553
      9.2560000      0.0066519
      9.2570000      0.0066532
      9.2580000      0.0066522
      9.2590000      0.0066509
      9.2600000      0.0066529
      9.2610000      0.0066520
      9.2620000      0.0066508
      9.2630000      0.0066548
      9.2640000      0.0066530
      9.2650000      0.0066545
      9.2660000      0.0066522
      9.2670000      0.0066512
      9.2680000      0.0066536
      9.2690000      0.0066515
      9.2700000      0.0066497
      9.2710000      0.0066530
      9.2720000      0.0066575
      9.2730000      0.0066567
      9.2740000      0.0066585
      9.2750000      0.0066616
      9.2760000      0.0066594
      9.2770000      0.0066582
      9.2780000      0.0066635
      9.2790000      0.0066567
      9.2800000      0.0066612
      9.2810000      0.0066592
      9.2820000      0.0066613
      9.2830000      0.0066599
      9.2840000      0.0066555
      9.2850000      0.0066577
      9.2860000      0.0066621
      9.2870000      0.0066624
      9.2880000      0.0066614
      9.2890000      0.0066628
      9.2900000      0.0066655
      9.2910000      0.0066651
      9.2920000      0.0066667
      9.2930000      0.0066689
      9.2940000      0.0066699
      9.2950000      0.0066709
      9.2960000      0.0066711
      9.2970000      0.0066713
      9.2980000      0.0066696
      9.2990000      0.0066733
      9.3000000      0.0066721
      9.3010000      0.0066717
      9.3020000      0.0066734
      9.3030000      0.0066682
      9.3040000      0.0066688
      9.3050000      0.0066712
      9.3060000      0.0066705
      9.3070000      0.0066720
      9.3080000      0.0066665
      9.3090000      0.0066690
      9.3100000      0.0066715
      9.3110000      0.0066712
      9.3120000      0.0066708
      9.3130000      0.0066736
      9.3140000      0.0066725
      9.3150000      0.0066756
      9.3160000      0.0066719
      9.3170000      0.0066706
      9.3180000      0.0066767
      9.3190000      0.0066745
      9.3200000      0.0066754
      9.3210000      0.0066724
      9.3220000      0.0066780
      9.3230000      0.0066800
      9.3240000      0.0066758
      9.3250000      0.0066776
      9.3260000      0.0066776
      9.3270000      0.0066737
      9.3280000      0.0066759
      9.3290000      0.0066782
      9.3300000      0.0066772
      9.3310000      0.0066767
      9.3320000      0.0066804
      9.3330000      0.0066774
      9.3340000      0.0066825
      9.3350000      0.0066791
      9.3360000      0.0066804
      9.3370000      0.0066806
      9.3380000      0.0066826
      9.3390000      0.0066858
      9.3400000      0.0066840
      9.3410000      0.0066881
      9.3420000      0.0066865
      9.3430000      0.0066861
      9.3440000      0.0066856
      9.3450000      0.0066884
      9.3460000      0.0066862
      9.3470000      0.0066905
      9.3480000      0.0066901
      9.3490000      0.0066924
      9.3500000      0.0066889
      9.3510000      0.0066918
      9.3520000      0.0066945
      9.3530000      0.0066897
      9.3540000      0.0066928
      9.3550000      0.0066953
      9.3560000      0.0066916
      9.3570000      0.0066940
      9.3580000      0.0066949
      9.3590000      0.0066963
      9.3600000      0.0066931
      9.3610000      0.0066950
      9.3620000      0.0066939
      9.3630000      0.0066958
      9.3640000      0.0066938
      9.3650000      0.0066920
      9.3660000      0.0066984
      9.3670000      0.0066986
      9.3680000      0.0066954
      9.3690000      0.0066942
      9.3700000      0.0066905
      9.3710000      0.0066946
      9.3720000      0.0066923
      9.3730000      0.0066966
      9.3740000      0.0066971
      9.3750000      0.0066969
      9.3760000      0.0066959
      9.3770000      0.0067001
      9.3780000      0.0066984
      9.3790000      0.0066988
      9.3800000      0.0067030
      9.3810000      0.0067004
      9.3820000      0.0067006
      9.3830000      0.0066985
      9.3840000      0.0067028
      9.3850000      0.0067023
      9.3860000      0.0067031
      9.3870000      0.0066997
      9.3880000      0.0067031
      9.3890000      0.0067031
      9.3900000      0.0067035
      9.3910000      0.0067040
      9.3920000      0.0067057
      9.3930000      0.0067087
      9.3940000      0.0067061
      9.3950000      0.0067078
      9.3960000      0.0067114
      9.3970000      0.0067136
      9.3980000      0.0067098
      9.3990000      0.0067147
      9.4000000      0.0067164
      9.4010000      0.0067133
      9.4020000      0.0067142
      9.4030000      0.0067174
      9.4040000      0.0067208
      9.4050000      0.0067146
      9.4060000      0.0067133
      9.4070000      0.0067177
      9.4080000      0.0067138
      9.4090000      0.0067180
      9.4100000      0.0067180
      9.4110000      0.0067183
      9.4120000      0.0067192
      9.4130000      0.0067195
      9.4140000      0.0067177
      9.4150000      0.0067251
      9.4160000      0.0067157
      9.4170000      0.0067215
      9.4180000      0.0067185
      9.4190000      0.0067172
      9.4200000      0.0067215
      9.4210000      0.0067199
      9.4220000      0.0067216
      9.4230000      0.0067260
      9.4240000      0.0067249
      9.4250000      0.0067244
      9.4260000      0.0067254
      9.4270000      0.0067242
      9.4280000      0.0067292
      9.4290000      0.0067271
      9.4300000      0.0067278
      9.4310000      0.0067287
      9.4320000      0.0067314
      9.4330000      0.0067251
      9.4340000      0.0067262
      9.4350000      0.0067279
      9.4360000      0.0067267
      9.4370000      0.0067238
      9.4380000      0.0067290
      9.4390000      0.0067249
      9.4400000      0.0067263
      9.4410000      0.0067282
      9.4420000      0.0067301
      9.4430000      0.0067343
      9.4440000      0.0067333
      9.4450000      0.0067304
      9.4460000      0.0067308
      9.4470000      0.0067336
      9.4480000      0.0067307
      9.4490000      0.0067332
      9.4500000      0.0067306
      9.4510000      0.0067341
      9.4520000      0.0067329
      9.4530000      0.0067357
      9.4540000      0.0067369
      9.4550000      0.0067353
      9.4560000      0.0067368
      9.4570000      0.0067374
      9.4580000      0.0067364
      9.4590000      0.0067399
      9.4600000      0.0067414
      9.4610000      0.0067392
      9.4620000      0.0067363
      9.4630000      0.0067420
      9.4640000      0.0067450
      9.4650000      0.0067450
      9.4660000      0.0067445
      9.4670000      0.0067470
      9.4680000      0.0067443
      9.4690000      0.0067461
      9.4700000      0.0067448
      9.4710000      0.0067455
      9.4720000      0.0067453
      9.4730000      0.0067466
      9.4740000      0.0067461
      9.4750000      0.0067463
      9.4760000      0.0067465
      9.4770000      0.0067519
      9.4780000      0.0067437
      9.4790000      0.0067426
      9.4800000      0.0067492
      9.4810000      0.0067437
      9.4820000      0.0067464
      9.4830000      0.0067520
      9.4840000      0.0067508
      9.4850000      0.0067524
      9.4860000      0.0067551
      9.4870000      0.0067562
      9.4880000      0.0067569
      9.4890000      0.0067565
      9.4900000      0.0067555
      9.4910000      0.0067596
      9.4920000      0.0067610
      9.4930000      0.0067611
      9.4940000      0.0067580
      9.4950000      0.0067605
      9.4960000      0.0067620
      9.4970000      0.0067634
      9.4980000      0.0067624
      9.4990000      0.0067610
      9.5000000      0.0067625
      9.5010000      0.0067589
      9.5020000      0.0067699
      9.5030000      0.0067632
      9.5040000      0.0067631
      9.5050000      0.0067602
      9.5060000      0.0067631
      9.5070000      0.0067655
      9.5080000      0.0067633
      9.5090000      0.0067643
      9.5100000      0.0067673
      9.5110000      0.0067612
      9.5120000      0.0067656
      9.5130000      0.0067679
      9.5140000      0.0067669
      9.5150000      0.0067691
      9.5160000      0.0067672
      9.5170000      0.0067676
      9.5180000      0.0067748
      9.5190000      0.0067742
      9.5200000      0.0067731
      9.5210000      0.0067726
      9.5220000      0.0067730
      9.5230000      0.0067751
      9.5240000      0.0067757
      9.5250000      0.0067766
      9.5260000      0.0067703
      9.5270000      0.0067711
      9.5280000      0.0067666
      9.5290000      0.0067739
      9.5300000      0.0067732
      9.5310000      0.0067723
      9.5320000      0.0067727
      9.5330000      0.0067717
      9.5340000      0.0067698
      9.5350000      0.0067719
      9.5360000      0.0067701
      9.5370000      0.0067706
      9.5380000      0.0067684
      9.5390000      0.0067721
      9.5400000      0.0067739
      9.5410000      0.0067714
      9.5420000      0.0067754
      9.5430000      0.0067758
      9.5440000      0.0067755
      9.5450000      0.0067777
      9.5460000      0.0067767
      9.5470000      0.0067765
      9.5480000      0.0067814
      9.5490000      0.0067804
      9.5500000      0.0067809
      9.5510000      0.0067799
      9.5520000      0.0067773
      9.5530000      0.0067832
      9.5540000      0.0067770
      9.5550000      0.0067843
      9.5560000      0.0067813
      9.5570000      0.0067824
      9.5580000      0.0067855
      9.5590000      0.0067856
      9.5600000      0.0067844
      9.5610000      0.0067836
      9.5620000      0.0067857
      9.5630000      0.0067841
      9.5640000      0.0067853
      9.5650000      0.0067874
      9.5660000      0.0067860
      9.5670000      0.0067856
      9.5680000      0.0067926
      9.5690000      0.0067890
      9.5700000      0.0067904
      9.5710000      0.0067933
      9.5720000      0.0067927
      9.5730000      0.0067927
      9.5740000      0.0067878
      9.5750000      0.0067901
      9.5760000      0.0067942
      9.5770000      0.0067948
      9.5780000      0.0067886
      9.5790000      0.0067957
      9.5800000      0.0067991
      9.5810000      0.0067963
      9.5820000      0.0068014
      9.5830000      0.0067979
      9.5840000      0.0068023
      9.5850000      0.0068000
      9.5860000      0.0068001
      9.5870000      0.0068008
      9.5880000      0.0068006
      9.5890000      0.0067997
      9.5900000      0.0068022
      9.5910000      0.0068016
      9.5920000      0.0068032
      9.5930000      0.0068020
      9.5940000      0.0068023
      9.5950000      0.0068013
      9.5960000      0.0068025
      9.5970000      0.0068022
      9.5980000      0.0068010
      9.5990000      0.0068026
      9.6000000      0.0068016
      9.6010000      0.0068005
      9.6020000      0.0068033
      9.6030000      0.0068019
      9.6040000      0.0068035
      9.6050000      0.0068005
      9.6060000      0.0068051
      9.6070000      0.0068056
      9.6080000      0.0068078
      9.6090000      0.0067994
      9.6100000      0.0068041
      9.6110000      0.0068032
      9.6120000      0.0068036
      9.6130000      0.0068039
      9.6140000      0.0068044
      9.6150000      0.0068057
      9.6160000      0.0068082
      9.6170000      0.0068033
      9.6180000      0.0068066
      9.6190000      0.0068054
      9.6200000      0.0068047
      9.6210000      0.0068013
      9.6220000      0.0067972
      9.6230000      0.0068006
      9.6240000      0.0068013
      9.6250000      0.0068022
      9.6260000      0.0067948
      9.6270000      0.0067991
      9.6280000      0.0068020
      9.6290000      0.0068042
      9.6300000      0.0068061
      9.6310000      0.0068040
      9.6320000      0.0068066
      9.6330000      0.0068051
      9.6340000      0.0068072
      9.6350000      0.0068057
      9.6360000      0.0068037
      9.6370000      0.0068071
      9.6380000      0.0068078
      9.6390000      0.0068046
      9.6400000      0.0068011
      9.6410000      0.0068055
      9.6420000      0.0068050
      9.6430000      0.0068038
      9.6440000      0.0068020
      9.6450000      0.0068010
      9.6460000      0.0068020
      9.6470000      0.0068029
      9.6480000      0.0068007
      9.6490000      0.0068009
      9.6500000      0.0068021
      9.6510000      0.0068073
      9.6520000      0.0068067
      9.6530000      0.0068064
      9.6540000      0.0068074
      9.6550000      0.0068052
      9.6560000      0.0068082
      9.6570000      0.0068102
      9.6580000      0.0068089
      9.6590000      0.0068082
      9.6600000      0.0068120
      9.6610000      0.0068077
      9.6620000      0.0068093
      9.6630000      0.0068107
      9.6640000      0.0068067
      9.6650000      0.0068105
      9.6660000      0.0068088
      9.6670000      0.0068113
      9.6680000      0.0068114
      9.6690000      0.0068118
      9.6700000      0.0068090
      9.6710000      0.0068122
      9.6720000      0.0068112
      9.6730000      0.0068142
      9.6740000      0.0068128
      9.6750000      0.0068136
      9.6760000      0.0068092
      9.6770000      0.0068137
      9.6780000      0.0068139
      9.6790000      0.0068169
      9.6800000      0.0068153
      9.6810000      0.0068136
      9.6820000      0.0068164
      9.6830000      0.0068165
      9.6840000      0.0068169
      9.6850000      0.0068138
      9.6860000      0.0068126
      9.6870000      0.0068198
      9.6880000      0.0068162
      9.6890000      0.0068137
      9.6900000      0.0068134
      9.6910000      0.0068191
      9.6920000      0.0068188
      9.6930000      0.0068184
      9.6940000      0.0068214
      9.6950000      0.0068179
      9.6960000      0.0068216
      9.6970000      0.0068182
      9.6980000      0.0068190
      9.6990000      0.0068181
      9.7000000      0.0068192
      9.7010000      0.0068151
      9.7020000      0.0068138
      9.7030000      0.0068136
      9.7040000      0.0068119
      9.7050000      0.0068120
      9.7060000      0.0068123
      9.7070000      0.0068131
      9.7080000      0.0068144
      9.7090000      0.0068113
      9.7100000      0.0068102
      9.7110000      0.0068119
      9.7120000      0.0068170
      9.7130000      0.0068126
      9.7140000      0.0068166
      9.7150000      0.0068153
      9.7160000      0.0068192
      9.7170000      0.0068175
      9.7180000      0.0068162
      9.7190000      0.0068140
      9.7200000      0.0068145
      9.7210000      0.0068185
      9.7220000      0.0068140
      9.7230000      0.0068179
      9.7240000      0.0068203
      9.7250000      0.0068212
      9.7260000      0.0068207
      9.7270000      0.0068212
      9.7280000      0.0068264
      9.7290000      0.0068209
      9.7300000      0.0068246
      9.7310000      0.0068236
      9.7320000      0.0068304
      9.7330000      0.0068234
      9.7340000      0.0068251
      9.7350000      0.0068296
      9.7360000      0.0068273
      9.7370000      0.0068304
      9.7380000      0.0068309
      9.7390000      0.0068317
      9.7400000      0.0068296
      9.7410000      0.0068350
      9.7420000      0.0068345
      9.7430000      0.0068322
      9.7440000      0.0068376
      9.7450000      0.0068344
      9.7460000      0.0068369
      9.7470000      0.0068346
      9.7480000      0.0068371
      9.7490000      0.0068365
      9.7500000      0.0068359
      9.7510000      0.0068363
      9.7520000      0.0068384
      9.7530000      0.0068393
      9.7540000      0.0068438
      9.7550000      0.0068363
      9.7560000      0.0068401
      9.7570000      0.0068393
      9.7580000      0.0068371
      9.7590000      0.0068409
      9.7600000      0.0068387
      9.7610000      0.0068425
      9.7620000      0.0068451
      9.7630000      0.0068422
      9.7640000      0.0068394
      9.7650000      0.0068406
      9.7660000      0.0068448
      9.7670000      0.0068455
      9.7680000      0.0068421
      9.7690000      0.0068480
      9.7700000      0.0068435
      9.7710000      0.0068451
      9.7720000      0.0068470
      9.7730000      0.0068463
      9.7740000      0.0068495
      9.7750000      0.0068460
      9.7760000      0.0068481
      9.7770000      0.0068459
      9.7780000      0.0068442
      9.7790000      0.0068446
      9.7800000      0.0068430
      9.7810000      0.0068437
      9.7820000      0.0068412
      9.7830000      0.0068485
      9.7840000      0.0068483
      9.7850000      0.0068471
      9.7860000      0.0068429
      9.7870000      0.0068444
      9.7880000      0.0068462
      9.7890000      0.0068493
      9.7900000      0.0068464
      9.7910000      0.0068440
      9.7920000      0.0068484
      9.7930000      0.0068415
      9.7940000      0.0068459
      9.7950000      0.0068404
      9.7960000      0.0068452
      9.7970000      0.0068457
      9.7980000      0.0068411
      9.7990000      0.0068470
      9.8000000      0.0068449
      9.8010000      0.0068413
      9.8020000      0.0068405
      9.8030000      0.0068410
      9.8040000      0.0068397
      9.8050000      0.0068428
      9.8060000      0.0068456
      9.8070000      0.0068438
      9.8080000      0.0068482
      9.8090000      0.0068458
      9.8100000      0.0068472
      9.8110000      0.0068430
      9.8120000      0.0068447
      9.8130000      0.0068408
      9.8140000      0.0068443
      9.8150000      0.0068451
      9.8160000      0.0068466
      9.8170000      0.0068468
      9.8180000      0.0068494
      9.8190000      0.0068462
      9.8200000      0.0068510
      9.8210000      0.0068546
      9.8220000      0.0068526
      9.8230000      0.0068480
      9.8240000      0.0068471
      9.8250000      0.0068505
      9.8260000      0.0068499
      9.8270000      0.0068488
      9.8280000      0.0068542
      9.8290000      0.0068535
      9.8300000      0.0068516
      9.8310000      0.0068532
      9.8320000      0.0068565
      9.8330000      0.0068538
      9.8340000      0.0068543
      9.8350000      0.0068529
      9.8360000      0.0068595
      9.8370000      0.0068544
      9.8380000      0.0068566
      9.8390000      0.0068536
      9.8400000      0.0068572
      9.8410000      0.0068592
      9.8420000      0.0068593
      9.8430000      0.0068607
      9.8440000      0.0068570
      9.8450000      0.0068592
      9.8460000      0.0068631
      9.8470000      0.0068647
      9.8480000      0.0068661
      9.8490000      0.0068662
      9.8500000      0.0068637
      9.8510000      0.0068668
      9.8520000      0.0068705
      9.8530000      0.0068679
      9.8540000      0.0068698
      9.8550000      0.0068672
      9.8560000      0.0068699
      9.8570000      0.0068715
      9.8580000      0.0068686
      9.8590000      0.0068733
      9.8600000      0.0068720
      9.8610000      0.0068710
      9.8620000      0.0068721
      9.8630000      0.0068709
      9.8640000      0.0068709
      9.8650000      0.0068666
      9.8660000      0.0068696
      9.8670000      0.0068769
      9.8680000      0.0068694
      9.8690000      0.0068690
      9.8700000      0.0068674
      9.8710000      0.0068681
      9.8720000      0.0068655
      9.8730000      0.0068700
      9.8740000      0.0068647
      9.8750000      0.0068651
      9.8760000      0.0068672
      9.8770000      0.0068621
      9.8780000      0.0068682
      9.8790000      0.0068649
      9.8800000      0.0068657
      9.8810000      0.0068647
      9.8820000      0.0068626
      9.8830000      0.0068667
      9.8840000      0.0068665
      9.8850000      0.0068632
      9.8860000      0.0068665
      9.8870000      0.0068619
      9.8880000      0.0068670
      9.8890000      0.0068643
      9.8900000      0.0068706
      9.8910000      0.0068676
      9.8920000      0.0068676
      9.8930000      0.0068665
      9.8940000      0.0068723
      9.8950000      0.0068687
      9.8960000      0.0068704
      9.8970000      0.0068668
      9.8980000      0.0068647
      9.8990000      0.0068669
      9.9000000      0.0068691
      9.9010000      0.0068643
      9.9020000      0.0068684
      9.9030000      0.0068689
      9.9040000      0.0068673
      9.9050000      0.0068685
      9.9060000      0.0068683
      9.9070000      0.0068647
      9.9080000      0.0068661
      9.9090000      0.0068686
      9.9100000      0.0068697
      9.9110000      0.0068691
      9.9120000      0.0068705
      9.9130000      0.0068709
      9.9140000      0.0068713
      9.9150000      0.0068728
      9.9160000      0.0068718
      9.9170000      0.0068712
      9.9180000      0.0068693
      9.9190000      0.0068729
      9.9200000      0.0068726
      9.9210000      0.0068716
      9.9220000      0.0068716
      9.9230000      0.0068738
      9.9240000      0.0068720
      9.9250000      0.0068747
      9.9260000      0.0068710
      9.9270000      0.0068743
      9.9280000      0.0068748
      9.9290000      0.0068796
      9.9300000      0.0068836
      9.9310000      0.0068836
      9.9320000      0.0068816
      9.9330000      0.0068838
      9.9340000      0.0068818
      9.9350000      0.0068867
      9.9360000      0.0068842
      9.9370000      0.0068843
      9.9380000      0.0068893
      9.9390000      0.0068855
      9.9400000      0.0068838
      9.9410000      0.0068852
      9.9420000      0.0068856
      9.9430000      0.0068893
      9.9440000      0.0068844
      9.9450000      0.0068858
      9.9460000      0.0068853
      9.9470000      0.0068855
      9.9480000      0.0068837
      9.9490000      0.0068876
      9.9500000      0.0068898
      9.9510000      0.0068899
      9.9520000      0.0068898
      9.9530000      0.0068934
      9.9540000      0.0068926
      9.9550000      0.0068986
      9.9560000      0.0068936
      9.9570000      0.0068971
      9.9580000      0.0068971
      9.9590000      0.0068969
      9.9600000      0.0068953
      9.9610000      0.0068942
      9.9620000      0.0068933
      9.9630000      0.0068942
      9.9640000      0.0068930
      9.9650000      0.0068943
      9.9660000      0.0068913
      9.9670000      0.0068899
      9.9680000      0.0068949
      9.9690000      0.0068966
      9.9700000      0.0068938
      9.9710000      0.0068938
      9.9720000      0.0068996
      9.9730000      0.0068933
      9.9740000      0.0068967
      9.9750000      0.0068887
      9.9760000      0.0068948
      9.9770000      0.0068949
      9.9780000      0.0068959
      9.9790000      0.0068947
      9.9800000      0.0068927
      9.9810000      0.0068976
      9.9820000      0.0068958
      9.9830000      0.0069014
      9.9840000      0.0069003
      9.9850000      0.0068947
      9.9860000      0.0068950
      9.9870000      0.0068922
      9.9880000      0.0068972
      9.9890000      0.0068954
      9.9900000      0.0068978
      9.9910000      0.0068984
      9.9920000      0.0068997
      9.9930000      0.0068981
      9.9940000      0.0069042
      9.9950000      0.0069006
      9.9960000      0.0069031
      9.9970000      0.0069022
      9.9980000      0.0069063
      9.9990000      0.0069057
     10.0000000      0.0068999
     10.0010000      0.0068991
     10.0020000      0.0069035
     10.0030000      0.0069020
     10.0040000      0.0069033
     10.0050000      0.0069034
     10.0060000      0.0069037
     10.0070000      0.0069047
     10.0080000      0.0069067
     10.0090000      0.0069071
     10.0100000      0.0069072
     10.0110000      0.0069094
     10.0120000      0.0069084
     10.0130000      0.0069091
     10.0140000      0.0069091
     10.0150000      0.0069094
     10.0160000      0.0069127
     10.0170000      0.0069124
     10.0180000      0.0069168
     10.0190000      0.0069151
     10.0200000      0.0069149
     10.0210000      0.0069147
     10.0220000      0.0069157
     10.0230000      0.0069149
     10.0240000      0.0069216
     10.0250000      0.0069184
     10.0260000      0.0069191
     10.0270000      0.0069190
     10.0280000      0.0069191
     10.0290000      0.0069137
     10.0300000      0.0069162
     10.0310000      0.0069181
     10.0320000      0.0069140
     10.0330000      0.0069170
     10.0340000      0.0069181
     10.0350000      0.0069144
     10.0360000      0.0069150
     10.0370000      0.0069195
     10.0380000      0.0069191
     10.0390000      0.0069185
     10.0400000      0.0069191
     10.0410000      0.0069212
     10.0420000      0.0069146
     10.0430000      0.0069151
     10.0440000      0.0069235
     10.0450000      0.0069181
     10.0460000      0.0069260
     10.0470000      0.0069223
     10.0480000      0.0069231
     10.0490000      0.0069221
     10.0500000      0.0069250
     10.0510000      0.0069237
     10.0520000      0.0069257
     10.0530000      0.0069244
     10.0540000      0.0069273
     10.0550000      0.0069284
     10.0560000      0.0069251
     10.0570000      0.0069294
     10.0580000      0.0069272
     10.0590000      0.0069258
     10.0600000      0.0069272
     10.0610000      0.0069305
     10.0620000      0.0069276
     10.0630000      0.0069249
     10.0640000      0.0069267
     10.0650000      0.0069269
     10.0660000      0.0069278
     10.0670000      0.0069271
     10.0680000      0.0069296
     10.0690000      0.0069287
     10.0700000      0.0069304
     10.0710000      0.0069292
     10.0720000      0.0069288
     10.0730000      0.0069267
     10.0740000      0.0069303
     10.0750000      0.0069306
     10.0760000      0.0069317
     10.0770000      0.0069301
     10.0780000      0.0069351
     10.0790000      0.0069315
     10.0800000      0.0069397
     10.0810000      0.0069349
     10.0820000      0.0069411
     10.0830000      0.0069390
     10.0840000      0.0069342
     10.0850000      0.0069405
     10.0860000      0.0069402
     10.0870000      0.0069378
     10.0880000      0.0069438
     10.0890000      0.0069409
     10.0900000      0.0069448
     10.0910000      0.0069471
     10.0920000      0.0069450
     10.0930000      0.0069413
     10.0940000      0.0069428
     10.0950000      0.0069412
     10.0960000      0.0069438
     10.0970000      0.0069489
     10.0980000      0.0069390
     10.0990000      0.0069429
     10.1000000      0.0069429
     10.1010000      0.0069387
     10.1020000      0.0069427
     10.1030000      0.0069371
     10.1040000      0.0069428
     10.1050000      0.0069403
     10.1060000      0.0069425
     10.1070000      0.0069422
     10.1080000      0.0069460
     10.1090000      0.0069465
     10.1100000      0.0069489
     10.1110000      0.0069455
     10.1120000      0.0069483
     10.1130000      0.0069449
     10.1140000      0.0069463
     10.1150000      0.0069444
     10.1160000      0.0069438
     10.1170000      0.0069479
     10.1180000      0.0069470
     10.1190000      0.0069463
     10.1200000      0.0069483
     10.1210000      0.0069489
     10.1220000      0.0069538
     10.1230000      0.0069533
     10.1240000      0.0069552
     10.1250000      0.0069534
     10.1260000      0.0069526
     10.1270000      0.0069547
     10.1280000      0.0069557
     10.1290000      0.0069528
     10.1300000      0.0069572
     10.1310000      0.0069535
     10.1320000      0.0069534
     10.1330000      0.0069539
     10.1340000      0.0069585
     10.1350000      0.0069525
     10.1360000      0.0069555
     10.1370000      0.0069537
     10.1380000      0.0069557
     10.1390000      0.0069570
     10.1400000      0.0069586
     10.1410000      0.0069561
     10.1420000      0.0069541
     10.1430000      0.0069582
     10.1440000      0.0069609
     10.1450000      0.0069564
     10.1460000      0.0069556
     10.1470000      0.0069594
     10.1480000      0.0069600
     10.1490000      0.0069602
     10.1500000      0.0069603
     10.1510000      0.0069568
     10.1520000      0.0069556
     10.1530000      0.0069556
     10.1540000      0.0069585
     10.1550000      0.0069566
     10.1560000      0.0069538
     10.1570000      0.0069586
     10.1580000      0.0069602
     10.1590000      0.0069591
     10.1600000      0.0069633
     10.1610000      0.0069652
     10.1620000      0.0069649
     10.1630000      0.0069631
     10.1640000      0.0069578
     10.1650000      0.0069632
     10.1660000      0.0069586
     10.1670000      0.0069594
     10.1680000      0.0069625
     10.1690000      0.0069663
     10.1700000      0.0069630
     10.1710000      0.0069637
     10.1720000      0.0069634
     10.1730000      0.0069614
     10.1740000      0.0069627
     10.1750000      0.0069645
     10.1760000      0.0069615
     10.1770000      0.0069652
     10.1780000      0.0069617
     10.1790000      0.0069671
     10.1800000      0.0069634
     10.1810000      0.0069650
     10.1820000      0.0069632
     10.1830000      0.0069646
     10.1840000      0.0069649
     10.1850000      0.0069679
     10.1860000      0.0069619
     10.1870000      0.0069659
     10.1880000      0.0069666
     10.1890000      0.0069652
     10.1900000      0.0069628
     10.1910000      0.0069680
     10.1920000      0.0069664
     10.1930000      0.0069718
     10.1940000      0.0069702
     10.1950000      0.0069699
     10.1960000      0.0069654
     10.1970000      0.0069693
     10.1980000      0.0069672
     10.1990000      0.0069688
     10.2000000      0.0069710
     10.2010000      0.0069692
     10.2020000      0.0069750
     10.2030000      0.0069706
     10.2040000      0.0069781
     10.2050000      0.0069731
     10.2060000      0.0069741
     10.2070000      0.0069730
     10.2080000      0.0069765
     10.2090000      0.0069764
     10.2100000      0.0069744
     10.2110000      0.0069751
     10.2120000      0.0069712
     10.2130000      0.0069697
     10.2140000      0.0069714
     10.2150000      0.0069663
     10.2160000      0.0069676
     10.2170000      0.0069715
     10.2180000      0.0069755
     10.2190000      0.0069762
     10.2200000      0.0069746
     10.2210000      0.0069716
     10.2220000      0.0069753
     10.2230000      0.0069754
     10.2240000      0.0069771
     10.2250000      0.0069771
     10.2260000      0.0069722
     10.2270000      0.0069782
     10.2280000      0.0069759
     10.2290000      0.0069803
     10.2300000      0.0069766
     10.2310000      0.0069784
     10.2320000      0.0069779
     10.2330000      0.0069798
     10.2340000      0.0069786
     10.2350000      0.0069795
     10.2360000      0.0069821
     10.2370000      0.0069817
     10.2380000      0.0069781
     10.2390000      0.0069819
     10.2400000      0.0069809
     10.2410000      0.0069822
     10.2420000      0.0069829
     10.2430000      0.0069850
     10.2440000      0.0069904
     10.2450000      0.0069852
     10.2460000      0.0069857
     10.2470000      0.0069863
     10.2480000      0.0069919
     10.2490000      0.0069863
     10.2500000      0.0069908
     10.2510000      0.0069880
     10.2520000      0.0069889
     10.2530000      0.0069903
     10.2540000      0.0069893
     10.2550000      0.0069886
     10.2560000      0.0069872
     10.2570000      0.0069881
     10.2580000      0.0069855
     10.2590000      0.0069866
     10.2600000      0.0069848
     10.2610000      0.0069866
     10.2620000      0.0069909
     10.2630000      0.0069857
     10.2640000      0.0069919
     10.2650000      0.0069917
     10.2660000      0.0069914
     10.2670000      0.0069925
     10.2680000      0.0069933
     10.2690000      0.0069920
     10.2700000      0.0069924
     10.2710000      0.0069942
     10.2720000      0.0069922
     10.2730000      0.0069894
     10.2740000      0.0069945
     10.2750000      0.0069921
     10.2760000      0.0069909
     10.2770000      0.0069937
     10.2780000      0.0069954
     10.2790000      0.0069896
     10.2800000      0.0069913
     10.2810000      0.0069877
     10.2820000      0.0069939
     10.2830000      0.0069910
     10.2840000      0.0069981
     10.2850000      0.0069904
     10.2860000      0.0069922
     10.2870000      0.0069947
     10.2880000      0.0069919
     10.2890000      0.0069985
     10.2900000      0.0069945
     10.2910000      0.0069965
     10.2920000      0.0070008
     10.2930000      0.0069986
     10.2940000      0.0070009
     10.2950000      0.0070003
     10.2960000      0.0069979
     10.2970000      0.0070039
     10.2980000      0.0070067
     10.2990000      0.0070075
     10.3000000      0.0069996
     10.3010000      0.0070050
     10.3020000      0.0070057
     10.3030000      0.0070013
     10.3040000      0.0070092
     10.3050000      0.0070064
     10.3060000      0.0070031
     10.3070000      0.0070066
     10.3080000      0.0070085
     10.3090000      0.0070107
     10.3100000      0.0070075
     10.3110000      0.0070129
     10.3120000      0.0070076
     10.3130000      0.0070093
     10.3140000      0.0070073
     10.3150000      0.0070108
     10.3160000      0.0070172
     10.3170000      0.0070123
     10.3180000      0.0070147
     10.3190000      0.0070096
     10.3200000      0.0070148
     10.3210000      0.0070113
     10.3220000      0.0070134
     10.3230000      0.0070172
     10.3240000      0.0070188
     10.3250000      0.0070192
     10.3260000      0.0070202
     10.3270000      0.0070228
     10.3280000      0.0070237
     10.3290000      0.0070220
     10.3300000      0.0070194
     10.3310000      0.0070204
     10.3320000      0.0070226
     10.3330000      0.0070197
     10.3340000      0.0070202
     10.3350000      0.0070188
     10.3360000      0.0070246
     10.3370000      0.0070278
     10.3380000      0.0070271
     10.3390000      0.0070265
     10.3400000      0.0070217
     10.3410000      0.0070223
     10.3420000      0.0070231
     10.3430000      0.0070249
     10.3440000      0.0070254
     10.3450000      0.0070295
     10.3460000      0.0070278
     10.3470000      0.0070255
     10.3480000      0.0070250
     10.3490000      0.0070295
     10.3500000      0.0070304
     10.3510000      0.0070281
     10.3520000      0.0070249
     10.3530000      0.0070290
     10.3540000      0.0070300
     10.3550000      0.0070345
     10.3560000      0.0070344
     10.3570000      0.0070322
     10.3580000      0.0070343
     10.3590000      0.0070325
     10.3600000      0.0070316
     10.3610000      0.0070345
     10.3620000      0.0070338
     10.3630000      0.0070393
     10.3640000      0.0070369
     10.3650000      0.0070363
     10.3660000      0.0070412
     10.3670000      0.0070373
     10.3680000      0.0070425
     10.3690000      0.0070399
     10.3700000      0.0070420
     10.3710000      0.0070427
     10.3720000      0.0070388
     10.3730000      0.0070411
     10.3740000      0.0070368
     10.3750000      0.0070385
     10.3760000      0.0070399
     10.3770000      0.0070382
     10.3780000      0.0070386
     10.3790000      0.0070458
     10.3800000      0.0070430
     10.3810000      0.0070456
     10.3820000      0.0070454
     10.3830000      0.0070506
     10.3840000      0.0070483
     10.3850000      0.0070448
     10.3860000      0.0070450
     10.3870000      0.0070453
     10.3880000      0.0070475
     10.3890000      0.0070437
     10.3900000      0.0070479
     10.3910000      0.0070406
     10.3920000      0.0070485
     10.3930000      0.0070476
     10.3940000      0.0070486
     10.3950000      0.0070468
     10.3960000      0.0070459
     10.3970000      0.0070491
     10.3980000      0.0070456
     10.3990000      0.0070502
     10.4000000      0.0070472
     10.4010000      0.0070478
     10.4020000      0.0070495
     10.4030000      0.0070469
     10.4040000      0.0070533
     10.4050000      0.0070540
     10.4060000      0.0070544
     10.4070000      0.0070557
     10.4080000      0.0070506
     10.4090000      0.0070518
     10.4100000      0.0070508
     10.4110000      0.0070537
     10.4120000      0.0070584
     10.4130000      0.0070553
     10.4140000      0.0070587
     10.4150000      0.0070602
     10.4160000      0.0070595
     10.4170000      0.0070577
     10.4180000      0.0070613
     10.4190000      0.0070597
     10.4200000      0.0070600
     10.4210000      0.0070620
     10.4220000      0.0070613
     10.4230000      0.0070622
     10.4240000      0.0070615
     10.4250000      0.0070626
     10.4260000      0.0070595
     10.4270000      0.0070635
     10.4280000      0.0070592
     10.4290000      0.0070602
     10.4300000      0.0070604
     10.4310000      0.0070557
     10.4320000      0.0070547
     10.4330000      0.0070570
     10.4340000      0.0070615
     10.4350000      0.0070516
     10.4360000      0.0070555
     10.4370000      0.0070597
     10.4380000      0.0070595
     10.4390000      0.0070603
     10.4400000      0.0070640
     10.4410000      0.0070601
     10.4420000      0.0070598
     10.4430000      0.0070625
     10.4440000      0.0070587
     10.4450000      0.0070603
     10.4460000      0.0070635
     10.4470000      0.0070606
     10.4480000      0.0070603
     10.4490000      0.0070645
     10.4500000      0.0070596
     10.4510000      0.0070593
     10.4520000      0.0070641
     10.4530000      0.0070617
     10.4540000      0.0070604
     10.4550000      0.0070574
     10.4560000      0.0070622
     10.4570000      0.0070623
     10.4580000      0.0070611
     10.4590000      0.0070613
     10.4600000      0.0070588
     10.4610000      0.0070586
     10.4620000      0.0070570
     10.4630000      0.0070581
     10.4640000      0.0070592
     10.4650000      0.0070596
     10.4660000      0.0070562
     10.4670000      0.0070602
     10.4680000      0.0070597
     10.4690000      0.0070625
     10.4700000      0.0070594
     10.4710000      0.0070583
     10.4720000      0.0070596
     10.4730000      0.0070585
     10.4740000      0.0070594
     10.4750000      0.0070564
     10.4760000      0.0070628
     10.4770000      0.0070615
     10.4780000      0.0070626
     10.4790000      0.0070615
     10.4800000      0.0070566
     10.4810000      0.0070565
     10.4820000      0.0070613
     10.4830000      0.0070621
     10.4840000      0.0070657
     10.4850000      0.0070617
     10.4860000      0.0070644
     10.4870000      0.0070686
     10.4880000      0.0070693
     10.4890000      0.0070683
     10.4900000      0.0070662
     10.4910000      0.0070671
     10.4920000      0.0070647
     10.4930000      0.0070656
     10.4940000      0.0070665
     10.4950000      0.0070637
     10.4960000      0.0070676
     10.4970000      0.0070659
     10.4980000      0.0070661
     10.4990000      0.0070671
     10.5000000      0.0070655
     10.5010000      0.0070636
     10.5020000      0.0070625
     10.5030000      0.0070660
     10.5040000      0.0070630
     10.5050000      0.0070649
     10.5060000      0.0070670
     10.5070000      0.0070641
     10.5080000      0.0070669
     10.5090000      0.0070698
     10.5100000      0.0070652
     10.5110000      0.0070644
     10.5120000      0.0070677
     10.5130000      0.0070653
     10.5140000      0.0070649
     10.5150000      0.0070665
     10.5160000      0.0070673
     10.5170000      0.0070666
     10.5180000      0.0070660
     10.5190000      0.0070677
     10.5200000      0.0070634
     10.5210000      0.0070678
     10.5220000      0.0070669
     10.5230000      0.0070688
     10.5240000      0.0070697
     10.5250000      0.0070710
     10.5260000      0.0070708
     10.5270000      0.0070727
     10.5280000      0.0070731
     10.5290000      0.0070733
     10.5300000      0.0070763
     10.5310000      0.0070709
     10.5320000      0.0070707
     10.5330000      0.0070730
     10.5340000      0.0070728
     10.5350000      0.0070730
     10.5360000      0.0070713
     10.5370000      0.0070729
     10.5380000      0.0070738
     10.5390000      0.0070736
     10.5400000      0.0070717
     10.5410000      0.0070752
     10.5420000      0.0070749
     10.5430000      0.0070765
     10.5440000      0.0070693
     10.5450000      0.0070756
     10.5460000      0.0070793
     10.5470000      0.0070782
     10.5480000      0.0070791
     10.5490000      0.0070743
     10.5500000      0.0070769
     10.5510000      0.0070818
     10.5520000      0.0070758
     10.5530000      0.0070805
     10.5540000      0.0070767
     10.5550000      0.0070793
     10.5560000      0.0070807
     10.5570000      0.0070810
     10.5580000      0.0070779
     10.5590000      0.0070794
     10.5600000      0.0070807
     10.5610000      0.0070834
     10.5620000      0.0070847
     10.5630000      0.0070812
     10.5640000      0.0070871
     10.5650000      0.0070872
     10.5660000      0.0070853
     10.5670000      0.0070868
     10.5680000      0.0070876
     10.5690000      0.0070895
     10.5700000      0.0070881
     10.5710000      0.0070907
     10.5720000      0.0070912
     10.5730000      0.0070917
     10.5740000      0.0070896
     10.5750000      0.0070928
     10.5760000      0.0070883
     10.5770000      0.0070941
     10.5780000      0.0070910
     10.5790000      0.0070976
     10.5800000      0.0070952
     10.5810000      0.0070993
     10.5820000      0.0070987
     10.5830000      0.0071034
     10.5840000      0.0070984
     10.5850000      0.0071010
     10.5860000      0.0071002
     10.5870000      0.0071029
     10.5880000      0.0070973
     10.5890000      0.0071014
     10.5900000      0.0071012
     10.5910000      0.0071004
     10.5920000      0.0071017
     10.5930000      0.0071042
     10.5940000      0.0070992
     10.5950000      0.0071021
     10.5960000      0.0071018
     10.5970000      0.0071013
     10.5980000      0.0071019
     10.5990000      0.0071011
     10.6000000      0.0071041
     10.6010000      0.0071046
     10.6020000      0.0071041
     10.6030000      0.0071050
     10.6040000      0.0071057
     10.6050000      0.0071052
     10.6060000      0.0071021
     10.6070000      0.0071008
     10.6080000      0.0071026
     10.6090000      0.0071014
     10.6100000      0.0071017
     10.6110000      0.0071019
     10.6120000      0.0071044
     10.6130000      0.0071020
     10.6140000      0.0071065
     10.6150000      0.0071049
     10.6160000      0.0071067
     10.6170000      0.0071097
     10.6180000      0.0071073
     10.6190000      0.0071067
     10.6200000      0.0071078
     10.6210000      0.0071076
     10.6220000      0.0071107
     10.6230000      0.0071125
     10.6240000      0.0071135
     10.6250000      0.0071126
     10.6260000      0.0071121
     10.6270000      0.0071096
     10.6280000      0.0071143
     10.6290000      0.0071086
     10.6300000      0.0071101
     10.6310000      0.0071183
     10.6320000      0.0071154
     10.6330000      0.0071137
     10.6340000      0.0071194
     10.6350000      0.0071192
     10.6360000      0.0071195
     10.6370000      0.0071157
     10.6380000      0.0071202
     10.6390000      0.0071159
     10.6400000      0.0071153
     10.6410000      0.0071185
     10.6420000      0.0071204
     10.6430000      0.0071168
     10.6440000      0.0071139
     10.6450000      0.0071179
     10.6460000      0.0071208
     10.6470000      0.0071189
     10.6480000      0.0071219
     10.6490000      0.0071175
     10.6500000      0.0071221
     10.6510000      0.0071167
     10.6520000      0.0071125
     10.6530000      0.0071197
     10.6540000      0.0071189
     10.6550000      0.0071184
     10.6560000      0.0071165
     10.6570000      0.0071198
     10.6580000      0.0071159
     10.6590000      0.0071189
     10.6600000      0.0071189
     10.6610000      0.0071158
     10.6620000      0.0071145
     10.6630000      0.0071176
     10.6640000      0.0071136
     10.6650000      0.0071192
     10.6660000      0.0071192
     10.6670000      0.0071217
     10.6680000      0.0071234
     10.6690000      0.0071185
     10.6700000      0.0071268
     10.6710000      0.0071287
     10.6720000      0.0071245
     10.6730000      0.0071285
     10.6740000      0.0071276
     10.6750000      0.0071244
     10.6760000      0.0071255
     10.6770000      0.0071253
     10.6780000      0.0071270
     10.6790000      0.0071263
     10.6800000      0.0071298
     10.6810000      0.0071296
     10.6820000      0.0071289
     10.6830000      0.0071318
     10.6840000      0.0071288
     10.6850000      0.0071320
     10.6860000      0.0071358
     10.6870000      0.0071320
     10.6880000      0.0071329
     10.6890000      0.0071356
     10.6900000      0.0071324
     10.6910000      0.0071353
     10.6920000      0.0071339
     10.6930000      0.0071316
     10.6940000      0.0071323
     10.6950000      0.0071367
     10.6960000      0.0071323
     10.6970000      0.0071390
     10.6980000      0.0071302
     10.6990000      0.0071369
     10.7000000      0.0071368
     10.7010000      0.0071413
     10.7020000      0.0071379
     10.7030000      0.0071311
     10.7040000      0.0071356
     10.7050000      0.0071389
     10.7060000      0.0071342
     10.7070000      0.0071354
     10.7080000      0.0071385
     10.7090000      0.0071335
     10.7100000      0.0071391
     10.7110000      0.0071398
     10.7120000      0.0071388
     10.7130000      0.0071365
     10.7140000      0.0071353
     10.7150000      0.0071379
     10.7160000      0.0071400
     10.7170000      0.0071360
     10.7180000      0.0071341
     10.7190000      0.0071335
     10.7200000      0.0071346
     10.7210000      0.0071400
     10.7220000      0.0071382
     10.7230000      0.0071362
     10.7240000      0.0071354
     10.7250000      0.0071357
     10.7260000      0.0071350
     10.7270000      0.0071377
     10.7280000      0.0071334
     10.7290000      0.0071337
     10.7300000      0.0071373
     10.7310000      0.0071379
     10.7320000      0.0071378
     10.7330000      0.0071410
     10.7340000      0.0071423
     10.7350000      0.0071440
     10.7360000      0.0071426
     10.7370000      0.0071411
     10.7380000      0.0071471
     10.7390000      0.0071399
     10.7400000      0.0071450
     10.7410000      0.0071381
     10.7420000      0.0071375
     10.7430000      0.0071409
     10.7440000      0.0071366
     10.7450000      0.0071347
     10.7460000      0.0071396
     10.7470000      0.0071432
     10.7480000      0.0071411
     10.7490000      0.0071453
     10.7500000      0.0071401
     10.7510000      0.0071399
     10.7520000      0.0071400
     10.7530000      0.0071452
     10.7540000      0.0071504
     10.7550000      0.0071464
     10.7560000      0.0071421
     10.7570000      0.0071441
     10.7580000      0.0071412
     10.7590000      0.0071427
     10.7600000      0.0071460
     10.7610000      0.0071434
     10.7620000      0.0071459
     10.7630000      0.0071481
     10.7640000      0.0071457
     10.7650000      0.0071479
     10.7660000      0.0071469
     10.7670000      0.0071474
     10.7680000      0.0071473
     10.7690000      0.0071469
     10.7700000      0.0071463
     10.7710000      0.0071474
     10.7720000      0.0071498
     10.7730000      0.0071469
     10.7740000      0.0071493
     10.7750000      0.0071454
     10.7760000      0.0071454
     10.7770000      0.0071442
     10.7780000      0.0071446
     10.7790000      0.0071445
     10.7800000      0.0071441
     10.7810000      0.0071415
     10.7820000      0.0071449
     10.7830000      0.0071474
     10.7840000      0.0071480
     10.7850000      0.0071502
     10.7860000      0.0071465
     10.7870000      0.0071511
     10.7880000      0.0071508
     10.7890000      0.0071530
     10.7900000      0.0071466
     10.7910000      0.0071469
     10.7920000      0.0071472
     10.7930000      0.0071497
     10.7940000      0.0071494
     10.7950000      0.0071473
     10.7960000      0.0071484
     10.7970000      0.0071498
     10.7980000      0.0071495
     10.7990000      0.0071525
     10.8000000      0.0071499
     10.8010000      0.0071537
     10.8020000      0.0071564
     10.8030000      0.0071557
     10.8040000      0.0071529
     10.8050000      0.0071562
     10.8060000      0.0071491
     10.8070000      0.0071531
     10.8080000      0.0071527
     10.8090000      0.0071526
     10.8100000      0.0071513
     10.8110000      0.0071491
     10.8120000      0.0071501
     10.8130000      0.0071495
     10.8140000      0.0071504
     10.8150000      0.0071500
     10.8160000      0.0071496
     10.8170000      0.0071522
     10.8180000      0.0071527
     10.8190000      0.0071507
     10.8200000      0.0071542
     10.8210000      0.0071541
     10.8220000      0.0071510
     10.8230000      0.0071544
     10.8240000      0.0071526
     10.8250000      0.0071537
     10.8260000      0.0071541
     10.8270000      0.0071538
     10.8280000      0.0071577
     10.8290000      0.0071587
     10.8300000      0.0071610
     10.8310000      0.0071605
     10.8320000      0.0071548
     10.8330000      0.0071575
     10.8340000      0.0071594
     10.8350000      0.0071623
     10.8360000      0.0071607
     10.8370000      0.0071610
     10.8380000      0.0071636
     10.8390000      0.0071661
     10.8400000      0.0071612
     10.8410000      0.0071628
     10.8420000      0.0071645
     10.8430000      0.0071653
     10.8440000      0.0071664
     10.8450000      0.0071639
     10.8460000      0.0071706
     10.8470000      0.0071649
     10.8480000      0.0071684
     10.8490000      0.0071663
     10.8500000      0.0071669
     10.8510000      0.0071711
     10.8520000      0.0071714
     10.8530000      0.0071717
     10.8540000      0.0071688
     10.8550000      0.0071695
     10.8560000      0.0071708
     10.8570000      0.0071741
     10.8580000      0.0071695
     10.8590000      0.0071732
     10.8600000      0.0071680
     10.8610000      0.0071652
     10.8620000      0.0071669
     10.8630000      0.0071699
     10.8640000      0.0071689
     10.8650000      0.0071712
     10.8660000      0.0071730
     10.8670000      0.0071715
     10.8680000      0.0071684
     10.8690000      0.0071732
     10.8700000      0.0071743
     10.8710000      0.0071755
     10.8720000      0.0071703
     10.8730000      0.0071739
     10.8740000      0.0071761
     10.8750000      0.0071735
     10.8760000      0.0071773
     10.8770000      0.0071764
     10.8780000      0.0071760
     10.8790000      0.0071747
     10.8800000      0.0071769
     10.8810000      0.0071746
     10.8820000      0.0071722
     10.8830000      0.0071746
     10.8840000      0.0071746
     10.8850000      0.0071732
     10.8860000      0.0071752
     10.8870000      0.0071733
     10.8880000      0.0071732
     10.8890000      0.0071726
     10.8900000      0.0071735
     10.8910000      0.0071734
     10.8920000      0.0071725
     10.8930000      0.0071754
     10.8940000      0.0071770
     10.8950000      0.0071785
     10.8960000      0.0071732
     10.8970000      0.0071731
     10.8980000      0.0071770
     10.8990000      0.0071764
     10.9000000      0.0071826
     10.9010000      0.0071797
     10.9020000      0.0071761
     10.9030000      0.0071824
     10.9040000      0.0071787
     10.9050000      0.0071830
     10.9060000      0.0071857
     10.9070000      0.0071846
     10.9080000      0.0071807
     10.9090000      0.0071848
     10.9100000      0.0071808
     10.9110000      0.0071855
     10.9120000      0.0071814
     10.9130000      0.0071829
     10.9140000      0.0071835
     10.9150000      0.0071831
     10.9160000      0.0071817
     10.9170000      0.0071854
     10.9180000      0.0071860
     10.9190000      0.0071857
     10.9200000      0.0071860
     10.9210000      0.0071863
     10.9220000      0.0071841
     10.9230000      0.0071849
     10.9240000      0.0071862
     10.9250000      0.0071873
     10.9260000      0.0071807
     10.9270000      0.0071836
     10.9280000      0.0071848
     10.9290000      0.0071819
     10.9300000      0.0071858
     10.9310000      0.0071844
     10.9320000      0.0071835
     10.9330000      0.0071819
     10.9340000      0.0071870
     10.9350000      0.0071855
     10.9360000      0.0071846
     10.9370000      0.0071866
     10.9380000      0.0071906
     10.9390000      0.0071901
     10.9400000      0.0071869
     10.9410000      0.0071899
     10.9420000      0.0071901
     10.9430000      0.0071875
     10.9440000      0.0071881
     10.9450000      0.0071867
     10.9460000      0.0071883
     10.9470000      0.0071877
     10.9480000      0.0071873
     10.9490000      0.0071845
     10.9500000      0.0071905
     10.9510000      0.0071932
     10.9520000      0.0071901
     10.9530000      0.0071895
     10.9540000      0.0071901
     10.9550000      0.0071934
     10.9560000      0.0071962
     10.9570000      0.0071982
     10.9580000      0.0071928
     10.9590000      0.0071963
     10.9600000      0.0071975
     10.9610000      0.0071965
     10.9620000      0.0071985
     10.9630000      0.0071957
     10.9640000      0.0071957
     10.9650000      0.0071930
     10.9660000      0.0071943
     10.9670000      0.0071943
     10.9680000      0.0071934
     10.9690000      0.0071954
     10.9700000      0.0071990
     10.9710000      0.0071969
     10.9720000      0.0071941
     10.9730000      0.0071977
     10.9740000      0.0071945
     10.9750000      0.0071997
     10.9760000      0.0071965
     10.9770000      0.0071940
     10.9780000      0.0071994
     10.9790000      0.0071943
     10.9800000      0.0071991
     10.9810000      0.0072010
     10.9820000      0.0071957
     10.9830000      0.0072003
     10.9840000      0.0071986
     10.9850000      0.0071969
     10.9860000      0.0072004
     10.9870000      0.0072029
     10.9880000      0.0072000
     10.9890000      0.0072001
     10.9900000      0.0072020
     10.9910000      0.0072065
     10.9920000      0.0072080
     10.9930000      0.0072034
     10.9940000      0.0072073
     10.9950000      0.0072060
     10.9960000      0.0072038
     10.9970000      0.0072115
     10.9980000      0.0072039
     10.9990000      0.0072084
     11.0000000      0.0072064
     11.0010000      0.0072098
     11.0020000      0.0072107
     11.0030000      0.0072114
     11.0040000      0.0072082
     11.0050000      0.0072107
     11.0060000      0.0072085
     11.0070000      0.0072118
     11.0080000      0.0072064
     11.0090000      0.0072065
     11.0100000      0.0072058
     11.0110000      0.0072093
     11.0120000      0.0072115
     11.0130000      0.0072084
     11.0140000      0.0072120
     11.0150000      0.0072070
     11.0160000      0.0072107
     11.0170000      0.0072159
     11.0180000      0.0072145
     11.0190000      0.0072119
     11.0200000      0.0072159
     11.0210000      0.0072167
     11.0220000      0.0072214
     11.0230000      0.0072165
     11.0240000      0.0072138
     11.0250000      0.0072177
     11.0260000      0.0072165
     11.0270000      0.0072189
     11.0280000      0.0072210
     11.0290000      0.0072179
     11.0300000      0.0072201
     11.0310000      0.0072199
     11.0320000      0.0072196
     11.0330000      0.0072210
     11.0340000      0.0072246
     11.0350000      0.0072240
     11.0360000      0.0072236
     11.0370000      0.0072244
     11.0380000      0.0072227
     11.0390000      0.0072182
     11.0400000      0.0072195
     11.0410000      0.0072211
     11.0420000      0.0072155
     11.0430000      0.0072182
     11.0440000      0.0072159
     11.0450000      0.0072184
     11.0460000      0.0072174
     11.0470000      0.0072175
     11.0480000      0.0072166
     11.0490000      0.0072165
     11.0500000      0.0072166
     11.0510000      0.0072147
     11.0520000      0.0072105
     11.0530000      0.0072140
     11.0540000      0.0072141
     11.0550000      0.0072138
     11.0560000      0.0072124
     11.0570000      0.0072141
     11.0580000      0.0072165
     11.0590000      0.0072116
     11.0600000      0.0072198
     11.0610000      0.0072229
     11.0620000      0.0072164
     11.0630000      0.0072170
     11.0640000      0.0072177
     11.0650000      0.0072200
     11.0660000      0.0072207
     11.0670000      0.0072255
     11.0680000      0.0072263
     11.0690000      0.0072192
     11.0700000      0.0072188
     11.0710000      0.0072220
     11.0720000      0.0072181
     11.0730000      0.0072173
     11.0740000      0.0072194
     11.0750000      0.0072231
     11.0760000      0.0072192
     11.0770000      0.0072216
     11.0780000      0.0072266
     11.0790000      0.0072245
     11.0800000      0.0072244
     11.0810000      0.0072245
     11.0820000      0.0072238
     11.0830000      0.0072262
     11.0840000      0.0072280
     11.0850000      0.0072295
     11.0860000      0.0072280
     11.0870000      0.0072341
     11.0880000      0.0072264
     11.0890000      0.0072259
     11.0900000      0.0072285
     11.0910000      0.0072225
     11.0920000      0.0072250
     11.0930000      0.0072230
     11.0940000      0.0072254
     11.0950000      0.0072246
     11.0960000      0.0072236
     11.0970000      0.0072212
     11.0980000      0.0072271
     11.0990000      0.0072278
     11.1000000      0.0072244
     11.1010000      0.0072284
     11.1020000      0.0072309
     11.1030000      0.0072271
     11.1040000      0.0072274
     11.1050000      0.0072283
     11.1060000      0.0072263
     11.1070000      0.0072219
     11.1080000      0.0072296
     11.1090000      0.0072270
     11.1100000      0.0072231
     11.1110000      0.0072273
     11.1120000      0.0072246
     11.1130000      0.0072284
     11.1140000      0.0072275
     11.1150000      0.0072309
     11.1160000      0.0072310
     11.1170000      0.0072333
     11.1180000      0.0072387
     11.1190000      0.0072356
     11.1200000      0.0072346
     11.1210000      0.0072358
     11.1220000      0.0072397
     11.1230000      0.0072378
     11.1240000      0.0072386
     11.1250000      0.0072372
     11.1260000      0.0072435
     11.1270000      0.0072367
     11.1280000      0.0072395
     11.1290000      0.0072430
     11.1300000      0.0072412
     11.1310000      0.0072445
     11.1320000      0.0072444
     11.1330000      0.0072490
     11.1340000      0.0072468
     11.1350000      0.0072504
     11.1360000      0.0072472
     11.1370000      0.0072524
     11.1380000      0.0072489
     11.1390000      0.0072526
     11.1400000      0.0072534
     11.1410000      0.0072450
     11.1420000      0.0072509
     11.1430000      0.0072538
     11.1440000      0.0072500
     11.1450000      0.0072538
     11.1460000      0.0072531
     11.1470000      0.0072548
     11.1480000      0.0072552
     11.1490000      0.0072553
     11.1500000      0.0072568
     11.1510000      0.0072523
     11.1520000      0.0072541
     11.1530000      0.0072532
     11.1540000      0.0072488
     11.1550000      0.0072532
     11.1560000      0.0072458
     11.1570000      0.0072519
     11.1580000      0.0072509
     11.1590000      0.0072492
     11.1600000      0.0072495
     11.1610000      0.0072520
     11.1620000      0.0072521
     11.1630000      0.0072500
     11.1640000      0.0072539
     11.1650000      0.0072557
     11.1660000      0.0072583
     11.1670000      0.0072549
     11.1680000      0.0072515
     11.1690000      0.0072545
     11.1700000      0.0072559
     11.1710000      0.0072571
     11.1720000      0.0072513
     11.1730000      0.0072574
     11.1740000      0.0072613
     11.1750000      0.0072543
     11.1760000      0.0072611
     11.1770000      0.0072598
     11.1780000      0.0072591
     11.1790000      0.0072574
     11.1800000      0.0072579
     11.1810000      0.0072611
     11.1820000      0.0072591
     11.1830000      0.0072661
     11.1840000      0.0072606
     11.1850000      0.0072577
     11.1860000      0.0072606
     11.1870000      0.0072627
     11.1880000      0.0072626
     11.1890000      0.0072670
     11.1900000      0.0072660
     11.1910000      0.0072614
     11.1920000      0.0072650
     11.1930000      0.0072635
     11.1940000      0.0072625
     11.1950000      0.0072668
     11.1960000      0.0072673
     11.1970000      0.0072686
     11.1980000      0.0072646
     11.1990000      0.0072702
     11.2000000      0.0072645
     11.2010000      0.0072655
     11.2020000      0.0072667
     11.2030000      0.0072685
     11.2040000      0.0072674
     11.2050000      0.0072654
     11.2060000      0.0072662
     11.2070000      0.0072684
     11.2080000      0.0072629
     11.2090000      0.0072636
     11.2100000      0.0072695
     11.2110000      0.0072682
     11.2120000      0.0072713
     11.2130000      0.0072686
     11.2140000      0.0072735
     11.2150000      0.0072700
     11.2160000      0.0072691
     11.2170000      0.0072706
     11.2180000      0.0072711
     11.2190000      0.0072761
     11.2200000      0.0072717
     11.2210000      0.0072758
     11.2220000      0.0072702
     11.2230000      0.0072745
     11.2240000      0.0072742
     11.2250000      0.0072768
     11.2260000      0.0072766
     11.2270000      0.0072804
     11.2280000      0.0072822
     11.2290000      0.0072763
     11.2300000      0.0072763
     11.2310000      0.0072770
     11.2320000      0.0072834
     11.2330000      0.0072767
     11.2340000      0.0072810
     11.2350000      0.0072848
     11.2360000      0.0072830
     11.2370000      0.0072845
     11.2380000      0.0072847
     11.2390000      0.0072838
     11.2400000      0.0072855
     11.2410000      0.0072855
     11.2420000      0.0072882
     11.2430000      0.0072895
     11.2440000      0.0072815
     11.2450000      0.0072896
     11.2460000      0.0072846
     11.2470000      0.0072870
     11.2480000      0.0072861
     11.2490000      0.0072869
     11.2500000      0.0072825
     11.2510000      0.0072822
     11.2520000      0.0072819
     11.2530000      0.0072836
     11.2540000      0.0072816
     11.2550000      0.0072814
     11.2560000      0.0072823
     11.2570000      0.0072789
     11.2580000      0.0072828
     11.2590000      0.0072860
     11.2600000      0.0072879
     11.2610000      0.0072866
     11.2620000      0.0072903
     11.2630000      0.0072838
     11.2640000      0.0072835
     11.2650000      0.0072883
     11.2660000      0.0072892
     11.2670000      0.0072836
     11.2680000      0.0072864
     11.2690000      0.0072831
     11.2700000      0.0072849
     11.2710000      0.0072873
     11.2720000      0.0072864
     11.2730000      0.0072886
     11.2740000      0.0072882
     11.2750000      0.0072922
     11.2760000      0.0072865
     11.2770000      0.0072869
     11.2780000      0.0072878
     11.2790000      0.0072860
     11.2800000      0.0072888
     11.2810000      0.0072891
     11.2820000      0.0072872
     11.2830000      0.0072887
     11.2840000      0.0072886
     11.2850000      0.0072890
     11.2860000      0.0072896
     11.2870000      0.0072904
     11.2880000      0.0072892
     11.2890000      0.0072902
     11.2900000      0.0072912
     11.2910000      0.0072918
     11.2920000      0.0072953
     11.2930000      0.0072959
     11.2940000      0.0072933
     11.2950000      0.0072945
     11.2960000      0.0072937
     11.2970000      0.0072923
     11.2980000      0.0072942
     11.2990000      0.0072931
     11.3000000      0.0072963
     11.3010000      0.0072986
     11.3020000      0.0072984
     11.3030000      0.0073022
     11.3040000      0.0073022
     11.3050000      0.0073002
     11.3060000      0.0073052
     11.3070000      0.0073050
     11.3080000      0.0073081
     11.3090000      0.0073099
     11.3100000      0.0073081
     11.3110000      0.0073037
     11.3120000      0.0073097
     11.3130000      0.0073128
     11.3140000      0.0073130
     11.3150000      0.0073133
     11.3160000      0.0073120
     11.3170000      0.0073145
     11.3180000      0.0073143
     11.3190000      0.0073192
     11.3200000      0.0073167
     11.3210000      0.0073135
     11.3220000      0.0073132
     11.3230000      0.0073142
     11.3240000      0.0073136
     11.3250000      0.0073173
     11.3260000      0.0073111
     11.3270000      0.0073128
     11.3280000      0.0073157
     11.3290000      0.0073183
     11.3300000      0.0073201
     11.3310000      0.0073159
     11.3320000      0.0073190
     11.3330000      0.0073214
     11.3340000      0.0073200
     11.3350000      0.0073206
     11.3360000      0.0073197
     11.3370000      0.0073230
     11.3380000      0.0073247
     11.3390000      0.0073197
     11.3400000      0.0073218
     11.3410000      0.0073204
     11.3420000      0.0073224
     11.3430000      0.0073257
     11.3440000      0.0073267
     11.3450000      0.0073272
     11.3460000      0.0073295
     11.3470000      0.0073308
     11.3480000      0.0073307
     11.3490000      0.0073296
     11.3500000      0.0073362
     11.3510000      0.0073265
     11.3520000      0.0073362
     11.3530000      0.0073352
     11.3540000      0.0073313
     11.3550000      0.0073310
     11.3560000      0.0073302
     11.3570000      0.0073376
     11.3580000      0.0073364
     11.3590000      0.0073368
     11.3600000      0.0073357
     11.3610000      0.0073313
     11.3620000      0.0073418
     11.3630000      0.0073403
     11.3640000      0.0073361
     11.3650000      0.0073363
     11.3660000      0.0073364
     11.3670000      0.0073387
     11.3680000      0.0073390
     11.3690000      0.0073346
     11.3700000      0.0073343
     11.3710000      0.0073402
     11.3720000      0.0073408
     11.3730000      0.0073411
     11.3740000      0.0073368
     11.3750000      0.0073412
     11.3760000      0.0073409
     11.3770000      0.0073422
     11.3780000      0.0073434
     11.3790000      0.0073412
     11.3800000      0.0073443
     11.3810000      0.0073418
     11.3820000      0.0073435
     11.3830000      0.0073466
     11.3840000      0.0073426
     11.3850000      0.0073486
     11.3860000      0.0073491
     11.3870000      0.0073517
     11.3880000      0.0073526
     11.3890000      0.0073485
     11.3900000      0.0073515
     11.3910000      0.0073502
     11.3920000      0.0073509
     11.3930000      0.0073517
     11.3940000      0.0073507
     11.3950000      0.0073481
     11.3960000      0.0073506
     11.3970000      0.0073477
     11.3980000      0.0073465
     11.3990000      0.0073468
     11.4000000      0.0073472
     11.4010000      0.0073509
     11.4020000      0.0073521
     11.4030000      0.0073505
     11.4040000      0.0073502
     11.4050000      0.0073468
     11.4060000      0.0073536
     11.4070000      0.0073514
     11.4080000      0.0073499
     11.4090000      0.0073525
     11.4100000      0.0073522
     11.4110000      0.0073482
     11.4120000      0.0073558
     11.4130000      0.0073519
     11.4140000      0.0073545
     11.4150000      0.0073517
     11.4160000      0.0073575
     11.4170000      0.0073609
     11.4180000      0.0073559
     11.4190000      0.0073564
     11.4200000      0.0073553
     11.4210000      0.0073565
     11.4220000      0.0073590
     11.4230000      0.0073587
     11.4240000      0.0073604
     11.4250000      0.0073604
     11.4260000      0.0073609
     11.4270000      0.0073659
     11.4280000      0.0073622
     11.4290000      0.0073605
     11.4300000      0.0073620
     11.4310000      0.0073632
     11.4320000      0.0073630
     11.4330000      0.0073627
     11.4340000      0.0073704
     11.4350000      0.0073672
     11.4360000      0.0073632
     11.4370000      0.0073661
     11.4380000      0.0073711
     11.4390000      0.0073730
     11.4400000      0.0073690
     11.4410000      0.0073694
     11.4420000      0.0073707
     11.4430000      0.0073698
     11.4440000      0.0073696
     11.4450000      0.0073688
     11.4460000      0.0073725
     11.4470000      0.0073673
     11.4480000      0.0073710
     11.4490000      0.0073683
     11.4500000      0.0073710
     11.4510000      0.0073737
     11.4520000      0.0073713
     11.4530000      0.0073701
     11.4540000      0.0073696
     11.4550000      0.0073676
     11.4560000      0.0073729
     11.4570000      0.0073707
     11.4580000      0.0073784
     11.4590000      0.0073762
     11.4600000      0.0073733
     11.4610000      0.0073765
     11.4620000      0.0073755
     11.4630000      0.0073763
     11.4640000      0.0073728
     11.4650000      0.0073751
     11.4660000      0.0073757
     11.4670000      0.0073742
     11.4680000      0.0073730
     11.4690000      0.0073744
     11.4700000      0.0073780
     11.4710000      0.0073741
     11.4720000      0.0073756
     11.4730000      0.0073754
     11.4740000      0.0073770
     11.4750000      0.0073801
     11.4760000      0.0073781
     11.4770000      0.0073776
     11.4780000      0.0073762
     11.4790000      0.0073780
     11.4800000      0.0073790
     11.4810000      0.0073790
     11.4820000      0.0073750
     11.4830000      0.0073742
     11.4840000      0.0073741
     11.4850000      0.0073789
     11.4860000      0.0073824
     11.4870000      0.0073799
     11.4880000      0.0073796
     11.4890000      0.0073860
     11.4900000      0.0073854
     11.4910000      0.0073851
     11.4920000      0.0073855
     11.4930000      0.0073784
     11.4940000      0.0073837
     11.4950000      0.0073811
     11.4960000      0.0073832
     11.4970000      0.0073843
     11.4980000      0.0073841
     11.4990000      0.0073844
     11.5000000      0.0073845
     11.5010000      0.0073867
     11.5020000      0.0073869
     11.5030000      0.0073885
     11.5040000      0.0073860
     11.5050000      0.0073874
     11.5060000      0.0073858
     11.5070000      0.0073891
     11.5080000      0.0073858
     11.5090000      0.0073838
     11.5100000      0.0073921
     11.5110000      0.0073808
     11.5120000      0.0073903
     11.5130000      0.0073938
     11.5140000      0.0073906
     11.5150000      0.0073878
     11.5160000      0.0073820
     11.5170000      0.0073878
     11.5180000      0.0073903
     11.5190000      0.0073885
     11.5200000      0.0073840
     11.5210000      0.0073868
     11.5220000      0.0073883
     11.5230000      0.0073818
     11.5240000      0.0073907
     11.5250000      0.0073925
     11.5260000      0.0073931
     11.5270000      0.0073908
     11.5280000      0.0073996
     11.5290000      0.0073988
     11.5300000      0.0073984
     11.5310000      0.0073996
     11.5320000      0.0074004
     11.5330000      0.0074008
     11.5340000      0.0073992
     11.5350000      0.0074005
     11.5360000      0.0073979
     11.5370000      0.0074032
     11.5380000      0.0073998
     11.5390000      0.0074012
     11.5400000      0.0074007
     11.5410000      0.0074011
     11.5420000      0.0074003
     11.5430000      0.0074030
     11.5440000      0.0074004
     11.5450000      0.0074047
     11.5460000      0.0074036
     11.5470000      0.0073998
     11.5480000      0.0074018
     11.5490000      0.0074015
     11.5500000      0.0074018
     11.5510000      0.0074026
     11.5520000      0.0074063
     11.5530000      0.0074044
     11.5540000      0.0074028
     11.5550000      0.0074066
     11.5560000      0.0074081
     11.5570000      0.0074093
     11.5580000      0.0074066
     11.5590000      0.0074111
     11.5600000      0.0074093
     11.5610000      0.0074110
     11.5620000      0.0074102
     11.5630000      0.0074062
     11.5640000      0.0074095
     11.5650000      0.0074123
     11.5660000      0.0074105
     11.5670000      0.0074122
     11.5680000      0.0074106
     11.5690000      0.0074130
     11.5700000      0.0074097
     11.5710000      0.0074086
     11.5720000      0.0074109
     11.5730000      0.0074117
     11.5740000      0.0074091
     11.5750000      0.0074104
     11.5760000      0.0074130
     11.5770000      0.0074084
     11.5780000      0.0074159
     11.5790000      0.0074154
     11.5800000      0.0074108
     11.5810000      0.0074103
     11.5820000      0.0074144
     11.5830000      0.0074162
     11.5840000      0.0074145
     11.5850000      0.0074128
     11.5860000      0.0074157
     11.5870000      0.0074151
     11.5880000      0.0074170
     11.5890000      0.0074159
     11.5900000      0.0074201
     11.5910000      0.0074196
     11.5920000      0.0074168
     11.5930000      0.0074201
     11.5940000      0.0074204
     11.5950000      0.0074172
     11.5960000      0.0074154
     11.5970000      0.0074178
     11.5980000      0.0074192
     11.5990000      0.0074199
     11.6000000      0.0074227
     11.6010000      0.0074185
     11.6020000      0.0074224
     11.6030000      0.0074245
     11.6040000      0.0074215
     11.6050000      0.0074245
     11.6060000      0.0074251
     11.6070000      0.0074246
     11.6080000      0.0074231
     11.6090000      0.0074253
     11.6100000      0.0074212
     11.6110000      0.0074235
     11.6120000      0.0074252
     11.6130000      0.0074219
     11.6140000      0.0074228
     11.6150000      0.0074226
     11.6160000      0.0074218
     11.6170000      0.0074216
     11.6180000      0.0074203
     11.6190000      0.0074266
     11.6200000      0.0074259
     11.6210000      0.0074281
     11.6220000      0.0074271
     11.6230000      0.0074329
     11.6240000      0.0074275
     11.6250000      0.0074288
     11.6260000      0.0074309
     11.6270000      0.0074304
     11.6280000      0.0074300
     11.6290000      0.0074315
     11.6300000      0.0074246
     11.6310000      0.0074329
     11.6320000      0.0074317
     11.6330000      0.0074314
     11.6340000      0.0074291
     11.6350000      0.0074337
     11.6360000      0.0074359
     11.6370000      0.0074359
     11.6380000      0.0074337
     11.6390000      0.0074355
     11.6400000      0.0074386
     11.6410000      0.0074355
     11.6420000      0.0074347
     11.6430000      0.0074358
     11.6440000      0.0074380
     11.6450000      0.0074386
     11.6460000      0.0074340
     11.6470000      0.0074332
     11.6480000      0.0074324
     11.6490000      0.0074355
     11.6500000      0.0074309
     11.6510000      0.0074276
     11.6520000      0.0074330
     11.6530000      0.0074318
     11.6540000      0.0074311
     11.6550000      0.0074366
     11.6560000      0.0074346
     11.6570000      0.0074366
     11.6580000      0.0074311
     11.6590000      0.0074327
     11.6600000      0.0074362
     11.6610000      0.0074288
     11.6620000      0.0074333
     11.6630000      0.0074351
     11.6640000      0.0074378
     11.6650000      0.0074313
     11.6660000      0.0074325
     11.6670000      0.0074309
     11.6680000      0.0074328
     11.6690000      0.0074310
     11.6700000      0.0074362
     11.6710000      0.0074347
     11.6720000      0.0074369
     11.6730000      0.0074356
     11.6740000      0.0074380
     11.6750000      0.0074342
     11.6760000      0.0074388
     11.6770000      0.0074369
     11.6780000      0.0074380
     11.6790000      0.0074409
     11.6800000      0.0074440
     11.6810000      0.0074376
     11.6820000      0.0074445
     11.6830000      0.0074441
     11.6840000      0.0074411
     11.6850000      0.0074414
     11.6860000      0.0074429
     11.6870000      0.0074435
     11.6880000      0.0074434
     11.6890000      0.0074432
     11.6900000      0.0074450
     11.6910000      0.0074503
     11.6920000      0.0074452
     11.6930000      0.0074511
     11.6940000      0.0074495
     11.6950000      0.0074478
     11.6960000      0.0074468
     11.6970000      0.0074493
     11.6980000      0.0074504
     11.6990000      0.0074506
     11.7000000      0.0074504
     11.7010000      0.0074534
     11.7020000      0.0074467
     11.7030000      0.0074495
     11.7040000      0.0074464
     11.7050000      0.0074496
     11.7060000      0.0074459
     11.7070000      0.0074491
     11.7080000      0.0074435
     11.7090000      0.0074466
     11.7100000      0.0074463
     11.7110000      0.0074498
     11.7120000      0.0074511
     11.7130000      0.0074464
     11.7140000      0.0074499
     11.7150000      0.0074490
     11.7160000      0.0074494
     11.7170000      0.0074565
     11.7180000      0.0074556
     11.7190000      0.0074581
     11.7200000      0.0074585
     11.7210000      0.0074621
     11.7220000      0.0074557
     11.7230000      0.0074618
     11.7240000      0.0074633
     11.7250000      0.0074648
     11.7260000      0.0074603
     11.7270000      0.0074620
     11.7280000      0.0074628
     11.7290000      0.0074647
     11.7300000      0.0074645
     11.7310000      0.0074643
     11.7320000      0.0074655
     11.7330000      0.0074648
     11.7340000      0.0074659
     11.7350000      0.0074674
     11.7360000      0.0074655
     11.7370000      0.0074673
     11.7380000      0.0074723
     11.7390000      0.0074655
     11.7400000      0.0074670
     11.7410000      0.0074617
     11.7420000      0.0074675
     11.7430000      0.0074654
     11.7440000      0.0074663
     11.7450000      0.0074673
     11.7460000      0.0074611
     11.7470000      0.0074685
     11.7480000      0.0074638
     11.7490000      0.0074650
     11.7500000      0.0074665
     11.7510000      0.0074622
     11.7520000      0.0074649
     11.7530000      0.0074673
     11.7540000      0.0074679
     11.7550000      0.0074657
     11.7560000      0.0074655
     11.7570000      0.0074651
     11.7580000      0.0074665
     11.7590000      0.0074669
     11.7600000      0.0074693
     11.7610000      0.0074622
     11.7620000      0.0074686
     11.7630000      0.0074645
     11.7640000      0.0074667
     11.7650000      0.0074653
     11.7660000      0.0074643
     11.7670000      0.0074682
     11.7680000      0.0074694
     11.7690000      0.0074742
     11.7700000      0.0074746
     11.7710000      0.0074681
     11.7720000      0.0074697
     11.7730000      0.0074777
     11.7740000      0.0074720
     11.7750000      0.0074724
     11.7760000      0.0074750
     11.7770000      0.0074693
     11.7780000      0.0074760
     11.7790000      0.0074728
     11.7800000      0.0074743
     11.7810000      0.0074738
     11.7820000      0.0074699
     11.7830000      0.0074675
     11.7840000      0.0074712
     11.7850000      0.0074729
     11.7860000      0.0074749
     11.7870000      0.0074769
     11.7880000      0.0074752
     11.7890000      0.0074776
     11.7900000      0.0074830
     11.7910000      0.0074766
     11.7920000      0.0074784
     11.7930000      0.0074806
     11.7940000      0.0074778
     11.7950000      0.0074759
     11.7960000      0.0074811
     11.7970000      0.0074832
     11.7980000      0.0074822
     11.7990000      0.0074809
     11.8000000      0.0074872
     11.8010000      0.0074849
     11.8020000      0.0074838
     11.8030000      0.0074804
     11.8040000      0.0074864
     11.8050000      0.0074835
     11.8060000      0.0074869
     11.8070000      0.0074870
     11.8080000      0.0074874
     11.8090000      0.0074830
     11.8100000      0.0074865
     11.8110000      0.0074872
     11.8120000      0.0074887
     11.8130000      0.0074927
     11.8140000      0.0074859
     11.8150000      0.0074876
     11.8160000      0.0074877
     11.8170000      0.0074836
     11.8180000      0.0074849
     11.8190000      0.0074892
     11.8200000      0.0074910
     11.8210000      0.0074933
     11.8220000      0.0074920
     11.8230000      0.0074966
     11.8240000      0.0074956
     11.8250000      0.0074952
     11.8260000      0.0074975
     11.8270000      0.0074986
     11.8280000      0.0074996
     11.8290000      0.0074989
     11.8300000      0.0074990
     11.8310000      0.0075025
     11.8320000      0.0075017
     11.8330000      0.0074959
     11.8340000      0.0075024
     11.8350000      0.0075002
     11.8360000      0.0075051
     11.8370000      0.0075017
     11.8380000      0.0075052
     11.8390000      0.0075032
     11.8400000      0.0075068
     11.8410000      0.0075078
     11.8420000      0.0075065
     11.8430000      0.0075073
     11.8440000      0.0075083
     11.8450000      0.0075089
     11.8460000      0.0075076
     11.8470000      0.0075116
     11.8480000      0.0075157
     11.8490000      0.0075173
     11.8500000      0.0075174
     11.8510000      0.0075197
     11.8520000      0.0075197
     11.8530000      0.0075143
     11.8540000      0.0075160
     11.8550000      0.0075195
     11.8560000      0.0075173
     11.8570000      0.0075189
     11.8580000      0.0075156
     11.8590000      0.0075152
     11.8600000      0.0075218
     11.8610000      0.0075174
     11.8620000      0.0075162
     11.8630000      0.0075173
     11.8640000      0.0075149
     11.8650000      0.0075127
     11.8660000      0.0075132
     11.8670000      0.0075105
     11.8680000      0.0075114
     11.8690000      0.0075125
     11.8700000      0.0075147
     11.8710000      0.0075103
     11.8720000      0.0075139
     11.8730000      0.0075129
     11.8740000      0.0075100
     11.8750000      0.0075131
     11.8760000      0.0075104
     11.8770000      0.0075122
     11.8780000      0.0075117
     11.8790000      0.0075121
     11.8800000      0.0075113
     11.8810000      0.0075136
     11.8820000      0.0075124
     11.8830000      0.0075178
     11.8840000      0.0075185
     11.8850000      0.0075156
     11.8860000      0.0075158
     11.8870000      0.0075140
     11.8880000      0.0075146
     11.8890000      0.0075161
     11.8900000      0.0075185
     11.8910000      0.0075201
     11.8920000      0.0075221
     11.8930000      0.0075221
     11.8940000      0.0075194
     11.8950000      0.0075178
     11.8960000      0.0075150
     11.8970000      0.0075200
     11.8980000      0.0075171
     11.8990000      0.0075192
     11.9000000      0.0075159
     11.9010000      0.0075187
     11.9020000      0.0075212
     11.9030000      0.0075213
     11.9040000      0.0075206
     11.9050000      0.0075215
     11.9060000      0.0075235
     11.9070000      0.0075235
     11.9080000      0.0075248
     11.9090000      0.0075293
     11.9100000      0.0075207
     11.9110000      0.0075288
     11.9120000      0.0075319
     11.9130000      0.0075242
     11.9140000      0.0075262
     11.9150000      0.0075280
     11.9160000      0.0075296
     11.9170000      0.0075274
     11.9180000      0.0075282
     11.9190000      0.0075245
     11.9200000      0.0075234
     11.9210000      0.0075283
     11.9220000      0.0075304
     11.9230000      0.0075291
     11.9240000      0.0075341
     11.9250000      0.0075371
     11.9260000      0.0075328
     11.9270000      0.0075341
     11.9280000      0.0075345
     11.9290000      0.0075358
     11.9300000      0.0075363
     11.9310000      0.0075349
     11.9320000      0.0075377
     11.9330000      0.0075364
     11.9340000      0.0075367
     11.9350000      0.0075365
     11.9360000      0.0075410
     11.9370000      0.0075399
     11.9380000      0.0075361
     11.9390000      0.0075403
     11.9400000      0.0075374
     11.9410000      0.0075418
     11.9420000      0.0075418
     11.9430000      0.0075412
     11.9440000      0.0075392
     11.9450000      0.0075411
     11.9460000      0.0075438
     11.9470000      0.0075411
     11.9480000      0.0075357
     11.9490000      0.0075410
     11.9500000      0.0075336
     11.9510000      0.0075385
     11.9520000      0.0075397
     11.9530000      0.0075368
     11.9540000      0.0075420
     11.9550000      0.0075430
     11.9560000      0.0075444
     11.9570000      0.0075450
     11.9580000      0.0075457
     11.9590000      0.0075412
     11.9600000      0.0075479
     11.9610000      0.0075420
     11.9620000      0.0075442
     11.9630000      0.0075465
     11.9640000      0.0075394
     11.9650000      0.0075386
     11.9660000      0.0075390
     11.9670000      0.0075388
     11.9680000      0.0075324
     11.9690000      0.0075399
     11.9700000      0.0075397
     11.9710000      0.0075397
     11.9720000      0.0075370
     11.9730000      0.0075364
     11.9740000      0.0075374
     11.9750000      0.0075361
     11.9760000      0.0075368
     11.9770000      0.0075355
     11.9780000      0.0075348
     11.9790000      0.0075364
     11.9800000      0.0075337
     11.9810000      0.0075391
     11.9820000      0.0075360
     11.9830000      0.0075357
     11.9840000      0.0075404
     11.9850000      0.0075421
     11.9860000      0.0075385
     11.9870000      0.0075439
     11.9880000      0.0075395
     11.9890000      0.0075436
     11.9900000      0.0075424
     11.9910000      0.0075467
     11.9920000      0.0075409
     11.9930000      0.0075406
     11.9940000      0.0075418
     11.9950000      0.0075392
     11.9960000      0.0075426
     11.9970000      0.0075420
     11.9980000      0.0075377
     11.9990000      0.0075402
     12.0000000      0.0075443
     12.0010000      0.0075477
     12.0020000      0.0075431
     12.0030000      0.0075450
     12.0040000      0.0075448
     12.0050000      0.0075509
     12.0060000      0.0075517
     12.0070000      0.0075477
     12.0080000      0.0075513
     12.0090000      0.0075508
     12.0100000      0.0075531
     12.0110000      0.0075521
     12.0120000      0.0075508
     12.0130000      0.0075525
     12.0140000      0.0075496
     12.0150000      0.0075540
     12.0160000      0.0075539
     12.0170000      0.0075564
     12.0180000      0.0075541
     12.0190000      0.0075550
     12.0200000      0.0075618
     12.0210000      0.0075572
     12.0220000      0.0075630
     12.0230000      0.0075617
     12.0240000      0.0075611
     12.0250000      0.0075630
     12.0260000      0.0075618
     12.0270000      0.0075661
     12.0280000      0.0075702
     12.0290000      0.0075649
     12.0300000      0.0075663
     12.0310000      0.0075618
     12.0320000      0.0075624
     12.0330000      0.0075640
     12.0340000      0.0075633
     12.0350000      0.0075613
     12.0360000      0.0075654
     12.0370000      0.0075641
     12.0380000      0.0075681
     12.0390000      0.0075666
     12.0400000      0.0075737
     12.0410000      0.0075708
     12.0420000      0.0075718
     12.0430000      0.0075702
     12.0440000      0.0075677
     12.0450000      0.0075713
     12.0460000      0.0075709
     12.0470000      0.0075710
     12.0480000      0.0075685
     12.0490000      0.0075721
     12.0500000      0.0075741
     12.0510000      0.0075716
     12.0520000      0.0075730
     12.0530000      0.0075716
     12.0540000      0.0075709
     12.0550000      0.0075718
     12.0560000      0.0075707
     12.0570000      0.0075766
     12.0580000      0.0075742
     12.0590000      0.0075776
     12.0600000      0.0075738
     12.0610000      0.0075776
     12.0620000      0.0075757
     12.0630000      0.0075735
     12.0640000      0.0075767
     12.0650000      0.0075765
     12.0660000      0.0075768
     12.0670000      0.0075772
     12.0680000      0.0075823
     12.0690000      0.0075752
     12.0700000      0.0075796
     12.0710000      0.0075806
     12.0720000      0.0075821
     12.0730000      0.0075757
     12.0740000      0.0075802
     12.0750000      0.0075796
     12.0760000      0.0075807
     12.0770000      0.0075812
     12.0780000      0.0075814
     12.0790000      0.0075814
     12.0800000      0.0075828
     12.0810000      0.0075823
     12.0820000      0.0075828
     12.0830000      0.0075778
     12.0840000      0.0075800
     12.0850000      0.0075777
     12.0860000      0.0075835
     12.0870000      0.0075793
     12.0880000      0.0075877
     12.0890000      0.0075826
     12.0900000      0.0075851
     12.0910000      0.0075841
     12.0920000      0.0075841
     12.0930000      0.0075866
     12.0940000      0.0075800
     12.0950000      0.0075836
     12.0960000      0.0075866
     12.0970000      0.0075817
     12.0980000      0.0075862
     12.0990000      0.0075886
     12.1000000      0.0075847
     12.1010000      0.0075835
     12.1020000      0.0075823
     12.1030000      0.0075898
     12.1040000      0.0075841
     12.1050000      0.0075869
     12.1060000      0.0075854
     12.1070000      0.0075925
     12.1080000      0.0075946
     12.1090000      0.0075942
     12.1100000      0.0075934
     12.1110000      0.0075953
     12.1120000      0.0075921
     12.1130000      0.0075941
     12.1140000      0.0075966
     12.1150000      0.0075944
     12.1160000      0.0075944
     12.1170000      0.0075950
     12.1180000      0.0075973
     12.1190000      0.0075998
     12.1200000      0.0075926
     12.1210000      0.0075923
     12.1220000      0.0075998
     12.1230000      0.0075971
     12.1240000      0.0075939
     12.1250000      0.0075954
     12.1260000      0.0075985
     12.1270000      0.0075952
     12.1280000      0.0075987
     12.1290000      0.0075995
     12.1300000      0.0076006
     12.1310000      0.0076020
     12.1320000      0.0076037
     12.1330000      0.0076025
     12.1340000      0.0075988
     12.1350000      0.0076021
     12.1360000      0.0076028
     12.1370000      0.0075994
     12.1380000      0.0076064
     12.1390000      0.0076019
     12.1400000      0.0076022
     12.1410000      0.0075983
     12.1420000      0.0075993
     12.1430000      0.0076038
     12.1440000      0.0076038
     12.1450000      0.0076074
     12.1460000      0.0076057
     12.1470000      0.0076022
     12.1480000      0.0076035
     12.1490000      0.0076000
     12.1500000      0.0075979
     12.1510000      0.0075982
     12.1520000      0.0076032
     12.1530000      0.0076047
     12.1540000      0.0076044
     12.1550000      0.0076004
     12.1560000      0.0076064
     12.1570000      0.0076076
     12.1580000      0.0076058
     12.1590000      0.0076086
     12.1600000      0.0076114
     12.1610000      0.0076122
     12.1620000      0.0076105
     12.1630000      0.0076102
     12.1640000      0.0076135
     12.1650000      0.0076188
     12.1660000      0.0076142
     12.1670000      0.0076098
     12.1680000      0.0076115
     12.1690000      0.0076146
     12.1700000      0.0076145
     12.1710000      0.0076113
     12.1720000      0.0076126
     12.1730000      0.0076099
     12.1740000      0.0076079
     12.1750000      0.0076106
     12.1760000      0.0076138
     12.1770000      0.0076117
     12.1780000      0.0076158
     12.1790000      0.0076136
     12.1800000      0.0076179
     12.1810000      0.0076103
     12.1820000      0.0076108
     12.1830000      0.0076176
     12.1840000      0.0076139
     12.1850000      0.0076186
     12.1860000      0.0076188
     12.1870000      0.0076184
     12.1880000      0.0076214
     12.1890000      0.0076254
     12.1900000      0.0076179
     12.1910000      0.0076176
     12.1920000      0.0076222
     12.1930000      0.0076230
     12.1940000      0.0076237
     12.1950000      0.0076252
     12.1960000      0.0076265
     12.1970000      0.0076262
     12.1980000      0.0076279
     12.1990000      0.0076245
     12.2000000      0.0076281
     12.2010000      0.0076291
     12.2020000      0.0076303
     12.2030000      0.0076321
     12.2040000      0.0076277
     12.2050000      0.0076288
     12.2060000      0.0076326
     12.2070000      0.0076337
     12.2080000      0.0076310
     12.2090000      0.0076304
     12.2100000      0.0076352
     12.2110000      0.0076340
     12.2120000      0.0076287
     12.2130000      0.0076313
     12.2140000      0.0076330
     12.2150000      0.0076337
     12.2160000      0.0076344
     12.2170000      0.0076363
     12.2180000      0.0076398
     12.2190000      0.0076371
     12.2200000      0.0076365
     12.2210000      0.0076412
     12.2220000      0.0076375
     12.2230000      0.0076387
     12.2240000      0.0076354
     12.2250000      0.0076397
     12.2260000      0.0076412
     12.2270000      0.0076349
     12.2280000      0.0076410
     12.2290000      0.0076429
     12.2300000      0.0076387
     12.2310000      0.0076402
     12.2320000      0.0076372
     12.2330000      0.0076423
     12.2340000      0.0076416
     12.2350000      0.0076421
     12.2360000      0.0076444
     12.2370000      0.0076372
     12.2380000      0.0076447
     12.2390000      0.0076421
     12.2400000      0.0076442
     12.2410000      0.0076451
     12.2420000      0.0076504
     12.2430000      0.0076439
     12.2440000      0.0076426
     12.2450000      0.0076452
     12.2460000      0.0076475
     12.2470000      0.0076446
     12.2480000      0.0076471
     12.2490000      0.0076451
     12.2500000      0.0076480
     12.2510000      0.0076468
     12.2520000      0.0076506
     12.2530000      0.0076465
     12.2540000      0.0076459
     12.2550000      0.0076503
     12.2560000      0.0076541
     12.2570000      0.0076529
     12.2580000      0.0076491
     12.2590000      0.0076531
     12.2600000      0.0076530
     12.2610000      0.0076547
     12.2620000      0.0076517
     12.2630000      0.0076501
     12.2640000      0.0076544
     12.2650000      0.0076566
     12.2660000      0.0076527
     12.2670000      0.0076533
     12.2680000      0.0076549
     12.2690000      0.0076540
     12.2700000      0.0076513
     12.2710000      0.0076513
     12.2720000      0.0076586
     12.2730000      0.0076589
     12.2740000      0.0076573
     12.2750000      0.0076555
     12.2760000      0.0076540
     12.2770000      0.0076548
     12.2780000      0.0076516
     12.2790000      0.0076521
     12.2800000      0.0076496
     12.2810000      0.0076528
     12.2820000      0.0076524
     12.2830000      0.0076577
     12.2840000      0.0076589
     12.2850000      0.0076596
     12.2860000      0.0076601
     12.2870000      0.0076595
     12.2880000      0.0076639
     12.2890000      0.0076626
     12.2900000      0.0076640
     12.2910000      0.0076610
     12.2920000      0.0076618
     12.2930000      0.0076576
     12.2940000      0.0076598
     12.2950000      0.0076638
     12.2960000      0.0076651
     12.2970000      0.0076620
     12.2980000      0.0076641
     12.2990000      0.0076665
     12.3000000      0.0076617
     12.3010000      0.0076657
     12.3020000      0.0076626
     12.3030000      0.0076607
     12.3040000      0.0076650
     12.3050000      0.0076632
     12.3060000      0.0076677
     12.3070000      0.0076637
     12.3080000      0.0076667
     12.3090000      0.0076756
     12.3100000      0.0076690
     12.3110000      0.0076763
     12.3120000      0.0076756
     12.3130000      0.0076761
     12.3140000      0.0076756
     12.3150000      0.0076758
     12.3160000      0.0076768
     12.3170000      0.0076760
     12.3180000      0.0076797
     12.3190000      0.0076728
     12.3200000      0.0076842
     12.3210000      0.0076789
     12.3220000      0.0076750
     12.3230000      0.0076836
     12.3240000      0.0076827
     12.3250000      0.0076833
     12.3260000      0.0076843
     12.3270000      0.0076843
     12.3280000      0.0076883
     12.3290000      0.0076880
     12.3300000      0.0076845
     12.3310000      0.0076886
     12.3320000      0.0076899
     12.3330000      0.0076901
     12.3340000      0.0076912
     12.3350000      0.0076915
     12.3360000      0.0076947
     12.3370000      0.0076864
     12.3380000      0.0076935
     12.3390000      0.0076917
     12.3400000      0.0076919
     12.3410000      0.0076900
     12.3420000      0.0076945
     12.3430000      0.0076961
     12.3440000      0.0076923
     12.3450000      0.0076940
     12.3460000      0.0076912
     12.3470000      0.0076931
     12.3480000      0.0076886
     12.3490000      0.0076936
     12.3500000      0.0076914
     12.3510000      0.0076894
     12.3520000      0.0076976
     12.3530000      0.0076961
     12.3540000      0.0076950
     12.3550000      0.0076917
     12.3560000      0.0076931
     12.3570000      0.0076942
     12.3580000      0.0076893
     12.3590000      0.0076924
     12.3600000      0.0076952
     12.3610000      0.0076912
     12.3620000      0.0076924
     12.3630000      0.0076921
     12.3640000      0.0076893
     12.3650000      0.0076922
     12.3660000      0.0076931
     12.3670000      0.0076927
     12.3680000      0.0076900
     12.3690000      0.0076897
     12.3700000      0.0076928
     12.3710000      0.0076928
     12.3720000      0.0076948
     12.3730000      0.0076915
     12.3740000      0.0076915
     12.3750000      0.0076893
     12.3760000      0.0076931
     12.3770000      0.0076970
     12.3780000      0.0077025
     12.3790000      0.0076930
     12.3800000      0.0076899
     12.3810000      0.0076884
     12.3820000      0.0076928
     12.3830000      0.0076882
     12.3840000      0.0076901
     12.3850000      0.0076914
     12.3860000      0.0076907
     12.3870000      0.0076900
     12.3880000      0.0076921
     12.3890000      0.0076896
     12.3900000      0.0076910
     12.3910000      0.0076911
     12.3920000      0.0076912
     12.3930000      0.0076885
     12.3940000      0.0076875
     12.3950000      0.0076884
     12.3960000      0.0076895
     12.3970000      0.0076908
     12.3980000      0.0076917
     12.3990000      0.0076904
     12.4000000      0.0076890
     12.4010000      0.0076909
     12.4020000      0.0076915
     12.4030000      0.0076901
     12.4040000      0.0076918
     12.4050000      0.0076901
     12.4060000      0.0076915
     12.4070000      0.0076914
     12.4080000      0.0076932
     12.4090000      0.0076908
     12.4100000      0.0076974
     12.4110000      0.0076958
     12.4120000      0.0076978
     12.4130000      0.0076948
     12.4140000      0.0076952
     12.4150000      0.0076974
     12.4160000      0.0076962
     12.4170000      0.0076926
     12.4180000      0.0076923
     12.4190000      0.0076954
     12.4200000      0.0076924
     12.4210000      0.0076986
     12.4220000      0.0076977
     12.4230000      0.0076964
     12.4240000      0.0076986
     12.4250000      0.0076961
     12.4260000      0.0076974
     12.4270000      0.0076947
     12.4280000      0.0076949
     12.4290000      0.0076985
     12.4300000      0.0076976
     12.4310000      0.0076956
     12.4320000      0.0076968
     12.4330000      0.0076998
     12.4340000      0.0076975
     12.4350000      0.0076978
     12.4360000      0.0076938
     12.4370000      0.0076987
     12.4380000      0.0077029
     12.4390000      0.0077057
     12.4400000      0.0077049
     12.4410000      0.0077016
     12.4420000      0.0077081
     12.4430000      0.0077036
     12.4440000      0.0077042
     12.4450000      0.0077101
     12.4460000      0.0077027
     12.4470000      0.0077129
     12.4480000      0.0077073
     12.4490000      0.0077124
     12.4500000      0.0077082
     12.4510000      0.0077051
     12.4520000      0.0077063
     12.4530000      0.0077064
     12.4540000      0.0077064
     12.4550000      0.0077056
     12.4560000      0.0077068
     12.4570000      0.0077037
     12.4580000      0.0077112
     12.4590000      0.0077026
     12.4600000      0.0077088
     12.4610000      0.0077022
     12.4620000      0.0077114
     12.4630000      0.0077130
     12.4640000      0.0077055
     12.4650000      0.0077075
     12.4660000      0.0077062
     12.4670000      0.0077037
     12.4680000      0.0077066
     12.4690000      0.0077101
     12.4700000      0.0077071
     12.4710000      0.0077077
     12.4720000      0.0077087
     12.4730000      0.0077059
     12.4740000      0.0077081
     12.4750000      0.0077102
     12.4760000      0.0077068
     12.4770000      0.0077137
     12.4780000      0.0077130
     12.4790000      0.0077147
     12.4800000      0.0077166
     12.4810000      0.0077109
     12.4820000      0.0077191
     12.4830000      0.0077195
     12.4840000      0.0077137
     12.4850000      0.0077109
     12.4860000      0.0077124
     12.4870000      0.0077111
     12.4880000      0.0077180
     12.4890000      0.0077149
     12.4900000      0.0077140
     12.4910000      0.0077152
     12.4920000      0.0077127
     12.4930000      0.0077123
     12.4940000      0.0077164
     12.4950000      0.0077214
     12.4960000      0.0077207
     12.4970000      0.0077200
     12.4980000      0.0077196
     12.4990000      0.0077178
     12.5000000      0.0077201
     12.5010000      0.0077208
     12.5020000      0.0077167
     12.5030000      0.0077198
     12.5040000      0.0077242
     12.5050000      0.0077247
     12.5060000      0.0077240
     12.5070000      0.0077214
     12.5080000      0.0077184
     12.5090000      0.0077231
     12.5100000      0.0077222
     12.5110000      0.0077237
     12.5120000      0.0077218
     12.5130000      0.0077236
     12.5140000      0.0077230
     12.5150000      0.0077236
     12.5160000      0.0077252
     12.5170000      0.0077257
     12.5180000      0.0077211
     12.5190000      0.0077194
     12.5200000      0.0077248
     12.5210000      0.0077230
     12.5220000      0.0077239
     12.5230000      0.0077213
     12.5240000      0.0077222
     12.5250000      0.0077245
     12.5260000      0.0077190
     12.5270000      0.0077219
     12.5280000      0.0077167
     12.5290000      0.0077220
     12.5300000      0.0077186
     12.5310000      0.0077188
     12.5320000      0.0077230
     12.5330000      0.0077234
     12.5340000      0.0077189
     12.5350000      0.0077150
     12.5360000      0.0077217
     12.5370000      0.0077190
     12.5380000      0.0077203
     12.5390000      0.0077230
     12.5400000      0.0077231
     12.5410000      0.0077208
     12.5420000      0.0077253
     12.5430000      0.0077287
     12.5440000      0.0077269
     12.5450000      0.0077220
     12.5460000      0.0077294
     12.5470000      0.0077237
     12.5480000      0.0077214
     12.5490000      0.0077248
     12.5500000      0.0077234
     12.5510000      0.0077247
     12.5520000      0.0077224
     12.5530000      0.0077226
     12.5540000      0.0077182
     12.5550000      0.0077231
     12.5560000      0.0077208
     12.5570000      0.0077255
     12.5580000      0.0077268
     12.5590000      0.0077232
     12.5600000      0.0077239
     12.5610000      0.0077231
     12.5620000      0.0077223
     12.5630000      0.0077254
     12.5640000      0.0077254
     12.5650000      0.0077228
     12.5660000      0.0077246
     12.5670000      0.0077206
     12.5680000      0.0077206
     12.5690000      0.0077218
     12.5700000      0.0077216
     12.5710000      0.0077194
     12.5720000      0.0077218
     12.5730000      0.0077258
     12.5740000      0.0077206
     12.5750000      0.0077274
     12.5760000      0.0077262
     12.5770000      0.0077269
     12.5780000      0.0077221
     12.5790000      0.0077216
     12.5800000      0.0077246
     12.5810000      0.0077241
     12.5820000      0.0077223
     12.5830000      0.0077212
     12.5840000      0.0077243
     12.5850000      0.0077248
     12.5860000      0.0077242
     12.5870000      0.0077260
     12.5880000      0.0077274
     12.5890000      0.0077262
     12.5900000      0.0077275
     12.5910000      0.0077301
     12.5920000      0.0077313
     12.5930000      0.0077352
     12.5940000      0.0077388
     12.5950000      0.0077371
     12.5960000      0.0077347
     12.5970000      0.0077371
     12.5980000      0.0077427
     12.5990000      0.0077380
     12.6000000      0.0077390
     12.6010000      0.0077340
     12.6020000      0.0077328
     12.6030000      0.0077346
     12.6040000      0.0077326
     12.6050000      0.0077356
     12.6060000      0.0077367
     12.6070000      0.0077391
     12.6080000      0.0077373
     12.6090000      0.0077407
     12.6100000      0.0077413
     12.6110000      0.0077441
     12.6120000      0.0077413
     12.6130000      0.0077410
     12.6140000      0.0077437
     12.6150000      0.0077451
     12.6160000      0.0077412
     12.6170000      0.0077451
     12.6180000      0.0077429
     12.6190000      0.0077417
     12.6200000      0.0077385
     12.6210000      0.0077397
     12.6220000      0.0077349
     12.6230000      0.0077427
     12.6240000      0.0077363
     12.6250000      0.0077388
     12.6260000      0.0077441
     12.6270000      0.0077450
     12.6280000      0.0077429
     12.6290000      0.0077425
     12.6300000      0.0077457
     12.6310000      0.0077441
     12.6320000      0.0077425
     12.6330000      0.0077462
     12.6340000      0.0077440
     12.6350000      0.0077406
     12.6360000      0.0077393
     12.6370000      0.0077503
     12.6380000      0.0077434
     12.6390000      0.0077412
     12.6400000      0.0077462
     12.6410000      0.0077467
     12.6420000      0.0077494
     12.6430000      0.0077436
     12.6440000      0.0077460
     12.6450000      0.0077467
     12.6460000      0.0077480
     12.6470000      0.0077487
     12.6480000      0.0077502
     12.6490000      0.0077513
     12.6500000      0.0077496
     12.6510000      0.0077528
     12.6520000      0.0077485
     12.6530000      0.0077494
     12.6540000      0.0077460
     12.6550000      0.0077516
     12.6560000      0.0077504
     12.6570000      0.0077546
     12.6580000      0.0077565
     12.6590000      0.0077589
     12.6600000      0.0077595
     12.6610000      0.0077571
     12.6620000      0.0077607
     12.6630000      0.0077595
     12.6640000      0.0077611
     12.6650000      0.0077629
     12.6660000      0.0077628
     12.6670000      0.0077634
     12.6680000      0.0077591
     12.6690000      0.0077588
     12.6700000      0.0077611
     12.6710000      0.0077659
     12.6720000      0.0077640
     12.6730000      0.0077624
     12.6740000      0.0077625
     12.6750000      0.0077608
     12.6760000      0.0077589
     12.6770000      0.0077630
     12.6780000      0.0077646
     12.6790000      0.0077582
     12.6800000      0.0077636
     12.6810000      0.0077643
     12.6820000      0.0077619
     12.6830000      0.0077622
     12.6840000      0.0077544
     12.6850000      0.0077605
     12.6860000      0.0077624
     12.6870000      0.0077571
     12.6880000      0.0077559
     12.6890000      0.0077534
     12.6900000      0.0077497
     12.6910000      0.0077530
     12.6920000      0.0077544
     12.6930000      0.0077554
     12.6940000      0.0077555
     12.6950000      0.0077556
     12.6960000      0.0077562
     12.6970000      0.0077499
     12.6980000      0.0077553
     12.6990000      0.0077558
     12.7000000      0.0077549
     12.7010000      0.0077537
     12.7020000      0.0077544
     12.7030000      0.0077556
     12.7040000      0.0077540
     12.7050000      0.0077581
     12.7060000      0.0077567
     12.7070000      0.0077605
     12.7080000      0.0077571
     12.7090000      0.0077599
     12.7100000      0.0077613
     12.7110000      0.0077607
     12.7120000      0.0077591
     12.7130000      0.0077574
     12.7140000      0.0077592
     12.7150000      0.0077570
     12.7160000      0.0077576
     12.7170000      0.0077556
     12.7180000      0.0077618
     12.7190000      0.0077624
     12.7200000      0.0077614
     12.7210000      0.0077609
     12.7220000      0.0077613
     12.7230000      0.0077604
     12.7240000      0.0077587
     12.7250000      0.0077615
     12.7260000      0.0077598
     12.7270000      0.0077637
     12.7280000      0.0077593
     12.7290000      0.0077637
     12.7300000      0.0077660
     12.7310000      0.0077645
     12.7320000      0.0077665
     12.7330000      0.0077635
     12.7340000      0.0077655
     12.7350000      0.0077663
     12.7360000      0.0077633
     12.7370000      0.0077667
     12.7380000      0.0077648
     12.7390000      0.0077654
     12.7400000      0.0077656
     12.7410000      0.0077637
     12.7420000      0.0077631
     12.7430000      0.0077674
     12.7440000      0.0077646
     12.7450000      0.0077676
     12.7460000      0.0077652
     12.7470000      0.0077629
     12.7480000      0.0077624
     12.7490000      0.0077613
     12.7500000      0.0077627
     12.7510000      0.0077623
     12.7520000      0.0077608
     12.7530000      0.0077597
     12.7540000      0.0077597
     12.7550000      0.0077628
     12.7560000      0.0077670
     12.7570000      0.0077660
     12.7580000      0.0077666
     12.7590000      0.0077664
     12.7600000      0.0077660
     12.7610000      0.0077653
     12.7620000      0.0077687
     12.7630000      0.0077752
     12.7640000      0.0077701
     12.7650000      0.0077725
     12.7660000      0.0077736
     12.7670000      0.0077725
     12.7680000      0.0077782
     12.7690000      0.0077804
     12.7700000      0.0077781
     12.7710000      0.0077780
     12.7720000      0.0077797
     12.7730000      0.0077792
     12.7740000      0.0077789
     12.7750000      0.0077830
     12.7760000      0.0077787
     12.7770000      0.0077851
     12.7780000      0.0077844
     12.7790000      0.0077910
     12.7800000      0.0077827
     12.7810000      0.0077863
     12.7820000      0.0077871
     12.7830000      0.0077838
     12.7840000      0.0077880
     12.7850000      0.0077909
     12.7860000      0.0077882
     12.7870000      0.0077887
     12.7880000      0.0077862
     12.7890000      0.0077869
     12.7900000      0.0077818
     12.7910000      0.0077830
     12.7920000      0.0077859
     12.7930000      0.0077828
     12.7940000      0.0077812
     12.7950000      0.0077789
     12.7960000      0.0077813
     12.7970000      0.0077788
     12.7980000      0.0077811
     12.7990000      0.0077772
     12.8000000      0.0077834
     12.8010000      0.0077788
     12.8020000      0.0077791
     12.8030000      0.0077835
     12.8040000      0.0077838
     12.8050000      0.0077826
     12.8060000      0.0077827
     12.8070000      0.0077863
     12.8080000      0.0077901
     12.8090000      0.0077826
     12.8100000      0.0077856
     12.8110000      0.0077813
     12.8120000      0.0077850
     12.8130000      0.0077844
     12.8140000      0.0077890
     12.8150000      0.0077845
     12.8160000      0.0077853
     12.8170000      0.0077895
     12.8180000      0.0077878
     12.8190000      0.0077917
     12.8200000      0.0077921
     12.8210000      0.0077916
     12.8220000      0.0077973
     12.8230000      0.0077959
     12.8240000      0.0077988
     12.8250000      0.0078002
     12.8260000      0.0077982
     12.8270000      0.0077958
     12.8280000      0.0077963
     12.8290000      0.0078001
     12.8300000      0.0077975
     12.8310000      0.0077973
     12.8320000      0.0078002
     12.8330000      0.0078004
     12.8340000      0.0078037
     12.8350000      0.0078071
     12.8360000      0.0078016
     12.8370000      0.0078038
     12.8380000      0.0078036
     12.8390000      0.0078009
     12.8400000      0.0078031
     12.8410000      0.0078006
     12.8420000      0.0078054
     12.8430000      0.0077988
     12.8440000      0.0078054
     12.8450000      0.0078016
     12.8460000      0.0078033
     12.8470000      0.0078061
     12.8480000      0.0078060
     12.8490000      0.0078129
     12.8500000      0.0078048
     12.8510000      0.0078086
     12.8520000      0.0078050
     12.8530000      0.0078041
     12.8540000      0.0078064
     12.8550000      0.0078064
     12.8560000      0.0078114
     12.8570000      0.0078106
     12.8580000      0.0078074
     12.8590000      0.0078061
     12.8600000      0.0078062
     12.8610000      0.0078060
     12.8620000      0.0078047
     12.8630000      0.0078068
     12.8640000      0.0078105
     12.8650000      0.0078074
     12.8660000      0.0078073
     12.8670000      0.0078053
     12.8680000      0.0078090
     12.8690000      0.0078071
     12.8700000      0.0078087
     12.8710000      0.0078111
     12.8720000      0.0078075
     12.8730000      0.0078116
     12.8740000      0.0078141
     12.8750000      0.0078105
     12.8760000      0.0078168
     12.8770000      0.0078149
     12.8780000      0.0078088
     12.8790000      0.0078121
     12.8800000      0.0078124
     12.8810000      0.0078117
     12.8820000      0.0078148
     12.8830000      0.0078084
     12.8840000      0.0078121
     12.8850000      0.0078063
     12.8860000      0.0078119
     12.8870000      0.0078171
     12.8880000      0.0078127
     12.8890000      0.0078147
     12.8900000      0.0078121
     12.8910000      0.0078174
     12.8920000      0.0078131
     12.8930000      0.0078120
     12.8940000      0.0078152
     12.8950000      0.0078157
     12.8960000      0.0078146
     12.8970000      0.0078138
     12.8980000      0.0078099
     12.8990000      0.0078141
     12.9000000      0.0078128
     12.9010000      0.0078117
     12.9020000      0.0078126
     12.9030000      0.0078162
     12.9040000      0.0078180
     12.9050000      0.0078115
     12.9060000      0.0078147
     12.9070000      0.0078159
     12.9080000      0.0078155
     12.9090000      0.0078186
     12.9100000      0.0078199
     12.9110000      0.0078166
     12.9120000      0.0078118
     12.9130000      0.0078129
     12.9140000      0.0078130
     12.9150000      0.0078115
     12.9160000      0.0078165
     12.9170000      0.0078168
     12.9180000      0.0078185
     12.9190000      0.0078184
     12.9200000      0.0078189
     12.9210000      0.0078217
     12.9220000      0.0078209
     12.9230000      0.0078227
     12.9240000      0.0078236
     12.9250000      0.0078210
     12.9260000      0.0078183
     12.9270000      0.0078187
     12.9280000      0.0078217
     12.9290000      0.0078185
     12.9300000      0.0078186
     12.9310000      0.0078206
     12.9320000      0.0078204
     12.9330000      0.0078198
     12.9340000      0.0078204
     12.9350000      0.0078199
     12.9360000      0.0078196
     12.9370000      0.0078178
     12.9380000      0.0078234
     12.9390000      0.0078216
     12.9400000      0.0078196
     12.9410000      0.0078222
     12.9420000      0.0078269
     12.9430000      0.0078281
     12.9440000      0.0078262
     12.9450000      0.0078280
     12.9460000      0.0078262
     12.9470000      0.0078207
     12.9480000      0.0078246
     12.9490000      0.0078210
     12.9500000      0.0078220
     12.9510000      0.0078211
     12.9520000      0.0078205
     12.9530000      0.0078237
     12.9540000      0.0078188
     12.9550000      0.0078256
     12.9560000      0.0078221
     12.9570000      0.0078227
     12.9580000      0.0078225
     12.9590000      0.0078259
     12.9600000      0.0078299
     12.9610000      0.0078303
     12.9620000      0.0078331
     12.9630000      0.0078266
     12.9640000      0.0078278
     12.9650000      0.0078299
     12.9660000      0.0078262
     12.9670000      0.0078284
     12.9680000      0.0078326
     12.9690000      0.0078315
     12.9700000      0.0078328
     12.9710000      0.0078319
     12.9720000      0.0078331
     12.9730000      0.0078293
     12.9740000      0.0078287
     12.9750000      0.0078306
     12.9760000      0.0078308
     12.9770000      0.0078325
     12.9780000      0.0078292
     12.9790000      0.0078342
     12.9800000      0.0078352
     12.9810000      0.0078345
     12.9820000      0.0078351
     12.9830000      0.0078335
     12.9840000      0.0078370
     12.9850000      0.0078379
     12.9860000      0.0078398
     12.9870000      0.0078387
     12.9880000      0.0078398
     12.9890000      0.0078353
     12.9900000      0.0078349
     12.9910000      0.0078345
     12.9920000      0.0078365
     12.9930000      0.0078391
     12.9940000      0.0078370
     12.9950000      0.0078390
     12.9960000      0.0078386
     12.9970000      0.0078418
     12.9980000      0.0078388
     12.9990000      0.0078391
     13.0000000      0.0078396
     13.0010000      0.0078420
     13.0020000      0.0078429
     13.0030000      0.0078412
     13.0040000      0.0078415
     13.0050000      0.0078393
     13.0060000      0.0078412
     13.0070000      0.0078432
     13.0080000      0.0078353
     13.0090000      0.0078468
     13.0100000      0.0078442
     13.0110000      0.0078431
     13.0120000      0.0078458
     13.0130000      0.0078468
     13.0140000      0.0078490
     13.0150000      0.0078489
     13.0160000      0.0078470
     13.0170000      0.0078471
     13.0180000      0.0078475
     13.0190000      0.0078493
     13.0200000      0.0078446
     13.0210000      0.0078478
     13.0220000      0.0078455
     13.0230000      0.0078424
     13.0240000      0.0078466
     13.0250000      0.0078481
     13.0260000      0.0078433
     13.0270000      0.0078451
     13.0280000      0.0078417
     13.0290000      0.0078445
     13.0300000      0.0078388
     13.0310000      0.0078458
     13.0320000      0.0078451
     13.0330000      0.0078430
     13.0340000      0.0078456
     13.0350000      0.0078440
     13.0360000      0.0078401
     13.0370000      0.0078399
     13.0380000      0.0078379
     13.0390000      0.0078408
     13.0400000      0.0078383
     13.0410000      0.0078428
     13.0420000      0.0078357
     13.0430000      0.0078392
     13.0440000      0.0078447
     13.0450000      0.0078418
     13.0460000      0.0078438
     13.0470000      0.0078444
     13.0480000      0.0078417
     13.0490000      0.0078472
     13.0500000      0.0078472
     13.0510000      0.0078467
     13.0520000      0.0078459
     13.0530000      0.0078470
     13.0540000      0.0078427
     13.0550000      0.0078503
     13.0560000      0.0078456
     13.0570000      0.0078496
     13.0580000      0.0078478
     13.0590000      0.0078478
     13.0600000      0.0078489
     13.0610000      0.0078471
     13.0620000      0.0078487
     13.0630000      0.0078521
     13.0640000      0.0078504
     13.0650000      0.0078508
     13.0660000      0.0078492
     13.0670000      0.0078512
     13.0680000      0.0078544
     13.0690000      0.0078551
     13.0700000      0.0078525
     13.0710000      0.0078556
     13.0720000      0.0078566
     13.0730000      0.0078601
     13.0740000      0.0078607
     13.0750000      0.0078602
     13.0760000      0.0078598
     13.0770000      0.0078619
     13.0780000      0.0078628
     13.0790000      0.0078583
     13.0800000      0.0078617
     13.0810000      0.0078579
     13.0820000      0.0078570
     13.0830000      0.0078583
     13.0840000      0.0078667
     13.0850000      0.0078652
     13.0860000      0.0078634
     13.0870000      0.0078632
     13.0880000      0.0078635
     13.0890000      0.0078633
     13.0900000      0.0078664
     13.0910000      0.0078650
     13.0920000      0.0078688
     13.0930000      0.0078677
     13.0940000      0.0078741
     13.0950000      0.0078669
     13.0960000      0.0078654
     13.0970000      0.0078668
     13.0980000      0.0078664
     13.0990000      0.0078701
     13.1000000      0.0078665
     13.1010000      0.0078673
     13.1020000      0.0078672
     13.1030000      0.0078680
     13.1040000      0.0078708
     13.1050000      0.0078703
     13.1060000      0.0078740
     13.1070000      0.0078697
     13.1080000      0.0078742
     13.1090000      0.0078693
     13.1100000      0.0078736
     13.1110000      0.0078770
     13.1120000      0.0078787
     13.1130000      0.0078781
     13.1140000      0.0078789
     13.1150000      0.0078785
     13.1160000      0.0078802
     13.1170000      0.0078850
     13.1180000      0.0078830
     13.1190000      0.0078814
     13.1200000      0.0078849
     13.1210000      0.0078831
     13.1220000      0.0078791
     13.1230000      0.0078826
     13.1240000      0.0078818
     13.1250000      0.0078830
     13.1260000      0.0078840
     13.1270000      0.0078849
     13.1280000      0.0078860
     13.1290000      0.0078853
     13.1300000      0.0078826
     13.1310000      0.0078849
     13.1320000      0.0078855
     13.1330000      0.0078841
     13.1340000      0.0078872
     13.1350000      0.0078868
     13.1360000      0.0078852
     13.1370000      0.0078888
     13.1380000      0.0078914
     13.1390000      0.0078899
     13.1400000      0.0078881
     13.1410000      0.0078875
     13.1420000      0.0078922
     13.1430000      0.0078839
     13.1440000      0.0078904
     13.1450000      0.0078900
     13.1460000      0.0078917
     13.1470000      0.0078913
     13.1480000      0.0078852
     13.1490000      0.0078891
     13.1500000      0.0078853
     13.1510000      0.0078905
     13.1520000      0.0078927
     13.1530000      0.0078922
     13.1540000      0.0078869
     13.1550000      0.0078948
     13.1560000      0.0078955
     13.1570000      0.0078968
     13.1580000      0.0079002
     13.1590000      0.0078950
     13.1600000      0.0078990
     13.1610000      0.0078981
     13.1620000      0.0079033
     13.1630000      0.0078986
     13.1640000      0.0078973
     13.1650000      0.0078974
     13.1660000      0.0078983
     13.1670000      0.0078998
     13.1680000      0.0078977
     13.1690000      0.0078998
     13.1700000      0.0078957
     13.1710000      0.0078974
     13.1720000      0.0079026
     13.1730000      0.0078963
     13.1740000      0.0079030
     13.1750000      0.0078975
     13.1760000      0.0079040
     13.1770000      0.0079022
     13.1780000      0.0079035
     13.1790000      0.0078962
     13.1800000      0.0079020
     13.1810000      0.0079038
     13.1820000      0.0079007
     13.1830000      0.0079057
     13.1840000      0.0079082
     13.1850000      0.0079082
     13.1860000      0.0079045
     13.1870000      0.0079111
     13.1880000      0.0079064
     13.1890000      0.0079093
     13.1900000      0.0079114
     13.1910000      0.0079053
     13.1920000      0.0079057
     13.1930000      0.0079104
     13.1940000      0.0079029
     13.1950000      0.0079070
     13.1960000      0.0079071
     13.1970000      0.0079066
     13.1980000      0.0079118
     13.1990000      0.0079116
     13.2000000      0.0079087
     13.2010000      0.0079073
     13.2020000      0.0079039
     13.2030000      0.0079050
     13.2040000      0.0079080
     13.2050000      0.0079142
     13.2060000      0.0079103
     13.2070000      0.0079108
     13.2080000      0.0079087
     13.2090000      0.0079092
     13.2100000      0.0079102
     13.2110000      0.0079110
     13.2120000      0.0079137
     13.2130000      0.0079113
     13.2140000      0.0079047
     13.2150000      0.0079129
     13.2160000      0.0079131
     13.2170000      0.0079142
     13.2180000      0.0079106
     13.2190000      0.0079064
     13.2200000      0.0079076
     13.2210000      0.0079100
     13.2220000      0.0079122
     13.2230000      0.0079107
     13.2240000      0.0079138
     13.2250000      0.0079100
     13.2260000      0.0079151
     13.2270000      0.0079116
     13.2280000      0.0079108
     13.2290000      0.0079116
     13.2300000      0.0079182
     13.2310000      0.0079123
     13.2320000      0.0079139
     13.2330000      0.0079149
     13.2340000      0.0079187
     13.2350000      0.0079195
     13.2360000      0.0079201
     13.2370000      0.0079157
     13.2380000      0.0079189
     13.2390000      0.0079197
     13.2400000      0.0079209
     13.2410000      0.0079204
     13.2420000      0.0079253
     13.2430000      0.0079181
     13.2440000      0.0079224
     13.2450000      0.0079189
     13.2460000      0.0079196
     13.2470000      0.0079206
     13.2480000      0.0079232
     13.2490000      0.0079241
     13.2500000      0.0079198
     13.2510000      0.0079258
     13.2520000      0.0079205
     13.2530000      0.0079248
     13.2540000      0.0079231
     13.2550000      0.0079236
     13.2560000      0.0079201
     13.2570000      0.0079221
     13.2580000      0.0079196
     13.2590000      0.0079225
     13.2600000      0.0079195
     13.2610000      0.0079190
     13.2620000      0.0079197
     13.2630000      0.0079206
     13.2640000      0.0079169
     13.2650000      0.0079166
     13.2660000      0.0079223
     13.2670000      0.0079244
     13.2680000      0.0079159
     13.2690000      0.0079224
     13.2700000      0.0079203
     13.2710000      0.0079224
     13.2720000      0.0079183
     13.2730000      0.0079187
     13.2740000      0.0079227
     13.2750000      0.0079243
     13.2760000      0.0079225
     13.2770000      0.0079140
     13.2780000      0.0079196
     13.2790000      0.0079205
     13.2800000      0.0079205
     13.2810000      0.0079194
     13.2820000      0.0079267
     13.2830000      0.0079190
     13.2840000      0.0079229
     13.2850000      0.0079235
     13.2860000      0.0079172
     13.2870000      0.0079222
     13.2880000      0.0079189
     13.2890000      0.0079204
     13.2900000      0.0079216
     13.2910000      0.0079162
     13.2920000      0.0079215
     13.2930000      0.0079199
     13.2940000      0.0079216
     13.2950000      0.0079207
     13.2960000      0.0079192
     13.2970000      0.0079147
     13.2980000      0.0079164
     13.2990000      0.0079221
     13.3000000      0.0079184
     13.3010000      0.0079195
     13.3020000      0.0079201
     13.3030000      0.0079224
     13.3040000      0.0079194
     13.3050000      0.0079136
     13.3060000      0.0079164
     13.3070000      0.0079152
     13.3080000      0.0079212
     13.3090000      0.0079169
     13.3100000      0.0079134
     13.3110000      0.0079141
     13.3120000      0.0079153
     13.3130000      0.0079173
     13.3140000      0.0079140
     13.3150000      0.0079195
     13.3160000      0.0079169
     13.3170000      0.0079159
     13.3180000      0.0079173
     13.3190000      0.0079197
     13.3200000      0.0079174
     13.3210000      0.0079164
     13.3220000      0.0079212
     13.3230000      0.0079186
     13.3240000      0.0079174
     13.3250000      0.0079208
     13.3260000      0.0079169
     13.3270000      0.0079166
     13.3280000      0.0079137
     13.3290000      0.0079196
     13.3300000      0.0079168
     13.3310000      0.0079208
     13.3320000      0.0079134
     13.3330000      0.0079194
     13.3340000      0.0079196
     13.3350000      0.0079214
     13.3360000      0.0079203
     13.3370000      0.0079214
     13.3380000      0.0079226
     13.3390000      0.0079247
     13.3400000      0.0079206
     13.3410000      0.0079285
     13.3420000      0.0079263
     13.3430000      0.0079273
     13.3440000      0.0079228
     13.3450000      0.0079230
     13.3460000      0.0079269
     13.3470000      0.0079306
     13.3480000      0.0079298
     13.3490000      0.0079263
     13.3500000      0.0079313
     13.3510000      0.0079327
     13.3520000      0.0079296
     13.3530000      0.0079319
     13.3540000      0.0079262
     13.3550000      0.0079240
     13.3560000      0.0079295
     13.3570000      0.0079256
     13.3580000      0.0079272
     13.3590000      0.0079342
     13.3600000      0.0079342
     13.3610000      0.0079297
     13.3620000      0.0079347
     13.3630000      0.0079390
     13.3640000      0.0079327
     13.3650000      0.0079360
     13.3660000      0.0079336
     13.3670000      0.0079373
     13.3680000      0.0079390
     13.3690000      0.0079338
     13.3700000      0.0079334
     13.3710000      0.0079369
     13.3720000      0.0079385
     13.3730000      0.0079315
     13.3740000      0.0079343
     13.3750000      0.0079403
     13.3760000      0.0079372
     13.3770000      0.0079395
     13.3780000      0.0079357
     13.3790000      0.0079399
     13.3800000      0.0079400
     13.3810000      0.0079398
     13.3820000      0.0079407
     13.3830000      0.0079403
     13.3840000      0.0079420
     13.3850000      0.0079403
     13.3860000      0.0079423
     13.3870000      0.0079433
     13.3880000      0.0079457
     13.3890000      0.0079425
     13.3900000      0.0079458
     13.3910000      0.0079438
     13.3920000      0.0079425
     13.3930000      0.0079417
     13.3940000      0.0079493
     13.3950000      0.0079469
     13.3960000      0.0079460
     13.3970000      0.0079425
     13.3980000      0.0079491
     13.3990000      0.0079440
     13.4000000      0.0079439
     13.4010000      0.0079467
     13.4020000      0.0079444
     13.4030000      0.0079424
     13.4040000      0.0079474
     13.4050000      0.0079463
     13.4060000      0.0079409
     13.4070000      0.0079500
     13.4080000      0.0079433
     13.4090000      0.0079438
     13.4100000      0.0079457
     13.4110000      0.0079503
     13.4120000      0.0079409
     13.4130000      0.0079468
     13.4140000      0.0079492
     13.4150000      0.0079482
     13.4160000      0.0079482
     13.4170000      0.0079495
     13.4180000      0.0079481
     13.4190000      0.0079560
     13.4200000      0.0079509
     13.4210000      0.0079595
     13.4220000      0.0079550
     13.4230000      0.0079570
     13.4240000      0.0079491
     13.4250000      0.0079567
     13.4260000      0.0079555
     13.4270000      0.0079545
     13.4280000      0.0079570
     13.4290000      0.0079575
     13.4300000      0.0079579
     13.4310000      0.0079617
     13.4320000      0.0079600
     13.4330000      0.0079628
     13.4340000      0.0079662
     13.4350000      0.0079650
     13.4360000      0.0079628
     13.4370000      0.0079581
     13.4380000      0.0079565
     13.4390000      0.0079619
     13.4400000      0.0079546
     13.4410000      0.0079613
     13.4420000      0.0079569
     13.4430000      0.0079622
     13.4440000      0.0079618
     13.4450000      0.0079573
     13.4460000      0.0079610
     13.4470000      0.0079566
     13.4480000      0.0079574
     13.4490000      0.0079564
     13.4500000      0.0079603
     13.4510000      0.0079629
     13.4520000      0.0079607
     13.4530000      0.0079550
     13.4540000      0.0079603
     13.4550000      0.0079560
     13.4560000      0.0079623
     13.4570000      0.0079595
     13.4580000      0.0079575
     13.4590000      0.0079580
     13.4600000      0.0079592
     13.4610000      0.0079588
     13.4620000      0.0079589
     13.4630000      0.0079648
     13.4640000      0.0079569
     13.4650000      0.0079646
     13.4660000      0.0079575
     13.4670000      0.0079597
     13.4680000      0.0079590
     13.4690000      0.0079596
     13.4700000      0.0079564
     13.4710000      0.0079566
     13.4720000      0.0079625
     13.4730000      0.0079590
     13.4740000      0.0079599
     13.4750000      0.0079597
     13.4760000      0.0079621
     13.4770000      0.0079555
     13.4780000      0.0079632
     13.4790000      0.0079566
     13.4800000      0.0079570
     13.4810000      0.0079565
     13.4820000      0.0079591
     13.4830000      0.0079555
     13.4840000      0.0079545
     13.4850000      0.0079546
     13.4860000      0.0079588
     13.4870000      0.0079568
     13.4880000      0.0079554
     13.4890000      0.0079534
     13.4900000      0.0079593
     13.4910000      0.0079584
     13.4920000      0.0079593
     13.4930000      0.0079586
     13.4940000      0.0079598
     13.4950000      0.0079585
     13.4960000      0.0079644
     13.4970000      0.0079641
     13.4980000      0.0079634
     13.4990000      0.0079644
     13.5000000      0.0079664
     13.5010000      0.0079678
     13.5020000      0.0079679
     13.5030000      0.0079655
     13.5040000      0.0079670
     13.5050000      0.0079681
     13.5060000      0.0079652
     13.5070000      0.0079629
     13.5080000      0.0079653
     13.5090000      0.0079685
     13.5100000      0.0079654
     13.5110000      0.0079683
     13.5120000      0.0079686
     13.5130000      0.0079681
     13.5140000      0.0079691
     13.5150000      0.0079639
     13.5160000      0.0079682
     13.5170000      0.0079693
     13.5180000      0.0079698
     13.5190000      0.0079698
     13.5200000      0.0079712
     13.5210000      0.0079733
     13.5220000      0.0079726
     13.5230000      0.0079759
     13.5240000      0.0079707
     13.5250000      0.0079745
     13.5260000      0.0079761
     13.5270000      0.0079728
     13.5280000      0.0079774
     13.5290000      0.0079753
     13.5300000      0.0079756
     13.5310000      0.0079710
     13.5320000      0.0079763
     13.5330000      0.0079763
     13.5340000      0.0079737
     13.5350000      0.0079800
     13.5360000      0.0079711
     13.5370000      0.0079711
     13.5380000      0.0079770
     13.5390000      0.0079725
     13.5400000      0.0079761
     13.5410000      0.0079749
     13.5420000      0.0079789
     13.5430000      0.0079773
     13.5440000      0.0079789
     13.5450000      0.0079750
     13.5460000      0.0079760
     13.5470000      0.0079706
     13.5480000      0.0079708
     13.5490000      0.0079761
     13.5500000      0.0079789
     13.5510000      0.0079774
     13.5520000      0.0079748
     13.5530000      0.0079754
     13.5540000      0.0079727
     13.5550000      0.0079739
     13.5560000      0.0079814
     13.5570000      0.0079802
     13.5580000      0.0079798
     13.5590000      0.0079765
     13.5600000      0.0079798
     13.5610000      0.0079795
     13.5620000      0.0079775
     13.5630000      0.0079775
     13.5640000      0.0079775
     13.5650000      0.0079774
     13.5660000      0.0079801
     13.5670000      0.0079809
     13.5680000      0.0079818
     13.5690000      0.0079800
     13.5700000      0.0079772
     13.5710000      0.0079779
     13.5720000      0.0079732
     13.5730000      0.0079742
     13.5740000      0.0079795
     13.5750000      0.0079736
     13.5760000      0.0079742
     13.5770000      0.0079758
     13.5780000      0.0079770
     13.5790000      0.0079825
     13.5800000      0.0079788
     13.5810000      0.0079756
     13.5820000      0.0079844
     13.5830000      0.0079801
     13.5840000      0.0079762
     13.5850000      0.0079865
     13.5860000      0.0079826
     13.5870000      0.0079850
     13.5880000      0.0079845
     13.5890000      0.0079827
     13.5900000      0.0079857
     13.5910000      0.0079866
     13.5920000      0.0079818
     13.5930000      0.0079836
     13.5940000      0.0079826
     13.5950000      0.0079802
     13.5960000      0.0079792
     13.5970000      0.0079829
     13.5980000      0.0079848
     13.5990000      0.0079877
     13.6000000      0.0079854
     13.6010000      0.0079856
     13.6020000      0.0079785
     13.6030000      0.0079898
     13.6040000      0.0079863
     13.6050000      0.0079875
     13.6060000      0.0079869
     13.6070000      0.0079926
     13.6080000      0.0079846
     13.6090000      0.0079902
     13.6100000      0.0079855
     13.6110000      0.0079897
     13.6120000      0.0079916
     13.6130000      0.0079928
     13.6140000      0.0079933
     13.6150000      0.0079988
     13.6160000      0.0079951
     13.6170000      0.0080015
     13.6180000      0.0079950
     13.6190000      0.0079988
     13.6200000      0.0079973
     13.6210000      0.0080030
     13.6220000      0.0079986
     13.6230000      0.0080046
     13.6240000      0.0080029
     13.6250000      0.0079964
     13.6260000      0.0080027
     13.6270000      0.0079984
     13.6280000      0.0080021
     13.6290000      0.0080034
     13.6300000      0.0080034
     13.6310000      0.0080041
     13.6320000      0.0080061
     13.6330000      0.0080039
     13.6340000      0.0080093
     13.6350000      0.0080069
     13.6360000      0.0080023
     13.6370000      0.0080105
     13.6380000      0.0080108
     13.6390000      0.0080087
     13.6400000      0.0080071
     13.6410000      0.0080058
     13.6420000      0.0080031
     13.6430000      0.0080027
     13.6440000      0.0080067
     13.6450000      0.0080053
     13.6460000      0.0080029
     13.6470000      0.0080047
     13.6480000      0.0080073
     13.6490000      0.0080071
     13.6500000      0.0080053
     13.6510000      0.0080096
     13.6520000      0.0080095
     13.6530000      0.0080073
     13.6540000      0.0080066
     13.6550000      0.0080074
     13.6560000      0.0080016
     13.6570000      0.0080064
     13.6580000      0.0080058
     13.6590000      0.0080057
     13.6600000      0.0080010
     13.6610000      0.0080036
     13.6620000      0.0080008
     13.6630000      0.0080040
     13.6640000      0.0080107
     13.6650000      0.0080027
     13.6660000      0.0080086
     13.6670000      0.0080077
     13.6680000      0.0080084
     13.6690000      0.0080083
     13.6700000      0.0080084
     13.6710000      0.0080109
     13.6720000      0.0080062
     13.6730000      0.0080051
     13.6740000      0.0080123
     13.6750000      0.0080125
     13.6760000      0.0080093
     13.6770000      0.0080159
     13.6780000      0.0080117
     13.6790000      0.0080162
     13.6800000      0.0080163
     13.6810000      0.0080154
     13.6820000      0.0080151
     13.6830000      0.0080195
     13.6840000      0.0080168
     13.6850000      0.0080148
     13.6860000      0.0080154
     13.6870000      0.0080206
     13.6880000      0.0080207
     13.6890000      0.0080194
     13.6900000      0.0080166
     13.6910000      0.0080201
     13.6920000      0.0080222
     13.6930000      0.0080205
     13.6940000      0.0080216
     13.6950000      0.0080191
     13.6960000      0.0080244
     13.6970000      0.0080174
     13.6980000      0.0080207
     13.6990000      0.0080204
     13.7000000      0.0080222
     13.7010000      0.0080198
     13.7020000      0.0080266
     13.7030000      0.0080259
     13.7040000      0.0080233
     13.7050000      0.0080149
     13.7060000      0.0080262
     13.7070000      0.0080255
     13.7080000      0.0080217
     13.7090000      0.0080255
     13.7100000      0.0080280
     13.7110000      0.0080269
     13.7120000      0.0080275
     13.7130000      0.0080339
     13.7140000      0.0080305
     13.7150000      0.0080299
     13.7160000      0.0080344
     13.7170000      0.0080342
     13.7180000      0.0080347
     13.7190000      0.0080358
     13.7200000      0.0080297
     13.7210000      0.0080311
     13.7220000      0.0080326
     13.7230000      0.0080341
     13.7240000      0.0080323
     13.7250000      0.0080339
     13.7260000      0.0080348
     13.7270000      0.0080309
     13.7280000      0.0080343
     13.7290000      0.0080351
     13.7300000      0.0080329
     13.7310000      0.0080305
     13.7320000      0.0080364
     13.7330000      0.0080379
     13.7340000      0.0080346
     13.7350000      0.0080382
     13.7360000      0.0080410
     13.7370000      0.0080326
     13.7380000      0.0080355
     13.7390000      0.0080368
     13.7400000      0.0080391
     13.7410000      0.0080317
     13.7420000      0.0080371
     13.7430000      0.0080349
     13.7440000      0.0080336
     13.7450000      0.0080340
     13.7460000      0.0080324
     13.7470000      0.0080354
     13.7480000      0.0080316
     13.7490000      0.0080364
     13.7500000      0.0080332
     13.7510000      0.0080360
     13.7520000      0.0080343
     13.7530000      0.0080407
     13.7540000      0.0080353
     13.7550000      0.0080382
     13.7560000      0.0080396
     13.7570000      0.0080396
     13.7580000      0.0080413
     13.7590000      0.0080423
     13.7600000      0.0080396
     13.7610000      0.0080439
     13.7620000      0.0080394
     13.7630000      0.0080436
     13.7640000      0.0080399
     13.7650000      0.0080387
     13.7660000      0.0080405
     13.7670000      0.0080445
     13.7680000      0.0080426
     13.7690000      0.0080452
     13.7700000      0.0080458
     13.7710000      0.0080457
     13.7720000      0.0080461
     13.7730000      0.0080436
     13.7740000      0.0080486
     13.7750000      0.0080493
     13.7760000      0.0080434
     13.7770000      0.0080472
     13.7780000      0.0080482
     13.7790000      0.0080473
     13.7800000      0.0080439
     13.7810000      0.0080468
     13.7820000      0.0080464
     13.7830000      0.0080424
     13.7840000      0.0080458
     13.7850000      0.0080505
     13.7860000      0.0080470
     13.7870000      0.0080431
     13.7880000      0.0080441
     13.7890000      0.0080493
     13.7900000      0.0080444
     13.7910000      0.0080430
     13.7920000      0.0080398
     13.7930000      0.0080445
     13.7940000      0.0080454
     13.7950000      0.0080440
     13.7960000      0.0080460
     13.7970000      0.0080487
     13.7980000      0.0080497
     13.7990000      0.0080491
     13.8000000      0.0080447
     13.8010000      0.0080509
     13.8020000      0.0080456
     13.8030000      0.0080468
     13.8040000      0.0080489
     13.8050000      0.0080436
     13.8060000      0.0080464
     13.8070000      0.0080456
     13.8080000      0.0080492
     13.8090000      0.0080487
     13.8100000      0.0080434
     13.8110000      0.0080497
     13.8120000      0.0080506
     13.8130000      0.0080547
     13.8140000      0.0080562
     13.8150000      0.0080533
     13.8160000      0.0080497
     13.8170000      0.0080535
     13.8180000      0.0080486
     13.8190000      0.0080532
     13.8200000      0.0080499
     13.8210000      0.0080491
     13.8220000      0.0080533
     13.8230000      0.0080531
     13.8240000      0.0080597
     13.8250000      0.0080604
     13.8260000      0.0080510
     13.8270000      0.0080588
     13.8280000      0.0080578
     13.8290000      0.0080607
     13.8300000      0.0080573
     13.8310000      0.0080651
     13.8320000      0.0080605
     13.8330000      0.0080644
     13.8340000      0.0080636
     13.8350000      0.0080672
     13.8360000      0.0080627
     13.8370000      0.0080611
     13.8380000      0.0080603
     13.8390000      0.0080630
     13.8400000      0.0080610
     13.8410000      0.0080628
     13.8420000      0.0080632
     13.8430000      0.0080614
     13.8440000      0.0080549
     13.8450000      0.0080618
     13.8460000      0.0080609
     13.8470000      0.0080587
     13.8480000      0.0080611
     13.8490000      0.0080571
     13.8500000      0.0080609
     13.8510000      0.0080623
     13.8520000      0.0080604
     13.8530000      0.0080664
     13.8540000      0.0080684
     13.8550000      0.0080688
     13.8560000      0.0080685
     13.8570000      0.0080631
     13.8580000      0.0080633
     13.8590000      0.0080679
     13.8600000      0.0080684
     13.8610000      0.0080646
     13.8620000      0.0080646
     13.8630000      0.0080652
     13.8640000      0.0080656
     13.8650000      0.0080667
     13.8660000      0.0080712
     13.8670000      0.0080650
     13.8680000      0.0080680
     13.8690000      0.0080615
     13.8700000      0.0080705
     13.8710000      0.0080697
     13.8720000      0.0080730
     13.8730000      0.0080698
     13.8740000      0.0080783
     13.8750000      0.0080734
     13.8760000      0.0080806
     13.8770000      0.0080738
     13.8780000      0.0080800
     13.8790000      0.0080796
     13.8800000      0.0080788
     13.8810000      0.0080799
     13.8820000      0.0080814
     13.8830000      0.0080840
     13.8840000      0.0080877
     13.8850000      0.0080813
     13.8860000      0.0080832
     13.8870000      0.0080852
     13.8880000      0.0080904
     13.8890000      0.0080856
     13.8900000      0.0080873
     13.8910000      0.0080877
     13.8920000      0.0080932
     13.8930000      0.0080859
     13.8940000      0.0080892
     13.8950000      0.0080840
     13.8960000      0.0080852
     13.8970000      0.0080908
     13.8980000      0.0080878
     13.8990000      0.0080878
     13.9000000      0.0080897
     13.9010000      0.0080909
     13.9020000      0.0080933
     13.9030000      0.0080893
     13.9040000      0.0080932
     13.9050000      0.0080933
     13.9060000      0.0080887
     13.9070000      0.0080951
     13.9080000      0.0080923
     13.9090000      0.0080939
     13.9100000      0.0080977
     13.9110000      0.0080944
     13.9120000      0.0080943
     13.9130000      0.0080914
     13.9140000      0.0080936
     13.9150000      0.0080935
     13.9160000      0.0080985
     13.9170000      0.0080900
     13.9180000      0.0080916
     13.9190000      0.0080912
     13.9200000      0.0080874
     13.9210000      0.0080863
     13.9220000      0.0080878
     13.9230000      0.0080882
     13.9240000      0.0080860
     13.9250000      0.0080854
     13.9260000      0.0080860
     13.9270000      0.0080868
     13.9280000      0.0080835
     13.9290000      0.0080919
     13.9300000      0.0080942
     13.9310000      0.0080967
     13.9320000      0.0080954
     13.9330000      0.0080958
     13.9340000      0.0081011
     13.9350000      0.0080999
     13.9360000      0.0080961
     13.9370000      0.0080978
     13.9380000      0.0081006
     13.9390000      0.0081001
     13.9400000      0.0081043
     13.9410000      0.0081012
     13.9420000      0.0080995
     13.9430000      0.0080987
     13.9440000      0.0080968
     13.9450000      0.0081011
     13.9460000      0.0080995
     13.9470000      0.0081016
     13.9480000      0.0081039
     13.9490000      0.0081008
     13.9500000      0.0080990
     13.9510000      0.0081002
     13.9520000      0.0080976
     13.9530000      0.0080956
     13.9540000      0.0080971
     13.9550000      0.0080972
     13.9560000      0.0081031
     13.9570000      0.0080970
     13.9580000      0.0080971
     13.9590000      0.0081000
     13.9600000      0.0081022
     13.9610000      0.0081063
     13.9620000      0.0081050
     13.9630000      0.0081082
     13.9640000      0.0081078
     13.9650000      0.0081083
     13.9660000      0.0081096
     13.9670000      0.0081072
     13.9680000      0.0081067
     13.9690000      0.0081128
     13.9700000      0.0081113
     13.9710000      0.0081112
     13.9720000      0.0081100
     13.9730000      0.0081094
     13.9740000      0.0081072
     13.9750000      0.0081074
     13.9760000      0.0081140
     13.9770000      0.0081109
     13.9780000      0.0081158
     13.9790000      0.0081156
     13.9800000      0.0081103
     13.9810000      0.0081159
     13.9820000      0.0081146
     13.9830000      0.0081115
     13.9840000      0.0081139
     13.9850000      0.0081147
     13.9860000      0.0081152
     13.9870000      0.0081116
     13.9880000      0.0081091
     13.9890000      0.0081084
     13.9900000      0.0081123
     13.9910000      0.0081109
     13.9920000      0.0081153
     13.9930000      0.0081160
     13.9940000      0.0081141
     13.9950000      0.0081160
     13.9960000      0.0081122
     13.9970000      0.0081145
     13.9980000      0.0081161
     13.9990000      0.0081180
     14.0000000      0.0081177
     14.0010000      0.0081207
     14.0020000      0.0081156
     14.0030000      0.0081196
     14.0040000      0.0081171
     14.0050000      0.0081169
     14.0060000      0.0081142
     14.0070000      0.0081165
     14.0080000      0.0081204
     14.0090000      0.0081227
     14.0100000      0.0081219
     14.0110000      0.0081182
     14.0120000      0.0081184
     14.0130000      0.0081200
     14.0140000      0.0081241
     14.0150000      0.0081212
     14.0160000      0.0081225
     14.0170000      0.0081251
     14.0180000      0.0081255
     14.0190000      0.0081255
     14.0200000      0.0081281
     14.0210000      0.0081273
     14.0220000      0.0081278
     14.0230000      0.0081282
     14.0240000      0.0081275
     14.0250000      0.0081257
     14.0260000      0.0081264
     14.0270000      0.0081239
     14.0280000      0.0081242
     14.0290000      0.0081217
     14.0300000      0.0081267
     14.0310000      0.0081311
     14.0320000      0.0081278
     14.0330000      0.0081257
     14.0340000      0.0081356
     14.0350000      0.0081292
     14.0360000      0.0081336
     14.0370000      0.0081337
     14.0380000      0.0081323
     14.0390000      0.0081327
     14.0400000      0.0081357
     14.0410000      0.0081308
     14.0420000      0.0081336
     14.0430000      0.0081329
     14.0440000      0.0081326
     14.0450000      0.0081301
     14.0460000      0.0081292
     14.0470000      0.0081303
     14.0480000      0.0081278
     14.0490000      0.0081312
     14.0500000      0.0081305
     14.0510000      0.0081278
     14.0520000      0.0081286
     14.0530000      0.0081298
     14.0540000      0.0081351
     14.0550000      0.0081350
     14.0560000      0.0081378
     14.0570000      0.0081363
     14.0580000      0.0081310
     14.0590000      0.0081358
     14.0600000      0.0081351
     14.0610000      0.0081331
     14.0620000      0.0081377
     14.0630000      0.0081334
     14.0640000      0.0081332
     14.0650000      0.0081398
     14.0660000      0.0081370
     14.0670000      0.0081429
     14.0680000      0.0081384
     14.0690000      0.0081415
     14.0700000      0.0081381
     14.0710000      0.0081377
     14.0720000      0.0081407
     14.0730000      0.0081364
     14.0740000      0.0081438
     14.0750000      0.0081404
     14.0760000      0.0081407
     14.0770000      0.0081408
     14.0780000      0.0081414
     14.0790000      0.0081432
     14.0800000      0.0081421
     14.0810000      0.0081410
     14.0820000      0.0081442
     14.0830000      0.0081383
     14.0840000      0.0081428
     14.0850000      0.0081408
     14.0860000      0.0081420
     14.0870000      0.0081425
     14.0880000      0.0081408
     14.0890000      0.0081337
     14.0900000      0.0081389
     14.0910000      0.0081396
     14.0920000      0.0081412
     14.0930000      0.0081400
     14.0940000      0.0081397
     14.0950000      0.0081397
     14.0960000      0.0081390
     14.0970000      0.0081426
     14.0980000      0.0081399
     14.0990000      0.0081336
     14.1000000      0.0081441
     14.1010000      0.0081421
     14.1020000      0.0081360
     14.1030000      0.0081428
     14.1040000      0.0081446
     14.1050000      0.0081420
     14.1060000      0.0081460
     14.1070000      0.0081491
     14.1080000      0.0081543
     14.1090000      0.0081485
     14.1100000      0.0081446
     14.1110000      0.0081526
     14.1120000      0.0081486
     14.1130000      0.0081476
     14.1140000      0.0081475
     14.1150000      0.0081503
     14.1160000      0.0081483
     14.1170000      0.0081494
     14.1180000      0.0081502
     14.1190000      0.0081499
     14.1200000      0.0081515
     14.1210000      0.0081506
     14.1220000      0.0081523
     14.1230000      0.0081519
     14.1240000      0.0081539
     14.1250000      0.0081503
     14.1260000      0.0081520
     14.1270000      0.0081507
     14.1280000      0.0081501
     14.1290000      0.0081529
     14.1300000      0.0081497
     14.1310000      0.0081444
     14.1320000      0.0081478
     14.1330000      0.0081471
     14.1340000      0.0081480
     14.1350000      0.0081529
     14.1360000      0.0081513
     14.1370000      0.0081478
     14.1380000      0.0081594
     14.1390000      0.0081533
     14.1400000      0.0081529
     14.1410000      0.0081475
     14.1420000      0.0081516
     14.1430000      0.0081523
     14.1440000      0.0081493
     14.1450000      0.0081512
     14.1460000      0.0081509
     14.1470000      0.0081529
     14.1480000      0.0081585
     14.1490000      0.0081563
     14.1500000      0.0081562
     14.1510000      0.0081527
     14.1520000      0.0081589
     14.1530000      0.0081567
     14.1540000      0.0081558
     14.1550000      0.0081641
     14.1560000      0.0081595
     14.1570000      0.0081593
     14.1580000      0.0081623
     14.1590000      0.0081616
     14.1600000      0.0081648
     14.1610000      0.0081640
     14.1620000      0.0081663
     14.1630000      0.0081642
     14.1640000      0.0081679
     14.1650000      0.0081672
     14.1660000      0.0081639
     14.1670000      0.0081665
     14.1680000      0.0081626
     14.1690000      0.0081628
     14.1700000      0.0081605
     14.1710000      0.0081594
     14.1720000      0.0081663
     14.1730000      0.0081610
     14.1740000      0.0081631
     14.1750000      0.0081692
     14.1760000      0.0081697
     14.1770000      0.0081668
     14.1780000      0.0081672
     14.1790000      0.0081664
     14.1800000      0.0081651
     14.1810000      0.0081606
     14.1820000      0.0081661
     14.1830000      0.0081627
     14.1840000      0.0081606
     14.1850000      0.0081615
     14.1860000      0.0081661
     14.1870000      0.0081666
     14.1880000      0.0081682
     14.1890000      0.0081666
     14.1900000      0.0081674
     14.1910000      0.0081689
     14.1920000      0.0081636
     14.1930000      0.0081674
     14.1940000      0.0081595
     14.1950000      0.0081646
     14.1960000      0.0081650
     14.1970000      0.0081636
     14.1980000      0.0081680
     14.1990000      0.0081663
     14.2000000      0.0081695
     14.2010000      0.0081638
     14.2020000      0.0081704
     14.2030000      0.0081683
     14.2040000      0.0081712
     14.2050000      0.0081694
     14.2060000      0.0081663
     14.2070000      0.0081675
     14.2080000      0.0081658
     14.2090000      0.0081727
     14.2100000      0.0081664
     14.2110000      0.0081755
     14.2120000      0.0081765
     14.2130000      0.0081721
     14.2140000      0.0081711
     14.2150000      0.0081728
     14.2160000      0.0081748
     14.2170000      0.0081738
     14.2180000      0.0081776
     14.2190000      0.0081709
     14.2200000      0.0081798
     14.2210000      0.0081849
     14.2220000      0.0081796
     14.2230000      0.0081793
     14.2240000      0.0081781
     14.2250000      0.0081810
     14.2260000      0.0081770
     14.2270000      0.0081779
     14.2280000      0.0081766
     14.2290000      0.0081768
     14.2300000      0.0081757
     14.2310000      0.0081804
     14.2320000      0.0081796
     14.2330000      0.0081834
     14.2340000      0.0081774
     14.2350000      0.0081770
     14.2360000      0.0081811
     14.2370000      0.0081805
     14.2380000      0.0081879
     14.2390000      0.0081873
     14.2400000      0.0081873
     14.2410000      0.0081818
     14.2420000      0.0081905
     14.2430000      0.0081880
     14.2440000      0.0081870
     14.2450000      0.0081875
     14.2460000      0.0081880
     14.2470000      0.0081841
     14.2480000      0.0081845
     14.2490000      0.0081891
     14.2500000      0.0081899
     14.2510000      0.0081873
     14.2520000      0.0081911
     14.2530000      0.0081880
     14.2540000      0.0081890
     14.2550000      0.0081930
     14.2560000      0.0081900
     14.2570000      0.0081867
     14.2580000      0.0081926
     14.2590000      0.0081885
     14.2600000      0.0081898
     14.2610000      0.0081882
     14.2620000      0.0081840
     14.2630000      0.0081898
     14.2640000      0.0081894
     14.2650000      0.0081875
     14.2660000      0.0081864
     14.2670000      0.0081917
     14.2680000      0.0081913
     14.2690000      0.0081885
     14.2700000      0.0081920
     14.2710000      0.0081926
     14.2720000      0.0081933
     14.2730000      0.0081931
     14.2740000      0.0081921
     14.2750000      0.0081963
     14.2760000      0.0081925
     14.2770000      0.0081927
     14.2780000      0.0081919
     14.2790000      0.0081886
     14.2800000      0.0081923
     14.2810000      0.0081940
     14.2820000      0.0081943
     14.2830000      0.0081939
     14.2840000      0.0081931
     14.2850000      0.0081919
     14.2860000      0.0081952
     14.2870000      0.0081924
     14.2880000      0.0081931
     14.2890000      0.0081909
     14.2900000      0.0081908
     14.2910000      0.0081990
     14.2920000      0.0081974
     14.2930000      0.0081982
     14.2940000      0.0082008
     14.2950000      0.0082033
     14.2960000      0.0082045
     14.2970000      0.0082040
     14.2980000      0.0082047
     14.2990000      0.0082061
     14.3000000      0.0082083
     14.3010000      0.0082102
     14.3020000      0.0082098
     14.3030000      0.0082041
     14.3040000      0.0082109
     14.3050000      0.0082131
     14.3060000      0.0082111
     14.3070000      0.0082115
     14.3080000      0.0082046
     14.3090000      0.0082114
     14.3100000      0.0082118
     14.3110000      0.0082148
     14.3120000      0.0082096
     14.3130000      0.0082129
     14.3140000      0.0082115
     14.3150000      0.0082112
     14.3160000      0.0082122
     14.3170000      0.0082069
     14.3180000      0.0082095
     14.3190000      0.0082075
     14.3200000      0.0082094
     14.3210000      0.0082039
     14.3220000      0.0082052
     14.3230000      0.0082084
     14.3240000      0.0082038
     14.3250000      0.0082004
     14.3260000      0.0082055
     14.3270000      0.0082010
     14.3280000      0.0082058
     14.3290000      0.0082010
     14.3300000      0.0082027
     14.3310000      0.0082044
     14.3320000      0.0082038
     14.3330000      0.0082035
     14.3340000      0.0081988
     14.3350000      0.0082066
     14.3360000      0.0082017
     14.3370000      0.0082062
     14.3380000      0.0082079
     14.3390000      0.0082049
     14.3400000      0.0082046
     14.3410000      0.0082063
     14.3420000      0.0082050
     14.3430000      0.0082086
     14.3440000      0.0082065
     14.3450000      0.0082046
     14.3460000      0.0082042
     14.3470000      0.0082051
     14.3480000      0.0082079
     14.3490000      0.0082095
     14.3500000      0.0082145
     14.3510000      0.0082088
     14.3520000      0.0082160
     14.3530000      0.0082114
     14.3540000      0.0082137
     14.3550000      0.0082105
     14.3560000      0.0082100
     14.3570000      0.0082121
     14.3580000      0.0082152
     14.3590000      0.0082163
     14.3600000      0.0082191
     14.3610000      0.0082167
     14.3620000      0.0082220
     14.3630000      0.0082189
     14.3640000      0.0082251
     14.3650000      0.0082253
     14.3660000      0.0082215
     14.3670000      0.0082257
     14.3680000      0.0082233
     14.3690000      0.0082284
     14.3700000      0.0082235
     14.3710000      0.0082234
     14.3720000      0.0082289
     14.3730000      0.0082295
     14.3740000      0.0082283
     14.3750000      0.0082352
     14.3760000      0.0082282
     14.3770000      0.0082289
     14.3780000      0.0082256
     14.3790000      0.0082307
     14.3800000      0.0082224
     14.3810000      0.0082304
     14.3820000      0.0082286
     14.3830000      0.0082237
     14.3840000      0.0082249
     14.3850000      0.0082243
     14.3860000      0.0082311
     14.3870000      0.0082286
     14.3880000      0.0082350
     14.3890000      0.0082262
     14.3900000      0.0082334
     14.3910000      0.0082326
     14.3920000      0.0082273
     14.3930000      0.0082333
     14.3940000      0.0082290
     14.3950000      0.0082301
     14.3960000      0.0082314
     14.3970000      0.0082323
     14.3980000      0.0082348
     14.3990000      0.0082332
     14.4000000      0.0082392
     14.4010000      0.0082400
     14.4020000      0.0082394
     14.4030000      0.0082400
     14.4040000      0.0082402
     14.4050000      0.0082428
     14.4060000      0.0082346
     14.4070000      0.0082366
     14.4080000      0.0082379
     14.4090000      0.0082378
     14.4100000      0.0082364
     14.4110000      0.0082392
     14.4120000      0.0082409
     14.4130000      0.0082387
     14.4140000      0.0082374
     14.4150000      0.0082412
     14.4160000      0.0082378
     14.4170000      0.0082420
     14.4180000      0.0082445
     14.4190000      0.0082458
     14.4200000      0.0082389
     14.4210000      0.0082460
     14.4220000      0.0082444
     14.4230000      0.0082476
     14.4240000      0.0082475
     14.4250000      0.0082475
     14.4260000      0.0082473
     14.4270000      0.0082451
     14.4280000      0.0082460
     14.4290000      0.0082446
     14.4300000      0.0082406
     14.4310000      0.0082447
     14.4320000      0.0082461
     14.4330000      0.0082448
     14.4340000      0.0082513
     14.4350000      0.0082475
     14.4360000      0.0082491
     14.4370000      0.0082473
     14.4380000      0.0082525
     14.4390000      0.0082543
     14.4400000      0.0082592
     14.4410000      0.0082537
     14.4420000      0.0082559
     14.4430000      0.0082575
     14.4440000      0.0082590
     14.4450000      0.0082606
     14.4460000      0.0082560
     14.4470000      0.0082616
     14.4480000      0.0082635
     14.4490000      0.0082663
     14.4500000      0.0082681
     14.4510000      0.0082660
     14.4520000      0.0082696
     14.4530000      0.0082665
     14.4540000      0.0082642
     14.4550000      0.0082665
     14.4560000      0.0082685
     14.4570000      0.0082725
     14.4580000      0.0082656
     14.4590000      0.0082677
     14.4600000      0.0082691
     14.4610000      0.0082679
     14.4620000      0.0082650
     14.4630000      0.0082689
     14.4640000      0.0082672
     14.4650000      0.0082647
     14.4660000      0.0082708
     14.4670000      0.0082664
     14.4680000      0.0082718
     14.4690000      0.0082653
     14.4700000      0.0082693
     14.4710000      0.0082710
     14.4720000      0.0082716
     14.4730000      0.0082682
     14.4740000      0.0082753
     14.4750000      0.0082710
     14.4760000      0.0082717
     14.4770000      0.0082732
     14.4780000      0.0082676
     14.4790000      0.0082683
     14.4800000      0.0082727
     14.4810000      0.0082752
     14.4820000      0.0082709
     14.4830000      0.0082764
     14.4840000      0.0082745
     14.4850000      0.0082786
     14.4860000      0.0082765
     14.4870000      0.0082715
     14.4880000      0.0082765
     14.4890000      0.0082804
     14.4900000      0.0082801
     14.4910000      0.0082776
     14.4920000      0.0082779
     14.4930000      0.0082763
     14.4940000      0.0082790
     14.4950000      0.0082806
     14.4960000      0.0082816
     14.4970000      0.0082779
     14.4980000      0.0082768
     14.4990000      0.0082752
     14.5000000      0.0082721
     14.5010000      0.0082777
     14.5020000      0.0082772
     14.5030000      0.0082783
     14.5040000      0.0082781
     14.5050000      0.0082755
     14.5060000      0.0082806
     14.5070000      0.0082806
     14.5080000      0.0082830
     14.5090000      0.0082770
     14.5100000      0.0082787
     14.5110000      0.0082853
     14.5120000      0.0082786
     14.5130000      0.0082802
     14.5140000      0.0082727
     14.5150000      0.0082781
     14.5160000      0.0082753
     14.5170000      0.0082758
     14.5180000      0.0082767
     14.5190000      0.0082747
     14.5200000      0.0082734
     14.5210000      0.0082731
     14.5220000      0.0082758
     14.5230000      0.0082781
     14.5240000      0.0082794
     14.5250000      0.0082778
     14.5260000      0.0082761
     14.5270000      0.0082816
     14.5280000      0.0082802
     14.5290000      0.0082804
     14.5300000      0.0082786
     14.5310000      0.0082806
     14.5320000      0.0082840
     14.5330000      0.0082785
     14.5340000      0.0082853
     14.5350000      0.0082805
     14.5360000      0.0082873
     14.5370000      0.0082862
     14.5380000      0.0082881
     14.5390000      0.0082853
     14.5400000      0.0082858
     14.5410000      0.0082891
     14.5420000      0.0082856
     14.5430000      0.0082848
     14.5440000      0.0082782
     14.5450000      0.0082880
     14.5460000      0.0082846
     14.5470000      0.0082822
     14.5480000      0.0082828
     14.5490000      0.0082783
     14.5500000      0.0082852
     14.5510000      0.0082836
     14.5520000      0.0082828
     14.5530000      0.0082771
     14.5540000      0.0082798
     14.5550000      0.0082824
     14.5560000      0.0082781
     14.5570000      0.0082865
     14.5580000      0.0082863
     14.5590000      0.0082831
     14.5600000      0.0082875
     14.5610000      0.0082804
     14.5620000      0.0082836
     14.5630000      0.0082857
     14.5640000      0.0082812
     14.5650000      0.0082865
     14.5660000      0.0082811
     14.5670000      0.0082827
     14.5680000      0.0082799
     14.5690000      0.0082804
     14.5700000      0.0082810
     14.5710000      0.0082821
     14.5720000      0.0082760
     14.5730000      0.0082757
     14.5740000      0.0082818
     14.5750000      0.0082790
     14.5760000      0.0082740
     14.5770000      0.0082741
     14.5780000      0.0082786
     14.5790000      0.0082749
     14.5800000      0.0082770
     14.5810000      0.0082768
     14.5820000      0.0082802
     14.5830000      0.0082806
     14.5840000      0.0082807
     14.5850000      0.0082786
     14.5860000      0.0082804
     14.5870000      0.0082800
     14.5880000      0.0082849
     14.5890000      0.0082845
     14.5900000      0.0082822
     14.5910000      0.0082840
     14.5920000      0.0082900
     14.5930000      0.0082894
     14.5940000      0.0082829
     14.5950000      0.0082849
     14.5960000      0.0082815
     14.5970000      0.0082872
     14.5980000      0.0082898
     14.5990000      0.0082881
     14.6000000      0.0082876
     14.6010000      0.0082889
     14.6020000      0.0082853
     14.6030000      0.0082847
     14.6040000      0.0082874
     14.6050000      0.0082864
     14.6060000      0.0082852
     14.6070000      0.0082848
     14.6080000      0.0082862
     14.6090000      0.0082832
     14.6100000      0.0082866
     14.6110000      0.0082854
     14.6120000      0.0082889
     14.6130000      0.0082865
     14.6140000      0.0082895
     14.6150000      0.0082871
     14.6160000      0.0082855
     14.6170000      0.0082879
     14.6180000      0.0082906
     14.6190000      0.0082924
     14.6200000      0.0082929
     14.6210000      0.0082864
     14.6220000      0.0082888
     14.6230000      0.0082855
     14.6240000      0.0082843
     14.6250000      0.0082883
     14.6260000      0.0082879
     14.6270000      0.0082874
     14.6280000      0.0082857
     14.6290000      0.0082871
     14.6300000      0.0082877
     14.6310000      0.0082862
     14.6320000      0.0082876
     14.6330000      0.0082898
     14.6340000      0.0082891
     14.6350000      0.0082852
     14.6360000      0.0082873
     14.6370000      0.0082860
     14.6380000      0.0082876
     14.6390000      0.0082897
     14.6400000      0.0082874
     14.6410000      0.0082928
     14.6420000      0.0082877
     14.6430000      0.0082880
     14.6440000      0.0082855
     14.6450000      0.0082926
     14.6460000      0.0082883
     14.6470000      0.0082868
     14.6480000      0.0082909
     14.6490000      0.0082892
     14.6500000      0.0082888
     14.6510000      0.0082902
     14.6520000      0.0082876
     14.6530000      0.0082910
     14.6540000      0.0082858
     14.6550000      0.0082891
     14.6560000      0.0082910
     14.6570000      0.0082878
     14.6580000      0.0082907
     14.6590000      0.0082886
     14.6600000      0.0082935
     14.6610000      0.0082950
     14.6620000      0.0082898
     14.6630000      0.0082922
     14.6640000      0.0082982
     14.6650000      0.0082972
     14.6660000      0.0082968
     14.6670000      0.0082995
     14.6680000      0.0082921
     14.6690000      0.0082976
     14.6700000      0.0082929
     14.6710000      0.0082996
     14.6720000      0.0083003
     14.6730000      0.0083059
     14.6740000      0.0083013
     14.6750000      0.0083018
     14.6760000      0.0083034
     14.6770000      0.0083012
     14.6780000      0.0083032
     14.6790000      0.0083043
     14.6800000      0.0083066
     14.6810000      0.0083044
     14.6820000      0.0083037
     14.6830000      0.0083025
     14.6840000      0.0083012
     14.6850000      0.0083050
     14.6860000      0.0083078
     14.6870000      0.0083006
     14.6880000      0.0083064
     14.6890000      0.0083006
     14.6900000      0.0083027
     14.6910000      0.0083022
     14.6920000      0.0083032
     14.6930000      0.0083042
     14.6940000      0.0083003
     14.6950000      0.0083000
     14.6960000      0.0083009
     14.6970000      0.0082988
     14.6980000      0.0083010
     14.6990000      0.0083004
     14.7000000      0.0083039
     14.7010000      0.0083022
     14.7020000      0.0083070
     14.7030000      0.0083006
     14.7040000      0.0083069
     14.7050000      0.0083045
     14.7060000      0.0083027
     14.7070000      0.0083045
     14.7080000      0.0083025
     14.7090000      0.0083006
     14.7100000      0.0082963
     14.7110000      0.0082998
     14.7120000      0.0083007
     14.7130000      0.0083075
     14.7140000      0.0083062
     14.7150000      0.0083032
     14.7160000      0.0082994
     14.7170000      0.0083027
     14.7180000      0.0083030
     14.7190000      0.0083061
     14.7200000      0.0083021
     14.7210000      0.0083066
     14.7220000      0.0083019
     14.7230000      0.0083071
     14.7240000      0.0083065
     14.7250000      0.0083113
     14.7260000      0.0083053
     14.7270000      0.0083111
     14.7280000      0.0083084
     14.7290000      0.0083077
     14.7300000      0.0083086
     14.7310000      0.0083076
     14.7320000      0.0083082
     14.7330000      0.0083042
     14.7340000      0.0083093
     14.7350000      0.0083105
     14.7360000      0.0083077
     14.7370000      0.0083060
     14.7380000      0.0083053
     14.7390000      0.0083064
     14.7400000      0.0083082
     14.7410000      0.0083088
     14.7420000      0.0083083
     14.7430000      0.0083085
     14.7440000      0.0083087
     14.7450000      0.0083138
     14.7460000      0.0083122
     14.7470000      0.0083144
     14.7480000      0.0083051
     14.7490000      0.0083139
     14.7500000      0.0083155
     14.7510000      0.0083129
     14.7520000      0.0083163
     14.7530000      0.0083161
     14.7540000      0.0083122
     14.7550000      0.0083138
     14.7560000      0.0083152
     14.7570000      0.0083174
     14.7580000      0.0083119
     14.7590000      0.0083147
     14.7600000      0.0083122
     14.7610000      0.0083155
     14.7620000      0.0083170
     14.7630000      0.0083196
     14.7640000      0.0083203
     14.7650000      0.0083202
     14.7660000      0.0083140
     14.7670000      0.0083205
     14.7680000      0.0083155
     14.7690000      0.0083188
     14.7700000      0.0083171
     14.7710000      0.0083178
     14.7720000      0.0083174
     14.7730000      0.0083199
     14.7740000      0.0083198
     14.7750000      0.0083170
     14.7760000      0.0083249
     14.7770000      0.0083210
     14.7780000      0.0083249
     14.7790000      0.0083273
     14.7800000      0.0083229
     14.7810000      0.0083278
     14.7820000      0.0083222
     14.7830000      0.0083244
     14.7840000      0.0083265
     14.7850000      0.0083256
     14.7860000      0.0083194
     14.7870000      0.0083338
     14.7880000      0.0083279
     14.7890000      0.0083249
     14.7900000      0.0083266
     14.7910000      0.0083284
     14.7920000      0.0083309
     14.7930000      0.0083271
     14.7940000      0.0083266
     14.7950000      0.0083264
     14.7960000      0.0083317
     14.7970000      0.0083334
     14.7980000      0.0083315
     14.7990000      0.0083330
     14.8000000      0.0083318
     14.8010000      0.0083384
     14.8020000      0.0083369
     14.8030000      0.0083376
     14.8040000      0.0083407
     14.8050000      0.0083388
     14.8060000      0.0083386
     14.8070000      0.0083355
     14.8080000      0.0083370
     14.8090000      0.0083346
     14.8100000      0.0083376
     14.8110000      0.0083345
     14.8120000      0.0083401
     14.8130000      0.0083379
     14.8140000      0.0083365
     14.8150000      0.0083391
     14.8160000      0.0083391
     14.8170000      0.0083387
     14.8180000      0.0083405
     14.8190000      0.0083326
     14.8200000      0.0083352
     14.8210000      0.0083310
     14.8220000      0.0083364
     14.8230000      0.0083344
     14.8240000      0.0083291
     14.8250000      0.0083422
     14.8260000      0.0083403
     14.8270000      0.0083366
     14.8280000      0.0083360
     14.8290000      0.0083384
     14.8300000      0.0083392
     14.8310000      0.0083400
     14.8320000      0.0083439
     14.8330000      0.0083413
     14.8340000      0.0083411
     14.8350000      0.0083451
     14.8360000      0.0083482
     14.8370000      0.0083464
     14.8380000      0.0083439
     14.8390000      0.0083449
     14.8400000      0.0083405
     14.8410000      0.0083405
     14.8420000      0.0083431
     14.8430000      0.0083438
     14.8440000      0.0083476
     14.8450000      0.0083485
     14.8460000      0.0083520
     14.8470000      0.0083484
     14.8480000      0.0083509
     14.8490000      0.0083526
     14.8500000      0.0083554
     14.8510000      0.0083552
     14.8520000      0.0083540
     14.8530000      0.0083543
     14.8540000      0.0083617
     14.8550000      0.0083541
     14.8560000      0.0083531
     14.8570000      0.0083534
     14.8580000      0.0083531
     14.8590000      0.0083536
     14.8600000      0.0083483
     14.8610000      0.0083539
     14.8620000      0.0083511
     14.8630000      0.0083491
     14.8640000      0.0083505
     14.8650000      0.0083508
     14.8660000      0.0083460
     14.8670000      0.0083495
     14.8680000      0.0083518
     14.8690000      0.0083487
     14.8700000      0.0083518
     14.8710000      0.0083467
     14.8720000      0.0083486
     14.8730000      0.0083568
     14.8740000      0.0083512
     14.8750000      0.0083532
     14.8760000      0.0083505
     14.8770000      0.0083513
     14.8780000      0.0083569
     14.8790000      0.0083520
     14.8800000      0.0083486
     14.8810000      0.0083507
     14.8820000      0.0083477
     14.8830000      0.0083460
     14.8840000      0.0083462
     14.8850000      0.0083445
     14.8860000      0.0083496
     14.8870000      0.0083546
     14.8880000      0.0083456
     14.8890000      0.0083506
     14.8900000      0.0083498
     14.8910000      0.0083543
     14.8920000      0.0083483
     14.8930000      0.0083515
     14.8940000      0.0083499
     14.8950000      0.0083484
     14.8960000      0.0083505
     14.8970000      0.0083443
     14.8980000      0.0083480
     14.8990000      0.0083454
     14.9000000      0.0083450
     14.9010000      0.0083504
     14.9020000      0.0083448
     14.9030000      0.0083549
     14.9040000      0.0083506
     14.9050000      0.0083508
     14.9060000      0.0083551
     14.9070000      0.0083584
     14.9080000      0.0083582
     14.9090000      0.0083590
     14.9100000      0.0083596
     14.9110000      0.0083578
     14.9120000      0.0083560
     14.9130000      0.0083568
     14.9140000      0.0083544
     14.9150000      0.0083591
     14.9160000      0.0083540
     14.9170000      0.0083525
     14.9180000      0.0083566
     14.9190000      0.0083581
     14.9200000      0.0083651
     14.9210000      0.0083640
     14.9220000      0.0083651
     14.9230000      0.0083596
     14.9240000      0.0083653
     14.9250000      0.0083628
     14.9260000      0.0083586
     14.9270000      0.0083635
     14.9280000      0.0083654
     14.9290000      0.0083640
     14.9300000      0.0083688
     14.9310000      0.0083704
     14.9320000      0.0083676
     14.9330000      0.0083658
     14.9340000      0.0083747
     14.9350000      0.0083687
     14.9360000      0.0083733
     14.9370000      0.0083731
     14.9380000      0.0083703
     14.9390000      0.0083736
     14.9400000      0.0083740
     14.9410000      0.0083741
     14.9420000      0.0083691
     14.9430000      0.0083730
     14.9440000      0.0083727
     14.9450000      0.0083793
     14.9460000      0.0083761
     14.9470000      0.0083768
     14.9480000      0.0083755
     14.9490000      0.0083725
     14.9500000      0.0083783
     14.9510000      0.0083737
     14.9520000      0.0083733
     14.9530000      0.0083741
     14.9540000      0.0083763
     14.9550000      0.0083731
     14.9560000      0.0083708
     14.9570000      0.0083708
     14.9580000      0.0083736
     14.9590000      0.0083774
     14.9600000      0.0083759
     14.9610000      0.0083813
     14.9620000      0.0083750
     14.9630000      0.0083823
     14.9640000      0.0083869
     14.9650000      0.0083853
     14.9660000      0.0083855
     14.9670000      0.0083836
     14.9680000      0.0083827
     14.9690000      0.0083840
     14.9700000      0.0083863
     14.9710000      0.0083843
     14.9720000      0.0083841
     14.9730000      0.0083863
     14.9740000      0.0083950
     14.9750000      0.0083866
     14.9760000      0.0083902
     14.9770000      0.0083909
     14.9780000      0.0083902
     14.9790000      0.0083899
     14.9800000      0.0083863
     14.9810000      0.0083924
     14.9820000      0.0083909
     14.9830000      0.0083937
     14.9840000      0.0083952
     14.9850000      0.0083887
     14.9860000      0.0083928
     14.9870000      0.0083869
     14.9880000      0.0083865
     14.9890000      0.0083864
     14.9900000      0.0083915
     14.9910000      0.0083885
     14.9920000      0.0083895
     14.9930000      0.0083916
     14.9940000      0.0083937
     14.9950000      0.0083865
     14.9960000      0.0083924
     14.9970000      0.0083911
     14.9980000      0.0083929
     14.9990000      0.0083889


==> gnuplot1/exam1/weight/imc-4w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001144
      0.0020000      0.0001151
      0.0030000      0.0001183
      0.0040000      0.0001242
      0.0050000      0.0001320
      0.0060000      0.0001413
      0.0070000      0.0001509
      0.0080000      0.0001602
      0.0090000      0.0001699
      0.0100000      0.0001794
      0.0110000      0.0001885
      0.0120000      0.0001980
      0.0130000      0.0002068
      0.0140000      0.0002155
      0.0150000      0.0002238
      0.0160000      0.0002319
      0.0170000      0.0002403
      0.0180000      0.0002480
      0.0190000      0.0002560
      0.0200000      0.0002632
      0.0210000      0.0002707
      0.0220000      0.0002786
      0.0230000      0.0002860
      0.0240000      0.0002926
      0.0250000      0.0002995
      0.0260000      0.0003058
      0.0270000      0.0003131
      0.0280000      0.0003188
      0.0290000      0.0003262
      0.0300000      0.0003325
      0.0310000      0.0003389
      0.0320000      0.0003445
      0.0330000      0.0003507
      0.0340000      0.0003566
      0.0350000      0.0003623
      0.0360000      0.0003688
      0.0370000      0.0003735
      0.0380000      0.0003794
      0.0390000      0.0003853
      0.0400000      0.0003914
      0.0410000      0.0003967
      0.0420000      0.0004018
      0.0430000      0.0004074
      0.0440000      0.0004124
      0.0450000      0.0004170
      0.0460000      0.0004228
      0.0470000      0.0004288
      0.0480000      0.0004322
      0.0490000      0.0004373
      0.0500000      0.0004424
      0.0510000      0.0004476
      0.0520000      0.0004528
      0.0530000      0.0004581
      0.0540000      0.0004617
      0.0550000      0.0004661
      0.0560000      0.0004706
      0.0570000      0.0004761
      0.0580000      0.0004804
      0.0590000      0.0004848
      0.0600000      0.0004889
      0.0610000      0.0004940
      0.0620000      0.0004992
      0.0630000      0.0005031
      0.0640000      0.0005075
      0.0650000      0.0005115
      0.0660000      0.0005163
      0.0670000      0.0005204
      0.0680000      0.0005238
      0.0690000      0.0005287
      0.0700000      0.0005321
      0.0710000      0.0005359
      0.0720000      0.0005405
      0.0730000      0.0005447
      0.0740000      0.0005489
      0.0750000      0.0005535
      0.0760000      0.0005568
      0.0770000      0.0005613
      0.0780000      0.0005651
      0.0790000      0.0005697
      0.0800000      0.0005737
      0.0810000      0.0005770
      0.0820000      0.0005807
      0.0830000      0.0005847
      0.0840000      0.0005874
      0.0850000      0.0005920
      0.0860000      0.0005948
      0.0870000      0.0006000
      0.0880000      0.0006037
      0.0890000      0.0006076
      0.0900000      0.0006115
      0.0910000      0.0006144
      0.0920000      0.0006170
      0.0930000      0.0006224
      0.0940000      0.0006263
      0.0950000      0.0006297
      0.0960000      0.0006318
      0.0970000      0.0006362
      0.0980000      0.0006397
      0.0990000      0.0006440
      0.1000000      0.0006474
      0.1010000      0.0006501
      0.1020000      0.0006541
      0.1030000      0.0006572
      0.1040000      0.0006607
      0.1050000      0.0006636
      0.1060000      0.0006653
      0.1070000      0.0006697
      0.1080000      0.0006731
      0.1090000      0.0006770
      0.1100000      0.0006795
      0.1110000      0.0006816
      0.1120000      0.0006864
      0.1130000      0.0006885
      0.1140000      0.0006932
      0.1150000      0.0006960
      0.1160000      0.0006992
      0.1170000      0.0007029
      0.1180000      0.0007058
      0.1190000      0.0007087
      0.1200000      0.0007126
      0.1210000      0.0007164
      0.1220000      0.0007196
      0.1230000      0.0007242
      0.1240000      0.0007263
      0.1250000      0.0007298
      0.1260000      0.0007325
      0.1270000      0.0007356
      0.1280000      0.0007386
      0.1290000      0.0007407
      0.1300000      0.0007451
      0.1310000      0.0007476
      0.1320000      0.0007510
      0.1330000      0.0007530
      0.1340000      0.0007561
      0.1350000      0.0007592
      0.1360000      0.0007640
      0.1370000      0.0007646
      0.1380000      0.0007685
      0.1390000      0.0007709
      0.1400000      0.0007744
      0.1410000      0.0007776
      0.1420000      0.0007809
      0.1430000      0.0007837
      0.1440000      0.0007861
      0.1450000      0.0007897
      0.1460000      0.0007924
      0.1470000      0.0007951
      0.1480000      0.0007983
      0.1490000      0.0008019
      0.1500000      0.0008049
      0.1510000      0.0008076
      0.1520000      0.0008113
      0.1530000      0.0008131
      0.1540000      0.0008156
      0.1550000      0.0008184
      0.1560000      0.0008233
      0.1570000      0.0008238
      0.1580000      0.0008263
      0.1590000      0.0008288
      0.1600000      0.0008312
      0.1610000      0.0008359
      0.1620000      0.0008382
      0.1630000      0.0008405
      0.1640000      0.0008422
      0.1650000      0.0008448
      0.1660000      0.0008480
      0.1670000      0.0008499
      0.1680000      0.0008531
      0.1690000      0.0008567
      0.1700000      0.0008610
      0.1710000      0.0008636
      0.1720000      0.0008672
      0.1730000      0.0008697
      0.1740000      0.0008720
      0.1750000      0.0008746
      0.1760000      0.0008770
      0.1770000      0.0008804
      0.1780000      0.0008822
      0.1790000      0.0008843
      0.1800000      0.0008870
      0.1810000      0.0008895
      0.1820000      0.0008896
      0.1830000      0.0008937
      0.1840000      0.0008951
      0.1850000      0.0008990
      0.1860000      0.0009025
      0.1870000      0.0009028
      0.1880000      0.0009069
      0.1890000      0.0009104
      0.1900000      0.0009139
      0.1910000      0.0009148
      0.1920000      0.0009161
      0.1930000      0.0009192
      0.1940000      0.0009235
      0.1950000      0.0009259
      0.1960000      0.0009256
      0.1970000      0.0009293
      0.1980000      0.0009322
      0.1990000      0.0009344
      0.2000000      0.0009365
      0.2010000      0.0009395
      0.2020000      0.0009389
      0.2030000      0.0009422
      0.2040000      0.0009439
      0.2050000      0.0009479
      0.2060000      0.0009489
      0.2070000      0.0009533
      0.2080000      0.0009519
      0.2090000      0.0009579
      0.2100000      0.0009594
      0.2110000      0.0009617
      0.2120000      0.0009629
      0.2130000      0.0009660
      0.2140000      0.0009678
      0.2150000      0.0009703
      0.2160000      0.0009717
      0.2170000      0.0009745
      0.2180000      0.0009772
      0.2190000      0.0009789
      0.2200000      0.0009807
      0.2210000      0.0009845
      0.2220000      0.0009852
      0.2230000      0.0009878
      0.2240000      0.0009905
      0.2250000      0.0009939
      0.2260000      0.0009974
      0.2270000      0.0009972
      0.2280000      0.0009993
      0.2290000      0.0010033
      0.2300000      0.0010027
      0.2310000      0.0010080
      0.2320000      0.0010103
      0.2330000      0.0010106
      0.2340000      0.0010125
      0.2350000      0.0010162
      0.2360000      0.0010167
      0.2370000      0.0010202
      0.2380000      0.0010221
      0.2390000      0.0010241
      0.2400000      0.0010264
      0.2410000      0.0010289
      0.2420000      0.0010320
      0.2430000      0.0010331
      0.2440000      0.0010363
      0.2450000      0.0010397
      0.2460000      0.0010408
      0.2470000      0.0010445
      0.2480000      0.0010454
      0.2490000      0.0010476
      0.2500000      0.0010498
      0.2510000      0.0010526
      0.2520000      0.0010562
      0.2530000      0.0010572
      0.2540000      0.0010581
      0.2550000      0.0010587
      0.2560000      0.0010615
      0.2570000      0.0010639
      0.2580000      0.0010658
      0.2590000      0.0010691
      0.2600000      0.0010709
      0.2610000      0.0010736
      0.2620000      0.0010768
      0.2630000      0.0010795
      0.2640000      0.0010829
      0.2650000      0.0010840
      0.2660000      0.0010871
      0.2670000      0.0010906
      0.2680000      0.0010918
      0.2690000      0.0010957
      0.2700000      0.0010961
      0.2710000      0.0010990
      0.2720000      0.0011002
      0.2730000      0.0011026
      0.2740000      0.0011054
      0.2750000      0.0011063
      0.2760000      0.0011073
      0.2770000      0.0011111
      0.2780000      0.0011132
      0.2790000      0.0011143
      0.2800000      0.0011153
      0.2810000      0.0011205
      0.2820000      0.0011237
      0.2830000      0.0011239
      0.2840000      0.0011253
      0.2850000      0.0011301
      0.2860000      0.0011313
      0.2870000      0.0011316
      0.2880000      0.0011345
      0.2890000      0.0011349
      0.2900000      0.0011399
      0.2910000      0.0011407
      0.2920000      0.0011424
      0.2930000      0.0011458
      0.2940000      0.0011462
      0.2950000      0.0011497
      0.2960000      0.0011531
      0.2970000      0.0011533
      0.2980000      0.0011533
      0.2990000      0.0011554
      0.3000000      0.0011567
      0.3010000      0.0011578
      0.3020000      0.0011636
      0.3030000      0.0011630
      0.3040000      0.0011661
      0.3050000      0.0011667
      0.3060000      0.0011701
      0.3070000      0.0011697
      0.3080000      0.0011728
      0.3090000      0.0011752
      0.3100000      0.0011783
      0.3110000      0.0011774
      0.3120000      0.0011793
      0.3130000      0.0011838
      0.3140000      0.0011851
      0.3150000      0.0011872
      0.3160000      0.0011900
      0.3170000      0.0011906
      0.3180000      0.0011944
      0.3190000      0.0011960
      0.3200000      0.0011980
      0.3210000      0.0012022
      0.3220000      0.0012030
      0.3230000      0.0012016
      0.3240000      0.0012060
      0.3250000      0.0012066
      0.3260000      0.0012076
      0.3270000      0.0012104
      0.3280000      0.0012116
      0.3290000      0.0012120
      0.3300000      0.0012152
      0.3310000      0.0012169
      0.3320000      0.0012192
      0.3330000      0.0012216
      0.3340000      0.0012220
      0.3350000      0.0012245
      0.3360000      0.0012258
      0.3370000      0.0012287
      0.3380000      0.0012305
      0.3390000      0.0012344
      0.3400000      0.0012357
      0.3410000      0.0012370
      0.3420000      0.0012397
      0.3430000      0.0012416
      0.3440000      0.0012441
      0.3450000      0.0012453
      0.3460000      0.0012481
      0.3470000      0.0012476
      0.3480000      0.0012499
      0.3490000      0.0012507
      0.3500000      0.0012547
      0.3510000      0.0012563
      0.3520000      0.0012579
      0.3530000      0.0012597
      0.3540000      0.0012607
      0.3550000      0.0012643
      0.3560000      0.0012647
      0.3570000      0.0012685
      0.3580000      0.0012693
      0.3590000      0.0012746
      0.3600000      0.0012736
      0.3610000      0.0012743
      0.3620000      0.0012779
      0.3630000      0.0012775
      0.3640000      0.0012814
      0.3650000      0.0012824
      0.3660000      0.0012867
      0.3670000      0.0012878
      0.3680000      0.0012906
      0.3690000      0.0012934
      0.3700000      0.0012924
      0.3710000      0.0012981
      0.3720000      0.0012977
      0.3730000      0.0012991
      0.3740000      0.0013028
      0.3750000      0.0013032
      0.3760000      0.0013076
      0.3770000      0.0013057
      0.3780000      0.0013085
      0.3790000      0.0013089
      0.3800000      0.0013119
      0.3810000      0.0013161
      0.3820000      0.0013161
      0.3830000      0.0013178
      0.3840000      0.0013177
      0.3850000      0.0013210
      0.3860000      0.0013220
      0.3870000      0.0013246
      0.3880000      0.0013250
      0.3890000      0.0013289
      0.3900000      0.0013280
      0.3910000      0.0013305
      0.3920000      0.0013297
      0.3930000      0.0013303
      0.3940000      0.0013334
      0.3950000      0.0013363
      0.3960000      0.0013365
      0.3970000      0.0013385
      0.3980000      0.0013418
      0.3990000      0.0013438
      0.4000000      0.0013432
      0.4010000      0.0013467
      0.4020000      0.0013482
      0.4030000      0.0013508
      0.4040000      0.0013543
      0.4050000      0.0013534
      0.4060000      0.0013559
      0.4070000      0.0013553
      0.4080000      0.0013596
      0.4090000      0.0013608
      0.4100000      0.0013608
      0.4110000      0.0013631
      0.4120000      0.0013669
      0.4130000      0.0013661
      0.4140000      0.0013702
      0.4150000      0.0013718
      0.4160000      0.0013720
      0.4170000      0.0013740
      0.4180000      0.0013750
      0.4190000      0.0013769
      0.4200000      0.0013794
      0.4210000      0.0013785
      0.4220000      0.0013817
      0.4230000      0.0013820
      0.4240000      0.0013856
      0.4250000      0.0013863
      0.4260000      0.0013879
      0.4270000      0.0013889
      0.4280000      0.0013925
      0.4290000      0.0013934
      0.4300000      0.0013949
      0.4310000      0.0013977
      0.4320000      0.0013985
      0.4330000      0.0013991
      0.4340000      0.0014021
      0.4350000      0.0014035
      0.4360000      0.0014061
      0.4370000      0.0014066
      0.4380000      0.0014111
      0.4390000      0.0014118
      0.4400000      0.0014140
      0.4410000      0.0014145
      0.4420000      0.0014167
      0.4430000      0.0014170
      0.4440000      0.0014188
      0.4450000      0.0014209
      0.4460000      0.0014230
      0.4470000      0.0014236
      0.4480000      0.0014269
      0.4490000      0.0014273
      0.4500000      0.0014280
      0.4510000      0.0014334
      0.4520000      0.0014361
      0.4530000      0.0014358
      0.4540000      0.0014387
      0.4550000      0.0014381
      0.4560000      0.0014416
      0.4570000      0.0014414
      0.4580000      0.0014457
      0.4590000      0.0014456
      0.4600000      0.0014490
      0.4610000      0.0014515
      0.4620000      0.0014511
      0.4630000      0.0014564
      0.4640000      0.0014495
      0.4650000      0.0014576
      0.4660000      0.0014574
      0.4670000      0.0014595
      0.4680000      0.0014588
      0.4690000      0.0014617
      0.4700000      0.0014612
      0.4710000      0.0014638
      0.4720000      0.0014665
      0.4730000      0.0014671
      0.4740000      0.0014697
      0.4750000      0.0014696
      0.4760000      0.0014705
      0.4770000      0.0014736
      0.4780000      0.0014748
      0.4790000      0.0014778
      0.4800000      0.0014782
      0.4810000      0.0014839
      0.4820000      0.0014841
      0.4830000      0.0014855
      0.4840000      0.0014834
      0.4850000      0.0014884
      0.4860000      0.0014894
      0.4870000      0.0014887
      0.4880000      0.0014896
      0.4890000      0.0014905
      0.4900000      0.0014948
      0.4910000      0.0014910
      0.4920000      0.0014965
      0.4930000      0.0014970
      0.4940000      0.0015017
      0.4950000      0.0015016
      0.4960000      0.0015013
      0.4970000      0.0015038
      0.4980000      0.0015053
      0.4990000      0.0015044
      0.5000000      0.0015064
      0.5010000      0.0015110
      0.5020000      0.0015110
      0.5030000      0.0015131
      0.5040000      0.0015135
      0.5050000      0.0015166
      0.5060000      0.0015209
      0.5070000      0.0015170
      0.5080000      0.0015244
      0.5090000      0.0015231
      0.5100000      0.0015278
      0.5110000      0.0015270
      0.5120000      0.0015275
      0.5130000      0.0015295
      0.5140000      0.0015309
      0.5150000      0.0015329
      0.5160000      0.0015340
      0.5170000      0.0015349
      0.5180000      0.0015364
      0.5190000      0.0015351
      0.5200000      0.0015375
      0.5210000      0.0015411
      0.5220000      0.0015415
      0.5230000      0.0015459
      0.5240000      0.0015446
      0.5250000      0.0015477
      0.5260000      0.0015484
      0.5270000      0.0015474
      0.5280000      0.0015483
      0.5290000      0.0015497
      0.5300000      0.0015540
      0.5310000      0.0015563
      0.5320000      0.0015557
      0.5330000      0.0015582
      0.5340000      0.0015564
      0.5350000      0.0015636
      0.5360000      0.0015633
      0.5370000      0.0015657
      0.5380000      0.0015634
      0.5390000      0.0015672
      0.5400000      0.0015683
      0.5410000      0.0015745
      0.5420000      0.0015730
      0.5430000      0.0015768
      0.5440000      0.0015778
      0.5450000      0.0015774
      0.5460000      0.0015770
      0.5470000      0.0015801
      0.5480000      0.0015771
      0.5490000      0.0015815
      0.5500000      0.0015855
      0.5510000      0.0015863
      0.5520000      0.0015839
      0.5530000      0.0015876
      0.5540000      0.0015900
      0.5550000      0.0015909
      0.5560000      0.0015930
      0.5570000      0.0015921
      0.5580000      0.0015977
      0.5590000      0.0016016
      0.5600000      0.0016028
      0.5610000      0.0016020
      0.5620000      0.0016022
      0.5630000      0.0016023
      0.5640000      0.0016031
      0.5650000      0.0016018
      0.5660000      0.0016059
      0.5670000      0.0016090
      0.5680000      0.0016120
      0.5690000      0.0016100
      0.5700000      0.0016140
      0.5710000      0.0016148
      0.5720000      0.0016166
      0.5730000      0.0016179
      0.5740000      0.0016175
      0.5750000      0.0016210
      0.5760000      0.0016201
      0.5770000      0.0016224
      0.5780000      0.0016241
      0.5790000      0.0016295
      0.5800000      0.0016284
      0.5810000      0.0016301
      0.5820000      0.0016307
      0.5830000      0.0016331
      0.5840000      0.0016350
      0.5850000      0.0016343
      0.5860000      0.0016367
      0.5870000      0.0016370
      0.5880000      0.0016404
      0.5890000      0.0016390
      0.5900000      0.0016404
      0.5910000      0.0016441
      0.5920000      0.0016449
      0.5930000      0.0016456
      0.5940000      0.0016489
      0.5950000      0.0016501
      0.5960000      0.0016518
      0.5970000      0.0016529
      0.5980000      0.0016551
      0.5990000      0.0016582
      0.6000000      0.0016604
      0.6010000      0.0016594
      0.6020000      0.0016636
      0.6030000      0.0016629
      0.6040000      0.0016657
      0.6050000      0.0016695
      0.6060000      0.0016690
      0.6070000      0.0016696
      0.6080000      0.0016702
      0.6090000      0.0016756
      0.6100000      0.0016752
      0.6110000      0.0016725
      0.6120000      0.0016761
      0.6130000      0.0016809
      0.6140000      0.0016811
      0.6150000      0.0016835
      0.6160000      0.0016827
      0.6170000      0.0016854
      0.6180000      0.0016869
      0.6190000      0.0016861
      0.6200000      0.0016890
      0.6210000      0.0016883
      0.6220000      0.0016906
      0.6230000      0.0016882
      0.6240000      0.0016905
      0.6250000      0.0016905
      0.6260000      0.0016953
      0.6270000      0.0016926
      0.6280000      0.0016950
      0.6290000      0.0016964
      0.6300000      0.0016993
      0.6310000      0.0016975
      0.6320000      0.0017001
      0.6330000      0.0016994
      0.6340000      0.0017022
      0.6350000      0.0017065
      0.6360000      0.0017069
      0.6370000      0.0017090
      0.6380000      0.0017099
      0.6390000      0.0017087
      0.6400000      0.0017102
      0.6410000      0.0017112
      0.6420000      0.0017114
      0.6430000      0.0017152
      0.6440000      0.0017182
      0.6450000      0.0017217
      0.6460000      0.0017202
      0.6470000      0.0017194
      0.6480000      0.0017205
      0.6490000      0.0017204
      0.6500000      0.0017231
      0.6510000      0.0017317
      0.6520000      0.0017293
      0.6530000      0.0017325
      0.6540000      0.0017314
      0.6550000      0.0017338
      0.6560000      0.0017366
      0.6570000      0.0017340
      0.6580000      0.0017380
      0.6590000      0.0017374
      0.6600000      0.0017415
      0.6610000      0.0017444
      0.6620000      0.0017442
      0.6630000      0.0017468
      0.6640000      0.0017443
      0.6650000      0.0017470
      0.6660000      0.0017481
      0.6670000      0.0017483
      0.6680000      0.0017496
      0.6690000      0.0017489
      0.6700000      0.0017517
      0.6710000      0.0017514
      0.6720000      0.0017570
      0.6730000      0.0017546
      0.6740000      0.0017555
      0.6750000      0.0017555
      0.6760000      0.0017582
      0.6770000      0.0017584
      0.6780000      0.0017619
      0.6790000      0.0017601
      0.6800000      0.0017609
      0.6810000      0.0017600
      0.6820000      0.0017622
      0.6830000      0.0017626
      0.6840000      0.0017669
      0.6850000      0.0017685
      0.6860000      0.0017716
      0.6870000      0.0017712
      0.6880000      0.0017703
      0.6890000      0.0017774
      0.6900000      0.0017752
      0.6910000      0.0017780
      0.6920000      0.0017772
      0.6930000      0.0017820
      0.6940000      0.0017853
      0.6950000      0.0017821
      0.6960000      0.0017853
      0.6970000      0.0017869
      0.6980000      0.0017881
      0.6990000      0.0017921
      0.7000000      0.0017934
      0.7010000      0.0017979
      0.7020000      0.0017971
      0.7030000      0.0017962
      0.7040000      0.0017954
      0.7050000      0.0018009
      0.7060000      0.0018015
      0.7070000      0.0018033
      0.7080000      0.0018054
      0.7090000      0.0018063
      0.7100000      0.0018049
      0.7110000      0.0018077
      0.7120000      0.0018099
      0.7130000      0.0018075
      0.7140000      0.0018124
      0.7150000      0.0018121
      0.7160000      0.0018171
      0.7170000      0.0018145
      0.7180000      0.0018147
      0.7190000      0.0018164
      0.7200000      0.0018204
      0.7210000      0.0018210
      0.7220000      0.0018226
      0.7230000      0.0018226
      0.7240000      0.0018262
      0.7250000      0.0018278
      0.7260000      0.0018300
      0.7270000      0.0018284
      0.7280000      0.0018310
      0.7290000      0.0018315
      0.7300000      0.0018333
      0.7310000      0.0018345
      0.7320000      0.0018357
      0.7330000      0.0018354
      0.7340000      0.0018374
      0.7350000      0.0018360
      0.7360000      0.0018388
      0.7370000      0.0018378
      0.7380000      0.0018410
      0.7390000      0.0018395
      0.7400000      0.0018397
      0.7410000      0.0018405
      0.7420000      0.0018471
      0.7430000      0.0018424
      0.7440000      0.0018480
      0.7450000      0.0018482
      0.7460000      0.0018499
      0.7470000      0.0018529
      0.7480000      0.0018546
      0.7490000      0.0018551
      0.7500000      0.0018526
      0.7510000      0.0018595
      0.7520000      0.0018574
      0.7530000      0.0018560
      0.7540000      0.0018673
      0.7550000      0.0018624
      0.7560000      0.0018649
      0.7570000      0.0018652
      0.7580000      0.0018640
      0.7590000      0.0018667
      0.7600000      0.0018686
      0.7610000      0.0018677
      0.7620000      0.0018683
      0.7630000      0.0018719
      0.7640000      0.0018756
      0.7650000      0.0018752
      0.7660000      0.0018725
      0.7670000      0.0018822
      0.7680000      0.0018783
      0.7690000      0.0018851
      0.7700000      0.0018838
      0.7710000      0.0018843
      0.7720000      0.0018836
      0.7730000      0.0018815
      0.7740000      0.0018858
      0.7750000      0.0018829
      0.7760000      0.0018864
      0.7770000      0.0018881
      0.7780000      0.0018877
      0.7790000      0.0018913
      0.7800000      0.0018898
      0.7810000      0.0018913
      0.7820000      0.0018929
      0.7830000      0.0018941
      0.7840000      0.0018980
      0.7850000      0.0018987
      0.7860000      0.0018990
      0.7870000      0.0018966
      0.7880000      0.0018986
      0.7890000      0.0018981
      0.7900000      0.0019001
      0.7910000      0.0019029
      0.7920000      0.0019020
      0.7930000      0.0019056
      0.7940000      0.0019057
      0.7950000      0.0019094
      0.7960000      0.0019096
      0.7970000      0.0019100
      0.7980000      0.0019106
      0.7990000      0.0019092
      0.8000000      0.0019133
      0.8010000      0.0019122
      0.8020000      0.0019169
      0.8030000      0.0019137
      0.8040000      0.0019130
      0.8050000      0.0019178
      0.8060000      0.0019165
      0.8070000      0.0019199
      0.8080000      0.0019209
      0.8090000      0.0019204
      0.8100000      0.0019237
      0.8110000      0.0019222
      0.8120000      0.0019223
      0.8130000      0.0019259
      0.8140000      0.0019304
      0.8150000      0.0019318
      0.8160000      0.0019322
      0.8170000      0.0019359
      0.8180000      0.0019343
      0.8190000      0.0019351
      0.8200000      0.0019363
      0.8210000      0.0019399
      0.8220000      0.0019428
      0.8230000      0.0019437
      0.8240000      0.0019451
      0.8250000      0.0019491
      0.8260000      0.0019434
      0.8270000      0.0019455
      0.8280000      0.0019501
      0.8290000      0.0019489
      0.8300000      0.0019539
      0.8310000      0.0019528
      0.8320000      0.0019551
      0.8330000      0.0019571
      0.8340000      0.0019557
      0.8350000      0.0019591
      0.8360000      0.0019584
      0.8370000      0.0019610
      0.8380000      0.0019612
      0.8390000      0.0019657
      0.8400000      0.0019644
      0.8410000      0.0019696
      0.8420000      0.0019683
      0.8430000      0.0019709
      0.8440000      0.0019735
      0.8450000      0.0019741
      0.8460000      0.0019771
      0.8470000      0.0019763
      0.8480000      0.0019768
      0.8490000      0.0019775
      0.8500000      0.0019758
      0.8510000      0.0019827
      0.8520000      0.0019795
      0.8530000      0.0019837
      0.8540000      0.0019811
      0.8550000      0.0019826
      0.8560000      0.0019879
      0.8570000      0.0019912
      0.8580000      0.0019909
      0.8590000      0.0019895
      0.8600000      0.0019922
      0.8610000      0.0019888
      0.8620000      0.0019917
      0.8630000      0.0019905
      0.8640000      0.0019916
      0.8650000      0.0019944
      0.8660000      0.0019926
      0.8670000      0.0019975
      0.8680000      0.0020004
      0.8690000      0.0020049
      0.8700000      0.0020040
      0.8710000      0.0020022
      0.8720000      0.0020055
      0.8730000      0.0020090
      0.8740000      0.0020071
      0.8750000      0.0020090
      0.8760000      0.0020116
      0.8770000      0.0020107
      0.8780000      0.0020164
      0.8790000      0.0020173
      0.8800000      0.0020196
      0.8810000      0.0020219
      0.8820000      0.0020215
      0.8830000      0.0020259
      0.8840000      0.0020252
      0.8850000      0.0020224
      0.8860000      0.0020257
      0.8870000      0.0020287
      0.8880000      0.0020305
      0.8890000      0.0020294
      0.8900000      0.0020268
      0.8910000      0.0020306
      0.8920000      0.0020301
      0.8930000      0.0020291
      0.8940000      0.0020295
      0.8950000      0.0020319
      0.8960000      0.0020297
      0.8970000      0.0020344
      0.8980000      0.0020333
      0.8990000      0.0020345
      0.9000000      0.0020362
      0.9010000      0.0020375
      0.9020000      0.0020370
      0.9030000      0.0020387
      0.9040000      0.0020399
      0.9050000      0.0020376
      0.9060000      0.0020356
      0.9070000      0.0020397
      0.9080000      0.0020445
      0.9090000      0.0020430
      0.9100000      0.0020463
      0.9110000      0.0020457
      0.9120000      0.0020487
      0.9130000      0.0020541
      0.9140000      0.0020510
      0.9150000      0.0020531
      0.9160000      0.0020546
      0.9170000      0.0020524
      0.9180000      0.0020551
      0.9190000      0.0020574
      0.9200000      0.0020577
      0.9210000      0.0020591
      0.9220000      0.0020608
      0.9230000      0.0020635
      0.9240000      0.0020649
      0.9250000      0.0020646
      0.9260000      0.0020686
      0.9270000      0.0020692
      0.9280000      0.0020671
      0.9290000      0.0020688
      0.9300000      0.0020698
      0.9310000      0.0020754
      0.9320000      0.0020692
      0.9330000      0.0020711
      0.9340000      0.0020721
      0.9350000      0.0020749
      0.9360000      0.0020753
      0.9370000      0.0020783
      0.9380000      0.0020753
      0.9390000      0.0020795
      0.9400000      0.0020822
      0.9410000      0.0020814
      0.9420000      0.0020797
      0.9430000      0.0020842
      0.9440000      0.0020868
      0.9450000      0.0020880
      0.9460000      0.0020878
      0.9470000      0.0020899
      0.9480000      0.0020898
      0.9490000      0.0020928
      0.9500000      0.0020970
      0.9510000      0.0020989
      0.9520000      0.0020981
      0.9530000      0.0020974
      0.9540000      0.0021002
      0.9550000      0.0021011
      0.9560000      0.0021025
      0.9570000      0.0020996
      0.9580000      0.0021013
      0.9590000      0.0021039
      0.9600000      0.0021084
      0.9610000      0.0021042
      0.9620000      0.0021076
      0.9630000      0.0021089
      0.9640000      0.0021091
      0.9650000      0.0021122
      0.9660000      0.0021092
      0.9670000      0.0021146
      0.9680000      0.0021137
      0.9690000      0.0021179
      0.9700000      0.0021186
      0.9710000      0.0021193
      0.9720000      0.0021129
      0.9730000      0.0021179
      0.9740000      0.0021198
      0.9750000      0.0021222
      0.9760000      0.0021234
      0.9770000      0.0021296
      0.9780000      0.0021265
      0.9790000      0.0021299
      0.9800000      0.0021295
      0.9810000      0.0021296
      0.9820000      0.0021280
      0.9830000      0.0021313
      0.9840000      0.0021300
      0.9850000      0.0021324
      0.9860000      0.0021342
      0.9870000      0.0021359
      0.9880000      0.0021383
      0.9890000      0.0021420
      0.9900000      0.0021417
      0.9910000      0.0021394
      0.9920000      0.0021407
      0.9930000      0.0021427
      0.9940000      0.0021457
      0.9950000      0.0021515
      0.9960000      0.0021435
      0.9970000      0.0021503
      0.9980000      0.0021484
      0.9990000      0.0021486
      1.0000000      0.0021504
      1.0010000      0.0021475
      1.0020000      0.0021496
      1.0030000      0.0021497
      1.0040000      0.0021510
      1.0050000      0.0021506
      1.0060000      0.0021547
      1.0070000      0.0021594
      1.0080000      0.0021534
      1.0090000      0.0021560
      1.0100000      0.0021537
      1.0110000      0.0021605
      1.0120000      0.0021586
      1.0130000      0.0021585
      1.0140000      0.0021635
      1.0150000      0.0021657
      1.0160000      0.0021632
      1.0170000      0.0021645
      1.0180000      0.0021641
      1.0190000      0.0021653
      1.0200000      0.0021675
      1.0210000      0.0021670
      1.0220000      0.0021684
      1.0230000      0.0021661
      1.0240000      0.0021665
      1.0250000      0.0021675
      1.0260000      0.0021693
      1.0270000      0.0021743
      1.0280000      0.0021776
      1.0290000      0.0021713
      1.0300000      0.0021752
      1.0310000      0.0021767
      1.0320000      0.0021790
      1.0330000      0.0021762
      1.0340000      0.0021815
      1.0350000      0.0021774
      1.0360000      0.0021838
      1.0370000      0.0021830
      1.0380000      0.0021874
      1.0390000      0.0021822
      1.0400000      0.0021821
      1.0410000      0.0021875
      1.0420000      0.0021902
      1.0430000      0.0021861
      1.0440000      0.0021886
      1.0450000      0.0021897
      1.0460000      0.0021907
      1.0470000      0.0021921
      1.0480000      0.0021946
      1.0490000      0.0021949
      1.0500000      0.0021947
      1.0510000      0.0021953
      1.0520000      0.0021989
      1.0530000      0.0022028
      1.0540000      0.0021965
      1.0550000      0.0021990
      1.0560000      0.0022031
      1.0570000      0.0022056
      1.0580000      0.0022089
      1.0590000      0.0022079
      1.0600000      0.0022080
      1.0610000      0.0022095
      1.0620000      0.0022030
      1.0630000      0.0022082
      1.0640000      0.0022097
      1.0650000      0.0022108
      1.0660000      0.0022161
      1.0670000      0.0022194
      1.0680000      0.0022184
      1.0690000      0.0022168
      1.0700000      0.0022156
      1.0710000      0.0022204
      1.0720000      0.0022215
      1.0730000      0.0022205
      1.0740000      0.0022242
      1.0750000      0.0022224
      1.0760000      0.0022233
      1.0770000      0.0022259
      1.0780000      0.0022256
      1.0790000      0.0022272
      1.0800000      0.0022251
      1.0810000      0.0022296
      1.0820000      0.0022328
      1.0830000      0.0022308
      1.0840000      0.0022347
      1.0850000      0.0022332
      1.0860000      0.0022349
      1.0870000      0.0022365
      1.0880000      0.0022354
      1.0890000      0.0022389
      1.0900000      0.0022358
      1.0910000      0.0022393
      1.0920000      0.0022420
      1.0930000      0.0022412
      1.0940000      0.0022418
      1.0950000      0.0022440
      1.0960000      0.0022438
      1.0970000      0.0022462
      1.0980000      0.0022478
      1.0990000      0.0022443
      1.1000000      0.0022474
      1.1010000      0.0022501
      1.1020000      0.0022482
      1.1030000      0.0022482
      1.1040000      0.0022473
      1.1050000      0.0022509
      1.1060000      0.0022569
      1.1070000      0.0022577
      1.1080000      0.0022588
      1.1090000      0.0022584
      1.1100000      0.0022595
      1.1110000      0.0022583
      1.1120000      0.0022583
      1.1130000      0.0022615
      1.1140000      0.0022590
      1.1150000      0.0022630
      1.1160000      0.0022693
      1.1170000      0.0022685
      1.1180000      0.0022693
      1.1190000      0.0022744
      1.1200000      0.0022744
      1.1210000      0.0022749
      1.1220000      0.0022740
      1.1230000      0.0022774
      1.1240000      0.0022758
      1.1250000      0.0022773
      1.1260000      0.0022816
      1.1270000      0.0022797
      1.1280000      0.0022827
      1.1290000      0.0022841
      1.1300000      0.0022825
      1.1310000      0.0022847
      1.1320000      0.0022845
      1.1330000      0.0022905
      1.1340000      0.0022928
      1.1350000      0.0022886
      1.1360000      0.0022932
      1.1370000      0.0022972
      1.1380000      0.0022942
      1.1390000      0.0022970
      1.1400000      0.0022948
      1.1410000      0.0022980
      1.1420000      0.0022983
      1.1430000      0.0022992
      1.1440000      0.0022996
      1.1450000      0.0023006
      1.1460000      0.0023035
      1.1470000      0.0023052
      1.1480000      0.0023052
      1.1490000      0.0023052
      1.1500000      0.0023091
      1.1510000      0.0023055
      1.1520000      0.0023066
      1.1530000      0.0023105
      1.1540000      0.0023126
      1.1550000      0.0023145
      1.1560000      0.0023191
      1.1570000      0.0023152
      1.1580000      0.0023167
      1.1590000      0.0023203
      1.1600000      0.0023235
      1.1610000      0.0023221
      1.1620000      0.0023249
      1.1630000      0.0023258
      1.1640000      0.0023271
      1.1650000      0.0023285
      1.1660000      0.0023281
      1.1670000      0.0023320
      1.1680000      0.0023310
      1.1690000      0.0023344
      1.1700000      0.0023339
      1.1710000      0.0023336
      1.1720000      0.0023307
      1.1730000      0.0023330
      1.1740000      0.0023330
      1.1750000      0.0023364
      1.1760000      0.0023346
      1.1770000      0.0023378
      1.1780000      0.0023374
      1.1790000      0.0023434
      1.1800000      0.0023436
      1.1810000      0.0023425
      1.1820000      0.0023439
      1.1830000      0.0023426
      1.1840000      0.0023477
      1.1850000      0.0023463
      1.1860000      0.0023409
      1.1870000      0.0023449
      1.1880000      0.0023426
      1.1890000      0.0023453
      1.1900000      0.0023462
      1.1910000      0.0023456
      1.1920000      0.0023524
      1.1930000      0.0023472
      1.1940000      0.0023518
      1.1950000      0.0023464
      1.1960000      0.0023522
      1.1970000      0.0023535
      1.1980000      0.0023576
      1.1990000      0.0023543
      1.2000000      0.0023573
      1.2010000      0.0023573
      1.2020000      0.0023566
      1.2030000      0.0023611
      1.2040000      0.0023638
      1.2050000      0.0023625
      1.2060000      0.0023631
      1.2070000      0.0023647
      1.2080000      0.0023672
      1.2090000      0.0023652
      1.2100000      0.0023681
      1.2110000      0.0023667
      1.2120000      0.0023675
      1.2130000      0.0023689
      1.2140000      0.0023720
      1.2150000      0.0023714
      1.2160000      0.0023713
      1.2170000      0.0023705
      1.2180000      0.0023708
      1.2190000      0.0023708
      1.2200000      0.0023741
      1.2210000      0.0023723
      1.2220000      0.0023757
      1.2230000      0.0023779
      1.2240000      0.0023754
      1.2250000      0.0023798
      1.2260000      0.0023855
      1.2270000      0.0023805
      1.2280000      0.0023843
      1.2290000      0.0023879
      1.2300000      0.0023837
      1.2310000      0.0023876
      1.2320000      0.0023853
      1.2330000      0.0023874
      1.2340000      0.0023865
      1.2350000      0.0023905
      1.2360000      0.0023890
      1.2370000      0.0023923
      1.2380000      0.0023935
      1.2390000      0.0024005
      1.2400000      0.0023950
      1.2410000      0.0023962
      1.2420000      0.0024001
      1.2430000      0.0024047
      1.2440000      0.0024017
      1.2450000      0.0024068
      1.2460000      0.0024028
      1.2470000      0.0023991
      1.2480000      0.0024021
      1.2490000      0.0024058
      1.2500000      0.0024048
      1.2510000      0.0024083
      1.2520000      0.0024082
      1.2530000      0.0024092
      1.2540000      0.0024112
      1.2550000      0.0024133
      1.2560000      0.0024075
      1.2570000      0.0024114
      1.2580000      0.0024110
      1.2590000      0.0024111
      1.2600000      0.0024151
      1.2610000      0.0024142
      1.2620000      0.0024167
      1.2630000      0.0024203
      1.2640000      0.0024212
      1.2650000      0.0024185
      1.2660000      0.0024174
      1.2670000      0.0024183
      1.2680000      0.0024200
      1.2690000      0.0024201
      1.2700000      0.0024224
      1.2710000      0.0024220
      1.2720000      0.0024277
      1.2730000      0.0024248
      1.2740000      0.0024276
      1.2750000      0.0024267
      1.2760000      0.0024291
      1.2770000      0.0024313
      1.2780000      0.0024325
      1.2790000      0.0024313
      1.2800000      0.0024358
      1.2810000      0.0024332
      1.2820000      0.0024361
      1.2830000      0.0024345
      1.2840000      0.0024384
      1.2850000      0.0024346
      1.2860000      0.0024375
      1.2870000      0.0024393
      1.2880000      0.0024396
      1.2890000      0.0024453
      1.2900000      0.0024383
      1.2910000      0.0024430
      1.2920000      0.0024414
      1.2930000      0.0024399
      1.2940000      0.0024454
      1.2950000      0.0024447
      1.2960000      0.0024493
      1.2970000      0.0024468
      1.2980000      0.0024470
      1.2990000      0.0024524
      1.3000000      0.0024520
      1.3010000      0.0024502
      1.3020000      0.0024535
      1.3030000      0.0024561
      1.3040000      0.0024551
      1.3050000      0.0024506
      1.3060000      0.0024529
      1.3070000      0.0024568
      1.3080000      0.0024578
      1.3090000      0.0024578
      1.3100000      0.0024578
      1.3110000      0.0024576
      1.3120000      0.0024598
      1.3130000      0.0024566
      1.3140000      0.0024634
      1.3150000      0.0024550
      1.3160000      0.0024629
      1.3170000      0.0024674
      1.3180000      0.0024654
      1.3190000      0.0024657
      1.3200000      0.0024708
      1.3210000      0.0024656
      1.3220000      0.0024705
      1.3230000      0.0024676
      1.3240000      0.0024724
      1.3250000      0.0024739
      1.3260000      0.0024755
      1.3270000      0.0024738
      1.3280000      0.0024824
      1.3290000      0.0024850
      1.3300000      0.0024826
      1.3310000      0.0024826
      1.3320000      0.0024826
      1.3330000      0.0024829
      1.3340000      0.0024878
      1.3350000      0.0024828
      1.3360000      0.0024836
      1.3370000      0.0024860
      1.3380000      0.0024901
      1.3390000      0.0024898
      1.3400000      0.0024915
      1.3410000      0.0024936
      1.3420000      0.0024921
      1.3430000      0.0024978
      1.3440000      0.0024957
      1.3450000      0.0024926
      1.3460000      0.0024948
      1.3470000      0.0024933
      1.3480000      0.0024973
      1.3490000      0.0024958
      1.3500000      0.0024987
      1.3510000      0.0025012
      1.3520000      0.0024962
      1.3530000      0.0025017
      1.3540000      0.0025026
      1.3550000      0.0025024
      1.3560000      0.0025076
      1.3570000      0.0025058
      1.3580000      0.0025014
      1.3590000      0.0025057
      1.3600000      0.0025060
      1.3610000      0.0025064
      1.3620000      0.0025081
      1.3630000      0.0025119
      1.3640000      0.0025116
      1.3650000      0.0025119
      1.3660000      0.0025158
      1.3670000      0.0025115
      1.3680000      0.0025170
      1.3690000      0.0025144
      1.3700000      0.0025149
      1.3710000      0.0025182
      1.3720000      0.0025194
      1.3730000      0.0025220
      1.3740000      0.0025171
      1.3750000      0.0025205
      1.3760000      0.0025235
      1.3770000      0.0025241
      1.3780000      0.0025210
      1.3790000      0.0025267
      1.3800000      0.0025261
      1.3810000      0.0025242
      1.3820000      0.0025270
      1.3830000      0.0025228
      1.3840000      0.0025234
      1.3850000      0.0025278
      1.3860000      0.0025271
      1.3870000      0.0025288
      1.3880000      0.0025281
      1.3890000      0.0025320
      1.3900000      0.0025316
      1.3910000      0.0025320
      1.3920000      0.0025337
      1.3930000      0.0025313
      1.3940000      0.0025378
      1.3950000      0.0025382
      1.3960000      0.0025385
      1.3970000      0.0025414
      1.3980000      0.0025445
      1.3990000      0.0025455
      1.4000000      0.0025469
      1.4010000      0.0025480
      1.4020000      0.0025482
      1.4030000      0.0025495
      1.4040000      0.0025449
      1.4050000      0.0025515
      1.4060000      0.0025518
      1.4070000      0.0025562
      1.4080000      0.0025528
      1.4090000      0.0025517
      1.4100000      0.0025549
      1.4110000      0.0025532
      1.4120000      0.0025531
      1.4130000      0.0025562
      1.4140000      0.0025578
      1.4150000      0.0025551
      1.4160000      0.0025577
      1.4170000      0.0025607
      1.4180000      0.0025627
      1.4190000      0.0025624
      1.4200000      0.0025595
      1.4210000      0.0025633
      1.4220000      0.0025623
      1.4230000      0.0025659
      1.4240000      0.0025665
      1.4250000      0.0025649
      1.4260000      0.0025676
      1.4270000      0.0025668
      1.4280000      0.0025640
      1.4290000      0.0025620
      1.4300000      0.0025661
      1.4310000      0.0025652
      1.4320000      0.0025674
      1.4330000      0.0025663
      1.4340000      0.0025679
      1.4350000      0.0025709
      1.4360000      0.0025682
      1.4370000      0.0025668
      1.4380000      0.0025689
      1.4390000      0.0025706
      1.4400000      0.0025668
      1.4410000      0.0025717
      1.4420000      0.0025748
      1.4430000      0.0025770
      1.4440000      0.0025739
      1.4450000      0.0025749
      1.4460000      0.0025759
      1.4470000      0.0025759
      1.4480000      0.0025785
      1.4490000      0.0025756
      1.4500000      0.0025794
      1.4510000      0.0025772
      1.4520000      0.0025796
      1.4530000      0.0025805
      1.4540000      0.0025842
      1.4550000      0.0025835
      1.4560000      0.0025844
      1.4570000      0.0025898
      1.4580000      0.0025858
      1.4590000      0.0025887
      1.4600000      0.0025934
      1.4610000      0.0025931
      1.4620000      0.0025897
      1.4630000      0.0025914
      1.4640000      0.0025908
      1.4650000      0.0025953
      1.4660000      0.0025944
      1.4670000      0.0025965
      1.4680000      0.0025956
      1.4690000      0.0025941
      1.4700000      0.0025961
      1.4710000      0.0025974
      1.4720000      0.0025959
      1.4730000      0.0026037
      1.4740000      0.0025983
      1.4750000      0.0025990
      1.4760000      0.0026046
      1.4770000      0.0026000
      1.4780000      0.0026030
      1.4790000      0.0025982
      1.4800000      0.0026012
      1.4810000      0.0026087
      1.4820000      0.0026038
      1.4830000      0.0026058
      1.4840000      0.0026084
      1.4850000      0.0026069
      1.4860000      0.0026036
      1.4870000      0.0026095
      1.4880000      0.0026119
      1.4890000      0.0026112
      1.4900000      0.0026142
      1.4910000      0.0026125
      1.4920000      0.0026151
      1.4930000      0.0026163
      1.4940000      0.0026173
      1.4950000      0.0026097
      1.4960000      0.0026164
      1.4970000      0.0026214
      1.4980000      0.0026180
      1.4990000      0.0026198
      1.5000000      0.0026174
      1.5010000      0.0026209
      1.5020000      0.0026162
      1.5030000      0.0026213
      1.5040000      0.0026233
      1.5050000      0.0026295
      1.5060000      0.0026285
      1.5070000      0.0026307
      1.5080000      0.0026291
      1.5090000      0.0026368
      1.5100000      0.0026342
      1.5110000      0.0026351
      1.5120000      0.0026332
      1.5130000      0.0026372
      1.5140000      0.0026361
      1.5150000      0.0026353
      1.5160000      0.0026365
      1.5170000      0.0026387
      1.5180000      0.0026422
      1.5190000      0.0026426
      1.5200000      0.0026417
      1.5210000      0.0026413
      1.5220000      0.0026448
      1.5230000      0.0026459
      1.5240000      0.0026502
      1.5250000      0.0026505
      1.5260000      0.0026499
      1.5270000      0.0026523
      1.5280000      0.0026522
      1.5290000      0.0026503
      1.5300000      0.0026525
      1.5310000      0.0026519
      1.5320000      0.0026534
      1.5330000      0.0026573
      1.5340000      0.0026588
      1.5350000      0.0026570
      1.5360000      0.0026598
      1.5370000      0.0026603
      1.5380000      0.0026634
      1.5390000      0.0026667
      1.5400000      0.0026690
      1.5410000      0.0026663
      1.5420000      0.0026738
      1.5430000      0.0026729
      1.5440000      0.0026702
      1.5450000      0.0026775
      1.5460000      0.0026767
      1.5470000      0.0026764
      1.5480000      0.0026783
      1.5490000      0.0026751
      1.5500000      0.0026782
      1.5510000      0.0026801
      1.5520000      0.0026762
      1.5530000      0.0026803
      1.5540000      0.0026754
      1.5550000      0.0026786
      1.5560000      0.0026788
      1.5570000      0.0026804
      1.5580000      0.0026847
      1.5590000      0.0026821
      1.5600000      0.0026832
      1.5610000      0.0026785
      1.5620000      0.0026853
      1.5630000      0.0026858
      1.5640000      0.0026847
      1.5650000      0.0026860
      1.5660000      0.0026900
      1.5670000      0.0026915
      1.5680000      0.0026916
      1.5690000      0.0026936
      1.5700000      0.0026931
      1.5710000      0.0026959
      1.5720000      0.0026937
      1.5730000      0.0026922
      1.5740000      0.0026942
      1.5750000      0.0026967
      1.5760000      0.0026965
      1.5770000      0.0026962
      1.5780000      0.0026943
      1.5790000      0.0027013
      1.5800000      0.0027033
      1.5810000      0.0027006
      1.5820000      0.0027042
      1.5830000      0.0027010
      1.5840000      0.0027029
      1.5850000      0.0027088
      1.5860000      0.0027086
      1.5870000      0.0027093
      1.5880000      0.0027082
      1.5890000      0.0027086
      1.5900000      0.0027111
      1.5910000      0.0027053
      1.5920000      0.0027111
      1.5930000      0.0027133
      1.5940000      0.0027094
      1.5950000      0.0027135
      1.5960000      0.0027141
      1.5970000      0.0027118
      1.5980000      0.0027187
      1.5990000      0.0027181
      1.6000000      0.0027226
      1.6010000      0.0027230
      1.6020000      0.0027213
      1.6030000      0.0027204
      1.6040000      0.0027213
      1.6050000      0.0027231
      1.6060000      0.0027238
      1.6070000      0.0027219
      1.6080000      0.0027246
      1.6090000      0.0027246
      1.6100000      0.0027250
      1.6110000      0.0027199
      1.6120000      0.0027218
      1.6130000      0.0027263
      1.6140000      0.0027260
      1.6150000      0.0027298
      1.6160000      0.0027287
      1.6170000      0.0027295
      1.6180000      0.0027308
      1.6190000      0.0027342
      1.6200000      0.0027287
      1.6210000      0.0027333
      1.6220000      0.0027255
      1.6230000      0.0027327
      1.6240000      0.0027376
      1.6250000      0.0027307
      1.6260000      0.0027340
      1.6270000      0.0027352
      1.6280000      0.0027328
      1.6290000      0.0027350
      1.6300000      0.0027348
      1.6310000      0.0027369
      1.6320000      0.0027367
      1.6330000      0.0027424
      1.6340000      0.0027375
      1.6350000      0.0027445
      1.6360000      0.0027435
      1.6370000      0.0027443
      1.6380000      0.0027439
      1.6390000      0.0027427
      1.6400000      0.0027435
      1.6410000      0.0027419
      1.6420000      0.0027446
      1.6430000      0.0027433
      1.6440000      0.0027461
      1.6450000      0.0027362
      1.6460000      0.0027401
      1.6470000      0.0027409
      1.6480000      0.0027403
      1.6490000      0.0027447
      1.6500000      0.0027454
      1.6510000      0.0027461
      1.6520000      0.0027490
      1.6530000      0.0027461
      1.6540000      0.0027481
      1.6550000      0.0027518
      1.6560000      0.0027536
      1.6570000      0.0027546
      1.6580000      0.0027582
      1.6590000      0.0027567
      1.6600000      0.0027605
      1.6610000      0.0027563
      1.6620000      0.0027621
      1.6630000      0.0027624
      1.6640000      0.0027677
      1.6650000      0.0027672
      1.6660000      0.0027663
      1.6670000      0.0027721
      1.6680000      0.0027741
      1.6690000      0.0027758
      1.6700000      0.0027700
      1.6710000      0.0027789
      1.6720000      0.0027782
      1.6730000      0.0027773
      1.6740000      0.0027790
      1.6750000      0.0027782
      1.6760000      0.0027779
      1.6770000      0.0027843
      1.6780000      0.0027854
      1.6790000      0.0027817
      1.6800000      0.0027868
      1.6810000      0.0027858
      1.6820000      0.0027868
      1.6830000      0.0027869
      1.6840000      0.0027874
      1.6850000      0.0027893
      1.6860000      0.0027932
      1.6870000      0.0027873
      1.6880000      0.0027921
      1.6890000      0.0027901
      1.6900000      0.0027926
      1.6910000      0.0027960
      1.6920000      0.0027905
      1.6930000      0.0027917
      1.6940000      0.0027932
      1.6950000      0.0027953
      1.6960000      0.0027930
      1.6970000      0.0027957
      1.6980000      0.0027928
      1.6990000      0.0027943
      1.7000000      0.0027968
      1.7010000      0.0027946
      1.7020000      0.0027958
      1.7030000      0.0027981
      1.7040000      0.0028018
      1.7050000      0.0027979
      1.7060000      0.0028038
      1.7070000      0.0027987
      1.7080000      0.0028039
      1.7090000      0.0028100
      1.7100000      0.0028092
      1.7110000      0.0028093
      1.7120000      0.0028111
      1.7130000      0.0028107
      1.7140000      0.0028118
      1.7150000      0.0028146
      1.7160000      0.0028152
      1.7170000      0.0028182
      1.7180000      0.0028224
      1.7190000      0.0028160
      1.7200000      0.0028218
      1.7210000      0.0028160
      1.7220000      0.0028177
      1.7230000      0.0028221
      1.7240000      0.0028241
      1.7250000      0.0028261
      1.7260000      0.0028267
      1.7270000      0.0028296
      1.7280000      0.0028321
      1.7290000      0.0028253
      1.7300000      0.0028288
      1.7310000      0.0028353
      1.7320000      0.0028328
      1.7330000      0.0028368
      1.7340000      0.0028308
      1.7350000      0.0028293
      1.7360000      0.0028338
      1.7370000      0.0028349
      1.7380000      0.0028348
      1.7390000      0.0028327
      1.7400000      0.0028306
      1.7410000      0.0028298
      1.7420000      0.0028314
      1.7430000      0.0028360
      1.7440000      0.0028381
      1.7450000      0.0028354
      1.7460000      0.0028383
      1.7470000      0.0028401
      1.7480000      0.0028374
      1.7490000      0.0028408
      1.7500000      0.0028398
      1.7510000      0.0028453
      1.7520000      0.0028426
      1.7530000      0.0028490
      1.7540000      0.0028439
      1.7550000      0.0028451
      1.7560000      0.0028473
      1.7570000      0.0028446
      1.7580000      0.0028503
      1.7590000      0.0028454
      1.7600000      0.0028488
      1.7610000      0.0028448
      1.7620000      0.0028480
      1.7630000      0.0028476
      1.7640000      0.0028528
      1.7650000      0.0028497
      1.7660000      0.0028557
      1.7670000      0.0028562
      1.7680000      0.0028590
      1.7690000      0.0028532
      1.7700000      0.0028544
      1.7710000      0.0028538
      1.7720000      0.0028506
      1.7730000      0.0028488
      1.7740000      0.0028531
      1.7750000      0.0028517
      1.7760000      0.0028526
      1.7770000      0.0028589
      1.7780000      0.0028565
      1.7790000      0.0028578
      1.7800000      0.0028613
      1.7810000      0.0028638
      1.7820000      0.0028609
      1.7830000      0.0028607
      1.7840000      0.0028692
      1.7850000      0.0028637
      1.7860000      0.0028632
      1.7870000      0.0028623
      1.7880000      0.0028643
      1.7890000      0.0028619
      1.7900000      0.0028636
      1.7910000      0.0028664
      1.7920000      0.0028675
      1.7930000      0.0028697
      1.7940000      0.0028660
      1.7950000      0.0028711
      1.7960000      0.0028714
      1.7970000      0.0028684
      1.7980000      0.0028709
      1.7990000      0.0028744
      1.8000000      0.0028737
      1.8010000      0.0028705
      1.8020000      0.0028769
      1.8030000      0.0028703
      1.8040000      0.0028775
      1.8050000      0.0028756
      1.8060000      0.0028755
      1.8070000      0.0028803
      1.8080000      0.0028760
      1.8090000      0.0028766
      1.8100000      0.0028767
      1.8110000      0.0028802
      1.8120000      0.0028827
      1.8130000      0.0028778
      1.8140000      0.0028803
      1.8150000      0.0028785
      1.8160000      0.0028809
      1.8170000      0.0028783
      1.8180000      0.0028766
      1.8190000      0.0028804
      1.8200000      0.0028833
      1.8210000      0.0028844
      1.8220000      0.0028868
      1.8230000      0.0028887
      1.8240000      0.0028922
      1.8250000      0.0028877
      1.8260000      0.0028862
      1.8270000      0.0028924
      1.8280000      0.0028890
      1.8290000      0.0028926
      1.8300000      0.0028935
      1.8310000      0.0028949
      1.8320000      0.0028955
      1.8330000      0.0028936
      1.8340000      0.0028996
      1.8350000      0.0028943
      1.8360000      0.0028995
      1.8370000      0.0028990
      1.8380000      0.0028998
      1.8390000      0.0029035
      1.8400000      0.0029000
      1.8410000      0.0029031
      1.8420000      0.0029100
      1.8430000      0.0029075
      1.8440000      0.0029074
      1.8450000      0.0029096
      1.8460000      0.0029051
      1.8470000      0.0029088
      1.8480000      0.0029051
      1.8490000      0.0029109
      1.8500000      0.0029089
      1.8510000      0.0029115
      1.8520000      0.0029156
      1.8530000      0.0029138
      1.8540000      0.0029177
      1.8550000      0.0029193
      1.8560000      0.0029200
      1.8570000      0.0029203
      1.8580000      0.0029177
      1.8590000      0.0029223
      1.8600000      0.0029211
      1.8610000      0.0029205
      1.8620000      0.0029214
      1.8630000      0.0029198
      1.8640000      0.0029239
      1.8650000      0.0029280
      1.8660000      0.0029305
      1.8670000      0.0029307
      1.8680000      0.0029281
      1.8690000      0.0029355
      1.8700000      0.0029361
      1.8710000      0.0029345
      1.8720000      0.0029346
      1.8730000      0.0029349
      1.8740000      0.0029385
      1.8750000      0.0029343
      1.8760000      0.0029372
      1.8770000      0.0029389
      1.8780000      0.0029371
      1.8790000      0.0029371
      1.8800000      0.0029377
      1.8810000      0.0029342
      1.8820000      0.0029368
      1.8830000      0.0029457
      1.8840000      0.0029386
      1.8850000      0.0029441
      1.8860000      0.0029379
      1.8870000      0.0029454
      1.8880000      0.0029402
      1.8890000      0.0029442
      1.8900000      0.0029504
      1.8910000      0.0029490
      1.8920000      0.0029491
      1.8930000      0.0029518
      1.8940000      0.0029510
      1.8950000      0.0029604
      1.8960000      0.0029573
      1.8970000      0.0029547
      1.8980000      0.0029638
      1.8990000      0.0029643
      1.9000000      0.0029665
      1.9010000      0.0029640
      1.9020000      0.0029651
      1.9030000      0.0029691
      1.9040000      0.0029621
      1.9050000      0.0029674
      1.9060000      0.0029686
      1.9070000      0.0029687
      1.9080000      0.0029672
      1.9090000      0.0029672
      1.9100000      0.0029698
      1.9110000      0.0029776
      1.9120000      0.0029757
      1.9130000      0.0029733
      1.9140000      0.0029770
      1.9150000      0.0029752
      1.9160000      0.0029752
      1.9170000      0.0029714
      1.9180000      0.0029774
      1.9190000      0.0029716
      1.9200000      0.0029676
      1.9210000      0.0029781
      1.9220000      0.0029749
      1.9230000      0.0029768
      1.9240000      0.0029741
      1.9250000      0.0029768
      1.9260000      0.0029791
      1.9270000      0.0029822
      1.9280000      0.0029828
      1.9290000      0.0029856
      1.9300000      0.0029826
      1.9310000      0.0029856
      1.9320000      0.0029874
      1.9330000      0.0029820
      1.9340000      0.0029886
      1.9350000      0.0029907
      1.9360000      0.0029907
      1.9370000      0.0029920
      1.9380000      0.0029946
      1.9390000      0.0029917
      1.9400000      0.0029958
      1.9410000      0.0029956
      1.9420000      0.0029921
      1.9430000      0.0029997
      1.9440000      0.0030007
      1.9450000      0.0030025
      1.9460000      0.0030013
      1.9470000      0.0030045
      1.9480000      0.0030020
      1.9490000      0.0030044
      1.9500000      0.0030080
      1.9510000      0.0030052
      1.9520000      0.0030035
      1.9530000      0.0030074
      1.9540000      0.0030047
      1.9550000      0.0030120
      1.9560000      0.0030078
      1.9570000      0.0030071
      1.9580000      0.0030057
      1.9590000      0.0030055
      1.9600000      0.0030098
      1.9610000      0.0030065
      1.9620000      0.0030095
      1.9630000      0.0030125
      1.9640000      0.0030113
      1.9650000      0.0030116
      1.9660000      0.0030085
      1.9670000      0.0030160
      1.9680000      0.0030150
      1.9690000      0.0030199
      1.9700000      0.0030191
      1.9710000      0.0030220
      1.9720000      0.0030166
      1.9730000      0.0030241
      1.9740000      0.0030215
      1.9750000      0.0030161
      1.9760000      0.0030232
      1.9770000      0.0030241
      1.9780000      0.0030256
      1.9790000      0.0030265
      1.9800000      0.0030293
      1.9810000      0.0030266
      1.9820000      0.0030334
      1.9830000      0.0030298
      1.9840000      0.0030285
      1.9850000      0.0030292
      1.9860000      0.0030277
      1.9870000      0.0030288
      1.9880000      0.0030312
      1.9890000      0.0030256
      1.9900000      0.0030333
      1.9910000      0.0030353
      1.9920000      0.0030378
      1.9930000      0.0030351
      1.9940000      0.0030385
      1.9950000      0.0030336
      1.9960000      0.0030365
      1.9970000      0.0030357
      1.9980000      0.0030432
      1.9990000      0.0030422
      2.0000000      0.0030445
      2.0010000      0.0030418
      2.0020000      0.0030429
      2.0030000      0.0030399
      2.0040000      0.0030424
      2.0050000      0.0030384
      2.0060000      0.0030379
      2.0070000      0.0030414
      2.0080000      0.0030358
      2.0090000      0.0030434
      2.0100000      0.0030431
      2.0110000      0.0030418
      2.0120000      0.0030408
      2.0130000      0.0030369
      2.0140000      0.0030424
      2.0150000      0.0030449
      2.0160000      0.0030432
      2.0170000      0.0030455
      2.0180000      0.0030414
      2.0190000      0.0030435
      2.0200000      0.0030477
      2.0210000      0.0030463
      2.0220000      0.0030465
      2.0230000      0.0030462
      2.0240000      0.0030495
      2.0250000      0.0030502
      2.0260000      0.0030497
      2.0270000      0.0030560
      2.0280000      0.0030572
      2.0290000      0.0030615
      2.0300000      0.0030608
      2.0310000      0.0030662
      2.0320000      0.0030663
      2.0330000      0.0030603
      2.0340000      0.0030646
      2.0350000      0.0030643
      2.0360000      0.0030620
      2.0370000      0.0030643
      2.0380000      0.0030625
      2.0390000      0.0030651
      2.0400000      0.0030694
      2.0410000      0.0030695
      2.0420000      0.0030750
      2.0430000      0.0030673
      2.0440000      0.0030750
      2.0450000      0.0030732
      2.0460000      0.0030709
      2.0470000      0.0030765
      2.0480000      0.0030733
      2.0490000      0.0030782
      2.0500000      0.0030793
      2.0510000      0.0030844
      2.0520000      0.0030790
      2.0530000      0.0030825
      2.0540000      0.0030822
      2.0550000      0.0030816
      2.0560000      0.0030850
      2.0570000      0.0030808
      2.0580000      0.0030838
      2.0590000      0.0030871
      2.0600000      0.0030861
      2.0610000      0.0030892
      2.0620000      0.0030845
      2.0630000      0.0030864
      2.0640000      0.0030828
      2.0650000      0.0030804
      2.0660000      0.0030796
      2.0670000      0.0030814
      2.0680000      0.0030822
      2.0690000      0.0030822
      2.0700000      0.0030870
      2.0710000      0.0030840
      2.0720000      0.0030813
      2.0730000      0.0030847
      2.0740000      0.0030832
      2.0750000      0.0030908
      2.0760000      0.0030895
      2.0770000      0.0030887
      2.0780000      0.0030923
      2.0790000      0.0030954
      2.0800000      0.0030904
      2.0810000      0.0030940
      2.0820000      0.0030869
      2.0830000      0.0030903
      2.0840000      0.0030956
      2.0850000      0.0031005
      2.0860000      0.0030992
      2.0870000      0.0030999
      2.0880000      0.0031014
      2.0890000      0.0031063
      2.0900000      0.0031084
      2.0910000      0.0031078
      2.0920000      0.0031060
      2.0930000      0.0031120
      2.0940000      0.0031035
      2.0950000      0.0031078
      2.0960000      0.0031082
      2.0970000      0.0031088
      2.0980000      0.0031142
      2.0990000      0.0031146
      2.1000000      0.0031128
      2.1010000      0.0031180
      2.1020000      0.0031168
      2.1030000      0.0031181
      2.1040000      0.0031220
      2.1050000      0.0031257
      2.1060000      0.0031220
      2.1070000      0.0031223
      2.1080000      0.0031264
      2.1090000      0.0031299
      2.1100000      0.0031305
      2.1110000      0.0031280
      2.1120000      0.0031367
      2.1130000      0.0031387
      2.1140000      0.0031355
      2.1150000      0.0031364
      2.1160000      0.0031316
      2.1170000      0.0031362
      2.1180000      0.0031403
      2.1190000      0.0031435
      2.1200000      0.0031515
      2.1210000      0.0031431
      2.1220000      0.0031435
      2.1230000      0.0031411
      2.1240000      0.0031389
      2.1250000      0.0031352
      2.1260000      0.0031435
      2.1270000      0.0031444
      2.1280000      0.0031437
      2.1290000      0.0031435
      2.1300000      0.0031418
      2.1310000      0.0031413
      2.1320000      0.0031439
      2.1330000      0.0031499
      2.1340000      0.0031487
      2.1350000      0.0031533
      2.1360000      0.0031524
      2.1370000      0.0031547
      2.1380000      0.0031545
      2.1390000      0.0031546
      2.1400000      0.0031527
      2.1410000      0.0031577
      2.1420000      0.0031662
      2.1430000      0.0031550
      2.1440000      0.0031572
      2.1450000      0.0031566
      2.1460000      0.0031599
      2.1470000      0.0031535
      2.1480000      0.0031591
      2.1490000      0.0031571
      2.1500000      0.0031643
      2.1510000      0.0031604
      2.1520000      0.0031606
      2.1530000      0.0031602
      2.1540000      0.0031634
      2.1550000      0.0031661
      2.1560000      0.0031629
      2.1570000      0.0031622
      2.1580000      0.0031723
      2.1590000      0.0031687
      2.1600000      0.0031679
      2.1610000      0.0031742
      2.1620000      0.0031675
      2.1630000      0.0031693
      2.1640000      0.0031734
      2.1650000      0.0031701
      2.1660000      0.0031813
      2.1670000      0.0031791
      2.1680000      0.0031820
      2.1690000      0.0031792
      2.1700000      0.0031806
      2.1710000      0.0031808
      2.1720000      0.0031794
      2.1730000      0.0031812
      2.1740000      0.0031793
      2.1750000      0.0031735
      2.1760000      0.0031773
      2.1770000      0.0031747
      2.1780000      0.0031799
      2.1790000      0.0031803
      2.1800000      0.0031848
      2.1810000      0.0031794
      2.1820000      0.0031792
      2.1830000      0.0031807
      2.1840000      0.0031813
      2.1850000      0.0031862
      2.1860000      0.0031812
      2.1870000      0.0031793
      2.1880000      0.0031826
      2.1890000      0.0031868
      2.1900000      0.0031791
      2.1910000      0.0031882
      2.1920000      0.0031937
      2.1930000      0.0031887
      2.1940000      0.0031878
      2.1950000      0.0031854
      2.1960000      0.0031856
      2.1970000      0.0031861
      2.1980000      0.0031875
      2.1990000      0.0031890
      2.2000000      0.0031896
      2.2010000      0.0031904
      2.2020000      0.0031951
      2.2030000      0.0031935
      2.2040000      0.0031934
      2.2050000      0.0031965
      2.2060000      0.0031927
      2.2070000      0.0031923
      2.2080000      0.0031964
      2.2090000      0.0032016
      2.2100000      0.0031982
      2.2110000      0.0032007
      2.2120000      0.0031974
      2.2130000      0.0032054
      2.2140000      0.0032060
      2.2150000      0.0032030
      2.2160000      0.0032034
      2.2170000      0.0032146
      2.2180000      0.0032140
      2.2190000      0.0032044
      2.2200000      0.0032103
      2.2210000      0.0032116
      2.2220000      0.0032154
      2.2230000      0.0032167
      2.2240000      0.0032187
      2.2250000      0.0032244
      2.2260000      0.0032178
      2.2270000      0.0032153
      2.2280000      0.0032287
      2.2290000      0.0032259
      2.2300000      0.0032288
      2.2310000      0.0032232
      2.2320000      0.0032337
      2.2330000      0.0032368
      2.2340000      0.0032351
      2.2350000      0.0032393
      2.2360000      0.0032366
      2.2370000      0.0032345
      2.2380000      0.0032369
      2.2390000      0.0032405
      2.2400000      0.0032378
      2.2410000      0.0032405
      2.2420000      0.0032430
      2.2430000      0.0032443
      2.2440000      0.0032443
      2.2450000      0.0032466
      2.2460000      0.0032446
      2.2470000      0.0032490
      2.2480000      0.0032516
      2.2490000      0.0032428
      2.2500000      0.0032600
      2.2510000      0.0032527
      2.2520000      0.0032507
      2.2530000      0.0032530
      2.2540000      0.0032502
      2.2550000      0.0032538
      2.2560000      0.0032550
      2.2570000      0.0032547
      2.2580000      0.0032607
      2.2590000      0.0032548
      2.2600000      0.0032576
      2.2610000      0.0032553
      2.2620000      0.0032579
      2.2630000      0.0032555
      2.2640000      0.0032575
      2.2650000      0.0032601
      2.2660000      0.0032616
      2.2670000      0.0032660
      2.2680000      0.0032688
      2.2690000      0.0032681
      2.2700000      0.0032635
      2.2710000      0.0032718
      2.2720000      0.0032694
      2.2730000      0.0032688
      2.2740000      0.0032719
      2.2750000      0.0032739
      2.2760000      0.0032711
      2.2770000      0.0032674
      2.2780000      0.0032687
      2.2790000      0.0032732
      2.2800000      0.0032713
      2.2810000      0.0032674
      2.2820000      0.0032664
      2.2830000      0.0032714
      2.2840000      0.0032668
      2.2850000      0.0032690
      2.2860000      0.0032707
      2.2870000      0.0032769
      2.2880000      0.0032745
      2.2890000      0.0032812
      2.2900000      0.0032810
      2.2910000      0.0032765
      2.2920000      0.0032850
      2.2930000      0.0032905
      2.2940000      0.0032883
      2.2950000      0.0032900
      2.2960000      0.0032911
      2.2970000      0.0032946
      2.2980000      0.0032983
      2.2990000      0.0032944
      2.3000000      0.0032955
      2.3010000      0.0032952
      2.3020000      0.0032940
      2.3030000      0.0033042
      2.3040000      0.0033059
      2.3050000      0.0033062
      2.3060000      0.0033029
      2.3070000      0.0033045
      2.3080000      0.0033075
      2.3090000      0.0033045
      2.3100000      0.0033082
      2.3110000      0.0033132
      2.3120000      0.0033067
      2.3130000      0.0033093
      2.3140000      0.0033152
      2.3150000      0.0033170
      2.3160000      0.0033213
      2.3170000      0.0033176
      2.3180000      0.0033161
      2.3190000      0.0033196
      2.3200000      0.0033239
      2.3210000      0.0033270
      2.3220000      0.0033253
      2.3230000      0.0033255
      2.3240000      0.0033264
      2.3250000      0.0033282
      2.3260000      0.0033288
      2.3270000      0.0033209
      2.3280000      0.0033293
      2.3290000      0.0033236
      2.3300000      0.0033256
      2.3310000      0.0033273
      2.3320000      0.0033226
      2.3330000      0.0033266
      2.3340000      0.0033242
      2.3350000      0.0033235
      2.3360000      0.0033261
      2.3370000      0.0033184
      2.3380000      0.0033244
      2.3390000      0.0033276
      2.3400000      0.0033256
      2.3410000      0.0033290
      2.3420000      0.0033238
      2.3430000      0.0033295
      2.3440000      0.0033295
      2.3450000      0.0033320
      2.3460000      0.0033291
      2.3470000      0.0033311
      2.3480000      0.0033312
      2.3490000      0.0033356
      2.3500000      0.0033388
      2.3510000      0.0033353
      2.3520000      0.0033360
      2.3530000      0.0033319
      2.3540000      0.0033356
      2.3550000      0.0033388
      2.3560000      0.0033405
      2.3570000      0.0033438
      2.3580000      0.0033382
      2.3590000      0.0033390
      2.3600000      0.0033449
      2.3610000      0.0033436
      2.3620000      0.0033451
      2.3630000      0.0033422
      2.3640000      0.0033428
      2.3650000      0.0033450
      2.3660000      0.0033395
      2.3670000      0.0033407
      2.3680000      0.0033484
      2.3690000      0.0033482
      2.3700000      0.0033453
      2.3710000      0.0033499
      2.3720000      0.0033532
      2.3730000      0.0033472
      2.3740000      0.0033598
      2.3750000      0.0033564
      2.3760000      0.0033630
      2.3770000      0.0033565
      2.3780000      0.0033565
      2.3790000      0.0033576
      2.3800000      0.0033557
      2.3810000      0.0033594
      2.3820000      0.0033615
      2.3830000      0.0033616
      2.3840000      0.0033605
      2.3850000      0.0033580
      2.3860000      0.0033632
      2.3870000      0.0033613
      2.3880000      0.0033624
      2.3890000      0.0033632
      2.3900000      0.0033652
      2.3910000      0.0033643
      2.3920000      0.0033700
      2.3930000      0.0033685
      2.3940000      0.0033705
      2.3950000      0.0033630
      2.3960000      0.0033652
      2.3970000      0.0033640
      2.3980000      0.0033714
      2.3990000      0.0033647
      2.4000000      0.0033659
      2.4010000      0.0033638
      2.4020000      0.0033652
      2.4030000      0.0033653
      2.4040000      0.0033666
      2.4050000      0.0033677
      2.4060000      0.0033663
      2.4070000      0.0033665
      2.4080000      0.0033660
      2.4090000      0.0033730
      2.4100000      0.0033699
      2.4110000      0.0033698
      2.4120000      0.0033686
      2.4130000      0.0033700
      2.4140000      0.0033707
      2.4150000      0.0033709
      2.4160000      0.0033725
      2.4170000      0.0033774
      2.4180000      0.0033739
      2.4190000      0.0033781
      2.4200000      0.0033797
      2.4210000      0.0033833
      2.4220000      0.0033785
      2.4230000      0.0033806
      2.4240000      0.0033842
      2.4250000      0.0033823
      2.4260000      0.0033774
      2.4270000      0.0033794
      2.4280000      0.0033820
      2.4290000      0.0033771
      2.4300000      0.0033864
      2.4310000      0.0033768
      2.4320000      0.0033834
      2.4330000      0.0033794
      2.4340000      0.0033813
      2.4350000      0.0033756
      2.4360000      0.0033801
      2.4370000      0.0033856
      2.4380000      0.0033820
      2.4390000      0.0033828
      2.4400000      0.0033833
      2.4410000      0.0033761
      2.4420000      0.0033794
      2.4430000      0.0033846
      2.4440000      0.0033806
      2.4450000      0.0033832
      2.4460000      0.0033816
      2.4470000      0.0033836
      2.4480000      0.0033852
      2.4490000      0.0033907
      2.4500000      0.0033829
      2.4510000      0.0033863
      2.4520000      0.0033817
      2.4530000      0.0033851
      2.4540000      0.0033825
      2.4550000      0.0033818
      2.4560000      0.0033793
      2.4570000      0.0033851
      2.4580000      0.0033924
      2.4590000      0.0033891
      2.4600000      0.0033879
      2.4610000      0.0033905
      2.4620000      0.0033864
      2.4630000      0.0033855
      2.4640000      0.0033861
      2.4650000      0.0033839
      2.4660000      0.0033883
      2.4670000      0.0033863
      2.4680000      0.0033899
      2.4690000      0.0033912
      2.4700000      0.0033933
      2.4710000      0.0033948
      2.4720000      0.0033968
      2.4730000      0.0033972
      2.4740000      0.0033916
      2.4750000      0.0033920
      2.4760000      0.0033915
      2.4770000      0.0033910
      2.4780000      0.0033924
      2.4790000      0.0033886
      2.4800000      0.0033949
      2.4810000      0.0033998
      2.4820000      0.0033948
      2.4830000      0.0033924
      2.4840000      0.0034039
      2.4850000      0.0034017
      2.4860000      0.0034071
      2.4870000      0.0034035
      2.4880000      0.0034120
      2.4890000      0.0034055
      2.4900000      0.0034069
      2.4910000      0.0034092
      2.4920000      0.0034136
      2.4930000      0.0034127
      2.4940000      0.0034166
      2.4950000      0.0034170
      2.4960000      0.0034206
      2.4970000      0.0034232
      2.4980000      0.0034279
      2.4990000      0.0034236
      2.5000000      0.0034260
      2.5010000      0.0034208
      2.5020000      0.0034143
      2.5030000      0.0034231
      2.5040000      0.0034214
      2.5050000      0.0034186
      2.5060000      0.0034194
      2.5070000      0.0034227
      2.5080000      0.0034189
      2.5090000      0.0034208
      2.5100000      0.0034197
      2.5110000      0.0034202
      2.5120000      0.0034224
      2.5130000      0.0034345
      2.5140000      0.0034296
      2.5150000      0.0034288
      2.5160000      0.0034243
      2.5170000      0.0034362
      2.5180000      0.0034288
      2.5190000      0.0034333
      2.5200000      0.0034320
      2.5210000      0.0034401
      2.5220000      0.0034319
      2.5230000      0.0034407
      2.5240000      0.0034366
      2.5250000      0.0034328
      2.5260000      0.0034342
      2.5270000      0.0034319
      2.5280000      0.0034355
      2.5290000      0.0034339
      2.5300000      0.0034347
      2.5310000      0.0034384
      2.5320000      0.0034434
      2.5330000      0.0034453
      2.5340000      0.0034515
      2.5350000      0.0034421
      2.5360000      0.0034446
      2.5370000      0.0034484
      2.5380000      0.0034459
      2.5390000      0.0034443
      2.5400000      0.0034449
      2.5410000      0.0034464
      2.5420000      0.0034451
      2.5430000      0.0034482
      2.5440000      0.0034492
      2.5450000      0.0034566
      2.5460000      0.0034487
      2.5470000      0.0034550
      2.5480000      0.0034523
      2.5490000      0.0034545
      2.5500000      0.0034595
      2.5510000      0.0034514
      2.5520000      0.0034557
      2.5530000      0.0034466
      2.5540000      0.0034586
      2.5550000      0.0034531
      2.5560000      0.0034552
      2.5570000      0.0034534
      2.5580000      0.0034548
      2.5590000      0.0034537
      2.5600000      0.0034519
      2.5610000      0.0034528
      2.5620000      0.0034538
      2.5630000      0.0034549
      2.5640000      0.0034500
      2.5650000      0.0034509
      2.5660000      0.0034526
      2.5670000      0.0034528
      2.5680000      0.0034555
      2.5690000      0.0034579
      2.5700000      0.0034522
      2.5710000      0.0034574
      2.5720000      0.0034566
      2.5730000      0.0034619
      2.5740000      0.0034617
      2.5750000      0.0034665
      2.5760000      0.0034687
      2.5770000      0.0034692
      2.5780000      0.0034670
      2.5790000      0.0034625
      2.5800000      0.0034619
      2.5810000      0.0034636
      2.5820000      0.0034722
      2.5830000      0.0034714
      2.5840000      0.0034680
      2.5850000      0.0034676
      2.5860000      0.0034795
      2.5870000      0.0034756
      2.5880000      0.0034714
      2.5890000      0.0034719
      2.5900000      0.0034792
      2.5910000      0.0034714
      2.5920000      0.0034718
      2.5930000      0.0034771
      2.5940000      0.0034799
      2.5950000      0.0034775
      2.5960000      0.0034813
      2.5970000      0.0034791
      2.5980000      0.0034794
      2.5990000      0.0034823
      2.6000000      0.0034867
      2.6010000      0.0034815
      2.6020000      0.0034807
      2.6030000      0.0034913
      2.6040000      0.0034841
      2.6050000      0.0034921
      2.6060000      0.0034842
      2.6070000      0.0034922
      2.6080000      0.0034928
      2.6090000      0.0034886
      2.6100000      0.0034942
      2.6110000      0.0034944
      2.6120000      0.0035014
      2.6130000      0.0034986
      2.6140000      0.0034984
      2.6150000      0.0035014
      2.6160000      0.0034998
      2.6170000      0.0035048
      2.6180000      0.0035033
      2.6190000      0.0035055
      2.6200000      0.0035063
      2.6210000      0.0035045
      2.6220000      0.0035133
      2.6230000      0.0035113
      2.6240000      0.0035074
      2.6250000      0.0035057
      2.6260000      0.0035038
      2.6270000      0.0035075
      2.6280000      0.0035082
      2.6290000      0.0034997
      2.6300000      0.0035090
      2.6310000      0.0035075
      2.6320000      0.0035090
      2.6330000      0.0035074
      2.6340000      0.0035128
      2.6350000      0.0035176
      2.6360000      0.0035127
      2.6370000      0.0035132
      2.6380000      0.0035213
      2.6390000      0.0035140
      2.6400000      0.0035239
      2.6410000      0.0035256
      2.6420000      0.0035225
      2.6430000      0.0035175
      2.6440000      0.0035213
      2.6450000      0.0035283
      2.6460000      0.0035283
      2.6470000      0.0035251
      2.6480000      0.0035230
      2.6490000      0.0035226
      2.6500000      0.0035291
      2.6510000      0.0035200
      2.6520000      0.0035212
      2.6530000      0.0035167
      2.6540000      0.0035275
      2.6550000      0.0035194
      2.6560000      0.0035245
      2.6570000      0.0035251
      2.6580000      0.0035261
      2.6590000      0.0035272
      2.6600000      0.0035299
      2.6610000      0.0035316
      2.6620000      0.0035251
      2.6630000      0.0035292
      2.6640000      0.0035317
      2.6650000      0.0035277
      2.6660000      0.0035309
      2.6670000      0.0035346
      2.6680000      0.0035407
      2.6690000      0.0035302
      2.6700000      0.0035359
      2.6710000      0.0035362
      2.6720000      0.0035341
      2.6730000      0.0035397
      2.6740000      0.0035361
      2.6750000      0.0035410
      2.6760000      0.0035407
      2.6770000      0.0035395
      2.6780000      0.0035438
      2.6790000      0.0035407
      2.6800000      0.0035437
      2.6810000      0.0035380
      2.6820000      0.0035332
      2.6830000      0.0035382
      2.6840000      0.0035408
      2.6850000      0.0035344
      2.6860000      0.0035407
      2.6870000      0.0035350
      2.6880000      0.0035385
      2.6890000      0.0035443
      2.6900000      0.0035439
      2.6910000      0.0035467
      2.6920000      0.0035439
      2.6930000      0.0035466
      2.6940000      0.0035451
      2.6950000      0.0035428
      2.6960000      0.0035432
      2.6970000      0.0035521
      2.6980000      0.0035505
      2.6990000      0.0035505
      2.7000000      0.0035509
      2.7010000      0.0035550
      2.7020000      0.0035637
      2.7030000      0.0035598
      2.7040000      0.0035550
      2.7050000      0.0035677
      2.7060000      0.0035604
      2.7070000      0.0035621
      2.7080000      0.0035663
      2.7090000      0.0035579
      2.7100000      0.0035688
      2.7110000      0.0035635
      2.7120000      0.0035627
      2.7130000      0.0035728
      2.7140000      0.0035703
      2.7150000      0.0035732
      2.7160000      0.0035725
      2.7170000      0.0035751
      2.7180000      0.0035757
      2.7190000      0.0035725
      2.7200000      0.0035739
      2.7210000      0.0035698
      2.7220000      0.0035664
      2.7230000      0.0035746
      2.7240000      0.0035732
      2.7250000      0.0035777
      2.7260000      0.0035799
      2.7270000      0.0035743
      2.7280000      0.0035695
      2.7290000      0.0035783
      2.7300000      0.0035749
      2.7310000      0.0035775
      2.7320000      0.0035821
      2.7330000      0.0035722
      2.7340000      0.0035811
      2.7350000      0.0035768
      2.7360000      0.0035754
      2.7370000      0.0035842
      2.7380000      0.0035817
      2.7390000      0.0035798
      2.7400000      0.0035861
      2.7410000      0.0035874
      2.7420000      0.0035854
      2.7430000      0.0035888
      2.7440000      0.0035851
      2.7450000      0.0035880
      2.7460000      0.0035919
      2.7470000      0.0035920
      2.7480000      0.0035919
      2.7490000      0.0035924
      2.7500000      0.0035964
      2.7510000      0.0035950
      2.7520000      0.0035908
      2.7530000      0.0035926
      2.7540000      0.0035885
      2.7550000      0.0035903
      2.7560000      0.0035890
      2.7570000      0.0035919
      2.7580000      0.0036011
      2.7590000      0.0035973
      2.7600000      0.0035945
      2.7610000      0.0036008
      2.7620000      0.0035979
      2.7630000      0.0035993
      2.7640000      0.0035967
      2.7650000      0.0035982
      2.7660000      0.0035957
      2.7670000      0.0036043
      2.7680000      0.0036043
      2.7690000      0.0035994
      2.7700000      0.0036085
      2.7710000      0.0036064
      2.7720000      0.0036097
      2.7730000      0.0036098
      2.7740000      0.0036055
      2.7750000      0.0036037
      2.7760000      0.0036091
      2.7770000      0.0035983
      2.7780000      0.0036103
      2.7790000      0.0035980
      2.7800000      0.0036112
      2.7810000      0.0036064
      2.7820000      0.0036106
      2.7830000      0.0036083
      2.7840000      0.0036169
      2.7850000      0.0036073
      2.7860000      0.0036053
      2.7870000      0.0036120
      2.7880000      0.0036167
      2.7890000      0.0036242
      2.7900000      0.0036182
      2.7910000      0.0036159
      2.7920000      0.0036222
      2.7930000      0.0036142
      2.7940000      0.0036209
      2.7950000      0.0036178
      2.7960000      0.0036155
      2.7970000      0.0036174
      2.7980000      0.0036168
      2.7990000      0.0036139
      2.8000000      0.0036196
      2.8010000      0.0036169
      2.8020000      0.0036216
      2.8030000      0.0036161
      2.8040000      0.0036220
      2.8050000      0.0036164
      2.8060000      0.0036134
      2.8070000      0.0036150
      2.8080000      0.0036211
      2.8090000      0.0036139
      2.8100000      0.0036265
      2.8110000      0.0036251
      2.8120000      0.0036255
      2.8130000      0.0036242
      2.8140000      0.0036271
      2.8150000      0.0036277
      2.8160000      0.0036299
      2.8170000      0.0036237
      2.8180000      0.0036269
      2.8190000      0.0036352
      2.8200000      0.0036272
      2.8210000      0.0036329
      2.8220000      0.0036341
      2.8230000      0.0036350
      2.8240000      0.0036342
      2.8250000      0.0036365
      2.8260000      0.0036351
      2.8270000      0.0036360
      2.8280000      0.0036308
      2.8290000      0.0036403
      2.8300000      0.0036375
      2.8310000      0.0036320
      2.8320000      0.0036410
      2.8330000      0.0036429
      2.8340000      0.0036427
      2.8350000      0.0036460
      2.8360000      0.0036480
      2.8370000      0.0036425
      2.8380000      0.0036484
      2.8390000      0.0036474
      2.8400000      0.0036446
      2.8410000      0.0036507
      2.8420000      0.0036526
      2.8430000      0.0036539
      2.8440000      0.0036489
      2.8450000      0.0036538
      2.8460000      0.0036587
      2.8470000      0.0036508
      2.8480000      0.0036603
      2.8490000      0.0036578
      2.8500000      0.0036565
      2.8510000      0.0036629
      2.8520000      0.0036614
      2.8530000      0.0036592
      2.8540000      0.0036644
      2.8550000      0.0036663
      2.8560000      0.0036616
      2.8570000      0.0036686
      2.8580000      0.0036650
      2.8590000      0.0036652
      2.8600000      0.0036684
      2.8610000      0.0036683
      2.8620000      0.0036712
      2.8630000      0.0036773
      2.8640000      0.0036768
      2.8650000      0.0036766
      2.8660000      0.0036768
      2.8670000      0.0036777
      2.8680000      0.0036775
      2.8690000      0.0036840
      2.8700000      0.0036791
      2.8710000      0.0036808
      2.8720000      0.0036814
      2.8730000      0.0036863
      2.8740000      0.0036774
      2.8750000      0.0036821
      2.8760000      0.0036828
      2.8770000      0.0036879
      2.8780000      0.0036815
      2.8790000      0.0036861
      2.8800000      0.0036818
      2.8810000      0.0036852
      2.8820000      0.0036936
      2.8830000      0.0036877
      2.8840000      0.0036906
      2.8850000      0.0036911
      2.8860000      0.0036906
      2.8870000      0.0036972
      2.8880000      0.0036901
      2.8890000      0.0036974
      2.8900000      0.0036898
      2.8910000      0.0036925
      2.8920000      0.0036911
      2.8930000      0.0036951
      2.8940000      0.0036924
      2.8950000      0.0036928
      2.8960000      0.0036935
      2.8970000      0.0036958
      2.8980000      0.0037005
      2.8990000      0.0037061
      2.9000000      0.0037037
      2.9010000      0.0037048
      2.9020000      0.0037057
      2.9030000      0.0037122
      2.9040000      0.0037062
      2.9050000      0.0037215
      2.9060000      0.0037139
      2.9070000      0.0037179
      2.9080000      0.0037092
      2.9090000      0.0037183
      2.9100000      0.0037267
      2.9110000      0.0037199
      2.9120000      0.0037162
      2.9130000      0.0037156
      2.9140000      0.0037163
      2.9150000      0.0037169
      2.9160000      0.0037224
      2.9170000      0.0037145
      2.9180000      0.0037225
      2.9190000      0.0037225
      2.9200000      0.0037203
      2.9210000      0.0037238
      2.9220000      0.0037243
      2.9230000      0.0037272
      2.9240000      0.0037204
      2.9250000      0.0037188
      2.9260000      0.0037253
      2.9270000      0.0037221
      2.9280000      0.0037209
      2.9290000      0.0037222
      2.9300000      0.0037251
      2.9310000      0.0037267
      2.9320000      0.0037245
      2.9330000      0.0037277
      2.9340000      0.0037341
      2.9350000      0.0037264
      2.9360000      0.0037305
      2.9370000      0.0037204
      2.9380000      0.0037307
      2.9390000      0.0037281
      2.9400000      0.0037320
      2.9410000      0.0037354
      2.9420000      0.0037360
      2.9430000      0.0037371
      2.9440000      0.0037406
      2.9450000      0.0037362
      2.9460000      0.0037369
      2.9470000      0.0037367
      2.9480000      0.0037423
      2.9490000      0.0037300
      2.9500000      0.0037384
      2.9510000      0.0037406
      2.9520000      0.0037388
      2.9530000      0.0037366
      2.9540000      0.0037363
      2.9550000      0.0037375
      2.9560000      0.0037383
      2.9570000      0.0037321
      2.9580000      0.0037397
      2.9590000      0.0037397
      2.9600000      0.0037449
      2.9610000      0.0037394
      2.9620000      0.0037354
      2.9630000      0.0037397
      2.9640000      0.0037377
      2.9650000      0.0037390
      2.9660000      0.0037389
      2.9670000      0.0037366
      2.9680000      0.0037419
      2.9690000      0.0037421
      2.9700000      0.0037477
      2.9710000      0.0037490
      2.9720000      0.0037487
      2.9730000      0.0037538
      2.9740000      0.0037478
      2.9750000      0.0037472
      2.9760000      0.0037480
      2.9770000      0.0037536
      2.9780000      0.0037595
      2.9790000      0.0037499
      2.9800000      0.0037537
      2.9810000      0.0037598
      2.9820000      0.0037559
      2.9830000      0.0037594
      2.9840000      0.0037693
      2.9850000      0.0037646
      2.9860000      0.0037653
      2.9870000      0.0037646
      2.9880000      0.0037693
      2.9890000      0.0037704
      2.9900000      0.0037682
      2.9910000      0.0037648
      2.9920000      0.0037655
      2.9930000      0.0037630
      2.9940000      0.0037641
      2.9950000      0.0037654
      2.9960000      0.0037630
      2.9970000      0.0037608
      2.9980000      0.0037660
      2.9990000      0.0037662
      3.0000000      0.0037656
      3.0010000      0.0037689
      3.0020000      0.0037701
      3.0030000      0.0037698
      3.0040000      0.0037741
      3.0050000      0.0037735
      3.0060000      0.0037740
      3.0070000      0.0037764
      3.0080000      0.0037675
      3.0090000      0.0037767
      3.0100000      0.0037727
      3.0110000      0.0037702
      3.0120000      0.0037768
      3.0130000      0.0037722
      3.0140000      0.0037756
      3.0150000      0.0037800
      3.0160000      0.0037722
      3.0170000      0.0037772
      3.0180000      0.0037748
      3.0190000      0.0037792
      3.0200000      0.0037703
      3.0210000      0.0037817
      3.0220000      0.0037847
      3.0230000      0.0037822
      3.0240000      0.0037811
      3.0250000      0.0037891
      3.0260000      0.0037812
      3.0270000      0.0037835
      3.0280000      0.0037828
      3.0290000      0.0037824
      3.0300000      0.0037748
      3.0310000      0.0037824
      3.0320000      0.0037840
      3.0330000      0.0037869
      3.0340000      0.0037878
      3.0350000      0.0037907
      3.0360000      0.0037858
      3.0370000      0.0037881
      3.0380000      0.0037834
      3.0390000      0.0037848
      3.0400000      0.0037917
      3.0410000      0.0037920
      3.0420000      0.0037924
      3.0430000      0.0037882
      3.0440000      0.0037896
      3.0450000      0.0037886
      3.0460000      0.0037962
      3.0470000      0.0037985
      3.0480000      0.0037999
      3.0490000      0.0037997
      3.0500000      0.0038051
      3.0510000      0.0038037
      3.0520000      0.0037995
      3.0530000      0.0037981
      3.0540000      0.0037976
      3.0550000      0.0037994
      3.0560000      0.0037953
      3.0570000      0.0037937
      3.0580000      0.0038062
      3.0590000      0.0037959
      3.0600000      0.0038024
      3.0610000      0.0037970
      3.0620000      0.0038020
      3.0630000      0.0038031
      3.0640000      0.0037990
      3.0650000      0.0037967
      3.0660000      0.0038019
      3.0670000      0.0038007
      3.0680000      0.0037991
      3.0690000      0.0038060
      3.0700000      0.0038011
      3.0710000      0.0038020
      3.0720000      0.0037956
      3.0730000      0.0038027
      3.0740000      0.0038021
      3.0750000      0.0038075
      3.0760000      0.0038023
      3.0770000      0.0038088
      3.0780000      0.0038083
      3.0790000      0.0038079
      3.0800000      0.0038077
      3.0810000      0.0038073
      3.0820000      0.0038122
      3.0830000      0.0038032
      3.0840000      0.0038107
      3.0850000      0.0038121
      3.0860000      0.0038142
      3.0870000      0.0038108
      3.0880000      0.0038134
      3.0890000      0.0038204
      3.0900000      0.0038180
      3.0910000      0.0038201
      3.0920000      0.0038243
      3.0930000      0.0038257
      3.0940000      0.0038208
      3.0950000      0.0038205
      3.0960000      0.0038252
      3.0970000      0.0038293
      3.0980000      0.0038242
      3.0990000      0.0038286
      3.1000000      0.0038305
      3.1010000      0.0038272
      3.1020000      0.0038251
      3.1030000      0.0038315
      3.1040000      0.0038330
      3.1050000      0.0038389
      3.1060000      0.0038267
      3.1070000      0.0038325
      3.1080000      0.0038330
      3.1090000      0.0038399
      3.1100000      0.0038352
      3.1110000      0.0038369
      3.1120000      0.0038274
      3.1130000      0.0038389
      3.1140000      0.0038326
      3.1150000      0.0038378
      3.1160000      0.0038358
      3.1170000      0.0038378
      3.1180000      0.0038402
      3.1190000      0.0038437
      3.1200000      0.0038457
      3.1210000      0.0038438
      3.1220000      0.0038399
      3.1230000      0.0038456
      3.1240000      0.0038502
      3.1250000      0.0038495
      3.1260000      0.0038488
      3.1270000      0.0038463
      3.1280000      0.0038497
      3.1290000      0.0038526
      3.1300000      0.0038548
      3.1310000      0.0038536
      3.1320000      0.0038500
      3.1330000      0.0038593
      3.1340000      0.0038560
      3.1350000      0.0038535
      3.1360000      0.0038528
      3.1370000      0.0038507
      3.1380000      0.0038481
      3.1390000      0.0038542
      3.1400000      0.0038523
      3.1410000      0.0038490
      3.1420000      0.0038562
      3.1430000      0.0038593
      3.1440000      0.0038608
      3.1450000      0.0038528
      3.1460000      0.0038558
      3.1470000      0.0038573
      3.1480000      0.0038550
      3.1490000      0.0038476
      3.1500000      0.0038483
      3.1510000      0.0038512
      3.1520000      0.0038487
      3.1530000      0.0038515
      3.1540000      0.0038489
      3.1550000      0.0038559
      3.1560000      0.0038505
      3.1570000      0.0038512
      3.1580000      0.0038484
      3.1590000      0.0038470
      3.1600000      0.0038498
      3.1610000      0.0038418
      3.1620000      0.0038546
      3.1630000      0.0038461
      3.1640000      0.0038474
      3.1650000      0.0038578
      3.1660000      0.0038568
      3.1670000      0.0038634
      3.1680000      0.0038598
      3.1690000      0.0038640
      3.1700000      0.0038645
      3.1710000      0.0038565
      3.1720000      0.0038656
      3.1730000      0.0038712
      3.1740000      0.0038710
      3.1750000      0.0038711
      3.1760000      0.0038727
      3.1770000      0.0038761
      3.1780000      0.0038727
      3.1790000      0.0038745
      3.1800000      0.0038771
      3.1810000      0.0038799
      3.1820000      0.0038714
      3.1830000      0.0038716
      3.1840000      0.0038746
      3.1850000      0.0038703
      3.1860000      0.0038784
      3.1870000      0.0038741
      3.1880000      0.0038809
      3.1890000      0.0038769
      3.1900000      0.0038776
      3.1910000      0.0038857
      3.1920000      0.0038765
      3.1930000      0.0038875
      3.1940000      0.0038805
      3.1950000      0.0038816
      3.1960000      0.0038844
      3.1970000      0.0038852
      3.1980000      0.0038827
      3.1990000      0.0038852
      3.2000000      0.0038902
      3.2010000      0.0038851
      3.2020000      0.0038881
      3.2030000      0.0038862
      3.2040000      0.0038915
      3.2050000      0.0038859
      3.2060000      0.0038853
      3.2070000      0.0038881
      3.2080000      0.0038891
      3.2090000      0.0038836
      3.2100000      0.0038841
      3.2110000      0.0038837
      3.2120000      0.0038847
      3.2130000      0.0038919
      3.2140000      0.0038806
      3.2150000      0.0038865
      3.2160000      0.0038847
      3.2170000      0.0038844
      3.2180000      0.0038856
      3.2190000      0.0038834
      3.2200000      0.0038830
      3.2210000      0.0038824
      3.2220000      0.0038795
      3.2230000      0.0038816
      3.2240000      0.0038823
      3.2250000      0.0038829
      3.2260000      0.0038838
      3.2270000      0.0038858
      3.2280000      0.0038836
      3.2290000      0.0038876
      3.2300000      0.0038913
      3.2310000      0.0038925
      3.2320000      0.0038841
      3.2330000      0.0038807
      3.2340000      0.0038840
      3.2350000      0.0038791
      3.2360000      0.0038896
      3.2370000      0.0038819
      3.2380000      0.0038857
      3.2390000      0.0038832
      3.2400000      0.0038880
      3.2410000      0.0038899
      3.2420000      0.0038892
      3.2430000      0.0038886
      3.2440000      0.0038885
      3.2450000      0.0038927
      3.2460000      0.0038968
      3.2470000      0.0038961
      3.2480000      0.0038980
      3.2490000      0.0038987
      3.2500000      0.0038982
      3.2510000      0.0039042
      3.2520000      0.0039019
      3.2530000      0.0039043
      3.2540000      0.0039056
      3.2550000      0.0039063
      3.2560000      0.0039051
      3.2570000      0.0039051
      3.2580000      0.0039069
      3.2590000      0.0039011
      3.2600000      0.0039017
      3.2610000      0.0039082
      3.2620000      0.0039056
      3.2630000      0.0039135
      3.2640000      0.0039113
      3.2650000      0.0039094
      3.2660000      0.0039068
      3.2670000      0.0039135
      3.2680000      0.0039119
      3.2690000      0.0039124
      3.2700000      0.0039168
      3.2710000      0.0039066
      3.2720000      0.0039101
      3.2730000      0.0039186
      3.2740000      0.0039191
      3.2750000      0.0039141
      3.2760000      0.0039141
      3.2770000      0.0039155
      3.2780000      0.0039192
      3.2790000      0.0039227
      3.2800000      0.0039261
      3.2810000      0.0039287
      3.2820000      0.0039254
      3.2830000      0.0039271
      3.2840000      0.0039242
      3.2850000      0.0039209
      3.2860000      0.0039224
      3.2870000      0.0039192
      3.2880000      0.0039209
      3.2890000      0.0039199
      3.2900000      0.0039151
      3.2910000      0.0039179
      3.2920000      0.0039236
      3.2930000      0.0039225
      3.2940000      0.0039238
      3.2950000      0.0039239
      3.2960000      0.0039230
      3.2970000      0.0039215
      3.2980000      0.0039261
      3.2990000      0.0039295
      3.3000000      0.0039285
      3.3010000      0.0039303
      3.3020000      0.0039292
      3.3030000      0.0039285
      3.3040000      0.0039296
      3.3050000      0.0039324
      3.3060000      0.0039289
      3.3070000      0.0039307
      3.3080000      0.0039329
      3.3090000      0.0039386
      3.3100000      0.0039302
      3.3110000      0.0039340
      3.3120000      0.0039327
      3.3130000      0.0039400
      3.3140000      0.0039443
      3.3150000      0.0039392
      3.3160000      0.0039397
      3.3170000      0.0039398
      3.3180000      0.0039384
      3.3190000      0.0039379
      3.3200000      0.0039459
      3.3210000      0.0039356
      3.3220000      0.0039439
      3.3230000      0.0039465
      3.3240000      0.0039370
      3.3250000      0.0039445
      3.3260000      0.0039433
      3.3270000      0.0039414
      3.3280000      0.0039404
      3.3290000      0.0039397
      3.3300000      0.0039452
      3.3310000      0.0039485
      3.3320000      0.0039528
      3.3330000      0.0039504
      3.3340000      0.0039505
      3.3350000      0.0039484
      3.3360000      0.0039489
      3.3370000      0.0039477
      3.3380000      0.0039485
      3.3390000      0.0039502
      3.3400000      0.0039513
      3.3410000      0.0039488
      3.3420000      0.0039449
      3.3430000      0.0039459
      3.3440000      0.0039419
      3.3450000      0.0039522
      3.3460000      0.0039484
      3.3470000      0.0039447
      3.3480000      0.0039456
      3.3490000      0.0039512
      3.3500000      0.0039490
      3.3510000      0.0039623
      3.3520000      0.0039533
      3.3530000      0.0039520
      3.3540000      0.0039524
      3.3550000      0.0039480
      3.3560000      0.0039537
      3.3570000      0.0039575
      3.3580000      0.0039549
      3.3590000      0.0039667
      3.3600000      0.0039618
      3.3610000      0.0039690
      3.3620000      0.0039631
      3.3630000      0.0039577
      3.3640000      0.0039623
      3.3650000      0.0039649
      3.3660000      0.0039645
      3.3670000      0.0039682
      3.3680000      0.0039690
      3.3690000      0.0039654
      3.3700000      0.0039663
      3.3710000      0.0039629
      3.3720000      0.0039599
      3.3730000      0.0039703
      3.3740000      0.0039676
      3.3750000      0.0039721
      3.3760000      0.0039788
      3.3770000      0.0039670
      3.3780000      0.0039765
      3.3790000      0.0039700
      3.3800000      0.0039743
      3.3810000      0.0039741
      3.3820000      0.0039793
      3.3830000      0.0039771
      3.3840000      0.0039781
      3.3850000      0.0039883
      3.3860000      0.0039820
      3.3870000      0.0039864
      3.3880000      0.0039803
      3.3890000      0.0039861
      3.3900000      0.0039858
      3.3910000      0.0039766
      3.3920000      0.0039844
      3.3930000      0.0039846
      3.3940000      0.0039828
      3.3950000      0.0039879
      3.3960000      0.0039822
      3.3970000      0.0039899
      3.3980000      0.0039837
      3.3990000      0.0039807
      3.4000000      0.0039927
      3.4010000      0.0039890
      3.4020000      0.0039861
      3.4030000      0.0039903
      3.4040000      0.0039958
      3.4050000      0.0039792
      3.4060000      0.0039840
      3.4070000      0.0039819
      3.4080000      0.0039905
      3.4090000      0.0039919
      3.4100000      0.0039931
      3.4110000      0.0039939
      3.4120000      0.0040006
      3.4130000      0.0039986
      3.4140000      0.0040025
      3.4150000      0.0040005
      3.4160000      0.0039999
      3.4170000      0.0039927
      3.4180000      0.0039976
      3.4190000      0.0040006
      3.4200000      0.0039891
      3.4210000      0.0039981
      3.4220000      0.0039970
      3.4230000      0.0039962
      3.4240000      0.0039935
      3.4250000      0.0040023
      3.4260000      0.0039987
      3.4270000      0.0039928
      3.4280000      0.0039929
      3.4290000      0.0039978
      3.4300000      0.0040035
      3.4310000      0.0039994
      3.4320000      0.0040024
      3.4330000      0.0040107
      3.4340000      0.0040103
      3.4350000      0.0040069
      3.4360000      0.0040065
      3.4370000      0.0040024
      3.4380000      0.0040055
      3.4390000      0.0040030
      3.4400000      0.0040045
      3.4410000      0.0040028
      3.4420000      0.0040057
      3.4430000      0.0040068
      3.4440000      0.0040152
      3.4450000      0.0040180
      3.4460000      0.0040120
      3.4470000      0.0040128
      3.4480000      0.0040157
      3.4490000      0.0040188
      3.4500000      0.0040167
      3.4510000      0.0040147
      3.4520000      0.0040197
      3.4530000      0.0040152
      3.4540000      0.0040157
      3.4550000      0.0040118
      3.4560000      0.0040097
      3.4570000      0.0040179
      3.4580000      0.0040143
      3.4590000      0.0040138
      3.4600000      0.0040160
      3.4610000      0.0040152
      3.4620000      0.0040202
      3.4630000      0.0040193
      3.4640000      0.0040208
      3.4650000      0.0040204
      3.4660000      0.0040254
      3.4670000      0.0040211
      3.4680000      0.0040293
      3.4690000      0.0040269
      3.4700000      0.0040206
      3.4710000      0.0040265
      3.4720000      0.0040176
      3.4730000      0.0040268
      3.4740000      0.0040198
      3.4750000      0.0040289
      3.4760000      0.0040271
      3.4770000      0.0040304
      3.4780000      0.0040341
      3.4790000      0.0040274
      3.4800000      0.0040258
      3.4810000      0.0040335
      3.4820000      0.0040316
      3.4830000      0.0040292
      3.4840000      0.0040253
      3.4850000      0.0040310
      3.4860000      0.0040354
      3.4870000      0.0040310
      3.4880000      0.0040394
      3.4890000      0.0040371
      3.4900000      0.0040292
      3.4910000      0.0040341
      3.4920000      0.0040318
      3.4930000      0.0040328
      3.4940000      0.0040399
      3.4950000      0.0040412
      3.4960000      0.0040389
      3.4970000      0.0040331
      3.4980000      0.0040408
      3.4990000      0.0040401
      3.5000000      0.0040437
      3.5010000      0.0040351
      3.5020000      0.0040350
      3.5030000      0.0040415
      3.5040000      0.0040427
      3.5050000      0.0040430
      3.5060000      0.0040387
      3.5070000      0.0040465
      3.5080000      0.0040439
      3.5090000      0.0040474
      3.5100000      0.0040427
      3.5110000      0.0040393
      3.5120000      0.0040469
      3.5130000      0.0040457
      3.5140000      0.0040489
      3.5150000      0.0040431
      3.5160000      0.0040419
      3.5170000      0.0040452
      3.5180000      0.0040401
      3.5190000      0.0040496
      3.5200000      0.0040484
      3.5210000      0.0040493
      3.5220000      0.0040557
      3.5230000      0.0040574
      3.5240000      0.0040576
      3.5250000      0.0040599
      3.5260000      0.0040584
      3.5270000      0.0040660
      3.5280000      0.0040566
      3.5290000      0.0040653
      3.5300000      0.0040658
      3.5310000      0.0040666
      3.5320000      0.0040624
      3.5330000      0.0040610
      3.5340000      0.0040634
      3.5350000      0.0040623
      3.5360000      0.0040599
      3.5370000      0.0040662
      3.5380000      0.0040619
      3.5390000      0.0040649
      3.5400000      0.0040639
      3.5410000      0.0040683
      3.5420000      0.0040589
      3.5430000      0.0040617
      3.5440000      0.0040655
      3.5450000      0.0040618
      3.5460000      0.0040653
      3.5470000      0.0040639
      3.5480000      0.0040672
      3.5490000      0.0040659
      3.5500000      0.0040636
      3.5510000      0.0040617
      3.5520000      0.0040655
      3.5530000      0.0040668
      3.5540000      0.0040587
      3.5550000      0.0040642
      3.5560000      0.0040623
      3.5570000      0.0040518
      3.5580000      0.0040593
      3.5590000      0.0040590
      3.5600000      0.0040618
      3.5610000      0.0040642
      3.5620000      0.0040560
      3.5630000      0.0040568
      3.5640000      0.0040567
      3.5650000      0.0040601
      3.5660000      0.0040623
      3.5670000      0.0040658
      3.5680000      0.0040591
      3.5690000      0.0040632
      3.5700000      0.0040686
      3.5710000      0.0040648
      3.5720000      0.0040653
      3.5730000      0.0040634
      3.5740000      0.0040655
      3.5750000      0.0040649
      3.5760000      0.0040658
      3.5770000      0.0040688
      3.5780000      0.0040678
      3.5790000      0.0040598
      3.5800000      0.0040679
      3.5810000      0.0040690
      3.5820000      0.0040767
      3.5830000      0.0040691
      3.5840000      0.0040688
      3.5850000      0.0040663
      3.5860000      0.0040695
      3.5870000      0.0040672
      3.5880000      0.0040664
      3.5890000      0.0040660
      3.5900000      0.0040700
      3.5910000      0.0040660
      3.5920000      0.0040762
      3.5930000      0.0040680
      3.5940000      0.0040727
      3.5950000      0.0040738
      3.5960000      0.0040685
      3.5970000      0.0040724
      3.5980000      0.0040774
      3.5990000      0.0040764
      3.6000000      0.0040743
      3.6010000      0.0040824
      3.6020000      0.0040854
      3.6030000      0.0040828
      3.6040000      0.0040852
      3.6050000      0.0040934
      3.6060000      0.0040879
      3.6070000      0.0040906
      3.6080000      0.0040913
      3.6090000      0.0040901
      3.6100000      0.0040920
      3.6110000      0.0040923
      3.6120000      0.0040933
      3.6130000      0.0041042
      3.6140000      0.0040989
      3.6150000      0.0040962
      3.6160000      0.0041028
      3.6170000      0.0041029
      3.6180000      0.0041089
      3.6190000      0.0041081
      3.6200000      0.0041138
      3.6210000      0.0041084
      3.6220000      0.0040994
      3.6230000      0.0041084
      3.6240000      0.0041034
      3.6250000      0.0041057
      3.6260000      0.0041068
      3.6270000      0.0041068
      3.6280000      0.0041063
      3.6290000      0.0041095
      3.6300000      0.0041133
      3.6310000      0.0041207
      3.6320000      0.0041156
      3.6330000      0.0041188
      3.6340000      0.0041197
      3.6350000      0.0041130
      3.6360000      0.0041204
      3.6370000      0.0041151
      3.6380000      0.0041186
      3.6390000      0.0041170
      3.6400000      0.0041197
      3.6410000      0.0041203
      3.6420000      0.0041254
      3.6430000      0.0041269
      3.6440000      0.0041300
      3.6450000      0.0041280
      3.6460000      0.0041261
      3.6470000      0.0041269
      3.6480000      0.0041227
      3.6490000      0.0041304
      3.6500000      0.0041288
      3.6510000      0.0041280
      3.6520000      0.0041295
      3.6530000      0.0041303
      3.6540000      0.0041281
      3.6550000      0.0041290
      3.6560000      0.0041261
      3.6570000      0.0041286
      3.6580000      0.0041224
      3.6590000      0.0041320
      3.6600000      0.0041264
      3.6610000      0.0041258
      3.6620000      0.0041284
      3.6630000      0.0041361
      3.6640000      0.0041331
      3.6650000      0.0041327
      3.6660000      0.0041385
      3.6670000      0.0041282
      3.6680000      0.0041322
      3.6690000      0.0041275
      3.6700000      0.0041394
      3.6710000      0.0041294
      3.6720000      0.0041329
      3.6730000      0.0041352
      3.6740000      0.0041286
      3.6750000      0.0041384
      3.6760000      0.0041342
      3.6770000      0.0041263
      3.6780000      0.0041273
      3.6790000      0.0041270
      3.6800000      0.0041234
      3.6810000      0.0041249
      3.6820000      0.0041332
      3.6830000      0.0041306
      3.6840000      0.0041325
      3.6850000      0.0041385
      3.6860000      0.0041364
      3.6870000      0.0041399
      3.6880000      0.0041362
      3.6890000      0.0041376
      3.6900000      0.0041351
      3.6910000      0.0041386
      3.6920000      0.0041335
      3.6930000      0.0041373
      3.6940000      0.0041379
      3.6950000      0.0041377
      3.6960000      0.0041349
      3.6970000      0.0041428
      3.6980000      0.0041463
      3.6990000      0.0041458
      3.7000000      0.0041483
      3.7010000      0.0041529
      3.7020000      0.0041558
      3.7030000      0.0041577
      3.7040000      0.0041633
      3.7050000      0.0041565
      3.7060000      0.0041578
      3.7070000      0.0041611
      3.7080000      0.0041646
      3.7090000      0.0041730
      3.7100000      0.0041651
      3.7110000      0.0041571
      3.7120000      0.0041630
      3.7130000      0.0041694
      3.7140000      0.0041626
      3.7150000      0.0041613
      3.7160000      0.0041692
      3.7170000      0.0041612
      3.7180000      0.0041598
      3.7190000      0.0041531
      3.7200000      0.0041582
      3.7210000      0.0041572
      3.7220000      0.0041554
      3.7230000      0.0041602
      3.7240000      0.0041595
      3.7250000      0.0041574
      3.7260000      0.0041570
      3.7270000      0.0041592
      3.7280000      0.0041565
      3.7290000      0.0041651
      3.7300000      0.0041638
      3.7310000      0.0041600
      3.7320000      0.0041622
      3.7330000      0.0041692
      3.7340000      0.0041676
      3.7350000      0.0041724
      3.7360000      0.0041795
      3.7370000      0.0041738
      3.7380000      0.0041741
      3.7390000      0.0041680
      3.7400000      0.0041714
      3.7410000      0.0041676
      3.7420000      0.0041563
      3.7430000      0.0041681
      3.7440000      0.0041718
      3.7450000      0.0041648
      3.7460000      0.0041713
      3.7470000      0.0041646
      3.7480000      0.0041683
      3.7490000      0.0041726
      3.7500000      0.0041697
      3.7510000      0.0041563
      3.7520000      0.0041656
      3.7530000      0.0041676
      3.7540000      0.0041648
      3.7550000      0.0041655
      3.7560000      0.0041689
      3.7570000      0.0041706
      3.7580000      0.0041661
      3.7590000      0.0041624
      3.7600000      0.0041705
      3.7610000      0.0041675
      3.7620000      0.0041734
      3.7630000      0.0041745
      3.7640000      0.0041835
      3.7650000      0.0041784
      3.7660000      0.0041764
      3.7670000      0.0041774
      3.7680000      0.0041821
      3.7690000      0.0041910
      3.7700000      0.0041779
      3.7710000      0.0041882
      3.7720000      0.0041912
      3.7730000      0.0041928
      3.7740000      0.0041970
      3.7750000      0.0041997
      3.7760000      0.0041944
      3.7770000      0.0041961
      3.7780000      0.0041988
      3.7790000      0.0041985
      3.7800000      0.0042030
      3.7810000      0.0042083
      3.7820000      0.0042049
      3.7830000      0.0042099
      3.7840000      0.0042078
      3.7850000      0.0042088
      3.7860000      0.0042135
      3.7870000      0.0042188
      3.7880000      0.0042081
      3.7890000      0.0042136
      3.7900000      0.0042171
      3.7910000      0.0042122
      3.7920000      0.0042105
      3.7930000      0.0042160
      3.7940000      0.0042148
      3.7950000      0.0042155
      3.7960000      0.0042114
      3.7970000      0.0042174
      3.7980000      0.0042188
      3.7990000      0.0042245
      3.8000000      0.0042229
      3.8010000      0.0042177
      3.8020000      0.0042208
      3.8030000      0.0042197
      3.8040000      0.0042140
      3.8050000      0.0042222
      3.8060000      0.0042175
      3.8070000      0.0042151
      3.8080000      0.0042205
      3.8090000      0.0042157
      3.8100000      0.0042172
      3.8110000      0.0042132
      3.8120000      0.0042120
      3.8130000      0.0042130
      3.8140000      0.0042288
      3.8150000      0.0042256
      3.8160000      0.0042177
      3.8170000      0.0042262
      3.8180000      0.0042280
      3.8190000      0.0042229
      3.8200000      0.0042237
      3.8210000      0.0042304
      3.8220000      0.0042323
      3.8230000      0.0042326
      3.8240000      0.0042354
      3.8250000      0.0042267
      3.8260000      0.0042345
      3.8270000      0.0042300
      3.8280000      0.0042273
      3.8290000      0.0042323
      3.8300000      0.0042256
      3.8310000      0.0042304
      3.8320000      0.0042357
      3.8330000      0.0042308
      3.8340000      0.0042331
      3.8350000      0.0042285
      3.8360000      0.0042327
      3.8370000      0.0042354
      3.8380000      0.0042405
      3.8390000      0.0042397
      3.8400000      0.0042376
      3.8410000      0.0042360
      3.8420000      0.0042395
      3.8430000      0.0042476
      3.8440000      0.0042385
      3.8450000      0.0042437
      3.8460000      0.0042364
      3.8470000      0.0042431
      3.8480000      0.0042425
      3.8490000      0.0042496
      3.8500000      0.0042428
      3.8510000      0.0042402
      3.8520000      0.0042360
      3.8530000      0.0042420
      3.8540000      0.0042437
      3.8550000      0.0042439
      3.8560000      0.0042460
      3.8570000      0.0042355
      3.8580000      0.0042419
      3.8590000      0.0042418
      3.8600000      0.0042473
      3.8610000      0.0042467
      3.8620000      0.0042482
      3.8630000      0.0042480
      3.8640000      0.0042407
      3.8650000      0.0042473
      3.8660000      0.0042531
      3.8670000      0.0042453
      3.8680000      0.0042559
      3.8690000      0.0042583
      3.8700000      0.0042513
      3.8710000      0.0042547
      3.8720000      0.0042578
      3.8730000      0.0042603
      3.8740000      0.0042610
      3.8750000      0.0042556
      3.8760000      0.0042618
      3.8770000      0.0042615
      3.8780000      0.0042666
      3.8790000      0.0042570
      3.8800000      0.0042676
      3.8810000      0.0042725
      3.8820000      0.0042651
      3.8830000      0.0042639
      3.8840000      0.0042653
      3.8850000      0.0042661
      3.8860000      0.0042583
      3.8870000      0.0042662
      3.8880000      0.0042659
      3.8890000      0.0042721
      3.8900000      0.0042713
      3.8910000      0.0042690
      3.8920000      0.0042666
      3.8930000      0.0042674
      3.8940000      0.0042720
      3.8950000      0.0042624
      3.8960000      0.0042670
      3.8970000      0.0042721
      3.8980000      0.0042695
      3.8990000      0.0042648
      3.9000000      0.0042666
      3.9010000      0.0042652
      3.9020000      0.0042641
      3.9030000      0.0042586
      3.9040000      0.0042703
      3.9050000      0.0042652
      3.9060000      0.0042631
      3.9070000      0.0042628
      3.9080000      0.0042565
      3.9090000      0.0042617
      3.9100000      0.0042610
      3.9110000      0.0042620
      3.9120000      0.0042699
      3.9130000      0.0042656
      3.9140000      0.0042617
      3.9150000      0.0042646
      3.9160000      0.0042643
      3.9170000      0.0042698
      3.9180000      0.0042695
      3.9190000      0.0042730
      3.9200000      0.0042740
      3.9210000      0.0042786
      3.9220000      0.0042717
      3.9230000      0.0042799
      3.9240000      0.0042832
      3.9250000      0.0042888
      3.9260000      0.0042747
      3.9270000      0.0042802
      3.9280000      0.0042853
      3.9290000      0.0042850
      3.9300000      0.0042973
      3.9310000      0.0042877
      3.9320000      0.0042882
      3.9330000      0.0042845
      3.9340000      0.0042768
      3.9350000      0.0042753
      3.9360000      0.0042844
      3.9370000      0.0042828
      3.9380000      0.0042875
      3.9390000      0.0042927
      3.9400000      0.0042885
      3.9410000      0.0042891
      3.9420000      0.0042902
      3.9430000      0.0042991
      3.9440000      0.0042916
      3.9450000      0.0042942
      3.9460000      0.0042992
      3.9470000      0.0042950
      3.9480000      0.0042997
      3.9490000      0.0043120
      3.9500000      0.0042949
      3.9510000      0.0042982
      3.9520000      0.0042941
      3.9530000      0.0042965
      3.9540000      0.0043025
      3.9550000      0.0043029
      3.9560000      0.0043024
      3.9570000      0.0043035
      3.9580000      0.0043067
      3.9590000      0.0043062
      3.9600000      0.0043066
      3.9610000      0.0043078
      3.9620000      0.0043081
      3.9630000      0.0043055
      3.9640000      0.0043131
      3.9650000      0.0043127
      3.9660000      0.0043161
      3.9670000      0.0043188
      3.9680000      0.0043215
      3.9690000      0.0043243
      3.9700000      0.0043247
      3.9710000      0.0043197
      3.9720000      0.0043297
      3.9730000      0.0043256
      3.9740000      0.0043208
      3.9750000      0.0043189
      3.9760000      0.0043216
      3.9770000      0.0043227
      3.9780000      0.0043230
      3.9790000      0.0043134
      3.9800000      0.0043110
      3.9810000      0.0043187
      3.9820000      0.0043131
      3.9830000      0.0043089
      3.9840000      0.0043063
      3.9850000      0.0043119
      3.9860000      0.0043004
      3.9870000      0.0043117
      3.9880000      0.0042997
      3.9890000      0.0043063
      3.9900000      0.0043023
      3.9910000      0.0043052
      3.9920000      0.0042977
      3.9930000      0.0043029
      3.9940000      0.0043048
      3.9950000      0.0043015
      3.9960000      0.0043029
      3.9970000      0.0043007
      3.9980000      0.0043013
      3.9990000      0.0043021
      4.0000000      0.0043092
      4.0010000      0.0043037
      4.0020000      0.0043084
      4.0030000      0.0043073
      4.0040000      0.0043106
      4.0050000      0.0043112
      4.0060000      0.0043108
      4.0070000      0.0043146
      4.0080000      0.0043130
      4.0090000      0.0043125
      4.0100000      0.0043221
      4.0110000      0.0043191
      4.0120000      0.0043276
      4.0130000      0.0043314
      4.0140000      0.0043187
      4.0150000      0.0043260
      4.0160000      0.0043264
      4.0170000      0.0043271
      4.0180000      0.0043178
      4.0190000      0.0043225
      4.0200000      0.0043224
      4.0210000      0.0043195
      4.0220000      0.0043296
      4.0230000      0.0043235
      4.0240000      0.0043262
      4.0250000      0.0043231
      4.0260000      0.0043245
      4.0270000      0.0043232
      4.0280000      0.0043254
      4.0290000      0.0043247
      4.0300000      0.0043225
      4.0310000      0.0043305
      4.0320000      0.0043342
      4.0330000      0.0043323
      4.0340000      0.0043344
      4.0350000      0.0043423
      4.0360000      0.0043313
      4.0370000      0.0043324
      4.0380000      0.0043350
      4.0390000      0.0043295
      4.0400000      0.0043332
      4.0410000      0.0043330
      4.0420000      0.0043313
      4.0430000      0.0043347
      4.0440000      0.0043349
      4.0450000      0.0043459
      4.0460000      0.0043437
      4.0470000      0.0043499
      4.0480000      0.0043431
      4.0490000      0.0043408
      4.0500000      0.0043456
      4.0510000      0.0043511
      4.0520000      0.0043482
      4.0530000      0.0043589
      4.0540000      0.0043589
      4.0550000      0.0043606
      4.0560000      0.0043635
      4.0570000      0.0043622
      4.0580000      0.0043529
      4.0590000      0.0043560
      4.0600000      0.0043586
      4.0610000      0.0043567
      4.0620000      0.0043620
      4.0630000      0.0043605
      4.0640000      0.0043604
      4.0650000      0.0043620
      4.0660000      0.0043592
      4.0670000      0.0043577
      4.0680000      0.0043638
      4.0690000      0.0043669
      4.0700000      0.0043729
      4.0710000      0.0043652
      4.0720000      0.0043662
      4.0730000      0.0043685
      4.0740000      0.0043612
      4.0750000      0.0043718
      4.0760000      0.0043666
      4.0770000      0.0043690
      4.0780000      0.0043731
      4.0790000      0.0043694
      4.0800000      0.0043719
      4.0810000      0.0043703
      4.0820000      0.0043719
      4.0830000      0.0043726
      4.0840000      0.0043712
      4.0850000      0.0043655
      4.0860000      0.0043675
      4.0870000      0.0043680
      4.0880000      0.0043744
      4.0890000      0.0043701
      4.0900000      0.0043650
      4.0910000      0.0043681
      4.0920000      0.0043715
      4.0930000      0.0043672
      4.0940000      0.0043711
      4.0950000      0.0043645
      4.0960000      0.0043655
      4.0970000      0.0043700
      4.0980000      0.0043663
      4.0990000      0.0043627
      4.1000000      0.0043665
      4.1010000      0.0043606
      4.1020000      0.0043684
      4.1030000      0.0043691
      4.1040000      0.0043652
      4.1050000      0.0043626
      4.1060000      0.0043698
      4.1070000      0.0043748
      4.1080000      0.0043694
      4.1090000      0.0043705
      4.1100000      0.0043754
      4.1110000      0.0043784
      4.1120000      0.0043683
      4.1130000      0.0043713
      4.1140000      0.0043694
      4.1150000      0.0043711
      4.1160000      0.0043685
      4.1170000      0.0043699
      4.1180000      0.0043737
      4.1190000      0.0043755
      4.1200000      0.0043731
      4.1210000      0.0043679
      4.1220000      0.0043779
      4.1230000      0.0043737
      4.1240000      0.0043668
      4.1250000      0.0043773
      4.1260000      0.0043703
      4.1270000      0.0043763
      4.1280000      0.0043759
      4.1290000      0.0043752
      4.1300000      0.0043796
      4.1310000      0.0043767
      4.1320000      0.0043806
      4.1330000      0.0043748
      4.1340000      0.0043809
      4.1350000      0.0043826
      4.1360000      0.0043869
      4.1370000      0.0043854
      4.1380000      0.0043814
      4.1390000      0.0043832
      4.1400000      0.0043771
      4.1410000      0.0043883
      4.1420000      0.0043836
      4.1430000      0.0043905
      4.1440000      0.0043903
      4.1450000      0.0043831
      4.1460000      0.0043910
      4.1470000      0.0043881
      4.1480000      0.0043852
      4.1490000      0.0043913
      4.1500000      0.0043933
      4.1510000      0.0043947
      4.1520000      0.0043925
      4.1530000      0.0043922
      4.1540000      0.0043936
      4.1550000      0.0043889
      4.1560000      0.0043900
      4.1570000      0.0044029
      4.1580000      0.0043979
      4.1590000      0.0043995
      4.1600000      0.0044031
      4.1610000      0.0043985
      4.1620000      0.0044036
      4.1630000      0.0044026
      4.1640000      0.0044097
      4.1650000      0.0044044
      4.1660000      0.0044071
      4.1670000      0.0044127
      4.1680000      0.0044164
      4.1690000      0.0044078
      4.1700000      0.0044178
      4.1710000      0.0044149
      4.1720000      0.0044133
      4.1730000      0.0044199
      4.1740000      0.0044185
      4.1750000      0.0044134
      4.1760000      0.0044099
      4.1770000      0.0044246
      4.1780000      0.0044158
      4.1790000      0.0044168
      4.1800000      0.0044129
      4.1810000      0.0044198
      4.1820000      0.0044154
      4.1830000      0.0044123
      4.1840000      0.0044216
      4.1850000      0.0044206
      4.1860000      0.0044111
      4.1870000      0.0044176
      4.1880000      0.0044181
      4.1890000      0.0044140
      4.1900000      0.0044135
      4.1910000      0.0044111
      4.1920000      0.0044165
      4.1930000      0.0044187
      4.1940000      0.0044112
      4.1950000      0.0044096
      4.1960000      0.0044098
      4.1970000      0.0044172
      4.1980000      0.0044153
      4.1990000      0.0044217
      4.2000000      0.0044144
      4.2010000      0.0044067
      4.2020000      0.0044043
      4.2030000      0.0044022
      4.2040000      0.0043975
      4.2050000      0.0044058
      4.2060000      0.0044056
      4.2070000      0.0044094
      4.2080000      0.0044042
      4.2090000      0.0044090
      4.2100000      0.0044089
      4.2110000      0.0044142
      4.2120000      0.0044129
      4.2130000      0.0044098
      4.2140000      0.0044159
      4.2150000      0.0044174
      4.2160000      0.0044233
      4.2170000      0.0044246
      4.2180000      0.0044233
      4.2190000      0.0044218
      4.2200000      0.0044232
      4.2210000      0.0044154
      4.2220000      0.0044268
      4.2230000      0.0044200
      4.2240000      0.0044237
      4.2250000      0.0044287
      4.2260000      0.0044208
      4.2270000      0.0044305
      4.2280000      0.0044291
      4.2290000      0.0044223
      4.2300000      0.0044260
      4.2310000      0.0044212
      4.2320000      0.0044297
      4.2330000      0.0044197
      4.2340000      0.0044244
      4.2350000      0.0044225
      4.2360000      0.0044202
      4.2370000      0.0044236
      4.2380000      0.0044359
      4.2390000      0.0044331
      4.2400000      0.0044365
      4.2410000      0.0044348
      4.2420000      0.0044372
      4.2430000      0.0044391
      4.2440000      0.0044396
      4.2450000      0.0044372
      4.2460000      0.0044448
      4.2470000      0.0044481
      4.2480000      0.0044482
      4.2490000      0.0044561
      4.2500000      0.0044559
      4.2510000      0.0044507
      4.2520000      0.0044544
      4.2530000      0.0044596
      4.2540000      0.0044627
      4.2550000      0.0044556
      4.2560000      0.0044591
      4.2570000      0.0044508
      4.2580000      0.0044607
      4.2590000      0.0044623
      4.2600000      0.0044631
      4.2610000      0.0044668
      4.2620000      0.0044617
      4.2630000      0.0044630
      4.2640000      0.0044601
      4.2650000      0.0044686
      4.2660000      0.0044655
      4.2670000      0.0044637
      4.2680000      0.0044659
      4.2690000      0.0044719
      4.2700000      0.0044760
      4.2710000      0.0044753
      4.2720000      0.0044730
      4.2730000      0.0044820
      4.2740000      0.0044766
      4.2750000      0.0044882
      4.2760000      0.0044817
      4.2770000      0.0044808
      4.2780000      0.0044883
      4.2790000      0.0044833
      4.2800000      0.0044838
      4.2810000      0.0044927
      4.2820000      0.0044948
      4.2830000      0.0044897
      4.2840000      0.0044903
      4.2850000      0.0044834
      4.2860000      0.0044925
      4.2870000      0.0044887
      4.2880000      0.0044859
      4.2890000      0.0044887
      4.2900000      0.0044906
      4.2910000      0.0044905
      4.2920000      0.0044929
      4.2930000      0.0044944
      4.2940000      0.0044935
      4.2950000      0.0044922
      4.2960000      0.0044975
      4.2970000      0.0044925
      4.2980000      0.0044963
      4.2990000      0.0044973
      4.3000000      0.0044997
      4.3010000      0.0045014
      4.3020000      0.0045049
      4.3030000      0.0045082
      4.3040000      0.0045086
      4.3050000      0.0045082
      4.3060000      0.0045000
      4.3070000      0.0045044
      4.3080000      0.0045038
      4.3090000      0.0045092
      4.3100000      0.0045128
      4.3110000      0.0045122
      4.3120000      0.0045121
      4.3130000      0.0045147
      4.3140000      0.0045058
      4.3150000      0.0045115
      4.3160000      0.0045126
      4.3170000      0.0045023
      4.3180000      0.0045129
      4.3190000      0.0045127
      4.3200000      0.0045188
      4.3210000      0.0045188
      4.3220000      0.0045193
      4.3230000      0.0045252
      4.3240000      0.0045205
      4.3250000      0.0045183
      4.3260000      0.0045147
      4.3270000      0.0045174
      4.3280000      0.0045206
      4.3290000      0.0045177
      4.3300000      0.0045109
      4.3310000      0.0045175
      4.3320000      0.0045169
      4.3330000      0.0045161
      4.3340000      0.0045255
      4.3350000      0.0045180
      4.3360000      0.0045109
      4.3370000      0.0045165
      4.3380000      0.0045162
      4.3390000      0.0045155
      4.3400000      0.0045251
      4.3410000      0.0045184
      4.3420000      0.0045129
      4.3430000      0.0045321
      4.3440000      0.0045248
      4.3450000      0.0045281
      4.3460000      0.0045299
      4.3470000      0.0045330
      4.3480000      0.0045423
      4.3490000      0.0045359
      4.3500000      0.0045428
      4.3510000      0.0045438
      4.3520000      0.0045421
      4.3530000      0.0045392
      4.3540000      0.0045413
      4.3550000      0.0045466
      4.3560000      0.0045447
      4.3570000      0.0045493
      4.3580000      0.0045499
      4.3590000      0.0045442
      4.3600000      0.0045482
      4.3610000      0.0045538
      4.3620000      0.0045452
      4.3630000      0.0045439
      4.3640000      0.0045503
      4.3650000      0.0045546
      4.3660000      0.0045557
      4.3670000      0.0045550
      4.3680000      0.0045592
      4.3690000      0.0045681
      4.3700000      0.0045548
      4.3710000      0.0045512
      4.3720000      0.0045577
      4.3730000      0.0045530
      4.3740000      0.0045651
      4.3750000      0.0045643
      4.3760000      0.0045637
      4.3770000      0.0045675
      4.3780000      0.0045701
      4.3790000      0.0045660
      4.3800000      0.0045698
      4.3810000      0.0045659
      4.3820000      0.0045748
      4.3830000      0.0045677
      4.3840000      0.0045740
      4.3850000      0.0045657
      4.3860000      0.0045742
      4.3870000      0.0045672
      4.3880000      0.0045674
      4.3890000      0.0045698
      4.3900000      0.0045617
      4.3910000      0.0045629
      4.3920000      0.0045675
      4.3930000      0.0045679
      4.3940000      0.0045702
      4.3950000      0.0045667
      4.3960000      0.0045594
      4.3970000      0.0045580
      4.3980000      0.0045666
      4.3990000      0.0045707
      4.4000000      0.0045688
      4.4010000      0.0045661
      4.4020000      0.0045716
      4.4030000      0.0045702
      4.4040000      0.0045737
      4.4050000      0.0045695
      4.4060000      0.0045773
      4.4070000      0.0045743
      4.4080000      0.0045654
      4.4090000      0.0045790
      4.4100000      0.0045726
      4.4110000      0.0045847
      4.4120000      0.0045828
      4.4130000      0.0045740
      4.4140000      0.0045784
      4.4150000      0.0045704
      4.4160000      0.0045736
      4.4170000      0.0045870
      4.4180000      0.0045823
      4.4190000      0.0045813
      4.4200000      0.0045748
      4.4210000      0.0045847
      4.4220000      0.0045828
      4.4230000      0.0045813
      4.4240000      0.0045795
      4.4250000      0.0045861
      4.4260000      0.0045832
      4.4270000      0.0045816
      4.4280000      0.0045859
      4.4290000      0.0045838
      4.4300000      0.0045800
      4.4310000      0.0045827
      4.4320000      0.0045795
      4.4330000      0.0045850
      4.4340000      0.0045871
      4.4350000      0.0045941
      4.4360000      0.0045951
      4.4370000      0.0045926
      4.4380000      0.0045897
      4.4390000      0.0045896
      4.4400000      0.0045958
      4.4410000      0.0045940
      4.4420000      0.0045955
      4.4430000      0.0045960
      4.4440000      0.0045934
      4.4450000      0.0045985
      4.4460000      0.0045913
      4.4470000      0.0045948
      4.4480000      0.0045952
      4.4490000      0.0046029
      4.4500000      0.0045940
      4.4510000      0.0046081
      4.4520000      0.0045956
      4.4530000      0.0046063
      4.4540000      0.0046047
      4.4550000      0.0046069
      4.4560000      0.0045993
      4.4570000      0.0045957
      4.4580000      0.0046018
      4.4590000      0.0046042
      4.4600000      0.0046076
      4.4610000      0.0046048
      4.4620000      0.0046091
      4.4630000      0.0046023
      4.4640000      0.0046069
      4.4650000      0.0046041
      4.4660000      0.0046048
      4.4670000      0.0046004
      4.4680000      0.0046056
      4.4690000      0.0046119
      4.4700000      0.0046026
      4.4710000      0.0046128
      4.4720000      0.0046108
      4.4730000      0.0046053
      4.4740000      0.0046159
      4.4750000      0.0046139
      4.4760000      0.0046177
      4.4770000      0.0046092
      4.4780000      0.0046097
      4.4790000      0.0046097
      4.4800000      0.0046125
      4.4810000      0.0046184
      4.4820000      0.0046189
      4.4830000      0.0046158
      4.4840000      0.0046229
      4.4850000      0.0046253
      4.4860000      0.0046193
      4.4870000      0.0046237
      4.4880000      0.0046304
      4.4890000      0.0046369
      4.4900000      0.0046318
      4.4910000      0.0046286
      4.4920000      0.0046356
      4.4930000      0.0046390
      4.4940000      0.0046319
      4.4950000      0.0046355
      4.4960000      0.0046332
      4.4970000      0.0046352
      4.4980000      0.0046408
      4.4990000      0.0046337
      4.5000000      0.0046472
      4.5010000      0.0046452
      4.5020000      0.0046381
      4.5030000      0.0046520
      4.5040000      0.0046377
      4.5050000      0.0046542
      4.5060000      0.0046413
      4.5070000      0.0046521
      4.5080000      0.0046552
      4.5090000      0.0046527
      4.5100000      0.0046476
      4.5110000      0.0046524
      4.5120000      0.0046553
      4.5130000      0.0046437
      4.5140000      0.0046612
      4.5150000      0.0046567
      4.5160000      0.0046513
      4.5170000      0.0046516
      4.5180000      0.0046524
      4.5190000      0.0046504
      4.5200000      0.0046559
      4.5210000      0.0046527
      4.5220000      0.0046534
      4.5230000      0.0046486
      4.5240000      0.0046512
      4.5250000      0.0046565
      4.5260000      0.0046523
      4.5270000      0.0046418
      4.5280000      0.0046483
      4.5290000      0.0046460
      4.5300000      0.0046465
      4.5310000      0.0046571
      4.5320000      0.0046449
      4.5330000      0.0046517
      4.5340000      0.0046443
      4.5350000      0.0046539
      4.5360000      0.0046541
      4.5370000      0.0046565
      4.5380000      0.0046597
      4.5390000      0.0046654
      4.5400000      0.0046576
      4.5410000      0.0046572
      4.5420000      0.0046574
      4.5430000      0.0046623
      4.5440000      0.0046642
      4.5450000      0.0046590
      4.5460000      0.0046595
      4.5470000      0.0046653
      4.5480000      0.0046659
      4.5490000      0.0046685
      4.5500000      0.0046538
      4.5510000      0.0046658
      4.5520000      0.0046694
      4.5530000      0.0046643
      4.5540000      0.0046582
      4.5550000      0.0046597
      4.5560000      0.0046616
      4.5570000      0.0046594
      4.5580000      0.0046633
      4.5590000      0.0046603
      4.5600000      0.0046610
      4.5610000      0.0046635
      4.5620000      0.0046644
      4.5630000      0.0046655
      4.5640000      0.0046688
      4.5650000      0.0046676
      4.5660000      0.0046686
      4.5670000      0.0046813
      4.5680000      0.0046738
      4.5690000      0.0046707
      4.5700000      0.0046750
      4.5710000      0.0046781
      4.5720000      0.0046719
      4.5730000      0.0046723
      4.5740000      0.0046770
      4.5750000      0.0046692
      4.5760000      0.0046693
      4.5770000      0.0046709
      4.5780000      0.0046779
      4.5790000      0.0046798
      4.5800000      0.0046752
      4.5810000      0.0046857
      4.5820000      0.0046761
      4.5830000      0.0046764
      4.5840000      0.0046810
      4.5850000      0.0046805
      4.5860000      0.0046751
      4.5870000      0.0046798
      4.5880000      0.0046704
      4.5890000      0.0046732
      4.5900000      0.0046740
      4.5910000      0.0046769
      4.5920000      0.0046796
      4.5930000      0.0046737
      4.5940000      0.0046721
      4.5950000      0.0046776
      4.5960000      0.0046723
      4.5970000      0.0046784
      4.5980000      0.0046754
      4.5990000      0.0046774
      4.6000000      0.0046822
      4.6010000      0.0046753
      4.6020000      0.0046831
      4.6030000      0.0046744
      4.6040000      0.0046829
      4.6050000      0.0046737
      4.6060000      0.0046775
      4.6070000      0.0046773
      4.6080000      0.0046749
      4.6090000      0.0046843
      4.6100000      0.0046851
      4.6110000      0.0046874
      4.6120000      0.0046809
      4.6130000      0.0046853
      4.6140000      0.0046838
      4.6150000      0.0046818
      4.6160000      0.0046907
      4.6170000      0.0046837
      4.6180000      0.0046880
      4.6190000      0.0046906
      4.6200000      0.0047000
      4.6210000      0.0047006
      4.6220000      0.0046987
      4.6230000      0.0046956
      4.6240000      0.0046955
      4.6250000      0.0047067
      4.6260000      0.0046939
      4.6270000      0.0046918
      4.6280000      0.0046969
      4.6290000      0.0046936
      4.6300000      0.0047013
      4.6310000      0.0047066
      4.6320000      0.0046995
      4.6330000      0.0047066
      4.6340000      0.0047081
      4.6350000      0.0047107
      4.6360000      0.0047220
      4.6370000      0.0047192
      4.6380000      0.0047225
      4.6390000      0.0047166
      4.6400000      0.0047116
      4.6410000      0.0047157
      4.6420000      0.0047213
      4.6430000      0.0047158
      4.6440000      0.0047199
      4.6450000      0.0047319
      4.6460000      0.0047189
      4.6470000      0.0047247
      4.6480000      0.0047238
      4.6490000      0.0047224
      4.6500000      0.0047218
      4.6510000      0.0047200
      4.6520000      0.0047348
      4.6530000      0.0047297
      4.6540000      0.0047368
      4.6550000      0.0047321
      4.6560000      0.0047289
      4.6570000      0.0047278
      4.6580000      0.0047162
      4.6590000      0.0047255
      4.6600000      0.0047261
      4.6610000      0.0047248
      4.6620000      0.0047243
      4.6630000      0.0047325
      4.6640000      0.0047339
      4.6650000      0.0047308
      4.6660000      0.0047308
      4.6670000      0.0047283
      4.6680000      0.0047300
      4.6690000      0.0047306
      4.6700000      0.0047327
      4.6710000      0.0047333
      4.6720000      0.0047351
      4.6730000      0.0047341
      4.6740000      0.0047287
      4.6750000      0.0047324
      4.6760000      0.0047356
      4.6770000      0.0047397
      4.6780000      0.0047401
      4.6790000      0.0047408
      4.6800000      0.0047354
      4.6810000      0.0047350
      4.6820000      0.0047369
      4.6830000      0.0047349
      4.6840000      0.0047429
      4.6850000      0.0047280
      4.6860000      0.0047355
      4.6870000      0.0047339
      4.6880000      0.0047347
      4.6890000      0.0047331
      4.6900000      0.0047349
      4.6910000      0.0047397
      4.6920000      0.0047393
      4.6930000      0.0047376
      4.6940000      0.0047341
      4.6950000      0.0047358
      4.6960000      0.0047277
      4.6970000      0.0047352
      4.6980000      0.0047304
      4.6990000      0.0047375
      4.7000000      0.0047400
      4.7010000      0.0047330
      4.7020000      0.0047423
      4.7030000      0.0047385
      4.7040000      0.0047303
      4.7050000      0.0047297
      4.7060000      0.0047291
      4.7070000      0.0047360
      4.7080000      0.0047323
      4.7090000      0.0047408
      4.7100000      0.0047319
      4.7110000      0.0047342
      4.7120000      0.0047354
      4.7130000      0.0047471
      4.7140000      0.0047451
      4.7150000      0.0047378
      4.7160000      0.0047426
      4.7170000      0.0047432
      4.7180000      0.0047486
      4.7190000      0.0047526
      4.7200000      0.0047446
      4.7210000      0.0047526
      4.7220000      0.0047594
      4.7230000      0.0047608
      4.7240000      0.0047531
      4.7250000      0.0047606
      4.7260000      0.0047573
      4.7270000      0.0047524
      4.7280000      0.0047569
      4.7290000      0.0047503
      4.7300000      0.0047588
      4.7310000      0.0047553
      4.7320000      0.0047580
      4.7330000      0.0047550
      4.7340000      0.0047496
      4.7350000      0.0047639
      4.7360000      0.0047561
      4.7370000      0.0047595
      4.7380000      0.0047574
      4.7390000      0.0047546
      4.7400000      0.0047543
      4.7410000      0.0047547
      4.7420000      0.0047556
      4.7430000      0.0047588
      4.7440000      0.0047535
      4.7450000      0.0047594
      4.7460000      0.0047567
      4.7470000      0.0047589
      4.7480000      0.0047652
      4.7490000      0.0047543
      4.7500000      0.0047555
      4.7510000      0.0047565
      4.7520000      0.0047593
      4.7530000      0.0047558
      4.7540000      0.0047573
      4.7550000      0.0047527
      4.7560000      0.0047585
      4.7570000      0.0047521
      4.7580000      0.0047590
      4.7590000      0.0047541
      4.7600000      0.0047594
      4.7610000      0.0047619
      4.7620000      0.0047656
      4.7630000      0.0047590
      4.7640000      0.0047603
      4.7650000      0.0047530
      4.7660000      0.0047532
      4.7670000      0.0047485
      4.7680000      0.0047590
      4.7690000      0.0047507
      4.7700000      0.0047480
      4.7710000      0.0047530
      4.7720000      0.0047514
      4.7730000      0.0047610
      4.7740000      0.0047535
      4.7750000      0.0047602
      4.7760000      0.0047607
      4.7770000      0.0047601
      4.7780000      0.0047605
      4.7790000      0.0047556
      4.7800000      0.0047581
      4.7810000      0.0047613
      4.7820000      0.0047606
      4.7830000      0.0047582
      4.7840000      0.0047558
      4.7850000      0.0047600
      4.7860000      0.0047613
      4.7870000      0.0047596
      4.7880000      0.0047625
      4.7890000      0.0047543
      4.7900000      0.0047636
      4.7910000      0.0047586
      4.7920000      0.0047602
      4.7930000      0.0047628
      4.7940000      0.0047654
      4.7950000      0.0047727
      4.7960000      0.0047718
      4.7970000      0.0047759
      4.7980000      0.0047752
      4.7990000      0.0047823
      4.8000000      0.0047765
      4.8010000      0.0047879
      4.8020000      0.0047768
      4.8030000      0.0047746
      4.8040000      0.0047818
      4.8050000      0.0047806
      4.8060000      0.0047821
      4.8070000      0.0047929
      4.8080000      0.0047881
      4.8090000      0.0047891
      4.8100000      0.0047905
      4.8110000      0.0047937
      4.8120000      0.0047967
      4.8130000      0.0047912
      4.8140000      0.0047883
      4.8150000      0.0047976
      4.8160000      0.0047868
      4.8170000      0.0048012
      4.8180000      0.0048036
      4.8190000      0.0047938
      4.8200000      0.0048043
      4.8210000      0.0047959
      4.8220000      0.0048033
      4.8230000      0.0048000
      4.8240000      0.0048018
      4.8250000      0.0048043
      4.8260000      0.0048051
      4.8270000      0.0048087
      4.8280000      0.0048083
      4.8290000      0.0048023
      4.8300000      0.0048081
      4.8310000      0.0048062
      4.8320000      0.0048053
      4.8330000      0.0048119
      4.8340000      0.0048083
      4.8350000      0.0048124
      4.8360000      0.0048081
      4.8370000      0.0048064
      4.8380000      0.0048025
      4.8390000      0.0048049
      4.8400000      0.0048165
      4.8410000      0.0048033
      4.8420000      0.0048044
      4.8430000      0.0048050
      4.8440000      0.0047990
      4.8450000      0.0048104
      4.8460000      0.0048088
      4.8470000      0.0048032
      4.8480000      0.0048057
      4.8490000      0.0048048
      4.8500000      0.0048096
      4.8510000      0.0048156
      4.8520000      0.0048030
      4.8530000      0.0048132
      4.8540000      0.0048082
      4.8550000      0.0048074
      4.8560000      0.0048067
      4.8570000      0.0048044
      4.8580000      0.0048088
      4.8590000      0.0048131
      4.8600000      0.0048077
      4.8610000      0.0048063
      4.8620000      0.0048135
      4.8630000      0.0048069
      4.8640000      0.0048103
      4.8650000      0.0048101
      4.8660000      0.0048162
      4.8670000      0.0048133
      4.8680000      0.0048163
      4.8690000      0.0048150
      4.8700000      0.0048243
      4.8710000      0.0048177
      4.8720000      0.0048267
      4.8730000      0.0048212
      4.8740000      0.0048200
      4.8750000      0.0048260
      4.8760000      0.0048278
      4.8770000      0.0048233
      4.8780000      0.0048285
      4.8790000      0.0048228
      4.8800000      0.0048233
      4.8810000      0.0048239
      4.8820000      0.0048207
      4.8830000      0.0048197
      4.8840000      0.0048224
      4.8850000      0.0048192
      4.8860000      0.0048200
      4.8870000      0.0048182
      4.8880000      0.0048243
      4.8890000      0.0048199
      4.8900000      0.0048274
      4.8910000      0.0048266
      4.8920000      0.0048310
      4.8930000      0.0048231
      4.8940000      0.0048245
      4.8950000      0.0048310
      4.8960000      0.0048236
      4.8970000      0.0048233
      4.8980000      0.0048243
      4.8990000      0.0048284
      4.9000000      0.0048315
      4.9010000      0.0048328
      4.9020000      0.0048330
      4.9030000      0.0048372
      4.9040000      0.0048417
      4.9050000      0.0048327
      4.9060000      0.0048313
      4.9070000      0.0048400
      4.9080000      0.0048314
      4.9090000      0.0048420
      4.9100000      0.0048447
      4.9110000      0.0048296
      4.9120000      0.0048367
      4.9130000      0.0048331
      4.9140000      0.0048464
      4.9150000      0.0048283
      4.9160000      0.0048438
      4.9170000      0.0048385
      4.9180000      0.0048442
      4.9190000      0.0048457
      4.9200000      0.0048484
      4.9210000      0.0048427
      4.9220000      0.0048522
      4.9230000      0.0048487
      4.9240000      0.0048503
      4.9250000      0.0048517
      4.9260000      0.0048451
      4.9270000      0.0048523
      4.9280000      0.0048435
      4.9290000      0.0048483
      4.9300000      0.0048499
      4.9310000      0.0048459
      4.9320000      0.0048426
      4.9330000      0.0048403
      4.9340000      0.0048466
      4.9350000      0.0048456
      4.9360000      0.0048490
      4.9370000      0.0048455
      4.9380000      0.0048477
      4.9390000      0.0048439
      4.9400000      0.0048490
      4.9410000      0.0048429
      4.9420000      0.0048521
      4.9430000      0.0048526
      4.9440000      0.0048527
      4.9450000      0.0048577
      4.9460000      0.0048698
      4.9470000      0.0048621
      4.9480000      0.0048558
      4.9490000      0.0048581
      4.9500000      0.0048553
      4.9510000      0.0048510
      4.9520000      0.0048568
      4.9530000      0.0048661
      4.9540000      0.0048661
      4.9550000      0.0048571
      4.9560000      0.0048594
      4.9570000      0.0048661
      4.9580000      0.0048793
      4.9590000      0.0048711
      4.9600000      0.0048704
      4.9610000      0.0048688
      4.9620000      0.0048649
      4.9630000      0.0048660
      4.9640000      0.0048644
      4.9650000      0.0048704
      4.9660000      0.0048660
      4.9670000      0.0048730
      4.9680000      0.0048607
      4.9690000      0.0048638
      4.9700000      0.0048637
      4.9710000      0.0048647
      4.9720000      0.0048681
      4.9730000      0.0048667
      4.9740000      0.0048612
      4.9750000      0.0048619
      4.9760000      0.0048659
      4.9770000      0.0048563
      4.9780000      0.0048712
      4.9790000      0.0048697
      4.9800000      0.0048727
      4.9810000      0.0048696
      4.9820000      0.0048679
      4.9830000      0.0048592
      4.9840000      0.0048536
      4.9850000      0.0048643
      4.9860000      0.0048620
      4.9870000      0.0048597
      4.9880000      0.0048580
      4.9890000      0.0048529
      4.9900000      0.0048491
      4.9910000      0.0048521
      4.9920000      0.0048475
      4.9930000      0.0048565
      4.9940000      0.0048531
      4.9950000      0.0048596
      4.9960000      0.0048657
      4.9970000      0.0048633
      4.9980000      0.0048612
      4.9990000      0.0048666
      5.0000000      0.0048648
      5.0010000      0.0048533
      5.0020000      0.0048749
      5.0030000      0.0048693
      5.0040000      0.0048718
      5.0050000      0.0048727
      5.0060000      0.0048679
      5.0070000      0.0048717
      5.0080000      0.0048726
      5.0090000      0.0048787
      5.0100000      0.0048784
      5.0110000      0.0048798
      5.0120000      0.0048832
      5.0130000      0.0048895
      5.0140000      0.0048810
      5.0150000      0.0048882
      5.0160000      0.0048868
      5.0170000      0.0048877
      5.0180000      0.0048839
      5.0190000      0.0048847
      5.0200000      0.0048837
      5.0210000      0.0048740
      5.0220000      0.0048876
      5.0230000      0.0048842
      5.0240000      0.0048823
      5.0250000      0.0048775
      5.0260000      0.0048858
      5.0270000      0.0048928
      5.0280000      0.0048880
      5.0290000      0.0048946
      5.0300000      0.0048941
      5.0310000      0.0048993
      5.0320000      0.0048968
      5.0330000      0.0048933
      5.0340000      0.0048897
      5.0350000      0.0048878
      5.0360000      0.0048895
      5.0370000      0.0048857
      5.0380000      0.0049029
      5.0390000      0.0048993
      5.0400000      0.0049034
      5.0410000      0.0048910
      5.0420000      0.0049047
      5.0430000      0.0048960
      5.0440000      0.0048992
      5.0450000      0.0048918
      5.0460000      0.0048946
      5.0470000      0.0048986
      5.0480000      0.0048971
      5.0490000      0.0048966
      5.0500000      0.0049051
      5.0510000      0.0048970
      5.0520000      0.0048883
      5.0530000      0.0048952
      5.0540000      0.0048938
      5.0550000      0.0048897
      5.0560000      0.0048813
      5.0570000      0.0048858
      5.0580000      0.0048812
      5.0590000      0.0048851
      5.0600000      0.0048911
      5.0610000      0.0048821
      5.0620000      0.0048855
      5.0630000      0.0048995
      5.0640000      0.0048984
      5.0650000      0.0048941
      5.0660000      0.0049002
      5.0670000      0.0048938
      5.0680000      0.0048965
      5.0690000      0.0048986
      5.0700000      0.0049022
      5.0710000      0.0048975
      5.0720000      0.0048989
      5.0730000      0.0048967
      5.0740000      0.0049093
      5.0750000      0.0049077
      5.0760000      0.0049030
      5.0770000      0.0049041
      5.0780000      0.0049097
      5.0790000      0.0049094
      5.0800000      0.0049092
      5.0810000      0.0049072
      5.0820000      0.0049008
      5.0830000      0.0049116
      5.0840000      0.0049075
      5.0850000      0.0049170
      5.0860000      0.0049118
      5.0870000      0.0049212
      5.0880000      0.0049083
      5.0890000      0.0049111
      5.0900000      0.0049169
      5.0910000      0.0049122
      5.0920000      0.0049182
      5.0930000      0.0049163
      5.0940000      0.0049118
      5.0950000      0.0049167
      5.0960000      0.0049269
      5.0970000      0.0049235
      5.0980000      0.0049266
      5.0990000      0.0049247
      5.1000000      0.0049280
      5.1010000      0.0049321
      5.1020000      0.0049297
      5.1030000      0.0049286
      5.1040000      0.0049273
      5.1050000      0.0049285
      5.1060000      0.0049267
      5.1070000      0.0049279
      5.1080000      0.0049203
      5.1090000      0.0049217
      5.1100000      0.0049252
      5.1110000      0.0049239
      5.1120000      0.0049187
      5.1130000      0.0049299
      5.1140000      0.0049194
      5.1150000      0.0049307
      5.1160000      0.0049288
      5.1170000      0.0049200
      5.1180000      0.0049271
      5.1190000      0.0049309
      5.1200000      0.0049283
      5.1210000      0.0049318
      5.1220000      0.0049287
      5.1230000      0.0049189
      5.1240000      0.0049317
      5.1250000      0.0049248
      5.1260000      0.0049245
      5.1270000      0.0049188
      5.1280000      0.0049239
      5.1290000      0.0049253
      5.1300000      0.0049160
      5.1310000      0.0049294
      5.1320000      0.0049266
      5.1330000      0.0049368
      5.1340000      0.0049267
      5.1350000      0.0049354
      5.1360000      0.0049459
      5.1370000      0.0049321
      5.1380000      0.0049343
      5.1390000      0.0049353
      5.1400000      0.0049331
      5.1410000      0.0049425
      5.1420000      0.0049394
      5.1430000      0.0049542
      5.1440000      0.0049563
      5.1450000      0.0049419
      5.1460000      0.0049427
      5.1470000      0.0049519
      5.1480000      0.0049453
      5.1490000      0.0049434
      5.1500000      0.0049560
      5.1510000      0.0049517
      5.1520000      0.0049542
      5.1530000      0.0049651
      5.1540000      0.0049518
      5.1550000      0.0049549
      5.1560000      0.0049539
      5.1570000      0.0049531
      5.1580000      0.0049604
      5.1590000      0.0049540
      5.1600000      0.0049512
      5.1610000      0.0049570
      5.1620000      0.0049576
      5.1630000      0.0049544
      5.1640000      0.0049610
      5.1650000      0.0049624
      5.1660000      0.0049571
      5.1670000      0.0049652
      5.1680000      0.0049655
      5.1690000      0.0049606
      5.1700000      0.0049658
      5.1710000      0.0049615
      5.1720000      0.0049574
      5.1730000      0.0049608
      5.1740000      0.0049610
      5.1750000      0.0049581
      5.1760000      0.0049570
      5.1770000      0.0049672
      5.1780000      0.0049593
      5.1790000      0.0049718
      5.1800000      0.0049644
      5.1810000      0.0049641
      5.1820000      0.0049663
      5.1830000      0.0049630
      5.1840000      0.0049620
      5.1850000      0.0049621
      5.1860000      0.0049565
      5.1870000      0.0049672
      5.1880000      0.0049619
      5.1890000      0.0049563
      5.1900000      0.0049571
      5.1910000      0.0049645
      5.1920000      0.0049656
      5.1930000      0.0049656
      5.1940000      0.0049731
      5.1950000      0.0049735
      5.1960000      0.0049808
      5.1970000      0.0049729
      5.1980000      0.0049774
      5.1990000      0.0049798
      5.2000000      0.0049666
      5.2010000      0.0049732
      5.2020000      0.0049707
      5.2030000      0.0049731
      5.2040000      0.0049705
      5.2050000      0.0049761
      5.2060000      0.0049721
      5.2070000      0.0049681
      5.2080000      0.0049774
      5.2090000      0.0049765
      5.2100000      0.0049823
      5.2110000      0.0049824
      5.2120000      0.0049878
      5.2130000      0.0049866
      5.2140000      0.0049830
      5.2150000      0.0049915
      5.2160000      0.0049822
      5.2170000      0.0049838
      5.2180000      0.0049699
      5.2190000      0.0049718
      5.2200000      0.0049772
      5.2210000      0.0049715
      5.2220000      0.0049698
      5.2230000      0.0049763
      5.2240000      0.0049823
      5.2250000      0.0049826
      5.2260000      0.0049735
      5.2270000      0.0049796
      5.2280000      0.0049851
      5.2290000      0.0049861
      5.2300000      0.0049823
      5.2310000      0.0049827
      5.2320000      0.0049851
      5.2330000      0.0049821
      5.2340000      0.0049822
      5.2350000      0.0049891
      5.2360000      0.0049781
      5.2370000      0.0049835
      5.2380000      0.0049820
      5.2390000      0.0049885
      5.2400000      0.0049813
      5.2410000      0.0049869
      5.2420000      0.0049840
      5.2430000      0.0049817
      5.2440000      0.0049881
      5.2450000      0.0049925
      5.2460000      0.0049916
      5.2470000      0.0049867
      5.2480000      0.0050025
      5.2490000      0.0049895
      5.2500000      0.0049928
      5.2510000      0.0049895
      5.2520000      0.0049946
      5.2530000      0.0049855
      5.2540000      0.0049869
      5.2550000      0.0049892
      5.2560000      0.0049810
      5.2570000      0.0049878
      5.2580000      0.0049850
      5.2590000      0.0049831
      5.2600000      0.0049860
      5.2610000      0.0049782
      5.2620000      0.0049852
      5.2630000      0.0049944
      5.2640000      0.0049849
      5.2650000      0.0049866
      5.2660000      0.0049846
      5.2670000      0.0049943
      5.2680000      0.0049925
      5.2690000      0.0049868
      5.2700000      0.0049905
      5.2710000      0.0049935
      5.2720000      0.0049905
      5.2730000      0.0049899
      5.2740000      0.0049865
      5.2750000      0.0049973
      5.2760000      0.0049808
      5.2770000      0.0049908
      5.2780000      0.0049883
      5.2790000      0.0049848
      5.2800000      0.0049871
      5.2810000      0.0049961
      5.2820000      0.0049881
      5.2830000      0.0049850
      5.2840000      0.0049857
      5.2850000      0.0049846
      5.2860000      0.0049870
      5.2870000      0.0049835
      5.2880000      0.0049815
      5.2890000      0.0049894
      5.2900000      0.0049836
      5.2910000      0.0049833
      5.2920000      0.0049811
      5.2930000      0.0049894
      5.2940000      0.0049833
      5.2950000      0.0049889
      5.2960000      0.0049937
      5.2970000      0.0049890
      5.2980000      0.0049992
      5.2990000      0.0049941
      5.3000000      0.0049975
      5.3010000      0.0049960
      5.3020000      0.0050019
      5.3030000      0.0050026
      5.3040000      0.0050046
      5.3050000      0.0049975
      5.3060000      0.0049936
      5.3070000      0.0049987
      5.3080000      0.0049959
      5.3090000      0.0049942
      5.3100000      0.0049927
      5.3110000      0.0049892
      5.3120000      0.0049921
      5.3130000      0.0049911
      5.3140000      0.0050042
      5.3150000      0.0050005
      5.3160000      0.0049896
      5.3170000      0.0049968
      5.3180000      0.0049972
      5.3190000      0.0049970
      5.3200000      0.0050053
      5.3210000      0.0049950
      5.3220000      0.0049958
      5.3230000      0.0049973
      5.3240000      0.0049969
      5.3250000      0.0050003
      5.3260000      0.0049967
      5.3270000      0.0049985
      5.3280000      0.0050005
      5.3290000      0.0050134
      5.3300000      0.0050019
      5.3310000      0.0050005
      5.3320000      0.0050020
      5.3330000      0.0050082
      5.3340000      0.0049993
      5.3350000      0.0050039
      5.3360000      0.0049993
      5.3370000      0.0049999
      5.3380000      0.0050075
      5.3390000      0.0049928
      5.3400000      0.0050180
      5.3410000      0.0050073
      5.3420000      0.0050143
      5.3430000      0.0050114
      5.3440000      0.0050062
      5.3450000      0.0050179
      5.3460000      0.0050005
      5.3470000      0.0050154
      5.3480000      0.0050077
      5.3490000      0.0050070
      5.3500000      0.0050188
      5.3510000      0.0050143
      5.3520000      0.0050231
      5.3530000      0.0050178
      5.3540000      0.0050224
      5.3550000      0.0050214
      5.3560000      0.0050286
      5.3570000      0.0050189
      5.3580000      0.0050307
      5.3590000      0.0050318
      5.3600000      0.0050332
      5.3610000      0.0050301
      5.3620000      0.0050314
      5.3630000      0.0050289
      5.3640000      0.0050181
      5.3650000      0.0050372
      5.3660000      0.0050250
      5.3670000      0.0050336
      5.3680000      0.0050284
      5.3690000      0.0050282
      5.3700000      0.0050304
      5.3710000      0.0050399
      5.3720000      0.0050315
      5.3730000      0.0050511
      5.3740000      0.0050398
      5.3750000      0.0050488
      5.3760000      0.0050497
      5.3770000      0.0050427
      5.3780000      0.0050509
      5.3790000      0.0050410
      5.3800000      0.0050397
      5.3810000      0.0050453
      5.3820000      0.0050394
      5.3830000      0.0050502
      5.3840000      0.0050547
      5.3850000      0.0050486
      5.3860000      0.0050602
      5.3870000      0.0050549
      5.3880000      0.0050619
      5.3890000      0.0050559
      5.3900000      0.0050533
      5.3910000      0.0050577
      5.3920000      0.0050557
      5.3930000      0.0050511
      5.3940000      0.0050596
      5.3950000      0.0050581
      5.3960000      0.0050508
      5.3970000      0.0050526
      5.3980000      0.0050576
      5.3990000      0.0050510
      5.4000000      0.0050494
      5.4010000      0.0050510
      5.4020000      0.0050596
      5.4030000      0.0050561
      5.4040000      0.0050582
      5.4050000      0.0050547
      5.4060000      0.0050594
      5.4070000      0.0050606
      5.4080000      0.0050578
      5.4090000      0.0050594
      5.4100000      0.0050548
      5.4110000      0.0050556
      5.4120000      0.0050587
      5.4130000      0.0050548
      5.4140000      0.0050668
      5.4150000      0.0050607
      5.4160000      0.0050593
      5.4170000      0.0050777
      5.4180000      0.0050667
      5.4190000      0.0050620
      5.4200000      0.0050651
      5.4210000      0.0050638
      5.4220000      0.0050666
      5.4230000      0.0050712
      5.4240000      0.0050699
      5.4250000      0.0050714
      5.4260000      0.0050701
      5.4270000      0.0050602
      5.4280000      0.0050621
      5.4290000      0.0050645
      5.4300000      0.0050534
      5.4310000      0.0050587
      5.4320000      0.0050636
      5.4330000      0.0050657
      5.4340000      0.0050665
      5.4350000      0.0050583
      5.4360000      0.0050721
      5.4370000      0.0050668
      5.4380000      0.0050774
      5.4390000      0.0050648
      5.4400000      0.0050700
      5.4410000      0.0050714
      5.4420000      0.0050759
      5.4430000      0.0050794
      5.4440000      0.0050731
      5.4450000      0.0050768
      5.4460000      0.0050830
      5.4470000      0.0050796
      5.4480000      0.0050755
      5.4490000      0.0050775
      5.4500000      0.0050873
      5.4510000      0.0050803
      5.4520000      0.0050768
      5.4530000      0.0050809
      5.4540000      0.0050814
      5.4550000      0.0050831
      5.4560000      0.0050831
      5.4570000      0.0050801
      5.4580000      0.0050834
      5.4590000      0.0050810
      5.4600000      0.0050904
      5.4610000      0.0050781
      5.4620000      0.0050851
      5.4630000      0.0050795
      5.4640000      0.0050846
      5.4650000      0.0050909
      5.4660000      0.0050830
      5.4670000      0.0050832
      5.4680000      0.0050924
      5.4690000      0.0050977
      5.4700000      0.0050957
      5.4710000      0.0051016
      5.4720000      0.0050959
      5.4730000      0.0050975
      5.4740000      0.0051069
      5.4750000      0.0050960
      5.4760000      0.0050980
      5.4770000      0.0051000
      5.4780000      0.0050962
      5.4790000      0.0050922
      5.4800000      0.0050985
      5.4810000      0.0051026
      5.4820000      0.0050942
      5.4830000      0.0051082
      5.4840000      0.0051002
      5.4850000      0.0051024
      5.4860000      0.0050919
      5.4870000      0.0050996
      5.4880000      0.0050906
      5.4890000      0.0051006
      5.4900000      0.0050955
      5.4910000      0.0050972
      5.4920000      0.0050957
      5.4930000      0.0051000
      5.4940000      0.0051043
      5.4950000      0.0050982
      5.4960000      0.0050976
      5.4970000      0.0050992
      5.4980000      0.0050959
      5.4990000      0.0050994
      5.5000000      0.0051010
      5.5010000      0.0051069
      5.5020000      0.0051009
      5.5030000      0.0051015
      5.5040000      0.0051024
      5.5050000      0.0051074
      5.5060000      0.0051029
      5.5070000      0.0050972
      5.5080000      0.0050985
      5.5090000      0.0051085
      5.5100000      0.0051065
      5.5110000      0.0051025
      5.5120000      0.0051143
      5.5130000      0.0051057
      5.5140000      0.0051133
      5.5150000      0.0051007
      5.5160000      0.0051167
      5.5170000      0.0051096
      5.5180000      0.0051084
      5.5190000      0.0051121
      5.5200000      0.0051176
      5.5210000      0.0051120
      5.5220000      0.0051145
      5.5230000      0.0051109
      5.5240000      0.0051140
      5.5250000      0.0051193
      5.5260000      0.0051192
      5.5270000      0.0051160
      5.5280000      0.0051168
      5.5290000      0.0051154
      5.5300000      0.0051197
      5.5310000      0.0051167
      5.5320000      0.0051170
      5.5330000      0.0051119
      5.5340000      0.0051187
      5.5350000      0.0051121
      5.5360000      0.0051155
      5.5370000      0.0051216
      5.5380000      0.0051208
      5.5390000      0.0051203
      5.5400000      0.0051191
      5.5410000      0.0051308
      5.5420000      0.0051260
      5.5430000      0.0051238
      5.5440000      0.0051251
      5.5450000      0.0051304
      5.5460000      0.0051376
      5.5470000      0.0051155
      5.5480000      0.0051400
      5.5490000      0.0051300
      5.5500000      0.0051298
      5.5510000      0.0051300
      5.5520000      0.0051300
      5.5530000      0.0051243
      5.5540000      0.0051296
      5.5550000      0.0051243
      5.5560000      0.0051193
      5.5570000      0.0051216
      5.5580000      0.0051271
      5.5590000      0.0051223
      5.5600000      0.0051215
      5.5610000      0.0051332
      5.5620000      0.0051413
      5.5630000      0.0051378
      5.5640000      0.0051333
      5.5650000      0.0051383
      5.5660000      0.0051330
      5.5670000      0.0051414
      5.5680000      0.0051313
      5.5690000      0.0051472
      5.5700000      0.0051413
      5.5710000      0.0051339
      5.5720000      0.0051333
      5.5730000      0.0051413
      5.5740000      0.0051400
      5.5750000      0.0051467
      5.5760000      0.0051375
      5.5770000      0.0051444
      5.5780000      0.0051405
      5.5790000      0.0051379
      5.5800000      0.0051390
      5.5810000      0.0051433
      5.5820000      0.0051378
      5.5830000      0.0051378
      5.5840000      0.0051353
      5.5850000      0.0051401
      5.5860000      0.0051425
      5.5870000      0.0051504
      5.5880000      0.0051454
      5.5890000      0.0051375
      5.5900000      0.0051444
      5.5910000      0.0051518
      5.5920000      0.0051435
      5.5930000      0.0051367
      5.5940000      0.0051360
      5.5950000      0.0051425
      5.5960000      0.0051481
      5.5970000      0.0051577
      5.5980000      0.0051561
      5.5990000      0.0051594
      5.6000000      0.0051606
      5.6010000      0.0051617
      5.6020000      0.0051668
      5.6030000      0.0051650
      5.6040000      0.0051727
      5.6050000      0.0051680
      5.6060000      0.0051669
      5.6070000      0.0051663
      5.6080000      0.0051727
      5.6090000      0.0051743
      5.6100000      0.0051626
      5.6110000      0.0051595
      5.6120000      0.0051635
      5.6130000      0.0051605
      5.6140000      0.0051548
      5.6150000      0.0051620
      5.6160000      0.0051672
      5.6170000      0.0051681
      5.6180000      0.0051668
      5.6190000      0.0051648
      5.6200000      0.0051686
      5.6210000      0.0051614
      5.6220000      0.0051679
      5.6230000      0.0051750
      5.6240000      0.0051662
      5.6250000      0.0051685
      5.6260000      0.0051684
      5.6270000      0.0051562
      5.6280000      0.0051547
      5.6290000      0.0051546
      5.6300000      0.0051550
      5.6310000      0.0051621
      5.6320000      0.0051518
      5.6330000      0.0051518
      5.6340000      0.0051659
      5.6350000      0.0051555
      5.6360000      0.0051560
      5.6370000      0.0051519
      5.6380000      0.0051572
      5.6390000      0.0051632
      5.6400000      0.0051591
      5.6410000      0.0051609
      5.6420000      0.0051633
      5.6430000      0.0051628
      5.6440000      0.0051583
      5.6450000      0.0051672
      5.6460000      0.0051605
      5.6470000      0.0051576
      5.6480000      0.0051627
      5.6490000      0.0051680
      5.6500000      0.0051659
      5.6510000      0.0051676
      5.6520000      0.0051759
      5.6530000      0.0051654
      5.6540000      0.0051665
      5.6550000      0.0051694
      5.6560000      0.0051763
      5.6570000      0.0051814
      5.6580000      0.0051659
      5.6590000      0.0051687
      5.6600000      0.0051722
      5.6610000      0.0051698
      5.6620000      0.0051732
      5.6630000      0.0051761
      5.6640000      0.0051855
      5.6650000      0.0051702
      5.6660000      0.0051858
      5.6670000      0.0051818
      5.6680000      0.0051919
      5.6690000      0.0051891
      5.6700000      0.0051841
      5.6710000      0.0051863
      5.6720000      0.0051859
      5.6730000      0.0051864
      5.6740000      0.0051876
      5.6750000      0.0051892
      5.6760000      0.0051852
      5.6770000      0.0051868
      5.6780000      0.0051958
      5.6790000      0.0051972
      5.6800000      0.0052003
      5.6810000      0.0051969
      5.6820000      0.0051998
      5.6830000      0.0052009
      5.6840000      0.0051980
      5.6850000      0.0052057
      5.6860000      0.0052025
      5.6870000      0.0052050
      5.6880000      0.0052055
      5.6890000      0.0052045
      5.6900000      0.0052039
      5.6910000      0.0051973
      5.6920000      0.0051966
      5.6930000      0.0052016
      5.6940000      0.0051952
      5.6950000      0.0051999
      5.6960000      0.0051948
      5.6970000      0.0051968
      5.6980000      0.0052021
      5.6990000      0.0051999
      5.7000000      0.0052022
      5.7010000      0.0052013
      5.7020000      0.0052054
      5.7030000      0.0051973
      5.7040000      0.0052057
      5.7050000      0.0052058
      5.7060000      0.0051956
      5.7070000      0.0052083
      5.7080000      0.0052067
      5.7090000      0.0052058
      5.7100000      0.0052054
      5.7110000      0.0052167
      5.7120000      0.0052087
      5.7130000      0.0052094
      5.7140000      0.0052124
      5.7150000      0.0052118
      5.7160000      0.0052097
      5.7170000      0.0052131
      5.7180000      0.0052089
      5.7190000      0.0052182
      5.7200000      0.0052099
      5.7210000      0.0052179
      5.7220000      0.0052070
      5.7230000      0.0052092
      5.7240000      0.0052147
      5.7250000      0.0052212
      5.7260000      0.0052177
      5.7270000      0.0052175
      5.7280000      0.0052166
      5.7290000      0.0052079
      5.7300000      0.0052239
      5.7310000      0.0052196
      5.7320000      0.0052095
      5.7330000      0.0052207
      5.7340000      0.0052242
      5.7350000      0.0052227
      5.7360000      0.0052259
      5.7370000      0.0052189
      5.7380000      0.0052191
      5.7390000      0.0052221
      5.7400000      0.0052270
      5.7410000      0.0052262
      5.7420000      0.0052139
      5.7430000      0.0052176
      5.7440000      0.0052208
      5.7450000      0.0052179
      5.7460000      0.0052332
      5.7470000      0.0052232
      5.7480000      0.0052327
      5.7490000      0.0052370
      5.7500000      0.0052265
      5.7510000      0.0052257
      5.7520000      0.0052264
      5.7530000      0.0052275
      5.7540000      0.0052240
      5.7550000      0.0052257
      5.7560000      0.0052253
      5.7570000      0.0052301
      5.7580000      0.0052193
      5.7590000      0.0052301
      5.7600000      0.0052316
      5.7610000      0.0052238
      5.7620000      0.0052284
      5.7630000      0.0052259
      5.7640000      0.0052298
      5.7650000      0.0052296
      5.7660000      0.0052318
      5.7670000      0.0052425
      5.7680000      0.0052325
      5.7690000      0.0052315
      5.7700000      0.0052278
      5.7710000      0.0052332
      5.7720000      0.0052270
      5.7730000      0.0052276
      5.7740000      0.0052213
      5.7750000      0.0052322
      5.7760000      0.0052285
      5.7770000      0.0052274
      5.7780000      0.0052224
      5.7790000      0.0052291
      5.7800000      0.0052231
      5.7810000      0.0052381
      5.7820000      0.0052273
      5.7830000      0.0052439
      5.7840000      0.0052317
      5.7850000      0.0052399
      5.7860000      0.0052304
      5.7870000      0.0052328
      5.7880000      0.0052301
      5.7890000      0.0052409
      5.7900000      0.0052450
      5.7910000      0.0052380
      5.7920000      0.0052404
      5.7930000      0.0052430
      5.7940000      0.0052434
      5.7950000      0.0052393
      5.7960000      0.0052490
      5.7970000      0.0052399
      5.7980000      0.0052451
      5.7990000      0.0052497
      5.8000000      0.0052529
      5.8010000      0.0052467
      5.8020000      0.0052479
      5.8030000      0.0052549
      5.8040000      0.0052608
      5.8050000      0.0052578
      5.8060000      0.0052609
      5.8070000      0.0052553
      5.8080000      0.0052617
      5.8090000      0.0052529
      5.8100000      0.0052616
      5.8110000      0.0052573
      5.8120000      0.0052531
      5.8130000      0.0052531
      5.8140000      0.0052572
      5.8150000      0.0052539
      5.8160000      0.0052593
      5.8170000      0.0052587
      5.8180000      0.0052690
      5.8190000      0.0052667
      5.8200000      0.0052612
      5.8210000      0.0052749
      5.8220000      0.0052759
      5.8230000      0.0052701
      5.8240000      0.0052726
      5.8250000      0.0052801
      5.8260000      0.0052843
      5.8270000      0.0052765
      5.8280000      0.0052797
      5.8290000      0.0052784
      5.8300000      0.0052773
      5.8310000      0.0052794
      5.8320000      0.0052763
      5.8330000      0.0052838
      5.8340000      0.0052841
      5.8350000      0.0052811
      5.8360000      0.0052848
      5.8370000      0.0052828
      5.8380000      0.0052808
      5.8390000      0.0052880
      5.8400000      0.0052820
      5.8410000      0.0052783
      5.8420000      0.0052835
      5.8430000      0.0052837
      5.8440000      0.0052792
      5.8450000      0.0052747
      5.8460000      0.0052826
      5.8470000      0.0052796
      5.8480000      0.0052882
      5.8490000      0.0052803
      5.8500000      0.0052884
      5.8510000      0.0052860
      5.8520000      0.0052865
      5.8530000      0.0052753
      5.8540000      0.0052799
      5.8550000      0.0052847
      5.8560000      0.0052863
      5.8570000      0.0052801
      5.8580000      0.0052849
      5.8590000      0.0052835
      5.8600000      0.0052803
      5.8610000      0.0052872
      5.8620000      0.0052865
      5.8630000      0.0052928
      5.8640000      0.0052880
      5.8650000      0.0052934
      5.8660000      0.0052991
      5.8670000      0.0052864
      5.8680000      0.0052948
      5.8690000      0.0053025
      5.8700000      0.0052924
      5.8710000      0.0053019
      5.8720000      0.0053065
      5.8730000      0.0053020
      5.8740000      0.0053040
      5.8750000      0.0053068
      5.8760000      0.0052971
      5.8770000      0.0053169
      5.8780000      0.0053070
      5.8790000      0.0053078
      5.8800000      0.0053113
      5.8810000      0.0053077
      5.8820000      0.0053093
      5.8830000      0.0053161
      5.8840000      0.0053161
      5.8850000      0.0053191
      5.8860000      0.0053191
      5.8870000      0.0053208
      5.8880000      0.0053192
      5.8890000      0.0053216
      5.8900000      0.0053267
      5.8910000      0.0053162
      5.8920000      0.0053185
      5.8930000      0.0053201
      5.8940000      0.0053268
      5.8950000      0.0053258
      5.8960000      0.0053246
      5.8970000      0.0053240
      5.8980000      0.0053258
      5.8990000      0.0053218
      5.9000000      0.0053201
      5.9010000      0.0053258
      5.9020000      0.0053231
      5.9030000      0.0053260
      5.9040000      0.0053222
      5.9050000      0.0053222
      5.9060000      0.0053219
      5.9070000      0.0053222
      5.9080000      0.0053298
      5.9090000      0.0053296
      5.9100000      0.0053247
      5.9110000      0.0053253
      5.9120000      0.0053320
      5.9130000      0.0053333
      5.9140000      0.0053335
      5.9150000      0.0053336
      5.9160000      0.0053409
      5.9170000      0.0053330
      5.9180000      0.0053268
      5.9190000      0.0053327
      5.9200000      0.0053314
      5.9210000      0.0053264
      5.9220000      0.0053355
      5.9230000      0.0053240
      5.9240000      0.0053327
      5.9250000      0.0053285
      5.9260000      0.0053346
      5.9270000      0.0053338
      5.9280000      0.0053295
      5.9290000      0.0053429
      5.9300000      0.0053349
      5.9310000      0.0053371
      5.9320000      0.0053361
      5.9330000      0.0053467
      5.9340000      0.0053499
      5.9350000      0.0053519
      5.9360000      0.0053525
      5.9370000      0.0053493
      5.9380000      0.0053491
      5.9390000      0.0053453
      5.9400000      0.0053417
      5.9410000      0.0053438
      5.9420000      0.0053533
      5.9430000      0.0053505
      5.9440000      0.0053513
      5.9450000      0.0053462
      5.9460000      0.0053534
      5.9470000      0.0053545
      5.9480000      0.0053528
      5.9490000      0.0053535
      5.9500000      0.0053414
      5.9510000      0.0053511
      5.9520000      0.0053388
      5.9530000      0.0053509
      5.9540000      0.0053541
      5.9550000      0.0053461
      5.9560000      0.0053473
      5.9570000      0.0053456
      5.9580000      0.0053397
      5.9590000      0.0053516
      5.9600000      0.0053473
      5.9610000      0.0053449
      5.9620000      0.0053475
      5.9630000      0.0053501
      5.9640000      0.0053409
      5.9650000      0.0053506
      5.9660000      0.0053485
      5.9670000      0.0053513
      5.9680000      0.0053561
      5.9690000      0.0053548
      5.9700000      0.0053448
      5.9710000      0.0053588
      5.9720000      0.0053539
      5.9730000      0.0053479
      5.9740000      0.0053565
      5.9750000      0.0053582
      5.9760000      0.0053515
      5.9770000      0.0053532
      5.9780000      0.0053563
      5.9790000      0.0053601
      5.9800000      0.0053440
      5.9810000      0.0053457
      5.9820000      0.0053455
      5.9830000      0.0053546
      5.9840000      0.0053476
      5.9850000      0.0053430
      5.9860000      0.0053538
      5.9870000      0.0053556
      5.9880000      0.0053545
      5.9890000      0.0053526
      5.9900000      0.0053641
      5.9910000      0.0053668
      5.9920000      0.0053528
      5.9930000      0.0053670
      5.9940000      0.0053543
      5.9950000      0.0053533
      5.9960000      0.0053592
      5.9970000      0.0053617
      5.9980000      0.0053631
      5.9990000      0.0053588
      6.0000000      0.0053647
      6.0010000      0.0053587
      6.0020000      0.0053587
      6.0030000      0.0053609
      6.0040000      0.0053717
      6.0050000      0.0053746
      6.0060000      0.0053738
      6.0070000      0.0053820
      6.0080000      0.0053702
      6.0090000      0.0053697
      6.0100000      0.0053655
      6.0110000      0.0053746
      6.0120000      0.0053763
      6.0130000      0.0053715
      6.0140000      0.0053740
      6.0150000      0.0053722
      6.0160000      0.0053778
      6.0170000      0.0053754
      6.0180000      0.0053713
      6.0190000      0.0053662
      6.0200000      0.0053711
      6.0210000      0.0053754
      6.0220000      0.0053786
      6.0230000      0.0053759
      6.0240000      0.0053774
      6.0250000      0.0053777
      6.0260000      0.0053739
      6.0270000      0.0053754
      6.0280000      0.0053780
      6.0290000      0.0053659
      6.0300000      0.0053694
      6.0310000      0.0053737
      6.0320000      0.0053688
      6.0330000      0.0053718
      6.0340000      0.0053675
      6.0350000      0.0053684
      6.0360000      0.0053746
      6.0370000      0.0053764
      6.0380000      0.0053666
      6.0390000      0.0053793
      6.0400000      0.0053797
      6.0410000      0.0053834
      6.0420000      0.0053763
      6.0430000      0.0053818
      6.0440000      0.0053870
      6.0450000      0.0053744
      6.0460000      0.0053830
      6.0470000      0.0053821
      6.0480000      0.0053770
      6.0490000      0.0053688
      6.0500000      0.0053744
      6.0510000      0.0053763
      6.0520000      0.0053827
      6.0530000      0.0053881
      6.0540000      0.0053926
      6.0550000      0.0053855
      6.0560000      0.0053864
      6.0570000      0.0053770
      6.0580000      0.0053884
      6.0590000      0.0053836
      6.0600000      0.0053796
      6.0610000      0.0053812
      6.0620000      0.0053919
      6.0630000      0.0053850
      6.0640000      0.0053808
      6.0650000      0.0053876
      6.0660000      0.0053842
      6.0670000      0.0053825
      6.0680000      0.0053829
      6.0690000      0.0053813
      6.0700000      0.0053780
      6.0710000      0.0053848
      6.0720000      0.0053861
      6.0730000      0.0053868
      6.0740000      0.0053805
      6.0750000      0.0053849
      6.0760000      0.0053883
      6.0770000      0.0053881
      6.0780000      0.0053948
      6.0790000      0.0053895
      6.0800000      0.0053946
      6.0810000      0.0053949
      6.0820000      0.0053985
      6.0830000      0.0053958
      6.0840000      0.0054039
      6.0850000      0.0053921
      6.0860000      0.0054069
      6.0870000      0.0053977
      6.0880000      0.0053990
      6.0890000      0.0054005
      6.0900000      0.0054076
      6.0910000      0.0054171
      6.0920000      0.0054158
      6.0930000      0.0054178
      6.0940000      0.0054152
      6.0950000      0.0054126
      6.0960000      0.0054084
      6.0970000      0.0054149
      6.0980000      0.0054095
      6.0990000      0.0053976
      6.1000000      0.0054120
      6.1010000      0.0054087
      6.1020000      0.0054144
      6.1030000      0.0054127
      6.1040000      0.0054101
      6.1050000      0.0054098
      6.1060000      0.0054126
      6.1070000      0.0054188
      6.1080000      0.0054049
      6.1090000      0.0054052
      6.1100000      0.0054117
      6.1110000      0.0054138
      6.1120000      0.0054112
      6.1130000      0.0054224
      6.1140000      0.0054089
      6.1150000      0.0054088
      6.1160000      0.0054160
      6.1170000      0.0054161
      6.1180000      0.0054289
      6.1190000      0.0054254
      6.1200000      0.0054287
      6.1210000      0.0054215
      6.1220000      0.0054174
      6.1230000      0.0054244
      6.1240000      0.0054241
      6.1250000      0.0054160
      6.1260000      0.0054264
      6.1270000      0.0054186
      6.1280000      0.0054194
      6.1290000      0.0054114
      6.1300000      0.0054166
      6.1310000      0.0054187
      6.1320000      0.0054091
      6.1330000      0.0054138
      6.1340000      0.0054211
      6.1350000      0.0054168
      6.1360000      0.0054165
      6.1370000      0.0054233
      6.1380000      0.0054139
      6.1390000      0.0054194
      6.1400000      0.0054164
      6.1410000      0.0054308
      6.1420000      0.0054246
      6.1430000      0.0054268
      6.1440000      0.0054224
      6.1450000      0.0054187
      6.1460000      0.0054207
      6.1470000      0.0054251
      6.1480000      0.0054253
      6.1490000      0.0054167
      6.1500000      0.0054180
      6.1510000      0.0054279
      6.1520000      0.0054240
      6.1530000      0.0054279
      6.1540000      0.0054266
      6.1550000      0.0054311
      6.1560000      0.0054298
      6.1570000      0.0054320
      6.1580000      0.0054350
      6.1590000      0.0054352
      6.1600000      0.0054282
      6.1610000      0.0054372
      6.1620000      0.0054338
      6.1630000      0.0054311
      6.1640000      0.0054325
      6.1650000      0.0054379
      6.1660000      0.0054328
      6.1670000      0.0054353
      6.1680000      0.0054420
      6.1690000      0.0054308
      6.1700000      0.0054425
      6.1710000      0.0054392
      6.1720000      0.0054445
      6.1730000      0.0054366
      6.1740000      0.0054363
      6.1750000      0.0054444
      6.1760000      0.0054400
      6.1770000      0.0054503
      6.1780000      0.0054483
      6.1790000      0.0054461
      6.1800000      0.0054489
      6.1810000      0.0054424
      6.1820000      0.0054483
      6.1830000      0.0054388
      6.1840000      0.0054502
      6.1850000      0.0054441
      6.1860000      0.0054568
      6.1870000      0.0054543
      6.1880000      0.0054509
      6.1890000      0.0054472
      6.1900000      0.0054540
      6.1910000      0.0054495
      6.1920000      0.0054506
      6.1930000      0.0054585
      6.1940000      0.0054549
      6.1950000      0.0054531
      6.1960000      0.0054543
      6.1970000      0.0054552
      6.1980000      0.0054576
      6.1990000      0.0054618
      6.2000000      0.0054576
      6.2010000      0.0054607
      6.2020000      0.0054618
      6.2030000      0.0054645
      6.2040000      0.0054611
      6.2050000      0.0054560
      6.2060000      0.0054640
      6.2070000      0.0054582
      6.2080000      0.0054698
      6.2090000      0.0054651
      6.2100000      0.0054608
      6.2110000      0.0054714
      6.2120000      0.0054732
      6.2130000      0.0054715
      6.2140000      0.0054808
      6.2150000      0.0054674
      6.2160000      0.0054826
      6.2170000      0.0054753
      6.2180000      0.0054900
      6.2190000      0.0054729
      6.2200000      0.0054757
      6.2210000      0.0054824
      6.2220000      0.0054915
      6.2230000      0.0054834
      6.2240000      0.0054800
      6.2250000      0.0054752
      6.2260000      0.0054811
      6.2270000      0.0054751
      6.2280000      0.0054921
      6.2290000      0.0054780
      6.2300000      0.0054861
      6.2310000      0.0054887
      6.2320000      0.0054795
      6.2330000      0.0054826
      6.2340000      0.0054822
      6.2350000      0.0054819
      6.2360000      0.0054831
      6.2370000      0.0054826
      6.2380000      0.0054782
      6.2390000      0.0054945
      6.2400000      0.0054875
      6.2410000      0.0054893
      6.2420000      0.0054876
      6.2430000      0.0054836
      6.2440000      0.0054777
      6.2450000      0.0054825
      6.2460000      0.0054836
      6.2470000      0.0054859
      6.2480000      0.0054817
      6.2490000      0.0054857
      6.2500000      0.0054779
      6.2510000      0.0054772
      6.2520000      0.0054849
      6.2530000      0.0054868
      6.2540000      0.0054960
      6.2550000      0.0054879
      6.2560000      0.0054778
      6.2570000      0.0054805
      6.2580000      0.0054912
      6.2590000      0.0054946
      6.2600000      0.0054801
      6.2610000      0.0054867
      6.2620000      0.0054863
      6.2630000      0.0054805
      6.2640000      0.0054840
      6.2650000      0.0054774
      6.2660000      0.0054801
      6.2670000      0.0054896
      6.2680000      0.0054859
      6.2690000      0.0054855
      6.2700000      0.0054834
      6.2710000      0.0054758
      6.2720000      0.0054836
      6.2730000      0.0054878
      6.2740000      0.0054923
      6.2750000      0.0054801
      6.2760000      0.0054855
      6.2770000      0.0054933
      6.2780000      0.0054889
      6.2790000      0.0054919
      6.2800000      0.0054882
      6.2810000      0.0054804
      6.2820000      0.0054949
      6.2830000      0.0054865
      6.2840000      0.0054746
      6.2850000      0.0054747
      6.2860000      0.0054756
      6.2870000      0.0054864
      6.2880000      0.0054818
      6.2890000      0.0054707
      6.2900000      0.0054769
      6.2910000      0.0054676
      6.2920000      0.0054715
      6.2930000      0.0054742
      6.2940000      0.0054708
      6.2950000      0.0054754
      6.2960000      0.0054695
      6.2970000      0.0054727
      6.2980000      0.0054809
      6.2990000      0.0054768
      6.3000000      0.0054755
      6.3010000      0.0054795
      6.3020000      0.0054750
      6.3030000      0.0054765
      6.3040000      0.0054808
      6.3050000      0.0054779
      6.3060000      0.0054723
      6.3070000      0.0054816
      6.3080000      0.0054815
      6.3090000      0.0054790
      6.3100000      0.0054830
      6.3110000      0.0054822
      6.3120000      0.0054862
      6.3130000      0.0054776
      6.3140000      0.0054894
      6.3150000      0.0054790
      6.3160000      0.0054890
      6.3170000      0.0054908
      6.3180000      0.0054829
      6.3190000      0.0054829
      6.3200000      0.0054911
      6.3210000      0.0054844
      6.3220000      0.0054826
      6.3230000      0.0054934
      6.3240000      0.0054904
      6.3250000      0.0054892
      6.3260000      0.0054892
      6.3270000      0.0054932
      6.3280000      0.0054949
      6.3290000      0.0055010
      6.3300000      0.0054942
      6.3310000      0.0055015
      6.3320000      0.0054953
      6.3330000      0.0055055
      6.3340000      0.0055033
      6.3350000      0.0055036
      6.3360000      0.0055074
      6.3370000      0.0055021
      6.3380000      0.0055043
      6.3390000      0.0055071
      6.3400000      0.0055022
      6.3410000      0.0055014
      6.3420000      0.0055009
      6.3430000      0.0055052
      6.3440000      0.0055023
      6.3450000      0.0054933
      6.3460000      0.0055025
      6.3470000      0.0055052
      6.3480000      0.0054963
      6.3490000      0.0054991
      6.3500000      0.0055053
      6.3510000      0.0055062
      6.3520000      0.0054978
      6.3530000      0.0055020
      6.3540000      0.0055067
      6.3550000      0.0055025
      6.3560000      0.0054994
      6.3570000      0.0055058
      6.3580000      0.0055031
      6.3590000      0.0055038
      6.3600000      0.0055052
      6.3610000      0.0054915
      6.3620000      0.0055009
      6.3630000      0.0055094
      6.3640000      0.0055075
      6.3650000      0.0055075
      6.3660000      0.0055129
      6.3670000      0.0055093
      6.3680000      0.0054993
      6.3690000      0.0055100
      6.3700000      0.0055093
      6.3710000      0.0055077
      6.3720000      0.0055115
      6.3730000      0.0055111
      6.3740000      0.0055161
      6.3750000      0.0055219
      6.3760000      0.0055230
      6.3770000      0.0055215
      6.3780000      0.0055196
      6.3790000      0.0055232
      6.3800000      0.0055209
      6.3810000      0.0055229
      6.3820000      0.0055169
      6.3830000      0.0055178
      6.3840000      0.0055207
      6.3850000      0.0055214
      6.3860000      0.0055115
      6.3870000      0.0055203
      6.3880000      0.0055241
      6.3890000      0.0055122
      6.3900000      0.0055119
      6.3910000      0.0055209
      6.3920000      0.0055147
      6.3930000      0.0055179
      6.3940000      0.0055216
      6.3950000      0.0055114
      6.3960000      0.0055274
      6.3970000      0.0055252
      6.3980000      0.0055241
      6.3990000      0.0055298
      6.4000000      0.0055194
      6.4010000      0.0055385
      6.4020000      0.0055317
      6.4030000      0.0055318
      6.4040000      0.0055242
      6.4050000      0.0055331
      6.4060000      0.0055327
      6.4070000      0.0055284
      6.4080000      0.0055299
      6.4090000      0.0055326
      6.4100000      0.0055259
      6.4110000      0.0055250
      6.4120000      0.0055274
      6.4130000      0.0055257
      6.4140000      0.0055360
      6.4150000      0.0055343
      6.4160000      0.0055300
      6.4170000      0.0055399
      6.4180000      0.0055344
      6.4190000      0.0055348
      6.4200000      0.0055283
      6.4210000      0.0055360
      6.4220000      0.0055367
      6.4230000      0.0055435
      6.4240000      0.0055330
      6.4250000      0.0055392
      6.4260000      0.0055378
      6.4270000      0.0055440
      6.4280000      0.0055521
      6.4290000      0.0055381
      6.4300000      0.0055479
      6.4310000      0.0055420
      6.4320000      0.0055338
      6.4330000      0.0055439
      6.4340000      0.0055425
      6.4350000      0.0055531
      6.4360000      0.0055544
      6.4370000      0.0055586
      6.4380000      0.0055650
      6.4390000      0.0055648
      6.4400000      0.0055689
      6.4410000      0.0055646
      6.4420000      0.0055625
      6.4430000      0.0055621
      6.4440000      0.0055596
      6.4450000      0.0055613
      6.4460000      0.0055660
      6.4470000      0.0055699
      6.4480000      0.0055536
      6.4490000      0.0055751
      6.4500000      0.0055714
      6.4510000      0.0055649
      6.4520000      0.0055656
      6.4530000      0.0055666
      6.4540000      0.0055654
      6.4550000      0.0055603
      6.4560000      0.0055640
      6.4570000      0.0055831
      6.4580000      0.0055646
      6.4590000      0.0055761
      6.4600000      0.0055808
      6.4610000      0.0055794
      6.4620000      0.0055936
      6.4630000      0.0055941
      6.4640000      0.0055936
      6.4650000      0.0055908
      6.4660000      0.0055686
      6.4670000      0.0055877
      6.4680000      0.0055817
      6.4690000      0.0055737
      6.4700000      0.0055892
      6.4710000      0.0055862
      6.4720000      0.0055829
      6.4730000      0.0055983
      6.4740000      0.0055988
      6.4750000      0.0056024
      6.4760000      0.0056020
      6.4770000      0.0056044
      6.4780000      0.0055882
      6.4790000      0.0056020
      6.4800000      0.0056055
      6.4810000      0.0055931
      6.4820000      0.0056013
      6.4830000      0.0056100
      6.4840000      0.0056059
      6.4850000      0.0056042
      6.4860000      0.0056021
      6.4870000      0.0056026
      6.4880000      0.0056034
      6.4890000      0.0056061
      6.4900000      0.0056052
      6.4910000      0.0055967
      6.4920000      0.0056065
      6.4930000      0.0056080
      6.4940000      0.0056066
      6.4950000      0.0056072
      6.4960000      0.0055999
      6.4970000      0.0056009
      6.4980000      0.0055982
      6.4990000      0.0055944
      6.5000000      0.0055956
      6.5010000      0.0055917
      6.5020000      0.0056061
      6.5030000      0.0055970
      6.5040000      0.0056007
      6.5050000      0.0055958
      6.5060000      0.0055954
      6.5070000      0.0055977
      6.5080000      0.0055937
      6.5090000      0.0055995
      6.5100000      0.0055984
      6.5110000      0.0055922
      6.5120000      0.0055934
      6.5130000      0.0055979
      6.5140000      0.0055995
      6.5150000      0.0055927
      6.5160000      0.0055972
      6.5170000      0.0055963
      6.5180000      0.0055969
      6.5190000      0.0055947
      6.5200000      0.0055946
      6.5210000      0.0056014
      6.5220000      0.0055978
      6.5230000      0.0056034
      6.5240000      0.0056016
      6.5250000      0.0055921
      6.5260000      0.0056013
      6.5270000      0.0056001
      6.5280000      0.0055886
      6.5290000      0.0055953
      6.5300000      0.0056013
      6.5310000      0.0056035
      6.5320000      0.0056071
      6.5330000      0.0055975
      6.5340000      0.0056091
      6.5350000      0.0056025
      6.5360000      0.0055925
      6.5370000      0.0055993
      6.5380000      0.0055986
      6.5390000      0.0056031
      6.5400000      0.0055989
      6.5410000      0.0056072
      6.5420000      0.0055957
      6.5430000      0.0055924
      6.5440000      0.0055959
      6.5450000      0.0055929
      6.5460000      0.0056003
      6.5470000      0.0056038
      6.5480000      0.0056072
      6.5490000      0.0056018
      6.5500000      0.0055979
      6.5510000      0.0055960
      6.5520000      0.0055956
      6.5530000      0.0056093
      6.5540000      0.0056040
      6.5550000      0.0056117
      6.5560000      0.0056010
      6.5570000      0.0056067
      6.5580000      0.0056244
      6.5590000      0.0056099
      6.5600000      0.0056126
      6.5610000      0.0056051
      6.5620000      0.0056140
      6.5630000      0.0056123
      6.5640000      0.0056172
      6.5650000      0.0056122
      6.5660000      0.0056128
      6.5670000      0.0056202
      6.5680000      0.0056180
      6.5690000      0.0056189
      6.5700000      0.0056172
      6.5710000      0.0056200
      6.5720000      0.0056178
      6.5730000      0.0056095
      6.5740000      0.0056101
      6.5750000      0.0056233
      6.5760000      0.0056097
      6.5770000      0.0056190
      6.5780000      0.0056175
      6.5790000      0.0056098
      6.5800000      0.0056074
      6.5810000      0.0056123
      6.5820000      0.0056121
      6.5830000      0.0056171
      6.5840000      0.0056269
      6.5850000      0.0056213
      6.5860000      0.0056279
      6.5870000      0.0056291
      6.5880000      0.0056077
      6.5890000      0.0056215
      6.5900000      0.0056229
      6.5910000      0.0056179
      6.5920000      0.0056184
      6.5930000      0.0056100
      6.5940000      0.0056179
      6.5950000      0.0056119
      6.5960000      0.0056087
      6.5970000      0.0056144
      6.5980000      0.0056193
      6.5990000      0.0056164
      6.6000000      0.0056239
      6.6010000      0.0056216
      6.6020000      0.0056367
      6.6030000      0.0056352
      6.6040000      0.0056374
      6.6050000      0.0056372
      6.6060000      0.0056390
      6.6070000      0.0056378
      6.6080000      0.0056373
      6.6090000      0.0056352
      6.6100000      0.0056361
      6.6110000      0.0056529
      6.6120000      0.0056390
      6.6130000      0.0056540
      6.6140000      0.0056504
      6.6150000      0.0056550
      6.6160000      0.0056484
      6.6170000      0.0056399
      6.6180000      0.0056399
      6.6190000      0.0056445
      6.6200000      0.0056405
      6.6210000      0.0056524
      6.6220000      0.0056542
      6.6230000      0.0056517
      6.6240000      0.0056627
      6.6250000      0.0056496
      6.6260000      0.0056665
      6.6270000      0.0056497
      6.6280000      0.0056531
      6.6290000      0.0056568
      6.6300000      0.0056538
      6.6310000      0.0056574
      6.6320000      0.0056580
      6.6330000      0.0056531
      6.6340000      0.0056523
      6.6350000      0.0056549
      6.6360000      0.0056602
      6.6370000      0.0056557
      6.6380000      0.0056565
      6.6390000      0.0056632
      6.6400000      0.0056550
      6.6410000      0.0056579
      6.6420000      0.0056533
      6.6430000      0.0056606
      6.6440000      0.0056626
      6.6450000      0.0056555
      6.6460000      0.0056640
      6.6470000      0.0056553
      6.6480000      0.0056584
      6.6490000      0.0056583
      6.6500000      0.0056514
      6.6510000      0.0056586
      6.6520000      0.0056597
      6.6530000      0.0056528
      6.6540000      0.0056555
      6.6550000      0.0056515
      6.6560000      0.0056518
      6.6570000      0.0056521
      6.6580000      0.0056532
      6.6590000      0.0056577
      6.6600000      0.0056581
      6.6610000      0.0056587
      6.6620000      0.0056591
      6.6630000      0.0056690
      6.6640000      0.0056615
      6.6650000      0.0056579
      6.6660000      0.0056719
      6.6670000      0.0056609
      6.6680000      0.0056708
      6.6690000      0.0056756
      6.6700000      0.0056689
      6.6710000      0.0056667
      6.6720000      0.0056691
      6.6730000      0.0056651
      6.6740000      0.0056768
      6.6750000      0.0056761
      6.6760000      0.0056717
      6.6770000      0.0056748
      6.6780000      0.0056604
      6.6790000      0.0056730
      6.6800000      0.0056733
      6.6810000      0.0056717
      6.6820000      0.0056888
      6.6830000      0.0056834
      6.6840000      0.0056833
      6.6850000      0.0056854
      6.6860000      0.0056687
      6.6870000      0.0056782
      6.6880000      0.0056739
      6.6890000      0.0056765
      6.6900000      0.0056778
      6.6910000      0.0056727
      6.6920000      0.0056689
      6.6930000      0.0056725
      6.6940000      0.0056706
      6.6950000      0.0056635
      6.6960000      0.0056592
      6.6970000      0.0056634
      6.6980000      0.0056784
      6.6990000      0.0056770
      6.7000000      0.0056750
      6.7010000      0.0056785
      6.7020000      0.0056764
      6.7030000      0.0056795
      6.7040000      0.0056811
      6.7050000      0.0056865
      6.7060000      0.0056889
      6.7070000      0.0056918
      6.7080000      0.0056820
      6.7090000      0.0056860
      6.7100000      0.0056904
      6.7110000      0.0056902
      6.7120000      0.0056836
      6.7130000      0.0056928
      6.7140000      0.0056885
      6.7150000      0.0056903
      6.7160000      0.0056995
      6.7170000      0.0056979
      6.7180000      0.0056830
      6.7190000      0.0056859
      6.7200000      0.0056971
      6.7210000      0.0056940
      6.7220000      0.0056882
      6.7230000      0.0057029
      6.7240000      0.0057006
      6.7250000      0.0057000
      6.7260000      0.0057113
      6.7270000      0.0056998
      6.7280000      0.0057016
      6.7290000      0.0057002
      6.7300000      0.0057053
      6.7310000      0.0056897
      6.7320000      0.0056999
      6.7330000      0.0056953
      6.7340000      0.0057033
      6.7350000      0.0056972
      6.7360000      0.0056956
      6.7370000      0.0057019
      6.7380000      0.0056916
      6.7390000      0.0056960
      6.7400000      0.0056937
      6.7410000      0.0056912
      6.7420000      0.0056847
      6.7430000      0.0056832
      6.7440000      0.0056996
      6.7450000      0.0056814
      6.7460000      0.0057039
      6.7470000      0.0056946
      6.7480000      0.0056924
      6.7490000      0.0056975
      6.7500000      0.0056970
      6.7510000      0.0056919
      6.7520000      0.0057021
      6.7530000      0.0057047
      6.7540000      0.0056871
      6.7550000      0.0057000
      6.7560000      0.0057025
      6.7570000      0.0056837
      6.7580000      0.0056901
      6.7590000      0.0056977
      6.7600000      0.0056943
      6.7610000      0.0056973
      6.7620000      0.0056960
      6.7630000      0.0056947
      6.7640000      0.0056926
      6.7650000      0.0056911
      6.7660000      0.0056915
      6.7670000      0.0056846
      6.7680000      0.0056924
      6.7690000      0.0056912
      6.7700000      0.0056865
      6.7710000      0.0056935
      6.7720000      0.0056946
      6.7730000      0.0056935
      6.7740000      0.0056946
      6.7750000      0.0056890
      6.7760000      0.0056929
      6.7770000      0.0057034
      6.7780000      0.0057027
      6.7790000      0.0057012
      6.7800000      0.0056985
      6.7810000      0.0056986
      6.7820000      0.0056892
      6.7830000      0.0056913
      6.7840000      0.0056933
      6.7850000      0.0056951
      6.7860000      0.0056934
      6.7870000      0.0056944
      6.7880000      0.0056962
      6.7890000      0.0056949
      6.7900000      0.0057023
      6.7910000      0.0057013
      6.7920000      0.0057030
      6.7930000      0.0057028
      6.7940000      0.0056974
      6.7950000      0.0056964
      6.7960000      0.0057013
      6.7970000      0.0057089
      6.7980000      0.0057089
      6.7990000      0.0057100
      6.8000000      0.0056944
      6.8010000      0.0057084
      6.8020000      0.0057178
      6.8030000      0.0057119
      6.8040000      0.0057216
      6.8050000      0.0057194
      6.8060000      0.0057170
      6.8070000      0.0057194
      6.8080000      0.0057242
      6.8090000      0.0057240
      6.8100000      0.0057213
      6.8110000      0.0057253
      6.8120000      0.0057125
      6.8130000      0.0057114
      6.8140000      0.0057125
      6.8150000      0.0057129
      6.8160000      0.0057095
      6.8170000      0.0057114
      6.8180000      0.0057139
      6.8190000      0.0057255
      6.8200000      0.0057070
      6.8210000      0.0057158
      6.8220000      0.0057129
      6.8230000      0.0057153
      6.8240000      0.0057187
      6.8250000      0.0057123
      6.8260000      0.0057079
      6.8270000      0.0057098
      6.8280000      0.0057037
      6.8290000      0.0056937
      6.8300000      0.0056979
      6.8310000      0.0057020
      6.8320000      0.0056999
      6.8330000      0.0057122
      6.8340000      0.0057095
      6.8350000      0.0057068
      6.8360000      0.0057031
      6.8370000      0.0057088
      6.8380000      0.0057114
      6.8390000      0.0057086
      6.8400000      0.0057029
      6.8410000      0.0057071
      6.8420000      0.0057098
      6.8430000      0.0057093
      6.8440000      0.0057140
      6.8450000      0.0057171
      6.8460000      0.0057117
      6.8470000      0.0057162
      6.8480000      0.0057214
      6.8490000      0.0057127
      6.8500000      0.0057196
      6.8510000      0.0057202
      6.8520000      0.0057188
      6.8530000      0.0057148
      6.8540000      0.0057067
      6.8550000      0.0057169
      6.8560000      0.0057129
      6.8570000      0.0057142
      6.8580000      0.0057242
      6.8590000      0.0057193
      6.8600000      0.0057197
      6.8610000      0.0057185
      6.8620000      0.0057227
      6.8630000      0.0057292
      6.8640000      0.0057334
      6.8650000      0.0057268
      6.8660000      0.0057263
      6.8670000      0.0057230
      6.8680000      0.0057210
      6.8690000      0.0057130
      6.8700000      0.0057223
      6.8710000      0.0057179
      6.8720000      0.0057357
      6.8730000      0.0057238
      6.8740000      0.0057324
      6.8750000      0.0057149
      6.8760000      0.0057149
      6.8770000      0.0057283
      6.8780000      0.0057246
      6.8790000      0.0057204
      6.8800000      0.0057183
      6.8810000      0.0057183
      6.8820000      0.0057275
      6.8830000      0.0057301
      6.8840000      0.0057284
      6.8850000      0.0057328
      6.8860000      0.0057312
      6.8870000      0.0057279
      6.8880000      0.0057275
      6.8890000      0.0057391
      6.8900000      0.0057333
      6.8910000      0.0057282
      6.8920000      0.0057355
      6.8930000      0.0057302
      6.8940000      0.0057400
      6.8950000      0.0057390
      6.8960000      0.0057285
      6.8970000      0.0057293
      6.8980000      0.0057379
      6.8990000      0.0057372
      6.9000000      0.0057370
      6.9010000      0.0057317
      6.9020000      0.0057334
      6.9030000      0.0057345
      6.9040000      0.0057335
      6.9050000      0.0057406
      6.9060000      0.0057307
      6.9070000      0.0057325
      6.9080000      0.0057415
      6.9090000      0.0057290
      6.9100000      0.0057388
      6.9110000      0.0057474
      6.9120000      0.0057407
      6.9130000      0.0057398
      6.9140000      0.0057503
      6.9150000      0.0057449
      6.9160000      0.0057391
      6.9170000      0.0057534
      6.9180000      0.0057437
      6.9190000      0.0057533
      6.9200000      0.0057524
      6.9210000      0.0057560
      6.9220000      0.0057656
      6.9230000      0.0057516
      6.9240000      0.0057596
      6.9250000      0.0057692
      6.9260000      0.0057639
      6.9270000      0.0057556
      6.9280000      0.0057673
      6.9290000      0.0057617
      6.9300000      0.0057664
      6.9310000      0.0057702
      6.9320000      0.0057630
      6.9330000      0.0057573
      6.9340000      0.0057638
      6.9350000      0.0057665
      6.9360000      0.0057678
      6.9370000      0.0057752
      6.9380000      0.0057730
      6.9390000      0.0057688
      6.9400000      0.0057746
      6.9410000      0.0057580
      6.9420000      0.0057605
      6.9430000      0.0057687
      6.9440000      0.0057765
      6.9450000      0.0057639
      6.9460000      0.0057697
      6.9470000      0.0057651
      6.9480000      0.0057753
      6.9490000      0.0057553
      6.9500000      0.0057676
      6.9510000      0.0057653
      6.9520000      0.0057597
      6.9530000      0.0057609
      6.9540000      0.0057586
      6.9550000      0.0057584
      6.9560000      0.0057453
      6.9570000      0.0057628
      6.9580000      0.0057586
      6.9590000      0.0057544
      6.9600000      0.0057549
      6.9610000      0.0057502
      6.9620000      0.0057605
      6.9630000      0.0057635
      6.9640000      0.0057601
      6.9650000      0.0057627
      6.9660000      0.0057493
      6.9670000      0.0057664
      6.9680000      0.0057637
      6.9690000      0.0057613
      6.9700000      0.0057569
      6.9710000      0.0057628
      6.9720000      0.0057633
      6.9730000      0.0057619
      6.9740000      0.0057508
      6.9750000      0.0057568
      6.9760000      0.0057560
      6.9770000      0.0057503
      6.9780000      0.0057578
      6.9790000      0.0057623
      6.9800000      0.0057615
      6.9810000      0.0057514
      6.9820000      0.0057558
      6.9830000      0.0057478
      6.9840000      0.0057503
      6.9850000      0.0057624
      6.9860000      0.0057576
      6.9870000      0.0057566
      6.9880000      0.0057513
      6.9890000      0.0057601
      6.9900000      0.0057510
      6.9910000      0.0057529
      6.9920000      0.0057484
      6.9930000      0.0057488
      6.9940000      0.0057575
      6.9950000      0.0057462
      6.9960000      0.0057509
      6.9970000      0.0057505
      6.9980000      0.0057510
      6.9990000      0.0057590
      7.0000000      0.0057613
      7.0010000      0.0057492
      7.0020000      0.0057594
      7.0030000      0.0057529
      7.0040000      0.0057591
      7.0050000      0.0057746
      7.0060000      0.0057664
      7.0070000      0.0057523
      7.0080000      0.0057503
      7.0090000      0.0057533
      7.0100000      0.0057648
      7.0110000      0.0057511
      7.0120000      0.0057604
      7.0130000      0.0057537
      7.0140000      0.0057597
      7.0150000      0.0057675
      7.0160000      0.0057543
      7.0170000      0.0057678
      7.0180000      0.0057623
      7.0190000      0.0057563
      7.0200000      0.0057567
      7.0210000      0.0057529
      7.0220000      0.0057623
      7.0230000      0.0057584
      7.0240000      0.0057678
      7.0250000      0.0057742
      7.0260000      0.0057645
      7.0270000      0.0057589
      7.0280000      0.0057524
      7.0290000      0.0057652
      7.0300000      0.0057501
      7.0310000      0.0057601
      7.0320000      0.0057587
      7.0330000      0.0057584
      7.0340000      0.0057668
      7.0350000      0.0057654
      7.0360000      0.0057575
      7.0370000      0.0057690
      7.0380000      0.0057663
      7.0390000      0.0057598
      7.0400000      0.0057597
      7.0410000      0.0057550
      7.0420000      0.0057489
      7.0430000      0.0057592
      7.0440000      0.0057518
      7.0450000      0.0057678
      7.0460000      0.0057527
      7.0470000      0.0057555
      7.0480000      0.0057566
      7.0490000      0.0057580
      7.0500000      0.0057603
      7.0510000      0.0057655
      7.0520000      0.0057579
      7.0530000      0.0057552
      7.0540000      0.0057587
      7.0550000      0.0057569
      7.0560000      0.0057589
      7.0570000      0.0057605
      7.0580000      0.0057547
      7.0590000      0.0057576
      7.0600000      0.0057654
      7.0610000      0.0057661
      7.0620000      0.0057614
      7.0630000      0.0057644
      7.0640000      0.0057554
      7.0650000      0.0057626
      7.0660000      0.0057618
      7.0670000      0.0057692
      7.0680000      0.0057541
      7.0690000      0.0057614
      7.0700000      0.0057644
      7.0710000      0.0057597
      7.0720000      0.0057614
      7.0730000      0.0057623
      7.0740000      0.0057640
      7.0750000      0.0057737
      7.0760000      0.0057689
      7.0770000      0.0057676
      7.0780000      0.0057691
      7.0790000      0.0057700
      7.0800000      0.0057660
      7.0810000      0.0057710
      7.0820000      0.0057661
      7.0830000      0.0057689
      7.0840000      0.0057767
      7.0850000      0.0057786
      7.0860000      0.0057824
      7.0870000      0.0057850
      7.0880000      0.0057864
      7.0890000      0.0057902
      7.0900000      0.0057919
      7.0910000      0.0057942
      7.0920000      0.0057948
      7.0930000      0.0057833
      7.0940000      0.0057979
      7.0950000      0.0057963
      7.0960000      0.0057979
      7.0970000      0.0058018
      7.0980000      0.0058038
      7.0990000      0.0057887
      7.1000000      0.0057916
      7.1010000      0.0057943
      7.1020000      0.0057972
      7.1030000      0.0057957
      7.1040000      0.0057997
      7.1050000      0.0057985
      7.1060000      0.0057960
      7.1070000      0.0058026
      7.1080000      0.0058033
      7.1090000      0.0058091
      7.1100000      0.0058029
      7.1110000      0.0058041
      7.1120000      0.0058001
      7.1130000      0.0058101
      7.1140000      0.0058016
      7.1150000      0.0057963
      7.1160000      0.0058050
      7.1170000      0.0058058
      7.1180000      0.0058096
      7.1190000      0.0058037
      7.1200000      0.0058059
      7.1210000      0.0058107
      7.1220000      0.0058094
      7.1230000      0.0058186
      7.1240000      0.0058061
      7.1250000      0.0058106
      7.1260000      0.0058162
      7.1270000      0.0058170
      7.1280000      0.0058126
      7.1290000      0.0058163
      7.1300000      0.0058200
      7.1310000      0.0058150
      7.1320000      0.0058099
      7.1330000      0.0058253
      7.1340000      0.0058106
      7.1350000      0.0058181
      7.1360000      0.0058111
      7.1370000      0.0058239
      7.1380000      0.0058274
      7.1390000      0.0058082
      7.1400000      0.0058134
      7.1410000      0.0058179
      7.1420000      0.0058243
      7.1430000      0.0058296
      7.1440000      0.0058268
      7.1450000      0.0058235
      7.1460000      0.0058325
      7.1470000      0.0058173
      7.1480000      0.0058297
      7.1490000      0.0058263
      7.1500000      0.0058204
      7.1510000      0.0058130
      7.1520000      0.0058277
      7.1530000      0.0058180
      7.1540000      0.0058175
      7.1550000      0.0058215
      7.1560000      0.0058258
      7.1570000      0.0058212
      7.1580000      0.0058288
      7.1590000      0.0058301
      7.1600000      0.0058202
      7.1610000      0.0058256
      7.1620000      0.0058279
      7.1630000      0.0058290
      7.1640000      0.0058339
      7.1650000      0.0058318
      7.1660000      0.0058457
      7.1670000      0.0058319
      7.1680000      0.0058278
      7.1690000      0.0058340
      7.1700000      0.0058346
      7.1710000      0.0058380
      7.1720000      0.0058511
      7.1730000      0.0058371
      7.1740000      0.0058350
      7.1750000      0.0058361
      7.1760000      0.0058398
      7.1770000      0.0058362
      7.1780000      0.0058433
      7.1790000      0.0058504
      7.1800000      0.0058547
      7.1810000      0.0058506
      7.1820000      0.0058449
      7.1830000      0.0058520
      7.1840000      0.0058580
      7.1850000      0.0058576
      7.1860000      0.0058633
      7.1870000      0.0058720
      7.1880000      0.0058637
      7.1890000      0.0058673
      7.1900000      0.0058685
      7.1910000      0.0058701
      7.1920000      0.0058741
      7.1930000      0.0058839
      7.1940000      0.0058831
      7.1950000      0.0058723
      7.1960000      0.0058718
      7.1970000      0.0058805
      7.1980000      0.0058680
      7.1990000      0.0058636
      7.2000000      0.0058715
      7.2010000      0.0058578
      7.2020000      0.0058676
      7.2030000      0.0058677
      7.2040000      0.0058628
      7.2050000      0.0058722
      7.2060000      0.0058733
      7.2070000      0.0058793
      7.2080000      0.0058699
      7.2090000      0.0058659
      7.2100000      0.0058790
      7.2110000      0.0058745
      7.2120000      0.0058769
      7.2130000      0.0058740
      7.2140000      0.0058838
      7.2150000      0.0058734
      7.2160000      0.0058863
      7.2170000      0.0058839
      7.2180000      0.0058733
      7.2190000      0.0058851
      7.2200000      0.0058842
      7.2210000      0.0058804
      7.2220000      0.0058802
      7.2230000      0.0058847
      7.2240000      0.0058833
      7.2250000      0.0058788
      7.2260000      0.0058870
      7.2270000      0.0058838
      7.2280000      0.0058791
      7.2290000      0.0058776
      7.2300000      0.0058799
      7.2310000      0.0058749
      7.2320000      0.0058827
      7.2330000      0.0058904
      7.2340000      0.0058858
      7.2350000      0.0058875
      7.2360000      0.0058698
      7.2370000      0.0058929
      7.2380000      0.0058922
      7.2390000      0.0058808
      7.2400000      0.0058913
      7.2410000      0.0058918
      7.2420000      0.0058958
      7.2430000      0.0059088
      7.2440000      0.0059184
      7.2450000      0.0059061
      7.2460000      0.0059089
      7.2470000      0.0059160
      7.2480000      0.0059151
      7.2490000      0.0059150
      7.2500000      0.0059094
      7.2510000      0.0059148
      7.2520000      0.0059134
      7.2530000      0.0059200
      7.2540000      0.0059231
      7.2550000      0.0059129
      7.2560000      0.0059135
      7.2570000      0.0059127
      7.2580000      0.0059075
      7.2590000      0.0059020
      7.2600000      0.0059012
      7.2610000      0.0059102
      7.2620000      0.0059001
      7.2630000      0.0059042
      7.2640000      0.0059031
      7.2650000      0.0059090
      7.2660000      0.0059018
      7.2670000      0.0058967
      7.2680000      0.0059029
      7.2690000      0.0058933
      7.2700000      0.0059015
      7.2710000      0.0059044
      7.2720000      0.0059062
      7.2730000      0.0059004
      7.2740000      0.0058917
      7.2750000      0.0058956
      7.2760000      0.0059042
      7.2770000      0.0058925
      7.2780000      0.0058937
      7.2790000      0.0059031
      7.2800000      0.0058922
      7.2810000      0.0059029
      7.2820000      0.0058987
      7.2830000      0.0059038
      7.2840000      0.0059022
      7.2850000      0.0058974
      7.2860000      0.0058954
      7.2870000      0.0059033
      7.2880000      0.0059048
      7.2890000      0.0059056
      7.2900000      0.0059062
      7.2910000      0.0059060
      7.2920000      0.0059100
      7.2930000      0.0059156
      7.2940000      0.0059026
      7.2950000      0.0058978
      7.2960000      0.0059027
      7.2970000      0.0059182
      7.2980000      0.0059049
      7.2990000      0.0059036
      7.3000000      0.0059059
      7.3010000      0.0059058
      7.3020000      0.0059102
      7.3030000      0.0059145
      7.3040000      0.0059159
      7.3050000      0.0059129
      7.3060000      0.0059221
      7.3070000      0.0059185
      7.3080000      0.0059104
      7.3090000      0.0059175
      7.3100000      0.0059063
      7.3110000      0.0059155
      7.3120000      0.0059122
      7.3130000      0.0059082
      7.3140000      0.0059119
      7.3150000      0.0059215
      7.3160000      0.0059165
      7.3170000      0.0059085
      7.3180000      0.0059082
      7.3190000      0.0059150
      7.3200000      0.0059184
      7.3210000      0.0059142
      7.3220000      0.0059152
      7.3230000      0.0059176
      7.3240000      0.0059257
      7.3250000      0.0059333
      7.3260000      0.0059332
      7.3270000      0.0059376
      7.3280000      0.0059391
      7.3290000      0.0059385
      7.3300000      0.0059369
      7.3310000      0.0059375
      7.3320000      0.0059452
      7.3330000      0.0059352
      7.3340000      0.0059470
      7.3350000      0.0059357
      7.3360000      0.0059340
      7.3370000      0.0059404
      7.3380000      0.0059360
      7.3390000      0.0059284
      7.3400000      0.0059231
      7.3410000      0.0059221
      7.3420000      0.0059163
      7.3430000      0.0059243
      7.3440000      0.0059245
      7.3450000      0.0059190
      7.3460000      0.0059235
      7.3470000      0.0059274
      7.3480000      0.0059261
      7.3490000      0.0059252
      7.3500000      0.0059243
      7.3510000      0.0059293
      7.3520000      0.0059220
      7.3530000      0.0059244
      7.3540000      0.0059191
      7.3550000      0.0059337
      7.3560000      0.0059263
      7.3570000      0.0059168
      7.3580000      0.0059231
      7.3590000      0.0059281
      7.3600000      0.0059277
      7.3610000      0.0059240
      7.3620000      0.0059277
      7.3630000      0.0059235
      7.3640000      0.0059243
      7.3650000      0.0059230
      7.3660000      0.0059215
      7.3670000      0.0059361
      7.3680000      0.0059355
      7.3690000      0.0059265
      7.3700000      0.0059391
      7.3710000      0.0059358
      7.3720000      0.0059365
      7.3730000      0.0059390
      7.3740000      0.0059365
      7.3750000      0.0059434
      7.3760000      0.0059424
      7.3770000      0.0059434
      7.3780000      0.0059543
      7.3790000      0.0059516
      7.3800000      0.0059487
      7.3810000      0.0059501
      7.3820000      0.0059597
      7.3830000      0.0059548
      7.3840000      0.0059481
      7.3850000      0.0059660
      7.3860000      0.0059607
      7.3870000      0.0059562
      7.3880000      0.0059573
      7.3890000      0.0059621
      7.3900000      0.0059641
      7.3910000      0.0059553
      7.3920000      0.0059545
      7.3930000      0.0059593
      7.3940000      0.0059459
      7.3950000      0.0059529
      7.3960000      0.0059472
      7.3970000      0.0059530
      7.3980000      0.0059477
      7.3990000      0.0059471
      7.4000000      0.0059476
      7.4010000      0.0059469
      7.4020000      0.0059456
      7.4030000      0.0059424
      7.4040000      0.0059432
      7.4050000      0.0059343
      7.4060000      0.0059418
      7.4070000      0.0059516
      7.4080000      0.0059471
      7.4090000      0.0059555
      7.4100000      0.0059637
      7.4110000      0.0059458
      7.4120000      0.0059418
      7.4130000      0.0059483
      7.4140000      0.0059506
      7.4150000      0.0059556
      7.4160000      0.0059514
      7.4170000      0.0059443
      7.4180000      0.0059467
      7.4190000      0.0059416
      7.4200000      0.0059388
      7.4210000      0.0059384
      7.4220000      0.0059400
      7.4230000      0.0059380
      7.4240000      0.0059417
      7.4250000      0.0059345
      7.4260000      0.0059484
      7.4270000      0.0059438
      7.4280000      0.0059385
      7.4290000      0.0059479
      7.4300000      0.0059403
      7.4310000      0.0059455
      7.4320000      0.0059460
      7.4330000      0.0059478
      7.4340000      0.0059541
      7.4350000      0.0059416
      7.4360000      0.0059555
      7.4370000      0.0059480
      7.4380000      0.0059436
      7.4390000      0.0059469
      7.4400000      0.0059591
      7.4410000      0.0059606
      7.4420000      0.0059633
      7.4430000      0.0059618
      7.4440000      0.0059456
      7.4450000      0.0059444
      7.4460000      0.0059514
      7.4470000      0.0059499
      7.4480000      0.0059595
      7.4490000      0.0059566
      7.4500000      0.0059572
      7.4510000      0.0059643
      7.4520000      0.0059583
      7.4530000      0.0059623
      7.4540000      0.0059475
      7.4550000      0.0059668
      7.4560000      0.0059585
      7.4570000      0.0059751
      7.4580000      0.0059703
      7.4590000      0.0059705
      7.4600000      0.0059671
      7.4610000      0.0059725
      7.4620000      0.0059609
      7.4630000      0.0059676
      7.4640000      0.0059563
      7.4650000      0.0059698
      7.4660000      0.0059644
      7.4670000      0.0059687
      7.4680000      0.0059640
      7.4690000      0.0059614
      7.4700000      0.0059594
      7.4710000      0.0059669
      7.4720000      0.0059690
      7.4730000      0.0059717
      7.4740000      0.0059742
      7.4750000      0.0059755
      7.4760000      0.0059728
      7.4770000      0.0059759
      7.4780000      0.0059715
      7.4790000      0.0059687
      7.4800000      0.0059772
      7.4810000      0.0059773
      7.4820000      0.0059818
      7.4830000      0.0059733
      7.4840000      0.0059717
      7.4850000      0.0059764
      7.4860000      0.0059764
      7.4870000      0.0059814
      7.4880000      0.0059892
      7.4890000      0.0059902
      7.4900000      0.0059937
      7.4910000      0.0059911
      7.4920000      0.0059809
      7.4930000      0.0059893
      7.4940000      0.0059857
      7.4950000      0.0059852
      7.4960000      0.0059854
      7.4970000      0.0059890
      7.4980000      0.0059900
      7.4990000      0.0059907
      7.5000000      0.0059964
      7.5010000      0.0059938
      7.5020000      0.0059956
      7.5030000      0.0059847
      7.5040000      0.0059850
      7.5050000      0.0059810
      7.5060000      0.0059802
      7.5070000      0.0059852
      7.5080000      0.0059903
      7.5090000      0.0059800
      7.5100000      0.0059837
      7.5110000      0.0059883
      7.5120000      0.0059988
      7.5130000      0.0060022
      7.5140000      0.0060016
      7.5150000      0.0060104
      7.5160000      0.0060074
      7.5170000      0.0060060
      7.5180000      0.0060112
      7.5190000      0.0060093
      7.5200000      0.0059978
      7.5210000      0.0060118
      7.5220000      0.0060019
      7.5230000      0.0060118
      7.5240000      0.0059942
      7.5250000      0.0060047
      7.5260000      0.0060027
      7.5270000      0.0060064
      7.5280000      0.0060202
      7.5290000      0.0059982
      7.5300000      0.0060146
      7.5310000      0.0060046
      7.5320000      0.0060110
      7.5330000      0.0060073
      7.5340000      0.0060089
      7.5350000      0.0059987
      7.5360000      0.0060094
      7.5370000      0.0060011
      7.5380000      0.0060176
      7.5390000      0.0060062
      7.5400000      0.0060116
      7.5410000      0.0060132
      7.5420000      0.0060173
      7.5430000      0.0060113
      7.5440000      0.0060091
      7.5450000      0.0060111
      7.5460000      0.0060186
      7.5470000      0.0060167
      7.5480000      0.0060278
      7.5490000      0.0060184
      7.5500000      0.0060164
      7.5510000      0.0060236
      7.5520000      0.0060195
      7.5530000      0.0060310
      7.5540000      0.0060230
      7.5550000      0.0060251
      7.5560000      0.0060257
      7.5570000      0.0060283
      7.5580000      0.0060278
      7.5590000      0.0060352
      7.5600000      0.0060285
      7.5610000      0.0060304
      7.5620000      0.0060357
      7.5630000      0.0060366
      7.5640000      0.0060385
      7.5650000      0.0060419
      7.5660000      0.0060385
      7.5670000      0.0060422
      7.5680000      0.0060369
      7.5690000      0.0060463
      7.5700000      0.0060457
      7.5710000      0.0060492
      7.5720000      0.0060450
      7.5730000      0.0060396
      7.5740000      0.0060461
      7.5750000      0.0060494
      7.5760000      0.0060477
      7.5770000      0.0060454
      7.5780000      0.0060591
      7.5790000      0.0060540
      7.5800000      0.0060649
      7.5810000      0.0060466
      7.5820000      0.0060653
      7.5830000      0.0060606
      7.5840000      0.0060677
      7.5850000      0.0060627
      7.5860000      0.0060553
      7.5870000      0.0060553
      7.5880000      0.0060658
      7.5890000      0.0060566
      7.5900000      0.0060622
      7.5910000      0.0060645
      7.5920000      0.0060614
      7.5930000      0.0060561
      7.5940000      0.0060636
      7.5950000      0.0060642
      7.5960000      0.0060588
      7.5970000      0.0060679
      7.5980000      0.0060670
      7.5990000      0.0060625
      7.6000000      0.0060723
      7.6010000      0.0060596
      7.6020000      0.0060620
      7.6030000      0.0060593
      7.6040000      0.0060667
      7.6050000      0.0060528
      7.6060000      0.0060634
      7.6070000      0.0060535
      7.6080000      0.0060588
      7.6090000      0.0060643
      7.6100000      0.0060568
      7.6110000      0.0060543
      7.6120000      0.0060635
      7.6130000      0.0060756
      7.6140000      0.0060631
      7.6150000      0.0060665
      7.6160000      0.0060564
      7.6170000      0.0060633
      7.6180000      0.0060585
      7.6190000      0.0060690
      7.6200000      0.0060603
      7.6210000      0.0060760
      7.6220000      0.0060689
      7.6230000      0.0060670
      7.6240000      0.0060793
      7.6250000      0.0060684
      7.6260000      0.0060781
      7.6270000      0.0060699
      7.6280000      0.0060731
      7.6290000      0.0060686
      7.6300000      0.0060683
      7.6310000      0.0060693
      7.6320000      0.0060780
      7.6330000      0.0060828
      7.6340000      0.0060808
      7.6350000      0.0060733
      7.6360000      0.0060839
      7.6370000      0.0060815
      7.6380000      0.0060728
      7.6390000      0.0060832
      7.6400000      0.0060841
      7.6410000      0.0060823
      7.6420000      0.0060856
      7.6430000      0.0060937
      7.6440000      0.0060935
      7.6450000      0.0060904
      7.6460000      0.0060810
      7.6470000      0.0060885
      7.6480000      0.0060864
      7.6490000      0.0060887
      7.6500000      0.0060845
      7.6510000      0.0060787
      7.6520000      0.0060864
      7.6530000      0.0060927
      7.6540000      0.0060803
      7.6550000      0.0060803
      7.6560000      0.0060953
      7.6570000      0.0060948
      7.6580000      0.0060976
      7.6590000      0.0060920
      7.6600000      0.0060790
      7.6610000      0.0060841
      7.6620000      0.0060872
      7.6630000      0.0060945
      7.6640000      0.0060908
      7.6650000      0.0061044
      7.6660000      0.0060953
      7.6670000      0.0060942
      7.6680000      0.0060977
      7.6690000      0.0060976
      7.6700000      0.0060969
      7.6710000      0.0060958
      7.6720000      0.0060939
      7.6730000      0.0060920
      7.6740000      0.0060941
      7.6750000      0.0061021
      7.6760000      0.0061021
      7.6770000      0.0061056
      7.6780000      0.0061057
      7.6790000      0.0061083
      7.6800000      0.0061022
      7.6810000      0.0061001
      7.6820000      0.0061076
      7.6830000      0.0061021
      7.6840000      0.0060965
      7.6850000      0.0061026
      7.6860000      0.0060967
      7.6870000      0.0060850
      7.6880000      0.0061039
      7.6890000      0.0060956
      7.6900000      0.0060990
      7.6910000      0.0061076
      7.6920000      0.0060990
      7.6930000      0.0061018
      7.6940000      0.0060936
      7.6950000      0.0060966
      7.6960000      0.0060996
      7.6970000      0.0060952
      7.6980000      0.0060976
      7.6990000      0.0061010
      7.7000000      0.0061120
      7.7010000      0.0061044
      7.7020000      0.0061017
      7.7030000      0.0061024
      7.7040000      0.0061072
      7.7050000      0.0061018
      7.7060000      0.0061159
      7.7070000      0.0061059
      7.7080000      0.0061077
      7.7090000      0.0061124
      7.7100000      0.0061124
      7.7110000      0.0061181
      7.7120000      0.0061289
      7.7130000      0.0061232
      7.7140000      0.0061186
      7.7150000      0.0061306
      7.7160000      0.0061309
      7.7170000      0.0061327
      7.7180000      0.0061323
      7.7190000      0.0061353
      7.7200000      0.0061313
      7.7210000      0.0061377
      7.7220000      0.0061329
      7.7230000      0.0061306
      7.7240000      0.0061396
      7.7250000      0.0061382
      7.7260000      0.0061442
      7.7270000      0.0061404
      7.7280000      0.0061284
      7.7290000      0.0061518
      7.7300000      0.0061338
      7.7310000      0.0061427
      7.7320000      0.0061459
      7.7330000      0.0061391
      7.7340000      0.0061479
      7.7350000      0.0061465
      7.7360000      0.0061466
      7.7370000      0.0061450
      7.7380000      0.0061548
      7.7390000      0.0061425
      7.7400000      0.0061468
      7.7410000      0.0061499
      7.7420000      0.0061491
      7.7430000      0.0061541
      7.7440000      0.0061534
      7.7450000      0.0061450
      7.7460000      0.0061594
      7.7470000      0.0061510
      7.7480000      0.0061413
      7.7490000      0.0061452
      7.7500000      0.0061510
      7.7510000      0.0061438
      7.7520000      0.0061538
      7.7530000      0.0061545
      7.7540000      0.0061505
      7.7550000      0.0061424
      7.7560000      0.0061455
      7.7570000      0.0061556
      7.7580000      0.0061498
      7.7590000      0.0061484
      7.7600000      0.0061387
      7.7610000      0.0061445
      7.7620000      0.0061561
      7.7630000      0.0061527
      7.7640000      0.0061542
      7.7650000      0.0061463
      7.7660000      0.0061498
      7.7670000      0.0061426
      7.7680000      0.0061574
      7.7690000      0.0061465
      7.7700000      0.0061609
      7.7710000      0.0061519
      7.7720000      0.0061601
      7.7730000      0.0061437
      7.7740000      0.0061561
      7.7750000      0.0061494
      7.7760000      0.0061497
      7.7770000      0.0061427
      7.7780000      0.0061644
      7.7790000      0.0061416
      7.7800000      0.0061517
      7.7810000      0.0061494
      7.7820000      0.0061471
      7.7830000      0.0061433
      7.7840000      0.0061441
      7.7850000      0.0061564
      7.7860000      0.0061567
      7.7870000      0.0061572
      7.7880000      0.0061446
      7.7890000      0.0061364
      7.7900000      0.0061458
      7.7910000      0.0061437
      7.7920000      0.0061442
      7.7930000      0.0061469
      7.7940000      0.0061405
      7.7950000      0.0061355
      7.7960000      0.0061366
      7.7970000      0.0061444
      7.7980000      0.0061304
      7.7990000      0.0061366
      7.8000000      0.0061378
      7.8010000      0.0061453
      7.8020000      0.0061405
      7.8030000      0.0061420
      7.8040000      0.0061403
      7.8050000      0.0061360
      7.8060000      0.0061296
      7.8070000      0.0061315
      7.8080000      0.0061350
      7.8090000      0.0061287
      7.8100000      0.0061265
      7.8110000      0.0061281
      7.8120000      0.0061222
      7.8130000      0.0061304
      7.8140000      0.0061238
      7.8150000      0.0061250
      7.8160000      0.0061242
      7.8170000      0.0061267
      7.8180000      0.0061322
      7.8190000      0.0061367
      7.8200000      0.0061359
      7.8210000      0.0061320
      7.8220000      0.0061253
      7.8230000      0.0061454
      7.8240000      0.0061285
      7.8250000      0.0061349
      7.8260000      0.0061383
      7.8270000      0.0061473
      7.8280000      0.0061411
      7.8290000      0.0061413
      7.8300000      0.0061489
      7.8310000      0.0061501
      7.8320000      0.0061533
      7.8330000      0.0061519
      7.8340000      0.0061370
      7.8350000      0.0061529
      7.8360000      0.0061509
      7.8370000      0.0061509
      7.8380000      0.0061542
      7.8390000      0.0061491
      7.8400000      0.0061499
      7.8410000      0.0061533
      7.8420000      0.0061408
      7.8430000      0.0061466
      7.8440000      0.0061475
      7.8450000      0.0061363
      7.8460000      0.0061350
      7.8470000      0.0061357
      7.8480000      0.0061379
      7.8490000      0.0061343
      7.8500000      0.0061355
      7.8510000      0.0061308
      7.8520000      0.0061360
      7.8530000      0.0061378
      7.8540000      0.0061350
      7.8550000      0.0061421
      7.8560000      0.0061392
      7.8570000      0.0061433
      7.8580000      0.0061473
      7.8590000      0.0061441
      7.8600000      0.0061379
      7.8610000      0.0061334
      7.8620000      0.0061222
      7.8630000      0.0061311
      7.8640000      0.0061286
      7.8650000      0.0061296
      7.8660000      0.0061323
      7.8670000      0.0061264
      7.8680000      0.0061286
      7.8690000      0.0061227
      7.8700000      0.0061326
      7.8710000      0.0061195
      7.8720000      0.0061286
      7.8730000      0.0061359
      7.8740000      0.0061316
      7.8750000      0.0061424
      7.8760000      0.0061483
      7.8770000      0.0061459
      7.8780000      0.0061400
      7.8790000      0.0061484
      7.8800000      0.0061460
      7.8810000      0.0061463
      7.8820000      0.0061557
      7.8830000      0.0061562
      7.8840000      0.0061490
      7.8850000      0.0061551
      7.8860000      0.0061454
      7.8870000      0.0061535
      7.8880000      0.0061521
      7.8890000      0.0061481
      7.8900000      0.0061519
      7.8910000      0.0061524
      7.8920000      0.0061418
      7.8930000      0.0061383
      7.8940000      0.0061483
      7.8950000      0.0061351
      7.8960000      0.0061424
      7.8970000      0.0061447
      7.8980000      0.0061549
      7.8990000      0.0061601
      7.9000000      0.0061530
      7.9010000      0.0061607
      7.9020000      0.0061476
      7.9030000      0.0061599
      7.9040000      0.0061569
      7.9050000      0.0061521
      7.9060000      0.0061459
      7.9070000      0.0061521
      7.9080000      0.0061394
      7.9090000      0.0061490
      7.9100000      0.0061498
      7.9110000      0.0061515
      7.9120000      0.0061538
      7.9130000      0.0061512
      7.9140000      0.0061501
      7.9150000      0.0061531
      7.9160000      0.0061607
      7.9170000      0.0061479
      7.9180000      0.0061541
      7.9190000      0.0061526
      7.9200000      0.0061557
      7.9210000      0.0061504
      7.9220000      0.0061578
      7.9230000      0.0061578
      7.9240000      0.0061656
      7.9250000      0.0061502
      7.9260000      0.0061541
      7.9270000      0.0061603
      7.9280000      0.0061694
      7.9290000      0.0061560
      7.9300000      0.0061638
      7.9310000      0.0061698
      7.9320000      0.0061647
      7.9330000      0.0061704
      7.9340000      0.0061585
      7.9350000      0.0061539
      7.9360000      0.0061715
      7.9370000      0.0061511
      7.9380000      0.0061756
      7.9390000      0.0061547
      7.9400000      0.0061622
      7.9410000      0.0061623
      7.9420000      0.0061629
      7.9430000      0.0061577
      7.9440000      0.0061710
      7.9450000      0.0061491
      7.9460000      0.0061562
      7.9470000      0.0061585
      7.9480000      0.0061571
      7.9490000      0.0061693
      7.9500000      0.0061670
      7.9510000      0.0061542
      7.9520000      0.0061585
      7.9530000      0.0061682
      7.9540000      0.0061562
      7.9550000      0.0061615
      7.9560000      0.0061610
      7.9570000      0.0061666
      7.9580000      0.0061595
      7.9590000      0.0061631
      7.9600000      0.0061628
      7.9610000      0.0061722
      7.9620000      0.0061608
      7.9630000      0.0061737
      7.9640000      0.0061746
      7.9650000      0.0061677
      7.9660000      0.0061744
      7.9670000      0.0061772
      7.9680000      0.0061701
      7.9690000      0.0061802
      7.9700000      0.0061737
      7.9710000      0.0061921
      7.9720000      0.0061721
      7.9730000      0.0061842
      7.9740000      0.0061661
      7.9750000      0.0061747
      7.9760000      0.0061823
      7.9770000      0.0061683
      7.9780000      0.0061831
      7.9790000      0.0061843
      7.9800000      0.0061777
      7.9810000      0.0061880
      7.9820000      0.0061916
      7.9830000      0.0061813
      7.9840000      0.0061756
      7.9850000      0.0061759
      7.9860000      0.0061756
      7.9870000      0.0061819
      7.9880000      0.0061851
      7.9890000      0.0061747
      7.9900000      0.0061751
      7.9910000      0.0061843
      7.9920000      0.0061835
      7.9930000      0.0061905
      7.9940000      0.0061842
      7.9950000      0.0061909
      7.9960000      0.0061892
      7.9970000      0.0061888
      7.9980000      0.0061910
      7.9990000      0.0061962
      8.0000000      0.0061932
      8.0010000      0.0062005
      8.0020000      0.0061882
      8.0030000      0.0061892
      8.0040000      0.0061866
      8.0050000      0.0061914
      8.0060000      0.0061862
      8.0070000      0.0062063
      8.0080000      0.0062001
      8.0090000      0.0061979
      8.0100000      0.0062017
      8.0110000      0.0062003
      8.0120000      0.0061948
      8.0130000      0.0062040
      8.0140000      0.0062031
      8.0150000      0.0062026
      8.0160000      0.0061990
      8.0170000      0.0062064
      8.0180000      0.0061974
      8.0190000      0.0061983
      8.0200000      0.0061876
      8.0210000      0.0061909
      8.0220000      0.0061932
      8.0230000      0.0061864
      8.0240000      0.0061852
      8.0250000      0.0062034
      8.0260000      0.0061838
      8.0270000      0.0061960
      8.0280000      0.0061933
      8.0290000      0.0061953
      8.0300000      0.0062005
      8.0310000      0.0061870
      8.0320000      0.0061902
      8.0330000      0.0061927
      8.0340000      0.0062073
      8.0350000      0.0061973
      8.0360000      0.0062007
      8.0370000      0.0062074
      8.0380000      0.0062170
      8.0390000      0.0062139
      8.0400000      0.0062172
      8.0410000      0.0062107
      8.0420000      0.0062213
      8.0430000      0.0062155
      8.0440000      0.0062054
      8.0450000      0.0062066
      8.0460000      0.0062047
      8.0470000      0.0062082
      8.0480000      0.0062195
      8.0490000      0.0062128
      8.0500000      0.0062138
      8.0510000      0.0062115
      8.0520000      0.0062186
      8.0530000      0.0062111
      8.0540000      0.0062026
      8.0550000      0.0062093
      8.0560000      0.0062209
      8.0570000      0.0062245
      8.0580000      0.0062279
      8.0590000      0.0062303
      8.0600000      0.0062334
      8.0610000      0.0062342
      8.0620000      0.0062301
      8.0630000      0.0062384
      8.0640000      0.0062223
      8.0650000      0.0062323
      8.0660000      0.0062338
      8.0670000      0.0062352
      8.0680000      0.0062293
      8.0690000      0.0062354
      8.0700000      0.0062357
      8.0710000      0.0062180
      8.0720000      0.0062224
      8.0730000      0.0062270
      8.0740000      0.0062302
      8.0750000      0.0062232
      8.0760000      0.0062277
      8.0770000      0.0062245
      8.0780000      0.0062352
      8.0790000      0.0062397
      8.0800000      0.0062254
      8.0810000      0.0062249
      8.0820000      0.0062241
      8.0830000      0.0062258
      8.0840000      0.0062361
      8.0850000      0.0062246
      8.0860000      0.0062202
      8.0870000      0.0062039
      8.0880000      0.0062235
      8.0890000      0.0062077
      8.0900000      0.0062057
      8.0910000      0.0062068
      8.0920000      0.0062007
      8.0930000      0.0061939
      8.0940000      0.0061930
      8.0950000      0.0061903
      8.0960000      0.0062047
      8.0970000      0.0062012
      8.0980000      0.0062006
      8.0990000      0.0062157
      8.1000000      0.0062196
      8.1010000      0.0062090
      8.1020000      0.0062175
      8.1030000      0.0062277
      8.1040000      0.0062082
      8.1050000      0.0062224
      8.1060000      0.0062231
      8.1070000      0.0062102
      8.1080000      0.0062128
      8.1090000      0.0062166
      8.1100000      0.0062268
      8.1110000      0.0062255
      8.1120000      0.0062278
      8.1130000      0.0062289
      8.1140000      0.0062229
      8.1150000      0.0062327
      8.1160000      0.0062150
      8.1170000      0.0062208
      8.1180000      0.0062263
      8.1190000      0.0062267
      8.1200000      0.0062212
      8.1210000      0.0062245
      8.1220000      0.0062277
      8.1230000      0.0062225
      8.1240000      0.0062251
      8.1250000      0.0062241
      8.1260000      0.0062202
      8.1270000      0.0062276
      8.1280000      0.0062159
      8.1290000      0.0062172
      8.1300000      0.0062235
      8.1310000      0.0062256
      8.1320000      0.0062254
      8.1330000      0.0062293
      8.1340000      0.0062364
      8.1350000      0.0062293
      8.1360000      0.0062372
      8.1370000      0.0062304
      8.1380000      0.0062418
      8.1390000      0.0062384
      8.1400000      0.0062319
      8.1410000      0.0062404
      8.1420000      0.0062312
      8.1430000      0.0062236
      8.1440000      0.0062306
      8.1450000      0.0062288
      8.1460000      0.0062284
      8.1470000      0.0062305
      8.1480000      0.0062286
      8.1490000      0.0062335
      8.1500000      0.0062423
      8.1510000      0.0062371
      8.1520000      0.0062379
      8.1530000      0.0062380
      8.1540000      0.0062313
      8.1550000      0.0062344
      8.1560000      0.0062392
      8.1570000      0.0062481
      8.1580000      0.0062488
      8.1590000      0.0062419
      8.1600000      0.0062577
      8.1610000      0.0062498
      8.1620000      0.0062502
      8.1630000      0.0062518
      8.1640000      0.0062469
      8.1650000      0.0062447
      8.1660000      0.0062414
      8.1670000      0.0062483
      8.1680000      0.0062397
      8.1690000      0.0062478
      8.1700000      0.0062384
      8.1710000      0.0062363
      8.1720000      0.0062412
      8.1730000      0.0062432
      8.1740000      0.0062473
      8.1750000      0.0062432
      8.1760000      0.0062417
      8.1770000      0.0062505
      8.1780000      0.0062418
      8.1790000      0.0062476
      8.1800000      0.0062544
      8.1810000      0.0062472
      8.1820000      0.0062523
      8.1830000      0.0062524
      8.1840000      0.0062545
      8.1850000      0.0062425
      8.1860000      0.0062520
      8.1870000      0.0062507
      8.1880000      0.0062598
      8.1890000      0.0062580
      8.1900000      0.0062560
      8.1910000      0.0062435
      8.1920000      0.0062518
      8.1930000      0.0062434
      8.1940000      0.0062499
      8.1950000      0.0062594
      8.1960000      0.0062630
      8.1970000      0.0062609
      8.1980000      0.0062605
      8.1990000      0.0062596
      8.2000000      0.0062668
      8.2010000      0.0062703
      8.2020000      0.0062600
      8.2030000      0.0062707
      8.2040000      0.0062754
      8.2050000      0.0062770
      8.2060000      0.0062664
      8.2070000      0.0062826
      8.2080000      0.0062760
      8.2090000      0.0062892
      8.2100000      0.0062841
      8.2110000      0.0062773
      8.2120000      0.0062827
      8.2130000      0.0062854
      8.2140000      0.0062958
      8.2150000      0.0062885
      8.2160000      0.0062890
      8.2170000      0.0062846
      8.2180000      0.0062755
      8.2190000      0.0062897
      8.2200000      0.0062759
      8.2210000      0.0062839
      8.2220000      0.0062861
      8.2230000      0.0062862
      8.2240000      0.0062913
      8.2250000      0.0063078
      8.2260000      0.0063038
      8.2270000      0.0063045
      8.2280000      0.0063098
      8.2290000      0.0062991
      8.2300000      0.0062972
      8.2310000      0.0062920
      8.2320000      0.0063022
      8.2330000      0.0062983
      8.2340000      0.0063043
      8.2350000      0.0063016
      8.2360000      0.0063095
      8.2370000      0.0063083
      8.2380000      0.0063063
      8.2390000      0.0062963
      8.2400000      0.0063091
      8.2410000      0.0063031
      8.2420000      0.0063166
      8.2430000      0.0063171
      8.2440000      0.0063098
      8.2450000      0.0063065
      8.2460000      0.0063128
      8.2470000      0.0063077
      8.2480000      0.0063208
      8.2490000      0.0063303
      8.2500000      0.0063106
      8.2510000      0.0063179
      8.2520000      0.0063084
      8.2530000      0.0063214
      8.2540000      0.0063160
      8.2550000      0.0063113
      8.2560000      0.0063184
      8.2570000      0.0063223
      8.2580000      0.0063236
      8.2590000      0.0063243
      8.2600000      0.0063269
      8.2610000      0.0063349
      8.2620000      0.0063173
      8.2630000      0.0063233
      8.2640000      0.0063169
      8.2650000      0.0063133
      8.2660000      0.0063202
      8.2670000      0.0063128
      8.2680000      0.0063042
      8.2690000      0.0063151
      8.2700000      0.0063114
      8.2710000      0.0063058
      8.2720000      0.0063213
      8.2730000      0.0063246
      8.2740000      0.0063241
      8.2750000      0.0063202
      8.2760000      0.0063161
      8.2770000      0.0063097
      8.2780000      0.0063201
      8.2790000      0.0063023
      8.2800000      0.0063103
      8.2810000      0.0063010
      8.2820000      0.0063075
      8.2830000      0.0063114
      8.2840000      0.0063030
      8.2850000      0.0062975
      8.2860000      0.0063177
      8.2870000      0.0063062
      8.2880000      0.0062993
      8.2890000      0.0062973
      8.2900000      0.0063089
      8.2910000      0.0063077
      8.2920000      0.0062986
      8.2930000      0.0063143
      8.2940000      0.0063146
      8.2950000      0.0063214
      8.2960000      0.0063157
      8.2970000      0.0063168
      8.2980000      0.0063100
      8.2990000      0.0063144
      8.3000000      0.0063060
      8.3010000      0.0063101
      8.3020000      0.0063144
      8.3030000      0.0063260
      8.3040000      0.0063156
      8.3050000      0.0063209
      8.3060000      0.0063189
      8.3070000      0.0063260
      8.3080000      0.0063204
      8.3090000      0.0063238
      8.3100000      0.0063134
      8.3110000      0.0063148
      8.3120000      0.0063054
      8.3130000      0.0063190
      8.3140000      0.0063205
      8.3150000      0.0063153
      8.3160000      0.0063146
      8.3170000      0.0063209
      8.3180000      0.0063134
      8.3190000      0.0063195
      8.3200000      0.0063147
      8.3210000      0.0063134
      8.3220000      0.0063230
      8.3230000      0.0063149
      8.3240000      0.0063234
      8.3250000      0.0063100
      8.3260000      0.0063168
      8.3270000      0.0063130
      8.3280000      0.0063136
      8.3290000      0.0063154
      8.3300000      0.0063183
      8.3310000      0.0063158
      8.3320000      0.0063289
      8.3330000      0.0063160
      8.3340000      0.0063245
      8.3350000      0.0063255
      8.3360000      0.0063216
      8.3370000      0.0063170
      8.3380000      0.0063162
      8.3390000      0.0063234
      8.3400000      0.0063224
      8.3410000      0.0063321
      8.3420000      0.0063278
      8.3430000      0.0063185
      8.3440000      0.0063109
      8.3450000      0.0063159
      8.3460000      0.0063166
      8.3470000      0.0063331
      8.3480000      0.0063078
      8.3490000      0.0063302
      8.3500000      0.0063380
      8.3510000      0.0063169
      8.3520000      0.0063207
      8.3530000      0.0063174
      8.3540000      0.0063213
      8.3550000      0.0063274
      8.3560000      0.0063220
      8.3570000      0.0063164
      8.3580000      0.0063170
      8.3590000      0.0063325
      8.3600000      0.0063255
      8.3610000      0.0063295
      8.3620000      0.0063311
      8.3630000      0.0063361
      8.3640000      0.0063407
      8.3650000      0.0063392
      8.3660000      0.0063407
      8.3670000      0.0063372
      8.3680000      0.0063536
      8.3690000      0.0063261
      8.3700000      0.0063413
      8.3710000      0.0063351
      8.3720000      0.0063369
      8.3730000      0.0063498
      8.3740000      0.0063364
      8.3750000      0.0063406
      8.3760000      0.0063311
      8.3770000      0.0063334
      8.3780000      0.0063284
      8.3790000      0.0063368
      8.3800000      0.0063324
      8.3810000      0.0063423
      8.3820000      0.0063299
      8.3830000      0.0063349
      8.3840000      0.0063388
      8.3850000      0.0063259
      8.3860000      0.0063248
      8.3870000      0.0063376
      8.3880000      0.0063302
      8.3890000      0.0063262
      8.3900000      0.0063201
      8.3910000      0.0063256
      8.3920000      0.0063232
      8.3930000      0.0063346
      8.3940000      0.0063339
      8.3950000      0.0063301
      8.3960000      0.0063250
      8.3970000      0.0063394
      8.3980000      0.0063349
      8.3990000      0.0063406
      8.4000000      0.0063343
      8.4010000      0.0063404
      8.4020000      0.0063367
      8.4030000      0.0063402
      8.4040000      0.0063153
      8.4050000      0.0063272
      8.4060000      0.0063295
      8.4070000      0.0063259
      8.4080000      0.0063253
      8.4090000      0.0063280
      8.4100000      0.0063285
      8.4110000      0.0063350
      8.4120000      0.0063140
      8.4130000      0.0063421
      8.4140000      0.0063364
      8.4150000      0.0063354
      8.4160000      0.0063345
      8.4170000      0.0063472
      8.4180000      0.0063487
      8.4190000      0.0063309
      8.4200000      0.0063522
      8.4210000      0.0063370
      8.4220000      0.0063427
      8.4230000      0.0063375
      8.4240000      0.0063356
      8.4250000      0.0063505
      8.4260000      0.0063433
      8.4270000      0.0063377
      8.4280000      0.0063438
      8.4290000      0.0063369
      8.4300000      0.0063480
      8.4310000      0.0063364
      8.4320000      0.0063376
      8.4330000      0.0063385
      8.4340000      0.0063431
      8.4350000      0.0063506
      8.4360000      0.0063292
      8.4370000      0.0063365
      8.4380000      0.0063526
      8.4390000      0.0063458
      8.4400000      0.0063455
      8.4410000      0.0063414
      8.4420000      0.0063443
      8.4430000      0.0063516
      8.4440000      0.0063379
      8.4450000      0.0063435
      8.4460000      0.0063330
      8.4470000      0.0063268
      8.4480000      0.0063289
      8.4490000      0.0063352
      8.4500000      0.0063363
      8.4510000      0.0063212
      8.4520000      0.0063266
      8.4530000      0.0063281
      8.4540000      0.0063376
      8.4550000      0.0063336
      8.4560000      0.0063212
      8.4570000      0.0063338
      8.4580000      0.0063417
      8.4590000      0.0063308
      8.4600000      0.0063195
      8.4610000      0.0063230
      8.4620000      0.0063198
      8.4630000      0.0063192
      8.4640000      0.0063315
      8.4650000      0.0063222
      8.4660000      0.0063333
      8.4670000      0.0063274
      8.4680000      0.0063320
      8.4690000      0.0063376
      8.4700000      0.0063381
      8.4710000      0.0063331
      8.4720000      0.0063365
      8.4730000      0.0063423
      8.4740000      0.0063481
      8.4750000      0.0063445
      8.4760000      0.0063444
      8.4770000      0.0063507
      8.4780000      0.0063635
      8.4790000      0.0063541
      8.4800000      0.0063601
      8.4810000      0.0063526
      8.4820000      0.0063389
      8.4830000      0.0063565
      8.4840000      0.0063559
      8.4850000      0.0063501
      8.4860000      0.0063515
      8.4870000      0.0063421
      8.4880000      0.0063479
      8.4890000      0.0063472
      8.4900000      0.0063432
      8.4910000      0.0063490
      8.4920000      0.0063432
      8.4930000      0.0063479
      8.4940000      0.0063647
      8.4950000      0.0063642
      8.4960000      0.0063560
      8.4970000      0.0063554
      8.4980000      0.0063615
      8.4990000      0.0063533
      8.5000000      0.0063678
      8.5010000      0.0063610
      8.5020000      0.0063713
      8.5030000      0.0063645
      8.5040000      0.0063654
      8.5050000      0.0063743
      8.5060000      0.0063645
      8.5070000      0.0063756
      8.5080000      0.0063590
      8.5090000      0.0063584
      8.5100000      0.0063621
      8.5110000      0.0063652
      8.5120000      0.0063621
      8.5130000      0.0063598
      8.5140000      0.0063603
      8.5150000      0.0063539
      8.5160000      0.0063569
      8.5170000      0.0063528
      8.5180000      0.0063520
      8.5190000      0.0063566
      8.5200000      0.0063565
      8.5210000      0.0063584
      8.5220000      0.0063595
      8.5230000      0.0063597
      8.5240000      0.0063504
      8.5250000      0.0063598
      8.5260000      0.0063462
      8.5270000      0.0063579
      8.5280000      0.0063559
      8.5290000      0.0063511
      8.5300000      0.0063630
      8.5310000      0.0063661
      8.5320000      0.0063661
      8.5330000      0.0063692
      8.5340000      0.0063599
      8.5350000      0.0063625
      8.5360000      0.0063718
      8.5370000      0.0063690
      8.5380000      0.0063664
      8.5390000      0.0063606
      8.5400000      0.0063611
      8.5410000      0.0063590
      8.5420000      0.0063536
      8.5430000      0.0063628
      8.5440000      0.0063604
      8.5450000      0.0063501
      8.5460000      0.0063608
      8.5470000      0.0063473
      8.5480000      0.0063503
      8.5490000      0.0063492
      8.5500000      0.0063459
      8.5510000      0.0063419
      8.5520000      0.0063453
      8.5530000      0.0063475
      8.5540000      0.0063477
      8.5550000      0.0063461
      8.5560000      0.0063546
      8.5570000      0.0063586
      8.5580000      0.0063686
      8.5590000      0.0063601
      8.5600000      0.0063615
      8.5610000      0.0063618
      8.5620000      0.0063604
      8.5630000      0.0063592
      8.5640000      0.0063642
      8.5650000      0.0063637
      8.5660000      0.0063623
      8.5670000      0.0063653
      8.5680000      0.0063732
      8.5690000      0.0063687
      8.5700000      0.0063751
      8.5710000      0.0063693
      8.5720000      0.0063873
      8.5730000      0.0063687
      8.5740000      0.0063844
      8.5750000      0.0063820
      8.5760000      0.0063961
      8.5770000      0.0063770
      8.5780000      0.0063952
      8.5790000      0.0063890
      8.5800000      0.0063828
      8.5810000      0.0063955
      8.5820000      0.0063828
      8.5830000      0.0063896
      8.5840000      0.0063885
      8.5850000      0.0063904
      8.5860000      0.0063880
      8.5870000      0.0063885
      8.5880000      0.0063974
      8.5890000      0.0063947
      8.5900000      0.0063879
      8.5910000      0.0063852
      8.5920000      0.0063914
      8.5930000      0.0063898
      8.5940000      0.0063890
      8.5950000      0.0063763
      8.5960000      0.0063929
      8.5970000      0.0063808
      8.5980000      0.0063858
      8.5990000      0.0063938
      8.6000000      0.0063796
      8.6010000      0.0063940
      8.6020000      0.0063869
      8.6030000      0.0063887
      8.6040000      0.0063889
      8.6050000      0.0063919
      8.6060000      0.0063803
      8.6070000      0.0064003
      8.6080000      0.0064128
      8.6090000      0.0063963
      8.6100000      0.0064108
      8.6110000      0.0064130
      8.6120000      0.0064076
      8.6130000      0.0064077
      8.6140000      0.0064126
      8.6150000      0.0064152
      8.6160000      0.0064073
      8.6170000      0.0064199
      8.6180000      0.0064127
      8.6190000      0.0064107
      8.6200000      0.0064321
      8.6210000      0.0064296
      8.6220000      0.0064289
      8.6230000      0.0064298
      8.6240000      0.0064157
      8.6250000      0.0064196
      8.6260000      0.0064079
      8.6270000      0.0064179
      8.6280000      0.0064137
      8.6290000      0.0064184
      8.6300000      0.0064198
      8.6310000      0.0064214
      8.6320000      0.0064118
      8.6330000      0.0064201
      8.6340000      0.0064157
      8.6350000      0.0064117
      8.6360000      0.0064130
      8.6370000      0.0064114
      8.6380000      0.0064060
      8.6390000      0.0064002
      8.6400000      0.0063987
      8.6410000      0.0064100
      8.6420000      0.0064128
      8.6430000      0.0064090
      8.6440000      0.0064140
      8.6450000      0.0064103
      8.6460000      0.0064080
      8.6470000      0.0064104
      8.6480000      0.0064170
      8.6490000      0.0064000
      8.6500000      0.0064145
      8.6510000      0.0064065
      8.6520000      0.0064118
      8.6530000      0.0064028
      8.6540000      0.0064029
      8.6550000      0.0064092
      8.6560000      0.0064092
      8.6570000      0.0064067
      8.6580000      0.0064089
      8.6590000      0.0064091
      8.6600000      0.0064021
      8.6610000      0.0064117
      8.6620000      0.0064000
      8.6630000      0.0064127
      8.6640000      0.0064162
      8.6650000      0.0064226
      8.6660000      0.0064021
      8.6670000      0.0064114
      8.6680000      0.0064168
      8.6690000      0.0064108
      8.6700000      0.0064102
      8.6710000      0.0064142
      8.6720000      0.0064179
      8.6730000      0.0064155
      8.6740000      0.0064207
      8.6750000      0.0064274
      8.6760000      0.0064222
      8.6770000      0.0064326
      8.6780000      0.0064352
      8.6790000      0.0064243
      8.6800000      0.0064346
      8.6810000      0.0064311
      8.6820000      0.0064415
      8.6830000      0.0064382
      8.6840000      0.0064406
      8.6850000      0.0064451
      8.6860000      0.0064534
      8.6870000      0.0064472
      8.6880000      0.0064445
      8.6890000      0.0064493
      8.6900000      0.0064491
      8.6910000      0.0064422
      8.6920000      0.0064435
      8.6930000      0.0064467
      8.6940000      0.0064494
      8.6950000      0.0064401
      8.6960000      0.0064457
      8.6970000      0.0064503
      8.6980000      0.0064453
      8.6990000      0.0064489
      8.7000000      0.0064548
      8.7010000      0.0064484
      8.7020000      0.0064403
      8.7030000      0.0064498
      8.7040000      0.0064299
      8.7050000      0.0064308
      8.7060000      0.0064366
      8.7070000      0.0064335
      8.7080000      0.0064238
      8.7090000      0.0064231
      8.7100000      0.0064320
      8.7110000      0.0064153
      8.7120000      0.0064280
      8.7130000      0.0064276
      8.7140000      0.0064301
      8.7150000      0.0064169
      8.7160000      0.0064212
      8.7170000      0.0064244
      8.7180000      0.0064266
      8.7190000      0.0064155
      8.7200000      0.0064105
      8.7210000      0.0064181
      8.7220000      0.0064139
      8.7230000      0.0064025
      8.7240000      0.0064204
      8.7250000      0.0064121
      8.7260000      0.0064173
      8.7270000      0.0064187
      8.7280000      0.0064245
      8.7290000      0.0064225
      8.7300000      0.0064208
      8.7310000      0.0064253
      8.7320000      0.0064204
      8.7330000      0.0064282
      8.7340000      0.0064170
      8.7350000      0.0064253
      8.7360000      0.0064244
      8.7370000      0.0064162
      8.7380000      0.0064168
      8.7390000      0.0064173
      8.7400000      0.0064174
      8.7410000      0.0064195
      8.7420000      0.0064047
      8.7430000      0.0064168
      8.7440000      0.0064060
      8.7450000      0.0064121
      8.7460000      0.0064048
      8.7470000      0.0064128
      8.7480000      0.0064039
      8.7490000      0.0064118
      8.7500000      0.0064099
      8.7510000      0.0064128
      8.7520000      0.0064132
      8.7530000      0.0064197
      8.7540000      0.0064113
      8.7550000      0.0064119
      8.7560000      0.0064151
      8.7570000      0.0064158
      8.7580000      0.0064175
      8.7590000      0.0064206
      8.7600000      0.0064268
      8.7610000      0.0064229
      8.7620000      0.0064297
      8.7630000      0.0064092
      8.7640000      0.0064161
      8.7650000      0.0064260
      8.7660000      0.0064117
      8.7670000      0.0064168
      8.7680000      0.0064179
      8.7690000      0.0064291
      8.7700000      0.0064192
      8.7710000      0.0064266
      8.7720000      0.0064175
      8.7730000      0.0064201
      8.7740000      0.0064280
      8.7750000      0.0064312
      8.7760000      0.0064279
      8.7770000      0.0064358
      8.7780000      0.0064376
      8.7790000      0.0064454
      8.7800000      0.0064300
      8.7810000      0.0064385
      8.7820000      0.0064275
      8.7830000      0.0064435
      8.7840000      0.0064415
      8.7850000      0.0064410
      8.7860000      0.0064453
      8.7870000      0.0064387
      8.7880000      0.0064423
      8.7890000      0.0064353
      8.7900000      0.0064322
      8.7910000      0.0064412
      8.7920000      0.0064419
      8.7930000      0.0064402
      8.7940000      0.0064293
      8.7950000      0.0064404
      8.7960000      0.0064404
      8.7970000      0.0064292
      8.7980000      0.0064336
      8.7990000      0.0064320
      8.8000000      0.0064345
      8.8010000      0.0064363
      8.8020000      0.0064422
      8.8030000      0.0064344
      8.8040000      0.0064448
      8.8050000      0.0064292
      8.8060000      0.0064330
      8.8070000      0.0064245
      8.8080000      0.0064295
      8.8090000      0.0064320
      8.8100000      0.0064336
      8.8110000      0.0064278
      8.8120000      0.0064196
      8.8130000      0.0064300
      8.8140000      0.0064335
      8.8150000      0.0064270
      8.8160000      0.0064334
      8.8170000      0.0064320
      8.8180000      0.0064239
      8.8190000      0.0064294
      8.8200000      0.0064321
      8.8210000      0.0064271
      8.8220000      0.0064351
      8.8230000      0.0064340
      8.8240000      0.0064450
      8.8250000      0.0064284
      8.8260000      0.0064291
      8.8270000      0.0064392
      8.8280000      0.0064262
      8.8290000      0.0064318
      8.8300000      0.0064363
      8.8310000      0.0064279
      8.8320000      0.0064529
      8.8330000      0.0064419
      8.8340000      0.0064485
      8.8350000      0.0064473
      8.8360000      0.0064308
      8.8370000      0.0064381
      8.8380000      0.0064348
      8.8390000      0.0064411
      8.8400000      0.0064416
      8.8410000      0.0064348
      8.8420000      0.0064379
      8.8430000      0.0064415
      8.8440000      0.0064433
      8.8450000      0.0064442
      8.8460000      0.0064386
      8.8470000      0.0064459
      8.8480000      0.0064344
      8.8490000      0.0064448
      8.8500000      0.0064453
      8.8510000      0.0064389
      8.8520000      0.0064241
      8.8530000      0.0064400
      8.8540000      0.0064276
      8.8550000      0.0064338
      8.8560000      0.0064345
      8.8570000      0.0064373
      8.8580000      0.0064376
      8.8590000      0.0064411
      8.8600000      0.0064386
      8.8610000      0.0064447
      8.8620000      0.0064585
      8.8630000      0.0064456
      8.8640000      0.0064521
      8.8650000      0.0064499
      8.8660000      0.0064473
      8.8670000      0.0064491
      8.8680000      0.0064577
      8.8690000      0.0064549
      8.8700000      0.0064696
      8.8710000      0.0064656
      8.8720000      0.0064605
      8.8730000      0.0064491
      8.8740000      0.0064482
      8.8750000      0.0064436
      8.8760000      0.0064566
      8.8770000      0.0064375
      8.8780000      0.0064429
      8.8790000      0.0064347
      8.8800000      0.0064299
      8.8810000      0.0064367
      8.8820000      0.0064246
      8.8830000      0.0064294
      8.8840000      0.0064368
      8.8850000      0.0064262
      8.8860000      0.0064340
      8.8870000      0.0064287
      8.8880000      0.0064389
      8.8890000      0.0064311
      8.8900000      0.0064294
      8.8910000      0.0064273
      8.8920000      0.0064292
      8.8930000      0.0064293
      8.8940000      0.0064376
      8.8950000      0.0064446
      8.8960000      0.0064411
      8.8970000      0.0064413
      8.8980000      0.0064499
      8.8990000      0.0064386
      8.9000000      0.0064465
      8.9010000      0.0064499
      8.9020000      0.0064393
      8.9030000      0.0064486
      8.9040000      0.0064462
      8.9050000      0.0064375
      8.9060000      0.0064417
      8.9070000      0.0064401
      8.9080000      0.0064375
      8.9090000      0.0064407
      8.9100000      0.0064500
      8.9110000      0.0064441
      8.9120000      0.0064294
      8.9130000      0.0064454
      8.9140000      0.0064470
      8.9150000      0.0064541
      8.9160000      0.0064515
      8.9170000      0.0064558
      8.9180000      0.0064532
      8.9190000      0.0064451
      8.9200000      0.0064503
      8.9210000      0.0064531
      8.9220000      0.0064656
      8.9230000      0.0064532
      8.9240000      0.0064621
      8.9250000      0.0064588
      8.9260000      0.0064608
      8.9270000      0.0064605
      8.9280000      0.0064602
      8.9290000      0.0064527
      8.9300000      0.0064507
      8.9310000      0.0064648
      8.9320000      0.0064576
      8.9330000      0.0064516
      8.9340000      0.0064600
      8.9350000      0.0064465
      8.9360000      0.0064690
      8.9370000      0.0064701
      8.9380000      0.0064629
      8.9390000      0.0064748
      8.9400000      0.0064602
      8.9410000      0.0064697
      8.9420000      0.0064687
      8.9430000      0.0064708
      8.9440000      0.0064651
      8.9450000      0.0064801
      8.9460000      0.0064774
      8.9470000      0.0064839
      8.9480000      0.0064774
      8.9490000      0.0064680
      8.9500000      0.0064728
      8.9510000      0.0064741
      8.9520000      0.0064743
      8.9530000      0.0064746
      8.9540000      0.0064770
      8.9550000      0.0064800
      8.9560000      0.0064828
      8.9570000      0.0064772
      8.9580000      0.0064840
      8.9590000      0.0064708
      8.9600000      0.0064688
      8.9610000      0.0064727
      8.9620000      0.0064731
      8.9630000      0.0064664
      8.9640000      0.0064773
      8.9650000      0.0064610
      8.9660000      0.0064613
      8.9670000      0.0064870
      8.9680000      0.0064745
      8.9690000      0.0064843
      8.9700000      0.0064703
      8.9710000      0.0064873
      8.9720000      0.0064679
      8.9730000      0.0064818
      8.9740000      0.0064771
      8.9750000      0.0064774
      8.9760000      0.0064785
      8.9770000      0.0064811
      8.9780000      0.0064828
      8.9790000      0.0064724
      8.9800000      0.0064829
      8.9810000      0.0064764
      8.9820000      0.0064808
      8.9830000      0.0064789
      8.9840000      0.0064794
      8.9850000      0.0064978
      8.9860000      0.0064823
      8.9870000      0.0064899
      8.9880000      0.0064759
      8.9890000      0.0064860
      8.9900000      0.0064774
      8.9910000      0.0064880
      8.9920000      0.0064754
      8.9930000      0.0064812
      8.9940000      0.0064802
      8.9950000      0.0064795
      8.9960000      0.0064798
      8.9970000      0.0064817
      8.9980000      0.0064810
      8.9990000      0.0064812
      9.0000000      0.0064894
      9.0010000      0.0064829
      9.0020000      0.0064927
      9.0030000      0.0064838
      9.0040000      0.0064946
      9.0050000      0.0064937
      9.0060000      0.0064892
      9.0070000      0.0064951
      9.0080000      0.0064886
      9.0090000      0.0064934
      9.0100000      0.0064898
      9.0110000      0.0064856
      9.0120000      0.0064868
      9.0130000      0.0064883
      9.0140000      0.0064797
      9.0150000      0.0064843
      9.0160000      0.0064796
      9.0170000      0.0064811
      9.0180000      0.0064775
      9.0190000      0.0064858
      9.0200000      0.0064884
      9.0210000      0.0064908
      9.0220000      0.0064787
      9.0230000      0.0064834
      9.0240000      0.0064865
      9.0250000      0.0064909
      9.0260000      0.0064890
      9.0270000      0.0064793
      9.0280000      0.0064904
      9.0290000      0.0064913
      9.0300000      0.0065009
      9.0310000      0.0064945
      9.0320000      0.0064931
      9.0330000      0.0064955
      9.0340000      0.0064931
      9.0350000      0.0064959
      9.0360000      0.0064987
      9.0370000      0.0065024
      9.0380000      0.0065087
      9.0390000      0.0065034
      9.0400000      0.0065099
      9.0410000      0.0065024
      9.0420000      0.0065051
      9.0430000      0.0064919
      9.0440000      0.0065019
      9.0450000      0.0065041
      9.0460000      0.0064962
      9.0470000      0.0064916
      9.0480000      0.0064964
      9.0490000      0.0065052
      9.0500000      0.0065092
      9.0510000      0.0065159
      9.0520000      0.0065068
      9.0530000      0.0065074
      9.0540000      0.0065124
      9.0550000      0.0065244
      9.0560000      0.0065109
      9.0570000      0.0065132
      9.0580000      0.0065175
      9.0590000      0.0065118
      9.0600000      0.0065125
      9.0610000      0.0065020
      9.0620000      0.0065160
      9.0630000      0.0065321
      9.0640000      0.0065294
      9.0650000      0.0065261
      9.0660000      0.0065289
      9.0670000      0.0065249
      9.0680000      0.0065214
      9.0690000      0.0065226
      9.0700000      0.0065151
      9.0710000      0.0065215
      9.0720000      0.0065234
      9.0730000      0.0065203
      9.0740000      0.0065230
      9.0750000      0.0065283
      9.0760000      0.0065171
      9.0770000      0.0065489
      9.0780000      0.0065308
      9.0790000      0.0065316
      9.0800000      0.0065413
      9.0810000      0.0065358
      9.0820000      0.0065298
      9.0830000      0.0065423
      9.0840000      0.0065494
      9.0850000      0.0065480
      9.0860000      0.0065552
      9.0870000      0.0065485
      9.0880000      0.0065573
      9.0890000      0.0065545
      9.0900000      0.0065512
      9.0910000      0.0065574
      9.0920000      0.0065466
      9.0930000      0.0065559
      9.0940000      0.0065605
      9.0950000      0.0065554
      9.0960000      0.0065483
      9.0970000      0.0065621
      9.0980000      0.0065500
      9.0990000      0.0065564
      9.1000000      0.0065564
      9.1010000      0.0065556
      9.1020000      0.0065719
      9.1030000      0.0065582
      9.1040000      0.0065647
      9.1050000      0.0065702
      9.1060000      0.0065622
      9.1070000      0.0065755
      9.1080000      0.0065603
      9.1090000      0.0065795
      9.1100000      0.0065628
      9.1110000      0.0065721
      9.1120000      0.0065724
      9.1130000      0.0065683
      9.1140000      0.0065660
      9.1150000      0.0065651
      9.1160000      0.0065690
      9.1170000      0.0065732
      9.1180000      0.0065687
      9.1190000      0.0065802
      9.1200000      0.0065840
      9.1210000      0.0065801
      9.1220000      0.0065785
      9.1230000      0.0065753
      9.1240000      0.0065745
      9.1250000      0.0065743
      9.1260000      0.0065711
      9.1270000      0.0065836
      9.1280000      0.0065613
      9.1290000      0.0065719
      9.1300000      0.0065653
      9.1310000      0.0065703
      9.1320000      0.0065780
      9.1330000      0.0065678
      9.1340000      0.0065804
      9.1350000      0.0065856
      9.1360000      0.0065815
      9.1370000      0.0065791
      9.1380000      0.0065892
      9.1390000      0.0065904
      9.1400000      0.0065781
      9.1410000      0.0065842
      9.1420000      0.0065782
      9.1430000      0.0065774
      9.1440000      0.0065754
      9.1450000      0.0065722
      9.1460000      0.0065727
      9.1470000      0.0065692
      9.1480000      0.0065780
      9.1490000      0.0065741
      9.1500000      0.0065759
      9.1510000      0.0065662
      9.1520000      0.0065723
      9.1530000      0.0065659
      9.1540000      0.0065647
      9.1550000      0.0065499
      9.1560000      0.0065604
      9.1570000      0.0065514
      9.1580000      0.0065710
      9.1590000      0.0065657
      9.1600000      0.0065762
      9.1610000      0.0065641
      9.1620000      0.0065738
      9.1630000      0.0065678
      9.1640000      0.0065827
      9.1650000      0.0065762
      9.1660000      0.0065769
      9.1670000      0.0065776
      9.1680000      0.0065739
      9.1690000      0.0065788
      9.1700000      0.0065774
      9.1710000      0.0065791
      9.1720000      0.0065855
      9.1730000      0.0065926
      9.1740000      0.0065813
      9.1750000      0.0065903
      9.1760000      0.0065996
      9.1770000      0.0065862
      9.1780000      0.0065902
      9.1790000      0.0065940
      9.1800000      0.0065935
      9.1810000      0.0065866
      9.1820000      0.0066025
      9.1830000      0.0066055
      9.1840000      0.0066008
      9.1850000      0.0065950
      9.1860000      0.0066130
      9.1870000      0.0066253
      9.1880000      0.0066056
      9.1890000      0.0066285
      9.1900000      0.0066144
      9.1910000      0.0066190
      9.1920000      0.0066043
      9.1930000      0.0066156
      9.1940000      0.0066189
      9.1950000      0.0066189
      9.1960000      0.0066204
      9.1970000      0.0066281
      9.1980000      0.0066172
      9.1990000      0.0066129
      9.2000000      0.0066061
      9.2010000      0.0066076
      9.2020000      0.0066179
      9.2030000      0.0066136
      9.2040000      0.0066130
      9.2050000      0.0066197
      9.2060000      0.0066212
      9.2070000      0.0066110
      9.2080000      0.0066139
      9.2090000      0.0066071
      9.2100000      0.0066022
      9.2110000      0.0066087
      9.2120000      0.0065974
      9.2130000      0.0065976
      9.2140000      0.0066102
      9.2150000      0.0065962
      9.2160000      0.0066140
      9.2170000      0.0065932
      9.2180000      0.0066065
      9.2190000      0.0066130
      9.2200000      0.0066049
      9.2210000      0.0066159
      9.2220000      0.0066125
      9.2230000      0.0066174
      9.2240000      0.0066251
      9.2250000      0.0066249
      9.2260000      0.0066134
      9.2270000      0.0066219
      9.2280000      0.0066116
      9.2290000      0.0066222
      9.2300000      0.0066180
      9.2310000      0.0066228
      9.2320000      0.0066216
      9.2330000      0.0066250
      9.2340000      0.0066181
      9.2350000      0.0066237
      9.2360000      0.0066183
      9.2370000      0.0066171
      9.2380000      0.0066285
      9.2390000      0.0066159
      9.2400000      0.0066281
      9.2410000      0.0066179
      9.2420000      0.0066154
      9.2430000      0.0066251
      9.2440000      0.0066165
      9.2450000      0.0066210
      9.2460000      0.0066282
      9.2470000      0.0066213
      9.2480000      0.0066213
      9.2490000      0.0066196
      9.2500000      0.0066163
      9.2510000      0.0066147
      9.2520000      0.0066056
      9.2530000      0.0066080
      9.2540000      0.0066090
      9.2550000      0.0066109
      9.2560000      0.0066187
      9.2570000      0.0066186
      9.2580000      0.0066131
      9.2590000      0.0066064
      9.2600000      0.0066211
      9.2610000      0.0066120
      9.2620000      0.0066214
      9.2630000      0.0066205
      9.2640000      0.0066156
      9.2650000      0.0066194
      9.2660000      0.0066307
      9.2670000      0.0066272
      9.2680000      0.0066321
      9.2690000      0.0066175
      9.2700000      0.0066212
      9.2710000      0.0066202
      9.2720000      0.0066012
      9.2730000      0.0066200
      9.2740000      0.0066148
      9.2750000      0.0066304
      9.2760000      0.0066316
      9.2770000      0.0066411
      9.2780000      0.0066304
      9.2790000      0.0066257
      9.2800000      0.0066302
      9.2810000      0.0066324
      9.2820000      0.0066296
      9.2830000      0.0066273
      9.2840000      0.0066300
      9.2850000      0.0066285
      9.2860000      0.0066175
      9.2870000      0.0066244
      9.2880000      0.0066268
      9.2890000      0.0066279
      9.2900000      0.0066406
      9.2910000      0.0066269
      9.2920000      0.0066251
      9.2930000      0.0066221
      9.2940000      0.0066231
      9.2950000      0.0066287
      9.2960000      0.0066260
      9.2970000      0.0066283
      9.2980000      0.0066151
      9.2990000      0.0066433
      9.3000000      0.0066327
      9.3010000      0.0066334
      9.3020000      0.0066362
      9.3030000      0.0066391
      9.3040000      0.0066286
      9.3050000      0.0066281
      9.3060000      0.0066428
      9.3070000      0.0066327
      9.3080000      0.0066314
      9.3090000      0.0066428
      9.3100000      0.0066328
      9.3110000      0.0066305
      9.3120000      0.0066365
      9.3130000      0.0066366
      9.3140000      0.0066351
      9.3150000      0.0066444
      9.3160000      0.0066504
      9.3170000      0.0066495
      9.3180000      0.0066431
      9.3190000      0.0066407
      9.3200000      0.0066336
      9.3210000      0.0066312
      9.3220000      0.0066480
      9.3230000      0.0066495
      9.3240000      0.0066377
      9.3250000      0.0066478
      9.3260000      0.0066487
      9.3270000      0.0066426
      9.3280000      0.0066540
      9.3290000      0.0066569
      9.3300000      0.0066568
      9.3310000      0.0066561
      9.3320000      0.0066555
      9.3330000      0.0066658
      9.3340000      0.0066453
      9.3350000      0.0066492
      9.3360000      0.0066477
      9.3370000      0.0066519
      9.3380000      0.0066431
      9.3390000      0.0066587
      9.3400000      0.0066517
      9.3410000      0.0066527
      9.3420000      0.0066570
      9.3430000      0.0066599
      9.3440000      0.0066588
      9.3450000      0.0066629
      9.3460000      0.0066611
      9.3470000      0.0066667
      9.3480000      0.0066599
      9.3490000      0.0066750
      9.3500000      0.0066627
      9.3510000      0.0066736
      9.3520000      0.0066719
      9.3530000      0.0066734
      9.3540000      0.0066725
      9.3550000      0.0066726
      9.3560000      0.0066650
      9.3570000      0.0066631
      9.3580000      0.0066672
      9.3590000      0.0066749
      9.3600000      0.0066630
      9.3610000      0.0066710
      9.3620000      0.0066695
      9.3630000      0.0066745
      9.3640000      0.0066704
      9.3650000      0.0066741
      9.3660000      0.0066689
      9.3670000      0.0066742
      9.3680000      0.0066673
      9.3690000      0.0066622
      9.3700000      0.0066756
      9.3710000      0.0066703
      9.3720000      0.0066686
      9.3730000      0.0066798
      9.3740000      0.0066726
      9.3750000      0.0066713
      9.3760000      0.0066728
      9.3770000      0.0066774
      9.3780000      0.0066655
      9.3790000      0.0066713
      9.3800000      0.0066632
      9.3810000      0.0066583
      9.3820000      0.0066651
      9.3830000      0.0066518
      9.3840000      0.0066532
      9.3850000      0.0066590
      9.3860000      0.0066584
      9.3870000      0.0066611
      9.3880000      0.0066659
      9.3890000      0.0066684
      9.3900000      0.0066474
      9.3910000      0.0066472
      9.3920000      0.0066562
      9.3930000      0.0066569
      9.3940000      0.0066500
      9.3950000      0.0066665
      9.3960000      0.0066562
      9.3970000      0.0066736
      9.3980000      0.0066598
      9.3990000      0.0066746
      9.4000000      0.0066639
      9.4010000      0.0066775
      9.4020000      0.0066674
      9.4030000      0.0066680
      9.4040000      0.0066591
      9.4050000      0.0066626
      9.4060000      0.0066596
      9.4070000      0.0066718
      9.4080000      0.0066657
      9.4090000      0.0066617
      9.4100000      0.0066707
      9.4110000      0.0066655
      9.4120000      0.0066661
      9.4130000      0.0066499
      9.4140000      0.0066624
      9.4150000      0.0066613
      9.4160000      0.0066584
      9.4170000      0.0066533
      9.4180000      0.0066621
      9.4190000      0.0066617
      9.4200000      0.0066599
      9.4210000      0.0066607
      9.4220000      0.0066649
      9.4230000      0.0066621
      9.4240000      0.0066539
      9.4250000      0.0066677
      9.4260000      0.0066664
      9.4270000      0.0066661
      9.4280000      0.0066588
      9.4290000      0.0066661
      9.4300000      0.0066795
      9.4310000      0.0066809
      9.4320000      0.0066816
      9.4330000      0.0066764
      9.4340000      0.0066705
      9.4350000      0.0066720
      9.4360000      0.0066718
      9.4370000      0.0066733
      9.4380000      0.0066723
      9.4390000      0.0066733
      9.4400000      0.0066715
      9.4410000      0.0066706
      9.4420000      0.0066744
      9.4430000      0.0066600
      9.4440000      0.0066662
      9.4450000      0.0066663
      9.4460000      0.0066819
      9.4470000      0.0066608
      9.4480000      0.0066709
      9.4490000      0.0066719
      9.4500000      0.0066773
      9.4510000      0.0066766
      9.4520000      0.0066621
      9.4530000      0.0066728
      9.4540000      0.0066665
      9.4550000      0.0066661
      9.4560000      0.0066713
      9.4570000      0.0066868
      9.4580000      0.0066820
      9.4590000      0.0066824
      9.4600000      0.0066785
      9.4610000      0.0066824
      9.4620000      0.0066690
      9.4630000      0.0066893
      9.4640000      0.0066769
      9.4650000      0.0066734
      9.4660000      0.0066763
      9.4670000      0.0066749
      9.4680000      0.0066714
      9.4690000      0.0066694
      9.4700000      0.0066704
      9.4710000      0.0066684
      9.4720000      0.0066729
      9.4730000      0.0066670
      9.4740000      0.0066623
      9.4750000      0.0066624
      9.4760000      0.0066765
      9.4770000      0.0066654
      9.4780000      0.0066683
      9.4790000      0.0066681
      9.4800000      0.0066649
      9.4810000      0.0066599
      9.4820000      0.0066630
      9.4830000      0.0066679
      9.4840000      0.0066667
      9.4850000      0.0066659
      9.4860000      0.0066727
      9.4870000      0.0066530
      9.4880000      0.0066652
      9.4890000      0.0066597
      9.4900000      0.0066661
      9.4910000      0.0066575
      9.4920000      0.0066675
      9.4930000      0.0066609
      9.4940000      0.0066680
      9.4950000      0.0066687
      9.4960000      0.0066723
      9.4970000      0.0066724
      9.4980000      0.0066708
      9.4990000      0.0066772
      9.5000000      0.0066679
      9.5010000      0.0066786
      9.5020000      0.0066787
      9.5030000      0.0066749
      9.5040000      0.0066778
      9.5050000      0.0066860
      9.5060000      0.0066815
      9.5070000      0.0066928
      9.5080000      0.0066813
      9.5090000      0.0066885
      9.5100000      0.0066827
      9.5110000      0.0066873
      9.5120000      0.0066899
      9.5130000      0.0066750
      9.5140000      0.0066773
      9.5150000      0.0066738
      9.5160000      0.0066810
      9.5170000      0.0066802
      9.5180000      0.0066767
      9.5190000      0.0066854
      9.5200000      0.0066842
      9.5210000      0.0066944
      9.5220000      0.0066949
      9.5230000      0.0066891
      9.5240000      0.0067074
      9.5250000      0.0067049
      9.5260000      0.0067026
      9.5270000      0.0067050
      9.5280000      0.0067061
      9.5290000      0.0067073
      9.5300000      0.0066956
      9.5310000      0.0067098
      9.5320000      0.0066992
      9.5330000      0.0067096
      9.5340000      0.0067147
      9.5350000      0.0067080
      9.5360000      0.0067042
      9.5370000      0.0067099
      9.5380000      0.0067173
      9.5390000      0.0067142
      9.5400000      0.0067214
      9.5410000      0.0067141
      9.5420000      0.0067286
      9.5430000      0.0067241
      9.5440000      0.0067314
      9.5450000      0.0067249
      9.5460000      0.0067261
      9.5470000      0.0067295
      9.5480000      0.0067203
      9.5490000      0.0067329
      9.5500000      0.0067194
      9.5510000      0.0067164
      9.5520000      0.0067217
      9.5530000      0.0067239
      9.5540000      0.0067161
      9.5550000      0.0067247
      9.5560000      0.0067198
      9.5570000      0.0067345
      9.5580000      0.0067311
      9.5590000      0.0067449
      9.5600000      0.0067331
      9.5610000      0.0067353
      9.5620000      0.0067361
      9.5630000      0.0067404
      9.5640000      0.0067589
      9.5650000      0.0067416
      9.5660000      0.0067399
      9.5670000      0.0067478
      9.5680000      0.0067538
      9.5690000      0.0067574
      9.5700000      0.0067539
      9.5710000      0.0067641
      9.5720000      0.0067630
      9.5730000      0.0067505
      9.5740000      0.0067654
      9.5750000      0.0067595
      9.5760000      0.0067613
      9.5770000      0.0067605
      9.5780000      0.0067652
      9.5790000      0.0067685
      9.5800000      0.0067598
      9.5810000      0.0067640
      9.5820000      0.0067641
      9.5830000      0.0067690
      9.5840000      0.0067623
      9.5850000      0.0067728
      9.5860000      0.0067751
      9.5870000      0.0067717
      9.5880000      0.0067803
      9.5890000      0.0067668
      9.5900000      0.0067856
      9.5910000      0.0067760
      9.5920000      0.0067844
      9.5930000      0.0067688
      9.5940000      0.0067574
      9.5950000      0.0067766
      9.5960000      0.0067672
      9.5970000      0.0067667
      9.5980000      0.0067788
      9.5990000      0.0067781
      9.6000000      0.0067766
      9.6010000      0.0067737
      9.6020000      0.0067737
      9.6030000      0.0067785
      9.6040000      0.0067681
      9.6050000      0.0067877
      9.6060000      0.0067676
      9.6070000      0.0067752
      9.6080000      0.0067714
      9.6090000      0.0067783
      9.6100000      0.0067761
      9.6110000      0.0067995
      9.6120000      0.0067943
      9.6130000      0.0067838
      9.6140000      0.0067820
      9.6150000      0.0067882
      9.6160000      0.0067897
      9.6170000      0.0067938
      9.6180000      0.0067857
      9.6190000      0.0068046
      9.6200000      0.0067933
      9.6210000      0.0067859
      9.6220000      0.0067930
      9.6230000      0.0067972
      9.6240000      0.0067898
      9.6250000      0.0068015
      9.6260000      0.0067998
      9.6270000      0.0067915
      9.6280000      0.0067965
      9.6290000      0.0067855
      9.6300000      0.0067888
      9.6310000      0.0068001
      9.6320000      0.0067878
      9.6330000      0.0068002
      9.6340000      0.0067832
      9.6350000      0.0067912
      9.6360000      0.0067783
      9.6370000      0.0067875
      9.6380000      0.0067820
      9.6390000      0.0067927
      9.6400000      0.0067786
      9.6410000      0.0067899
      9.6420000      0.0067801
      9.6430000      0.0067868
      9.6440000      0.0067765
      9.6450000      0.0067956
      9.6460000      0.0067890
      9.6470000      0.0067846
      9.6480000      0.0067887
      9.6490000      0.0067933
      9.6500000      0.0067943
      9.6510000      0.0067998
      9.6520000      0.0068018
      9.6530000      0.0068183
      9.6540000      0.0067962
      9.6550000      0.0067932
      9.6560000      0.0067977
      9.6570000      0.0067842
      9.6580000      0.0067982
      9.6590000      0.0067963
      9.6600000      0.0067945
      9.6610000      0.0067905
      9.6620000      0.0067965
      9.6630000      0.0067942
      9.6640000      0.0068024
      9.6650000      0.0068084
      9.6660000      0.0067991
      9.6670000      0.0068057
      9.6680000      0.0068053
      9.6690000      0.0068003
      9.6700000      0.0068068
      9.6710000      0.0068146
      9.6720000      0.0068153
      9.6730000      0.0068123
      9.6740000      0.0067987
      9.6750000      0.0068139
      9.6760000      0.0067917
      9.6770000      0.0068000
      9.6780000      0.0068044
      9.6790000      0.0068059
      9.6800000      0.0068072
      9.6810000      0.0068025
      9.6820000      0.0068091
      9.6830000      0.0068056
      9.6840000      0.0067890
      9.6850000      0.0067954
      9.6860000      0.0068039
      9.6870000      0.0067994
      9.6880000      0.0067971
      9.6890000      0.0068154
      9.6900000      0.0068025
      9.6910000      0.0067971
      9.6920000      0.0068016
      9.6930000      0.0068016
      9.6940000      0.0068124
      9.6950000      0.0068026
      9.6960000      0.0068071
      9.6970000      0.0068078
      9.6980000      0.0068142
      9.6990000      0.0068104
      9.7000000      0.0068174
      9.7010000      0.0068167
      9.7020000      0.0068261
      9.7030000      0.0068084
      9.7040000      0.0068089
      9.7050000      0.0068099
      9.7060000      0.0068075
      9.7070000      0.0068169
      9.7080000      0.0068153
      9.7090000      0.0068173
      9.7100000      0.0068117
      9.7110000      0.0068124
      9.7120000      0.0068063
      9.7130000      0.0068179
      9.7140000      0.0068142
      9.7150000      0.0068078
      9.7160000      0.0068065
      9.7170000      0.0068143
      9.7180000      0.0068252
      9.7190000      0.0068122
      9.7200000      0.0068321
      9.7210000      0.0068179
      9.7220000      0.0068228
      9.7230000      0.0068227
      9.7240000      0.0068330
      9.7250000      0.0068394
      9.7260000      0.0068279
      9.7270000      0.0068365
      9.7280000      0.0068281
      9.7290000      0.0068331
      9.7300000      0.0068261
      9.7310000      0.0068306
      9.7320000      0.0068242
      9.7330000      0.0068177
      9.7340000      0.0068329
      9.7350000      0.0068277
      9.7360000      0.0068289
      9.7370000      0.0068271
      9.7380000      0.0068304
      9.7390000      0.0068187
      9.7400000      0.0068207
      9.7410000      0.0068295
      9.7420000      0.0068204
      9.7430000      0.0068244
      9.7440000      0.0068243
      9.7450000      0.0068279
      9.7460000      0.0068123
      9.7470000      0.0068311
      9.7480000      0.0068187
      9.7490000      0.0068238
      9.7500000      0.0068321
      9.7510000      0.0068162
      9.7520000      0.0068220
      9.7530000      0.0068249
      9.7540000      0.0068217
      9.7550000      0.0068218
      9.7560000      0.0068161
      9.7570000      0.0068262
      9.7580000      0.0068265
      9.7590000      0.0068296
      9.7600000      0.0068226
      9.7610000      0.0068163
      9.7620000      0.0068277
      9.7630000      0.0068377
      9.7640000      0.0068269
      9.7650000      0.0068169
      9.7660000      0.0068292
      9.7670000      0.0068303
      9.7680000      0.0068205
      9.7690000      0.0068294
      9.7700000      0.0068249
      9.7710000      0.0068135
      9.7720000      0.0068281
      9.7730000      0.0068180
      9.7740000      0.0068287
      9.7750000      0.0068269
      9.7760000      0.0068268
      9.7770000      0.0068257
      9.7780000      0.0068122
      9.7790000      0.0068134
      9.7800000      0.0068345
      9.7810000      0.0068384
      9.7820000      0.0068259
      9.7830000      0.0068276
      9.7840000      0.0068326
      9.7850000      0.0068186
      9.7860000      0.0068412
      9.7870000      0.0068390
      9.7880000      0.0068336
      9.7890000      0.0068394
      9.7900000      0.0068341
      9.7910000      0.0068311
      9.7920000      0.0068371
      9.7930000      0.0068301
      9.7940000      0.0068400
      9.7950000      0.0068351
      9.7960000      0.0068487
      9.7970000      0.0068501
      9.7980000      0.0068474
      9.7990000      0.0068449
      9.8000000      0.0068402
      9.8010000      0.0068388
      9.8020000      0.0068537
      9.8030000      0.0068435
      9.8040000      0.0068354
      9.8050000      0.0068508
      9.8060000      0.0068389
      9.8070000      0.0068495
      9.8080000      0.0068532
      9.8090000      0.0068499
      9.8100000      0.0068391
      9.8110000      0.0068479
      9.8120000      0.0068433
      9.8130000      0.0068571
      9.8140000      0.0068519
      9.8150000      0.0068409
      9.8160000      0.0068405
      9.8170000      0.0068466
      9.8180000      0.0068521
      9.8190000      0.0068505
      9.8200000      0.0068413
      9.8210000      0.0068518
      9.8220000      0.0068324
      9.8230000      0.0068480
      9.8240000      0.0068403
      9.8250000      0.0068513
      9.8260000      0.0068458
      9.8270000      0.0068418
      9.8280000      0.0068633
      9.8290000      0.0068552
      9.8300000      0.0068505
      9.8310000      0.0068487
      9.8320000      0.0068533
      9.8330000      0.0068568
      9.8340000      0.0068521
      9.8350000      0.0068533
      9.8360000      0.0068455
      9.8370000      0.0068491
      9.8380000      0.0068580
      9.8390000      0.0068522
      9.8400000      0.0068595
      9.8410000      0.0068538
      9.8420000      0.0068561
      9.8430000      0.0068557
      9.8440000      0.0068490
      9.8450000      0.0068520
      9.8460000      0.0068450
      9.8470000      0.0068451
      9.8480000      0.0068590
      9.8490000      0.0068519
      9.8500000      0.0068514
      9.8510000      0.0068592
      9.8520000      0.0068671
      9.8530000      0.0068535
      9.8540000      0.0068543
      9.8550000      0.0068686
      9.8560000      0.0068575
      9.8570000      0.0068648
      9.8580000      0.0068670
      9.8590000      0.0068727
      9.8600000      0.0068665
      9.8610000      0.0068688
      9.8620000      0.0068616
      9.8630000      0.0068694
      9.8640000      0.0068652
      9.8650000      0.0068685
      9.8660000      0.0068625
      9.8670000      0.0068756
      9.8680000      0.0068744
      9.8690000      0.0068727
      9.8700000      0.0068713
      9.8710000      0.0068855
      9.8720000      0.0068856
      9.8730000      0.0068874
      9.8740000      0.0068826
      9.8750000      0.0068999
      9.8760000      0.0068879
      9.8770000      0.0069007
      9.8780000      0.0068949
      9.8790000      0.0068933
      9.8800000      0.0069050
      9.8810000      0.0068958
      9.8820000      0.0069182
      9.8830000      0.0069074
      9.8840000      0.0069090
      9.8850000      0.0069074
      9.8860000      0.0069206
      9.8870000      0.0069152
      9.8880000      0.0069096
      9.8890000      0.0069169
      9.8900000      0.0069100
      9.8910000      0.0069099
      9.8920000      0.0069164
      9.8930000      0.0069205
      9.8940000      0.0069153
      9.8950000      0.0069148
      9.8960000      0.0069176
      9.8970000      0.0069207
      9.8980000      0.0069316
      9.8990000      0.0069141
      9.9000000      0.0069108
      9.9010000      0.0069077
      9.9020000      0.0069057
      9.9030000      0.0069135
      9.9040000      0.0069205
      9.9050000      0.0069122
      9.9060000      0.0069196
      9.9070000      0.0069179
      9.9080000      0.0069098
      9.9090000      0.0069174
      9.9100000      0.0069085
      9.9110000      0.0069206
      9.9120000      0.0069314
      9.9130000      0.0069158
      9.9140000      0.0069235
      9.9150000      0.0069130
      9.9160000      0.0069044
      9.9170000      0.0069230
      9.9180000      0.0069137
      9.9190000      0.0069138
      9.9200000      0.0069156
      9.9210000      0.0069108
      9.9220000      0.0069089
      9.9230000      0.0069112
      9.9240000      0.0069172
      9.9250000      0.0069190
      9.9260000      0.0069143
      9.9270000      0.0069178
      9.9280000      0.0069110
      9.9290000      0.0069094
      9.9300000      0.0069162
      9.9310000      0.0069159
      9.9320000      0.0069168
      9.9330000      0.0069178
      9.9340000      0.0069131
      9.9350000      0.0069104
      9.9360000      0.0069222
      9.9370000      0.0069190
      9.9380000      0.0069207
      9.9390000      0.0069226
      9.9400000      0.0069383
      9.9410000      0.0069256
      9.9420000      0.0069309
      9.9430000      0.0069382
      9.9440000      0.0069353
      9.9450000      0.0069300
      9.9460000      0.0069327
      9.9470000      0.0069305
      9.9480000      0.0069353
      9.9490000      0.0069317
      9.9500000      0.0069367
      9.9510000      0.0069393
      9.9520000      0.0069359
      9.9530000      0.0069359
      9.9540000      0.0069430
      9.9550000      0.0069371
      9.9560000      0.0069507
      9.9570000      0.0069284
      9.9580000      0.0069372
      9.9590000      0.0069398
      9.9600000      0.0069388
      9.9610000      0.0069317
      9.9620000      0.0069315
      9.9630000      0.0069268
      9.9640000      0.0069291
      9.9650000      0.0069345
      9.9660000      0.0069260
      9.9670000      0.0069264
      9.9680000      0.0069253
      9.9690000      0.0069224
      9.9700000      0.0069251
      9.9710000      0.0069436
      9.9720000      0.0069246
      9.9730000      0.0069186
      9.9740000      0.0069120
      9.9750000      0.0069202
      9.9760000      0.0069244
      9.9770000      0.0069331
      9.9780000      0.0069254
      9.9790000      0.0069261
      9.9800000      0.0069280
      9.9810000      0.0069227
      9.9820000      0.0069239
      9.9830000      0.0069266
      9.9840000      0.0069194
      9.9850000      0.0069138
      9.9860000      0.0069125
      9.9870000      0.0069206
      9.9880000      0.0069208
      9.9890000      0.0069200
      9.9900000      0.0069216
      9.9910000      0.0069279
      9.9920000      0.0069241
      9.9930000      0.0069194
      9.9940000      0.0069160
      9.9950000      0.0069221
      9.9960000      0.0069207
      9.9970000      0.0069258
      9.9980000      0.0069208
      9.9990000      0.0069272
     10.0000000      0.0069344
     10.0010000      0.0069259
     10.0020000      0.0069231
     10.0030000      0.0069286
     10.0040000      0.0069271
     10.0050000      0.0069347
     10.0060000      0.0069176
     10.0070000      0.0069231
     10.0080000      0.0069268
     10.0090000      0.0069190
     10.0100000      0.0069171
     10.0110000      0.0069216
     10.0120000      0.0069120
     10.0130000      0.0069110
     10.0140000      0.0069120
     10.0150000      0.0069160
     10.0160000      0.0069230
     10.0170000      0.0069298
     10.0180000      0.0069241
     10.0190000      0.0069277
     10.0200000      0.0069286
     10.0210000      0.0069381
     10.0220000      0.0069322
     10.0230000      0.0069315
     10.0240000      0.0069407
     10.0250000      0.0069495
     10.0260000      0.0069420
     10.0270000      0.0069456
     10.0280000      0.0069478
     10.0290000      0.0069362
     10.0300000      0.0069473
     10.0310000      0.0069305
     10.0320000      0.0069408
     10.0330000      0.0069388
     10.0340000      0.0069345
     10.0350000      0.0069400
     10.0360000      0.0069317
     10.0370000      0.0069397
     10.0380000      0.0069417
     10.0390000      0.0069453
     10.0400000      0.0069525
     10.0410000      0.0069455
     10.0420000      0.0069544
     10.0430000      0.0069450
     10.0440000      0.0069506
     10.0450000      0.0069510
     10.0460000      0.0069466
     10.0470000      0.0069609
     10.0480000      0.0069572
     10.0490000      0.0069652
     10.0500000      0.0069615
     10.0510000      0.0069572
     10.0520000      0.0069667
     10.0530000      0.0069587
     10.0540000      0.0069596
     10.0550000      0.0069735
     10.0560000      0.0069556
     10.0570000      0.0069614
     10.0580000      0.0069649
     10.0590000      0.0069695
     10.0600000      0.0069689
     10.0610000      0.0069689
     10.0620000      0.0069682
     10.0630000      0.0069639
     10.0640000      0.0069754
     10.0650000      0.0069698
     10.0660000      0.0069762
     10.0670000      0.0069724
     10.0680000      0.0069673
     10.0690000      0.0069729
     10.0700000      0.0069657
     10.0710000      0.0069620
     10.0720000      0.0069697
     10.0730000      0.0069723
     10.0740000      0.0069549
     10.0750000      0.0069673
     10.0760000      0.0069621
     10.0770000      0.0069749
     10.0780000      0.0069662
     10.0790000      0.0069704
     10.0800000      0.0069672
     10.0810000      0.0069755
     10.0820000      0.0069596
     10.0830000      0.0069737
     10.0840000      0.0069649
     10.0850000      0.0069681
     10.0860000      0.0069734
     10.0870000      0.0069724
     10.0880000      0.0069658
     10.0890000      0.0069543
     10.0900000      0.0069599
     10.0910000      0.0069623
     10.0920000      0.0069558
     10.0930000      0.0069675
     10.0940000      0.0069693
     10.0950000      0.0069653
     10.0960000      0.0069741
     10.0970000      0.0069806
     10.0980000      0.0069799
     10.0990000      0.0069811
     10.1000000      0.0069835
     10.1010000      0.0069811
     10.1020000      0.0069772
     10.1030000      0.0069818
     10.1040000      0.0069768
     10.1050000      0.0069799
     10.1060000      0.0069810
     10.1070000      0.0069794
     10.1080000      0.0069897
     10.1090000      0.0069787
     10.1100000      0.0069831
     10.1110000      0.0070092
     10.1120000      0.0069862
     10.1130000      0.0069997
     10.1140000      0.0069967
     10.1150000      0.0070072
     10.1160000      0.0069877
     10.1170000      0.0069954
     10.1180000      0.0070051
     10.1190000      0.0070006
     10.1200000      0.0069957
     10.1210000      0.0069979
     10.1220000      0.0069955
     10.1230000      0.0070113
     10.1240000      0.0069969
     10.1250000      0.0069980
     10.1260000      0.0070044
     10.1270000      0.0069915
     10.1280000      0.0070068
     10.1290000      0.0069996
     10.1300000      0.0070077
     10.1310000      0.0070117
     10.1320000      0.0070025
     10.1330000      0.0070079
     10.1340000      0.0069966
     10.1350000      0.0069994
     10.1360000      0.0069910
     10.1370000      0.0069942
     10.1380000      0.0070030
     10.1390000      0.0069974
     10.1400000      0.0069964
     10.1410000      0.0070028
     10.1420000      0.0069945
     10.1430000      0.0069983
     10.1440000      0.0070097
     10.1450000      0.0070014
     10.1460000      0.0070121
     10.1470000      0.0070042
     10.1480000      0.0070025
     10.1490000      0.0069976
     10.1500000      0.0069946
     10.1510000      0.0070021
     10.1520000      0.0070018
     10.1530000      0.0070030
     10.1540000      0.0070004
     10.1550000      0.0069972
     10.1560000      0.0069925
     10.1570000      0.0069878
     10.1580000      0.0069879
     10.1590000      0.0070040
     10.1600000      0.0069902
     10.1610000      0.0070192
     10.1620000      0.0070084
     10.1630000      0.0070039
     10.1640000      0.0070198
     10.1650000      0.0070112
     10.1660000      0.0070177
     10.1670000      0.0070215
     10.1680000      0.0070062
     10.1690000      0.0069952
     10.1700000      0.0069977
     10.1710000      0.0070026
     10.1720000      0.0070045
     10.1730000      0.0070051
     10.1740000      0.0069987
     10.1750000      0.0069973
     10.1760000      0.0069954
     10.1770000      0.0069958
     10.1780000      0.0069972
     10.1790000      0.0069969
     10.1800000      0.0069969
     10.1810000      0.0069974
     10.1820000      0.0069978
     10.1830000      0.0069885
     10.1840000      0.0069992
     10.1850000      0.0070004
     10.1860000      0.0069996
     10.1870000      0.0070077
     10.1880000      0.0070085
     10.1890000      0.0070239
     10.1900000      0.0070274
     10.1910000      0.0070199
     10.1920000      0.0070270
     10.1930000      0.0070219
     10.1940000      0.0070118
     10.1950000      0.0070285
     10.1960000      0.0070317
     10.1970000      0.0070380
     10.1980000      0.0070414
     10.1990000      0.0070389
     10.2000000      0.0070412
     10.2010000      0.0070413
     10.2020000      0.0070496
     10.2030000      0.0070369
     10.2040000      0.0070496
     10.2050000      0.0070576
     10.2060000      0.0070375
     10.2070000      0.0070447
     10.2080000      0.0070382
     10.2090000      0.0070506
     10.2100000      0.0070419
     10.2110000      0.0070380
     10.2120000      0.0070404
     10.2130000      0.0070327
     10.2140000      0.0070398
     10.2150000      0.0070476
     10.2160000      0.0070361
     10.2170000      0.0070500
     10.2180000      0.0070460
     10.2190000      0.0070459
     10.2200000      0.0070493
     10.2210000      0.0070467
     10.2220000      0.0070437
     10.2230000      0.0070504
     10.2240000      0.0070427
     10.2250000      0.0070372
     10.2260000      0.0070424
     10.2270000      0.0070470
     10.2280000      0.0070445
     10.2290000      0.0070390
     10.2300000      0.0070353
     10.2310000      0.0070197
     10.2320000      0.0070208
     10.2330000      0.0070335
     10.2340000      0.0070248
     10.2350000      0.0070283
     10.2360000      0.0070391
     10.2370000      0.0070327
     10.2380000      0.0070398
     10.2390000      0.0070329
     10.2400000      0.0070277
     10.2410000      0.0070488
     10.2420000      0.0070286
     10.2430000      0.0070342
     10.2440000      0.0070317
     10.2450000      0.0070312
     10.2460000      0.0070346
     10.2470000      0.0070339
     10.2480000      0.0070313
     10.2490000      0.0070380
     10.2500000      0.0070251
     10.2510000      0.0070331
     10.2520000      0.0070258
     10.2530000      0.0070330
     10.2540000      0.0070498
     10.2550000      0.0070406
     10.2560000      0.0070534
     10.2570000      0.0070492
     10.2580000      0.0070533
     10.2590000      0.0070429
     10.2600000      0.0070399
     10.2610000      0.0070441
     10.2620000      0.0070438
     10.2630000      0.0070429
     10.2640000      0.0070375
     10.2650000      0.0070427
     10.2660000      0.0070308
     10.2670000      0.0070462
     10.2680000      0.0070402
     10.2690000      0.0070582
     10.2700000      0.0070590
     10.2710000      0.0070483
     10.2720000      0.0070559
     10.2730000      0.0070538
     10.2740000      0.0070512
     10.2750000      0.0070481
     10.2760000      0.0070618
     10.2770000      0.0070634
     10.2780000      0.0070639
     10.2790000      0.0070691
     10.2800000      0.0070696
     10.2810000      0.0070814
     10.2820000      0.0070770
     10.2830000      0.0070797
     10.2840000      0.0070773
     10.2850000      0.0070741
     10.2860000      0.0070805
     10.2870000      0.0070785
     10.2880000      0.0070741
     10.2890000      0.0070819
     10.2900000      0.0070894
     10.2910000      0.0070750
     10.2920000      0.0070765
     10.2930000      0.0070778
     10.2940000      0.0070898
     10.2950000      0.0070836
     10.2960000      0.0070856
     10.2970000      0.0070931
     10.2980000      0.0070951
     10.2990000      0.0070791
     10.3000000      0.0070922
     10.3010000      0.0071009
     10.3020000      0.0070964
     10.3030000      0.0071046
     10.3040000      0.0070882
     10.3050000      0.0070855
     10.3060000      0.0070928
     10.3070000      0.0070940
     10.3080000      0.0070988
     10.3090000      0.0071014
     10.3100000      0.0071063
     10.3110000      0.0070974
     10.3120000      0.0070898
     10.3130000      0.0071062
     10.3140000      0.0070957
     10.3150000      0.0071047
     10.3160000      0.0071064
     10.3170000      0.0071054
     10.3180000      0.0071060
     10.3190000      0.0071022
     10.3200000      0.0071114
     10.3210000      0.0071127
     10.3220000      0.0070989
     10.3230000      0.0070907
     10.3240000      0.0071036
     10.3250000      0.0070977
     10.3260000      0.0070966
     10.3270000      0.0070991
     10.3280000      0.0071006
     10.3290000      0.0071162
     10.3300000      0.0071053
     10.3310000      0.0071057
     10.3320000      0.0071045
     10.3330000      0.0070977
     10.3340000      0.0071015
     10.3350000      0.0071143
     10.3360000      0.0071181
     10.3370000      0.0071045
     10.3380000      0.0071045
     10.3390000      0.0071125
     10.3400000      0.0071157
     10.3410000      0.0071209
     10.3420000      0.0071142
     10.3430000      0.0071016
     10.3440000      0.0071152
     10.3450000      0.0071146
     10.3460000      0.0071264
     10.3470000      0.0071169
     10.3480000      0.0071164
     10.3490000      0.0071202
     10.3500000      0.0071248
     10.3510000      0.0071174
     10.3520000      0.0071265
     10.3530000      0.0071244
     10.3540000      0.0071301
     10.3550000      0.0071304
     10.3560000      0.0071282
     10.3570000      0.0071198
     10.3580000      0.0071233
     10.3590000      0.0071219
     10.3600000      0.0071248
     10.3610000      0.0071161
     10.3620000      0.0071211
     10.3630000      0.0071167
     10.3640000      0.0071066
     10.3650000      0.0071131
     10.3660000      0.0071143
     10.3670000      0.0071115
     10.3680000      0.0070911
     10.3690000      0.0071109
     10.3700000      0.0071139
     10.3710000      0.0071048
     10.3720000      0.0071099
     10.3730000      0.0071155
     10.3740000      0.0071073
     10.3750000      0.0071160
     10.3760000      0.0071015
     10.3770000      0.0070966
     10.3780000      0.0070962
     10.3790000      0.0070978
     10.3800000      0.0070955
     10.3810000      0.0071100
     10.3820000      0.0071128
     10.3830000      0.0070963
     10.3840000      0.0071064
     10.3850000      0.0071026
     10.3860000      0.0071001
     10.3870000      0.0070938
     10.3880000      0.0070979
     10.3890000      0.0070948
     10.3900000      0.0070915
     10.3910000      0.0070934
     10.3920000      0.0070876
     10.3930000      0.0070894
     10.3940000      0.0070878
     10.3950000      0.0070929
     10.3960000      0.0070955
     10.3970000      0.0070965
     10.3980000      0.0070855
     10.3990000      0.0070892
     10.4000000      0.0070945
     10.4010000      0.0070872
     10.4020000      0.0071076
     10.4030000      0.0070908
     10.4040000      0.0070975
     10.4050000      0.0070896
     10.4060000      0.0071117
     10.4070000      0.0070982
     10.4080000      0.0071003
     10.4090000      0.0070866
     10.4100000      0.0071021
     10.4110000      0.0071024
     10.4120000      0.0070967
     10.4130000      0.0071080
     10.4140000      0.0070909
     10.4150000      0.0071061
     10.4160000      0.0071066
     10.4170000      0.0071068
     10.4180000      0.0070984
     10.4190000      0.0071018
     10.4200000      0.0071071
     10.4210000      0.0071095
     10.4220000      0.0071137
     10.4230000      0.0071240
     10.4240000      0.0071169
     10.4250000      0.0071181
     10.4260000      0.0071067
     10.4270000      0.0071087
     10.4280000      0.0071187
     10.4290000      0.0071059
     10.4300000      0.0071056
     10.4310000      0.0070995
     10.4320000      0.0070933
     10.4330000      0.0071036
     10.4340000      0.0070990
     10.4350000      0.0071024
     10.4360000      0.0071156
     10.4370000      0.0070962
     10.4380000      0.0071041
     10.4390000      0.0071052
     10.4400000      0.0071087
     10.4410000      0.0071130
     10.4420000      0.0071137
     10.4430000      0.0071175
     10.4440000      0.0071185
     10.4450000      0.0071117
     10.4460000      0.0070976
     10.4470000      0.0071039
     10.4480000      0.0071143
     10.4490000      0.0071096
     10.4500000      0.0071148
     10.4510000      0.0071126
     10.4520000      0.0071188
     10.4530000      0.0071215
     10.4540000      0.0071196
     10.4550000      0.0071133
     10.4560000      0.0071107
     10.4570000      0.0071172
     10.4580000      0.0071161
     10.4590000      0.0071202
     10.4600000      0.0071174
     10.4610000      0.0071211
     10.4620000      0.0071286
     10.4630000      0.0071305
     10.4640000      0.0071175
     10.4650000      0.0071210
     10.4660000      0.0071253
     10.4670000      0.0071183
     10.4680000      0.0071192
     10.4690000      0.0071236
     10.4700000      0.0071217
     10.4710000      0.0071198
     10.4720000      0.0071270
     10.4730000      0.0071283
     10.4740000      0.0071278
     10.4750000      0.0071069
     10.4760000      0.0071249
     10.4770000      0.0071294
     10.4780000      0.0071161
     10.4790000      0.0071231
     10.4800000      0.0071145
     10.4810000      0.0071158
     10.4820000      0.0071241
     10.4830000      0.0071195
     10.4840000      0.0071096
     10.4850000      0.0071245
     10.4860000      0.0071290
     10.4870000      0.0071197
     10.4880000      0.0071263
     10.4890000      0.0071295
     10.4900000      0.0071359
     10.4910000      0.0071230
     10.4920000      0.0071213
     10.4930000      0.0071252
     10.4940000      0.0071133
     10.4950000      0.0071235
     10.4960000      0.0071400
     10.4970000      0.0071223
     10.4980000      0.0071150
     10.4990000      0.0071136
     10.5000000      0.0071181
     10.5010000      0.0071273
     10.5020000      0.0071209
     10.5030000      0.0071251
     10.5040000      0.0071077
     10.5050000      0.0071204
     10.5060000      0.0071266
     10.5070000      0.0071223
     10.5080000      0.0071239
     10.5090000      0.0071183
     10.5100000      0.0071270
     10.5110000      0.0071181
     10.5120000      0.0071235
     10.5130000      0.0071177
     10.5140000      0.0071193
     10.5150000      0.0071284
     10.5160000      0.0071259
     10.5170000      0.0071347
     10.5180000      0.0071321
     10.5190000      0.0071368
     10.5200000      0.0071357
     10.5210000      0.0071336
     10.5220000      0.0071377
     10.5230000      0.0071445
     10.5240000      0.0071493
     10.5250000      0.0071436
     10.5260000      0.0071399
     10.5270000      0.0071603
     10.5280000      0.0071485
     10.5290000      0.0071518
     10.5300000      0.0071513
     10.5310000      0.0071429
     10.5320000      0.0071453
     10.5330000      0.0071312
     10.5340000      0.0071486
     10.5350000      0.0071434
     10.5360000      0.0071447
     10.5370000      0.0071437
     10.5380000      0.0071355
     10.5390000      0.0071264
     10.5400000      0.0071294
     10.5410000      0.0071329
     10.5420000      0.0071250
     10.5430000      0.0071331
     10.5440000      0.0071345
     10.5450000      0.0071297
     10.5460000      0.0071284
     10.5470000      0.0071349
     10.5480000      0.0071321
     10.5490000      0.0071356
     10.5500000      0.0071432
     10.5510000      0.0071528
     10.5520000      0.0071499
     10.5530000      0.0071508
     10.5540000      0.0071483
     10.5550000      0.0071509
     10.5560000      0.0071543
     10.5570000      0.0071445
     10.5580000      0.0071454
     10.5590000      0.0071490
     10.5600000      0.0071582
     10.5610000      0.0071433
     10.5620000      0.0071360
     10.5630000      0.0071292
     10.5640000      0.0071515
     10.5650000      0.0071489
     10.5660000      0.0071454
     10.5670000      0.0071498
     10.5680000      0.0071403
     10.5690000      0.0071402
     10.5700000      0.0071385
     10.5710000      0.0071422
     10.5720000      0.0071483
     10.5730000      0.0071474
     10.5740000      0.0071519
     10.5750000      0.0071529
     10.5760000      0.0071492
     10.5770000      0.0071560
     10.5780000      0.0071517
     10.5790000      0.0071442
     10.5800000      0.0071560
     10.5810000      0.0071531
     10.5820000      0.0071565
     10.5830000      0.0071589
     10.5840000      0.0071605
     10.5850000      0.0071578
     10.5860000      0.0071611
     10.5870000      0.0071615
     10.5880000      0.0071692
     10.5890000      0.0071812
     10.5900000      0.0071669
     10.5910000      0.0071643
     10.5920000      0.0071684
     10.5930000      0.0071816
     10.5940000      0.0071755
     10.5950000      0.0071712
     10.5960000      0.0071680
     10.5970000      0.0071820
     10.5980000      0.0071740
     10.5990000      0.0071786
     10.6000000      0.0071747
     10.6010000      0.0071862
     10.6020000      0.0071708
     10.6030000      0.0071872
     10.6040000      0.0071820
     10.6050000      0.0071902
     10.6060000      0.0071932
     10.6070000      0.0072032
     10.6080000      0.0071891
     10.6090000      0.0071918
     10.6100000      0.0071858
     10.6110000      0.0071891
     10.6120000      0.0071945
     10.6130000      0.0071988
     10.6140000      0.0072038
     10.6150000      0.0072145
     10.6160000      0.0072057
     10.6170000      0.0072056
     10.6180000      0.0072126
     10.6190000      0.0072024
     10.6200000      0.0072036
     10.6210000      0.0072091
     10.6220000      0.0071996
     10.6230000      0.0071931
     10.6240000      0.0072205
     10.6250000      0.0072173
     10.6260000      0.0071993
     10.6270000      0.0072126
     10.6280000      0.0072179
     10.6290000      0.0072135
     10.6300000      0.0072080
     10.6310000      0.0072178
     10.6320000      0.0072134
     10.6330000      0.0072164
     10.6340000      0.0072306
     10.6350000      0.0072223
     10.6360000      0.0072255
     10.6370000      0.0072356
     10.6380000      0.0072329
     10.6390000      0.0072281
     10.6400000      0.0072243
     10.6410000      0.0072334
     10.6420000      0.0072296
     10.6430000      0.0072324
     10.6440000      0.0072448
     10.6450000      0.0072395
     10.6460000      0.0072463
     10.6470000      0.0072325
     10.6480000      0.0072436
     10.6490000      0.0072338
     10.6500000      0.0072333
     10.6510000      0.0072441
     10.6520000      0.0072334
     10.6530000      0.0072363
     10.6540000      0.0072410
     10.6550000      0.0072305
     10.6560000      0.0072555
     10.6570000      0.0072352
     10.6580000      0.0072526
     10.6590000      0.0072430
     10.6600000      0.0072461
     10.6610000      0.0072569
     10.6620000      0.0072562
     10.6630000      0.0072494
     10.6640000      0.0072364
     10.6650000      0.0072492
     10.6660000      0.0072395
     10.6670000      0.0072515
     10.6680000      0.0072542
     10.6690000      0.0072377
     10.6700000      0.0072473
     10.6710000      0.0072335
     10.6720000      0.0072324
     10.6730000      0.0072376
     10.6740000      0.0072410
     10.6750000      0.0072409
     10.6760000      0.0072347
     10.6770000      0.0072427
     10.6780000      0.0072460
     10.6790000      0.0072412
     10.6800000      0.0072314
     10.6810000      0.0072297
     10.6820000      0.0072367
     10.6830000      0.0072381
     10.6840000      0.0072412
     10.6850000      0.0072371
     10.6860000      0.0072414
     10.6870000      0.0072422
     10.6880000      0.0072306
     10.6890000      0.0072362
     10.6900000      0.0072396
     10.6910000      0.0072438
     10.6920000      0.0072464
     10.6930000      0.0072435
     10.6940000      0.0072510
     10.6950000      0.0072428
     10.6960000      0.0072400
     10.6970000      0.0072448
     10.6980000      0.0072506
     10.6990000      0.0072520
     10.7000000      0.0072539
     10.7010000      0.0072547
     10.7020000      0.0072534
     10.7030000      0.0072627
     10.7040000      0.0072605
     10.7050000      0.0072619
     10.7060000      0.0072707
     10.7070000      0.0072709
     10.7080000      0.0072711
     10.7090000      0.0072575
     10.7100000      0.0072523
     10.7110000      0.0072627
     10.7120000      0.0072578
     10.7130000      0.0072720
     10.7140000      0.0072651
     10.7150000      0.0072707
     10.7160000      0.0072612
     10.7170000      0.0072598
     10.7180000      0.0072570
     10.7190000      0.0072767
     10.7200000      0.0072616
     10.7210000      0.0072786
     10.7220000      0.0072673
     10.7230000      0.0072566
     10.7240000      0.0072647
     10.7250000      0.0072694
     10.7260000      0.0072750
     10.7270000      0.0072740
     10.7280000      0.0072720
     10.7290000      0.0072625
     10.7300000      0.0072741
     10.7310000      0.0072734
     10.7320000      0.0072766
     10.7330000      0.0072760
     10.7340000      0.0072802
     10.7350000      0.0072684
     10.7360000      0.0072761
     10.7370000      0.0072776
     10.7380000      0.0072644
     10.7390000      0.0072717
     10.7400000      0.0072797
     10.7410000      0.0072728
     10.7420000      0.0072823
     10.7430000      0.0072835
     10.7440000      0.0072678
     10.7450000      0.0072777
     10.7460000      0.0072736
     10.7470000      0.0072820
     10.7480000      0.0072774
     10.7490000      0.0072759
     10.7500000      0.0072885
     10.7510000      0.0072914
     10.7520000      0.0072865
     10.7530000      0.0072989
     10.7540000      0.0072932
     10.7550000      0.0073076
     10.7560000      0.0073154
     10.7570000      0.0073111
     10.7580000      0.0073136
     10.7590000      0.0073128
     10.7600000      0.0073099
     10.7610000      0.0073088
     10.7620000      0.0073238
     10.7630000      0.0073159
     10.7640000      0.0073208
     10.7650000      0.0073115
     10.7660000      0.0073149
     10.7670000      0.0073039
     10.7680000      0.0073082
     10.7690000      0.0073268
     10.7700000      0.0073037
     10.7710000      0.0073143
     10.7720000      0.0073099
     10.7730000      0.0073190
     10.7740000      0.0073182
     10.7750000      0.0073209
     10.7760000      0.0073113
     10.7770000      0.0073199
     10.7780000      0.0073206
     10.7790000      0.0073101
     10.7800000      0.0073151
     10.7810000      0.0073193
     10.7820000      0.0073152
     10.7830000      0.0073052
     10.7840000      0.0073027
     10.7850000      0.0073126
     10.7860000      0.0072990
     10.7870000      0.0073163
     10.7880000      0.0073105
     10.7890000      0.0073001
     10.7900000      0.0073182
     10.7910000      0.0073114
     10.7920000      0.0073126
     10.7930000      0.0073193
     10.7940000      0.0073201
     10.7950000      0.0073092
     10.7960000      0.0073164
     10.7970000      0.0073129
     10.7980000      0.0073174
     10.7990000      0.0073139
     10.8000000      0.0073141
     10.8010000      0.0073075
     10.8020000      0.0073148
     10.8030000      0.0073217
     10.8040000      0.0073212
     10.8050000      0.0073175
     10.8060000      0.0073195
     10.8070000      0.0073223
     10.8080000      0.0073218
     10.8090000      0.0073180
     10.8100000      0.0073337
     10.8110000      0.0073170
     10.8120000      0.0073323
     10.8130000      0.0073203
     10.8140000      0.0073201
     10.8150000      0.0073204
     10.8160000      0.0073158
     10.8170000      0.0073200
     10.8180000      0.0073248
     10.8190000      0.0073258
     10.8200000      0.0073182
     10.8210000      0.0073200
     10.8220000      0.0073316
     10.8230000      0.0073219
     10.8240000      0.0073158
     10.8250000      0.0073045
     10.8260000      0.0073170
     10.8270000      0.0073237
     10.8280000      0.0073305
     10.8290000      0.0073199
     10.8300000      0.0073331
     10.8310000      0.0073264
     10.8320000      0.0073233
     10.8330000      0.0073357
     10.8340000      0.0073293
     10.8350000      0.0073155
     10.8360000      0.0073327
     10.8370000      0.0073208
     10.8380000      0.0073404
     10.8390000      0.0073331
     10.8400000      0.0073342
     10.8410000      0.0073388
     10.8420000      0.0073250
     10.8430000      0.0073329
     10.8440000      0.0073401
     10.8450000      0.0073231
     10.8460000      0.0073314
     10.8470000      0.0073256
     10.8480000      0.0073214
     10.8490000      0.0073391
     10.8500000      0.0073379
     10.8510000      0.0073298
     10.8520000      0.0073163
     10.8530000      0.0073296
     10.8540000      0.0073355
     10.8550000      0.0073267
     10.8560000      0.0073333
     10.8570000      0.0073314
     10.8580000      0.0073367
     10.8590000      0.0073299
     10.8600000      0.0073317
     10.8610000      0.0073267
     10.8620000      0.0073338
     10.8630000      0.0073398
     10.8640000      0.0073351
     10.8650000      0.0073242
     10.8660000      0.0073338
     10.8670000      0.0073268
     10.8680000      0.0073298
     10.8690000      0.0073254
     10.8700000      0.0073159
     10.8710000      0.0073239
     10.8720000      0.0073283
     10.8730000      0.0073288
     10.8740000      0.0073188
     10.8750000      0.0073281
     10.8760000      0.0073216
     10.8770000      0.0073284
     10.8780000      0.0073247
     10.8790000      0.0073221
     10.8800000      0.0073410
     10.8810000      0.0073334
     10.8820000      0.0073368
     10.8830000      0.0073365
     10.8840000      0.0073441
     10.8850000      0.0073364
     10.8860000      0.0073303
     10.8870000      0.0073433
     10.8880000      0.0073293
     10.8890000      0.0073419
     10.8900000      0.0073353
     10.8910000      0.0073353
     10.8920000      0.0073389
     10.8930000      0.0073326
     10.8940000      0.0073359
     10.8950000      0.0073334
     10.8960000      0.0073269
     10.8970000      0.0073342
     10.8980000      0.0073422
     10.8990000      0.0073398
     10.9000000      0.0073378
     10.9010000      0.0073398
     10.9020000      0.0073546
     10.9030000      0.0073475
     10.9040000      0.0073317
     10.9050000      0.0073355
     10.9060000      0.0073543
     10.9070000      0.0073478
     10.9080000      0.0073404
     10.9090000      0.0073310
     10.9100000      0.0073501
     10.9110000      0.0073351
     10.9120000      0.0073413
     10.9130000      0.0073363
     10.9140000      0.0073384
     10.9150000      0.0073284
     10.9160000      0.0073386
     10.9170000      0.0073446
     10.9180000      0.0073326
     10.9190000      0.0073459
     10.9200000      0.0073411
     10.9210000      0.0073435
     10.9220000      0.0073589
     10.9230000      0.0073515
     10.9240000      0.0073515
     10.9250000      0.0073505
     10.9260000      0.0073683
     10.9270000      0.0073421
     10.9280000      0.0073583
     10.9290000      0.0073547
     10.9300000      0.0073470
     10.9310000      0.0073533
     10.9320000      0.0073515
     10.9330000      0.0073515
     10.9340000      0.0073520
     10.9350000      0.0073640
     10.9360000      0.0073550
     10.9370000      0.0073589
     10.9380000      0.0073680
     10.9390000      0.0073796
     10.9400000      0.0073593
     10.9410000      0.0073674
     10.9420000      0.0073510
     10.9430000      0.0073556
     10.9440000      0.0073462
     10.9450000      0.0073412
     10.9460000      0.0073470
     10.9470000      0.0073670
     10.9480000      0.0073480
     10.9490000      0.0073470
     10.9500000      0.0073486
     10.9510000      0.0073609
     10.9520000      0.0073496
     10.9530000      0.0073480
     10.9540000      0.0073555
     10.9550000      0.0073461
     10.9560000      0.0073451
     10.9570000      0.0073524
     10.9580000      0.0073659
     10.9590000      0.0073623
     10.9600000      0.0073657
     10.9610000      0.0073690
     10.9620000      0.0073650
     10.9630000      0.0073678
     10.9640000      0.0073614
     10.9650000      0.0073648
     10.9660000      0.0073657
     10.9670000      0.0073711
     10.9680000      0.0073683
     10.9690000      0.0073754
     10.9700000      0.0073650
     10.9710000      0.0073655
     10.9720000      0.0073679
     10.9730000      0.0073707
     10.9740000      0.0073779
     10.9750000      0.0073721
     10.9760000      0.0073682
     10.9770000      0.0073528
     10.9780000      0.0073649
     10.9790000      0.0073569
     10.9800000      0.0073538
     10.9810000      0.0073519
     10.9820000      0.0073585
     10.9830000      0.0073680
     10.9840000      0.0073620
     10.9850000      0.0073677
     10.9860000      0.0073717
     10.9870000      0.0073618
     10.9880000      0.0073458
     10.9890000      0.0073629
     10.9900000      0.0073419
     10.9910000      0.0073587
     10.9920000      0.0073437
     10.9930000      0.0073480
     10.9940000      0.0073584
     10.9950000      0.0073416
     10.9960000      0.0073532
     10.9970000      0.0073488
     10.9980000      0.0073479
     10.9990000      0.0073535
     11.0000000      0.0073517
     11.0010000      0.0073622
     11.0020000      0.0073669
     11.0030000      0.0073521
     11.0040000      0.0073543
     11.0050000      0.0073600
     11.0060000      0.0073649
     11.0070000      0.0073596
     11.0080000      0.0073669
     11.0090000      0.0073681
     11.0100000      0.0073749
     11.0110000      0.0073758
     11.0120000      0.0073664
     11.0130000      0.0073764
     11.0140000      0.0073758
     11.0150000      0.0073775
     11.0160000      0.0073848
     11.0170000      0.0073730
     11.0180000      0.0073921
     11.0190000      0.0073768
     11.0200000      0.0073893
     11.0210000      0.0073829
     11.0220000      0.0073901
     11.0230000      0.0073803
     11.0240000      0.0073987
     11.0250000      0.0073888
     11.0260000      0.0073877
     11.0270000      0.0074108
     11.0280000      0.0074043
     11.0290000      0.0073829
     11.0300000      0.0074038
     11.0310000      0.0073993
     11.0320000      0.0074136
     11.0330000      0.0073937
     11.0340000      0.0073914
     11.0350000      0.0073957
     11.0360000      0.0074002
     11.0370000      0.0074032
     11.0380000      0.0073985
     11.0390000      0.0073998
     11.0400000      0.0073982
     11.0410000      0.0074111
     11.0420000      0.0074011
     11.0430000      0.0074108
     11.0440000      0.0074042
     11.0450000      0.0073965
     11.0460000      0.0074094
     11.0470000      0.0073929
     11.0480000      0.0074058
     11.0490000      0.0074106
     11.0500000      0.0074048
     11.0510000      0.0074129
     11.0520000      0.0074054
     11.0530000      0.0074128
     11.0540000      0.0074168
     11.0550000      0.0074063
     11.0560000      0.0074034
     11.0570000      0.0074204
     11.0580000      0.0074130
     11.0590000      0.0074131
     11.0600000      0.0074289
     11.0610000      0.0074165
     11.0620000      0.0074104
     11.0630000      0.0074198
     11.0640000      0.0074039
     11.0650000      0.0074176
     11.0660000      0.0074156
     11.0670000      0.0074266
     11.0680000      0.0074112
     11.0690000      0.0074174
     11.0700000      0.0074221
     11.0710000      0.0074089
     11.0720000      0.0074066
     11.0730000      0.0074030
     11.0740000      0.0074035
     11.0750000      0.0073893
     11.0760000      0.0073835
     11.0770000      0.0073874
     11.0780000      0.0074016
     11.0790000      0.0073904
     11.0800000      0.0073936
     11.0810000      0.0073941
     11.0820000      0.0073831
     11.0830000      0.0073889
     11.0840000      0.0073782
     11.0850000      0.0073709
     11.0860000      0.0073720
     11.0870000      0.0073765
     11.0880000      0.0073988
     11.0890000      0.0073929
     11.0900000      0.0073719
     11.0910000      0.0073908
     11.0920000      0.0073902
     11.0930000      0.0073977
     11.0940000      0.0073984
     11.0950000      0.0073920
     11.0960000      0.0073982
     11.0970000      0.0073922
     11.0980000      0.0073898
     11.0990000      0.0073916
     11.1000000      0.0073887
     11.1010000      0.0073979
     11.1020000      0.0074008
     11.1030000      0.0073952
     11.1040000      0.0073893
     11.1050000      0.0074046
     11.1060000      0.0073980
     11.1070000      0.0073846
     11.1080000      0.0073942
     11.1090000      0.0073796
     11.1100000      0.0074042
     11.1110000      0.0073841
     11.1120000      0.0073974
     11.1130000      0.0073803
     11.1140000      0.0073896
     11.1150000      0.0073832
     11.1160000      0.0073974
     11.1170000      0.0073911
     11.1180000      0.0073954
     11.1190000      0.0073916
     11.1200000      0.0073996
     11.1210000      0.0073799
     11.1220000      0.0073829
     11.1230000      0.0074000
     11.1240000      0.0073986
     11.1250000      0.0073896
     11.1260000      0.0073986
     11.1270000      0.0073894
     11.1280000      0.0073890
     11.1290000      0.0074032
     11.1300000      0.0073913
     11.1310000      0.0073936
     11.1320000      0.0073945
     11.1330000      0.0073958
     11.1340000      0.0073925
     11.1350000      0.0073942
     11.1360000      0.0073964
     11.1370000      0.0073981
     11.1380000      0.0074078
     11.1390000      0.0073895
     11.1400000      0.0073950
     11.1410000      0.0073841
     11.1420000      0.0073815
     11.1430000      0.0074025
     11.1440000      0.0073966
     11.1450000      0.0073892
     11.1460000      0.0073871
     11.1470000      0.0074004
     11.1480000      0.0073865
     11.1490000      0.0074012
     11.1500000      0.0073901
     11.1510000      0.0073911
     11.1520000      0.0073996
     11.1530000      0.0073960
     11.1540000      0.0074035
     11.1550000      0.0074184
     11.1560000      0.0074043
     11.1570000      0.0074064
     11.1580000      0.0073897
     11.1590000      0.0073962
     11.1600000      0.0073984
     11.1610000      0.0073896
     11.1620000      0.0073897
     11.1630000      0.0073914
     11.1640000      0.0073778
     11.1650000      0.0073916
     11.1660000      0.0073866
     11.1670000      0.0073944
     11.1680000      0.0073939
     11.1690000      0.0073908
     11.1700000      0.0074006
     11.1710000      0.0074004
     11.1720000      0.0073954
     11.1730000      0.0073916
     11.1740000      0.0073768
     11.1750000      0.0073882
     11.1760000      0.0073885
     11.1770000      0.0073871
     11.1780000      0.0073809
     11.1790000      0.0074108
     11.1800000      0.0073973
     11.1810000      0.0074006
     11.1820000      0.0073997
     11.1830000      0.0074105
     11.1840000      0.0073977
     11.1850000      0.0074006
     11.1860000      0.0073992
     11.1870000      0.0074026
     11.1880000      0.0073783
     11.1890000      0.0074007
     11.1900000      0.0074160
     11.1910000      0.0074037
     11.1920000      0.0073963
     11.1930000      0.0074028
     11.1940000      0.0073963
     11.1950000      0.0073968
     11.1960000      0.0074142
     11.1970000      0.0074000
     11.1980000      0.0074063
     11.1990000      0.0073964
     11.2000000      0.0074114
     11.2010000      0.0074102
     11.2020000      0.0074144
     11.2030000      0.0074070
     11.2040000      0.0074052
     11.2050000      0.0074216
     11.2060000      0.0074075
     11.2070000      0.0074080
     11.2080000      0.0074068
     11.2090000      0.0073843
     11.2100000      0.0074098
     11.2110000      0.0073967
     11.2120000      0.0073846
     11.2130000      0.0073900
     11.2140000      0.0073861
     11.2150000      0.0073902
     11.2160000      0.0074000
     11.2170000      0.0073848
     11.2180000      0.0073907
     11.2190000      0.0073879
     11.2200000      0.0073872
     11.2210000      0.0073997
     11.2220000      0.0073918
     11.2230000      0.0073926
     11.2240000      0.0073932
     11.2250000      0.0073899
     11.2260000      0.0073886
     11.2270000      0.0073957
     11.2280000      0.0073853
     11.2290000      0.0073943
     11.2300000      0.0073909
     11.2310000      0.0073974
     11.2320000      0.0073796
     11.2330000      0.0073881
     11.2340000      0.0073928
     11.2350000      0.0074017
     11.2360000      0.0073858
     11.2370000      0.0074066
     11.2380000      0.0074088
     11.2390000      0.0074065
     11.2400000      0.0074073
     11.2410000      0.0074159
     11.2420000      0.0074000
     11.2430000      0.0073917
     11.2440000      0.0073977
     11.2450000      0.0074063
     11.2460000      0.0074021
     11.2470000      0.0073863
     11.2480000      0.0073959
     11.2490000      0.0074052
     11.2500000      0.0073974
     11.2510000      0.0074064
     11.2520000      0.0073933
     11.2530000      0.0074192
     11.2540000      0.0074087
     11.2550000      0.0074140
     11.2560000      0.0074067
     11.2570000      0.0074085
     11.2580000      0.0074201
     11.2590000      0.0074173
     11.2600000      0.0074067
     11.2610000      0.0074181
     11.2620000      0.0074124
     11.2630000      0.0074119
     11.2640000      0.0074165
     11.2650000      0.0074101
     11.2660000      0.0074026
     11.2670000      0.0074134
     11.2680000      0.0074184
     11.2690000      0.0074119
     11.2700000      0.0074225
     11.2710000      0.0074131
     11.2720000      0.0074039
     11.2730000      0.0074039
     11.2740000      0.0074195
     11.2750000      0.0074173
     11.2760000      0.0074120
     11.2770000      0.0074262
     11.2780000      0.0074237
     11.2790000      0.0074132
     11.2800000      0.0074167
     11.2810000      0.0074175
     11.2820000      0.0074154
     11.2830000      0.0074010
     11.2840000      0.0074077
     11.2850000      0.0074041
     11.2860000      0.0074102
     11.2870000      0.0074115
     11.2880000      0.0074154
     11.2890000      0.0074007
     11.2900000      0.0074149
     11.2910000      0.0074012
     11.2920000      0.0074047
     11.2930000      0.0073970
     11.2940000      0.0074052
     11.2950000      0.0073980
     11.2960000      0.0074112
     11.2970000      0.0073984
     11.2980000      0.0074024
     11.2990000      0.0074041
     11.3000000      0.0074052
     11.3010000      0.0074027
     11.3020000      0.0074028
     11.3030000      0.0073971
     11.3040000      0.0074070
     11.3050000      0.0073859
     11.3060000      0.0074045
     11.3070000      0.0074098
     11.3080000      0.0074000
     11.3090000      0.0074070
     11.3100000      0.0074132
     11.3110000      0.0074055
     11.3120000      0.0074073
     11.3130000      0.0073948
     11.3140000      0.0074065
     11.3150000      0.0074072
     11.3160000      0.0074031
     11.3170000      0.0074087
     11.3180000      0.0074044
     11.3190000      0.0074120
     11.3200000      0.0074089
     11.3210000      0.0074054
     11.3220000      0.0074101
     11.3230000      0.0074130
     11.3240000      0.0074143
     11.3250000      0.0074086
     11.3260000      0.0074070
     11.3270000      0.0074119
     11.3280000      0.0074094
     11.3290000      0.0074092
     11.3300000      0.0074055
     11.3310000      0.0074155
     11.3320000      0.0073982
     11.3330000      0.0074237
     11.3340000      0.0074177
     11.3350000      0.0074195
     11.3360000      0.0074329
     11.3370000      0.0074150
     11.3380000      0.0074199
     11.3390000      0.0074292
     11.3400000      0.0074352
     11.3410000      0.0074195
     11.3420000      0.0074222
     11.3430000      0.0074207
     11.3440000      0.0074208
     11.3450000      0.0074315
     11.3460000      0.0074289
     11.3470000      0.0074261
     11.3480000      0.0074297
     11.3490000      0.0074314
     11.3500000      0.0074305
     11.3510000      0.0074432
     11.3520000      0.0074332
     11.3530000      0.0074317
     11.3540000      0.0074389
     11.3550000      0.0074366
     11.3560000      0.0074443
     11.3570000      0.0074488
     11.3580000      0.0074452
     11.3590000      0.0074412
     11.3600000      0.0074428
     11.3610000      0.0074508
     11.3620000      0.0074487
     11.3630000      0.0074438
     11.3640000      0.0074558
     11.3650000      0.0074559
     11.3660000      0.0074432
     11.3670000      0.0074520
     11.3680000      0.0074592
     11.3690000      0.0074402
     11.3700000      0.0074427
     11.3710000      0.0074432
     11.3720000      0.0074403
     11.3730000      0.0074411
     11.3740000      0.0074538
     11.3750000      0.0074465
     11.3760000      0.0074413
     11.3770000      0.0074361
     11.3780000      0.0074517
     11.3790000      0.0074327
     11.3800000      0.0074306
     11.3810000      0.0074445
     11.3820000      0.0074545
     11.3830000      0.0074487
     11.3840000      0.0074453
     11.3850000      0.0074657
     11.3860000      0.0074469
     11.3870000      0.0074470
     11.3880000      0.0074553
     11.3890000      0.0074414
     11.3900000      0.0074491
     11.3910000      0.0074547
     11.3920000      0.0074526
     11.3930000      0.0074523
     11.3940000      0.0074441
     11.3950000      0.0074450
     11.3960000      0.0074552
     11.3970000      0.0074439
     11.3980000      0.0074717
     11.3990000      0.0074402
     11.4000000      0.0074614
     11.4010000      0.0074515
     11.4020000      0.0074479
     11.4030000      0.0074653
     11.4040000      0.0074618
     11.4050000      0.0074546
     11.4060000      0.0074625
     11.4070000      0.0074578
     11.4080000      0.0074700
     11.4090000      0.0074637
     11.4100000      0.0074735
     11.4110000      0.0074813
     11.4120000      0.0074720
     11.4130000      0.0074840
     11.4140000      0.0074808
     11.4150000      0.0074758
     11.4160000      0.0074697
     11.4170000      0.0074783
     11.4180000      0.0074759
     11.4190000      0.0074717
     11.4200000      0.0074771
     11.4210000      0.0074753
     11.4220000      0.0074800
     11.4230000      0.0074850
     11.4240000      0.0074718
     11.4250000      0.0074739
     11.4260000      0.0074810
     11.4270000      0.0074767
     11.4280000      0.0074657
     11.4290000      0.0074657
     11.4300000      0.0074668
     11.4310000      0.0074648
     11.4320000      0.0074663
     11.4330000      0.0074649
     11.4340000      0.0074682
     11.4350000      0.0074709
     11.4360000      0.0074676
     11.4370000      0.0074868
     11.4380000      0.0074850
     11.4390000      0.0074818
     11.4400000      0.0074750
     11.4410000      0.0074895
     11.4420000      0.0074733
     11.4430000      0.0074778
     11.4440000      0.0074772
     11.4450000      0.0074798
     11.4460000      0.0074784
     11.4470000      0.0074747
     11.4480000      0.0074903
     11.4490000      0.0074790
     11.4500000      0.0074698
     11.4510000      0.0074731
     11.4520000      0.0074798
     11.4530000      0.0074899
     11.4540000      0.0074757
     11.4550000      0.0074796
     11.4560000      0.0074688
     11.4570000      0.0074643
     11.4580000      0.0074835
     11.4590000      0.0074710
     11.4600000      0.0074793
     11.4610000      0.0074744
     11.4620000      0.0074784
     11.4630000      0.0074770
     11.4640000      0.0074849
     11.4650000      0.0074640
     11.4660000      0.0074739
     11.4670000      0.0074809
     11.4680000      0.0074888
     11.4690000      0.0074835
     11.4700000      0.0074733
     11.4710000      0.0074663
     11.4720000      0.0074655
     11.4730000      0.0074769
     11.4740000      0.0074779
     11.4750000      0.0074696
     11.4760000      0.0074777
     11.4770000      0.0074737
     11.4780000      0.0074629
     11.4790000      0.0074811
     11.4800000      0.0074703
     11.4810000      0.0074836
     11.4820000      0.0074731
     11.4830000      0.0074816
     11.4840000      0.0074708
     11.4850000      0.0074988
     11.4860000      0.0074876
     11.4870000      0.0074851
     11.4880000      0.0074792
     11.4890000      0.0074717
     11.4900000      0.0074745
     11.4910000      0.0074768
     11.4920000      0.0074700
     11.4930000      0.0074633
     11.4940000      0.0074752
     11.4950000      0.0074748
     11.4960000      0.0074633
     11.4970000      0.0074696
     11.4980000      0.0074671
     11.4990000      0.0074559
     11.5000000      0.0074692
     11.5010000      0.0074657
     11.5020000      0.0074748
     11.5030000      0.0074761
     11.5040000      0.0074845
     11.5050000      0.0074770
     11.5060000      0.0074822
     11.5070000      0.0074732
     11.5080000      0.0074650
     11.5090000      0.0074729
     11.5100000      0.0074635
     11.5110000      0.0074606
     11.5120000      0.0074638
     11.5130000      0.0074631
     11.5140000      0.0074514
     11.5150000      0.0074610
     11.5160000      0.0074648
     11.5170000      0.0074631
     11.5180000      0.0074582
     11.5190000      0.0074682
     11.5200000      0.0074713
     11.5210000      0.0074698
     11.5220000      0.0074671
     11.5230000      0.0074737
     11.5240000      0.0074707
     11.5250000      0.0074760
     11.5260000      0.0074732
     11.5270000      0.0074759
     11.5280000      0.0074778
     11.5290000      0.0074805
     11.5300000      0.0074849
     11.5310000      0.0074761
     11.5320000      0.0074782
     11.5330000      0.0074738
     11.5340000      0.0074682
     11.5350000      0.0074623
     11.5360000      0.0074752
     11.5370000      0.0074723
     11.5380000      0.0074657
     11.5390000      0.0074676
     11.5400000      0.0074601
     11.5410000      0.0074739
     11.5420000      0.0074778
     11.5430000      0.0074706
     11.5440000      0.0074612
     11.5450000      0.0074652
     11.5460000      0.0074790
     11.5470000      0.0074737
     11.5480000      0.0074651
     11.5490000      0.0074587
     11.5500000      0.0074621
     11.5510000      0.0074653
     11.5520000      0.0074643
     11.5530000      0.0074760
     11.5540000      0.0074552
     11.5550000      0.0074496
     11.5560000      0.0074596
     11.5570000      0.0074574
     11.5580000      0.0074555
     11.5590000      0.0074622
     11.5600000      0.0074634
     11.5610000      0.0074457
     11.5620000      0.0074577
     11.5630000      0.0074706
     11.5640000      0.0074584
     11.5650000      0.0074546
     11.5660000      0.0074484
     11.5670000      0.0074562
     11.5680000      0.0074640
     11.5690000      0.0074522
     11.5700000      0.0074752
     11.5710000      0.0074677
     11.5720000      0.0074623
     11.5730000      0.0074603
     11.5740000      0.0074584
     11.5750000      0.0074620
     11.5760000      0.0074617
     11.5770000      0.0074606
     11.5780000      0.0074784
     11.5790000      0.0074506
     11.5800000      0.0074653
     11.5810000      0.0074639
     11.5820000      0.0074615
     11.5830000      0.0074606
     11.5840000      0.0074669
     11.5850000      0.0074559
     11.5860000      0.0074651
     11.5870000      0.0074695
     11.5880000      0.0074684
     11.5890000      0.0074718
     11.5900000      0.0074718
     11.5910000      0.0074625
     11.5920000      0.0074656
     11.5930000      0.0074693
     11.5940000      0.0074532
     11.5950000      0.0074585
     11.5960000      0.0074632
     11.5970000      0.0074782
     11.5980000      0.0074750
     11.5990000      0.0074770
     11.6000000      0.0074780
     11.6010000      0.0074815
     11.6020000      0.0074862
     11.6030000      0.0074859
     11.6040000      0.0074815
     11.6050000      0.0074809
     11.6060000      0.0074834
     11.6070000      0.0074859
     11.6080000      0.0074798
     11.6090000      0.0074930
     11.6100000      0.0074897
     11.6110000      0.0074971
     11.6120000      0.0074935
     11.6130000      0.0074916
     11.6140000      0.0075035
     11.6150000      0.0074883
     11.6160000      0.0074909
     11.6170000      0.0074863
     11.6180000      0.0074934
     11.6190000      0.0074954
     11.6200000      0.0074957
     11.6210000      0.0074851
     11.6220000      0.0074900
     11.6230000      0.0074915
     11.6240000      0.0074963
     11.6250000      0.0074865
     11.6260000      0.0074889
     11.6270000      0.0074850
     11.6280000      0.0074949
     11.6290000      0.0074882
     11.6300000      0.0074850
     11.6310000      0.0074838
     11.6320000      0.0075022
     11.6330000      0.0074809
     11.6340000      0.0074920
     11.6350000      0.0074894
     11.6360000      0.0074791
     11.6370000      0.0074891
     11.6380000      0.0074694
     11.6390000      0.0075017
     11.6400000      0.0074926
     11.6410000      0.0074906
     11.6420000      0.0074933
     11.6430000      0.0074946
     11.6440000      0.0074958
     11.6450000      0.0075070
     11.6460000      0.0074764
     11.6470000      0.0074895
     11.6480000      0.0074926
     11.6490000      0.0074971
     11.6500000      0.0074979
     11.6510000      0.0074949
     11.6520000      0.0074894
     11.6530000      0.0074896
     11.6540000      0.0074972
     11.6550000      0.0074990
     11.6560000      0.0074932
     11.6570000      0.0074943
     11.6580000      0.0074959
     11.6590000      0.0074955
     11.6600000      0.0075096
     11.6610000      0.0074934
     11.6620000      0.0074942
     11.6630000      0.0075049
     11.6640000      0.0074895
     11.6650000      0.0074989
     11.6660000      0.0074987
     11.6670000      0.0075047
     11.6680000      0.0075101
     11.6690000      0.0074981
     11.6700000      0.0075010
     11.6710000      0.0074978
     11.6720000      0.0075027
     11.6730000      0.0075050
     11.6740000      0.0075086
     11.6750000      0.0075075
     11.6760000      0.0075011
     11.6770000      0.0075108
     11.6780000      0.0075134
     11.6790000      0.0075146
     11.6800000      0.0075067
     11.6810000      0.0075159
     11.6820000      0.0075105
     11.6830000      0.0075270
     11.6840000      0.0075090
     11.6850000      0.0075270
     11.6860000      0.0075174
     11.6870000      0.0075114
     11.6880000      0.0075177
     11.6890000      0.0075224
     11.6900000      0.0075310
     11.6910000      0.0075336
     11.6920000      0.0075361
     11.6930000      0.0075358
     11.6940000      0.0075396
     11.6950000      0.0075266
     11.6960000      0.0075390
     11.6970000      0.0075365
     11.6980000      0.0075435
     11.6990000      0.0075466
     11.7000000      0.0075367
     11.7010000      0.0075443
     11.7020000      0.0075355
     11.7030000      0.0075450
     11.7040000      0.0075374
     11.7050000      0.0075481
     11.7060000      0.0075251
     11.7070000      0.0075366
     11.7080000      0.0075423
     11.7090000      0.0075469
     11.7100000      0.0075519
     11.7110000      0.0075384
     11.7120000      0.0075553
     11.7130000      0.0075478
     11.7140000      0.0075396
     11.7150000      0.0075471
     11.7160000      0.0075398
     11.7170000      0.0075529
     11.7180000      0.0075428
     11.7190000      0.0075482
     11.7200000      0.0075439
     11.7210000      0.0075442
     11.7220000      0.0075464
     11.7230000      0.0075398
     11.7240000      0.0075380
     11.7250000      0.0075438
     11.7260000      0.0075443
     11.7270000      0.0075557
     11.7280000      0.0075425
     11.7290000      0.0075546
     11.7300000      0.0075442
     11.7310000      0.0075485
     11.7320000      0.0075339
     11.7330000      0.0075486
     11.7340000      0.0075537
     11.7350000      0.0075538
     11.7360000      0.0075547
     11.7370000      0.0075582
     11.7380000      0.0075551
     11.7390000      0.0075513
     11.7400000      0.0075582
     11.7410000      0.0075694
     11.7420000      0.0075645
     11.7430000      0.0075653
     11.7440000      0.0075562
     11.7450000      0.0075476
     11.7460000      0.0075729
     11.7470000      0.0075636
     11.7480000      0.0075726
     11.7490000      0.0075720
     11.7500000      0.0075561
     11.7510000      0.0075714
     11.7520000      0.0075704
     11.7530000      0.0075705
     11.7540000      0.0075695
     11.7550000      0.0075768
     11.7560000      0.0075670
     11.7570000      0.0075728
     11.7580000      0.0075828
     11.7590000      0.0075696
     11.7600000      0.0075739
     11.7610000      0.0075821
     11.7620000      0.0075829
     11.7630000      0.0075763
     11.7640000      0.0075944
     11.7650000      0.0075890
     11.7660000      0.0075848
     11.7670000      0.0075925
     11.7680000      0.0076031
     11.7690000      0.0075968
     11.7700000      0.0075919
     11.7710000      0.0075996
     11.7720000      0.0075889
     11.7730000      0.0076009
     11.7740000      0.0075942
     11.7750000      0.0075853
     11.7760000      0.0075778
     11.7770000      0.0075875
     11.7780000      0.0075871
     11.7790000      0.0075865
     11.7800000      0.0076004
     11.7810000      0.0076013
     11.7820000      0.0075924
     11.7830000      0.0076047
     11.7840000      0.0075895
     11.7850000      0.0076058
     11.7860000      0.0075900
     11.7870000      0.0076131
     11.7880000      0.0075941
     11.7890000      0.0075924
     11.7900000      0.0075985
     11.7910000      0.0076027
     11.7920000      0.0075928
     11.7930000      0.0075958
     11.7940000      0.0075807
     11.7950000      0.0075814
     11.7960000      0.0075931
     11.7970000      0.0075844
     11.7980000      0.0075834
     11.7990000      0.0075974
     11.8000000      0.0075903
     11.8010000      0.0075804
     11.8020000      0.0075838
     11.8030000      0.0076001
     11.8040000      0.0075901
     11.8050000      0.0075977
     11.8060000      0.0075959
     11.8070000      0.0076001
     11.8080000      0.0075845
     11.8090000      0.0075873
     11.8100000      0.0076036
     11.8110000      0.0076146
     11.8120000      0.0076078
     11.8130000      0.0076123
     11.8140000      0.0076032
     11.8150000      0.0076178
     11.8160000      0.0076047
     11.8170000      0.0076027
     11.8180000      0.0075984
     11.8190000      0.0076139
     11.8200000      0.0076104
     11.8210000      0.0076187
     11.8220000      0.0076252
     11.8230000      0.0076130
     11.8240000      0.0076181
     11.8250000      0.0076194
     11.8260000      0.0076132
     11.8270000      0.0076169
     11.8280000      0.0076027
     11.8290000      0.0076186
     11.8300000      0.0076016
     11.8310000      0.0076218
     11.8320000      0.0076123
     11.8330000      0.0076143
     11.8340000      0.0076161
     11.8350000      0.0075943
     11.8360000      0.0076046
     11.8370000      0.0076051
     11.8380000      0.0076142
     11.8390000      0.0076030
     11.8400000      0.0075996
     11.8410000      0.0076075
     11.8420000      0.0076138
     11.8430000      0.0076182
     11.8440000      0.0076196
     11.8450000      0.0076210
     11.8460000      0.0076333
     11.8470000      0.0076178
     11.8480000      0.0076393
     11.8490000      0.0076164
     11.8500000      0.0076286
     11.8510000      0.0076139
     11.8520000      0.0076161
     11.8530000      0.0076149
     11.8540000      0.0076251
     11.8550000      0.0076269
     11.8560000      0.0076268
     11.8570000      0.0076235
     11.8580000      0.0076320
     11.8590000      0.0076260
     11.8600000      0.0076208
     11.8610000      0.0076224
     11.8620000      0.0076408
     11.8630000      0.0076397
     11.8640000      0.0076348
     11.8650000      0.0076457
     11.8660000      0.0076396
     11.8670000      0.0076424
     11.8680000      0.0076450
     11.8690000      0.0076399
     11.8700000      0.0076481
     11.8710000      0.0076410
     11.8720000      0.0076427
     11.8730000      0.0076485
     11.8740000      0.0076415
     11.8750000      0.0076409
     11.8760000      0.0076326
     11.8770000      0.0076374
     11.8780000      0.0076306
     11.8790000      0.0076387
     11.8800000      0.0076474
     11.8810000      0.0076396
     11.8820000      0.0076393
     11.8830000      0.0076361
     11.8840000      0.0076468
     11.8850000      0.0076384
     11.8860000      0.0076414
     11.8870000      0.0076505
     11.8880000      0.0076292
     11.8890000      0.0076380
     11.8900000      0.0076539
     11.8910000      0.0076419
     11.8920000      0.0076328
     11.8930000      0.0076505
     11.8940000      0.0076402
     11.8950000      0.0076401
     11.8960000      0.0076315
     11.8970000      0.0076408
     11.8980000      0.0076457
     11.8990000      0.0076367
     11.9000000      0.0076473
     11.9010000      0.0076466
     11.9020000      0.0076259
     11.9030000      0.0076306
     11.9040000      0.0076279
     11.9050000      0.0076267
     11.9060000      0.0076357
     11.9070000      0.0076372
     11.9080000      0.0076288
     11.9090000      0.0076229
     11.9100000      0.0076238
     11.9110000      0.0076221
     11.9120000      0.0076133
     11.9130000      0.0076331
     11.9140000      0.0076149
     11.9150000      0.0076237
     11.9160000      0.0076074
     11.9170000      0.0076191
     11.9180000      0.0076126
     11.9190000      0.0076186
     11.9200000      0.0076291
     11.9210000      0.0076348
     11.9220000      0.0076349
     11.9230000      0.0076267
     11.9240000      0.0076379
     11.9250000      0.0076376
     11.9260000      0.0076466
     11.9270000      0.0076489
     11.9280000      0.0076649
     11.9290000      0.0076547
     11.9300000      0.0076573
     11.9310000      0.0076648
     11.9320000      0.0076617
     11.9330000      0.0076734
     11.9340000      0.0076594
     11.9350000      0.0076590
     11.9360000      0.0076746
     11.9370000      0.0076551
     11.9380000      0.0076678
     11.9390000      0.0076677
     11.9400000      0.0076731
     11.9410000      0.0076769
     11.9420000      0.0076741
     11.9430000      0.0076654
     11.9440000      0.0076770
     11.9450000      0.0076757
     11.9460000      0.0076767
     11.9470000      0.0076817
     11.9480000      0.0076748
     11.9490000      0.0076804
     11.9500000      0.0076774
     11.9510000      0.0076861
     11.9520000      0.0076918
     11.9530000      0.0076829
     11.9540000      0.0076806
     11.9550000      0.0076820
     11.9560000      0.0076914
     11.9570000      0.0076920
     11.9580000      0.0076844
     11.9590000      0.0076869
     11.9600000      0.0076842
     11.9610000      0.0076710
     11.9620000      0.0076868
     11.9630000      0.0076748
     11.9640000      0.0076742
     11.9650000      0.0076771
     11.9660000      0.0076643
     11.9670000      0.0076736
     11.9680000      0.0076670
     11.9690000      0.0076869
     11.9700000      0.0076778
     11.9710000      0.0076857
     11.9720000      0.0076860
     11.9730000      0.0076801
     11.9740000      0.0076604
     11.9750000      0.0076696
     11.9760000      0.0076700
     11.9770000      0.0076701
     11.9780000      0.0076773
     11.9790000      0.0076841
     11.9800000      0.0076766
     11.9810000      0.0076865
     11.9820000      0.0076884
     11.9830000      0.0076926
     11.9840000      0.0076787
     11.9850000      0.0076908
     11.9860000      0.0076914
     11.9870000      0.0076909
     11.9880000      0.0077003
     11.9890000      0.0077026
     11.9900000      0.0077026
     11.9910000      0.0076913
     11.9920000      0.0077037
     11.9930000      0.0077111
     11.9940000      0.0077069
     11.9950000      0.0076984
     11.9960000      0.0077037
     11.9970000      0.0077116
     11.9980000      0.0076895
     11.9990000      0.0077006
     12.0000000      0.0076974
     12.0010000      0.0077074
     12.0020000      0.0076970
     12.0030000      0.0077107
     12.0040000      0.0077111
     12.0050000      0.0077113
     12.0060000      0.0077213
     12.0070000      0.0077170
     12.0080000      0.0077170
     12.0090000      0.0077247
     12.0100000      0.0077133
     12.0110000      0.0077117
     12.0120000      0.0077215
     12.0130000      0.0077207
     12.0140000      0.0077294
     12.0150000      0.0077212
     12.0160000      0.0077327
     12.0170000      0.0077353
     12.0180000      0.0077332
     12.0190000      0.0077427
     12.0200000      0.0077343
     12.0210000      0.0077417
     12.0220000      0.0077422
     12.0230000      0.0077459
     12.0240000      0.0077303
     12.0250000      0.0077336
     12.0260000      0.0077427
     12.0270000      0.0077275
     12.0280000      0.0077376
     12.0290000      0.0077399
     12.0300000      0.0077454
     12.0310000      0.0077475
     12.0320000      0.0077379
     12.0330000      0.0077494
     12.0340000      0.0077489
     12.0350000      0.0077405
     12.0360000      0.0077352
     12.0370000      0.0077355
     12.0380000      0.0077395
     12.0390000      0.0077287
     12.0400000      0.0077377
     12.0410000      0.0077275
     12.0420000      0.0077222
     12.0430000      0.0077315
     12.0440000      0.0077027
     12.0450000      0.0077329
     12.0460000      0.0077132
     12.0470000      0.0077227
     12.0480000      0.0077194
     12.0490000      0.0077087
     12.0500000      0.0077072
     12.0510000      0.0077289
     12.0520000      0.0077167
     12.0530000      0.0077082
     12.0540000      0.0077162
     12.0550000      0.0077210
     12.0560000      0.0077078
     12.0570000      0.0077187
     12.0580000      0.0077104
     12.0590000      0.0077076
     12.0600000      0.0077085
     12.0610000      0.0077097
     12.0620000      0.0077106
     12.0630000      0.0077208
     12.0640000      0.0077104
     12.0650000      0.0077014
     12.0660000      0.0076946
     12.0670000      0.0076996
     12.0680000      0.0077150
     12.0690000      0.0077116
     12.0700000      0.0077249
     12.0710000      0.0077220
     12.0720000      0.0077233
     12.0730000      0.0077295
     12.0740000      0.0077310
     12.0750000      0.0077295
     12.0760000      0.0077318
     12.0770000      0.0077400
     12.0780000      0.0077211
     12.0790000      0.0077353
     12.0800000      0.0077271
     12.0810000      0.0077409
     12.0820000      0.0077469
     12.0830000      0.0077434
     12.0840000      0.0077369
     12.0850000      0.0077460
     12.0860000      0.0077390
     12.0870000      0.0077431
     12.0880000      0.0077388
     12.0890000      0.0077382
     12.0900000      0.0077351
     12.0910000      0.0077339
     12.0920000      0.0077312
     12.0930000      0.0077372
     12.0940000      0.0077285
     12.0950000      0.0077324
     12.0960000      0.0077394
     12.0970000      0.0077486
     12.0980000      0.0077288
     12.0990000      0.0077270
     12.1000000      0.0077326
     12.1010000      0.0077270
     12.1020000      0.0077300
     12.1030000      0.0077323
     12.1040000      0.0077226
     12.1050000      0.0077348
     12.1060000      0.0077339
     12.1070000      0.0077543
     12.1080000      0.0077431
     12.1090000      0.0077414
     12.1100000      0.0077385
     12.1110000      0.0077398
     12.1120000      0.0077478
     12.1130000      0.0077475
     12.1140000      0.0077472
     12.1150000      0.0077423
     12.1160000      0.0077452
     12.1170000      0.0077381
     12.1180000      0.0077512
     12.1190000      0.0077505
     12.1200000      0.0077498
     12.1210000      0.0077649
     12.1220000      0.0077554
     12.1230000      0.0077588
     12.1240000      0.0077595
     12.1250000      0.0077574
     12.1260000      0.0077607
     12.1270000      0.0077518
     12.1280000      0.0077484
     12.1290000      0.0077636
     12.1300000      0.0077527
     12.1310000      0.0077644
     12.1320000      0.0077556
     12.1330000      0.0077610
     12.1340000      0.0077621
     12.1350000      0.0077575
     12.1360000      0.0077612
     12.1370000      0.0077618
     12.1380000      0.0077689
     12.1390000      0.0077728
     12.1400000      0.0077586
     12.1410000      0.0077657
     12.1420000      0.0077564
     12.1430000      0.0077686
     12.1440000      0.0077651
     12.1450000      0.0077633
     12.1460000      0.0077667
     12.1470000      0.0077578
     12.1480000      0.0077609
     12.1490000      0.0077692
     12.1500000      0.0077668
     12.1510000      0.0077765
     12.1520000      0.0077675
     12.1530000      0.0077670
     12.1540000      0.0077816
     12.1550000      0.0077647
     12.1560000      0.0077730
     12.1570000      0.0077690
     12.1580000      0.0077716
     12.1590000      0.0077634
     12.1600000      0.0077670
     12.1610000      0.0077747
     12.1620000      0.0077730
     12.1630000      0.0077773
     12.1640000      0.0077694
     12.1650000      0.0077637
     12.1660000      0.0077602
     12.1670000      0.0077764
     12.1680000      0.0077758
     12.1690000      0.0077588
     12.1700000      0.0077840
     12.1710000      0.0077751
     12.1720000      0.0077822
     12.1730000      0.0077726
     12.1740000      0.0077801
     12.1750000      0.0077904
     12.1760000      0.0077810
     12.1770000      0.0077827
     12.1780000      0.0077773
     12.1790000      0.0077777
     12.1800000      0.0077773
     12.1810000      0.0077812
     12.1820000      0.0077829
     12.1830000      0.0077833
     12.1840000      0.0077899
     12.1850000      0.0077682
     12.1860000      0.0077783
     12.1870000      0.0077919
     12.1880000      0.0077738
     12.1890000      0.0077859
     12.1900000      0.0077764
     12.1910000      0.0077927
     12.1920000      0.0077876
     12.1930000      0.0077927
     12.1940000      0.0077957
     12.1950000      0.0077930
     12.1960000      0.0077984
     12.1970000      0.0077979
     12.1980000      0.0077786
     12.1990000      0.0077932
     12.2000000      0.0077847
     12.2010000      0.0077981
     12.2020000      0.0078014
     12.2030000      0.0078056
     12.2040000      0.0077924
     12.2050000      0.0077903
     12.2060000      0.0077855
     12.2070000      0.0077717
     12.2080000      0.0077927
     12.2090000      0.0077957
     12.2100000      0.0077910
     12.2110000      0.0077932
     12.2120000      0.0078060
     12.2130000      0.0078024
     12.2140000      0.0078060
     12.2150000      0.0078098
     12.2160000      0.0078119
     12.2170000      0.0078153
     12.2180000      0.0078131
     12.2190000      0.0078105
     12.2200000      0.0078197
     12.2210000      0.0078280
     12.2220000      0.0078126
     12.2230000      0.0078112
     12.2240000      0.0078205
     12.2250000      0.0078133
     12.2260000      0.0078164
     12.2270000      0.0078207
     12.2280000      0.0078482
     12.2290000      0.0078422
     12.2300000      0.0078444
     12.2310000      0.0078482
     12.2320000      0.0078397
     12.2330000      0.0078274
     12.2340000      0.0078445
     12.2350000      0.0078212
     12.2360000      0.0078370
     12.2370000      0.0078381
     12.2380000      0.0078451
     12.2390000      0.0078438
     12.2400000      0.0078321
     12.2410000      0.0078468
     12.2420000      0.0078356
     12.2430000      0.0078447
     12.2440000      0.0078401
     12.2450000      0.0078280
     12.2460000      0.0078310
     12.2470000      0.0078282
     12.2480000      0.0078408
     12.2490000      0.0078358
     12.2500000      0.0078374
     12.2510000      0.0078188
     12.2520000      0.0078177
     12.2530000      0.0078137
     12.2540000      0.0078221
     12.2550000      0.0078148
     12.2560000      0.0078242
     12.2570000      0.0078151
     12.2580000      0.0078195
     12.2590000      0.0078168
     12.2600000      0.0078185
     12.2610000      0.0078192
     12.2620000      0.0078209
     12.2630000      0.0078173
     12.2640000      0.0078216
     12.2650000      0.0078450
     12.2660000      0.0078265
     12.2670000      0.0078361
     12.2680000      0.0078292
     12.2690000      0.0078270
     12.2700000      0.0078206
     12.2710000      0.0078159
     12.2720000      0.0078147
     12.2730000      0.0078250
     12.2740000      0.0078219
     12.2750000      0.0078332
     12.2760000      0.0078316
     12.2770000      0.0078317
     12.2780000      0.0078371
     12.2790000      0.0078298
     12.2800000      0.0078481
     12.2810000      0.0078400
     12.2820000      0.0078361
     12.2830000      0.0078442
     12.2840000      0.0078487
     12.2850000      0.0078406
     12.2860000      0.0078414
     12.2870000      0.0078314
     12.2880000      0.0078335
     12.2890000      0.0078417
     12.2900000      0.0078398
     12.2910000      0.0078235
     12.2920000      0.0078185
     12.2930000      0.0078133
     12.2940000      0.0078109
     12.2950000      0.0078090
     12.2960000      0.0078102
     12.2970000      0.0078078
     12.2980000      0.0078110
     12.2990000      0.0078137
     12.3000000      0.0078112
     12.3010000      0.0078014
     12.3020000      0.0077919
     12.3030000      0.0078028
     12.3040000      0.0078054
     12.3050000      0.0077985
     12.3060000      0.0077986
     12.3070000      0.0078118
     12.3080000      0.0078078
     12.3090000      0.0078124
     12.3100000      0.0077968
     12.3110000      0.0078166
     12.3120000      0.0077993
     12.3130000      0.0078029
     12.3140000      0.0078049
     12.3150000      0.0078026
     12.3160000      0.0078063
     12.3170000      0.0078178
     12.3180000      0.0078033
     12.3190000      0.0078187
     12.3200000      0.0078030
     12.3210000      0.0078254
     12.3220000      0.0078204
     12.3230000      0.0078106
     12.3240000      0.0078059
     12.3250000      0.0078039
     12.3260000      0.0077985
     12.3270000      0.0077974
     12.3280000      0.0077936
     12.3290000      0.0078053
     12.3300000      0.0078056
     12.3310000      0.0078062
     12.3320000      0.0078002
     12.3330000      0.0078128
     12.3340000      0.0078129
     12.3350000      0.0078142
     12.3360000      0.0078139
     12.3370000      0.0078032
     12.3380000      0.0078050
     12.3390000      0.0078104
     12.3400000      0.0078002
     12.3410000      0.0078159
     12.3420000      0.0078135
     12.3430000      0.0078194
     12.3440000      0.0078095
     12.3450000      0.0078150
     12.3460000      0.0078241
     12.3470000      0.0078205
     12.3480000      0.0078208
     12.3490000      0.0078244
     12.3500000      0.0078187
     12.3510000      0.0078253
     12.3520000      0.0078198
     12.3530000      0.0078230
     12.3540000      0.0078181
     12.3550000      0.0078314
     12.3560000      0.0078330
     12.3570000      0.0078355
     12.3580000      0.0078356
     12.3590000      0.0078348
     12.3600000      0.0078492
     12.3610000      0.0078328
     12.3620000      0.0078307
     12.3630000      0.0078351
     12.3640000      0.0078339
     12.3650000      0.0078391
     12.3660000      0.0078394
     12.3670000      0.0078375
     12.3680000      0.0078335
     12.3690000      0.0078555
     12.3700000      0.0078390
     12.3710000      0.0078477
     12.3720000      0.0078495
     12.3730000      0.0078545
     12.3740000      0.0078460
     12.3750000      0.0078490
     12.3760000      0.0078514
     12.3770000      0.0078593
     12.3780000      0.0078572
     12.3790000      0.0078560
     12.3800000      0.0078409
     12.3810000      0.0078531
     12.3820000      0.0078509
     12.3830000      0.0078435
     12.3840000      0.0078381
     12.3850000      0.0078505
     12.3860000      0.0078528
     12.3870000      0.0078380
     12.3880000      0.0078447
     12.3890000      0.0078561
     12.3900000      0.0078529
     12.3910000      0.0078366
     12.3920000      0.0078415
     12.3930000      0.0078507
     12.3940000      0.0078476
     12.3950000      0.0078433
     12.3960000      0.0078501
     12.3970000      0.0078545
     12.3980000      0.0078497
     12.3990000      0.0078507
     12.4000000      0.0078457
     12.4010000      0.0078524
     12.4020000      0.0078417
     12.4030000      0.0078472
     12.4040000      0.0078388
     12.4050000      0.0078407
     12.4060000      0.0078441
     12.4070000      0.0078449
     12.4080000      0.0078481
     12.4090000      0.0078463
     12.4100000      0.0078384
     12.4110000      0.0078471
     12.4120000      0.0078220
     12.4130000      0.0078217
     12.4140000      0.0078503
     12.4150000      0.0078293
     12.4160000      0.0078490
     12.4170000      0.0078378
     12.4180000      0.0078483
     12.4190000      0.0078257
     12.4200000      0.0078266
     12.4210000      0.0078354
     12.4220000      0.0078321
     12.4230000      0.0078344
     12.4240000      0.0078400
     12.4250000      0.0078292
     12.4260000      0.0078254
     12.4270000      0.0078247
     12.4280000      0.0078396
     12.4290000      0.0078208
     12.4300000      0.0078273
     12.4310000      0.0078255
     12.4320000      0.0078194
     12.4330000      0.0078146
     12.4340000      0.0078208
     12.4350000      0.0078260
     12.4360000      0.0078265
     12.4370000      0.0078216
     12.4380000      0.0078274
     12.4390000      0.0078293
     12.4400000      0.0078300
     12.4410000      0.0078228
     12.4420000      0.0078267
     12.4430000      0.0078283
     12.4440000      0.0078092
     12.4450000      0.0078163
     12.4460000      0.0078089
     12.4470000      0.0077992
     12.4480000      0.0078030
     12.4490000      0.0078178
     12.4500000      0.0078239
     12.4510000      0.0078070
     12.4520000      0.0078110
     12.4530000      0.0078151
     12.4540000      0.0077930
     12.4550000      0.0078138
     12.4560000      0.0078132
     12.4570000      0.0078206
     12.4580000      0.0078076
     12.4590000      0.0078135
     12.4600000      0.0078145
     12.4610000      0.0078337
     12.4620000      0.0078295
     12.4630000      0.0078316
     12.4640000      0.0078349
     12.4650000      0.0078290
     12.4660000      0.0078341
     12.4670000      0.0078288
     12.4680000      0.0078215
     12.4690000      0.0078234
     12.4700000      0.0078252
     12.4710000      0.0078286
     12.4720000      0.0078211
     12.4730000      0.0078293
     12.4740000      0.0078254
     12.4750000      0.0078213
     12.4760000      0.0078311
     12.4770000      0.0078342
     12.4780000      0.0078357
     12.4790000      0.0078264
     12.4800000      0.0078291
     12.4810000      0.0078399
     12.4820000      0.0078297
     12.4830000      0.0078216
     12.4840000      0.0078441
     12.4850000      0.0078346
     12.4860000      0.0078505
     12.4870000      0.0078387
     12.4880000      0.0078531
     12.4890000      0.0078574
     12.4900000      0.0078482
     12.4910000      0.0078462
     12.4920000      0.0078524
     12.4930000      0.0078350
     12.4940000      0.0078432
     12.4950000      0.0078473
     12.4960000      0.0078489
     12.4970000      0.0078510
     12.4980000      0.0078588
     12.4990000      0.0078478
     12.5000000      0.0078599
     12.5010000      0.0078469
     12.5020000      0.0078577
     12.5030000      0.0078603
     12.5040000      0.0078451
     12.5050000      0.0078564
     12.5060000      0.0078690
     12.5070000      0.0078653
     12.5080000      0.0078470
     12.5090000      0.0078558
     12.5100000      0.0078513
     12.5110000      0.0078594
     12.5120000      0.0078578
     12.5130000      0.0078536
     12.5140000      0.0078609
     12.5150000      0.0078552
     12.5160000      0.0078592
     12.5170000      0.0078678
     12.5180000      0.0078476
     12.5190000      0.0078447
     12.5200000      0.0078521
     12.5210000      0.0078541
     12.5220000      0.0078306
     12.5230000      0.0078574
     12.5240000      0.0078503
     12.5250000      0.0078549
     12.5260000      0.0078519
     12.5270000      0.0078367
     12.5280000      0.0078421
     12.5290000      0.0078458
     12.5300000      0.0078562
     12.5310000      0.0078558
     12.5320000      0.0078547
     12.5330000      0.0078553
     12.5340000      0.0078731
     12.5350000      0.0078652
     12.5360000      0.0078618
     12.5370000      0.0078595
     12.5380000      0.0078642
     12.5390000      0.0078632
     12.5400000      0.0078626
     12.5410000      0.0078545
     12.5420000      0.0078589
     12.5430000      0.0078680
     12.5440000      0.0078551
     12.5450000      0.0078529
     12.5460000      0.0078552
     12.5470000      0.0078739
     12.5480000      0.0078529
     12.5490000      0.0078485
     12.5500000      0.0078501
     12.5510000      0.0078456
     12.5520000      0.0078545
     12.5530000      0.0078545
     12.5540000      0.0078537
     12.5550000      0.0078599
     12.5560000      0.0078625
     12.5570000      0.0078569
     12.5580000      0.0078705
     12.5590000      0.0078726
     12.5600000      0.0078632
     12.5610000      0.0078626
     12.5620000      0.0078672
     12.5630000      0.0078570
     12.5640000      0.0078646
     12.5650000      0.0078487
     12.5660000      0.0078759
     12.5670000      0.0078516
     12.5680000      0.0078606
     12.5690000      0.0078590
     12.5700000      0.0078462
     12.5710000      0.0078398
     12.5720000      0.0078490
     12.5730000      0.0078495
     12.5740000      0.0078482
     12.5750000      0.0078469
     12.5760000      0.0078392
     12.5770000      0.0078414
     12.5780000      0.0078420
     12.5790000      0.0078494
     12.5800000      0.0078581
     12.5810000      0.0078506
     12.5820000      0.0078424
     12.5830000      0.0078488
     12.5840000      0.0078557
     12.5850000      0.0078537
     12.5860000      0.0078595
     12.5870000      0.0078479
     12.5880000      0.0078663
     12.5890000      0.0078518
     12.5900000      0.0078682
     12.5910000      0.0078645
     12.5920000      0.0078601
     12.5930000      0.0078651
     12.5940000      0.0078801
     12.5950000      0.0078652
     12.5960000      0.0078626
     12.5970000      0.0078775
     12.5980000      0.0078677
     12.5990000      0.0078695
     12.6000000      0.0078620
     12.6010000      0.0078753
     12.6020000      0.0078847
     12.6030000      0.0078688
     12.6040000      0.0078802
     12.6050000      0.0078779
     12.6060000      0.0078831
     12.6070000      0.0078836
     12.6080000      0.0078791
     12.6090000      0.0078817
     12.6100000      0.0078771
     12.6110000      0.0078827
     12.6120000      0.0078865
     12.6130000      0.0078639
     12.6140000      0.0078888
     12.6150000      0.0078896
     12.6160000      0.0078985
     12.6170000      0.0079133
     12.6180000      0.0079096
     12.6190000      0.0079002
     12.6200000      0.0078990
     12.6210000      0.0079056
     12.6220000      0.0079002
     12.6230000      0.0079227
     12.6240000      0.0078974
     12.6250000      0.0079039
     12.6260000      0.0079050
     12.6270000      0.0079121
     12.6280000      0.0079070
     12.6290000      0.0079160
     12.6300000      0.0079078
     12.6310000      0.0078907
     12.6320000      0.0079040
     12.6330000      0.0078894
     12.6340000      0.0078965
     12.6350000      0.0079036
     12.6360000      0.0078912
     12.6370000      0.0078865
     12.6380000      0.0078861
     12.6390000      0.0078987
     12.6400000      0.0078977
     12.6410000      0.0078913
     12.6420000      0.0078982
     12.6430000      0.0079030
     12.6440000      0.0079053
     12.6450000      0.0079025
     12.6460000      0.0078988
     12.6470000      0.0078888
     12.6480000      0.0078917
     12.6490000      0.0079044
     12.6500000      0.0078989
     12.6510000      0.0078975
     12.6520000      0.0079035
     12.6530000      0.0078895
     12.6540000      0.0078860
     12.6550000      0.0078984
     12.6560000      0.0078913
     12.6570000      0.0078937
     12.6580000      0.0078922
     12.6590000      0.0078896
     12.6600000      0.0078828
     12.6610000      0.0078831
     12.6620000      0.0078891
     12.6630000      0.0078860
     12.6640000      0.0078722
     12.6650000      0.0078583
     12.6660000      0.0078854
     12.6670000      0.0078748
     12.6680000      0.0078623
     12.6690000      0.0078734
     12.6700000      0.0078735
     12.6710000      0.0078669
     12.6720000      0.0078743
     12.6730000      0.0078740
     12.6740000      0.0078687
     12.6750000      0.0078753
     12.6760000      0.0078762
     12.6770000      0.0078779
     12.6780000      0.0078719
     12.6790000      0.0078565
     12.6800000      0.0078677
     12.6810000      0.0078719
     12.6820000      0.0078720
     12.6830000      0.0078617
     12.6840000      0.0078727
     12.6850000      0.0078562
     12.6860000      0.0078852
     12.6870000      0.0078640
     12.6880000      0.0078681
     12.6890000      0.0078715
     12.6900000      0.0078708
     12.6910000      0.0078576
     12.6920000      0.0078658
     12.6930000      0.0078687
     12.6940000      0.0078696
     12.6950000      0.0078524
     12.6960000      0.0078517
     12.6970000      0.0078620
     12.6980000      0.0078543
     12.6990000      0.0078567
     12.7000000      0.0078601
     12.7010000      0.0078537
     12.7020000      0.0078486
     12.7030000      0.0078686
     12.7040000      0.0078626
     12.7050000      0.0078615
     12.7060000      0.0078630
     12.7070000      0.0078666
     12.7080000      0.0078733
     12.7090000      0.0078771
     12.7100000      0.0078816
     12.7110000      0.0078822
     12.7120000      0.0078829
     12.7130000      0.0078870
     12.7140000      0.0078794
     12.7150000      0.0078949
     12.7160000      0.0078841
     12.7170000      0.0078742
     12.7180000      0.0078826
     12.7190000      0.0078910
     12.7200000      0.0078903
     12.7210000      0.0078835
     12.7220000      0.0078944
     12.7230000      0.0078852
     12.7240000      0.0078908
     12.7250000      0.0078846
     12.7260000      0.0079023
     12.7270000      0.0078806
     12.7280000      0.0078744
     12.7290000      0.0078729
     12.7300000      0.0078676
     12.7310000      0.0078724
     12.7320000      0.0078652
     12.7330000      0.0078686
     12.7340000      0.0078641
     12.7350000      0.0078790
     12.7360000      0.0078698
     12.7370000      0.0078691
     12.7380000      0.0078505
     12.7390000      0.0078675
     12.7400000      0.0078615
     12.7410000      0.0078698
     12.7420000      0.0078539
     12.7430000      0.0078594
     12.7440000      0.0078670
     12.7450000      0.0078511
     12.7460000      0.0078643
     12.7470000      0.0078599
     12.7480000      0.0078668
     12.7490000      0.0078653
     12.7500000      0.0078708
     12.7510000      0.0078604
     12.7520000      0.0078675
     12.7530000      0.0078616
     12.7540000      0.0078832
     12.7550000      0.0078677
     12.7560000      0.0078712
     12.7570000      0.0078736
     12.7580000      0.0078557
     12.7590000      0.0078812
     12.7600000      0.0078819
     12.7610000      0.0078791
     12.7620000      0.0078844
     12.7630000      0.0078743
     12.7640000      0.0078720
     12.7650000      0.0078744
     12.7660000      0.0078845
     12.7670000      0.0078845
     12.7680000      0.0078807
     12.7690000      0.0078748
     12.7700000      0.0078765
     12.7710000      0.0078723
     12.7720000      0.0078690
     12.7730000      0.0078619
     12.7740000      0.0078791
     12.7750000      0.0078856
     12.7760000      0.0078763
     12.7770000      0.0078745
     12.7780000      0.0078619
     12.7790000      0.0078573
     12.7800000      0.0078568
     12.7810000      0.0078564
     12.7820000      0.0078713
     12.7830000      0.0078721
     12.7840000      0.0078618
     12.7850000      0.0078743
     12.7860000      0.0078672
     12.7870000      0.0078563
     12.7880000      0.0078661
     12.7890000      0.0078598
     12.7900000      0.0078629
     12.7910000      0.0078636
     12.7920000      0.0078662
     12.7930000      0.0078710
     12.7940000      0.0078760
     12.7950000      0.0078634
     12.7960000      0.0078857
     12.7970000      0.0078823
     12.7980000      0.0079040
     12.7990000      0.0078920
     12.8000000      0.0078971
     12.8010000      0.0078978
     12.8020000      0.0078996
     12.8030000      0.0078897
     12.8040000      0.0078934
     12.8050000      0.0078784
     12.8060000      0.0078873
     12.8070000      0.0078923
     12.8080000      0.0078872
     12.8090000      0.0078932
     12.8100000      0.0078933
     12.8110000      0.0079065
     12.8120000      0.0078929
     12.8130000      0.0079044
     12.8140000      0.0078864
     12.8150000      0.0079002
     12.8160000      0.0079038
     12.8170000      0.0078799
     12.8180000      0.0079046
     12.8190000      0.0079035
     12.8200000      0.0079083
     12.8210000      0.0078949
     12.8220000      0.0079011
     12.8230000      0.0078910
     12.8240000      0.0079069
     12.8250000      0.0078923
     12.8260000      0.0078850
     12.8270000      0.0078916
     12.8280000      0.0078886
     12.8290000      0.0078852
     12.8300000      0.0078873
     12.8310000      0.0078832
     12.8320000      0.0078914
     12.8330000      0.0078930
     12.8340000      0.0078887
     12.8350000      0.0078729
     12.8360000      0.0078754
     12.8370000      0.0078930
     12.8380000      0.0078827
     12.8390000      0.0078769
     12.8400000      0.0078924
     12.8410000      0.0078745
     12.8420000      0.0078841
     12.8430000      0.0078768
     12.8440000      0.0078778
     12.8450000      0.0078700
     12.8460000      0.0078869
     12.8470000      0.0078786
     12.8480000      0.0078609
     12.8490000      0.0078728
     12.8500000      0.0078578
     12.8510000      0.0078682
     12.8520000      0.0078696
     12.8530000      0.0078667
     12.8540000      0.0078595
     12.8550000      0.0078645
     12.8560000      0.0078632
     12.8570000      0.0078630
     12.8580000      0.0078550
     12.8590000      0.0078659
     12.8600000      0.0078658
     12.8610000      0.0078627
     12.8620000      0.0078636
     12.8630000      0.0078522
     12.8640000      0.0078452
     12.8650000      0.0078496
     12.8660000      0.0078451
     12.8670000      0.0078381
     12.8680000      0.0078508
     12.8690000      0.0078565
     12.8700000      0.0078418
     12.8710000      0.0078524
     12.8720000      0.0078599
     12.8730000      0.0078742
     12.8740000      0.0078708
     12.8750000      0.0078529
     12.8760000      0.0078588
     12.8770000      0.0078568
     12.8780000      0.0078442
     12.8790000      0.0078478
     12.8800000      0.0078603
     12.8810000      0.0078385
     12.8820000      0.0078361
     12.8830000      0.0078347
     12.8840000      0.0078446
     12.8850000      0.0078352
     12.8860000      0.0078302
     12.8870000      0.0078426
     12.8880000      0.0078385
     12.8890000      0.0078345
     12.8900000      0.0078352
     12.8910000      0.0078348
     12.8920000      0.0078375
     12.8930000      0.0078516
     12.8940000      0.0078428
     12.8950000      0.0078433
     12.8960000      0.0078598
     12.8970000      0.0078568
     12.8980000      0.0078398
     12.8990000      0.0078623
     12.9000000      0.0078518
     12.9010000      0.0078621
     12.9020000      0.0078645
     12.9030000      0.0078524
     12.9040000      0.0078594
     12.9050000      0.0078530
     12.9060000      0.0078656
     12.9070000      0.0078594
     12.9080000      0.0078581
     12.9090000      0.0078499
     12.9100000      0.0078644
     12.9110000      0.0078507
     12.9120000      0.0078532
     12.9130000      0.0078579
     12.9140000      0.0078652
     12.9150000      0.0078668
     12.9160000      0.0078638
     12.9170000      0.0078674
     12.9180000      0.0078502
     12.9190000      0.0078739
     12.9200000      0.0078626
     12.9210000      0.0078675
     12.9220000      0.0078655
     12.9230000      0.0078648
     12.9240000      0.0078688
     12.9250000      0.0078688
     12.9260000      0.0078740
     12.9270000      0.0078687
     12.9280000      0.0078622
     12.9290000      0.0078748
     12.9300000      0.0078699
     12.9310000      0.0078697
     12.9320000      0.0078749
     12.9330000      0.0078688
     12.9340000      0.0078746
     12.9350000      0.0078693
     12.9360000      0.0078860
     12.9370000      0.0078789
     12.9380000      0.0078756
     12.9390000      0.0078817
     12.9400000      0.0078670
     12.9410000      0.0078740
     12.9420000      0.0078782
     12.9430000      0.0078792
     12.9440000      0.0078817
     12.9450000      0.0078761
     12.9460000      0.0078772
     12.9470000      0.0078860
     12.9480000      0.0078863
     12.9490000      0.0078860
     12.9500000      0.0078945
     12.9510000      0.0078847
     12.9520000      0.0078864
     12.9530000      0.0078792
     12.9540000      0.0078920
     12.9550000      0.0078886
     12.9560000      0.0078797
     12.9570000      0.0078879
     12.9580000      0.0078829
     12.9590000      0.0078962
     12.9600000      0.0078766
     12.9610000      0.0078898
     12.9620000      0.0078894
     12.9630000      0.0078749
     12.9640000      0.0078955
     12.9650000      0.0078808
     12.9660000      0.0078942
     12.9670000      0.0079059
     12.9680000      0.0079068
     12.9690000      0.0079022
     12.9700000      0.0079053
     12.9710000      0.0078894
     12.9720000      0.0079079
     12.9730000      0.0079085
     12.9740000      0.0079034
     12.9750000      0.0078975
     12.9760000      0.0079191
     12.9770000      0.0079088
     12.9780000      0.0079078
     12.9790000      0.0079024
     12.9800000      0.0079040
     12.9810000      0.0079001
     12.9820000      0.0078912
     12.9830000      0.0079097
     12.9840000      0.0079091
     12.9850000      0.0079002
     12.9860000      0.0078985
     12.9870000      0.0079140
     12.9880000      0.0079177
     12.9890000      0.0079050
     12.9900000      0.0079061
     12.9910000      0.0078958
     12.9920000      0.0078915
     12.9930000      0.0078998
     12.9940000      0.0078983
     12.9950000      0.0079125
     12.9960000      0.0079001
     12.9970000      0.0078987
     12.9980000      0.0079007
     12.9990000      0.0079127
     13.0000000      0.0079071
     13.0010000      0.0079064
     13.0020000      0.0079013
     13.0030000      0.0078932
     13.0040000      0.0078870
     13.0050000      0.0079080
     13.0060000      0.0079061
     13.0070000      0.0079008
     13.0080000      0.0079122
     13.0090000      0.0079106
     13.0100000      0.0079092
     13.0110000      0.0079000
     13.0120000      0.0079039
     13.0130000      0.0079097
     13.0140000      0.0079028
     13.0150000      0.0078987
     13.0160000      0.0078974
     13.0170000      0.0079092
     13.0180000      0.0079053
     13.0190000      0.0079169
     13.0200000      0.0079151
     13.0210000      0.0079131
     13.0220000      0.0079126
     13.0230000      0.0079024
     13.0240000      0.0079165
     13.0250000      0.0079269
     13.0260000      0.0079155
     13.0270000      0.0079264
     13.0280000      0.0079258
     13.0290000      0.0079300
     13.0300000      0.0079160
     13.0310000      0.0079283
     13.0320000      0.0079214
     13.0330000      0.0079171
     13.0340000      0.0079093
     13.0350000      0.0079278
     13.0360000      0.0079249
     13.0370000      0.0079299
     13.0380000      0.0079357
     13.0390000      0.0079237
     13.0400000      0.0079284
     13.0410000      0.0079268
     13.0420000      0.0079207
     13.0430000      0.0079199
     13.0440000      0.0079288
     13.0450000      0.0079415
     13.0460000      0.0079393
     13.0470000      0.0079487
     13.0480000      0.0079433
     13.0490000      0.0079357
     13.0500000      0.0079396
     13.0510000      0.0079462
     13.0520000      0.0079434
     13.0530000      0.0079297
     13.0540000      0.0079316
     13.0550000      0.0079399
     13.0560000      0.0079262
     13.0570000      0.0079422
     13.0580000      0.0079283
     13.0590000      0.0079368
     13.0600000      0.0079388
     13.0610000      0.0079384
     13.0620000      0.0079277
     13.0630000      0.0079317
     13.0640000      0.0079342
     13.0650000      0.0079491
     13.0660000      0.0079375
     13.0670000      0.0079317
     13.0680000      0.0079362
     13.0690000      0.0079393
     13.0700000      0.0079447
     13.0710000      0.0079519
     13.0720000      0.0079439
     13.0730000      0.0079273
     13.0740000      0.0079470
     13.0750000      0.0079296
     13.0760000      0.0079236
     13.0770000      0.0079312
     13.0780000      0.0079247
     13.0790000      0.0079285
     13.0800000      0.0079204
     13.0810000      0.0079352
     13.0820000      0.0079215
     13.0830000      0.0079256
     13.0840000      0.0079355
     13.0850000      0.0079338
     13.0860000      0.0079312
     13.0870000      0.0079223
     13.0880000      0.0079229
     13.0890000      0.0079309
     13.0900000      0.0079401
     13.0910000      0.0079280
     13.0920000      0.0079383
     13.0930000      0.0079203
     13.0940000      0.0079315
     13.0950000      0.0079238
     13.0960000      0.0079301
     13.0970000      0.0079429
     13.0980000      0.0079496
     13.0990000      0.0079434
     13.1000000      0.0079539
     13.1010000      0.0079428
     13.1020000      0.0079340
     13.1030000      0.0079486
     13.1040000      0.0079579
     13.1050000      0.0079546
     13.1060000      0.0079412
     13.1070000      0.0079587
     13.1080000      0.0079444
     13.1090000      0.0079520
     13.1100000      0.0079630
     13.1110000      0.0079445
     13.1120000      0.0079466
     13.1130000      0.0079460
     13.1140000      0.0079640
     13.1150000      0.0079531
     13.1160000      0.0079573
     13.1170000      0.0079645
     13.1180000      0.0079596
     13.1190000      0.0079646
     13.1200000      0.0079520
     13.1210000      0.0079554
     13.1220000      0.0079588
     13.1230000      0.0079561
     13.1240000      0.0079679
     13.1250000      0.0079701
     13.1260000      0.0079597
     13.1270000      0.0079616
     13.1280000      0.0079575
     13.1290000      0.0079525
     13.1300000      0.0079576
     13.1310000      0.0079561
     13.1320000      0.0079579
     13.1330000      0.0079602
     13.1340000      0.0079563
     13.1350000      0.0079652
     13.1360000      0.0079521
     13.1370000      0.0079660
     13.1380000      0.0079663
     13.1390000      0.0079622
     13.1400000      0.0079653
     13.1410000      0.0079677
     13.1420000      0.0079708
     13.1430000      0.0079534
     13.1440000      0.0079606
     13.1450000      0.0079792
     13.1460000      0.0079706
     13.1470000      0.0079724
     13.1480000      0.0079713
     13.1490000      0.0079619
     13.1500000      0.0079666
     13.1510000      0.0079623
     13.1520000      0.0079568
     13.1530000      0.0079656
     13.1540000      0.0079649
     13.1550000      0.0079808
     13.1560000      0.0079652
     13.1570000      0.0079705
     13.1580000      0.0079669
     13.1590000      0.0079568
     13.1600000      0.0079611
     13.1610000      0.0079453
     13.1620000      0.0079629
     13.1630000      0.0079554
     13.1640000      0.0079569
     13.1650000      0.0079455
     13.1660000      0.0079604
     13.1670000      0.0079588
     13.1680000      0.0079606
     13.1690000      0.0079668
     13.1700000      0.0079513
     13.1710000      0.0079552
     13.1720000      0.0079617
     13.1730000      0.0079567
     13.1740000      0.0079700
     13.1750000      0.0079803
     13.1760000      0.0079660
     13.1770000      0.0079613
     13.1780000      0.0079720
     13.1790000      0.0079500
     13.1800000      0.0079587
     13.1810000      0.0079591
     13.1820000      0.0079424
     13.1830000      0.0079421
     13.1840000      0.0079579
     13.1850000      0.0079526
     13.1860000      0.0079513
     13.1870000      0.0079470
     13.1880000      0.0079613
     13.1890000      0.0079606
     13.1900000      0.0079653
     13.1910000      0.0079635
     13.1920000      0.0079589
     13.1930000      0.0079656
     13.1940000      0.0079522
     13.1950000      0.0079714
     13.1960000      0.0079644
     13.1970000      0.0079450
     13.1980000      0.0079581
     13.1990000      0.0079551
     13.2000000      0.0079587
     13.2010000      0.0079618
     13.2020000      0.0079678
     13.2030000      0.0079545
     13.2040000      0.0079647
     13.2050000      0.0079571
     13.2060000      0.0079757
     13.2070000      0.0079663
     13.2080000      0.0079676
     13.2090000      0.0079635
     13.2100000      0.0079753
     13.2110000      0.0079662
     13.2120000      0.0079807
     13.2130000      0.0079714
     13.2140000      0.0079676
     13.2150000      0.0079618
     13.2160000      0.0079665
     13.2170000      0.0079774
     13.2180000      0.0079764
     13.2190000      0.0079707
     13.2200000      0.0079878
     13.2210000      0.0079783
     13.2220000      0.0079632
     13.2230000      0.0079598
     13.2240000      0.0079604
     13.2250000      0.0079670
     13.2260000      0.0079720
     13.2270000      0.0079627
     13.2280000      0.0079663
     13.2290000      0.0079744
     13.2300000      0.0079618
     13.2310000      0.0079664
     13.2320000      0.0079757
     13.2330000      0.0079566
     13.2340000      0.0079797
     13.2350000      0.0079699
     13.2360000      0.0079770
     13.2370000      0.0079617
     13.2380000      0.0079739
     13.2390000      0.0079706
     13.2400000      0.0079756
     13.2410000      0.0079656
     13.2420000      0.0079675
     13.2430000      0.0079837
     13.2440000      0.0079890
     13.2450000      0.0079711
     13.2460000      0.0079674
     13.2470000      0.0079885
     13.2480000      0.0079648
     13.2490000      0.0079775
     13.2500000      0.0079754
     13.2510000      0.0079715
     13.2520000      0.0079811
     13.2530000      0.0079749
     13.2540000      0.0079709
     13.2550000      0.0079574
     13.2560000      0.0079780
     13.2570000      0.0079772
     13.2580000      0.0079809
     13.2590000      0.0079671
     13.2600000      0.0079750
     13.2610000      0.0079820
     13.2620000      0.0079699
     13.2630000      0.0079982
     13.2640000      0.0079731
     13.2650000      0.0079658
     13.2660000      0.0079766
     13.2670000      0.0079834
     13.2680000      0.0079910
     13.2690000      0.0079768
     13.2700000      0.0079869
     13.2710000      0.0079900
     13.2720000      0.0079898
     13.2730000      0.0080026
     13.2740000      0.0079932
     13.2750000      0.0079867
     13.2760000      0.0080012
     13.2770000      0.0080019
     13.2780000      0.0080003
     13.2790000      0.0079958
     13.2800000      0.0079849
     13.2810000      0.0079963
     13.2820000      0.0080001
     13.2830000      0.0079917
     13.2840000      0.0079965
     13.2850000      0.0080107
     13.2860000      0.0079902
     13.2870000      0.0080056
     13.2880000      0.0080055
     13.2890000      0.0080108
     13.2900000      0.0080173
     13.2910000      0.0079960
     13.2920000      0.0079979
     13.2930000      0.0080067
     13.2940000      0.0079944
     13.2950000      0.0080018
     13.2960000      0.0080179
     13.2970000      0.0080151
     13.2980000      0.0079991
     13.2990000      0.0079967
     13.3000000      0.0080172
     13.3010000      0.0080021
     13.3020000      0.0080205
     13.3030000      0.0080033
     13.3040000      0.0080117
     13.3050000      0.0079931
     13.3060000      0.0079993
     13.3070000      0.0079915
     13.3080000      0.0080043
     13.3090000      0.0079965
     13.3100000      0.0080126
     13.3110000      0.0079981
     13.3120000      0.0080144
     13.3130000      0.0080241
     13.3140000      0.0080100
     13.3150000      0.0080172
     13.3160000      0.0080014
     13.3170000      0.0080218
     13.3180000      0.0080205
     13.3190000      0.0080048
     13.3200000      0.0080009
     13.3210000      0.0080007
     13.3220000      0.0079962
     13.3230000      0.0080031
     13.3240000      0.0079975
     13.3250000      0.0080069
     13.3260000      0.0080039
     13.3270000      0.0080077
     13.3280000      0.0079985
     13.3290000      0.0079895
     13.3300000      0.0079986
     13.3310000      0.0079910
     13.3320000      0.0079998
     13.3330000      0.0079836
     13.3340000      0.0079963
     13.3350000      0.0080060
     13.3360000      0.0080116
     13.3370000      0.0080113
     13.3380000      0.0080149
     13.3390000      0.0080218
     13.3400000      0.0080340
     13.3410000      0.0080159
     13.3420000      0.0080361
     13.3430000      0.0080299
     13.3440000      0.0080302
     13.3450000      0.0080188
     13.3460000      0.0080183
     13.3470000      0.0080101
     13.3480000      0.0080198
     13.3490000      0.0080084
     13.3500000      0.0080088
     13.3510000      0.0080014
     13.3520000      0.0080232
     13.3530000      0.0080169
     13.3540000      0.0080150
     13.3550000      0.0080113
     13.3560000      0.0080078
     13.3570000      0.0080333
     13.3580000      0.0080116
     13.3590000      0.0080154
     13.3600000      0.0080100
     13.3610000      0.0080074
     13.3620000      0.0080304
     13.3630000      0.0080174
     13.3640000      0.0080168
     13.3650000      0.0080266
     13.3660000      0.0080263
     13.3670000      0.0080168
     13.3680000      0.0080226
     13.3690000      0.0080149
     13.3700000      0.0080283
     13.3710000      0.0080278
     13.3720000      0.0080265
     13.3730000      0.0080237
     13.3740000      0.0080247
     13.3750000      0.0080210
     13.3760000      0.0080263
     13.3770000      0.0080308
     13.3780000      0.0080225
     13.3790000      0.0080423
     13.3800000      0.0080116
     13.3810000      0.0080285
     13.3820000      0.0080073
     13.3830000      0.0080301
     13.3840000      0.0080302
     13.3850000      0.0080273
     13.3860000      0.0080351
     13.3870000      0.0080339
     13.3880000      0.0080355
     13.3890000      0.0080293
     13.3900000      0.0080415
     13.3910000      0.0080405
     13.3920000      0.0080505
     13.3930000      0.0080531
     13.3940000      0.0080560
     13.3950000      0.0080648
     13.3960000      0.0080724
     13.3970000      0.0080556
     13.3980000      0.0080564
     13.3990000      0.0080430
     13.4000000      0.0080365
     13.4010000      0.0080452
     13.4020000      0.0080449
     13.4030000      0.0080427
     13.4040000      0.0080481
     13.4050000      0.0080426
     13.4060000      0.0080524
     13.4070000      0.0080468
     13.4080000      0.0080505
     13.4090000      0.0080432
     13.4100000      0.0080436
     13.4110000      0.0080478
     13.4120000      0.0080498
     13.4130000      0.0080543
     13.4140000      0.0080603
     13.4150000      0.0080663
     13.4160000      0.0080653
     13.4170000      0.0080592
     13.4180000      0.0080566
     13.4190000      0.0080588
     13.4200000      0.0080743
     13.4210000      0.0080607
     13.4220000      0.0080777
     13.4230000      0.0080728
     13.4240000      0.0080601
     13.4250000      0.0080900
     13.4260000      0.0080590
     13.4270000      0.0080795
     13.4280000      0.0080862
     13.4290000      0.0080751
     13.4300000      0.0080715
     13.4310000      0.0080763
     13.4320000      0.0080918
     13.4330000      0.0080783
     13.4340000      0.0080669
     13.4350000      0.0080815
     13.4360000      0.0080820
     13.4370000      0.0080662
     13.4380000      0.0080711
     13.4390000      0.0080750
     13.4400000      0.0080715
     13.4410000      0.0080756
     13.4420000      0.0080710
     13.4430000      0.0080981
     13.4440000      0.0080881
     13.4450000      0.0080912
     13.4460000      0.0080943
     13.4470000      0.0080955
     13.4480000      0.0081000
     13.4490000      0.0081090
     13.4500000      0.0081079
     13.4510000      0.0081085
     13.4520000      0.0081031
     13.4530000      0.0081116
     13.4540000      0.0081054
     13.4550000      0.0081137
     13.4560000      0.0081014
     13.4570000      0.0080980
     13.4580000      0.0080970
     13.4590000      0.0081003
     13.4600000      0.0080941
     13.4610000      0.0080922
     13.4620000      0.0080999
     13.4630000      0.0080969
     13.4640000      0.0080991
     13.4650000      0.0080891
     13.4660000      0.0081021
     13.4670000      0.0081045
     13.4680000      0.0080991
     13.4690000      0.0080953
     13.4700000      0.0081013
     13.4710000      0.0081062
     13.4720000      0.0081171
     13.4730000      0.0081016
     13.4740000      0.0081149
     13.4750000      0.0081058
     13.4760000      0.0081041
     13.4770000      0.0081080
     13.4780000      0.0081065
     13.4790000      0.0081135
     13.4800000      0.0080936
     13.4810000      0.0081094
     13.4820000      0.0081138
     13.4830000      0.0081079
     13.4840000      0.0081249
     13.4850000      0.0081207
     13.4860000      0.0081151
     13.4870000      0.0081261
     13.4880000      0.0081325
     13.4890000      0.0081220
     13.4900000      0.0081103
     13.4910000      0.0081204
     13.4920000      0.0081105
     13.4930000      0.0081297
     13.4940000      0.0081239
     13.4950000      0.0081096
     13.4960000      0.0081090
     13.4970000      0.0081190
     13.4980000      0.0081127
     13.4990000      0.0081117
     13.5000000      0.0081085
     13.5010000      0.0081185
     13.5020000      0.0081116
     13.5030000      0.0080986
     13.5040000      0.0081126
     13.5050000      0.0081048
     13.5060000      0.0080991
     13.5070000      0.0081044
     13.5080000      0.0081029
     13.5090000      0.0080991
     13.5100000      0.0080894
     13.5110000      0.0081094
     13.5120000      0.0081154
     13.5130000      0.0081104
     13.5140000      0.0081242
     13.5150000      0.0081252
     13.5160000      0.0081136
     13.5170000      0.0081122
     13.5180000      0.0081178
     13.5190000      0.0081244
     13.5200000      0.0081324
     13.5210000      0.0081195
     13.5220000      0.0081328
     13.5230000      0.0081261
     13.5240000      0.0081476
     13.5250000      0.0081318
     13.5260000      0.0081317
     13.5270000      0.0081331
     13.5280000      0.0081274
     13.5290000      0.0081287
     13.5300000      0.0081150
     13.5310000      0.0081252
     13.5320000      0.0081237
     13.5330000      0.0081250
     13.5340000      0.0081260
     13.5350000      0.0081202
     13.5360000      0.0081306
     13.5370000      0.0081090
     13.5380000      0.0081124
     13.5390000      0.0081202
     13.5400000      0.0081097
     13.5410000      0.0081105
     13.5420000      0.0081094
     13.5430000      0.0081060
     13.5440000      0.0081023
     13.5450000      0.0080927
     13.5460000      0.0080998
     13.5470000      0.0080995
     13.5480000      0.0081093
     13.5490000      0.0081011
     13.5500000      0.0081006
     13.5510000      0.0081067
     13.5520000      0.0081088
     13.5530000      0.0080964
     13.5540000      0.0081126
     13.5550000      0.0081063
     13.5560000      0.0080992
     13.5570000      0.0081046
     13.5580000      0.0081145
     13.5590000      0.0080983
     13.5600000      0.0080982
     13.5610000      0.0080969
     13.5620000      0.0080918
     13.5630000      0.0080848
     13.5640000      0.0080972
     13.5650000      0.0080915
     13.5660000      0.0080856
     13.5670000      0.0080943
     13.5680000      0.0080953
     13.5690000      0.0080936
     13.5700000      0.0080859
     13.5710000      0.0080927
     13.5720000      0.0080816
     13.5730000      0.0080957
     13.5740000      0.0081047
     13.5750000      0.0081106
     13.5760000      0.0080945
     13.5770000      0.0081196
     13.5780000      0.0081083
     13.5790000      0.0081178
     13.5800000      0.0081135
     13.5810000      0.0081156
     13.5820000      0.0081159
     13.5830000      0.0081166
     13.5840000      0.0081183
     13.5850000      0.0081187
     13.5860000      0.0081275
     13.5870000      0.0081167
     13.5880000      0.0081085
     13.5890000      0.0081221
     13.5900000      0.0081088
     13.5910000      0.0081284
     13.5920000      0.0081153
     13.5930000      0.0081353
     13.5940000      0.0081329
     13.5950000      0.0081239
     13.5960000      0.0081279
     13.5970000      0.0081205
     13.5980000      0.0081385
     13.5990000      0.0081284
     13.6000000      0.0081385
     13.6010000      0.0081341
     13.6020000      0.0081429
     13.6030000      0.0081401
     13.6040000      0.0081216
     13.6050000      0.0081285
     13.6060000      0.0081196
     13.6070000      0.0081266
     13.6080000      0.0081337
     13.6090000      0.0081213
     13.6100000      0.0081227
     13.6110000      0.0081189
     13.6120000      0.0081191
     13.6130000      0.0081226
     13.6140000      0.0081210
     13.6150000      0.0081105
     13.6160000      0.0081214
     13.6170000      0.0081011
     13.6180000      0.0081187
     13.6190000      0.0081225
     13.6200000      0.0081179
     13.6210000      0.0081180
     13.6220000      0.0081198
     13.6230000      0.0081268
     13.6240000      0.0081289
     13.6250000      0.0081292
     13.6260000      0.0081173
     13.6270000      0.0081203
     13.6280000      0.0081160
     13.6290000      0.0081204
     13.6300000      0.0081198
     13.6310000      0.0081196
     13.6320000      0.0081237
     13.6330000      0.0081229
     13.6340000      0.0081169
     13.6350000      0.0081116
     13.6360000      0.0081398
     13.6370000      0.0081272
     13.6380000      0.0081386
     13.6390000      0.0081209
     13.6400000      0.0081190
     13.6410000      0.0081237
     13.6420000      0.0081296
     13.6430000      0.0081272
     13.6440000      0.0081302
     13.6450000      0.0081340
     13.6460000      0.0081416
     13.6470000      0.0081439
     13.6480000      0.0081378
     13.6490000      0.0081464
     13.6500000      0.0081413
     13.6510000      0.0081529
     13.6520000      0.0081345
     13.6530000      0.0081420
     13.6540000      0.0081421
     13.6550000      0.0081423
     13.6560000      0.0081309
     13.6570000      0.0081310
     13.6580000      0.0081408
     13.6590000      0.0081338
     13.6600000      0.0081303
     13.6610000      0.0081423
     13.6620000      0.0081304
     13.6630000      0.0081204
     13.6640000      0.0081263
     13.6650000      0.0081249
     13.6660000      0.0081093
     13.6670000      0.0081234
     13.6680000      0.0081347
     13.6690000      0.0081212
     13.6700000      0.0081415
     13.6710000      0.0081432
     13.6720000      0.0081311
     13.6730000      0.0081408
     13.6740000      0.0081380
     13.6750000      0.0081319
     13.6760000      0.0081225
     13.6770000      0.0081365
     13.6780000      0.0081479
     13.6790000      0.0081413
     13.6800000      0.0081370
     13.6810000      0.0081458
     13.6820000      0.0081472
     13.6830000      0.0081449
     13.6840000      0.0081421
     13.6850000      0.0081395
     13.6860000      0.0081327
     13.6870000      0.0081505
     13.6880000      0.0081492
     13.6890000      0.0081415
     13.6900000      0.0081477
     13.6910000      0.0081313
     13.6920000      0.0081331
     13.6930000      0.0081284
     13.6940000      0.0081340
     13.6950000      0.0081398
     13.6960000      0.0081383
     13.6970000      0.0081413
     13.6980000      0.0081510
     13.6990000      0.0081480
     13.7000000      0.0081374
     13.7010000      0.0081564
     13.7020000      0.0081416
     13.7030000      0.0081494
     13.7040000      0.0081421
     13.7050000      0.0081482
     13.7060000      0.0081588
     13.7070000      0.0081591
     13.7080000      0.0081680
     13.7090000      0.0081621
     13.7100000      0.0081532
     13.7110000      0.0081661
     13.7120000      0.0081524
     13.7130000      0.0081721
     13.7140000      0.0081759
     13.7150000      0.0081771
     13.7160000      0.0081576
     13.7170000      0.0081585
     13.7180000      0.0081717
     13.7190000      0.0081642
     13.7200000      0.0081755
     13.7210000      0.0081654
     13.7220000      0.0081751
     13.7230000      0.0081723
     13.7240000      0.0081799
     13.7250000      0.0081670
     13.7260000      0.0081729
     13.7270000      0.0081913
     13.7280000      0.0081843
     13.7290000      0.0081732
     13.7300000      0.0081848
     13.7310000      0.0081706
     13.7320000      0.0081694
     13.7330000      0.0081734
     13.7340000      0.0081632
     13.7350000      0.0081672
     13.7360000      0.0081613
     13.7370000      0.0081562
     13.7380000      0.0081665
     13.7390000      0.0081492
     13.7400000      0.0081571
     13.7410000      0.0081554
     13.7420000      0.0081418
     13.7430000      0.0081606
     13.7440000      0.0081450
     13.7450000      0.0081720
     13.7460000      0.0081608
     13.7470000      0.0081537
     13.7480000      0.0081650
     13.7490000      0.0081615
     13.7500000      0.0081623
     13.7510000      0.0081606
     13.7520000      0.0081516
     13.7530000      0.0081551
     13.7540000      0.0081650
     13.7550000      0.0081556
     13.7560000      0.0081464
     13.7570000      0.0081439
     13.7580000      0.0081557
     13.7590000      0.0081577
     13.7600000      0.0081656
     13.7610000      0.0081643
     13.7620000      0.0081562
     13.7630000      0.0081624
     13.7640000      0.0081555
     13.7650000      0.0081598
     13.7660000      0.0081714
     13.7670000      0.0081524
     13.7680000      0.0081657
     13.7690000      0.0081575
     13.7700000      0.0081630
     13.7710000      0.0081597
     13.7720000      0.0081587
     13.7730000      0.0081588
     13.7740000      0.0081595
     13.7750000      0.0081779
     13.7760000      0.0081617
     13.7770000      0.0081698
     13.7780000      0.0081700
     13.7790000      0.0081765
     13.7800000      0.0081839
     13.7810000      0.0081659
     13.7820000      0.0081766
     13.7830000      0.0081727
     13.7840000      0.0081619
     13.7850000      0.0081829
     13.7860000      0.0081881
     13.7870000      0.0081851
     13.7880000      0.0081759
     13.7890000      0.0081595
     13.7900000      0.0081740
     13.7910000      0.0081635
     13.7920000      0.0081685
     13.7930000      0.0081649
     13.7940000      0.0081762
     13.7950000      0.0081770
     13.7960000      0.0081800
     13.7970000      0.0081735
     13.7980000      0.0081820
     13.7990000      0.0081818
     13.8000000      0.0081871
     13.8010000      0.0081847
     13.8020000      0.0081907
     13.8030000      0.0081779
     13.8040000      0.0082112
     13.8050000      0.0081901
     13.8060000      0.0082019
     13.8070000      0.0081991
     13.8080000      0.0082147
     13.8090000      0.0081862
     13.8100000      0.0082120
     13.8110000      0.0082075
     13.8120000      0.0082132
     13.8130000      0.0082072
     13.8140000      0.0082249
     13.8150000      0.0082256
     13.8160000      0.0082272
     13.8170000      0.0082293
     13.8180000      0.0082260
     13.8190000      0.0082021
     13.8200000      0.0082355
     13.8210000      0.0082172
     13.8220000      0.0082213
     13.8230000      0.0082170
     13.8240000      0.0082205
     13.8250000      0.0082260
     13.8260000      0.0082293
     13.8270000      0.0082269
     13.8280000      0.0082295
     13.8290000      0.0082392
     13.8300000      0.0082547
     13.8310000      0.0082423
     13.8320000      0.0082372
     13.8330000      0.0082435
     13.8340000      0.0082457
     13.8350000      0.0082431
     13.8360000      0.0082298
     13.8370000      0.0082294
     13.8380000      0.0082235
     13.8390000      0.0082262
     13.8400000      0.0082254
     13.8410000      0.0082399
     13.8420000      0.0082304
     13.8430000      0.0082314
     13.8440000      0.0082164
     13.8450000      0.0082322
     13.8460000      0.0082152
     13.8470000      0.0082147
     13.8480000      0.0082366
     13.8490000      0.0082127
     13.8500000      0.0082100
     13.8510000      0.0082081
     13.8520000      0.0082133
     13.8530000      0.0082045
     13.8540000      0.0082099
     13.8550000      0.0082120
     13.8560000      0.0082243
     13.8570000      0.0082228
     13.8580000      0.0082198
     13.8590000      0.0082209
     13.8600000      0.0082095
     13.8610000      0.0082195
     13.8620000      0.0082106
     13.8630000      0.0082307
     13.8640000      0.0082364
     13.8650000      0.0082277
     13.8660000      0.0082379
     13.8670000      0.0082325
     13.8680000      0.0082398
     13.8690000      0.0082356
     13.8700000      0.0082307
     13.8710000      0.0082238
     13.8720000      0.0082379
     13.8730000      0.0082408
     13.8740000      0.0082347
     13.8750000      0.0082407
     13.8760000      0.0082348
     13.8770000      0.0082413
     13.8780000      0.0082390
     13.8790000      0.0082505
     13.8800000      0.0082362
     13.8810000      0.0082470
     13.8820000      0.0082488
     13.8830000      0.0082421
     13.8840000      0.0082444
     13.8850000      0.0082389
     13.8860000      0.0082356
     13.8870000      0.0082512
     13.8880000      0.0082482
     13.8890000      0.0082299
     13.8900000      0.0082394
     13.8910000      0.0082383
     13.8920000      0.0082407
     13.8930000      0.0082434
     13.8940000      0.0082356
     13.8950000      0.0082413
     13.8960000      0.0082418
     13.8970000      0.0082194
     13.8980000      0.0082267
     13.8990000      0.0082316
     13.9000000      0.0082332
     13.9010000      0.0082454
     13.9020000      0.0082313
     13.9030000      0.0082529
     13.9040000      0.0082418
     13.9050000      0.0082384
     13.9060000      0.0082617
     13.9070000      0.0082494
     13.9080000      0.0082490
     13.9090000      0.0082674
     13.9100000      0.0082473
     13.9110000      0.0082477
     13.9120000      0.0082498
     13.9130000      0.0082601
     13.9140000      0.0082512
     13.9150000      0.0082505
     13.9160000      0.0082524
     13.9170000      0.0082582
     13.9180000      0.0082676
     13.9190000      0.0082536
     13.9200000      0.0082519
     13.9210000      0.0082613
     13.9220000      0.0082565
     13.9230000      0.0082811
     13.9240000      0.0082689
     13.9250000      0.0082807
     13.9260000      0.0082857
     13.9270000      0.0082833
     13.9280000      0.0082904
     13.9290000      0.0082873
     13.9300000      0.0082840
     13.9310000      0.0082977
     13.9320000      0.0082932
     13.9330000      0.0083006
     13.9340000      0.0082944
     13.9350000      0.0082916
     13.9360000      0.0083050
     13.9370000      0.0082899
     13.9380000      0.0082900
     13.9390000      0.0082953
     13.9400000      0.0083014
     13.9410000      0.0082953
     13.9420000      0.0083106
     13.9430000      0.0083143
     13.9440000      0.0083124
     13.9450000      0.0083002
     13.9460000      0.0082956
     13.9470000      0.0082937
     13.9480000      0.0083018
     13.9490000      0.0083068
     13.9500000      0.0083042
     13.9510000      0.0083102
     13.9520000      0.0083042
     13.9530000      0.0083064
     13.9540000      0.0082924
     13.9550000      0.0082892
     13.9560000      0.0082989
     13.9570000      0.0082987
     13.9580000      0.0082965
     13.9590000      0.0083013
     13.9600000      0.0082867
     13.9610000      0.0083034
     13.9620000      0.0082932
     13.9630000      0.0082957
     13.9640000      0.0082895
     13.9650000      0.0082905
     13.9660000      0.0082934
     13.9670000      0.0083126
     13.9680000      0.0083106
     13.9690000      0.0083148
     13.9700000      0.0083212
     13.9710000      0.0083139
     13.9720000      0.0083054
     13.9730000      0.0083218
     13.9740000      0.0083191
     13.9750000      0.0083166
     13.9760000      0.0083252
     13.9770000      0.0083029
     13.9780000      0.0083188
     13.9790000      0.0083268
     13.9800000      0.0083288
     13.9810000      0.0083217
     13.9820000      0.0083042
     13.9830000      0.0083057
     13.9840000      0.0083169
     13.9850000      0.0083147
     13.9860000      0.0083159
     13.9870000      0.0083227
     13.9880000      0.0083206
     13.9890000      0.0083161
     13.9900000      0.0083199
     13.9910000      0.0083205
     13.9920000      0.0083015
     13.9930000      0.0083089
     13.9940000      0.0082944
     13.9950000      0.0083021
     13.9960000      0.0083181
     13.9970000      0.0083167
     13.9980000      0.0083150
     13.9990000      0.0083211
     14.0000000      0.0083129
     14.0010000      0.0083066
     14.0020000      0.0083324
     14.0030000      0.0083195
     14.0040000      0.0083288
     14.0050000      0.0083196
     14.0060000      0.0083062
     14.0070000      0.0083150
     14.0080000      0.0083205
     14.0090000      0.0083318
     14.0100000      0.0083175
     14.0110000      0.0083368
     14.0120000      0.0083251
     14.0130000      0.0083469
     14.0140000      0.0083325
     14.0150000      0.0083272
     14.0160000      0.0083255
     14.0170000      0.0083317
     14.0180000      0.0083327
     14.0190000      0.0083326
     14.0200000      0.0083299
     14.0210000      0.0083325
     14.0220000      0.0083378
     14.0230000      0.0083308
     14.0240000      0.0083402
     14.0250000      0.0083359
     14.0260000      0.0083364
     14.0270000      0.0083149
     14.0280000      0.0083215
     14.0290000      0.0083358
     14.0300000      0.0083226
     14.0310000      0.0083189
     14.0320000      0.0083138
     14.0330000      0.0083353
     14.0340000      0.0083263
     14.0350000      0.0083313
     14.0360000      0.0083094
     14.0370000      0.0083227
     14.0380000      0.0083158
     14.0390000      0.0083211
     14.0400000      0.0083343
     14.0410000      0.0083250
     14.0420000      0.0083272
     14.0430000      0.0083244
     14.0440000      0.0083244
     14.0450000      0.0083339
     14.0460000      0.0083227
     14.0470000      0.0083384
     14.0480000      0.0083240
     14.0490000      0.0083229
     14.0500000      0.0083273
     14.0510000      0.0083172
     14.0520000      0.0083256
     14.0530000      0.0083152
     14.0540000      0.0083264
     14.0550000      0.0083215
     14.0560000      0.0083427
     14.0570000      0.0083315
     14.0580000      0.0083314
     14.0590000      0.0083175
     14.0600000      0.0083276
     14.0610000      0.0083308
     14.0620000      0.0083354
     14.0630000      0.0083133
     14.0640000      0.0083140
     14.0650000      0.0083203
     14.0660000      0.0083221
     14.0670000      0.0083231
     14.0680000      0.0083298
     14.0690000      0.0083132
     14.0700000      0.0083168
     14.0710000      0.0083151
     14.0720000      0.0083107
     14.0730000      0.0083231
     14.0740000      0.0083159
     14.0750000      0.0083086
     14.0760000      0.0083079
     14.0770000      0.0083102
     14.0780000      0.0083176
     14.0790000      0.0083048
     14.0800000      0.0083105
     14.0810000      0.0083217
     14.0820000      0.0083089
     14.0830000      0.0083241
     14.0840000      0.0083074
     14.0850000      0.0083040
     14.0860000      0.0083113
     14.0870000      0.0083206
     14.0880000      0.0083097
     14.0890000      0.0083201
     14.0900000      0.0083096
     14.0910000      0.0083226
     14.0920000      0.0083157
     14.0930000      0.0083273
     14.0940000      0.0083281
     14.0950000      0.0083273
     14.0960000      0.0083233
     14.0970000      0.0083158
     14.0980000      0.0083330
     14.0990000      0.0083135
     14.1000000      0.0083343
     14.1010000      0.0083249
     14.1020000      0.0083157
     14.1030000      0.0083178
     14.1040000      0.0083225
     14.1050000      0.0083286
     14.1060000      0.0083225
     14.1070000      0.0083331
     14.1080000      0.0083273
     14.1090000      0.0083448
     14.1100000      0.0083459
     14.1110000      0.0083249
     14.1120000      0.0083351
     14.1130000      0.0083417
     14.1140000      0.0083310
     14.1150000      0.0083336
     14.1160000      0.0083347
     14.1170000      0.0083433
     14.1180000      0.0083383
     14.1190000      0.0083451
     14.1200000      0.0083430
     14.1210000      0.0083484
     14.1220000      0.0083486
     14.1230000      0.0083517
     14.1240000      0.0083640
     14.1250000      0.0083422
     14.1260000      0.0083476
     14.1270000      0.0083474
     14.1280000      0.0083616
     14.1290000      0.0083607
     14.1300000      0.0083531
     14.1310000      0.0083634
     14.1320000      0.0083573
     14.1330000      0.0083635
     14.1340000      0.0083625
     14.1350000      0.0083499
     14.1360000      0.0083536
     14.1370000      0.0083503
     14.1380000      0.0083571
     14.1390000      0.0083390
     14.1400000      0.0083308
     14.1410000      0.0083359
     14.1420000      0.0083374
     14.1430000      0.0083404
     14.1440000      0.0083314
     14.1450000      0.0083383
     14.1460000      0.0083421
     14.1470000      0.0083404
     14.1480000      0.0083353
     14.1490000      0.0083354
     14.1500000      0.0083482
     14.1510000      0.0083422
     14.1520000      0.0083446
     14.1530000      0.0083422
     14.1540000      0.0083444
     14.1550000      0.0083509
     14.1560000      0.0083512
     14.1570000      0.0083474
     14.1580000      0.0083606
     14.1590000      0.0083562
     14.1600000      0.0083717
     14.1610000      0.0083543
     14.1620000      0.0083548
     14.1630000      0.0083570
     14.1640000      0.0083498
     14.1650000      0.0083482
     14.1660000      0.0083409
     14.1670000      0.0083489
     14.1680000      0.0083450
     14.1690000      0.0083314
     14.1700000      0.0083428
     14.1710000      0.0083428
     14.1720000      0.0083302
     14.1730000      0.0083407
     14.1740000      0.0083392
     14.1750000      0.0083267
     14.1760000      0.0083322
     14.1770000      0.0083390
     14.1780000      0.0083182
     14.1790000      0.0083394
     14.1800000      0.0083328
     14.1810000      0.0083271
     14.1820000      0.0083292
     14.1830000      0.0083229
     14.1840000      0.0083410
     14.1850000      0.0083173
     14.1860000      0.0083388
     14.1870000      0.0083233
     14.1880000      0.0083352
     14.1890000      0.0083188
     14.1900000      0.0083120
     14.1910000      0.0083166
     14.1920000      0.0083223
     14.1930000      0.0083318
     14.1940000      0.0083130
     14.1950000      0.0083191
     14.1960000      0.0083251
     14.1970000      0.0083217
     14.1980000      0.0083135
     14.1990000      0.0083087
     14.2000000      0.0083240
     14.2010000      0.0083185
     14.2020000      0.0083118
     14.2030000      0.0083094
     14.2040000      0.0083103
     14.2050000      0.0083274
     14.2060000      0.0083169
     14.2070000      0.0083317
     14.2080000      0.0083130
     14.2090000      0.0083326
     14.2100000      0.0083142
     14.2110000      0.0083088
     14.2120000      0.0083126
     14.2130000      0.0083111
     14.2140000      0.0083351
     14.2150000      0.0083317
     14.2160000      0.0083430
     14.2170000      0.0083387
     14.2180000      0.0083466
     14.2190000      0.0083254
     14.2200000      0.0083262
     14.2210000      0.0083315
     14.2220000      0.0083216
     14.2230000      0.0083467
     14.2240000      0.0083469
     14.2250000      0.0083380
     14.2260000      0.0083285
     14.2270000      0.0083343
     14.2280000      0.0083355
     14.2290000      0.0083341
     14.2300000      0.0083287
     14.2310000      0.0083237
     14.2320000      0.0083229
     14.2330000      0.0083272
     14.2340000      0.0083265
     14.2350000      0.0082976
     14.2360000      0.0083139
     14.2370000      0.0083091
     14.2380000      0.0083214
     14.2390000      0.0083183
     14.2400000      0.0083106
     14.2410000      0.0083094
     14.2420000      0.0083212
     14.2430000      0.0083190
     14.2440000      0.0083188
     14.2450000      0.0083192
     14.2460000      0.0083111
     14.2470000      0.0083051
     14.2480000      0.0083168
     14.2490000      0.0083046
     14.2500000      0.0082997
     14.2510000      0.0082979
     14.2520000      0.0083038
     14.2530000      0.0082969
     14.2540000      0.0083044
     14.2550000      0.0083039
     14.2560000      0.0083066
     14.2570000      0.0083062
     14.2580000      0.0082972
     14.2590000      0.0083007
     14.2600000      0.0082916
     14.2610000      0.0083115
     14.2620000      0.0083132
     14.2630000      0.0083058
     14.2640000      0.0082966
     14.2650000      0.0083159
     14.2660000      0.0083169
     14.2670000      0.0082923
     14.2680000      0.0082992
     14.2690000      0.0082933
     14.2700000      0.0082979
     14.2710000      0.0082938
     14.2720000      0.0082992
     14.2730000      0.0082913
     14.2740000      0.0082884
     14.2750000      0.0082871
     14.2760000      0.0083045
     14.2770000      0.0082964
     14.2780000      0.0083012
     14.2790000      0.0082970
     14.2800000      0.0082927
     14.2810000      0.0082977
     14.2820000      0.0083067
     14.2830000      0.0082888
     14.2840000      0.0082943
     14.2850000      0.0082972
     14.2860000      0.0082954
     14.2870000      0.0083006
     14.2880000      0.0083004
     14.2890000      0.0083050
     14.2900000      0.0082778
     14.2910000      0.0082838
     14.2920000      0.0082910
     14.2930000      0.0082850
     14.2940000      0.0082949
     14.2950000      0.0082778
     14.2960000      0.0082818
     14.2970000      0.0082826
     14.2980000      0.0082863
     14.2990000      0.0082781
     14.3000000      0.0082958
     14.3010000      0.0082956
     14.3020000      0.0082936
     14.3030000      0.0082986
     14.3040000      0.0083072
     14.3050000      0.0083101
     14.3060000      0.0083112
     14.3070000      0.0083259
     14.3080000      0.0083234
     14.3090000      0.0083261
     14.3100000      0.0083162
     14.3110000      0.0083134
     14.3120000      0.0083384
     14.3130000      0.0083274
     14.3140000      0.0083364
     14.3150000      0.0083304
     14.3160000      0.0083411
     14.3170000      0.0083398
     14.3180000      0.0083394
     14.3190000      0.0083379
     14.3200000      0.0083388
     14.3210000      0.0083322
     14.3220000      0.0083411
     14.3230000      0.0083465
     14.3240000      0.0083517
     14.3250000      0.0083474
     14.3260000      0.0083360
     14.3270000      0.0083276
     14.3280000      0.0083427
     14.3290000      0.0083397
     14.3300000      0.0083249
     14.3310000      0.0083405
     14.3320000      0.0083351
     14.3330000      0.0083339
     14.3340000      0.0083431
     14.3350000      0.0083413
     14.3360000      0.0083398
     14.3370000      0.0083396
     14.3380000      0.0083312
     14.3390000      0.0083230
     14.3400000      0.0083235
     14.3410000      0.0083322
     14.3420000      0.0083346
     14.3430000      0.0083242
     14.3440000      0.0083261
     14.3450000      0.0083373
     14.3460000      0.0083378
     14.3470000      0.0083439
     14.3480000      0.0083351
     14.3490000      0.0083482
     14.3500000      0.0083447
     14.3510000      0.0083391
     14.3520000      0.0083428
     14.3530000      0.0083432
     14.3540000      0.0083436
     14.3550000      0.0083423
     14.3560000      0.0083380
     14.3570000      0.0083621
     14.3580000      0.0083418
     14.3590000      0.0083353
     14.3600000      0.0083523
     14.3610000      0.0083507
     14.3620000      0.0083599
     14.3630000      0.0083601
     14.3640000      0.0083694
     14.3650000      0.0083636
     14.3660000      0.0083627
     14.3670000      0.0083695
     14.3680000      0.0083647
     14.3690000      0.0083587
     14.3700000      0.0083632
     14.3710000      0.0083641
     14.3720000      0.0083545
     14.3730000      0.0083594
     14.3740000      0.0083670
     14.3750000      0.0083574
     14.3760000      0.0083580
     14.3770000      0.0083558
     14.3780000      0.0083521
     14.3790000      0.0083390
     14.3800000      0.0083399
     14.3810000      0.0083445
     14.3820000      0.0083435
     14.3830000      0.0083565
     14.3840000      0.0083665
     14.3850000      0.0083520
     14.3860000      0.0083508
     14.3870000      0.0083687
     14.3880000      0.0083663
     14.3890000      0.0083610
     14.3900000      0.0083672
     14.3910000      0.0083711
     14.3920000      0.0083590
     14.3930000      0.0083631
     14.3940000      0.0083714
     14.3950000      0.0083594
     14.3960000      0.0083729
     14.3970000      0.0083643
     14.3980000      0.0083559
     14.3990000      0.0083706
     14.4000000      0.0083644
     14.4010000      0.0083523
     14.4020000      0.0083717
     14.4030000      0.0083568
     14.4040000      0.0083655
     14.4050000      0.0083718
     14.4060000      0.0083692
     14.4070000      0.0083651
     14.4080000      0.0083649
     14.4090000      0.0083613
     14.4100000      0.0083688
     14.4110000      0.0083701
     14.4120000      0.0083656
     14.4130000      0.0083719
     14.4140000      0.0083617
     14.4150000      0.0083655
     14.4160000      0.0083538
     14.4170000      0.0083580
     14.4180000      0.0083715
     14.4190000      0.0083655
     14.4200000      0.0083537
     14.4210000      0.0083527
     14.4220000      0.0083651
     14.4230000      0.0083731
     14.4240000      0.0083569
     14.4250000      0.0083574
     14.4260000      0.0083522
     14.4270000      0.0083557
     14.4280000      0.0083532
     14.4290000      0.0083670
     14.4300000      0.0083657
     14.4310000      0.0083436
     14.4320000      0.0083715
     14.4330000      0.0083742
     14.4340000      0.0083671
     14.4350000      0.0083691
     14.4360000      0.0083720
     14.4370000      0.0083692
     14.4380000      0.0083636
     14.4390000      0.0083597
     14.4400000      0.0083691
     14.4410000      0.0083830
     14.4420000      0.0083707
     14.4430000      0.0083731
     14.4440000      0.0083961
     14.4450000      0.0083778
     14.4460000      0.0083773
     14.4470000      0.0083698
     14.4480000      0.0083860
     14.4490000      0.0083809
     14.4500000      0.0083694
     14.4510000      0.0083711
     14.4520000      0.0083781
     14.4530000      0.0083921
     14.4540000      0.0083829
     14.4550000      0.0083780
     14.4560000      0.0083917
     14.4570000      0.0083781
     14.4580000      0.0083942
     14.4590000      0.0083937
     14.4600000      0.0083908
     14.4610000      0.0083817
     14.4620000      0.0083781
     14.4630000      0.0083826
     14.4640000      0.0083791
     14.4650000      0.0083877
     14.4660000      0.0083971
     14.4670000      0.0083786
     14.4680000      0.0083781
     14.4690000      0.0083887
     14.4700000      0.0083883
     14.4710000      0.0083828
     14.4720000      0.0083874
     14.4730000      0.0083758
     14.4740000      0.0083808
     14.4750000      0.0083864
     14.4760000      0.0083985
     14.4770000      0.0083873
     14.4780000      0.0083893
     14.4790000      0.0083877
     14.4800000      0.0083917
     14.4810000      0.0083784
     14.4820000      0.0083908
     14.4830000      0.0083858
     14.4840000      0.0083796
     14.4850000      0.0083957
     14.4860000      0.0083781
     14.4870000      0.0083837
     14.4880000      0.0083902
     14.4890000      0.0083816
     14.4900000      0.0083927
     14.4910000      0.0083720
     14.4920000      0.0083945
     14.4930000      0.0083697
     14.4940000      0.0083899
     14.4950000      0.0083840
     14.4960000      0.0083854
     14.4970000      0.0083898
     14.4980000      0.0083822
     14.4990000      0.0083798
     14.5000000      0.0083741
     14.5010000      0.0083856
     14.5020000      0.0083845
     14.5030000      0.0083818
     14.5040000      0.0083970
     14.5050000      0.0083951
     14.5060000      0.0084050
     14.5070000      0.0083951
     14.5080000      0.0083888
     14.5090000      0.0083883
     14.5100000      0.0083948
     14.5110000      0.0083980
     14.5120000      0.0083813
     14.5130000      0.0083840
     14.5140000      0.0083759
     14.5150000      0.0083815
     14.5160000      0.0083854
     14.5170000      0.0083783
     14.5180000      0.0083956
     14.5190000      0.0083903
     14.5200000      0.0083899
     14.5210000      0.0083996
     14.5220000      0.0083867
     14.5230000      0.0084036
     14.5240000      0.0083923
     14.5250000      0.0083866
     14.5260000      0.0083999
     14.5270000      0.0084072
     14.5280000      0.0083974
     14.5290000      0.0084092
     14.5300000      0.0084126
     14.5310000      0.0083963
     14.5320000      0.0084012
     14.5330000      0.0083963
     14.5340000      0.0083960
     14.5350000      0.0084068
     14.5360000      0.0084115
     14.5370000      0.0084029
     14.5380000      0.0084061
     14.5390000      0.0084203
     14.5400000      0.0084072
     14.5410000      0.0084124
     14.5420000      0.0084050
     14.5430000      0.0084065
     14.5440000      0.0084047
     14.5450000      0.0084130
     14.5460000      0.0083985
     14.5470000      0.0084128
     14.5480000      0.0084174
     14.5490000      0.0084080
     14.5500000      0.0084084
     14.5510000      0.0084220
     14.5520000      0.0084053
     14.5530000      0.0084051
     14.5540000      0.0084078
     14.5550000      0.0084153
     14.5560000      0.0084155
     14.5570000      0.0084125
     14.5580000      0.0084179
     14.5590000      0.0084208
     14.5600000      0.0084216
     14.5610000      0.0084222
     14.5620000      0.0084293
     14.5630000      0.0084229
     14.5640000      0.0084260
     14.5650000      0.0084343
     14.5660000      0.0084338
     14.5670000      0.0084174
     14.5680000      0.0084221
     14.5690000      0.0084241
     14.5700000      0.0084331
     14.5710000      0.0084325
     14.5720000      0.0084300
     14.5730000      0.0084291
     14.5740000      0.0084351
     14.5750000      0.0084408
     14.5760000      0.0084248
     14.5770000      0.0084393
     14.5780000      0.0084339
     14.5790000      0.0084411
     14.5800000      0.0084326
     14.5810000      0.0084385
     14.5820000      0.0084442
     14.5830000      0.0084387
     14.5840000      0.0084350
     14.5850000      0.0084169
     14.5860000      0.0084289
     14.5870000      0.0084257
     14.5880000      0.0084120
     14.5890000      0.0084151
     14.5900000      0.0084197
     14.5910000      0.0084099
     14.5920000      0.0084161
     14.5930000      0.0084181
     14.5940000      0.0084072
     14.5950000      0.0084115
     14.5960000      0.0084068
     14.5970000      0.0084028
     14.5980000      0.0084102
     14.5990000      0.0084010
     14.6000000      0.0084071
     14.6010000      0.0084228
     14.6020000      0.0084239
     14.6030000      0.0084213
     14.6040000      0.0084219
     14.6050000      0.0084329
     14.6060000      0.0084424
     14.6070000      0.0084374
     14.6080000      0.0084325
     14.6090000      0.0084291
     14.6100000      0.0084271
     14.6110000      0.0084163
     14.6120000      0.0084243
     14.6130000      0.0084307
     14.6140000      0.0084225
     14.6150000      0.0084280
     14.6160000      0.0084339
     14.6170000      0.0084523
     14.6180000      0.0084528
     14.6190000      0.0084467
     14.6200000      0.0084466
     14.6210000      0.0084439
     14.6220000      0.0084366
     14.6230000      0.0084512
     14.6240000      0.0084464
     14.6250000      0.0084454
     14.6260000      0.0084414
     14.6270000      0.0084496
     14.6280000      0.0084453
     14.6290000      0.0084635
     14.6300000      0.0084438
     14.6310000      0.0084422
     14.6320000      0.0084576
     14.6330000      0.0084520
     14.6340000      0.0084511
     14.6350000      0.0084464
     14.6360000      0.0084370
     14.6370000      0.0084518
     14.6380000      0.0084522
     14.6390000      0.0084505
     14.6400000      0.0084537
     14.6410000      0.0084573
     14.6420000      0.0084676
     14.6430000      0.0084656
     14.6440000      0.0084586
     14.6450000      0.0084544
     14.6460000      0.0084626
     14.6470000      0.0084693
     14.6480000      0.0084766
     14.6490000      0.0084593
     14.6500000      0.0084509
     14.6510000      0.0084569
     14.6520000      0.0084611
     14.6530000      0.0084781
     14.6540000      0.0084634
     14.6550000      0.0084768
     14.6560000      0.0084792
     14.6570000      0.0084820
     14.6580000      0.0084873
     14.6590000      0.0084939
     14.6600000      0.0084809
     14.6610000      0.0084848
     14.6620000      0.0084702
     14.6630000      0.0084818
     14.6640000      0.0084712
     14.6650000      0.0084594
     14.6660000      0.0084817
     14.6670000      0.0084731
     14.6680000      0.0084717
     14.6690000      0.0084818
     14.6700000      0.0084797
     14.6710000      0.0084775
     14.6720000      0.0084787
     14.6730000      0.0084860
     14.6740000      0.0084660
     14.6750000      0.0084760
     14.6760000      0.0084719
     14.6770000      0.0084611
     14.6780000      0.0084772
     14.6790000      0.0084700
     14.6800000      0.0084792
     14.6810000      0.0084732
     14.6820000      0.0084815
     14.6830000      0.0084884
     14.6840000      0.0084858
     14.6850000      0.0084814
     14.6860000      0.0084951
     14.6870000      0.0084907
     14.6880000      0.0084842
     14.6890000      0.0084868
     14.6900000      0.0084880
     14.6910000      0.0085002
     14.6920000      0.0085060
     14.6930000      0.0084975
     14.6940000      0.0085041
     14.6950000      0.0085140
     14.6960000      0.0085026
     14.6970000      0.0085071
     14.6980000      0.0085066
     14.6990000      0.0084885
     14.7000000      0.0084827
     14.7010000      0.0084870
     14.7020000      0.0084795
     14.7030000      0.0084763
     14.7040000      0.0084892
     14.7050000      0.0084787
     14.7060000      0.0084796
     14.7070000      0.0084792
     14.7080000      0.0084890
     14.7090000      0.0084796
     14.7100000      0.0085018
     14.7110000      0.0084967
     14.7120000      0.0084835
     14.7130000      0.0084992
     14.7140000      0.0084933
     14.7150000      0.0084817
     14.7160000      0.0084883
     14.7170000      0.0084819
     14.7180000      0.0084794
     14.7190000      0.0084855
     14.7200000      0.0084803
     14.7210000      0.0084825
     14.7220000      0.0084899
     14.7230000      0.0084879
     14.7240000      0.0084978
     14.7250000      0.0084898
     14.7260000      0.0084846
     14.7270000      0.0084950
     14.7280000      0.0084788
     14.7290000      0.0084913
     14.7300000      0.0084872
     14.7310000      0.0084861
     14.7320000      0.0084864
     14.7330000      0.0084966
     14.7340000      0.0084807
     14.7350000      0.0084888
     14.7360000      0.0084972
     14.7370000      0.0084923
     14.7380000      0.0084997
     14.7390000      0.0084803
     14.7400000      0.0084824
     14.7410000      0.0084821
     14.7420000      0.0084697
     14.7430000      0.0084810
     14.7440000      0.0084973
     14.7450000      0.0084973
     14.7460000      0.0084806
     14.7470000      0.0084948
     14.7480000      0.0084796
     14.7490000      0.0084959
     14.7500000      0.0084821
     14.7510000      0.0084958
     14.7520000      0.0084822
     14.7530000      0.0084865
     14.7540000      0.0084868
     14.7550000      0.0084864
     14.7560000      0.0084821
     14.7570000      0.0084979
     14.7580000      0.0084894
     14.7590000      0.0085011
     14.7600000      0.0084951
     14.7610000      0.0085018
     14.7620000      0.0084960
     14.7630000      0.0084858
     14.7640000      0.0085023
     14.7650000      0.0084903
     14.7660000      0.0084892
     14.7670000      0.0084981
     14.7680000      0.0084879
     14.7690000      0.0084807
     14.7700000      0.0084673
     14.7710000      0.0084741
     14.7720000      0.0084719
     14.7730000      0.0084881
     14.7740000      0.0084696
     14.7750000      0.0084759
     14.7760000      0.0084758
     14.7770000      0.0084802
     14.7780000      0.0084888
     14.7790000      0.0084675
     14.7800000      0.0084556
     14.7810000      0.0084766
     14.7820000      0.0084812
     14.7830000      0.0084661
     14.7840000      0.0084797
     14.7850000      0.0084822
     14.7860000      0.0084919
     14.7870000      0.0084680
     14.7880000      0.0084831
     14.7890000      0.0084760
     14.7900000      0.0084761
     14.7910000      0.0084706
     14.7920000      0.0084946
     14.7930000      0.0084949
     14.7940000      0.0084794
     14.7950000      0.0084982
     14.7960000      0.0085014
     14.7970000      0.0084890
     14.7980000      0.0084840
     14.7990000      0.0084768
     14.8000000      0.0084793
     14.8010000      0.0084836
     14.8020000      0.0085129
     14.8030000      0.0084911
     14.8040000      0.0085132
     14.8050000      0.0085035
     14.8060000      0.0085133
     14.8070000      0.0084996
     14.8080000      0.0084985
     14.8090000      0.0084866
     14.8100000      0.0084785
     14.8110000      0.0084830
     14.8120000      0.0084856
     14.8130000      0.0084847
     14.8140000      0.0084906
     14.8150000      0.0084930
     14.8160000      0.0084798
     14.8170000      0.0084905
     14.8180000      0.0084896
     14.8190000      0.0084950
     14.8200000      0.0085028
     14.8210000      0.0084989
     14.8220000      0.0085138
     14.8230000      0.0085106
     14.8240000      0.0084996
     14.8250000      0.0085144
     14.8260000      0.0085036
     14.8270000      0.0085182
     14.8280000      0.0085282
     14.8290000      0.0085156
     14.8300000      0.0085122
     14.8310000      0.0085242
     14.8320000      0.0085129
     14.8330000      0.0085104
     14.8340000      0.0085019
     14.8350000      0.0085192
     14.8360000      0.0085193
     14.8370000      0.0085198
     14.8380000      0.0085180
     14.8390000      0.0085103
     14.8400000      0.0085094
     14.8410000      0.0085095
     14.8420000      0.0085235
     14.8430000      0.0085072
     14.8440000      0.0085230
     14.8450000      0.0085069
     14.8460000      0.0085182
     14.8470000      0.0085243
     14.8480000      0.0085142
     14.8490000      0.0085106
     14.8500000      0.0085289
     14.8510000      0.0085321
     14.8520000      0.0085236
     14.8530000      0.0085213
     14.8540000      0.0085216
     14.8550000      0.0085313
     14.8560000      0.0085244
     14.8570000      0.0085244
     14.8580000      0.0085101
     14.8590000      0.0085165
     14.8600000      0.0085118
     14.8610000      0.0085206
     14.8620000      0.0085172
     14.8630000      0.0085068
     14.8640000      0.0085070
     14.8650000      0.0085273
     14.8660000      0.0085295
     14.8670000      0.0085314
     14.8680000      0.0085201
     14.8690000      0.0085271
     14.8700000      0.0085159
     14.8710000      0.0085261
     14.8720000      0.0085314
     14.8730000      0.0085211
     14.8740000      0.0085251
     14.8750000      0.0085188
     14.8760000      0.0085082
     14.8770000      0.0085154
     14.8780000      0.0085140
     14.8790000      0.0085193
     14.8800000      0.0085196
     14.8810000      0.0085100
     14.8820000      0.0085128
     14.8830000      0.0085080
     14.8840000      0.0085078
     14.8850000      0.0085082
     14.8860000      0.0085159
     14.8870000      0.0085140
     14.8880000      0.0085012
     14.8890000      0.0085184
     14.8900000      0.0085064
     14.8910000      0.0085068
     14.8920000      0.0085178
     14.8930000      0.0085237
     14.8940000      0.0085125
     14.8950000      0.0085138
     14.8960000      0.0085270
     14.8970000      0.0085155
     14.8980000      0.0085164
     14.8990000      0.0085089
     14.9000000      0.0085183
     14.9010000      0.0085085
     14.9020000      0.0085244
     14.9030000      0.0085200
     14.9040000      0.0085133
     14.9050000      0.0085224
     14.9060000      0.0085138
     14.9070000      0.0085288
     14.9080000      0.0085140
     14.9090000      0.0085072
     14.9100000      0.0085102
     14.9110000      0.0085082
     14.9120000      0.0085018
     14.9130000      0.0084996
     14.9140000      0.0085117
     14.9150000      0.0084978
     14.9160000      0.0084996
     14.9170000      0.0085114
     14.9180000      0.0085148
     14.9190000      0.0085089
     14.9200000      0.0085181
     14.9210000      0.0085120
     14.9220000      0.0085154
     14.9230000      0.0085176
     14.9240000      0.0085151
     14.9250000      0.0085128
     14.9260000      0.0085117
     14.9270000      0.0085145
     14.9280000      0.0085012
     14.9290000      0.0085122
     14.9300000      0.0085060
     14.9310000      0.0085092
     14.9320000      0.0085094
     14.9330000      0.0085131
     14.9340000      0.0085081
     14.9350000      0.0085017
     14.9360000      0.0085131
     14.9370000      0.0085031
     14.9380000      0.0084967
     14.9390000      0.0085044
     14.9400000      0.0084980
     14.9410000      0.0084868
     14.9420000      0.0084949
     14.9430000      0.0085055
     14.9440000      0.0085097
     14.9450000      0.0085102
     14.9460000      0.0084934
     14.9470000      0.0085013
     14.9480000      0.0084899
     14.9490000      0.0084991
     14.9500000      0.0084959
     14.9510000      0.0085070
     14.9520000      0.0085131
     14.9530000      0.0085366
     14.9540000      0.0085290
     14.9550000      0.0085213
     14.9560000      0.0085153
     14.9570000      0.0085161
     14.9580000      0.0085099
     14.9590000      0.0085054
     14.9600000      0.0085096
     14.9610000      0.0085253
     14.9620000      0.0085199
     14.9630000      0.0085288
     14.9640000      0.0085204
     14.9650000      0.0085141
     14.9660000      0.0085155
     14.9670000      0.0085208
     14.9680000      0.0085264
     14.9690000      0.0085259
     14.9700000      0.0085273
     14.9710000      0.0085330
     14.9720000      0.0085326
     14.9730000      0.0085219
     14.9740000      0.0085210
     14.9750000      0.0085124
     14.9760000      0.0085205
     14.9770000      0.0085084
     14.9780000      0.0085153
     14.9790000      0.0085072
     14.9800000      0.0085191
     14.9810000      0.0085170
     14.9820000      0.0085109
     14.9830000      0.0085096
     14.9840000      0.0085102
     14.9850000      0.0085086
     14.9860000      0.0084962
     14.9870000      0.0085150
     14.9880000      0.0085081
     14.9890000      0.0085075
     14.9900000      0.0085201
     14.9910000      0.0084955
     14.9920000      0.0085038
     14.9930000      0.0084966
     14.9940000      0.0085068
     14.9950000      0.0085207
     14.9960000      0.0085245
     14.9970000      0.0085018
     14.9980000      0.0085207
     14.9990000      0.0084962


==> gnuplot1/exam1/weight/imc-64w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001143
      0.0020000      0.0001151
      0.0030000      0.0001181
      0.0040000      0.0001240
      0.0050000      0.0001321
      0.0060000      0.0001411
      0.0070000      0.0001508
      0.0080000      0.0001604
      0.0090000      0.0001701
      0.0100000      0.0001795
      0.0110000      0.0001888
      0.0120000      0.0001979
      0.0130000      0.0002068
      0.0140000      0.0002156
      0.0150000      0.0002239
      0.0160000      0.0002321
      0.0170000      0.0002403
      0.0180000      0.0002482
      0.0190000      0.0002559
      0.0200000      0.0002636
      0.0210000      0.0002709
      0.0220000      0.0002783
      0.0230000      0.0002854
      0.0240000      0.0002925
      0.0250000      0.0002993
      0.0260000      0.0003061
      0.0270000      0.0003128
      0.0280000      0.0003194
      0.0290000      0.0003258
      0.0300000      0.0003321
      0.0310000      0.0003384
      0.0320000      0.0003445
      0.0330000      0.0003505
      0.0340000      0.0003564
      0.0350000      0.0003624
      0.0360000      0.0003680
      0.0370000      0.0003738
      0.0380000      0.0003795
      0.0390000      0.0003850
      0.0400000      0.0003907
      0.0410000      0.0003960
      0.0420000      0.0004015
      0.0430000      0.0004070
      0.0440000      0.0004122
      0.0450000      0.0004173
      0.0460000      0.0004224
      0.0470000      0.0004277
      0.0480000      0.0004323
      0.0490000      0.0004374
      0.0500000      0.0004424
      0.0510000      0.0004472
      0.0520000      0.0004523
      0.0530000      0.0004568
      0.0540000      0.0004616
      0.0550000      0.0004662
      0.0560000      0.0004711
      0.0570000      0.0004757
      0.0580000      0.0004801
      0.0590000      0.0004847
      0.0600000      0.0004893
      0.0610000      0.0004937
      0.0620000      0.0004983
      0.0630000      0.0005028
      0.0640000      0.0005071
      0.0650000      0.0005114
      0.0660000      0.0005158
      0.0670000      0.0005200
      0.0680000      0.0005242
      0.0690000      0.0005285
      0.0700000      0.0005328
      0.0710000      0.0005370
      0.0720000      0.0005411
      0.0730000      0.0005452
      0.0740000      0.0005491
      0.0750000      0.0005531
      0.0760000      0.0005573
      0.0770000      0.0005613
      0.0780000      0.0005650
      0.0790000      0.0005690
      0.0800000      0.0005732
      0.0810000      0.0005769
      0.0820000      0.0005807
      0.0830000      0.0005850
      0.0840000      0.0005885
      0.0850000      0.0005922
      0.0860000      0.0005963
      0.0870000      0.0005997
      0.0880000      0.0006037
      0.0890000      0.0006071
      0.0900000      0.0006110
      0.0910000      0.0006146
      0.0920000      0.0006183
      0.0930000      0.0006216
      0.0940000      0.0006253
      0.0950000      0.0006289
      0.0960000      0.0006326
      0.0970000      0.0006357
      0.0980000      0.0006398
      0.0990000      0.0006432
      0.1000000      0.0006470
      0.1010000      0.0006504
      0.1020000      0.0006537
      0.1030000      0.0006570
      0.1040000      0.0006608
      0.1050000      0.0006636
      0.1060000      0.0006670
      0.1070000      0.0006707
      0.1080000      0.0006740
      0.1090000      0.0006774
      0.1100000      0.0006806
      0.1110000      0.0006841
      0.1120000      0.0006877
      0.1130000      0.0006907
      0.1140000      0.0006942
      0.1150000      0.0006974
      0.1160000      0.0007006
      0.1170000      0.0007043
      0.1180000      0.0007071
      0.1190000      0.0007102
      0.1200000      0.0007135
      0.1210000      0.0007169
      0.1220000      0.0007199
      0.1230000      0.0007233
      0.1240000      0.0007259
      0.1250000      0.0007293
      0.1260000      0.0007318
      0.1270000      0.0007352
      0.1280000      0.0007381
      0.1290000      0.0007414
      0.1300000      0.0007440
      0.1310000      0.0007475
      0.1320000      0.0007505
      0.1330000      0.0007532
      0.1340000      0.0007563
      0.1350000      0.0007597
      0.1360000      0.0007624
      0.1370000      0.0007655
      0.1380000      0.0007687
      0.1390000      0.0007716
      0.1400000      0.0007746
      0.1410000      0.0007777
      0.1420000      0.0007805
      0.1430000      0.0007834
      0.1440000      0.0007864
      0.1450000      0.0007894
      0.1460000      0.0007918
      0.1470000      0.0007949
      0.1480000      0.0007981
      0.1490000      0.0008006
      0.1500000      0.0008035
      0.1510000      0.0008064
      0.1520000      0.0008092
      0.1530000      0.0008124
      0.1540000      0.0008151
      0.1550000      0.0008178
      0.1560000      0.0008213
      0.1570000      0.0008240
      0.1580000      0.0008258
      0.1590000      0.0008289
      0.1600000      0.0008321
      0.1610000      0.0008346
      0.1620000      0.0008371
      0.1630000      0.0008407
      0.1640000      0.0008430
      0.1650000      0.0008452
      0.1660000      0.0008478
      0.1670000      0.0008510
      0.1680000      0.0008536
      0.1690000      0.0008564
      0.1700000      0.0008589
      0.1710000      0.0008612
      0.1720000      0.0008641
      0.1730000      0.0008667
      0.1740000      0.0008695
      0.1750000      0.0008717
      0.1760000      0.0008742
      0.1770000      0.0008772
      0.1780000      0.0008798
      0.1790000      0.0008821
      0.1800000      0.0008846
      0.1810000      0.0008876
      0.1820000      0.0008902
      0.1830000      0.0008927
      0.1840000      0.0008953
      0.1850000      0.0008978
      0.1860000      0.0009002
      0.1870000      0.0009030
      0.1880000      0.0009055
      0.1890000      0.0009081
      0.1900000      0.0009105
      0.1910000      0.0009130
      0.1920000      0.0009156
      0.1930000      0.0009180
      0.1940000      0.0009209
      0.1950000      0.0009232
      0.1960000      0.0009261
      0.1970000      0.0009280
      0.1980000      0.0009304
      0.1990000      0.0009329
      0.2000000      0.0009356
      0.2010000      0.0009385
      0.2020000      0.0009405
      0.2030000      0.0009434
      0.2040000      0.0009458
      0.2050000      0.0009476
      0.2060000      0.0009506
      0.2070000      0.0009529
      0.2080000      0.0009552
      0.2090000      0.0009573
      0.2100000      0.0009601
      0.2110000      0.0009627
      0.2120000      0.0009650
      0.2130000      0.0009672
      0.2140000      0.0009696
      0.2150000      0.0009715
      0.2160000      0.0009741
      0.2170000      0.0009764
      0.2180000      0.0009783
      0.2190000      0.0009808
      0.2200000      0.0009837
      0.2210000      0.0009860
      0.2220000      0.0009881
      0.2230000      0.0009903
      0.2240000      0.0009927
      0.2250000      0.0009952
      0.2260000      0.0009971
      0.2270000      0.0009994
      0.2280000      0.0010022
      0.2290000      0.0010042
      0.2300000      0.0010063
      0.2310000      0.0010088
      0.2320000      0.0010110
      0.2330000      0.0010134
      0.2340000      0.0010155
      0.2350000      0.0010181
      0.2360000      0.0010198
      0.2370000      0.0010215
      0.2380000      0.0010244
      0.2390000      0.0010269
      0.2400000      0.0010293
      0.2410000      0.0010314
      0.2420000      0.0010341
      0.2430000      0.0010361
      0.2440000      0.0010390
      0.2450000      0.0010412
      0.2460000      0.0010433
      0.2470000      0.0010455
      0.2480000      0.0010476
      0.2490000      0.0010502
      0.2500000      0.0010519
      0.2510000      0.0010545
      0.2520000      0.0010562
      0.2530000      0.0010587
      0.2540000      0.0010611
      0.2550000      0.0010635
      0.2560000      0.0010657
      0.2570000      0.0010679
      0.2580000      0.0010697
      0.2590000      0.0010720
      0.2600000      0.0010740
      0.2610000      0.0010763
      0.2620000      0.0010782
      0.2630000      0.0010807
      0.2640000      0.0010828
      0.2650000      0.0010853
      0.2660000      0.0010879
      0.2670000      0.0010901
      0.2680000      0.0010919
      0.2690000      0.0010936
      0.2700000      0.0010962
      0.2710000      0.0010985
      0.2720000      0.0011001
      0.2730000      0.0011024
      0.2740000      0.0011042
      0.2750000      0.0011069
      0.2760000      0.0011086
      0.2770000      0.0011101
      0.2780000      0.0011124
      0.2790000      0.0011145
      0.2800000      0.0011165
      0.2810000      0.0011184
      0.2820000      0.0011212
      0.2830000      0.0011234
      0.2840000      0.0011252
      0.2850000      0.0011271
      0.2860000      0.0011289
      0.2870000      0.0011312
      0.2880000      0.0011334
      0.2890000      0.0011356
      0.2900000      0.0011376
      0.2910000      0.0011393
      0.2920000      0.0011414
      0.2930000      0.0011438
      0.2940000      0.0011454
      0.2950000      0.0011472
      0.2960000      0.0011504
      0.2970000      0.0011516
      0.2980000      0.0011533
      0.2990000      0.0011552
      0.3000000      0.0011574
      0.3010000      0.0011594
      0.3020000      0.0011614
      0.3030000      0.0011627
      0.3040000      0.0011650
      0.3050000      0.0011673
      0.3060000      0.0011692
      0.3070000      0.0011712
      0.3080000      0.0011728
      0.3090000      0.0011755
      0.3100000      0.0011773
      0.3110000      0.0011794
      0.3120000      0.0011814
      0.3130000      0.0011833
      0.3140000      0.0011853
      0.3150000      0.0011867
      0.3160000      0.0011885
      0.3170000      0.0011907
      0.3180000      0.0011923
      0.3190000      0.0011943
      0.3200000      0.0011968
      0.3210000      0.0011982
      0.3220000      0.0012002
      0.3230000      0.0012024
      0.3240000      0.0012041
      0.3250000      0.0012062
      0.3260000      0.0012080
      0.3270000      0.0012100
      0.3280000      0.0012118
      0.3290000      0.0012139
      0.3300000      0.0012161
      0.3310000      0.0012178
      0.3320000      0.0012197
      0.3330000      0.0012213
      0.3340000      0.0012233
      0.3350000      0.0012260
      0.3360000      0.0012272
      0.3370000      0.0012291
      0.3380000      0.0012312
      0.3390000      0.0012327
      0.3400000      0.0012344
      0.3410000      0.0012357
      0.3420000      0.0012384
      0.3430000      0.0012396
      0.3440000      0.0012416
      0.3450000      0.0012442
      0.3460000      0.0012457
      0.3470000      0.0012475
      0.3480000      0.0012483
      0.3490000      0.0012508
      0.3500000      0.0012523
      0.3510000      0.0012540
      0.3520000      0.0012559
      0.3530000      0.0012589
      0.3540000      0.0012599
      0.3550000      0.0012616
      0.3560000      0.0012639
      0.3570000      0.0012656
      0.3580000      0.0012679
      0.3590000      0.0012699
      0.3600000      0.0012718
      0.3610000      0.0012734
      0.3620000      0.0012756
      0.3630000      0.0012775
      0.3640000      0.0012798
      0.3650000      0.0012806
      0.3660000      0.0012830
      0.3670000      0.0012848
      0.3680000      0.0012859
      0.3690000      0.0012880
      0.3700000      0.0012903
      0.3710000      0.0012925
      0.3720000      0.0012941
      0.3730000      0.0012960
      0.3740000      0.0012971
      0.3750000      0.0012995
      0.3760000      0.0013015
      0.3770000      0.0013030
      0.3780000      0.0013052
      0.3790000      0.0013063
      0.3800000      0.0013080
      0.3810000      0.0013099
      0.3820000      0.0013120
      0.3830000      0.0013137
      0.3840000      0.0013152
      0.3850000      0.0013172
      0.3860000      0.0013187
      0.3870000      0.0013205
      0.3880000      0.0013226
      0.3890000      0.0013247
      0.3900000      0.0013260
      0.3910000      0.0013276
      0.3920000      0.0013298
      0.3930000      0.0013318
      0.3940000      0.0013342
      0.3950000      0.0013354
      0.3960000      0.0013369
      0.3970000      0.0013386
      0.3980000      0.0013403
      0.3990000      0.0013421
      0.4000000      0.0013440
      0.4010000      0.0013457
      0.4020000      0.0013473
      0.4030000      0.0013497
      0.4040000      0.0013514
      0.4050000      0.0013531
      0.4060000      0.0013544
      0.4070000      0.0013564
      0.4080000      0.0013584
      0.4090000      0.0013600
      0.4100000      0.0013617
      0.4110000      0.0013630
      0.4120000      0.0013647
      0.4130000      0.0013665
      0.4140000      0.0013683
      0.4150000      0.0013696
      0.4160000      0.0013720
      0.4170000      0.0013733
      0.4180000      0.0013754
      0.4190000      0.0013768
      0.4200000      0.0013787
      0.4210000      0.0013798
      0.4220000      0.0013815
      0.4230000      0.0013835
      0.4240000      0.0013846
      0.4250000      0.0013868
      0.4260000      0.0013883
      0.4270000      0.0013902
      0.4280000      0.0013921
      0.4290000      0.0013928
      0.4300000      0.0013953
      0.4310000      0.0013971
      0.4320000      0.0013980
      0.4330000      0.0014001
      0.4340000      0.0014023
      0.4350000      0.0014032
      0.4360000      0.0014048
      0.4370000      0.0014063
      0.4380000      0.0014078
      0.4390000      0.0014102
      0.4400000      0.0014123
      0.4410000      0.0014135
      0.4420000      0.0014152
      0.4430000      0.0014169
      0.4440000      0.0014189
      0.4450000      0.0014211
      0.4460000      0.0014225
      0.4470000      0.0014238
      0.4480000      0.0014251
      0.4490000      0.0014274
      0.4500000      0.0014287
      0.4510000      0.0014300
      0.4520000      0.0014320
      0.4530000      0.0014334
      0.4540000      0.0014347
      0.4550000      0.0014375
      0.4560000      0.0014383
      0.4570000      0.0014401
      0.4580000      0.0014413
      0.4590000      0.0014432
      0.4600000      0.0014447
      0.4610000      0.0014467
      0.4620000      0.0014483
      0.4630000      0.0014495
      0.4640000      0.0014513
      0.4650000      0.0014523
      0.4660000      0.0014544
      0.4670000      0.0014556
      0.4680000      0.0014572
      0.4690000      0.0014596
      0.4700000      0.0014603
      0.4710000      0.0014622
      0.4720000      0.0014639
      0.4730000      0.0014653
      0.4740000      0.0014667
      0.4750000      0.0014690
      0.4760000      0.0014697
      0.4770000      0.0014719
      0.4780000      0.0014733
      0.4790000      0.0014747
      0.4800000      0.0014765
      0.4810000      0.0014781
      0.4820000      0.0014797
      0.4830000      0.0014823
      0.4840000      0.0014833
      0.4850000      0.0014849
      0.4860000      0.0014869
      0.4870000      0.0014876
      0.4880000      0.0014893
      0.4890000      0.0014906
      0.4900000      0.0014923
      0.4910000      0.0014936
      0.4920000      0.0014951
      0.4930000      0.0014969
      0.4940000      0.0014986
      0.4950000      0.0014996
      0.4960000      0.0015019
      0.4970000      0.0015034
      0.4980000      0.0015052
      0.4990000      0.0015065
      0.5000000      0.0015083
      0.5010000      0.0015103
      0.5020000      0.0015116
      0.5030000      0.0015130
      0.5040000      0.0015149
      0.5050000      0.0015163
      0.5060000      0.0015178
      0.5070000      0.0015190
      0.5080000      0.0015203
      0.5090000      0.0015223
      0.5100000      0.0015237
      0.5110000      0.0015254
      0.5120000      0.0015262
      0.5130000      0.0015283
      0.5140000      0.0015304
      0.5150000      0.0015314
      0.5160000      0.0015337
      0.5170000      0.0015354
      0.5180000      0.0015361
      0.5190000      0.0015371
      0.5200000      0.0015395
      0.5210000      0.0015409
      0.5220000      0.0015431
      0.5230000      0.0015440
      0.5240000      0.0015462
      0.5250000      0.0015472
      0.5260000      0.0015492
      0.5270000      0.0015507
      0.5280000      0.0015519
      0.5290000      0.0015532
      0.5300000      0.0015550
      0.5310000      0.0015559
      0.5320000      0.0015587
      0.5330000      0.0015598
      0.5340000      0.0015614
      0.5350000      0.0015635
      0.5360000      0.0015643
      0.5370000      0.0015655
      0.5380000      0.0015681
      0.5390000      0.0015698
      0.5400000      0.0015706
      0.5410000      0.0015721
      0.5420000      0.0015736
      0.5430000      0.0015752
      0.5440000      0.0015770
      0.5450000      0.0015782
      0.5460000      0.0015802
      0.5470000      0.0015812
      0.5480000      0.0015832
      0.5490000      0.0015842
      0.5500000      0.0015854
      0.5510000      0.0015867
      0.5520000      0.0015879
      0.5530000      0.0015890
      0.5540000      0.0015906
      0.5550000      0.0015926
      0.5560000      0.0015944
      0.5570000      0.0015953
      0.5580000      0.0015965
      0.5590000      0.0015987
      0.5600000      0.0015998
      0.5610000      0.0016011
      0.5620000      0.0016019
      0.5630000      0.0016038
      0.5640000      0.0016055
      0.5650000      0.0016079
      0.5660000      0.0016080
      0.5670000      0.0016104
      0.5680000      0.0016107
      0.5690000      0.0016131
      0.5700000      0.0016134
      0.5710000      0.0016161
      0.5720000      0.0016170
      0.5730000      0.0016187
      0.5740000      0.0016203
      0.5750000      0.0016218
      0.5760000      0.0016229
      0.5770000      0.0016245
      0.5780000      0.0016259
      0.5790000      0.0016275
      0.5800000      0.0016283
      0.5810000      0.0016303
      0.5820000      0.0016315
      0.5830000      0.0016333
      0.5840000      0.0016334
      0.5850000      0.0016356
      0.5860000      0.0016368
      0.5870000      0.0016383
      0.5880000      0.0016402
      0.5890000      0.0016408
      0.5900000      0.0016420
      0.5910000      0.0016436
      0.5920000      0.0016458
      0.5930000      0.0016466
      0.5940000      0.0016474
      0.5950000      0.0016498
      0.5960000      0.0016511
      0.5970000      0.0016529
      0.5980000      0.0016541
      0.5990000      0.0016560
      0.6000000      0.0016572
      0.6010000      0.0016582
      0.6020000      0.0016599
      0.6030000      0.0016616
      0.6040000      0.0016626
      0.6050000      0.0016636
      0.6060000      0.0016659
      0.6070000      0.0016667
      0.6080000      0.0016684
      0.6090000      0.0016686
      0.6100000      0.0016702
      0.6110000      0.0016720
      0.6120000      0.0016730
      0.6130000      0.0016741
      0.6140000      0.0016757
      0.6150000      0.0016770
      0.6160000      0.0016785
      0.6170000      0.0016803
      0.6180000      0.0016817
      0.6190000      0.0016836
      0.6200000      0.0016858
      0.6210000      0.0016868
      0.6220000      0.0016881
      0.6230000      0.0016904
      0.6240000      0.0016909
      0.6250000      0.0016924
      0.6260000      0.0016942
      0.6270000      0.0016957
      0.6280000      0.0016978
      0.6290000      0.0016986
      0.6300000      0.0016994
      0.6310000      0.0017007
      0.6320000      0.0017018
      0.6330000      0.0017031
      0.6340000      0.0017046
      0.6350000      0.0017058
      0.6360000      0.0017073
      0.6370000      0.0017080
      0.6380000      0.0017101
      0.6390000      0.0017116
      0.6400000      0.0017126
      0.6410000      0.0017143
      0.6420000      0.0017162
      0.6430000      0.0017173
      0.6440000      0.0017190
      0.6450000      0.0017201
      0.6460000      0.0017215
      0.6470000      0.0017226
      0.6480000      0.0017233
      0.6490000      0.0017244
      0.6500000      0.0017276
      0.6510000      0.0017285
      0.6520000      0.0017290
      0.6530000      0.0017302
      0.6540000      0.0017313
      0.6550000      0.0017338
      0.6560000      0.0017343
      0.6570000      0.0017360
      0.6580000      0.0017377
      0.6590000      0.0017394
      0.6600000      0.0017412
      0.6610000      0.0017424
      0.6620000      0.0017426
      0.6630000      0.0017447
      0.6640000      0.0017462
      0.6650000      0.0017477
      0.6660000      0.0017495
      0.6670000      0.0017497
      0.6680000      0.0017502
      0.6690000      0.0017525
      0.6700000      0.0017539
      0.6710000      0.0017548
      0.6720000      0.0017574
      0.6730000      0.0017582
      0.6740000      0.0017597
      0.6750000      0.0017611
      0.6760000      0.0017618
      0.6770000      0.0017632
      0.6780000      0.0017649
      0.6790000      0.0017652
      0.6800000      0.0017658
      0.6810000      0.0017679
      0.6820000      0.0017696
      0.6830000      0.0017717
      0.6840000      0.0017724
      0.6850000      0.0017739
      0.6860000      0.0017752
      0.6870000      0.0017766
      0.6880000      0.0017784
      0.6890000      0.0017799
      0.6900000      0.0017813
      0.6910000      0.0017828
      0.6920000      0.0017844
      0.6930000      0.0017854
      0.6940000      0.0017870
      0.6950000      0.0017888
      0.6960000      0.0017892
      0.6970000      0.0017909
      0.6980000      0.0017925
      0.6990000      0.0017942
      0.7000000      0.0017950
      0.7010000      0.0017969
      0.7020000      0.0017977
      0.7030000      0.0017996
      0.7040000      0.0018007
      0.7050000      0.0018024
      0.7060000      0.0018040
      0.7070000      0.0018043
      0.7080000      0.0018059
      0.7090000      0.0018070
      0.7100000      0.0018082
      0.7110000      0.0018091
      0.7120000      0.0018113
      0.7130000      0.0018125
      0.7140000      0.0018134
      0.7150000      0.0018153
      0.7160000      0.0018165
      0.7170000      0.0018169
      0.7180000      0.0018181
      0.7190000      0.0018197
      0.7200000      0.0018206
      0.7210000      0.0018226
      0.7220000      0.0018239
      0.7230000      0.0018252
      0.7240000      0.0018260
      0.7250000      0.0018277
      0.7260000      0.0018289
      0.7270000      0.0018301
      0.7280000      0.0018315
      0.7290000      0.0018331
      0.7300000      0.0018334
      0.7310000      0.0018353
      0.7320000      0.0018366
      0.7330000      0.0018371
      0.7340000      0.0018396
      0.7350000      0.0018400
      0.7360000      0.0018417
      0.7370000      0.0018433
      0.7380000      0.0018441
      0.7390000      0.0018456
      0.7400000      0.0018476
      0.7410000      0.0018484
      0.7420000      0.0018495
      0.7430000      0.0018496
      0.7440000      0.0018517
      0.7450000      0.0018526
      0.7460000      0.0018540
      0.7470000      0.0018556
      0.7480000      0.0018562
      0.7490000      0.0018585
      0.7500000      0.0018588
      0.7510000      0.0018612
      0.7520000      0.0018618
      0.7530000      0.0018638
      0.7540000      0.0018652
      0.7550000      0.0018669
      0.7560000      0.0018673
      0.7570000      0.0018688
      0.7580000      0.0018697
      0.7590000      0.0018709
      0.7600000      0.0018729
      0.7610000      0.0018739
      0.7620000      0.0018763
      0.7630000      0.0018765
      0.7640000      0.0018777
      0.7650000      0.0018783
      0.7660000      0.0018795
      0.7670000      0.0018823
      0.7680000      0.0018829
      0.7690000      0.0018835
      0.7700000      0.0018853
      0.7710000      0.0018871
      0.7720000      0.0018883
      0.7730000      0.0018888
      0.7740000      0.0018905
      0.7750000      0.0018918
      0.7760000      0.0018927
      0.7770000      0.0018932
      0.7780000      0.0018942
      0.7790000      0.0018960
      0.7800000      0.0018978
      0.7810000      0.0018987
      0.7820000      0.0018998
      0.7830000      0.0019012
      0.7840000      0.0019028
      0.7850000      0.0019037
      0.7860000      0.0019051
      0.7870000      0.0019063
      0.7880000      0.0019074
      0.7890000      0.0019086
      0.7900000      0.0019104
      0.7910000      0.0019111
      0.7920000      0.0019126
      0.7930000      0.0019127
      0.7940000      0.0019135
      0.7950000      0.0019162
      0.7960000      0.0019169
      0.7970000      0.0019185
      0.7980000      0.0019211
      0.7990000      0.0019224
      0.8000000      0.0019231
      0.8010000      0.0019244
      0.8020000      0.0019251
      0.8030000      0.0019268
      0.8040000      0.0019275
      0.8050000      0.0019294
      0.8060000      0.0019307
      0.8070000      0.0019320
      0.8080000      0.0019333
      0.8090000      0.0019340
      0.8100000      0.0019359
      0.8110000      0.0019371
      0.8120000      0.0019390
      0.8130000      0.0019403
      0.8140000      0.0019410
      0.8150000      0.0019415
      0.8160000      0.0019438
      0.8170000      0.0019438
      0.8180000      0.0019448
      0.8190000      0.0019474
      0.8200000      0.0019484
      0.8210000      0.0019498
      0.8220000      0.0019502
      0.8230000      0.0019516
      0.8240000      0.0019527
      0.8250000      0.0019539
      0.8260000      0.0019549
      0.8270000      0.0019564
      0.8280000      0.0019577
      0.8290000      0.0019591
      0.8300000      0.0019598
      0.8310000      0.0019607
      0.8320000      0.0019619
      0.8330000      0.0019620
      0.8340000      0.0019637
      0.8350000      0.0019661
      0.8360000      0.0019655
      0.8370000      0.0019675
      0.8380000      0.0019689
      0.8390000      0.0019702
      0.8400000      0.0019700
      0.8410000      0.0019712
      0.8420000      0.0019728
      0.8430000      0.0019735
      0.8440000      0.0019746
      0.8450000      0.0019765
      0.8460000      0.0019778
      0.8470000      0.0019781
      0.8480000      0.0019796
      0.8490000      0.0019809
      0.8500000      0.0019824
      0.8510000      0.0019819
      0.8520000      0.0019833
      0.8530000      0.0019851
      0.8540000      0.0019868
      0.8550000      0.0019882
      0.8560000      0.0019892
      0.8570000      0.0019898
      0.8580000      0.0019908
      0.8590000      0.0019920
      0.8600000      0.0019936
      0.8610000      0.0019946
      0.8620000      0.0019956
      0.8630000      0.0019967
      0.8640000      0.0019989
      0.8650000      0.0019996
      0.8660000      0.0020002
      0.8670000      0.0020027
      0.8680000      0.0020032
      0.8690000      0.0020054
      0.8700000      0.0020059
      0.8710000      0.0020070
      0.8720000      0.0020087
      0.8730000      0.0020098
      0.8740000      0.0020103
      0.8750000      0.0020121
      0.8760000      0.0020126
      0.8770000      0.0020137
      0.8780000      0.0020155
      0.8790000      0.0020161
      0.8800000      0.0020166
      0.8810000      0.0020173
      0.8820000      0.0020195
      0.8830000      0.0020208
      0.8840000      0.0020216
      0.8850000      0.0020227
      0.8860000      0.0020242
      0.8870000      0.0020256
      0.8880000      0.0020268
      0.8890000      0.0020273
      0.8900000      0.0020287
      0.8910000      0.0020292
      0.8920000      0.0020302
      0.8930000      0.0020317
      0.8940000      0.0020322
      0.8950000      0.0020338
      0.8960000      0.0020346
      0.8970000      0.0020372
      0.8980000      0.0020373
      0.8990000      0.0020391
      0.9000000      0.0020405
      0.9010000      0.0020412
      0.9020000      0.0020434
      0.9030000      0.0020441
      0.9040000      0.0020450
      0.9050000      0.0020472
      0.9060000      0.0020466
      0.9070000      0.0020487
      0.9080000      0.0020500
      0.9090000      0.0020505
      0.9100000      0.0020516
      0.9110000      0.0020533
      0.9120000      0.0020552
      0.9130000      0.0020554
      0.9140000      0.0020567
      0.9150000      0.0020582
      0.9160000      0.0020595
      0.9170000      0.0020607
      0.9180000      0.0020618
      0.9190000      0.0020626
      0.9200000      0.0020647
      0.9210000      0.0020650
      0.9220000      0.0020665
      0.9230000      0.0020682
      0.9240000      0.0020678
      0.9250000      0.0020705
      0.9260000      0.0020709
      0.9270000      0.0020725
      0.9280000      0.0020733
      0.9290000      0.0020747
      0.9300000      0.0020754
      0.9310000      0.0020763
      0.9320000      0.0020787
      0.9330000      0.0020800
      0.9340000      0.0020809
      0.9350000      0.0020817
      0.9360000      0.0020834
      0.9370000      0.0020842
      0.9380000      0.0020858
      0.9390000      0.0020867
      0.9400000      0.0020877
      0.9410000      0.0020889
      0.9420000      0.0020895
      0.9430000      0.0020907
      0.9440000      0.0020913
      0.9450000      0.0020922
      0.9460000      0.0020941
      0.9470000      0.0020949
      0.9480000      0.0020964
      0.9490000      0.0020978
      0.9500000      0.0020974
      0.9510000      0.0020999
      0.9520000      0.0021006
      0.9530000      0.0021013
      0.9540000      0.0021021
      0.9550000      0.0021036
      0.9560000      0.0021043
      0.9570000      0.0021065
      0.9580000      0.0021072
      0.9590000      0.0021085
      0.9600000      0.0021091
      0.9610000      0.0021104
      0.9620000      0.0021115
      0.9630000      0.0021126
      0.9640000      0.0021139
      0.9650000      0.0021153
      0.9660000      0.0021152
      0.9670000      0.0021161
      0.9680000      0.0021172
      0.9690000      0.0021188
      0.9700000      0.0021195
      0.9710000      0.0021207
      0.9720000      0.0021211
      0.9730000      0.0021225
      0.9740000      0.0021234
      0.9750000      0.0021243
      0.9760000      0.0021262
      0.9770000      0.0021273
      0.9780000      0.0021279
      0.9790000      0.0021308
      0.9800000      0.0021312
      0.9810000      0.0021325
      0.9820000      0.0021336
      0.9830000      0.0021343
      0.9840000      0.0021360
      0.9850000      0.0021369
      0.9860000      0.0021384
      0.9870000      0.0021394
      0.9880000      0.0021403
      0.9890000      0.0021417
      0.9900000      0.0021415
      0.9910000      0.0021435
      0.9920000      0.0021447
      0.9930000      0.0021463
      0.9940000      0.0021472
      0.9950000      0.0021480
      0.9960000      0.0021482
      0.9970000      0.0021495
      0.9980000      0.0021515
      0.9990000      0.0021517
      1.0000000      0.0021534
      1.0010000      0.0021544
      1.0020000      0.0021556
      1.0030000      0.0021575
      1.0040000      0.0021579
      1.0050000      0.0021594
      1.0060000      0.0021612
      1.0070000      0.0021618
      1.0080000      0.0021626
      1.0090000      0.0021647
      1.0100000      0.0021649
      1.0110000      0.0021669
      1.0120000      0.0021670
      1.0130000      0.0021685
      1.0140000      0.0021694
      1.0150000      0.0021710
      1.0160000      0.0021712
      1.0170000      0.0021722
      1.0180000      0.0021733
      1.0190000      0.0021736
      1.0200000      0.0021745
      1.0210000      0.0021775
      1.0220000      0.0021770
      1.0230000      0.0021786
      1.0240000      0.0021798
      1.0250000      0.0021811
      1.0260000      0.0021816
      1.0270000      0.0021833
      1.0280000      0.0021847
      1.0290000      0.0021853
      1.0300000      0.0021857
      1.0310000      0.0021869
      1.0320000      0.0021879
      1.0330000      0.0021891
      1.0340000      0.0021915
      1.0350000      0.0021916
      1.0360000      0.0021922
      1.0370000      0.0021939
      1.0380000      0.0021947
      1.0390000      0.0021958
      1.0400000      0.0021975
      1.0410000      0.0021983
      1.0420000      0.0021995
      1.0430000      0.0022011
      1.0440000      0.0022015
      1.0450000      0.0022021
      1.0460000      0.0022041
      1.0470000      0.0022042
      1.0480000      0.0022059
      1.0490000      0.0022071
      1.0500000      0.0022078
      1.0510000      0.0022082
      1.0520000      0.0022106
      1.0530000      0.0022111
      1.0540000      0.0022116
      1.0550000      0.0022128
      1.0560000      0.0022138
      1.0570000      0.0022147
      1.0580000      0.0022162
      1.0590000      0.0022168
      1.0600000      0.0022176
      1.0610000      0.0022182
      1.0620000      0.0022202
      1.0630000      0.0022214
      1.0640000      0.0022223
      1.0650000      0.0022233
      1.0660000      0.0022248
      1.0670000      0.0022248
      1.0680000      0.0022266
      1.0690000      0.0022270
      1.0700000      0.0022283
      1.0710000      0.0022292
      1.0720000      0.0022308
      1.0730000      0.0022314
      1.0740000      0.0022328
      1.0750000      0.0022344
      1.0760000      0.0022350
      1.0770000      0.0022368
      1.0780000      0.0022370
      1.0790000      0.0022375
      1.0800000      0.0022392
      1.0810000      0.0022411
      1.0820000      0.0022417
      1.0830000      0.0022424
      1.0840000      0.0022450
      1.0850000      0.0022451
      1.0860000      0.0022460
      1.0870000      0.0022480
      1.0880000      0.0022478
      1.0890000      0.0022491
      1.0900000      0.0022507
      1.0910000      0.0022512
      1.0920000      0.0022523
      1.0930000      0.0022532
      1.0940000      0.0022539
      1.0950000      0.0022555
      1.0960000      0.0022561
      1.0970000      0.0022576
      1.0980000      0.0022591
      1.0990000      0.0022593
      1.1000000      0.0022604
      1.1010000      0.0022624
      1.1020000      0.0022631
      1.1030000      0.0022644
      1.1040000      0.0022648
      1.1050000      0.0022665
      1.1060000      0.0022673
      1.1070000      0.0022686
      1.1080000      0.0022702
      1.1090000      0.0022712
      1.1100000      0.0022703
      1.1110000      0.0022717
      1.1120000      0.0022735
      1.1130000      0.0022739
      1.1140000      0.0022760
      1.1150000      0.0022770
      1.1160000      0.0022784
      1.1170000      0.0022803
      1.1180000      0.0022811
      1.1190000      0.0022819
      1.1200000      0.0022816
      1.1210000      0.0022845
      1.1220000      0.0022848
      1.1230000      0.0022860
      1.1240000      0.0022872
      1.1250000      0.0022881
      1.1260000      0.0022891
      1.1270000      0.0022898
      1.1280000      0.0022913
      1.1290000      0.0022928
      1.1300000      0.0022925
      1.1310000      0.0022933
      1.1320000      0.0022942
      1.1330000      0.0022953
      1.1340000      0.0022961
      1.1350000      0.0022976
      1.1360000      0.0022983
      1.1370000      0.0022995
      1.1380000      0.0022996
      1.1390000      0.0023010
      1.1400000      0.0023009
      1.1410000      0.0023033
      1.1420000      0.0023042
      1.1430000      0.0023047
      1.1440000      0.0023057
      1.1450000      0.0023063
      1.1460000      0.0023080
      1.1470000      0.0023093
      1.1480000      0.0023100
      1.1490000      0.0023111
      1.1500000      0.0023110
      1.1510000      0.0023135
      1.1520000      0.0023131
      1.1530000      0.0023147
      1.1540000      0.0023145
      1.1550000      0.0023155
      1.1560000      0.0023170
      1.1570000      0.0023174
      1.1580000      0.0023181
      1.1590000      0.0023188
      1.1600000      0.0023204
      1.1610000      0.0023216
      1.1620000      0.0023230
      1.1630000      0.0023233
      1.1640000      0.0023255
      1.1650000      0.0023264
      1.1660000      0.0023267
      1.1670000      0.0023272
      1.1680000      0.0023291
      1.1690000      0.0023302
      1.1700000      0.0023309
      1.1710000      0.0023319
      1.1720000      0.0023321
      1.1730000      0.0023339
      1.1740000      0.0023347
      1.1750000      0.0023349
      1.1760000      0.0023363
      1.1770000      0.0023372
      1.1780000      0.0023374
      1.1790000      0.0023394
      1.1800000      0.0023401
      1.1810000      0.0023411
      1.1820000      0.0023421
      1.1830000      0.0023442
      1.1840000      0.0023448
      1.1850000      0.0023461
      1.1860000      0.0023458
      1.1870000      0.0023480
      1.1880000      0.0023491
      1.1890000      0.0023495
      1.1900000      0.0023506
      1.1910000      0.0023509
      1.1920000      0.0023524
      1.1930000      0.0023540
      1.1940000      0.0023546
      1.1950000      0.0023565
      1.1960000      0.0023570
      1.1970000      0.0023578
      1.1980000      0.0023591
      1.1990000      0.0023595
      1.2000000      0.0023619
      1.2010000      0.0023624
      1.2020000      0.0023633
      1.2030000      0.0023640
      1.2040000      0.0023654
      1.2050000      0.0023667
      1.2060000      0.0023670
      1.2070000      0.0023686
      1.2080000      0.0023702
      1.2090000      0.0023710
      1.2100000      0.0023724
      1.2110000      0.0023729
      1.2120000      0.0023738
      1.2130000      0.0023743
      1.2140000      0.0023757
      1.2150000      0.0023770
      1.2160000      0.0023784
      1.2170000      0.0023793
      1.2180000      0.0023807
      1.2190000      0.0023803
      1.2200000      0.0023836
      1.2210000      0.0023841
      1.2220000      0.0023863
      1.2230000      0.0023859
      1.2240000      0.0023869
      1.2250000      0.0023885
      1.2260000      0.0023899
      1.2270000      0.0023902
      1.2280000      0.0023913
      1.2290000      0.0023931
      1.2300000      0.0023939
      1.2310000      0.0023955
      1.2320000      0.0023959
      1.2330000      0.0023967
      1.2340000      0.0023980
      1.2350000      0.0023992
      1.2360000      0.0024001
      1.2370000      0.0024011
      1.2380000      0.0024021
      1.2390000      0.0024037
      1.2400000      0.0024048
      1.2410000      0.0024063
      1.2420000      0.0024073
      1.2430000      0.0024073
      1.2440000      0.0024083
      1.2450000      0.0024101
      1.2460000      0.0024108
      1.2470000      0.0024109
      1.2480000      0.0024122
      1.2490000      0.0024125
      1.2500000      0.0024137
      1.2510000      0.0024144
      1.2520000      0.0024165
      1.2530000      0.0024176
      1.2540000      0.0024182
      1.2550000      0.0024188
      1.2560000      0.0024202
      1.2570000      0.0024207
      1.2580000      0.0024222
      1.2590000      0.0024237
      1.2600000      0.0024242
      1.2610000      0.0024252
      1.2620000      0.0024260
      1.2630000      0.0024270
      1.2640000      0.0024279
      1.2650000      0.0024291
      1.2660000      0.0024294
      1.2670000      0.0024308
      1.2680000      0.0024311
      1.2690000      0.0024325
      1.2700000      0.0024333
      1.2710000      0.0024356
      1.2720000      0.0024358
      1.2730000      0.0024355
      1.2740000      0.0024367
      1.2750000      0.0024387
      1.2760000      0.0024395
      1.2770000      0.0024406
      1.2780000      0.0024401
      1.2790000      0.0024431
      1.2800000      0.0024433
      1.2810000      0.0024446
      1.2820000      0.0024451
      1.2830000      0.0024465
      1.2840000      0.0024474
      1.2850000      0.0024480
      1.2860000      0.0024490
      1.2870000      0.0024499
      1.2880000      0.0024510
      1.2890000      0.0024507
      1.2900000      0.0024529
      1.2910000      0.0024535
      1.2920000      0.0024550
      1.2930000      0.0024559
      1.2940000      0.0024567
      1.2950000      0.0024574
      1.2960000      0.0024577
      1.2970000      0.0024588
      1.2980000      0.0024596
      1.2990000      0.0024624
      1.3000000      0.0024627
      1.3010000      0.0024632
      1.3020000      0.0024641
      1.3030000      0.0024651
      1.3040000      0.0024666
      1.3050000      0.0024672
      1.3060000      0.0024689
      1.3070000      0.0024689
      1.3080000      0.0024705
      1.3090000      0.0024725
      1.3100000      0.0024728
      1.3110000      0.0024746
      1.3120000      0.0024754
      1.3130000      0.0024765
      1.3140000      0.0024762
      1.3150000      0.0024784
      1.3160000      0.0024784
      1.3170000      0.0024796
      1.3180000      0.0024812
      1.3190000      0.0024812
      1.3200000      0.0024830
      1.3210000      0.0024830
      1.3220000      0.0024847
      1.3230000      0.0024853
      1.3240000      0.0024871
      1.3250000      0.0024883
      1.3260000      0.0024876
      1.3270000      0.0024896
      1.3280000      0.0024889
      1.3290000      0.0024912
      1.3300000      0.0024925
      1.3310000      0.0024928
      1.3320000      0.0024940
      1.3330000      0.0024944
      1.3340000      0.0024961
      1.3350000      0.0024973
      1.3360000      0.0024976
      1.3370000      0.0024989
      1.3380000      0.0025006
      1.3390000      0.0025014
      1.3400000      0.0025018
      1.3410000      0.0025029
      1.3420000      0.0025039
      1.3430000      0.0025037
      1.3440000      0.0025046
      1.3450000      0.0025063
      1.3460000      0.0025075
      1.3470000      0.0025094
      1.3480000      0.0025100
      1.3490000      0.0025117
      1.3500000      0.0025109
      1.3510000      0.0025127
      1.3520000      0.0025131
      1.3530000      0.0025146
      1.3540000      0.0025150
      1.3550000      0.0025153
      1.3560000      0.0025170
      1.3570000      0.0025166
      1.3580000      0.0025175
      1.3590000      0.0025186
      1.3600000      0.0025193
      1.3610000      0.0025200
      1.3620000      0.0025208
      1.3630000      0.0025224
      1.3640000      0.0025227
      1.3650000      0.0025240
      1.3660000      0.0025248
      1.3670000      0.0025254
      1.3680000      0.0025264
      1.3690000      0.0025261
      1.3700000      0.0025272
      1.3710000      0.0025285
      1.3720000      0.0025297
      1.3730000      0.0025314
      1.3740000      0.0025317
      1.3750000      0.0025332
      1.3760000      0.0025344
      1.3770000      0.0025352
      1.3780000      0.0025376
      1.3790000      0.0025366
      1.3800000      0.0025385
      1.3810000      0.0025389
      1.3820000      0.0025401
      1.3830000      0.0025415
      1.3840000      0.0025431
      1.3850000      0.0025434
      1.3860000      0.0025453
      1.3870000      0.0025450
      1.3880000      0.0025445
      1.3890000      0.0025465
      1.3900000      0.0025470
      1.3910000      0.0025488
      1.3920000      0.0025498
      1.3930000      0.0025502
      1.3940000      0.0025505
      1.3950000      0.0025531
      1.3960000      0.0025534
      1.3970000      0.0025541
      1.3980000      0.0025548
      1.3990000      0.0025557
      1.4000000      0.0025577
      1.4010000      0.0025576
      1.4020000      0.0025589
      1.4030000      0.0025600
      1.4040000      0.0025615
      1.4050000      0.0025620
      1.4060000      0.0025632
      1.4070000      0.0025628
      1.4080000      0.0025632
      1.4090000      0.0025653
      1.4100000      0.0025659
      1.4110000      0.0025675
      1.4120000      0.0025671
      1.4130000      0.0025689
      1.4140000      0.0025697
      1.4150000      0.0025711
      1.4160000      0.0025709
      1.4170000      0.0025722
      1.4180000      0.0025739
      1.4190000      0.0025754
      1.4200000      0.0025760
      1.4210000      0.0025770
      1.4220000      0.0025779
      1.4230000      0.0025789
      1.4240000      0.0025809
      1.4250000      0.0025820
      1.4260000      0.0025814
      1.4270000      0.0025823
      1.4280000      0.0025828
      1.4290000      0.0025830
      1.4300000      0.0025839
      1.4310000      0.0025839
      1.4320000      0.0025855
      1.4330000      0.0025873
      1.4340000      0.0025877
      1.4350000      0.0025881
      1.4360000      0.0025888
      1.4370000      0.0025895
      1.4380000      0.0025911
      1.4390000      0.0025925
      1.4400000      0.0025934
      1.4410000      0.0025942
      1.4420000      0.0025951
      1.4430000      0.0025969
      1.4440000      0.0025964
      1.4450000      0.0025979
      1.4460000      0.0025988
      1.4470000      0.0025994
      1.4480000      0.0026003
      1.4490000      0.0026016
      1.4500000      0.0026029
      1.4510000      0.0026027
      1.4520000      0.0026039
      1.4530000      0.0026039
      1.4540000      0.0026057
      1.4550000      0.0026062
      1.4560000      0.0026076
      1.4570000      0.0026082
      1.4580000      0.0026091
      1.4590000      0.0026107
      1.4600000      0.0026121
      1.4610000      0.0026117
      1.4620000      0.0026138
      1.4630000      0.0026130
      1.4640000      0.0026156
      1.4650000      0.0026156
      1.4660000      0.0026169
      1.4670000      0.0026181
      1.4680000      0.0026190
      1.4690000      0.0026180
      1.4700000      0.0026200
      1.4710000      0.0026203
      1.4720000      0.0026223
      1.4730000      0.0026228
      1.4740000      0.0026244
      1.4750000      0.0026241
      1.4760000      0.0026260
      1.4770000      0.0026265
      1.4780000      0.0026275
      1.4790000      0.0026287
      1.4800000      0.0026307
      1.4810000      0.0026296
      1.4820000      0.0026318
      1.4830000      0.0026328
      1.4840000      0.0026344
      1.4850000      0.0026337
      1.4860000      0.0026349
      1.4870000      0.0026357
      1.4880000      0.0026357
      1.4890000      0.0026366
      1.4900000      0.0026365
      1.4910000      0.0026380
      1.4920000      0.0026400
      1.4930000      0.0026408
      1.4940000      0.0026422
      1.4950000      0.0026423
      1.4960000      0.0026441
      1.4970000      0.0026441
      1.4980000      0.0026448
      1.4990000      0.0026460
      1.5000000      0.0026474
      1.5010000      0.0026469
      1.5020000      0.0026486
      1.5030000      0.0026497
      1.5040000      0.0026500
      1.5050000      0.0026527
      1.5060000      0.0026521
      1.5070000      0.0026532
      1.5080000      0.0026543
      1.5090000      0.0026542
      1.5100000      0.0026566
      1.5110000      0.0026552
      1.5120000      0.0026569
      1.5130000      0.0026578
      1.5140000      0.0026591
      1.5150000      0.0026609
      1.5160000      0.0026613
      1.5170000      0.0026616
      1.5180000      0.0026636
      1.5190000      0.0026649
      1.5200000      0.0026654
      1.5210000      0.0026658
      1.5220000      0.0026672
      1.5230000      0.0026683
      1.5240000      0.0026691
      1.5250000      0.0026693
      1.5260000      0.0026704
      1.5270000      0.0026711
      1.5280000      0.0026714
      1.5290000      0.0026733
      1.5300000      0.0026749
      1.5310000      0.0026749
      1.5320000      0.0026765
      1.5330000      0.0026780
      1.5340000      0.0026779
      1.5350000      0.0026795
      1.5360000      0.0026798
      1.5370000      0.0026814
      1.5380000      0.0026822
      1.5390000      0.0026828
      1.5400000      0.0026835
      1.5410000      0.0026838
      1.5420000      0.0026840
      1.5430000      0.0026853
      1.5440000      0.0026860
      1.5450000      0.0026875
      1.5460000      0.0026877
      1.5470000      0.0026892
      1.5480000      0.0026889
      1.5490000      0.0026917
      1.5500000      0.0026907
      1.5510000      0.0026927
      1.5520000      0.0026949
      1.5530000      0.0026953
      1.5540000      0.0026956
      1.5550000      0.0026969
      1.5560000      0.0026984
      1.5570000      0.0026990
      1.5580000      0.0027012
      1.5590000      0.0027008
      1.5600000      0.0027020
      1.5610000      0.0027024
      1.5620000      0.0027034
      1.5630000      0.0027052
      1.5640000      0.0027064
      1.5650000      0.0027066
      1.5660000      0.0027076
      1.5670000      0.0027090
      1.5680000      0.0027098
      1.5690000      0.0027113
      1.5700000      0.0027119
      1.5710000      0.0027119
      1.5720000      0.0027123
      1.5730000      0.0027153
      1.5740000      0.0027155
      1.5750000      0.0027171
      1.5760000      0.0027159
      1.5770000      0.0027167
      1.5780000      0.0027170
      1.5790000      0.0027187
      1.5800000      0.0027186
      1.5810000      0.0027199
      1.5820000      0.0027197
      1.5830000      0.0027222
      1.5840000      0.0027233
      1.5850000      0.0027231
      1.5860000      0.0027254
      1.5870000      0.0027253
      1.5880000      0.0027261
      1.5890000      0.0027270
      1.5900000      0.0027272
      1.5910000      0.0027290
      1.5920000      0.0027300
      1.5930000      0.0027301
      1.5940000      0.0027316
      1.5950000      0.0027329
      1.5960000      0.0027327
      1.5970000      0.0027345
      1.5980000      0.0027358
      1.5990000      0.0027356
      1.6000000      0.0027373
      1.6010000      0.0027376
      1.6020000      0.0027397
      1.6030000      0.0027392
      1.6040000      0.0027404
      1.6050000      0.0027410
      1.6060000      0.0027422
      1.6070000      0.0027423
      1.6080000      0.0027438
      1.6090000      0.0027438
      1.6100000      0.0027456
      1.6110000      0.0027460
      1.6120000      0.0027480
      1.6130000      0.0027480
      1.6140000      0.0027496
      1.6150000      0.0027495
      1.6160000      0.0027514
      1.6170000      0.0027526
      1.6180000      0.0027519
      1.6190000      0.0027530
      1.6200000      0.0027538
      1.6210000      0.0027551
      1.6220000      0.0027560
      1.6230000      0.0027565
      1.6240000      0.0027573
      1.6250000      0.0027583
      1.6260000      0.0027594
      1.6270000      0.0027599
      1.6280000      0.0027622
      1.6290000      0.0027632
      1.6300000      0.0027640
      1.6310000      0.0027649
      1.6320000      0.0027643
      1.6330000      0.0027668
      1.6340000      0.0027670
      1.6350000      0.0027683
      1.6360000      0.0027691
      1.6370000      0.0027693
      1.6380000      0.0027697
      1.6390000      0.0027710
      1.6400000      0.0027712
      1.6410000      0.0027707
      1.6420000      0.0027721
      1.6430000      0.0027723
      1.6440000      0.0027731
      1.6450000      0.0027738
      1.6460000      0.0027757
      1.6470000      0.0027754
      1.6480000      0.0027767
      1.6490000      0.0027781
      1.6500000      0.0027791
      1.6510000      0.0027789
      1.6520000      0.0027803
      1.6530000      0.0027814
      1.6540000      0.0027817
      1.6550000      0.0027840
      1.6560000      0.0027841
      1.6570000      0.0027843
      1.6580000      0.0027862
      1.6590000      0.0027876
      1.6600000      0.0027871
      1.6610000      0.0027884
      1.6620000      0.0027886
      1.6630000      0.0027903
      1.6640000      0.0027904
      1.6650000      0.0027918
      1.6660000      0.0027926
      1.6670000      0.0027937
      1.6680000      0.0027934
      1.6690000      0.0027945
      1.6700000      0.0027962
      1.6710000      0.0027968
      1.6720000      0.0027976
      1.6730000      0.0027971
      1.6740000      0.0027988
      1.6750000      0.0027994
      1.6760000      0.0028008
      1.6770000      0.0028008
      1.6780000      0.0028023
      1.6790000      0.0028015
      1.6800000      0.0028026
      1.6810000      0.0028051
      1.6820000      0.0028058
      1.6830000      0.0028062
      1.6840000      0.0028056
      1.6850000      0.0028071
      1.6860000      0.0028087
      1.6870000      0.0028084
      1.6880000      0.0028100
      1.6890000      0.0028111
      1.6900000      0.0028130
      1.6910000      0.0028136
      1.6920000      0.0028138
      1.6930000      0.0028151
      1.6940000      0.0028163
      1.6950000      0.0028160
      1.6960000      0.0028181
      1.6970000      0.0028165
      1.6980000      0.0028192
      1.6990000      0.0028191
      1.7000000      0.0028205
      1.7010000      0.0028218
      1.7020000      0.0028211
      1.7030000      0.0028244
      1.7040000      0.0028236
      1.7050000      0.0028258
      1.7060000      0.0028271
      1.7070000      0.0028277
      1.7080000      0.0028281
      1.7090000      0.0028286
      1.7100000      0.0028291
      1.7110000      0.0028293
      1.7120000      0.0028314
      1.7130000      0.0028317
      1.7140000      0.0028319
      1.7150000      0.0028331
      1.7160000      0.0028349
      1.7170000      0.0028353
      1.7180000      0.0028357
      1.7190000      0.0028361
      1.7200000      0.0028366
      1.7210000      0.0028384
      1.7220000      0.0028393
      1.7230000      0.0028393
      1.7240000      0.0028413
      1.7250000      0.0028411
      1.7260000      0.0028415
      1.7270000      0.0028424
      1.7280000      0.0028442
      1.7290000      0.0028454
      1.7300000      0.0028467
      1.7310000      0.0028484
      1.7320000      0.0028492
      1.7330000      0.0028490
      1.7340000      0.0028492
      1.7350000      0.0028498
      1.7360000      0.0028502
      1.7370000      0.0028512
      1.7380000      0.0028526
      1.7390000      0.0028523
      1.7400000      0.0028546
      1.7410000      0.0028541
      1.7420000      0.0028567
      1.7430000      0.0028573
      1.7440000      0.0028574
      1.7450000      0.0028587
      1.7460000      0.0028594
      1.7470000      0.0028602
      1.7480000      0.0028614
      1.7490000      0.0028632
      1.7500000      0.0028624
      1.7510000      0.0028632
      1.7520000      0.0028631
      1.7530000      0.0028641
      1.7540000      0.0028637
      1.7550000      0.0028647
      1.7560000      0.0028663
      1.7570000      0.0028682
      1.7580000      0.0028681
      1.7590000      0.0028696
      1.7600000      0.0028703
      1.7610000      0.0028714
      1.7620000      0.0028727
      1.7630000      0.0028738
      1.7640000      0.0028746
      1.7650000      0.0028757
      1.7660000      0.0028767
      1.7670000      0.0028764
      1.7680000      0.0028778
      1.7690000      0.0028797
      1.7700000      0.0028804
      1.7710000      0.0028823
      1.7720000      0.0028822
      1.7730000      0.0028829
      1.7740000      0.0028834
      1.7750000      0.0028842
      1.7760000      0.0028860
      1.7770000      0.0028867
      1.7780000      0.0028863
      1.7790000      0.0028883
      1.7800000      0.0028884
      1.7810000      0.0028884
      1.7820000      0.0028894
      1.7830000      0.0028905
      1.7840000      0.0028909
      1.7850000      0.0028932
      1.7860000      0.0028928
      1.7870000      0.0028929
      1.7880000      0.0028930
      1.7890000      0.0028943
      1.7900000      0.0028952
      1.7910000      0.0028961
      1.7920000      0.0028975
      1.7930000      0.0028980
      1.7940000      0.0028999
      1.7950000      0.0028995
      1.7960000      0.0029004
      1.7970000      0.0029018
      1.7980000      0.0029027
      1.7990000      0.0029033
      1.8000000      0.0029035
      1.8010000      0.0029034
      1.8020000      0.0029052
      1.8030000      0.0029059
      1.8040000      0.0029074
      1.8050000      0.0029079
      1.8060000      0.0029086
      1.8070000      0.0029087
      1.8080000      0.0029099
      1.8090000      0.0029105
      1.8100000      0.0029130
      1.8110000      0.0029126
      1.8120000      0.0029129
      1.8130000      0.0029133
      1.8140000      0.0029141
      1.8150000      0.0029150
      1.8160000      0.0029165
      1.8170000      0.0029158
      1.8180000      0.0029160
      1.8190000      0.0029169
      1.8200000      0.0029184
      1.8210000      0.0029195
      1.8220000      0.0029194
      1.8230000      0.0029203
      1.8240000      0.0029221
      1.8250000      0.0029238
      1.8260000      0.0029239
      1.8270000      0.0029243
      1.8280000      0.0029247
      1.8290000      0.0029256
      1.8300000      0.0029271
      1.8310000      0.0029272
      1.8320000      0.0029282
      1.8330000      0.0029286
      1.8340000      0.0029296
      1.8350000      0.0029305
      1.8360000      0.0029304
      1.8370000      0.0029313
      1.8380000      0.0029324
      1.8390000      0.0029336
      1.8400000      0.0029341
      1.8410000      0.0029353
      1.8420000      0.0029357
      1.8430000      0.0029375
      1.8440000      0.0029387
      1.8450000      0.0029404
      1.8460000      0.0029392
      1.8470000      0.0029417
      1.8480000      0.0029413
      1.8490000      0.0029429
      1.8500000      0.0029445
      1.8510000      0.0029448
      1.8520000      0.0029447
      1.8530000      0.0029464
      1.8540000      0.0029471
      1.8550000      0.0029478
      1.8560000      0.0029489
      1.8570000      0.0029503
      1.8580000      0.0029509
      1.8590000      0.0029503
      1.8600000      0.0029517
      1.8610000      0.0029513
      1.8620000      0.0029533
      1.8630000      0.0029546
      1.8640000      0.0029542
      1.8650000      0.0029561
      1.8660000      0.0029567
      1.8670000      0.0029571
      1.8680000      0.0029569
      1.8690000      0.0029580
      1.8700000      0.0029591
      1.8710000      0.0029591
      1.8720000      0.0029593
      1.8730000      0.0029614
      1.8740000      0.0029616
      1.8750000      0.0029618
      1.8760000      0.0029633
      1.8770000      0.0029645
      1.8780000      0.0029638
      1.8790000      0.0029646
      1.8800000      0.0029661
      1.8810000      0.0029665
      1.8820000      0.0029667
      1.8830000      0.0029685
      1.8840000      0.0029690
      1.8850000      0.0029706
      1.8860000      0.0029705
      1.8870000      0.0029720
      1.8880000      0.0029738
      1.8890000      0.0029734
      1.8900000      0.0029749
      1.8910000      0.0029759
      1.8920000      0.0029750
      1.8930000      0.0029762
      1.8940000      0.0029768
      1.8950000      0.0029785
      1.8960000      0.0029788
      1.8970000      0.0029800
      1.8980000      0.0029804
      1.8990000      0.0029815
      1.9000000      0.0029815
      1.9010000      0.0029837
      1.9020000      0.0029838
      1.9030000      0.0029848
      1.9040000      0.0029858
      1.9050000      0.0029863
      1.9060000      0.0029859
      1.9070000      0.0029863
      1.9080000      0.0029884
      1.9090000      0.0029883
      1.9100000      0.0029899
      1.9110000      0.0029899
      1.9120000      0.0029906
      1.9130000      0.0029915
      1.9140000      0.0029925
      1.9150000      0.0029935
      1.9160000      0.0029947
      1.9170000      0.0029951
      1.9180000      0.0029958
      1.9190000      0.0029964
      1.9200000      0.0029964
      1.9210000      0.0029989
      1.9220000      0.0029996
      1.9230000      0.0030011
      1.9240000      0.0030003
      1.9250000      0.0030019
      1.9260000      0.0030024
      1.9270000      0.0030041
      1.9280000      0.0030043
      1.9290000      0.0030049
      1.9300000      0.0030065
      1.9310000      0.0030069
      1.9320000      0.0030085
      1.9330000      0.0030090
      1.9340000      0.0030113
      1.9350000      0.0030117
      1.9360000      0.0030116
      1.9370000      0.0030104
      1.9380000      0.0030129
      1.9390000      0.0030133
      1.9400000      0.0030149
      1.9410000      0.0030151
      1.9420000      0.0030157
      1.9430000      0.0030157
      1.9440000      0.0030181
      1.9450000      0.0030174
      1.9460000      0.0030186
      1.9470000      0.0030201
      1.9480000      0.0030216
      1.9490000      0.0030213
      1.9500000      0.0030213
      1.9510000      0.0030212
      1.9520000      0.0030220
      1.9530000      0.0030233
      1.9540000      0.0030226
      1.9550000      0.0030233
      1.9560000      0.0030245
      1.9570000      0.0030262
      1.9580000      0.0030268
      1.9590000      0.0030270
      1.9600000      0.0030278
      1.9610000      0.0030278
      1.9620000      0.0030295
      1.9630000      0.0030311
      1.9640000      0.0030317
      1.9650000      0.0030329
      1.9660000      0.0030326
      1.9670000      0.0030339
      1.9680000      0.0030344
      1.9690000      0.0030355
      1.9700000      0.0030376
      1.9710000      0.0030362
      1.9720000      0.0030372
      1.9730000      0.0030378
      1.9740000      0.0030392
      1.9750000      0.0030390
      1.9760000      0.0030419
      1.9770000      0.0030421
      1.9780000      0.0030426
      1.9790000      0.0030426
      1.9800000      0.0030422
      1.9810000      0.0030435
      1.9820000      0.0030449
      1.9830000      0.0030438
      1.9840000      0.0030466
      1.9850000      0.0030473
      1.9860000      0.0030483
      1.9870000      0.0030483
      1.9880000      0.0030498
      1.9890000      0.0030499
      1.9900000      0.0030496
      1.9910000      0.0030523
      1.9920000      0.0030524
      1.9930000      0.0030535
      1.9940000      0.0030551
      1.9950000      0.0030551
      1.9960000      0.0030563
      1.9970000      0.0030570
      1.9980000      0.0030574
      1.9990000      0.0030587
      2.0000000      0.0030588
      2.0010000      0.0030601
      2.0020000      0.0030612
      2.0030000      0.0030632
      2.0040000      0.0030621
      2.0050000      0.0030631
      2.0060000      0.0030627
      2.0070000      0.0030653
      2.0080000      0.0030654
      2.0090000      0.0030667
      2.0100000      0.0030683
      2.0110000      0.0030689
      2.0120000      0.0030700
      2.0130000      0.0030707
      2.0140000      0.0030714
      2.0150000      0.0030736
      2.0160000      0.0030720
      2.0170000      0.0030723
      2.0180000      0.0030734
      2.0190000      0.0030761
      2.0200000      0.0030765
      2.0210000      0.0030776
      2.0220000      0.0030775
      2.0230000      0.0030794
      2.0240000      0.0030801
      2.0250000      0.0030801
      2.0260000      0.0030821
      2.0270000      0.0030834
      2.0280000      0.0030836
      2.0290000      0.0030855
      2.0300000      0.0030856
      2.0310000      0.0030872
      2.0320000      0.0030869
      2.0330000      0.0030883
      2.0340000      0.0030877
      2.0350000      0.0030890
      2.0360000      0.0030898
      2.0370000      0.0030905
      2.0380000      0.0030922
      2.0390000      0.0030922
      2.0400000      0.0030934
      2.0410000      0.0030946
      2.0420000      0.0030950
      2.0430000      0.0030960
      2.0440000      0.0030947
      2.0450000      0.0030967
      2.0460000      0.0030982
      2.0470000      0.0030995
      2.0480000      0.0030997
      2.0490000      0.0031002
      2.0500000      0.0031008
      2.0510000      0.0031015
      2.0520000      0.0031027
      2.0530000      0.0031044
      2.0540000      0.0031051
      2.0550000      0.0031065
      2.0560000      0.0031077
      2.0570000      0.0031079
      2.0580000      0.0031074
      2.0590000      0.0031102
      2.0600000      0.0031091
      2.0610000      0.0031102
      2.0620000      0.0031101
      2.0630000      0.0031108
      2.0640000      0.0031119
      2.0650000      0.0031122
      2.0660000      0.0031132
      2.0670000      0.0031142
      2.0680000      0.0031141
      2.0690000      0.0031146
      2.0700000      0.0031174
      2.0710000      0.0031164
      2.0720000      0.0031183
      2.0730000      0.0031182
      2.0740000      0.0031196
      2.0750000      0.0031215
      2.0760000      0.0031216
      2.0770000      0.0031230
      2.0780000      0.0031239
      2.0790000      0.0031253
      2.0800000      0.0031255
      2.0810000      0.0031274
      2.0820000      0.0031284
      2.0830000      0.0031278
      2.0840000      0.0031287
      2.0850000      0.0031298
      2.0860000      0.0031305
      2.0870000      0.0031318
      2.0880000      0.0031306
      2.0890000      0.0031330
      2.0900000      0.0031312
      2.0910000      0.0031314
      2.0920000      0.0031318
      2.0930000      0.0031341
      2.0940000      0.0031355
      2.0950000      0.0031358
      2.0960000      0.0031364
      2.0970000      0.0031370
      2.0980000      0.0031376
      2.0990000      0.0031393
      2.1000000      0.0031398
      2.1010000      0.0031398
      2.1020000      0.0031397
      2.1030000      0.0031414
      2.1040000      0.0031425
      2.1050000      0.0031428
      2.1060000      0.0031436
      2.1070000      0.0031433
      2.1080000      0.0031440
      2.1090000      0.0031460
      2.1100000      0.0031455
      2.1110000      0.0031464
      2.1120000      0.0031461
      2.1130000      0.0031477
      2.1140000      0.0031482
      2.1150000      0.0031506
      2.1160000      0.0031513
      2.1170000      0.0031520
      2.1180000      0.0031525
      2.1190000      0.0031540
      2.1200000      0.0031536
      2.1210000      0.0031560
      2.1220000      0.0031567
      2.1230000      0.0031564
      2.1240000      0.0031576
      2.1250000      0.0031565
      2.1260000      0.0031581
      2.1270000      0.0031597
      2.1280000      0.0031594
      2.1290000      0.0031627
      2.1300000      0.0031623
      2.1310000      0.0031635
      2.1320000      0.0031624
      2.1330000      0.0031648
      2.1340000      0.0031656
      2.1350000      0.0031671
      2.1360000      0.0031663
      2.1370000      0.0031681
      2.1380000      0.0031680
      2.1390000      0.0031689
      2.1400000      0.0031700
      2.1410000      0.0031718
      2.1420000      0.0031720
      2.1430000      0.0031726
      2.1440000      0.0031727
      2.1450000      0.0031741
      2.1460000      0.0031750
      2.1470000      0.0031744
      2.1480000      0.0031769
      2.1490000      0.0031768
      2.1500000      0.0031772
      2.1510000      0.0031784
      2.1520000      0.0031787
      2.1530000      0.0031789
      2.1540000      0.0031807
      2.1550000      0.0031809
      2.1560000      0.0031812
      2.1570000      0.0031816
      2.1580000      0.0031845
      2.1590000      0.0031832
      2.1600000      0.0031824
      2.1610000      0.0031859
      2.1620000      0.0031865
      2.1630000      0.0031874
      2.1640000      0.0031868
      2.1650000      0.0031871
      2.1660000      0.0031885
      2.1670000      0.0031900
      2.1680000      0.0031895
      2.1690000      0.0031907
      2.1700000      0.0031922
      2.1710000      0.0031923
      2.1720000      0.0031932
      2.1730000      0.0031937
      2.1740000      0.0031957
      2.1750000      0.0031960
      2.1760000      0.0031971
      2.1770000      0.0031981
      2.1780000      0.0032014
      2.1790000      0.0031980
      2.1800000      0.0032023
      2.1810000      0.0032018
      2.1820000      0.0032021
      2.1830000      0.0032039
      2.1840000      0.0032033
      2.1850000      0.0032056
      2.1860000      0.0032061
      2.1870000      0.0032078
      2.1880000      0.0032079
      2.1890000      0.0032083
      2.1900000      0.0032096
      2.1910000      0.0032104
      2.1920000      0.0032102
      2.1930000      0.0032111
      2.1940000      0.0032115
      2.1950000      0.0032128
      2.1960000      0.0032136
      2.1970000      0.0032138
      2.1980000      0.0032162
      2.1990000      0.0032173
      2.2000000      0.0032181
      2.2010000      0.0032188
      2.2020000      0.0032191
      2.2030000      0.0032203
      2.2040000      0.0032214
      2.2050000      0.0032212
      2.2060000      0.0032212
      2.2070000      0.0032224
      2.2080000      0.0032239
      2.2090000      0.0032227
      2.2100000      0.0032246
      2.2110000      0.0032244
      2.2120000      0.0032264
      2.2130000      0.0032262
      2.2140000      0.0032266
      2.2150000      0.0032285
      2.2160000      0.0032299
      2.2170000      0.0032281
      2.2180000      0.0032310
      2.2190000      0.0032299
      2.2200000      0.0032307
      2.2210000      0.0032326
      2.2220000      0.0032335
      2.2230000      0.0032335
      2.2240000      0.0032339
      2.2250000      0.0032351
      2.2260000      0.0032373
      2.2270000      0.0032371
      2.2280000      0.0032381
      2.2290000      0.0032381
      2.2300000      0.0032379
      2.2310000      0.0032397
      2.2320000      0.0032400
      2.2330000      0.0032405
      2.2340000      0.0032418
      2.2350000      0.0032418
      2.2360000      0.0032434
      2.2370000      0.0032436
      2.2380000      0.0032448
      2.2390000      0.0032441
      2.2400000      0.0032459
      2.2410000      0.0032460
      2.2420000      0.0032475
      2.2430000      0.0032482
      2.2440000      0.0032482
      2.2450000      0.0032510
      2.2460000      0.0032493
      2.2470000      0.0032515
      2.2480000      0.0032523
      2.2490000      0.0032522
      2.2500000      0.0032531
      2.2510000      0.0032518
      2.2520000      0.0032547
      2.2530000      0.0032566
      2.2540000      0.0032575
      2.2550000      0.0032555
      2.2560000      0.0032567
      2.2570000      0.0032590
      2.2580000      0.0032589
      2.2590000      0.0032594
      2.2600000      0.0032592
      2.2610000      0.0032618
      2.2620000      0.0032626
      2.2630000      0.0032622
      2.2640000      0.0032636
      2.2650000      0.0032625
      2.2660000      0.0032639
      2.2670000      0.0032665
      2.2680000      0.0032663
      2.2690000      0.0032684
      2.2700000      0.0032691
      2.2710000      0.0032688
      2.2720000      0.0032699
      2.2730000      0.0032709
      2.2740000      0.0032715
      2.2750000      0.0032719
      2.2760000      0.0032732
      2.2770000      0.0032742
      2.2780000      0.0032760
      2.2790000      0.0032759
      2.2800000      0.0032795
      2.2810000      0.0032773
      2.2820000      0.0032801
      2.2830000      0.0032807
      2.2840000      0.0032804
      2.2850000      0.0032817
      2.2860000      0.0032826
      2.2870000      0.0032836
      2.2880000      0.0032859
      2.2890000      0.0032864
      2.2900000      0.0032866
      2.2910000      0.0032867
      2.2920000      0.0032866
      2.2930000      0.0032892
      2.2940000      0.0032897
      2.2950000      0.0032907
      2.2960000      0.0032917
      2.2970000      0.0032919
      2.2980000      0.0032929
      2.2990000      0.0032932
      2.3000000      0.0032942
      2.3010000      0.0032943
      2.3020000      0.0032969
      2.3030000      0.0032957
      2.3040000      0.0032961
      2.3050000      0.0032983
      2.3060000      0.0032978
      2.3070000      0.0032982
      2.3080000      0.0033000
      2.3090000      0.0033010
      2.3100000      0.0032999
      2.3110000      0.0033006
      2.3120000      0.0033006
      2.3130000      0.0033027
      2.3140000      0.0033027
      2.3150000      0.0033022
      2.3160000      0.0033018
      2.3170000      0.0033036
      2.3180000      0.0033036
      2.3190000      0.0033042
      2.3200000      0.0033051
      2.3210000      0.0033056
      2.3220000      0.0033063
      2.3230000      0.0033065
      2.3240000      0.0033077
      2.3250000      0.0033071
      2.3260000      0.0033093
      2.3270000      0.0033081
      2.3280000      0.0033105
      2.3290000      0.0033104
      2.3300000      0.0033114
      2.3310000      0.0033130
      2.3320000      0.0033134
      2.3330000      0.0033140
      2.3340000      0.0033146
      2.3350000      0.0033149
      2.3360000      0.0033154
      2.3370000      0.0033161
      2.3380000      0.0033157
      2.3390000      0.0033171
      2.3400000      0.0033180
      2.3410000      0.0033205
      2.3420000      0.0033202
      2.3430000      0.0033206
      2.3440000      0.0033222
      2.3450000      0.0033245
      2.3460000      0.0033237
      2.3470000      0.0033232
      2.3480000      0.0033247
      2.3490000      0.0033266
      2.3500000      0.0033265
      2.3510000      0.0033268
      2.3520000      0.0033300
      2.3530000      0.0033287
      2.3540000      0.0033292
      2.3550000      0.0033318
      2.3560000      0.0033310
      2.3570000      0.0033332
      2.3580000      0.0033332
      2.3590000      0.0033329
      2.3600000      0.0033353
      2.3610000      0.0033364
      2.3620000      0.0033367
      2.3630000      0.0033376
      2.3640000      0.0033389
      2.3650000      0.0033397
      2.3660000      0.0033406
      2.3670000      0.0033414
      2.3680000      0.0033429
      2.3690000      0.0033429
      2.3700000      0.0033447
      2.3710000      0.0033451
      2.3720000      0.0033449
      2.3730000      0.0033451
      2.3740000      0.0033469
      2.3750000      0.0033482
      2.3760000      0.0033478
      2.3770000      0.0033470
      2.3780000      0.0033476
      2.3790000      0.0033494
      2.3800000      0.0033484
      2.3810000      0.0033495
      2.3820000      0.0033508
      2.3830000      0.0033501
      2.3840000      0.0033507
      2.3850000      0.0033518
      2.3860000      0.0033536
      2.3870000      0.0033553
      2.3880000      0.0033548
      2.3890000      0.0033546
      2.3900000      0.0033558
      2.3910000      0.0033587
      2.3920000      0.0033579
      2.3930000      0.0033604
      2.3940000      0.0033596
      2.3950000      0.0033610
      2.3960000      0.0033620
      2.3970000      0.0033619
      2.3980000      0.0033635
      2.3990000      0.0033627
      2.4000000      0.0033648
      2.4010000      0.0033646
      2.4020000      0.0033656
      2.4030000      0.0033662
      2.4040000      0.0033683
      2.4050000      0.0033683
      2.4060000      0.0033688
      2.4070000      0.0033707
      2.4080000      0.0033701
      2.4090000      0.0033701
      2.4100000      0.0033715
      2.4110000      0.0033707
      2.4120000      0.0033726
      2.4130000      0.0033739
      2.4140000      0.0033740
      2.4150000      0.0033746
      2.4160000      0.0033746
      2.4170000      0.0033767
      2.4180000      0.0033779
      2.4190000      0.0033791
      2.4200000      0.0033799
      2.4210000      0.0033807
      2.4220000      0.0033804
      2.4230000      0.0033822
      2.4240000      0.0033847
      2.4250000      0.0033840
      2.4260000      0.0033857
      2.4270000      0.0033855
      2.4280000      0.0033865
      2.4290000      0.0033875
      2.4300000      0.0033877
      2.4310000      0.0033890
      2.4320000      0.0033904
      2.4330000      0.0033914
      2.4340000      0.0033917
      2.4350000      0.0033929
      2.4360000      0.0033924
      2.4370000      0.0033944
      2.4380000      0.0033947
      2.4390000      0.0033959
      2.4400000      0.0033968
      2.4410000      0.0033965
      2.4420000      0.0033976
      2.4430000      0.0033993
      2.4440000      0.0033997
      2.4450000      0.0033995
      2.4460000      0.0034013
      2.4470000      0.0034017
      2.4480000      0.0034016
      2.4490000      0.0034006
      2.4500000      0.0034024
      2.4510000      0.0034029
      2.4520000      0.0034034
      2.4530000      0.0034046
      2.4540000      0.0034063
      2.4550000      0.0034067
      2.4560000      0.0034072
      2.4570000      0.0034086
      2.4580000      0.0034088
      2.4590000      0.0034070
      2.4600000      0.0034090
      2.4610000      0.0034101
      2.4620000      0.0034103
      2.4630000      0.0034112
      2.4640000      0.0034135
      2.4650000      0.0034134
      2.4660000      0.0034149
      2.4670000      0.0034144
      2.4680000      0.0034139
      2.4690000      0.0034146
      2.4700000      0.0034165
      2.4710000      0.0034170
      2.4720000      0.0034199
      2.4730000      0.0034191
      2.4740000      0.0034195
      2.4750000      0.0034201
      2.4760000      0.0034209
      2.4770000      0.0034193
      2.4780000      0.0034213
      2.4790000      0.0034195
      2.4800000      0.0034205
      2.4810000      0.0034223
      2.4820000      0.0034236
      2.4830000      0.0034242
      2.4840000      0.0034243
      2.4850000      0.0034246
      2.4860000      0.0034255
      2.4870000      0.0034264
      2.4880000      0.0034279
      2.4890000      0.0034276
      2.4900000      0.0034290
      2.4910000      0.0034292
      2.4920000      0.0034299
      2.4930000      0.0034314
      2.4940000      0.0034309
      2.4950000      0.0034310
      2.4960000      0.0034333
      2.4970000      0.0034320
      2.4980000      0.0034342
      2.4990000      0.0034356
      2.5000000      0.0034364
      2.5010000      0.0034371
      2.5020000      0.0034383
      2.5030000      0.0034388
      2.5040000      0.0034387
      2.5050000      0.0034389
      2.5060000      0.0034399
      2.5070000      0.0034420
      2.5080000      0.0034427
      2.5090000      0.0034437
      2.5100000      0.0034438
      2.5110000      0.0034444
      2.5120000      0.0034447
      2.5130000      0.0034460
      2.5140000      0.0034449
      2.5150000      0.0034456
      2.5160000      0.0034466
      2.5170000      0.0034461
      2.5180000      0.0034457
      2.5190000      0.0034475
      2.5200000      0.0034465
      2.5210000      0.0034471
      2.5220000      0.0034474
      2.5230000      0.0034479
      2.5240000      0.0034487
      2.5250000      0.0034487
      2.5260000      0.0034499
      2.5270000      0.0034493
      2.5280000      0.0034509
      2.5290000      0.0034514
      2.5300000      0.0034523
      2.5310000      0.0034525
      2.5320000      0.0034534
      2.5330000      0.0034539
      2.5340000      0.0034543
      2.5350000      0.0034549
      2.5360000      0.0034556
      2.5370000      0.0034566
      2.5380000      0.0034582
      2.5390000      0.0034579
      2.5400000      0.0034591
      2.5410000      0.0034599
      2.5420000      0.0034611
      2.5430000      0.0034625
      2.5440000      0.0034624
      2.5450000      0.0034625
      2.5460000      0.0034628
      2.5470000      0.0034636
      2.5480000      0.0034650
      2.5490000      0.0034661
      2.5500000      0.0034667
      2.5510000      0.0034692
      2.5520000      0.0034696
      2.5530000      0.0034705
      2.5540000      0.0034713
      2.5550000      0.0034717
      2.5560000      0.0034722
      2.5570000      0.0034723
      2.5580000      0.0034735
      2.5590000      0.0034728
      2.5600000      0.0034730
      2.5610000      0.0034735
      2.5620000      0.0034749
      2.5630000      0.0034755
      2.5640000      0.0034746
      2.5650000      0.0034756
      2.5660000      0.0034757
      2.5670000      0.0034761
      2.5680000      0.0034791
      2.5690000      0.0034807
      2.5700000      0.0034819
      2.5710000      0.0034813
      2.5720000      0.0034829
      2.5730000      0.0034830
      2.5740000      0.0034840
      2.5750000      0.0034847
      2.5760000      0.0034853
      2.5770000      0.0034850
      2.5780000      0.0034862
      2.5790000      0.0034888
      2.5800000      0.0034898
      2.5810000      0.0034907
      2.5820000      0.0034916
      2.5830000      0.0034921
      2.5840000      0.0034932
      2.5850000      0.0034930
      2.5860000      0.0034932
      2.5870000      0.0034940
      2.5880000      0.0034947
      2.5890000      0.0034956
      2.5900000      0.0034954
      2.5910000      0.0034972
      2.5920000      0.0034978
      2.5930000      0.0034991
      2.5940000      0.0034976
      2.5950000      0.0034984
      2.5960000      0.0034996
      2.5970000      0.0035017
      2.5980000      0.0035000
      2.5990000      0.0035035
      2.6000000      0.0035015
      2.6010000      0.0035040
      2.6020000      0.0035038
      2.6030000      0.0035037
      2.6040000      0.0035059
      2.6050000      0.0035063
      2.6060000      0.0035069
      2.6070000      0.0035079
      2.6080000      0.0035075
      2.6090000      0.0035084
      2.6100000      0.0035090
      2.6110000      0.0035097
      2.6120000      0.0035092
      2.6130000      0.0035122
      2.6140000      0.0035113
      2.6150000      0.0035137
      2.6160000      0.0035129
      2.6170000      0.0035138
      2.6180000      0.0035157
      2.6190000      0.0035150
      2.6200000      0.0035174
      2.6210000      0.0035159
      2.6220000      0.0035180
      2.6230000      0.0035196
      2.6240000      0.0035210
      2.6250000      0.0035224
      2.6260000      0.0035209
      2.6270000      0.0035215
      2.6280000      0.0035221
      2.6290000      0.0035241
      2.6300000      0.0035243
      2.6310000      0.0035229
      2.6320000      0.0035248
      2.6330000      0.0035250
      2.6340000      0.0035260
      2.6350000      0.0035284
      2.6360000      0.0035282
      2.6370000      0.0035284
      2.6380000      0.0035320
      2.6390000      0.0035323
      2.6400000      0.0035312
      2.6410000      0.0035338
      2.6420000      0.0035345
      2.6430000      0.0035345
      2.6440000      0.0035341
      2.6450000      0.0035371
      2.6460000      0.0035351
      2.6470000      0.0035372
      2.6480000      0.0035375
      2.6490000      0.0035403
      2.6500000      0.0035403
      2.6510000      0.0035397
      2.6520000      0.0035410
      2.6530000      0.0035409
      2.6540000      0.0035408
      2.6550000      0.0035420
      2.6560000      0.0035426
      2.6570000      0.0035434
      2.6580000      0.0035438
      2.6590000      0.0035446
      2.6600000      0.0035455
      2.6610000      0.0035477
      2.6620000      0.0035491
      2.6630000      0.0035479
      2.6640000      0.0035500
      2.6650000      0.0035487
      2.6660000      0.0035506
      2.6670000      0.0035500
      2.6680000      0.0035498
      2.6690000      0.0035526
      2.6700000      0.0035526
      2.6710000      0.0035531
      2.6720000      0.0035546
      2.6730000      0.0035543
      2.6740000      0.0035563
      2.6750000      0.0035562
      2.6760000      0.0035554
      2.6770000      0.0035566
      2.6780000      0.0035589
      2.6790000      0.0035573
      2.6800000      0.0035608
      2.6810000      0.0035602
      2.6820000      0.0035605
      2.6830000      0.0035611
      2.6840000      0.0035610
      2.6850000      0.0035616
      2.6860000      0.0035610
      2.6870000      0.0035627
      2.6880000      0.0035629
      2.6890000      0.0035643
      2.6900000      0.0035644
      2.6910000      0.0035665
      2.6920000      0.0035655
      2.6930000      0.0035665
      2.6940000      0.0035663
      2.6950000      0.0035677
      2.6960000      0.0035664
      2.6970000      0.0035682
      2.6980000      0.0035709
      2.6990000      0.0035695
      2.7000000      0.0035722
      2.7010000      0.0035713
      2.7020000      0.0035725
      2.7030000      0.0035726
      2.7040000      0.0035747
      2.7050000      0.0035741
      2.7060000      0.0035742
      2.7070000      0.0035768
      2.7080000      0.0035744
      2.7090000      0.0035761
      2.7100000      0.0035762
      2.7110000      0.0035778
      2.7120000      0.0035797
      2.7130000      0.0035786
      2.7140000      0.0035779
      2.7150000      0.0035800
      2.7160000      0.0035810
      2.7170000      0.0035806
      2.7180000      0.0035817
      2.7190000      0.0035822
      2.7200000      0.0035834
      2.7210000      0.0035820
      2.7220000      0.0035835
      2.7230000      0.0035840
      2.7240000      0.0035855
      2.7250000      0.0035877
      2.7260000      0.0035878
      2.7270000      0.0035901
      2.7280000      0.0035905
      2.7290000      0.0035905
      2.7300000      0.0035901
      2.7310000      0.0035919
      2.7320000      0.0035919
      2.7330000      0.0035932
      2.7340000      0.0035963
      2.7350000      0.0035947
      2.7360000      0.0035949
      2.7370000      0.0035956
      2.7380000      0.0035978
      2.7390000      0.0035971
      2.7400000      0.0035983
      2.7410000      0.0035986
      2.7420000      0.0035992
      2.7430000      0.0036002
      2.7440000      0.0036020
      2.7450000      0.0036019
      2.7460000      0.0036017
      2.7470000      0.0036042
      2.7480000      0.0036042
      2.7490000      0.0036044
      2.7500000      0.0036050
      2.7510000      0.0036057
      2.7520000      0.0036068
      2.7530000      0.0036077
      2.7540000      0.0036091
      2.7550000      0.0036088
      2.7560000      0.0036095
      2.7570000      0.0036091
      2.7580000      0.0036096
      2.7590000      0.0036113
      2.7600000      0.0036136
      2.7610000      0.0036133
      2.7620000      0.0036147
      2.7630000      0.0036147
      2.7640000      0.0036161
      2.7650000      0.0036154
      2.7660000      0.0036195
      2.7670000      0.0036171
      2.7680000      0.0036172
      2.7690000      0.0036185
      2.7700000      0.0036202
      2.7710000      0.0036193
      2.7720000      0.0036209
      2.7730000      0.0036205
      2.7740000      0.0036216
      2.7750000      0.0036220
      2.7760000      0.0036218
      2.7770000      0.0036238
      2.7780000      0.0036238
      2.7790000      0.0036247
      2.7800000      0.0036248
      2.7810000      0.0036239
      2.7820000      0.0036258
      2.7830000      0.0036266
      2.7840000      0.0036253
      2.7850000      0.0036266
      2.7860000      0.0036271
      2.7870000      0.0036283
      2.7880000      0.0036298
      2.7890000      0.0036311
      2.7900000      0.0036310
      2.7910000      0.0036334
      2.7920000      0.0036324
      2.7930000      0.0036314
      2.7940000      0.0036339
      2.7950000      0.0036357
      2.7960000      0.0036350
      2.7970000      0.0036379
      2.7980000      0.0036371
      2.7990000      0.0036374
      2.8000000      0.0036393
      2.8010000      0.0036388
      2.8020000      0.0036376
      2.8030000      0.0036392
      2.8040000      0.0036412
      2.8050000      0.0036409
      2.8060000      0.0036412
      2.8070000      0.0036420
      2.8080000      0.0036414
      2.8090000      0.0036407
      2.8100000      0.0036436
      2.8110000      0.0036440
      2.8120000      0.0036454
      2.8130000      0.0036457
      2.8140000      0.0036467
      2.8150000      0.0036456
      2.8160000      0.0036475
      2.8170000      0.0036476
      2.8180000      0.0036476
      2.8190000      0.0036487
      2.8200000      0.0036476
      2.8210000      0.0036483
      2.8220000      0.0036512
      2.8230000      0.0036518
      2.8240000      0.0036524
      2.8250000      0.0036522
      2.8260000      0.0036531
      2.8270000      0.0036546
      2.8280000      0.0036542
      2.8290000      0.0036558
      2.8300000      0.0036566
      2.8310000      0.0036566
      2.8320000      0.0036569
      2.8330000      0.0036574
      2.8340000      0.0036567
      2.8350000      0.0036610
      2.8360000      0.0036602
      2.8370000      0.0036614
      2.8380000      0.0036605
      2.8390000      0.0036627
      2.8400000      0.0036634
      2.8410000      0.0036636
      2.8420000      0.0036645
      2.8430000      0.0036667
      2.8440000      0.0036658
      2.8450000      0.0036642
      2.8460000      0.0036662
      2.8470000      0.0036674
      2.8480000      0.0036680
      2.8490000      0.0036700
      2.8500000      0.0036715
      2.8510000      0.0036699
      2.8520000      0.0036725
      2.8530000      0.0036721
      2.8540000      0.0036738
      2.8550000      0.0036752
      2.8560000      0.0036750
      2.8570000      0.0036740
      2.8580000      0.0036755
      2.8590000      0.0036766
      2.8600000      0.0036794
      2.8610000      0.0036778
      2.8620000      0.0036799
      2.8630000      0.0036796
      2.8640000      0.0036821
      2.8650000      0.0036810
      2.8660000      0.0036808
      2.8670000      0.0036837
      2.8680000      0.0036819
      2.8690000      0.0036840
      2.8700000      0.0036833
      2.8710000      0.0036844
      2.8720000      0.0036859
      2.8730000      0.0036876
      2.8740000      0.0036869
      2.8750000      0.0036861
      2.8760000      0.0036856
      2.8770000      0.0036872
      2.8780000      0.0036879
      2.8790000      0.0036892
      2.8800000      0.0036882
      2.8810000      0.0036878
      2.8820000      0.0036894
      2.8830000      0.0036906
      2.8840000      0.0036908
      2.8850000      0.0036902
      2.8860000      0.0036919
      2.8870000      0.0036904
      2.8880000      0.0036924
      2.8890000      0.0036909
      2.8900000      0.0036915
      2.8910000      0.0036931
      2.8920000      0.0036949
      2.8930000      0.0036948
      2.8940000      0.0036958
      2.8950000      0.0036977
      2.8960000      0.0036961
      2.8970000      0.0036972
      2.8980000      0.0037004
      2.8990000      0.0036984
      2.9000000      0.0036999
      2.9010000      0.0037001
      2.9020000      0.0037019
      2.9030000      0.0037014
      2.9040000      0.0037021
      2.9050000      0.0037022
      2.9060000      0.0037019
      2.9070000      0.0037023
      2.9080000      0.0037024
      2.9090000      0.0037038
      2.9100000      0.0037034
      2.9110000      0.0037046
      2.9120000      0.0037042
      2.9130000      0.0037055
      2.9140000      0.0037061
      2.9150000      0.0037073
      2.9160000      0.0037066
      2.9170000      0.0037065
      2.9180000      0.0037059
      2.9190000      0.0037079
      2.9200000      0.0037087
      2.9210000      0.0037087
      2.9220000      0.0037099
      2.9230000      0.0037109
      2.9240000      0.0037123
      2.9250000      0.0037105
      2.9260000      0.0037114
      2.9270000      0.0037136
      2.9280000      0.0037129
      2.9290000      0.0037150
      2.9300000      0.0037151
      2.9310000      0.0037161
      2.9320000      0.0037158
      2.9330000      0.0037162
      2.9340000      0.0037175
      2.9350000      0.0037191
      2.9360000      0.0037208
      2.9370000      0.0037205
      2.9380000      0.0037202
      2.9390000      0.0037236
      2.9400000      0.0037235
      2.9410000      0.0037249
      2.9420000      0.0037248
      2.9430000      0.0037266
      2.9440000      0.0037244
      2.9450000      0.0037261
      2.9460000      0.0037275
      2.9470000      0.0037285
      2.9480000      0.0037280
      2.9490000      0.0037278
      2.9500000      0.0037299
      2.9510000      0.0037290
      2.9520000      0.0037311
      2.9530000      0.0037312
      2.9540000      0.0037307
      2.9550000      0.0037318
      2.9560000      0.0037313
      2.9570000      0.0037326
      2.9580000      0.0037341
      2.9590000      0.0037335
      2.9600000      0.0037357
      2.9610000      0.0037374
      2.9620000      0.0037364
      2.9630000      0.0037392
      2.9640000      0.0037390
      2.9650000      0.0037387
      2.9660000      0.0037385
      2.9670000      0.0037413
      2.9680000      0.0037409
      2.9690000      0.0037415
      2.9700000      0.0037432
      2.9710000      0.0037428
      2.9720000      0.0037433
      2.9730000      0.0037430
      2.9740000      0.0037426
      2.9750000      0.0037435
      2.9760000      0.0037447
      2.9770000      0.0037458
      2.9780000      0.0037477
      2.9790000      0.0037477
      2.9800000      0.0037482
      2.9810000      0.0037479
      2.9820000      0.0037496
      2.9830000      0.0037501
      2.9840000      0.0037502
      2.9850000      0.0037516
      2.9860000      0.0037515
      2.9870000      0.0037522
      2.9880000      0.0037532
      2.9890000      0.0037543
      2.9900000      0.0037553
      2.9910000      0.0037556
      2.9920000      0.0037564
      2.9930000      0.0037572
      2.9940000      0.0037581
      2.9950000      0.0037590
      2.9960000      0.0037600
      2.9970000      0.0037620
      2.9980000      0.0037604
      2.9990000      0.0037614
      3.0000000      0.0037638
      3.0010000      0.0037647
      3.0020000      0.0037658
      3.0030000      0.0037672
      3.0040000      0.0037665
      3.0050000      0.0037689
      3.0060000      0.0037669
      3.0070000      0.0037675
      3.0080000      0.0037686
      3.0090000      0.0037706
      3.0100000      0.0037711
      3.0110000      0.0037692
      3.0120000      0.0037708
      3.0130000      0.0037710
      3.0140000      0.0037722
      3.0150000      0.0037723
      3.0160000      0.0037733
      3.0170000      0.0037726
      3.0180000      0.0037737
      3.0190000      0.0037745
      3.0200000      0.0037741
      3.0210000      0.0037754
      3.0220000      0.0037765
      3.0230000      0.0037773
      3.0240000      0.0037754
      3.0250000      0.0037758
      3.0260000      0.0037773
      3.0270000      0.0037773
      3.0280000      0.0037799
      3.0290000      0.0037797
      3.0300000      0.0037791
      3.0310000      0.0037814
      3.0320000      0.0037813
      3.0330000      0.0037835
      3.0340000      0.0037821
      3.0350000      0.0037832
      3.0360000      0.0037848
      3.0370000      0.0037842
      3.0380000      0.0037849
      3.0390000      0.0037840
      3.0400000      0.0037862
      3.0410000      0.0037850
      3.0420000      0.0037866
      3.0430000      0.0037866
      3.0440000      0.0037885
      3.0450000      0.0037886
      3.0460000      0.0037909
      3.0470000      0.0037930
      3.0480000      0.0037923
      3.0490000      0.0037934
      3.0500000      0.0037933
      3.0510000      0.0037942
      3.0520000      0.0037947
      3.0530000      0.0037960
      3.0540000      0.0037949
      3.0550000      0.0037964
      3.0560000      0.0037965
      3.0570000      0.0037961
      3.0580000      0.0037980
      3.0590000      0.0037979
      3.0600000      0.0037985
      3.0610000      0.0037995
      3.0620000      0.0038003
      3.0630000      0.0037999
      3.0640000      0.0038000
      3.0650000      0.0038004
      3.0660000      0.0037998
      3.0670000      0.0038004
      3.0680000      0.0038016
      3.0690000      0.0038026
      3.0700000      0.0038043
      3.0710000      0.0038029
      3.0720000      0.0038054
      3.0730000      0.0038058
      3.0740000      0.0038053
      3.0750000      0.0038065
      3.0760000      0.0038069
      3.0770000      0.0038080
      3.0780000      0.0038066
      3.0790000      0.0038101
      3.0800000      0.0038094
      3.0810000      0.0038103
      3.0820000      0.0038115
      3.0830000      0.0038121
      3.0840000      0.0038135
      3.0850000      0.0038128
      3.0860000      0.0038143
      3.0870000      0.0038126
      3.0880000      0.0038143
      3.0890000      0.0038152
      3.0900000      0.0038167
      3.0910000      0.0038180
      3.0920000      0.0038169
      3.0930000      0.0038181
      3.0940000      0.0038177
      3.0950000      0.0038186
      3.0960000      0.0038180
      3.0970000      0.0038175
      3.0980000      0.0038204
      3.0990000      0.0038198
      3.1000000      0.0038206
      3.1010000      0.0038222
      3.1020000      0.0038240
      3.1030000      0.0038236
      3.1040000      0.0038267
      3.1050000      0.0038259
      3.1060000      0.0038277
      3.1070000      0.0038285
      3.1080000      0.0038285
      3.1090000      0.0038309
      3.1100000      0.0038311
      3.1110000      0.0038298
      3.1120000      0.0038298
      3.1130000      0.0038310
      3.1140000      0.0038332
      3.1150000      0.0038343
      3.1160000      0.0038342
      3.1170000      0.0038356
      3.1180000      0.0038357
      3.1190000      0.0038371
      3.1200000      0.0038368
      3.1210000      0.0038374
      3.1220000      0.0038380
      3.1230000      0.0038393
      3.1240000      0.0038378
      3.1250000      0.0038383
      3.1260000      0.0038380
      3.1270000      0.0038401
      3.1280000      0.0038416
      3.1290000      0.0038429
      3.1300000      0.0038433
      3.1310000      0.0038439
      3.1320000      0.0038454
      3.1330000      0.0038456
      3.1340000      0.0038461
      3.1350000      0.0038457
      3.1360000      0.0038469
      3.1370000      0.0038476
      3.1380000      0.0038478
      3.1390000      0.0038488
      3.1400000      0.0038487
      3.1410000      0.0038507
      3.1420000      0.0038515
      3.1430000      0.0038518
      3.1440000      0.0038519
      3.1450000      0.0038547
      3.1460000      0.0038535
      3.1470000      0.0038539
      3.1480000      0.0038552
      3.1490000      0.0038555
      3.1500000      0.0038546
      3.1510000      0.0038549
      3.1520000      0.0038552
      3.1530000      0.0038571
      3.1540000      0.0038562
      3.1550000      0.0038589
      3.1560000      0.0038593
      3.1570000      0.0038594
      3.1580000      0.0038596
      3.1590000      0.0038610
      3.1600000      0.0038608
      3.1610000      0.0038631
      3.1620000      0.0038628
      3.1630000      0.0038623
      3.1640000      0.0038641
      3.1650000      0.0038643
      3.1660000      0.0038647
      3.1670000      0.0038662
      3.1680000      0.0038676
      3.1690000      0.0038691
      3.1700000      0.0038685
      3.1710000      0.0038709
      3.1720000      0.0038718
      3.1730000      0.0038727
      3.1740000      0.0038745
      3.1750000      0.0038742
      3.1760000      0.0038753
      3.1770000      0.0038752
      3.1780000      0.0038754
      3.1790000      0.0038764
      3.1800000      0.0038779
      3.1810000      0.0038777
      3.1820000      0.0038784
      3.1830000      0.0038780
      3.1840000      0.0038782
      3.1850000      0.0038798
      3.1860000      0.0038811
      3.1870000      0.0038825
      3.1880000      0.0038819
      3.1890000      0.0038815
      3.1900000      0.0038828
      3.1910000      0.0038841
      3.1920000      0.0038840
      3.1930000      0.0038873
      3.1940000      0.0038866
      3.1950000      0.0038879
      3.1960000      0.0038875
      3.1970000      0.0038870
      3.1980000      0.0038877
      3.1990000      0.0038884
      3.2000000      0.0038866
      3.2010000      0.0038872
      3.2020000      0.0038865
      3.2030000      0.0038915
      3.2040000      0.0038899
      3.2050000      0.0038923
      3.2060000      0.0038912
      3.2070000      0.0038913
      3.2080000      0.0038919
      3.2090000      0.0038941
      3.2100000      0.0038957
      3.2110000      0.0038964
      3.2120000      0.0038956
      3.2130000      0.0038966
      3.2140000      0.0038992
      3.2150000      0.0039012
      3.2160000      0.0039011
      3.2170000      0.0039014
      3.2180000      0.0039021
      3.2190000      0.0039013
      3.2200000      0.0039015
      3.2210000      0.0039023
      3.2220000      0.0039030
      3.2230000      0.0039053
      3.2240000      0.0039056
      3.2250000      0.0039066
      3.2260000      0.0039044
      3.2270000      0.0039079
      3.2280000      0.0039060
      3.2290000      0.0039090
      3.2300000      0.0039082
      3.2310000      0.0039089
      3.2320000      0.0039101
      3.2330000      0.0039106
      3.2340000      0.0039104
      3.2350000      0.0039121
      3.2360000      0.0039109
      3.2370000      0.0039139
      3.2380000      0.0039150
      3.2390000      0.0039138
      3.2400000      0.0039134
      3.2410000      0.0039158
      3.2420000      0.0039152
      3.2430000      0.0039184
      3.2440000      0.0039180
      3.2450000      0.0039182
      3.2460000      0.0039201
      3.2470000      0.0039202
      3.2480000      0.0039209
      3.2490000      0.0039231
      3.2500000      0.0039230
      3.2510000      0.0039234
      3.2520000      0.0039249
      3.2530000      0.0039249
      3.2540000      0.0039265
      3.2550000      0.0039269
      3.2560000      0.0039285
      3.2570000      0.0039282
      3.2580000      0.0039308
      3.2590000      0.0039295
      3.2600000      0.0039304
      3.2610000      0.0039306
      3.2620000      0.0039313
      3.2630000      0.0039296
      3.2640000      0.0039311
      3.2650000      0.0039311
      3.2660000      0.0039333
      3.2670000      0.0039334
      3.2680000      0.0039347
      3.2690000      0.0039358
      3.2700000      0.0039372
      3.2710000      0.0039378
      3.2720000      0.0039376
      3.2730000      0.0039390
      3.2740000      0.0039392
      3.2750000      0.0039396
      3.2760000      0.0039397
      3.2770000      0.0039410
      3.2780000      0.0039416
      3.2790000      0.0039423
      3.2800000      0.0039437
      3.2810000      0.0039438
      3.2820000      0.0039445
      3.2830000      0.0039449
      3.2840000      0.0039449
      3.2850000      0.0039459
      3.2860000      0.0039458
      3.2870000      0.0039446
      3.2880000      0.0039463
      3.2890000      0.0039468
      3.2900000      0.0039472
      3.2910000      0.0039472
      3.2920000      0.0039488
      3.2930000      0.0039486
      3.2940000      0.0039488
      3.2950000      0.0039491
      3.2960000      0.0039508
      3.2970000      0.0039504
      3.2980000      0.0039513
      3.2990000      0.0039525
      3.3000000      0.0039544
      3.3010000      0.0039548
      3.3020000      0.0039556
      3.3030000      0.0039546
      3.3040000      0.0039565
      3.3050000      0.0039558
      3.3060000      0.0039572
      3.3070000      0.0039576
      3.3080000      0.0039576
      3.3090000      0.0039562
      3.3100000      0.0039591
      3.3110000      0.0039580
      3.3120000      0.0039605
      3.3130000      0.0039610
      3.3140000      0.0039591
      3.3150000      0.0039599
      3.3160000      0.0039614
      3.3170000      0.0039621
      3.3180000      0.0039625
      3.3190000      0.0039634
      3.3200000      0.0039632
      3.3210000      0.0039638
      3.3220000      0.0039646
      3.3230000      0.0039648
      3.3240000      0.0039661
      3.3250000      0.0039660
      3.3260000      0.0039684
      3.3270000      0.0039677
      3.3280000      0.0039660
      3.3290000      0.0039675
      3.3300000      0.0039688
      3.3310000      0.0039699
      3.3320000      0.0039715
      3.3330000      0.0039719
      3.3340000      0.0039710
      3.3350000      0.0039717
      3.3360000      0.0039734
      3.3370000      0.0039724
      3.3380000      0.0039759
      3.3390000      0.0039753
      3.3400000      0.0039762
      3.3410000      0.0039763
      3.3420000      0.0039751
      3.3430000      0.0039760
      3.3440000      0.0039772
      3.3450000      0.0039793
      3.3460000      0.0039791
      3.3470000      0.0039800
      3.3480000      0.0039817
      3.3490000      0.0039822
      3.3500000      0.0039810
      3.3510000      0.0039833
      3.3520000      0.0039838
      3.3530000      0.0039829
      3.3540000      0.0039835
      3.3550000      0.0039832
      3.3560000      0.0039851
      3.3570000      0.0039851
      3.3580000      0.0039863
      3.3590000      0.0039875
      3.3600000      0.0039884
      3.3610000      0.0039885
      3.3620000      0.0039900
      3.3630000      0.0039898
      3.3640000      0.0039929
      3.3650000      0.0039931
      3.3660000      0.0039907
      3.3670000      0.0039934
      3.3680000      0.0039947
      3.3690000      0.0039939
      3.3700000      0.0039969
      3.3710000      0.0039984
      3.3720000      0.0039981
      3.3730000      0.0039992
      3.3740000      0.0039992
      3.3750000      0.0039984
      3.3760000      0.0039992
      3.3770000      0.0040003
      3.3780000      0.0040005
      3.3790000      0.0040001
      3.3800000      0.0039994
      3.3810000      0.0040013
      3.3820000      0.0039992
      3.3830000      0.0040011
      3.3840000      0.0040001
      3.3850000      0.0040004
      3.3860000      0.0040008
      3.3870000      0.0040027
      3.3880000      0.0040029
      3.3890000      0.0040032
      3.3900000      0.0040055
      3.3910000      0.0040046
      3.3920000      0.0040068
      3.3930000      0.0040057
      3.3940000      0.0040076
      3.3950000      0.0040061
      3.3960000      0.0040071
      3.3970000      0.0040094
      3.3980000      0.0040098
      3.3990000      0.0040085
      3.4000000      0.0040105
      3.4010000      0.0040122
      3.4020000      0.0040123
      3.4030000      0.0040125
      3.4040000      0.0040146
      3.4050000      0.0040150
      3.4060000      0.0040142
      3.4070000      0.0040165
      3.4080000      0.0040170
      3.4090000      0.0040173
      3.4100000      0.0040182
      3.4110000      0.0040192
      3.4120000      0.0040182
      3.4130000      0.0040182
      3.4140000      0.0040193
      3.4150000      0.0040205
      3.4160000      0.0040180
      3.4170000      0.0040211
      3.4180000      0.0040222
      3.4190000      0.0040212
      3.4200000      0.0040215
      3.4210000      0.0040250
      3.4220000      0.0040257
      3.4230000      0.0040245
      3.4240000      0.0040259
      3.4250000      0.0040283
      3.4260000      0.0040274
      3.4270000      0.0040294
      3.4280000      0.0040275
      3.4290000      0.0040276
      3.4300000      0.0040291
      3.4310000      0.0040307
      3.4320000      0.0040311
      3.4330000      0.0040297
      3.4340000      0.0040333
      3.4350000      0.0040321
      3.4360000      0.0040298
      3.4370000      0.0040307
      3.4380000      0.0040328
      3.4390000      0.0040338
      3.4400000      0.0040335
      3.4410000      0.0040347
      3.4420000      0.0040354
      3.4430000      0.0040359
      3.4440000      0.0040369
      3.4450000      0.0040371
      3.4460000      0.0040404
      3.4470000      0.0040395
      3.4480000      0.0040381
      3.4490000      0.0040397
      3.4500000      0.0040390
      3.4510000      0.0040402
      3.4520000      0.0040416
      3.4530000      0.0040411
      3.4540000      0.0040415
      3.4550000      0.0040417
      3.4560000      0.0040439
      3.4570000      0.0040437
      3.4580000      0.0040435
      3.4590000      0.0040437
      3.4600000      0.0040446
      3.4610000      0.0040468
      3.4620000      0.0040471
      3.4630000      0.0040475
      3.4640000      0.0040473
      3.4650000      0.0040465
      3.4660000      0.0040462
      3.4670000      0.0040493
      3.4680000      0.0040503
      3.4690000      0.0040502
      3.4700000      0.0040496
      3.4710000      0.0040505
      3.4720000      0.0040512
      3.4730000      0.0040522
      3.4740000      0.0040533
      3.4750000      0.0040527
      3.4760000      0.0040542
      3.4770000      0.0040529
      3.4780000      0.0040536
      3.4790000      0.0040540
      3.4800000      0.0040562
      3.4810000      0.0040557
      3.4820000      0.0040553
      3.4830000      0.0040570
      3.4840000      0.0040560
      3.4850000      0.0040590
      3.4860000      0.0040580
      3.4870000      0.0040580
      3.4880000      0.0040596
      3.4890000      0.0040613
      3.4900000      0.0040615
      3.4910000      0.0040627
      3.4920000      0.0040631
      3.4930000      0.0040636
      3.4940000      0.0040636
      3.4950000      0.0040642
      3.4960000      0.0040644
      3.4970000      0.0040652
      3.4980000      0.0040654
      3.4990000      0.0040644
      3.5000000      0.0040661
      3.5010000      0.0040649
      3.5020000      0.0040655
      3.5030000      0.0040665
      3.5040000      0.0040675
      3.5050000      0.0040681
      3.5060000      0.0040686
      3.5070000      0.0040681
      3.5080000      0.0040696
      3.5090000      0.0040699
      3.5100000      0.0040717
      3.5110000      0.0040706
      3.5120000      0.0040728
      3.5130000      0.0040734
      3.5140000      0.0040733
      3.5150000      0.0040755
      3.5160000      0.0040750
      3.5170000      0.0040760
      3.5180000      0.0040761
      3.5190000      0.0040802
      3.5200000      0.0040795
      3.5210000      0.0040795
      3.5220000      0.0040792
      3.5230000      0.0040809
      3.5240000      0.0040827
      3.5250000      0.0040833
      3.5260000      0.0040841
      3.5270000      0.0040831
      3.5280000      0.0040852
      3.5290000      0.0040846
      3.5300000      0.0040851
      3.5310000      0.0040851
      3.5320000      0.0040853
      3.5330000      0.0040858
      3.5340000      0.0040872
      3.5350000      0.0040871
      3.5360000      0.0040882
      3.5370000      0.0040891
      3.5380000      0.0040886
      3.5390000      0.0040908
      3.5400000      0.0040902
      3.5410000      0.0040912
      3.5420000      0.0040899
      3.5430000      0.0040933
      3.5440000      0.0040933
      3.5450000      0.0040947
      3.5460000      0.0040971
      3.5470000      0.0040947
      3.5480000      0.0040959
      3.5490000      0.0040956
      3.5500000      0.0040985
      3.5510000      0.0040972
      3.5520000      0.0040975
      3.5530000      0.0040988
      3.5540000      0.0041004
      3.5550000      0.0040989
      3.5560000      0.0041005
      3.5570000      0.0041020
      3.5580000      0.0041012
      3.5590000      0.0041032
      3.5600000      0.0041011
      3.5610000      0.0041030
      3.5620000      0.0041042
      3.5630000      0.0041044
      3.5640000      0.0041052
      3.5650000      0.0041062
      3.5660000      0.0041075
      3.5670000      0.0041078
      3.5680000      0.0041089
      3.5690000      0.0041078
      3.5700000      0.0041105
      3.5710000      0.0041093
      3.5720000      0.0041116
      3.5730000      0.0041117
      3.5740000      0.0041110
      3.5750000      0.0041102
      3.5760000      0.0041091
      3.5770000      0.0041118
      3.5780000      0.0041141
      3.5790000      0.0041124
      3.5800000      0.0041128
      3.5810000      0.0041154
      3.5820000      0.0041163
      3.5830000      0.0041168
      3.5840000      0.0041175
      3.5850000      0.0041182
      3.5860000      0.0041204
      3.5870000      0.0041189
      3.5880000      0.0041192
      3.5890000      0.0041199
      3.5900000      0.0041207
      3.5910000      0.0041203
      3.5920000      0.0041216
      3.5930000      0.0041226
      3.5940000      0.0041222
      3.5950000      0.0041242
      3.5960000      0.0041236
      3.5970000      0.0041225
      3.5980000      0.0041233
      3.5990000      0.0041240
      3.6000000      0.0041256
      3.6010000      0.0041244
      3.6020000      0.0041256
      3.6030000      0.0041270
      3.6040000      0.0041285
      3.6050000      0.0041271
      3.6060000      0.0041282
      3.6070000      0.0041297
      3.6080000      0.0041299
      3.6090000      0.0041302
      3.6100000      0.0041309
      3.6110000      0.0041310
      3.6120000      0.0041316
      3.6130000      0.0041324
      3.6140000      0.0041332
      3.6150000      0.0041328
      3.6160000      0.0041329
      3.6170000      0.0041364
      3.6180000      0.0041364
      3.6190000      0.0041367
      3.6200000      0.0041375
      3.6210000      0.0041375
      3.6220000      0.0041380
      3.6230000      0.0041388
      3.6240000      0.0041371
      3.6250000      0.0041388
      3.6260000      0.0041421
      3.6270000      0.0041422
      3.6280000      0.0041412
      3.6290000      0.0041429
      3.6300000      0.0041433
      3.6310000      0.0041432
      3.6320000      0.0041427
      3.6330000      0.0041444
      3.6340000      0.0041448
      3.6350000      0.0041453
      3.6360000      0.0041441
      3.6370000      0.0041468
      3.6380000      0.0041444
      3.6390000      0.0041456
      3.6400000      0.0041473
      3.6410000      0.0041477
      3.6420000      0.0041477
      3.6430000      0.0041453
      3.6440000      0.0041488
      3.6450000      0.0041478
      3.6460000      0.0041481
      3.6470000      0.0041497
      3.6480000      0.0041505
      3.6490000      0.0041506
      3.6500000      0.0041514
      3.6510000      0.0041530
      3.6520000      0.0041522
      3.6530000      0.0041536
      3.6540000      0.0041523
      3.6550000      0.0041532
      3.6560000      0.0041541
      3.6570000      0.0041554
      3.6580000      0.0041541
      3.6590000      0.0041570
      3.6600000      0.0041590
      3.6610000      0.0041582
      3.6620000      0.0041584
      3.6630000      0.0041596
      3.6640000      0.0041595
      3.6650000      0.0041636
      3.6660000      0.0041620
      3.6670000      0.0041623
      3.6680000      0.0041635
      3.6690000      0.0041650
      3.6700000      0.0041651
      3.6710000      0.0041658
      3.6720000      0.0041654
      3.6730000      0.0041683
      3.6740000      0.0041681
      3.6750000      0.0041702
      3.6760000      0.0041687
      3.6770000      0.0041688
      3.6780000      0.0041682
      3.6790000      0.0041701
      3.6800000      0.0041685
      3.6810000      0.0041693
      3.6820000      0.0041702
      3.6830000      0.0041722
      3.6840000      0.0041723
      3.6850000      0.0041735
      3.6860000      0.0041746
      3.6870000      0.0041746
      3.6880000      0.0041768
      3.6890000      0.0041774
      3.6900000      0.0041781
      3.6910000      0.0041786
      3.6920000      0.0041775
      3.6930000      0.0041786
      3.6940000      0.0041786
      3.6950000      0.0041799
      3.6960000      0.0041814
      3.6970000      0.0041816
      3.6980000      0.0041821
      3.6990000      0.0041837
      3.7000000      0.0041823
      3.7010000      0.0041844
      3.7020000      0.0041836
      3.7030000      0.0041861
      3.7040000      0.0041845
      3.7050000      0.0041852
      3.7060000      0.0041852
      3.7070000      0.0041858
      3.7080000      0.0041880
      3.7090000      0.0041879
      3.7100000      0.0041875
      3.7110000      0.0041868
      3.7120000      0.0041909
      3.7130000      0.0041915
      3.7140000      0.0041941
      3.7150000      0.0041918
      3.7160000      0.0041954
      3.7170000      0.0041922
      3.7180000      0.0041935
      3.7190000      0.0041937
      3.7200000      0.0041950
      3.7210000      0.0041964
      3.7220000      0.0041983
      3.7230000      0.0041979
      3.7240000      0.0042003
      3.7250000      0.0041980
      3.7260000      0.0041997
      3.7270000      0.0042014
      3.7280000      0.0042017
      3.7290000      0.0041997
      3.7300000      0.0041997
      3.7310000      0.0042019
      3.7320000      0.0042010
      3.7330000      0.0042026
      3.7340000      0.0042042
      3.7350000      0.0042047
      3.7360000      0.0042028
      3.7370000      0.0042037
      3.7380000      0.0042036
      3.7390000      0.0042046
      3.7400000      0.0042056
      3.7410000      0.0042049
      3.7420000      0.0042035
      3.7430000      0.0042039
      3.7440000      0.0042059
      3.7450000      0.0042053
      3.7460000      0.0042073
      3.7470000      0.0042078
      3.7480000      0.0042069
      3.7490000      0.0042078
      3.7500000      0.0042099
      3.7510000      0.0042094
      3.7520000      0.0042091
      3.7530000      0.0042103
      3.7540000      0.0042097
      3.7550000      0.0042102
      3.7560000      0.0042108
      3.7570000      0.0042111
      3.7580000      0.0042117
      3.7590000      0.0042124
      3.7600000      0.0042127
      3.7610000      0.0042147
      3.7620000      0.0042147
      3.7630000      0.0042154
      3.7640000      0.0042157
      3.7650000      0.0042170
      3.7660000      0.0042166
      3.7670000      0.0042165
      3.7680000      0.0042176
      3.7690000      0.0042180
      3.7700000      0.0042175
      3.7710000      0.0042199
      3.7720000      0.0042213
      3.7730000      0.0042212
      3.7740000      0.0042238
      3.7750000      0.0042243
      3.7760000      0.0042225
      3.7770000      0.0042250
      3.7780000      0.0042241
      3.7790000      0.0042263
      3.7800000      0.0042248
      3.7810000      0.0042273
      3.7820000      0.0042258
      3.7830000      0.0042275
      3.7840000      0.0042288
      3.7850000      0.0042272
      3.7860000      0.0042294
      3.7870000      0.0042293
      3.7880000      0.0042293
      3.7890000      0.0042302
      3.7900000      0.0042303
      3.7910000      0.0042311
      3.7920000      0.0042320
      3.7930000      0.0042324
      3.7940000      0.0042337
      3.7950000      0.0042351
      3.7960000      0.0042356
      3.7970000      0.0042346
      3.7980000      0.0042372
      3.7990000      0.0042348
      3.8000000      0.0042364
      3.8010000      0.0042369
      3.8020000      0.0042382
      3.8030000      0.0042398
      3.8040000      0.0042393
      3.8050000      0.0042400
      3.8060000      0.0042381
      3.8070000      0.0042404
      3.8080000      0.0042398
      3.8090000      0.0042435
      3.8100000      0.0042395
      3.8110000      0.0042433
      3.8120000      0.0042423
      3.8130000      0.0042419
      3.8140000      0.0042417
      3.8150000      0.0042429
      3.8160000      0.0042445
      3.8170000      0.0042431
      3.8180000      0.0042446
      3.8190000      0.0042447
      3.8200000      0.0042464
      3.8210000      0.0042449
      3.8220000      0.0042461
      3.8230000      0.0042475
      3.8240000      0.0042475
      3.8250000      0.0042481
      3.8260000      0.0042486
      3.8270000      0.0042489
      3.8280000      0.0042502
      3.8290000      0.0042521
      3.8300000      0.0042497
      3.8310000      0.0042522
      3.8320000      0.0042502
      3.8330000      0.0042522
      3.8340000      0.0042547
      3.8350000      0.0042552
      3.8360000      0.0042549
      3.8370000      0.0042558
      3.8380000      0.0042549
      3.8390000      0.0042568
      3.8400000      0.0042549
      3.8410000      0.0042583
      3.8420000      0.0042578
      3.8430000      0.0042599
      3.8440000      0.0042598
      3.8450000      0.0042599
      3.8460000      0.0042615
      3.8470000      0.0042626
      3.8480000      0.0042648
      3.8490000      0.0042632
      3.8500000      0.0042649
      3.8510000      0.0042657
      3.8520000      0.0042670
      3.8530000      0.0042679
      3.8540000      0.0042683
      3.8550000      0.0042683
      3.8560000      0.0042683
      3.8570000      0.0042684
      3.8580000      0.0042704
      3.8590000      0.0042693
      3.8600000      0.0042716
      3.8610000      0.0042705
      3.8620000      0.0042718
      3.8630000      0.0042736
      3.8640000      0.0042740
      3.8650000      0.0042726
      3.8660000      0.0042734
      3.8670000      0.0042746
      3.8680000      0.0042740
      3.8690000      0.0042736
      3.8700000      0.0042758
      3.8710000      0.0042750
      3.8720000      0.0042772
      3.8730000      0.0042767
      3.8740000      0.0042770
      3.8750000      0.0042779
      3.8760000      0.0042778
      3.8770000      0.0042771
      3.8780000      0.0042776
      3.8790000      0.0042782
      3.8800000      0.0042798
      3.8810000      0.0042808
      3.8820000      0.0042801
      3.8830000      0.0042808
      3.8840000      0.0042819
      3.8850000      0.0042841
      3.8860000      0.0042847
      3.8870000      0.0042839
      3.8880000      0.0042855
      3.8890000      0.0042843
      3.8900000      0.0042868
      3.8910000      0.0042869
      3.8920000      0.0042875
      3.8930000      0.0042893
      3.8940000      0.0042900
      3.8950000      0.0042902
      3.8960000      0.0042922
      3.8970000      0.0042901
      3.8980000      0.0042911
      3.8990000      0.0042919
      3.9000000      0.0042920
      3.9010000      0.0042924
      3.9020000      0.0042928
      3.9030000      0.0042939
      3.9040000      0.0042929
      3.9050000      0.0042946
      3.9060000      0.0042964
      3.9070000      0.0042948
      3.9080000      0.0042981
      3.9090000      0.0042991
      3.9100000      0.0042973
      3.9110000      0.0042975
      3.9120000      0.0043004
      3.9130000      0.0043024
      3.9140000      0.0042992
      3.9150000      0.0043016
      3.9160000      0.0043009
      3.9170000      0.0043009
      3.9180000      0.0043018
      3.9190000      0.0043026
      3.9200000      0.0043021
      3.9210000      0.0043035
      3.9220000      0.0043038
      3.9230000      0.0043050
      3.9240000      0.0043052
      3.9250000      0.0043047
      3.9260000      0.0043048
      3.9270000      0.0043075
      3.9280000      0.0043069
      3.9290000      0.0043079
      3.9300000      0.0043114
      3.9310000      0.0043099
      3.9320000      0.0043105
      3.9330000      0.0043121
      3.9340000      0.0043148
      3.9350000      0.0043144
      3.9360000      0.0043148
      3.9370000      0.0043141
      3.9380000      0.0043140
      3.9390000      0.0043151
      3.9400000      0.0043152
      3.9410000      0.0043149
      3.9420000      0.0043153
      3.9430000      0.0043159
      3.9440000      0.0043163
      3.9450000      0.0043173
      3.9460000      0.0043178
      3.9470000      0.0043173
      3.9480000      0.0043177
      3.9490000      0.0043197
      3.9500000      0.0043198
      3.9510000      0.0043199
      3.9520000      0.0043205
      3.9530000      0.0043203
      3.9540000      0.0043225
      3.9550000      0.0043234
      3.9560000      0.0043213
      3.9570000      0.0043217
      3.9580000      0.0043228
      3.9590000      0.0043242
      3.9600000      0.0043233
      3.9610000      0.0043241
      3.9620000      0.0043236
      3.9630000      0.0043229
      3.9640000      0.0043265
      3.9650000      0.0043260
      3.9660000      0.0043267
      3.9670000      0.0043270
      3.9680000      0.0043285
      3.9690000      0.0043270
      3.9700000      0.0043285
      3.9710000      0.0043290
      3.9720000      0.0043297
      3.9730000      0.0043294
      3.9740000      0.0043312
      3.9750000      0.0043311
      3.9760000      0.0043320
      3.9770000      0.0043328
      3.9780000      0.0043356
      3.9790000      0.0043344
      3.9800000      0.0043355
      3.9810000      0.0043334
      3.9820000      0.0043354
      3.9830000      0.0043368
      3.9840000      0.0043374
      3.9850000      0.0043377
      3.9860000      0.0043378
      3.9870000      0.0043397
      3.9880000      0.0043385
      3.9890000      0.0043423
      3.9900000      0.0043404
      3.9910000      0.0043413
      3.9920000      0.0043422
      3.9930000      0.0043417
      3.9940000      0.0043435
      3.9950000      0.0043456
      3.9960000      0.0043446
      3.9970000      0.0043435
      3.9980000      0.0043448
      3.9990000      0.0043452
      4.0000000      0.0043456
      4.0010000      0.0043464
      4.0020000      0.0043456
      4.0030000      0.0043466
      4.0040000      0.0043473
      4.0050000      0.0043458
      4.0060000      0.0043497
      4.0070000      0.0043494
      4.0080000      0.0043470
      4.0090000      0.0043501
      4.0100000      0.0043505
      4.0110000      0.0043521
      4.0120000      0.0043533
      4.0130000      0.0043522
      4.0140000      0.0043513
      4.0150000      0.0043529
      4.0160000      0.0043518
      4.0170000      0.0043534
      4.0180000      0.0043529
      4.0190000      0.0043521
      4.0200000      0.0043559
      4.0210000      0.0043525
      4.0220000      0.0043562
      4.0230000      0.0043544
      4.0240000      0.0043586
      4.0250000      0.0043581
      4.0260000      0.0043578
      4.0270000      0.0043608
      4.0280000      0.0043603
      4.0290000      0.0043617
      4.0300000      0.0043626
      4.0310000      0.0043625
      4.0320000      0.0043630
      4.0330000      0.0043638
      4.0340000      0.0043636
      4.0350000      0.0043646
      4.0360000      0.0043660
      4.0370000      0.0043670
      4.0380000      0.0043671
      4.0390000      0.0043668
      4.0400000      0.0043697
      4.0410000      0.0043685
      4.0420000      0.0043675
      4.0430000      0.0043684
      4.0440000      0.0043697
      4.0450000      0.0043702
      4.0460000      0.0043703
      4.0470000      0.0043727
      4.0480000      0.0043711
      4.0490000      0.0043730
      4.0500000      0.0043742
      4.0510000      0.0043753
      4.0520000      0.0043749
      4.0530000      0.0043774
      4.0540000      0.0043742
      4.0550000      0.0043756
      4.0560000      0.0043751
      4.0570000      0.0043762
      4.0580000      0.0043768
      4.0590000      0.0043772
      4.0600000      0.0043784
      4.0610000      0.0043764
      4.0620000      0.0043803
      4.0630000      0.0043809
      4.0640000      0.0043826
      4.0650000      0.0043818
      4.0660000      0.0043830
      4.0670000      0.0043833
      4.0680000      0.0043838
      4.0690000      0.0043831
      4.0700000      0.0043835
      4.0710000      0.0043860
      4.0720000      0.0043845
      4.0730000      0.0043847
      4.0740000      0.0043857
      4.0750000      0.0043871
      4.0760000      0.0043873
      4.0770000      0.0043877
      4.0780000      0.0043877
      4.0790000      0.0043886
      4.0800000      0.0043891
      4.0810000      0.0043892
      4.0820000      0.0043877
      4.0830000      0.0043904
      4.0840000      0.0043906
      4.0850000      0.0043901
      4.0860000      0.0043898
      4.0870000      0.0043916
      4.0880000      0.0043921
      4.0890000      0.0043941
      4.0900000      0.0043933
      4.0910000      0.0043928
      4.0920000      0.0043946
      4.0930000      0.0043951
      4.0940000      0.0043980
      4.0950000      0.0043982
      4.0960000      0.0043961
      4.0970000      0.0043989
      4.0980000      0.0043987
      4.0990000      0.0043986
      4.1000000      0.0044007
      4.1010000      0.0043983
      4.1020000      0.0044013
      4.1030000      0.0044003
      4.1040000      0.0044021
      4.1050000      0.0043995
      4.1060000      0.0044020
      4.1070000      0.0044035
      4.1080000      0.0044045
      4.1090000      0.0044052
      4.1100000      0.0044045
      4.1110000      0.0044054
      4.1120000      0.0044069
      4.1130000      0.0044073
      4.1140000      0.0044078
      4.1150000      0.0044074
      4.1160000      0.0044079
      4.1170000      0.0044090
      4.1180000      0.0044109
      4.1190000      0.0044096
      4.1200000      0.0044109
      4.1210000      0.0044116
      4.1220000      0.0044129
      4.1230000      0.0044126
      4.1240000      0.0044165
      4.1250000      0.0044143
      4.1260000      0.0044156
      4.1270000      0.0044180
      4.1280000      0.0044179
      4.1290000      0.0044181
      4.1300000      0.0044199
      4.1310000      0.0044198
      4.1320000      0.0044207
      4.1330000      0.0044182
      4.1340000      0.0044212
      4.1350000      0.0044224
      4.1360000      0.0044236
      4.1370000      0.0044209
      4.1380000      0.0044239
      4.1390000      0.0044236
      4.1400000      0.0044254
      4.1410000      0.0044256
      4.1420000      0.0044265
      4.1430000      0.0044272
      4.1440000      0.0044264
      4.1450000      0.0044272
      4.1460000      0.0044287
      4.1470000      0.0044275
      4.1480000      0.0044295
      4.1490000      0.0044291
      4.1500000      0.0044296
      4.1510000      0.0044282
      4.1520000      0.0044328
      4.1530000      0.0044311
      4.1540000      0.0044329
      4.1550000      0.0044339
      4.1560000      0.0044327
      4.1570000      0.0044344
      4.1580000      0.0044355
      4.1590000      0.0044332
      4.1600000      0.0044359
      4.1610000      0.0044358
      4.1620000      0.0044369
      4.1630000      0.0044375
      4.1640000      0.0044355
      4.1650000      0.0044363
      4.1660000      0.0044370
      4.1670000      0.0044388
      4.1680000      0.0044365
      4.1690000      0.0044380
      4.1700000      0.0044376
      4.1710000      0.0044394
      4.1720000      0.0044390
      4.1730000      0.0044403
      4.1740000      0.0044407
      4.1750000      0.0044401
      4.1760000      0.0044411
      4.1770000      0.0044407
      4.1780000      0.0044466
      4.1790000      0.0044464
      4.1800000      0.0044490
      4.1810000      0.0044465
      4.1820000      0.0044460
      4.1830000      0.0044486
      4.1840000      0.0044475
      4.1850000      0.0044491
      4.1860000      0.0044496
      4.1870000      0.0044501
      4.1880000      0.0044492
      4.1890000      0.0044501
      4.1900000      0.0044503
      4.1910000      0.0044510
      4.1920000      0.0044509
      4.1930000      0.0044482
      4.1940000      0.0044514
      4.1950000      0.0044530
      4.1960000      0.0044536
      4.1970000      0.0044567
      4.1980000      0.0044542
      4.1990000      0.0044568
      4.2000000      0.0044569
      4.2010000      0.0044560
      4.2020000      0.0044579
      4.2030000      0.0044573
      4.2040000      0.0044579
      4.2050000      0.0044597
      4.2060000      0.0044581
      4.2070000      0.0044603
      4.2080000      0.0044613
      4.2090000      0.0044612
      4.2100000      0.0044626
      4.2110000      0.0044624
      4.2120000      0.0044630
      4.2130000      0.0044648
      4.2140000      0.0044636
      4.2150000      0.0044645
      4.2160000      0.0044665
      4.2170000      0.0044663
      4.2180000      0.0044683
      4.2190000      0.0044670
      4.2200000      0.0044650
      4.2210000      0.0044689
      4.2220000      0.0044705
      4.2230000      0.0044713
      4.2240000      0.0044709
      4.2250000      0.0044699
      4.2260000      0.0044723
      4.2270000      0.0044718
      4.2280000      0.0044709
      4.2290000      0.0044729
      4.2300000      0.0044730
      4.2310000      0.0044733
      4.2320000      0.0044721
      4.2330000      0.0044736
      4.2340000      0.0044740
      4.2350000      0.0044741
      4.2360000      0.0044750
      4.2370000      0.0044745
      4.2380000      0.0044752
      4.2390000      0.0044763
      4.2400000      0.0044766
      4.2410000      0.0044769
      4.2420000      0.0044777
      4.2430000      0.0044792
      4.2440000      0.0044767
      4.2450000      0.0044802
      4.2460000      0.0044791
      4.2470000      0.0044815
      4.2480000      0.0044826
      4.2490000      0.0044835
      4.2500000      0.0044838
      4.2510000      0.0044835
      4.2520000      0.0044847
      4.2530000      0.0044855
      4.2540000      0.0044870
      4.2550000      0.0044869
      4.2560000      0.0044851
      4.2570000      0.0044869
      4.2580000      0.0044867
      4.2590000      0.0044890
      4.2600000      0.0044890
      4.2610000      0.0044903
      4.2620000      0.0044919
      4.2630000      0.0044889
      4.2640000      0.0044890
      4.2650000      0.0044906
      4.2660000      0.0044928
      4.2670000      0.0044906
      4.2680000      0.0044915
      4.2690000      0.0044908
      4.2700000      0.0044924
      4.2710000      0.0044907
      4.2720000      0.0044923
      4.2730000      0.0044921
      4.2740000      0.0044935
      4.2750000      0.0044920
      4.2760000      0.0044942
      4.2770000      0.0044926
      4.2780000      0.0044973
      4.2790000      0.0044964
      4.2800000      0.0044977
      4.2810000      0.0044972
      4.2820000      0.0045001
      4.2830000      0.0044984
      4.2840000      0.0045001
      4.2850000      0.0044996
      4.2860000      0.0044986
      4.2870000      0.0044983
      4.2880000      0.0045004
      4.2890000      0.0045005
      4.2900000      0.0045006
      4.2910000      0.0044985
      4.2920000      0.0045018
      4.2930000      0.0045020
      4.2940000      0.0045022
      4.2950000      0.0045033
      4.2960000      0.0045032
      4.2970000      0.0045037
      4.2980000      0.0045061
      4.2990000      0.0045051
      4.3000000      0.0045063
      4.3010000      0.0045063
      4.3020000      0.0045049
      4.3030000      0.0045057
      4.3040000      0.0045085
      4.3050000      0.0045078
      4.3060000      0.0045093
      4.3070000      0.0045089
      4.3080000      0.0045102
      4.3090000      0.0045106
      4.3100000      0.0045110
      4.3110000      0.0045119
      4.3120000      0.0045099
      4.3130000      0.0045117
      4.3140000      0.0045109
      4.3150000      0.0045106
      4.3160000      0.0045102
      4.3170000      0.0045131
      4.3180000      0.0045126
      4.3190000      0.0045117
      4.3200000      0.0045132
      4.3210000      0.0045133
      4.3220000      0.0045147
      4.3230000      0.0045155
      4.3240000      0.0045180
      4.3250000      0.0045167
      4.3260000      0.0045170
      4.3270000      0.0045183
      4.3280000      0.0045177
      4.3290000      0.0045185
      4.3300000      0.0045213
      4.3310000      0.0045189
      4.3320000      0.0045201
      4.3330000      0.0045208
      4.3340000      0.0045203
      4.3350000      0.0045210
      4.3360000      0.0045218
      4.3370000      0.0045202
      4.3380000      0.0045234
      4.3390000      0.0045232
      4.3400000      0.0045234
      4.3410000      0.0045244
      4.3420000      0.0045241
      4.3430000      0.0045284
      4.3440000      0.0045266
      4.3450000      0.0045274
      4.3460000      0.0045285
      4.3470000      0.0045296
      4.3480000      0.0045310
      4.3490000      0.0045291
      4.3500000      0.0045316
      4.3510000      0.0045318
      4.3520000      0.0045332
      4.3530000      0.0045336
      4.3540000      0.0045337
      4.3550000      0.0045356
      4.3560000      0.0045344
      4.3570000      0.0045355
      4.3580000      0.0045368
      4.3590000      0.0045363
      4.3600000      0.0045379
      4.3610000      0.0045351
      4.3620000      0.0045366
      4.3630000      0.0045371
      4.3640000      0.0045370
      4.3650000      0.0045371
      4.3660000      0.0045384
      4.3670000      0.0045383
      4.3680000      0.0045403
      4.3690000      0.0045428
      4.3700000      0.0045410
      4.3710000      0.0045428
      4.3720000      0.0045440
      4.3730000      0.0045444
      4.3740000      0.0045436
      4.3750000      0.0045457
      4.3760000      0.0045462
      4.3770000      0.0045463
      4.3780000      0.0045474
      4.3790000      0.0045481
      4.3800000      0.0045492
      4.3810000      0.0045489
      4.3820000      0.0045483
      4.3830000      0.0045498
      4.3840000      0.0045483
      4.3850000      0.0045500
      4.3860000      0.0045498
      4.3870000      0.0045502
      4.3880000      0.0045510
      4.3890000      0.0045522
      4.3900000      0.0045531
      4.3910000      0.0045514
      4.3920000      0.0045514
      4.3930000      0.0045543
      4.3940000      0.0045554
      4.3950000      0.0045539
      4.3960000      0.0045542
      4.3970000      0.0045561
      4.3980000      0.0045567
      4.3990000      0.0045564
      4.4000000      0.0045564
      4.4010000      0.0045577
      4.4020000      0.0045563
      4.4030000      0.0045599
      4.4040000      0.0045583
      4.4050000      0.0045584
      4.4060000      0.0045610
      4.4070000      0.0045603
      4.4080000      0.0045604
      4.4090000      0.0045623
      4.4100000      0.0045621
      4.4110000      0.0045643
      4.4120000      0.0045651
      4.4130000      0.0045647
      4.4140000      0.0045654
      4.4150000      0.0045671
      4.4160000      0.0045676
      4.4170000      0.0045665
      4.4180000      0.0045678
      4.4190000      0.0045706
      4.4200000      0.0045685
      4.4210000      0.0045685
      4.4220000      0.0045715
      4.4230000      0.0045734
      4.4240000      0.0045717
      4.4250000      0.0045729
      4.4260000      0.0045736
      4.4270000      0.0045731
      4.4280000      0.0045756
      4.4290000      0.0045754
      4.4300000      0.0045732
      4.4310000      0.0045751
      4.4320000      0.0045759
      4.4330000      0.0045772
      4.4340000      0.0045777
      4.4350000      0.0045772
      4.4360000      0.0045802
      4.4370000      0.0045788
      4.4380000      0.0045785
      4.4390000      0.0045793
      4.4400000      0.0045818
      4.4410000      0.0045787
      4.4420000      0.0045822
      4.4430000      0.0045810
      4.4440000      0.0045825
      4.4450000      0.0045833
      4.4460000      0.0045821
      4.4470000      0.0045839
      4.4480000      0.0045832
      4.4490000      0.0045834
      4.4500000      0.0045855
      4.4510000      0.0045840
      4.4520000      0.0045838
      4.4530000      0.0045850
      4.4540000      0.0045857
      4.4550000      0.0045868
      4.4560000      0.0045878
      4.4570000      0.0045855
      4.4580000      0.0045867
      4.4590000      0.0045868
      4.4600000      0.0045878
      4.4610000      0.0045901
      4.4620000      0.0045883
      4.4630000      0.0045899
      4.4640000      0.0045902
      4.4650000      0.0045909
      4.4660000      0.0045922
      4.4670000      0.0045937
      4.4680000      0.0045935
      4.4690000      0.0045920
      4.4700000      0.0045965
      4.4710000      0.0045957
      4.4720000      0.0045965
      4.4730000      0.0045969
      4.4740000      0.0045951
      4.4750000      0.0045987
      4.4760000      0.0045986
      4.4770000      0.0045985
      4.4780000      0.0045988
      4.4790000      0.0045988
      4.4800000      0.0045989
      4.4810000      0.0046005
      4.4820000      0.0046004
      4.4830000      0.0046007
      4.4840000      0.0046027
      4.4850000      0.0046015
      4.4860000      0.0046032
      4.4870000      0.0046047
      4.4880000      0.0046066
      4.4890000      0.0046051
      4.4900000      0.0046068
      4.4910000      0.0046074
      4.4920000      0.0046070
      4.4930000      0.0046089
      4.4940000      0.0046082
      4.4950000      0.0046093
      4.4960000      0.0046090
      4.4970000      0.0046099
      4.4980000      0.0046129
      4.4990000      0.0046115
      4.5000000      0.0046113
      4.5010000      0.0046119
      4.5020000      0.0046137
      4.5030000      0.0046155
      4.5040000      0.0046166
      4.5050000      0.0046130
      4.5060000      0.0046146
      4.5070000      0.0046170
      4.5080000      0.0046156
      4.5090000      0.0046186
      4.5100000      0.0046148
      4.5110000      0.0046173
      4.5120000      0.0046175
      4.5130000      0.0046186
      4.5140000      0.0046199
      4.5150000      0.0046205
      4.5160000      0.0046210
      4.5170000      0.0046225
      4.5180000      0.0046254
      4.5190000      0.0046242
      4.5200000      0.0046264
      4.5210000      0.0046269
      4.5220000      0.0046271
      4.5230000      0.0046259
      4.5240000      0.0046274
      4.5250000      0.0046278
      4.5260000      0.0046286
      4.5270000      0.0046285
      4.5280000      0.0046306
      4.5290000      0.0046294
      4.5300000      0.0046302
      4.5310000      0.0046324
      4.5320000      0.0046317
      4.5330000      0.0046316
      4.5340000      0.0046324
      4.5350000      0.0046322
      4.5360000      0.0046330
      4.5370000      0.0046324
      4.5380000      0.0046352
      4.5390000      0.0046339
      4.5400000      0.0046359
      4.5410000      0.0046361
      4.5420000      0.0046363
      4.5430000      0.0046366
      4.5440000      0.0046368
      4.5450000      0.0046375
      4.5460000      0.0046375
      4.5470000      0.0046399
      4.5480000      0.0046413
      4.5490000      0.0046395
      4.5500000      0.0046413
      4.5510000      0.0046413
      4.5520000      0.0046423
      4.5530000      0.0046443
      4.5540000      0.0046429
      4.5550000      0.0046441
      4.5560000      0.0046451
      4.5570000      0.0046437
      4.5580000      0.0046454
      4.5590000      0.0046442
      4.5600000      0.0046446
      4.5610000      0.0046458
      4.5620000      0.0046470
      4.5630000      0.0046475
      4.5640000      0.0046472
      4.5650000      0.0046488
      4.5660000      0.0046486
      4.5670000      0.0046496
      4.5680000      0.0046508
      4.5690000      0.0046487
      4.5700000      0.0046502
      4.5710000      0.0046522
      4.5720000      0.0046512
      4.5730000      0.0046520
      4.5740000      0.0046518
      4.5750000      0.0046518
      4.5760000      0.0046516
      4.5770000      0.0046515
      4.5780000      0.0046543
      4.5790000      0.0046532
      4.5800000      0.0046558
      4.5810000      0.0046553
      4.5820000      0.0046548
      4.5830000      0.0046579
      4.5840000      0.0046581
      4.5850000      0.0046576
      4.5860000      0.0046590
      4.5870000      0.0046581
      4.5880000      0.0046604
      4.5890000      0.0046619
      4.5900000      0.0046616
      4.5910000      0.0046605
      4.5920000      0.0046618
      4.5930000      0.0046612
      4.5940000      0.0046629
      4.5950000      0.0046615
      4.5960000      0.0046625
      4.5970000      0.0046618
      4.5980000      0.0046633
      4.5990000      0.0046629
      4.6000000      0.0046631
      4.6010000      0.0046665
      4.6020000      0.0046671
      4.6030000      0.0046677
      4.6040000      0.0046681
      4.6050000      0.0046697
      4.6060000      0.0046685
      4.6070000      0.0046693
      4.6080000      0.0046694
      4.6090000      0.0046705
      4.6100000      0.0046704
      4.6110000      0.0046718
      4.6120000      0.0046712
      4.6130000      0.0046726
      4.6140000      0.0046725
      4.6150000      0.0046704
      4.6160000      0.0046728
      4.6170000      0.0046736
      4.6180000      0.0046719
      4.6190000      0.0046741
      4.6200000      0.0046728
      4.6210000      0.0046758
      4.6220000      0.0046740
      4.6230000      0.0046769
      4.6240000      0.0046752
      4.6250000      0.0046769
      4.6260000      0.0046759
      4.6270000      0.0046758
      4.6280000      0.0046763
      4.6290000      0.0046774
      4.6300000      0.0046785
      4.6310000      0.0046791
      4.6320000      0.0046782
      4.6330000      0.0046781
      4.6340000      0.0046794
      4.6350000      0.0046816
      4.6360000      0.0046817
      4.6370000      0.0046818
      4.6380000      0.0046821
      4.6390000      0.0046842
      4.6400000      0.0046841
      4.6410000      0.0046849
      4.6420000      0.0046842
      4.6430000      0.0046852
      4.6440000      0.0046849
      4.6450000      0.0046858
      4.6460000      0.0046880
      4.6470000      0.0046865
      4.6480000      0.0046873
      4.6490000      0.0046846
      4.6500000      0.0046874
      4.6510000      0.0046881
      4.6520000      0.0046882
      4.6530000      0.0046905
      4.6540000      0.0046893
      4.6550000      0.0046902
      4.6560000      0.0046891
      4.6570000      0.0046897
      4.6580000      0.0046902
      4.6590000      0.0046914
      4.6600000      0.0046919
      4.6610000      0.0046916
      4.6620000      0.0046908
      4.6630000      0.0046934
      4.6640000      0.0046940
      4.6650000      0.0046930
      4.6660000      0.0046968
      4.6670000      0.0046966
      4.6680000      0.0046981
      4.6690000      0.0046972
      4.6700000      0.0046975
      4.6710000      0.0046973
      4.6720000      0.0046967
      4.6730000      0.0046981
      4.6740000      0.0046968
      4.6750000      0.0046988
      4.6760000      0.0047025
      4.6770000      0.0047000
      4.6780000      0.0046987
      4.6790000      0.0047005
      4.6800000      0.0047043
      4.6810000      0.0047025
      4.6820000      0.0047028
      4.6830000      0.0047034
      4.6840000      0.0047041
      4.6850000      0.0047071
      4.6860000      0.0047082
      4.6870000      0.0047098
      4.6880000      0.0047087
      4.6890000      0.0047082
      4.6900000      0.0047080
      4.6910000      0.0047092
      4.6920000      0.0047096
      4.6930000      0.0047106
      4.6940000      0.0047090
      4.6950000      0.0047111
      4.6960000      0.0047110
      4.6970000      0.0047120
      4.6980000      0.0047123
      4.6990000      0.0047153
      4.7000000      0.0047147
      4.7010000      0.0047162
      4.7020000      0.0047165
      4.7030000      0.0047172
      4.7040000      0.0047175
      4.7050000      0.0047188
      4.7060000      0.0047163
      4.7070000      0.0047185
      4.7080000      0.0047214
      4.7090000      0.0047195
      4.7100000      0.0047191
      4.7110000      0.0047206
      4.7120000      0.0047220
      4.7130000      0.0047204
      4.7140000      0.0047204
      4.7150000      0.0047237
      4.7160000      0.0047229
      4.7170000      0.0047230
      4.7180000      0.0047226
      4.7190000      0.0047226
      4.7200000      0.0047226
      4.7210000      0.0047247
      4.7220000      0.0047249
      4.7230000      0.0047245
      4.7240000      0.0047250
      4.7250000      0.0047259
      4.7260000      0.0047252
      4.7270000      0.0047246
      4.7280000      0.0047257
      4.7290000      0.0047273
      4.7300000      0.0047265
      4.7310000      0.0047274
      4.7320000      0.0047272
      4.7330000      0.0047275
      4.7340000      0.0047266
      4.7350000      0.0047300
      4.7360000      0.0047276
      4.7370000      0.0047303
      4.7380000      0.0047295
      4.7390000      0.0047319
      4.7400000      0.0047328
      4.7410000      0.0047324
      4.7420000      0.0047329
      4.7430000      0.0047336
      4.7440000      0.0047325
      4.7450000      0.0047344
      4.7460000      0.0047351
      4.7470000      0.0047339
      4.7480000      0.0047363
      4.7490000      0.0047379
      4.7500000      0.0047360
      4.7510000      0.0047358
      4.7520000      0.0047389
      4.7530000      0.0047385
      4.7540000      0.0047390
      4.7550000      0.0047395
      4.7560000      0.0047416
      4.7570000      0.0047428
      4.7580000      0.0047426
      4.7590000      0.0047422
      4.7600000      0.0047423
      4.7610000      0.0047411
      4.7620000      0.0047399
      4.7630000      0.0047425
      4.7640000      0.0047405
      4.7650000      0.0047440
      4.7660000      0.0047435
      4.7670000      0.0047418
      4.7680000      0.0047428
      4.7690000      0.0047428
      4.7700000      0.0047436
      4.7710000      0.0047428
      4.7720000      0.0047443
      4.7730000      0.0047444
      4.7740000      0.0047448
      4.7750000      0.0047446
      4.7760000      0.0047465
      4.7770000      0.0047475
      4.7780000      0.0047460
      4.7790000      0.0047484
      4.7800000      0.0047473
      4.7810000      0.0047488
      4.7820000      0.0047493
      4.7830000      0.0047499
      4.7840000      0.0047509
      4.7850000      0.0047498
      4.7860000      0.0047519
      4.7870000      0.0047532
      4.7880000      0.0047524
      4.7890000      0.0047536
      4.7900000      0.0047532
      4.7910000      0.0047542
      4.7920000      0.0047543
      4.7930000      0.0047569
      4.7940000      0.0047569
      4.7950000      0.0047576
      4.7960000      0.0047577
      4.7970000      0.0047563
      4.7980000      0.0047600
      4.7990000      0.0047600
      4.8000000      0.0047590
      4.8010000      0.0047572
      4.8020000      0.0047586
      4.8030000      0.0047588
      4.8040000      0.0047567
      4.8050000      0.0047581
      4.8060000      0.0047582
      4.8070000      0.0047591
      4.8080000      0.0047585
      4.8090000      0.0047608
      4.8100000      0.0047607
      4.8110000      0.0047607
      4.8120000      0.0047609
      4.8130000      0.0047611
      4.8140000      0.0047634
      4.8150000      0.0047640
      4.8160000      0.0047630
      4.8170000      0.0047669
      4.8180000      0.0047650
      4.8190000      0.0047652
      4.8200000      0.0047639
      4.8210000      0.0047658
      4.8220000      0.0047658
      4.8230000      0.0047670
      4.8240000      0.0047670
      4.8250000      0.0047663
      4.8260000      0.0047677
      4.8270000      0.0047686
      4.8280000      0.0047677
      4.8290000      0.0047682
      4.8300000      0.0047689
      4.8310000      0.0047702
      4.8320000      0.0047691
      4.8330000      0.0047700
      4.8340000      0.0047723
      4.8350000      0.0047698
      4.8360000      0.0047713
      4.8370000      0.0047703
      4.8380000      0.0047733
      4.8390000      0.0047726
      4.8400000      0.0047729
      4.8410000      0.0047738
      4.8420000      0.0047746
      4.8430000      0.0047736
      4.8440000      0.0047732
      4.8450000      0.0047774
      4.8460000      0.0047778
      4.8470000      0.0047773
      4.8480000      0.0047776
      4.8490000      0.0047796
      4.8500000      0.0047797
      4.8510000      0.0047805
      4.8520000      0.0047821
      4.8530000      0.0047797
      4.8540000      0.0047820
      4.8550000      0.0047815
      4.8560000      0.0047829
      4.8570000      0.0047799
      4.8580000      0.0047842
      4.8590000      0.0047844
      4.8600000      0.0047849
      4.8610000      0.0047832
      4.8620000      0.0047846
      4.8630000      0.0047835
      4.8640000      0.0047853
      4.8650000      0.0047870
      4.8660000      0.0047886
      4.8670000      0.0047905
      4.8680000      0.0047895
      4.8690000      0.0047900
      4.8700000      0.0047894
      4.8710000      0.0047881
      4.8720000      0.0047911
      4.8730000      0.0047921
      4.8740000      0.0047910
      4.8750000      0.0047946
      4.8760000      0.0047934
      4.8770000      0.0047927
      4.8780000      0.0047934
      4.8790000      0.0047929
      4.8800000      0.0047930
      4.8810000      0.0047945
      4.8820000      0.0047942
      4.8830000      0.0047941
      4.8840000      0.0047960
      4.8850000      0.0047958
      4.8860000      0.0047974
      4.8870000      0.0047971
      4.8880000      0.0047966
      4.8890000      0.0047990
      4.8900000      0.0047994
      4.8910000      0.0047978
      4.8920000      0.0047977
      4.8930000      0.0047981
      4.8940000      0.0047980
      4.8950000      0.0048008
      4.8960000      0.0047988
      4.8970000      0.0048005
      4.8980000      0.0048016
      4.8990000      0.0048051
      4.9000000      0.0048023
      4.9010000      0.0048041
      4.9020000      0.0048049
      4.9030000      0.0048051
      4.9040000      0.0048052
      4.9050000      0.0048063
      4.9060000      0.0048072
      4.9070000      0.0048075
      4.9080000      0.0048079
      4.9090000      0.0048084
      4.9100000      0.0048082
      4.9110000      0.0048094
      4.9120000      0.0048101
      4.9130000      0.0048112
      4.9140000      0.0048118
      4.9150000      0.0048113
      4.9160000      0.0048134
      4.9170000      0.0048134
      4.9180000      0.0048120
      4.9190000      0.0048114
      4.9200000      0.0048106
      4.9210000      0.0048121
      4.9220000      0.0048100
      4.9230000      0.0048138
      4.9240000      0.0048144
      4.9250000      0.0048168
      4.9260000      0.0048167
      4.9270000      0.0048177
      4.9280000      0.0048192
      4.9290000      0.0048175
      4.9300000      0.0048186
      4.9310000      0.0048210
      4.9320000      0.0048199
      4.9330000      0.0048197
      4.9340000      0.0048196
      4.9350000      0.0048200
      4.9360000      0.0048220
      4.9370000      0.0048203
      4.9380000      0.0048220
      4.9390000      0.0048230
      4.9400000      0.0048243
      4.9410000      0.0048252
      4.9420000      0.0048230
      4.9430000      0.0048237
      4.9440000      0.0048253
      4.9450000      0.0048242
      4.9460000      0.0048244
      4.9470000      0.0048255
      4.9480000      0.0048261
      4.9490000      0.0048251
      4.9500000      0.0048287
      4.9510000      0.0048280
      4.9520000      0.0048290
      4.9530000      0.0048281
      4.9540000      0.0048273
      4.9550000      0.0048293
      4.9560000      0.0048302
      4.9570000      0.0048309
      4.9580000      0.0048308
      4.9590000      0.0048309
      4.9600000      0.0048323
      4.9610000      0.0048328
      4.9620000      0.0048322
      4.9630000      0.0048337
      4.9640000      0.0048353
      4.9650000      0.0048343
      4.9660000      0.0048342
      4.9670000      0.0048358
      4.9680000      0.0048379
      4.9690000      0.0048377
      4.9700000      0.0048392
      4.9710000      0.0048368
      4.9720000      0.0048390
      4.9730000      0.0048393
      4.9740000      0.0048400
      4.9750000      0.0048408
      4.9760000      0.0048394
      4.9770000      0.0048416
      4.9780000      0.0048425
      4.9790000      0.0048443
      4.9800000      0.0048449
      4.9810000      0.0048454
      4.9820000      0.0048455
      4.9830000      0.0048450
      4.9840000      0.0048466
      4.9850000      0.0048458
      4.9860000      0.0048443
      4.9870000      0.0048464
      4.9880000      0.0048482
      4.9890000      0.0048482
      4.9900000      0.0048498
      4.9910000      0.0048506
      4.9920000      0.0048513
      4.9930000      0.0048496
      4.9940000      0.0048520
      4.9950000      0.0048505
      4.9960000      0.0048536
      4.9970000      0.0048520
      4.9980000      0.0048520
      4.9990000      0.0048528
      5.0000000      0.0048552
      5.0010000      0.0048551
      5.0020000      0.0048538
      5.0030000      0.0048557
      5.0040000      0.0048545
      5.0050000      0.0048566
      5.0060000      0.0048540
      5.0070000      0.0048557
      5.0080000      0.0048560
      5.0090000      0.0048557
      5.0100000      0.0048574
      5.0110000      0.0048560
      5.0120000      0.0048565
      5.0130000      0.0048569
      5.0140000      0.0048592
      5.0150000      0.0048601
      5.0160000      0.0048605
      5.0170000      0.0048619
      5.0180000      0.0048620
      5.0190000      0.0048625
      5.0200000      0.0048638
      5.0210000      0.0048634
      5.0220000      0.0048626
      5.0230000      0.0048632
      5.0240000      0.0048628
      5.0250000      0.0048641
      5.0260000      0.0048642
      5.0270000      0.0048633
      5.0280000      0.0048653
      5.0290000      0.0048691
      5.0300000      0.0048667
      5.0310000      0.0048695
      5.0320000      0.0048660
      5.0330000      0.0048691
      5.0340000      0.0048715
      5.0350000      0.0048716
      5.0360000      0.0048730
      5.0370000      0.0048716
      5.0380000      0.0048732
      5.0390000      0.0048736
      5.0400000      0.0048730
      5.0410000      0.0048738
      5.0420000      0.0048749
      5.0430000      0.0048779
      5.0440000      0.0048766
      5.0450000      0.0048791
      5.0460000      0.0048804
      5.0470000      0.0048784
      5.0480000      0.0048801
      5.0490000      0.0048810
      5.0500000      0.0048821
      5.0510000      0.0048835
      5.0520000      0.0048832
      5.0530000      0.0048801
      5.0540000      0.0048826
      5.0550000      0.0048842
      5.0560000      0.0048831
      5.0570000      0.0048857
      5.0580000      0.0048863
      5.0590000      0.0048877
      5.0600000      0.0048859
      5.0610000      0.0048862
      5.0620000      0.0048881
      5.0630000      0.0048837
      5.0640000      0.0048869
      5.0650000      0.0048868
      5.0660000      0.0048890
      5.0670000      0.0048884
      5.0680000      0.0048897
      5.0690000      0.0048903
      5.0700000      0.0048879
      5.0710000      0.0048905
      5.0720000      0.0048897
      5.0730000      0.0048928
      5.0740000      0.0048928
      5.0750000      0.0048911
      5.0760000      0.0048937
      5.0770000      0.0048945
      5.0780000      0.0048923
      5.0790000      0.0048946
      5.0800000      0.0048955
      5.0810000      0.0048970
      5.0820000      0.0048963
      5.0830000      0.0048999
      5.0840000      0.0048999
      5.0850000      0.0049006
      5.0860000      0.0049018
      5.0870000      0.0049013
      5.0880000      0.0049049
      5.0890000      0.0049032
      5.0900000      0.0049033
      5.0910000      0.0049045
      5.0920000      0.0049033
      5.0930000      0.0049043
      5.0940000      0.0049027
      5.0950000      0.0049053
      5.0960000      0.0049049
      5.0970000      0.0049056
      5.0980000      0.0049049
      5.0990000      0.0049075
      5.1000000      0.0049095
      5.1010000      0.0049081
      5.1020000      0.0049080
      5.1030000      0.0049085
      5.1040000      0.0049104
      5.1050000      0.0049075
      5.1060000      0.0049096
      5.1070000      0.0049096
      5.1080000      0.0049114
      5.1090000      0.0049109
      5.1100000      0.0049108
      5.1110000      0.0049133
      5.1120000      0.0049106
      5.1130000      0.0049135
      5.1140000      0.0049127
      5.1150000      0.0049141
      5.1160000      0.0049100
      5.1170000      0.0049125
      5.1180000      0.0049126
      5.1190000      0.0049129
      5.1200000      0.0049147
      5.1210000      0.0049166
      5.1220000      0.0049169
      5.1230000      0.0049164
      5.1240000      0.0049149
      5.1250000      0.0049158
      5.1260000      0.0049187
      5.1270000      0.0049171
      5.1280000      0.0049188
      5.1290000      0.0049181
      5.1300000      0.0049180
      5.1310000      0.0049197
      5.1320000      0.0049177
      5.1330000      0.0049192
      5.1340000      0.0049183
      5.1350000      0.0049191
      5.1360000      0.0049188
      5.1370000      0.0049198
      5.1380000      0.0049197
      5.1390000      0.0049195
      5.1400000      0.0049199
      5.1410000      0.0049191
      5.1420000      0.0049203
      5.1430000      0.0049208
      5.1440000      0.0049220
      5.1450000      0.0049210
      5.1460000      0.0049222
      5.1470000      0.0049218
      5.1480000      0.0049224
      5.1490000      0.0049206
      5.1500000      0.0049205
      5.1510000      0.0049233
      5.1520000      0.0049216
      5.1530000      0.0049229
      5.1540000      0.0049243
      5.1550000      0.0049219
      5.1560000      0.0049237
      5.1570000      0.0049249
      5.1580000      0.0049261
      5.1590000      0.0049269
      5.1600000      0.0049254
      5.1610000      0.0049271
      5.1620000      0.0049261
      5.1630000      0.0049284
      5.1640000      0.0049283
      5.1650000      0.0049303
      5.1660000      0.0049301
      5.1670000      0.0049287
      5.1680000      0.0049315
      5.1690000      0.0049329
      5.1700000      0.0049327
      5.1710000      0.0049345
      5.1720000      0.0049325
      5.1730000      0.0049321
      5.1740000      0.0049353
      5.1750000      0.0049351
      5.1760000      0.0049361
      5.1770000      0.0049362
      5.1780000      0.0049377
      5.1790000      0.0049384
      5.1800000      0.0049388
      5.1810000      0.0049388
      5.1820000      0.0049396
      5.1830000      0.0049405
      5.1840000      0.0049402
      5.1850000      0.0049402
      5.1860000      0.0049401
      5.1870000      0.0049406
      5.1880000      0.0049399
      5.1890000      0.0049397
      5.1900000      0.0049416
      5.1910000      0.0049413
      5.1920000      0.0049406
      5.1930000      0.0049398
      5.1940000      0.0049408
      5.1950000      0.0049427
      5.1960000      0.0049431
      5.1970000      0.0049424
      5.1980000      0.0049414
      5.1990000      0.0049425
      5.2000000      0.0049435
      5.2010000      0.0049441
      5.2020000      0.0049451
      5.2030000      0.0049472
      5.2040000      0.0049486
      5.2050000      0.0049478
      5.2060000      0.0049465
      5.2070000      0.0049492
      5.2080000      0.0049512
      5.2090000      0.0049509
      5.2100000      0.0049499
      5.2110000      0.0049509
      5.2120000      0.0049522
      5.2130000      0.0049518
      5.2140000      0.0049520
      5.2150000      0.0049532
      5.2160000      0.0049520
      5.2170000      0.0049529
      5.2180000      0.0049525
      5.2190000      0.0049536
      5.2200000      0.0049559
      5.2210000      0.0049535
      5.2220000      0.0049560
      5.2230000      0.0049559
      5.2240000      0.0049566
      5.2250000      0.0049572
      5.2260000      0.0049561
      5.2270000      0.0049570
      5.2280000      0.0049581
      5.2290000      0.0049605
      5.2300000      0.0049571
      5.2310000      0.0049595
      5.2320000      0.0049592
      5.2330000      0.0049637
      5.2340000      0.0049619
      5.2350000      0.0049639
      5.2360000      0.0049654
      5.2370000      0.0049633
      5.2380000      0.0049642
      5.2390000      0.0049664
      5.2400000      0.0049647
      5.2410000      0.0049647
      5.2420000      0.0049646
      5.2430000      0.0049640
      5.2440000      0.0049667
      5.2450000      0.0049671
      5.2460000      0.0049672
      5.2470000      0.0049676
      5.2480000      0.0049704
      5.2490000      0.0049690
      5.2500000      0.0049716
      5.2510000      0.0049734
      5.2520000      0.0049714
      5.2530000      0.0049727
      5.2540000      0.0049720
      5.2550000      0.0049727
      5.2560000      0.0049744
      5.2570000      0.0049720
      5.2580000      0.0049743
      5.2590000      0.0049730
      5.2600000      0.0049743
      5.2610000      0.0049752
      5.2620000      0.0049784
      5.2630000      0.0049792
      5.2640000      0.0049790
      5.2650000      0.0049787
      5.2660000      0.0049785
      5.2670000      0.0049792
      5.2680000      0.0049815
      5.2690000      0.0049791
      5.2700000      0.0049804
      5.2710000      0.0049825
      5.2720000      0.0049823
      5.2730000      0.0049837
      5.2740000      0.0049842
      5.2750000      0.0049847
      5.2760000      0.0049844
      5.2770000      0.0049854
      5.2780000      0.0049829
      5.2790000      0.0049833
      5.2800000      0.0049856
      5.2810000      0.0049853
      5.2820000      0.0049885
      5.2830000      0.0049860
      5.2840000      0.0049869
      5.2850000      0.0049878
      5.2860000      0.0049894
      5.2870000      0.0049886
      5.2880000      0.0049895
      5.2890000      0.0049894
      5.2900000      0.0049906
      5.2910000      0.0049896
      5.2920000      0.0049915
      5.2930000      0.0049920
      5.2940000      0.0049936
      5.2950000      0.0049934
      5.2960000      0.0049953
      5.2970000      0.0049952
      5.2980000      0.0049941
      5.2990000      0.0049938
      5.3000000      0.0049947
      5.3010000      0.0049964
      5.3020000      0.0049950
      5.3030000      0.0049936
      5.3040000      0.0049988
      5.3050000      0.0049976
      5.3060000      0.0049992
      5.3070000      0.0049995
      5.3080000      0.0049999
      5.3090000      0.0050017
      5.3100000      0.0050019
      5.3110000      0.0050002
      5.3120000      0.0050040
      5.3130000      0.0050044
      5.3140000      0.0050028
      5.3150000      0.0050034
      5.3160000      0.0050063
      5.3170000      0.0050046
      5.3180000      0.0050044
      5.3190000      0.0050049
      5.3200000      0.0050065
      5.3210000      0.0050061
      5.3220000      0.0050047
      5.3230000      0.0050076
      5.3240000      0.0050065
      5.3250000      0.0050089
      5.3260000      0.0050099
      5.3270000      0.0050137
      5.3280000      0.0050120
      5.3290000      0.0050150
      5.3300000      0.0050124
      5.3310000      0.0050159
      5.3320000      0.0050143
      5.3330000      0.0050135
      5.3340000      0.0050141
      5.3350000      0.0050160
      5.3360000      0.0050158
      5.3370000      0.0050139
      5.3380000      0.0050169
      5.3390000      0.0050156
      5.3400000      0.0050154
      5.3410000      0.0050158
      5.3420000      0.0050189
      5.3430000      0.0050179
      5.3440000      0.0050179
      5.3450000      0.0050191
      5.3460000      0.0050223
      5.3470000      0.0050213
      5.3480000      0.0050218
      5.3490000      0.0050212
      5.3500000      0.0050229
      5.3510000      0.0050214
      5.3520000      0.0050233
      5.3530000      0.0050252
      5.3540000      0.0050231
      5.3550000      0.0050240
      5.3560000      0.0050250
      5.3570000      0.0050265
      5.3580000      0.0050254
      5.3590000      0.0050266
      5.3600000      0.0050267
      5.3610000      0.0050257
      5.3620000      0.0050306
      5.3630000      0.0050286
      5.3640000      0.0050271
      5.3650000      0.0050288
      5.3660000      0.0050301
      5.3670000      0.0050272
      5.3680000      0.0050296
      5.3690000      0.0050305
      5.3700000      0.0050312
      5.3710000      0.0050299
      5.3720000      0.0050335
      5.3730000      0.0050311
      5.3740000      0.0050347
      5.3750000      0.0050327
      5.3760000      0.0050350
      5.3770000      0.0050349
      5.3780000      0.0050338
      5.3790000      0.0050355
      5.3800000      0.0050381
      5.3810000      0.0050344
      5.3820000      0.0050388
      5.3830000      0.0050368
      5.3840000      0.0050368
      5.3850000      0.0050363
      5.3860000      0.0050387
      5.3870000      0.0050387
      5.3880000      0.0050393
      5.3890000      0.0050410
      5.3900000      0.0050396
      5.3910000      0.0050394
      5.3920000      0.0050414
      5.3930000      0.0050419
      5.3940000      0.0050427
      5.3950000      0.0050439
      5.3960000      0.0050436
      5.3970000      0.0050446
      5.3980000      0.0050445
      5.3990000      0.0050449
      5.4000000      0.0050474
      5.4010000      0.0050477
      5.4020000      0.0050488
      5.4030000      0.0050467
      5.4040000      0.0050513
      5.4050000      0.0050514
      5.4060000      0.0050501
      5.4070000      0.0050516
      5.4080000      0.0050481
      5.4090000      0.0050493
      5.4100000      0.0050506
      5.4110000      0.0050518
      5.4120000      0.0050497
      5.4130000      0.0050525
      5.4140000      0.0050525
      5.4150000      0.0050508
      5.4160000      0.0050513
      5.4170000      0.0050525
      5.4180000      0.0050527
      5.4190000      0.0050542
      5.4200000      0.0050529
      5.4210000      0.0050554
      5.4220000      0.0050557
      5.4230000      0.0050560
      5.4240000      0.0050550
      5.4250000      0.0050557
      5.4260000      0.0050544
      5.4270000      0.0050579
      5.4280000      0.0050570
      5.4290000      0.0050550
      5.4300000      0.0050601
      5.4310000      0.0050585
      5.4320000      0.0050600
      5.4330000      0.0050608
      5.4340000      0.0050600
      5.4350000      0.0050584
      5.4360000      0.0050608
      5.4370000      0.0050609
      5.4380000      0.0050617
      5.4390000      0.0050627
      5.4400000      0.0050612
      5.4410000      0.0050636
      5.4420000      0.0050633
      5.4430000      0.0050676
      5.4440000      0.0050664
      5.4450000      0.0050674
      5.4460000      0.0050663
      5.4470000      0.0050671
      5.4480000      0.0050676
      5.4490000      0.0050680
      5.4500000      0.0050690
      5.4510000      0.0050688
      5.4520000      0.0050699
      5.4530000      0.0050731
      5.4540000      0.0050703
      5.4550000      0.0050725
      5.4560000      0.0050725
      5.4570000      0.0050741
      5.4580000      0.0050739
      5.4590000      0.0050739
      5.4600000      0.0050741
      5.4610000      0.0050753
      5.4620000      0.0050784
      5.4630000      0.0050778
      5.4640000      0.0050790
      5.4650000      0.0050789
      5.4660000      0.0050776
      5.4670000      0.0050798
      5.4680000      0.0050818
      5.4690000      0.0050803
      5.4700000      0.0050825
      5.4710000      0.0050808
      5.4720000      0.0050808
      5.4730000      0.0050819
      5.4740000      0.0050837
      5.4750000      0.0050841
      5.4760000      0.0050838
      5.4770000      0.0050854
      5.4780000      0.0050852
      5.4790000      0.0050857
      5.4800000      0.0050853
      5.4810000      0.0050863
      5.4820000      0.0050868
      5.4830000      0.0050872
      5.4840000      0.0050897
      5.4850000      0.0050852
      5.4860000      0.0050874
      5.4870000      0.0050879
      5.4880000      0.0050878
      5.4890000      0.0050866
      5.4900000      0.0050862
      5.4910000      0.0050886
      5.4920000      0.0050898
      5.4930000      0.0050880
      5.4940000      0.0050894
      5.4950000      0.0050876
      5.4960000      0.0050896
      5.4970000      0.0050906
      5.4980000      0.0050937
      5.4990000      0.0050933
      5.5000000      0.0050947
      5.5010000      0.0050927
      5.5020000      0.0050953
      5.5030000      0.0050944
      5.5040000      0.0050940
      5.5050000      0.0050974
      5.5060000      0.0050956
      5.5070000      0.0050973
      5.5080000      0.0050960
      5.5090000      0.0050967
      5.5100000      0.0050976
      5.5110000      0.0050983
      5.5120000      0.0050997
      5.5130000      0.0051001
      5.5140000      0.0050994
      5.5150000      0.0051004
      5.5160000      0.0051018
      5.5170000      0.0051036
      5.5180000      0.0051036
      5.5190000      0.0051057
      5.5200000      0.0051062
      5.5210000      0.0051048
      5.5220000      0.0051061
      5.5230000      0.0051070
      5.5240000      0.0051081
      5.5250000      0.0051111
      5.5260000      0.0051076
      5.5270000      0.0051077
      5.5280000      0.0051089
      5.5290000      0.0051097
      5.5300000      0.0051082
      5.5310000      0.0051088
      5.5320000      0.0051119
      5.5330000      0.0051103
      5.5340000      0.0051106
      5.5350000      0.0051134
      5.5360000      0.0051140
      5.5370000      0.0051159
      5.5380000      0.0051159
      5.5390000      0.0051143
      5.5400000      0.0051175
      5.5410000      0.0051159
      5.5420000      0.0051175
      5.5430000      0.0051181
      5.5440000      0.0051197
      5.5450000      0.0051180
      5.5460000      0.0051176
      5.5470000      0.0051182
      5.5480000      0.0051189
      5.5490000      0.0051173
      5.5500000      0.0051172
      5.5510000      0.0051179
      5.5520000      0.0051190
      5.5530000      0.0051194
      5.5540000      0.0051181
      5.5550000      0.0051199
      5.5560000      0.0051219
      5.5570000      0.0051205
      5.5580000      0.0051208
      5.5590000      0.0051202
      5.5600000      0.0051235
      5.5610000      0.0051229
      5.5620000      0.0051242
      5.5630000      0.0051249
      5.5640000      0.0051256
      5.5650000      0.0051264
      5.5660000      0.0051254
      5.5670000      0.0051247
      5.5680000      0.0051274
      5.5690000      0.0051269
      5.5700000      0.0051283
      5.5710000      0.0051311
      5.5720000      0.0051312
      5.5730000      0.0051321
      5.5740000      0.0051330
      5.5750000      0.0051358
      5.5760000      0.0051341
      5.5770000      0.0051331
      5.5780000      0.0051332
      5.5790000      0.0051338
      5.5800000      0.0051347
      5.5810000      0.0051339
      5.5820000      0.0051341
      5.5830000      0.0051346
      5.5840000      0.0051347
      5.5850000      0.0051376
      5.5860000      0.0051379
      5.5870000      0.0051389
      5.5880000      0.0051375
      5.5890000      0.0051397
      5.5900000      0.0051372
      5.5910000      0.0051381
      5.5920000      0.0051384
      5.5930000      0.0051379
      5.5940000      0.0051384
      5.5950000      0.0051384
      5.5960000      0.0051392
      5.5970000      0.0051391
      5.5980000      0.0051409
      5.5990000      0.0051406
      5.6000000      0.0051424
      5.6010000      0.0051416
      5.6020000      0.0051429
      5.6030000      0.0051433
      5.6040000      0.0051478
      5.6050000      0.0051449
      5.6060000      0.0051474
      5.6070000      0.0051473
      5.6080000      0.0051483
      5.6090000      0.0051503
      5.6100000      0.0051485
      5.6110000      0.0051491
      5.6120000      0.0051491
      5.6130000      0.0051516
      5.6140000      0.0051517
      5.6150000      0.0051533
      5.6160000      0.0051520
      5.6170000      0.0051518
      5.6180000      0.0051528
      5.6190000      0.0051539
      5.6200000      0.0051547
      5.6210000      0.0051553
      5.6220000      0.0051561
      5.6230000      0.0051549
      5.6240000      0.0051564
      5.6250000      0.0051560
      5.6260000      0.0051593
      5.6270000      0.0051588
      5.6280000      0.0051574
      5.6290000      0.0051595
      5.6300000      0.0051574
      5.6310000      0.0051604
      5.6320000      0.0051608
      5.6330000      0.0051598
      5.6340000      0.0051623
      5.6350000      0.0051619
      5.6360000      0.0051614
      5.6370000      0.0051642
      5.6380000      0.0051632
      5.6390000      0.0051627
      5.6400000      0.0051661
      5.6410000      0.0051663
      5.6420000      0.0051668
      5.6430000      0.0051687
      5.6440000      0.0051673
      5.6450000      0.0051704
      5.6460000      0.0051692
      5.6470000      0.0051696
      5.6480000      0.0051723
      5.6490000      0.0051691
      5.6500000      0.0051713
      5.6510000      0.0051727
      5.6520000      0.0051744
      5.6530000      0.0051738
      5.6540000      0.0051743
      5.6550000      0.0051730
      5.6560000      0.0051755
      5.6570000      0.0051743
      5.6580000      0.0051769
      5.6590000      0.0051769
      5.6600000      0.0051742
      5.6610000      0.0051795
      5.6620000      0.0051771
      5.6630000      0.0051779
      5.6640000      0.0051764
      5.6650000      0.0051762
      5.6660000      0.0051771
      5.6670000      0.0051778
      5.6680000      0.0051809
      5.6690000      0.0051791
      5.6700000      0.0051806
      5.6710000      0.0051806
      5.6720000      0.0051802
      5.6730000      0.0051815
      5.6740000      0.0051822
      5.6750000      0.0051799
      5.6760000      0.0051811
      5.6770000      0.0051835
      5.6780000      0.0051833
      5.6790000      0.0051858
      5.6800000      0.0051829
      5.6810000      0.0051844
      5.6820000      0.0051834
      5.6830000      0.0051823
      5.6840000      0.0051846
      5.6850000      0.0051834
      5.6860000      0.0051846
      5.6870000      0.0051851
      5.6880000      0.0051840
      5.6890000      0.0051855
      5.6900000      0.0051880
      5.6910000      0.0051861
      5.6920000      0.0051866
      5.6930000      0.0051879
      5.6940000      0.0051878
      5.6950000      0.0051896
      5.6960000      0.0051904
      5.6970000      0.0051895
      5.6980000      0.0051908
      5.6990000      0.0051921
      5.7000000      0.0051913
      5.7010000      0.0051911
      5.7020000      0.0051931
      5.7030000      0.0051942
      5.7040000      0.0051931
      5.7050000      0.0051972
      5.7060000      0.0051934
      5.7070000      0.0051937
      5.7080000      0.0051942
      5.7090000      0.0051954
      5.7100000      0.0051964
      5.7110000      0.0051953
      5.7120000      0.0051944
      5.7130000      0.0051972
      5.7140000      0.0051947
      5.7150000      0.0051953
      5.7160000      0.0051973
      5.7170000      0.0051958
      5.7180000      0.0051960
      5.7190000      0.0051976
      5.7200000      0.0051979
      5.7210000      0.0051976
      5.7220000      0.0052007
      5.7230000      0.0052028
      5.7240000      0.0052020
      5.7250000      0.0052026
      5.7260000      0.0052014
      5.7270000      0.0052054
      5.7280000      0.0052039
      5.7290000      0.0052036
      5.7300000      0.0052057
      5.7310000      0.0052072
      5.7320000      0.0052054
      5.7330000      0.0052054
      5.7340000      0.0052082
      5.7350000      0.0052064
      5.7360000      0.0052056
      5.7370000      0.0052087
      5.7380000      0.0052076
      5.7390000      0.0052070
      5.7400000      0.0052098
      5.7410000      0.0052100
      5.7420000      0.0052103
      5.7430000      0.0052117
      5.7440000      0.0052096
      5.7450000      0.0052085
      5.7460000      0.0052120
      5.7470000      0.0052120
      5.7480000      0.0052119
      5.7490000      0.0052139
      5.7500000      0.0052148
      5.7510000      0.0052162
      5.7520000      0.0052128
      5.7530000      0.0052158
      5.7540000      0.0052164
      5.7550000      0.0052186
      5.7560000      0.0052172
      5.7570000      0.0052181
      5.7580000      0.0052173
      5.7590000      0.0052179
      5.7600000      0.0052190
      5.7610000      0.0052200
      5.7620000      0.0052172
      5.7630000      0.0052185
      5.7640000      0.0052190
      5.7650000      0.0052213
      5.7660000      0.0052198
      5.7670000      0.0052208
      5.7680000      0.0052208
      5.7690000      0.0052216
      5.7700000      0.0052218
      5.7710000      0.0052213
      5.7720000      0.0052219
      5.7730000      0.0052229
      5.7740000      0.0052236
      5.7750000      0.0052248
      5.7760000      0.0052229
      5.7770000      0.0052247
      5.7780000      0.0052269
      5.7790000      0.0052262
      5.7800000      0.0052277
      5.7810000      0.0052272
      5.7820000      0.0052262
      5.7830000      0.0052270
      5.7840000      0.0052286
      5.7850000      0.0052304
      5.7860000      0.0052266
      5.7870000      0.0052299
      5.7880000      0.0052290
      5.7890000      0.0052294
      5.7900000      0.0052324
      5.7910000      0.0052303
      5.7920000      0.0052313
      5.7930000      0.0052304
      5.7940000      0.0052341
      5.7950000      0.0052313
      5.7960000      0.0052305
      5.7970000      0.0052318
      5.7980000      0.0052316
      5.7990000      0.0052315
      5.8000000      0.0052341
      5.8010000      0.0052331
      5.8020000      0.0052343
      5.8030000      0.0052332
      5.8040000      0.0052375
      5.8050000      0.0052350
      5.8060000      0.0052332
      5.8070000      0.0052345
      5.8080000      0.0052362
      5.8090000      0.0052357
      5.8100000      0.0052360
      5.8110000      0.0052359
      5.8120000      0.0052347
      5.8130000      0.0052354
      5.8140000      0.0052347
      5.8150000      0.0052371
      5.8160000      0.0052363
      5.8170000      0.0052366
      5.8180000      0.0052358
      5.8190000      0.0052369
      5.8200000      0.0052373
      5.8210000      0.0052373
      5.8220000      0.0052352
      5.8230000      0.0052346
      5.8240000      0.0052373
      5.8250000      0.0052389
      5.8260000      0.0052402
      5.8270000      0.0052409
      5.8280000      0.0052412
      5.8290000      0.0052421
      5.8300000      0.0052421
      5.8310000      0.0052407
      5.8320000      0.0052448
      5.8330000      0.0052463
      5.8340000      0.0052464
      5.8350000      0.0052478
      5.8360000      0.0052467
      5.8370000      0.0052466
      5.8380000      0.0052470
      5.8390000      0.0052478
      5.8400000      0.0052483
      5.8410000      0.0052505
      5.8420000      0.0052502
      5.8430000      0.0052528
      5.8440000      0.0052533
      5.8450000      0.0052554
      5.8460000      0.0052531
      5.8470000      0.0052546
      5.8480000      0.0052547
      5.8490000      0.0052540
      5.8500000      0.0052575
      5.8510000      0.0052574
      5.8520000      0.0052574
      5.8530000      0.0052583
      5.8540000      0.0052591
      5.8550000      0.0052593
      5.8560000      0.0052588
      5.8570000      0.0052593
      5.8580000      0.0052598
      5.8590000      0.0052636
      5.8600000      0.0052635
      5.8610000      0.0052598
      5.8620000      0.0052602
      5.8630000      0.0052645
      5.8640000      0.0052647
      5.8650000      0.0052663
      5.8660000      0.0052698
      5.8670000      0.0052659
      5.8680000      0.0052694
      5.8690000      0.0052675
      5.8700000      0.0052676
      5.8710000      0.0052696
      5.8720000      0.0052696
      5.8730000      0.0052720
      5.8740000      0.0052685
      5.8750000      0.0052708
      5.8760000      0.0052712
      5.8770000      0.0052736
      5.8780000      0.0052717
      5.8790000      0.0052743
      5.8800000      0.0052753
      5.8810000      0.0052756
      5.8820000      0.0052751
      5.8830000      0.0052748
      5.8840000      0.0052756
      5.8850000      0.0052739
      5.8860000      0.0052765
      5.8870000      0.0052764
      5.8880000      0.0052759
      5.8890000      0.0052767
      5.8900000      0.0052749
      5.8910000      0.0052759
      5.8920000      0.0052808
      5.8930000      0.0052769
      5.8940000      0.0052798
      5.8950000      0.0052800
      5.8960000      0.0052796
      5.8970000      0.0052812
      5.8980000      0.0052806
      5.8990000      0.0052835
      5.9000000      0.0052807
      5.9010000      0.0052823
      5.9020000      0.0052818
      5.9030000      0.0052846
      5.9040000      0.0052865
      5.9050000      0.0052846
      5.9060000      0.0052852
      5.9070000      0.0052875
      5.9080000      0.0052879
      5.9090000      0.0052867
      5.9100000      0.0052883
      5.9110000      0.0052887
      5.9120000      0.0052899
      5.9130000      0.0052895
      5.9140000      0.0052907
      5.9150000      0.0052909
      5.9160000      0.0052937
      5.9170000      0.0052934
      5.9180000      0.0052946
      5.9190000      0.0052948
      5.9200000      0.0052918
      5.9210000      0.0052932
      5.9220000      0.0052935
      5.9230000      0.0052927
      5.9240000      0.0052933
      5.9250000      0.0052936
      5.9260000      0.0052970
      5.9270000      0.0052958
      5.9280000      0.0052991
      5.9290000      0.0052957
      5.9300000      0.0052982
      5.9310000      0.0052982
      5.9320000      0.0052997
      5.9330000      0.0052979
      5.9340000      0.0052992
      5.9350000      0.0053010
      5.9360000      0.0053007
      5.9370000      0.0053011
      5.9380000      0.0053015
      5.9390000      0.0053000
      5.9400000      0.0053019
      5.9410000      0.0053028
      5.9420000      0.0053038
      5.9430000      0.0053019
      5.9440000      0.0053035
      5.9450000      0.0053029
      5.9460000      0.0053022
      5.9470000      0.0053033
      5.9480000      0.0053051
      5.9490000      0.0053057
      5.9500000      0.0053048
      5.9510000      0.0053050
      5.9520000      0.0053060
      5.9530000      0.0053053
      5.9540000      0.0053056
      5.9550000      0.0053081
      5.9560000      0.0053065
      5.9570000      0.0053088
      5.9580000      0.0053085
      5.9590000      0.0053090
      5.9600000      0.0053107
      5.9610000      0.0053115
      5.9620000      0.0053122
      5.9630000      0.0053114
      5.9640000      0.0053102
      5.9650000      0.0053114
      5.9660000      0.0053137
      5.9670000      0.0053133
      5.9680000      0.0053114
      5.9690000      0.0053130
      5.9700000      0.0053152
      5.9710000      0.0053128
      5.9720000      0.0053167
      5.9730000      0.0053201
      5.9740000      0.0053159
      5.9750000      0.0053194
      5.9760000      0.0053193
      5.9770000      0.0053207
      5.9780000      0.0053211
      5.9790000      0.0053213
      5.9800000      0.0053203
      5.9810000      0.0053196
      5.9820000      0.0053220
      5.9830000      0.0053205
      5.9840000      0.0053207
      5.9850000      0.0053219
      5.9860000      0.0053233
      5.9870000      0.0053241
      5.9880000      0.0053231
      5.9890000      0.0053232
      5.9900000      0.0053253
      5.9910000      0.0053231
      5.9920000      0.0053227
      5.9930000      0.0053250
      5.9940000      0.0053235
      5.9950000      0.0053252
      5.9960000      0.0053259
      5.9970000      0.0053261
      5.9980000      0.0053259
      5.9990000      0.0053305
      6.0000000      0.0053279
      6.0010000      0.0053318
      6.0020000      0.0053273
      6.0030000      0.0053342
      6.0040000      0.0053296
      6.0050000      0.0053311
      6.0060000      0.0053328
      6.0070000      0.0053308
      6.0080000      0.0053327
      6.0090000      0.0053330
      6.0100000      0.0053337
      6.0110000      0.0053329
      6.0120000      0.0053338
      6.0130000      0.0053326
      6.0140000      0.0053335
      6.0150000      0.0053330
      6.0160000      0.0053342
      6.0170000      0.0053337
      6.0180000      0.0053380
      6.0190000      0.0053370
      6.0200000      0.0053376
      6.0210000      0.0053364
      6.0220000      0.0053352
      6.0230000      0.0053402
      6.0240000      0.0053386
      6.0250000      0.0053395
      6.0260000      0.0053398
      6.0270000      0.0053410
      6.0280000      0.0053411
      6.0290000      0.0053410
      6.0300000      0.0053460
      6.0310000      0.0053445
      6.0320000      0.0053470
      6.0330000      0.0053452
      6.0340000      0.0053471
      6.0350000      0.0053475
      6.0360000      0.0053488
      6.0370000      0.0053513
      6.0380000      0.0053501
      6.0390000      0.0053516
      6.0400000      0.0053491
      6.0410000      0.0053523
      6.0420000      0.0053535
      6.0430000      0.0053518
      6.0440000      0.0053549
      6.0450000      0.0053550
      6.0460000      0.0053541
      6.0470000      0.0053525
      6.0480000      0.0053552
      6.0490000      0.0053532
      6.0500000      0.0053543
      6.0510000      0.0053585
      6.0520000      0.0053541
      6.0530000      0.0053556
      6.0540000      0.0053557
      6.0550000      0.0053575
      6.0560000      0.0053583
      6.0570000      0.0053559
      6.0580000      0.0053574
      6.0590000      0.0053547
      6.0600000      0.0053570
      6.0610000      0.0053570
      6.0620000      0.0053591
      6.0630000      0.0053578
      6.0640000      0.0053588
      6.0650000      0.0053586
      6.0660000      0.0053560
      6.0670000      0.0053604
      6.0680000      0.0053582
      6.0690000      0.0053608
      6.0700000      0.0053612
      6.0710000      0.0053602
      6.0720000      0.0053616
      6.0730000      0.0053613
      6.0740000      0.0053608
      6.0750000      0.0053644
      6.0760000      0.0053640
      6.0770000      0.0053623
      6.0780000      0.0053648
      6.0790000      0.0053662
      6.0800000      0.0053679
      6.0810000      0.0053661
      6.0820000      0.0053674
      6.0830000      0.0053671
      6.0840000      0.0053680
      6.0850000      0.0053706
      6.0860000      0.0053712
      6.0870000      0.0053720
      6.0880000      0.0053717
      6.0890000      0.0053716
      6.0900000      0.0053725
      6.0910000      0.0053713
      6.0920000      0.0053727
      6.0930000      0.0053761
      6.0940000      0.0053765
      6.0950000      0.0053764
      6.0960000      0.0053765
      6.0970000      0.0053760
      6.0980000      0.0053777
      6.0990000      0.0053766
      6.1000000      0.0053767
      6.1010000      0.0053778
      6.1020000      0.0053777
      6.1030000      0.0053801
      6.1040000      0.0053791
      6.1050000      0.0053818
      6.1060000      0.0053823
      6.1070000      0.0053806
      6.1080000      0.0053824
      6.1090000      0.0053827
      6.1100000      0.0053819
      6.1110000      0.0053823
      6.1120000      0.0053864
      6.1130000      0.0053869
      6.1140000      0.0053878
      6.1150000      0.0053879
      6.1160000      0.0053883
      6.1170000      0.0053895
      6.1180000      0.0053905
      6.1190000      0.0053891
      6.1200000      0.0053908
      6.1210000      0.0053910
      6.1220000      0.0053922
      6.1230000      0.0053920
      6.1240000      0.0053918
      6.1250000      0.0053935
      6.1260000      0.0053935
      6.1270000      0.0053939
      6.1280000      0.0053953
      6.1290000      0.0053958
      6.1300000      0.0053960
      6.1310000      0.0053971
      6.1320000      0.0053967
      6.1330000      0.0053959
      6.1340000      0.0053971
      6.1350000      0.0053982
      6.1360000      0.0053972
      6.1370000      0.0053966
      6.1380000      0.0053987
      6.1390000      0.0054000
      6.1400000      0.0054005
      6.1410000      0.0053997
      6.1420000      0.0054009
      6.1430000      0.0053974
      6.1440000      0.0054005
      6.1450000      0.0054009
      6.1460000      0.0054012
      6.1470000      0.0054023
      6.1480000      0.0054014
      6.1490000      0.0053998
      6.1500000      0.0054008
      6.1510000      0.0054015
      6.1520000      0.0054030
      6.1530000      0.0054050
      6.1540000      0.0054058
      6.1550000      0.0054052
      6.1560000      0.0054055
      6.1570000      0.0054057
      6.1580000      0.0054080
      6.1590000      0.0054074
      6.1600000      0.0054066
      6.1610000      0.0054083
      6.1620000      0.0054075
      6.1630000      0.0054082
      6.1640000      0.0054085
      6.1650000      0.0054097
      6.1660000      0.0054123
      6.1670000      0.0054129
      6.1680000      0.0054126
      6.1690000      0.0054140
      6.1700000      0.0054114
      6.1710000      0.0054141
      6.1720000      0.0054162
      6.1730000      0.0054167
      6.1740000      0.0054193
      6.1750000      0.0054171
      6.1760000      0.0054171
      6.1770000      0.0054178
      6.1780000      0.0054176
      6.1790000      0.0054179
      6.1800000      0.0054193
      6.1810000      0.0054199
      6.1820000      0.0054197
      6.1830000      0.0054212
      6.1840000      0.0054205
      6.1850000      0.0054211
      6.1860000      0.0054202
      6.1870000      0.0054199
      6.1880000      0.0054249
      6.1890000      0.0054222
      6.1900000      0.0054233
      6.1910000      0.0054235
      6.1920000      0.0054248
      6.1930000      0.0054258
      6.1940000      0.0054276
      6.1950000      0.0054273
      6.1960000      0.0054281
      6.1970000      0.0054289
      6.1980000      0.0054289
      6.1990000      0.0054308
      6.2000000      0.0054293
      6.2010000      0.0054303
      6.2020000      0.0054273
      6.2030000      0.0054278
      6.2040000      0.0054299
      6.2050000      0.0054316
      6.2060000      0.0054317
      6.2070000      0.0054335
      6.2080000      0.0054340
      6.2090000      0.0054343
      6.2100000      0.0054324
      6.2110000      0.0054326
      6.2120000      0.0054332
      6.2130000      0.0054351
      6.2140000      0.0054331
      6.2150000      0.0054374
      6.2160000      0.0054368
      6.2170000      0.0054363
      6.2180000      0.0054368
      6.2190000      0.0054375
      6.2200000      0.0054379
      6.2210000      0.0054378
      6.2220000      0.0054411
      6.2230000      0.0054398
      6.2240000      0.0054398
      6.2250000      0.0054410
      6.2260000      0.0054403
      6.2270000      0.0054430
      6.2280000      0.0054398
      6.2290000      0.0054414
      6.2300000      0.0054419
      6.2310000      0.0054406
      6.2320000      0.0054424
      6.2330000      0.0054411
      6.2340000      0.0054440
      6.2350000      0.0054428
      6.2360000      0.0054456
      6.2370000      0.0054441
      6.2380000      0.0054464
      6.2390000      0.0054438
      6.2400000      0.0054430
      6.2410000      0.0054454
      6.2420000      0.0054439
      6.2430000      0.0054451
      6.2440000      0.0054443
      6.2450000      0.0054428
      6.2460000      0.0054450
      6.2470000      0.0054435
      6.2480000      0.0054450
      6.2490000      0.0054448
      6.2500000      0.0054470
      6.2510000      0.0054453
      6.2520000      0.0054466
      6.2530000      0.0054500
      6.2540000      0.0054495
      6.2550000      0.0054508
      6.2560000      0.0054514
      6.2570000      0.0054570
      6.2580000      0.0054534
      6.2590000      0.0054544
      6.2600000      0.0054554
      6.2610000      0.0054557
      6.2620000      0.0054549
      6.2630000      0.0054539
      6.2640000      0.0054556
      6.2650000      0.0054575
      6.2660000      0.0054567
      6.2670000      0.0054591
      6.2680000      0.0054590
      6.2690000      0.0054587
      6.2700000      0.0054592
      6.2710000      0.0054597
      6.2720000      0.0054590
      6.2730000      0.0054593
      6.2740000      0.0054609
      6.2750000      0.0054605
      6.2760000      0.0054612
      6.2770000      0.0054606
      6.2780000      0.0054621
      6.2790000      0.0054632
      6.2800000      0.0054627
      6.2810000      0.0054625
      6.2820000      0.0054605
      6.2830000      0.0054635
      6.2840000      0.0054642
      6.2850000      0.0054621
      6.2860000      0.0054655
      6.2870000      0.0054651
      6.2880000      0.0054660
      6.2890000      0.0054658
      6.2900000      0.0054651
      6.2910000      0.0054670
      6.2920000      0.0054676
      6.2930000      0.0054663
      6.2940000      0.0054644
      6.2950000      0.0054649
      6.2960000      0.0054668
      6.2970000      0.0054663
      6.2980000      0.0054666
      6.2990000      0.0054673
      6.3000000      0.0054670
      6.3010000      0.0054662
      6.3020000      0.0054642
      6.3030000      0.0054674
      6.3040000      0.0054655
      6.3050000      0.0054666
      6.3060000      0.0054652
      6.3070000      0.0054663
      6.3080000      0.0054698
      6.3090000      0.0054669
      6.3100000      0.0054676
      6.3110000      0.0054692
      6.3120000      0.0054672
      6.3130000      0.0054703
      6.3140000      0.0054710
      6.3150000      0.0054704
      6.3160000      0.0054719
      6.3170000      0.0054713
      6.3180000      0.0054705
      6.3190000      0.0054734
      6.3200000      0.0054730
      6.3210000      0.0054711
      6.3220000      0.0054733
      6.3230000      0.0054735
      6.3240000      0.0054718
      6.3250000      0.0054739
      6.3260000      0.0054714
      6.3270000      0.0054736
      6.3280000      0.0054720
      6.3290000      0.0054761
      6.3300000      0.0054766
      6.3310000      0.0054749
      6.3320000      0.0054784
      6.3330000      0.0054778
      6.3340000      0.0054792
      6.3350000      0.0054793
      6.3360000      0.0054791
      6.3370000      0.0054819
      6.3380000      0.0054814
      6.3390000      0.0054800
      6.3400000      0.0054807
      6.3410000      0.0054817
      6.3420000      0.0054831
      6.3430000      0.0054820
      6.3440000      0.0054819
      6.3450000      0.0054815
      6.3460000      0.0054795
      6.3470000      0.0054821
      6.3480000      0.0054830
      6.3490000      0.0054843
      6.3500000      0.0054815
      6.3510000      0.0054812
      6.3520000      0.0054851
      6.3530000      0.0054824
      6.3540000      0.0054826
      6.3550000      0.0054832
      6.3560000      0.0054843
      6.3570000      0.0054853
      6.3580000      0.0054870
      6.3590000      0.0054866
      6.3600000      0.0054859
      6.3610000      0.0054849
      6.3620000      0.0054873
      6.3630000      0.0054888
      6.3640000      0.0054899
      6.3650000      0.0054907
      6.3660000      0.0054892
      6.3670000      0.0054891
      6.3680000      0.0054918
      6.3690000      0.0054905
      6.3700000      0.0054924
      6.3710000      0.0054919
      6.3720000      0.0054891
      6.3730000      0.0054913
      6.3740000      0.0054881
      6.3750000      0.0054900
      6.3760000      0.0054924
      6.3770000      0.0054922
      6.3780000      0.0054931
      6.3790000      0.0054942
      6.3800000      0.0054929
      6.3810000      0.0054928
      6.3820000      0.0054931
      6.3830000      0.0054942
      6.3840000      0.0054959
      6.3850000      0.0054979
      6.3860000      0.0054952
      6.3870000      0.0054985
      6.3880000      0.0054983
      6.3890000      0.0054993
      6.3900000      0.0054988
      6.3910000      0.0054965
      6.3920000      0.0055002
      6.3930000      0.0055001
      6.3940000      0.0054993
      6.3950000      0.0055017
      6.3960000      0.0055031
      6.3970000      0.0055009
      6.3980000      0.0055038
      6.3990000      0.0055039
      6.4000000      0.0055042
      6.4010000      0.0055035
      6.4020000      0.0055053
      6.4030000      0.0055039
      6.4040000      0.0055044
      6.4050000      0.0055065
      6.4060000      0.0055064
      6.4070000      0.0055056
      6.4080000      0.0055076
      6.4090000      0.0055083
      6.4100000      0.0055088
      6.4110000      0.0055109
      6.4120000      0.0055117
      6.4130000      0.0055113
      6.4140000      0.0055101
      6.4150000      0.0055115
      6.4160000      0.0055092
      6.4170000      0.0055097
      6.4180000      0.0055135
      6.4190000      0.0055124
      6.4200000      0.0055127
      6.4210000      0.0055143
      6.4220000      0.0055140
      6.4230000      0.0055162
      6.4240000      0.0055171
      6.4250000      0.0055158
      6.4260000      0.0055154
      6.4270000      0.0055165
      6.4280000      0.0055197
      6.4290000      0.0055178
      6.4300000      0.0055194
      6.4310000      0.0055157
      6.4320000      0.0055203
      6.4330000      0.0055200
      6.4340000      0.0055196
      6.4350000      0.0055228
      6.4360000      0.0055210
      6.4370000      0.0055234
      6.4380000      0.0055234
      6.4390000      0.0055241
      6.4400000      0.0055225
      6.4410000      0.0055255
      6.4420000      0.0055250
      6.4430000      0.0055264
      6.4440000      0.0055248
      6.4450000      0.0055261
      6.4460000      0.0055254
      6.4470000      0.0055256
      6.4480000      0.0055287
      6.4490000      0.0055294
      6.4500000      0.0055286
      6.4510000      0.0055290
      6.4520000      0.0055294
      6.4530000      0.0055304
      6.4540000      0.0055340
      6.4550000      0.0055343
      6.4560000      0.0055354
      6.4570000      0.0055326
      6.4580000      0.0055347
      6.4590000      0.0055326
      6.4600000      0.0055332
      6.4610000      0.0055352
      6.4620000      0.0055367
      6.4630000      0.0055359
      6.4640000      0.0055369
      6.4650000      0.0055386
      6.4660000      0.0055425
      6.4670000      0.0055386
      6.4680000      0.0055401
      6.4690000      0.0055396
      6.4700000      0.0055406
      6.4710000      0.0055420
      6.4720000      0.0055400
      6.4730000      0.0055418
      6.4740000      0.0055455
      6.4750000      0.0055437
      6.4760000      0.0055460
      6.4770000      0.0055453
      6.4780000      0.0055467
      6.4790000      0.0055483
      6.4800000      0.0055483
      6.4810000      0.0055499
      6.4820000      0.0055498
      6.4830000      0.0055510
      6.4840000      0.0055541
      6.4850000      0.0055542
      6.4860000      0.0055530
      6.4870000      0.0055547
      6.4880000      0.0055559
      6.4890000      0.0055539
      6.4900000      0.0055535
      6.4910000      0.0055531
      6.4920000      0.0055557
      6.4930000      0.0055545
      6.4940000      0.0055538
      6.4950000      0.0055547
      6.4960000      0.0055575
      6.4970000      0.0055554
      6.4980000      0.0055559
      6.4990000      0.0055578
      6.5000000      0.0055605
      6.5010000      0.0055605
      6.5020000      0.0055605
      6.5030000      0.0055617
      6.5040000      0.0055617
      6.5050000      0.0055614
      6.5060000      0.0055596
      6.5070000      0.0055594
      6.5080000      0.0055614
      6.5090000      0.0055600
      6.5100000      0.0055602
      6.5110000      0.0055618
      6.5120000      0.0055610
      6.5130000      0.0055619
      6.5140000      0.0055620
      6.5150000      0.0055601
      6.5160000      0.0055634
      6.5170000      0.0055631
      6.5180000      0.0055642
      6.5190000      0.0055645
      6.5200000      0.0055636
      6.5210000      0.0055652
      6.5220000      0.0055635
      6.5230000      0.0055667
      6.5240000      0.0055677
      6.5250000      0.0055677
      6.5260000      0.0055686
      6.5270000      0.0055671
      6.5280000      0.0055684
      6.5290000      0.0055693
      6.5300000      0.0055712
      6.5310000      0.0055713
      6.5320000      0.0055693
      6.5330000      0.0055726
      6.5340000      0.0055720
      6.5350000      0.0055700
      6.5360000      0.0055709
      6.5370000      0.0055718
      6.5380000      0.0055728
      6.5390000      0.0055724
      6.5400000      0.0055741
      6.5410000      0.0055759
      6.5420000      0.0055752
      6.5430000      0.0055768
      6.5440000      0.0055775
      6.5450000      0.0055776
      6.5460000      0.0055769
      6.5470000      0.0055796
      6.5480000      0.0055800
      6.5490000      0.0055801
      6.5500000      0.0055793
      6.5510000      0.0055785
      6.5520000      0.0055790
      6.5530000      0.0055795
      6.5540000      0.0055777
      6.5550000      0.0055819
      6.5560000      0.0055790
      6.5570000      0.0055834
      6.5580000      0.0055820
      6.5590000      0.0055832
      6.5600000      0.0055838
      6.5610000      0.0055837
      6.5620000      0.0055828
      6.5630000      0.0055842
      6.5640000      0.0055851
      6.5650000      0.0055844
      6.5660000      0.0055863
      6.5670000      0.0055873
      6.5680000      0.0055853
      6.5690000      0.0055872
      6.5700000      0.0055870
      6.5710000      0.0055865
      6.5720000      0.0055875
      6.5730000      0.0055850
      6.5740000      0.0055841
      6.5750000      0.0055885
      6.5760000      0.0055865
      6.5770000      0.0055900
      6.5780000      0.0055860
      6.5790000      0.0055882
      6.5800000      0.0055874
      6.5810000      0.0055880
      6.5820000      0.0055908
      6.5830000      0.0055890
      6.5840000      0.0055894
      6.5850000      0.0055904
      6.5860000      0.0055914
      6.5870000      0.0055908
      6.5880000      0.0055938
      6.5890000      0.0055921
      6.5900000      0.0055953
      6.5910000      0.0055948
      6.5920000      0.0055969
      6.5930000      0.0055953
      6.5940000      0.0055977
      6.5950000      0.0055974
      6.5960000      0.0055969
      6.5970000      0.0056002
      6.5980000      0.0056002
      6.5990000      0.0055982
      6.6000000      0.0055982
      6.6010000      0.0055984
      6.6020000      0.0055978
      6.6030000      0.0055997
      6.6040000      0.0056010
      6.6050000      0.0055992
      6.6060000      0.0056000
      6.6070000      0.0056046
      6.6080000      0.0056039
      6.6090000      0.0056037
      6.6100000      0.0056032
      6.6110000      0.0056043
      6.6120000      0.0056020
      6.6130000      0.0056033
      6.6140000      0.0056036
      6.6150000      0.0056041
      6.6160000      0.0056053
      6.6170000      0.0056047
      6.6180000      0.0056088
      6.6190000      0.0056071
      6.6200000      0.0056090
      6.6210000      0.0056101
      6.6220000      0.0056084
      6.6230000      0.0056102
      6.6240000      0.0056107
      6.6250000      0.0056077
      6.6260000      0.0056086
      6.6270000      0.0056122
      6.6280000      0.0056106
      6.6290000      0.0056126
      6.6300000      0.0056112
      6.6310000      0.0056141
      6.6320000      0.0056113
      6.6330000      0.0056141
      6.6340000      0.0056154
      6.6350000      0.0056163
      6.6360000      0.0056141
      6.6370000      0.0056156
      6.6380000      0.0056175
      6.6390000      0.0056150
      6.6400000      0.0056141
      6.6410000      0.0056178
      6.6420000      0.0056159
      6.6430000      0.0056175
      6.6440000      0.0056147
      6.6450000      0.0056157
      6.6460000      0.0056130
      6.6470000      0.0056197
      6.6480000      0.0056161
      6.6490000      0.0056203
      6.6500000      0.0056200
      6.6510000      0.0056222
      6.6520000      0.0056190
      6.6530000      0.0056226
      6.6540000      0.0056225
      6.6550000      0.0056223
      6.6560000      0.0056208
      6.6570000      0.0056198
      6.6580000      0.0056195
      6.6590000      0.0056233
      6.6600000      0.0056234
      6.6610000      0.0056231
      6.6620000      0.0056240
      6.6630000      0.0056250
      6.6640000      0.0056233
      6.6650000      0.0056234
      6.6660000      0.0056236
      6.6670000      0.0056243
      6.6680000      0.0056219
      6.6690000      0.0056212
      6.6700000      0.0056264
      6.6710000      0.0056244
      6.6720000      0.0056253
      6.6730000      0.0056258
      6.6740000      0.0056259
      6.6750000      0.0056271
      6.6760000      0.0056267
      6.6770000      0.0056253
      6.6780000      0.0056247
      6.6790000      0.0056256
      6.6800000      0.0056253
      6.6810000      0.0056257
      6.6820000      0.0056251
      6.6830000      0.0056288
      6.6840000      0.0056289
      6.6850000      0.0056278
      6.6860000      0.0056297
      6.6870000      0.0056321
      6.6880000      0.0056293
      6.6890000      0.0056304
      6.6900000      0.0056298
      6.6910000      0.0056277
      6.6920000      0.0056292
      6.6930000      0.0056295
      6.6940000      0.0056297
      6.6950000      0.0056318
      6.6960000      0.0056327
      6.6970000      0.0056323
      6.6980000      0.0056326
      6.6990000      0.0056337
      6.7000000      0.0056335
      6.7010000      0.0056340
      6.7020000      0.0056335
      6.7030000      0.0056368
      6.7040000      0.0056338
      6.7050000      0.0056339
      6.7060000      0.0056359
      6.7070000      0.0056362
      6.7080000      0.0056383
      6.7090000      0.0056382
      6.7100000      0.0056375
      6.7110000      0.0056388
      6.7120000      0.0056392
      6.7130000      0.0056397
      6.7140000      0.0056422
      6.7150000      0.0056427
      6.7160000      0.0056448
      6.7170000      0.0056439
      6.7180000      0.0056451
      6.7190000      0.0056454
      6.7200000      0.0056444
      6.7210000      0.0056429
      6.7220000      0.0056447
      6.7230000      0.0056452
      6.7240000      0.0056438
      6.7250000      0.0056436
      6.7260000      0.0056454
      6.7270000      0.0056478
      6.7280000      0.0056471
      6.7290000      0.0056469
      6.7300000      0.0056485
      6.7310000      0.0056464
      6.7320000      0.0056502
      6.7330000      0.0056509
      6.7340000      0.0056486
      6.7350000      0.0056503
      6.7360000      0.0056509
      6.7370000      0.0056482
      6.7380000      0.0056487
      6.7390000      0.0056506
      6.7400000      0.0056534
      6.7410000      0.0056521
      6.7420000      0.0056499
      6.7430000      0.0056521
      6.7440000      0.0056521
      6.7450000      0.0056535
      6.7460000      0.0056512
      6.7470000      0.0056529
      6.7480000      0.0056504
      6.7490000      0.0056545
      6.7500000      0.0056540
      6.7510000      0.0056533
      6.7520000      0.0056550
      6.7530000      0.0056547
      6.7540000      0.0056558
      6.7550000      0.0056590
      6.7560000      0.0056547
      6.7570000      0.0056579
      6.7580000      0.0056601
      6.7590000      0.0056598
      6.7600000      0.0056604
      6.7610000      0.0056597
      6.7620000      0.0056605
      6.7630000      0.0056612
      6.7640000      0.0056666
      6.7650000      0.0056632
      6.7660000      0.0056635
      6.7670000      0.0056635
      6.7680000      0.0056657
      6.7690000      0.0056659
      6.7700000      0.0056674
      6.7710000      0.0056677
      6.7720000      0.0056667
      6.7730000      0.0056662
      6.7740000      0.0056667
      6.7750000      0.0056698
      6.7760000      0.0056700
      6.7770000      0.0056672
      6.7780000      0.0056696
      6.7790000      0.0056710
      6.7800000      0.0056720
      6.7810000      0.0056719
      6.7820000      0.0056737
      6.7830000      0.0056760
      6.7840000      0.0056732
      6.7850000      0.0056726
      6.7860000      0.0056750
      6.7870000      0.0056734
      6.7880000      0.0056732
      6.7890000      0.0056764
      6.7900000      0.0056734
      6.7910000      0.0056757
      6.7920000      0.0056762
      6.7930000      0.0056765
      6.7940000      0.0056782
      6.7950000      0.0056796
      6.7960000      0.0056791
      6.7970000      0.0056793
      6.7980000      0.0056782
      6.7990000      0.0056794
      6.8000000      0.0056820
      6.8010000      0.0056809
      6.8020000      0.0056826
      6.8030000      0.0056816
      6.8040000      0.0056809
      6.8050000      0.0056804
      6.8060000      0.0056797
      6.8070000      0.0056805
      6.8080000      0.0056833
      6.8090000      0.0056852
      6.8100000      0.0056814
      6.8110000      0.0056846
      6.8120000      0.0056865
      6.8130000      0.0056870
      6.8140000      0.0056876
      6.8150000      0.0056843
      6.8160000      0.0056877
      6.8170000      0.0056867
      6.8180000      0.0056886
      6.8190000      0.0056881
      6.8200000      0.0056899
      6.8210000      0.0056885
      6.8220000      0.0056905
      6.8230000      0.0056904
      6.8240000      0.0056892
      6.8250000      0.0056892
      6.8260000      0.0056908
      6.8270000      0.0056915
      6.8280000      0.0056916
      6.8290000      0.0056911
      6.8300000      0.0056945
      6.8310000      0.0056950
      6.8320000      0.0056953
      6.8330000      0.0056936
      6.8340000      0.0056953
      6.8350000      0.0056941
      6.8360000      0.0056947
      6.8370000      0.0056961
      6.8380000      0.0056927
      6.8390000      0.0056948
      6.8400000      0.0056969
      6.8410000      0.0056943
      6.8420000      0.0056948
      6.8430000      0.0056953
      6.8440000      0.0056969
      6.8450000      0.0056984
      6.8460000      0.0056977
      6.8470000      0.0056993
      6.8480000      0.0057013
      6.8490000      0.0056986
      6.8500000      0.0056996
      6.8510000      0.0057018
      6.8520000      0.0057036
      6.8530000      0.0057035
      6.8540000      0.0057065
      6.8550000      0.0057045
      6.8560000      0.0057052
      6.8570000      0.0057041
      6.8580000      0.0057070
      6.8590000      0.0057056
      6.8600000      0.0057064
      6.8610000      0.0057074
      6.8620000      0.0057071
      6.8630000      0.0057053
      6.8640000      0.0057083
      6.8650000      0.0057049
      6.8660000      0.0057067
      6.8670000      0.0057088
      6.8680000      0.0057084
      6.8690000      0.0057116
      6.8700000      0.0057113
      6.8710000      0.0057144
      6.8720000      0.0057132
      6.8730000      0.0057156
      6.8740000      0.0057140
      6.8750000      0.0057163
      6.8760000      0.0057168
      6.8770000      0.0057164
      6.8780000      0.0057162
      6.8790000      0.0057184
      6.8800000      0.0057180
      6.8810000      0.0057190
      6.8820000      0.0057192
      6.8830000      0.0057204
      6.8840000      0.0057196
      6.8850000      0.0057203
      6.8860000      0.0057204
      6.8870000      0.0057250
      6.8880000      0.0057237
      6.8890000      0.0057267
      6.8900000      0.0057235
      6.8910000      0.0057265
      6.8920000      0.0057246
      6.8930000      0.0057273
      6.8940000      0.0057234
      6.8950000      0.0057235
      6.8960000      0.0057247
      6.8970000      0.0057249
      6.8980000      0.0057225
      6.8990000      0.0057260
      6.9000000      0.0057241
      6.9010000      0.0057244
      6.9020000      0.0057236
      6.9030000      0.0057252
      6.9040000      0.0057242
      6.9050000      0.0057271
      6.9060000      0.0057228
      6.9070000      0.0057270
      6.9080000      0.0057247
      6.9090000      0.0057266
      6.9100000      0.0057267
      6.9110000      0.0057288
      6.9120000      0.0057274
      6.9130000      0.0057305
      6.9140000      0.0057299
      6.9150000      0.0057322
      6.9160000      0.0057296
      6.9170000      0.0057312
      6.9180000      0.0057326
      6.9190000      0.0057326
      6.9200000      0.0057318
      6.9210000      0.0057330
      6.9220000      0.0057348
      6.9230000      0.0057342
      6.9240000      0.0057350
      6.9250000      0.0057357
      6.9260000      0.0057357
      6.9270000      0.0057326
      6.9280000      0.0057377
      6.9290000      0.0057374
      6.9300000      0.0057338
      6.9310000      0.0057351
      6.9320000      0.0057383
      6.9330000      0.0057377
      6.9340000      0.0057353
      6.9350000      0.0057391
      6.9360000      0.0057400
      6.9370000      0.0057366
      6.9380000      0.0057371
      6.9390000      0.0057382
      6.9400000      0.0057400
      6.9410000      0.0057403
      6.9420000      0.0057416
      6.9430000      0.0057421
      6.9440000      0.0057449
      6.9450000      0.0057406
      6.9460000      0.0057436
      6.9470000      0.0057427
      6.9480000      0.0057455
      6.9490000      0.0057440
      6.9500000      0.0057445
      6.9510000      0.0057461
      6.9520000      0.0057444
      6.9530000      0.0057456
      6.9540000      0.0057451
      6.9550000      0.0057470
      6.9560000      0.0057458
      6.9570000      0.0057474
      6.9580000      0.0057498
      6.9590000      0.0057484
      6.9600000      0.0057502
      6.9610000      0.0057532
      6.9620000      0.0057510
      6.9630000      0.0057564
      6.9640000      0.0057526
      6.9650000      0.0057528
      6.9660000      0.0057534
      6.9670000      0.0057548
      6.9680000      0.0057554
      6.9690000      0.0057558
      6.9700000      0.0057569
      6.9710000      0.0057568
      6.9720000      0.0057578
      6.9730000      0.0057573
      6.9740000      0.0057575
      6.9750000      0.0057569
      6.9760000      0.0057560
      6.9770000      0.0057603
      6.9780000      0.0057620
      6.9790000      0.0057612
      6.9800000      0.0057625
      6.9810000      0.0057611
      6.9820000      0.0057606
      6.9830000      0.0057587
      6.9840000      0.0057599
      6.9850000      0.0057618
      6.9860000      0.0057622
      6.9870000      0.0057633
      6.9880000      0.0057622
      6.9890000      0.0057678
      6.9900000      0.0057632
      6.9910000      0.0057640
      6.9920000      0.0057645
      6.9930000      0.0057660
      6.9940000      0.0057650
      6.9950000      0.0057685
      6.9960000      0.0057678
      6.9970000      0.0057706
      6.9980000      0.0057675
      6.9990000      0.0057687
      7.0000000      0.0057691
      7.0010000      0.0057696
      7.0020000      0.0057717
      7.0030000      0.0057715
      7.0040000      0.0057700
      7.0050000      0.0057703
      7.0060000      0.0057685
      7.0070000      0.0057703
      7.0080000      0.0057726
      7.0090000      0.0057718
      7.0100000      0.0057733
      7.0110000      0.0057736
      7.0120000      0.0057747
      7.0130000      0.0057743
      7.0140000      0.0057781
      7.0150000      0.0057736
      7.0160000      0.0057764
      7.0170000      0.0057760
      7.0180000      0.0057774
      7.0190000      0.0057776
      7.0200000      0.0057780
      7.0210000      0.0057791
      7.0220000      0.0057810
      7.0230000      0.0057822
      7.0240000      0.0057811
      7.0250000      0.0057825
      7.0260000      0.0057861
      7.0270000      0.0057806
      7.0280000      0.0057821
      7.0290000      0.0057834
      7.0300000      0.0057844
      7.0310000      0.0057821
      7.0320000      0.0057831
      7.0330000      0.0057864
      7.0340000      0.0057838
      7.0350000      0.0057861
      7.0360000      0.0057859
      7.0370000      0.0057858
      7.0380000      0.0057870
      7.0390000      0.0057867
      7.0400000      0.0057868
      7.0410000      0.0057886
      7.0420000      0.0057871
      7.0430000      0.0057869
      7.0440000      0.0057867
      7.0450000      0.0057869
      7.0460000      0.0057862
      7.0470000      0.0057886
      7.0480000      0.0057881
      7.0490000      0.0057901
      7.0500000      0.0057883
      7.0510000      0.0057881
      7.0520000      0.0057856
      7.0530000      0.0057890
      7.0540000      0.0057914
      7.0550000      0.0057881
      7.0560000      0.0057914
      7.0570000      0.0057904
      7.0580000      0.0057931
      7.0590000      0.0057938
      7.0600000      0.0057937
      7.0610000      0.0057940
      7.0620000      0.0057927
      7.0630000      0.0057940
      7.0640000      0.0057910
      7.0650000      0.0057964
      7.0660000      0.0057937
      7.0670000      0.0057915
      7.0680000      0.0057948
      7.0690000      0.0057950
      7.0700000      0.0057948
      7.0710000      0.0057921
      7.0720000      0.0057966
      7.0730000      0.0057966
      7.0740000      0.0057967
      7.0750000      0.0057967
      7.0760000      0.0057940
      7.0770000      0.0057926
      7.0780000      0.0057943
      7.0790000      0.0057935
      7.0800000      0.0057953
      7.0810000      0.0057978
      7.0820000      0.0057977
      7.0830000      0.0057967
      7.0840000      0.0057962
      7.0850000      0.0057981
      7.0860000      0.0057955
      7.0870000      0.0057958
      7.0880000      0.0058003
      7.0890000      0.0057979
      7.0900000      0.0058000
      7.0910000      0.0057988
      7.0920000      0.0058006
      7.0930000      0.0058029
      7.0940000      0.0058021
      7.0950000      0.0058025
      7.0960000      0.0058015
      7.0970000      0.0058028
      7.0980000      0.0058041
      7.0990000      0.0058024
      7.1000000      0.0058056
      7.1010000      0.0058070
      7.1020000      0.0058068
      7.1030000      0.0058043
      7.1040000      0.0058067
      7.1050000      0.0058092
      7.1060000      0.0058072
      7.1070000      0.0058073
      7.1080000      0.0058076
      7.1090000      0.0058103
      7.1100000      0.0058083
      7.1110000      0.0058108
      7.1120000      0.0058081
      7.1130000      0.0058073
      7.1140000      0.0058092
      7.1150000      0.0058122
      7.1160000      0.0058103
      7.1170000      0.0058117
      7.1180000      0.0058128
      7.1190000      0.0058128
      7.1200000      0.0058139
      7.1210000      0.0058144
      7.1220000      0.0058134
      7.1230000      0.0058132
      7.1240000      0.0058140
      7.1250000      0.0058136
      7.1260000      0.0058145
      7.1270000      0.0058175
      7.1280000      0.0058157
      7.1290000      0.0058145
      7.1300000      0.0058166
      7.1310000      0.0058143
      7.1320000      0.0058145
      7.1330000      0.0058177
      7.1340000      0.0058183
      7.1350000      0.0058206
      7.1360000      0.0058173
      7.1370000      0.0058188
      7.1380000      0.0058210
      7.1390000      0.0058192
      7.1400000      0.0058215
      7.1410000      0.0058193
      7.1420000      0.0058201
      7.1430000      0.0058180
      7.1440000      0.0058211
      7.1450000      0.0058207
      7.1460000      0.0058194
      7.1470000      0.0058191
      7.1480000      0.0058218
      7.1490000      0.0058192
      7.1500000      0.0058214
      7.1510000      0.0058231
      7.1520000      0.0058231
      7.1530000      0.0058212
      7.1540000      0.0058220
      7.1550000      0.0058220
      7.1560000      0.0058239
      7.1570000      0.0058226
      7.1580000      0.0058231
      7.1590000      0.0058208
      7.1600000      0.0058242
      7.1610000      0.0058240
      7.1620000      0.0058229
      7.1630000      0.0058251
      7.1640000      0.0058244
      7.1650000      0.0058254
      7.1660000      0.0058255
      7.1670000      0.0058253
      7.1680000      0.0058245
      7.1690000      0.0058264
      7.1700000      0.0058276
      7.1710000      0.0058271
      7.1720000      0.0058247
      7.1730000      0.0058283
      7.1740000      0.0058276
      7.1750000      0.0058289
      7.1760000      0.0058283
      7.1770000      0.0058304
      7.1780000      0.0058300
      7.1790000      0.0058305
      7.1800000      0.0058314
      7.1810000      0.0058304
      7.1820000      0.0058313
      7.1830000      0.0058343
      7.1840000      0.0058328
      7.1850000      0.0058326
      7.1860000      0.0058344
      7.1870000      0.0058346
      7.1880000      0.0058355
      7.1890000      0.0058383
      7.1900000      0.0058376
      7.1910000      0.0058390
      7.1920000      0.0058400
      7.1930000      0.0058422
      7.1940000      0.0058394
      7.1950000      0.0058414
      7.1960000      0.0058415
      7.1970000      0.0058419
      7.1980000      0.0058424
      7.1990000      0.0058411
      7.2000000      0.0058420
      7.2010000      0.0058435
      7.2020000      0.0058450
      7.2030000      0.0058433
      7.2040000      0.0058425
      7.2050000      0.0058446
      7.2060000      0.0058449
      7.2070000      0.0058442
      7.2080000      0.0058447
      7.2090000      0.0058445
      7.2100000      0.0058456
      7.2110000      0.0058463
      7.2120000      0.0058466
      7.2130000      0.0058475
      7.2140000      0.0058464
      7.2150000      0.0058480
      7.2160000      0.0058460
      7.2170000      0.0058489
      7.2180000      0.0058497
      7.2190000      0.0058492
      7.2200000      0.0058485
      7.2210000      0.0058484
      7.2220000      0.0058497
      7.2230000      0.0058507
      7.2240000      0.0058500
      7.2250000      0.0058511
      7.2260000      0.0058501
      7.2270000      0.0058510
      7.2280000      0.0058498
      7.2290000      0.0058551
      7.2300000      0.0058529
      7.2310000      0.0058529
      7.2320000      0.0058545
      7.2330000      0.0058526
      7.2340000      0.0058564
      7.2350000      0.0058559
      7.2360000      0.0058543
      7.2370000      0.0058560
      7.2380000      0.0058550
      7.2390000      0.0058566
      7.2400000      0.0058586
      7.2410000      0.0058578
      7.2420000      0.0058607
      7.2430000      0.0058587
      7.2440000      0.0058612
      7.2450000      0.0058597
      7.2460000      0.0058596
      7.2470000      0.0058608
      7.2480000      0.0058627
      7.2490000      0.0058608
      7.2500000      0.0058656
      7.2510000      0.0058618
      7.2520000      0.0058660
      7.2530000      0.0058647
      7.2540000      0.0058632
      7.2550000      0.0058642
      7.2560000      0.0058665
      7.2570000      0.0058657
      7.2580000      0.0058646
      7.2590000      0.0058660
      7.2600000      0.0058635
      7.2610000      0.0058669
      7.2620000      0.0058655
      7.2630000      0.0058638
      7.2640000      0.0058646
      7.2650000      0.0058659
      7.2660000      0.0058645
      7.2670000      0.0058671
      7.2680000      0.0058677
      7.2690000      0.0058687
      7.2700000      0.0058695
      7.2710000      0.0058708
      7.2720000      0.0058705
      7.2730000      0.0058718
      7.2740000      0.0058704
      7.2750000      0.0058714
      7.2760000      0.0058727
      7.2770000      0.0058726
      7.2780000      0.0058743
      7.2790000      0.0058732
      7.2800000      0.0058750
      7.2810000      0.0058741
      7.2820000      0.0058751
      7.2830000      0.0058767
      7.2840000      0.0058771
      7.2850000      0.0058755
      7.2860000      0.0058752
      7.2870000      0.0058758
      7.2880000      0.0058773
      7.2890000      0.0058777
      7.2900000      0.0058781
      7.2910000      0.0058789
      7.2920000      0.0058782
      7.2930000      0.0058782
      7.2940000      0.0058782
      7.2950000      0.0058816
      7.2960000      0.0058789
      7.2970000      0.0058803
      7.2980000      0.0058817
      7.2990000      0.0058809
      7.3000000      0.0058830
      7.3010000      0.0058791
      7.3020000      0.0058806
      7.3030000      0.0058836
      7.3040000      0.0058825
      7.3050000      0.0058837
      7.3060000      0.0058830
      7.3070000      0.0058832
      7.3080000      0.0058829
      7.3090000      0.0058843
      7.3100000      0.0058850
      7.3110000      0.0058829
      7.3120000      0.0058840
      7.3130000      0.0058854
      7.3140000      0.0058823
      7.3150000      0.0058823
      7.3160000      0.0058830
      7.3170000      0.0058833
      7.3180000      0.0058857
      7.3190000      0.0058844
      7.3200000      0.0058835
      7.3210000      0.0058861
      7.3220000      0.0058874
      7.3230000      0.0058888
      7.3240000      0.0058891
      7.3250000      0.0058881
      7.3260000      0.0058876
      7.3270000      0.0058895
      7.3280000      0.0058895
      7.3290000      0.0058889
      7.3300000      0.0058914
      7.3310000      0.0058886
      7.3320000      0.0058894
      7.3330000      0.0058905
      7.3340000      0.0058921
      7.3350000      0.0058897
      7.3360000      0.0058923
      7.3370000      0.0058916
      7.3380000      0.0058912
      7.3390000      0.0058897
      7.3400000      0.0058914
      7.3410000      0.0058923
      7.3420000      0.0058950
      7.3430000      0.0058934
      7.3440000      0.0058942
      7.3450000      0.0058945
      7.3460000      0.0058945
      7.3470000      0.0058964
      7.3480000      0.0058968
      7.3490000      0.0058990
      7.3500000      0.0059003
      7.3510000      0.0059012
      7.3520000      0.0059012
      7.3530000      0.0059016
      7.3540000      0.0058999
      7.3550000      0.0058993
      7.3560000      0.0059020
      7.3570000      0.0059004
      7.3580000      0.0059023
      7.3590000      0.0059036
      7.3600000      0.0059044
      7.3610000      0.0059036
      7.3620000      0.0059047
      7.3630000      0.0059066
      7.3640000      0.0059055
      7.3650000      0.0059074
      7.3660000      0.0059086
      7.3670000      0.0059094
      7.3680000      0.0059079
      7.3690000      0.0059091
      7.3700000      0.0059083
      7.3710000      0.0059121
      7.3720000      0.0059081
      7.3730000      0.0059130
      7.3740000      0.0059122
      7.3750000      0.0059117
      7.3760000      0.0059111
      7.3770000      0.0059091
      7.3780000      0.0059122
      7.3790000      0.0059124
      7.3800000      0.0059102
      7.3810000      0.0059140
      7.3820000      0.0059107
      7.3830000      0.0059139
      7.3840000      0.0059143
      7.3850000      0.0059157
      7.3860000      0.0059113
      7.3870000      0.0059145
      7.3880000      0.0059149
      7.3890000      0.0059173
      7.3900000      0.0059199
      7.3910000      0.0059169
      7.3920000      0.0059189
      7.3930000      0.0059226
      7.3940000      0.0059224
      7.3950000      0.0059214
      7.3960000      0.0059233
      7.3970000      0.0059218
      7.3980000      0.0059233
      7.3990000      0.0059258
      7.4000000      0.0059234
      7.4010000      0.0059247
      7.4020000      0.0059249
      7.4030000      0.0059269
      7.4040000      0.0059294
      7.4050000      0.0059292
      7.4060000      0.0059267
      7.4070000      0.0059271
      7.4080000      0.0059276
      7.4090000      0.0059273
      7.4100000      0.0059264
      7.4110000      0.0059269
      7.4120000      0.0059262
      7.4130000      0.0059307
      7.4140000      0.0059306
      7.4150000      0.0059296
      7.4160000      0.0059302
      7.4170000      0.0059301
      7.4180000      0.0059317
      7.4190000      0.0059289
      7.4200000      0.0059295
      7.4210000      0.0059284
      7.4220000      0.0059317
      7.4230000      0.0059318
      7.4240000      0.0059314
      7.4250000      0.0059319
      7.4260000      0.0059345
      7.4270000      0.0059326
      7.4280000      0.0059354
      7.4290000      0.0059336
      7.4300000      0.0059348
      7.4310000      0.0059388
      7.4320000      0.0059371
      7.4330000      0.0059389
      7.4340000      0.0059391
      7.4350000      0.0059388
      7.4360000      0.0059422
      7.4370000      0.0059418
      7.4380000      0.0059441
      7.4390000      0.0059430
      7.4400000      0.0059442
      7.4410000      0.0059453
      7.4420000      0.0059455
      7.4430000      0.0059462
      7.4440000      0.0059468
      7.4450000      0.0059438
      7.4460000      0.0059442
      7.4470000      0.0059455
      7.4480000      0.0059473
      7.4490000      0.0059460
      7.4500000      0.0059479
      7.4510000      0.0059462
      7.4520000      0.0059480
      7.4530000      0.0059506
      7.4540000      0.0059505
      7.4550000      0.0059518
      7.4560000      0.0059516
      7.4570000      0.0059525
      7.4580000      0.0059525
      7.4590000      0.0059497
      7.4600000      0.0059511
      7.4610000      0.0059489
      7.4620000      0.0059516
      7.4630000      0.0059508
      7.4640000      0.0059530
      7.4650000      0.0059539
      7.4660000      0.0059542
      7.4670000      0.0059562
      7.4680000      0.0059538
      7.4690000      0.0059541
      7.4700000      0.0059546
      7.4710000      0.0059547
      7.4720000      0.0059585
      7.4730000      0.0059552
      7.4740000      0.0059598
      7.4750000      0.0059565
      7.4760000      0.0059563
      7.4770000      0.0059553
      7.4780000      0.0059545
      7.4790000      0.0059549
      7.4800000      0.0059547
      7.4810000      0.0059573
      7.4820000      0.0059588
      7.4830000      0.0059604
      7.4840000      0.0059614
      7.4850000      0.0059592
      7.4860000      0.0059583
      7.4870000      0.0059619
      7.4880000      0.0059613
      7.4890000      0.0059613
      7.4900000      0.0059624
      7.4910000      0.0059611
      7.4920000      0.0059635
      7.4930000      0.0059648
      7.4940000      0.0059637
      7.4950000      0.0059652
      7.4960000      0.0059656
      7.4970000      0.0059660
      7.4980000      0.0059638
      7.4990000      0.0059651
      7.5000000      0.0059653
      7.5010000      0.0059669
      7.5020000      0.0059675
      7.5030000      0.0059680
      7.5040000      0.0059667
      7.5050000      0.0059693
      7.5060000      0.0059704
      7.5070000      0.0059685
      7.5080000      0.0059707
      7.5090000      0.0059711
      7.5100000      0.0059704
      7.5110000      0.0059714
      7.5120000      0.0059711
      7.5130000      0.0059712
      7.5140000      0.0059707
      7.5150000      0.0059702
      7.5160000      0.0059692
      7.5170000      0.0059696
      7.5180000      0.0059708
      7.5190000      0.0059708
      7.5200000      0.0059717
      7.5210000      0.0059738
      7.5220000      0.0059725
      7.5230000      0.0059747
      7.5240000      0.0059738
      7.5250000      0.0059756
      7.5260000      0.0059766
      7.5270000      0.0059779
      7.5280000      0.0059751
      7.5290000      0.0059782
      7.5300000      0.0059780
      7.5310000      0.0059802
      7.5320000      0.0059783
      7.5330000      0.0059783
      7.5340000      0.0059779
      7.5350000      0.0059808
      7.5360000      0.0059808
      7.5370000      0.0059788
      7.5380000      0.0059823
      7.5390000      0.0059778
      7.5400000      0.0059813
      7.5410000      0.0059805
      7.5420000      0.0059821
      7.5430000      0.0059813
      7.5440000      0.0059813
      7.5450000      0.0059865
      7.5460000      0.0059853
      7.5470000      0.0059842
      7.5480000      0.0059862
      7.5490000      0.0059861
      7.5500000      0.0059850
      7.5510000      0.0059866
      7.5520000      0.0059862
      7.5530000      0.0059864
      7.5540000      0.0059851
      7.5550000      0.0059878
      7.5560000      0.0059854
      7.5570000      0.0059883
      7.5580000      0.0059899
      7.5590000      0.0059904
      7.5600000      0.0059914
      7.5610000      0.0059898
      7.5620000      0.0059906
      7.5630000      0.0059929
      7.5640000      0.0059945
      7.5650000      0.0059928
      7.5660000      0.0059949
      7.5670000      0.0059961
      7.5680000      0.0059969
      7.5690000      0.0059986
      7.5700000      0.0059965
      7.5710000      0.0059977
      7.5720000      0.0059969
      7.5730000      0.0059972
      7.5740000      0.0060033
      7.5750000      0.0059994
      7.5760000      0.0060036
      7.5770000      0.0060022
      7.5780000      0.0059999
      7.5790000      0.0060037
      7.5800000      0.0060018
      7.5810000      0.0060021
      7.5820000      0.0060006
      7.5830000      0.0060028
      7.5840000      0.0060044
      7.5850000      0.0060064
      7.5860000      0.0060043
      7.5870000      0.0060045
      7.5880000      0.0060074
      7.5890000      0.0060095
      7.5900000      0.0060088
      7.5910000      0.0060062
      7.5920000      0.0060064
      7.5930000      0.0060061
      7.5940000      0.0060064
      7.5950000      0.0060080
      7.5960000      0.0060070
      7.5970000      0.0060117
      7.5980000      0.0060090
      7.5990000      0.0060101
      7.6000000      0.0060113
      7.6010000      0.0060091
      7.6020000      0.0060100
      7.6030000      0.0060090
      7.6040000      0.0060091
      7.6050000      0.0060100
      7.6060000      0.0060105
      7.6070000      0.0060128
      7.6080000      0.0060138
      7.6090000      0.0060143
      7.6100000      0.0060121
      7.6110000      0.0060139
      7.6120000      0.0060123
      7.6130000      0.0060129
      7.6140000      0.0060139
      7.6150000      0.0060121
      7.6160000      0.0060153
      7.6170000      0.0060162
      7.6180000      0.0060156
      7.6190000      0.0060167
      7.6200000      0.0060162
      7.6210000      0.0060164
      7.6220000      0.0060159
      7.6230000      0.0060138
      7.6240000      0.0060150
      7.6250000      0.0060176
      7.6260000      0.0060151
      7.6270000      0.0060174
      7.6280000      0.0060170
      7.6290000      0.0060200
      7.6300000      0.0060184
      7.6310000      0.0060212
      7.6320000      0.0060214
      7.6330000      0.0060227
      7.6340000      0.0060243
      7.6350000      0.0060225
      7.6360000      0.0060222
      7.6370000      0.0060220
      7.6380000      0.0060242
      7.6390000      0.0060225
      7.6400000      0.0060251
      7.6410000      0.0060248
      7.6420000      0.0060229
      7.6430000      0.0060248
      7.6440000      0.0060256
      7.6450000      0.0060244
      7.6460000      0.0060265
      7.6470000      0.0060267
      7.6480000      0.0060253
      7.6490000      0.0060269
      7.6500000      0.0060275
      7.6510000      0.0060283
      7.6520000      0.0060285
      7.6530000      0.0060275
      7.6540000      0.0060308
      7.6550000      0.0060296
      7.6560000      0.0060308
      7.6570000      0.0060301
      7.6580000      0.0060308
      7.6590000      0.0060337
      7.6600000      0.0060327
      7.6610000      0.0060295
      7.6620000      0.0060316
      7.6630000      0.0060361
      7.6640000      0.0060342
      7.6650000      0.0060319
      7.6660000      0.0060347
      7.6670000      0.0060350
      7.6680000      0.0060349
      7.6690000      0.0060337
      7.6700000      0.0060343
      7.6710000      0.0060324
      7.6720000      0.0060344
      7.6730000      0.0060347
      7.6740000      0.0060347
      7.6750000      0.0060357
      7.6760000      0.0060357
      7.6770000      0.0060366
      7.6780000      0.0060363
      7.6790000      0.0060384
      7.6800000      0.0060376
      7.6810000      0.0060394
      7.6820000      0.0060384
      7.6830000      0.0060413
      7.6840000      0.0060418
      7.6850000      0.0060414
      7.6860000      0.0060437
      7.6870000      0.0060434
      7.6880000      0.0060429
      7.6890000      0.0060443
      7.6900000      0.0060440
      7.6910000      0.0060459
      7.6920000      0.0060446
      7.6930000      0.0060469
      7.6940000      0.0060452
      7.6950000      0.0060459
      7.6960000      0.0060471
      7.6970000      0.0060469
      7.6980000      0.0060464
      7.6990000      0.0060465
      7.7000000      0.0060513
      7.7010000      0.0060473
      7.7020000      0.0060504
      7.7030000      0.0060514
      7.7040000      0.0060530
      7.7050000      0.0060519
      7.7060000      0.0060495
      7.7070000      0.0060513
      7.7080000      0.0060512
      7.7090000      0.0060522
      7.7100000      0.0060542
      7.7110000      0.0060536
      7.7120000      0.0060532
      7.7130000      0.0060519
      7.7140000      0.0060528
      7.7150000      0.0060567
      7.7160000      0.0060571
      7.7170000      0.0060609
      7.7180000      0.0060576
      7.7190000      0.0060629
      7.7200000      0.0060600
      7.7210000      0.0060614
      7.7220000      0.0060628
      7.7230000      0.0060624
      7.7240000      0.0060607
      7.7250000      0.0060611
      7.7260000      0.0060623
      7.7270000      0.0060609
      7.7280000      0.0060639
      7.7290000      0.0060637
      7.7300000      0.0060641
      7.7310000      0.0060630
      7.7320000      0.0060658
      7.7330000      0.0060636
      7.7340000      0.0060646
      7.7350000      0.0060640
      7.7360000      0.0060636
      7.7370000      0.0060627
      7.7380000      0.0060628
      7.7390000      0.0060654
      7.7400000      0.0060666
      7.7410000      0.0060645
      7.7420000      0.0060651
      7.7430000      0.0060640
      7.7440000      0.0060672
      7.7450000      0.0060675
      7.7460000      0.0060689
      7.7470000      0.0060695
      7.7480000      0.0060711
      7.7490000      0.0060710
      7.7500000      0.0060690
      7.7510000      0.0060725
      7.7520000      0.0060725
      7.7530000      0.0060725
      7.7540000      0.0060745
      7.7550000      0.0060741
      7.7560000      0.0060737
      7.7570000      0.0060752
      7.7580000      0.0060773
      7.7590000      0.0060768
      7.7600000      0.0060752
      7.7610000      0.0060728
      7.7620000      0.0060752
      7.7630000      0.0060758
      7.7640000      0.0060729
      7.7650000      0.0060775
      7.7660000      0.0060770
      7.7670000      0.0060779
      7.7680000      0.0060796
      7.7690000      0.0060786
      7.7700000      0.0060819
      7.7710000      0.0060805
      7.7720000      0.0060840
      7.7730000      0.0060835
      7.7740000      0.0060829
      7.7750000      0.0060813
      7.7760000      0.0060830
      7.7770000      0.0060826
      7.7780000      0.0060859
      7.7790000      0.0060850
      7.7800000      0.0060826
      7.7810000      0.0060864
      7.7820000      0.0060829
      7.7830000      0.0060848
      7.7840000      0.0060841
      7.7850000      0.0060884
      7.7860000      0.0060847
      7.7870000      0.0060878
      7.7880000      0.0060900
      7.7890000      0.0060881
      7.7900000      0.0060881
      7.7910000      0.0060893
      7.7920000      0.0060896
      7.7930000      0.0060905
      7.7940000      0.0060885
      7.7950000      0.0060882
      7.7960000      0.0060924
      7.7970000      0.0060900
      7.7980000      0.0060908
      7.7990000      0.0060859
      7.8000000      0.0060914
      7.8010000      0.0060900
      7.8020000      0.0060904
      7.8030000      0.0060928
      7.8040000      0.0060935
      7.8050000      0.0060927
      7.8060000      0.0060904
      7.8070000      0.0060937
      7.8080000      0.0060947
      7.8090000      0.0060950
      7.8100000      0.0060934
      7.8110000      0.0060958
      7.8120000      0.0060944
      7.8130000      0.0060948
      7.8140000      0.0060949
      7.8150000      0.0060946
      7.8160000      0.0060945
      7.8170000      0.0060965
      7.8180000      0.0060942
      7.8190000      0.0060949
      7.8200000      0.0060965
      7.8210000      0.0060961
      7.8220000      0.0060978
      7.8230000      0.0060962
      7.8240000      0.0060981
      7.8250000      0.0060993
      7.8260000      0.0060963
      7.8270000      0.0060969
      7.8280000      0.0060978
      7.8290000      0.0061006
      7.8300000      0.0061016
      7.8310000      0.0061017
      7.8320000      0.0061010
      7.8330000      0.0061006
      7.8340000      0.0060996
      7.8350000      0.0061004
      7.8360000      0.0060989
      7.8370000      0.0061020
      7.8380000      0.0061019
      7.8390000      0.0061028
      7.8400000      0.0061022
      7.8410000      0.0061008
      7.8420000      0.0061030
      7.8430000      0.0061025
      7.8440000      0.0061013
      7.8450000      0.0061002
      7.8460000      0.0061018
      7.8470000      0.0061013
      7.8480000      0.0061014
      7.8490000      0.0061031
      7.8500000      0.0061039
      7.8510000      0.0061043
      7.8520000      0.0061028
      7.8530000      0.0061009
      7.8540000      0.0061026
      7.8550000      0.0061056
      7.8560000      0.0061014
      7.8570000      0.0061067
      7.8580000      0.0061036
      7.8590000      0.0061043
      7.8600000      0.0061047
      7.8610000      0.0061042
      7.8620000      0.0061046
      7.8630000      0.0061072
      7.8640000      0.0061062
      7.8650000      0.0061044
      7.8660000      0.0061062
      7.8670000      0.0061028
      7.8680000      0.0061061
      7.8690000      0.0061070
      7.8700000      0.0061091
      7.8710000      0.0061084
      7.8720000      0.0061038
      7.8730000      0.0061068
      7.8740000      0.0061087
      7.8750000      0.0061088
      7.8760000      0.0061116
      7.8770000      0.0061133
      7.8780000      0.0061104
      7.8790000      0.0061107
      7.8800000      0.0061126
      7.8810000      0.0061125
      7.8820000      0.0061135
      7.8830000      0.0061139
      7.8840000      0.0061161
      7.8850000      0.0061162
      7.8860000      0.0061143
      7.8870000      0.0061143
      7.8880000      0.0061141
      7.8890000      0.0061167
      7.8900000      0.0061151
      7.8910000      0.0061154
      7.8920000      0.0061154
      7.8930000      0.0061140
      7.8940000      0.0061151
      7.8950000      0.0061156
      7.8960000      0.0061133
      7.8970000      0.0061142
      7.8980000      0.0061145
      7.8990000      0.0061160
      7.9000000      0.0061166
      7.9010000      0.0061168
      7.9020000      0.0061181
      7.9030000      0.0061183
      7.9040000      0.0061160
      7.9050000      0.0061154
      7.9060000      0.0061181
      7.9070000      0.0061197
      7.9080000      0.0061214
      7.9090000      0.0061174
      7.9100000      0.0061195
      7.9110000      0.0061206
      7.9120000      0.0061202
      7.9130000      0.0061200
      7.9140000      0.0061189
      7.9150000      0.0061193
      7.9160000      0.0061208
      7.9170000      0.0061196
      7.9180000      0.0061214
      7.9190000      0.0061237
      7.9200000      0.0061238
      7.9210000      0.0061228
      7.9220000      0.0061264
      7.9230000      0.0061270
      7.9240000      0.0061265
      7.9250000      0.0061275
      7.9260000      0.0061282
      7.9270000      0.0061291
      7.9280000      0.0061301
      7.9290000      0.0061296
      7.9300000      0.0061308
      7.9310000      0.0061313
      7.9320000      0.0061317
      7.9330000      0.0061326
      7.9340000      0.0061327
      7.9350000      0.0061341
      7.9360000      0.0061374
      7.9370000      0.0061366
      7.9380000      0.0061372
      7.9390000      0.0061364
      7.9400000      0.0061353
      7.9410000      0.0061367
      7.9420000      0.0061405
      7.9430000      0.0061393
      7.9440000      0.0061386
      7.9450000      0.0061420
      7.9460000      0.0061415
      7.9470000      0.0061430
      7.9480000      0.0061425
      7.9490000      0.0061434
      7.9500000      0.0061441
      7.9510000      0.0061433
      7.9520000      0.0061462
      7.9530000      0.0061432
      7.9540000      0.0061462
      7.9550000      0.0061472
      7.9560000      0.0061465
      7.9570000      0.0061468
      7.9580000      0.0061499
      7.9590000      0.0061483
      7.9600000      0.0061471
      7.9610000      0.0061479
      7.9620000      0.0061482
      7.9630000      0.0061499
      7.9640000      0.0061489
      7.9650000      0.0061490
      7.9660000      0.0061504
      7.9670000      0.0061520
      7.9680000      0.0061510
      7.9690000      0.0061521
      7.9700000      0.0061544
      7.9710000      0.0061539
      7.9720000      0.0061532
      7.9730000      0.0061539
      7.9740000      0.0061551
      7.9750000      0.0061522
      7.9760000      0.0061502
      7.9770000      0.0061538
      7.9780000      0.0061544
      7.9790000      0.0061541
      7.9800000      0.0061541
      7.9810000      0.0061525
      7.9820000      0.0061538
      7.9830000      0.0061564
      7.9840000      0.0061550
      7.9850000      0.0061566
      7.9860000      0.0061553
      7.9870000      0.0061564
      7.9880000      0.0061582
      7.9890000      0.0061578
      7.9900000      0.0061586
      7.9910000      0.0061574
      7.9920000      0.0061586
      7.9930000      0.0061609
      7.9940000      0.0061619
      7.9950000      0.0061614
      7.9960000      0.0061624
      7.9970000      0.0061623
      7.9980000      0.0061651
      7.9990000      0.0061636
      8.0000000      0.0061645
      8.0010000      0.0061643
      8.0020000      0.0061642
      8.0030000      0.0061677
      8.0040000      0.0061657
      8.0050000      0.0061670
      8.0060000      0.0061656
      8.0070000      0.0061651
      8.0080000      0.0061660
      8.0090000      0.0061673
      8.0100000      0.0061664
      8.0110000      0.0061653
      8.0120000      0.0061690
      8.0130000      0.0061689
      8.0140000      0.0061701
      8.0150000      0.0061697
      8.0160000      0.0061715
      8.0170000      0.0061729
      8.0180000      0.0061734
      8.0190000      0.0061727
      8.0200000      0.0061738
      8.0210000      0.0061751
      8.0220000      0.0061763
      8.0230000      0.0061736
      8.0240000      0.0061759
      8.0250000      0.0061743
      8.0260000      0.0061756
      8.0270000      0.0061764
      8.0280000      0.0061773
      8.0290000      0.0061797
      8.0300000      0.0061785
      8.0310000      0.0061794
      8.0320000      0.0061761
      8.0330000      0.0061784
      8.0340000      0.0061777
      8.0350000      0.0061791
      8.0360000      0.0061776
      8.0370000      0.0061776
      8.0380000      0.0061823
      8.0390000      0.0061791
      8.0400000      0.0061819
      8.0410000      0.0061817
      8.0420000      0.0061805
      8.0430000      0.0061798
      8.0440000      0.0061800
      8.0450000      0.0061828
      8.0460000      0.0061827
      8.0470000      0.0061856
      8.0480000      0.0061863
      8.0490000      0.0061856
      8.0500000      0.0061864
      8.0510000      0.0061874
      8.0520000      0.0061877
      8.0530000      0.0061845
      8.0540000      0.0061879
      8.0550000      0.0061855
      8.0560000      0.0061873
      8.0570000      0.0061889
      8.0580000      0.0061872
      8.0590000      0.0061874
      8.0600000      0.0061868
      8.0610000      0.0061886
      8.0620000      0.0061892
      8.0630000      0.0061906
      8.0640000      0.0061907
      8.0650000      0.0061924
      8.0660000      0.0061914
      8.0670000      0.0061918
      8.0680000      0.0061911
      8.0690000      0.0061901
      8.0700000      0.0061915
      8.0710000      0.0061913
      8.0720000      0.0061962
      8.0730000      0.0061944
      8.0740000      0.0061944
      8.0750000      0.0061972
      8.0760000      0.0061970
      8.0770000      0.0061957
      8.0780000      0.0061959
      8.0790000      0.0061980
      8.0800000      0.0061980
      8.0810000      0.0061979
      8.0820000      0.0061993
      8.0830000      0.0061994
      8.0840000      0.0061983
      8.0850000      0.0061994
      8.0860000      0.0062004
      8.0870000      0.0061982
      8.0880000      0.0062008
      8.0890000      0.0062034
      8.0900000      0.0062006
      8.0910000      0.0062010
      8.0920000      0.0062006
      8.0930000      0.0062002
      8.0940000      0.0062028
      8.0950000      0.0062038
      8.0960000      0.0062047
      8.0970000      0.0062043
      8.0980000      0.0062065
      8.0990000      0.0062061
      8.1000000      0.0062059
      8.1010000      0.0062042
      8.1020000      0.0062055
      8.1030000      0.0062083
      8.1040000      0.0062052
      8.1050000      0.0062064
      8.1060000      0.0062097
      8.1070000      0.0062104
      8.1080000      0.0062101
      8.1090000      0.0062080
      8.1100000      0.0062103
      8.1110000      0.0062117
      8.1120000      0.0062118
      8.1130000      0.0062097
      8.1140000      0.0062124
      8.1150000      0.0062093
      8.1160000      0.0062123
      8.1170000      0.0062105
      8.1180000      0.0062107
      8.1190000      0.0062115
      8.1200000      0.0062112
      8.1210000      0.0062107
      8.1220000      0.0062128
      8.1230000      0.0062102
      8.1240000      0.0062138
      8.1250000      0.0062163
      8.1260000      0.0062115
      8.1270000      0.0062136
      8.1280000      0.0062109
      8.1290000      0.0062117
      8.1300000      0.0062131
      8.1310000      0.0062151
      8.1320000      0.0062139
      8.1330000      0.0062145
      8.1340000      0.0062132
      8.1350000      0.0062160
      8.1360000      0.0062140
      8.1370000      0.0062161
      8.1380000      0.0062149
      8.1390000      0.0062141
      8.1400000      0.0062141
      8.1410000      0.0062134
      8.1420000      0.0062157
      8.1430000      0.0062137
      8.1440000      0.0062173
      8.1450000      0.0062174
      8.1460000      0.0062149
      8.1470000      0.0062167
      8.1480000      0.0062154
      8.1490000      0.0062184
      8.1500000      0.0062170
      8.1510000      0.0062138
      8.1520000      0.0062160
      8.1530000      0.0062164
      8.1540000      0.0062158
      8.1550000      0.0062162
      8.1560000      0.0062172
      8.1570000      0.0062151
      8.1580000      0.0062149
      8.1590000      0.0062128
      8.1600000      0.0062179
      8.1610000      0.0062179
      8.1620000      0.0062193
      8.1630000      0.0062193
      8.1640000      0.0062178
      8.1650000      0.0062169
      8.1660000      0.0062207
      8.1670000      0.0062178
      8.1680000      0.0062204
      8.1690000      0.0062204
      8.1700000      0.0062230
      8.1710000      0.0062202
      8.1720000      0.0062241
      8.1730000      0.0062248
      8.1740000      0.0062257
      8.1750000      0.0062227
      8.1760000      0.0062242
      8.1770000      0.0062229
      8.1780000      0.0062232
      8.1790000      0.0062212
      8.1800000      0.0062225
      8.1810000      0.0062221
      8.1820000      0.0062226
      8.1830000      0.0062257
      8.1840000      0.0062222
      8.1850000      0.0062237
      8.1860000      0.0062221
      8.1870000      0.0062212
      8.1880000      0.0062228
      8.1890000      0.0062228
      8.1900000      0.0062236
      8.1910000      0.0062208
      8.1920000      0.0062231
      8.1930000      0.0062214
      8.1940000      0.0062233
      8.1950000      0.0062221
      8.1960000      0.0062256
      8.1970000      0.0062257
      8.1980000      0.0062266
      8.1990000      0.0062271
      8.2000000      0.0062251
      8.2010000      0.0062263
      8.2020000      0.0062252
      8.2030000      0.0062257
      8.2040000      0.0062255
      8.2050000      0.0062271
      8.2060000      0.0062274
      8.2070000      0.0062240
      8.2080000      0.0062279
      8.2090000      0.0062268
      8.2100000      0.0062264
      8.2110000      0.0062263
      8.2120000      0.0062240
      8.2130000      0.0062274
      8.2140000      0.0062280
      8.2150000      0.0062251
      8.2160000      0.0062260
      8.2170000      0.0062266
      8.2180000      0.0062295
      8.2190000      0.0062275
      8.2200000      0.0062275
      8.2210000      0.0062270
      8.2220000      0.0062269
      8.2230000      0.0062287
      8.2240000      0.0062294
      8.2250000      0.0062297
      8.2260000      0.0062291
      8.2270000      0.0062308
      8.2280000      0.0062306
      8.2290000      0.0062312
      8.2300000      0.0062327
      8.2310000      0.0062331
      8.2320000      0.0062313
      8.2330000      0.0062311
      8.2340000      0.0062320
      8.2350000      0.0062347
      8.2360000      0.0062324
      8.2370000      0.0062335
      8.2380000      0.0062314
      8.2390000      0.0062351
      8.2400000      0.0062319
      8.2410000      0.0062335
      8.2420000      0.0062320
      8.2430000      0.0062359
      8.2440000      0.0062364
      8.2450000      0.0062379
      8.2460000      0.0062363
      8.2470000      0.0062392
      8.2480000      0.0062389
      8.2490000      0.0062394
      8.2500000      0.0062415
      8.2510000      0.0062406
      8.2520000      0.0062417
      8.2530000      0.0062412
      8.2540000      0.0062406
      8.2550000      0.0062400
      8.2560000      0.0062420
      8.2570000      0.0062409
      8.2580000      0.0062416
      8.2590000      0.0062389
      8.2600000      0.0062414
      8.2610000      0.0062417
      8.2620000      0.0062439
      8.2630000      0.0062433
      8.2640000      0.0062431
      8.2650000      0.0062483
      8.2660000      0.0062447
      8.2670000      0.0062446
      8.2680000      0.0062474
      8.2690000      0.0062464
      8.2700000      0.0062452
      8.2710000      0.0062474
      8.2720000      0.0062445
      8.2730000      0.0062470
      8.2740000      0.0062486
      8.2750000      0.0062497
      8.2760000      0.0062478
      8.2770000      0.0062479
      8.2780000      0.0062486
      8.2790000      0.0062505
      8.2800000      0.0062512
      8.2810000      0.0062552
      8.2820000      0.0062543
      8.2830000      0.0062549
      8.2840000      0.0062540
      8.2850000      0.0062542
      8.2860000      0.0062561
      8.2870000      0.0062576
      8.2880000      0.0062546
      8.2890000      0.0062539
      8.2900000      0.0062561
      8.2910000      0.0062578
      8.2920000      0.0062575
      8.2930000      0.0062595
      8.2940000      0.0062582
      8.2950000      0.0062608
      8.2960000      0.0062611
      8.2970000      0.0062618
      8.2980000      0.0062603
      8.2990000      0.0062620
      8.3000000      0.0062611
      8.3010000      0.0062595
      8.3020000      0.0062615
      8.3030000      0.0062584
      8.3040000      0.0062626
      8.3050000      0.0062623
      8.3060000      0.0062628
      8.3070000      0.0062663
      8.3080000      0.0062640
      8.3090000      0.0062642
      8.3100000      0.0062644
      8.3110000      0.0062647
      8.3120000      0.0062648
      8.3130000      0.0062664
      8.3140000      0.0062644
      8.3150000      0.0062675
      8.3160000      0.0062689
      8.3170000      0.0062664
      8.3180000      0.0062684
      8.3190000      0.0062682
      8.3200000      0.0062719
      8.3210000      0.0062667
      8.3220000      0.0062682
      8.3230000      0.0062701
      8.3240000      0.0062681
      8.3250000      0.0062669
      8.3260000      0.0062671
      8.3270000      0.0062675
      8.3280000      0.0062684
      8.3290000      0.0062704
      8.3300000      0.0062703
      8.3310000      0.0062678
      8.3320000      0.0062686
      8.3330000      0.0062721
      8.3340000      0.0062708
      8.3350000      0.0062722
      8.3360000      0.0062733
      8.3370000      0.0062740
      8.3380000      0.0062702
      8.3390000      0.0062734
      8.3400000      0.0062731
      8.3410000      0.0062715
      8.3420000      0.0062714
      8.3430000      0.0062702
      8.3440000      0.0062723
      8.3450000      0.0062710
      8.3460000      0.0062695
      8.3470000      0.0062729
      8.3480000      0.0062713
      8.3490000      0.0062725
      8.3500000      0.0062719
      8.3510000      0.0062746
      8.3520000      0.0062744
      8.3530000      0.0062734
      8.3540000      0.0062745
      8.3550000      0.0062740
      8.3560000      0.0062746
      8.3570000      0.0062735
      8.3580000      0.0062767
      8.3590000      0.0062772
      8.3600000      0.0062778
      8.3610000      0.0062785
      8.3620000      0.0062801
      8.3630000      0.0062809
      8.3640000      0.0062795
      8.3650000      0.0062813
      8.3660000      0.0062799
      8.3670000      0.0062801
      8.3680000      0.0062852
      8.3690000      0.0062829
      8.3700000      0.0062833
      8.3710000      0.0062835
      8.3720000      0.0062842
      8.3730000      0.0062850
      8.3740000      0.0062847
      8.3750000      0.0062881
      8.3760000      0.0062844
      8.3770000      0.0062838
      8.3780000      0.0062870
      8.3790000      0.0062867
      8.3800000      0.0062877
      8.3810000      0.0062868
      8.3820000      0.0062904
      8.3830000      0.0062883
      8.3840000      0.0062903
      8.3850000      0.0062892
      8.3860000      0.0062878
      8.3870000      0.0062927
      8.3880000      0.0062913
      8.3890000      0.0062919
      8.3900000      0.0062901
      8.3910000      0.0062917
      8.3920000      0.0062944
      8.3930000      0.0062928
      8.3940000      0.0062930
      8.3950000      0.0062914
      8.3960000      0.0062933
      8.3970000      0.0062940
      8.3980000      0.0062964
      8.3990000      0.0062967
      8.4000000      0.0062962
      8.4010000      0.0062963
      8.4020000      0.0062956
      8.4030000      0.0062956
      8.4040000      0.0062952
      8.4050000      0.0062950
      8.4060000      0.0062962
      8.4070000      0.0062968
      8.4080000      0.0062965
      8.4090000      0.0062942
      8.4100000      0.0062946
      8.4110000      0.0062972
      8.4120000      0.0062970
      8.4130000      0.0062975
      8.4140000      0.0062982
      8.4150000      0.0062974
      8.4160000      0.0062981
      8.4170000      0.0062975
      8.4180000      0.0062977
      8.4190000      0.0062998
      8.4200000      0.0062994
      8.4210000      0.0063021
      8.4220000      0.0063029
      8.4230000      0.0063000
      8.4240000      0.0062990
      8.4250000      0.0063005
      8.4260000      0.0063020
      8.4270000      0.0063031
      8.4280000      0.0063050
      8.4290000      0.0063044
      8.4300000      0.0063056
      8.4310000      0.0063095
      8.4320000      0.0063074
      8.4330000      0.0063084
      8.4340000      0.0063087
      8.4350000      0.0063058
      8.4360000      0.0063071
      8.4370000      0.0063062
      8.4380000      0.0063072
      8.4390000      0.0063050
      8.4400000      0.0063068
      8.4410000      0.0063073
      8.4420000      0.0063063
      8.4430000      0.0063088
      8.4440000      0.0063111
      8.4450000      0.0063117
      8.4460000      0.0063094
      8.4470000      0.0063137
      8.4480000      0.0063125
      8.4490000      0.0063156
      8.4500000      0.0063123
      8.4510000      0.0063138
      8.4520000      0.0063124
      8.4530000      0.0063158
      8.4540000      0.0063153
      8.4550000      0.0063144
      8.4560000      0.0063152
      8.4570000      0.0063147
      8.4580000      0.0063154
      8.4590000      0.0063185
      8.4600000      0.0063136
      8.4610000      0.0063175
      8.4620000      0.0063179
      8.4630000      0.0063181
      8.4640000      0.0063188
      8.4650000      0.0063210
      8.4660000      0.0063228
      8.4670000      0.0063194
      8.4680000      0.0063258
      8.4690000      0.0063217
      8.4700000      0.0063218
      8.4710000      0.0063223
      8.4720000      0.0063237
      8.4730000      0.0063215
      8.4740000      0.0063230
      8.4750000      0.0063220
      8.4760000      0.0063240
      8.4770000      0.0063231
      8.4780000      0.0063236
      8.4790000      0.0063233
      8.4800000      0.0063227
      8.4810000      0.0063223
      8.4820000      0.0063218
      8.4830000      0.0063202
      8.4840000      0.0063239
      8.4850000      0.0063236
      8.4860000      0.0063214
      8.4870000      0.0063219
      8.4880000      0.0063236
      8.4890000      0.0063225
      8.4900000      0.0063243
      8.4910000      0.0063234
      8.4920000      0.0063287
      8.4930000      0.0063290
      8.4940000      0.0063285
      8.4950000      0.0063293
      8.4960000      0.0063267
      8.4970000      0.0063286
      8.4980000      0.0063288
      8.4990000      0.0063274
      8.5000000      0.0063276
      8.5010000      0.0063281
      8.5020000      0.0063317
      8.5030000      0.0063287
      8.5040000      0.0063292
      8.5050000      0.0063304
      8.5060000      0.0063309
      8.5070000      0.0063304
      8.5080000      0.0063301
      8.5090000      0.0063313
      8.5100000      0.0063315
      8.5110000      0.0063326
      8.5120000      0.0063318
      8.5130000      0.0063322
      8.5140000      0.0063329
      8.5150000      0.0063334
      8.5160000      0.0063357
      8.5170000      0.0063338
      8.5180000      0.0063351
      8.5190000      0.0063352
      8.5200000      0.0063371
      8.5210000      0.0063367
      8.5220000      0.0063381
      8.5230000      0.0063356
      8.5240000      0.0063390
      8.5250000      0.0063412
      8.5260000      0.0063401
      8.5270000      0.0063415
      8.5280000      0.0063461
      8.5290000      0.0063429
      8.5300000      0.0063448
      8.5310000      0.0063446
      8.5320000      0.0063437
      8.5330000      0.0063473
      8.5340000      0.0063461
      8.5350000      0.0063449
      8.5360000      0.0063452
      8.5370000      0.0063455
      8.5380000      0.0063433
      8.5390000      0.0063466
      8.5400000      0.0063462
      8.5410000      0.0063459
      8.5420000      0.0063478
      8.5430000      0.0063502
      8.5440000      0.0063472
      8.5450000      0.0063494
      8.5460000      0.0063494
      8.5470000      0.0063511
      8.5480000      0.0063520
      8.5490000      0.0063509
      8.5500000      0.0063521
      8.5510000      0.0063546
      8.5520000      0.0063498
      8.5530000      0.0063538
      8.5540000      0.0063513
      8.5550000      0.0063519
      8.5560000      0.0063520
      8.5570000      0.0063520
      8.5580000      0.0063536
      8.5590000      0.0063532
      8.5600000      0.0063561
      8.5610000      0.0063531
      8.5620000      0.0063563
      8.5630000      0.0063542
      8.5640000      0.0063550
      8.5650000      0.0063573
      8.5660000      0.0063603
      8.5670000      0.0063586
      8.5680000      0.0063584
      8.5690000      0.0063601
      8.5700000      0.0063608
      8.5710000      0.0063586
      8.5720000      0.0063580
      8.5730000      0.0063597
      8.5740000      0.0063650
      8.5750000      0.0063625
      8.5760000      0.0063632
      8.5770000      0.0063663
      8.5780000      0.0063609
      8.5790000      0.0063659
      8.5800000      0.0063655
      8.5810000      0.0063664
      8.5820000      0.0063666
      8.5830000      0.0063677
      8.5840000      0.0063665
      8.5850000      0.0063654
      8.5860000      0.0063676
      8.5870000      0.0063644
      8.5880000      0.0063647
      8.5890000      0.0063664
      8.5900000      0.0063637
      8.5910000      0.0063673
      8.5920000      0.0063660
      8.5930000      0.0063670
      8.5940000      0.0063697
      8.5950000      0.0063712
      8.5960000      0.0063704
      8.5970000      0.0063709
      8.5980000      0.0063731
      8.5990000      0.0063733
      8.6000000      0.0063747
      8.6010000      0.0063774
      8.6020000      0.0063759
      8.6030000      0.0063733
      8.6040000      0.0063755
      8.6050000      0.0063763
      8.6060000      0.0063798
      8.6070000      0.0063796
      8.6080000      0.0063769
      8.6090000      0.0063788
      8.6100000      0.0063779
      8.6110000      0.0063763
      8.6120000      0.0063772
      8.6130000      0.0063772
      8.6140000      0.0063765
      8.6150000      0.0063798
      8.6160000      0.0063793
      8.6170000      0.0063792
      8.6180000      0.0063814
      8.6190000      0.0063813
      8.6200000      0.0063814
      8.6210000      0.0063803
      8.6220000      0.0063843
      8.6230000      0.0063808
      8.6240000      0.0063831
      8.6250000      0.0063847
      8.6260000      0.0063821
      8.6270000      0.0063833
      8.6280000      0.0063859
      8.6290000      0.0063862
      8.6300000      0.0063856
      8.6310000      0.0063837
      8.6320000      0.0063873
      8.6330000      0.0063838
      8.6340000      0.0063867
      8.6350000      0.0063867
      8.6360000      0.0063860
      8.6370000      0.0063877
      8.6380000      0.0063880
      8.6390000      0.0063858
      8.6400000      0.0063865
      8.6410000      0.0063880
      8.6420000      0.0063852
      8.6430000      0.0063867
      8.6440000      0.0063887
      8.6450000      0.0063893
      8.6460000      0.0063882
      8.6470000      0.0063909
      8.6480000      0.0063899
      8.6490000      0.0063916
      8.6500000      0.0063924
      8.6510000      0.0063935
      8.6520000      0.0063931
      8.6530000      0.0063940
      8.6540000      0.0063941
      8.6550000      0.0063950
      8.6560000      0.0063943
      8.6570000      0.0063957
      8.6580000      0.0063948
      8.6590000      0.0063955
      8.6600000      0.0063979
      8.6610000      0.0063996
      8.6620000      0.0063999
      8.6630000      0.0063989
      8.6640000      0.0063990
      8.6650000      0.0064006
      8.6660000      0.0064025
      8.6670000      0.0063998
      8.6680000      0.0064018
      8.6690000      0.0064004
      8.6700000      0.0064006
      8.6710000      0.0064009
      8.6720000      0.0064048
      8.6730000      0.0064031
      8.6740000      0.0064021
      8.6750000      0.0064018
      8.6760000      0.0064013
      8.6770000      0.0064029
      8.6780000      0.0064045
      8.6790000      0.0064051
      8.6800000      0.0064068
      8.6810000      0.0064063
      8.6820000      0.0064054
      8.6830000      0.0064038
      8.6840000      0.0064073
      8.6850000      0.0064049
      8.6860000      0.0064066
      8.6870000      0.0064070
      8.6880000      0.0064078
      8.6890000      0.0064058
      8.6900000      0.0064033
      8.6910000      0.0064096
      8.6920000      0.0064074
      8.6930000      0.0064093
      8.6940000      0.0064089
      8.6950000      0.0064088
      8.6960000      0.0064096
      8.6970000      0.0064080
      8.6980000      0.0064104
      8.6990000      0.0064103
      8.7000000      0.0064098
      8.7010000      0.0064143
      8.7020000      0.0064150
      8.7030000      0.0064123
      8.7040000      0.0064133
      8.7050000      0.0064169
      8.7060000      0.0064171
      8.7070000      0.0064156
      8.7080000      0.0064165
      8.7090000      0.0064188
      8.7100000      0.0064154
      8.7110000      0.0064170
      8.7120000      0.0064159
      8.7130000      0.0064175
      8.7140000      0.0064145
      8.7150000      0.0064176
      8.7160000      0.0064181
      8.7170000      0.0064178
      8.7180000      0.0064171
      8.7190000      0.0064176
      8.7200000      0.0064167
      8.7210000      0.0064187
      8.7220000      0.0064197
      8.7230000      0.0064195
      8.7240000      0.0064213
      8.7250000      0.0064222
      8.7260000      0.0064224
      8.7270000      0.0064252
      8.7280000      0.0064279
      8.7290000      0.0064252
      8.7300000      0.0064257
      8.7310000      0.0064269
      8.7320000      0.0064304
      8.7330000      0.0064304
      8.7340000      0.0064316
      8.7350000      0.0064312
      8.7360000      0.0064342
      8.7370000      0.0064302
      8.7380000      0.0064319
      8.7390000      0.0064336
      8.7400000      0.0064314
      8.7410000      0.0064319
      8.7420000      0.0064322
      8.7430000      0.0064317
      8.7440000      0.0064328
      8.7450000      0.0064332
      8.7460000      0.0064324
      8.7470000      0.0064309
      8.7480000      0.0064309
      8.7490000      0.0064336
      8.7500000      0.0064329
      8.7510000      0.0064340
      8.7520000      0.0064329
      8.7530000      0.0064350
      8.7540000      0.0064365
      8.7550000      0.0064351
      8.7560000      0.0064356
      8.7570000      0.0064367
      8.7580000      0.0064395
      8.7590000      0.0064372
      8.7600000      0.0064389
      8.7610000      0.0064424
      8.7620000      0.0064433
      8.7630000      0.0064413
      8.7640000      0.0064403
      8.7650000      0.0064420
      8.7660000      0.0064431
      8.7670000      0.0064431
      8.7680000      0.0064440
      8.7690000      0.0064391
      8.7700000      0.0064400
      8.7710000      0.0064416
      8.7720000      0.0064445
      8.7730000      0.0064460
      8.7740000      0.0064406
      8.7750000      0.0064426
      8.7760000      0.0064417
      8.7770000      0.0064440
      8.7780000      0.0064421
      8.7790000      0.0064420
      8.7800000      0.0064444
      8.7810000      0.0064419
      8.7820000      0.0064419
      8.7830000      0.0064413
      8.7840000      0.0064428
      8.7850000      0.0064434
      8.7860000      0.0064443
      8.7870000      0.0064416
      8.7880000      0.0064439
      8.7890000      0.0064426
      8.7900000      0.0064468
      8.7910000      0.0064427
      8.7920000      0.0064417
      8.7930000      0.0064446
      8.7940000      0.0064476
      8.7950000      0.0064446
      8.7960000      0.0064459
      8.7970000      0.0064456
      8.7980000      0.0064458
      8.7990000      0.0064459
      8.8000000      0.0064462
      8.8010000      0.0064490
      8.8020000      0.0064488
      8.8030000      0.0064490
      8.8040000      0.0064514
      8.8050000      0.0064518
      8.8060000      0.0064494
      8.8070000      0.0064468
      8.8080000      0.0064484
      8.8090000      0.0064485
      8.8100000      0.0064486
      8.8110000      0.0064509
      8.8120000      0.0064495
      8.8130000      0.0064501
      8.8140000      0.0064530
      8.8150000      0.0064548
      8.8160000      0.0064533
      8.8170000      0.0064550
      8.8180000      0.0064569
      8.8190000      0.0064546
      8.8200000      0.0064565
      8.8210000      0.0064570
      8.8220000      0.0064544
      8.8230000      0.0064561
      8.8240000      0.0064584
      8.8250000      0.0064566
      8.8260000      0.0064588
      8.8270000      0.0064578
      8.8280000      0.0064581
      8.8290000      0.0064555
      8.8300000      0.0064600
      8.8310000      0.0064594
      8.8320000      0.0064578
      8.8330000      0.0064603
      8.8340000      0.0064595
      8.8350000      0.0064634
      8.8360000      0.0064614
      8.8370000      0.0064589
      8.8380000      0.0064619
      8.8390000      0.0064623
      8.8400000      0.0064634
      8.8410000      0.0064634
      8.8420000      0.0064644
      8.8430000      0.0064636
      8.8440000      0.0064653
      8.8450000      0.0064672
      8.8460000      0.0064656
      8.8470000      0.0064676
      8.8480000      0.0064676
      8.8490000      0.0064682
      8.8500000      0.0064658
      8.8510000      0.0064671
      8.8520000      0.0064662
      8.8530000      0.0064657
      8.8540000      0.0064689
      8.8550000      0.0064683
      8.8560000      0.0064686
      8.8570000      0.0064688
      8.8580000      0.0064690
      8.8590000      0.0064708
      8.8600000      0.0064683
      8.8610000      0.0064700
      8.8620000      0.0064696
      8.8630000      0.0064711
      8.8640000      0.0064713
      8.8650000      0.0064699
      8.8660000      0.0064705
      8.8670000      0.0064702
      8.8680000      0.0064708
      8.8690000      0.0064716
      8.8700000      0.0064714
      8.8710000      0.0064701
      8.8720000      0.0064714
      8.8730000      0.0064716
      8.8740000      0.0064713
      8.8750000      0.0064701
      8.8760000      0.0064711
      8.8770000      0.0064734
      8.8780000      0.0064735
      8.8790000      0.0064747
      8.8800000      0.0064751
      8.8810000      0.0064776
      8.8820000      0.0064770
      8.8830000      0.0064761
      8.8840000      0.0064772
      8.8850000      0.0064768
      8.8860000      0.0064764
      8.8870000      0.0064768
      8.8880000      0.0064722
      8.8890000      0.0064756
      8.8900000      0.0064760
      8.8910000      0.0064758
      8.8920000      0.0064763
      8.8930000      0.0064767
      8.8940000      0.0064760
      8.8950000      0.0064792
      8.8960000      0.0064752
      8.8970000      0.0064766
      8.8980000      0.0064778
      8.8990000      0.0064781
      8.9000000      0.0064777
      8.9010000      0.0064780
      8.9020000      0.0064782
      8.9030000      0.0064822
      8.9040000      0.0064812
      8.9050000      0.0064802
      8.9060000      0.0064829
      8.9070000      0.0064822
      8.9080000      0.0064825
      8.9090000      0.0064867
      8.9100000      0.0064841
      8.9110000      0.0064829
      8.9120000      0.0064870
      8.9130000      0.0064874
      8.9140000      0.0064867
      8.9150000      0.0064877
      8.9160000      0.0064843
      8.9170000      0.0064872
      8.9180000      0.0064883
      8.9190000      0.0064861
      8.9200000      0.0064891
      8.9210000      0.0064896
      8.9220000      0.0064877
      8.9230000      0.0064914
      8.9240000      0.0064875
      8.9250000      0.0064881
      8.9260000      0.0064887
      8.9270000      0.0064896
      8.9280000      0.0064888
      8.9290000      0.0064886
      8.9300000      0.0064922
      8.9310000      0.0064892
      8.9320000      0.0064914
      8.9330000      0.0064927
      8.9340000      0.0064948
      8.9350000      0.0064918
      8.9360000      0.0064923
      8.9370000      0.0064939
      8.9380000      0.0064960
      8.9390000      0.0064946
      8.9400000      0.0064932
      8.9410000      0.0064948
      8.9420000      0.0064952
      8.9430000      0.0064975
      8.9440000      0.0064961
      8.9450000      0.0064978
      8.9460000      0.0064977
      8.9470000      0.0064961
      8.9480000      0.0064983
      8.9490000      0.0064975
      8.9500000      0.0064991
      8.9510000      0.0064977
      8.9520000      0.0064995
      8.9530000      0.0064981
      8.9540000      0.0065005
      8.9550000      0.0064987
      8.9560000      0.0065003
      8.9570000      0.0065000
      8.9580000      0.0064990
      8.9590000      0.0065028
      8.9600000      0.0065008
      8.9610000      0.0065000
      8.9620000      0.0065016
      8.9630000      0.0064991
      8.9640000      0.0064963
      8.9650000      0.0064981
      8.9660000      0.0064989
      8.9670000      0.0065017
      8.9680000      0.0065022
      8.9690000      0.0065008
      8.9700000      0.0065025
      8.9710000      0.0064998
      8.9720000      0.0065015
      8.9730000      0.0065025
      8.9740000      0.0065044
      8.9750000      0.0065048
      8.9760000      0.0065057
      8.9770000      0.0065073
      8.9780000      0.0065077
      8.9790000      0.0065077
      8.9800000      0.0065066
      8.9810000      0.0065073
      8.9820000      0.0065114
      8.9830000      0.0065077
      8.9840000      0.0065105
      8.9850000      0.0065086
      8.9860000      0.0065108
      8.9870000      0.0065098
      8.9880000      0.0065126
      8.9890000      0.0065109
      8.9900000      0.0065107
      8.9910000      0.0065148
      8.9920000      0.0065136
      8.9930000      0.0065142
      8.9940000      0.0065135
      8.9950000      0.0065145
      8.9960000      0.0065156
      8.9970000      0.0065167
      8.9980000      0.0065140
      8.9990000      0.0065170
      9.0000000      0.0065195
      9.0010000      0.0065164
      9.0020000      0.0065144
      9.0030000      0.0065161
      9.0040000      0.0065166
      9.0050000      0.0065158
      9.0060000      0.0065166
      9.0070000      0.0065159
      9.0080000      0.0065150
      9.0090000      0.0065179
      9.0100000      0.0065146
      9.0110000      0.0065139
      9.0120000      0.0065126
      9.0130000      0.0065162
      9.0140000      0.0065153
      9.0150000      0.0065169
      9.0160000      0.0065177
      9.0170000      0.0065169
      9.0180000      0.0065163
      9.0190000      0.0065179
      9.0200000      0.0065196
      9.0210000      0.0065205
      9.0220000      0.0065200
      9.0230000      0.0065231
      9.0240000      0.0065212
      9.0250000      0.0065214
      9.0260000      0.0065229
      9.0270000      0.0065242
      9.0280000      0.0065256
      9.0290000      0.0065258
      9.0300000      0.0065293
      9.0310000      0.0065287
      9.0320000      0.0065292
      9.0330000      0.0065282
      9.0340000      0.0065294
      9.0350000      0.0065310
      9.0360000      0.0065316
      9.0370000      0.0065325
      9.0380000      0.0065329
      9.0390000      0.0065308
      9.0400000      0.0065344
      9.0410000      0.0065358
      9.0420000      0.0065382
      9.0430000      0.0065364
      9.0440000      0.0065387
      9.0450000      0.0065392
      9.0460000      0.0065365
      9.0470000      0.0065364
      9.0480000      0.0065376
      9.0490000      0.0065385
      9.0500000      0.0065402
      9.0510000      0.0065413
      9.0520000      0.0065415
      9.0530000      0.0065410
      9.0540000      0.0065369
      9.0550000      0.0065388
      9.0560000      0.0065401
      9.0570000      0.0065401
      9.0580000      0.0065392
      9.0590000      0.0065401
      9.0600000      0.0065404
      9.0610000      0.0065422
      9.0620000      0.0065417
      9.0630000      0.0065408
      9.0640000      0.0065413
      9.0650000      0.0065396
      9.0660000      0.0065423
      9.0670000      0.0065419
      9.0680000      0.0065433
      9.0690000      0.0065426
      9.0700000      0.0065419
      9.0710000      0.0065434
      9.0720000      0.0065447
      9.0730000      0.0065471
      9.0740000      0.0065435
      9.0750000      0.0065465
      9.0760000      0.0065473
      9.0770000      0.0065458
      9.0780000      0.0065455
      9.0790000      0.0065447
      9.0800000      0.0065477
      9.0810000      0.0065449
      9.0820000      0.0065455
      9.0830000      0.0065477
      9.0840000      0.0065456
      9.0850000      0.0065465
      9.0860000      0.0065480
      9.0870000      0.0065461
      9.0880000      0.0065499
      9.0890000      0.0065499
      9.0900000      0.0065457
      9.0910000      0.0065497
      9.0920000      0.0065505
      9.0930000      0.0065466
      9.0940000      0.0065502
      9.0950000      0.0065495
      9.0960000      0.0065538
      9.0970000      0.0065503
      9.0980000      0.0065503
      9.0990000      0.0065548
      9.1000000      0.0065518
      9.1010000      0.0065533
      9.1020000      0.0065515
      9.1030000      0.0065536
      9.1040000      0.0065548
      9.1050000      0.0065561
      9.1060000      0.0065545
      9.1070000      0.0065543
      9.1080000      0.0065554
      9.1090000      0.0065565
      9.1100000      0.0065563
      9.1110000      0.0065544
      9.1120000      0.0065570
      9.1130000      0.0065543
      9.1140000      0.0065554
      9.1150000      0.0065559
      9.1160000      0.0065593
      9.1170000      0.0065598
      9.1180000      0.0065586
      9.1190000      0.0065600
      9.1200000      0.0065610
      9.1210000      0.0065590
      9.1220000      0.0065628
      9.1230000      0.0065600
      9.1240000      0.0065607
      9.1250000      0.0065620
      9.1260000      0.0065614
      9.1270000      0.0065606
      9.1280000      0.0065626
      9.1290000      0.0065619
      9.1300000      0.0065652
      9.1310000      0.0065637
      9.1320000      0.0065656
      9.1330000      0.0065656
      9.1340000      0.0065666
      9.1350000      0.0065665
      9.1360000      0.0065656
      9.1370000      0.0065697
      9.1380000      0.0065704
      9.1390000      0.0065696
      9.1400000      0.0065704
      9.1410000      0.0065721
      9.1420000      0.0065718
      9.1430000      0.0065707
      9.1440000      0.0065719
      9.1450000      0.0065743
      9.1460000      0.0065729
      9.1470000      0.0065779
      9.1480000      0.0065747
      9.1490000      0.0065804
      9.1500000      0.0065783
      9.1510000      0.0065774
      9.1520000      0.0065797
      9.1530000      0.0065785
      9.1540000      0.0065786
      9.1550000      0.0065768
      9.1560000      0.0065781
      9.1570000      0.0065804
      9.1580000      0.0065788
      9.1590000      0.0065796
      9.1600000      0.0065786
      9.1610000      0.0065807
      9.1620000      0.0065796
      9.1630000      0.0065780
      9.1640000      0.0065803
      9.1650000      0.0065814
      9.1660000      0.0065787
      9.1670000      0.0065807
      9.1680000      0.0065811
      9.1690000      0.0065809
      9.1700000      0.0065789
      9.1710000      0.0065790
      9.1720000      0.0065835
      9.1730000      0.0065831
      9.1740000      0.0065832
      9.1750000      0.0065865
      9.1760000      0.0065836
      9.1770000      0.0065855
      9.1780000      0.0065850
      9.1790000      0.0065844
      9.1800000      0.0065850
      9.1810000      0.0065850
      9.1820000      0.0065862
      9.1830000      0.0065864
      9.1840000      0.0065892
      9.1850000      0.0065831
      9.1860000      0.0065853
      9.1870000      0.0065876
      9.1880000      0.0065886
      9.1890000      0.0065863
      9.1900000      0.0065875
      9.1910000      0.0065896
      9.1920000      0.0065859
      9.1930000      0.0065869
      9.1940000      0.0065868
      9.1950000      0.0065890
      9.1960000      0.0065857
      9.1970000      0.0065900
      9.1980000      0.0065901
      9.1990000      0.0065881
      9.2000000      0.0065896
      9.2010000      0.0065882
      9.2020000      0.0065908
      9.2030000      0.0065897
      9.2040000      0.0065907
      9.2050000      0.0065925
      9.2060000      0.0065961
      9.2070000      0.0065892
      9.2080000      0.0065903
      9.2090000      0.0065913
      9.2100000      0.0065915
      9.2110000      0.0065932
      9.2120000      0.0065910
      9.2130000      0.0065901
      9.2140000      0.0065877
      9.2150000      0.0065922
      9.2160000      0.0065889
      9.2170000      0.0065918
      9.2180000      0.0065916
      9.2190000      0.0065932
      9.2200000      0.0065912
      9.2210000      0.0065920
      9.2220000      0.0065920
      9.2230000      0.0065925
      9.2240000      0.0065954
      9.2250000      0.0065944
      9.2260000      0.0065943
      9.2270000      0.0065979
      9.2280000      0.0065967
      9.2290000      0.0065985
      9.2300000      0.0065981
      9.2310000      0.0065978
      9.2320000      0.0065983
      9.2330000      0.0065936
      9.2340000      0.0065963
      9.2350000      0.0065977
      9.2360000      0.0065989
      9.2370000      0.0065967
      9.2380000      0.0065966
      9.2390000      0.0065977
      9.2400000      0.0066007
      9.2410000      0.0065977
      9.2420000      0.0065980
      9.2430000      0.0065992
      9.2440000      0.0065985
      9.2450000      0.0066007
      9.2460000      0.0065982
      9.2470000      0.0065967
      9.2480000      0.0065996
      9.2490000      0.0065990
      9.2500000      0.0065995
      9.2510000      0.0066001
      9.2520000      0.0066001
      9.2530000      0.0065986
      9.2540000      0.0065979
      9.2550000      0.0065961
      9.2560000      0.0065987
      9.2570000      0.0066005
      9.2580000      0.0066011
      9.2590000      0.0066007
      9.2600000      0.0066011
      9.2610000      0.0066018
      9.2620000      0.0066028
      9.2630000      0.0066020
      9.2640000      0.0066016
      9.2650000      0.0066030
      9.2660000      0.0066050
      9.2670000      0.0066065
      9.2680000      0.0066049
      9.2690000      0.0066051
      9.2700000      0.0066043
      9.2710000      0.0066095
      9.2720000      0.0066059
      9.2730000      0.0066073
      9.2740000      0.0066095
      9.2750000      0.0066078
      9.2760000      0.0066072
      9.2770000      0.0066106
      9.2780000      0.0066075
      9.2790000      0.0066108
      9.2800000      0.0066094
      9.2810000      0.0066121
      9.2820000      0.0066092
      9.2830000      0.0066085
      9.2840000      0.0066116
      9.2850000      0.0066116
      9.2860000      0.0066112
      9.2870000      0.0066107
      9.2880000      0.0066144
      9.2890000      0.0066115
      9.2900000      0.0066134
      9.2910000      0.0066141
      9.2920000      0.0066127
      9.2930000      0.0066131
      9.2940000      0.0066144
      9.2950000      0.0066136
      9.2960000      0.0066181
      9.2970000      0.0066169
      9.2980000      0.0066191
      9.2990000      0.0066181
      9.3000000      0.0066195
      9.3010000      0.0066180
      9.3020000      0.0066176
      9.3030000      0.0066183
      9.3040000      0.0066210
      9.3050000      0.0066224
      9.3060000      0.0066261
      9.3070000      0.0066245
      9.3080000      0.0066247
      9.3090000      0.0066254
      9.3100000      0.0066281
      9.3110000      0.0066271
      9.3120000      0.0066292
      9.3130000      0.0066275
      9.3140000      0.0066244
      9.3150000      0.0066254
      9.3160000      0.0066254
      9.3170000      0.0066271
      9.3180000      0.0066259
      9.3190000      0.0066283
      9.3200000      0.0066314
      9.3210000      0.0066317
      9.3220000      0.0066310
      9.3230000      0.0066316
      9.3240000      0.0066333
      9.3250000      0.0066314
      9.3260000      0.0066328
      9.3270000      0.0066361
      9.3280000      0.0066399
      9.3290000      0.0066385
      9.3300000      0.0066387
      9.3310000      0.0066381
      9.3320000      0.0066410
      9.3330000      0.0066402
      9.3340000      0.0066410
      9.3350000      0.0066434
      9.3360000      0.0066429
      9.3370000      0.0066428
      9.3380000      0.0066428
      9.3390000      0.0066426
      9.3400000      0.0066449
      9.3410000      0.0066453
      9.3420000      0.0066445
      9.3430000      0.0066500
      9.3440000      0.0066506
      9.3450000      0.0066509
      9.3460000      0.0066506
      9.3470000      0.0066524
      9.3480000      0.0066526
      9.3490000      0.0066505
      9.3500000      0.0066521
      9.3510000      0.0066507
      9.3520000      0.0066528
      9.3530000      0.0066570
      9.3540000      0.0066535
      9.3550000      0.0066555
      9.3560000      0.0066581
      9.3570000      0.0066574
      9.3580000      0.0066576
      9.3590000      0.0066594
      9.3600000      0.0066598
      9.3610000      0.0066583
      9.3620000      0.0066594
      9.3630000      0.0066612
      9.3640000      0.0066594
      9.3650000      0.0066578
      9.3660000      0.0066567
      9.3670000      0.0066587
      9.3680000      0.0066589
      9.3690000      0.0066572
      9.3700000      0.0066592
      9.3710000      0.0066573
      9.3720000      0.0066590
      9.3730000      0.0066578
      9.3740000      0.0066591
      9.3750000      0.0066579
      9.3760000      0.0066613
      9.3770000      0.0066623
      9.3780000      0.0066654
      9.3790000      0.0066596
      9.3800000      0.0066618
      9.3810000      0.0066608
      9.3820000      0.0066652
      9.3830000      0.0066641
      9.3840000      0.0066608
      9.3850000      0.0066630
      9.3860000      0.0066601
      9.3870000      0.0066636
      9.3880000      0.0066618
      9.3890000      0.0066638
      9.3900000      0.0066617
      9.3910000      0.0066617
      9.3920000      0.0066607
      9.3930000      0.0066640
      9.3940000      0.0066624
      9.3950000      0.0066659
      9.3960000      0.0066635
      9.3970000      0.0066641
      9.3980000      0.0066655
      9.3990000      0.0066669
      9.4000000      0.0066649
      9.4010000      0.0066669
      9.4020000      0.0066630
      9.4030000      0.0066651
      9.4040000      0.0066636
      9.4050000      0.0066666
      9.4060000      0.0066650
      9.4070000      0.0066637
      9.4080000      0.0066653
      9.4090000      0.0066639
      9.4100000      0.0066606
      9.4110000      0.0066652
      9.4120000      0.0066625
      9.4130000      0.0066646
      9.4140000      0.0066632
      9.4150000      0.0066619
      9.4160000      0.0066633
      9.4170000      0.0066632
      9.4180000      0.0066635
      9.4190000      0.0066647
      9.4200000      0.0066651
      9.4210000      0.0066668
      9.4220000      0.0066682
      9.4230000      0.0066691
      9.4240000      0.0066720
      9.4250000      0.0066681
      9.4260000      0.0066704
      9.4270000      0.0066707
      9.4280000      0.0066669
      9.4290000      0.0066704
      9.4300000      0.0066723
      9.4310000      0.0066722
      9.4320000      0.0066694
      9.4330000      0.0066733
      9.4340000      0.0066722
      9.4350000      0.0066710
      9.4360000      0.0066726
      9.4370000      0.0066727
      9.4380000      0.0066735
      9.4390000      0.0066765
      9.4400000      0.0066758
      9.4410000      0.0066779
      9.4420000      0.0066791
      9.4430000      0.0066808
      9.4440000      0.0066781
      9.4450000      0.0066818
      9.4460000      0.0066810
      9.4470000      0.0066790
      9.4480000      0.0066780
      9.4490000      0.0066809
      9.4500000      0.0066795
      9.4510000      0.0066807
      9.4520000      0.0066842
      9.4530000      0.0066813
      9.4540000      0.0066848
      9.4550000      0.0066867
      9.4560000      0.0066821
      9.4570000      0.0066849
      9.4580000      0.0066865
      9.4590000      0.0066876
      9.4600000      0.0066889
      9.4610000      0.0066884
      9.4620000      0.0066899
      9.4630000      0.0066889
      9.4640000      0.0066889
      9.4650000      0.0066904
      9.4660000      0.0066910
      9.4670000      0.0066911
      9.4680000      0.0066916
      9.4690000      0.0066917
      9.4700000      0.0066942
      9.4710000      0.0066906
      9.4720000      0.0066934
      9.4730000      0.0066960
      9.4740000      0.0066952
      9.4750000      0.0066976
      9.4760000      0.0066967
      9.4770000      0.0066966
      9.4780000      0.0066957
      9.4790000      0.0066963
      9.4800000      0.0066940
      9.4810000      0.0066967
      9.4820000      0.0066978
      9.4830000      0.0066974
      9.4840000      0.0066988
      9.4850000      0.0066985
      9.4860000      0.0066995
      9.4870000      0.0066974
      9.4880000      0.0067018
      9.4890000      0.0067015
      9.4900000      0.0067017
      9.4910000      0.0066989
      9.4920000      0.0067012
      9.4930000      0.0067028
      9.4940000      0.0067030
      9.4950000      0.0067026
      9.4960000      0.0067019
      9.4970000      0.0067016
      9.4980000      0.0067020
      9.4990000      0.0067033
      9.5000000      0.0067016
      9.5010000      0.0067043
      9.5020000      0.0067055
      9.5030000      0.0067052
      9.5040000      0.0067045
      9.5050000      0.0067060
      9.5060000      0.0067079
      9.5070000      0.0067075
      9.5080000      0.0067059
      9.5090000      0.0067103
      9.5100000      0.0067090
      9.5110000      0.0067102
      9.5120000      0.0067093
      9.5130000      0.0067106
      9.5140000      0.0067108
      9.5150000      0.0067111
      9.5160000      0.0067127
      9.5170000      0.0067121
      9.5180000      0.0067105
      9.5190000      0.0067151
      9.5200000      0.0067109
      9.5210000      0.0067116
      9.5220000      0.0067092
      9.5230000      0.0067126
      9.5240000      0.0067139
      9.5250000      0.0067164
      9.5260000      0.0067149
      9.5270000      0.0067164
      9.5280000      0.0067190
      9.5290000      0.0067178
      9.5300000      0.0067205
      9.5310000      0.0067166
      9.5320000      0.0067187
      9.5330000      0.0067165
      9.5340000      0.0067164
      9.5350000      0.0067176
      9.5360000      0.0067155
      9.5370000      0.0067197
      9.5380000      0.0067173
      9.5390000      0.0067194
      9.5400000      0.0067222
      9.5410000      0.0067211
      9.5420000      0.0067202
      9.5430000      0.0067228
      9.5440000      0.0067222
      9.5450000      0.0067212
      9.5460000      0.0067213
      9.5470000      0.0067218
      9.5480000      0.0067208
      9.5490000      0.0067225
      9.5500000      0.0067203
      9.5510000      0.0067220
      9.5520000      0.0067225
      9.5530000      0.0067244
      9.5540000      0.0067261
      9.5550000      0.0067230
      9.5560000      0.0067254
      9.5570000      0.0067248
      9.5580000      0.0067257
      9.5590000      0.0067240
      9.5600000      0.0067255
      9.5610000      0.0067245
      9.5620000      0.0067250
      9.5630000      0.0067265
      9.5640000      0.0067239
      9.5650000      0.0067243
      9.5660000      0.0067301
      9.5670000      0.0067237
      9.5680000      0.0067255
      9.5690000      0.0067252
      9.5700000      0.0067264
      9.5710000      0.0067286
      9.5720000      0.0067279
      9.5730000      0.0067282
      9.5740000      0.0067292
      9.5750000      0.0067275
      9.5760000      0.0067300
      9.5770000      0.0067258
      9.5780000      0.0067274
      9.5790000      0.0067291
      9.5800000      0.0067284
      9.5810000      0.0067274
      9.5820000      0.0067257
      9.5830000      0.0067304
      9.5840000      0.0067285
      9.5850000      0.0067302
      9.5860000      0.0067311
      9.5870000      0.0067298
      9.5880000      0.0067311
      9.5890000      0.0067316
      9.5900000      0.0067300
      9.5910000      0.0067305
      9.5920000      0.0067305
      9.5930000      0.0067341
      9.5940000      0.0067314
      9.5950000      0.0067316
      9.5960000      0.0067318
      9.5970000      0.0067320
      9.5980000      0.0067316
      9.5990000      0.0067365
      9.6000000      0.0067338
      9.6010000      0.0067323
      9.6020000      0.0067329
      9.6030000      0.0067361
      9.6040000      0.0067326
      9.6050000      0.0067345
      9.6060000      0.0067321
      9.6070000      0.0067354
      9.6080000      0.0067316
      9.6090000      0.0067383
      9.6100000      0.0067337
      9.6110000      0.0067348
      9.6120000      0.0067338
      9.6130000      0.0067350
      9.6140000      0.0067352
      9.6150000      0.0067351
      9.6160000      0.0067362
      9.6170000      0.0067327
      9.6180000      0.0067386
      9.6190000      0.0067371
      9.6200000      0.0067378
      9.6210000      0.0067381
      9.6220000      0.0067387
      9.6230000      0.0067408
      9.6240000      0.0067403
      9.6250000      0.0067387
      9.6260000      0.0067389
      9.6270000      0.0067402
      9.6280000      0.0067380
      9.6290000      0.0067411
      9.6300000      0.0067426
      9.6310000      0.0067410
      9.6320000      0.0067406
      9.6330000      0.0067411
      9.6340000      0.0067421
      9.6350000      0.0067426
      9.6360000      0.0067410
      9.6370000      0.0067380
      9.6380000      0.0067412
      9.6390000      0.0067408
      9.6400000      0.0067434
      9.6410000      0.0067411
      9.6420000      0.0067410
      9.6430000      0.0067423
      9.6440000      0.0067426
      9.6450000      0.0067410
      9.6460000      0.0067420
      9.6470000      0.0067445
      9.6480000      0.0067436
      9.6490000      0.0067465
      9.6500000      0.0067466
      9.6510000      0.0067453
      9.6520000      0.0067449
      9.6530000      0.0067484
      9.6540000      0.0067456
      9.6550000      0.0067460
      9.6560000      0.0067451
      9.6570000      0.0067464
      9.6580000      0.0067453
      9.6590000      0.0067455
      9.6600000      0.0067474
      9.6610000      0.0067488
      9.6620000      0.0067489
      9.6630000      0.0067506
      9.6640000      0.0067464
      9.6650000      0.0067452
      9.6660000      0.0067466
      9.6670000      0.0067495
      9.6680000      0.0067460
      9.6690000      0.0067489
      9.6700000      0.0067499
      9.6710000      0.0067485
      9.6720000      0.0067492
      9.6730000      0.0067456
      9.6740000      0.0067503
      9.6750000      0.0067512
      9.6760000      0.0067512
      9.6770000      0.0067513
      9.6780000      0.0067519
      9.6790000      0.0067517
      9.6800000      0.0067533
      9.6810000      0.0067510
      9.6820000      0.0067524
      9.6830000      0.0067517
      9.6840000      0.0067537
      9.6850000      0.0067529
      9.6860000      0.0067518
      9.6870000      0.0067513
      9.6880000      0.0067527
      9.6890000      0.0067528
      9.6900000      0.0067566
      9.6910000      0.0067571
      9.6920000      0.0067550
      9.6930000      0.0067561
      9.6940000      0.0067583
      9.6950000      0.0067572
      9.6960000      0.0067555
      9.6970000      0.0067572
      9.6980000      0.0067584
      9.6990000      0.0067602
      9.7000000      0.0067553
      9.7010000      0.0067594
      9.7020000      0.0067577
      9.7030000      0.0067588
      9.7040000      0.0067582
      9.7050000      0.0067590
      9.7060000      0.0067603
      9.7070000      0.0067580
      9.7080000      0.0067627
      9.7090000      0.0067618
      9.7100000      0.0067616
      9.7110000      0.0067645
      9.7120000      0.0067613
      9.7130000      0.0067636
      9.7140000      0.0067652
      9.7150000      0.0067654
      9.7160000      0.0067684
      9.7170000      0.0067678
      9.7180000      0.0067712
      9.7190000      0.0067705
      9.7200000      0.0067679
      9.7210000      0.0067703
      9.7220000      0.0067678
      9.7230000      0.0067701
      9.7240000      0.0067684
      9.7250000      0.0067713
      9.7260000      0.0067728
      9.7270000      0.0067730
      9.7280000      0.0067711
      9.7290000      0.0067745
      9.7300000      0.0067731
      9.7310000      0.0067742
      9.7320000      0.0067763
      9.7330000      0.0067783
      9.7340000      0.0067736
      9.7350000      0.0067757
      9.7360000      0.0067763
      9.7370000      0.0067758
      9.7380000      0.0067755
      9.7390000      0.0067752
      9.7400000      0.0067770
      9.7410000      0.0067793
      9.7420000      0.0067761
      9.7430000      0.0067757
      9.7440000      0.0067780
      9.7450000      0.0067784
      9.7460000      0.0067792
      9.7470000      0.0067793
      9.7480000      0.0067784
      9.7490000      0.0067761
      9.7500000      0.0067819
      9.7510000      0.0067841
      9.7520000      0.0067821
      9.7530000      0.0067839
      9.7540000      0.0067830
      9.7550000      0.0067787
      9.7560000      0.0067826
      9.7570000      0.0067853
      9.7580000      0.0067811
      9.7590000      0.0067816
      9.7600000      0.0067841
      9.7610000      0.0067832
      9.7620000      0.0067820
      9.7630000      0.0067865
      9.7640000      0.0067858
      9.7650000      0.0067829
      9.7660000      0.0067842
      9.7670000      0.0067863
      9.7680000      0.0067854
      9.7690000      0.0067843
      9.7700000      0.0067834
      9.7710000      0.0067839
      9.7720000      0.0067830
      9.7730000      0.0067831
      9.7740000      0.0067854
      9.7750000      0.0067860
      9.7760000      0.0067870
      9.7770000      0.0067860
      9.7780000      0.0067854
      9.7790000      0.0067846
      9.7800000      0.0067877
      9.7810000      0.0067884
      9.7820000      0.0067876
      9.7830000      0.0067880
      9.7840000      0.0067886
      9.7850000      0.0067930
      9.7860000      0.0067914
      9.7870000      0.0067919
      9.7880000      0.0067891
      9.7890000      0.0067898
      9.7900000      0.0067899
      9.7910000      0.0067889
      9.7920000      0.0067893
      9.7930000      0.0067896
      9.7940000      0.0067919
      9.7950000      0.0067955
      9.7960000      0.0067946
      9.7970000      0.0067953
      9.7980000      0.0067973
      9.7990000      0.0067965
      9.8000000      0.0067961
      9.8010000      0.0067964
      9.8020000      0.0067970
      9.8030000      0.0067977
      9.8040000      0.0067974
      9.8050000      0.0067989
      9.8060000      0.0067974
      9.8070000      0.0067970
      9.8080000      0.0067968
      9.8090000      0.0067986
      9.8100000      0.0068028
      9.8110000      0.0068002
      9.8120000      0.0068018
      9.8130000      0.0067992
      9.8140000      0.0068031
      9.8150000      0.0068039
      9.8160000      0.0068017
      9.8170000      0.0068020
      9.8180000      0.0068034
      9.8190000      0.0068048
      9.8200000      0.0068111
      9.8210000      0.0068091
      9.8220000      0.0068073
      9.8230000      0.0068099
      9.8240000      0.0068106
      9.8250000      0.0068122
      9.8260000      0.0068105
      9.8270000      0.0068079
      9.8280000      0.0068088
      9.8290000      0.0068115
      9.8300000      0.0068109
      9.8310000      0.0068083
      9.8320000      0.0068096
      9.8330000      0.0068123
      9.8340000      0.0068120
      9.8350000      0.0068098
      9.8360000      0.0068141
      9.8370000      0.0068140
      9.8380000      0.0068150
      9.8390000      0.0068158
      9.8400000      0.0068133
      9.8410000      0.0068166
      9.8420000      0.0068165
      9.8430000      0.0068169
      9.8440000      0.0068139
      9.8450000      0.0068169
      9.8460000      0.0068166
      9.8470000      0.0068191
      9.8480000      0.0068191
      9.8490000      0.0068190
      9.8500000      0.0068209
      9.8510000      0.0068207
      9.8520000      0.0068178
      9.8530000      0.0068220
      9.8540000      0.0068234
      9.8550000      0.0068213
      9.8560000      0.0068245
      9.8570000      0.0068243
      9.8580000      0.0068252
      9.8590000      0.0068251
      9.8600000      0.0068272
      9.8610000      0.0068255
      9.8620000      0.0068257
      9.8630000      0.0068256
      9.8640000      0.0068276
      9.8650000      0.0068254
      9.8660000      0.0068288
      9.8670000      0.0068281
      9.8680000      0.0068281
      9.8690000      0.0068283
      9.8700000      0.0068277
      9.8710000      0.0068308
      9.8720000      0.0068266
      9.8730000      0.0068279
      9.8740000      0.0068282
      9.8750000      0.0068296
      9.8760000      0.0068246
      9.8770000      0.0068258
      9.8780000      0.0068274
      9.8790000      0.0068275
      9.8800000      0.0068310
      9.8810000      0.0068270
      9.8820000      0.0068266
      9.8830000      0.0068274
      9.8840000      0.0068327
      9.8850000      0.0068296
      9.8860000      0.0068313
      9.8870000      0.0068329
      9.8880000      0.0068319
      9.8890000      0.0068292
      9.8900000      0.0068319
      9.8910000      0.0068323
      9.8920000      0.0068313
      9.8930000      0.0068349
      9.8940000      0.0068357
      9.8950000      0.0068328
      9.8960000      0.0068345
      9.8970000      0.0068348
      9.8980000      0.0068352
      9.8990000      0.0068348
      9.9000000      0.0068329
      9.9010000      0.0068375
      9.9020000      0.0068342
      9.9030000      0.0068391
      9.9040000      0.0068379
      9.9050000      0.0068384
      9.9060000      0.0068390
      9.9070000      0.0068387
      9.9080000      0.0068400
      9.9090000      0.0068365
      9.9100000      0.0068419
      9.9110000      0.0068415
      9.9120000      0.0068430
      9.9130000      0.0068415
      9.9140000      0.0068430
      9.9150000      0.0068402
      9.9160000      0.0068430
      9.9170000      0.0068402
      9.9180000      0.0068446
      9.9190000      0.0068424
      9.9200000      0.0068448
      9.9210000      0.0068438
      9.9220000      0.0068428
      9.9230000      0.0068446
      9.9240000      0.0068459
      9.9250000      0.0068460
      9.9260000      0.0068446
      9.9270000      0.0068443
      9.9280000      0.0068468
      9.9290000      0.0068491
      9.9300000      0.0068472
      9.9310000      0.0068498
      9.9320000      0.0068506
      9.9330000      0.0068491
      9.9340000      0.0068503
      9.9350000      0.0068504
      9.9360000      0.0068541
      9.9370000      0.0068510
      9.9380000      0.0068525
      9.9390000      0.0068529
      9.9400000      0.0068559
      9.9410000      0.0068573
      9.9420000      0.0068578
      9.9430000      0.0068544
      9.9440000      0.0068570
      9.9450000      0.0068576
      9.9460000      0.0068550
      9.9470000      0.0068550
      9.9480000      0.0068568
      9.9490000      0.0068587
      9.9500000      0.0068558
      9.9510000      0.0068612
      9.9520000      0.0068579
      9.9530000      0.0068589
      9.9540000      0.0068606
      9.9550000      0.0068629
      9.9560000      0.0068630
      9.9570000      0.0068630
      9.9580000      0.0068643
      9.9590000      0.0068625
      9.9600000      0.0068675
      9.9610000      0.0068636
      9.9620000      0.0068657
      9.9630000      0.0068656
      9.9640000      0.0068669
      9.9650000      0.0068658
      9.9660000      0.0068672
      9.9670000      0.0068670
      9.9680000      0.0068672
      9.9690000      0.0068690
      9.9700000      0.0068712
      9.9710000      0.0068687
      9.9720000      0.0068699
      9.9730000      0.0068696
      9.9740000      0.0068674
      9.9750000      0.0068720
      9.9760000      0.0068684
      9.9770000      0.0068706
      9.9780000      0.0068692
      9.9790000      0.0068688
      9.9800000      0.0068708
      9.9810000      0.0068715
      9.9820000      0.0068705
      9.9830000      0.0068745
      9.9840000      0.0068728
      9.9850000      0.0068725
      9.9860000      0.0068740
      9.9870000      0.0068732
      9.9880000      0.0068744
      9.9890000      0.0068753
      9.9900000      0.0068799
      9.9910000      0.0068766
      9.9920000      0.0068737
      9.9930000      0.0068765
      9.9940000      0.0068771
      9.9950000      0.0068779
      9.9960000      0.0068782
      9.9970000      0.0068735
      9.9980000      0.0068747
      9.9990000      0.0068755
     10.0000000      0.0068739
     10.0010000      0.0068747
     10.0020000      0.0068756
     10.0030000      0.0068774
     10.0040000      0.0068775
     10.0050000      0.0068785
     10.0060000      0.0068776
     10.0070000      0.0068778
     10.0080000      0.0068759
     10.0090000      0.0068817
     10.0100000      0.0068799
     10.0110000      0.0068783
     10.0120000      0.0068794
     10.0130000      0.0068803
     10.0140000      0.0068822
     10.0150000      0.0068826
     10.0160000      0.0068821
     10.0170000      0.0068836
     10.0180000      0.0068826
     10.0190000      0.0068828
     10.0200000      0.0068833
     10.0210000      0.0068818
     10.0220000      0.0068830
     10.0230000      0.0068855
     10.0240000      0.0068834
     10.0250000      0.0068846
     10.0260000      0.0068834
     10.0270000      0.0068861
     10.0280000      0.0068863
     10.0290000      0.0068891
     10.0300000      0.0068855
     10.0310000      0.0068860
     10.0320000      0.0068853
     10.0330000      0.0068882
     10.0340000      0.0068870
     10.0350000      0.0068891
     10.0360000      0.0068872
     10.0370000      0.0068876
     10.0380000      0.0068922
     10.0390000      0.0068869
     10.0400000      0.0068887
     10.0410000      0.0068892
     10.0420000      0.0068902
     10.0430000      0.0068928
     10.0440000      0.0068924
     10.0450000      0.0068886
     10.0460000      0.0068924
     10.0470000      0.0068913
     10.0480000      0.0068927
     10.0490000      0.0068904
     10.0500000      0.0068924
     10.0510000      0.0068939
     10.0520000      0.0068906
     10.0530000      0.0068941
     10.0540000      0.0068934
     10.0550000      0.0068952
     10.0560000      0.0068940
     10.0570000      0.0068928
     10.0580000      0.0068911
     10.0590000      0.0068891
     10.0600000      0.0068899
     10.0610000      0.0068924
     10.0620000      0.0068920
     10.0630000      0.0068955
     10.0640000      0.0068907
     10.0650000      0.0068923
     10.0660000      0.0068925
     10.0670000      0.0068919
     10.0680000      0.0068965
     10.0690000      0.0068936
     10.0700000      0.0068966
     10.0710000      0.0068965
     10.0720000      0.0068970
     10.0730000      0.0068982
     10.0740000      0.0068987
     10.0750000      0.0068988
     10.0760000      0.0068978
     10.0770000      0.0068970
     10.0780000      0.0068973
     10.0790000      0.0068973
     10.0800000      0.0068988
     10.0810000      0.0069031
     10.0820000      0.0069025
     10.0830000      0.0069035
     10.0840000      0.0069047
     10.0850000      0.0069060
     10.0860000      0.0069052
     10.0870000      0.0069066
     10.0880000      0.0069044
     10.0890000      0.0069069
     10.0900000      0.0069091
     10.0910000      0.0069066
     10.0920000      0.0069075
     10.0930000      0.0069105
     10.0940000      0.0069072
     10.0950000      0.0069119
     10.0960000      0.0069110
     10.0970000      0.0069117
     10.0980000      0.0069138
     10.0990000      0.0069126
     10.1000000      0.0069124
     10.1010000      0.0069151
     10.1020000      0.0069164
     10.1030000      0.0069139
     10.1040000      0.0069153
     10.1050000      0.0069181
     10.1060000      0.0069151
     10.1070000      0.0069176
     10.1080000      0.0069193
     10.1090000      0.0069155
     10.1100000      0.0069193
     10.1110000      0.0069173
     10.1120000      0.0069192
     10.1130000      0.0069217
     10.1140000      0.0069212
     10.1150000      0.0069187
     10.1160000      0.0069209
     10.1170000      0.0069206
     10.1180000      0.0069223
     10.1190000      0.0069240
     10.1200000      0.0069261
     10.1210000      0.0069244
     10.1220000      0.0069243
     10.1230000      0.0069271
     10.1240000      0.0069271
     10.1250000      0.0069256
     10.1260000      0.0069280
     10.1270000      0.0069284
     10.1280000      0.0069284
     10.1290000      0.0069283
     10.1300000      0.0069248
     10.1310000      0.0069292
     10.1320000      0.0069265
     10.1330000      0.0069257
     10.1340000      0.0069279
     10.1350000      0.0069266
     10.1360000      0.0069281
     10.1370000      0.0069267
     10.1380000      0.0069282
     10.1390000      0.0069266
     10.1400000      0.0069264
     10.1410000      0.0069323
     10.1420000      0.0069279
     10.1430000      0.0069306
     10.1440000      0.0069309
     10.1450000      0.0069327
     10.1460000      0.0069302
     10.1470000      0.0069335
     10.1480000      0.0069326
     10.1490000      0.0069339
     10.1500000      0.0069338
     10.1510000      0.0069344
     10.1520000      0.0069357
     10.1530000      0.0069398
     10.1540000      0.0069345
     10.1550000      0.0069348
     10.1560000      0.0069371
     10.1570000      0.0069350
     10.1580000      0.0069363
     10.1590000      0.0069347
     10.1600000      0.0069344
     10.1610000      0.0069376
     10.1620000      0.0069371
     10.1630000      0.0069374
     10.1640000      0.0069389
     10.1650000      0.0069398
     10.1660000      0.0069394
     10.1670000      0.0069429
     10.1680000      0.0069406
     10.1690000      0.0069399
     10.1700000      0.0069386
     10.1710000      0.0069440
     10.1720000      0.0069446
     10.1730000      0.0069471
     10.1740000      0.0069459
     10.1750000      0.0069455
     10.1760000      0.0069451
     10.1770000      0.0069456
     10.1780000      0.0069445
     10.1790000      0.0069477
     10.1800000      0.0069469
     10.1810000      0.0069459
     10.1820000      0.0069447
     10.1830000      0.0069458
     10.1840000      0.0069485
     10.1850000      0.0069490
     10.1860000      0.0069485
     10.1870000      0.0069463
     10.1880000      0.0069493
     10.1890000      0.0069479
     10.1900000      0.0069494
     10.1910000      0.0069504
     10.1920000      0.0069510
     10.1930000      0.0069515
     10.1940000      0.0069483
     10.1950000      0.0069507
     10.1960000      0.0069513
     10.1970000      0.0069515
     10.1980000      0.0069522
     10.1990000      0.0069542
     10.2000000      0.0069558
     10.2010000      0.0069502
     10.2020000      0.0069538
     10.2030000      0.0069539
     10.2040000      0.0069551
     10.2050000      0.0069554
     10.2060000      0.0069544
     10.2070000      0.0069539
     10.2080000      0.0069549
     10.2090000      0.0069562
     10.2100000      0.0069590
     10.2110000      0.0069624
     10.2120000      0.0069593
     10.2130000      0.0069596
     10.2140000      0.0069604
     10.2150000      0.0069619
     10.2160000      0.0069606
     10.2170000      0.0069622
     10.2180000      0.0069583
     10.2190000      0.0069611
     10.2200000      0.0069630
     10.2210000      0.0069588
     10.2220000      0.0069622
     10.2230000      0.0069621
     10.2240000      0.0069605
     10.2250000      0.0069612
     10.2260000      0.0069622
     10.2270000      0.0069614
     10.2280000      0.0069611
     10.2290000      0.0069638
     10.2300000      0.0069632
     10.2310000      0.0069629
     10.2320000      0.0069626
     10.2330000      0.0069645
     10.2340000      0.0069646
     10.2350000      0.0069667
     10.2360000      0.0069647
     10.2370000      0.0069664
     10.2380000      0.0069668
     10.2390000      0.0069679
     10.2400000      0.0069660
     10.2410000      0.0069695
     10.2420000      0.0069680
     10.2430000      0.0069681
     10.2440000      0.0069686
     10.2450000      0.0069673
     10.2460000      0.0069674
     10.2470000      0.0069714
     10.2480000      0.0069712
     10.2490000      0.0069714
     10.2500000      0.0069727
     10.2510000      0.0069697
     10.2520000      0.0069744
     10.2530000      0.0069716
     10.2540000      0.0069744
     10.2550000      0.0069731
     10.2560000      0.0069737
     10.2570000      0.0069728
     10.2580000      0.0069732
     10.2590000      0.0069735
     10.2600000      0.0069749
     10.2610000      0.0069735
     10.2620000      0.0069742
     10.2630000      0.0069753
     10.2640000      0.0069756
     10.2650000      0.0069783
     10.2660000      0.0069763
     10.2670000      0.0069762
     10.2680000      0.0069761
     10.2690000      0.0069772
     10.2700000      0.0069778
     10.2710000      0.0069769
     10.2720000      0.0069771
     10.2730000      0.0069766
     10.2740000      0.0069745
     10.2750000      0.0069767
     10.2760000      0.0069770
     10.2770000      0.0069770
     10.2780000      0.0069782
     10.2790000      0.0069807
     10.2800000      0.0069800
     10.2810000      0.0069782
     10.2820000      0.0069813
     10.2830000      0.0069804
     10.2840000      0.0069850
     10.2850000      0.0069821
     10.2860000      0.0069819
     10.2870000      0.0069830
     10.2880000      0.0069845
     10.2890000      0.0069818
     10.2900000      0.0069800
     10.2910000      0.0069807
     10.2920000      0.0069817
     10.2930000      0.0069819
     10.2940000      0.0069806
     10.2950000      0.0069813
     10.2960000      0.0069829
     10.2970000      0.0069823
     10.2980000      0.0069838
     10.2990000      0.0069811
     10.3000000      0.0069827
     10.3010000      0.0069808
     10.3020000      0.0069807
     10.3030000      0.0069801
     10.3040000      0.0069853
     10.3050000      0.0069834
     10.3060000      0.0069847
     10.3070000      0.0069839
     10.3080000      0.0069826
     10.3090000      0.0069838
     10.3100000      0.0069830
     10.3110000      0.0069849
     10.3120000      0.0069834
     10.3130000      0.0069844
     10.3140000      0.0069865
     10.3150000      0.0069862
     10.3160000      0.0069837
     10.3170000      0.0069838
     10.3180000      0.0069862
     10.3190000      0.0069877
     10.3200000      0.0069890
     10.3210000      0.0069865
     10.3220000      0.0069852
     10.3230000      0.0069881
     10.3240000      0.0069897
     10.3250000      0.0069913
     10.3260000      0.0069904
     10.3270000      0.0069909
     10.3280000      0.0069918
     10.3290000      0.0069933
     10.3300000      0.0069897
     10.3310000      0.0069919
     10.3320000      0.0069951
     10.3330000      0.0069939
     10.3340000      0.0069935
     10.3350000      0.0069962
     10.3360000      0.0069942
     10.3370000      0.0069949
     10.3380000      0.0069941
     10.3390000      0.0069972
     10.3400000      0.0069980
     10.3410000      0.0069984
     10.3420000      0.0069969
     10.3430000      0.0069973
     10.3440000      0.0069992
     10.3450000      0.0069947
     10.3460000      0.0070004
     10.3470000      0.0069985
     10.3480000      0.0070011
     10.3490000      0.0070007
     10.3500000      0.0070010
     10.3510000      0.0070015
     10.3520000      0.0070008
     10.3530000      0.0070006
     10.3540000      0.0070053
     10.3550000      0.0070002
     10.3560000      0.0070018
     10.3570000      0.0070029
     10.3580000      0.0070067
     10.3590000      0.0070045
     10.3600000      0.0070040
     10.3610000      0.0070041
     10.3620000      0.0070031
     10.3630000      0.0070020
     10.3640000      0.0070026
     10.3650000      0.0070016
     10.3660000      0.0070019
     10.3670000      0.0070016
     10.3680000      0.0070029
     10.3690000      0.0070028
     10.3700000      0.0069989
     10.3710000      0.0069987
     10.3720000      0.0069994
     10.3730000      0.0070004
     10.3740000      0.0069974
     10.3750000      0.0070008
     10.3760000      0.0069973
     10.3770000      0.0069975
     10.3780000      0.0070001
     10.3790000      0.0069995
     10.3800000      0.0070015
     10.3810000      0.0070021
     10.3820000      0.0069969
     10.3830000      0.0069999
     10.3840000      0.0070017
     10.3850000      0.0070036
     10.3860000      0.0070030
     10.3870000      0.0070026
     10.3880000      0.0070052
     10.3890000      0.0070049
     10.3900000      0.0070062
     10.3910000      0.0070060
     10.3920000      0.0070034
     10.3930000      0.0070076
     10.3940000      0.0070080
     10.3950000      0.0070086
     10.3960000      0.0070068
     10.3970000      0.0070083
     10.3980000      0.0070097
     10.3990000      0.0070063
     10.4000000      0.0070101
     10.4010000      0.0070077
     10.4020000      0.0070107
     10.4030000      0.0070085
     10.4040000      0.0070116
     10.4050000      0.0070111
     10.4060000      0.0070135
     10.4070000      0.0070133
     10.4080000      0.0070104
     10.4090000      0.0070137
     10.4100000      0.0070153
     10.4110000      0.0070123
     10.4120000      0.0070136
     10.4130000      0.0070122
     10.4140000      0.0070167
     10.4150000      0.0070119
     10.4160000      0.0070144
     10.4170000      0.0070148
     10.4180000      0.0070169
     10.4190000      0.0070156
     10.4200000      0.0070159
     10.4210000      0.0070187
     10.4220000      0.0070187
     10.4230000      0.0070209
     10.4240000      0.0070213
     10.4250000      0.0070197
     10.4260000      0.0070242
     10.4270000      0.0070260
     10.4280000      0.0070254
     10.4290000      0.0070276
     10.4300000      0.0070255
     10.4310000      0.0070266
     10.4320000      0.0070270
     10.4330000      0.0070269
     10.4340000      0.0070237
     10.4350000      0.0070264
     10.4360000      0.0070273
     10.4370000      0.0070244
     10.4380000      0.0070267
     10.4390000      0.0070259
     10.4400000      0.0070244
     10.4410000      0.0070253
     10.4420000      0.0070251
     10.4430000      0.0070293
     10.4440000      0.0070266
     10.4450000      0.0070264
     10.4460000      0.0070276
     10.4470000      0.0070267
     10.4480000      0.0070274
     10.4490000      0.0070315
     10.4500000      0.0070280
     10.4510000      0.0070266
     10.4520000      0.0070300
     10.4530000      0.0070287
     10.4540000      0.0070302
     10.4550000      0.0070285
     10.4560000      0.0070295
     10.4570000      0.0070299
     10.4580000      0.0070315
     10.4590000      0.0070327
     10.4600000      0.0070339
     10.4610000      0.0070310
     10.4620000      0.0070321
     10.4630000      0.0070318
     10.4640000      0.0070339
     10.4650000      0.0070345
     10.4660000      0.0070325
     10.4670000      0.0070375
     10.4680000      0.0070363
     10.4690000      0.0070337
     10.4700000      0.0070372
     10.4710000      0.0070368
     10.4720000      0.0070352
     10.4730000      0.0070364
     10.4740000      0.0070376
     10.4750000      0.0070369
     10.4760000      0.0070393
     10.4770000      0.0070389
     10.4780000      0.0070408
     10.4790000      0.0070381
     10.4800000      0.0070409
     10.4810000      0.0070387
     10.4820000      0.0070425
     10.4830000      0.0070409
     10.4840000      0.0070410
     10.4850000      0.0070460
     10.4860000      0.0070424
     10.4870000      0.0070436
     10.4880000      0.0070403
     10.4890000      0.0070414
     10.4900000      0.0070407
     10.4910000      0.0070395
     10.4920000      0.0070421
     10.4930000      0.0070411
     10.4940000      0.0070437
     10.4950000      0.0070424
     10.4960000      0.0070422
     10.4970000      0.0070437
     10.4980000      0.0070435
     10.4990000      0.0070454
     10.5000000      0.0070434
     10.5010000      0.0070432
     10.5020000      0.0070437
     10.5030000      0.0070456
     10.5040000      0.0070426
     10.5050000      0.0070443
     10.5060000      0.0070444
     10.5070000      0.0070492
     10.5080000      0.0070483
     10.5090000      0.0070434
     10.5100000      0.0070485
     10.5110000      0.0070447
     10.5120000      0.0070463
     10.5130000      0.0070457
     10.5140000      0.0070477
     10.5150000      0.0070477
     10.5160000      0.0070448
     10.5170000      0.0070479
     10.5180000      0.0070487
     10.5190000      0.0070490
     10.5200000      0.0070477
     10.5210000      0.0070488
     10.5220000      0.0070453
     10.5230000      0.0070446
     10.5240000      0.0070516
     10.5250000      0.0070512
     10.5260000      0.0070520
     10.5270000      0.0070532
     10.5280000      0.0070523
     10.5290000      0.0070523
     10.5300000      0.0070505
     10.5310000      0.0070531
     10.5320000      0.0070542
     10.5330000      0.0070538
     10.5340000      0.0070560
     10.5350000      0.0070544
     10.5360000      0.0070552
     10.5370000      0.0070554
     10.5380000      0.0070549
     10.5390000      0.0070553
     10.5400000      0.0070537
     10.5410000      0.0070563
     10.5420000      0.0070547
     10.5430000      0.0070559
     10.5440000      0.0070602
     10.5450000      0.0070577
     10.5460000      0.0070565
     10.5470000      0.0070589
     10.5480000      0.0070567
     10.5490000      0.0070578
     10.5500000      0.0070570
     10.5510000      0.0070577
     10.5520000      0.0070612
     10.5530000      0.0070583
     10.5540000      0.0070607
     10.5550000      0.0070593
     10.5560000      0.0070649
     10.5570000      0.0070609
     10.5580000      0.0070601
     10.5590000      0.0070630
     10.5600000      0.0070613
     10.5610000      0.0070666
     10.5620000      0.0070615
     10.5630000      0.0070654
     10.5640000      0.0070659
     10.5650000      0.0070662
     10.5660000      0.0070667
     10.5670000      0.0070655
     10.5680000      0.0070651
     10.5690000      0.0070690
     10.5700000      0.0070679
     10.5710000      0.0070695
     10.5720000      0.0070712
     10.5730000      0.0070698
     10.5740000      0.0070691
     10.5750000      0.0070701
     10.5760000      0.0070723
     10.5770000      0.0070711
     10.5780000      0.0070701
     10.5790000      0.0070694
     10.5800000      0.0070688
     10.5810000      0.0070691
     10.5820000      0.0070706
     10.5830000      0.0070710
     10.5840000      0.0070679
     10.5850000      0.0070714
     10.5860000      0.0070673
     10.5870000      0.0070708
     10.5880000      0.0070669
     10.5890000      0.0070719
     10.5900000      0.0070697
     10.5910000      0.0070698
     10.5920000      0.0070703
     10.5930000      0.0070720
     10.5940000      0.0070696
     10.5950000      0.0070738
     10.5960000      0.0070734
     10.5970000      0.0070737
     10.5980000      0.0070732
     10.5990000      0.0070735
     10.6000000      0.0070735
     10.6010000      0.0070722
     10.6020000      0.0070744
     10.6030000      0.0070724
     10.6040000      0.0070739
     10.6050000      0.0070717
     10.6060000      0.0070730
     10.6070000      0.0070749
     10.6080000      0.0070728
     10.6090000      0.0070760
     10.6100000      0.0070742
     10.6110000      0.0070764
     10.6120000      0.0070764
     10.6130000      0.0070774
     10.6140000      0.0070764
     10.6150000      0.0070803
     10.6160000      0.0070798
     10.6170000      0.0070833
     10.6180000      0.0070821
     10.6190000      0.0070797
     10.6200000      0.0070852
     10.6210000      0.0070836
     10.6220000      0.0070869
     10.6230000      0.0070847
     10.6240000      0.0070867
     10.6250000      0.0070856
     10.6260000      0.0070886
     10.6270000      0.0070880
     10.6280000      0.0070841
     10.6290000      0.0070886
     10.6300000      0.0070849
     10.6310000      0.0070855
     10.6320000      0.0070871
     10.6330000      0.0070878
     10.6340000      0.0070882
     10.6350000      0.0070867
     10.6360000      0.0070856
     10.6370000      0.0070861
     10.6380000      0.0070890
     10.6390000      0.0070876
     10.6400000      0.0070883
     10.6410000      0.0070881
     10.6420000      0.0070908
     10.6430000      0.0070897
     10.6440000      0.0070898
     10.6450000      0.0070865
     10.6460000      0.0070886
     10.6470000      0.0070926
     10.6480000      0.0070939
     10.6490000      0.0070925
     10.6500000      0.0070952
     10.6510000      0.0070935
     10.6520000      0.0070932
     10.6530000      0.0070965
     10.6540000      0.0070972
     10.6550000      0.0070966
     10.6560000      0.0070964
     10.6570000      0.0070959
     10.6580000      0.0071017
     10.6590000      0.0070997
     10.6600000      0.0070987
     10.6610000      0.0071023
     10.6620000      0.0070987
     10.6630000      0.0070987
     10.6640000      0.0071024
     10.6650000      0.0070982
     10.6660000      0.0071028
     10.6670000      0.0071040
     10.6680000      0.0071029
     10.6690000      0.0071037
     10.6700000      0.0071027
     10.6710000      0.0071046
     10.6720000      0.0071079
     10.6730000      0.0071065
     10.6740000      0.0071046
     10.6750000      0.0071073
     10.6760000      0.0071121
     10.6770000      0.0071107
     10.6780000      0.0071090
     10.6790000      0.0071101
     10.6800000      0.0071123
     10.6810000      0.0071108
     10.6820000      0.0071135
     10.6830000      0.0071139
     10.6840000      0.0071123
     10.6850000      0.0071140
     10.6860000      0.0071145
     10.6870000      0.0071159
     10.6880000      0.0071184
     10.6890000      0.0071168
     10.6900000      0.0071144
     10.6910000      0.0071171
     10.6920000      0.0071128
     10.6930000      0.0071170
     10.6940000      0.0071130
     10.6950000      0.0071150
     10.6960000      0.0071124
     10.6970000      0.0071184
     10.6980000      0.0071152
     10.6990000      0.0071178
     10.7000000      0.0071148
     10.7010000      0.0071163
     10.7020000      0.0071147
     10.7030000      0.0071147
     10.7040000      0.0071140
     10.7050000      0.0071131
     10.7060000      0.0071133
     10.7070000      0.0071132
     10.7080000      0.0071165
     10.7090000      0.0071165
     10.7100000      0.0071187
     10.7110000      0.0071184
     10.7120000      0.0071207
     10.7130000      0.0071190
     10.7140000      0.0071199
     10.7150000      0.0071200
     10.7160000      0.0071224
     10.7170000      0.0071239
     10.7180000      0.0071203
     10.7190000      0.0071212
     10.7200000      0.0071187
     10.7210000      0.0071190
     10.7220000      0.0071224
     10.7230000      0.0071220
     10.7240000      0.0071235
     10.7250000      0.0071216
     10.7260000      0.0071190
     10.7270000      0.0071227
     10.7280000      0.0071259
     10.7290000      0.0071213
     10.7300000      0.0071253
     10.7310000      0.0071249
     10.7320000      0.0071224
     10.7330000      0.0071256
     10.7340000      0.0071235
     10.7350000      0.0071264
     10.7360000      0.0071249
     10.7370000      0.0071228
     10.7380000      0.0071241
     10.7390000      0.0071272
     10.7400000      0.0071278
     10.7410000      0.0071272
     10.7420000      0.0071273
     10.7430000      0.0071243
     10.7440000      0.0071233
     10.7450000      0.0071258
     10.7460000      0.0071270
     10.7470000      0.0071247
     10.7480000      0.0071265
     10.7490000      0.0071276
     10.7500000      0.0071290
     10.7510000      0.0071298
     10.7520000      0.0071295
     10.7530000      0.0071307
     10.7540000      0.0071299
     10.7550000      0.0071304
     10.7560000      0.0071315
     10.7570000      0.0071278
     10.7580000      0.0071322
     10.7590000      0.0071322
     10.7600000      0.0071322
     10.7610000      0.0071327
     10.7620000      0.0071331
     10.7630000      0.0071325
     10.7640000      0.0071311
     10.7650000      0.0071295
     10.7660000      0.0071310
     10.7670000      0.0071312
     10.7680000      0.0071305
     10.7690000      0.0071338
     10.7700000      0.0071321
     10.7710000      0.0071311
     10.7720000      0.0071316
     10.7730000      0.0071323
     10.7740000      0.0071291
     10.7750000      0.0071320
     10.7760000      0.0071331
     10.7770000      0.0071321
     10.7780000      0.0071326
     10.7790000      0.0071320
     10.7800000      0.0071313
     10.7810000      0.0071340
     10.7820000      0.0071365
     10.7830000      0.0071330
     10.7840000      0.0071358
     10.7850000      0.0071388
     10.7860000      0.0071388
     10.7870000      0.0071373
     10.7880000      0.0071387
     10.7890000      0.0071384
     10.7900000      0.0071393
     10.7910000      0.0071401
     10.7920000      0.0071394
     10.7930000      0.0071410
     10.7940000      0.0071411
     10.7950000      0.0071413
     10.7960000      0.0071409
     10.7970000      0.0071419
     10.7980000      0.0071398
     10.7990000      0.0071418
     10.8000000      0.0071391
     10.8010000      0.0071398
     10.8020000      0.0071401
     10.8030000      0.0071465
     10.8040000      0.0071426
     10.8050000      0.0071418
     10.8060000      0.0071454
     10.8070000      0.0071452
     10.8080000      0.0071424
     10.8090000      0.0071450
     10.8100000      0.0071440
     10.8110000      0.0071470
     10.8120000      0.0071424
     10.8130000      0.0071453
     10.8140000      0.0071488
     10.8150000      0.0071450
     10.8160000      0.0071484
     10.8170000      0.0071460
     10.8180000      0.0071458
     10.8190000      0.0071427
     10.8200000      0.0071439
     10.8210000      0.0071475
     10.8220000      0.0071495
     10.8230000      0.0071447
     10.8240000      0.0071483
     10.8250000      0.0071454
     10.8260000      0.0071502
     10.8270000      0.0071484
     10.8280000      0.0071488
     10.8290000      0.0071517
     10.8300000      0.0071489
     10.8310000      0.0071552
     10.8320000      0.0071530
     10.8330000      0.0071553
     10.8340000      0.0071528
     10.8350000      0.0071540
     10.8360000      0.0071542
     10.8370000      0.0071527
     10.8380000      0.0071530
     10.8390000      0.0071533
     10.8400000      0.0071533
     10.8410000      0.0071526
     10.8420000      0.0071518
     10.8430000      0.0071532
     10.8440000      0.0071541
     10.8450000      0.0071544
     10.8460000      0.0071517
     10.8470000      0.0071553
     10.8480000      0.0071525
     10.8490000      0.0071565
     10.8500000      0.0071576
     10.8510000      0.0071574
     10.8520000      0.0071558
     10.8530000      0.0071582
     10.8540000      0.0071582
     10.8550000      0.0071594
     10.8560000      0.0071617
     10.8570000      0.0071574
     10.8580000      0.0071588
     10.8590000      0.0071576
     10.8600000      0.0071592
     10.8610000      0.0071612
     10.8620000      0.0071614
     10.8630000      0.0071595
     10.8640000      0.0071606
     10.8650000      0.0071605
     10.8660000      0.0071634
     10.8670000      0.0071608
     10.8680000      0.0071594
     10.8690000      0.0071610
     10.8700000      0.0071629
     10.8710000      0.0071642
     10.8720000      0.0071579
     10.8730000      0.0071619
     10.8740000      0.0071600
     10.8750000      0.0071636
     10.8760000      0.0071595
     10.8770000      0.0071603
     10.8780000      0.0071643
     10.8790000      0.0071629
     10.8800000      0.0071643
     10.8810000      0.0071665
     10.8820000      0.0071660
     10.8830000      0.0071628
     10.8840000      0.0071671
     10.8850000      0.0071621
     10.8860000      0.0071671
     10.8870000      0.0071654
     10.8880000      0.0071680
     10.8890000      0.0071691
     10.8900000      0.0071702
     10.8910000      0.0071693
     10.8920000      0.0071702
     10.8930000      0.0071708
     10.8940000      0.0071708
     10.8950000      0.0071724
     10.8960000      0.0071726
     10.8970000      0.0071755
     10.8980000      0.0071751
     10.8990000      0.0071726
     10.9000000      0.0071742
     10.9010000      0.0071702
     10.9020000      0.0071717
     10.9030000      0.0071764
     10.9040000      0.0071733
     10.9050000      0.0071762
     10.9060000      0.0071750
     10.9070000      0.0071773
     10.9080000      0.0071759
     10.9090000      0.0071769
     10.9100000      0.0071764
     10.9110000      0.0071793
     10.9120000      0.0071794
     10.9130000      0.0071825
     10.9140000      0.0071797
     10.9150000      0.0071788
     10.9160000      0.0071826
     10.9170000      0.0071805
     10.9180000      0.0071807
     10.9190000      0.0071841
     10.9200000      0.0071816
     10.9210000      0.0071819
     10.9220000      0.0071835
     10.9230000      0.0071869
     10.9240000      0.0071848
     10.9250000      0.0071881
     10.9260000      0.0071907
     10.9270000      0.0071854
     10.9280000      0.0071884
     10.9290000      0.0071880
     10.9300000      0.0071863
     10.9310000      0.0071900
     10.9320000      0.0071901
     10.9330000      0.0071894
     10.9340000      0.0071916
     10.9350000      0.0071906
     10.9360000      0.0071885
     10.9370000      0.0071892
     10.9380000      0.0071924
     10.9390000      0.0071925
     10.9400000      0.0071935
     10.9410000      0.0071948
     10.9420000      0.0071960
     10.9430000      0.0071959
     10.9440000      0.0071973
     10.9450000      0.0071995
     10.9460000      0.0071968
     10.9470000      0.0071973
     10.9480000      0.0071963
     10.9490000      0.0071939
     10.9500000      0.0071979
     10.9510000      0.0071937
     10.9520000      0.0071946
     10.9530000      0.0071964
     10.9540000      0.0071959
     10.9550000      0.0071981
     10.9560000      0.0071946
     10.9570000      0.0071952
     10.9580000      0.0071917
     10.9590000      0.0071952
     10.9600000      0.0071956
     10.9610000      0.0071974
     10.9620000      0.0071968
     10.9630000      0.0071975
     10.9640000      0.0071978
     10.9650000      0.0071996
     10.9660000      0.0071998
     10.9670000      0.0072011
     10.9680000      0.0072005
     10.9690000      0.0071996
     10.9700000      0.0072013
     10.9710000      0.0072037
     10.9720000      0.0072045
     10.9730000      0.0072043
     10.9740000      0.0072042
     10.9750000      0.0072052
     10.9760000      0.0072060
     10.9770000      0.0072043
     10.9780000      0.0072070
     10.9790000      0.0072044
     10.9800000      0.0072049
     10.9810000      0.0072063
     10.9820000      0.0072086
     10.9830000      0.0072067
     10.9840000      0.0072100
     10.9850000      0.0072110
     10.9860000      0.0072077
     10.9870000      0.0072076
     10.9880000      0.0072097
     10.9890000      0.0072087
     10.9900000      0.0072091
     10.9910000      0.0072064
     10.9920000      0.0072100
     10.9930000      0.0072073
     10.9940000      0.0072056
     10.9950000      0.0072111
     10.9960000      0.0072115
     10.9970000      0.0072098
     10.9980000      0.0072086
     10.9990000      0.0072126
     11.0000000      0.0072123
     11.0010000      0.0072109
     11.0020000      0.0072109
     11.0030000      0.0072079
     11.0040000      0.0072107
     11.0050000      0.0072123
     11.0060000      0.0072112
     11.0070000      0.0072110
     11.0080000      0.0072130
     11.0090000      0.0072101
     11.0100000      0.0072104
     11.0110000      0.0072133
     11.0120000      0.0072102
     11.0130000      0.0072106
     11.0140000      0.0072138
     11.0150000      0.0072104
     11.0160000      0.0072104
     11.0170000      0.0072101
     11.0180000      0.0072143
     11.0190000      0.0072165
     11.0200000      0.0072122
     11.0210000      0.0072157
     11.0220000      0.0072138
     11.0230000      0.0072166
     11.0240000      0.0072167
     11.0250000      0.0072172
     11.0260000      0.0072184
     11.0270000      0.0072188
     11.0280000      0.0072163
     11.0290000      0.0072211
     11.0300000      0.0072220
     11.0310000      0.0072220
     11.0320000      0.0072213
     11.0330000      0.0072226
     11.0340000      0.0072221
     11.0350000      0.0072199
     11.0360000      0.0072235
     11.0370000      0.0072218
     11.0380000      0.0072255
     11.0390000      0.0072236
     11.0400000      0.0072291
     11.0410000      0.0072235
     11.0420000      0.0072270
     11.0430000      0.0072296
     11.0440000      0.0072275
     11.0450000      0.0072265
     11.0460000      0.0072278
     11.0470000      0.0072290
     11.0480000      0.0072292
     11.0490000      0.0072306
     11.0500000      0.0072304
     11.0510000      0.0072336
     11.0520000      0.0072321
     11.0530000      0.0072322
     11.0540000      0.0072309
     11.0550000      0.0072312
     11.0560000      0.0072312
     11.0570000      0.0072304
     11.0580000      0.0072325
     11.0590000      0.0072334
     11.0600000      0.0072321
     11.0610000      0.0072317
     11.0620000      0.0072341
     11.0630000      0.0072328
     11.0640000      0.0072325
     11.0650000      0.0072314
     11.0660000      0.0072356
     11.0670000      0.0072350
     11.0680000      0.0072351
     11.0690000      0.0072351
     11.0700000      0.0072324
     11.0710000      0.0072349
     11.0720000      0.0072303
     11.0730000      0.0072350
     11.0740000      0.0072328
     11.0750000      0.0072325
     11.0760000      0.0072341
     11.0770000      0.0072324
     11.0780000      0.0072328
     11.0790000      0.0072320
     11.0800000      0.0072314
     11.0810000      0.0072338
     11.0820000      0.0072305
     11.0830000      0.0072338
     11.0840000      0.0072314
     11.0850000      0.0072326
     11.0860000      0.0072301
     11.0870000      0.0072317
     11.0880000      0.0072318
     11.0890000      0.0072348
     11.0900000      0.0072333
     11.0910000      0.0072350
     11.0920000      0.0072361
     11.0930000      0.0072346
     11.0940000      0.0072373
     11.0950000      0.0072378
     11.0960000      0.0072373
     11.0970000      0.0072391
     11.0980000      0.0072402
     11.0990000      0.0072401
     11.1000000      0.0072384
     11.1010000      0.0072398
     11.1020000      0.0072404
     11.1030000      0.0072404
     11.1040000      0.0072397
     11.1050000      0.0072435
     11.1060000      0.0072395
     11.1070000      0.0072425
     11.1080000      0.0072416
     11.1090000      0.0072427
     11.1100000      0.0072412
     11.1110000      0.0072424
     11.1120000      0.0072430
     11.1130000      0.0072445
     11.1140000      0.0072414
     11.1150000      0.0072440
     11.1160000      0.0072460
     11.1170000      0.0072433
     11.1180000      0.0072427
     11.1190000      0.0072428
     11.1200000      0.0072421
     11.1210000      0.0072421
     11.1220000      0.0072452
     11.1230000      0.0072454
     11.1240000      0.0072479
     11.1250000      0.0072453
     11.1260000      0.0072467
     11.1270000      0.0072466
     11.1280000      0.0072481
     11.1290000      0.0072476
     11.1300000      0.0072492
     11.1310000      0.0072447
     11.1320000      0.0072461
     11.1330000      0.0072491
     11.1340000      0.0072499
     11.1350000      0.0072502
     11.1360000      0.0072517
     11.1370000      0.0072500
     11.1380000      0.0072513
     11.1390000      0.0072530
     11.1400000      0.0072504
     11.1410000      0.0072506
     11.1420000      0.0072523
     11.1430000      0.0072535
     11.1440000      0.0072523
     11.1450000      0.0072498
     11.1460000      0.0072544
     11.1470000      0.0072554
     11.1480000      0.0072513
     11.1490000      0.0072486
     11.1500000      0.0072485
     11.1510000      0.0072497
     11.1520000      0.0072514
     11.1530000      0.0072483
     11.1540000      0.0072491
     11.1550000      0.0072499
     11.1560000      0.0072522
     11.1570000      0.0072482
     11.1580000      0.0072511
     11.1590000      0.0072511
     11.1600000      0.0072505
     11.1610000      0.0072530
     11.1620000      0.0072531
     11.1630000      0.0072490
     11.1640000      0.0072556
     11.1650000      0.0072536
     11.1660000      0.0072562
     11.1670000      0.0072562
     11.1680000      0.0072537
     11.1690000      0.0072548
     11.1700000      0.0072562
     11.1710000      0.0072550
     11.1720000      0.0072583
     11.1730000      0.0072585
     11.1740000      0.0072604
     11.1750000      0.0072602
     11.1760000      0.0072596
     11.1770000      0.0072627
     11.1780000      0.0072621
     11.1790000      0.0072604
     11.1800000      0.0072641
     11.1810000      0.0072621
     11.1820000      0.0072669
     11.1830000      0.0072661
     11.1840000      0.0072667
     11.1850000      0.0072634
     11.1860000      0.0072645
     11.1870000      0.0072654
     11.1880000      0.0072622
     11.1890000      0.0072661
     11.1900000      0.0072671
     11.1910000      0.0072648
     11.1920000      0.0072653
     11.1930000      0.0072669
     11.1940000      0.0072677
     11.1950000      0.0072673
     11.1960000      0.0072683
     11.1970000      0.0072746
     11.1980000      0.0072693
     11.1990000      0.0072734
     11.2000000      0.0072733
     11.2010000      0.0072760
     11.2020000      0.0072746
     11.2030000      0.0072773
     11.2040000      0.0072786
     11.2050000      0.0072747
     11.2060000      0.0072794
     11.2070000      0.0072746
     11.2080000      0.0072785
     11.2090000      0.0072806
     11.2100000      0.0072775
     11.2110000      0.0072823
     11.2120000      0.0072806
     11.2130000      0.0072799
     11.2140000      0.0072810
     11.2150000      0.0072779
     11.2160000      0.0072782
     11.2170000      0.0072816
     11.2180000      0.0072795
     11.2190000      0.0072791
     11.2200000      0.0072792
     11.2210000      0.0072798
     11.2220000      0.0072775
     11.2230000      0.0072794
     11.2240000      0.0072787
     11.2250000      0.0072776
     11.2260000      0.0072790
     11.2270000      0.0072796
     11.2280000      0.0072761
     11.2290000      0.0072791
     11.2300000      0.0072807
     11.2310000      0.0072808
     11.2320000      0.0072799
     11.2330000      0.0072830
     11.2340000      0.0072805
     11.2350000      0.0072831
     11.2360000      0.0072824
     11.2370000      0.0072809
     11.2380000      0.0072831
     11.2390000      0.0072842
     11.2400000      0.0072821
     11.2410000      0.0072855
     11.2420000      0.0072850
     11.2430000      0.0072891
     11.2440000      0.0072875
     11.2450000      0.0072863
     11.2460000      0.0072858
     11.2470000      0.0072847
     11.2480000      0.0072885
     11.2490000      0.0072917
     11.2500000      0.0072900
     11.2510000      0.0072882
     11.2520000      0.0072853
     11.2530000      0.0072880
     11.2540000      0.0072905
     11.2550000      0.0072920
     11.2560000      0.0072909
     11.2570000      0.0072902
     11.2580000      0.0072899
     11.2590000      0.0072883
     11.2600000      0.0072908
     11.2610000      0.0072880
     11.2620000      0.0072915
     11.2630000      0.0072904
     11.2640000      0.0072914
     11.2650000      0.0072913
     11.2660000      0.0072899
     11.2670000      0.0072888
     11.2680000      0.0072898
     11.2690000      0.0072887
     11.2700000      0.0072904
     11.2710000      0.0072910
     11.2720000      0.0072909
     11.2730000      0.0072926
     11.2740000      0.0072905
     11.2750000      0.0072913
     11.2760000      0.0072928
     11.2770000      0.0072949
     11.2780000      0.0072945
     11.2790000      0.0072949
     11.2800000      0.0072965
     11.2810000      0.0072989
     11.2820000      0.0072990
     11.2830000      0.0072967
     11.2840000      0.0073011
     11.2850000      0.0073012
     11.2860000      0.0073012
     11.2870000      0.0073057
     11.2880000      0.0073042
     11.2890000      0.0073022
     11.2900000      0.0073058
     11.2910000      0.0073042
     11.2920000      0.0073070
     11.2930000      0.0073082
     11.2940000      0.0073050
     11.2950000      0.0073048
     11.2960000      0.0073088
     11.2970000      0.0073091
     11.2980000      0.0073070
     11.2990000      0.0073064
     11.3000000      0.0073079
     11.3010000      0.0073086
     11.3020000      0.0073092
     11.3030000      0.0073108
     11.3040000      0.0073133
     11.3050000      0.0073137
     11.3060000      0.0073116
     11.3070000      0.0073112
     11.3080000      0.0073144
     11.3090000      0.0073163
     11.3100000      0.0073166
     11.3110000      0.0073149
     11.3120000      0.0073150
     11.3130000      0.0073143
     11.3140000      0.0073178
     11.3150000      0.0073152
     11.3160000      0.0073153
     11.3170000      0.0073169
     11.3180000      0.0073166
     11.3190000      0.0073187
     11.3200000      0.0073197
     11.3210000      0.0073185
     11.3220000      0.0073210
     11.3230000      0.0073201
     11.3240000      0.0073196
     11.3250000      0.0073195
     11.3260000      0.0073205
     11.3270000      0.0073187
     11.3280000      0.0073198
     11.3290000      0.0073182
     11.3300000      0.0073150
     11.3310000      0.0073178
     11.3320000      0.0073173
     11.3330000      0.0073164
     11.3340000      0.0073197
     11.3350000      0.0073167
     11.3360000      0.0073207
     11.3370000      0.0073195
     11.3380000      0.0073223
     11.3390000      0.0073234
     11.3400000      0.0073233
     11.3410000      0.0073252
     11.3420000      0.0073266
     11.3430000      0.0073272
     11.3440000      0.0073287
     11.3450000      0.0073281
     11.3460000      0.0073294
     11.3470000      0.0073280
     11.3480000      0.0073294
     11.3490000      0.0073319
     11.3500000      0.0073351
     11.3510000      0.0073306
     11.3520000      0.0073344
     11.3530000      0.0073335
     11.3540000      0.0073325
     11.3550000      0.0073336
     11.3560000      0.0073317
     11.3570000      0.0073329
     11.3580000      0.0073328
     11.3590000      0.0073341
     11.3600000      0.0073305
     11.3610000      0.0073318
     11.3620000      0.0073348
     11.3630000      0.0073356
     11.3640000      0.0073353
     11.3650000      0.0073352
     11.3660000      0.0073337
     11.3670000      0.0073354
     11.3680000      0.0073376
     11.3690000      0.0073364
     11.3700000      0.0073366
     11.3710000      0.0073377
     11.3720000      0.0073379
     11.3730000      0.0073380
     11.3740000      0.0073382
     11.3750000      0.0073396
     11.3760000      0.0073430
     11.3770000      0.0073434
     11.3780000      0.0073414
     11.3790000      0.0073426
     11.3800000      0.0073431
     11.3810000      0.0073451
     11.3820000      0.0073467
     11.3830000      0.0073445
     11.3840000      0.0073460
     11.3850000      0.0073409
     11.3860000      0.0073476
     11.3870000      0.0073435
     11.3880000      0.0073473
     11.3890000      0.0073486
     11.3900000      0.0073472
     11.3910000      0.0073478
     11.3920000      0.0073459
     11.3930000      0.0073452
     11.3940000      0.0073472
     11.3950000      0.0073480
     11.3960000      0.0073480
     11.3970000      0.0073483
     11.3980000      0.0073488
     11.3990000      0.0073495
     11.4000000      0.0073518
     11.4010000      0.0073533
     11.4020000      0.0073523
     11.4030000      0.0073481
     11.4040000      0.0073515
     11.4050000      0.0073506
     11.4060000      0.0073534
     11.4070000      0.0073489
     11.4080000      0.0073512
     11.4090000      0.0073546
     11.4100000      0.0073521
     11.4110000      0.0073557
     11.4120000      0.0073537
     11.4130000      0.0073526
     11.4140000      0.0073572
     11.4150000      0.0073565
     11.4160000      0.0073575
     11.4170000      0.0073588
     11.4180000      0.0073572
     11.4190000      0.0073547
     11.4200000      0.0073577
     11.4210000      0.0073573
     11.4220000      0.0073549
     11.4230000      0.0073565
     11.4240000      0.0073585
     11.4250000      0.0073575
     11.4260000      0.0073575
     11.4270000      0.0073566
     11.4280000      0.0073577
     11.4290000      0.0073605
     11.4300000      0.0073604
     11.4310000      0.0073581
     11.4320000      0.0073622
     11.4330000      0.0073590
     11.4340000      0.0073609
     11.4350000      0.0073546
     11.4360000      0.0073605
     11.4370000      0.0073567
     11.4380000      0.0073589
     11.4390000      0.0073602
     11.4400000      0.0073608
     11.4410000      0.0073613
     11.4420000      0.0073622
     11.4430000      0.0073613
     11.4440000      0.0073649
     11.4450000      0.0073642
     11.4460000      0.0073610
     11.4470000      0.0073634
     11.4480000      0.0073646
     11.4490000      0.0073623
     11.4500000      0.0073630
     11.4510000      0.0073654
     11.4520000      0.0073680
     11.4530000      0.0073642
     11.4540000      0.0073641
     11.4550000      0.0073628
     11.4560000      0.0073676
     11.4570000      0.0073664
     11.4580000      0.0073671
     11.4590000      0.0073641
     11.4600000      0.0073655
     11.4610000      0.0073677
     11.4620000      0.0073678
     11.4630000      0.0073671
     11.4640000      0.0073678
     11.4650000      0.0073699
     11.4660000      0.0073702
     11.4670000      0.0073704
     11.4680000      0.0073683
     11.4690000      0.0073733
     11.4700000      0.0073682
     11.4710000      0.0073716
     11.4720000      0.0073744
     11.4730000      0.0073713
     11.4740000      0.0073715
     11.4750000      0.0073754
     11.4760000      0.0073733
     11.4770000      0.0073754
     11.4780000      0.0073739
     11.4790000      0.0073755
     11.4800000      0.0073760
     11.4810000      0.0073777
     11.4820000      0.0073765
     11.4830000      0.0073783
     11.4840000      0.0073783
     11.4850000      0.0073781
     11.4860000      0.0073755
     11.4870000      0.0073775
     11.4880000      0.0073799
     11.4890000      0.0073822
     11.4900000      0.0073807
     11.4910000      0.0073818
     11.4920000      0.0073823
     11.4930000      0.0073807
     11.4940000      0.0073827
     11.4950000      0.0073809
     11.4960000      0.0073813
     11.4970000      0.0073843
     11.4980000      0.0073864
     11.4990000      0.0073867
     11.5000000      0.0073808
     11.5010000      0.0073855
     11.5020000      0.0073811
     11.5030000      0.0073846
     11.5040000      0.0073864
     11.5050000      0.0073865
     11.5060000      0.0073872
     11.5070000      0.0073865
     11.5080000      0.0073864
     11.5090000      0.0073884
     11.5100000      0.0073874
     11.5110000      0.0073875
     11.5120000      0.0073895
     11.5130000      0.0073896
     11.5140000      0.0073888
     11.5150000      0.0073888
     11.5160000      0.0073915
     11.5170000      0.0073885
     11.5180000      0.0073938
     11.5190000      0.0073915
     11.5200000      0.0073915
     11.5210000      0.0073942
     11.5220000      0.0073937
     11.5230000      0.0073937
     11.5240000      0.0073954
     11.5250000      0.0073948
     11.5260000      0.0073951
     11.5270000      0.0073941
     11.5280000      0.0073989
     11.5290000      0.0073982
     11.5300000      0.0073989
     11.5310000      0.0074001
     11.5320000      0.0074001
     11.5330000      0.0074006
     11.5340000      0.0074000
     11.5350000      0.0073969
     11.5360000      0.0073996
     11.5370000      0.0073955
     11.5380000      0.0073971
     11.5390000      0.0073959
     11.5400000      0.0073983
     11.5410000      0.0073985
     11.5420000      0.0073997
     11.5430000      0.0074010
     11.5440000      0.0073993
     11.5450000      0.0074023
     11.5460000      0.0073992
     11.5470000      0.0074023
     11.5480000      0.0074073
     11.5490000      0.0074074
     11.5500000      0.0074045
     11.5510000      0.0074080
     11.5520000      0.0074071
     11.5530000      0.0074069
     11.5540000      0.0074042
     11.5550000      0.0074054
     11.5560000      0.0074054
     11.5570000      0.0074082
     11.5580000      0.0074102
     11.5590000      0.0074106
     11.5600000      0.0074090
     11.5610000      0.0074100
     11.5620000      0.0074098
     11.5630000      0.0074095
     11.5640000      0.0074132
     11.5650000      0.0074113
     11.5660000      0.0074135
     11.5670000      0.0074129
     11.5680000      0.0074116
     11.5690000      0.0074131
     11.5700000      0.0074128
     11.5710000      0.0074121
     11.5720000      0.0074130
     11.5730000      0.0074174
     11.5740000      0.0074152
     11.5750000      0.0074174
     11.5760000      0.0074175
     11.5770000      0.0074207
     11.5780000      0.0074145
     11.5790000      0.0074168
     11.5800000      0.0074171
     11.5810000      0.0074229
     11.5820000      0.0074194
     11.5830000      0.0074208
     11.5840000      0.0074208
     11.5850000      0.0074179
     11.5860000      0.0074194
     11.5870000      0.0074192
     11.5880000      0.0074187
     11.5890000      0.0074196
     11.5900000      0.0074185
     11.5910000      0.0074198
     11.5920000      0.0074192
     11.5930000      0.0074204
     11.5940000      0.0074192
     11.5950000      0.0074202
     11.5960000      0.0074237
     11.5970000      0.0074219
     11.5980000      0.0074217
     11.5990000      0.0074235
     11.6000000      0.0074238
     11.6010000      0.0074224
     11.6020000      0.0074225
     11.6030000      0.0074243
     11.6040000      0.0074264
     11.6050000      0.0074270
     11.6060000      0.0074272
     11.6070000      0.0074284
     11.6080000      0.0074263
     11.6090000      0.0074254
     11.6100000      0.0074278
     11.6110000      0.0074268
     11.6120000      0.0074262
     11.6130000      0.0074266
     11.6140000      0.0074289
     11.6150000      0.0074241
     11.6160000      0.0074295
     11.6170000      0.0074299
     11.6180000      0.0074271
     11.6190000      0.0074284
     11.6200000      0.0074305
     11.6210000      0.0074329
     11.6220000      0.0074304
     11.6230000      0.0074316
     11.6240000      0.0074316
     11.6250000      0.0074303
     11.6260000      0.0074328
     11.6270000      0.0074335
     11.6280000      0.0074324
     11.6290000      0.0074386
     11.6300000      0.0074352
     11.6310000      0.0074361
     11.6320000      0.0074392
     11.6330000      0.0074369
     11.6340000      0.0074407
     11.6350000      0.0074406
     11.6360000      0.0074382
     11.6370000      0.0074371
     11.6380000      0.0074338
     11.6390000      0.0074345
     11.6400000      0.0074378
     11.6410000      0.0074322
     11.6420000      0.0074340
     11.6430000      0.0074365
     11.6440000      0.0074354
     11.6450000      0.0074359
     11.6460000      0.0074346
     11.6470000      0.0074344
     11.6480000      0.0074378
     11.6490000      0.0074372
     11.6500000      0.0074385
     11.6510000      0.0074390
     11.6520000      0.0074365
     11.6530000      0.0074376
     11.6540000      0.0074375
     11.6550000      0.0074385
     11.6560000      0.0074355
     11.6570000      0.0074376
     11.6580000      0.0074375
     11.6590000      0.0074397
     11.6600000      0.0074410
     11.6610000      0.0074368
     11.6620000      0.0074390
     11.6630000      0.0074409
     11.6640000      0.0074413
     11.6650000      0.0074402
     11.6660000      0.0074412
     11.6670000      0.0074387
     11.6680000      0.0074403
     11.6690000      0.0074385
     11.6700000      0.0074404
     11.6710000      0.0074430
     11.6720000      0.0074413
     11.6730000      0.0074415
     11.6740000      0.0074416
     11.6750000      0.0074393
     11.6760000      0.0074406
     11.6770000      0.0074398
     11.6780000      0.0074422
     11.6790000      0.0074420
     11.6800000      0.0074422
     11.6810000      0.0074432
     11.6820000      0.0074439
     11.6830000      0.0074444
     11.6840000      0.0074399
     11.6850000      0.0074480
     11.6860000      0.0074456
     11.6870000      0.0074431
     11.6880000      0.0074446
     11.6890000      0.0074480
     11.6900000      0.0074485
     11.6910000      0.0074462
     11.6920000      0.0074474
     11.6930000      0.0074477
     11.6940000      0.0074487
     11.6950000      0.0074484
     11.6960000      0.0074505
     11.6970000      0.0074471
     11.6980000      0.0074494
     11.6990000      0.0074492
     11.7000000      0.0074521
     11.7010000      0.0074533
     11.7020000      0.0074503
     11.7030000      0.0074533
     11.7040000      0.0074526
     11.7050000      0.0074547
     11.7060000      0.0074559
     11.7070000      0.0074543
     11.7080000      0.0074556
     11.7090000      0.0074563
     11.7100000      0.0074565
     11.7110000      0.0074549
     11.7120000      0.0074577
     11.7130000      0.0074595
     11.7140000      0.0074610
     11.7150000      0.0074580
     11.7160000      0.0074582
     11.7170000      0.0074629
     11.7180000      0.0074605
     11.7190000      0.0074620
     11.7200000      0.0074628
     11.7210000      0.0074622
     11.7220000      0.0074592
     11.7230000      0.0074557
     11.7240000      0.0074613
     11.7250000      0.0074616
     11.7260000      0.0074597
     11.7270000      0.0074633
     11.7280000      0.0074628
     11.7290000      0.0074611
     11.7300000      0.0074621
     11.7310000      0.0074653
     11.7320000      0.0074626
     11.7330000      0.0074653
     11.7340000      0.0074645
     11.7350000      0.0074637
     11.7360000      0.0074649
     11.7370000      0.0074650
     11.7380000      0.0074633
     11.7390000      0.0074654
     11.7400000      0.0074623
     11.7410000      0.0074662
     11.7420000      0.0074672
     11.7430000      0.0074672
     11.7440000      0.0074665
     11.7450000      0.0074684
     11.7460000      0.0074651
     11.7470000      0.0074680
     11.7480000      0.0074641
     11.7490000      0.0074696
     11.7500000      0.0074663
     11.7510000      0.0074700
     11.7520000      0.0074715
     11.7530000      0.0074686
     11.7540000      0.0074683
     11.7550000      0.0074693
     11.7560000      0.0074675
     11.7570000      0.0074662
     11.7580000      0.0074664
     11.7590000      0.0074680
     11.7600000      0.0074711
     11.7610000      0.0074670
     11.7620000      0.0074644
     11.7630000      0.0074670
     11.7640000      0.0074666
     11.7650000      0.0074673
     11.7660000      0.0074714
     11.7670000      0.0074673
     11.7680000      0.0074691
     11.7690000      0.0074699
     11.7700000      0.0074731
     11.7710000      0.0074709
     11.7720000      0.0074729
     11.7730000      0.0074745
     11.7740000      0.0074764
     11.7750000      0.0074733
     11.7760000      0.0074745
     11.7770000      0.0074764
     11.7780000      0.0074808
     11.7790000      0.0074782
     11.7800000      0.0074793
     11.7810000      0.0074767
     11.7820000      0.0074776
     11.7830000      0.0074804
     11.7840000      0.0074787
     11.7850000      0.0074795
     11.7860000      0.0074803
     11.7870000      0.0074833
     11.7880000      0.0074806
     11.7890000      0.0074831
     11.7900000      0.0074822
     11.7910000      0.0074836
     11.7920000      0.0074859
     11.7930000      0.0074813
     11.7940000      0.0074824
     11.7950000      0.0074859
     11.7960000      0.0074819
     11.7970000      0.0074867
     11.7980000      0.0074809
     11.7990000      0.0074825
     11.8000000      0.0074871
     11.8010000      0.0074825
     11.8020000      0.0074848
     11.8030000      0.0074852
     11.8040000      0.0074848
     11.8050000      0.0074848
     11.8060000      0.0074862
     11.8070000      0.0074868
     11.8080000      0.0074866
     11.8090000      0.0074894
     11.8100000      0.0074887
     11.8110000      0.0074900
     11.8120000      0.0074875
     11.8130000      0.0074887
     11.8140000      0.0074881
     11.8150000      0.0074890
     11.8160000      0.0074922
     11.8170000      0.0074910
     11.8180000      0.0074933
     11.8190000      0.0074938
     11.8200000      0.0074950
     11.8210000      0.0074954
     11.8220000      0.0074947
     11.8230000      0.0074991
     11.8240000      0.0074982
     11.8250000      0.0074967
     11.8260000      0.0074976
     11.8270000      0.0074958
     11.8280000      0.0074963
     11.8290000      0.0074953
     11.8300000      0.0074984
     11.8310000      0.0074975
     11.8320000      0.0074985
     11.8330000      0.0074967
     11.8340000      0.0074986
     11.8350000      0.0075002
     11.8360000      0.0074955
     11.8370000      0.0074965
     11.8380000      0.0074956
     11.8390000      0.0074972
     11.8400000      0.0074952
     11.8410000      0.0074987
     11.8420000      0.0074995
     11.8430000      0.0074985
     11.8440000      0.0075001
     11.8450000      0.0075004
     11.8460000      0.0075029
     11.8470000      0.0075009
     11.8480000      0.0075014
     11.8490000      0.0075030
     11.8500000      0.0075048
     11.8510000      0.0074991
     11.8520000      0.0075008
     11.8530000      0.0075037
     11.8540000      0.0074981
     11.8550000      0.0075003
     11.8560000      0.0074983
     11.8570000      0.0074982
     11.8580000      0.0075054
     11.8590000      0.0075014
     11.8600000      0.0075033
     11.8610000      0.0075000
     11.8620000      0.0075058
     11.8630000      0.0075008
     11.8640000      0.0075016
     11.8650000      0.0075029
     11.8660000      0.0075029
     11.8670000      0.0075047
     11.8680000      0.0075019
     11.8690000      0.0075030
     11.8700000      0.0075050
     11.8710000      0.0075081
     11.8720000      0.0075062
     11.8730000      0.0075080
     11.8740000      0.0075065
     11.8750000      0.0075097
     11.8760000      0.0075078
     11.8770000      0.0075067
     11.8780000      0.0075076
     11.8790000      0.0075078
     11.8800000      0.0075079
     11.8810000      0.0075085
     11.8820000      0.0075087
     11.8830000      0.0075116
     11.8840000      0.0075092
     11.8850000      0.0075093
     11.8860000      0.0075113
     11.8870000      0.0075114
     11.8880000      0.0075118
     11.8890000      0.0075109
     11.8900000      0.0075150
     11.8910000      0.0075119
     11.8920000      0.0075141
     11.8930000      0.0075108
     11.8940000      0.0075132
     11.8950000      0.0075142
     11.8960000      0.0075129
     11.8970000      0.0075139
     11.8980000      0.0075100
     11.8990000      0.0075154
     11.9000000      0.0075162
     11.9010000      0.0075130
     11.9020000      0.0075156
     11.9030000      0.0075182
     11.9040000      0.0075179
     11.9050000      0.0075140
     11.9060000      0.0075160
     11.9070000      0.0075142
     11.9080000      0.0075174
     11.9090000      0.0075148
     11.9100000      0.0075193
     11.9110000      0.0075199
     11.9120000      0.0075184
     11.9130000      0.0075177
     11.9140000      0.0075199
     11.9150000      0.0075169
     11.9160000      0.0075161
     11.9170000      0.0075134
     11.9180000      0.0075164
     11.9190000      0.0075157
     11.9200000      0.0075166
     11.9210000      0.0075213
     11.9220000      0.0075190
     11.9230000      0.0075198
     11.9240000      0.0075208
     11.9250000      0.0075188
     11.9260000      0.0075178
     11.9270000      0.0075203
     11.9280000      0.0075226
     11.9290000      0.0075217
     11.9300000      0.0075195
     11.9310000      0.0075216
     11.9320000      0.0075242
     11.9330000      0.0075230
     11.9340000      0.0075215
     11.9350000      0.0075219
     11.9360000      0.0075237
     11.9370000      0.0075211
     11.9380000      0.0075192
     11.9390000      0.0075166
     11.9400000      0.0075164
     11.9410000      0.0075126
     11.9420000      0.0075158
     11.9430000      0.0075192
     11.9440000      0.0075158
     11.9450000      0.0075176
     11.9460000      0.0075205
     11.9470000      0.0075195
     11.9480000      0.0075201
     11.9490000      0.0075189
     11.9500000      0.0075191
     11.9510000      0.0075189
     11.9520000      0.0075188
     11.9530000      0.0075206
     11.9540000      0.0075184
     11.9550000      0.0075187
     11.9560000      0.0075219
     11.9570000      0.0075196
     11.9580000      0.0075203
     11.9590000      0.0075206
     11.9600000      0.0075229
     11.9610000      0.0075228
     11.9620000      0.0075251
     11.9630000      0.0075231
     11.9640000      0.0075258
     11.9650000      0.0075255
     11.9660000      0.0075229
     11.9670000      0.0075267
     11.9680000      0.0075249
     11.9690000      0.0075241
     11.9700000      0.0075295
     11.9710000      0.0075282
     11.9720000      0.0075320
     11.9730000      0.0075301
     11.9740000      0.0075321
     11.9750000      0.0075305
     11.9760000      0.0075362
     11.9770000      0.0075343
     11.9780000      0.0075361
     11.9790000      0.0075351
     11.9800000      0.0075359
     11.9810000      0.0075347
     11.9820000      0.0075357
     11.9830000      0.0075333
     11.9840000      0.0075355
     11.9850000      0.0075381
     11.9860000      0.0075363
     11.9870000      0.0075352
     11.9880000      0.0075362
     11.9890000      0.0075388
     11.9900000      0.0075382
     11.9910000      0.0075385
     11.9920000      0.0075376
     11.9930000      0.0075413
     11.9940000      0.0075376
     11.9950000      0.0075388
     11.9960000      0.0075385
     11.9970000      0.0075407
     11.9980000      0.0075443
     11.9990000      0.0075419
     12.0000000      0.0075396
     12.0010000      0.0075419
     12.0020000      0.0075446
     12.0030000      0.0075452
     12.0040000      0.0075426
     12.0050000      0.0075440
     12.0060000      0.0075453
     12.0070000      0.0075451
     12.0080000      0.0075462
     12.0090000      0.0075435
     12.0100000      0.0075495
     12.0110000      0.0075460
     12.0120000      0.0075458
     12.0130000      0.0075457
     12.0140000      0.0075500
     12.0150000      0.0075471
     12.0160000      0.0075518
     12.0170000      0.0075501
     12.0180000      0.0075497
     12.0190000      0.0075515
     12.0200000      0.0075504
     12.0210000      0.0075503
     12.0220000      0.0075525
     12.0230000      0.0075503
     12.0240000      0.0075528
     12.0250000      0.0075528
     12.0260000      0.0075514
     12.0270000      0.0075542
     12.0280000      0.0075539
     12.0290000      0.0075544
     12.0300000      0.0075538
     12.0310000      0.0075543
     12.0320000      0.0075530
     12.0330000      0.0075571
     12.0340000      0.0075546
     12.0350000      0.0075573
     12.0360000      0.0075576
     12.0370000      0.0075570
     12.0380000      0.0075540
     12.0390000      0.0075593
     12.0400000      0.0075607
     12.0410000      0.0075551
     12.0420000      0.0075582
     12.0430000      0.0075608
     12.0440000      0.0075626
     12.0450000      0.0075614
     12.0460000      0.0075597
     12.0470000      0.0075633
     12.0480000      0.0075615
     12.0490000      0.0075615
     12.0500000      0.0075614
     12.0510000      0.0075584
     12.0520000      0.0075646
     12.0530000      0.0075603
     12.0540000      0.0075627
     12.0550000      0.0075597
     12.0560000      0.0075604
     12.0570000      0.0075589
     12.0580000      0.0075611
     12.0590000      0.0075622
     12.0600000      0.0075627
     12.0610000      0.0075637
     12.0620000      0.0075661
     12.0630000      0.0075673
     12.0640000      0.0075640
     12.0650000      0.0075666
     12.0660000      0.0075680
     12.0670000      0.0075673
     12.0680000      0.0075696
     12.0690000      0.0075700
     12.0700000      0.0075704
     12.0710000      0.0075707
     12.0720000      0.0075701
     12.0730000      0.0075697
     12.0740000      0.0075700
     12.0750000      0.0075706
     12.0760000      0.0075701
     12.0770000      0.0075671
     12.0780000      0.0075704
     12.0790000      0.0075735
     12.0800000      0.0075683
     12.0810000      0.0075699
     12.0820000      0.0075679
     12.0830000      0.0075696
     12.0840000      0.0075694
     12.0850000      0.0075715
     12.0860000      0.0075675
     12.0870000      0.0075696
     12.0880000      0.0075683
     12.0890000      0.0075682
     12.0900000      0.0075702
     12.0910000      0.0075722
     12.0920000      0.0075734
     12.0930000      0.0075705
     12.0940000      0.0075757
     12.0950000      0.0075740
     12.0960000      0.0075740
     12.0970000      0.0075706
     12.0980000      0.0075728
     12.0990000      0.0075726
     12.1000000      0.0075707
     12.1010000      0.0075737
     12.1020000      0.0075675
     12.1030000      0.0075694
     12.1040000      0.0075687
     12.1050000      0.0075697
     12.1060000      0.0075715
     12.1070000      0.0075718
     12.1080000      0.0075711
     12.1090000      0.0075712
     12.1100000      0.0075741
     12.1110000      0.0075736
     12.1120000      0.0075703
     12.1130000      0.0075783
     12.1140000      0.0075738
     12.1150000      0.0075760
     12.1160000      0.0075783
     12.1170000      0.0075794
     12.1180000      0.0075782
     12.1190000      0.0075839
     12.1200000      0.0075782
     12.1210000      0.0075832
     12.1220000      0.0075786
     12.1230000      0.0075829
     12.1240000      0.0075789
     12.1250000      0.0075796
     12.1260000      0.0075812
     12.1270000      0.0075783
     12.1280000      0.0075777
     12.1290000      0.0075785
     12.1300000      0.0075789
     12.1310000      0.0075800
     12.1320000      0.0075805
     12.1330000      0.0075806
     12.1340000      0.0075838
     12.1350000      0.0075828
     12.1360000      0.0075841
     12.1370000      0.0075853
     12.1380000      0.0075828
     12.1390000      0.0075834
     12.1400000      0.0075844
     12.1410000      0.0075862
     12.1420000      0.0075877
     12.1430000      0.0075892
     12.1440000      0.0075860
     12.1450000      0.0075884
     12.1460000      0.0075879
     12.1470000      0.0075898
     12.1480000      0.0075884
     12.1490000      0.0075869
     12.1500000      0.0075895
     12.1510000      0.0075930
     12.1520000      0.0075926
     12.1530000      0.0075941
     12.1540000      0.0075913
     12.1550000      0.0075918
     12.1560000      0.0075945
     12.1570000      0.0075964
     12.1580000      0.0075961
     12.1590000      0.0075967
     12.1600000      0.0075955
     12.1610000      0.0075946
     12.1620000      0.0075965
     12.1630000      0.0075946
     12.1640000      0.0075981
     12.1650000      0.0075999
     12.1660000      0.0075977
     12.1670000      0.0075975
     12.1680000      0.0076005
     12.1690000      0.0076004
     12.1700000      0.0076009
     12.1710000      0.0076006
     12.1720000      0.0076015
     12.1730000      0.0076021
     12.1740000      0.0076054
     12.1750000      0.0076004
     12.1760000      0.0076029
     12.1770000      0.0076001
     12.1780000      0.0076048
     12.1790000      0.0076020
     12.1800000      0.0076037
     12.1810000      0.0076024
     12.1820000      0.0076061
     12.1830000      0.0076034
     12.1840000      0.0076070
     12.1850000      0.0076040
     12.1860000      0.0076067
     12.1870000      0.0076063
     12.1880000      0.0076025
     12.1890000      0.0076036
     12.1900000      0.0076021
     12.1910000      0.0076029
     12.1920000      0.0076022
     12.1930000      0.0076029
     12.1940000      0.0076036
     12.1950000      0.0076054
     12.1960000      0.0076029
     12.1970000      0.0076049
     12.1980000      0.0076043
     12.1990000      0.0076060
     12.2000000      0.0076066
     12.2010000      0.0076067
     12.2020000      0.0076078
     12.2030000      0.0076090
     12.2040000      0.0076102
     12.2050000      0.0076062
     12.2060000      0.0076096
     12.2070000      0.0076088
     12.2080000      0.0076097
     12.2090000      0.0076111
     12.2100000      0.0076133
     12.2110000      0.0076112
     12.2120000      0.0076098
     12.2130000      0.0076087
     12.2140000      0.0076115
     12.2150000      0.0076112
     12.2160000      0.0076101
     12.2170000      0.0076135
     12.2180000      0.0076111
     12.2190000      0.0076171
     12.2200000      0.0076164
     12.2210000      0.0076158
     12.2220000      0.0076137
     12.2230000      0.0076178
     12.2240000      0.0076161
     12.2250000      0.0076177
     12.2260000      0.0076161
     12.2270000      0.0076139
     12.2280000      0.0076128
     12.2290000      0.0076151
     12.2300000      0.0076140
     12.2310000      0.0076165
     12.2320000      0.0076163
     12.2330000      0.0076155
     12.2340000      0.0076161
     12.2350000      0.0076171
     12.2360000      0.0076148
     12.2370000      0.0076166
     12.2380000      0.0076123
     12.2390000      0.0076166
     12.2400000      0.0076154
     12.2410000      0.0076163
     12.2420000      0.0076133
     12.2430000      0.0076168
     12.2440000      0.0076157
     12.2450000      0.0076155
     12.2460000      0.0076191
     12.2470000      0.0076166
     12.2480000      0.0076163
     12.2490000      0.0076151
     12.2500000      0.0076155
     12.2510000      0.0076171
     12.2520000      0.0076181
     12.2530000      0.0076177
     12.2540000      0.0076161
     12.2550000      0.0076174
     12.2560000      0.0076164
     12.2570000      0.0076184
     12.2580000      0.0076161
     12.2590000      0.0076179
     12.2600000      0.0076196
     12.2610000      0.0076179
     12.2620000      0.0076188
     12.2630000      0.0076192
     12.2640000      0.0076203
     12.2650000      0.0076186
     12.2660000      0.0076193
     12.2670000      0.0076212
     12.2680000      0.0076216
     12.2690000      0.0076201
     12.2700000      0.0076259
     12.2710000      0.0076210
     12.2720000      0.0076229
     12.2730000      0.0076215
     12.2740000      0.0076241
     12.2750000      0.0076233
     12.2760000      0.0076207
     12.2770000      0.0076249
     12.2780000      0.0076232
     12.2790000      0.0076247
     12.2800000      0.0076228
     12.2810000      0.0076265
     12.2820000      0.0076229
     12.2830000      0.0076269
     12.2840000      0.0076292
     12.2850000      0.0076247
     12.2860000      0.0076270
     12.2870000      0.0076244
     12.2880000      0.0076252
     12.2890000      0.0076242
     12.2900000      0.0076244
     12.2910000      0.0076247
     12.2920000      0.0076270
     12.2930000      0.0076260
     12.2940000      0.0076280
     12.2950000      0.0076260
     12.2960000      0.0076299
     12.2970000      0.0076297
     12.2980000      0.0076315
     12.2990000      0.0076321
     12.3000000      0.0076321
     12.3010000      0.0076308
     12.3020000      0.0076339
     12.3030000      0.0076312
     12.3040000      0.0076327
     12.3050000      0.0076313
     12.3060000      0.0076329
     12.3070000      0.0076313
     12.3080000      0.0076296
     12.3090000      0.0076316
     12.3100000      0.0076328
     12.3110000      0.0076287
     12.3120000      0.0076307
     12.3130000      0.0076329
     12.3140000      0.0076300
     12.3150000      0.0076354
     12.3160000      0.0076315
     12.3170000      0.0076335
     12.3180000      0.0076363
     12.3190000      0.0076368
     12.3200000      0.0076371
     12.3210000      0.0076385
     12.3220000      0.0076377
     12.3230000      0.0076413
     12.3240000      0.0076383
     12.3250000      0.0076380
     12.3260000      0.0076379
     12.3270000      0.0076425
     12.3280000      0.0076408
     12.3290000      0.0076425
     12.3300000      0.0076393
     12.3310000      0.0076420
     12.3320000      0.0076391
     12.3330000      0.0076443
     12.3340000      0.0076417
     12.3350000      0.0076444
     12.3360000      0.0076442
     12.3370000      0.0076482
     12.3380000      0.0076470
     12.3390000      0.0076463
     12.3400000      0.0076461
     12.3410000      0.0076480
     12.3420000      0.0076478
     12.3430000      0.0076484
     12.3440000      0.0076501
     12.3450000      0.0076513
     12.3460000      0.0076495
     12.3470000      0.0076510
     12.3480000      0.0076506
     12.3490000      0.0076508
     12.3500000      0.0076526
     12.3510000      0.0076530
     12.3520000      0.0076520
     12.3530000      0.0076531
     12.3540000      0.0076516
     12.3550000      0.0076516
     12.3560000      0.0076522
     12.3570000      0.0076523
     12.3580000      0.0076535
     12.3590000      0.0076564
     12.3600000      0.0076522
     12.3610000      0.0076529
     12.3620000      0.0076525
     12.3630000      0.0076524
     12.3640000      0.0076543
     12.3650000      0.0076558
     12.3660000      0.0076538
     12.3670000      0.0076562
     12.3680000      0.0076518
     12.3690000      0.0076540
     12.3700000      0.0076555
     12.3710000      0.0076516
     12.3720000      0.0076523
     12.3730000      0.0076531
     12.3740000      0.0076540
     12.3750000      0.0076553
     12.3760000      0.0076551
     12.3770000      0.0076555
     12.3780000      0.0076568
     12.3790000      0.0076559
     12.3800000      0.0076575
     12.3810000      0.0076545
     12.3820000      0.0076548
     12.3830000      0.0076532
     12.3840000      0.0076563
     12.3850000      0.0076605
     12.3860000      0.0076586
     12.3870000      0.0076612
     12.3880000      0.0076620
     12.3890000      0.0076591
     12.3900000      0.0076584
     12.3910000      0.0076583
     12.3920000      0.0076612
     12.3930000      0.0076599
     12.3940000      0.0076627
     12.3950000      0.0076615
     12.3960000      0.0076615
     12.3970000      0.0076629
     12.3980000      0.0076624
     12.3990000      0.0076641
     12.4000000      0.0076644
     12.4010000      0.0076626
     12.4020000      0.0076654
     12.4030000      0.0076627
     12.4040000      0.0076681
     12.4050000      0.0076691
     12.4060000      0.0076632
     12.4070000      0.0076646
     12.4080000      0.0076602
     12.4090000      0.0076623
     12.4100000      0.0076629
     12.4110000      0.0076610
     12.4120000      0.0076621
     12.4130000      0.0076648
     12.4140000      0.0076661
     12.4150000      0.0076664
     12.4160000      0.0076673
     12.4170000      0.0076668
     12.4180000      0.0076672
     12.4190000      0.0076692
     12.4200000      0.0076663
     12.4210000      0.0076704
     12.4220000      0.0076708
     12.4230000      0.0076718
     12.4240000      0.0076692
     12.4250000      0.0076737
     12.4260000      0.0076721
     12.4270000      0.0076762
     12.4280000      0.0076742
     12.4290000      0.0076761
     12.4300000      0.0076728
     12.4310000      0.0076756
     12.4320000      0.0076758
     12.4330000      0.0076797
     12.4340000      0.0076812
     12.4350000      0.0076775
     12.4360000      0.0076807
     12.4370000      0.0076818
     12.4380000      0.0076800
     12.4390000      0.0076817
     12.4400000      0.0076804
     12.4410000      0.0076825
     12.4420000      0.0076804
     12.4430000      0.0076831
     12.4440000      0.0076815
     12.4450000      0.0076832
     12.4460000      0.0076827
     12.4470000      0.0076828
     12.4480000      0.0076845
     12.4490000      0.0076836
     12.4500000      0.0076859
     12.4510000      0.0076868
     12.4520000      0.0076906
     12.4530000      0.0076909
     12.4540000      0.0076899
     12.4550000      0.0076914
     12.4560000      0.0076904
     12.4570000      0.0076948
     12.4580000      0.0076942
     12.4590000      0.0076940
     12.4600000      0.0076961
     12.4610000      0.0076953
     12.4620000      0.0076961
     12.4630000      0.0076944
     12.4640000      0.0076960
     12.4650000      0.0076970
     12.4660000      0.0076983
     12.4670000      0.0076971
     12.4680000      0.0077025
     12.4690000      0.0077022
     12.4700000      0.0076998
     12.4710000      0.0076976
     12.4720000      0.0076995
     12.4730000      0.0076985
     12.4740000      0.0076997
     12.4750000      0.0076982
     12.4760000      0.0077002
     12.4770000      0.0076961
     12.4780000      0.0076975
     12.4790000      0.0076985
     12.4800000      0.0076980
     12.4810000      0.0076969
     12.4820000      0.0076976
     12.4830000      0.0076972
     12.4840000      0.0076976
     12.4850000      0.0076961
     12.4860000      0.0076976
     12.4870000      0.0076976
     12.4880000      0.0077002
     12.4890000      0.0077000
     12.4900000      0.0076986
     12.4910000      0.0077010
     12.4920000      0.0076983
     12.4930000      0.0077030
     12.4940000      0.0077006
     12.4950000      0.0076995
     12.4960000      0.0077042
     12.4970000      0.0077019
     12.4980000      0.0077038
     12.4990000      0.0077013
     12.5000000      0.0076995
     12.5010000      0.0077025
     12.5020000      0.0076941
     12.5030000      0.0077000
     12.5040000      0.0077048
     12.5050000      0.0077020
     12.5060000      0.0077026
     12.5070000      0.0076986
     12.5080000      0.0076982
     12.5090000      0.0076995
     12.5100000      0.0077012
     12.5110000      0.0077012
     12.5120000      0.0076986
     12.5130000      0.0077002
     12.5140000      0.0077010
     12.5150000      0.0076990
     12.5160000      0.0077034
     12.5170000      0.0077044
     12.5180000      0.0077035
     12.5190000      0.0077026
     12.5200000      0.0077057
     12.5210000      0.0077032
     12.5220000      0.0077059
     12.5230000      0.0077057
     12.5240000      0.0077048
     12.5250000      0.0077054
     12.5260000      0.0077051
     12.5270000      0.0077046
     12.5280000      0.0077038
     12.5290000      0.0077069
     12.5300000      0.0077081
     12.5310000      0.0077060
     12.5320000      0.0077075
     12.5330000      0.0077074
     12.5340000      0.0077053
     12.5350000      0.0077057
     12.5360000      0.0077047
     12.5370000      0.0077065
     12.5380000      0.0077085
     12.5390000      0.0077062
     12.5400000      0.0077083
     12.5410000      0.0077045
     12.5420000      0.0077084
     12.5430000      0.0077062
     12.5440000      0.0077053
     12.5450000      0.0077062
     12.5460000      0.0077075
     12.5470000      0.0077071
     12.5480000      0.0077102
     12.5490000      0.0077105
     12.5500000      0.0077132
     12.5510000      0.0077139
     12.5520000      0.0077142
     12.5530000      0.0077161
     12.5540000      0.0077134
     12.5550000      0.0077128
     12.5560000      0.0077128
     12.5570000      0.0077153
     12.5580000      0.0077126
     12.5590000      0.0077145
     12.5600000      0.0077128
     12.5610000      0.0077148
     12.5620000      0.0077131
     12.5630000      0.0077138
     12.5640000      0.0077168
     12.5650000      0.0077130
     12.5660000      0.0077178
     12.5670000      0.0077146
     12.5680000      0.0077181
     12.5690000      0.0077141
     12.5700000      0.0077164
     12.5710000      0.0077153
     12.5720000      0.0077173
     12.5730000      0.0077157
     12.5740000      0.0077189
     12.5750000      0.0077186
     12.5760000      0.0077150
     12.5770000      0.0077149
     12.5780000      0.0077137
     12.5790000      0.0077138
     12.5800000      0.0077123
     12.5810000      0.0077187
     12.5820000      0.0077159
     12.5830000      0.0077127
     12.5840000      0.0077155
     12.5850000      0.0077134
     12.5860000      0.0077127
     12.5870000      0.0077130
     12.5880000      0.0077131
     12.5890000      0.0077150
     12.5900000      0.0077116
     12.5910000      0.0077184
     12.5920000      0.0077175
     12.5930000      0.0077178
     12.5940000      0.0077152
     12.5950000      0.0077177
     12.5960000      0.0077185
     12.5970000      0.0077203
     12.5980000      0.0077171
     12.5990000      0.0077182
     12.6000000      0.0077160
     12.6010000      0.0077189
     12.6020000      0.0077177
     12.6030000      0.0077174
     12.6040000      0.0077156
     12.6050000      0.0077161
     12.6060000      0.0077178
     12.6070000      0.0077175
     12.6080000      0.0077140
     12.6090000      0.0077155
     12.6100000      0.0077127
     12.6110000      0.0077165
     12.6120000      0.0077163
     12.6130000      0.0077177
     12.6140000      0.0077184
     12.6150000      0.0077203
     12.6160000      0.0077199
     12.6170000      0.0077230
     12.6180000      0.0077225
     12.6190000      0.0077220
     12.6200000      0.0077216
     12.6210000      0.0077248
     12.6220000      0.0077256
     12.6230000      0.0077254
     12.6240000      0.0077252
     12.6250000      0.0077274
     12.6260000      0.0077236
     12.6270000      0.0077272
     12.6280000      0.0077272
     12.6290000      0.0077279
     12.6300000      0.0077283
     12.6310000      0.0077258
     12.6320000      0.0077262
     12.6330000      0.0077256
     12.6340000      0.0077242
     12.6350000      0.0077252
     12.6360000      0.0077292
     12.6370000      0.0077297
     12.6380000      0.0077248
     12.6390000      0.0077242
     12.6400000      0.0077259
     12.6410000      0.0077269
     12.6420000      0.0077234
     12.6430000      0.0077270
     12.6440000      0.0077237
     12.6450000      0.0077235
     12.6460000      0.0077268
     12.6470000      0.0077256
     12.6480000      0.0077273
     12.6490000      0.0077275
     12.6500000      0.0077268
     12.6510000      0.0077303
     12.6520000      0.0077305
     12.6530000      0.0077301
     12.6540000      0.0077292
     12.6550000      0.0077300
     12.6560000      0.0077294
     12.6570000      0.0077307
     12.6580000      0.0077303
     12.6590000      0.0077270
     12.6600000      0.0077303
     12.6610000      0.0077310
     12.6620000      0.0077336
     12.6630000      0.0077302
     12.6640000      0.0077332
     12.6650000      0.0077310
     12.6660000      0.0077319
     12.6670000      0.0077326
     12.6680000      0.0077341
     12.6690000      0.0077309
     12.6700000      0.0077346
     12.6710000      0.0077364
     12.6720000      0.0077342
     12.6730000      0.0077331
     12.6740000      0.0077356
     12.6750000      0.0077325
     12.6760000      0.0077341
     12.6770000      0.0077359
     12.6780000      0.0077367
     12.6790000      0.0077344
     12.6800000      0.0077342
     12.6810000      0.0077364
     12.6820000      0.0077336
     12.6830000      0.0077329
     12.6840000      0.0077309
     12.6850000      0.0077326
     12.6860000      0.0077317
     12.6870000      0.0077347
     12.6880000      0.0077363
     12.6890000      0.0077355
     12.6900000      0.0077357
     12.6910000      0.0077360
     12.6920000      0.0077369
     12.6930000      0.0077327
     12.6940000      0.0077375
     12.6950000      0.0077375
     12.6960000      0.0077393
     12.6970000      0.0077411
     12.6980000      0.0077424
     12.6990000      0.0077416
     12.7000000      0.0077401
     12.7010000      0.0077374
     12.7020000      0.0077410
     12.7030000      0.0077388
     12.7040000      0.0077409
     12.7050000      0.0077419
     12.7060000      0.0077405
     12.7070000      0.0077393
     12.7080000      0.0077374
     12.7090000      0.0077385
     12.7100000      0.0077399
     12.7110000      0.0077388
     12.7120000      0.0077399
     12.7130000      0.0077397
     12.7140000      0.0077365
     12.7150000      0.0077397
     12.7160000      0.0077361
     12.7170000      0.0077398
     12.7180000      0.0077402
     12.7190000      0.0077387
     12.7200000      0.0077395
     12.7210000      0.0077399
     12.7220000      0.0077370
     12.7230000      0.0077372
     12.7240000      0.0077363
     12.7250000      0.0077367
     12.7260000      0.0077361
     12.7270000      0.0077359
     12.7280000      0.0077405
     12.7290000      0.0077373
     12.7300000      0.0077407
     12.7310000      0.0077397
     12.7320000      0.0077431
     12.7330000      0.0077411
     12.7340000      0.0077424
     12.7350000      0.0077448
     12.7360000      0.0077450
     12.7370000      0.0077486
     12.7380000      0.0077483
     12.7390000      0.0077489
     12.7400000      0.0077462
     12.7410000      0.0077516
     12.7420000      0.0077484
     12.7430000      0.0077484
     12.7440000      0.0077510
     12.7450000      0.0077498
     12.7460000      0.0077520
     12.7470000      0.0077518
     12.7480000      0.0077514
     12.7490000      0.0077472
     12.7500000      0.0077512
     12.7510000      0.0077490
     12.7520000      0.0077495
     12.7530000      0.0077494
     12.7540000      0.0077486
     12.7550000      0.0077540
     12.7560000      0.0077507
     12.7570000      0.0077505
     12.7580000      0.0077494
     12.7590000      0.0077508
     12.7600000      0.0077506
     12.7610000      0.0077486
     12.7620000      0.0077525
     12.7630000      0.0077513
     12.7640000      0.0077545
     12.7650000      0.0077513
     12.7660000      0.0077502
     12.7670000      0.0077546
     12.7680000      0.0077570
     12.7690000      0.0077602
     12.7700000      0.0077567
     12.7710000      0.0077583
     12.7720000      0.0077575
     12.7730000      0.0077575
     12.7740000      0.0077576
     12.7750000      0.0077603
     12.7760000      0.0077588
     12.7770000      0.0077624
     12.7780000      0.0077589
     12.7790000      0.0077600
     12.7800000      0.0077613
     12.7810000      0.0077589
     12.7820000      0.0077611
     12.7830000      0.0077610
     12.7840000      0.0077592
     12.7850000      0.0077624
     12.7860000      0.0077628
     12.7870000      0.0077594
     12.7880000      0.0077643
     12.7890000      0.0077672
     12.7900000      0.0077656
     12.7910000      0.0077637
     12.7920000      0.0077672
     12.7930000      0.0077659
     12.7940000      0.0077666
     12.7950000      0.0077647
     12.7960000      0.0077693
     12.7970000      0.0077716
     12.7980000      0.0077684
     12.7990000      0.0077687
     12.8000000      0.0077719
     12.8010000      0.0077705
     12.8020000      0.0077738
     12.8030000      0.0077721
     12.8040000      0.0077754
     12.8050000      0.0077731
     12.8060000      0.0077720
     12.8070000      0.0077748
     12.8080000      0.0077742
     12.8090000      0.0077767
     12.8100000      0.0077750
     12.8110000      0.0077760
     12.8120000      0.0077764
     12.8130000      0.0077767
     12.8140000      0.0077788
     12.8150000      0.0077778
     12.8160000      0.0077763
     12.8170000      0.0077798
     12.8180000      0.0077796
     12.8190000      0.0077768
     12.8200000      0.0077813
     12.8210000      0.0077830
     12.8220000      0.0077792
     12.8230000      0.0077781
     12.8240000      0.0077813
     12.8250000      0.0077833
     12.8260000      0.0077820
     12.8270000      0.0077831
     12.8280000      0.0077839
     12.8290000      0.0077807
     12.8300000      0.0077793
     12.8310000      0.0077818
     12.8320000      0.0077797
     12.8330000      0.0077795
     12.8340000      0.0077789
     12.8350000      0.0077780
     12.8360000      0.0077790
     12.8370000      0.0077775
     12.8380000      0.0077778
     12.8390000      0.0077786
     12.8400000      0.0077813
     12.8410000      0.0077810
     12.8420000      0.0077799
     12.8430000      0.0077825
     12.8440000      0.0077861
     12.8450000      0.0077852
     12.8460000      0.0077825
     12.8470000      0.0077807
     12.8480000      0.0077818
     12.8490000      0.0077785
     12.8500000      0.0077819
     12.8510000      0.0077797
     12.8520000      0.0077819
     12.8530000      0.0077783
     12.8540000      0.0077799
     12.8550000      0.0077806
     12.8560000      0.0077833
     12.8570000      0.0077838
     12.8580000      0.0077847
     12.8590000      0.0077855
     12.8600000      0.0077820
     12.8610000      0.0077820
     12.8620000      0.0077869
     12.8630000      0.0077821
     12.8640000      0.0077817
     12.8650000      0.0077801
     12.8660000      0.0077802
     12.8670000      0.0077853
     12.8680000      0.0077828
     12.8690000      0.0077866
     12.8700000      0.0077839
     12.8710000      0.0077833
     12.8720000      0.0077832
     12.8730000      0.0077830
     12.8740000      0.0077866
     12.8750000      0.0077823
     12.8760000      0.0077822
     12.8770000      0.0077839
     12.8780000      0.0077877
     12.8790000      0.0077847
     12.8800000      0.0077871
     12.8810000      0.0077851
     12.8820000      0.0077844
     12.8830000      0.0077849
     12.8840000      0.0077870
     12.8850000      0.0077892
     12.8860000      0.0077872
     12.8870000      0.0077877
     12.8880000      0.0077875
     12.8890000      0.0077894
     12.8900000      0.0077912
     12.8910000      0.0077872
     12.8920000      0.0077903
     12.8930000      0.0077893
     12.8940000      0.0077894
     12.8950000      0.0077939
     12.8960000      0.0077919
     12.8970000      0.0077923
     12.8980000      0.0077952
     12.8990000      0.0077910
     12.9000000      0.0077910
     12.9010000      0.0077946
     12.9020000      0.0077919
     12.9030000      0.0077937
     12.9040000      0.0077958
     12.9050000      0.0077961
     12.9060000      0.0077954
     12.9070000      0.0077929
     12.9080000      0.0077961
     12.9090000      0.0077966
     12.9100000      0.0077972
     12.9110000      0.0077969
     12.9120000      0.0078011
     12.9130000      0.0078012
     12.9140000      0.0078001
     12.9150000      0.0077985
     12.9160000      0.0077999
     12.9170000      0.0078023
     12.9180000      0.0077988
     12.9190000      0.0078008
     12.9200000      0.0078024
     12.9210000      0.0077985
     12.9220000      0.0078033
     12.9230000      0.0078009
     12.9240000      0.0078025
     12.9250000      0.0077968
     12.9260000      0.0077987
     12.9270000      0.0077995
     12.9280000      0.0077976
     12.9290000      0.0077999
     12.9300000      0.0078025
     12.9310000      0.0078018
     12.9320000      0.0078014
     12.9330000      0.0078035
     12.9340000      0.0078053
     12.9350000      0.0078034
     12.9360000      0.0078067
     12.9370000      0.0078039
     12.9380000      0.0078099
     12.9390000      0.0078086
     12.9400000      0.0078071
     12.9410000      0.0078081
     12.9420000      0.0078081
     12.9430000      0.0078070
     12.9440000      0.0078137
     12.9450000      0.0078126
     12.9460000      0.0078143
     12.9470000      0.0078116
     12.9480000      0.0078109
     12.9490000      0.0078121
     12.9500000      0.0078114
     12.9510000      0.0078116
     12.9520000      0.0078130
     12.9530000      0.0078154
     12.9540000      0.0078168
     12.9550000      0.0078162
     12.9560000      0.0078133
     12.9570000      0.0078187
     12.9580000      0.0078144
     12.9590000      0.0078164
     12.9600000      0.0078126
     12.9610000      0.0078141
     12.9620000      0.0078182
     12.9630000      0.0078173
     12.9640000      0.0078181
     12.9650000      0.0078216
     12.9660000      0.0078164
     12.9670000      0.0078211
     12.9680000      0.0078209
     12.9690000      0.0078251
     12.9700000      0.0078188
     12.9710000      0.0078204
     12.9720000      0.0078253
     12.9730000      0.0078217
     12.9740000      0.0078241
     12.9750000      0.0078227
     12.9760000      0.0078214
     12.9770000      0.0078260
     12.9780000      0.0078235
     12.9790000      0.0078251
     12.9800000      0.0078263
     12.9810000      0.0078253
     12.9820000      0.0078259
     12.9830000      0.0078252
     12.9840000      0.0078277
     12.9850000      0.0078261
     12.9860000      0.0078273
     12.9870000      0.0078287
     12.9880000      0.0078262
     12.9890000      0.0078264
     12.9900000      0.0078257
     12.9910000      0.0078295
     12.9920000      0.0078262
     12.9930000      0.0078280
     12.9940000      0.0078259
     12.9950000      0.0078315
     12.9960000      0.0078320
     12.9970000      0.0078290
     12.9980000      0.0078287
     12.9990000      0.0078335
     13.0000000      0.0078309
     13.0010000      0.0078294
     13.0020000      0.0078334
     13.0030000      0.0078325
     13.0040000      0.0078332
     13.0050000      0.0078326
     13.0060000      0.0078305
     13.0070000      0.0078341
     13.0080000      0.0078350
     13.0090000      0.0078353
     13.0100000      0.0078347
     13.0110000      0.0078351
     13.0120000      0.0078365
     13.0130000      0.0078380
     13.0140000      0.0078355
     13.0150000      0.0078336
     13.0160000      0.0078332
     13.0170000      0.0078332
     13.0180000      0.0078355
     13.0190000      0.0078350
     13.0200000      0.0078390
     13.0210000      0.0078354
     13.0220000      0.0078377
     13.0230000      0.0078360
     13.0240000      0.0078391
     13.0250000      0.0078343
     13.0260000      0.0078363
     13.0270000      0.0078368
     13.0280000      0.0078363
     13.0290000      0.0078376
     13.0300000      0.0078364
     13.0310000      0.0078362
     13.0320000      0.0078361
     13.0330000      0.0078391
     13.0340000      0.0078383
     13.0350000      0.0078380
     13.0360000      0.0078342
     13.0370000      0.0078361
     13.0380000      0.0078363
     13.0390000      0.0078360
     13.0400000      0.0078350
     13.0410000      0.0078340
     13.0420000      0.0078376
     13.0430000      0.0078394
     13.0440000      0.0078392
     13.0450000      0.0078421
     13.0460000      0.0078402
     13.0470000      0.0078419
     13.0480000      0.0078440
     13.0490000      0.0078438
     13.0500000      0.0078453
     13.0510000      0.0078444
     13.0520000      0.0078407
     13.0530000      0.0078416
     13.0540000      0.0078460
     13.0550000      0.0078447
     13.0560000      0.0078458
     13.0570000      0.0078434
     13.0580000      0.0078436
     13.0590000      0.0078449
     13.0600000      0.0078470
     13.0610000      0.0078447
     13.0620000      0.0078438
     13.0630000      0.0078474
     13.0640000      0.0078493
     13.0650000      0.0078461
     13.0660000      0.0078489
     13.0670000      0.0078479
     13.0680000      0.0078517
     13.0690000      0.0078499
     13.0700000      0.0078474
     13.0710000      0.0078500
     13.0720000      0.0078537
     13.0730000      0.0078497
     13.0740000      0.0078482
     13.0750000      0.0078489
     13.0760000      0.0078490
     13.0770000      0.0078521
     13.0780000      0.0078486
     13.0790000      0.0078516
     13.0800000      0.0078491
     13.0810000      0.0078489
     13.0820000      0.0078496
     13.0830000      0.0078576
     13.0840000      0.0078580
     13.0850000      0.0078526
     13.0860000      0.0078533
     13.0870000      0.0078496
     13.0880000      0.0078498
     13.0890000      0.0078553
     13.0900000      0.0078543
     13.0910000      0.0078580
     13.0920000      0.0078552
     13.0930000      0.0078566
     13.0940000      0.0078574
     13.0950000      0.0078569
     13.0960000      0.0078543
     13.0970000      0.0078580
     13.0980000      0.0078583
     13.0990000      0.0078581
     13.1000000      0.0078594
     13.1010000      0.0078581
     13.1020000      0.0078615
     13.1030000      0.0078568
     13.1040000      0.0078614
     13.1050000      0.0078649
     13.1060000      0.0078614
     13.1070000      0.0078619
     13.1080000      0.0078619
     13.1090000      0.0078637
     13.1100000      0.0078616
     13.1110000      0.0078616
     13.1120000      0.0078621
     13.1130000      0.0078647
     13.1140000      0.0078603
     13.1150000      0.0078628
     13.1160000      0.0078639
     13.1170000      0.0078640
     13.1180000      0.0078642
     13.1190000      0.0078618
     13.1200000      0.0078626
     13.1210000      0.0078632
     13.1220000      0.0078660
     13.1230000      0.0078651
     13.1240000      0.0078703
     13.1250000      0.0078668
     13.1260000      0.0078698
     13.1270000      0.0078728
     13.1280000      0.0078734
     13.1290000      0.0078706
     13.1300000      0.0078727
     13.1310000      0.0078746
     13.1320000      0.0078742
     13.1330000      0.0078774
     13.1340000      0.0078789
     13.1350000      0.0078802
     13.1360000      0.0078770
     13.1370000      0.0078778
     13.1380000      0.0078764
     13.1390000      0.0078769
     13.1400000      0.0078808
     13.1410000      0.0078795
     13.1420000      0.0078764
     13.1430000      0.0078760
     13.1440000      0.0078791
     13.1450000      0.0078790
     13.1460000      0.0078812
     13.1470000      0.0078769
     13.1480000      0.0078803
     13.1490000      0.0078798
     13.1500000      0.0078818
     13.1510000      0.0078793
     13.1520000      0.0078820
     13.1530000      0.0078831
     13.1540000      0.0078844
     13.1550000      0.0078843
     13.1560000      0.0078835
     13.1570000      0.0078847
     13.1580000      0.0078873
     13.1590000      0.0078880
     13.1600000      0.0078883
     13.1610000      0.0078855
     13.1620000      0.0078859
     13.1630000      0.0078857
     13.1640000      0.0078850
     13.1650000      0.0078874
     13.1660000      0.0078851
     13.1670000      0.0078864
     13.1680000      0.0078839
     13.1690000      0.0078841
     13.1700000      0.0078824
     13.1710000      0.0078821
     13.1720000      0.0078834
     13.1730000      0.0078794
     13.1740000      0.0078805
     13.1750000      0.0078785
     13.1760000      0.0078843
     13.1770000      0.0078819
     13.1780000      0.0078795
     13.1790000      0.0078833
     13.1800000      0.0078788
     13.1810000      0.0078789
     13.1820000      0.0078799
     13.1830000      0.0078839
     13.1840000      0.0078814
     13.1850000      0.0078820
     13.1860000      0.0078856
     13.1870000      0.0078813
     13.1880000      0.0078836
     13.1890000      0.0078839
     13.1900000      0.0078838
     13.1910000      0.0078809
     13.1920000      0.0078818
     13.1930000      0.0078840
     13.1940000      0.0078822
     13.1950000      0.0078835
     13.1960000      0.0078836
     13.1970000      0.0078851
     13.1980000      0.0078857
     13.1990000      0.0078874
     13.2000000      0.0078899
     13.2010000      0.0078887
     13.2020000      0.0078853
     13.2030000      0.0078877
     13.2040000      0.0078853
     13.2050000      0.0078836
     13.2060000      0.0078865
     13.2070000      0.0078832
     13.2080000      0.0078883
     13.2090000      0.0078829
     13.2100000      0.0078854
     13.2110000      0.0078860
     13.2120000      0.0078860
     13.2130000      0.0078868
     13.2140000      0.0078850
     13.2150000      0.0078840
     13.2160000      0.0078856
     13.2170000      0.0078845
     13.2180000      0.0078870
     13.2190000      0.0078863
     13.2200000      0.0078864
     13.2210000      0.0078892
     13.2220000      0.0078873
     13.2230000      0.0078880
     13.2240000      0.0078883
     13.2250000      0.0078863
     13.2260000      0.0078872
     13.2270000      0.0078884
     13.2280000      0.0078908
     13.2290000      0.0078881
     13.2300000      0.0078875
     13.2310000      0.0078895
     13.2320000      0.0078865
     13.2330000      0.0078856
     13.2340000      0.0078845
     13.2350000      0.0078891
     13.2360000      0.0078876
     13.2370000      0.0078852
     13.2380000      0.0078881
     13.2390000      0.0078871
     13.2400000      0.0078837
     13.2410000      0.0078833
     13.2420000      0.0078861
     13.2430000      0.0078874
     13.2440000      0.0078875
     13.2450000      0.0078866
     13.2460000      0.0078871
     13.2470000      0.0078924
     13.2480000      0.0078912
     13.2490000      0.0078938
     13.2500000      0.0078924
     13.2510000      0.0078946
     13.2520000      0.0078973
     13.2530000      0.0078956
     13.2540000      0.0078981
     13.2550000      0.0078914
     13.2560000      0.0078980
     13.2570000      0.0078943
     13.2580000      0.0078962
     13.2590000      0.0078959
     13.2600000      0.0078963
     13.2610000      0.0078963
     13.2620000      0.0078961
     13.2630000      0.0078966
     13.2640000      0.0078953
     13.2650000      0.0078941
     13.2660000      0.0078975
     13.2670000      0.0078990
     13.2680000      0.0078987
     13.2690000      0.0079001
     13.2700000      0.0078959
     13.2710000      0.0078953
     13.2720000      0.0078959
     13.2730000      0.0078926
     13.2740000      0.0078973
     13.2750000      0.0078970
     13.2760000      0.0078937
     13.2770000      0.0078940
     13.2780000      0.0078982
     13.2790000      0.0078922
     13.2800000      0.0078924
     13.2810000      0.0078919
     13.2820000      0.0078944
     13.2830000      0.0078921
     13.2840000      0.0078915
     13.2850000      0.0078930
     13.2860000      0.0078952
     13.2870000      0.0078939
     13.2880000      0.0078978
     13.2890000      0.0078977
     13.2900000      0.0078969
     13.2910000      0.0078971
     13.2920000      0.0079005
     13.2930000      0.0078968
     13.2940000      0.0078988
     13.2950000      0.0078987
     13.2960000      0.0078988
     13.2970000      0.0078993
     13.2980000      0.0078995
     13.2990000      0.0079008
     13.3000000      0.0078988
     13.3010000      0.0078980
     13.3020000      0.0079007
     13.3030000      0.0078987
     13.3040000      0.0079015
     13.3050000      0.0078979
     13.3060000      0.0079013
     13.3070000      0.0079019
     13.3080000      0.0079001
     13.3090000      0.0079020
     13.3100000      0.0078999
     13.3110000      0.0078997
     13.3120000      0.0078987
     13.3130000      0.0078997
     13.3140000      0.0079040
     13.3150000      0.0078981
     13.3160000      0.0078984
     13.3170000      0.0078987
     13.3180000      0.0078988
     13.3190000      0.0079010
     13.3200000      0.0079017
     13.3210000      0.0079024
     13.3220000      0.0079014
     13.3230000      0.0079017
     13.3240000      0.0078995
     13.3250000      0.0079005
     13.3260000      0.0078977
     13.3270000      0.0079037
     13.3280000      0.0079035
     13.3290000      0.0079079
     13.3300000      0.0079036
     13.3310000      0.0079057
     13.3320000      0.0079063
     13.3330000      0.0079059
     13.3340000      0.0079090
     13.3350000      0.0079062
     13.3360000      0.0079104
     13.3370000      0.0079108
     13.3380000      0.0079063
     13.3390000      0.0079118
     13.3400000      0.0079091
     13.3410000      0.0079087
     13.3420000      0.0079085
     13.3430000      0.0079105
     13.3440000      0.0079100
     13.3450000      0.0079101
     13.3460000      0.0079134
     13.3470000      0.0079093
     13.3480000      0.0079143
     13.3490000      0.0079136
     13.3500000      0.0079155
     13.3510000      0.0079123
     13.3520000      0.0079132
     13.3530000      0.0079149
     13.3540000      0.0079168
     13.3550000      0.0079127
     13.3560000      0.0079130
     13.3570000      0.0079157
     13.3580000      0.0079132
     13.3590000      0.0079146
     13.3600000      0.0079171
     13.3610000      0.0079193
     13.3620000      0.0079162
     13.3630000      0.0079156
     13.3640000      0.0079182
     13.3650000      0.0079175
     13.3660000      0.0079152
     13.3670000      0.0079169
     13.3680000      0.0079173
     13.3690000      0.0079148
     13.3700000      0.0079161
     13.3710000      0.0079180
     13.3720000      0.0079172
     13.3730000      0.0079184
     13.3740000      0.0079162
     13.3750000      0.0079172
     13.3760000      0.0079171
     13.3770000      0.0079187
     13.3780000      0.0079152
     13.3790000      0.0079165
     13.3800000      0.0079204
     13.3810000      0.0079177
     13.3820000      0.0079170
     13.3830000      0.0079209
     13.3840000      0.0079181
     13.3850000      0.0079185
     13.3860000      0.0079210
     13.3870000      0.0079224
     13.3880000      0.0079244
     13.3890000      0.0079208
     13.3900000      0.0079239
     13.3910000      0.0079236
     13.3920000      0.0079222
     13.3930000      0.0079223
     13.3940000      0.0079239
     13.3950000      0.0079245
     13.3960000      0.0079237
     13.3970000      0.0079242
     13.3980000      0.0079259
     13.3990000      0.0079214
     13.4000000      0.0079253
     13.4010000      0.0079225
     13.4020000      0.0079260
     13.4030000      0.0079245
     13.4040000      0.0079226
     13.4050000      0.0079221
     13.4060000      0.0079240
     13.4070000      0.0079249
     13.4080000      0.0079277
     13.4090000      0.0079258
     13.4100000      0.0079284
     13.4110000      0.0079275
     13.4120000      0.0079269
     13.4130000      0.0079291
     13.4140000      0.0079260
     13.4150000      0.0079277
     13.4160000      0.0079259
     13.4170000      0.0079285
     13.4180000      0.0079288
     13.4190000      0.0079281
     13.4200000      0.0079326
     13.4210000      0.0079347
     13.4220000      0.0079368
     13.4230000      0.0079354
     13.4240000      0.0079349
     13.4250000      0.0079369
     13.4260000      0.0079342
     13.4270000      0.0079353
     13.4280000      0.0079333
     13.4290000      0.0079375
     13.4300000      0.0079356
     13.4310000      0.0079375
     13.4320000      0.0079395
     13.4330000      0.0079393
     13.4340000      0.0079389
     13.4350000      0.0079395
     13.4360000      0.0079379
     13.4370000      0.0079366
     13.4380000      0.0079382
     13.4390000      0.0079409
     13.4400000      0.0079399
     13.4410000      0.0079442
     13.4420000      0.0079445
     13.4430000      0.0079414
     13.4440000      0.0079415
     13.4450000      0.0079447
     13.4460000      0.0079438
     13.4470000      0.0079411
     13.4480000      0.0079431
     13.4490000      0.0079415
     13.4500000      0.0079459
     13.4510000      0.0079430
     13.4520000      0.0079447
     13.4530000      0.0079423
     13.4540000      0.0079438
     13.4550000      0.0079443
     13.4560000      0.0079414
     13.4570000      0.0079423
     13.4580000      0.0079453
     13.4590000      0.0079441
     13.4600000      0.0079457
     13.4610000      0.0079469
     13.4620000      0.0079501
     13.4630000      0.0079473
     13.4640000      0.0079457
     13.4650000      0.0079490
     13.4660000      0.0079474
     13.4670000      0.0079477
     13.4680000      0.0079500
     13.4690000      0.0079523
     13.4700000      0.0079472
     13.4710000      0.0079500
     13.4720000      0.0079498
     13.4730000      0.0079510
     13.4740000      0.0079507
     13.4750000      0.0079472
     13.4760000      0.0079486
     13.4770000      0.0079483
     13.4780000      0.0079497
     13.4790000      0.0079513
     13.4800000      0.0079528
     13.4810000      0.0079490
     13.4820000      0.0079507
     13.4830000      0.0079530
     13.4840000      0.0079521
     13.4850000      0.0079545
     13.4860000      0.0079529
     13.4870000      0.0079524
     13.4880000      0.0079548
     13.4890000      0.0079514
     13.4900000      0.0079527
     13.4910000      0.0079506
     13.4920000      0.0079513
     13.4930000      0.0079507
     13.4940000      0.0079510
     13.4950000      0.0079506
     13.4960000      0.0079521
     13.4970000      0.0079506
     13.4980000      0.0079537
     13.4990000      0.0079515
     13.5000000      0.0079527
     13.5010000      0.0079534
     13.5020000      0.0079514
     13.5030000      0.0079543
     13.5040000      0.0079541
     13.5050000      0.0079582
     13.5060000      0.0079514
     13.5070000      0.0079549
     13.5080000      0.0079556
     13.5090000      0.0079535
     13.5100000      0.0079563
     13.5110000      0.0079553
     13.5120000      0.0079578
     13.5130000      0.0079529
     13.5140000      0.0079565
     13.5150000      0.0079518
     13.5160000      0.0079545
     13.5170000      0.0079530
     13.5180000      0.0079533
     13.5190000      0.0079543
     13.5200000      0.0079531
     13.5210000      0.0079515
     13.5220000      0.0079500
     13.5230000      0.0079540
     13.5240000      0.0079541
     13.5250000      0.0079560
     13.5260000      0.0079560
     13.5270000      0.0079573
     13.5280000      0.0079572
     13.5290000      0.0079573
     13.5300000      0.0079590
     13.5310000      0.0079611
     13.5320000      0.0079592
     13.5330000      0.0079604
     13.5340000      0.0079595
     13.5350000      0.0079612
     13.5360000      0.0079632
     13.5370000      0.0079642
     13.5380000      0.0079682
     13.5390000      0.0079666
     13.5400000      0.0079681
     13.5410000      0.0079637
     13.5420000      0.0079618
     13.5430000      0.0079630
     13.5440000      0.0079659
     13.5450000      0.0079629
     13.5460000      0.0079669
     13.5470000      0.0079681
     13.5480000      0.0079654
     13.5490000      0.0079636
     13.5500000      0.0079735
     13.5510000      0.0079712
     13.5520000      0.0079730
     13.5530000      0.0079729
     13.5540000      0.0079737
     13.5550000      0.0079711
     13.5560000      0.0079735
     13.5570000      0.0079742
     13.5580000      0.0079746
     13.5590000      0.0079734
     13.5600000      0.0079716
     13.5610000      0.0079726
     13.5620000      0.0079751
     13.5630000      0.0079745
     13.5640000      0.0079750
     13.5650000      0.0079759
     13.5660000      0.0079765
     13.5670000      0.0079766
     13.5680000      0.0079777
     13.5690000      0.0079802
     13.5700000      0.0079797
     13.5710000      0.0079806
     13.5720000      0.0079797
     13.5730000      0.0079765
     13.5740000      0.0079792
     13.5750000      0.0079787
     13.5760000      0.0079763
     13.5770000      0.0079763
     13.5780000      0.0079797
     13.5790000      0.0079796
     13.5800000      0.0079800
     13.5810000      0.0079807
     13.5820000      0.0079778
     13.5830000      0.0079849
     13.5840000      0.0079848
     13.5850000      0.0079839
     13.5860000      0.0079886
     13.5870000      0.0079836
     13.5880000      0.0079866
     13.5890000      0.0079866
     13.5900000      0.0079875
     13.5910000      0.0079892
     13.5920000      0.0079887
     13.5930000      0.0079869
     13.5940000      0.0079860
     13.5950000      0.0079893
     13.5960000      0.0079867
     13.5970000      0.0079910
     13.5980000      0.0079906
     13.5990000      0.0079896
     13.6000000      0.0079893
     13.6010000      0.0079890
     13.6020000      0.0079913
     13.6030000      0.0079909
     13.6040000      0.0079917
     13.6050000      0.0079924
     13.6060000      0.0079938
     13.6070000      0.0079883
     13.6080000      0.0079904
     13.6090000      0.0079917
     13.6100000      0.0079963
     13.6110000      0.0079958
     13.6120000      0.0079949
     13.6130000      0.0079989
     13.6140000      0.0079945
     13.6150000      0.0079978
     13.6160000      0.0079960
     13.6170000      0.0080012
     13.6180000      0.0079935
     13.6190000      0.0079969
     13.6200000      0.0079970
     13.6210000      0.0079981
     13.6220000      0.0079968
     13.6230000      0.0079953
     13.6240000      0.0079975
     13.6250000      0.0079991
     13.6260000      0.0079984
     13.6270000      0.0079998
     13.6280000      0.0080017
     13.6290000      0.0079989
     13.6300000      0.0080021
     13.6310000      0.0079971
     13.6320000      0.0079993
     13.6330000      0.0080016
     13.6340000      0.0080020
     13.6350000      0.0079987
     13.6360000      0.0080018
     13.6370000      0.0079994
     13.6380000      0.0080022
     13.6390000      0.0079995
     13.6400000      0.0080020
     13.6410000      0.0080015
     13.6420000      0.0079997
     13.6430000      0.0080004
     13.6440000      0.0080008
     13.6450000      0.0080017
     13.6460000      0.0080011
     13.6470000      0.0080015
     13.6480000      0.0079992
     13.6490000      0.0080065
     13.6500000      0.0080060
     13.6510000      0.0080038
     13.6520000      0.0080038
     13.6530000      0.0080054
     13.6540000      0.0080038
     13.6550000      0.0080036
     13.6560000      0.0080058
     13.6570000      0.0080039
     13.6580000      0.0080027
     13.6590000      0.0080046
     13.6600000      0.0080035
     13.6610000      0.0080075
     13.6620000      0.0080048
     13.6630000      0.0080022
     13.6640000      0.0080067
     13.6650000      0.0080070
     13.6660000      0.0080058
     13.6670000      0.0080064
     13.6680000      0.0080047
     13.6690000      0.0080000
     13.6700000      0.0080018
     13.6710000      0.0080056
     13.6720000      0.0080045
     13.6730000      0.0080033
     13.6740000      0.0080045
     13.6750000      0.0080028
     13.6760000      0.0080077
     13.6770000      0.0080058
     13.6780000      0.0080038
     13.6790000      0.0080079
     13.6800000      0.0080087
     13.6810000      0.0080079
     13.6820000      0.0080097
     13.6830000      0.0080073
     13.6840000      0.0080092
     13.6850000      0.0080094
     13.6860000      0.0080084
     13.6870000      0.0080093
     13.6880000      0.0080110
     13.6890000      0.0080104
     13.6900000      0.0080077
     13.6910000      0.0080108
     13.6920000      0.0080140
     13.6930000      0.0080081
     13.6940000      0.0080126
     13.6950000      0.0080097
     13.6960000      0.0080138
     13.6970000      0.0080099
     13.6980000      0.0080121
     13.6990000      0.0080120
     13.7000000      0.0080111
     13.7010000      0.0080125
     13.7020000      0.0080110
     13.7030000      0.0080135
     13.7040000      0.0080135
     13.7050000      0.0080145
     13.7060000      0.0080128
     13.7070000      0.0080103
     13.7080000      0.0080121
     13.7090000      0.0080150
     13.7100000      0.0080144
     13.7110000      0.0080158
     13.7120000      0.0080123
     13.7130000      0.0080181
     13.7140000      0.0080187
     13.7150000      0.0080174
     13.7160000      0.0080165
     13.7170000      0.0080158
     13.7180000      0.0080171
     13.7190000      0.0080161
     13.7200000      0.0080164
     13.7210000      0.0080181
     13.7220000      0.0080164
     13.7230000      0.0080184
     13.7240000      0.0080157
     13.7250000      0.0080172
     13.7260000      0.0080147
     13.7270000      0.0080155
     13.7280000      0.0080161
     13.7290000      0.0080156
     13.7300000      0.0080169
     13.7310000      0.0080192
     13.7320000      0.0080183
     13.7330000      0.0080193
     13.7340000      0.0080206
     13.7350000      0.0080186
     13.7360000      0.0080226
     13.7370000      0.0080208
     13.7380000      0.0080204
     13.7390000      0.0080194
     13.7400000      0.0080211
     13.7410000      0.0080225
     13.7420000      0.0080195
     13.7430000      0.0080225
     13.7440000      0.0080236
     13.7450000      0.0080245
     13.7460000      0.0080225
     13.7470000      0.0080250
     13.7480000      0.0080291
     13.7490000      0.0080270
     13.7500000      0.0080269
     13.7510000      0.0080241
     13.7520000      0.0080296
     13.7530000      0.0080268
     13.7540000      0.0080266
     13.7550000      0.0080273
     13.7560000      0.0080271
     13.7570000      0.0080262
     13.7580000      0.0080262
     13.7590000      0.0080276
     13.7600000      0.0080304
     13.7610000      0.0080290
     13.7620000      0.0080288
     13.7630000      0.0080321
     13.7640000      0.0080294
     13.7650000      0.0080297
     13.7660000      0.0080327
     13.7670000      0.0080310
     13.7680000      0.0080315
     13.7690000      0.0080300
     13.7700000      0.0080303
     13.7710000      0.0080324
     13.7720000      0.0080330
     13.7730000      0.0080315
     13.7740000      0.0080333
     13.7750000      0.0080344
     13.7760000      0.0080337
     13.7770000      0.0080377
     13.7780000      0.0080321
     13.7790000      0.0080326
     13.7800000      0.0080334
     13.7810000      0.0080334
     13.7820000      0.0080309
     13.7830000      0.0080278
     13.7840000      0.0080299
     13.7850000      0.0080314
     13.7860000      0.0080346
     13.7870000      0.0080323
     13.7880000      0.0080302
     13.7890000      0.0080319
     13.7900000      0.0080340
     13.7910000      0.0080311
     13.7920000      0.0080360
     13.7930000      0.0080308
     13.7940000      0.0080358
     13.7950000      0.0080363
     13.7960000      0.0080370
     13.7970000      0.0080387
     13.7980000      0.0080386
     13.7990000      0.0080407
     13.8000000      0.0080413
     13.8010000      0.0080411
     13.8020000      0.0080433
     13.8030000      0.0080426
     13.8040000      0.0080368
     13.8050000      0.0080412
     13.8060000      0.0080434
     13.8070000      0.0080377
     13.8080000      0.0080399
     13.8090000      0.0080425
     13.8100000      0.0080413
     13.8110000      0.0080415
     13.8120000      0.0080416
     13.8130000      0.0080402
     13.8140000      0.0080410
     13.8150000      0.0080390
     13.8160000      0.0080435
     13.8170000      0.0080436
     13.8180000      0.0080462
     13.8190000      0.0080472
     13.8200000      0.0080468
     13.8210000      0.0080455
     13.8220000      0.0080472
     13.8230000      0.0080510
     13.8240000      0.0080496
     13.8250000      0.0080479
     13.8260000      0.0080505
     13.8270000      0.0080481
     13.8280000      0.0080518
     13.8290000      0.0080505
     13.8300000      0.0080557
     13.8310000      0.0080520
     13.8320000      0.0080515
     13.8330000      0.0080535
     13.8340000      0.0080558
     13.8350000      0.0080550
     13.8360000      0.0080538
     13.8370000      0.0080551
     13.8380000      0.0080500
     13.8390000      0.0080524
     13.8400000      0.0080508
     13.8410000      0.0080538
     13.8420000      0.0080524
     13.8430000      0.0080513
     13.8440000      0.0080540
     13.8450000      0.0080549
     13.8460000      0.0080577
     13.8470000      0.0080567
     13.8480000      0.0080547
     13.8490000      0.0080524
     13.8500000      0.0080581
     13.8510000      0.0080546
     13.8520000      0.0080543
     13.8530000      0.0080583
     13.8540000      0.0080574
     13.8550000      0.0080591
     13.8560000      0.0080587
     13.8570000      0.0080624
     13.8580000      0.0080562
     13.8590000      0.0080611
     13.8600000      0.0080614
     13.8610000      0.0080615
     13.8620000      0.0080589
     13.8630000      0.0080637
     13.8640000      0.0080621
     13.8650000      0.0080631
     13.8660000      0.0080648
     13.8670000      0.0080635
     13.8680000      0.0080669
     13.8690000      0.0080645
     13.8700000      0.0080628
     13.8710000      0.0080651
     13.8720000      0.0080655
     13.8730000      0.0080675
     13.8740000      0.0080662
     13.8750000      0.0080668
     13.8760000      0.0080667
     13.8770000      0.0080660
     13.8780000      0.0080648
     13.8790000      0.0080629
     13.8800000      0.0080657
     13.8810000      0.0080671
     13.8820000      0.0080667
     13.8830000      0.0080658
     13.8840000      0.0080668
     13.8850000      0.0080661
     13.8860000      0.0080691
     13.8870000      0.0080668
     13.8880000      0.0080670
     13.8890000      0.0080667
     13.8900000      0.0080708
     13.8910000      0.0080706
     13.8920000      0.0080714
     13.8930000      0.0080717
     13.8940000      0.0080721
     13.8950000      0.0080762
     13.8960000      0.0080731
     13.8970000      0.0080776
     13.8980000      0.0080733
     13.8990000      0.0080767
     13.9000000      0.0080734
     13.9010000      0.0080734
     13.9020000      0.0080716
     13.9030000      0.0080727
     13.9040000      0.0080728
     13.9050000      0.0080735
     13.9060000      0.0080748
     13.9070000      0.0080757
     13.9080000      0.0080754
     13.9090000      0.0080783
     13.9100000      0.0080742
     13.9110000      0.0080739
     13.9120000      0.0080755
     13.9130000      0.0080736
     13.9140000      0.0080782
     13.9150000      0.0080744
     13.9160000      0.0080765
     13.9170000      0.0080791
     13.9180000      0.0080769
     13.9190000      0.0080774
     13.9200000      0.0080762
     13.9210000      0.0080798
     13.9220000      0.0080766
     13.9230000      0.0080777
     13.9240000      0.0080806
     13.9250000      0.0080755
     13.9260000      0.0080795
     13.9270000      0.0080791
     13.9280000      0.0080763
     13.9290000      0.0080781
     13.9300000      0.0080825
     13.9310000      0.0080799
     13.9320000      0.0080796
     13.9330000      0.0080791
     13.9340000      0.0080822
     13.9350000      0.0080853
     13.9360000      0.0080848
     13.9370000      0.0080840
     13.9380000      0.0080842
     13.9390000      0.0080831
     13.9400000      0.0080847
     13.9410000      0.0080840
     13.9420000      0.0080850
     13.9430000      0.0080867
     13.9440000      0.0080869
     13.9450000      0.0080875
     13.9460000      0.0080907
     13.9470000      0.0080879
     13.9480000      0.0080937
     13.9490000      0.0080941
     13.9500000      0.0080928
     13.9510000      0.0080933
     13.9520000      0.0080917
     13.9530000      0.0080955
     13.9540000      0.0080960
     13.9550000      0.0080961
     13.9560000      0.0080934
     13.9570000      0.0080943
     13.9580000      0.0080963
     13.9590000      0.0080938
     13.9600000      0.0080931
     13.9610000      0.0080930
     13.9620000      0.0080957
     13.9630000      0.0080959
     13.9640000      0.0080947
     13.9650000      0.0080938
     13.9660000      0.0080938
     13.9670000      0.0080991
     13.9680000      0.0080969
     13.9690000      0.0080969
     13.9700000      0.0080958
     13.9710000      0.0080990
     13.9720000      0.0081010
     13.9730000      0.0081024
     13.9740000      0.0081023
     13.9750000      0.0081050
     13.9760000      0.0081042
     13.9770000      0.0081049
     13.9780000      0.0081066
     13.9790000      0.0081004
     13.9800000      0.0081069
     13.9810000      0.0081058
     13.9820000      0.0081053
     13.9830000      0.0081059
     13.9840000      0.0081028
     13.9850000      0.0081025
     13.9860000      0.0081055
     13.9870000      0.0081051
     13.9880000      0.0081077
     13.9890000      0.0081079
     13.9900000      0.0081080
     13.9910000      0.0081050
     13.9920000      0.0081061
     13.9930000      0.0081081
     13.9940000      0.0081078
     13.9950000      0.0081117
     13.9960000      0.0081100
     13.9970000      0.0081150
     13.9980000      0.0081118
     13.9990000      0.0081136
     14.0000000      0.0081125
     14.0010000      0.0081134
     14.0020000      0.0081139
     14.0030000      0.0081142
     14.0040000      0.0081163
     14.0050000      0.0081138
     14.0060000      0.0081141
     14.0070000      0.0081130
     14.0080000      0.0081154
     14.0090000      0.0081167
     14.0100000      0.0081108
     14.0110000      0.0081134
     14.0120000      0.0081137
     14.0130000      0.0081149
     14.0140000      0.0081144
     14.0150000      0.0081132
     14.0160000      0.0081151
     14.0170000      0.0081118
     14.0180000      0.0081146
     14.0190000      0.0081162
     14.0200000      0.0081151
     14.0210000      0.0081161
     14.0220000      0.0081150
     14.0230000      0.0081188
     14.0240000      0.0081176
     14.0250000      0.0081211
     14.0260000      0.0081199
     14.0270000      0.0081181
     14.0280000      0.0081216
     14.0290000      0.0081222
     14.0300000      0.0081255
     14.0310000      0.0081233
     14.0320000      0.0081223
     14.0330000      0.0081273
     14.0340000      0.0081223
     14.0350000      0.0081232
     14.0360000      0.0081268
     14.0370000      0.0081237
     14.0380000      0.0081234
     14.0390000      0.0081291
     14.0400000      0.0081290
     14.0410000      0.0081276
     14.0420000      0.0081291
     14.0430000      0.0081305
     14.0440000      0.0081291
     14.0450000      0.0081286
     14.0460000      0.0081326
     14.0470000      0.0081328
     14.0480000      0.0081330
     14.0490000      0.0081317
     14.0500000      0.0081344
     14.0510000      0.0081300
     14.0520000      0.0081365
     14.0530000      0.0081342
     14.0540000      0.0081364
     14.0550000      0.0081343
     14.0560000      0.0081361
     14.0570000      0.0081305
     14.0580000      0.0081357
     14.0590000      0.0081358
     14.0600000      0.0081381
     14.0610000      0.0081355
     14.0620000      0.0081352
     14.0630000      0.0081346
     14.0640000      0.0081370
     14.0650000      0.0081369
     14.0660000      0.0081347
     14.0670000      0.0081338
     14.0680000      0.0081360
     14.0690000      0.0081346
     14.0700000      0.0081378
     14.0710000      0.0081384
     14.0720000      0.0081381
     14.0730000      0.0081413
     14.0740000      0.0081398
     14.0750000      0.0081391
     14.0760000      0.0081363
     14.0770000      0.0081332
     14.0780000      0.0081341
     14.0790000      0.0081331
     14.0800000      0.0081345
     14.0810000      0.0081314
     14.0820000      0.0081343
     14.0830000      0.0081345
     14.0840000      0.0081381
     14.0850000      0.0081339
     14.0860000      0.0081335
     14.0870000      0.0081347
     14.0880000      0.0081369
     14.0890000      0.0081333
     14.0900000      0.0081355
     14.0910000      0.0081388
     14.0920000      0.0081379
     14.0930000      0.0081404
     14.0940000      0.0081369
     14.0950000      0.0081415
     14.0960000      0.0081403
     14.0970000      0.0081406
     14.0980000      0.0081464
     14.0990000      0.0081430
     14.1000000      0.0081447
     14.1010000      0.0081467
     14.1020000      0.0081425
     14.1030000      0.0081456
     14.1040000      0.0081449
     14.1050000      0.0081492
     14.1060000      0.0081498
     14.1070000      0.0081461
     14.1080000      0.0081446
     14.1090000      0.0081457
     14.1100000      0.0081487
     14.1110000      0.0081463
     14.1120000      0.0081462
     14.1130000      0.0081478
     14.1140000      0.0081472
     14.1150000      0.0081449
     14.1160000      0.0081461
     14.1170000      0.0081489
     14.1180000      0.0081460
     14.1190000      0.0081473
     14.1200000      0.0081469
     14.1210000      0.0081447
     14.1220000      0.0081467
     14.1230000      0.0081411
     14.1240000      0.0081471
     14.1250000      0.0081464
     14.1260000      0.0081493
     14.1270000      0.0081501
     14.1280000      0.0081447
     14.1290000      0.0081465
     14.1300000      0.0081494
     14.1310000      0.0081479
     14.1320000      0.0081457
     14.1330000      0.0081467
     14.1340000      0.0081465
     14.1350000      0.0081471
     14.1360000      0.0081467
     14.1370000      0.0081485
     14.1380000      0.0081455
     14.1390000      0.0081455
     14.1400000      0.0081488
     14.1410000      0.0081491
     14.1420000      0.0081481
     14.1430000      0.0081508
     14.1440000      0.0081478
     14.1450000      0.0081543
     14.1460000      0.0081531
     14.1470000      0.0081521
     14.1480000      0.0081513
     14.1490000      0.0081532
     14.1500000      0.0081515
     14.1510000      0.0081527
     14.1520000      0.0081531
     14.1530000      0.0081517
     14.1540000      0.0081540
     14.1550000      0.0081517
     14.1560000      0.0081565
     14.1570000      0.0081564
     14.1580000      0.0081562
     14.1590000      0.0081568
     14.1600000      0.0081594
     14.1610000      0.0081570
     14.1620000      0.0081604
     14.1630000      0.0081586
     14.1640000      0.0081574
     14.1650000      0.0081628
     14.1660000      0.0081624
     14.1670000      0.0081624
     14.1680000      0.0081639
     14.1690000      0.0081640
     14.1700000      0.0081665
     14.1710000      0.0081653
     14.1720000      0.0081658
     14.1730000      0.0081659
     14.1740000      0.0081665
     14.1750000      0.0081689
     14.1760000      0.0081697
     14.1770000      0.0081678
     14.1780000      0.0081703
     14.1790000      0.0081685
     14.1800000      0.0081718
     14.1810000      0.0081686
     14.1820000      0.0081698
     14.1830000      0.0081699
     14.1840000      0.0081699
     14.1850000      0.0081720
     14.1860000      0.0081745
     14.1870000      0.0081741
     14.1880000      0.0081702
     14.1890000      0.0081740
     14.1900000      0.0081750
     14.1910000      0.0081751
     14.1920000      0.0081744
     14.1930000      0.0081767
     14.1940000      0.0081778
     14.1950000      0.0081752
     14.1960000      0.0081798
     14.1970000      0.0081794
     14.1980000      0.0081765
     14.1990000      0.0081816
     14.2000000      0.0081795
     14.2010000      0.0081788
     14.2020000      0.0081765
     14.2030000      0.0081790
     14.2040000      0.0081806
     14.2050000      0.0081816
     14.2060000      0.0081771
     14.2070000      0.0081794
     14.2080000      0.0081807
     14.2090000      0.0081830
     14.2100000      0.0081822
     14.2110000      0.0081839
     14.2120000      0.0081838
     14.2130000      0.0081825
     14.2140000      0.0081829
     14.2150000      0.0081848
     14.2160000      0.0081804
     14.2170000      0.0081816
     14.2180000      0.0081825
     14.2190000      0.0081834
     14.2200000      0.0081825
     14.2210000      0.0081775
     14.2220000      0.0081844
     14.2230000      0.0081821
     14.2240000      0.0081835
     14.2250000      0.0081861
     14.2260000      0.0081856
     14.2270000      0.0081866
     14.2280000      0.0081894
     14.2290000      0.0081882
     14.2300000      0.0081862
     14.2310000      0.0081917
     14.2320000      0.0081893
     14.2330000      0.0081902
     14.2340000      0.0081917
     14.2350000      0.0081930
     14.2360000      0.0081968
     14.2370000      0.0081940
     14.2380000      0.0081927
     14.2390000      0.0081895
     14.2400000      0.0081912
     14.2410000      0.0081888
     14.2420000      0.0081858
     14.2430000      0.0081875
     14.2440000      0.0081924
     14.2450000      0.0081893
     14.2460000      0.0081904
     14.2470000      0.0081897
     14.2480000      0.0081889
     14.2490000      0.0081910
     14.2500000      0.0081903
     14.2510000      0.0081932
     14.2520000      0.0081901
     14.2530000      0.0081888
     14.2540000      0.0081896
     14.2550000      0.0081865
     14.2560000      0.0081892
     14.2570000      0.0081930
     14.2580000      0.0081886
     14.2590000      0.0081891
     14.2600000      0.0081871
     14.2610000      0.0081895
     14.2620000      0.0081913
     14.2630000      0.0081913
     14.2640000      0.0081904
     14.2650000      0.0081903
     14.2660000      0.0081922
     14.2670000      0.0081944
     14.2680000      0.0081912
     14.2690000      0.0081922
     14.2700000      0.0081936
     14.2710000      0.0081894
     14.2720000      0.0081957
     14.2730000      0.0081954
     14.2740000      0.0081923
     14.2750000      0.0081916
     14.2760000      0.0081928
     14.2770000      0.0081966
     14.2780000      0.0081911
     14.2790000      0.0081929
     14.2800000      0.0081955
     14.2810000      0.0081948
     14.2820000      0.0081923
     14.2830000      0.0081952
     14.2840000      0.0081961
     14.2850000      0.0081955
     14.2860000      0.0081960
     14.2870000      0.0081913
     14.2880000      0.0081958
     14.2890000      0.0081920
     14.2900000      0.0081954
     14.2910000      0.0081932
     14.2920000      0.0081937
     14.2930000      0.0081914
     14.2940000      0.0081958
     14.2950000      0.0081944
     14.2960000      0.0081939
     14.2970000      0.0081933
     14.2980000      0.0081937
     14.2990000      0.0081946
     14.3000000      0.0081919
     14.3010000      0.0081938
     14.3020000      0.0081996
     14.3030000      0.0081949
     14.3040000      0.0081969
     14.3050000      0.0081950
     14.3060000      0.0081958
     14.3070000      0.0081964
     14.3080000      0.0082002
     14.3090000      0.0081950
     14.3100000      0.0081969
     14.3110000      0.0081931
     14.3120000      0.0081981
     14.3130000      0.0081979
     14.3140000      0.0082017
     14.3150000      0.0082027
     14.3160000      0.0082048
     14.3170000      0.0082042
     14.3180000      0.0082035
     14.3190000      0.0082034
     14.3200000      0.0082017
     14.3210000      0.0082030
     14.3220000      0.0082029
     14.3230000      0.0082051
     14.3240000      0.0082041
     14.3250000      0.0082027
     14.3260000      0.0082056
     14.3270000      0.0082030
     14.3280000      0.0082010
     14.3290000      0.0082027
     14.3300000      0.0082051
     14.3310000      0.0082033
     14.3320000      0.0082060
     14.3330000      0.0082014
     14.3340000      0.0082031
     14.3350000      0.0082042
     14.3360000      0.0082045
     14.3370000      0.0082057
     14.3380000      0.0082056
     14.3390000      0.0082054
     14.3400000      0.0082036
     14.3410000      0.0082013
     14.3420000      0.0082048
     14.3430000      0.0082048
     14.3440000      0.0082020
     14.3450000      0.0082017
     14.3460000      0.0082036
     14.3470000      0.0082049
     14.3480000      0.0082047
     14.3490000      0.0082034
     14.3500000      0.0082086
     14.3510000      0.0082034
     14.3520000      0.0082076
     14.3530000      0.0082061
     14.3540000      0.0082058
     14.3550000      0.0082060
     14.3560000      0.0082091
     14.3570000      0.0082083
     14.3580000      0.0082111
     14.3590000      0.0082077
     14.3600000      0.0082081
     14.3610000      0.0082082
     14.3620000      0.0082097
     14.3630000      0.0082082
     14.3640000      0.0082095
     14.3650000      0.0082104
     14.3660000      0.0082063
     14.3670000      0.0082097
     14.3680000      0.0082096
     14.3690000      0.0082092
     14.3700000      0.0082065
     14.3710000      0.0082050
     14.3720000      0.0082108
     14.3730000      0.0082121
     14.3740000      0.0082089
     14.3750000      0.0082106
     14.3760000      0.0082099
     14.3770000      0.0082109
     14.3780000      0.0082127
     14.3790000      0.0082153
     14.3800000      0.0082139
     14.3810000      0.0082130
     14.3820000      0.0082166
     14.3830000      0.0082154
     14.3840000      0.0082166
     14.3850000      0.0082139
     14.3860000      0.0082147
     14.3870000      0.0082193
     14.3880000      0.0082191
     14.3890000      0.0082184
     14.3900000      0.0082214
     14.3910000      0.0082186
     14.3920000      0.0082254
     14.3930000      0.0082230
     14.3940000      0.0082248
     14.3950000      0.0082226
     14.3960000      0.0082200
     14.3970000      0.0082223
     14.3980000      0.0082249
     14.3990000      0.0082244
     14.4000000      0.0082268
     14.4010000      0.0082220
     14.4020000      0.0082272
     14.4030000      0.0082234
     14.4040000      0.0082270
     14.4050000      0.0082236
     14.4060000      0.0082286
     14.4070000      0.0082306
     14.4080000      0.0082293
     14.4090000      0.0082300
     14.4100000      0.0082277
     14.4110000      0.0082308
     14.4120000      0.0082305
     14.4130000      0.0082272
     14.4140000      0.0082297
     14.4150000      0.0082277
     14.4160000      0.0082282
     14.4170000      0.0082298
     14.4180000      0.0082274
     14.4190000      0.0082279
     14.4200000      0.0082242
     14.4210000      0.0082289
     14.4220000      0.0082305
     14.4230000      0.0082273
     14.4240000      0.0082281
     14.4250000      0.0082273
     14.4260000      0.0082272
     14.4270000      0.0082290
     14.4280000      0.0082294
     14.4290000      0.0082279
     14.4300000      0.0082296
     14.4310000      0.0082308
     14.4320000      0.0082298
     14.4330000      0.0082302
     14.4340000      0.0082293
     14.4350000      0.0082284
     14.4360000      0.0082327
     14.4370000      0.0082302
     14.4380000      0.0082320
     14.4390000      0.0082317
     14.4400000      0.0082326
     14.4410000      0.0082350
     14.4420000      0.0082322
     14.4430000      0.0082307
     14.4440000      0.0082313
     14.4450000      0.0082308
     14.4460000      0.0082311
     14.4470000      0.0082330
     14.4480000      0.0082342
     14.4490000      0.0082373
     14.4500000      0.0082374
     14.4510000      0.0082372
     14.4520000      0.0082376
     14.4530000      0.0082354
     14.4540000      0.0082368
     14.4550000      0.0082352
     14.4560000      0.0082391
     14.4570000      0.0082365
     14.4580000      0.0082340
     14.4590000      0.0082331
     14.4600000      0.0082359
     14.4610000      0.0082375
     14.4620000      0.0082406
     14.4630000      0.0082378
     14.4640000      0.0082389
     14.4650000      0.0082389
     14.4660000      0.0082406
     14.4670000      0.0082393
     14.4680000      0.0082402
     14.4690000      0.0082375
     14.4700000      0.0082426
     14.4710000      0.0082418
     14.4720000      0.0082373
     14.4730000      0.0082388
     14.4740000      0.0082373
     14.4750000      0.0082411
     14.4760000      0.0082374
     14.4770000      0.0082376
     14.4780000      0.0082398
     14.4790000      0.0082405
     14.4800000      0.0082368
     14.4810000      0.0082372
     14.4820000      0.0082405
     14.4830000      0.0082372
     14.4840000      0.0082398
     14.4850000      0.0082368
     14.4860000      0.0082383
     14.4870000      0.0082403
     14.4880000      0.0082400
     14.4890000      0.0082399
     14.4900000      0.0082428
     14.4910000      0.0082440
     14.4920000      0.0082419
     14.4930000      0.0082445
     14.4940000      0.0082417
     14.4950000      0.0082420
     14.4960000      0.0082440
     14.4970000      0.0082418
     14.4980000      0.0082433
     14.4990000      0.0082466
     14.5000000      0.0082453
     14.5010000      0.0082463
     14.5020000      0.0082448
     14.5030000      0.0082465
     14.5040000      0.0082430
     14.5050000      0.0082459
     14.5060000      0.0082452
     14.5070000      0.0082442
     14.5080000      0.0082473
     14.5090000      0.0082463
     14.5100000      0.0082510
     14.5110000      0.0082484
     14.5120000      0.0082458
     14.5130000      0.0082503
     14.5140000      0.0082477
     14.5150000      0.0082490
     14.5160000      0.0082526
     14.5170000      0.0082484
     14.5180000      0.0082495
     14.5190000      0.0082476
     14.5200000      0.0082504
     14.5210000      0.0082535
     14.5220000      0.0082524
     14.5230000      0.0082524
     14.5240000      0.0082517
     14.5250000      0.0082555
     14.5260000      0.0082512
     14.5270000      0.0082534
     14.5280000      0.0082559
     14.5290000      0.0082546
     14.5300000      0.0082552
     14.5310000      0.0082551
     14.5320000      0.0082518
     14.5330000      0.0082569
     14.5340000      0.0082547
     14.5350000      0.0082557
     14.5360000      0.0082611
     14.5370000      0.0082557
     14.5380000      0.0082520
     14.5390000      0.0082569
     14.5400000      0.0082558
     14.5410000      0.0082570
     14.5420000      0.0082592
     14.5430000      0.0082626
     14.5440000      0.0082611
     14.5450000      0.0082653
     14.5460000      0.0082588
     14.5470000      0.0082636
     14.5480000      0.0082629
     14.5490000      0.0082620
     14.5500000      0.0082655
     14.5510000      0.0082672
     14.5520000      0.0082654
     14.5530000      0.0082637
     14.5540000      0.0082683
     14.5550000      0.0082625
     14.5560000      0.0082641
     14.5570000      0.0082669
     14.5580000      0.0082623
     14.5590000      0.0082661
     14.5600000      0.0082707
     14.5610000      0.0082696
     14.5620000      0.0082641
     14.5630000      0.0082671
     14.5640000      0.0082683
     14.5650000      0.0082623
     14.5660000      0.0082647
     14.5670000      0.0082641
     14.5680000      0.0082651
     14.5690000      0.0082663
     14.5700000      0.0082725
     14.5710000      0.0082704
     14.5720000      0.0082707
     14.5730000      0.0082728
     14.5740000      0.0082707
     14.5750000      0.0082691
     14.5760000      0.0082748
     14.5770000      0.0082707
     14.5780000      0.0082718
     14.5790000      0.0082701
     14.5800000      0.0082758
     14.5810000      0.0082723
     14.5820000      0.0082736
     14.5830000      0.0082735
     14.5840000      0.0082736
     14.5850000      0.0082741
     14.5860000      0.0082779
     14.5870000      0.0082752
     14.5880000      0.0082762
     14.5890000      0.0082791
     14.5900000      0.0082793
     14.5910000      0.0082788
     14.5920000      0.0082787
     14.5930000      0.0082783
     14.5940000      0.0082825
     14.5950000      0.0082843
     14.5960000      0.0082824
     14.5970000      0.0082875
     14.5980000      0.0082853
     14.5990000      0.0082869
     14.6000000      0.0082849
     14.6010000      0.0082846
     14.6020000      0.0082850
     14.6030000      0.0082846
     14.6040000      0.0082836
     14.6050000      0.0082819
     14.6060000      0.0082847
     14.6070000      0.0082872
     14.6080000      0.0082845
     14.6090000      0.0082907
     14.6100000      0.0082890
     14.6110000      0.0082918
     14.6120000      0.0082894
     14.6130000      0.0082900
     14.6140000      0.0082904
     14.6150000      0.0082928
     14.6160000      0.0082903
     14.6170000      0.0082897
     14.6180000      0.0082901
     14.6190000      0.0082898
     14.6200000      0.0082927
     14.6210000      0.0082895
     14.6220000      0.0082894
     14.6230000      0.0082929
     14.6240000      0.0082945
     14.6250000      0.0082938
     14.6260000      0.0082937
     14.6270000      0.0082981
     14.6280000      0.0082949
     14.6290000      0.0082950
     14.6300000      0.0082938
     14.6310000      0.0082944
     14.6320000      0.0082909
     14.6330000      0.0082896
     14.6340000      0.0082898
     14.6350000      0.0082957
     14.6360000      0.0082902
     14.6370000      0.0082947
     14.6380000      0.0082931
     14.6390000      0.0082913
     14.6400000      0.0082932
     14.6410000      0.0082933
     14.6420000      0.0082950
     14.6430000      0.0082965
     14.6440000      0.0082909
     14.6450000      0.0082912
     14.6460000      0.0082945
     14.6470000      0.0082922
     14.6480000      0.0082927
     14.6490000      0.0082909
     14.6500000      0.0082883
     14.6510000      0.0082924
     14.6520000      0.0082961
     14.6530000      0.0082929
     14.6540000      0.0082966
     14.6550000      0.0082964
     14.6560000      0.0082962
     14.6570000      0.0082986
     14.6580000      0.0082956
     14.6590000      0.0082953
     14.6600000      0.0082947
     14.6610000      0.0082970
     14.6620000      0.0082955
     14.6630000      0.0082953
     14.6640000      0.0082987
     14.6650000      0.0082992
     14.6660000      0.0082990
     14.6670000      0.0082954
     14.6680000      0.0083004
     14.6690000      0.0083000
     14.6700000      0.0083018
     14.6710000      0.0082994
     14.6720000      0.0082995
     14.6730000      0.0083013
     14.6740000      0.0082994
     14.6750000      0.0083019
     14.6760000      0.0083019
     14.6770000      0.0083028
     14.6780000      0.0082995
     14.6790000      0.0083011
     14.6800000      0.0083032
     14.6810000      0.0083008
     14.6820000      0.0083024
     14.6830000      0.0083025
     14.6840000      0.0083064
     14.6850000      0.0083066
     14.6860000      0.0083053
     14.6870000      0.0083062
     14.6880000      0.0083075
     14.6890000      0.0083084
     14.6900000      0.0083098
     14.6910000      0.0083122
     14.6920000      0.0083117
     14.6930000      0.0083119
     14.6940000      0.0083125
     14.6950000      0.0083114
     14.6960000      0.0083112
     14.6970000      0.0083115
     14.6980000      0.0083133
     14.6990000      0.0083139
     14.7000000      0.0083163
     14.7010000      0.0083164
     14.7020000      0.0083175
     14.7030000      0.0083166
     14.7040000      0.0083208
     14.7050000      0.0083197
     14.7060000      0.0083157
     14.7070000      0.0083211
     14.7080000      0.0083184
     14.7090000      0.0083143
     14.7100000      0.0083163
     14.7110000      0.0083174
     14.7120000      0.0083166
     14.7130000      0.0083163
     14.7140000      0.0083180
     14.7150000      0.0083159
     14.7160000      0.0083128
     14.7170000      0.0083118
     14.7180000      0.0083150
     14.7190000      0.0083124
     14.7200000      0.0083142
     14.7210000      0.0083144
     14.7220000      0.0083139
     14.7230000      0.0083115
     14.7240000      0.0083126
     14.7250000      0.0083108
     14.7260000      0.0083128
     14.7270000      0.0083140
     14.7280000      0.0083148
     14.7290000      0.0083116
     14.7300000      0.0083166
     14.7310000      0.0083148
     14.7320000      0.0083133
     14.7330000      0.0083160
     14.7340000      0.0083168
     14.7350000      0.0083175
     14.7360000      0.0083177
     14.7370000      0.0083207
     14.7380000      0.0083203
     14.7390000      0.0083171
     14.7400000      0.0083224
     14.7410000      0.0083196
     14.7420000      0.0083187
     14.7430000      0.0083241
     14.7440000      0.0083212
     14.7450000      0.0083214
     14.7460000      0.0083196
     14.7470000      0.0083184
     14.7480000      0.0083175
     14.7490000      0.0083171
     14.7500000      0.0083198
     14.7510000      0.0083183
     14.7520000      0.0083174
     14.7530000      0.0083184
     14.7540000      0.0083192
     14.7550000      0.0083228
     14.7560000      0.0083178
     14.7570000      0.0083209
     14.7580000      0.0083214
     14.7590000      0.0083186
     14.7600000      0.0083207
     14.7610000      0.0083236
     14.7620000      0.0083220
     14.7630000      0.0083236
     14.7640000      0.0083251
     14.7650000      0.0083228
     14.7660000      0.0083234
     14.7670000      0.0083209
     14.7680000      0.0083241
     14.7690000      0.0083275
     14.7700000      0.0083266
     14.7710000      0.0083239
     14.7720000      0.0083257
     14.7730000      0.0083248
     14.7740000      0.0083237
     14.7750000      0.0083278
     14.7760000      0.0083278
     14.7770000      0.0083302
     14.7780000      0.0083281
     14.7790000      0.0083278
     14.7800000      0.0083260
     14.7810000      0.0083247
     14.7820000      0.0083264
     14.7830000      0.0083291
     14.7840000      0.0083272
     14.7850000      0.0083315
     14.7860000      0.0083257
     14.7870000      0.0083291
     14.7880000      0.0083331
     14.7890000      0.0083323
     14.7900000      0.0083294
     14.7910000      0.0083320
     14.7920000      0.0083336
     14.7930000      0.0083346
     14.7940000      0.0083381
     14.7950000      0.0083401
     14.7960000      0.0083400
     14.7970000      0.0083398
     14.7980000      0.0083392
     14.7990000      0.0083439
     14.8000000      0.0083413
     14.8010000      0.0083436
     14.8020000      0.0083371
     14.8030000      0.0083419
     14.8040000      0.0083393
     14.8050000      0.0083418
     14.8060000      0.0083420
     14.8070000      0.0083460
     14.8080000      0.0083434
     14.8090000      0.0083444
     14.8100000      0.0083452
     14.8110000      0.0083425
     14.8120000      0.0083439
     14.8130000      0.0083449
     14.8140000      0.0083430
     14.8150000      0.0083451
     14.8160000      0.0083430
     14.8170000      0.0083421
     14.8180000      0.0083448
     14.8190000      0.0083431
     14.8200000      0.0083467
     14.8210000      0.0083475
     14.8220000      0.0083427
     14.8230000      0.0083468
     14.8240000      0.0083442
     14.8250000      0.0083458
     14.8260000      0.0083463
     14.8270000      0.0083458
     14.8280000      0.0083458
     14.8290000      0.0083476
     14.8300000      0.0083453
     14.8310000      0.0083478
     14.8320000      0.0083483
     14.8330000      0.0083511
     14.8340000      0.0083496
     14.8350000      0.0083514
     14.8360000      0.0083516
     14.8370000      0.0083529
     14.8380000      0.0083495
     14.8390000      0.0083506
     14.8400000      0.0083526
     14.8410000      0.0083516
     14.8420000      0.0083527
     14.8430000      0.0083545
     14.8440000      0.0083561
     14.8450000      0.0083538
     14.8460000      0.0083541
     14.8470000      0.0083545
     14.8480000      0.0083529
     14.8490000      0.0083532
     14.8500000      0.0083567
     14.8510000      0.0083516
     14.8520000      0.0083545
     14.8530000      0.0083535
     14.8540000      0.0083563
     14.8550000      0.0083540
     14.8560000      0.0083560
     14.8570000      0.0083549
     14.8580000      0.0083558
     14.8590000      0.0083571
     14.8600000      0.0083539
     14.8610000      0.0083560
     14.8620000      0.0083583
     14.8630000      0.0083560
     14.8640000      0.0083587
     14.8650000      0.0083601
     14.8660000      0.0083575
     14.8670000      0.0083584
     14.8680000      0.0083563
     14.8690000      0.0083624
     14.8700000      0.0083646
     14.8710000      0.0083566
     14.8720000      0.0083592
     14.8730000      0.0083586
     14.8740000      0.0083572
     14.8750000      0.0083609
     14.8760000      0.0083611
     14.8770000      0.0083589
     14.8780000      0.0083584
     14.8790000      0.0083636
     14.8800000      0.0083602
     14.8810000      0.0083569
     14.8820000      0.0083649
     14.8830000      0.0083618
     14.8840000      0.0083615
     14.8850000      0.0083594
     14.8860000      0.0083608
     14.8870000      0.0083644
     14.8880000      0.0083646
     14.8890000      0.0083613
     14.8900000      0.0083626
     14.8910000      0.0083614
     14.8920000      0.0083624
     14.8930000      0.0083628
     14.8940000      0.0083609
     14.8950000      0.0083654
     14.8960000      0.0083638
     14.8970000      0.0083639
     14.8980000      0.0083659
     14.8990000      0.0083644
     14.9000000      0.0083651
     14.9010000      0.0083654
     14.9020000      0.0083700
     14.9030000      0.0083665
     14.9040000      0.0083681
     14.9050000      0.0083671
     14.9060000      0.0083652
     14.9070000      0.0083686
     14.9080000      0.0083671
     14.9090000      0.0083672
     14.9100000      0.0083676
     14.9110000      0.0083708
     14.9120000      0.0083687
     14.9130000      0.0083695
     14.9140000      0.0083720
     14.9150000      0.0083687
     14.9160000      0.0083735
     14.9170000      0.0083730
     14.9180000      0.0083741
     14.9190000      0.0083699
     14.9200000      0.0083692
     14.9210000      0.0083658
     14.9220000      0.0083708
     14.9230000      0.0083679
     14.9240000      0.0083700
     14.9250000      0.0083699
     14.9260000      0.0083712
     14.9270000      0.0083686
     14.9280000      0.0083679
     14.9290000      0.0083714
     14.9300000      0.0083701
     14.9310000      0.0083709
     14.9320000      0.0083721
     14.9330000      0.0083687
     14.9340000      0.0083741
     14.9350000      0.0083706
     14.9360000      0.0083706
     14.9370000      0.0083714
     14.9380000      0.0083661
     14.9390000      0.0083718
     14.9400000      0.0083710
     14.9410000      0.0083685
     14.9420000      0.0083748
     14.9430000      0.0083752
     14.9440000      0.0083772
     14.9450000      0.0083774
     14.9460000      0.0083737
     14.9470000      0.0083787
     14.9480000      0.0083765
     14.9490000      0.0083732
     14.9500000      0.0083788
     14.9510000      0.0083801
     14.9520000      0.0083779
     14.9530000      0.0083808
     14.9540000      0.0083818
     14.9550000      0.0083828
     14.9560000      0.0083856
     14.9570000      0.0083800
     14.9580000      0.0083797
     14.9590000      0.0083819
     14.9600000      0.0083826
     14.9610000      0.0083827
     14.9620000      0.0083827
     14.9630000      0.0083838
     14.9640000      0.0083829
     14.9650000      0.0083828
     14.9660000      0.0083833
     14.9670000      0.0083849
     14.9680000      0.0083827
     14.9690000      0.0083843
     14.9700000      0.0083820
     14.9710000      0.0083861
     14.9720000      0.0083854
     14.9730000      0.0083831
     14.9740000      0.0083863
     14.9750000      0.0083888
     14.9760000      0.0083878
     14.9770000      0.0083920
     14.9780000      0.0083904
     14.9790000      0.0083908
     14.9800000      0.0083952
     14.9810000      0.0083967
     14.9820000      0.0083965
     14.9830000      0.0083954
     14.9840000      0.0084023
     14.9850000      0.0083987
     14.9860000      0.0083963
     14.9870000      0.0083994
     14.9880000      0.0083987
     14.9890000      0.0083981
     14.9900000      0.0084044
     14.9910000      0.0084055
     14.9920000      0.0084030
     14.9930000      0.0084037
     14.9940000      0.0084074
     14.9950000      0.0084082
     14.9960000      0.0084066
     14.9970000      0.0084070
     14.9980000      0.0084096
     14.9990000      0.0084063


==> gnuplot1/exam1/weight/opt-4w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001144
      0.0020000      0.0001159
      0.0030000      0.0001252
      0.0040000      0.0001401
      0.0050000      0.0001521
      0.0060000      0.0002432
      0.0070000      0.0002514
      0.0080000      0.0002599
      0.0090000      0.0002645
      0.0100000      0.0002617
      0.0110000      0.0002613
      0.0120000      0.0002615
      0.0130000      0.0002593
      0.0140000      0.0002590
      0.0150000      0.0002581
      0.0160000      0.0002597
      0.0170000      0.0002602
      0.0180000      0.0002607
      0.0190000      0.0002607
      0.0200000      0.0002597
      0.0210000      0.0002589
      0.0220000      0.0002578
      0.0230000      0.0002577
      0.0240000      0.0002577
      0.0250000      0.0002574
      0.0260000      0.0002580
      0.0270000      0.0002573
      0.0280000      0.0002582
      0.0290000      0.0002585
      0.0300000      0.0002563
      0.0310000      0.0002555
      0.0320000      0.0002561
      0.0330000      0.0002568
      0.0340000      0.0002562
      0.0350000      0.0002565
      0.0360000      0.0002561
      0.0370000      0.0002566
      0.0380000      0.0002562
      0.0390000      0.0002563
      0.0400000      0.0002549
      0.0410000      0.0002561
      0.0420000      0.0002557
      0.0430000      0.0002559
      0.0440000      0.0002557
      0.0450000      0.0002560
      0.0460000      0.0002566
      0.0470000      0.0002557
      0.0480000      0.0002557
      0.0490000      0.0002556
      0.0500000      0.0002556
      0.0510000      0.0002555
      0.0520000      0.0002558
      0.0530000      0.0002547
      0.0540000      0.0002548
      0.0550000      0.0002556
      0.0560000      0.0002555
      0.0570000      0.0002563
      0.0580000      0.0002564
      0.0590000      0.0002556
      0.0600000      0.0002555
      0.0610000      0.0002567
      0.0620000      0.0002574
      0.0630000      0.0002579
      0.0640000      0.0002571
      0.0650000      0.0002582
      0.0660000      0.0002579
      0.0670000      0.0002587
      0.0680000      0.0002579
      0.0690000      0.0002587
      0.0700000      0.0002583
      0.0710000      0.0002573
      0.0720000      0.0002575
      0.0730000      0.0002580
      0.0740000      0.0002580
      0.0750000      0.0002569
      0.0760000      0.0002569
      0.0770000      0.0002574
      0.0780000      0.0002578
      0.0790000      0.0002572
      0.0800000      0.0002579
      0.0810000      0.0002575
      0.0820000      0.0002566
      0.0830000      0.0002570
      0.0840000      0.0002574
      0.0850000      0.0002572
      0.0860000      0.0002585
      0.0870000      0.0002580
      0.0880000      0.0002582
      0.0890000      0.0002571
      0.0900000      0.0002576
      0.0910000      0.0002573
      0.0920000      0.0002566
      0.0930000      0.0002581
      0.0940000      0.0002583
      0.0950000      0.0002579
      0.0960000      0.0002575
      0.0970000      0.0002576
      0.0980000      0.0002570
      0.0990000      0.0002569
      0.1000000      0.0002572
      0.1010000      0.0002571
      0.1020000      0.0002571
      0.1030000      0.0002571
      0.1040000      0.0002572
      0.1050000      0.0002568
      0.1060000      0.0002569
      0.1070000      0.0002583
      0.1080000      0.0002564
      0.1090000      0.0002562
      0.1100000      0.0002581
      0.1110000      0.0002571
      0.1120000      0.0002575
      0.1130000      0.0002576
      0.1140000      0.0002564
      0.1150000      0.0002578
      0.1160000      0.0002569
      0.1170000      0.0002563
      0.1180000      0.0002563
      0.1190000      0.0002564
      0.1200000      0.0002566
      0.1210000      0.0002581
      0.1220000      0.0002563
      0.1230000      0.0002558
      0.1240000      0.0002565
      0.1250000      0.0002573
      0.1260000      0.0002561
      0.1270000      0.0002564
      0.1280000      0.0002569
      0.1290000      0.0002568
      0.1300000      0.0002566
      0.1310000      0.0002572
      0.1320000      0.0002574
      0.1330000      0.0002566
      0.1340000      0.0002567
      0.1350000      0.0002561
      0.1360000      0.0002568
      0.1370000      0.0002571
      0.1380000      0.0002562
      0.1390000      0.0002566
      0.1400000      0.0002574
      0.1410000      0.0002570
      0.1420000      0.0002570
      0.1430000      0.0002567
      0.1440000      0.0002566
      0.1450000      0.0002581
      0.1460000      0.0002572
      0.1470000      0.0002563
      0.1480000      0.0002573
      0.1490000      0.0002565
      0.1500000      0.0002563
      0.1510000      0.0002563
      0.1520000      0.0002568
      0.1530000      0.0002565
      0.1540000      0.0002581
      0.1550000      0.0002575
      0.1560000      0.0002563
      0.1570000      0.0002568
      0.1580000      0.0002575
      0.1590000      0.0002563
      0.1600000      0.0002557
      0.1610000      0.0002568
      0.1620000      0.0002557
      0.1630000      0.0002571
      0.1640000      0.0002560
      0.1650000      0.0002565
      0.1660000      0.0002563
      0.1670000      0.0002560
      0.1680000      0.0002561
      0.1690000      0.0002585
      0.1700000      0.0002562
      0.1710000      0.0002567
      0.1720000      0.0002569
      0.1730000      0.0002556
      0.1740000      0.0002556
      0.1750000      0.0002560
      0.1760000      0.0002578
      0.1770000      0.0002573
      0.1780000      0.0002561
      0.1790000      0.0002568
      0.1800000      0.0002561
      0.1810000      0.0002565
      0.1820000      0.0002569
      0.1830000      0.0002569
      0.1840000      0.0002559
      0.1850000      0.0002565
      0.1860000      0.0002568
      0.1870000      0.0002557
      0.1880000      0.0002570
      0.1890000      0.0002574
      0.1900000      0.0002573
      0.1910000      0.0002581
      0.1920000      0.0002572
      0.1930000      0.0002571
      0.1940000      0.0002568
      0.1950000      0.0002566
      0.1960000      0.0002564
      0.1970000      0.0002555
      0.1980000      0.0002572
      0.1990000      0.0002563
      0.2000000      0.0002557
      0.2010000      0.0002566
      0.2020000      0.0002559
      0.2030000      0.0002578
      0.2040000      0.0002570
      0.2050000      0.0002554
      0.2060000      0.0002564
      0.2070000      0.0002557
      0.2080000      0.0002556
      0.2090000      0.0002562
      0.2100000      0.0002559
      0.2110000      0.0002580
      0.2120000      0.0002585
      0.2130000      0.0002555
      0.2140000      0.0002568
      0.2150000      0.0002570
      0.2160000      0.0002563
      0.2170000      0.0002557
      0.2180000      0.0002555
      0.2190000      0.0002555
      0.2200000      0.0002570
      0.2210000      0.0002565
      0.2220000      0.0002560
      0.2230000      0.0002571
      0.2240000      0.0002578
      0.2250000      0.0002574
      0.2260000      0.0002561
      0.2270000      0.0002562
      0.2280000      0.0002565
      0.2290000      0.0002567
      0.2300000      0.0002565
      0.2310000      0.0002562
      0.2320000      0.0002557
      0.2330000      0.0002556
      0.2340000      0.0002552
      0.2350000      0.0002549
      0.2360000      0.0002539
      0.2370000      0.0002560
      0.2380000      0.0002575
      0.2390000      0.0002562
      0.2400000      0.0002566
      0.2410000      0.0002575
      0.2420000      0.0002565
      0.2430000      0.0002576
      0.2440000      0.0002562
      0.2450000      0.0002565
      0.2460000      0.0002571
      0.2470000      0.0002574
      0.2480000      0.0002587
      0.2490000      0.0002585
      0.2500000      0.0002573
      0.2510000      0.0002560
      0.2520000      0.0002574
      0.2530000      0.0002569
      0.2540000      0.0002572
      0.2550000      0.0002578
      0.2560000      0.0002574
      0.2570000      0.0002567
      0.2580000      0.0002564
      0.2590000      0.0002569
      0.2600000      0.0002572
      0.2610000      0.0002560
      0.2620000      0.0002573
      0.2630000      0.0002557
      0.2640000      0.0002581
      0.2650000      0.0002595
      0.2660000      0.0002576
      0.2670000      0.0002568
      0.2680000      0.0002562
      0.2690000      0.0002569
      0.2700000      0.0002571
      0.2710000      0.0002571
      0.2720000      0.0002555
      0.2730000      0.0002570
      0.2740000      0.0002561
      0.2750000      0.0002577
      0.2760000      0.0002567
      0.2770000      0.0002559
      0.2780000      0.0002566
      0.2790000      0.0002564
      0.2800000      0.0002574
      0.2810000      0.0002578
      0.2820000      0.0002568
      0.2830000      0.0002554
      0.2840000      0.0002558
      0.2850000      0.0002549
      0.2860000      0.0002569
      0.2870000      0.0002566
      0.2880000      0.0002583
      0.2890000      0.0002572
      0.2900000      0.0002575
      0.2910000      0.0002573
      0.2920000      0.0002557
      0.2930000      0.0002555
      0.2940000      0.0002565
      0.2950000      0.0002565
      0.2960000      0.0002579
      0.2970000      0.0002567
      0.2980000      0.0002565
      0.2990000      0.0002570
      0.3000000      0.0002558
      0.3010000      0.0002565
      0.3020000      0.0002565
      0.3030000      0.0002564
      0.3040000      0.0002566
      0.3050000      0.0002562
      0.3060000      0.0002548
      0.3070000      0.0002557
      0.3080000      0.0002562
      0.3090000      0.0002555
      0.3100000      0.0002562
      0.3110000      0.0002564
      0.3120000      0.0002572
      0.3130000      0.0002570
      0.3140000      0.0002572
      0.3150000      0.0002567
      0.3160000      0.0002554
      0.3170000      0.0002564
      0.3180000      0.0002569
      0.3190000      0.0002572
      0.3200000      0.0002568
      0.3210000      0.0002569
      0.3220000      0.0002567
      0.3230000      0.0002568
      0.3240000      0.0002561
      0.3250000      0.0002572
      0.3260000      0.0002558
      0.3270000      0.0002568
      0.3280000      0.0002574
      0.3290000      0.0002567
      0.3300000      0.0002563
      0.3310000      0.0002571
      0.3320000      0.0002571
      0.3330000      0.0002566
      0.3340000      0.0002558
      0.3350000      0.0002559
      0.3360000      0.0002573
      0.3370000      0.0002562
      0.3380000      0.0002556
      0.3390000      0.0002569
      0.3400000      0.0002567
      0.3410000      0.0002573
      0.3420000      0.0002567
      0.3430000      0.0002560
      0.3440000      0.0002566
      0.3450000      0.0002576
      0.3460000      0.0002558
      0.3470000      0.0002567
      0.3480000      0.0002565
      0.3490000      0.0002572
      0.3500000      0.0002571
      0.3510000      0.0002565
      0.3520000      0.0002572
      0.3530000      0.0002576
      0.3540000      0.0002579
      0.3550000      0.0002556
      0.3560000      0.0002566
      0.3570000      0.0002572
      0.3580000      0.0002568
      0.3590000      0.0002570
      0.3600000      0.0002569
      0.3610000      0.0002567
      0.3620000      0.0002567
      0.3630000      0.0002573
      0.3640000      0.0002569
      0.3650000      0.0002564
      0.3660000      0.0002569
      0.3670000      0.0002579
      0.3680000      0.0002566
      0.3690000      0.0002567
      0.3700000      0.0002580
      0.3710000      0.0002570
      0.3720000      0.0002555
      0.3730000      0.0002572
      0.3740000      0.0002572
      0.3750000      0.0002570
      0.3760000      0.0002564
      0.3770000      0.0002559
      0.3780000      0.0002555
      0.3790000      0.0002573
      0.3800000      0.0002577
      0.3810000      0.0002571
      0.3820000      0.0002560
      0.3830000      0.0002564
      0.3840000      0.0002565
      0.3850000      0.0002573
      0.3860000      0.0002576
      0.3870000      0.0002579
      0.3880000      0.0002564
      0.3890000      0.0002558
      0.3900000      0.0002562
      0.3910000      0.0002566
      0.3920000      0.0002577
      0.3930000      0.0002571
      0.3940000      0.0002572
      0.3950000      0.0002567
      0.3960000      0.0002555
      0.3970000      0.0002550
      0.3980000      0.0002558
      0.3990000      0.0002568
      0.4000000      0.0002565
      0.4010000      0.0002573
      0.4020000      0.0002574
      0.4030000      0.0002566
      0.4040000      0.0002558
      0.4050000      0.0002583
      0.4060000      0.0002559
      0.4070000      0.0002557
      0.4080000      0.0002554
      0.4090000      0.0002555
      0.4100000      0.0002568
      0.4110000      0.0002577
      0.4120000      0.0002565
      0.4130000      0.0002572
      0.4140000      0.0002568
      0.4150000      0.0002560
      0.4160000      0.0002567
      0.4170000      0.0002569
      0.4180000      0.0002554
      0.4190000      0.0002564
      0.4200000      0.0002561
      0.4210000      0.0002562
      0.4220000      0.0002581
      0.4230000      0.0002568
      0.4240000      0.0002567
      0.4250000      0.0002573
      0.4260000      0.0002577
      0.4270000      0.0002571
      0.4280000      0.0002560
      0.4290000      0.0002560
      0.4300000      0.0002564
      0.4310000      0.0002567
      0.4320000      0.0002585
      0.4330000      0.0002569
      0.4340000      0.0002576
      0.4350000      0.0002578
      0.4360000      0.0002585
      0.4370000      0.0002564
      0.4380000      0.0002571
      0.4390000      0.0002563
      0.4400000      0.0002571
      0.4410000      0.0002562
      0.4420000      0.0002563
      0.4430000      0.0002582
      0.4440000      0.0002576
      0.4450000      0.0002553
      0.4460000      0.0002572
      0.4470000      0.0002566
      0.4480000      0.0002580
      0.4490000      0.0002571
      0.4500000      0.0002568
      0.4510000      0.0002569
      0.4520000      0.0002572
      0.4530000      0.0002567
      0.4540000      0.0002577
      0.4550000      0.0002569
      0.4560000      0.0002562
      0.4570000      0.0002559
      0.4580000      0.0002569
      0.4590000      0.0002583
      0.4600000      0.0002592
      0.4610000      0.0002580
      0.4620000      0.0002573
      0.4630000      0.0002563
      0.4640000      0.0002566
      0.4650000      0.0002569
      0.4660000      0.0002570
      0.4670000      0.0002577
      0.4680000      0.0002573
      0.4690000      0.0002571
      0.4700000      0.0002586
      0.4710000      0.0002581
      0.4720000      0.0002579
      0.4730000      0.0002566
      0.4740000      0.0002562
      0.4750000      0.0002561
      0.4760000      0.0002557
      0.4770000      0.0002571
      0.4780000      0.0002568
      0.4790000      0.0002570
      0.4800000      0.0002562
      0.4810000      0.0002573
      0.4820000      0.0002577
      0.4830000      0.0002566
      0.4840000      0.0002572
      0.4850000      0.0002567
      0.4860000      0.0002557
      0.4870000      0.0002558
      0.4880000      0.0002563
      0.4890000      0.0002571
      0.4900000      0.0002559
      0.4910000      0.0002573
      0.4920000      0.0002568
      0.4930000      0.0002572
      0.4940000      0.0002574
      0.4950000      0.0002567
      0.4960000      0.0002576
      0.4970000      0.0002575
      0.4980000      0.0002584
      0.4990000      0.0002580
      0.5000000      0.0002571
      0.5010000      0.0002582
      0.5020000      0.0002573
      0.5030000      0.0002573
      0.5040000      0.0002568
      0.5050000      0.0002570
      0.5060000      0.0002576
      0.5070000      0.0002555
      0.5080000      0.0002568
      0.5090000      0.0002581
      0.5100000      0.0002572
      0.5110000      0.0002576
      0.5120000      0.0002560
      0.5130000      0.0002566
      0.5140000      0.0002573
      0.5150000      0.0002570
      0.5160000      0.0002561
      0.5170000      0.0002564
      0.5180000      0.0002564
      0.5190000      0.0002569
      0.5200000      0.0002565
      0.5210000      0.0002574
      0.5220000      0.0002567
      0.5230000      0.0002559
      0.5240000      0.0002575
      0.5250000      0.0002574
      0.5260000      0.0002565
      0.5270000      0.0002568
      0.5280000      0.0002576
      0.5290000      0.0002577
      0.5300000      0.0002565
      0.5310000      0.0002578
      0.5320000      0.0002574
      0.5330000      0.0002559
      0.5340000      0.0002565
      0.5350000      0.0002571
      0.5360000      0.0002577
      0.5370000      0.0002579
      0.5380000      0.0002589
      0.5390000      0.0002574
      0.5400000      0.0002569
      0.5410000      0.0002578
      0.5420000      0.0002579
      0.5430000      0.0002575
      0.5440000      0.0002577
      0.5450000      0.0002571
      0.5460000      0.0002576
      0.5470000      0.0002581
      0.5480000      0.0002569
      0.5490000      0.0002572
      0.5500000      0.0002573
      0.5510000      0.0002576
      0.5520000      0.0002573
      0.5530000      0.0002565
      0.5540000      0.0002570
      0.5550000      0.0002573
      0.5560000      0.0002563
      0.5570000      0.0002570
      0.5580000      0.0002580
      0.5590000      0.0002577
      0.5600000      0.0002570
      0.5610000      0.0002571
      0.5620000      0.0002583
      0.5630000      0.0002575
      0.5640000      0.0002570
      0.5650000      0.0002573
      0.5660000      0.0002587
      0.5670000      0.0002570
      0.5680000      0.0002563
      0.5690000      0.0002565
      0.5700000      0.0002559
      0.5710000      0.0002561
      0.5720000      0.0002560
      0.5730000      0.0002565
      0.5740000      0.0002569
      0.5750000      0.0002588
      0.5760000      0.0002578
      0.5770000      0.0002566
      0.5780000      0.0002574
      0.5790000      0.0002575
      0.5800000      0.0002573
      0.5810000      0.0002567
      0.5820000      0.0002570
      0.5830000      0.0002573
      0.5840000      0.0002573
      0.5850000      0.0002578
      0.5860000      0.0002582
      0.5870000      0.0002578
      0.5880000      0.0002578
      0.5890000      0.0002579
      0.5900000      0.0002569
      0.5910000      0.0002565
      0.5920000      0.0002568
      0.5930000      0.0002571
      0.5940000      0.0002566
      0.5950000      0.0002570
      0.5960000      0.0002579
      0.5970000      0.0002567
      0.5980000      0.0002575
      0.5990000      0.0002568
      0.6000000      0.0002575
      0.6010000      0.0002570
      0.6020000      0.0002570
      0.6030000      0.0002572
      0.6040000      0.0002563
      0.6050000      0.0002564
      0.6060000      0.0002570
      0.6070000      0.0002563
      0.6080000      0.0002575
      0.6090000      0.0002567
      0.6100000      0.0002567
      0.6110000      0.0002572
      0.6120000      0.0002569
      0.6130000      0.0002581
      0.6140000      0.0002580
      0.6150000      0.0002566
      0.6160000      0.0002573
      0.6170000      0.0002569
      0.6180000      0.0002574
      0.6190000      0.0002585
      0.6200000      0.0002574
      0.6210000      0.0002566
      0.6220000      0.0002558
      0.6230000      0.0002569
      0.6240000      0.0002574
      0.6250000      0.0002577
      0.6260000      0.0002565
      0.6270000      0.0002570
      0.6280000      0.0002570
      0.6290000      0.0002577
      0.6300000      0.0002568
      0.6310000      0.0002565
      0.6320000      0.0002567
      0.6330000      0.0002570
      0.6340000      0.0002581
      0.6350000      0.0002593
      0.6360000      0.0002577
      0.6370000      0.0002568
      0.6380000      0.0002568
      0.6390000      0.0002567
      0.6400000      0.0002561
      0.6410000      0.0002564
      0.6420000      0.0002574
      0.6430000      0.0002579
      0.6440000      0.0002589
      0.6450000      0.0002576
      0.6460000      0.0002564
      0.6470000      0.0002566
      0.6480000      0.0002583
      0.6490000      0.0002577
      0.6500000      0.0002575
      0.6510000      0.0002566
      0.6520000      0.0002575
      0.6530000      0.0002580
      0.6540000      0.0002565
      0.6550000      0.0002562
      0.6560000      0.0002569
      0.6570000      0.0002564
      0.6580000      0.0002566
      0.6590000      0.0002567
      0.6600000      0.0002571
      0.6610000      0.0002576
      0.6620000      0.0002570
      0.6630000      0.0002579
      0.6640000      0.0002578
      0.6650000      0.0002594
      0.6660000      0.0002580
      0.6670000      0.0002561
      0.6680000      0.0002584
      0.6690000      0.0002576
      0.6700000      0.0002573
      0.6710000      0.0002566
      0.6720000      0.0002567
      0.6730000      0.0002570
      0.6740000      0.0002561
      0.6750000      0.0002574
      0.6760000      0.0002576
      0.6770000      0.0002578
      0.6780000      0.0002578
      0.6790000      0.0002574
      0.6800000      0.0002585
      0.6810000      0.0002575
      0.6820000      0.0002572
      0.6830000      0.0002570
      0.6840000      0.0002573
      0.6850000      0.0002582
      0.6860000      0.0002586
      0.6870000      0.0002571
      0.6880000      0.0002563
      0.6890000      0.0002588
      0.6900000      0.0002571
      0.6910000      0.0002580
      0.6920000      0.0002566
      0.6930000      0.0002578
      0.6940000      0.0002562
      0.6950000      0.0002570
      0.6960000      0.0002576
      0.6970000      0.0002573
      0.6980000      0.0002584
      0.6990000      0.0002579
      0.7000000      0.0002586
      0.7010000      0.0002563
      0.7020000      0.0002552
      0.7030000      0.0002573
      0.7040000      0.0002566
      0.7050000      0.0002578
      0.7060000      0.0002581
      0.7070000      0.0002565
      0.7080000      0.0002568
      0.7090000      0.0002565
      0.7100000      0.0002575
      0.7110000      0.0002569
      0.7120000      0.0002575
      0.7130000      0.0002565
      0.7140000      0.0002562
      0.7150000      0.0002566
      0.7160000      0.0002578
      0.7170000      0.0002572
      0.7180000      0.0002576
      0.7190000      0.0002574
      0.7200000      0.0002578
      0.7210000      0.0002568
      0.7220000      0.0002576
      0.7230000      0.0002569
      0.7240000      0.0002570
      0.7250000      0.0002569
      0.7260000      0.0002560
      0.7270000      0.0002579
      0.7280000      0.0002571
      0.7290000      0.0002578
      0.7300000      0.0002581
      0.7310000      0.0002560
      0.7320000      0.0002568
      0.7330000      0.0002573
      0.7340000      0.0002580
      0.7350000      0.0002589
      0.7360000      0.0002577
      0.7370000      0.0002558
      0.7380000      0.0002568
      0.7390000      0.0002582
      0.7400000      0.0002568
      0.7410000      0.0002569
      0.7420000      0.0002572
      0.7430000      0.0002583
      0.7440000      0.0002575
      0.7450000      0.0002567
      0.7460000      0.0002572
      0.7470000      0.0002580
      0.7480000      0.0002568
      0.7490000      0.0002564
      0.7500000      0.0002585
      0.7510000      0.0002573
      0.7520000      0.0002589
      0.7530000      0.0002575
      0.7540000      0.0002565
      0.7550000      0.0002569
      0.7560000      0.0002567
      0.7570000      0.0002567
      0.7580000      0.0002571
      0.7590000      0.0002580
      0.7600000      0.0002581
      0.7610000      0.0002573
      0.7620000      0.0002571
      0.7630000      0.0002579
      0.7640000      0.0002582
      0.7650000      0.0002583
      0.7660000      0.0002569
      0.7670000      0.0002580
      0.7680000      0.0002591
      0.7690000      0.0002586
      0.7700000      0.0002589
      0.7710000      0.0002581
      0.7720000      0.0002581
      0.7730000      0.0002562
      0.7740000      0.0002568
      0.7750000      0.0002590
      0.7760000      0.0002579
      0.7770000      0.0002583
      0.7780000      0.0002568
      0.7790000      0.0002559
      0.7800000      0.0002577
      0.7810000      0.0002576
      0.7820000      0.0002573
      0.7830000      0.0002566
      0.7840000      0.0002569
      0.7850000      0.0002587
      0.7860000      0.0002590
      0.7870000      0.0002578
      0.7880000      0.0002578
      0.7890000      0.0002574
      0.7900000      0.0002574
      0.7910000      0.0002566
      0.7920000      0.0002575
      0.7930000      0.0002578
      0.7940000      0.0002573
      0.7950000      0.0002562
      0.7960000      0.0002575
      0.7970000      0.0002567
      0.7980000      0.0002571
      0.7990000      0.0002570
      0.8000000      0.0002574
      0.8010000      0.0002577
      0.8020000      0.0002586
      0.8030000      0.0002577
      0.8040000      0.0002586
      0.8050000      0.0002587
      0.8060000      0.0002581
      0.8070000      0.0002568
      0.8080000      0.0002568
      0.8090000      0.0002579
      0.8100000      0.0002585
      0.8110000      0.0002578
      0.8120000      0.0002567
      0.8130000      0.0002580
      0.8140000      0.0002573
      0.8150000      0.0002586
      0.8160000      0.0002569
      0.8170000      0.0002571
      0.8180000      0.0002566
      0.8190000      0.0002574
      0.8200000      0.0002579
      0.8210000      0.0002584
      0.8220000      0.0002570
      0.8230000      0.0002583
      0.8240000      0.0002589
      0.8250000      0.0002592
      0.8260000      0.0002583
      0.8270000      0.0002574
      0.8280000      0.0002566
      0.8290000      0.0002591
      0.8300000      0.0002566
      0.8310000      0.0002581
      0.8320000      0.0002583
      0.8330000      0.0002582
      0.8340000      0.0002574
      0.8350000      0.0002572
      0.8360000      0.0002581
      0.8370000      0.0002585
      0.8380000      0.0002575
      0.8390000      0.0002572
      0.8400000      0.0002573
      0.8410000      0.0002568
      0.8420000      0.0002566
      0.8430000      0.0002566
      0.8440000      0.0002574
      0.8450000      0.0002590
      0.8460000      0.0002572
      0.8470000      0.0002574
      0.8480000      0.0002578
      0.8490000      0.0002579
      0.8500000      0.0002581
      0.8510000      0.0002578
      0.8520000      0.0002569
      0.8530000      0.0002567
      0.8540000      0.0002593
      0.8550000      0.0002579
      0.8560000      0.0002580
      0.8570000      0.0002573
      0.8580000      0.0002577
      0.8590000      0.0002581
      0.8600000      0.0002588
      0.8610000      0.0002573
      0.8620000      0.0002574
      0.8630000      0.0002570
      0.8640000      0.0002570
      0.8650000      0.0002575
      0.8660000      0.0002575
      0.8670000      0.0002580
      0.8680000      0.0002570
      0.8690000      0.0002575
      0.8700000      0.0002581
      0.8710000      0.0002582
      0.8720000      0.0002588
      0.8730000      0.0002576
      0.8740000      0.0002582
      0.8750000      0.0002572
      0.8760000      0.0002567
      0.8770000      0.0002573
      0.8780000      0.0002576
      0.8790000      0.0002574
      0.8800000      0.0002563
      0.8810000      0.0002573
      0.8820000      0.0002572
      0.8830000      0.0002569
      0.8840000      0.0002578
      0.8850000      0.0002568
      0.8860000      0.0002576
      0.8870000      0.0002583
      0.8880000      0.0002583
      0.8890000      0.0002582
      0.8900000      0.0002582
      0.8910000      0.0002585
      0.8920000      0.0002588
      0.8930000      0.0002587
      0.8940000      0.0002578
      0.8950000      0.0002568
      0.8960000      0.0002581
      0.8970000      0.0002583
      0.8980000      0.0002585
      0.8990000      0.0002591
      0.9000000      0.0002577
      0.9010000      0.0002579
      0.9020000      0.0002573
      0.9030000      0.0002565
      0.9040000      0.0002560
      0.9050000      0.0002574
      0.9060000      0.0002588
      0.9070000      0.0002577
      0.9080000      0.0002579
      0.9090000      0.0002594
      0.9100000      0.0002586
      0.9110000      0.0002569
      0.9120000      0.0002569
      0.9130000      0.0002572
      0.9140000      0.0002574
      0.9150000      0.0002557
      0.9160000      0.0002550
      0.9170000      0.0002558
      0.9180000      0.0002576
      0.9190000      0.0002580
      0.9200000      0.0002590
      0.9210000      0.0002577
      0.9220000      0.0002564
      0.9230000      0.0002578
      0.9240000      0.0002564
      0.9250000      0.0002576
      0.9260000      0.0002574
      0.9270000      0.0002591
      0.9280000      0.0002583
      0.9290000      0.0002584
      0.9300000      0.0002563
      0.9310000      0.0002575
      0.9320000      0.0002593
      0.9330000      0.0002583
      0.9340000      0.0002584
      0.9350000      0.0002575
      0.9360000      0.0002557
      0.9370000      0.0002569
      0.9380000      0.0002564
      0.9390000      0.0002568
      0.9400000      0.0002588
      0.9410000      0.0002597
      0.9420000      0.0002583
      0.9430000      0.0002577
      0.9440000      0.0002583
      0.9450000      0.0002571
      0.9460000      0.0002571
      0.9470000      0.0002568
      0.9480000      0.0002589
      0.9490000      0.0002586
      0.9500000      0.0002570
      0.9510000      0.0002578
      0.9520000      0.0002583
      0.9530000      0.0002582
      0.9540000      0.0002579
      0.9550000      0.0002577
      0.9560000      0.0002573
      0.9570000      0.0002580
      0.9580000      0.0002580
      0.9590000      0.0002585
      0.9600000      0.0002569
      0.9610000      0.0002572
      0.9620000      0.0002564
      0.9630000      0.0002581
      0.9640000      0.0002580
      0.9650000      0.0002579
      0.9660000      0.0002585
      0.9670000      0.0002572
      0.9680000      0.0002585
      0.9690000      0.0002582
      0.9700000      0.0002571
      0.9710000      0.0002589
      0.9720000      0.0002573
      0.9730000      0.0002578
      0.9740000      0.0002576
      0.9750000      0.0002569
      0.9760000      0.0002571
      0.9770000      0.0002587
      0.9780000      0.0002584
      0.9790000      0.0002583
      0.9800000      0.0002588
      0.9810000      0.0002585
      0.9820000      0.0002583
      0.9830000      0.0002576
      0.9840000      0.0002584
      0.9850000      0.0002581
      0.9860000      0.0002578
      0.9870000      0.0002574
      0.9880000      0.0002583
      0.9890000      0.0002580
      0.9900000      0.0002597
      0.9910000      0.0002589
      0.9920000      0.0002595
      0.9930000      0.0002588
      0.9940000      0.0002581
      0.9950000      0.0002576
      0.9960000      0.0002577
      0.9970000      0.0002573
      0.9980000      0.0002575
      0.9990000      0.0002578
      1.0000000      0.0002590
      1.0010000      0.0002574
      1.0020000      0.0002575
      1.0030000      0.0002577
      1.0040000      0.0002586
      1.0050000      0.0002577
      1.0060000      0.0002578
      1.0070000      0.0002579
      1.0080000      0.0002590
      1.0090000      0.0002577
      1.0100000      0.0002579
      1.0110000      0.0002572
      1.0120000      0.0002575
      1.0130000      0.0002567
      1.0140000      0.0002571
      1.0150000      0.0002574
      1.0160000      0.0002579
      1.0170000      0.0002589
      1.0180000      0.0002581
      1.0190000      0.0002565
      1.0200000      0.0002577
      1.0210000      0.0002589
      1.0220000      0.0002583
      1.0230000      0.0002579
      1.0240000      0.0002576
      1.0250000      0.0002575
      1.0260000      0.0002574
      1.0270000      0.0002568
      1.0280000      0.0002578
      1.0290000      0.0002591
      1.0300000      0.0002589
      1.0310000      0.0002585
      1.0320000      0.0002584
      1.0330000      0.0002588
      1.0340000      0.0002586
      1.0350000      0.0002580
      1.0360000      0.0002587
      1.0370000      0.0002579
      1.0380000      0.0002572
      1.0390000      0.0002572
      1.0400000      0.0002582
      1.0410000      0.0002576
      1.0420000      0.0002564
      1.0430000      0.0002564
      1.0440000      0.0002568
      1.0450000      0.0002577
      1.0460000      0.0002576
      1.0470000      0.0002572
      1.0480000      0.0002579
      1.0490000      0.0002572
      1.0500000      0.0002581
      1.0510000      0.0002576
      1.0520000      0.0002584
      1.0530000      0.0002584
      1.0540000      0.0002592
      1.0550000      0.0002582
      1.0560000      0.0002571
      1.0570000      0.0002579
      1.0580000      0.0002580
      1.0590000      0.0002576
      1.0600000      0.0002588
      1.0610000      0.0002580
      1.0620000      0.0002571
      1.0630000      0.0002565
      1.0640000      0.0002575
      1.0650000      0.0002571
      1.0660000      0.0002582
      1.0670000      0.0002574
      1.0680000      0.0002576
      1.0690000      0.0002589
      1.0700000      0.0002583
      1.0710000      0.0002592
      1.0720000      0.0002579
      1.0730000      0.0002580
      1.0740000      0.0002586
      1.0750000      0.0002586
      1.0760000      0.0002580
      1.0770000      0.0002582
      1.0780000      0.0002582
      1.0790000      0.0002593
      1.0800000      0.0002583
      1.0810000      0.0002574
      1.0820000      0.0002576
      1.0830000      0.0002571
      1.0840000      0.0002582
      1.0850000      0.0002586
      1.0860000      0.0002588
      1.0870000      0.0002581
      1.0880000      0.0002579
      1.0890000      0.0002592
      1.0900000      0.0002590
      1.0910000      0.0002593
      1.0920000      0.0002599
      1.0930000      0.0002565
      1.0940000      0.0002574
      1.0950000      0.0002587
      1.0960000      0.0002577
      1.0970000      0.0002577
      1.0980000      0.0002575
      1.0990000      0.0002590
      1.1000000      0.0002586
      1.1010000      0.0002581
      1.1020000      0.0002575
      1.1030000      0.0002566
      1.1040000      0.0002576
      1.1050000      0.0002580
      1.1060000      0.0002587
      1.1070000      0.0002589
      1.1080000      0.0002577
      1.1090000      0.0002570
      1.1100000      0.0002570
      1.1110000      0.0002588
      1.1120000      0.0002587
      1.1130000      0.0002570
      1.1140000      0.0002574
      1.1150000      0.0002567
      1.1160000      0.0002575
      1.1170000      0.0002584
      1.1180000      0.0002570
      1.1190000      0.0002575
      1.1200000      0.0002579
      1.1210000      0.0002592
      1.1220000      0.0002598
      1.1230000      0.0002586
      1.1240000      0.0002582
      1.1250000      0.0002575
      1.1260000      0.0002577
      1.1270000      0.0002578
      1.1280000      0.0002573
      1.1290000      0.0002578
      1.1300000      0.0002579
      1.1310000      0.0002584
      1.1320000      0.0002577
      1.1330000      0.0002577
      1.1340000      0.0002594
      1.1350000      0.0002568
      1.1360000      0.0002568
      1.1370000      0.0002572
      1.1380000      0.0002588
      1.1390000      0.0002576
      1.1400000      0.0002582
      1.1410000      0.0002581
      1.1420000      0.0002575
      1.1430000      0.0002582
      1.1440000      0.0002575
      1.1450000      0.0002589
      1.1460000      0.0002588
      1.1470000      0.0002589
      1.1480000      0.0002573
      1.1490000      0.0002585
      1.1500000      0.0002592
      1.1510000      0.0002592
      1.1520000      0.0002578
      1.1530000      0.0002583
      1.1540000      0.0002603
      1.1550000      0.0002590
      1.1560000      0.0002583
      1.1570000      0.0002585
      1.1580000      0.0002581
      1.1590000      0.0002582
      1.1600000      0.0002581
      1.1610000      0.0002579
      1.1620000      0.0002573
      1.1630000      0.0002576
      1.1640000      0.0002580
      1.1650000      0.0002575
      1.1660000      0.0002578
      1.1670000      0.0002576
      1.1680000      0.0002571
      1.1690000      0.0002575
      1.1700000      0.0002598
      1.1710000      0.0002581
      1.1720000      0.0002582
      1.1730000      0.0002583
      1.1740000      0.0002580
      1.1750000      0.0002589
      1.1760000      0.0002586
      1.1770000      0.0002582
      1.1780000      0.0002590
      1.1790000      0.0002581
      1.1800000      0.0002582
      1.1810000      0.0002577
      1.1820000      0.0002578
      1.1830000      0.0002580
      1.1840000      0.0002585
      1.1850000      0.0002581
      1.1860000      0.0002589
      1.1870000      0.0002583
      1.1880000      0.0002578
      1.1890000      0.0002587
      1.1900000      0.0002578
      1.1910000      0.0002588
      1.1920000      0.0002582
      1.1930000      0.0002577
      1.1940000      0.0002583
      1.1950000      0.0002572
      1.1960000      0.0002573
      1.1970000      0.0002583
      1.1980000      0.0002583
      1.1990000      0.0002579
      1.2000000      0.0002593
      1.2010000      0.0002582
      1.2020000      0.0002574
      1.2030000      0.0002586
      1.2040000      0.0002585
      1.2050000      0.0002574
      1.2060000      0.0002570
      1.2070000      0.0002593
      1.2080000      0.0002589
      1.2090000      0.0002586
      1.2100000      0.0002596
      1.2110000      0.0002582
      1.2120000      0.0002580
      1.2130000      0.0002583
      1.2140000      0.0002589
      1.2150000      0.0002587
      1.2160000      0.0002575
      1.2170000      0.0002582
      1.2180000      0.0002579
      1.2190000      0.0002592
      1.2200000      0.0002574
      1.2210000      0.0002578
      1.2220000      0.0002581
      1.2230000      0.0002578
      1.2240000      0.0002583
      1.2250000      0.0002574
      1.2260000      0.0002571
      1.2270000      0.0002566
      1.2280000      0.0002582
      1.2290000      0.0002585
      1.2300000      0.0002581
      1.2310000      0.0002576
      1.2320000      0.0002588
      1.2330000      0.0002591
      1.2340000      0.0002598
      1.2350000      0.0002597
      1.2360000      0.0002593
      1.2370000      0.0002590
      1.2380000      0.0002574
      1.2390000      0.0002582
      1.2400000      0.0002585
      1.2410000      0.0002574
      1.2420000      0.0002580
      1.2430000      0.0002567
      1.2440000      0.0002582
      1.2450000      0.0002568
      1.2460000      0.0002585
      1.2470000      0.0002602
      1.2480000      0.0002591
      1.2490000      0.0002585
      1.2500000      0.0002580
      1.2510000      0.0002585
      1.2520000      0.0002576
      1.2530000      0.0002574
      1.2540000      0.0002577
      1.2550000      0.0002576
      1.2560000      0.0002573
      1.2570000      0.0002591
      1.2580000      0.0002583
      1.2590000      0.0002584
      1.2600000      0.0002572
      1.2610000      0.0002578
      1.2620000      0.0002590
      1.2630000      0.0002578
      1.2640000      0.0002593
      1.2650000      0.0002603
      1.2660000      0.0002587
      1.2670000      0.0002588
      1.2680000      0.0002585
      1.2690000      0.0002588
      1.2700000      0.0002591
      1.2710000      0.0002586
      1.2720000      0.0002586
      1.2730000      0.0002572
      1.2740000      0.0002574
      1.2750000      0.0002590
      1.2760000      0.0002585
      1.2770000      0.0002573
      1.2780000      0.0002587
      1.2790000      0.0002584
      1.2800000      0.0002582
      1.2810000      0.0002585
      1.2820000      0.0002585
      1.2830000      0.0002580
      1.2840000      0.0002575
      1.2850000      0.0002586
      1.2860000      0.0002587
      1.2870000      0.0002595
      1.2880000      0.0002577
      1.2890000      0.0002573
      1.2900000      0.0002572
      1.2910000      0.0002580
      1.2920000      0.0002577
      1.2930000      0.0002583
      1.2940000      0.0002583
      1.2950000      0.0002574
      1.2960000      0.0002593
      1.2970000      0.0002589
      1.2980000      0.0002583
      1.2990000      0.0002600
      1.3000000      0.0002604
      1.3010000      0.0002592
      1.3020000      0.0002591
      1.3030000      0.0002582
      1.3040000      0.0002587
      1.3050000      0.0002588
      1.3060000      0.0002580
      1.3070000      0.0002593
      1.3080000      0.0002576
      1.3090000      0.0002574
      1.3100000      0.0002574
      1.3110000      0.0002580
      1.3120000      0.0002587
      1.3130000      0.0002572
      1.3140000      0.0002582
      1.3150000      0.0002591
      1.3160000      0.0002584
      1.3170000      0.0002593
      1.3180000      0.0002577
      1.3190000      0.0002590
      1.3200000      0.0002582
      1.3210000      0.0002581
      1.3220000      0.0002577
      1.3230000      0.0002585
      1.3240000      0.0002576
      1.3250000      0.0002582
      1.3260000      0.0002573
      1.3270000      0.0002580
      1.3280000      0.0002587
      1.3290000      0.0002582
      1.3300000      0.0002581
      1.3310000      0.0002575
      1.3320000      0.0002581
      1.3330000      0.0002587
      1.3340000      0.0002592
      1.3350000      0.0002589
      1.3360000      0.0002578
      1.3370000      0.0002576
      1.3380000      0.0002584
      1.3390000      0.0002579
      1.3400000      0.0002591
      1.3410000      0.0002582
      1.3420000      0.0002586
      1.3430000      0.0002584
      1.3440000      0.0002582
      1.3450000      0.0002578
      1.3460000      0.0002585
      1.3470000      0.0002579
      1.3480000      0.0002582
      1.3490000      0.0002587
      1.3500000      0.0002585
      1.3510000      0.0002589
      1.3520000      0.0002591
      1.3530000      0.0002580
      1.3540000      0.0002579
      1.3550000      0.0002583
      1.3560000      0.0002573
      1.3570000      0.0002580
      1.3580000      0.0002591
      1.3590000      0.0002591
      1.3600000      0.0002580
      1.3610000      0.0002578
      1.3620000      0.0002577
      1.3630000      0.0002570
      1.3640000      0.0002591
      1.3650000      0.0002585
      1.3660000      0.0002600
      1.3670000      0.0002595
      1.3680000      0.0002576
      1.3690000      0.0002579
      1.3700000      0.0002574
      1.3710000      0.0002581
      1.3720000      0.0002575
      1.3730000      0.0002579
      1.3740000      0.0002558
      1.3750000      0.0002585
      1.3760000      0.0002571
      1.3770000      0.0002566
      1.3780000      0.0002576
      1.3790000      0.0002575
      1.3800000      0.0002583
      1.3810000      0.0002577
      1.3820000      0.0002581
      1.3830000      0.0002586
      1.3840000      0.0002576
      1.3850000      0.0002590
      1.3860000      0.0002581
      1.3870000      0.0002585
      1.3880000      0.0002575
      1.3890000      0.0002580
      1.3900000      0.0002594
      1.3910000      0.0002582
      1.3920000      0.0002584
      1.3930000      0.0002575
      1.3940000      0.0002580
      1.3950000      0.0002586
      1.3960000      0.0002574
      1.3970000      0.0002578
      1.3980000      0.0002578
      1.3990000      0.0002591
      1.4000000      0.0002583
      1.4010000      0.0002593
      1.4020000      0.0002603
      1.4030000      0.0002587
      1.4040000      0.0002570
      1.4050000      0.0002592
      1.4060000      0.0002594
      1.4070000      0.0002591
      1.4080000      0.0002592
      1.4090000      0.0002597
      1.4100000      0.0002584
      1.4110000      0.0002594
      1.4120000      0.0002588
      1.4130000      0.0002578
      1.4140000      0.0002577
      1.4150000      0.0002567
      1.4160000      0.0002578
      1.4170000      0.0002568
      1.4180000      0.0002580
      1.4190000      0.0002579
      1.4200000      0.0002587
      1.4210000      0.0002586
      1.4220000      0.0002588
      1.4230000      0.0002585
      1.4240000      0.0002588
      1.4250000      0.0002585
      1.4260000      0.0002578
      1.4270000      0.0002586
      1.4280000      0.0002592
      1.4290000      0.0002588
      1.4300000      0.0002594
      1.4310000      0.0002596
      1.4320000      0.0002589
      1.4330000      0.0002585
      1.4340000      0.0002580
      1.4350000      0.0002595
      1.4360000      0.0002607
      1.4370000      0.0002599
      1.4380000      0.0002595
      1.4390000      0.0002595
      1.4400000      0.0002583
      1.4410000      0.0002587
      1.4420000      0.0002597
      1.4430000      0.0002593
      1.4440000      0.0002587
      1.4450000      0.0002574
      1.4460000      0.0002577
      1.4470000      0.0002587
      1.4480000      0.0002579
      1.4490000      0.0002596
      1.4500000      0.0002593
      1.4510000      0.0002600
      1.4520000      0.0002594
      1.4530000      0.0002586
      1.4540000      0.0002588
      1.4550000      0.0002580
      1.4560000      0.0002575
      1.4570000      0.0002579
      1.4580000      0.0002596
      1.4590000      0.0002593
      1.4600000      0.0002583
      1.4610000      0.0002587
      1.4620000      0.0002587
      1.4630000      0.0002583
      1.4640000      0.0002583
      1.4650000      0.0002596
      1.4660000      0.0002589
      1.4670000      0.0002581
      1.4680000      0.0002597
      1.4690000      0.0002582
      1.4700000      0.0002582
      1.4710000      0.0002575
      1.4720000      0.0002571
      1.4730000      0.0002588
      1.4740000      0.0002597
      1.4750000      0.0002588
      1.4760000      0.0002583
      1.4770000      0.0002588
      1.4780000      0.0002585
      1.4790000      0.0002590
      1.4800000      0.0002589
      1.4810000      0.0002589
      1.4820000      0.0002589
      1.4830000      0.0002579
      1.4840000      0.0002591
      1.4850000      0.0002589
      1.4860000      0.0002575
      1.4870000      0.0002585
      1.4880000      0.0002577
      1.4890000      0.0002584
      1.4900000      0.0002585
      1.4910000      0.0002584
      1.4920000      0.0002587
      1.4930000      0.0002585
      1.4940000      0.0002587
      1.4950000      0.0002592
      1.4960000      0.0002592
      1.4970000      0.0002584
      1.4980000      0.0002599
      1.4990000      0.0002590
      1.5000000      0.0002589
      1.5010000      0.0002593
      1.5020000      0.0002585
      1.5030000      0.0002586
      1.5040000      0.0002603
      1.5050000      0.0002578
      1.5060000      0.0002574
      1.5070000      0.0002592
      1.5080000      0.0002586
      1.5090000      0.0002592
      1.5100000      0.0002589
      1.5110000      0.0002590
      1.5120000      0.0002584
      1.5130000      0.0002582
      1.5140000      0.0002579
      1.5150000      0.0002588
      1.5160000      0.0002604
      1.5170000      0.0002597
      1.5180000      0.0002585
      1.5190000      0.0002591
      1.5200000      0.0002580
      1.5210000      0.0002587
      1.5220000      0.0002587
      1.5230000      0.0002580
      1.5240000      0.0002577
      1.5250000      0.0002573
      1.5260000      0.0002592
      1.5270000      0.0002582
      1.5280000      0.0002597
      1.5290000      0.0002598
      1.5300000      0.0002597
      1.5310000      0.0002588
      1.5320000      0.0002595
      1.5330000      0.0002589
      1.5340000      0.0002586
      1.5350000      0.0002583
      1.5360000      0.0002582
      1.5370000      0.0002584
      1.5380000      0.0002578
      1.5390000      0.0002580
      1.5400000      0.0002590
      1.5410000      0.0002590
      1.5420000      0.0002603
      1.5430000      0.0002595
      1.5440000      0.0002576
      1.5450000      0.0002583
      1.5460000      0.0002589
      1.5470000      0.0002599
      1.5480000      0.0002584
      1.5490000      0.0002590
      1.5500000      0.0002594
      1.5510000      0.0002588
      1.5520000      0.0002579
      1.5530000      0.0002583
      1.5540000      0.0002604
      1.5550000      0.0002602
      1.5560000      0.0002584
      1.5570000      0.0002579
      1.5580000      0.0002594
      1.5590000      0.0002594
      1.5600000      0.0002590
      1.5610000      0.0002583
      1.5620000      0.0002576
      1.5630000      0.0002596
      1.5640000      0.0002585
      1.5650000      0.0002591
      1.5660000      0.0002586
      1.5670000      0.0002588
      1.5680000      0.0002597
      1.5690000      0.0002596
      1.5700000      0.0002602
      1.5710000      0.0002596
      1.5720000      0.0002592
      1.5730000      0.0002602
      1.5740000      0.0002599
      1.5750000      0.0002594
      1.5760000      0.0002579
      1.5770000      0.0002587
      1.5780000      0.0002592
      1.5790000      0.0002594
      1.5800000      0.0002591
      1.5810000      0.0002593
      1.5820000      0.0002607
      1.5830000      0.0002590
      1.5840000      0.0002596
      1.5850000      0.0002591
      1.5860000      0.0002601
      1.5870000      0.0002589
      1.5880000      0.0002575
      1.5890000      0.0002583
      1.5900000      0.0002585
      1.5910000      0.0002587
      1.5920000      0.0002586
      1.5930000      0.0002593
      1.5940000      0.0002589
      1.5950000      0.0002591
      1.5960000      0.0002583
      1.5970000      0.0002595
      1.5980000      0.0002590
      1.5990000      0.0002590
      1.6000000      0.0002594
      1.6010000      0.0002594
      1.6020000      0.0002581
      1.6030000      0.0002596
      1.6040000      0.0002586
      1.6050000      0.0002597
      1.6060000      0.0002581
      1.6070000      0.0002589
      1.6080000      0.0002580
      1.6090000      0.0002569
      1.6100000      0.0002576
      1.6110000      0.0002579
      1.6120000      0.0002582
      1.6130000      0.0002588
      1.6140000      0.0002580
      1.6150000      0.0002580
      1.6160000      0.0002585
      1.6170000      0.0002597
      1.6180000      0.0002591
      1.6190000      0.0002591
      1.6200000      0.0002587
      1.6210000      0.0002587
      1.6220000      0.0002570
      1.6230000      0.0002586
      1.6240000      0.0002587
      1.6250000      0.0002591
      1.6260000      0.0002596
      1.6270000      0.0002597
      1.6280000      0.0002589
      1.6290000      0.0002590
      1.6300000      0.0002600
      1.6310000      0.0002587
      1.6320000      0.0002587
      1.6330000      0.0002579
      1.6340000      0.0002583
      1.6350000      0.0002587
      1.6360000      0.0002597
      1.6370000      0.0002587
      1.6380000      0.0002585
      1.6390000      0.0002591
      1.6400000      0.0002589
      1.6410000      0.0002582
      1.6420000      0.0002573
      1.6430000      0.0002594
      1.6440000      0.0002588
      1.6450000      0.0002581
      1.6460000      0.0002585
      1.6470000      0.0002597
      1.6480000      0.0002594
      1.6490000      0.0002595
      1.6500000      0.0002598
      1.6510000      0.0002592
      1.6520000      0.0002588
      1.6530000      0.0002592
      1.6540000      0.0002591
      1.6550000      0.0002588
      1.6560000      0.0002599
      1.6570000      0.0002585
      1.6580000      0.0002573
      1.6590000      0.0002585
      1.6600000      0.0002598
      1.6610000      0.0002580
      1.6620000      0.0002588
      1.6630000      0.0002592
      1.6640000      0.0002595
      1.6650000      0.0002594
      1.6660000      0.0002587
      1.6670000      0.0002598
      1.6680000      0.0002597
      1.6690000      0.0002595
      1.6700000      0.0002589
      1.6710000      0.0002594
      1.6720000      0.0002594
      1.6730000      0.0002594
      1.6740000      0.0002593
      1.6750000      0.0002598
      1.6760000      0.0002576
      1.6770000      0.0002590
      1.6780000      0.0002593
      1.6790000      0.0002590
      1.6800000      0.0002582
      1.6810000      0.0002584
      1.6820000      0.0002577
      1.6830000      0.0002581
      1.6840000      0.0002583
      1.6850000      0.0002572
      1.6860000      0.0002583
      1.6870000      0.0002588
      1.6880000      0.0002580
      1.6890000      0.0002582
      1.6900000      0.0002598
      1.6910000      0.0002586
      1.6920000      0.0002584
      1.6930000      0.0002588
      1.6940000      0.0002589
      1.6950000      0.0002601
      1.6960000      0.0002595
      1.6970000      0.0002602
      1.6980000      0.0002590
      1.6990000      0.0002585
      1.7000000      0.0002592
      1.7010000      0.0002596
      1.7020000      0.0002584
      1.7030000      0.0002595
      1.7040000      0.0002596
      1.7050000      0.0002599
      1.7060000      0.0002603
      1.7070000      0.0002596
      1.7080000      0.0002597
      1.7090000      0.0002586
      1.7100000      0.0002605
      1.7110000      0.0002606
      1.7120000      0.0002593
      1.7130000      0.0002572
      1.7140000      0.0002582
      1.7150000      0.0002598
      1.7160000      0.0002582
      1.7170000      0.0002595
      1.7180000      0.0002592
      1.7190000      0.0002586
      1.7200000      0.0002585
      1.7210000      0.0002594
      1.7220000      0.0002596
      1.7230000      0.0002594
      1.7240000      0.0002594
      1.7250000      0.0002591
      1.7260000      0.0002595
      1.7270000      0.0002585
      1.7280000      0.0002596
      1.7290000      0.0002594
      1.7300000      0.0002586
      1.7310000      0.0002587
      1.7320000      0.0002590
      1.7330000      0.0002602
      1.7340000      0.0002589
      1.7350000      0.0002588
      1.7360000      0.0002585
      1.7370000      0.0002592
      1.7380000      0.0002604
      1.7390000      0.0002603
      1.7400000      0.0002599
      1.7410000      0.0002589
      1.7420000      0.0002596
      1.7430000      0.0002611
      1.7440000      0.0002598
      1.7450000      0.0002601
      1.7460000      0.0002589
      1.7470000      0.0002588
      1.7480000      0.0002593
      1.7490000      0.0002591
      1.7500000      0.0002594
      1.7510000      0.0002591
      1.7520000      0.0002592
      1.7530000      0.0002595
      1.7540000      0.0002591
      1.7550000      0.0002587
      1.7560000      0.0002572
      1.7570000      0.0002586
      1.7580000      0.0002585
      1.7590000      0.0002603
      1.7600000      0.0002582
      1.7610000      0.0002588
      1.7620000      0.0002595
      1.7630000      0.0002593
      1.7640000      0.0002584
      1.7650000      0.0002589
      1.7660000      0.0002596
      1.7670000      0.0002620
      1.7680000      0.0002600
      1.7690000      0.0002612
      1.7700000      0.0002592
      1.7710000      0.0002590
      1.7720000      0.0002594
      1.7730000      0.0002604
      1.7740000      0.0002593
      1.7750000      0.0002591
      1.7760000      0.0002591
      1.7770000      0.0002582
      1.7780000      0.0002593
      1.7790000      0.0002600
      1.7800000      0.0002595
      1.7810000      0.0002594
      1.7820000      0.0002586
      1.7830000      0.0002591
      1.7840000      0.0002585
      1.7850000      0.0002595
      1.7860000      0.0002598
      1.7870000      0.0002597
      1.7880000      0.0002593
      1.7890000      0.0002595
      1.7900000      0.0002589
      1.7910000      0.0002593
      1.7920000      0.0002602
      1.7930000      0.0002595
      1.7940000      0.0002588
      1.7950000      0.0002575
      1.7960000      0.0002600
      1.7970000      0.0002595
      1.7980000      0.0002590
      1.7990000      0.0002590
      1.8000000      0.0002592
      1.8010000      0.0002600
      1.8020000      0.0002586
      1.8030000      0.0002585
      1.8040000      0.0002597
      1.8050000      0.0002590
      1.8060000      0.0002604
      1.8070000      0.0002608
      1.8080000      0.0002590
      1.8090000      0.0002586
      1.8100000      0.0002584
      1.8110000      0.0002588
      1.8120000      0.0002578
      1.8130000      0.0002578
      1.8140000      0.0002597
      1.8150000      0.0002576
      1.8160000      0.0002591
      1.8170000      0.0002589
      1.8180000      0.0002600
      1.8190000      0.0002599
      1.8200000      0.0002596
      1.8210000      0.0002608
      1.8220000      0.0002589
      1.8230000      0.0002601
      1.8240000      0.0002585
      1.8250000      0.0002590
      1.8260000      0.0002596
      1.8270000      0.0002601
      1.8280000      0.0002599
      1.8290000      0.0002598
      1.8300000      0.0002614
      1.8310000      0.0002608
      1.8320000      0.0002586
      1.8330000      0.0002591
      1.8340000      0.0002585
      1.8350000      0.0002576
      1.8360000      0.0002586
      1.8370000      0.0002602
      1.8380000      0.0002617
      1.8390000      0.0002595
      1.8400000      0.0002595
      1.8410000      0.0002602
      1.8420000      0.0002600
      1.8430000      0.0002614
      1.8440000      0.0002597
      1.8450000      0.0002592
      1.8460000      0.0002597
      1.8470000      0.0002608
      1.8480000      0.0002597
      1.8490000      0.0002591
      1.8500000      0.0002586
      1.8510000      0.0002593
      1.8520000      0.0002602
      1.8530000      0.0002609
      1.8540000      0.0002613
      1.8550000      0.0002593
      1.8560000      0.0002602
      1.8570000      0.0002615
      1.8580000      0.0002601
      1.8590000      0.0002592
      1.8600000      0.0002582
      1.8610000      0.0002581
      1.8620000      0.0002580
      1.8630000      0.0002597
      1.8640000      0.0002604
      1.8650000      0.0002587
      1.8660000      0.0002594
      1.8670000      0.0002585
      1.8680000      0.0002600
      1.8690000      0.0002609
      1.8700000      0.0002604
      1.8710000      0.0002592
      1.8720000      0.0002608
      1.8730000      0.0002602
      1.8740000      0.0002598
      1.8750000      0.0002583
      1.8760000      0.0002599
      1.8770000      0.0002594
      1.8780000      0.0002597
      1.8790000      0.0002602
      1.8800000      0.0002607
      1.8810000      0.0002603
      1.8820000      0.0002605
      1.8830000      0.0002594
      1.8840000      0.0002598
      1.8850000      0.0002586
      1.8860000      0.0002600
      1.8870000      0.0002600
      1.8880000      0.0002594
      1.8890000      0.0002594
      1.8900000      0.0002591
      1.8910000      0.0002602
      1.8920000      0.0002605
      1.8930000      0.0002596
      1.8940000      0.0002606
      1.8950000      0.0002586
      1.8960000      0.0002592
      1.8970000      0.0002599
      1.8980000      0.0002597
      1.8990000      0.0002613
      1.9000000      0.0002609
      1.9010000      0.0002605
      1.9020000      0.0002597
      1.9030000      0.0002596
      1.9040000      0.0002605
      1.9050000      0.0002606
      1.9060000      0.0002591
      1.9070000      0.0002593
      1.9080000      0.0002590
      1.9090000      0.0002599
      1.9100000      0.0002608
      1.9110000      0.0002610
      1.9120000      0.0002600
      1.9130000      0.0002593
      1.9140000      0.0002583
      1.9150000      0.0002598
      1.9160000      0.0002607
      1.9170000      0.0002587
      1.9180000      0.0002594
      1.9190000      0.0002587
      1.9200000      0.0002600
      1.9210000      0.0002600
      1.9220000      0.0002600
      1.9230000      0.0002608
      1.9240000      0.0002599
      1.9250000      0.0002580
      1.9260000      0.0002590
      1.9270000      0.0002612
      1.9280000      0.0002601
      1.9290000      0.0002602
      1.9300000      0.0002605
      1.9310000      0.0002583
      1.9320000      0.0002591
      1.9330000      0.0002594
      1.9340000      0.0002589
      1.9350000      0.0002586
      1.9360000      0.0002592
      1.9370000      0.0002603
      1.9380000      0.0002601
      1.9390000      0.0002588
      1.9400000      0.0002611
      1.9410000      0.0002606
      1.9420000      0.0002605
      1.9430000      0.0002598
      1.9440000      0.0002589
      1.9450000      0.0002605
      1.9460000      0.0002592
      1.9470000      0.0002606
      1.9480000      0.0002600
      1.9490000      0.0002584
      1.9500000      0.0002600
      1.9510000      0.0002604
      1.9520000      0.0002598
      1.9530000      0.0002594
      1.9540000      0.0002597
      1.9550000      0.0002601
      1.9560000      0.0002597
      1.9570000      0.0002589
      1.9580000      0.0002591
      1.9590000      0.0002592
      1.9600000      0.0002605
      1.9610000      0.0002592
      1.9620000      0.0002594
      1.9630000      0.0002612
      1.9640000      0.0002619
      1.9650000      0.0002605
      1.9660000      0.0002589
      1.9670000      0.0002603
      1.9680000      0.0002586
      1.9690000      0.0002587
      1.9700000      0.0002594
      1.9710000      0.0002597
      1.9720000      0.0002599
      1.9730000      0.0002607
      1.9740000      0.0002602
      1.9750000      0.0002607
      1.9760000      0.0002611
      1.9770000      0.0002606
      1.9780000      0.0002602
      1.9790000      0.0002599
      1.9800000      0.0002587
      1.9810000      0.0002609
      1.9820000      0.0002592
      1.9830000      0.0002599
      1.9840000      0.0002604
      1.9850000      0.0002602
      1.9860000      0.0002586
      1.9870000      0.0002582
      1.9880000      0.0002595
      1.9890000      0.0002597
      1.9900000      0.0002599
      1.9910000      0.0002604
      1.9920000      0.0002614
      1.9930000      0.0002608
      1.9940000      0.0002605
      1.9950000      0.0002594
      1.9960000      0.0002603
      1.9970000      0.0002593
      1.9980000      0.0002602
      1.9990000      0.0002605
      2.0000000      0.0002611
      2.0010000      0.0002619
      2.0020000      0.0002607
      2.0030000      0.0002602
      2.0040000      0.0002607
      2.0050000      0.0002597
      2.0060000      0.0002602
      2.0070000      0.0002597
      2.0080000      0.0002590
      2.0090000      0.0002589
      2.0100000      0.0002585
      2.0110000      0.0002589
      2.0120000      0.0002606
      2.0130000      0.0002605
      2.0140000      0.0002593
      2.0150000      0.0002593
      2.0160000      0.0002601
      2.0170000      0.0002601
      2.0180000      0.0002618
      2.0190000      0.0002607
      2.0200000      0.0002607
      2.0210000      0.0002610
      2.0220000      0.0002601
      2.0230000      0.0002604
      2.0240000      0.0002599
      2.0250000      0.0002608
      2.0260000      0.0002594
      2.0270000      0.0002597
      2.0280000      0.0002594
      2.0290000      0.0002583
      2.0300000      0.0002591
      2.0310000      0.0002609
      2.0320000      0.0002594
      2.0330000      0.0002592
      2.0340000      0.0002592
      2.0350000      0.0002599
      2.0360000      0.0002604
      2.0370000      0.0002607
      2.0380000      0.0002603
      2.0390000      0.0002609
      2.0400000      0.0002593
      2.0410000      0.0002588
      2.0420000      0.0002590
      2.0430000      0.0002593
      2.0440000      0.0002594
      2.0450000      0.0002599
      2.0460000      0.0002591
      2.0470000      0.0002595
      2.0480000      0.0002596
      2.0490000      0.0002585
      2.0500000      0.0002597
      2.0510000      0.0002608
      2.0520000      0.0002614
      2.0530000      0.0002599
      2.0540000      0.0002603
      2.0550000      0.0002622
      2.0560000      0.0002608
      2.0570000      0.0002619
      2.0580000      0.0002606
      2.0590000      0.0002609
      2.0600000      0.0002602
      2.0610000      0.0002610
      2.0620000      0.0002599
      2.0630000      0.0002597
      2.0640000      0.0002591
      2.0650000      0.0002603
      2.0660000      0.0002608
      2.0670000      0.0002591
      2.0680000      0.0002589
      2.0690000      0.0002598
      2.0700000      0.0002599
      2.0710000      0.0002600
      2.0720000      0.0002582
      2.0730000      0.0002596
      2.0740000      0.0002607
      2.0750000      0.0002598
      2.0760000      0.0002593
      2.0770000      0.0002592
      2.0780000      0.0002601
      2.0790000      0.0002593
      2.0800000      0.0002580
      2.0810000      0.0002595
      2.0820000      0.0002586
      2.0830000      0.0002598
      2.0840000      0.0002608
      2.0850000      0.0002596
      2.0860000      0.0002603
      2.0870000      0.0002605
      2.0880000      0.0002613
      2.0890000      0.0002601
      2.0900000      0.0002601
      2.0910000      0.0002609
      2.0920000      0.0002609
      2.0930000      0.0002600
      2.0940000      0.0002600
      2.0950000      0.0002594
      2.0960000      0.0002592
      2.0970000      0.0002596
      2.0980000      0.0002600
      2.0990000      0.0002603
      2.1000000      0.0002589
      2.1010000      0.0002595
      2.1020000      0.0002587
      2.1030000      0.0002603
      2.1040000      0.0002603
      2.1050000      0.0002592
      2.1060000      0.0002590
      2.1070000      0.0002604
      2.1080000      0.0002600
      2.1090000      0.0002600
      2.1100000      0.0002603
      2.1110000      0.0002591
      2.1120000      0.0002595
      2.1130000      0.0002607
      2.1140000      0.0002606
      2.1150000      0.0002603
      2.1160000      0.0002601
      2.1170000      0.0002609
      2.1180000      0.0002612
      2.1190000      0.0002595
      2.1200000      0.0002592
      2.1210000      0.0002615
      2.1220000      0.0002600
      2.1230000      0.0002597
      2.1240000      0.0002619
      2.1250000      0.0002609
      2.1260000      0.0002588
      2.1270000      0.0002590
      2.1280000      0.0002597
      2.1290000      0.0002601
      2.1300000      0.0002602
      2.1310000      0.0002594
      2.1320000      0.0002600
      2.1330000      0.0002600
      2.1340000      0.0002596
      2.1350000      0.0002603
      2.1360000      0.0002603
      2.1370000      0.0002590
      2.1380000      0.0002603
      2.1390000      0.0002610
      2.1400000      0.0002603
      2.1410000      0.0002608
      2.1420000      0.0002609
      2.1430000      0.0002603
      2.1440000      0.0002597
      2.1450000      0.0002593
      2.1460000      0.0002612
      2.1470000      0.0002606
      2.1480000      0.0002599
      2.1490000      0.0002585
      2.1500000      0.0002598
      2.1510000      0.0002599
      2.1520000      0.0002596
      2.1530000      0.0002600
      2.1540000      0.0002597
      2.1550000      0.0002593
      2.1560000      0.0002594
      2.1570000      0.0002590
      2.1580000      0.0002598
      2.1590000      0.0002602
      2.1600000      0.0002593
      2.1610000      0.0002599
      2.1620000      0.0002603
      2.1630000      0.0002596
      2.1640000      0.0002602
      2.1650000      0.0002617
      2.1660000      0.0002607
      2.1670000      0.0002604
      2.1680000      0.0002592
      2.1690000      0.0002603
      2.1700000      0.0002615
      2.1710000      0.0002597
      2.1720000      0.0002619
      2.1730000      0.0002612
      2.1740000      0.0002603
      2.1750000      0.0002611
      2.1760000      0.0002595
      2.1770000      0.0002599
      2.1780000      0.0002602
      2.1790000      0.0002597
      2.1800000      0.0002600
      2.1810000      0.0002606
      2.1820000      0.0002605
      2.1830000      0.0002603
      2.1840000      0.0002593
      2.1850000      0.0002601
      2.1860000      0.0002598
      2.1870000      0.0002587
      2.1880000      0.0002595
      2.1890000      0.0002603
      2.1900000      0.0002601
      2.1910000      0.0002607
      2.1920000      0.0002610
      2.1930000      0.0002599
      2.1940000      0.0002603
      2.1950000      0.0002601
      2.1960000      0.0002604
      2.1970000      0.0002601
      2.1980000      0.0002603
      2.1990000      0.0002603
      2.2000000      0.0002599
      2.2010000      0.0002606
      2.2020000      0.0002611
      2.2030000      0.0002607
      2.2040000      0.0002604
      2.2050000      0.0002613
      2.2060000      0.0002605
      2.2070000      0.0002604
      2.2080000      0.0002604
      2.2090000      0.0002602
      2.2100000      0.0002600
      2.2110000      0.0002604
      2.2120000      0.0002594
      2.2130000      0.0002591
      2.2140000      0.0002603
      2.2150000      0.0002608
      2.2160000      0.0002613
      2.2170000      0.0002604
      2.2180000      0.0002607
      2.2190000      0.0002601
      2.2200000      0.0002592
      2.2210000      0.0002604
      2.2220000      0.0002595
      2.2230000      0.0002581
      2.2240000      0.0002608
      2.2250000      0.0002597
      2.2260000      0.0002588
      2.2270000      0.0002593
      2.2280000      0.0002589
      2.2290000      0.0002599
      2.2300000      0.0002603
      2.2310000      0.0002607
      2.2320000      0.0002605
      2.2330000      0.0002597
      2.2340000      0.0002594
      2.2350000      0.0002598
      2.2360000      0.0002590
      2.2370000      0.0002588
      2.2380000      0.0002596
      2.2390000      0.0002596
      2.2400000      0.0002601
      2.2410000      0.0002602
      2.2420000      0.0002605
      2.2430000      0.0002603
      2.2440000      0.0002602
      2.2450000      0.0002603
      2.2460000      0.0002606
      2.2470000      0.0002609
      2.2480000      0.0002606
      2.2490000      0.0002594
      2.2500000      0.0002599
      2.2510000      0.0002603
      2.2520000      0.0002592
      2.2530000      0.0002601
      2.2540000      0.0002602
      2.2550000      0.0002602
      2.2560000      0.0002607
      2.2570000      0.0002605
      2.2580000      0.0002597
      2.2590000      0.0002594
      2.2600000      0.0002605
      2.2610000      0.0002602
      2.2620000      0.0002606
      2.2630000      0.0002598
      2.2640000      0.0002605
      2.2650000      0.0002600
      2.2660000      0.0002598
      2.2670000      0.0002592
      2.2680000      0.0002599
      2.2690000      0.0002600
      2.2700000      0.0002604
      2.2710000      0.0002593
      2.2720000      0.0002598
      2.2730000      0.0002587
      2.2740000      0.0002601
      2.2750000      0.0002600
      2.2760000      0.0002607
      2.2770000      0.0002609
      2.2780000      0.0002598
      2.2790000      0.0002593
      2.2800000      0.0002610
      2.2810000      0.0002610
      2.2820000      0.0002597
      2.2830000      0.0002595
      2.2840000      0.0002601
      2.2850000      0.0002607
      2.2860000      0.0002591
      2.2870000      0.0002607
      2.2880000      0.0002602
      2.2890000      0.0002600
      2.2900000      0.0002604
      2.2910000      0.0002604
      2.2920000      0.0002592
      2.2930000      0.0002596
      2.2940000      0.0002590
      2.2950000      0.0002605
      2.2960000      0.0002603
      2.2970000      0.0002608
      2.2980000      0.0002600
      2.2990000      0.0002602
      2.3000000      0.0002603
      2.3010000      0.0002602
      2.3020000      0.0002599
      2.3030000      0.0002612
      2.3040000      0.0002615
      2.3050000      0.0002616
      2.3060000      0.0002616
      2.3070000      0.0002605
      2.3080000      0.0002597
      2.3090000      0.0002599
      2.3100000      0.0002598
      2.3110000      0.0002597
      2.3120000      0.0002606
      2.3130000      0.0002595
      2.3140000      0.0002603
      2.3150000      0.0002602
      2.3160000      0.0002615
      2.3170000      0.0002603
      2.3180000      0.0002596
      2.3190000      0.0002606
      2.3200000      0.0002598
      2.3210000      0.0002623
      2.3220000      0.0002612
      2.3230000      0.0002599
      2.3240000      0.0002593
      2.3250000      0.0002588
      2.3260000      0.0002607
      2.3270000      0.0002602
      2.3280000      0.0002605
      2.3290000      0.0002606
      2.3300000      0.0002624
      2.3310000      0.0002599
      2.3320000      0.0002601
      2.3330000      0.0002615
      2.3340000      0.0002619
      2.3350000      0.0002605
      2.3360000      0.0002602
      2.3370000      0.0002601
      2.3380000      0.0002611
      2.3390000      0.0002587
      2.3400000      0.0002601
      2.3410000      0.0002597
      2.3420000      0.0002605
      2.3430000      0.0002612
      2.3440000      0.0002594
      2.3450000      0.0002594
      2.3460000      0.0002605
      2.3470000      0.0002608
      2.3480000      0.0002601
      2.3490000      0.0002608
      2.3500000      0.0002608
      2.3510000      0.0002599
      2.3520000      0.0002599
      2.3530000      0.0002607
      2.3540000      0.0002603
      2.3550000      0.0002613
      2.3560000      0.0002628
      2.3570000      0.0002612
      2.3580000      0.0002586
      2.3590000      0.0002586
      2.3600000      0.0002600
      2.3610000      0.0002591
      2.3620000      0.0002588
      2.3630000      0.0002601
      2.3640000      0.0002600
      2.3650000      0.0002603
      2.3660000      0.0002603
      2.3670000      0.0002599
      2.3680000      0.0002614
      2.3690000      0.0002613
      2.3700000      0.0002602
      2.3710000      0.0002606
      2.3720000      0.0002611
      2.3730000      0.0002612
      2.3740000      0.0002607
      2.3750000      0.0002611
      2.3760000      0.0002599
      2.3770000      0.0002606
      2.3780000      0.0002601
      2.3790000      0.0002590
      2.3800000      0.0002592
      2.3810000      0.0002605
      2.3820000      0.0002596
      2.3830000      0.0002603
      2.3840000      0.0002590
      2.3850000      0.0002601
      2.3860000      0.0002604
      2.3870000      0.0002597
      2.3880000      0.0002598
      2.3890000      0.0002600
      2.3900000      0.0002592
      2.3910000      0.0002589
      2.3920000      0.0002600
      2.3930000      0.0002605
      2.3940000      0.0002601
      2.3950000      0.0002609
      2.3960000      0.0002610
      2.3970000      0.0002599
      2.3980000      0.0002586
      2.3990000      0.0002593
      2.4000000      0.0002598
      2.4010000      0.0002590
      2.4020000      0.0002601
      2.4030000      0.0002600
      2.4040000      0.0002595
      2.4050000      0.0002602
      2.4060000      0.0002610
      2.4070000      0.0002613
      2.4080000      0.0002605
      2.4090000      0.0002616
      2.4100000      0.0002611
      2.4110000      0.0002601
      2.4120000      0.0002601
      2.4130000      0.0002600
      2.4140000      0.0002598
      2.4150000      0.0002591
      2.4160000      0.0002597
      2.4170000      0.0002593
      2.4180000      0.0002603
      2.4190000      0.0002608
      2.4200000      0.0002605
      2.4210000      0.0002581
      2.4220000      0.0002603
      2.4230000      0.0002602
      2.4240000      0.0002601
      2.4250000      0.0002588
      2.4260000      0.0002592
      2.4270000      0.0002621
      2.4280000      0.0002607
      2.4290000      0.0002594
      2.4300000      0.0002585
      2.4310000      0.0002588
      2.4320000      0.0002597
      2.4330000      0.0002603
      2.4340000      0.0002602
      2.4350000      0.0002606
      2.4360000      0.0002604
      2.4370000      0.0002597
      2.4380000      0.0002607
      2.4390000      0.0002598
      2.4400000      0.0002601
      2.4410000      0.0002602
      2.4420000      0.0002606
      2.4430000      0.0002603
      2.4440000      0.0002594
      2.4450000      0.0002605
      2.4460000      0.0002615
      2.4470000      0.0002605
      2.4480000      0.0002595
      2.4490000      0.0002596
      2.4500000      0.0002583
      2.4510000      0.0002597
      2.4520000      0.0002611
      2.4530000      0.0002603
      2.4540000      0.0002594
      2.4550000      0.0002602
      2.4560000      0.0002595
      2.4570000      0.0002607
      2.4580000      0.0002612
      2.4590000      0.0002595
      2.4600000      0.0002602
      2.4610000      0.0002606
      2.4620000      0.0002606
      2.4630000      0.0002611
      2.4640000      0.0002617
      2.4650000      0.0002601
      2.4660000      0.0002609
      2.4670000      0.0002595
      2.4680000      0.0002586
      2.4690000      0.0002611
      2.4700000      0.0002598
      2.4710000      0.0002598
      2.4720000      0.0002613
      2.4730000      0.0002597
      2.4740000      0.0002591
      2.4750000      0.0002590
      2.4760000      0.0002598
      2.4770000      0.0002604
      2.4780000      0.0002596
      2.4790000      0.0002595
      2.4800000      0.0002600
      2.4810000      0.0002593
      2.4820000      0.0002602
      2.4830000      0.0002604
      2.4840000      0.0002610
      2.4850000      0.0002603
      2.4860000      0.0002599
      2.4870000      0.0002594
      2.4880000      0.0002593
      2.4890000      0.0002597
      2.4900000      0.0002592
      2.4910000      0.0002600
      2.4920000      0.0002610
      2.4930000      0.0002603
      2.4940000      0.0002598
      2.4950000      0.0002583
      2.4960000      0.0002596
      2.4970000      0.0002591
      2.4980000      0.0002602
      2.4990000      0.0002606
      2.5000000      0.0002594
      2.5010000      0.0002601
      2.5020000      0.0002604
      2.5030000      0.0002609
      2.5040000      0.0002600
      2.5050000      0.0002603
      2.5060000      0.0002603
      2.5070000      0.0002603
      2.5080000      0.0002598
      2.5090000      0.0002607
      2.5100000      0.0002601
      2.5110000      0.0002601
      2.5120000      0.0002607
      2.5130000      0.0002601
      2.5140000      0.0002592
      2.5150000      0.0002589
      2.5160000      0.0002584
      2.5170000      0.0002610
      2.5180000      0.0002625
      2.5190000      0.0002617
      2.5200000      0.0002612
      2.5210000      0.0002597
      2.5220000      0.0002612
      2.5230000      0.0002592
      2.5240000      0.0002601
      2.5250000      0.0002608
      2.5260000      0.0002595
      2.5270000      0.0002597
      2.5280000      0.0002615
      2.5290000      0.0002615
      2.5300000      0.0002612
      2.5310000      0.0002598
      2.5320000      0.0002590
      2.5330000      0.0002610
      2.5340000      0.0002612
      2.5350000      0.0002607
      2.5360000      0.0002604
      2.5370000      0.0002599
      2.5380000      0.0002607
      2.5390000      0.0002597
      2.5400000      0.0002600
      2.5410000      0.0002616
      2.5420000      0.0002600
      2.5430000      0.0002614
      2.5440000      0.0002605
      2.5450000      0.0002596
      2.5460000      0.0002601
      2.5470000      0.0002593
      2.5480000      0.0002604
      2.5490000      0.0002602
      2.5500000      0.0002607
      2.5510000      0.0002600
      2.5520000      0.0002602
      2.5530000      0.0002585
      2.5540000      0.0002599
      2.5550000      0.0002604
      2.5560000      0.0002605
      2.5570000      0.0002605
      2.5580000      0.0002606
      2.5590000      0.0002602
      2.5600000      0.0002590
      2.5610000      0.0002617
      2.5620000      0.0002586
      2.5630000      0.0002596
      2.5640000      0.0002597
      2.5650000      0.0002596
      2.5660000      0.0002590
      2.5670000      0.0002613
      2.5680000      0.0002602
      2.5690000      0.0002601
      2.5700000      0.0002603
      2.5710000      0.0002621
      2.5720000      0.0002618
      2.5730000      0.0002616
      2.5740000      0.0002596
      2.5750000      0.0002601
      2.5760000      0.0002624
      2.5770000      0.0002628
      2.5780000      0.0002612
      2.5790000      0.0002602
      2.5800000      0.0002600
      2.5810000      0.0002599
      2.5820000      0.0002601
      2.5830000      0.0002600
      2.5840000      0.0002610
      2.5850000      0.0002607
      2.5860000      0.0002605
      2.5870000      0.0002608
      2.5880000      0.0002612
      2.5890000      0.0002600
      2.5900000      0.0002593
      2.5910000      0.0002591
      2.5920000      0.0002594
      2.5930000      0.0002598
      2.5940000      0.0002602
      2.5950000      0.0002608
      2.5960000      0.0002603
      2.5970000      0.0002602
      2.5980000      0.0002589
      2.5990000      0.0002615
      2.6000000      0.0002592
      2.6010000      0.0002592
      2.6020000      0.0002606
      2.6030000      0.0002606
      2.6040000      0.0002608
      2.6050000      0.0002599
      2.6060000      0.0002611
      2.6070000      0.0002606
      2.6080000      0.0002594
      2.6090000      0.0002609
      2.6100000      0.0002600
      2.6110000      0.0002612
      2.6120000      0.0002611
      2.6130000      0.0002600
      2.6140000      0.0002593
      2.6150000      0.0002594
      2.6160000      0.0002604
      2.6170000      0.0002611
      2.6180000      0.0002611
      2.6190000      0.0002627
      2.6200000      0.0002615
      2.6210000      0.0002602
      2.6220000      0.0002597
      2.6230000      0.0002621
      2.6240000      0.0002622
      2.6250000      0.0002610
      2.6260000      0.0002613
      2.6270000      0.0002604
      2.6280000      0.0002601
      2.6290000      0.0002595
      2.6300000      0.0002599
      2.6310000      0.0002610
      2.6320000      0.0002616
      2.6330000      0.0002603
      2.6340000      0.0002614
      2.6350000      0.0002601
      2.6360000      0.0002605
      2.6370000      0.0002614
      2.6380000      0.0002604
      2.6390000      0.0002600
      2.6400000      0.0002606
      2.6410000      0.0002598
      2.6420000      0.0002586
      2.6430000      0.0002602
      2.6440000      0.0002597
      2.6450000      0.0002594
      2.6460000      0.0002597
      2.6470000      0.0002591
      2.6480000      0.0002612
      2.6490000      0.0002606
      2.6500000      0.0002594
      2.6510000      0.0002604
      2.6520000      0.0002603
      2.6530000      0.0002615
      2.6540000      0.0002615
      2.6550000      0.0002615
      2.6560000      0.0002594
      2.6570000      0.0002605
      2.6580000      0.0002599
      2.6590000      0.0002593
      2.6600000      0.0002606
      2.6610000      0.0002610
      2.6620000      0.0002596
      2.6630000      0.0002599
      2.6640000      0.0002608
      2.6650000      0.0002604
      2.6660000      0.0002613
      2.6670000      0.0002601
      2.6680000      0.0002611
      2.6690000      0.0002615
      2.6700000      0.0002611
      2.6710000      0.0002600
      2.6720000      0.0002603
      2.6730000      0.0002612
      2.6740000      0.0002602
      2.6750000      0.0002607
      2.6760000      0.0002617
      2.6770000      0.0002615
      2.6780000      0.0002605
      2.6790000      0.0002590
      2.6800000      0.0002614
      2.6810000      0.0002603
      2.6820000      0.0002595
      2.6830000      0.0002607
      2.6840000      0.0002606
      2.6850000      0.0002598
      2.6860000      0.0002596
      2.6870000      0.0002617
      2.6880000      0.0002617
      2.6890000      0.0002604
      2.6900000      0.0002606
      2.6910000      0.0002612
      2.6920000      0.0002612
      2.6930000      0.0002617
      2.6940000      0.0002606
      2.6950000      0.0002593
      2.6960000      0.0002596
      2.6970000      0.0002612
      2.6980000      0.0002609
      2.6990000      0.0002605
      2.7000000      0.0002605
      2.7010000      0.0002604
      2.7020000      0.0002606
      2.7030000      0.0002598
      2.7040000      0.0002612
      2.7050000      0.0002609
      2.7060000      0.0002601
      2.7070000      0.0002613
      2.7080000      0.0002602
      2.7090000      0.0002610
      2.7100000      0.0002592
      2.7110000      0.0002596
      2.7120000      0.0002592
      2.7130000      0.0002598
      2.7140000      0.0002594
      2.7150000      0.0002596
      2.7160000      0.0002591
      2.7170000      0.0002602
      2.7180000      0.0002608
      2.7190000      0.0002612
      2.7200000      0.0002602
      2.7210000      0.0002609
      2.7220000      0.0002611
      2.7230000      0.0002602
      2.7240000      0.0002605
      2.7250000      0.0002609
      2.7260000      0.0002598
      2.7270000      0.0002600
      2.7280000      0.0002599
      2.7290000      0.0002583
      2.7300000      0.0002599
      2.7310000      0.0002607
      2.7320000      0.0002611
      2.7330000      0.0002612
      2.7340000      0.0002608
      2.7350000      0.0002601
      2.7360000      0.0002606
      2.7370000      0.0002597
      2.7380000      0.0002606
      2.7390000      0.0002610
      2.7400000      0.0002615
      2.7410000      0.0002593
      2.7420000      0.0002598
      2.7430000      0.0002602
      2.7440000      0.0002613
      2.7450000      0.0002616
      2.7460000      0.0002608
      2.7470000      0.0002613
      2.7480000      0.0002607
      2.7490000      0.0002599
      2.7500000      0.0002601
      2.7510000      0.0002598
      2.7520000      0.0002603
      2.7530000      0.0002595
      2.7540000      0.0002595
      2.7550000      0.0002600
      2.7560000      0.0002586
      2.7570000      0.0002601
      2.7580000      0.0002605
      2.7590000      0.0002600
      2.7600000      0.0002592
      2.7610000      0.0002604
      2.7620000      0.0002610
      2.7630000      0.0002604
      2.7640000      0.0002611
      2.7650000      0.0002593
      2.7660000      0.0002597
      2.7670000      0.0002605
      2.7680000      0.0002613
      2.7690000      0.0002615
      2.7700000      0.0002604
      2.7710000      0.0002603
      2.7720000      0.0002605
      2.7730000      0.0002596
      2.7740000      0.0002592
      2.7750000      0.0002617
      2.7760000      0.0002588
      2.7770000      0.0002595
      2.7780000      0.0002593
      2.7790000      0.0002606
      2.7800000      0.0002607
      2.7810000      0.0002611
      2.7820000      0.0002599
      2.7830000      0.0002599
      2.7840000      0.0002609
      2.7850000      0.0002606
      2.7860000      0.0002609
      2.7870000      0.0002610
      2.7880000      0.0002623
      2.7890000      0.0002615
      2.7900000      0.0002603
      2.7910000      0.0002603
      2.7920000      0.0002618
      2.7930000      0.0002620
      2.7940000      0.0002608
      2.7950000      0.0002599
      2.7960000      0.0002605
      2.7970000      0.0002597
      2.7980000      0.0002608
      2.7990000      0.0002600
      2.8000000      0.0002601
      2.8010000      0.0002608
      2.8020000      0.0002605
      2.8030000      0.0002612
      2.8040000      0.0002608
      2.8050000      0.0002614
      2.8060000      0.0002612
      2.8070000      0.0002612
      2.8080000      0.0002606
      2.8090000      0.0002603
      2.8100000      0.0002608
      2.8110000      0.0002607
      2.8120000      0.0002606
      2.8130000      0.0002613
      2.8140000      0.0002606
      2.8150000      0.0002605
      2.8160000      0.0002607
      2.8170000      0.0002596
      2.8180000      0.0002601
      2.8190000      0.0002600
      2.8200000      0.0002597
      2.8210000      0.0002595
      2.8220000      0.0002607
      2.8230000      0.0002595
      2.8240000      0.0002595
      2.8250000      0.0002604
      2.8260000      0.0002603
      2.8270000      0.0002610
      2.8280000      0.0002623
      2.8290000      0.0002613
      2.8300000      0.0002604
      2.8310000      0.0002608
      2.8320000      0.0002618
      2.8330000      0.0002618
      2.8340000      0.0002593
      2.8350000      0.0002604
      2.8360000      0.0002609
      2.8370000      0.0002596
      2.8380000      0.0002607
      2.8390000      0.0002632
      2.8400000      0.0002618
      2.8410000      0.0002616
      2.8420000      0.0002621
      2.8430000      0.0002628
      2.8440000      0.0002609
      2.8450000      0.0002604
      2.8460000      0.0002603
      2.8470000      0.0002604
      2.8480000      0.0002598
      2.8490000      0.0002599
      2.8500000      0.0002594
      2.8510000      0.0002613
      2.8520000      0.0002600
      2.8530000      0.0002601
      2.8540000      0.0002598
      2.8550000      0.0002615
      2.8560000      0.0002588
      2.8570000      0.0002608
      2.8580000      0.0002601
      2.8590000      0.0002608
      2.8600000      0.0002607
      2.8610000      0.0002602
      2.8620000      0.0002602
      2.8630000      0.0002605
      2.8640000      0.0002606
      2.8650000      0.0002612
      2.8660000      0.0002628
      2.8670000      0.0002617
      2.8680000      0.0002600
      2.8690000      0.0002609
      2.8700000      0.0002610
      2.8710000      0.0002624
      2.8720000      0.0002620
      2.8730000      0.0002605
      2.8740000      0.0002617
      2.8750000      0.0002613
      2.8760000      0.0002605
      2.8770000      0.0002608
      2.8780000      0.0002614
      2.8790000      0.0002601
      2.8800000      0.0002600
      2.8810000      0.0002617
      2.8820000      0.0002622
      2.8830000      0.0002614
      2.8840000      0.0002619
      2.8850000      0.0002601
      2.8860000      0.0002603
      2.8870000      0.0002604
      2.8880000      0.0002614
      2.8890000      0.0002602
      2.8900000      0.0002601
      2.8910000      0.0002591
      2.8920000      0.0002599
      2.8930000      0.0002602
      2.8940000      0.0002610
      2.8950000      0.0002611
      2.8960000      0.0002605
      2.8970000      0.0002613
      2.8980000      0.0002611
      2.8990000      0.0002604
      2.9000000      0.0002614
      2.9010000      0.0002603
      2.9020000      0.0002603
      2.9030000      0.0002593
      2.9040000      0.0002603
      2.9050000      0.0002601
      2.9060000      0.0002612
      2.9070000      0.0002612
      2.9080000      0.0002612
      2.9090000      0.0002620
      2.9100000      0.0002598
      2.9110000      0.0002605
      2.9120000      0.0002606
      2.9130000      0.0002606
      2.9140000      0.0002610
      2.9150000      0.0002604
      2.9160000      0.0002608
      2.9170000      0.0002606
      2.9180000      0.0002601
      2.9190000      0.0002598
      2.9200000      0.0002600
      2.9210000      0.0002598
      2.9220000      0.0002594
      2.9230000      0.0002592
      2.9240000      0.0002611
      2.9250000      0.0002613
      2.9260000      0.0002608
      2.9270000      0.0002610
      2.9280000      0.0002603
      2.9290000      0.0002604
      2.9300000      0.0002612
      2.9310000      0.0002596
      2.9320000      0.0002598
      2.9330000      0.0002599
      2.9340000      0.0002605
      2.9350000      0.0002602
      2.9360000      0.0002604
      2.9370000      0.0002610
      2.9380000      0.0002607
      2.9390000      0.0002599
      2.9400000      0.0002607
      2.9410000      0.0002627
      2.9420000      0.0002601
      2.9430000      0.0002615
      2.9440000      0.0002612
      2.9450000      0.0002610
      2.9460000      0.0002615
      2.9470000      0.0002604
      2.9480000      0.0002596
      2.9490000      0.0002603
      2.9500000      0.0002608
      2.9510000      0.0002603
      2.9520000      0.0002599
      2.9530000      0.0002595
      2.9540000      0.0002593
      2.9550000      0.0002615
      2.9560000      0.0002613
      2.9570000      0.0002601
      2.9580000      0.0002590
      2.9590000      0.0002607
      2.9600000      0.0002614
      2.9610000      0.0002605
      2.9620000      0.0002604
      2.9630000      0.0002595
      2.9640000      0.0002606
      2.9650000      0.0002613
      2.9660000      0.0002609
      2.9670000      0.0002608
      2.9680000      0.0002617
      2.9690000      0.0002594
      2.9700000      0.0002592
      2.9710000      0.0002601
      2.9720000      0.0002603
      2.9730000      0.0002605
      2.9740000      0.0002601
      2.9750000      0.0002598
      2.9760000      0.0002604
      2.9770000      0.0002605
      2.9780000      0.0002595
      2.9790000      0.0002592
      2.9800000      0.0002595
      2.9810000      0.0002606
      2.9820000      0.0002603
      2.9830000      0.0002600
      2.9840000      0.0002607
      2.9850000      0.0002610
      2.9860000      0.0002613
      2.9870000      0.0002623
      2.9880000      0.0002622
      2.9890000      0.0002630
      2.9900000      0.0002612
      2.9910000      0.0002598
      2.9920000      0.0002621
      2.9930000      0.0002611
      2.9940000      0.0002617
      2.9950000      0.0002621
      2.9960000      0.0002620
      2.9970000      0.0002620
      2.9980000      0.0002611
      2.9990000      0.0002612
      3.0000000      0.0002603
      3.0010000      0.0002614
      3.0020000      0.0002616
      3.0030000      0.0002611
      3.0040000      0.0002594
      3.0050000      0.0002595
      3.0060000      0.0002595
      3.0070000      0.0002606
      3.0080000      0.0002609
      3.0090000      0.0002615
      3.0100000      0.0002603
      3.0110000      0.0002608
      3.0120000      0.0002594
      3.0130000      0.0002613
      3.0140000      0.0002620
      3.0150000      0.0002609
      3.0160000      0.0002601
      3.0170000      0.0002607
      3.0180000      0.0002598
      3.0190000      0.0002590
      3.0200000      0.0002600
      3.0210000      0.0002611
      3.0220000      0.0002606
      3.0230000      0.0002599
      3.0240000      0.0002613
      3.0250000      0.0002604
      3.0260000      0.0002608
      3.0270000      0.0002607
      3.0280000      0.0002607
      3.0290000      0.0002605
      3.0300000      0.0002606
      3.0310000      0.0002606
      3.0320000      0.0002602
      3.0330000      0.0002603
      3.0340000      0.0002609
      3.0350000      0.0002604
      3.0360000      0.0002598
      3.0370000      0.0002607
      3.0380000      0.0002607
      3.0390000      0.0002598
      3.0400000      0.0002591
      3.0410000      0.0002598
      3.0420000      0.0002613
      3.0430000      0.0002603
      3.0440000      0.0002603
      3.0450000      0.0002610
      3.0460000      0.0002603
      3.0470000      0.0002602
      3.0480000      0.0002611
      3.0490000      0.0002622
      3.0500000      0.0002607
      3.0510000      0.0002605
      3.0520000      0.0002604
      3.0530000      0.0002603
      3.0540000      0.0002606
      3.0550000      0.0002615
      3.0560000      0.0002609
      3.0570000      0.0002623
      3.0580000      0.0002610
      3.0590000      0.0002611
      3.0600000      0.0002608
      3.0610000      0.0002610
      3.0620000      0.0002617
      3.0630000      0.0002602
      3.0640000      0.0002608
      3.0650000      0.0002597
      3.0660000      0.0002598
      3.0670000      0.0002598
      3.0680000      0.0002609
      3.0690000      0.0002624
      3.0700000      0.0002613
      3.0710000      0.0002607
      3.0720000      0.0002620
      3.0730000      0.0002601
      3.0740000      0.0002611
      3.0750000      0.0002612
      3.0760000      0.0002617
      3.0770000      0.0002607
      3.0780000      0.0002613
      3.0790000      0.0002608
      3.0800000      0.0002612
      3.0810000      0.0002610
      3.0820000      0.0002611
      3.0830000      0.0002615
      3.0840000      0.0002614
      3.0850000      0.0002616
      3.0860000      0.0002614
      3.0870000      0.0002615
      3.0880000      0.0002600
      3.0890000      0.0002596
      3.0900000      0.0002594
      3.0910000      0.0002606
      3.0920000      0.0002609
      3.0930000      0.0002603
      3.0940000      0.0002612
      3.0950000      0.0002617
      3.0960000      0.0002603
      3.0970000      0.0002611
      3.0980000      0.0002607
      3.0990000      0.0002606
      3.1000000      0.0002615
      3.1010000      0.0002613
      3.1020000      0.0002612
      3.1030000      0.0002612
      3.1040000      0.0002607
      3.1050000      0.0002604
      3.1060000      0.0002601
      3.1070000      0.0002612
      3.1080000      0.0002611
      3.1090000      0.0002597
      3.1100000      0.0002607
      3.1110000      0.0002600
      3.1120000      0.0002602
      3.1130000      0.0002597
      3.1140000      0.0002590
      3.1150000      0.0002602
      3.1160000      0.0002599
      3.1170000      0.0002610
      3.1180000      0.0002603
      3.1190000      0.0002620
      3.1200000      0.0002612
      3.1210000      0.0002604
      3.1220000      0.0002594
      3.1230000      0.0002593
      3.1240000      0.0002606
      3.1250000      0.0002609
      3.1260000      0.0002609
      3.1270000      0.0002617
      3.1280000      0.0002603
      3.1290000      0.0002621
      3.1300000      0.0002596
      3.1310000      0.0002611
      3.1320000      0.0002612
      3.1330000      0.0002606
      3.1340000      0.0002611
      3.1350000      0.0002601
      3.1360000      0.0002605
      3.1370000      0.0002603
      3.1380000      0.0002599
      3.1390000      0.0002616
      3.1400000      0.0002622
      3.1410000      0.0002601
      3.1420000      0.0002605
      3.1430000      0.0002615
      3.1440000      0.0002623
      3.1450000      0.0002612
      3.1460000      0.0002602
      3.1470000      0.0002605
      3.1480000      0.0002612
      3.1490000      0.0002617
      3.1500000      0.0002619
      3.1510000      0.0002610
      3.1520000      0.0002606
      3.1530000      0.0002601
      3.1540000      0.0002612
      3.1550000      0.0002609
      3.1560000      0.0002600
      3.1570000      0.0002590
      3.1580000      0.0002596
      3.1590000      0.0002606
      3.1600000      0.0002594
      3.1610000      0.0002600
      3.1620000      0.0002607
      3.1630000      0.0002611
      3.1640000      0.0002619
      3.1650000      0.0002608
      3.1660000      0.0002603
      3.1670000      0.0002613
      3.1680000      0.0002610
      3.1690000      0.0002623
      3.1700000      0.0002604
      3.1710000      0.0002600
      3.1720000      0.0002607
      3.1730000      0.0002611
      3.1740000      0.0002612
      3.1750000      0.0002620
      3.1760000      0.0002605
      3.1770000      0.0002619
      3.1780000      0.0002611
      3.1790000      0.0002619
      3.1800000      0.0002617
      3.1810000      0.0002614
      3.1820000      0.0002618
      3.1830000      0.0002601
      3.1840000      0.0002591
      3.1850000      0.0002597
      3.1860000      0.0002608
      3.1870000      0.0002618
      3.1880000      0.0002621
      3.1890000      0.0002620
      3.1900000      0.0002625
      3.1910000      0.0002609
      3.1920000      0.0002612
      3.1930000      0.0002599
      3.1940000      0.0002615
      3.1950000      0.0002601
      3.1960000      0.0002602
      3.1970000      0.0002607
      3.1980000      0.0002607
      3.1990000      0.0002603
      3.2000000      0.0002605
      3.2010000      0.0002595
      3.2020000      0.0002598
      3.2030000      0.0002606
      3.2040000      0.0002608
      3.2050000      0.0002614
      3.2060000      0.0002608
      3.2070000      0.0002614
      3.2080000      0.0002615
      3.2090000      0.0002600
      3.2100000      0.0002597
      3.2110000      0.0002613
      3.2120000      0.0002606
      3.2130000      0.0002610
      3.2140000      0.0002606
      3.2150000      0.0002622
      3.2160000      0.0002599
      3.2170000      0.0002603
      3.2180000      0.0002610
      3.2190000      0.0002604
      3.2200000      0.0002604
      3.2210000      0.0002600
      3.2220000      0.0002614
      3.2230000      0.0002627
      3.2240000      0.0002617
      3.2250000      0.0002609
      3.2260000      0.0002611
      3.2270000      0.0002604
      3.2280000      0.0002624
      3.2290000      0.0002609
      3.2300000      0.0002608
      3.2310000      0.0002624
      3.2320000      0.0002625
      3.2330000      0.0002636
      3.2340000      0.0002617
      3.2350000      0.0002609
      3.2360000      0.0002617
      3.2370000      0.0002616
      3.2380000      0.0002611
      3.2390000      0.0002600
      3.2400000      0.0002596
      3.2410000      0.0002609
      3.2420000      0.0002607
      3.2430000      0.0002606
      3.2440000      0.0002601
      3.2450000      0.0002611
      3.2460000      0.0002624
      3.2470000      0.0002625
      3.2480000      0.0002603
      3.2490000      0.0002610
      3.2500000      0.0002581
      3.2510000      0.0002598
      3.2520000      0.0002595
      3.2530000      0.0002597
      3.2540000      0.0002610
      3.2550000      0.0002603
      3.2560000      0.0002628
      3.2570000      0.0002616
      3.2580000      0.0002608
      3.2590000      0.0002603
      3.2600000      0.0002593
      3.2610000      0.0002596
      3.2620000      0.0002616
      3.2630000      0.0002604
      3.2640000      0.0002615
      3.2650000      0.0002622
      3.2660000      0.0002616
      3.2670000      0.0002611
      3.2680000      0.0002611
      3.2690000      0.0002610
      3.2700000      0.0002608
      3.2710000      0.0002621
      3.2720000      0.0002615
      3.2730000      0.0002609
      3.2740000      0.0002617
      3.2750000      0.0002600
      3.2760000      0.0002608
      3.2770000      0.0002606
      3.2780000      0.0002602
      3.2790000      0.0002620
      3.2800000      0.0002616
      3.2810000      0.0002617
      3.2820000      0.0002618
      3.2830000      0.0002606
      3.2840000      0.0002604
      3.2850000      0.0002614
      3.2860000      0.0002610
      3.2870000      0.0002611
      3.2880000      0.0002620
      3.2890000      0.0002623
      3.2900000      0.0002623
      3.2910000      0.0002617
      3.2920000      0.0002621
      3.2930000      0.0002616
      3.2940000      0.0002610
      3.2950000      0.0002594
      3.2960000      0.0002600
      3.2970000      0.0002598
      3.2980000      0.0002614
      3.2990000      0.0002602
      3.3000000      0.0002603
      3.3010000      0.0002608
      3.3020000      0.0002613
      3.3030000      0.0002610
      3.3040000      0.0002620
      3.3050000      0.0002609
      3.3060000      0.0002606
      3.3070000      0.0002621
      3.3080000      0.0002625
      3.3090000      0.0002608
      3.3100000      0.0002620
      3.3110000      0.0002603
      3.3120000      0.0002606
      3.3130000      0.0002622
      3.3140000      0.0002606
      3.3150000      0.0002614
      3.3160000      0.0002608
      3.3170000      0.0002605
      3.3180000      0.0002612
      3.3190000      0.0002602
      3.3200000      0.0002609
      3.3210000      0.0002613
      3.3220000      0.0002618
      3.3230000      0.0002603
      3.3240000      0.0002608
      3.3250000      0.0002605
      3.3260000      0.0002603
      3.3270000      0.0002620
      3.3280000      0.0002610
      3.3290000      0.0002600
      3.3300000      0.0002594
      3.3310000      0.0002594
      3.3320000      0.0002588
      3.3330000      0.0002607
      3.3340000      0.0002602
      3.3350000      0.0002605
      3.3360000      0.0002623
      3.3370000      0.0002625
      3.3380000      0.0002626
      3.3390000      0.0002600
      3.3400000      0.0002609
      3.3410000      0.0002621
      3.3420000      0.0002619
      3.3430000      0.0002616
      3.3440000      0.0002607
      3.3450000      0.0002611
      3.3460000      0.0002613
      3.3470000      0.0002617
      3.3480000      0.0002603
      3.3490000      0.0002602
      3.3500000      0.0002613
      3.3510000      0.0002607
      3.3520000      0.0002610
      3.3530000      0.0002623
      3.3540000      0.0002604
      3.3550000      0.0002610
      3.3560000      0.0002601
      3.3570000      0.0002621
      3.3580000      0.0002608
      3.3590000      0.0002601
      3.3600000      0.0002615
      3.3610000      0.0002602
      3.3620000      0.0002601
      3.3630000      0.0002619
      3.3640000      0.0002607
      3.3650000      0.0002605
      3.3660000      0.0002605
      3.3670000      0.0002604
      3.3680000      0.0002605
      3.3690000      0.0002604
      3.3700000      0.0002605
      3.3710000      0.0002598
      3.3720000      0.0002612
      3.3730000      0.0002613
      3.3740000      0.0002608
      3.3750000      0.0002606
      3.3760000      0.0002609
      3.3770000      0.0002606
      3.3780000      0.0002614
      3.3790000      0.0002607
      3.3800000      0.0002610
      3.3810000      0.0002625
      3.3820000      0.0002613
      3.3830000      0.0002617
      3.3840000      0.0002612
      3.3850000      0.0002612
      3.3860000      0.0002615
      3.3870000      0.0002606
      3.3880000      0.0002606
      3.3890000      0.0002623
      3.3900000      0.0002603
      3.3910000      0.0002606
      3.3920000      0.0002608
      3.3930000      0.0002616
      3.3940000      0.0002618
      3.3950000      0.0002624
      3.3960000      0.0002602
      3.3970000      0.0002612
      3.3980000      0.0002602
      3.3990000      0.0002613
      3.4000000      0.0002609
      3.4010000      0.0002613
      3.4020000      0.0002607
      3.4030000      0.0002603
      3.4040000      0.0002597
      3.4050000      0.0002622
      3.4060000      0.0002612
      3.4070000      0.0002602
      3.4080000      0.0002621
      3.4090000      0.0002603
      3.4100000      0.0002607
      3.4110000      0.0002608
      3.4120000      0.0002617
      3.4130000      0.0002617
      3.4140000      0.0002631
      3.4150000      0.0002634
      3.4160000      0.0002627
      3.4170000      0.0002618
      3.4180000      0.0002610
      3.4190000      0.0002602
      3.4200000      0.0002629
      3.4210000      0.0002625
      3.4220000      0.0002632
      3.4230000      0.0002604
      3.4240000      0.0002612
      3.4250000      0.0002617
      3.4260000      0.0002628
      3.4270000      0.0002616
      3.4280000      0.0002605
      3.4290000      0.0002610
      3.4300000      0.0002594
      3.4310000      0.0002601
      3.4320000      0.0002612
      3.4330000      0.0002615
      3.4340000      0.0002601
      3.4350000      0.0002612
      3.4360000      0.0002605
      3.4370000      0.0002602
      3.4380000      0.0002613
      3.4390000      0.0002605
      3.4400000      0.0002625
      3.4410000      0.0002613
      3.4420000      0.0002600
      3.4430000      0.0002609
      3.4440000      0.0002613
      3.4450000      0.0002604
      3.4460000      0.0002603
      3.4470000      0.0002601
      3.4480000      0.0002593
      3.4490000      0.0002602
      3.4500000      0.0002611
      3.4510000      0.0002620
      3.4520000      0.0002627
      3.4530000      0.0002616
      3.4540000      0.0002609
      3.4550000      0.0002607
      3.4560000      0.0002626
      3.4570000      0.0002614
      3.4580000      0.0002609
      3.4590000      0.0002614
      3.4600000      0.0002615
      3.4610000      0.0002616
      3.4620000      0.0002612
      3.4630000      0.0002603
      3.4640000      0.0002612
      3.4650000      0.0002612
      3.4660000      0.0002602
      3.4670000      0.0002617
      3.4680000      0.0002603
      3.4690000      0.0002611
      3.4700000      0.0002618
      3.4710000      0.0002607
      3.4720000      0.0002612
      3.4730000      0.0002610
      3.4740000      0.0002605
      3.4750000      0.0002612
      3.4760000      0.0002612
      3.4770000      0.0002617
      3.4780000      0.0002622
      3.4790000      0.0002616
      3.4800000      0.0002612
      3.4810000      0.0002611
      3.4820000      0.0002613
      3.4830000      0.0002608
      3.4840000      0.0002604
      3.4850000      0.0002615
      3.4860000      0.0002597
      3.4870000      0.0002613
      3.4880000      0.0002610
      3.4890000      0.0002607
      3.4900000      0.0002596
      3.4910000      0.0002588
      3.4920000      0.0002600
      3.4930000      0.0002601
      3.4940000      0.0002607
      3.4950000      0.0002603
      3.4960000      0.0002609
      3.4970000      0.0002613
      3.4980000      0.0002592
      3.4990000      0.0002596
      3.5000000      0.0002615
      3.5010000      0.0002614
      3.5020000      0.0002620
      3.5030000      0.0002613
      3.5040000      0.0002613
      3.5050000      0.0002612
      3.5060000      0.0002609
      3.5070000      0.0002614
      3.5080000      0.0002620
      3.5090000      0.0002623
      3.5100000      0.0002614
      3.5110000      0.0002615
      3.5120000      0.0002613
      3.5130000      0.0002601
      3.5140000      0.0002618
      3.5150000      0.0002628
      3.5160000      0.0002624
      3.5170000      0.0002613
      3.5180000      0.0002603
      3.5190000      0.0002594
      3.5200000      0.0002612
      3.5210000      0.0002611
      3.5220000      0.0002609
      3.5230000      0.0002622
      3.5240000      0.0002607
      3.5250000      0.0002616
      3.5260000      0.0002622
      3.5270000      0.0002625
      3.5280000      0.0002623
      3.5290000      0.0002614
      3.5300000      0.0002617
      3.5310000      0.0002613
      3.5320000      0.0002607
      3.5330000      0.0002610
      3.5340000      0.0002619
      3.5350000      0.0002618
      3.5360000      0.0002622
      3.5370000      0.0002635
      3.5380000      0.0002605
      3.5390000      0.0002612
      3.5400000      0.0002619
      3.5410000      0.0002626
      3.5420000      0.0002617
      3.5430000      0.0002628
      3.5440000      0.0002620
      3.5450000      0.0002622
      3.5460000      0.0002614
      3.5470000      0.0002609
      3.5480000      0.0002597
      3.5490000      0.0002585
      3.5500000      0.0002616
      3.5510000      0.0002628
      3.5520000      0.0002610
      3.5530000      0.0002620
      3.5540000      0.0002618
      3.5550000      0.0002620
      3.5560000      0.0002610
      3.5570000      0.0002604
      3.5580000      0.0002612
      3.5590000      0.0002605
      3.5600000      0.0002609
      3.5610000      0.0002599
      3.5620000      0.0002603
      3.5630000      0.0002614
      3.5640000      0.0002604
      3.5650000      0.0002596
      3.5660000      0.0002614
      3.5670000      0.0002619
      3.5680000      0.0002609
      3.5690000      0.0002612
      3.5700000      0.0002613
      3.5710000      0.0002610
      3.5720000      0.0002601
      3.5730000      0.0002605
      3.5740000      0.0002611
      3.5750000      0.0002603
      3.5760000      0.0002606
      3.5770000      0.0002605
      3.5780000      0.0002608
      3.5790000      0.0002609
      3.5800000      0.0002609
      3.5810000      0.0002608
      3.5820000      0.0002622
      3.5830000      0.0002624
      3.5840000      0.0002610
      3.5850000      0.0002618
      3.5860000      0.0002609
      3.5870000      0.0002615
      3.5880000      0.0002605
      3.5890000      0.0002596
      3.5900000      0.0002618
      3.5910000      0.0002616
      3.5920000      0.0002600
      3.5930000      0.0002610
      3.5940000      0.0002606
      3.5950000      0.0002609
      3.5960000      0.0002597
      3.5970000      0.0002603
      3.5980000      0.0002625
      3.5990000      0.0002607
      3.6000000      0.0002610
      3.6010000      0.0002600
      3.6020000      0.0002604
      3.6030000      0.0002617
      3.6040000      0.0002608
      3.6050000      0.0002621
      3.6060000      0.0002618
      3.6070000      0.0002617
      3.6080000      0.0002613
      3.6090000      0.0002614
      3.6100000      0.0002621
      3.6110000      0.0002608
      3.6120000      0.0002599
      3.6130000      0.0002609
      3.6140000      0.0002610
      3.6150000      0.0002614
      3.6160000      0.0002612
      3.6170000      0.0002609
      3.6180000      0.0002603
      3.6190000      0.0002619
      3.6200000      0.0002618
      3.6210000      0.0002621
      3.6220000      0.0002610
      3.6230000      0.0002619
      3.6240000      0.0002617
      3.6250000      0.0002624
      3.6260000      0.0002624
      3.6270000      0.0002604
      3.6280000      0.0002611
      3.6290000      0.0002611
      3.6300000      0.0002602
      3.6310000      0.0002615
      3.6320000      0.0002614
      3.6330000      0.0002617
      3.6340000      0.0002615
      3.6350000      0.0002613
      3.6360000      0.0002608
      3.6370000      0.0002617
      3.6380000      0.0002617
      3.6390000      0.0002619
      3.6400000      0.0002613
      3.6410000      0.0002608
      3.6420000      0.0002609
      3.6430000      0.0002610
      3.6440000      0.0002616
      3.6450000      0.0002624
      3.6460000      0.0002617
      3.6470000      0.0002609
      3.6480000      0.0002608
      3.6490000      0.0002614
      3.6500000      0.0002609
      3.6510000      0.0002623
      3.6520000      0.0002628
      3.6530000      0.0002616
      3.6540000      0.0002616
      3.6550000      0.0002611
      3.6560000      0.0002615
      3.6570000      0.0002605
      3.6580000      0.0002615
      3.6590000      0.0002604
      3.6600000      0.0002600
      3.6610000      0.0002609
      3.6620000      0.0002611
      3.6630000      0.0002626
      3.6640000      0.0002618
      3.6650000      0.0002629
      3.6660000      0.0002624
      3.6670000      0.0002615
      3.6680000      0.0002613
      3.6690000      0.0002604
      3.6700000      0.0002603
      3.6710000      0.0002618
      3.6720000      0.0002608
      3.6730000      0.0002615
      3.6740000      0.0002614
      3.6750000      0.0002610
      3.6760000      0.0002615
      3.6770000      0.0002609
      3.6780000      0.0002613
      3.6790000      0.0002604
      3.6800000      0.0002611
      3.6810000      0.0002615
      3.6820000      0.0002613
      3.6830000      0.0002617
      3.6840000      0.0002621
      3.6850000      0.0002610
      3.6860000      0.0002626
      3.6870000      0.0002611
      3.6880000      0.0002626
      3.6890000      0.0002609
      3.6900000      0.0002607
      3.6910000      0.0002609
      3.6920000      0.0002613
      3.6930000      0.0002606
      3.6940000      0.0002613
      3.6950000      0.0002623
      3.6960000      0.0002615
      3.6970000      0.0002636
      3.6980000      0.0002628
      3.6990000      0.0002610
      3.7000000      0.0002608
      3.7010000      0.0002617
      3.7020000      0.0002623
      3.7030000      0.0002614
      3.7040000      0.0002618
      3.7050000      0.0002606
      3.7060000      0.0002608
      3.7070000      0.0002613
      3.7080000      0.0002616
      3.7090000      0.0002606
      3.7100000      0.0002619
      3.7110000      0.0002621
      3.7120000      0.0002611
      3.7130000      0.0002606
      3.7140000      0.0002610
      3.7150000      0.0002606
      3.7160000      0.0002625
      3.7170000      0.0002619
      3.7180000      0.0002630
      3.7190000      0.0002620
      3.7200000      0.0002606
      3.7210000      0.0002617
      3.7220000      0.0002606
      3.7230000      0.0002620
      3.7240000      0.0002612
      3.7250000      0.0002603
      3.7260000      0.0002602
      3.7270000      0.0002606
      3.7280000      0.0002609
      3.7290000      0.0002605
      3.7300000      0.0002616
      3.7310000      0.0002606
      3.7320000      0.0002622
      3.7330000      0.0002617
      3.7340000      0.0002619
      3.7350000      0.0002630
      3.7360000      0.0002617
      3.7370000      0.0002625
      3.7380000      0.0002622
      3.7390000      0.0002603
      3.7400000      0.0002617
      3.7410000      0.0002595
      3.7420000      0.0002608
      3.7430000      0.0002615
      3.7440000      0.0002615
      3.7450000      0.0002616
      3.7460000      0.0002619
      3.7470000      0.0002625
      3.7480000      0.0002615
      3.7490000      0.0002623
      3.7500000      0.0002603
      3.7510000      0.0002603
      3.7520000      0.0002616
      3.7530000      0.0002597
      3.7540000      0.0002601
      3.7550000      0.0002602
      3.7560000      0.0002610
      3.7570000      0.0002609
      3.7580000      0.0002607
      3.7590000      0.0002605
      3.7600000      0.0002611
      3.7610000      0.0002623
      3.7620000      0.0002610
      3.7630000      0.0002616
      3.7640000      0.0002617
      3.7650000      0.0002606
      3.7660000      0.0002600
      3.7670000      0.0002601
      3.7680000      0.0002616
      3.7690000      0.0002604
      3.7700000      0.0002596
      3.7710000      0.0002612
      3.7720000      0.0002606
      3.7730000      0.0002622
      3.7740000      0.0002610
      3.7750000      0.0002610
      3.7760000      0.0002604
      3.7770000      0.0002598
      3.7780000      0.0002604
      3.7790000      0.0002630
      3.7800000      0.0002618
      3.7810000      0.0002624
      3.7820000      0.0002618
      3.7830000      0.0002610
      3.7840000      0.0002610
      3.7850000      0.0002623
      3.7860000      0.0002621
      3.7870000      0.0002604
      3.7880000      0.0002610
      3.7890000      0.0002612
      3.7900000      0.0002594
      3.7910000      0.0002606
      3.7920000      0.0002621
      3.7930000      0.0002615
      3.7940000      0.0002618
      3.7950000      0.0002608
      3.7960000      0.0002616
      3.7970000      0.0002614
      3.7980000      0.0002617
      3.7990000      0.0002609
      3.8000000      0.0002607
      3.8010000      0.0002592
      3.8020000      0.0002610
      3.8030000      0.0002608
      3.8040000      0.0002599
      3.8050000      0.0002597
      3.8060000      0.0002606
      3.8070000      0.0002615
      3.8080000      0.0002623
      3.8090000      0.0002620
      3.8100000      0.0002617
      3.8110000      0.0002613
      3.8120000      0.0002615
      3.8130000      0.0002624
      3.8140000      0.0002605
      3.8150000      0.0002605
      3.8160000      0.0002620
      3.8170000      0.0002620
      3.8180000      0.0002621
      3.8190000      0.0002599
      3.8200000      0.0002604
      3.8210000      0.0002606
      3.8220000      0.0002614
      3.8230000      0.0002615
      3.8240000      0.0002624
      3.8250000      0.0002624
      3.8260000      0.0002596
      3.8270000      0.0002602
      3.8280000      0.0002618
      3.8290000      0.0002613
      3.8300000      0.0002613
      3.8310000      0.0002626
      3.8320000      0.0002624
      3.8330000      0.0002610
      3.8340000      0.0002615
      3.8350000      0.0002627
      3.8360000      0.0002628
      3.8370000      0.0002620
      3.8380000      0.0002629
      3.8390000      0.0002626
      3.8400000      0.0002612
      3.8410000      0.0002616
      3.8420000      0.0002612
      3.8430000      0.0002625
      3.8440000      0.0002618
      3.8450000      0.0002599
      3.8460000      0.0002613
      3.8470000      0.0002618
      3.8480000      0.0002615
      3.8490000      0.0002612
      3.8500000      0.0002601
      3.8510000      0.0002627
      3.8520000      0.0002613
      3.8530000      0.0002616
      3.8540000      0.0002619
      3.8550000      0.0002613
      3.8560000      0.0002603
      3.8570000      0.0002631
      3.8580000      0.0002617
      3.8590000      0.0002611
      3.8600000      0.0002597
      3.8610000      0.0002605
      3.8620000      0.0002593
      3.8630000      0.0002593
      3.8640000      0.0002612
      3.8650000      0.0002615
      3.8660000      0.0002610
      3.8670000      0.0002602
      3.8680000      0.0002607
      3.8690000      0.0002620
      3.8700000      0.0002607
      3.8710000      0.0002617
      3.8720000      0.0002616
      3.8730000      0.0002622
      3.8740000      0.0002617
      3.8750000      0.0002615
      3.8760000      0.0002608
      3.8770000      0.0002614
      3.8780000      0.0002615
      3.8790000      0.0002602
      3.8800000      0.0002606
      3.8810000      0.0002607
      3.8820000      0.0002605
      3.8830000      0.0002610
      3.8840000      0.0002605
      3.8850000      0.0002601
      3.8860000      0.0002615
      3.8870000      0.0002615
      3.8880000      0.0002606
      3.8890000      0.0002608
      3.8900000      0.0002619
      3.8910000      0.0002609
      3.8920000      0.0002616
      3.8930000      0.0002623
      3.8940000      0.0002622
      3.8950000      0.0002612
      3.8960000      0.0002619
      3.8970000      0.0002611
      3.8980000      0.0002621
      3.8990000      0.0002616
      3.9000000      0.0002604
      3.9010000      0.0002593
      3.9020000      0.0002613
      3.9030000      0.0002609
      3.9040000      0.0002602
      3.9050000      0.0002616
      3.9060000      0.0002611
      3.9070000      0.0002616
      3.9080000      0.0002622
      3.9090000      0.0002623
      3.9100000      0.0002618
      3.9110000      0.0002627
      3.9120000      0.0002623
      3.9130000      0.0002610
      3.9140000      0.0002620
      3.9150000      0.0002618
      3.9160000      0.0002629
      3.9170000      0.0002628
      3.9180000      0.0002616
      3.9190000      0.0002602
      3.9200000      0.0002621
      3.9210000      0.0002597
      3.9220000      0.0002608
      3.9230000      0.0002614
      3.9240000      0.0002607
      3.9250000      0.0002623
      3.9260000      0.0002609
      3.9270000      0.0002605
      3.9280000      0.0002621
      3.9290000      0.0002613
      3.9300000      0.0002610
      3.9310000      0.0002630
      3.9320000      0.0002615
      3.9330000      0.0002601
      3.9340000      0.0002610
      3.9350000      0.0002613
      3.9360000      0.0002618
      3.9370000      0.0002607
      3.9380000      0.0002618
      3.9390000      0.0002612
      3.9400000      0.0002611
      3.9410000      0.0002605
      3.9420000      0.0002599
      3.9430000      0.0002607
      3.9440000      0.0002625
      3.9450000      0.0002626
      3.9460000      0.0002624
      3.9470000      0.0002611
      3.9480000      0.0002610
      3.9490000      0.0002618
      3.9500000      0.0002618
      3.9510000      0.0002615
      3.9520000      0.0002603
      3.9530000      0.0002617
      3.9540000      0.0002609
      3.9550000      0.0002603
      3.9560000      0.0002611
      3.9570000      0.0002592
      3.9580000      0.0002609
      3.9590000      0.0002621
      3.9600000      0.0002600
      3.9610000      0.0002612
      3.9620000      0.0002619
      3.9630000      0.0002607
      3.9640000      0.0002602
      3.9650000      0.0002608
      3.9660000      0.0002611
      3.9670000      0.0002611
      3.9680000      0.0002624
      3.9690000      0.0002619
      3.9700000      0.0002610
      3.9710000      0.0002606
      3.9720000      0.0002609
      3.9730000      0.0002618
      3.9740000      0.0002616
      3.9750000      0.0002607
      3.9760000      0.0002610
      3.9770000      0.0002598
      3.9780000      0.0002599
      3.9790000      0.0002597
      3.9800000      0.0002600
      3.9810000      0.0002604
      3.9820000      0.0002605
      3.9830000      0.0002606
      3.9840000      0.0002608
      3.9850000      0.0002601
      3.9860000      0.0002604
      3.9870000      0.0002624
      3.9880000      0.0002627
      3.9890000      0.0002640
      3.9900000      0.0002613
      3.9910000      0.0002605
      3.9920000      0.0002630
      3.9930000      0.0002624
      3.9940000      0.0002605
      3.9950000      0.0002610
      3.9960000      0.0002606
      3.9970000      0.0002620
      3.9980000      0.0002624
      3.9990000      0.0002618
      4.0000000      0.0002613
      4.0010000      0.0002614
      4.0020000      0.0002615
      4.0030000      0.0002619
      4.0040000      0.0002620
      4.0050000      0.0002626
      4.0060000      0.0002620
      4.0070000      0.0002613
      4.0080000      0.0002616
      4.0090000      0.0002611
      4.0100000      0.0002621
      4.0110000      0.0002625
      4.0120000      0.0002616
      4.0130000      0.0002627
      4.0140000      0.0002628
      4.0150000      0.0002633
      4.0160000      0.0002615
      4.0170000      0.0002617
      4.0180000      0.0002611
      4.0190000      0.0002609
      4.0200000      0.0002613
      4.0210000      0.0002610
      4.0220000      0.0002615
      4.0230000      0.0002612
      4.0240000      0.0002609
      4.0250000      0.0002620
      4.0260000      0.0002621
      4.0270000      0.0002618
      4.0280000      0.0002617
      4.0290000      0.0002624
      4.0300000      0.0002624
      4.0310000      0.0002618
      4.0320000      0.0002611
      4.0330000      0.0002613
      4.0340000      0.0002605
      4.0350000      0.0002603
      4.0360000      0.0002623
      4.0370000      0.0002612
      4.0380000      0.0002613
      4.0390000      0.0002608
      4.0400000      0.0002612
      4.0410000      0.0002606
      4.0420000      0.0002607
      4.0430000      0.0002621
      4.0440000      0.0002623
      4.0450000      0.0002622
      4.0460000      0.0002621
      4.0470000      0.0002623
      4.0480000      0.0002635
      4.0490000      0.0002625
      4.0500000      0.0002609
      4.0510000      0.0002623
      4.0520000      0.0002613
      4.0530000      0.0002626
      4.0540000      0.0002628
      4.0550000      0.0002614
      4.0560000      0.0002599
      4.0570000      0.0002604
      4.0580000      0.0002617
      4.0590000      0.0002610
      4.0600000      0.0002612
      4.0610000      0.0002608
      4.0620000      0.0002624
      4.0630000      0.0002609
      4.0640000      0.0002615
      4.0650000      0.0002606
      4.0660000      0.0002603
      4.0670000      0.0002615
      4.0680000      0.0002604
      4.0690000      0.0002618
      4.0700000      0.0002616
      4.0710000      0.0002626
      4.0720000      0.0002611
      4.0730000      0.0002620
      4.0740000      0.0002614
      4.0750000      0.0002611
      4.0760000      0.0002620
      4.0770000      0.0002619
      4.0780000      0.0002620
      4.0790000      0.0002621
      4.0800000      0.0002622
      4.0810000      0.0002614
      4.0820000      0.0002609
      4.0830000      0.0002609
      4.0840000      0.0002613
      4.0850000      0.0002606
      4.0860000      0.0002618
      4.0870000      0.0002621
      4.0880000      0.0002617
      4.0890000      0.0002630
      4.0900000      0.0002609
      4.0910000      0.0002623
      4.0920000      0.0002622
      4.0930000      0.0002626
      4.0940000      0.0002622
      4.0950000      0.0002621
      4.0960000      0.0002620
      4.0970000      0.0002622
      4.0980000      0.0002623
      4.0990000      0.0002621
      4.1000000      0.0002616
      4.1010000      0.0002615
      4.1020000      0.0002605
      4.1030000      0.0002619
      4.1040000      0.0002613
      4.1050000      0.0002630
      4.1060000      0.0002633
      4.1070000      0.0002632
      4.1080000      0.0002639
      4.1090000      0.0002623
      4.1100000      0.0002616
      4.1110000      0.0002608
      4.1120000      0.0002631
      4.1130000      0.0002624
      4.1140000      0.0002620
      4.1150000      0.0002617
      4.1160000      0.0002608
      4.1170000      0.0002626
      4.1180000      0.0002631
      4.1190000      0.0002623
      4.1200000      0.0002618
      4.1210000      0.0002618
      4.1220000      0.0002622
      4.1230000      0.0002616
      4.1240000      0.0002621
      4.1250000      0.0002610
      4.1260000      0.0002619
      4.1270000      0.0002632
      4.1280000      0.0002626
      4.1290000      0.0002628
      4.1300000      0.0002621
      4.1310000      0.0002621
      4.1320000      0.0002612
      4.1330000      0.0002616
      4.1340000      0.0002636
      4.1350000      0.0002618
      4.1360000      0.0002613
      4.1370000      0.0002613
      4.1380000      0.0002615
      4.1390000      0.0002631
      4.1400000      0.0002615
      4.1410000      0.0002602
      4.1420000      0.0002626
      4.1430000      0.0002606
      4.1440000      0.0002616
      4.1450000      0.0002618
      4.1460000      0.0002624
      4.1470000      0.0002605
      4.1480000      0.0002598
      4.1490000      0.0002613
      4.1500000      0.0002606
      4.1510000      0.0002620
      4.1520000      0.0002617
      4.1530000      0.0002611
      4.1540000      0.0002608
      4.1550000      0.0002614
      4.1560000      0.0002617
      4.1570000      0.0002616
      4.1580000      0.0002616
      4.1590000      0.0002614
      4.1600000      0.0002600
      4.1610000      0.0002602
      4.1620000      0.0002604
      4.1630000      0.0002611
      4.1640000      0.0002608
      4.1650000      0.0002602
      4.1660000      0.0002619
      4.1670000      0.0002616
      4.1680000      0.0002618
      4.1690000      0.0002627
      4.1700000      0.0002629
      4.1710000      0.0002621
      4.1720000      0.0002611
      4.1730000      0.0002623
      4.1740000      0.0002608
      4.1750000      0.0002620
      4.1760000      0.0002611
      4.1770000      0.0002616
      4.1780000      0.0002617
      4.1790000      0.0002617
      4.1800000      0.0002608
      4.1810000      0.0002626
      4.1820000      0.0002621
      4.1830000      0.0002631
      4.1840000      0.0002630
      4.1850000      0.0002634
      4.1860000      0.0002634
      4.1870000      0.0002642
      4.1880000      0.0002634
      4.1890000      0.0002624
      4.1900000      0.0002616
      4.1910000      0.0002607
      4.1920000      0.0002620
      4.1930000      0.0002615
      4.1940000      0.0002619
      4.1950000      0.0002608
      4.1960000      0.0002620
      4.1970000      0.0002601
      4.1980000      0.0002604
      4.1990000      0.0002606
      4.2000000      0.0002608
      4.2010000      0.0002616
      4.2020000      0.0002608
      4.2030000      0.0002611
      4.2040000      0.0002609
      4.2050000      0.0002625
      4.2060000      0.0002610
      4.2070000      0.0002608
      4.2080000      0.0002603
      4.2090000      0.0002622
      4.2100000      0.0002617
      4.2110000      0.0002612
      4.2120000      0.0002613
      4.2130000      0.0002620
      4.2140000      0.0002614
      4.2150000      0.0002612
      4.2160000      0.0002627
      4.2170000      0.0002617
      4.2180000      0.0002616
      4.2190000      0.0002626
      4.2200000      0.0002619
      4.2210000      0.0002611
      4.2220000      0.0002616
      4.2230000      0.0002614
      4.2240000      0.0002610
      4.2250000      0.0002608
      4.2260000      0.0002619
      4.2270000      0.0002615
      4.2280000      0.0002614
      4.2290000      0.0002612
      4.2300000      0.0002610
      4.2310000      0.0002619
      4.2320000      0.0002606
      4.2330000      0.0002621
      4.2340000      0.0002623
      4.2350000      0.0002622
      4.2360000      0.0002625
      4.2370000      0.0002616
      4.2380000      0.0002620
      4.2390000      0.0002626
      4.2400000      0.0002618
      4.2410000      0.0002609
      4.2420000      0.0002603
      4.2430000      0.0002608
      4.2440000      0.0002612
      4.2450000      0.0002618
      4.2460000      0.0002630
      4.2470000      0.0002610
      4.2480000      0.0002616
      4.2490000      0.0002614
      4.2500000      0.0002620
      4.2510000      0.0002632
      4.2520000      0.0002621
      4.2530000      0.0002600
      4.2540000      0.0002624
      4.2550000      0.0002617
      4.2560000      0.0002613
      4.2570000      0.0002621
      4.2580000      0.0002614
      4.2590000      0.0002614
      4.2600000      0.0002606
      4.2610000      0.0002617
      4.2620000      0.0002617
      4.2630000      0.0002601
      4.2640000      0.0002616
      4.2650000      0.0002605
      4.2660000      0.0002611
      4.2670000      0.0002617
      4.2680000      0.0002617
      4.2690000      0.0002611
      4.2700000      0.0002620
      4.2710000      0.0002619
      4.2720000      0.0002619
      4.2730000      0.0002626
      4.2740000      0.0002630
      4.2750000      0.0002610
      4.2760000      0.0002610
      4.2770000      0.0002616
      4.2780000      0.0002607
      4.2790000      0.0002614
      4.2800000      0.0002618
      4.2810000      0.0002627
      4.2820000      0.0002618
      4.2830000      0.0002607
      4.2840000      0.0002611
      4.2850000      0.0002610
      4.2860000      0.0002606
      4.2870000      0.0002619
      4.2880000      0.0002609
      4.2890000      0.0002625
      4.2900000      0.0002615
      4.2910000      0.0002618
      4.2920000      0.0002606
      4.2930000      0.0002605
      4.2940000      0.0002612
      4.2950000      0.0002624
      4.2960000      0.0002623
      4.2970000      0.0002620
      4.2980000      0.0002620
      4.2990000      0.0002617
      4.3000000      0.0002629
      4.3010000      0.0002633
      4.3020000      0.0002620
      4.3030000      0.0002616
      4.3040000      0.0002612
      4.3050000      0.0002613
      4.3060000      0.0002612
      4.3070000      0.0002610
      4.3080000      0.0002616
      4.3090000      0.0002616
      4.3100000      0.0002598
      4.3110000      0.0002617
      4.3120000      0.0002606
      4.3130000      0.0002612
      4.3140000      0.0002615
      4.3150000      0.0002610
      4.3160000      0.0002620
      4.3170000      0.0002602
      4.3180000      0.0002608
      4.3190000      0.0002622
      4.3200000      0.0002614
      4.3210000      0.0002617
      4.3220000      0.0002609
      4.3230000      0.0002622
      4.3240000      0.0002625
      4.3250000      0.0002629
      4.3260000      0.0002614
      4.3270000      0.0002628
      4.3280000      0.0002608
      4.3290000      0.0002607
      4.3300000      0.0002602
      4.3310000      0.0002613
      4.3320000      0.0002622
      4.3330000      0.0002632
      4.3340000      0.0002621
      4.3350000      0.0002609
      4.3360000      0.0002604
      4.3370000      0.0002608
      4.3380000      0.0002613
      4.3390000      0.0002619
      4.3400000      0.0002613
      4.3410000      0.0002626
      4.3420000      0.0002615
      4.3430000      0.0002600
      4.3440000      0.0002602
      4.3450000      0.0002610
      4.3460000      0.0002609
      4.3470000      0.0002624
      4.3480000      0.0002631
      4.3490000      0.0002624
      4.3500000      0.0002613
      4.3510000      0.0002605
      4.3520000      0.0002613
      4.3530000      0.0002610
      4.3540000      0.0002607
      4.3550000      0.0002608
      4.3560000      0.0002601
      4.3570000      0.0002611
      4.3580000      0.0002614
      4.3590000      0.0002615
      4.3600000      0.0002616
      4.3610000      0.0002613
      4.3620000      0.0002621
      4.3630000      0.0002631
      4.3640000      0.0002613
      4.3650000      0.0002626
      4.3660000      0.0002624
      4.3670000      0.0002623
      4.3680000      0.0002616
      4.3690000      0.0002614
      4.3700000      0.0002631
      4.3710000      0.0002619
      4.3720000      0.0002606
      4.3730000      0.0002614
      4.3740000      0.0002603
      4.3750000      0.0002611
      4.3760000      0.0002614
      4.3770000      0.0002612
      4.3780000      0.0002600
      4.3790000      0.0002613
      4.3800000      0.0002620
      4.3810000      0.0002614
      4.3820000      0.0002620
      4.3830000      0.0002613
      4.3840000      0.0002626
      4.3850000      0.0002630
      4.3860000      0.0002627
      4.3870000      0.0002627
      4.3880000      0.0002615
      4.3890000      0.0002625
      4.3900000      0.0002606
      4.3910000      0.0002623
      4.3920000      0.0002620
      4.3930000      0.0002623
      4.3940000      0.0002614
      4.3950000      0.0002612
      4.3960000      0.0002626
      4.3970000      0.0002633
      4.3980000      0.0002616
      4.3990000      0.0002621
      4.4000000      0.0002622
      4.4010000      0.0002626
      4.4020000      0.0002637
      4.4030000      0.0002628
      4.4040000      0.0002624
      4.4050000      0.0002616
      4.4060000      0.0002635
      4.4070000      0.0002632
      4.4080000      0.0002618
      4.4090000      0.0002615
      4.4100000      0.0002615
      4.4110000      0.0002631
      4.4120000      0.0002623
      4.4130000      0.0002630
      4.4140000      0.0002620
      4.4150000      0.0002619
      4.4160000      0.0002624
      4.4170000      0.0002626
      4.4180000      0.0002600
      4.4190000      0.0002601
      4.4200000      0.0002623
      4.4210000      0.0002607
      4.4220000      0.0002607
      4.4230000      0.0002610
      4.4240000      0.0002616
      4.4250000      0.0002602
      4.4260000      0.0002617
      4.4270000      0.0002611
      4.4280000      0.0002612
      4.4290000      0.0002612
      4.4300000      0.0002613
      4.4310000      0.0002611
      4.4320000      0.0002621
      4.4330000      0.0002614
      4.4340000      0.0002623
      4.4350000      0.0002613
      4.4360000      0.0002631
      4.4370000      0.0002612
      4.4380000      0.0002610
      4.4390000      0.0002619
      4.4400000      0.0002646
      4.4410000      0.0002609
      4.4420000      0.0002614
      4.4430000      0.0002610
      4.4440000      0.0002620
      4.4450000      0.0002627
      4.4460000      0.0002618
      4.4470000      0.0002592
      4.4480000      0.0002610
      4.4490000      0.0002615
      4.4500000      0.0002612
      4.4510000      0.0002611
      4.4520000      0.0002614
      4.4530000      0.0002617
      4.4540000      0.0002626
      4.4550000      0.0002618
      4.4560000      0.0002643
      4.4570000      0.0002640
      4.4580000      0.0002629
      4.4590000      0.0002627
      4.4600000      0.0002633
      4.4610000      0.0002616
      4.4620000      0.0002611
      4.4630000      0.0002607
      4.4640000      0.0002621
      4.4650000      0.0002605
      4.4660000      0.0002612
      4.4670000      0.0002619
      4.4680000      0.0002604
      4.4690000      0.0002618
      4.4700000      0.0002621
      4.4710000      0.0002624
      4.4720000      0.0002618
      4.4730000      0.0002623
      4.4740000      0.0002618
      4.4750000      0.0002616
      4.4760000      0.0002612
      4.4770000      0.0002617
      4.4780000      0.0002621
      4.4790000      0.0002613
      4.4800000      0.0002617
      4.4810000      0.0002618
      4.4820000      0.0002615
      4.4830000      0.0002604
      4.4840000      0.0002618
      4.4850000      0.0002625
      4.4860000      0.0002615
      4.4870000      0.0002606
      4.4880000      0.0002627
      4.4890000      0.0002626
      4.4900000      0.0002616
      4.4910000      0.0002609
      4.4920000      0.0002611
      4.4930000      0.0002620
      4.4940000      0.0002611
      4.4950000      0.0002606
      4.4960000      0.0002609
      4.4970000      0.0002619
      4.4980000      0.0002630
      4.4990000      0.0002621
      4.5000000      0.0002618
      4.5010000      0.0002621
      4.5020000      0.0002621
      4.5030000      0.0002612
      4.5040000      0.0002612
      4.5050000      0.0002606
      4.5060000      0.0002609
      4.5070000      0.0002629
      4.5080000      0.0002612
      4.5090000      0.0002600
      4.5100000      0.0002610
      4.5110000      0.0002606
      4.5120000      0.0002616
      4.5130000      0.0002622
      4.5140000      0.0002629
      4.5150000      0.0002629
      4.5160000      0.0002629
      4.5170000      0.0002619
      4.5180000      0.0002608
      4.5190000      0.0002612
      4.5200000      0.0002620
      4.5210000      0.0002617
      4.5220000      0.0002630
      4.5230000      0.0002626
      4.5240000      0.0002637
      4.5250000      0.0002627
      4.5260000      0.0002631
      4.5270000      0.0002610
      4.5280000      0.0002615
      4.5290000      0.0002613
      4.5300000      0.0002619
      4.5310000      0.0002618
      4.5320000      0.0002628
      4.5330000      0.0002627
      4.5340000      0.0002617
      4.5350000      0.0002609
      4.5360000      0.0002609
      4.5370000      0.0002624
      4.5380000      0.0002612
      4.5390000      0.0002614
      4.5400000      0.0002640
      4.5410000      0.0002636
      4.5420000      0.0002640
      4.5430000      0.0002611
      4.5440000      0.0002614
      4.5450000      0.0002621
      4.5460000      0.0002621
      4.5470000      0.0002620
      4.5480000      0.0002621
      4.5490000      0.0002622
      4.5500000      0.0002610
      4.5510000      0.0002613
      4.5520000      0.0002618
      4.5530000      0.0002608
      4.5540000      0.0002610
      4.5550000      0.0002623
      4.5560000      0.0002617
      4.5570000      0.0002613
      4.5580000      0.0002619
      4.5590000      0.0002624
      4.5600000      0.0002621
      4.5610000      0.0002616
      4.5620000      0.0002605
      4.5630000      0.0002608
      4.5640000      0.0002625
      4.5650000      0.0002616
      4.5660000      0.0002622
      4.5670000      0.0002618
      4.5680000      0.0002615
      4.5690000      0.0002620
      4.5700000      0.0002620
      4.5710000      0.0002623
      4.5720000      0.0002629
      4.5730000      0.0002629
      4.5740000      0.0002631
      4.5750000      0.0002633
      4.5760000      0.0002633
      4.5770000      0.0002631
      4.5780000      0.0002633
      4.5790000      0.0002633
      4.5800000      0.0002624
      4.5810000      0.0002619
      4.5820000      0.0002629
      4.5830000      0.0002631
      4.5840000      0.0002626
      4.5850000      0.0002626
      4.5860000      0.0002622
      4.5870000      0.0002614
      4.5880000      0.0002638
      4.5890000      0.0002624
      4.5900000      0.0002630
      4.5910000      0.0002625
      4.5920000      0.0002621
      4.5930000      0.0002623
      4.5940000      0.0002610
      4.5950000      0.0002620
      4.5960000      0.0002619
      4.5970000      0.0002614
      4.5980000      0.0002622
      4.5990000      0.0002631
      4.6000000      0.0002632
      4.6010000      0.0002620
      4.6020000      0.0002620
      4.6030000      0.0002626
      4.6040000      0.0002616
      4.6050000      0.0002618
      4.6060000      0.0002622
      4.6070000      0.0002612
      4.6080000      0.0002616
      4.6090000      0.0002626
      4.6100000      0.0002626
      4.6110000      0.0002629
      4.6120000      0.0002610
      4.6130000      0.0002611
      4.6140000      0.0002618
      4.6150000      0.0002618
      4.6160000      0.0002619
      4.6170000      0.0002605
      4.6180000      0.0002613
      4.6190000      0.0002615
      4.6200000      0.0002630
      4.6210000      0.0002634
      4.6220000      0.0002630
      4.6230000      0.0002623
      4.6240000      0.0002624
      4.6250000      0.0002611
      4.6260000      0.0002622
      4.6270000      0.0002615
      4.6280000      0.0002608
      4.6290000      0.0002617
      4.6300000      0.0002603
      4.6310000      0.0002619
      4.6320000      0.0002612
      4.6330000      0.0002611
      4.6340000      0.0002625
      4.6350000      0.0002623
      4.6360000      0.0002631
      4.6370000      0.0002629
      4.6380000      0.0002619
      4.6390000      0.0002621
      4.6400000      0.0002635
      4.6410000      0.0002636
      4.6420000      0.0002622
      4.6430000      0.0002624
      4.6440000      0.0002627
      4.6450000      0.0002620
      4.6460000      0.0002623
      4.6470000      0.0002619
      4.6480000      0.0002613
      4.6490000      0.0002619
      4.6500000      0.0002620
      4.6510000      0.0002621
      4.6520000      0.0002611
      4.6530000      0.0002621
      4.6540000      0.0002618
      4.6550000      0.0002606
      4.6560000      0.0002611
      4.6570000      0.0002613
      4.6580000      0.0002626
      4.6590000      0.0002618
      4.6600000      0.0002611
      4.6610000      0.0002621
      4.6620000      0.0002618
      4.6630000      0.0002630
      4.6640000      0.0002620
      4.6650000      0.0002629
      4.6660000      0.0002631
      4.6670000      0.0002616
      4.6680000      0.0002619
      4.6690000      0.0002618
      4.6700000      0.0002625
      4.6710000      0.0002621
      4.6720000      0.0002614
      4.6730000      0.0002621
      4.6740000      0.0002626
      4.6750000      0.0002629
      4.6760000      0.0002621
      4.6770000      0.0002620
      4.6780000      0.0002625
      4.6790000      0.0002616
      4.6800000      0.0002620
      4.6810000      0.0002624
      4.6820000      0.0002629
      4.6830000      0.0002630
      4.6840000      0.0002625
      4.6850000      0.0002636
      4.6860000      0.0002629
      4.6870000      0.0002619
      4.6880000      0.0002610
      4.6890000      0.0002624
      4.6900000      0.0002635
      4.6910000      0.0002631
      4.6920000      0.0002616
      4.6930000      0.0002624
      4.6940000      0.0002618
      4.6950000      0.0002615
      4.6960000      0.0002608
      4.6970000      0.0002632
      4.6980000      0.0002614
      4.6990000      0.0002610
      4.7000000      0.0002614
      4.7010000      0.0002621
      4.7020000      0.0002619
      4.7030000      0.0002619
      4.7040000      0.0002634
      4.7050000      0.0002638
      4.7060000      0.0002642
      4.7070000      0.0002623
      4.7080000      0.0002615
      4.7090000      0.0002615
      4.7100000      0.0002613
      4.7110000      0.0002618
      4.7120000      0.0002625
      4.7130000      0.0002620
      4.7140000      0.0002620
      4.7150000      0.0002627
      4.7160000      0.0002628
      4.7170000      0.0002610
      4.7180000      0.0002611
      4.7190000      0.0002609
      4.7200000      0.0002614
      4.7210000      0.0002630
      4.7220000      0.0002628
      4.7230000      0.0002619
      4.7240000      0.0002633
      4.7250000      0.0002632
      4.7260000      0.0002629
      4.7270000      0.0002626
      4.7280000      0.0002632
      4.7290000      0.0002623
      4.7300000      0.0002613
      4.7310000      0.0002626
      4.7320000      0.0002631
      4.7330000      0.0002623
      4.7340000      0.0002625
      4.7350000      0.0002625
      4.7360000      0.0002629
      4.7370000      0.0002626
      4.7380000      0.0002622
      4.7390000      0.0002623
      4.7400000      0.0002619
      4.7410000      0.0002627
      4.7420000      0.0002618
      4.7430000      0.0002615
      4.7440000      0.0002607
      4.7450000      0.0002614
      4.7460000      0.0002623
      4.7470000      0.0002618
      4.7480000      0.0002616
      4.7490000      0.0002620
      4.7500000      0.0002623
      4.7510000      0.0002628
      4.7520000      0.0002628
      4.7530000      0.0002629
      4.7540000      0.0002626
      4.7550000      0.0002620
      4.7560000      0.0002625
      4.7570000      0.0002629
      4.7580000      0.0002619
      4.7590000      0.0002623
      4.7600000      0.0002623
      4.7610000      0.0002633
      4.7620000      0.0002617
      4.7630000      0.0002626
      4.7640000      0.0002615
      4.7650000      0.0002616
      4.7660000      0.0002625
      4.7670000      0.0002627
      4.7680000      0.0002606
      4.7690000      0.0002619
      4.7700000      0.0002607
      4.7710000      0.0002608
      4.7720000      0.0002621
      4.7730000      0.0002604
      4.7740000      0.0002622
      4.7750000      0.0002620
      4.7760000      0.0002618
      4.7770000      0.0002604
      4.7780000      0.0002611
      4.7790000      0.0002622
      4.7800000      0.0002616
      4.7810000      0.0002618
      4.7820000      0.0002632
      4.7830000      0.0002628
      4.7840000      0.0002629
      4.7850000      0.0002632
      4.7860000      0.0002618
      4.7870000      0.0002607
      4.7880000      0.0002620
      4.7890000      0.0002633
      4.7900000      0.0002622
      4.7910000      0.0002631
      4.7920000      0.0002623
      4.7930000      0.0002633
      4.7940000      0.0002620
      4.7950000      0.0002625
      4.7960000      0.0002628
      4.7970000      0.0002618
      4.7980000      0.0002622
      4.7990000      0.0002617
      4.8000000      0.0002617
      4.8010000      0.0002608
      4.8020000      0.0002609
      4.8030000      0.0002619
      4.8040000      0.0002635
      4.8050000      0.0002621
      4.8060000      0.0002629
      4.8070000      0.0002617
      4.8080000      0.0002626
      4.8090000      0.0002626
      4.8100000      0.0002631
      4.8110000      0.0002620
      4.8120000      0.0002623
      4.8130000      0.0002619
      4.8140000      0.0002609
      4.8150000      0.0002623
      4.8160000      0.0002631
      4.8170000      0.0002627
      4.8180000      0.0002626
      4.8190000      0.0002621
      4.8200000      0.0002631
      4.8210000      0.0002613
      4.8220000      0.0002635
      4.8230000      0.0002619
      4.8240000      0.0002615
      4.8250000      0.0002616
      4.8260000      0.0002624
      4.8270000      0.0002615
      4.8280000      0.0002617
      4.8290000      0.0002602
      4.8300000      0.0002608
      4.8310000      0.0002630
      4.8320000      0.0002627
      4.8330000      0.0002626
      4.8340000      0.0002613
      4.8350000      0.0002603
      4.8360000      0.0002611
      4.8370000      0.0002617
      4.8380000      0.0002615
      4.8390000      0.0002626
      4.8400000      0.0002623
      4.8410000      0.0002619
      4.8420000      0.0002616
      4.8430000      0.0002609
      4.8440000      0.0002612
      4.8450000      0.0002612
      4.8460000      0.0002626
      4.8470000      0.0002632
      4.8480000      0.0002627
      4.8490000      0.0002611
      4.8500000      0.0002615
      4.8510000      0.0002614
      4.8520000      0.0002618
      4.8530000      0.0002622
      4.8540000      0.0002618
      4.8550000      0.0002619
      4.8560000      0.0002610
      4.8570000      0.0002618
      4.8580000      0.0002616
      4.8590000      0.0002614
      4.8600000      0.0002618
      4.8610000      0.0002624
      4.8620000      0.0002633
      4.8630000      0.0002644
      4.8640000      0.0002634
      4.8650000      0.0002627
      4.8660000      0.0002622
      4.8670000      0.0002614
      4.8680000      0.0002621
      4.8690000      0.0002623
      4.8700000      0.0002625
      4.8710000      0.0002625
      4.8720000      0.0002620
      4.8730000      0.0002622
      4.8740000      0.0002613
      4.8750000      0.0002623
      4.8760000      0.0002626
      4.8770000      0.0002635
      4.8780000      0.0002630
      4.8790000      0.0002626
      4.8800000      0.0002618
      4.8810000      0.0002621
      4.8820000      0.0002624
      4.8830000      0.0002616
      4.8840000      0.0002607
      4.8850000      0.0002621
      4.8860000      0.0002628
      4.8870000      0.0002620
      4.8880000      0.0002618
      4.8890000      0.0002629
      4.8900000      0.0002618
      4.8910000      0.0002626
      4.8920000      0.0002613
      4.8930000      0.0002624
      4.8940000      0.0002617
      4.8950000      0.0002629
      4.8960000      0.0002615
      4.8970000      0.0002618
      4.8980000      0.0002618
      4.8990000      0.0002616
      4.9000000      0.0002615
      4.9010000      0.0002622
      4.9020000      0.0002627
      4.9030000      0.0002617
      4.9040000      0.0002621
      4.9050000      0.0002623
      4.9060000      0.0002614
      4.9070000      0.0002628
      4.9080000      0.0002615
      4.9090000      0.0002631
      4.9100000      0.0002626
      4.9110000      0.0002628
      4.9120000      0.0002619
      4.9130000      0.0002615
      4.9140000      0.0002631
      4.9150000      0.0002619
      4.9160000      0.0002637
      4.9170000      0.0002630
      4.9180000      0.0002626
      4.9190000      0.0002619
      4.9200000      0.0002627
      4.9210000      0.0002633
      4.9220000      0.0002632
      4.9230000      0.0002622
      4.9240000      0.0002620
      4.9250000      0.0002622
      4.9260000      0.0002629
      4.9270000      0.0002619
      4.9280000      0.0002630
      4.9290000      0.0002613
      4.9300000      0.0002618
      4.9310000      0.0002629
      4.9320000      0.0002616
      4.9330000      0.0002615
      4.9340000      0.0002611
      4.9350000      0.0002608
      4.9360000      0.0002618
      4.9370000      0.0002627
      4.9380000      0.0002616
      4.9390000      0.0002607
      4.9400000      0.0002615
      4.9410000      0.0002613
      4.9420000      0.0002633
      4.9430000      0.0002625
      4.9440000      0.0002616
      4.9450000      0.0002623
      4.9460000      0.0002633
      4.9470000      0.0002624
      4.9480000      0.0002612
      4.9490000      0.0002616
      4.9500000      0.0002623
      4.9510000      0.0002610
      4.9520000      0.0002610
      4.9530000      0.0002609
      4.9540000      0.0002619
      4.9550000      0.0002631
      4.9560000      0.0002615
      4.9570000      0.0002619
      4.9580000      0.0002618
      4.9590000      0.0002623
      4.9600000      0.0002615
      4.9610000      0.0002609
      4.9620000      0.0002622
      4.9630000      0.0002619
      4.9640000      0.0002628
      4.9650000      0.0002623
      4.9660000      0.0002622
      4.9670000      0.0002625
      4.9680000      0.0002618
      4.9690000      0.0002623
      4.9700000      0.0002624
      4.9710000      0.0002625
      4.9720000      0.0002632
      4.9730000      0.0002623
      4.9740000      0.0002620
      4.9750000      0.0002612
      4.9760000      0.0002611
      4.9770000      0.0002610
      4.9780000      0.0002613
      4.9790000      0.0002629
      4.9800000      0.0002638
      4.9810000      0.0002622
      4.9820000      0.0002641
      4.9830000      0.0002634
      4.9840000      0.0002622
      4.9850000      0.0002627
      4.9860000      0.0002635
      4.9870000      0.0002626
      4.9880000      0.0002622
      4.9890000      0.0002621
      4.9900000      0.0002610
      4.9910000      0.0002620
      4.9920000      0.0002617
      4.9930000      0.0002636
      4.9940000      0.0002630
      4.9950000      0.0002623
      4.9960000      0.0002631
      4.9970000      0.0002622
      4.9980000      0.0002620
      4.9990000      0.0002633
      5.0000000      0.0002633
      5.0010000      0.0002627
      5.0020000      0.0002629
      5.0030000      0.0002637
      5.0040000      0.0002618
      5.0050000      0.0002616
      5.0060000      0.0002621
      5.0070000      0.0002618
      5.0080000      0.0002608
      5.0090000      0.0002629
      5.0100000      0.0002607
      5.0110000      0.0002622
      5.0120000      0.0002623
      5.0130000      0.0002615
      5.0140000      0.0002623
      5.0150000      0.0002619
      5.0160000      0.0002613
      5.0170000      0.0002621
      5.0180000      0.0002622
      5.0190000      0.0002631
      5.0200000      0.0002618
      5.0210000      0.0002605
      5.0220000      0.0002621
      5.0230000      0.0002609
      5.0240000      0.0002618
      5.0250000      0.0002625
      5.0260000      0.0002633
      5.0270000      0.0002634
      5.0280000      0.0002620
      5.0290000      0.0002618
      5.0300000      0.0002618
      5.0310000      0.0002618
      5.0320000      0.0002626
      5.0330000      0.0002628
      5.0340000      0.0002617
      5.0350000      0.0002623
      5.0360000      0.0002611
      5.0370000      0.0002616
      5.0380000      0.0002607
      5.0390000      0.0002608
      5.0400000      0.0002618
      5.0410000      0.0002624
      5.0420000      0.0002633
      5.0430000      0.0002629
      5.0440000      0.0002613
      5.0450000      0.0002629
      5.0460000      0.0002625
      5.0470000      0.0002613
      5.0480000      0.0002609
      5.0490000      0.0002622
      5.0500000      0.0002612
      5.0510000      0.0002620
      5.0520000      0.0002624
      5.0530000      0.0002627
      5.0540000      0.0002620
      5.0550000      0.0002622
      5.0560000      0.0002641
      5.0570000      0.0002623
      5.0580000      0.0002631
      5.0590000      0.0002628
      5.0600000      0.0002623
      5.0610000      0.0002635
      5.0620000      0.0002625
      5.0630000      0.0002603
      5.0640000      0.0002621
      5.0650000      0.0002609
      5.0660000      0.0002610
      5.0670000      0.0002603
      5.0680000      0.0002628
      5.0690000      0.0002631
      5.0700000      0.0002618
      5.0710000      0.0002620
      5.0720000      0.0002624
      5.0730000      0.0002616
      5.0740000      0.0002627
      5.0750000      0.0002630
      5.0760000      0.0002629
      5.0770000      0.0002618
      5.0780000      0.0002623
      5.0790000      0.0002616
      5.0800000      0.0002610
      5.0810000      0.0002615
      5.0820000      0.0002634
      5.0830000      0.0002623
      5.0840000      0.0002636
      5.0850000      0.0002629
      5.0860000      0.0002623
      5.0870000      0.0002617
      5.0880000      0.0002622
      5.0890000      0.0002613
      5.0900000      0.0002621
      5.0910000      0.0002628
      5.0920000      0.0002614
      5.0930000      0.0002609
      5.0940000      0.0002618
      5.0950000      0.0002631
      5.0960000      0.0002631
      5.0970000      0.0002629
      5.0980000      0.0002619
      5.0990000      0.0002621
      5.1000000      0.0002622
      5.1010000      0.0002615
      5.1020000      0.0002619
      5.1030000      0.0002623
      5.1040000      0.0002639
      5.1050000      0.0002615
      5.1060000      0.0002606
      5.1070000      0.0002618
      5.1080000      0.0002625
      5.1090000      0.0002616
      5.1100000      0.0002628
      5.1110000      0.0002619
      5.1120000      0.0002631
      5.1130000      0.0002616
      5.1140000      0.0002617
      5.1150000      0.0002622
      5.1160000      0.0002615
      5.1170000      0.0002611
      5.1180000      0.0002612
      5.1190000      0.0002627
      5.1200000      0.0002627
      5.1210000      0.0002607
      5.1220000      0.0002633
      5.1230000      0.0002621
      5.1240000      0.0002616
      5.1250000      0.0002618
      5.1260000      0.0002631
      5.1270000      0.0002623
      5.1280000      0.0002618
      5.1290000      0.0002610
      5.1300000      0.0002633
      5.1310000      0.0002621
      5.1320000      0.0002616
      5.1330000      0.0002623
      5.1340000      0.0002623
      5.1350000      0.0002633
      5.1360000      0.0002631
      5.1370000      0.0002633
      5.1380000      0.0002630
      5.1390000      0.0002618
      5.1400000      0.0002630
      5.1410000      0.0002632
      5.1420000      0.0002623
      5.1430000      0.0002620
      5.1440000      0.0002635
      5.1450000      0.0002637
      5.1460000      0.0002633
      5.1470000      0.0002628
      5.1480000      0.0002635
      5.1490000      0.0002633
      5.1500000      0.0002611
      5.1510000      0.0002602
      5.1520000      0.0002617
      5.1530000      0.0002614
      5.1540000      0.0002619
      5.1550000      0.0002607
      5.1560000      0.0002631
      5.1570000      0.0002621
      5.1580000      0.0002616
      5.1590000      0.0002624
      5.1600000      0.0002627
      5.1610000      0.0002619
      5.1620000      0.0002636
      5.1630000      0.0002637
      5.1640000      0.0002632
      5.1650000      0.0002622
      5.1660000      0.0002608
      5.1670000      0.0002623
      5.1680000      0.0002622
      5.1690000      0.0002622
      5.1700000      0.0002621
      5.1710000      0.0002630
      5.1720000      0.0002628
      5.1730000      0.0002620
      5.1740000      0.0002618
      5.1750000      0.0002611
      5.1760000      0.0002622
      5.1770000      0.0002625
      5.1780000      0.0002632
      5.1790000      0.0002623
      5.1800000      0.0002629
      5.1810000      0.0002612
      5.1820000      0.0002628
      5.1830000      0.0002628
      5.1840000      0.0002631
      5.1850000      0.0002623
      5.1860000      0.0002619
      5.1870000      0.0002618
      5.1880000      0.0002616
      5.1890000      0.0002615
      5.1900000      0.0002614
      5.1910000      0.0002619
      5.1920000      0.0002621
      5.1930000      0.0002623
      5.1940000      0.0002606
      5.1950000      0.0002609
      5.1960000      0.0002614
      5.1970000      0.0002619
      5.1980000      0.0002634
      5.1990000      0.0002626
      5.2000000      0.0002621
      5.2010000      0.0002612
      5.2020000      0.0002616
      5.2030000      0.0002631
      5.2040000      0.0002620
      5.2050000      0.0002624
      5.2060000      0.0002616
      5.2070000      0.0002623
      5.2080000      0.0002623
      5.2090000      0.0002634
      5.2100000      0.0002633
      5.2110000      0.0002639
      5.2120000      0.0002625
      5.2130000      0.0002620
      5.2140000      0.0002609
      5.2150000      0.0002620
      5.2160000      0.0002620
      5.2170000      0.0002621
      5.2180000      0.0002623
      5.2190000      0.0002626
      5.2200000      0.0002624
      5.2210000      0.0002627
      5.2220000      0.0002612
      5.2230000      0.0002616
      5.2240000      0.0002622
      5.2250000      0.0002630
      5.2260000      0.0002614
      5.2270000      0.0002605
      5.2280000      0.0002614
      5.2290000      0.0002617
      5.2300000      0.0002614
      5.2310000      0.0002621
      5.2320000      0.0002634
      5.2330000      0.0002641
      5.2340000      0.0002628
      5.2350000      0.0002624
      5.2360000      0.0002617
      5.2370000      0.0002611
      5.2380000      0.0002617
      5.2390000      0.0002616
      5.2400000      0.0002621
      5.2410000      0.0002618
      5.2420000      0.0002606
      5.2430000      0.0002619
      5.2440000      0.0002631
      5.2450000      0.0002629
      5.2460000      0.0002626
      5.2470000      0.0002628
      5.2480000      0.0002626
      5.2490000      0.0002614
      5.2500000      0.0002631
      5.2510000      0.0002620
      5.2520000      0.0002618
      5.2530000      0.0002621
      5.2540000      0.0002619
      5.2550000      0.0002638
      5.2560000      0.0002629
      5.2570000      0.0002625
      5.2580000      0.0002612
      5.2590000      0.0002624
      5.2600000      0.0002615
      5.2610000      0.0002616
      5.2620000      0.0002621
      5.2630000      0.0002618
      5.2640000      0.0002612
      5.2650000      0.0002626
      5.2660000      0.0002629
      5.2670000      0.0002625
      5.2680000      0.0002621
      5.2690000      0.0002625
      5.2700000      0.0002626
      5.2710000      0.0002619
      5.2720000      0.0002636
      5.2730000      0.0002632
      5.2740000      0.0002614
      5.2750000      0.0002601
      5.2760000      0.0002610
      5.2770000      0.0002618
      5.2780000      0.0002621
      5.2790000      0.0002608
      5.2800000      0.0002622
      5.2810000      0.0002611
      5.2820000      0.0002616
      5.2830000      0.0002631
      5.2840000      0.0002626
      5.2850000      0.0002630
      5.2860000      0.0002629
      5.2870000      0.0002629
      5.2880000      0.0002632
      5.2890000      0.0002627
      5.2900000      0.0002624
      5.2910000      0.0002630
      5.2920000      0.0002620
      5.2930000      0.0002623
      5.2940000      0.0002608
      5.2950000      0.0002635
      5.2960000      0.0002631
      5.2970000      0.0002620
      5.2980000      0.0002628
      5.2990000      0.0002617
      5.3000000      0.0002614
      5.3010000      0.0002628
      5.3020000      0.0002635
      5.3030000      0.0002633
      5.3040000      0.0002636
      5.3050000      0.0002629
      5.3060000      0.0002619
      5.3070000      0.0002622
      5.3080000      0.0002623
      5.3090000      0.0002619
      5.3100000      0.0002618
      5.3110000      0.0002617
      5.3120000      0.0002628
      5.3130000      0.0002624
      5.3140000      0.0002622
      5.3150000      0.0002630
      5.3160000      0.0002625
      5.3170000      0.0002626
      5.3180000      0.0002638
      5.3190000      0.0002624
      5.3200000      0.0002620
      5.3210000      0.0002615
      5.3220000      0.0002631
      5.3230000      0.0002630
      5.3240000      0.0002636
      5.3250000      0.0002617
      5.3260000      0.0002621
      5.3270000      0.0002622
      5.3280000      0.0002608
      5.3290000      0.0002624
      5.3300000      0.0002622
      5.3310000      0.0002626
      5.3320000      0.0002635
      5.3330000      0.0002631
      5.3340000      0.0002637
      5.3350000      0.0002632
      5.3360000      0.0002630
      5.3370000      0.0002632
      5.3380000      0.0002617
      5.3390000      0.0002636
      5.3400000      0.0002617
      5.3410000      0.0002629
      5.3420000      0.0002611
      5.3430000      0.0002617
      5.3440000      0.0002628
      5.3450000      0.0002615
      5.3460000      0.0002615
      5.3470000      0.0002630
      5.3480000      0.0002618
      5.3490000      0.0002624
      5.3500000      0.0002630
      5.3510000      0.0002628
      5.3520000      0.0002627
      5.3530000      0.0002617
      5.3540000      0.0002616
      5.3550000      0.0002631
      5.3560000      0.0002639
      5.3570000      0.0002623
      5.3580000      0.0002609
      5.3590000      0.0002615
      5.3600000      0.0002629
      5.3610000      0.0002626
      5.3620000      0.0002621
      5.3630000      0.0002619
      5.3640000      0.0002606
      5.3650000      0.0002613
      5.3660000      0.0002622
      5.3670000      0.0002620
      5.3680000      0.0002618
      5.3690000      0.0002617
      5.3700000      0.0002633
      5.3710000      0.0002622
      5.3720000      0.0002632
      5.3730000      0.0002615
      5.3740000      0.0002635
      5.3750000      0.0002628
      5.3760000      0.0002639
      5.3770000      0.0002638
      5.3780000      0.0002624
      5.3790000      0.0002612
      5.3800000      0.0002617
      5.3810000      0.0002633
      5.3820000      0.0002631
      5.3830000      0.0002623
      5.3840000      0.0002607
      5.3850000      0.0002608
      5.3860000      0.0002620
      5.3870000      0.0002618
      5.3880000      0.0002620
      5.3890000      0.0002615
      5.3900000      0.0002616
      5.3910000      0.0002623
      5.3920000      0.0002626
      5.3930000      0.0002620
      5.3940000      0.0002627
      5.3950000      0.0002618
      5.3960000      0.0002616
      5.3970000      0.0002625
      5.3980000      0.0002633
      5.3990000      0.0002620
      5.4000000      0.0002628
      5.4010000      0.0002613
      5.4020000      0.0002619
      5.4030000      0.0002630
      5.4040000      0.0002618
      5.4050000      0.0002623
      5.4060000      0.0002624
      5.4070000      0.0002628
      5.4080000      0.0002629
      5.4090000      0.0002633
      5.4100000      0.0002630
      5.4110000      0.0002623
      5.4120000      0.0002624
      5.4130000      0.0002614
      5.4140000      0.0002621
      5.4150000      0.0002623
      5.4160000      0.0002624
      5.4170000      0.0002613
      5.4180000      0.0002612
      5.4190000      0.0002628
      5.4200000      0.0002616
      5.4210000      0.0002628
      5.4220000      0.0002638
      5.4230000      0.0002626
      5.4240000      0.0002624
      5.4250000      0.0002622
      5.4260000      0.0002630
      5.4270000      0.0002627
      5.4280000      0.0002624
      5.4290000      0.0002625
      5.4300000      0.0002633
      5.4310000      0.0002630
      5.4320000      0.0002638
      5.4330000      0.0002622
      5.4340000      0.0002621
      5.4350000      0.0002620
      5.4360000      0.0002625
      5.4370000      0.0002636
      5.4380000      0.0002623
      5.4390000      0.0002621
      5.4400000      0.0002622
      5.4410000      0.0002625
      5.4420000      0.0002613
      5.4430000      0.0002613
      5.4440000      0.0002616
      5.4450000      0.0002618
      5.4460000      0.0002616
      5.4470000      0.0002616
      5.4480000      0.0002613
      5.4490000      0.0002627
      5.4500000      0.0002626
      5.4510000      0.0002628
      5.4520000      0.0002633
      5.4530000      0.0002629
      5.4540000      0.0002613
      5.4550000      0.0002610
      5.4560000      0.0002619
      5.4570000      0.0002605
      5.4580000      0.0002610
      5.4590000      0.0002616
      5.4600000      0.0002606
      5.4610000      0.0002615
      5.4620000      0.0002605
      5.4630000      0.0002609
      5.4640000      0.0002618
      5.4650000      0.0002619
      5.4660000      0.0002615
      5.4670000      0.0002623
      5.4680000      0.0002626
      5.4690000      0.0002636
      5.4700000      0.0002625
      5.4710000      0.0002625
      5.4720000      0.0002615
      5.4730000      0.0002620
      5.4740000      0.0002618
      5.4750000      0.0002609
      5.4760000      0.0002605
      5.4770000      0.0002610
      5.4780000      0.0002634
      5.4790000      0.0002636
      5.4800000      0.0002636
      5.4810000      0.0002622
      5.4820000      0.0002642
      5.4830000      0.0002624
      5.4840000      0.0002613
      5.4850000      0.0002627
      5.4860000      0.0002624
      5.4870000      0.0002626
      5.4880000      0.0002631
      5.4890000      0.0002630
      5.4900000      0.0002634
      5.4910000      0.0002644
      5.4920000      0.0002624
      5.4930000      0.0002619
      5.4940000      0.0002617
      5.4950000      0.0002625
      5.4960000      0.0002634
      5.4970000      0.0002626
      5.4980000      0.0002634
      5.4990000      0.0002623
      5.5000000      0.0002621
      5.5010000      0.0002625
      5.5020000      0.0002617
      5.5030000      0.0002629
      5.5040000      0.0002623
      5.5050000      0.0002612
      5.5060000      0.0002620
      5.5070000      0.0002615
      5.5080000      0.0002612
      5.5090000      0.0002612
      5.5100000      0.0002611
      5.5110000      0.0002616
      5.5120000      0.0002614
      5.5130000      0.0002614
      5.5140000      0.0002616
      5.5150000      0.0002635
      5.5160000      0.0002624
      5.5170000      0.0002619
      5.5180000      0.0002626
      5.5190000      0.0002634
      5.5200000      0.0002616
      5.5210000      0.0002622
      5.5220000      0.0002633
      5.5230000      0.0002625
      5.5240000      0.0002618
      5.5250000      0.0002623
      5.5260000      0.0002623
      5.5270000      0.0002625
      5.5280000      0.0002621
      5.5290000      0.0002631
      5.5300000      0.0002620
      5.5310000      0.0002625
      5.5320000      0.0002639
      5.5330000      0.0002621
      5.5340000      0.0002624
      5.5350000      0.0002623
      5.5360000      0.0002625
      5.5370000      0.0002642
      5.5380000      0.0002634
      5.5390000      0.0002617
      5.5400000      0.0002621
      5.5410000      0.0002642
      5.5420000      0.0002629
      5.5430000      0.0002625
      5.5440000      0.0002615
      5.5450000      0.0002610
      5.5460000      0.0002629
      5.5470000      0.0002617
      5.5480000      0.0002613
      5.5490000      0.0002620
      5.5500000      0.0002624
      5.5510000      0.0002622
      5.5520000      0.0002637
      5.5530000      0.0002637
      5.5540000      0.0002633
      5.5550000      0.0002621
      5.5560000      0.0002621
      5.5570000      0.0002641
      5.5580000      0.0002633
      5.5590000      0.0002627
      5.5600000      0.0002617
      5.5610000      0.0002623
      5.5620000      0.0002630
      5.5630000      0.0002633
      5.5640000      0.0002621
      5.5650000      0.0002637
      5.5660000      0.0002613
      5.5670000      0.0002622
      5.5680000      0.0002629
      5.5690000      0.0002626
      5.5700000      0.0002632
      5.5710000      0.0002610
      5.5720000      0.0002622
      5.5730000      0.0002620
      5.5740000      0.0002631
      5.5750000      0.0002624
      5.5760000      0.0002612
      5.5770000      0.0002608
      5.5780000      0.0002627
      5.5790000      0.0002619
      5.5800000      0.0002633
      5.5810000      0.0002618
      5.5820000      0.0002629
      5.5830000      0.0002628
      5.5840000      0.0002627
      5.5850000      0.0002623
      5.5860000      0.0002636
      5.5870000      0.0002615
      5.5880000      0.0002627
      5.5890000      0.0002633
      5.5900000      0.0002612
      5.5910000      0.0002625
      5.5920000      0.0002630
      5.5930000      0.0002619
      5.5940000      0.0002625
      5.5950000      0.0002624
      5.5960000      0.0002633
      5.5970000      0.0002634
      5.5980000      0.0002610
      5.5990000      0.0002614
      5.6000000      0.0002627
      5.6010000      0.0002633
      5.6020000      0.0002628
      5.6030000      0.0002624
      5.6040000      0.0002623
      5.6050000      0.0002646
      5.6060000      0.0002629
      5.6070000      0.0002626
      5.6080000      0.0002628
      5.6090000      0.0002627
      5.6100000      0.0002625
      5.6110000      0.0002621
      5.6120000      0.0002620
      5.6130000      0.0002625
      5.6140000      0.0002634
      5.6150000      0.0002630
      5.6160000      0.0002625
      5.6170000      0.0002625
      5.6180000      0.0002632
      5.6190000      0.0002620
      5.6200000      0.0002614
      5.6210000      0.0002617
      5.6220000      0.0002624
      5.6230000      0.0002637
      5.6240000      0.0002628
      5.6250000      0.0002626
      5.6260000      0.0002631
      5.6270000      0.0002637
      5.6280000      0.0002622
      5.6290000      0.0002605
      5.6300000      0.0002613
      5.6310000      0.0002614
      5.6320000      0.0002610
      5.6330000      0.0002627
      5.6340000      0.0002642
      5.6350000      0.0002630
      5.6360000      0.0002620
      5.6370000      0.0002627
      5.6380000      0.0002618
      5.6390000      0.0002619
      5.6400000      0.0002617
      5.6410000      0.0002613
      5.6420000      0.0002619
      5.6430000      0.0002622
      5.6440000      0.0002627
      5.6450000      0.0002629
      5.6460000      0.0002631
      5.6470000      0.0002631
      5.6480000      0.0002625
      5.6490000      0.0002612
      5.6500000      0.0002617
      5.6510000      0.0002622
      5.6520000      0.0002625
      5.6530000      0.0002617
      5.6540000      0.0002631
      5.6550000      0.0002616
      5.6560000      0.0002620
      5.6570000      0.0002614
      5.6580000      0.0002621
      5.6590000      0.0002624
      5.6600000      0.0002625
      5.6610000      0.0002628
      5.6620000      0.0002625
      5.6630000      0.0002627
      5.6640000      0.0002620
      5.6650000      0.0002603
      5.6660000      0.0002623
      5.6670000      0.0002631
      5.6680000      0.0002631
      5.6690000      0.0002622
      5.6700000      0.0002630
      5.6710000      0.0002617
      5.6720000      0.0002617
      5.6730000      0.0002610
      5.6740000      0.0002614
      5.6750000      0.0002628
      5.6760000      0.0002628
      5.6770000      0.0002613
      5.6780000      0.0002633
      5.6790000      0.0002624
      5.6800000      0.0002644
      5.6810000      0.0002643
      5.6820000      0.0002636
      5.6830000      0.0002626
      5.6840000      0.0002621
      5.6850000      0.0002629
      5.6860000      0.0002637
      5.6870000      0.0002627
      5.6880000      0.0002636
      5.6890000      0.0002627
      5.6900000      0.0002622
      5.6910000      0.0002628
      5.6920000      0.0002635
      5.6930000      0.0002634
      5.6940000      0.0002621
      5.6950000      0.0002623
      5.6960000      0.0002620
      5.6970000      0.0002617
      5.6980000      0.0002619
      5.6990000      0.0002626
      5.7000000      0.0002622
      5.7010000      0.0002615
      5.7020000      0.0002616
      5.7030000      0.0002625
      5.7040000      0.0002627
      5.7050000      0.0002625
      5.7060000      0.0002623
      5.7070000      0.0002621
      5.7080000      0.0002622
      5.7090000      0.0002630
      5.7100000      0.0002629
      5.7110000      0.0002627
      5.7120000      0.0002626
      5.7130000      0.0002628
      5.7140000      0.0002631
      5.7150000      0.0002627
      5.7160000      0.0002612
      5.7170000      0.0002613
      5.7180000      0.0002630
      5.7190000      0.0002634
      5.7200000      0.0002634
      5.7210000      0.0002617
      5.7220000      0.0002623
      5.7230000      0.0002624
      5.7240000      0.0002626
      5.7250000      0.0002629
      5.7260000      0.0002633
      5.7270000      0.0002624
      5.7280000      0.0002619
      5.7290000      0.0002616
      5.7300000      0.0002618
      5.7310000      0.0002618
      5.7320000      0.0002627
      5.7330000      0.0002632
      5.7340000      0.0002634
      5.7350000      0.0002632
      5.7360000      0.0002631
      5.7370000      0.0002622
      5.7380000      0.0002611
      5.7390000      0.0002614
      5.7400000      0.0002614
      5.7410000      0.0002626
      5.7420000      0.0002620
      5.7430000      0.0002628
      5.7440000      0.0002633
      5.7450000      0.0002641
      5.7460000      0.0002631
      5.7470000      0.0002624
      5.7480000      0.0002628
      5.7490000      0.0002629
      5.7500000      0.0002629
      5.7510000      0.0002631
      5.7520000      0.0002633
      5.7530000      0.0002620
      5.7540000      0.0002617
      5.7550000      0.0002631
      5.7560000      0.0002629
      5.7570000      0.0002629
      5.7580000      0.0002633
      5.7590000      0.0002620
      5.7600000      0.0002617
      5.7610000      0.0002632
      5.7620000      0.0002623
      5.7630000      0.0002633
      5.7640000      0.0002631
      5.7650000      0.0002642
      5.7660000      0.0002637
      5.7670000      0.0002626
      5.7680000      0.0002633
      5.7690000      0.0002628
      5.7700000      0.0002633
      5.7710000      0.0002626
      5.7720000      0.0002636
      5.7730000      0.0002625
      5.7740000      0.0002629
      5.7750000      0.0002645
      5.7760000      0.0002650
      5.7770000      0.0002631
      5.7780000      0.0002638
      5.7790000      0.0002625
      5.7800000      0.0002605
      5.7810000      0.0002628
      5.7820000      0.0002620
      5.7830000      0.0002615
      5.7840000      0.0002619
      5.7850000      0.0002620
      5.7860000      0.0002622
      5.7870000      0.0002616
      5.7880000      0.0002630
      5.7890000      0.0002628
      5.7900000      0.0002616
      5.7910000      0.0002619
      5.7920000      0.0002634
      5.7930000      0.0002620
      5.7940000      0.0002630
      5.7950000      0.0002620
      5.7960000      0.0002632
      5.7970000      0.0002617
      5.7980000      0.0002617
      5.7990000      0.0002628
      5.8000000      0.0002618
      5.8010000      0.0002633
      5.8020000      0.0002623
      5.8030000      0.0002611
      5.8040000      0.0002626
      5.8050000      0.0002626
      5.8060000      0.0002622
      5.8070000      0.0002626
      5.8080000      0.0002636
      5.8090000      0.0002629
      5.8100000      0.0002627
      5.8110000      0.0002622
      5.8120000      0.0002627
      5.8130000      0.0002616
      5.8140000      0.0002625
      5.8150000      0.0002625
      5.8160000      0.0002625
      5.8170000      0.0002627
      5.8180000      0.0002628
      5.8190000      0.0002625
      5.8200000      0.0002624
      5.8210000      0.0002618
      5.8220000      0.0002631
      5.8230000      0.0002628
      5.8240000      0.0002622
      5.8250000      0.0002631
      5.8260000      0.0002632
      5.8270000      0.0002625
      5.8280000      0.0002630
      5.8290000      0.0002623
      5.8300000      0.0002618
      5.8310000      0.0002628
      5.8320000      0.0002632
      5.8330000      0.0002618
      5.8340000      0.0002632
      5.8350000      0.0002619
      5.8360000      0.0002624
      5.8370000      0.0002632
      5.8380000      0.0002629
      5.8390000      0.0002623
      5.8400000      0.0002638
      5.8410000      0.0002648
      5.8420000      0.0002637
      5.8430000      0.0002640
      5.8440000      0.0002626
      5.8450000      0.0002626
      5.8460000      0.0002616
      5.8470000      0.0002611
      5.8480000      0.0002626
      5.8490000      0.0002624
      5.8500000      0.0002621
      5.8510000      0.0002626
      5.8520000      0.0002636
      5.8530000      0.0002621
      5.8540000      0.0002629
      5.8550000      0.0002642
      5.8560000      0.0002624
      5.8570000      0.0002637
      5.8580000      0.0002639
      5.8590000      0.0002640
      5.8600000      0.0002650
      5.8610000      0.0002660
      5.8620000      0.0002628
      5.8630000      0.0002617
      5.8640000      0.0002622
      5.8650000      0.0002625
      5.8660000      0.0002629
      5.8670000      0.0002618
      5.8680000      0.0002618
      5.8690000      0.0002620
      5.8700000      0.0002623
      5.8710000      0.0002627
      5.8720000      0.0002622
      5.8730000      0.0002624
      5.8740000      0.0002639
      5.8750000      0.0002645
      5.8760000      0.0002630
      5.8770000      0.0002635
      5.8780000      0.0002630
      5.8790000      0.0002614
      5.8800000      0.0002623
      5.8810000      0.0002631
      5.8820000      0.0002638
      5.8830000      0.0002625
      5.8840000      0.0002629
      5.8850000      0.0002623
      5.8860000      0.0002618
      5.8870000      0.0002616
      5.8880000      0.0002631
      5.8890000      0.0002633
      5.8900000      0.0002636
      5.8910000      0.0002621
      5.8920000      0.0002613
      5.8930000      0.0002618
      5.8940000      0.0002624
      5.8950000      0.0002631
      5.8960000      0.0002630
      5.8970000      0.0002633
      5.8980000      0.0002627
      5.8990000      0.0002635
      5.9000000      0.0002640
      5.9010000      0.0002633
      5.9020000      0.0002629
      5.9030000      0.0002639
      5.9040000      0.0002636
      5.9050000      0.0002633
      5.9060000      0.0002625
      5.9070000      0.0002625
      5.9080000      0.0002620
      5.9090000      0.0002622
      5.9100000      0.0002625
      5.9110000      0.0002615
      5.9120000      0.0002624
      5.9130000      0.0002630
      5.9140000      0.0002637
      5.9150000      0.0002628
      5.9160000      0.0002623
      5.9170000      0.0002626
      5.9180000      0.0002644
      5.9190000      0.0002644
      5.9200000      0.0002627
      5.9210000      0.0002627
      5.9220000      0.0002620
      5.9230000      0.0002617
      5.9240000      0.0002617
      5.9250000      0.0002624
      5.9260000      0.0002629
      5.9270000      0.0002616
      5.9280000      0.0002608
      5.9290000      0.0002623
      5.9300000      0.0002625
      5.9310000      0.0002608
      5.9320000      0.0002622
      5.9330000      0.0002611
      5.9340000      0.0002623
      5.9350000      0.0002620
      5.9360000      0.0002627
      5.9370000      0.0002616
      5.9380000      0.0002632
      5.9390000      0.0002624
      5.9400000      0.0002610
      5.9410000      0.0002602
      5.9420000      0.0002617
      5.9430000      0.0002624
      5.9440000      0.0002631
      5.9450000      0.0002633
      5.9460000      0.0002618
      5.9470000      0.0002619
      5.9480000      0.0002617
      5.9490000      0.0002645
      5.9500000      0.0002637
      5.9510000      0.0002623
      5.9520000      0.0002624
      5.9530000      0.0002633
      5.9540000      0.0002619
      5.9550000      0.0002631
      5.9560000      0.0002615
      5.9570000      0.0002617
      5.9580000      0.0002610
      5.9590000      0.0002616
      5.9600000      0.0002608
      5.9610000      0.0002622
      5.9620000      0.0002626
      5.9630000      0.0002628
      5.9640000      0.0002630
      5.9650000      0.0002616
      5.9660000      0.0002621
      5.9670000      0.0002622
      5.9680000      0.0002634
      5.9690000      0.0002627
      5.9700000      0.0002625
      5.9710000      0.0002617
      5.9720000      0.0002629
      5.9730000      0.0002613
      5.9740000      0.0002624
      5.9750000      0.0002622
      5.9760000      0.0002626
      5.9770000      0.0002623
      5.9780000      0.0002631
      5.9790000      0.0002631
      5.9800000      0.0002635
      5.9810000      0.0002633
      5.9820000      0.0002645
      5.9830000      0.0002636
      5.9840000      0.0002624
      5.9850000      0.0002621
      5.9860000      0.0002616
      5.9870000      0.0002622
      5.9880000      0.0002616
      5.9890000      0.0002625
      5.9900000      0.0002624
      5.9910000      0.0002634
      5.9920000      0.0002630
      5.9930000      0.0002623
      5.9940000      0.0002634
      5.9950000      0.0002622
      5.9960000      0.0002623
      5.9970000      0.0002624
      5.9980000      0.0002633
      5.9990000      0.0002626
      6.0000000      0.0002631
      6.0010000      0.0002628
      6.0020000      0.0002629
      6.0030000      0.0002615
      6.0040000      0.0002629
      6.0050000      0.0002623
      6.0060000      0.0002615
      6.0070000      0.0002622
      6.0080000      0.0002629
      6.0090000      0.0002636
      6.0100000      0.0002618
      6.0110000      0.0002612
      6.0120000      0.0002624
      6.0130000      0.0002635
      6.0140000      0.0002629
      6.0150000      0.0002623
      6.0160000      0.0002627
      6.0170000      0.0002618
      6.0180000      0.0002617
      6.0190000      0.0002625
      6.0200000      0.0002617
      6.0210000      0.0002601
      6.0220000      0.0002618
      6.0230000      0.0002632
      6.0240000      0.0002628
      6.0250000      0.0002629
      6.0260000      0.0002638
      6.0270000      0.0002634
      6.0280000      0.0002630
      6.0290000      0.0002623
      6.0300000      0.0002625
      6.0310000      0.0002624
      6.0320000      0.0002617
      6.0330000      0.0002621
      6.0340000      0.0002621
      6.0350000      0.0002613
      6.0360000      0.0002627
      6.0370000      0.0002618
      6.0380000      0.0002629
      6.0390000      0.0002632
      6.0400000      0.0002630
      6.0410000      0.0002621
      6.0420000      0.0002619
      6.0430000      0.0002633
      6.0440000      0.0002627
      6.0450000      0.0002634
      6.0460000      0.0002627
      6.0470000      0.0002621
      6.0480000      0.0002625
      6.0490000      0.0002608
      6.0500000      0.0002625
      6.0510000      0.0002624
      6.0520000      0.0002621
      6.0530000      0.0002623
      6.0540000      0.0002630
      6.0550000      0.0002628
      6.0560000      0.0002627
      6.0570000      0.0002614
      6.0580000      0.0002625
      6.0590000      0.0002635
      6.0600000      0.0002628
      6.0610000      0.0002634
      6.0620000      0.0002637
      6.0630000      0.0002627
      6.0640000      0.0002617
      6.0650000      0.0002628
      6.0660000      0.0002641
      6.0670000      0.0002636
      6.0680000      0.0002636
      6.0690000      0.0002633
      6.0700000      0.0002618
      6.0710000      0.0002632
      6.0720000      0.0002632
      6.0730000      0.0002628
      6.0740000      0.0002632
      6.0750000      0.0002637
      6.0760000      0.0002623
      6.0770000      0.0002620
      6.0780000      0.0002611
      6.0790000      0.0002612
      6.0800000      0.0002611
      6.0810000      0.0002626
      6.0820000      0.0002635
      6.0830000      0.0002627
      6.0840000      0.0002612
      6.0850000      0.0002625
      6.0860000      0.0002634
      6.0870000      0.0002621
      6.0880000      0.0002624
      6.0890000      0.0002626
      6.0900000      0.0002621
      6.0910000      0.0002622
      6.0920000      0.0002617
      6.0930000      0.0002623
      6.0940000      0.0002627
      6.0950000      0.0002618
      6.0960000      0.0002614
      6.0970000      0.0002615
      6.0980000      0.0002618
      6.0990000      0.0002629
      6.1000000      0.0002620
      6.1010000      0.0002627
      6.1020000      0.0002629
      6.1030000      0.0002616
      6.1040000      0.0002619
      6.1050000      0.0002610
      6.1060000      0.0002620
      6.1070000      0.0002627
      6.1080000      0.0002619
      6.1090000      0.0002630
      6.1100000      0.0002621
      6.1110000      0.0002617
      6.1120000      0.0002632
      6.1130000      0.0002641
      6.1140000      0.0002639
      6.1150000      0.0002638
      6.1160000      0.0002631
      6.1170000      0.0002628
      6.1180000      0.0002633
      6.1190000      0.0002636
      6.1200000      0.0002634
      6.1210000      0.0002621
      6.1220000      0.0002624
      6.1230000      0.0002620
      6.1240000      0.0002623
      6.1250000      0.0002618
      6.1260000      0.0002625
      6.1270000      0.0002635
      6.1280000      0.0002643
      6.1290000      0.0002626
      6.1300000      0.0002621
      6.1310000      0.0002616
      6.1320000      0.0002615
      6.1330000      0.0002620
      6.1340000      0.0002617
      6.1350000      0.0002611
      6.1360000      0.0002614
      6.1370000      0.0002634
      6.1380000      0.0002626
      6.1390000      0.0002617
      6.1400000      0.0002636
      6.1410000      0.0002631
      6.1420000      0.0002626
      6.1430000      0.0002625
      6.1440000      0.0002643
      6.1450000      0.0002633
      6.1460000      0.0002618
      6.1470000      0.0002630
      6.1480000      0.0002624
      6.1490000      0.0002626
      6.1500000      0.0002643
      6.1510000      0.0002649
      6.1520000      0.0002635
      6.1530000      0.0002633
      6.1540000      0.0002641
      6.1550000      0.0002647
      6.1560000      0.0002631
      6.1570000      0.0002611
      6.1580000      0.0002624
      6.1590000      0.0002629
      6.1600000      0.0002620
      6.1610000      0.0002627
      6.1620000      0.0002631
      6.1630000      0.0002631
      6.1640000      0.0002622
      6.1650000      0.0002627
      6.1660000      0.0002621
      6.1670000      0.0002631
      6.1680000      0.0002617
      6.1690000      0.0002625
      6.1700000      0.0002638
      6.1710000      0.0002633
      6.1720000      0.0002624
      6.1730000      0.0002627
      6.1740000      0.0002614
      6.1750000      0.0002625
      6.1760000      0.0002626
      6.1770000      0.0002627
      6.1780000      0.0002633
      6.1790000      0.0002644
      6.1800000      0.0002627
      6.1810000      0.0002628
      6.1820000      0.0002624
      6.1830000      0.0002630
      6.1840000      0.0002618
      6.1850000      0.0002629
      6.1860000      0.0002615
      6.1870000      0.0002619
      6.1880000      0.0002628
      6.1890000      0.0002617
      6.1900000      0.0002615
      6.1910000      0.0002613
      6.1920000      0.0002614
      6.1930000      0.0002632
      6.1940000      0.0002611
      6.1950000      0.0002626
      6.1960000      0.0002634
      6.1970000      0.0002634
      6.1980000      0.0002635
      6.1990000      0.0002619
      6.2000000      0.0002630
      6.2010000      0.0002631
      6.2020000      0.0002628
      6.2030000      0.0002627
      6.2040000      0.0002633
      6.2050000      0.0002634
      6.2060000      0.0002623
      6.2070000      0.0002617
      6.2080000      0.0002609
      6.2090000      0.0002602
      6.2100000      0.0002627
      6.2110000      0.0002633
      6.2120000      0.0002628
      6.2130000      0.0002643
      6.2140000      0.0002637
      6.2150000      0.0002643
      6.2160000      0.0002629
      6.2170000      0.0002624
      6.2180000      0.0002627
      6.2190000      0.0002625
      6.2200000      0.0002620
      6.2210000      0.0002626
      6.2220000      0.0002628
      6.2230000      0.0002635
      6.2240000      0.0002632
      6.2250000      0.0002620
      6.2260000      0.0002635
      6.2270000      0.0002640
      6.2280000      0.0002635
      6.2290000      0.0002636
      6.2300000      0.0002633
      6.2310000      0.0002640
      6.2320000      0.0002629
      6.2330000      0.0002627
      6.2340000      0.0002633
      6.2350000      0.0002614
      6.2360000      0.0002622
      6.2370000      0.0002639
      6.2380000      0.0002626
      6.2390000      0.0002632
      6.2400000      0.0002630
      6.2410000      0.0002630
      6.2420000      0.0002629
      6.2430000      0.0002639
      6.2440000      0.0002631
      6.2450000      0.0002625
      6.2460000      0.0002620
      6.2470000      0.0002620
      6.2480000      0.0002611
      6.2490000      0.0002630
      6.2500000      0.0002635
      6.2510000      0.0002623
      6.2520000      0.0002623
      6.2530000      0.0002632
      6.2540000      0.0002623
      6.2550000      0.0002628
      6.2560000      0.0002632
      6.2570000      0.0002622
      6.2580000      0.0002623
      6.2590000      0.0002631
      6.2600000      0.0002615
      6.2610000      0.0002628
      6.2620000      0.0002618
      6.2630000      0.0002627
      6.2640000      0.0002641
      6.2650000      0.0002630
      6.2660000      0.0002633
      6.2670000      0.0002639
      6.2680000      0.0002631
      6.2690000      0.0002639
      6.2700000      0.0002625
      6.2710000      0.0002618
      6.2720000      0.0002626
      6.2730000      0.0002626
      6.2740000      0.0002648
      6.2750000      0.0002646
      6.2760000      0.0002637
      6.2770000      0.0002638
      6.2780000      0.0002639
      6.2790000      0.0002637
      6.2800000      0.0002640
      6.2810000      0.0002637
      6.2820000      0.0002625
      6.2830000      0.0002631
      6.2840000      0.0002636
      6.2850000      0.0002627
      6.2860000      0.0002634
      6.2870000      0.0002633
      6.2880000      0.0002642
      6.2890000      0.0002634
      6.2900000      0.0002637
      6.2910000      0.0002641
      6.2920000      0.0002639
      6.2930000      0.0002616
      6.2940000      0.0002626
      6.2950000      0.0002618
      6.2960000      0.0002616
      6.2970000      0.0002616
      6.2980000      0.0002621
      6.2990000      0.0002627
      6.3000000      0.0002639
      6.3010000      0.0002642
      6.3020000      0.0002633
      6.3030000      0.0002624
      6.3040000      0.0002633
      6.3050000      0.0002627
      6.3060000      0.0002621
      6.3070000      0.0002635
      6.3080000      0.0002627
      6.3090000      0.0002625
      6.3100000      0.0002616
      6.3110000      0.0002626
      6.3120000      0.0002618
      6.3130000      0.0002624
      6.3140000      0.0002609
      6.3150000      0.0002617
      6.3160000      0.0002613
      6.3170000      0.0002631
      6.3180000      0.0002633
      6.3190000      0.0002641
      6.3200000      0.0002618
      6.3210000      0.0002638
      6.3220000      0.0002608
      6.3230000      0.0002617
      6.3240000      0.0002616
      6.3250000      0.0002624
      6.3260000      0.0002630
      6.3270000      0.0002634
      6.3280000      0.0002625
      6.3290000      0.0002625
      6.3300000      0.0002626
      6.3310000      0.0002627
      6.3320000      0.0002636
      6.3330000      0.0002645
      6.3340000      0.0002630
      6.3350000      0.0002629
      6.3360000      0.0002629
      6.3370000      0.0002630
      6.3380000      0.0002626
      6.3390000      0.0002615
      6.3400000      0.0002621
      6.3410000      0.0002626
      6.3420000      0.0002626
      6.3430000      0.0002636
      6.3440000      0.0002630
      6.3450000      0.0002624
      6.3460000      0.0002619
      6.3470000      0.0002615
      6.3480000      0.0002611
      6.3490000      0.0002624
      6.3500000      0.0002623
      6.3510000      0.0002624
      6.3520000      0.0002625
      6.3530000      0.0002624
      6.3540000      0.0002639
      6.3550000      0.0002638
      6.3560000      0.0002630
      6.3570000      0.0002633
      6.3580000      0.0002638
      6.3590000      0.0002631
      6.3600000      0.0002640
      6.3610000      0.0002636
      6.3620000      0.0002627
      6.3630000      0.0002627
      6.3640000      0.0002625
      6.3650000      0.0002619
      6.3660000      0.0002628
      6.3670000      0.0002630
      6.3680000      0.0002633
      6.3690000      0.0002619
      6.3700000      0.0002623
      6.3710000      0.0002633
      6.3720000      0.0002626
      6.3730000      0.0002621
      6.3740000      0.0002627
      6.3750000      0.0002615
      6.3760000      0.0002629
      6.3770000      0.0002631
      6.3780000      0.0002643
      6.3790000      0.0002639
      6.3800000      0.0002631
      6.3810000      0.0002623
      6.3820000      0.0002634
      6.3830000      0.0002624
      6.3840000      0.0002635
      6.3850000      0.0002632
      6.3860000      0.0002626
      6.3870000      0.0002632
      6.3880000      0.0002634
      6.3890000      0.0002634
      6.3900000      0.0002629
      6.3910000      0.0002635
      6.3920000      0.0002632
      6.3930000      0.0002636
      6.3940000      0.0002632
      6.3950000      0.0002629
      6.3960000      0.0002614
      6.3970000      0.0002618
      6.3980000      0.0002623
      6.3990000      0.0002627
      6.4000000      0.0002626
      6.4010000      0.0002627
      6.4020000      0.0002623
      6.4030000      0.0002632
      6.4040000      0.0002626
      6.4050000      0.0002625
      6.4060000      0.0002617
      6.4070000      0.0002616
      6.4080000      0.0002627
      6.4090000      0.0002623
      6.4100000      0.0002626
      6.4110000      0.0002626
      6.4120000      0.0002637
      6.4130000      0.0002630
      6.4140000      0.0002623
      6.4150000      0.0002651
      6.4160000      0.0002638
      6.4170000      0.0002623
      6.4180000      0.0002625
      6.4190000      0.0002622
      6.4200000      0.0002622
      6.4210000      0.0002637
      6.4220000      0.0002636
      6.4230000      0.0002638
      6.4240000      0.0002625
      6.4250000      0.0002638
      6.4260000      0.0002631
      6.4270000      0.0002632
      6.4280000      0.0002632
      6.4290000      0.0002627
      6.4300000      0.0002640
      6.4310000      0.0002633
      6.4320000      0.0002632
      6.4330000      0.0002634
      6.4340000      0.0002618
      6.4350000      0.0002630
      6.4360000      0.0002630
      6.4370000      0.0002630
      6.4380000      0.0002634
      6.4390000      0.0002634
      6.4400000      0.0002631
      6.4410000      0.0002640
      6.4420000      0.0002649
      6.4430000      0.0002631
      6.4440000      0.0002639
      6.4450000      0.0002631
      6.4460000      0.0002618
      6.4470000      0.0002631
      6.4480000      0.0002634
      6.4490000      0.0002622
      6.4500000      0.0002633
      6.4510000      0.0002640
      6.4520000      0.0002637
      6.4530000      0.0002634
      6.4540000      0.0002625
      6.4550000      0.0002633
      6.4560000      0.0002623
      6.4570000      0.0002631
      6.4580000      0.0002645
      6.4590000      0.0002638
      6.4600000      0.0002638
      6.4610000      0.0002629
      6.4620000      0.0002619
      6.4630000      0.0002624
      6.4640000      0.0002626
      6.4650000      0.0002615
      6.4660000      0.0002626
      6.4670000      0.0002633
      6.4680000      0.0002631
      6.4690000      0.0002640
      6.4700000      0.0002640
      6.4710000      0.0002641
      6.4720000      0.0002639
      6.4730000      0.0002633
      6.4740000      0.0002625
      6.4750000      0.0002623
      6.4760000      0.0002633
      6.4770000      0.0002637
      6.4780000      0.0002640
      6.4790000      0.0002629
      6.4800000      0.0002625
      6.4810000      0.0002636
      6.4820000      0.0002633
      6.4830000      0.0002629
      6.4840000      0.0002625
      6.4850000      0.0002635
      6.4860000      0.0002647
      6.4870000      0.0002633
      6.4880000      0.0002633
      6.4890000      0.0002618
      6.4900000      0.0002622
      6.4910000      0.0002631
      6.4920000      0.0002631
      6.4930000      0.0002635
      6.4940000      0.0002623
      6.4950000      0.0002623
      6.4960000      0.0002626
      6.4970000      0.0002622
      6.4980000      0.0002628
      6.4990000      0.0002624
      6.5000000      0.0002627
      6.5010000      0.0002629
      6.5020000      0.0002636
      6.5030000      0.0002633
      6.5040000      0.0002644
      6.5050000      0.0002640
      6.5060000      0.0002641
      6.5070000      0.0002626
      6.5080000      0.0002626
      6.5090000      0.0002622
      6.5100000      0.0002631
      6.5110000      0.0002630
      6.5120000      0.0002631
      6.5130000      0.0002647
      6.5140000      0.0002626
      6.5150000      0.0002630
      6.5160000      0.0002619
      6.5170000      0.0002630
      6.5180000      0.0002634
      6.5190000      0.0002623
      6.5200000      0.0002620
      6.5210000      0.0002627
      6.5220000      0.0002629
      6.5230000      0.0002630
      6.5240000      0.0002630
      6.5250000      0.0002631
      6.5260000      0.0002623
      6.5270000      0.0002628
      6.5280000      0.0002629
      6.5290000      0.0002631
      6.5300000      0.0002632
      6.5310000      0.0002618
      6.5320000      0.0002627
      6.5330000      0.0002628
      6.5340000      0.0002635
      6.5350000      0.0002632
      6.5360000      0.0002623
      6.5370000      0.0002621
      6.5380000      0.0002633
      6.5390000      0.0002628
      6.5400000      0.0002626
      6.5410000      0.0002620
      6.5420000      0.0002623
      6.5430000      0.0002623
      6.5440000      0.0002624
      6.5450000      0.0002626
      6.5460000      0.0002625
      6.5470000      0.0002624
      6.5480000      0.0002623
      6.5490000      0.0002618
      6.5500000      0.0002622
      6.5510000      0.0002631
      6.5520000      0.0002634
      6.5530000      0.0002644
      6.5540000      0.0002636
      6.5550000      0.0002638
      6.5560000      0.0002634
      6.5570000      0.0002626
      6.5580000      0.0002634
      6.5590000      0.0002631
      6.5600000      0.0002635
      6.5610000      0.0002633
      6.5620000      0.0002631
      6.5630000      0.0002648
      6.5640000      0.0002647
      6.5650000      0.0002637
      6.5660000      0.0002623
      6.5670000      0.0002635
      6.5680000      0.0002630
      6.5690000      0.0002642
      6.5700000      0.0002622
      6.5710000      0.0002637
      6.5720000      0.0002632
      6.5730000      0.0002637
      6.5740000      0.0002631
      6.5750000      0.0002641
      6.5760000      0.0002627
      6.5770000      0.0002619
      6.5780000      0.0002620
      6.5790000      0.0002624
      6.5800000      0.0002638
      6.5810000      0.0002651
      6.5820000      0.0002648
      6.5830000      0.0002637
      6.5840000      0.0002631
      6.5850000      0.0002633
      6.5860000      0.0002635
      6.5870000      0.0002640
      6.5880000      0.0002640
      6.5890000      0.0002630
      6.5900000      0.0002630
      6.5910000      0.0002633
      6.5920000      0.0002629
      6.5930000      0.0002631
      6.5940000      0.0002633
      6.5950000      0.0002637
      6.5960000      0.0002618
      6.5970000      0.0002633
      6.5980000      0.0002627
      6.5990000      0.0002626
      6.6000000      0.0002632
      6.6010000      0.0002627
      6.6020000      0.0002642
      6.6030000      0.0002632
      6.6040000      0.0002643
      6.6050000      0.0002641
      6.6060000      0.0002637
      6.6070000      0.0002642
      6.6080000      0.0002632
      6.6090000      0.0002624
      6.6100000      0.0002633
      6.6110000      0.0002630
      6.6120000      0.0002629
      6.6130000      0.0002632
      6.6140000      0.0002640
      6.6150000      0.0002636
      6.6160000      0.0002617
      6.6170000      0.0002625
      6.6180000      0.0002635
      6.6190000      0.0002634
      6.6200000      0.0002618
      6.6210000      0.0002613
      6.6220000      0.0002615
      6.6230000      0.0002627
      6.6240000      0.0002644
      6.6250000      0.0002619
      6.6260000      0.0002614
      6.6270000      0.0002618
      6.6280000      0.0002625
      6.6290000      0.0002612
      6.6300000      0.0002614
      6.6310000      0.0002628
      6.6320000      0.0002633
      6.6330000      0.0002620
      6.6340000      0.0002638
      6.6350000      0.0002641
      6.6360000      0.0002619
      6.6370000      0.0002620
      6.6380000      0.0002629
      6.6390000      0.0002631
      6.6400000      0.0002618
      6.6410000      0.0002628
      6.6420000      0.0002624
      6.6430000      0.0002634
      6.6440000      0.0002631
      6.6450000      0.0002630
      6.6460000      0.0002636
      6.6470000      0.0002636
      6.6480000      0.0002631
      6.6490000      0.0002618
      6.6500000      0.0002626
      6.6510000      0.0002621
      6.6520000      0.0002641
      6.6530000      0.0002644
      6.6540000      0.0002654
      6.6550000      0.0002628
      6.6560000      0.0002632
      6.6570000      0.0002626
      6.6580000      0.0002646
      6.6590000      0.0002656
      6.6600000      0.0002641
      6.6610000      0.0002626
      6.6620000      0.0002624
      6.6630000      0.0002625
      6.6640000      0.0002632
      6.6650000      0.0002641
      6.6660000      0.0002639
      6.6670000      0.0002625
      6.6680000      0.0002636
      6.6690000      0.0002635
      6.6700000      0.0002638
      6.6710000      0.0002640
      6.6720000      0.0002635
      6.6730000      0.0002626
      6.6740000      0.0002625
      6.6750000      0.0002625
      6.6760000      0.0002620
      6.6770000      0.0002614
      6.6780000      0.0002619
      6.6790000      0.0002621
      6.6800000      0.0002631
      6.6810000      0.0002631
      6.6820000      0.0002629
      6.6830000      0.0002626
      6.6840000      0.0002623
      6.6850000      0.0002638
      6.6860000      0.0002643
      6.6870000      0.0002627
      6.6880000      0.0002635
      6.6890000      0.0002631
      6.6900000      0.0002634
      6.6910000      0.0002636
      6.6920000      0.0002621
      6.6930000      0.0002628
      6.6940000      0.0002634
      6.6950000      0.0002610
      6.6960000      0.0002613
      6.6970000      0.0002617
      6.6980000      0.0002625
      6.6990000      0.0002636
      6.7000000      0.0002635
      6.7010000      0.0002627
      6.7020000      0.0002630
      6.7030000      0.0002641
      6.7040000      0.0002629
      6.7050000      0.0002618
      6.7060000      0.0002622
      6.7070000      0.0002626
      6.7080000      0.0002622
      6.7090000      0.0002627
      6.7100000      0.0002624
      6.7110000      0.0002636
      6.7120000      0.0002641
      6.7130000      0.0002618
      6.7140000      0.0002638
      6.7150000      0.0002635
      6.7160000      0.0002636
      6.7170000      0.0002633
      6.7180000      0.0002618
      6.7190000      0.0002623
      6.7200000      0.0002629
      6.7210000      0.0002619
      6.7220000      0.0002635
      6.7230000      0.0002637
      6.7240000      0.0002623
      6.7250000      0.0002630
      6.7260000      0.0002630
      6.7270000      0.0002621
      6.7280000      0.0002633
      6.7290000      0.0002632
      6.7300000      0.0002645
      6.7310000      0.0002635
      6.7320000      0.0002639
      6.7330000      0.0002650
      6.7340000      0.0002634
      6.7350000      0.0002628
      6.7360000      0.0002619
      6.7370000      0.0002620
      6.7380000      0.0002615
      6.7390000      0.0002638
      6.7400000      0.0002630
      6.7410000      0.0002643
      6.7420000      0.0002645
      6.7430000      0.0002634
      6.7440000      0.0002628
      6.7450000      0.0002631
      6.7460000      0.0002637
      6.7470000      0.0002635
      6.7480000      0.0002640
      6.7490000      0.0002621
      6.7500000      0.0002626
      6.7510000      0.0002623
      6.7520000      0.0002628
      6.7530000      0.0002633
      6.7540000      0.0002629
      6.7550000      0.0002630
      6.7560000      0.0002624
      6.7570000      0.0002629
      6.7580000      0.0002634
      6.7590000      0.0002637
      6.7600000      0.0002619
      6.7610000      0.0002633
      6.7620000      0.0002638
      6.7630000      0.0002643
      6.7640000      0.0002632
      6.7650000      0.0002641
      6.7660000      0.0002639
      6.7670000      0.0002619
      6.7680000      0.0002632
      6.7690000      0.0002631
      6.7700000      0.0002625
      6.7710000      0.0002621
      6.7720000      0.0002631
      6.7730000      0.0002628
      6.7740000      0.0002630
      6.7750000      0.0002643
      6.7760000      0.0002634
      6.7770000      0.0002648
      6.7780000      0.0002636
      6.7790000      0.0002627
      6.7800000      0.0002631
      6.7810000      0.0002638
      6.7820000      0.0002631
      6.7830000      0.0002636
      6.7840000      0.0002624
      6.7850000      0.0002622
      6.7860000      0.0002620
      6.7870000      0.0002632
      6.7880000      0.0002641
      6.7890000      0.0002634
      6.7900000      0.0002642
      6.7910000      0.0002631
      6.7920000      0.0002626
      6.7930000      0.0002633
      6.7940000      0.0002647
      6.7950000      0.0002642
      6.7960000      0.0002630
      6.7970000      0.0002625
      6.7980000      0.0002633
      6.7990000      0.0002629
      6.8000000      0.0002630
      6.8010000      0.0002637
      6.8020000      0.0002626
      6.8030000      0.0002618
      6.8040000      0.0002634
      6.8050000      0.0002636
      6.8060000      0.0002637
      6.8070000      0.0002640
      6.8080000      0.0002624
      6.8090000      0.0002617
      6.8100000      0.0002614
      6.8110000      0.0002624
      6.8120000      0.0002618
      6.8130000      0.0002617
      6.8140000      0.0002630
      6.8150000      0.0002644
      6.8160000      0.0002636
      6.8170000      0.0002627
      6.8180000      0.0002631
      6.8190000      0.0002621
      6.8200000      0.0002629
      6.8210000      0.0002642
      6.8220000      0.0002638
      6.8230000      0.0002629
      6.8240000      0.0002638
      6.8250000      0.0002635
      6.8260000      0.0002631
      6.8270000      0.0002627
      6.8280000      0.0002629
      6.8290000      0.0002634
      6.8300000      0.0002637
      6.8310000      0.0002630
      6.8320000      0.0002627
      6.8330000      0.0002631
      6.8340000      0.0002622
      6.8350000      0.0002624
      6.8360000      0.0002635
      6.8370000      0.0002629
      6.8380000      0.0002630
      6.8390000      0.0002622
      6.8400000      0.0002618
      6.8410000      0.0002616
      6.8420000      0.0002624
      6.8430000      0.0002634
      6.8440000      0.0002630
      6.8450000      0.0002635
      6.8460000      0.0002627
      6.8470000      0.0002609
      6.8480000      0.0002635
      6.8490000      0.0002634
      6.8500000      0.0002625
      6.8510000      0.0002625
      6.8520000      0.0002636
      6.8530000      0.0002628
      6.8540000      0.0002641
      6.8550000      0.0002639
      6.8560000      0.0002637
      6.8570000      0.0002634
      6.8580000      0.0002631
      6.8590000      0.0002624
      6.8600000      0.0002627
      6.8610000      0.0002632
      6.8620000      0.0002630
      6.8630000      0.0002643
      6.8640000      0.0002631
      6.8650000      0.0002630
      6.8660000      0.0002632
      6.8670000      0.0002633
      6.8680000      0.0002636
      6.8690000      0.0002623
      6.8700000      0.0002631
      6.8710000      0.0002632
      6.8720000      0.0002632
      6.8730000      0.0002635
      6.8740000      0.0002634
      6.8750000      0.0002628
      6.8760000      0.0002627
      6.8770000      0.0002635
      6.8780000      0.0002631
      6.8790000      0.0002625
      6.8800000      0.0002631
      6.8810000      0.0002649
      6.8820000      0.0002646
      6.8830000      0.0002634
      6.8840000      0.0002622
      6.8850000      0.0002626
      6.8860000      0.0002623
      6.8870000      0.0002636
      6.8880000      0.0002631
      6.8890000      0.0002618
      6.8900000      0.0002618
      6.8910000      0.0002623
      6.8920000      0.0002628
      6.8930000      0.0002638
      6.8940000      0.0002643
      6.8950000      0.0002625
      6.8960000      0.0002631
      6.8970000      0.0002628
      6.8980000      0.0002636
      6.8990000      0.0002648
      6.9000000      0.0002632
      6.9010000      0.0002628
      6.9020000      0.0002625
      6.9030000      0.0002633
      6.9040000      0.0002641
      6.9050000      0.0002632
      6.9060000      0.0002635
      6.9070000      0.0002631
      6.9080000      0.0002635
      6.9090000      0.0002638
      6.9100000      0.0002631
      6.9110000      0.0002633
      6.9120000      0.0002628
      6.9130000      0.0002629
      6.9140000      0.0002625
      6.9150000      0.0002615
      6.9160000      0.0002635
      6.9170000      0.0002630
      6.9180000      0.0002633
      6.9190000      0.0002631
      6.9200000      0.0002642
      6.9210000      0.0002645
      6.9220000      0.0002645
      6.9230000      0.0002646
      6.9240000      0.0002648
      6.9250000      0.0002642
      6.9260000      0.0002639
      6.9270000      0.0002626
      6.9280000      0.0002623
      6.9290000      0.0002631
      6.9300000      0.0002639
      6.9310000      0.0002628
      6.9320000      0.0002630
      6.9330000      0.0002625
      6.9340000      0.0002635
      6.9350000      0.0002624
      6.9360000      0.0002636
      6.9370000      0.0002625
      6.9380000      0.0002628
      6.9390000      0.0002630
      6.9400000      0.0002639
      6.9410000      0.0002633
      6.9420000      0.0002631
      6.9430000      0.0002630
      6.9440000      0.0002637
      6.9450000      0.0002635
      6.9460000      0.0002637
      6.9470000      0.0002620
      6.9480000      0.0002619
      6.9490000      0.0002632
      6.9500000      0.0002610
      6.9510000      0.0002633
      6.9520000      0.0002635
      6.9530000      0.0002625
      6.9540000      0.0002637
      6.9550000      0.0002632
      6.9560000      0.0002626
      6.9570000      0.0002623
      6.9580000      0.0002622
      6.9590000      0.0002623
      6.9600000      0.0002627
      6.9610000      0.0002630
      6.9620000      0.0002622
      6.9630000      0.0002633
      6.9640000      0.0002627
      6.9650000      0.0002646
      6.9660000      0.0002623
      6.9670000      0.0002630
      6.9680000      0.0002634
      6.9690000      0.0002633
      6.9700000      0.0002636
      6.9710000      0.0002643
      6.9720000      0.0002637
      6.9730000      0.0002645
      6.9740000      0.0002638
      6.9750000      0.0002634
      6.9760000      0.0002644
      6.9770000      0.0002641
      6.9780000      0.0002641
      6.9790000      0.0002636
      6.9800000      0.0002640
      6.9810000      0.0002637
      6.9820000      0.0002651
      6.9830000      0.0002646
      6.9840000      0.0002654
      6.9850000      0.0002634
      6.9860000      0.0002629
      6.9870000      0.0002630
      6.9880000      0.0002626
      6.9890000      0.0002629
      6.9900000      0.0002625
      6.9910000      0.0002640
      6.9920000      0.0002622
      6.9930000      0.0002620
      6.9940000      0.0002620
      6.9950000      0.0002631
      6.9960000      0.0002642
      6.9970000      0.0002631
      6.9980000      0.0002632
      6.9990000      0.0002629
      7.0000000      0.0002629
      7.0010000      0.0002641
      7.0020000      0.0002636
      7.0030000      0.0002616
      7.0040000      0.0002630
      7.0050000      0.0002650
      7.0060000      0.0002637
      7.0070000      0.0002642
      7.0080000      0.0002625
      7.0090000      0.0002624
      7.0100000      0.0002623
      7.0110000      0.0002617
      7.0120000      0.0002620
      7.0130000      0.0002626
      7.0140000      0.0002633
      7.0150000      0.0002637
      7.0160000      0.0002630
      7.0170000      0.0002627
      7.0180000      0.0002630
      7.0190000      0.0002631
      7.0200000      0.0002625
      7.0210000      0.0002623
      7.0220000      0.0002627
      7.0230000      0.0002640
      7.0240000      0.0002636
      7.0250000      0.0002626
      7.0260000      0.0002654
      7.0270000      0.0002640
      7.0280000      0.0002635
      7.0290000      0.0002627
      7.0300000      0.0002641
      7.0310000      0.0002638
      7.0320000      0.0002629
      7.0330000      0.0002627
      7.0340000      0.0002624
      7.0350000      0.0002631
      7.0360000      0.0002636
      7.0370000      0.0002631
      7.0380000      0.0002636
      7.0390000      0.0002645
      7.0400000      0.0002628
      7.0410000      0.0002631
      7.0420000      0.0002644
      7.0430000      0.0002632
      7.0440000      0.0002636
      7.0450000      0.0002634
      7.0460000      0.0002625
      7.0470000      0.0002636
      7.0480000      0.0002633
      7.0490000      0.0002627
      7.0500000      0.0002626
      7.0510000      0.0002621
      7.0520000      0.0002624
      7.0530000      0.0002622
      7.0540000      0.0002620
      7.0550000      0.0002628
      7.0560000      0.0002628
      7.0570000      0.0002646
      7.0580000      0.0002639
      7.0590000      0.0002628
      7.0600000      0.0002615
      7.0610000      0.0002627
      7.0620000      0.0002629
      7.0630000      0.0002630
      7.0640000      0.0002624
      7.0650000      0.0002635
      7.0660000      0.0002619
      7.0670000      0.0002627
      7.0680000      0.0002634
      7.0690000      0.0002631
      7.0700000      0.0002639
      7.0710000      0.0002637
      7.0720000      0.0002632
      7.0730000      0.0002640
      7.0740000      0.0002630
      7.0750000      0.0002636
      7.0760000      0.0002627
      7.0770000      0.0002647
      7.0780000      0.0002645
      7.0790000      0.0002634
      7.0800000      0.0002626
      7.0810000      0.0002624
      7.0820000      0.0002623
      7.0830000      0.0002635
      7.0840000      0.0002625
      7.0850000      0.0002621
      7.0860000      0.0002633
      7.0870000      0.0002642
      7.0880000      0.0002626
      7.0890000      0.0002620
      7.0900000      0.0002626
      7.0910000      0.0002624
      7.0920000      0.0002625
      7.0930000      0.0002632
      7.0940000      0.0002625
      7.0950000      0.0002627
      7.0960000      0.0002637
      7.0970000      0.0002636
      7.0980000      0.0002625
      7.0990000      0.0002628
      7.1000000      0.0002622
      7.1010000      0.0002619
      7.1020000      0.0002625
      7.1030000      0.0002637
      7.1040000      0.0002639
      7.1050000      0.0002631
      7.1060000      0.0002634
      7.1070000      0.0002636
      7.1080000      0.0002631
      7.1090000      0.0002638
      7.1100000      0.0002627
      7.1110000      0.0002636
      7.1120000      0.0002627
      7.1130000      0.0002626
      7.1140000      0.0002627
      7.1150000      0.0002634
      7.1160000      0.0002646
      7.1170000      0.0002644
      7.1180000      0.0002632
      7.1190000      0.0002619
      7.1200000      0.0002640
      7.1210000      0.0002642
      7.1220000      0.0002634
      7.1230000      0.0002634
      7.1240000      0.0002628
      7.1250000      0.0002623
      7.1260000      0.0002632
      7.1270000      0.0002640
      7.1280000      0.0002625
      7.1290000      0.0002635
      7.1300000      0.0002648
      7.1310000      0.0002634
      7.1320000      0.0002621
      7.1330000      0.0002641
      7.1340000      0.0002620
      7.1350000      0.0002621
      7.1360000      0.0002619
      7.1370000      0.0002625
      7.1380000      0.0002638
      7.1390000      0.0002632
      7.1400000      0.0002649
      7.1410000      0.0002649
      7.1420000      0.0002639
      7.1430000      0.0002630
      7.1440000      0.0002618
      7.1450000      0.0002628
      7.1460000      0.0002633
      7.1470000      0.0002641
      7.1480000      0.0002650
      7.1490000      0.0002639
      7.1500000      0.0002635
      7.1510000      0.0002643
      7.1520000      0.0002629
      7.1530000      0.0002635
      7.1540000      0.0002635
      7.1550000      0.0002648
      7.1560000      0.0002640
      7.1570000      0.0002653
      7.1580000      0.0002633
      7.1590000      0.0002635
      7.1600000      0.0002640
      7.1610000      0.0002635
      7.1620000      0.0002626
      7.1630000      0.0002616
      7.1640000      0.0002629
      7.1650000      0.0002635
      7.1660000      0.0002636
      7.1670000      0.0002632
      7.1680000      0.0002628
      7.1690000      0.0002626
      7.1700000      0.0002645
      7.1710000      0.0002628
      7.1720000      0.0002637
      7.1730000      0.0002622
      7.1740000      0.0002619
      7.1750000      0.0002634
      7.1760000      0.0002624
      7.1770000      0.0002629
      7.1780000      0.0002633
      7.1790000      0.0002625
      7.1800000      0.0002635
      7.1810000      0.0002640
      7.1820000      0.0002644
      7.1830000      0.0002636
      7.1840000      0.0002625
      7.1850000      0.0002637
      7.1860000      0.0002641
      7.1870000      0.0002640
      7.1880000      0.0002628
      7.1890000      0.0002621
      7.1900000      0.0002639
      7.1910000      0.0002645
      7.1920000      0.0002633
      7.1930000      0.0002631
      7.1940000      0.0002643
      7.1950000      0.0002618
      7.1960000      0.0002626
      7.1970000      0.0002624
      7.1980000      0.0002641
      7.1990000      0.0002633
      7.2000000      0.0002631
      7.2010000      0.0002638
      7.2020000      0.0002633
      7.2030000      0.0002629
      7.2040000      0.0002624
      7.2050000      0.0002610
      7.2060000      0.0002633
      7.2070000      0.0002634
      7.2080000      0.0002640
      7.2090000      0.0002647
      7.2100000      0.0002635
      7.2110000      0.0002647
      7.2120000      0.0002655
      7.2130000      0.0002645
      7.2140000      0.0002630
      7.2150000      0.0002634
      7.2160000      0.0002637
      7.2170000      0.0002632
      7.2180000      0.0002636
      7.2190000      0.0002639
      7.2200000      0.0002626
      7.2210000      0.0002620
      7.2220000      0.0002632
      7.2230000      0.0002627
      7.2240000      0.0002620
      7.2250000      0.0002636
      7.2260000      0.0002636
      7.2270000      0.0002644
      7.2280000      0.0002646
      7.2290000      0.0002642
      7.2300000      0.0002628
      7.2310000      0.0002627
      7.2320000      0.0002639
      7.2330000      0.0002652
      7.2340000      0.0002644
      7.2350000      0.0002626
      7.2360000      0.0002631
      7.2370000      0.0002626
      7.2380000      0.0002623
      7.2390000      0.0002625
      7.2400000      0.0002646
      7.2410000      0.0002652
      7.2420000      0.0002643
      7.2430000      0.0002641
      7.2440000      0.0002640
      7.2450000      0.0002635
      7.2460000      0.0002624
      7.2470000      0.0002632
      7.2480000      0.0002635
      7.2490000      0.0002618
      7.2500000      0.0002625
      7.2510000      0.0002633
      7.2520000      0.0002643
      7.2530000      0.0002646
      7.2540000      0.0002637
      7.2550000      0.0002631
      7.2560000      0.0002636
      7.2570000      0.0002628
      7.2580000      0.0002632
      7.2590000      0.0002627
      7.2600000      0.0002639
      7.2610000      0.0002639
      7.2620000      0.0002623
      7.2630000      0.0002631
      7.2640000      0.0002628
      7.2650000      0.0002631
      7.2660000      0.0002632
      7.2670000      0.0002638
      7.2680000      0.0002644
      7.2690000      0.0002643
      7.2700000      0.0002657
      7.2710000      0.0002649
      7.2720000      0.0002637
      7.2730000      0.0002629
      7.2740000      0.0002623
      7.2750000      0.0002623
      7.2760000      0.0002623
      7.2770000      0.0002635
      7.2780000      0.0002632
      7.2790000      0.0002621
      7.2800000      0.0002631
      7.2810000      0.0002632
      7.2820000      0.0002635
      7.2830000      0.0002638
      7.2840000      0.0002631
      7.2850000      0.0002625
      7.2860000      0.0002628
      7.2870000      0.0002637
      7.2880000      0.0002638
      7.2890000      0.0002634
      7.2900000      0.0002643
      7.2910000      0.0002631
      7.2920000      0.0002624
      7.2930000      0.0002630
      7.2940000      0.0002635
      7.2950000      0.0002646
      7.2960000      0.0002642
      7.2970000      0.0002621
      7.2980000      0.0002640
      7.2990000      0.0002620
      7.3000000      0.0002639
      7.3010000      0.0002654
      7.3020000      0.0002643
      7.3030000      0.0002638
      7.3040000      0.0002617
      7.3050000      0.0002637
      7.3060000      0.0002641
      7.3070000      0.0002639
      7.3080000      0.0002636
      7.3090000      0.0002628
      7.3100000      0.0002631
      7.3110000      0.0002624
      7.3120000      0.0002630
      7.3130000      0.0002624
      7.3140000      0.0002634
      7.3150000      0.0002639
      7.3160000      0.0002641
      7.3170000      0.0002635
      7.3180000      0.0002634
      7.3190000      0.0002630
      7.3200000      0.0002622
      7.3210000      0.0002627
      7.3220000      0.0002638
      7.3230000      0.0002638
      7.3240000      0.0002632
      7.3250000      0.0002630
      7.3260000      0.0002627
      7.3270000      0.0002630
      7.3280000      0.0002631
      7.3290000      0.0002639
      7.3300000      0.0002638
      7.3310000      0.0002628
      7.3320000      0.0002631
      7.3330000      0.0002636
      7.3340000      0.0002639
      7.3350000      0.0002641
      7.3360000      0.0002640
      7.3370000      0.0002633
      7.3380000      0.0002631
      7.3390000      0.0002635
      7.3400000      0.0002639
      7.3410000      0.0002641
      7.3420000      0.0002638
      7.3430000      0.0002622
      7.3440000      0.0002629
      7.3450000      0.0002629
      7.3460000      0.0002631
      7.3470000      0.0002634
      7.3480000      0.0002645
      7.3490000      0.0002644
      7.3500000      0.0002653
      7.3510000      0.0002651
      7.3520000      0.0002645
      7.3530000      0.0002624
      7.3540000      0.0002635
      7.3550000      0.0002633
      7.3560000      0.0002629
      7.3570000      0.0002636
      7.3580000      0.0002636
      7.3590000      0.0002637
      7.3600000      0.0002616
      7.3610000      0.0002626
      7.3620000      0.0002634
      7.3630000      0.0002632
      7.3640000      0.0002632
      7.3650000      0.0002628
      7.3660000      0.0002646
      7.3670000      0.0002650
      7.3680000      0.0002638
      7.3690000      0.0002640
      7.3700000      0.0002634
      7.3710000      0.0002636
      7.3720000      0.0002630
      7.3730000      0.0002612
      7.3740000      0.0002629
      7.3750000      0.0002627
      7.3760000      0.0002631
      7.3770000      0.0002636
      7.3780000      0.0002631
      7.3790000      0.0002640
      7.3800000      0.0002638
      7.3810000      0.0002644
      7.3820000      0.0002637
      7.3830000      0.0002641
      7.3840000      0.0002638
      7.3850000      0.0002636
      7.3860000      0.0002634
      7.3870000      0.0002637
      7.3880000      0.0002626
      7.3890000      0.0002631
      7.3900000      0.0002638
      7.3910000      0.0002631
      7.3920000      0.0002627
      7.3930000      0.0002644
      7.3940000      0.0002627
      7.3950000      0.0002639
      7.3960000      0.0002636
      7.3970000      0.0002629
      7.3980000      0.0002642
      7.3990000      0.0002639
      7.4000000      0.0002629
      7.4010000      0.0002622
      7.4020000      0.0002623
      7.4030000      0.0002630
      7.4040000      0.0002632
      7.4050000      0.0002629
      7.4060000      0.0002628
      7.4070000      0.0002625
      7.4080000      0.0002637
      7.4090000      0.0002643
      7.4100000      0.0002635
      7.4110000      0.0002637
      7.4120000      0.0002626
      7.4130000      0.0002638
      7.4140000      0.0002640
      7.4150000      0.0002649
      7.4160000      0.0002642
      7.4170000      0.0002635
      7.4180000      0.0002623
      7.4190000      0.0002637
      7.4200000      0.0002620
      7.4210000      0.0002632
      7.4220000      0.0002628
      7.4230000      0.0002626
      7.4240000      0.0002624
      7.4250000      0.0002617
      7.4260000      0.0002626
      7.4270000      0.0002625
      7.4280000      0.0002632
      7.4290000      0.0002644
      7.4300000      0.0002620
      7.4310000      0.0002634
      7.4320000      0.0002631
      7.4330000      0.0002631
      7.4340000      0.0002639
      7.4350000      0.0002645
      7.4360000      0.0002636
      7.4370000      0.0002648
      7.4380000      0.0002644
      7.4390000      0.0002645
      7.4400000      0.0002641
      7.4410000      0.0002631
      7.4420000      0.0002634
      7.4430000      0.0002624
      7.4440000      0.0002625
      7.4450000      0.0002632
      7.4460000      0.0002630
      7.4470000      0.0002624
      7.4480000      0.0002640
      7.4490000      0.0002621
      7.4500000      0.0002619
      7.4510000      0.0002622
      7.4520000      0.0002633
      7.4530000      0.0002631
      7.4540000      0.0002645
      7.4550000      0.0002634
      7.4560000      0.0002635
      7.4570000      0.0002628
      7.4580000      0.0002639
      7.4590000      0.0002645
      7.4600000      0.0002640
      7.4610000      0.0002633
      7.4620000      0.0002637
      7.4630000      0.0002640
      7.4640000      0.0002642
      7.4650000      0.0002638
      7.4660000      0.0002643
      7.4670000      0.0002638
      7.4680000      0.0002648
      7.4690000      0.0002639
      7.4700000      0.0002642
      7.4710000      0.0002639
      7.4720000      0.0002631
      7.4730000      0.0002639
      7.4740000      0.0002643
      7.4750000      0.0002642
      7.4760000      0.0002627
      7.4770000      0.0002621
      7.4780000      0.0002632
      7.4790000      0.0002648
      7.4800000      0.0002639
      7.4810000      0.0002639
      7.4820000      0.0002622
      7.4830000      0.0002621
      7.4840000      0.0002622
      7.4850000      0.0002636
      7.4860000      0.0002634
      7.4870000      0.0002629
      7.4880000      0.0002648
      7.4890000      0.0002636
      7.4900000      0.0002641
      7.4910000      0.0002644
      7.4920000      0.0002633
      7.4930000      0.0002646
      7.4940000      0.0002645
      7.4950000      0.0002630
      7.4960000      0.0002637
      7.4970000      0.0002624
      7.4980000      0.0002636
      7.4990000      0.0002630
      7.5000000      0.0002630
      7.5010000      0.0002632
      7.5020000      0.0002626
      7.5030000      0.0002641
      7.5040000      0.0002643
      7.5050000      0.0002631
      7.5060000      0.0002642
      7.5070000      0.0002637
      7.5080000      0.0002617
      7.5090000      0.0002627
      7.5100000      0.0002624
      7.5110000      0.0002621
      7.5120000      0.0002645
      7.5130000      0.0002639
      7.5140000      0.0002626
      7.5150000      0.0002626
      7.5160000      0.0002639
      7.5170000      0.0002634
      7.5180000      0.0002633
      7.5190000      0.0002626
      7.5200000      0.0002626
      7.5210000      0.0002614
      7.5220000      0.0002630
      7.5230000      0.0002633
      7.5240000      0.0002622
      7.5250000      0.0002631
      7.5260000      0.0002640
      7.5270000      0.0002640
      7.5280000      0.0002646
      7.5290000      0.0002646
      7.5300000      0.0002631
      7.5310000      0.0002635
      7.5320000      0.0002637
      7.5330000      0.0002630
      7.5340000      0.0002639
      7.5350000      0.0002636
      7.5360000      0.0002632
      7.5370000      0.0002642
      7.5380000      0.0002648
      7.5390000      0.0002635
      7.5400000      0.0002628
      7.5410000      0.0002635
      7.5420000      0.0002636
      7.5430000      0.0002640
      7.5440000      0.0002639
      7.5450000      0.0002633
      7.5460000      0.0002626
      7.5470000      0.0002623
      7.5480000      0.0002630
      7.5490000      0.0002641
      7.5500000      0.0002642
      7.5510000      0.0002652
      7.5520000      0.0002643
      7.5530000      0.0002634
      7.5540000      0.0002628
      7.5550000      0.0002621
      7.5560000      0.0002636
      7.5570000      0.0002629
      7.5580000      0.0002621
      7.5590000      0.0002636
      7.5600000      0.0002632
      7.5610000      0.0002625
      7.5620000      0.0002634
      7.5630000      0.0002630
      7.5640000      0.0002629
      7.5650000      0.0002642
      7.5660000      0.0002630
      7.5670000      0.0002646
      7.5680000      0.0002650
      7.5690000      0.0002631
      7.5700000      0.0002636
      7.5710000      0.0002635
      7.5720000      0.0002631
      7.5730000      0.0002633
      7.5740000      0.0002623
      7.5750000      0.0002635
      7.5760000      0.0002636
      7.5770000      0.0002642
      7.5780000      0.0002645
      7.5790000      0.0002625
      7.5800000      0.0002626
      7.5810000      0.0002639
      7.5820000      0.0002630
      7.5830000      0.0002633
      7.5840000      0.0002633
      7.5850000      0.0002616
      7.5860000      0.0002630
      7.5870000      0.0002629
      7.5880000      0.0002633
      7.5890000      0.0002637
      7.5900000      0.0002632
      7.5910000      0.0002631
      7.5920000      0.0002642
      7.5930000      0.0002641
      7.5940000      0.0002631
      7.5950000      0.0002624
      7.5960000      0.0002629
      7.5970000      0.0002638
      7.5980000      0.0002637
      7.5990000      0.0002639
      7.6000000      0.0002640
      7.6010000      0.0002647
      7.6020000      0.0002624
      7.6030000      0.0002635
      7.6040000      0.0002636
      7.6050000      0.0002622
      7.6060000      0.0002636
      7.6070000      0.0002637
      7.6080000      0.0002628
      7.6090000      0.0002630
      7.6100000      0.0002635
      7.6110000      0.0002623
      7.6120000      0.0002630
      7.6130000      0.0002634
      7.6140000      0.0002628
      7.6150000      0.0002630
      7.6160000      0.0002642
      7.6170000      0.0002642
      7.6180000      0.0002634
      7.6190000      0.0002642
      7.6200000      0.0002630
      7.6210000      0.0002638
      7.6220000      0.0002636
      7.6230000      0.0002629
      7.6240000      0.0002626
      7.6250000      0.0002643
      7.6260000      0.0002641
      7.6270000      0.0002642
      7.6280000      0.0002651
      7.6290000      0.0002638
      7.6300000      0.0002646
      7.6310000      0.0002630
      7.6320000      0.0002622
      7.6330000      0.0002630
      7.6340000      0.0002639
      7.6350000      0.0002643
      7.6360000      0.0002633
      7.6370000      0.0002626
      7.6380000      0.0002627
      7.6390000      0.0002641
      7.6400000      0.0002637
      7.6410000      0.0002623
      7.6420000      0.0002631
      7.6430000      0.0002635
      7.6440000      0.0002632
      7.6450000      0.0002634
      7.6460000      0.0002627
      7.6470000      0.0002641
      7.6480000      0.0002623
      7.6490000      0.0002621
      7.6500000      0.0002637
      7.6510000      0.0002638
      7.6520000      0.0002640
      7.6530000      0.0002647
      7.6540000      0.0002637
      7.6550000      0.0002639
      7.6560000      0.0002635
      7.6570000      0.0002642
      7.6580000      0.0002633
      7.6590000      0.0002630
      7.6600000      0.0002626
      7.6610000      0.0002627
      7.6620000      0.0002637
      7.6630000      0.0002636
      7.6640000      0.0002631
      7.6650000      0.0002639
      7.6660000      0.0002640
      7.6670000      0.0002633
      7.6680000      0.0002630
      7.6690000      0.0002628
      7.6700000      0.0002639
      7.6710000      0.0002637
      7.6720000      0.0002623
      7.6730000      0.0002632
      7.6740000      0.0002631
      7.6750000      0.0002630
      7.6760000      0.0002624
      7.6770000      0.0002628
      7.6780000      0.0002626
      7.6790000      0.0002629
      7.6800000      0.0002636
      7.6810000      0.0002630
      7.6820000      0.0002631
      7.6830000      0.0002639
      7.6840000      0.0002638
      7.6850000      0.0002640
      7.6860000      0.0002637
      7.6870000      0.0002633
      7.6880000      0.0002626
      7.6890000      0.0002619
      7.6900000      0.0002631
      7.6910000      0.0002632
      7.6920000      0.0002643
      7.6930000      0.0002645
      7.6940000      0.0002623
      7.6950000      0.0002626
      7.6960000      0.0002645
      7.6970000      0.0002631
      7.6980000      0.0002638
      7.6990000      0.0002631
      7.7000000      0.0002623
      7.7010000      0.0002633
      7.7020000      0.0002639
      7.7030000      0.0002641
      7.7040000      0.0002654
      7.7050000      0.0002635
      7.7060000      0.0002640
      7.7070000      0.0002623
      7.7080000      0.0002636
      7.7090000      0.0002642
      7.7100000      0.0002629
      7.7110000      0.0002641
      7.7120000      0.0002638
      7.7130000      0.0002635
      7.7140000      0.0002637
      7.7150000      0.0002625
      7.7160000      0.0002622
      7.7170000      0.0002631
      7.7180000      0.0002634
      7.7190000      0.0002629
      7.7200000      0.0002631
      7.7210000      0.0002627
      7.7220000      0.0002651
      7.7230000      0.0002630
      7.7240000      0.0002631
      7.7250000      0.0002617
      7.7260000      0.0002630
      7.7270000      0.0002633
      7.7280000      0.0002632
      7.7290000      0.0002639
      7.7300000      0.0002626
      7.7310000      0.0002644
      7.7320000      0.0002638
      7.7330000      0.0002664
      7.7340000      0.0002638
      7.7350000      0.0002636
      7.7360000      0.0002637
      7.7370000      0.0002631
      7.7380000      0.0002637
      7.7390000      0.0002624
      7.7400000      0.0002626
      7.7410000      0.0002626
      7.7420000      0.0002627
      7.7430000      0.0002641
      7.7440000      0.0002642
      7.7450000      0.0002651
      7.7460000      0.0002644
      7.7470000      0.0002650
      7.7480000      0.0002639
      7.7490000      0.0002622
      7.7500000      0.0002625
      7.7510000      0.0002640
      7.7520000      0.0002654
      7.7530000      0.0002644
      7.7540000      0.0002642
      7.7550000      0.0002646
      7.7560000      0.0002637
      7.7570000      0.0002639
      7.7580000      0.0002639
      7.7590000      0.0002640
      7.7600000      0.0002642
      7.7610000      0.0002638
      7.7620000      0.0002629
      7.7630000      0.0002634
      7.7640000      0.0002631
      7.7650000      0.0002636
      7.7660000      0.0002637
      7.7670000      0.0002637
      7.7680000      0.0002644
      7.7690000      0.0002653
      7.7700000      0.0002638
      7.7710000      0.0002640
      7.7720000      0.0002634
      7.7730000      0.0002632
      7.7740000      0.0002632
      7.7750000      0.0002633
      7.7760000      0.0002640
      7.7770000      0.0002636
      7.7780000      0.0002629
      7.7790000      0.0002637
      7.7800000      0.0002638
      7.7810000      0.0002640
      7.7820000      0.0002646
      7.7830000      0.0002637
      7.7840000      0.0002624
      7.7850000      0.0002631
      7.7860000      0.0002637
      7.7870000      0.0002620
      7.7880000      0.0002634
      7.7890000      0.0002645
      7.7900000      0.0002632
      7.7910000      0.0002637
      7.7920000      0.0002642
      7.7930000      0.0002628
      7.7940000      0.0002630
      7.7950000      0.0002625
      7.7960000      0.0002621
      7.7970000      0.0002637
      7.7980000      0.0002633
      7.7990000      0.0002635
      7.8000000      0.0002635
      7.8010000      0.0002636
      7.8020000      0.0002645
      7.8030000      0.0002646
      7.8040000      0.0002626
      7.8050000      0.0002632
      7.8060000      0.0002634
      7.8070000      0.0002638
      7.8080000      0.0002632
      7.8090000      0.0002630
      7.8100000      0.0002624
      7.8110000      0.0002633
      7.8120000      0.0002628
      7.8130000      0.0002626
      7.8140000      0.0002629
      7.8150000      0.0002635
      7.8160000      0.0002649
      7.8170000      0.0002653
      7.8180000      0.0002635
      7.8190000      0.0002641
      7.8200000      0.0002630
      7.8210000      0.0002631
      7.8220000      0.0002626
      7.8230000      0.0002617
      7.8240000      0.0002634
      7.8250000      0.0002631
      7.8260000      0.0002628
      7.8270000      0.0002636
      7.8280000      0.0002621
      7.8290000      0.0002640
      7.8300000      0.0002634
      7.8310000      0.0002633
      7.8320000      0.0002640
      7.8330000      0.0002641
      7.8340000      0.0002646
      7.8350000      0.0002635
      7.8360000      0.0002636
      7.8370000      0.0002634
      7.8380000      0.0002630
      7.8390000      0.0002631
      7.8400000      0.0002630
      7.8410000      0.0002643
      7.8420000      0.0002640
      7.8430000      0.0002638
      7.8440000      0.0002637
      7.8450000      0.0002635
      7.8460000      0.0002634
      7.8470000      0.0002646
      7.8480000      0.0002648
      7.8490000      0.0002632
      7.8500000      0.0002645
      7.8510000      0.0002643
      7.8520000      0.0002638
      7.8530000      0.0002651
      7.8540000      0.0002647
      7.8550000      0.0002643
      7.8560000      0.0002650
      7.8570000      0.0002637
      7.8580000      0.0002644
      7.8590000      0.0002643
      7.8600000      0.0002634
      7.8610000      0.0002636
      7.8620000      0.0002631
      7.8630000      0.0002626
      7.8640000      0.0002635
      7.8650000      0.0002625
      7.8660000      0.0002633
      7.8670000      0.0002630
      7.8680000      0.0002620
      7.8690000      0.0002627
      7.8700000      0.0002637
      7.8710000      0.0002643
      7.8720000      0.0002645
      7.8730000      0.0002647
      7.8740000      0.0002631
      7.8750000      0.0002633
      7.8760000      0.0002644
      7.8770000      0.0002636
      7.8780000      0.0002635
      7.8790000      0.0002634
      7.8800000      0.0002642
      7.8810000      0.0002638
      7.8820000      0.0002625
      7.8830000      0.0002643
      7.8840000      0.0002648
      7.8850000      0.0002641
      7.8860000      0.0002644
      7.8870000      0.0002636
      7.8880000      0.0002620
      7.8890000      0.0002630
      7.8900000      0.0002622
      7.8910000      0.0002625
      7.8920000      0.0002637
      7.8930000      0.0002635
      7.8940000      0.0002635
      7.8950000      0.0002641
      7.8960000      0.0002635
      7.8970000      0.0002639
      7.8980000      0.0002645
      7.8990000      0.0002639
      7.9000000      0.0002635
      7.9010000      0.0002625
      7.9020000      0.0002622
      7.9030000      0.0002632
      7.9040000      0.0002622
      7.9050000      0.0002629
      7.9060000      0.0002624
      7.9070000      0.0002624
      7.9080000      0.0002639
      7.9090000      0.0002630
      7.9100000      0.0002623
      7.9110000      0.0002640
      7.9120000      0.0002632
      7.9130000      0.0002630
      7.9140000      0.0002656
      7.9150000      0.0002651
      7.9160000      0.0002639
      7.9170000      0.0002637
      7.9180000      0.0002636
      7.9190000      0.0002624
      7.9200000      0.0002625
      7.9210000      0.0002644
      7.9220000      0.0002638
      7.9230000      0.0002636
      7.9240000      0.0002633
      7.9250000      0.0002638
      7.9260000      0.0002633
      7.9270000      0.0002626
      7.9280000      0.0002640
      7.9290000      0.0002636
      7.9300000      0.0002634
      7.9310000      0.0002629
      7.9320000      0.0002624
      7.9330000      0.0002632
      7.9340000      0.0002641
      7.9350000      0.0002642
      7.9360000      0.0002649
      7.9370000      0.0002638
      7.9380000      0.0002636
      7.9390000      0.0002643
      7.9400000      0.0002637
      7.9410000      0.0002642
      7.9420000      0.0002631
      7.9430000      0.0002627
      7.9440000      0.0002627
      7.9450000      0.0002630
      7.9460000      0.0002640
      7.9470000      0.0002640
      7.9480000      0.0002624
      7.9490000      0.0002623
      7.9500000      0.0002630
      7.9510000      0.0002643
      7.9520000      0.0002626
      7.9530000      0.0002645
      7.9540000      0.0002626
      7.9550000      0.0002640
      7.9560000      0.0002636
      7.9570000      0.0002623
      7.9580000      0.0002631
      7.9590000      0.0002621
      7.9600000      0.0002626
      7.9610000      0.0002626
      7.9620000      0.0002645
      7.9630000      0.0002646
      7.9640000      0.0002630
      7.9650000      0.0002655
      7.9660000      0.0002634
      7.9670000      0.0002638
      7.9680000      0.0002636
      7.9690000      0.0002631
      7.9700000      0.0002625
      7.9710000      0.0002638
      7.9720000      0.0002633
      7.9730000      0.0002633
      7.9740000      0.0002630
      7.9750000      0.0002637
      7.9760000      0.0002638
      7.9770000      0.0002630
      7.9780000      0.0002635
      7.9790000      0.0002635
      7.9800000      0.0002640
      7.9810000      0.0002627
      7.9820000      0.0002627
      7.9830000      0.0002624
      7.9840000      0.0002636
      7.9850000      0.0002637
      7.9860000      0.0002639
      7.9870000      0.0002645
      7.9880000      0.0002621
      7.9890000      0.0002640
      7.9900000      0.0002652
      7.9910000      0.0002629
      7.9920000      0.0002638
      7.9930000      0.0002631
      7.9940000      0.0002630
      7.9950000      0.0002635
      7.9960000      0.0002635
      7.9970000      0.0002640
      7.9980000      0.0002638
      7.9990000      0.0002639
      8.0000000      0.0002630
      8.0010000      0.0002631
      8.0020000      0.0002640
      8.0030000      0.0002630
      8.0040000      0.0002642
      8.0050000      0.0002646
      8.0060000      0.0002633
      8.0070000      0.0002632
      8.0080000      0.0002640
      8.0090000      0.0002640
      8.0100000      0.0002637
      8.0110000      0.0002631
      8.0120000      0.0002649
      8.0130000      0.0002632
      8.0140000      0.0002635
      8.0150000      0.0002637
      8.0160000      0.0002626
      8.0170000      0.0002627
      8.0180000      0.0002620
      8.0190000      0.0002640
      8.0200000      0.0002644
      8.0210000      0.0002637
      8.0220000      0.0002643
      8.0230000      0.0002643
      8.0240000      0.0002646
      8.0250000      0.0002657
      8.0260000      0.0002651
      8.0270000      0.0002638
      8.0280000      0.0002627
      8.0290000      0.0002629
      8.0300000      0.0002625
      8.0310000      0.0002636
      8.0320000      0.0002644
      8.0330000      0.0002656
      8.0340000      0.0002641
      8.0350000      0.0002617
      8.0360000      0.0002638
      8.0370000      0.0002628
      8.0380000      0.0002620
      8.0390000      0.0002637
      8.0400000      0.0002635
      8.0410000      0.0002633
      8.0420000      0.0002657
      8.0430000      0.0002647
      8.0440000      0.0002642
      8.0450000      0.0002640
      8.0460000      0.0002635
      8.0470000      0.0002645
      8.0480000      0.0002643
      8.0490000      0.0002645
      8.0500000      0.0002639
      8.0510000      0.0002630
      8.0520000      0.0002627
      8.0530000      0.0002639
      8.0540000      0.0002631
      8.0550000      0.0002645
      8.0560000      0.0002638
      8.0570000      0.0002633
      8.0580000      0.0002626
      8.0590000      0.0002637
      8.0600000      0.0002640
      8.0610000      0.0002641
      8.0620000      0.0002633
      8.0630000      0.0002625
      8.0640000      0.0002639
      8.0650000      0.0002643
      8.0660000      0.0002648
      8.0670000      0.0002657
      8.0680000      0.0002638
      8.0690000      0.0002636
      8.0700000      0.0002642
      8.0710000      0.0002624
      8.0720000      0.0002614
      8.0730000      0.0002619
      8.0740000      0.0002630
      8.0750000      0.0002636
      8.0760000      0.0002643
      8.0770000      0.0002637
      8.0780000      0.0002644
      8.0790000      0.0002632
      8.0800000      0.0002641
      8.0810000      0.0002636
      8.0820000      0.0002624
      8.0830000      0.0002633
      8.0840000      0.0002635
      8.0850000      0.0002627
      8.0860000      0.0002636
      8.0870000      0.0002638
      8.0880000      0.0002641
      8.0890000      0.0002633
      8.0900000      0.0002638
      8.0910000      0.0002634
      8.0920000      0.0002641
      8.0930000      0.0002630
      8.0940000      0.0002643
      8.0950000      0.0002637
      8.0960000      0.0002641
      8.0970000      0.0002635
      8.0980000      0.0002636
      8.0990000      0.0002625
      8.1000000      0.0002624
      8.1010000      0.0002632
      8.1020000      0.0002627
      8.1030000      0.0002632
      8.1040000      0.0002624
      8.1050000      0.0002633
      8.1060000      0.0002632
      8.1070000      0.0002654
      8.1080000      0.0002639
      8.1090000      0.0002630
      8.1100000      0.0002628
      8.1110000      0.0002631
      8.1120000      0.0002629
      8.1130000      0.0002627
      8.1140000      0.0002633
      8.1150000      0.0002634
      8.1160000      0.0002643
      8.1170000      0.0002650
      8.1180000      0.0002644
      8.1190000      0.0002621
      8.1200000      0.0002614
      8.1210000      0.0002638
      8.1220000      0.0002633
      8.1230000      0.0002636
      8.1240000      0.0002642
      8.1250000      0.0002641
      8.1260000      0.0002641
      8.1270000      0.0002645
      8.1280000      0.0002633
      8.1290000      0.0002641
      8.1300000      0.0002649
      8.1310000      0.0002647
      8.1320000      0.0002644
      8.1330000      0.0002642
      8.1340000      0.0002636
      8.1350000      0.0002633
      8.1360000      0.0002638
      8.1370000      0.0002629
      8.1380000      0.0002630
      8.1390000      0.0002626
      8.1400000      0.0002625
      8.1410000      0.0002635
      8.1420000      0.0002636
      8.1430000      0.0002633
      8.1440000      0.0002634
      8.1450000      0.0002623
      8.1460000      0.0002643
      8.1470000      0.0002636
      8.1480000      0.0002636
      8.1490000      0.0002636
      8.1500000      0.0002640
      8.1510000      0.0002638
      8.1520000      0.0002647
      8.1530000      0.0002635
      8.1540000      0.0002641
      8.1550000      0.0002640
      8.1560000      0.0002635
      8.1570000      0.0002632
      8.1580000      0.0002633
      8.1590000      0.0002638
      8.1600000      0.0002648
      8.1610000      0.0002629
      8.1620000      0.0002634
      8.1630000      0.0002634
      8.1640000      0.0002630
      8.1650000      0.0002639
      8.1660000      0.0002646
      8.1670000      0.0002653
      8.1680000      0.0002635
      8.1690000      0.0002640
      8.1700000      0.0002628
      8.1710000      0.0002616
      8.1720000      0.0002633
      8.1730000      0.0002655
      8.1740000      0.0002660
      8.1750000      0.0002652
      8.1760000      0.0002637
      8.1770000      0.0002627
      8.1780000      0.0002627
      8.1790000      0.0002637
      8.1800000      0.0002635
      8.1810000      0.0002642
      8.1820000      0.0002636
      8.1830000      0.0002643
      8.1840000      0.0002649
      8.1850000      0.0002631
      8.1860000      0.0002633
      8.1870000      0.0002632
      8.1880000      0.0002629
      8.1890000      0.0002634
      8.1900000      0.0002641
      8.1910000      0.0002644
      8.1920000      0.0002628
      8.1930000      0.0002634
      8.1940000      0.0002635
      8.1950000      0.0002633
      8.1960000      0.0002629
      8.1970000      0.0002645
      8.1980000      0.0002635
      8.1990000      0.0002643
      8.2000000      0.0002640
      8.2010000      0.0002625
      8.2020000      0.0002639
      8.2030000      0.0002635
      8.2040000      0.0002636
      8.2050000      0.0002633
      8.2060000      0.0002631
      8.2070000      0.0002626
      8.2080000      0.0002623
      8.2090000      0.0002633
      8.2100000      0.0002640
      8.2110000      0.0002648
      8.2120000      0.0002641
      8.2130000      0.0002647
      8.2140000      0.0002630
      8.2150000      0.0002632
      8.2160000      0.0002638
      8.2170000      0.0002652
      8.2180000      0.0002640
      8.2190000      0.0002645
      8.2200000      0.0002628
      8.2210000      0.0002639
      8.2220000      0.0002656
      8.2230000      0.0002644
      8.2240000      0.0002655
      8.2250000      0.0002651
      8.2260000      0.0002638
      8.2270000      0.0002646
      8.2280000      0.0002638
      8.2290000      0.0002644
      8.2300000      0.0002642
      8.2310000      0.0002637
      8.2320000      0.0002644
      8.2330000      0.0002639
      8.2340000      0.0002635
      8.2350000      0.0002635
      8.2360000      0.0002624
      8.2370000      0.0002629
      8.2380000      0.0002626
      8.2390000      0.0002630
      8.2400000      0.0002629
      8.2410000      0.0002646
      8.2420000      0.0002637
      8.2430000      0.0002652
      8.2440000      0.0002645
      8.2450000      0.0002639
      8.2460000      0.0002636
      8.2470000      0.0002637
      8.2480000      0.0002650
      8.2490000      0.0002654
      8.2500000      0.0002653
      8.2510000      0.0002648
      8.2520000      0.0002640
      8.2530000      0.0002637
      8.2540000      0.0002631
      8.2550000      0.0002627
      8.2560000      0.0002611
      8.2570000      0.0002612
      8.2580000      0.0002628
      8.2590000      0.0002636
      8.2600000      0.0002633
      8.2610000      0.0002635
      8.2620000      0.0002633
      8.2630000      0.0002642
      8.2640000      0.0002630
      8.2650000      0.0002634
      8.2660000      0.0002639
      8.2670000      0.0002646
      8.2680000      0.0002652
      8.2690000      0.0002630
      8.2700000      0.0002638
      8.2710000      0.0002629
      8.2720000      0.0002632
      8.2730000      0.0002638
      8.2740000      0.0002631
      8.2750000      0.0002637
      8.2760000      0.0002621
      8.2770000      0.0002625
      8.2780000      0.0002652
      8.2790000      0.0002649
      8.2800000      0.0002644
      8.2810000      0.0002633
      8.2820000      0.0002636
      8.2830000      0.0002635
      8.2840000      0.0002639
      8.2850000      0.0002650
      8.2860000      0.0002634
      8.2870000      0.0002656
      8.2880000      0.0002637
      8.2890000      0.0002639
      8.2900000      0.0002647
      8.2910000      0.0002643
      8.2920000      0.0002640
      8.2930000      0.0002633
      8.2940000      0.0002648
      8.2950000      0.0002647
      8.2960000      0.0002650
      8.2970000      0.0002652
      8.2980000      0.0002646
      8.2990000      0.0002640
      8.3000000      0.0002636
      8.3010000      0.0002626
      8.3020000      0.0002642
      8.3030000      0.0002634
      8.3040000      0.0002647
      8.3050000      0.0002646
      8.3060000      0.0002642
      8.3070000      0.0002634
      8.3080000      0.0002645
      8.3090000      0.0002640
      8.3100000      0.0002638
      8.3110000      0.0002634
      8.3120000      0.0002628
      8.3130000      0.0002638
      8.3140000      0.0002638
      8.3150000      0.0002640
      8.3160000      0.0002634
      8.3170000      0.0002637
      8.3180000      0.0002643
      8.3190000      0.0002634
      8.3200000      0.0002643
      8.3210000      0.0002636
      8.3220000      0.0002642
      8.3230000      0.0002637
      8.3240000      0.0002636
      8.3250000      0.0002647
      8.3260000      0.0002631
      8.3270000      0.0002625
      8.3280000      0.0002641
      8.3290000      0.0002636
      8.3300000      0.0002636
      8.3310000      0.0002639
      8.3320000      0.0002648
      8.3330000      0.0002651
      8.3340000      0.0002641
      8.3350000      0.0002630
      8.3360000      0.0002635
      8.3370000      0.0002630
      8.3380000      0.0002642
      8.3390000      0.0002647
      8.3400000      0.0002645
      8.3410000      0.0002628
      8.3420000      0.0002632
      8.3430000      0.0002645
      8.3440000      0.0002630
      8.3450000      0.0002644
      8.3460000      0.0002641
      8.3470000      0.0002637
      8.3480000      0.0002630
      8.3490000      0.0002632
      8.3500000      0.0002634
      8.3510000      0.0002629
      8.3520000      0.0002639
      8.3530000      0.0002640
      8.3540000      0.0002634
      8.3550000      0.0002639
      8.3560000      0.0002638
      8.3570000      0.0002639
      8.3580000      0.0002639
      8.3590000      0.0002636
      8.3600000      0.0002631
      8.3610000      0.0002638
      8.3620000      0.0002645
      8.3630000      0.0002647
      8.3640000      0.0002648
      8.3650000      0.0002663
      8.3660000      0.0002640
      8.3670000      0.0002618
      8.3680000      0.0002630
      8.3690000      0.0002638
      8.3700000      0.0002646
      8.3710000      0.0002642
      8.3720000      0.0002636
      8.3730000      0.0002646
      8.3740000      0.0002635
      8.3750000      0.0002639
      8.3760000      0.0002644
      8.3770000      0.0002636
      8.3780000      0.0002636
      8.3790000      0.0002623
      8.3800000      0.0002633
      8.3810000      0.0002645
      8.3820000      0.0002647
      8.3830000      0.0002639
      8.3840000      0.0002646
      8.3850000      0.0002651
      8.3860000      0.0002653
      8.3870000      0.0002647
      8.3880000      0.0002647
      8.3890000      0.0002633
      8.3900000      0.0002641
      8.3910000      0.0002628
      8.3920000      0.0002628
      8.3930000      0.0002630
      8.3940000      0.0002618
      8.3950000      0.0002631
      8.3960000      0.0002637
      8.3970000      0.0002644
      8.3980000      0.0002633
      8.3990000      0.0002632
      8.4000000      0.0002629
      8.4010000      0.0002630
      8.4020000      0.0002637
      8.4030000      0.0002636
      8.4040000      0.0002641
      8.4050000      0.0002638
      8.4060000      0.0002641
      8.4070000      0.0002635
      8.4080000      0.0002635
      8.4090000      0.0002632
      8.4100000      0.0002622
      8.4110000      0.0002636
      8.4120000      0.0002641
      8.4130000      0.0002652
      8.4140000      0.0002641
      8.4150000      0.0002626
      8.4160000      0.0002635
      8.4170000      0.0002617
      8.4180000      0.0002627
      8.4190000      0.0002639
      8.4200000      0.0002643
      8.4210000      0.0002641
      8.4220000      0.0002636
      8.4230000      0.0002636
      8.4240000      0.0002648
      8.4250000      0.0002636
      8.4260000      0.0002635
      8.4270000      0.0002641
      8.4280000      0.0002640
      8.4290000      0.0002650
      8.4300000      0.0002653
      8.4310000      0.0002635
      8.4320000      0.0002634
      8.4330000      0.0002640
      8.4340000      0.0002635
      8.4350000      0.0002636
      8.4360000      0.0002638
      8.4370000      0.0002634
      8.4380000      0.0002634
      8.4390000      0.0002633
      8.4400000      0.0002643
      8.4410000      0.0002642
      8.4420000      0.0002642
      8.4430000      0.0002633
      8.4440000      0.0002646
      8.4450000      0.0002643
      8.4460000      0.0002646
      8.4470000      0.0002640
      8.4480000      0.0002629
      8.4490000      0.0002641
      8.4500000      0.0002639
      8.4510000      0.0002632
      8.4520000      0.0002630
      8.4530000      0.0002640
      8.4540000      0.0002629
      8.4550000      0.0002644
      8.4560000      0.0002621
      8.4570000      0.0002636
      8.4580000      0.0002637
      8.4590000      0.0002652
      8.4600000      0.0002641
      8.4610000      0.0002650
      8.4620000      0.0002649
      8.4630000      0.0002638
      8.4640000      0.0002641
      8.4650000      0.0002637
      8.4660000      0.0002631
      8.4670000      0.0002635
      8.4680000      0.0002643
      8.4690000      0.0002629
      8.4700000      0.0002627
      8.4710000      0.0002628
      8.4720000      0.0002637
      8.4730000      0.0002640
      8.4740000      0.0002636
      8.4750000      0.0002632
      8.4760000      0.0002632
      8.4770000      0.0002622
      8.4780000      0.0002636
      8.4790000      0.0002638
      8.4800000      0.0002642
      8.4810000      0.0002644
      8.4820000      0.0002636
      8.4830000      0.0002632
      8.4840000      0.0002640
      8.4850000      0.0002634
      8.4860000      0.0002637
      8.4870000      0.0002633
      8.4880000      0.0002648
      8.4890000      0.0002640
      8.4900000      0.0002644
      8.4910000      0.0002640
      8.4920000      0.0002634
      8.4930000      0.0002638
      8.4940000      0.0002639
      8.4950000      0.0002646
      8.4960000      0.0002647
      8.4970000      0.0002634
      8.4980000      0.0002631
      8.4990000      0.0002635
      8.5000000      0.0002642
      8.5010000      0.0002650
      8.5020000      0.0002637
      8.5030000      0.0002635
      8.5040000      0.0002637
      8.5050000      0.0002636
      8.5060000      0.0002647
      8.5070000      0.0002635
      8.5080000      0.0002621
      8.5090000      0.0002647
      8.5100000      0.0002644
      8.5110000      0.0002643
      8.5120000      0.0002631
      8.5130000      0.0002636
      8.5140000      0.0002627
      8.5150000      0.0002632
      8.5160000      0.0002649
      8.5170000      0.0002638
      8.5180000      0.0002638
      8.5190000      0.0002626
      8.5200000      0.0002650
      8.5210000      0.0002637
      8.5220000      0.0002631
      8.5230000      0.0002632
      8.5240000      0.0002639
      8.5250000      0.0002647
      8.5260000      0.0002629
      8.5270000      0.0002632
      8.5280000      0.0002638
      8.5290000      0.0002640
      8.5300000      0.0002636
      8.5310000      0.0002641
      8.5320000      0.0002643
      8.5330000      0.0002645
      8.5340000      0.0002641
      8.5350000      0.0002642
      8.5360000      0.0002639
      8.5370000      0.0002647
      8.5380000      0.0002648
      8.5390000      0.0002640
      8.5400000      0.0002649
      8.5410000      0.0002647
      8.5420000      0.0002637
      8.5430000      0.0002643
      8.5440000      0.0002634
      8.5450000      0.0002636
      8.5460000      0.0002645
      8.5470000      0.0002635
      8.5480000      0.0002647
      8.5490000      0.0002634
      8.5500000      0.0002629
      8.5510000      0.0002637
      8.5520000      0.0002637
      8.5530000      0.0002640
      8.5540000      0.0002636
      8.5550000      0.0002624
      8.5560000      0.0002640
      8.5570000      0.0002648
      8.5580000      0.0002635
      8.5590000      0.0002639
      8.5600000      0.0002638
      8.5610000      0.0002636
      8.5620000      0.0002643
      8.5630000      0.0002641
      8.5640000      0.0002628
      8.5650000      0.0002623
      8.5660000      0.0002622
      8.5670000      0.0002624
      8.5680000      0.0002626
      8.5690000      0.0002648
      8.5700000      0.0002638
      8.5710000      0.0002641
      8.5720000      0.0002636
      8.5730000      0.0002631
      8.5740000      0.0002634
      8.5750000      0.0002639
      8.5760000      0.0002644
      8.5770000      0.0002639
      8.5780000      0.0002641
      8.5790000      0.0002632
      8.5800000      0.0002631
      8.5810000      0.0002632
      8.5820000      0.0002650
      8.5830000      0.0002647
      8.5840000      0.0002628
      8.5850000      0.0002625
      8.5860000      0.0002632
      8.5870000      0.0002642
      8.5880000      0.0002633
      8.5890000      0.0002640
      8.5900000      0.0002644
      8.5910000      0.0002640
      8.5920000      0.0002641
      8.5930000      0.0002627
      8.5940000      0.0002616
      8.5950000      0.0002634
      8.5960000      0.0002630
      8.5970000      0.0002635
      8.5980000      0.0002634
      8.5990000      0.0002647
      8.6000000      0.0002637
      8.6010000      0.0002637
      8.6020000      0.0002640
      8.6030000      0.0002649
      8.6040000      0.0002638
      8.6050000      0.0002650
      8.6060000      0.0002642
      8.6070000      0.0002642
      8.6080000      0.0002650
      8.6090000      0.0002648
      8.6100000      0.0002637
      8.6110000      0.0002648
      8.6120000      0.0002642
      8.6130000      0.0002636
      8.6140000      0.0002638
      8.6150000      0.0002639
      8.6160000      0.0002637
      8.6170000      0.0002641
      8.6180000      0.0002646
      8.6190000      0.0002647
      8.6200000      0.0002640
      8.6210000      0.0002648
      8.6220000      0.0002642
      8.6230000      0.0002650
      8.6240000      0.0002651
      8.6250000      0.0002638
      8.6260000      0.0002637
      8.6270000      0.0002640
      8.6280000      0.0002629
      8.6290000      0.0002636
      8.6300000      0.0002636
      8.6310000      0.0002643
      8.6320000      0.0002636
      8.6330000      0.0002629
      8.6340000      0.0002643
      8.6350000      0.0002636
      8.6360000      0.0002631
      8.6370000      0.0002642
      8.6380000      0.0002630
      8.6390000      0.0002625
      8.6400000      0.0002641
      8.6410000      0.0002639
      8.6420000      0.0002651
      8.6430000      0.0002643
      8.6440000      0.0002651
      8.6450000      0.0002640
      8.6460000      0.0002638
      8.6470000      0.0002638
      8.6480000      0.0002631
      8.6490000      0.0002640
      8.6500000      0.0002624
      8.6510000      0.0002629
      8.6520000      0.0002626
      8.6530000      0.0002640
      8.6540000      0.0002635
      8.6550000      0.0002647
      8.6560000      0.0002634
      8.6570000      0.0002638
      8.6580000      0.0002642
      8.6590000      0.0002648
      8.6600000      0.0002646
      8.6610000      0.0002654
      8.6620000      0.0002645
      8.6630000      0.0002655
      8.6640000      0.0002638
      8.6650000      0.0002650
      8.6660000      0.0002647
      8.6670000      0.0002631
      8.6680000      0.0002640
      8.6690000      0.0002637
      8.6700000      0.0002637
      8.6710000      0.0002649
      8.6720000      0.0002632
      8.6730000      0.0002629
      8.6740000      0.0002633
      8.6750000      0.0002628
      8.6760000      0.0002635
      8.6770000      0.0002646
      8.6780000      0.0002640
      8.6790000      0.0002632
      8.6800000      0.0002630
      8.6810000      0.0002633
      8.6820000      0.0002637
      8.6830000      0.0002632
      8.6840000      0.0002643
      8.6850000      0.0002636
      8.6860000      0.0002648
      8.6870000      0.0002655
      8.6880000      0.0002640
      8.6890000      0.0002643
      8.6900000      0.0002629
      8.6910000      0.0002646
      8.6920000      0.0002641
      8.6930000      0.0002642
      8.6940000      0.0002642
      8.6950000      0.0002639
      8.6960000      0.0002631
      8.6970000      0.0002634
      8.6980000      0.0002636
      8.6990000      0.0002635
      8.7000000      0.0002639
      8.7010000      0.0002634
      8.7020000      0.0002621
      8.7030000      0.0002629
      8.7040000      0.0002643
      8.7050000      0.0002639
      8.7060000      0.0002632
      8.7070000      0.0002637
      8.7080000      0.0002638
      8.7090000      0.0002625
      8.7100000      0.0002633
      8.7110000      0.0002646
      8.7120000      0.0002644
      8.7130000      0.0002644
      8.7140000      0.0002632
      8.7150000      0.0002648
      8.7160000      0.0002650
      8.7170000      0.0002631
      8.7180000      0.0002619
      8.7190000      0.0002633
      8.7200000      0.0002636
      8.7210000      0.0002638
      8.7220000      0.0002648
      8.7230000      0.0002649
      8.7240000      0.0002654
      8.7250000      0.0002636
      8.7260000      0.0002640
      8.7270000      0.0002631
      8.7280000      0.0002631
      8.7290000      0.0002645
      8.7300000      0.0002639
      8.7310000      0.0002631
      8.7320000      0.0002625
      8.7330000      0.0002647
      8.7340000      0.0002637
      8.7350000      0.0002634
      8.7360000      0.0002642
      8.7370000      0.0002639
      8.7380000      0.0002630
      8.7390000      0.0002650
      8.7400000      0.0002638
      8.7410000      0.0002637
      8.7420000      0.0002648
      8.7430000      0.0002639
      8.7440000      0.0002644
      8.7450000      0.0002637
      8.7460000      0.0002650
      8.7470000      0.0002643
      8.7480000      0.0002643
      8.7490000      0.0002627
      8.7500000      0.0002630
      8.7510000      0.0002635
      8.7520000      0.0002634
      8.7530000      0.0002638
      8.7540000      0.0002635
      8.7550000      0.0002630
      8.7560000      0.0002645
      8.7570000      0.0002643
      8.7580000      0.0002638
      8.7590000      0.0002645
      8.7600000      0.0002640
      8.7610000      0.0002634
      8.7620000      0.0002632
      8.7630000      0.0002629
      8.7640000      0.0002632
      8.7650000      0.0002637
      8.7660000      0.0002634
      8.7670000      0.0002638
      8.7680000      0.0002644
      8.7690000      0.0002651
      8.7700000      0.0002647
      8.7710000      0.0002644
      8.7720000      0.0002649
      8.7730000      0.0002648
      8.7740000      0.0002635
      8.7750000      0.0002657
      8.7760000      0.0002650
      8.7770000      0.0002651
      8.7780000      0.0002644
      8.7790000      0.0002639
      8.7800000      0.0002646
      8.7810000      0.0002652
      8.7820000      0.0002646
      8.7830000      0.0002640
      8.7840000      0.0002647
      8.7850000      0.0002637
      8.7860000      0.0002649
      8.7870000      0.0002649
      8.7880000      0.0002638
      8.7890000      0.0002641
      8.7900000      0.0002650
      8.7910000      0.0002653
      8.7920000      0.0002634
      8.7930000      0.0002636
      8.7940000      0.0002638
      8.7950000      0.0002650
      8.7960000      0.0002647
      8.7970000      0.0002638
      8.7980000      0.0002640
      8.7990000      0.0002646
      8.8000000      0.0002631
      8.8010000      0.0002624
      8.8020000      0.0002631
      8.8030000      0.0002629
      8.8040000      0.0002644
      8.8050000      0.0002636
      8.8060000      0.0002636
      8.8070000      0.0002642
      8.8080000      0.0002638
      8.8090000      0.0002634
      8.8100000      0.0002647
      8.8110000      0.0002648
      8.8120000      0.0002636
      8.8130000      0.0002649
      8.8140000      0.0002642
      8.8150000      0.0002634
      8.8160000      0.0002630
      8.8170000      0.0002622
      8.8180000      0.0002629
      8.8190000      0.0002639
      8.8200000      0.0002647
      8.8210000      0.0002652
      8.8220000      0.0002640
      8.8230000      0.0002646
      8.8240000      0.0002637
      8.8250000      0.0002645
      8.8260000      0.0002643
      8.8270000      0.0002645
      8.8280000      0.0002645
      8.8290000      0.0002640
      8.8300000      0.0002630
      8.8310000      0.0002624
      8.8320000      0.0002639
      8.8330000      0.0002646
      8.8340000      0.0002651
      8.8350000      0.0002628
      8.8360000      0.0002633
      8.8370000      0.0002635
      8.8380000      0.0002641
      8.8390000      0.0002638
      8.8400000      0.0002636
      8.8410000      0.0002630
      8.8420000      0.0002644
      8.8430000      0.0002653
      8.8440000      0.0002642
      8.8450000      0.0002646
      8.8460000      0.0002644
      8.8470000      0.0002630
      8.8480000      0.0002625
      8.8490000      0.0002634
      8.8500000      0.0002641
      8.8510000      0.0002634
      8.8520000      0.0002642
      8.8530000      0.0002624
      8.8540000      0.0002639
      8.8550000      0.0002628
      8.8560000      0.0002625
      8.8570000      0.0002624
      8.8580000      0.0002644
      8.8590000      0.0002652
      8.8600000      0.0002647
      8.8610000      0.0002647
      8.8620000      0.0002638
      8.8630000      0.0002644
      8.8640000      0.0002636
      8.8650000      0.0002644
      8.8660000      0.0002626
      8.8670000      0.0002642
      8.8680000      0.0002645
      8.8690000      0.0002630
      8.8700000      0.0002640
      8.8710000      0.0002635
      8.8720000      0.0002636
      8.8730000      0.0002635
      8.8740000      0.0002637
      8.8750000      0.0002628
      8.8760000      0.0002634
      8.8770000      0.0002645
      8.8780000      0.0002648
      8.8790000      0.0002648
      8.8800000      0.0002640
      8.8810000      0.0002651
      8.8820000      0.0002650
      8.8830000      0.0002652
      8.8840000      0.0002637
      8.8850000      0.0002644
      8.8860000      0.0002648
      8.8870000      0.0002633
      8.8880000      0.0002622
      8.8890000      0.0002628
      8.8900000      0.0002636
      8.8910000      0.0002642
      8.8920000      0.0002637
      8.8930000      0.0002642
      8.8940000      0.0002643
      8.8950000      0.0002643
      8.8960000      0.0002634
      8.8970000      0.0002623
      8.8980000      0.0002641
      8.8990000      0.0002633
      8.9000000      0.0002616
      8.9010000      0.0002633
      8.9020000      0.0002651
      8.9030000      0.0002642
      8.9040000      0.0002644
      8.9050000      0.0002649
      8.9060000      0.0002628
      8.9070000      0.0002637
      8.9080000      0.0002643
      8.9090000      0.0002638
      8.9100000      0.0002655
      8.9110000      0.0002661
      8.9120000      0.0002636
      8.9130000      0.0002630
      8.9140000      0.0002635
      8.9150000      0.0002628
      8.9160000      0.0002655
      8.9170000      0.0002645
      8.9180000      0.0002645
      8.9190000      0.0002640
      8.9200000      0.0002639
      8.9210000      0.0002641
      8.9220000      0.0002637
      8.9230000      0.0002648
      8.9240000      0.0002644
      8.9250000      0.0002636
      8.9260000      0.0002639
      8.9270000      0.0002643
      8.9280000      0.0002643
      8.9290000      0.0002653
      8.9300000      0.0002646
      8.9310000      0.0002639
      8.9320000      0.0002639
      8.9330000      0.0002631
      8.9340000      0.0002633
      8.9350000      0.0002624
      8.9360000      0.0002637
      8.9370000      0.0002638
      8.9380000      0.0002639
      8.9390000      0.0002646
      8.9400000      0.0002631
      8.9410000      0.0002637
      8.9420000      0.0002643
      8.9430000      0.0002657
      8.9440000      0.0002645
      8.9450000      0.0002632
      8.9460000      0.0002643
      8.9470000      0.0002634
      8.9480000      0.0002633
      8.9490000      0.0002639
      8.9500000      0.0002645
      8.9510000      0.0002642
      8.9520000      0.0002636
      8.9530000      0.0002632
      8.9540000      0.0002628
      8.9550000      0.0002650
      8.9560000      0.0002660
      8.9570000      0.0002648
      8.9580000      0.0002637
      8.9590000      0.0002627
      8.9600000      0.0002639
      8.9610000      0.0002637
      8.9620000      0.0002645
      8.9630000      0.0002638
      8.9640000      0.0002637
      8.9650000      0.0002638
      8.9660000      0.0002628
      8.9670000      0.0002630
      8.9680000      0.0002636
      8.9690000      0.0002636
      8.9700000      0.0002632
      8.9710000      0.0002638
      8.9720000      0.0002644
      8.9730000      0.0002643
      8.9740000      0.0002643
      8.9750000      0.0002650
      8.9760000      0.0002643
      8.9770000      0.0002638
      8.9780000      0.0002631
      8.9790000      0.0002640
      8.9800000      0.0002646
      8.9810000      0.0002629
      8.9820000      0.0002633
      8.9830000      0.0002647
      8.9840000      0.0002649
      8.9850000      0.0002643
      8.9860000      0.0002637
      8.9870000      0.0002654
      8.9880000      0.0002646
      8.9890000      0.0002650
      8.9900000      0.0002640
      8.9910000      0.0002634
      8.9920000      0.0002646
      8.9930000      0.0002647
      8.9940000      0.0002625
      8.9950000      0.0002638
      8.9960000      0.0002657
      8.9970000      0.0002641
      8.9980000      0.0002641
      8.9990000      0.0002649
      9.0000000      0.0002640
      9.0010000      0.0002637
      9.0020000      0.0002636
      9.0030000      0.0002634
      9.0040000      0.0002630
      9.0050000      0.0002648
      9.0060000      0.0002636
      9.0070000      0.0002638
      9.0080000      0.0002638
      9.0090000      0.0002636
      9.0100000      0.0002629
      9.0110000      0.0002634
      9.0120000      0.0002636
      9.0130000      0.0002638
      9.0140000      0.0002639
      9.0150000      0.0002649
      9.0160000      0.0002647
      9.0170000      0.0002657
      9.0180000      0.0002644
      9.0190000      0.0002639
      9.0200000      0.0002644
      9.0210000      0.0002646
      9.0220000      0.0002641
      9.0230000      0.0002636
      9.0240000      0.0002641
      9.0250000      0.0002653
      9.0260000      0.0002636
      9.0270000      0.0002628
      9.0280000      0.0002626
      9.0290000      0.0002635
      9.0300000      0.0002640
      9.0310000      0.0002640
      9.0320000      0.0002641
      9.0330000      0.0002650
      9.0340000      0.0002649
      9.0350000      0.0002633
      9.0360000      0.0002638
      9.0370000      0.0002651
      9.0380000      0.0002641
      9.0390000      0.0002631
      9.0400000      0.0002629
      9.0410000      0.0002639
      9.0420000      0.0002654
      9.0430000      0.0002639
      9.0440000      0.0002636
      9.0450000      0.0002650
      9.0460000      0.0002641
      9.0470000      0.0002633
      9.0480000      0.0002641
      9.0490000      0.0002640
      9.0500000      0.0002630
      9.0510000      0.0002644
      9.0520000      0.0002636
      9.0530000      0.0002650
      9.0540000      0.0002642
      9.0550000      0.0002634
      9.0560000      0.0002643
      9.0570000      0.0002660
      9.0580000      0.0002653
      9.0590000      0.0002655
      9.0600000      0.0002633
      9.0610000      0.0002638
      9.0620000      0.0002636
      9.0630000      0.0002641
      9.0640000      0.0002646
      9.0650000      0.0002646
      9.0660000      0.0002637
      9.0670000      0.0002641
      9.0680000      0.0002654
      9.0690000      0.0002645
      9.0700000      0.0002636
      9.0710000      0.0002647
      9.0720000      0.0002636
      9.0730000      0.0002643
      9.0740000      0.0002643
      9.0750000      0.0002636
      9.0760000      0.0002637
      9.0770000      0.0002664
      9.0780000      0.0002641
      9.0790000      0.0002642
      9.0800000      0.0002645
      9.0810000      0.0002636
      9.0820000      0.0002637
      9.0830000      0.0002648
      9.0840000      0.0002639
      9.0850000      0.0002635
      9.0860000      0.0002644
      9.0870000      0.0002630
      9.0880000      0.0002650
      9.0890000      0.0002648
      9.0900000      0.0002631
      9.0910000      0.0002636
      9.0920000      0.0002636
      9.0930000      0.0002637
      9.0940000      0.0002648
      9.0950000      0.0002644
      9.0960000      0.0002645
      9.0970000      0.0002653
      9.0980000      0.0002640
      9.0990000      0.0002647
      9.1000000      0.0002675
      9.1010000      0.0002637
      9.1020000      0.0002621
      9.1030000      0.0002628
      9.1040000      0.0002626
      9.1050000      0.0002647
      9.1060000      0.0002643
      9.1070000      0.0002644
      9.1080000      0.0002643
      9.1090000      0.0002650
      9.1100000      0.0002652
      9.1110000      0.0002630
      9.1120000      0.0002631
      9.1130000      0.0002631
      9.1140000      0.0002639
      9.1150000      0.0002645
      9.1160000      0.0002650
      9.1170000      0.0002639
      9.1180000      0.0002648
      9.1190000      0.0002645
      9.1200000      0.0002637
      9.1210000      0.0002644
      9.1220000      0.0002651
      9.1230000      0.0002630
      9.1240000      0.0002643
      9.1250000      0.0002640
      9.1260000      0.0002637
      9.1270000      0.0002639
      9.1280000      0.0002647
      9.1290000      0.0002649
      9.1300000      0.0002643
      9.1310000      0.0002634
      9.1320000      0.0002650
      9.1330000      0.0002649
      9.1340000      0.0002631
      9.1350000      0.0002650
      9.1360000      0.0002647
      9.1370000      0.0002649
      9.1380000      0.0002648
      9.1390000      0.0002638
      9.1400000      0.0002639
      9.1410000      0.0002634
      9.1420000      0.0002634
      9.1430000      0.0002643
      9.1440000      0.0002634
      9.1450000      0.0002634
      9.1460000      0.0002632
      9.1470000      0.0002636
      9.1480000      0.0002643
      9.1490000      0.0002640
      9.1500000      0.0002643
      9.1510000      0.0002641
      9.1520000      0.0002643
      9.1530000      0.0002647
      9.1540000      0.0002623
      9.1550000      0.0002636
      9.1560000      0.0002643
      9.1570000      0.0002636
      9.1580000      0.0002625
      9.1590000      0.0002631
      9.1600000      0.0002635
      9.1610000      0.0002630
      9.1620000      0.0002634
      9.1630000      0.0002629
      9.1640000      0.0002643
      9.1650000      0.0002642
      9.1660000      0.0002656
      9.1670000      0.0002647
      9.1680000      0.0002651
      9.1690000      0.0002641
      9.1700000      0.0002642
      9.1710000      0.0002645
      9.1720000      0.0002641
      9.1730000      0.0002635
      9.1740000      0.0002648
      9.1750000      0.0002644
      9.1760000      0.0002641
      9.1770000      0.0002645
      9.1780000      0.0002643
      9.1790000      0.0002634
      9.1800000      0.0002623
      9.1810000      0.0002646
      9.1820000      0.0002634
      9.1830000      0.0002635
      9.1840000      0.0002626
      9.1850000      0.0002635
      9.1860000      0.0002634
      9.1870000      0.0002632
      9.1880000      0.0002647
      9.1890000      0.0002638
      9.1900000      0.0002653
      9.1910000      0.0002645
      9.1920000      0.0002633
      9.1930000      0.0002636
      9.1940000      0.0002641
      9.1950000      0.0002650
      9.1960000      0.0002632
      9.1970000      0.0002644
      9.1980000      0.0002640
      9.1990000      0.0002638
      9.2000000      0.0002620
      9.2010000      0.0002634
      9.2020000      0.0002645
      9.2030000      0.0002637
      9.2040000      0.0002643
      9.2050000      0.0002636
      9.2060000      0.0002641
      9.2070000      0.0002645
      9.2080000      0.0002638
      9.2090000      0.0002631
      9.2100000      0.0002640
      9.2110000      0.0002648
      9.2120000      0.0002645
      9.2130000      0.0002638
      9.2140000      0.0002636
      9.2150000      0.0002646
      9.2160000      0.0002644
      9.2170000      0.0002640
      9.2180000      0.0002644
      9.2190000      0.0002642
      9.2200000      0.0002647
      9.2210000      0.0002636
      9.2220000      0.0002652
      9.2230000      0.0002635
      9.2240000      0.0002641
      9.2250000      0.0002645
      9.2260000      0.0002633
      9.2270000      0.0002635
      9.2280000      0.0002638
      9.2290000      0.0002651
      9.2300000      0.0002637
      9.2310000      0.0002640
      9.2320000      0.0002644
      9.2330000      0.0002629
      9.2340000      0.0002635
      9.2350000      0.0002630
      9.2360000      0.0002632
      9.2370000      0.0002641
      9.2380000      0.0002616
      9.2390000      0.0002634
      9.2400000      0.0002634
      9.2410000      0.0002639
      9.2420000      0.0002635
      9.2430000      0.0002644
      9.2440000      0.0002631
      9.2450000      0.0002660
      9.2460000      0.0002639
      9.2470000      0.0002646
      9.2480000      0.0002639
      9.2490000      0.0002646
      9.2500000      0.0002641
      9.2510000      0.0002653
      9.2520000      0.0002658
      9.2530000      0.0002642
      9.2540000      0.0002650
      9.2550000      0.0002640
      9.2560000      0.0002643
      9.2570000      0.0002632
      9.2580000      0.0002630
      9.2590000      0.0002635
      9.2600000      0.0002636
      9.2610000      0.0002642
      9.2620000      0.0002634
      9.2630000      0.0002651
      9.2640000      0.0002656
      9.2650000      0.0002647
      9.2660000      0.0002645
      9.2670000      0.0002646
      9.2680000      0.0002639
      9.2690000      0.0002635
      9.2700000      0.0002639
      9.2710000      0.0002632
      9.2720000      0.0002651
      9.2730000      0.0002640
      9.2740000      0.0002645
      9.2750000      0.0002654
      9.2760000      0.0002657
      9.2770000      0.0002647
      9.2780000      0.0002652
      9.2790000      0.0002648
      9.2800000      0.0002643
      9.2810000      0.0002643
      9.2820000      0.0002635
      9.2830000      0.0002636
      9.2840000      0.0002624
      9.2850000      0.0002633
      9.2860000      0.0002636
      9.2870000      0.0002637
      9.2880000      0.0002639
      9.2890000      0.0002637
      9.2900000      0.0002636
      9.2910000      0.0002633
      9.2920000      0.0002627
      9.2930000      0.0002639
      9.2940000      0.0002635
      9.2950000      0.0002641
      9.2960000      0.0002644
      9.2970000      0.0002630
      9.2980000      0.0002641
      9.2990000      0.0002638
      9.3000000      0.0002639
      9.3010000      0.0002646
      9.3020000      0.0002651
      9.3030000      0.0002646
      9.3040000      0.0002646
      9.3050000      0.0002643
      9.3060000      0.0002641
      9.3070000      0.0002645
      9.3080000      0.0002637
      9.3090000      0.0002642
      9.3100000      0.0002654
      9.3110000      0.0002645
      9.3120000      0.0002640
      9.3130000      0.0002643
      9.3140000      0.0002634
      9.3150000      0.0002638
      9.3160000      0.0002642
      9.3170000      0.0002648
      9.3180000      0.0002647
      9.3190000      0.0002637
      9.3200000      0.0002638
      9.3210000      0.0002645
      9.3220000      0.0002631
      9.3230000      0.0002644
      9.3240000      0.0002636
      9.3250000      0.0002642
      9.3260000      0.0002636
      9.3270000      0.0002639
      9.3280000      0.0002649
      9.3290000      0.0002653
      9.3300000      0.0002645
      9.3310000      0.0002635
      9.3320000      0.0002635
      9.3330000      0.0002642
      9.3340000      0.0002636
      9.3350000      0.0002638
      9.3360000      0.0002629
      9.3370000      0.0002634
      9.3380000      0.0002636
      9.3390000      0.0002641
      9.3400000      0.0002637
      9.3410000      0.0002641
      9.3420000      0.0002644
      9.3430000      0.0002642
      9.3440000      0.0002641
      9.3450000      0.0002648
      9.3460000      0.0002644
      9.3470000      0.0002640
      9.3480000      0.0002638
      9.3490000      0.0002643
      9.3500000      0.0002651
      9.3510000      0.0002652
      9.3520000      0.0002640
      9.3530000      0.0002647
      9.3540000      0.0002643
      9.3550000      0.0002653
      9.3560000      0.0002639
      9.3570000      0.0002641
      9.3580000      0.0002635
      9.3590000      0.0002645
      9.3600000      0.0002637
      9.3610000      0.0002651
      9.3620000      0.0002647
      9.3630000      0.0002664
      9.3640000      0.0002649
      9.3650000      0.0002637
      9.3660000      0.0002630
      9.3670000      0.0002635
      9.3680000      0.0002635
      9.3690000      0.0002645
      9.3700000      0.0002631
      9.3710000      0.0002638
      9.3720000      0.0002637
      9.3730000      0.0002642
      9.3740000      0.0002628
      9.3750000      0.0002635
      9.3760000      0.0002643
      9.3770000      0.0002633
      9.3780000      0.0002637
      9.3790000      0.0002629
      9.3800000      0.0002629
      9.3810000      0.0002652
      9.3820000      0.0002660
      9.3830000      0.0002647
      9.3840000      0.0002656
      9.3850000      0.0002653
      9.3860000      0.0002659
      9.3870000      0.0002653
      9.3880000      0.0002666
      9.3890000      0.0002643
      9.3900000      0.0002643
      9.3910000      0.0002646
      9.3920000      0.0002641
      9.3930000      0.0002626
      9.3940000      0.0002642
      9.3950000      0.0002644
      9.3960000      0.0002649
      9.3970000      0.0002639
      9.3980000      0.0002645
      9.3990000      0.0002627
      9.4000000      0.0002633
      9.4010000      0.0002646
      9.4020000      0.0002628
      9.4030000      0.0002639
      9.4040000      0.0002648
      9.4050000      0.0002644
      9.4060000      0.0002643
      9.4070000      0.0002638
      9.4080000      0.0002622
      9.4090000      0.0002636
      9.4100000      0.0002638
      9.4110000      0.0002646
      9.4120000      0.0002649
      9.4130000      0.0002647
      9.4140000      0.0002643
      9.4150000      0.0002636
      9.4160000      0.0002639
      9.4170000      0.0002636
      9.4180000      0.0002628
      9.4190000      0.0002628
      9.4200000      0.0002632
      9.4210000      0.0002633
      9.4220000      0.0002648
      9.4230000      0.0002647
      9.4240000      0.0002645
      9.4250000      0.0002652
      9.4260000      0.0002638
      9.4270000      0.0002635
      9.4280000      0.0002636
      9.4290000      0.0002659
      9.4300000      0.0002647
      9.4310000      0.0002648
      9.4320000      0.0002644
      9.4330000      0.0002649
      9.4340000      0.0002658
      9.4350000      0.0002647
      9.4360000      0.0002639
      9.4370000      0.0002635
      9.4380000      0.0002617
      9.4390000      0.0002640
      9.4400000      0.0002651
      9.4410000      0.0002658
      9.4420000      0.0002648
      9.4430000      0.0002649
      9.4440000      0.0002635
      9.4450000      0.0002636
      9.4460000      0.0002638
      9.4470000      0.0002650
      9.4480000      0.0002643
      9.4490000      0.0002646
      9.4500000      0.0002648
      9.4510000      0.0002652
      9.4520000      0.0002655
      9.4530000      0.0002671
      9.4540000      0.0002653
      9.4550000      0.0002641
      9.4560000      0.0002646
      9.4570000      0.0002634
      9.4580000      0.0002631
      9.4590000      0.0002648
      9.4600000      0.0002641
      9.4610000      0.0002630
      9.4620000      0.0002650
      9.4630000      0.0002638
      9.4640000      0.0002659
      9.4650000      0.0002645
      9.4660000      0.0002631
      9.4670000      0.0002637
      9.4680000      0.0002635
      9.4690000      0.0002648
      9.4700000      0.0002638
      9.4710000      0.0002633
      9.4720000      0.0002649
      9.4730000      0.0002638
      9.4740000      0.0002641
      9.4750000      0.0002648
      9.4760000      0.0002640
      9.4770000      0.0002644
      9.4780000      0.0002644
      9.4790000      0.0002652
      9.4800000      0.0002647
      9.4810000      0.0002660
      9.4820000      0.0002645
      9.4830000      0.0002639
      9.4840000      0.0002643
      9.4850000      0.0002646
      9.4860000      0.0002652
      9.4870000      0.0002649
      9.4880000      0.0002649
      9.4890000      0.0002651
      9.4900000      0.0002641
      9.4910000      0.0002650
      9.4920000      0.0002640
      9.4930000      0.0002634
      9.4940000      0.0002653
      9.4950000      0.0002656
      9.4960000      0.0002649
      9.4970000      0.0002657
      9.4980000      0.0002644
      9.4990000      0.0002639
      9.5000000      0.0002646
      9.5010000      0.0002645
      9.5020000      0.0002641
      9.5030000      0.0002634
      9.5040000      0.0002625
      9.5050000      0.0002643
      9.5060000      0.0002633
      9.5070000      0.0002644
      9.5080000      0.0002640
      9.5090000      0.0002630
      9.5100000      0.0002643
      9.5110000      0.0002650
      9.5120000      0.0002641
      9.5130000      0.0002645
      9.5140000      0.0002653
      9.5150000      0.0002653
      9.5160000      0.0002640
      9.5170000      0.0002641
      9.5180000      0.0002645
      9.5190000      0.0002656
      9.5200000      0.0002643
      9.5210000      0.0002646
      9.5220000      0.0002637
      9.5230000      0.0002639
      9.5240000      0.0002643
      9.5250000      0.0002639
      9.5260000      0.0002638
      9.5270000      0.0002649
      9.5280000      0.0002649
      9.5290000      0.0002652
      9.5300000      0.0002645
      9.5310000      0.0002627
      9.5320000      0.0002650
      9.5330000      0.0002648
      9.5340000      0.0002638
      9.5350000      0.0002641
      9.5360000      0.0002651
      9.5370000      0.0002647
      9.5380000      0.0002659
      9.5390000      0.0002652
      9.5400000      0.0002655
      9.5410000      0.0002657
      9.5420000      0.0002647
      9.5430000      0.0002642
      9.5440000      0.0002642
      9.5450000      0.0002648
      9.5460000      0.0002650
      9.5470000      0.0002630
      9.5480000      0.0002638
      9.5490000      0.0002636
      9.5500000      0.0002647
      9.5510000      0.0002658
      9.5520000      0.0002631
      9.5530000      0.0002639
      9.5540000      0.0002635
      9.5550000      0.0002633
      9.5560000      0.0002639
      9.5570000      0.0002643
      9.5580000      0.0002634
      9.5590000      0.0002626
      9.5600000      0.0002648
      9.5610000      0.0002648
      9.5620000      0.0002648
      9.5630000      0.0002634
      9.5640000      0.0002628
      9.5650000      0.0002637
      9.5660000      0.0002643
      9.5670000      0.0002642
      9.5680000      0.0002643
      9.5690000      0.0002634
      9.5700000      0.0002652
      9.5710000      0.0002643
      9.5720000      0.0002643
      9.5730000      0.0002640
      9.5740000      0.0002645
      9.5750000      0.0002642
      9.5760000      0.0002642
      9.5770000      0.0002645
      9.5780000      0.0002640
      9.5790000      0.0002638
      9.5800000      0.0002647
      9.5810000      0.0002643
      9.5820000      0.0002644
      9.5830000      0.0002654
      9.5840000      0.0002649
      9.5850000      0.0002644
      9.5860000      0.0002645
      9.5870000      0.0002646
      9.5880000      0.0002646
      9.5890000      0.0002636
      9.5900000      0.0002638
      9.5910000      0.0002636
      9.5920000      0.0002631
      9.5930000      0.0002647
      9.5940000      0.0002652
      9.5950000      0.0002635
      9.5960000      0.0002642
      9.5970000      0.0002658
      9.5980000      0.0002648
      9.5990000      0.0002637
      9.6000000      0.0002641
      9.6010000      0.0002645
      9.6020000      0.0002639
      9.6030000      0.0002639
      9.6040000      0.0002639
      9.6050000      0.0002643
      9.6060000      0.0002666
      9.6070000      0.0002650
      9.6080000      0.0002637
      9.6090000      0.0002648
      9.6100000      0.0002648
      9.6110000      0.0002644
      9.6120000      0.0002641
      9.6130000      0.0002648
      9.6140000      0.0002630
      9.6150000      0.0002657
      9.6160000      0.0002651
      9.6170000      0.0002666
      9.6180000      0.0002637
      9.6190000      0.0002635
      9.6200000      0.0002634
      9.6210000      0.0002638
      9.6220000      0.0002649
      9.6230000      0.0002660
      9.6240000      0.0002639
      9.6250000      0.0002652
      9.6260000      0.0002650
      9.6270000      0.0002648
      9.6280000      0.0002657
      9.6290000      0.0002642
      9.6300000      0.0002644
      9.6310000      0.0002632
      9.6320000      0.0002636
      9.6330000      0.0002643
      9.6340000      0.0002643
      9.6350000      0.0002640
      9.6360000      0.0002657
      9.6370000      0.0002657
      9.6380000      0.0002641
      9.6390000      0.0002653
      9.6400000      0.0002654
      9.6410000      0.0002643
      9.6420000      0.0002640
      9.6430000      0.0002637
      9.6440000      0.0002635
      9.6450000      0.0002644
      9.6460000      0.0002637
      9.6470000      0.0002637
      9.6480000      0.0002643
      9.6490000      0.0002657
      9.6500000      0.0002647
      9.6510000      0.0002646
      9.6520000      0.0002645
      9.6530000      0.0002651
      9.6540000      0.0002636
      9.6550000      0.0002628
      9.6560000      0.0002640
      9.6570000      0.0002638
      9.6580000      0.0002647
      9.6590000      0.0002648
      9.6600000      0.0002668
      9.6610000      0.0002647
      9.6620000      0.0002640
      9.6630000      0.0002644
      9.6640000      0.0002639
      9.6650000      0.0002643
      9.6660000      0.0002644
      9.6670000      0.0002646
      9.6680000      0.0002640
      9.6690000      0.0002635
      9.6700000      0.0002642
      9.6710000      0.0002636
      9.6720000      0.0002638
      9.6730000      0.0002637
      9.6740000      0.0002636
      9.6750000      0.0002637
      9.6760000      0.0002636
      9.6770000      0.0002642
      9.6780000      0.0002664
      9.6790000      0.0002662
      9.6800000      0.0002643
      9.6810000      0.0002644
      9.6820000      0.0002646
      9.6830000      0.0002643
      9.6840000      0.0002640
      9.6850000      0.0002641
      9.6860000      0.0002640
      9.6870000      0.0002640
      9.6880000      0.0002638
      9.6890000      0.0002642
      9.6900000      0.0002644
      9.6910000      0.0002630
      9.6920000      0.0002636
      9.6930000      0.0002646
      9.6940000      0.0002657
      9.6950000      0.0002648
      9.6960000      0.0002631
      9.6970000      0.0002640
      9.6980000      0.0002642
      9.6990000      0.0002647
      9.7000000      0.0002642
      9.7010000      0.0002628
      9.7020000      0.0002650
      9.7030000      0.0002641
      9.7040000      0.0002630
      9.7050000      0.0002630
      9.7060000      0.0002632
      9.7070000      0.0002638
      9.7080000      0.0002661
      9.7090000      0.0002668
      9.7100000      0.0002650
      9.7110000      0.0002641
      9.7120000      0.0002639
      9.7130000      0.0002647
      9.7140000      0.0002648
      9.7150000      0.0002643
      9.7160000      0.0002650
      9.7170000      0.0002657
      9.7180000      0.0002640
      9.7190000      0.0002642
      9.7200000      0.0002640
      9.7210000      0.0002643
      9.7220000      0.0002648
      9.7230000      0.0002644
      9.7240000      0.0002638
      9.7250000      0.0002631
      9.7260000      0.0002627
      9.7270000      0.0002650
      9.7280000      0.0002645
      9.7290000      0.0002649
      9.7300000      0.0002636
      9.7310000      0.0002651
      9.7320000      0.0002641
      9.7330000      0.0002654
      9.7340000      0.0002650
      9.7350000      0.0002651
      9.7360000      0.0002653
      9.7370000      0.0002655
      9.7380000      0.0002647
      9.7390000      0.0002653
      9.7400000      0.0002644
      9.7410000      0.0002655
      9.7420000      0.0002649
      9.7430000      0.0002642
      9.7440000      0.0002659
      9.7450000      0.0002638
      9.7460000      0.0002636
      9.7470000      0.0002642
      9.7480000      0.0002643
      9.7490000      0.0002636
      9.7500000      0.0002628
      9.7510000      0.0002637
      9.7520000      0.0002651
      9.7530000      0.0002639
      9.7540000      0.0002648
      9.7550000      0.0002652
      9.7560000      0.0002643
      9.7570000      0.0002646
      9.7580000      0.0002650
      9.7590000      0.0002646
      9.7600000      0.0002645
      9.7610000      0.0002649
      9.7620000      0.0002630
      9.7630000      0.0002649
      9.7640000      0.0002645
      9.7650000      0.0002646
      9.7660000      0.0002653
      9.7670000      0.0002649
      9.7680000      0.0002653
      9.7690000      0.0002650
      9.7700000      0.0002650
      9.7710000      0.0002648
      9.7720000      0.0002638
      9.7730000      0.0002639
      9.7740000      0.0002635
      9.7750000      0.0002650
      9.7760000      0.0002647
      9.7770000      0.0002639
      9.7780000      0.0002642
      9.7790000      0.0002638
      9.7800000      0.0002625
      9.7810000      0.0002629
      9.7820000      0.0002638
      9.7830000      0.0002644
      9.7840000      0.0002640
      9.7850000      0.0002641
      9.7860000      0.0002645
      9.7870000      0.0002631
      9.7880000      0.0002654
      9.7890000      0.0002653
      9.7900000      0.0002644
      9.7910000      0.0002641
      9.7920000      0.0002633
      9.7930000      0.0002646
      9.7940000      0.0002638
      9.7950000      0.0002637
      9.7960000      0.0002644
      9.7970000      0.0002658
      9.7980000      0.0002660
      9.7990000      0.0002659
      9.8000000      0.0002644
      9.8010000      0.0002640
      9.8020000      0.0002646
      9.8030000      0.0002638
      9.8040000      0.0002650
      9.8050000      0.0002662
      9.8060000      0.0002652
      9.8070000      0.0002643
      9.8080000      0.0002646
      9.8090000      0.0002630
      9.8100000      0.0002634
      9.8110000      0.0002633
      9.8120000      0.0002630
      9.8130000      0.0002638
      9.8140000      0.0002631
      9.8150000      0.0002637
      9.8160000      0.0002639
      9.8170000      0.0002638
      9.8180000      0.0002643
      9.8190000      0.0002649
      9.8200000      0.0002640
      9.8210000      0.0002625
      9.8220000      0.0002638
      9.8230000      0.0002642
      9.8240000      0.0002662
      9.8250000      0.0002652
      9.8260000      0.0002641
      9.8270000      0.0002652
      9.8280000      0.0002647
      9.8290000      0.0002648
      9.8300000      0.0002644
      9.8310000      0.0002642
      9.8320000      0.0002655
      9.8330000      0.0002641
      9.8340000      0.0002646
      9.8350000      0.0002639
      9.8360000      0.0002647
      9.8370000      0.0002654
      9.8380000      0.0002654
      9.8390000      0.0002660
      9.8400000      0.0002645
      9.8410000      0.0002631
      9.8420000      0.0002626
      9.8430000      0.0002637
      9.8440000      0.0002634
      9.8450000      0.0002645
      9.8460000      0.0002643
      9.8470000      0.0002631
      9.8480000      0.0002637
      9.8490000      0.0002639
      9.8500000      0.0002648
      9.8510000      0.0002635
      9.8520000      0.0002624
      9.8530000      0.0002635
      9.8540000      0.0002638
      9.8550000      0.0002645
      9.8560000      0.0002633
      9.8570000      0.0002646
      9.8580000      0.0002655
      9.8590000      0.0002655
      9.8600000      0.0002656
      9.8610000      0.0002665
      9.8620000      0.0002654
      9.8630000      0.0002660
      9.8640000      0.0002657
      9.8650000      0.0002654
      9.8660000      0.0002652
      9.8670000      0.0002642
      9.8680000      0.0002643
      9.8690000      0.0002642
      9.8700000      0.0002642
      9.8710000      0.0002637
      9.8720000      0.0002651
      9.8730000      0.0002643
      9.8740000      0.0002629
      9.8750000      0.0002644
      9.8760000      0.0002646
      9.8770000      0.0002638
      9.8780000      0.0002654
      9.8790000      0.0002643
      9.8800000      0.0002637
      9.8810000      0.0002627
      9.8820000      0.0002639
      9.8830000      0.0002629
      9.8840000      0.0002643
      9.8850000      0.0002637
      9.8860000      0.0002641
      9.8870000      0.0002620
      9.8880000      0.0002640
      9.8890000      0.0002645
      9.8900000      0.0002645
      9.8910000      0.0002633
      9.8920000      0.0002627
      9.8930000      0.0002629
      9.8940000      0.0002627
      9.8950000      0.0002629
      9.8960000      0.0002628
      9.8970000      0.0002635
      9.8980000      0.0002637
      9.8990000      0.0002628
      9.9000000      0.0002638
      9.9010000      0.0002639
      9.9020000      0.0002643
      9.9030000      0.0002648
      9.9040000      0.0002651
      9.9050000      0.0002644
      9.9060000      0.0002648
      9.9070000      0.0002644
      9.9080000      0.0002642
      9.9090000      0.0002643
      9.9100000      0.0002643
      9.9110000      0.0002646
      9.9120000      0.0002640
      9.9130000      0.0002639
      9.9140000      0.0002642
      9.9150000      0.0002646
      9.9160000      0.0002645
      9.9170000      0.0002662
      9.9180000      0.0002646
      9.9190000      0.0002642
      9.9200000      0.0002638
      9.9210000      0.0002643
      9.9220000      0.0002643
      9.9230000      0.0002651
      9.9240000      0.0002639
      9.9250000      0.0002636
      9.9260000      0.0002640
      9.9270000      0.0002652
      9.9280000      0.0002636
      9.9290000      0.0002633
      9.9300000      0.0002647
      9.9310000      0.0002652
      9.9320000      0.0002640
      9.9330000      0.0002644
      9.9340000      0.0002635
      9.9350000      0.0002638
      9.9360000      0.0002643
      9.9370000      0.0002655
      9.9380000      0.0002641
      9.9390000      0.0002637
      9.9400000      0.0002643
      9.9410000      0.0002637
      9.9420000      0.0002633
      9.9430000      0.0002656
      9.9440000      0.0002647
      9.9450000      0.0002637
      9.9460000      0.0002652
      9.9470000      0.0002641
      9.9480000      0.0002653
      9.9490000      0.0002648
      9.9500000      0.0002639
      9.9510000      0.0002645
      9.9520000      0.0002658
      9.9530000      0.0002657
      9.9540000      0.0002652
      9.9550000      0.0002649
      9.9560000      0.0002636
      9.9570000      0.0002642
      9.9580000      0.0002644
      9.9590000      0.0002638
      9.9600000      0.0002642
      9.9610000      0.0002634
      9.9620000      0.0002631
      9.9630000      0.0002620
      9.9640000      0.0002637
      9.9650000      0.0002634
      9.9660000      0.0002641
      9.9670000      0.0002646
      9.9680000      0.0002651
      9.9690000      0.0002639
      9.9700000      0.0002633
      9.9710000      0.0002648
      9.9720000      0.0002647
      9.9730000      0.0002633
      9.9740000      0.0002641
      9.9750000      0.0002641
      9.9760000      0.0002647
      9.9770000      0.0002648
      9.9780000      0.0002654
      9.9790000      0.0002641
      9.9800000      0.0002657
      9.9810000      0.0002652
      9.9820000      0.0002633
      9.9830000      0.0002642
      9.9840000      0.0002645
      9.9850000      0.0002656
      9.9860000      0.0002646
      9.9870000      0.0002642
      9.9880000      0.0002643
      9.9890000      0.0002641
      9.9900000      0.0002644
      9.9910000      0.0002646
      9.9920000      0.0002633
      9.9930000      0.0002641
      9.9940000      0.0002650
      9.9950000      0.0002648
      9.9960000      0.0002632
      9.9970000      0.0002629
      9.9980000      0.0002642
      9.9990000      0.0002636
     10.0000000      0.0002647
     10.0010000      0.0002649
     10.0020000      0.0002641
     10.0030000      0.0002640
     10.0040000      0.0002644
     10.0050000      0.0002648
     10.0060000      0.0002647
     10.0070000      0.0002642
     10.0080000      0.0002643
     10.0090000      0.0002637
     10.0100000      0.0002637
     10.0110000      0.0002644
     10.0120000      0.0002655
     10.0130000      0.0002642
     10.0140000      0.0002635
     10.0150000      0.0002633
     10.0160000      0.0002641
     10.0170000      0.0002651
     10.0180000      0.0002636
     10.0190000      0.0002640
     10.0200000      0.0002639
     10.0210000      0.0002650
     10.0220000      0.0002646
     10.0230000      0.0002642
     10.0240000      0.0002635
     10.0250000      0.0002639
     10.0260000      0.0002638
     10.0270000      0.0002652
     10.0280000      0.0002645
     10.0290000      0.0002650
     10.0300000      0.0002643
     10.0310000      0.0002639
     10.0320000      0.0002645
     10.0330000      0.0002648
     10.0340000      0.0002657
     10.0350000      0.0002655
     10.0360000      0.0002657
     10.0370000      0.0002649
     10.0380000      0.0002641
     10.0390000      0.0002647
     10.0400000      0.0002648
     10.0410000      0.0002645
     10.0420000      0.0002663
     10.0430000      0.0002654
     10.0440000      0.0002650
     10.0450000      0.0002650
     10.0460000      0.0002648
     10.0470000      0.0002653
     10.0480000      0.0002647
     10.0490000      0.0002649
     10.0500000      0.0002636
     10.0510000      0.0002643
     10.0520000      0.0002651
     10.0530000      0.0002646
     10.0540000      0.0002643
     10.0550000      0.0002645
     10.0560000      0.0002634
     10.0570000      0.0002645
     10.0580000      0.0002655
     10.0590000      0.0002655
     10.0600000      0.0002640
     10.0610000      0.0002639
     10.0620000      0.0002631
     10.0630000      0.0002644
     10.0640000      0.0002638
     10.0650000      0.0002655
     10.0660000      0.0002646
     10.0670000      0.0002637
     10.0680000      0.0002635
     10.0690000      0.0002633
     10.0700000      0.0002626
     10.0710000      0.0002630
     10.0720000      0.0002647
     10.0730000      0.0002644
     10.0740000      0.0002646
     10.0750000      0.0002650
     10.0760000      0.0002639
     10.0770000      0.0002648
     10.0780000      0.0002645
     10.0790000      0.0002654
     10.0800000      0.0002647
     10.0810000      0.0002652
     10.0820000      0.0002652
     10.0830000      0.0002641
     10.0840000      0.0002642
     10.0850000      0.0002643
     10.0860000      0.0002645
     10.0870000      0.0002649
     10.0880000      0.0002637
     10.0890000      0.0002635
     10.0900000      0.0002650
     10.0910000      0.0002648
     10.0920000      0.0002627
     10.0930000      0.0002635
     10.0940000      0.0002643
     10.0950000      0.0002640
     10.0960000      0.0002632
     10.0970000      0.0002637
     10.0980000      0.0002645
     10.0990000      0.0002629
     10.1000000      0.0002638
     10.1010000      0.0002637
     10.1020000      0.0002643
     10.1030000      0.0002650
     10.1040000      0.0002647
     10.1050000      0.0002649
     10.1060000      0.0002659
     10.1070000      0.0002646
     10.1080000      0.0002631
     10.1090000      0.0002631
     10.1100000      0.0002640
     10.1110000      0.0002641
     10.1120000      0.0002650
     10.1130000      0.0002642
     10.1140000      0.0002643
     10.1150000      0.0002637
     10.1160000      0.0002645
     10.1170000      0.0002645
     10.1180000      0.0002646
     10.1190000      0.0002633
     10.1200000      0.0002634
     10.1210000      0.0002638
     10.1220000      0.0002638
     10.1230000      0.0002648
     10.1240000      0.0002638
     10.1250000      0.0002656
     10.1260000      0.0002646
     10.1270000      0.0002649
     10.1280000      0.0002657
     10.1290000      0.0002638
     10.1300000      0.0002639
     10.1310000      0.0002633
     10.1320000      0.0002640
     10.1330000      0.0002632
     10.1340000      0.0002634
     10.1350000      0.0002639
     10.1360000      0.0002647
     10.1370000      0.0002634
     10.1380000      0.0002627
     10.1390000      0.0002648
     10.1400000      0.0002643
     10.1410000      0.0002651
     10.1420000      0.0002656
     10.1430000      0.0002652
     10.1440000      0.0002647
     10.1450000      0.0002636
     10.1460000      0.0002649
     10.1470000      0.0002651
     10.1480000      0.0002642
     10.1490000      0.0002656
     10.1500000      0.0002650
     10.1510000      0.0002641
     10.1520000      0.0002635
     10.1530000      0.0002647
     10.1540000      0.0002655
     10.1550000      0.0002650
     10.1560000      0.0002657
     10.1570000      0.0002657
     10.1580000      0.0002654
     10.1590000      0.0002646
     10.1600000      0.0002625
     10.1610000      0.0002641
     10.1620000      0.0002639
     10.1630000      0.0002648
     10.1640000      0.0002651
     10.1650000      0.0002653
     10.1660000      0.0002649
     10.1670000      0.0002642
     10.1680000      0.0002646
     10.1690000      0.0002642
     10.1700000      0.0002644
     10.1710000      0.0002642
     10.1720000      0.0002647
     10.1730000      0.0002644
     10.1740000      0.0002641
     10.1750000      0.0002644
     10.1760000      0.0002637
     10.1770000      0.0002632
     10.1780000      0.0002629
     10.1790000      0.0002645
     10.1800000      0.0002654
     10.1810000      0.0002653
     10.1820000      0.0002641
     10.1830000      0.0002648
     10.1840000      0.0002647
     10.1850000      0.0002644
     10.1860000      0.0002655
     10.1870000      0.0002651
     10.1880000      0.0002649
     10.1890000      0.0002645
     10.1900000      0.0002643
     10.1910000      0.0002637
     10.1920000      0.0002652
     10.1930000      0.0002657
     10.1940000      0.0002650
     10.1950000      0.0002639
     10.1960000      0.0002646
     10.1970000      0.0002644
     10.1980000      0.0002649
     10.1990000      0.0002629
     10.2000000      0.0002643
     10.2010000      0.0002635
     10.2020000      0.0002633
     10.2030000      0.0002640
     10.2040000      0.0002644
     10.2050000      0.0002638
     10.2060000      0.0002630
     10.2070000      0.0002633
     10.2080000      0.0002630
     10.2090000      0.0002645
     10.2100000      0.0002633
     10.2110000      0.0002633
     10.2120000      0.0002644
     10.2130000      0.0002639
     10.2140000      0.0002637
     10.2150000      0.0002641
     10.2160000      0.0002651
     10.2170000      0.0002642
     10.2180000      0.0002652
     10.2190000      0.0002660
     10.2200000      0.0002658
     10.2210000      0.0002639
     10.2220000      0.0002634
     10.2230000      0.0002641
     10.2240000      0.0002639
     10.2250000      0.0002639
     10.2260000      0.0002652
     10.2270000      0.0002641
     10.2280000      0.0002631
     10.2290000      0.0002638
     10.2300000      0.0002633
     10.2310000      0.0002635
     10.2320000      0.0002637
     10.2330000      0.0002642
     10.2340000      0.0002633
     10.2350000      0.0002640
     10.2360000      0.0002636
     10.2370000      0.0002653
     10.2380000      0.0002644
     10.2390000      0.0002635
     10.2400000      0.0002640
     10.2410000      0.0002637
     10.2420000      0.0002644
     10.2430000      0.0002657
     10.2440000      0.0002651
     10.2450000      0.0002653
     10.2460000      0.0002638
     10.2470000      0.0002636
     10.2480000      0.0002651
     10.2490000      0.0002644
     10.2500000      0.0002641
     10.2510000      0.0002652
     10.2520000      0.0002651
     10.2530000      0.0002643
     10.2540000      0.0002650
     10.2550000      0.0002646
     10.2560000      0.0002655
     10.2570000      0.0002658
     10.2580000      0.0002648
     10.2590000      0.0002644
     10.2600000      0.0002642
     10.2610000      0.0002639
     10.2620000      0.0002639
     10.2630000      0.0002648
     10.2640000      0.0002640
     10.2650000      0.0002648
     10.2660000      0.0002647
     10.2670000      0.0002624
     10.2680000      0.0002634
     10.2690000      0.0002635
     10.2700000      0.0002646
     10.2710000      0.0002650
     10.2720000      0.0002649
     10.2730000      0.0002640
     10.2740000      0.0002643
     10.2750000      0.0002628
     10.2760000      0.0002643
     10.2770000      0.0002658
     10.2780000      0.0002655
     10.2790000      0.0002657
     10.2800000      0.0002655
     10.2810000      0.0002644
     10.2820000      0.0002632
     10.2830000      0.0002638
     10.2840000      0.0002649
     10.2850000      0.0002652
     10.2860000      0.0002642
     10.2870000      0.0002640
     10.2880000      0.0002649
     10.2890000      0.0002653
     10.2900000      0.0002638
     10.2910000      0.0002645
     10.2920000      0.0002647
     10.2930000      0.0002642
     10.2940000      0.0002646
     10.2950000      0.0002642
     10.2960000      0.0002647
     10.2970000      0.0002638
     10.2980000      0.0002631
     10.2990000      0.0002642
     10.3000000      0.0002640
     10.3010000      0.0002643
     10.3020000      0.0002646
     10.3030000      0.0002657
     10.3040000      0.0002658
     10.3050000      0.0002647
     10.3060000      0.0002641
     10.3070000      0.0002645
     10.3080000      0.0002644
     10.3090000      0.0002653
     10.3100000      0.0002644
     10.3110000      0.0002641
     10.3120000      0.0002640
     10.3130000      0.0002646
     10.3140000      0.0002646
     10.3150000      0.0002647
     10.3160000      0.0002637
     10.3170000      0.0002646
     10.3180000      0.0002647
     10.3190000      0.0002645
     10.3200000      0.0002656
     10.3210000      0.0002647
     10.3220000      0.0002656
     10.3230000      0.0002630
     10.3240000      0.0002641
     10.3250000      0.0002633
     10.3260000      0.0002644
     10.3270000      0.0002630
     10.3280000      0.0002648
     10.3290000      0.0002650
     10.3300000      0.0002643
     10.3310000      0.0002653
     10.3320000      0.0002652
     10.3330000      0.0002645
     10.3340000      0.0002647
     10.3350000      0.0002655
     10.3360000      0.0002653
     10.3370000      0.0002639
     10.3380000      0.0002650
     10.3390000      0.0002654
     10.3400000      0.0002646
     10.3410000      0.0002646
     10.3420000      0.0002646
     10.3430000      0.0002650
     10.3440000      0.0002641
     10.3450000      0.0002648
     10.3460000      0.0002648
     10.3470000      0.0002637
     10.3480000      0.0002649
     10.3490000      0.0002644
     10.3500000      0.0002647
     10.3510000      0.0002639
     10.3520000      0.0002641
     10.3530000      0.0002646
     10.3540000      0.0002652
     10.3550000      0.0002653
     10.3560000      0.0002661
     10.3570000      0.0002642
     10.3580000      0.0002648
     10.3590000      0.0002652
     10.3600000      0.0002634
     10.3610000      0.0002645
     10.3620000      0.0002642
     10.3630000      0.0002644
     10.3640000      0.0002648
     10.3650000      0.0002650
     10.3660000      0.0002647
     10.3670000      0.0002655
     10.3680000      0.0002649
     10.3690000      0.0002654
     10.3700000      0.0002656
     10.3710000      0.0002644
     10.3720000      0.0002645
     10.3730000      0.0002654
     10.3740000      0.0002641
     10.3750000      0.0002646
     10.3760000      0.0002639
     10.3770000      0.0002638
     10.3780000      0.0002648
     10.3790000      0.0002641
     10.3800000      0.0002638
     10.3810000      0.0002641
     10.3820000      0.0002645
     10.3830000      0.0002637
     10.3840000      0.0002636
     10.3850000      0.0002643
     10.3860000      0.0002645
     10.3870000      0.0002639
     10.3880000      0.0002637
     10.3890000      0.0002664
     10.3900000      0.0002660
     10.3910000      0.0002653
     10.3920000      0.0002646
     10.3930000      0.0002642
     10.3940000      0.0002653
     10.3950000      0.0002653
     10.3960000      0.0002648
     10.3970000      0.0002653
     10.3980000      0.0002641
     10.3990000      0.0002642
     10.4000000      0.0002648
     10.4010000      0.0002649
     10.4020000      0.0002639
     10.4030000      0.0002641
     10.4040000      0.0002636
     10.4050000      0.0002649
     10.4060000      0.0002641
     10.4070000      0.0002647
     10.4080000      0.0002647
     10.4090000      0.0002647
     10.4100000      0.0002652
     10.4110000      0.0002634
     10.4120000      0.0002644
     10.4130000      0.0002648
     10.4140000      0.0002652
     10.4150000      0.0002637
     10.4160000      0.0002650
     10.4170000      0.0002631
     10.4180000      0.0002651
     10.4190000      0.0002647
     10.4200000      0.0002655
     10.4210000      0.0002633
     10.4220000      0.0002636
     10.4230000      0.0002650
     10.4240000      0.0002670
     10.4250000      0.0002660
     10.4260000      0.0002666
     10.4270000      0.0002644
     10.4280000      0.0002641
     10.4290000      0.0002650
     10.4300000      0.0002655
     10.4310000      0.0002648
     10.4320000      0.0002652
     10.4330000      0.0002650
     10.4340000      0.0002638
     10.4350000      0.0002648
     10.4360000      0.0002664
     10.4370000      0.0002666
     10.4380000      0.0002655
     10.4390000      0.0002637
     10.4400000      0.0002633
     10.4410000      0.0002643
     10.4420000      0.0002633
     10.4430000      0.0002659
     10.4440000      0.0002637
     10.4450000      0.0002644
     10.4460000      0.0002647
     10.4470000      0.0002650
     10.4480000      0.0002664
     10.4490000      0.0002658
     10.4500000      0.0002662
     10.4510000      0.0002663
     10.4520000      0.0002667
     10.4530000      0.0002655
     10.4540000      0.0002649
     10.4550000      0.0002642
     10.4560000      0.0002645
     10.4570000      0.0002643
     10.4580000      0.0002643
     10.4590000      0.0002641
     10.4600000      0.0002641
     10.4610000      0.0002642
     10.4620000      0.0002647
     10.4630000      0.0002644
     10.4640000      0.0002644
     10.4650000      0.0002649
     10.4660000      0.0002646
     10.4670000      0.0002645
     10.4680000      0.0002640
     10.4690000      0.0002644
     10.4700000      0.0002646
     10.4710000      0.0002647
     10.4720000      0.0002645
     10.4730000      0.0002645
     10.4740000      0.0002634
     10.4750000      0.0002637
     10.4760000      0.0002633
     10.4770000      0.0002631
     10.4780000      0.0002650
     10.4790000      0.0002639
     10.4800000      0.0002641
     10.4810000      0.0002639
     10.4820000      0.0002647
     10.4830000      0.0002650
     10.4840000      0.0002634
     10.4850000      0.0002653
     10.4860000      0.0002654
     10.4870000      0.0002638
     10.4880000      0.0002646
     10.4890000      0.0002650
     10.4900000      0.0002636
     10.4910000      0.0002651
     10.4920000      0.0002652
     10.4930000      0.0002637
     10.4940000      0.0002648
     10.4950000      0.0002646
     10.4960000      0.0002649
     10.4970000      0.0002635
     10.4980000      0.0002635
     10.4990000      0.0002648
     10.5000000      0.0002667
     10.5010000      0.0002657
     10.5020000      0.0002644
     10.5030000      0.0002633
     10.5040000      0.0002661
     10.5050000      0.0002651
     10.5060000      0.0002646
     10.5070000      0.0002637
     10.5080000      0.0002627
     10.5090000      0.0002641
     10.5100000      0.0002639
     10.5110000      0.0002631
     10.5120000      0.0002637
     10.5130000      0.0002642
     10.5140000      0.0002642
     10.5150000      0.0002636
     10.5160000      0.0002633
     10.5170000      0.0002655
     10.5180000      0.0002645
     10.5190000      0.0002648
     10.5200000      0.0002641
     10.5210000      0.0002630
     10.5220000      0.0002641
     10.5230000      0.0002644
     10.5240000      0.0002644
     10.5250000      0.0002660
     10.5260000      0.0002644
     10.5270000      0.0002651
     10.5280000      0.0002643
     10.5290000      0.0002616
     10.5300000      0.0002640
     10.5310000      0.0002645
     10.5320000      0.0002636
     10.5330000      0.0002628
     10.5340000      0.0002632
     10.5350000      0.0002638
     10.5360000      0.0002637
     10.5370000      0.0002636
     10.5380000      0.0002645
     10.5390000      0.0002652
     10.5400000      0.0002659
     10.5410000      0.0002654
     10.5420000      0.0002649
     10.5430000      0.0002630
     10.5440000      0.0002645
     10.5450000      0.0002648
     10.5460000      0.0002645
     10.5470000      0.0002637
     10.5480000      0.0002649
     10.5490000      0.0002630
     10.5500000      0.0002633
     10.5510000      0.0002639
     10.5520000      0.0002641
     10.5530000      0.0002657
     10.5540000      0.0002634
     10.5550000      0.0002649
     10.5560000      0.0002635
     10.5570000      0.0002646
     10.5580000      0.0002654
     10.5590000      0.0002644
     10.5600000      0.0002644
     10.5610000      0.0002633
     10.5620000      0.0002633
     10.5630000      0.0002661
     10.5640000      0.0002654
     10.5650000      0.0002649
     10.5660000      0.0002650
     10.5670000      0.0002662
     10.5680000      0.0002654
     10.5690000      0.0002644
     10.5700000      0.0002651
     10.5710000      0.0002653
     10.5720000      0.0002650
     10.5730000      0.0002647
     10.5740000      0.0002640
     10.5750000      0.0002661
     10.5760000      0.0002659
     10.5770000      0.0002646
     10.5780000      0.0002636
     10.5790000      0.0002653
     10.5800000      0.0002652
     10.5810000      0.0002655
     10.5820000      0.0002657
     10.5830000      0.0002644
     10.5840000      0.0002651
     10.5850000      0.0002649
     10.5860000      0.0002647
     10.5870000      0.0002642
     10.5880000      0.0002648
     10.5890000      0.0002636
     10.5900000      0.0002653
     10.5910000      0.0002634
     10.5920000      0.0002650
     10.5930000      0.0002635
     10.5940000      0.0002653
     10.5950000      0.0002650
     10.5960000      0.0002643
     10.5970000      0.0002641
     10.5980000      0.0002635
     10.5990000      0.0002661
     10.6000000      0.0002664
     10.6010000      0.0002661
     10.6020000      0.0002642
     10.6030000      0.0002638
     10.6040000      0.0002640
     10.6050000      0.0002633
     10.6060000      0.0002642
     10.6070000      0.0002652
     10.6080000      0.0002646
     10.6090000      0.0002643
     10.6100000      0.0002642
     10.6110000      0.0002645
     10.6120000      0.0002638
     10.6130000      0.0002646
     10.6140000      0.0002641
     10.6150000      0.0002649
     10.6160000      0.0002646
     10.6170000      0.0002644
     10.6180000      0.0002632
     10.6190000      0.0002641
     10.6200000      0.0002633
     10.6210000      0.0002634
     10.6220000      0.0002652
     10.6230000      0.0002651
     10.6240000      0.0002649
     10.6250000      0.0002657
     10.6260000      0.0002660
     10.6270000      0.0002637
     10.6280000      0.0002640
     10.6290000      0.0002635
     10.6300000      0.0002643
     10.6310000      0.0002645
     10.6320000      0.0002629
     10.6330000      0.0002654
     10.6340000      0.0002645
     10.6350000      0.0002650
     10.6360000      0.0002656
     10.6370000      0.0002652
     10.6380000      0.0002652
     10.6390000      0.0002645
     10.6400000      0.0002646
     10.6410000      0.0002645
     10.6420000      0.0002659
     10.6430000      0.0002645
     10.6440000      0.0002633
     10.6450000      0.0002643
     10.6460000      0.0002624
     10.6470000      0.0002645
     10.6480000      0.0002648
     10.6490000      0.0002653
     10.6500000      0.0002656
     10.6510000      0.0002654
     10.6520000      0.0002649
     10.6530000      0.0002652
     10.6540000      0.0002659
     10.6550000      0.0002653
     10.6560000      0.0002646
     10.6570000      0.0002644
     10.6580000      0.0002638
     10.6590000      0.0002648
     10.6600000      0.0002665
     10.6610000      0.0002643
     10.6620000      0.0002652
     10.6630000      0.0002652
     10.6640000      0.0002653
     10.6650000      0.0002660
     10.6660000      0.0002660
     10.6670000      0.0002649
     10.6680000      0.0002660
     10.6690000      0.0002662
     10.6700000      0.0002660
     10.6710000      0.0002645
     10.6720000      0.0002661
     10.6730000      0.0002637
     10.6740000      0.0002638
     10.6750000      0.0002634
     10.6760000      0.0002646
     10.6770000      0.0002640
     10.6780000      0.0002650
     10.6790000      0.0002651
     10.6800000      0.0002637
     10.6810000      0.0002651
     10.6820000      0.0002656
     10.6830000      0.0002636
     10.6840000      0.0002655
     10.6850000      0.0002645
     10.6860000      0.0002655
     10.6870000      0.0002648
     10.6880000      0.0002652
     10.6890000      0.0002655
     10.6900000      0.0002633
     10.6910000      0.0002645
     10.6920000      0.0002637
     10.6930000      0.0002658
     10.6940000      0.0002659
     10.6950000      0.0002645
     10.6960000      0.0002650
     10.6970000      0.0002654
     10.6980000      0.0002656
     10.6990000      0.0002649
     10.7000000      0.0002647
     10.7010000      0.0002641
     10.7020000      0.0002634
     10.7030000      0.0002641
     10.7040000      0.0002640
     10.7050000      0.0002630
     10.7060000      0.0002616
     10.7070000      0.0002637
     10.7080000      0.0002645
     10.7090000      0.0002633
     10.7100000      0.0002648
     10.7110000      0.0002644
     10.7120000      0.0002654
     10.7130000      0.0002648
     10.7140000      0.0002645
     10.7150000      0.0002649
     10.7160000      0.0002649
     10.7170000      0.0002652
     10.7180000      0.0002655
     10.7190000      0.0002658
     10.7200000      0.0002656
     10.7210000      0.0002638
     10.7220000      0.0002643
     10.7230000      0.0002649
     10.7240000      0.0002643
     10.7250000      0.0002644
     10.7260000      0.0002653
     10.7270000      0.0002649
     10.7280000      0.0002646
     10.7290000      0.0002658
     10.7300000      0.0002657
     10.7310000      0.0002647
     10.7320000      0.0002654
     10.7330000      0.0002644
     10.7340000      0.0002644
     10.7350000      0.0002649
     10.7360000      0.0002656
     10.7370000      0.0002654
     10.7380000      0.0002658
     10.7390000      0.0002648
     10.7400000      0.0002643
     10.7410000      0.0002646
     10.7420000      0.0002640
     10.7430000      0.0002656
     10.7440000      0.0002656
     10.7450000      0.0002651
     10.7460000      0.0002640
     10.7470000      0.0002641
     10.7480000      0.0002641
     10.7490000      0.0002639
     10.7500000      0.0002644
     10.7510000      0.0002655
     10.7520000      0.0002654
     10.7530000      0.0002646
     10.7540000      0.0002647
     10.7550000      0.0002640
     10.7560000      0.0002634
     10.7570000      0.0002648
     10.7580000      0.0002643
     10.7590000      0.0002637
     10.7600000      0.0002645
     10.7610000      0.0002638
     10.7620000      0.0002625
     10.7630000      0.0002643
     10.7640000      0.0002646
     10.7650000      0.0002644
     10.7660000      0.0002644
     10.7670000      0.0002645
     10.7680000      0.0002648
     10.7690000      0.0002647
     10.7700000      0.0002647
     10.7710000      0.0002647
     10.7720000      0.0002645
     10.7730000      0.0002653
     10.7740000      0.0002652
     10.7750000      0.0002643
     10.7760000      0.0002643
     10.7770000      0.0002634
     10.7780000      0.0002636
     10.7790000      0.0002648
     10.7800000      0.0002655
     10.7810000      0.0002652
     10.7820000      0.0002643
     10.7830000      0.0002651
     10.7840000      0.0002644
     10.7850000      0.0002644
     10.7860000      0.0002652
     10.7870000      0.0002656
     10.7880000      0.0002651
     10.7890000      0.0002649
     10.7900000      0.0002638
     10.7910000      0.0002641
     10.7920000      0.0002662
     10.7930000      0.0002649
     10.7940000      0.0002657
     10.7950000      0.0002656
     10.7960000      0.0002661
     10.7970000      0.0002658
     10.7980000      0.0002638
     10.7990000      0.0002635
     10.8000000      0.0002639
     10.8010000      0.0002646
     10.8020000      0.0002631
     10.8030000      0.0002631
     10.8040000      0.0002645
     10.8050000      0.0002637
     10.8060000      0.0002647
     10.8070000      0.0002646
     10.8080000      0.0002647
     10.8090000      0.0002649
     10.8100000      0.0002649
     10.8110000      0.0002647
     10.8120000      0.0002649
     10.8130000      0.0002655
     10.8140000      0.0002643
     10.8150000      0.0002655
     10.8160000      0.0002655
     10.8170000      0.0002641
     10.8180000      0.0002655
     10.8190000      0.0002642
     10.8200000      0.0002646
     10.8210000      0.0002648
     10.8220000      0.0002654
     10.8230000      0.0002649
     10.8240000      0.0002650
     10.8250000      0.0002649
     10.8260000      0.0002640
     10.8270000      0.0002646
     10.8280000      0.0002640
     10.8290000      0.0002648
     10.8300000      0.0002655
     10.8310000      0.0002647
     10.8320000      0.0002655
     10.8330000      0.0002653
     10.8340000      0.0002654
     10.8350000      0.0002655
     10.8360000      0.0002648
     10.8370000      0.0002639
     10.8380000      0.0002643
     10.8390000      0.0002655
     10.8400000      0.0002664
     10.8410000      0.0002667
     10.8420000      0.0002646
     10.8430000      0.0002643
     10.8440000      0.0002627
     10.8450000      0.0002645
     10.8460000      0.0002646
     10.8470000      0.0002640
     10.8480000      0.0002645
     10.8490000      0.0002654
     10.8500000      0.0002637
     10.8510000      0.0002657
     10.8520000      0.0002639
     10.8530000      0.0002640
     10.8540000      0.0002628
     10.8550000      0.0002655
     10.8560000      0.0002638
     10.8570000      0.0002645
     10.8580000      0.0002649
     10.8590000      0.0002655
     10.8600000      0.0002646
     10.8610000      0.0002637
     10.8620000      0.0002652
     10.8630000      0.0002652
     10.8640000      0.0002645
     10.8650000      0.0002638
     10.8660000      0.0002645
     10.8670000      0.0002646
     10.8680000      0.0002651
     10.8690000      0.0002650
     10.8700000      0.0002654
     10.8710000      0.0002645
     10.8720000      0.0002641
     10.8730000      0.0002642
     10.8740000      0.0002637
     10.8750000      0.0002642
     10.8760000      0.0002638
     10.8770000      0.0002654
     10.8780000      0.0002643
     10.8790000      0.0002658
     10.8800000      0.0002643
     10.8810000      0.0002644
     10.8820000      0.0002649
     10.8830000      0.0002658
     10.8840000      0.0002657
     10.8850000      0.0002649
     10.8860000      0.0002644
     10.8870000      0.0002649
     10.8880000      0.0002642
     10.8890000      0.0002645
     10.8900000      0.0002637
     10.8910000      0.0002649
     10.8920000      0.0002647
     10.8930000      0.0002655
     10.8940000      0.0002669
     10.8950000      0.0002648
     10.8960000      0.0002632
     10.8970000      0.0002653
     10.8980000      0.0002654
     10.8990000      0.0002641
     10.9000000      0.0002646
     10.9010000      0.0002652
     10.9020000      0.0002650
     10.9030000      0.0002653
     10.9040000      0.0002652
     10.9050000      0.0002653
     10.9060000      0.0002657
     10.9070000      0.0002650
     10.9080000      0.0002643
     10.9090000      0.0002639
     10.9100000      0.0002651
     10.9110000      0.0002644
     10.9120000      0.0002659
     10.9130000      0.0002649
     10.9140000      0.0002646
     10.9150000      0.0002632
     10.9160000      0.0002636
     10.9170000      0.0002639
     10.9180000      0.0002656
     10.9190000      0.0002638
     10.9200000      0.0002631
     10.9210000      0.0002644
     10.9220000      0.0002635
     10.9230000      0.0002646
     10.9240000      0.0002658
     10.9250000      0.0002646
     10.9260000      0.0002647
     10.9270000      0.0002651
     10.9280000      0.0002651
     10.9290000      0.0002651
     10.9300000      0.0002655
     10.9310000      0.0002653
     10.9320000      0.0002660
     10.9330000      0.0002646
     10.9340000      0.0002660
     10.9350000      0.0002655
     10.9360000      0.0002638
     10.9370000      0.0002637
     10.9380000      0.0002642
     10.9390000      0.0002635
     10.9400000      0.0002635
     10.9410000      0.0002637
     10.9420000      0.0002642
     10.9430000      0.0002628
     10.9440000      0.0002640
     10.9450000      0.0002641
     10.9460000      0.0002633
     10.9470000      0.0002646
     10.9480000      0.0002640
     10.9490000      0.0002647
     10.9500000      0.0002638
     10.9510000      0.0002651
     10.9520000      0.0002672
     10.9530000      0.0002652
     10.9540000      0.0002644
     10.9550000      0.0002651
     10.9560000      0.0002638
     10.9570000      0.0002637
     10.9580000      0.0002656
     10.9590000      0.0002649
     10.9600000      0.0002644
     10.9610000      0.0002638
     10.9620000      0.0002644
     10.9630000      0.0002651
     10.9640000      0.0002656
     10.9650000      0.0002652
     10.9660000      0.0002654
     10.9670000      0.0002638
     10.9680000      0.0002639
     10.9690000      0.0002626
     10.9700000      0.0002641
     10.9710000      0.0002651
     10.9720000      0.0002653
     10.9730000      0.0002648
     10.9740000      0.0002658
     10.9750000      0.0002658
     10.9760000      0.0002652
     10.9770000      0.0002650
     10.9780000      0.0002642
     10.9790000      0.0002637
     10.9800000      0.0002646
     10.9810000      0.0002651
     10.9820000      0.0002642
     10.9830000      0.0002638
     10.9840000      0.0002637
     10.9850000      0.0002647
     10.9860000      0.0002646
     10.9870000      0.0002640
     10.9880000      0.0002649
     10.9890000      0.0002649
     10.9900000      0.0002655
     10.9910000      0.0002655
     10.9920000      0.0002653
     10.9930000      0.0002644
     10.9940000      0.0002646
     10.9950000      0.0002641
     10.9960000      0.0002642
     10.9970000      0.0002646
     10.9980000      0.0002647
     10.9990000      0.0002640
     11.0000000      0.0002640
     11.0010000      0.0002638
     11.0020000      0.0002637
     11.0030000      0.0002655
     11.0040000      0.0002643
     11.0050000      0.0002648
     11.0060000      0.0002638
     11.0070000      0.0002654
     11.0080000      0.0002653
     11.0090000      0.0002660
     11.0100000      0.0002657
     11.0110000      0.0002651
     11.0120000      0.0002656
     11.0130000      0.0002644
     11.0140000      0.0002647
     11.0150000      0.0002650
     11.0160000      0.0002646
     11.0170000      0.0002652
     11.0180000      0.0002643
     11.0190000      0.0002641
     11.0200000      0.0002660
     11.0210000      0.0002663
     11.0220000      0.0002649
     11.0230000      0.0002653
     11.0240000      0.0002654
     11.0250000      0.0002640
     11.0260000      0.0002645
     11.0270000      0.0002646
     11.0280000      0.0002647
     11.0290000      0.0002647
     11.0300000      0.0002648
     11.0310000      0.0002669
     11.0320000      0.0002668
     11.0330000      0.0002654
     11.0340000      0.0002651
     11.0350000      0.0002634
     11.0360000      0.0002650
     11.0370000      0.0002653
     11.0380000      0.0002637
     11.0390000      0.0002641
     11.0400000      0.0002649
     11.0410000      0.0002651
     11.0420000      0.0002643
     11.0430000      0.0002657
     11.0440000      0.0002654
     11.0450000      0.0002656
     11.0460000      0.0002651
     11.0470000      0.0002637
     11.0480000      0.0002647
     11.0490000      0.0002651
     11.0500000      0.0002660
     11.0510000      0.0002658
     11.0520000      0.0002645
     11.0530000      0.0002657
     11.0540000      0.0002662
     11.0550000      0.0002657
     11.0560000      0.0002646
     11.0570000      0.0002630
     11.0580000      0.0002638
     11.0590000      0.0002636
     11.0600000      0.0002661
     11.0610000      0.0002654
     11.0620000      0.0002649
     11.0630000      0.0002646
     11.0640000      0.0002637
     11.0650000      0.0002646
     11.0660000      0.0002662
     11.0670000      0.0002649
     11.0680000      0.0002648
     11.0690000      0.0002646
     11.0700000      0.0002640
     11.0710000      0.0002634
     11.0720000      0.0002644
     11.0730000      0.0002644
     11.0740000      0.0002639
     11.0750000      0.0002638
     11.0760000      0.0002650
     11.0770000      0.0002655
     11.0780000      0.0002653
     11.0790000      0.0002650
     11.0800000      0.0002639
     11.0810000      0.0002641
     11.0820000      0.0002632
     11.0830000      0.0002648
     11.0840000      0.0002643
     11.0850000      0.0002659
     11.0860000      0.0002655
     11.0870000      0.0002639
     11.0880000      0.0002635
     11.0890000      0.0002652
     11.0900000      0.0002651
     11.0910000      0.0002651
     11.0920000      0.0002656
     11.0930000      0.0002651
     11.0940000      0.0002649
     11.0950000      0.0002651
     11.0960000      0.0002660
     11.0970000      0.0002657
     11.0980000      0.0002638
     11.0990000      0.0002653
     11.1000000      0.0002626
     11.1010000      0.0002641
     11.1020000      0.0002649
     11.1030000      0.0002640
     11.1040000      0.0002641
     11.1050000      0.0002645
     11.1060000      0.0002656
     11.1070000      0.0002660
     11.1080000      0.0002643
     11.1090000      0.0002652
     11.1100000      0.0002640
     11.1110000      0.0002646
     11.1120000      0.0002661
     11.1130000      0.0002647
     11.1140000      0.0002637
     11.1150000      0.0002645
     11.1160000      0.0002660
     11.1170000      0.0002649
     11.1180000      0.0002664
     11.1190000      0.0002660
     11.1200000      0.0002649
     11.1210000      0.0002652
     11.1220000      0.0002650
     11.1230000      0.0002642
     11.1240000      0.0002640
     11.1250000      0.0002643
     11.1260000      0.0002660
     11.1270000      0.0002650
     11.1280000      0.0002655
     11.1290000      0.0002645
     11.1300000      0.0002654
     11.1310000      0.0002647
     11.1320000      0.0002647
     11.1330000      0.0002642
     11.1340000      0.0002650
     11.1350000      0.0002626
     11.1360000      0.0002641
     11.1370000      0.0002650
     11.1380000      0.0002640
     11.1390000      0.0002642
     11.1400000      0.0002654
     11.1410000      0.0002646
     11.1420000      0.0002647
     11.1430000      0.0002643
     11.1440000      0.0002640
     11.1450000      0.0002640
     11.1460000      0.0002651
     11.1470000      0.0002653
     11.1480000      0.0002663
     11.1490000      0.0002648
     11.1500000      0.0002655
     11.1510000      0.0002652
     11.1520000      0.0002640
     11.1530000      0.0002643
     11.1540000      0.0002648
     11.1550000      0.0002647
     11.1560000      0.0002653
     11.1570000      0.0002641
     11.1580000      0.0002640
     11.1590000      0.0002639
     11.1600000      0.0002640
     11.1610000      0.0002647
     11.1620000      0.0002642
     11.1630000      0.0002640
     11.1640000      0.0002645
     11.1650000      0.0002634
     11.1660000      0.0002644
     11.1670000      0.0002645
     11.1680000      0.0002651
     11.1690000      0.0002651
     11.1700000      0.0002659
     11.1710000      0.0002649
     11.1720000      0.0002656
     11.1730000      0.0002644
     11.1740000      0.0002652
     11.1750000      0.0002653
     11.1760000      0.0002655
     11.1770000      0.0002666
     11.1780000      0.0002652
     11.1790000      0.0002646
     11.1800000      0.0002642
     11.1810000      0.0002657
     11.1820000      0.0002664
     11.1830000      0.0002648
     11.1840000      0.0002649
     11.1850000      0.0002660
     11.1860000      0.0002660
     11.1870000      0.0002644
     11.1880000      0.0002644
     11.1890000      0.0002652
     11.1900000      0.0002654
     11.1910000      0.0002658
     11.1920000      0.0002666
     11.1930000      0.0002649
     11.1940000      0.0002638
     11.1950000      0.0002643
     11.1960000      0.0002642
     11.1970000      0.0002645
     11.1980000      0.0002640
     11.1990000      0.0002640
     11.2000000      0.0002644
     11.2010000      0.0002643
     11.2020000      0.0002634
     11.2030000      0.0002642
     11.2040000      0.0002647
     11.2050000      0.0002648
     11.2060000      0.0002647
     11.2070000      0.0002655
     11.2080000      0.0002646
     11.2090000      0.0002648
     11.2100000      0.0002648
     11.2110000      0.0002644
     11.2120000      0.0002661
     11.2130000      0.0002648
     11.2140000      0.0002648
     11.2150000      0.0002660
     11.2160000      0.0002655
     11.2170000      0.0002652
     11.2180000      0.0002651
     11.2190000      0.0002651
     11.2200000      0.0002662
     11.2210000      0.0002662
     11.2220000      0.0002662
     11.2230000      0.0002659
     11.2240000      0.0002650
     11.2250000      0.0002651
     11.2260000      0.0002654
     11.2270000      0.0002640
     11.2280000      0.0002651
     11.2290000      0.0002653
     11.2300000      0.0002655
     11.2310000      0.0002658
     11.2320000      0.0002647
     11.2330000      0.0002646
     11.2340000      0.0002650
     11.2350000      0.0002643
     11.2360000      0.0002642
     11.2370000      0.0002647
     11.2380000      0.0002639
     11.2390000      0.0002640
     11.2400000      0.0002643
     11.2410000      0.0002665
     11.2420000      0.0002647
     11.2430000      0.0002640
     11.2440000      0.0002640
     11.2450000      0.0002628
     11.2460000      0.0002650
     11.2470000      0.0002648
     11.2480000      0.0002655
     11.2490000      0.0002649
     11.2500000      0.0002648
     11.2510000      0.0002652
     11.2520000      0.0002661
     11.2530000      0.0002651
     11.2540000      0.0002649
     11.2550000      0.0002658
     11.2560000      0.0002647
     11.2570000      0.0002644
     11.2580000      0.0002648
     11.2590000      0.0002632
     11.2600000      0.0002651
     11.2610000      0.0002641
     11.2620000      0.0002644
     11.2630000      0.0002647
     11.2640000      0.0002652
     11.2650000      0.0002642
     11.2660000      0.0002649
     11.2670000      0.0002646
     11.2680000      0.0002637
     11.2690000      0.0002637
     11.2700000      0.0002635
     11.2710000      0.0002654
     11.2720000      0.0002650
     11.2730000      0.0002642
     11.2740000      0.0002642
     11.2750000      0.0002649
     11.2760000      0.0002654
     11.2770000      0.0002650
     11.2780000      0.0002651
     11.2790000      0.0002652
     11.2800000      0.0002643
     11.2810000      0.0002635
     11.2820000      0.0002644
     11.2830000      0.0002651
     11.2840000      0.0002650
     11.2850000      0.0002637
     11.2860000      0.0002645
     11.2870000      0.0002657
     11.2880000      0.0002650
     11.2890000      0.0002648
     11.2900000      0.0002640
     11.2910000      0.0002646
     11.2920000      0.0002652
     11.2930000      0.0002648
     11.2940000      0.0002657
     11.2950000      0.0002655
     11.2960000      0.0002648
     11.2970000      0.0002646
     11.2980000      0.0002640
     11.2990000      0.0002659
     11.3000000      0.0002656
     11.3010000      0.0002646
     11.3020000      0.0002670
     11.3030000      0.0002655
     11.3040000      0.0002667
     11.3050000      0.0002655
     11.3060000      0.0002658
     11.3070000      0.0002656
     11.3080000      0.0002649
     11.3090000      0.0002653
     11.3100000      0.0002656
     11.3110000      0.0002640
     11.3120000      0.0002651
     11.3130000      0.0002639
     11.3140000      0.0002649
     11.3150000      0.0002642
     11.3160000      0.0002646
     11.3170000      0.0002644
     11.3180000      0.0002643
     11.3190000      0.0002646
     11.3200000      0.0002652
     11.3210000      0.0002645
     11.3220000      0.0002649
     11.3230000      0.0002638
     11.3240000      0.0002655
     11.3250000      0.0002642
     11.3260000      0.0002644
     11.3270000      0.0002650
     11.3280000      0.0002645
     11.3290000      0.0002641
     11.3300000      0.0002644
     11.3310000      0.0002635
     11.3320000      0.0002655
     11.3330000      0.0002644
     11.3340000      0.0002640
     11.3350000      0.0002652
     11.3360000      0.0002635
     11.3370000      0.0002649
     11.3380000      0.0002658
     11.3390000      0.0002655
     11.3400000      0.0002649
     11.3410000      0.0002650
     11.3420000      0.0002658
     11.3430000      0.0002647
     11.3440000      0.0002646
     11.3450000      0.0002647
     11.3460000      0.0002646
     11.3470000      0.0002645
     11.3480000      0.0002647
     11.3490000      0.0002644
     11.3500000      0.0002642
     11.3510000      0.0002661
     11.3520000      0.0002665
     11.3530000      0.0002653
     11.3540000      0.0002634
     11.3550000      0.0002646
     11.3560000      0.0002640
     11.3570000      0.0002647
     11.3580000      0.0002642
     11.3590000      0.0002647
     11.3600000      0.0002640
     11.3610000      0.0002646
     11.3620000      0.0002627
     11.3630000      0.0002631
     11.3640000      0.0002637
     11.3650000      0.0002638
     11.3660000      0.0002641
     11.3670000      0.0002653
     11.3680000      0.0002649
     11.3690000      0.0002643
     11.3700000      0.0002649
     11.3710000      0.0002651
     11.3720000      0.0002653
     11.3730000      0.0002653
     11.3740000      0.0002651
     11.3750000      0.0002641
     11.3760000      0.0002655
     11.3770000      0.0002652
     11.3780000      0.0002656
     11.3790000      0.0002657
     11.3800000      0.0002648
     11.3810000      0.0002646
     11.3820000      0.0002643
     11.3830000      0.0002644
     11.3840000      0.0002650
     11.3850000      0.0002645
     11.3860000      0.0002646
     11.3870000      0.0002654
     11.3880000      0.0002650
     11.3890000      0.0002652
     11.3900000      0.0002653
     11.3910000      0.0002646
     11.3920000      0.0002649
     11.3930000      0.0002644
     11.3940000      0.0002642
     11.3950000      0.0002644
     11.3960000      0.0002645
     11.3970000      0.0002647
     11.3980000      0.0002645
     11.3990000      0.0002657
     11.4000000      0.0002645
     11.4010000      0.0002646
     11.4020000      0.0002628
     11.4030000      0.0002639
     11.4040000      0.0002638
     11.4050000      0.0002647
     11.4060000      0.0002646
     11.4070000      0.0002668
     11.4080000      0.0002650
     11.4090000      0.0002651
     11.4100000      0.0002651
     11.4110000      0.0002652
     11.4120000      0.0002647
     11.4130000      0.0002640
     11.4140000      0.0002646
     11.4150000      0.0002663
     11.4160000      0.0002657
     11.4170000      0.0002630
     11.4180000      0.0002628
     11.4190000      0.0002635
     11.4200000      0.0002650
     11.4210000      0.0002650
     11.4220000      0.0002648
     11.4230000      0.0002661
     11.4240000      0.0002660
     11.4250000      0.0002663
     11.4260000      0.0002653
     11.4270000      0.0002644
     11.4280000      0.0002647
     11.4290000      0.0002653
     11.4300000      0.0002657
     11.4310000      0.0002642
     11.4320000      0.0002639
     11.4330000      0.0002648
     11.4340000      0.0002659
     11.4350000      0.0002657
     11.4360000      0.0002651
     11.4370000      0.0002657
     11.4380000      0.0002656
     11.4390000      0.0002649
     11.4400000      0.0002658
     11.4410000      0.0002650
     11.4420000      0.0002644
     11.4430000      0.0002639
     11.4440000      0.0002655
     11.4450000      0.0002649
     11.4460000      0.0002646
     11.4470000      0.0002655
     11.4480000      0.0002639
     11.4490000      0.0002648
     11.4500000      0.0002654
     11.4510000      0.0002647
     11.4520000      0.0002646
     11.4530000      0.0002656
     11.4540000      0.0002638
     11.4550000      0.0002638
     11.4560000      0.0002661
     11.4570000      0.0002648
     11.4580000      0.0002631
     11.4590000      0.0002633
     11.4600000      0.0002635
     11.4610000      0.0002641
     11.4620000      0.0002642
     11.4630000      0.0002643
     11.4640000      0.0002649
     11.4650000      0.0002646
     11.4660000      0.0002651
     11.4670000      0.0002645
     11.4680000      0.0002655
     11.4690000      0.0002652
     11.4700000      0.0002643
     11.4710000      0.0002628
     11.4720000      0.0002641
     11.4730000      0.0002638
     11.4740000      0.0002647
     11.4750000      0.0002645
     11.4760000      0.0002633
     11.4770000      0.0002642
     11.4780000      0.0002652
     11.4790000      0.0002657
     11.4800000      0.0002661
     11.4810000      0.0002641
     11.4820000      0.0002636
     11.4830000      0.0002649
     11.4840000      0.0002644
     11.4850000      0.0002640
     11.4860000      0.0002635
     11.4870000      0.0002650
     11.4880000      0.0002644
     11.4890000      0.0002649
     11.4900000      0.0002653
     11.4910000      0.0002645
     11.4920000      0.0002663
     11.4930000      0.0002650
     11.4940000      0.0002645
     11.4950000      0.0002650
     11.4960000      0.0002639
     11.4970000      0.0002642
     11.4980000      0.0002637
     11.4990000      0.0002639
     11.5000000      0.0002648
     11.5010000      0.0002656
     11.5020000      0.0002645
     11.5030000      0.0002645
     11.5040000      0.0002648
     11.5050000      0.0002640
     11.5060000      0.0002641
     11.5070000      0.0002653
     11.5080000      0.0002655
     11.5090000      0.0002663
     11.5100000      0.0002644
     11.5110000      0.0002656
     11.5120000      0.0002653
     11.5130000      0.0002642
     11.5140000      0.0002662
     11.5150000      0.0002664
     11.5160000      0.0002660
     11.5170000      0.0002660
     11.5180000      0.0002661
     11.5190000      0.0002645
     11.5200000      0.0002647
     11.5210000      0.0002655
     11.5220000      0.0002637
     11.5230000      0.0002635
     11.5240000      0.0002646
     11.5250000      0.0002641
     11.5260000      0.0002636
     11.5270000      0.0002646
     11.5280000      0.0002645
     11.5290000      0.0002643
     11.5300000      0.0002658
     11.5310000      0.0002652
     11.5320000      0.0002656
     11.5330000      0.0002633
     11.5340000      0.0002663
     11.5350000      0.0002657
     11.5360000      0.0002655
     11.5370000      0.0002665
     11.5380000      0.0002665
     11.5390000      0.0002649
     11.5400000      0.0002650
     11.5410000      0.0002647
     11.5420000      0.0002641
     11.5430000      0.0002641
     11.5440000      0.0002638
     11.5450000      0.0002654
     11.5460000      0.0002657
     11.5470000      0.0002654
     11.5480000      0.0002648
     11.5490000      0.0002649
     11.5500000      0.0002639
     11.5510000      0.0002635
     11.5520000      0.0002656
     11.5530000      0.0002653
     11.5540000      0.0002644
     11.5550000      0.0002648
     11.5560000      0.0002661
     11.5570000      0.0002652
     11.5580000      0.0002669
     11.5590000      0.0002651
     11.5600000      0.0002642
     11.5610000      0.0002647
     11.5620000      0.0002664
     11.5630000      0.0002661
     11.5640000      0.0002663
     11.5650000      0.0002643
     11.5660000      0.0002654
     11.5670000      0.0002652
     11.5680000      0.0002635
     11.5690000      0.0002646
     11.5700000      0.0002661
     11.5710000      0.0002655
     11.5720000      0.0002650
     11.5730000      0.0002643
     11.5740000      0.0002653
     11.5750000      0.0002649
     11.5760000      0.0002657
     11.5770000      0.0002653
     11.5780000      0.0002652
     11.5790000      0.0002662
     11.5800000      0.0002661
     11.5810000      0.0002650
     11.5820000      0.0002658
     11.5830000      0.0002655
     11.5840000      0.0002647
     11.5850000      0.0002644
     11.5860000      0.0002654
     11.5870000      0.0002641
     11.5880000      0.0002652
     11.5890000      0.0002642
     11.5900000      0.0002642
     11.5910000      0.0002643
     11.5920000      0.0002645
     11.5930000      0.0002647
     11.5940000      0.0002651
     11.5950000      0.0002651
     11.5960000      0.0002646
     11.5970000      0.0002645
     11.5980000      0.0002643
     11.5990000      0.0002644
     11.6000000      0.0002633
     11.6010000      0.0002653
     11.6020000      0.0002655
     11.6030000      0.0002651
     11.6040000      0.0002654
     11.6050000      0.0002647
     11.6060000      0.0002649
     11.6070000      0.0002650
     11.6080000      0.0002638
     11.6090000      0.0002657
     11.6100000      0.0002649
     11.6110000      0.0002649
     11.6120000      0.0002669
     11.6130000      0.0002657
     11.6140000      0.0002654
     11.6150000      0.0002661
     11.6160000      0.0002649
     11.6170000      0.0002662
     11.6180000      0.0002660
     11.6190000      0.0002641
     11.6200000      0.0002644
     11.6210000      0.0002649
     11.6220000      0.0002643
     11.6230000      0.0002657
     11.6240000      0.0002665
     11.6250000      0.0002654
     11.6260000      0.0002653
     11.6270000      0.0002657
     11.6280000      0.0002662
     11.6290000      0.0002658
     11.6300000      0.0002662
     11.6310000      0.0002654
     11.6320000      0.0002639
     11.6330000      0.0002652
     11.6340000      0.0002655
     11.6350000      0.0002647
     11.6360000      0.0002653
     11.6370000      0.0002653
     11.6380000      0.0002659
     11.6390000      0.0002666
     11.6400000      0.0002659
     11.6410000      0.0002660
     11.6420000      0.0002656
     11.6430000      0.0002646
     11.6440000      0.0002670
     11.6450000      0.0002659
     11.6460000      0.0002637
     11.6470000      0.0002651
     11.6480000      0.0002663
     11.6490000      0.0002647
     11.6500000      0.0002639
     11.6510000      0.0002636
     11.6520000      0.0002644
     11.6530000      0.0002649
     11.6540000      0.0002642
     11.6550000      0.0002655
     11.6560000      0.0002647
     11.6570000      0.0002669
     11.6580000      0.0002648
     11.6590000      0.0002650
     11.6600000      0.0002641
     11.6610000      0.0002645
     11.6620000      0.0002651
     11.6630000      0.0002675
     11.6640000      0.0002667
     11.6650000      0.0002659
     11.6660000      0.0002663
     11.6670000      0.0002652
     11.6680000      0.0002638
     11.6690000      0.0002643
     11.6700000      0.0002646
     11.6710000      0.0002652
     11.6720000      0.0002661
     11.6730000      0.0002655
     11.6740000      0.0002661
     11.6750000      0.0002655
     11.6760000      0.0002648
     11.6770000      0.0002642
     11.6780000      0.0002640
     11.6790000      0.0002642
     11.6800000      0.0002642
     11.6810000      0.0002642
     11.6820000      0.0002661
     11.6830000      0.0002653
     11.6840000      0.0002641
     11.6850000      0.0002658
     11.6860000      0.0002657
     11.6870000      0.0002651
     11.6880000      0.0002665
     11.6890000      0.0002646
     11.6900000      0.0002639
     11.6910000      0.0002656
     11.6920000      0.0002649
     11.6930000      0.0002650
     11.6940000      0.0002651
     11.6950000      0.0002649
     11.6960000      0.0002652
     11.6970000      0.0002649
     11.6980000      0.0002646
     11.6990000      0.0002651
     11.7000000      0.0002653
     11.7010000      0.0002640
     11.7020000      0.0002646
     11.7030000      0.0002640
     11.7040000      0.0002653
     11.7050000      0.0002657
     11.7060000      0.0002652
     11.7070000      0.0002638
     11.7080000      0.0002657
     11.7090000      0.0002658
     11.7100000      0.0002661
     11.7110000      0.0002648
     11.7120000      0.0002659
     11.7130000      0.0002664
     11.7140000      0.0002645
     11.7150000      0.0002640
     11.7160000      0.0002651
     11.7170000      0.0002644
     11.7180000      0.0002644
     11.7190000      0.0002644
     11.7200000      0.0002662
     11.7210000      0.0002662
     11.7220000      0.0002652
     11.7230000      0.0002652
     11.7240000      0.0002639
     11.7250000      0.0002636
     11.7260000      0.0002648
     11.7270000      0.0002641
     11.7280000      0.0002643
     11.7290000      0.0002641
     11.7300000      0.0002639
     11.7310000      0.0002658
     11.7320000      0.0002651
     11.7330000      0.0002633
     11.7340000      0.0002638
     11.7350000      0.0002633
     11.7360000      0.0002645
     11.7370000      0.0002642
     11.7380000      0.0002629
     11.7390000      0.0002647
     11.7400000      0.0002651
     11.7410000      0.0002653
     11.7420000      0.0002651
     11.7430000      0.0002651
     11.7440000      0.0002657
     11.7450000      0.0002658
     11.7460000      0.0002662
     11.7470000      0.0002646
     11.7480000      0.0002648
     11.7490000      0.0002647
     11.7500000      0.0002639
     11.7510000      0.0002651
     11.7520000      0.0002636
     11.7530000      0.0002642
     11.7540000      0.0002644
     11.7550000      0.0002657
     11.7560000      0.0002660
     11.7570000      0.0002650
     11.7580000      0.0002653
     11.7590000      0.0002641
     11.7600000      0.0002653
     11.7610000      0.0002650
     11.7620000      0.0002661
     11.7630000      0.0002647
     11.7640000      0.0002645
     11.7650000      0.0002666
     11.7660000      0.0002664
     11.7670000      0.0002639
     11.7680000      0.0002652
     11.7690000      0.0002665
     11.7700000      0.0002653
     11.7710000      0.0002658
     11.7720000      0.0002643
     11.7730000      0.0002647
     11.7740000      0.0002642
     11.7750000      0.0002661
     11.7760000      0.0002648
     11.7770000      0.0002651
     11.7780000      0.0002654
     11.7790000      0.0002654
     11.7800000      0.0002650
     11.7810000      0.0002653
     11.7820000      0.0002647
     11.7830000      0.0002643
     11.7840000      0.0002652
     11.7850000      0.0002652
     11.7860000      0.0002658
     11.7870000      0.0002661
     11.7880000      0.0002661
     11.7890000      0.0002648
     11.7900000      0.0002656
     11.7910000      0.0002656
     11.7920000      0.0002661
     11.7930000      0.0002649
     11.7940000      0.0002651
     11.7950000      0.0002641
     11.7960000      0.0002648
     11.7970000      0.0002656
     11.7980000      0.0002660
     11.7990000      0.0002656
     11.8000000      0.0002662
     11.8010000      0.0002646
     11.8020000      0.0002642
     11.8030000      0.0002656
     11.8040000      0.0002643
     11.8050000      0.0002651
     11.8060000      0.0002654
     11.8070000      0.0002650
     11.8080000      0.0002645
     11.8090000      0.0002648
     11.8100000      0.0002655
     11.8110000      0.0002645
     11.8120000      0.0002643
     11.8130000      0.0002647
     11.8140000      0.0002640
     11.8150000      0.0002662
     11.8160000      0.0002662
     11.8170000      0.0002659
     11.8180000      0.0002648
     11.8190000      0.0002651
     11.8200000      0.0002655
     11.8210000      0.0002653
     11.8220000      0.0002646
     11.8230000      0.0002646
     11.8240000      0.0002658
     11.8250000      0.0002665
     11.8260000      0.0002667
     11.8270000      0.0002654
     11.8280000      0.0002667
     11.8290000      0.0002652
     11.8300000      0.0002646
     11.8310000      0.0002644
     11.8320000      0.0002641
     11.8330000      0.0002651
     11.8340000      0.0002659
     11.8350000      0.0002653
     11.8360000      0.0002647
     11.8370000      0.0002667
     11.8380000      0.0002656
     11.8390000      0.0002654
     11.8400000      0.0002639
     11.8410000      0.0002648
     11.8420000      0.0002637
     11.8430000      0.0002636
     11.8440000      0.0002652
     11.8450000      0.0002657
     11.8460000      0.0002660
     11.8470000      0.0002644
     11.8480000      0.0002655
     11.8490000      0.0002665
     11.8500000      0.0002644
     11.8510000      0.0002626
     11.8520000      0.0002638
     11.8530000      0.0002650
     11.8540000      0.0002644
     11.8550000      0.0002641
     11.8560000      0.0002654
     11.8570000      0.0002650
     11.8580000      0.0002644
     11.8590000      0.0002641
     11.8600000      0.0002652
     11.8610000      0.0002649
     11.8620000      0.0002656
     11.8630000      0.0002658
     11.8640000      0.0002651
     11.8650000      0.0002642
     11.8660000      0.0002650
     11.8670000      0.0002649
     11.8680000      0.0002653
     11.8690000      0.0002637
     11.8700000      0.0002639
     11.8710000      0.0002649
     11.8720000      0.0002656
     11.8730000      0.0002645
     11.8740000      0.0002656
     11.8750000      0.0002649
     11.8760000      0.0002652
     11.8770000      0.0002635
     11.8780000      0.0002645
     11.8790000      0.0002651
     11.8800000      0.0002650
     11.8810000      0.0002651
     11.8820000      0.0002658
     11.8830000      0.0002655
     11.8840000      0.0002648
     11.8850000      0.0002658
     11.8860000      0.0002661
     11.8870000      0.0002666
     11.8880000      0.0002657
     11.8890000      0.0002658
     11.8900000      0.0002663
     11.8910000      0.0002648
     11.8920000      0.0002639
     11.8930000      0.0002649
     11.8940000      0.0002647
     11.8950000      0.0002668
     11.8960000      0.0002651
     11.8970000      0.0002662
     11.8980000      0.0002649
     11.8990000      0.0002641
     11.9000000      0.0002652
     11.9010000      0.0002650
     11.9020000      0.0002640
     11.9030000      0.0002644
     11.9040000      0.0002643
     11.9050000      0.0002644
     11.9060000      0.0002642
     11.9070000      0.0002651
     11.9080000      0.0002643
     11.9090000      0.0002652
     11.9100000      0.0002664
     11.9110000      0.0002653
     11.9120000      0.0002650
     11.9130000      0.0002659
     11.9140000      0.0002666
     11.9150000      0.0002671
     11.9160000      0.0002643
     11.9170000      0.0002646
     11.9180000      0.0002652
     11.9190000      0.0002652
     11.9200000      0.0002654
     11.9210000      0.0002669
     11.9220000      0.0002649
     11.9230000      0.0002638
     11.9240000      0.0002641
     11.9250000      0.0002652
     11.9260000      0.0002645
     11.9270000      0.0002653
     11.9280000      0.0002641
     11.9290000      0.0002642
     11.9300000      0.0002667
     11.9310000      0.0002650
     11.9320000      0.0002647
     11.9330000      0.0002649
     11.9340000      0.0002640
     11.9350000      0.0002655
     11.9360000      0.0002648
     11.9370000      0.0002653
     11.9380000      0.0002659
     11.9390000      0.0002636
     11.9400000      0.0002630
     11.9410000      0.0002639
     11.9420000      0.0002642
     11.9430000      0.0002648
     11.9440000      0.0002649
     11.9450000      0.0002643
     11.9460000      0.0002661
     11.9470000      0.0002669
     11.9480000      0.0002657
     11.9490000      0.0002654
     11.9500000      0.0002652
     11.9510000      0.0002655
     11.9520000      0.0002657
     11.9530000      0.0002654
     11.9540000      0.0002640
     11.9550000      0.0002661
     11.9560000      0.0002640
     11.9570000      0.0002639
     11.9580000      0.0002641
     11.9590000      0.0002644
     11.9600000      0.0002660
     11.9610000      0.0002665
     11.9620000      0.0002645
     11.9630000      0.0002644
     11.9640000      0.0002643
     11.9650000      0.0002648
     11.9660000      0.0002653
     11.9670000      0.0002664
     11.9680000      0.0002668
     11.9690000      0.0002653
     11.9700000      0.0002649
     11.9710000      0.0002659
     11.9720000      0.0002648
     11.9730000      0.0002656
     11.9740000      0.0002642
     11.9750000      0.0002639
     11.9760000      0.0002637
     11.9770000      0.0002646
     11.9780000      0.0002656
     11.9790000      0.0002650
     11.9800000      0.0002648
     11.9810000      0.0002648
     11.9820000      0.0002644
     11.9830000      0.0002642
     11.9840000      0.0002647
     11.9850000      0.0002663
     11.9860000      0.0002648
     11.9870000      0.0002665
     11.9880000      0.0002656
     11.9890000      0.0002650
     11.9900000      0.0002652
     11.9910000      0.0002656
     11.9920000      0.0002656
     11.9930000      0.0002648
     11.9940000      0.0002649
     11.9950000      0.0002640
     11.9960000      0.0002648
     11.9970000      0.0002654
     11.9980000      0.0002643
     11.9990000      0.0002654
     12.0000000      0.0002649
     12.0010000      0.0002655
     12.0020000      0.0002657
     12.0030000      0.0002661
     12.0040000      0.0002644
     12.0050000      0.0002639
     12.0060000      0.0002647
     12.0070000      0.0002653
     12.0080000      0.0002651
     12.0090000      0.0002649
     12.0100000      0.0002640
     12.0110000      0.0002644
     12.0120000      0.0002649
     12.0130000      0.0002658
     12.0140000      0.0002647
     12.0150000      0.0002662
     12.0160000      0.0002661
     12.0170000      0.0002663
     12.0180000      0.0002655
     12.0190000      0.0002646
     12.0200000      0.0002652
     12.0210000      0.0002642
     12.0220000      0.0002644
     12.0230000      0.0002646
     12.0240000      0.0002651
     12.0250000      0.0002649
     12.0260000      0.0002636
     12.0270000      0.0002639
     12.0280000      0.0002645
     12.0290000      0.0002644
     12.0300000      0.0002646
     12.0310000      0.0002642
     12.0320000      0.0002641
     12.0330000      0.0002652
     12.0340000      0.0002662
     12.0350000      0.0002653
     12.0360000      0.0002658
     12.0370000      0.0002663
     12.0380000      0.0002649
     12.0390000      0.0002648
     12.0400000      0.0002648
     12.0410000      0.0002651
     12.0420000      0.0002651
     12.0430000      0.0002641
     12.0440000      0.0002649
     12.0450000      0.0002652
     12.0460000      0.0002651
     12.0470000      0.0002658
     12.0480000      0.0002642
     12.0490000      0.0002642
     12.0500000      0.0002650
     12.0510000      0.0002651
     12.0520000      0.0002647
     12.0530000      0.0002647
     12.0540000      0.0002634
     12.0550000      0.0002651
     12.0560000      0.0002653
     12.0570000      0.0002649
     12.0580000      0.0002644
     12.0590000      0.0002649
     12.0600000      0.0002660
     12.0610000      0.0002651
     12.0620000      0.0002647
     12.0630000      0.0002648
     12.0640000      0.0002649
     12.0650000      0.0002650
     12.0660000      0.0002653
     12.0670000      0.0002652
     12.0680000      0.0002654
     12.0690000      0.0002654
     12.0700000      0.0002646
     12.0710000      0.0002641
     12.0720000      0.0002647
     12.0730000      0.0002657
     12.0740000      0.0002661
     12.0750000      0.0002648
     12.0760000      0.0002653
     12.0770000      0.0002647
     12.0780000      0.0002647
     12.0790000      0.0002657
     12.0800000      0.0002657
     12.0810000      0.0002654
     12.0820000      0.0002663
     12.0830000      0.0002647
     12.0840000      0.0002645
     12.0850000      0.0002650
     12.0860000      0.0002647
     12.0870000      0.0002645
     12.0880000      0.0002653
     12.0890000      0.0002664
     12.0900000      0.0002657
     12.0910000      0.0002651
     12.0920000      0.0002651
     12.0930000      0.0002654
     12.0940000      0.0002661
     12.0950000      0.0002646
     12.0960000      0.0002656
     12.0970000      0.0002648
     12.0980000      0.0002650
     12.0990000      0.0002660
     12.1000000      0.0002670
     12.1010000      0.0002648
     12.1020000      0.0002652
     12.1030000      0.0002668
     12.1040000      0.0002671
     12.1050000      0.0002664
     12.1060000      0.0002643
     12.1070000      0.0002652
     12.1080000      0.0002663
     12.1090000      0.0002646
     12.1100000      0.0002654
     12.1110000      0.0002651
     12.1120000      0.0002663
     12.1130000      0.0002657
     12.1140000      0.0002654
     12.1150000      0.0002654
     12.1160000      0.0002648
     12.1170000      0.0002655
     12.1180000      0.0002651
     12.1190000      0.0002663
     12.1200000      0.0002655
     12.1210000      0.0002650
     12.1220000      0.0002651
     12.1230000      0.0002654
     12.1240000      0.0002655
     12.1250000      0.0002643
     12.1260000      0.0002635
     12.1270000      0.0002644
     12.1280000      0.0002651
     12.1290000      0.0002648
     12.1300000      0.0002650
     12.1310000      0.0002657
     12.1320000      0.0002654
     12.1330000      0.0002647
     12.1340000      0.0002648
     12.1350000      0.0002650
     12.1360000      0.0002658
     12.1370000      0.0002654
     12.1380000      0.0002661
     12.1390000      0.0002654
     12.1400000      0.0002648
     12.1410000      0.0002650
     12.1420000      0.0002668
     12.1430000      0.0002656
     12.1440000      0.0002652
     12.1450000      0.0002668
     12.1460000      0.0002660
     12.1470000      0.0002658
     12.1480000      0.0002641
     12.1490000      0.0002643
     12.1500000      0.0002648
     12.1510000      0.0002651
     12.1520000      0.0002652
     12.1530000      0.0002647
     12.1540000      0.0002660
     12.1550000      0.0002639
     12.1560000      0.0002636
     12.1570000      0.0002647
     12.1580000      0.0002647
     12.1590000      0.0002648
     12.1600000      0.0002655
     12.1610000      0.0002661
     12.1620000      0.0002667
     12.1630000      0.0002652
     12.1640000      0.0002669
     12.1650000      0.0002657
     12.1660000      0.0002661
     12.1670000      0.0002656
     12.1680000      0.0002664
     12.1690000      0.0002646
     12.1700000      0.0002654
     12.1710000      0.0002664
     12.1720000      0.0002634
     12.1730000      0.0002644
     12.1740000      0.0002636
     12.1750000      0.0002645
     12.1760000      0.0002660
     12.1770000      0.0002663
     12.1780000      0.0002651
     12.1790000      0.0002650
     12.1800000      0.0002641
     12.1810000      0.0002652
     12.1820000      0.0002657
     12.1830000      0.0002653
     12.1840000      0.0002648
     12.1850000      0.0002642
     12.1860000      0.0002648
     12.1870000      0.0002635
     12.1880000      0.0002647
     12.1890000      0.0002646
     12.1900000      0.0002654
     12.1910000      0.0002644
     12.1920000      0.0002656
     12.1930000      0.0002642
     12.1940000      0.0002647
     12.1950000      0.0002637
     12.1960000      0.0002646
     12.1970000      0.0002653
     12.1980000      0.0002656
     12.1990000      0.0002640
     12.2000000      0.0002642
     12.2010000      0.0002653
     12.2020000      0.0002653
     12.2030000      0.0002652
     12.2040000      0.0002660
     12.2050000      0.0002662
     12.2060000      0.0002657
     12.2070000      0.0002658
     12.2080000      0.0002657
     12.2090000      0.0002655
     12.2100000      0.0002657
     12.2110000      0.0002650
     12.2120000      0.0002648
     12.2130000      0.0002659
     12.2140000      0.0002656
     12.2150000      0.0002649
     12.2160000      0.0002655
     12.2170000      0.0002656
     12.2180000      0.0002651
     12.2190000      0.0002651
     12.2200000      0.0002651
     12.2210000      0.0002660
     12.2220000      0.0002642
     12.2230000      0.0002642
     12.2240000      0.0002654
     12.2250000      0.0002647
     12.2260000      0.0002659
     12.2270000      0.0002653
     12.2280000      0.0002656
     12.2290000      0.0002656
     12.2300000      0.0002651
     12.2310000      0.0002658
     12.2320000      0.0002666
     12.2330000      0.0002661
     12.2340000      0.0002656
     12.2350000      0.0002657
     12.2360000      0.0002659
     12.2370000      0.0002652
     12.2380000      0.0002645
     12.2390000      0.0002662
     12.2400000      0.0002652
     12.2410000      0.0002640
     12.2420000      0.0002651
     12.2430000      0.0002649
     12.2440000      0.0002650
     12.2450000      0.0002645
     12.2460000      0.0002648
     12.2470000      0.0002647
     12.2480000      0.0002652
     12.2490000      0.0002638
     12.2500000      0.0002634
     12.2510000      0.0002654
     12.2520000      0.0002671
     12.2530000      0.0002655
     12.2540000      0.0002647
     12.2550000      0.0002651
     12.2560000      0.0002660
     12.2570000      0.0002651
     12.2580000      0.0002653
     12.2590000      0.0002658
     12.2600000      0.0002660
     12.2610000      0.0002645
     12.2620000      0.0002659
     12.2630000      0.0002656
     12.2640000      0.0002657
     12.2650000      0.0002650
     12.2660000      0.0002643
     12.2670000      0.0002655
     12.2680000      0.0002662
     12.2690000      0.0002658
     12.2700000      0.0002658
     12.2710000      0.0002650
     12.2720000      0.0002652
     12.2730000      0.0002647
     12.2740000      0.0002645
     12.2750000      0.0002643
     12.2760000      0.0002650
     12.2770000      0.0002658
     12.2780000      0.0002667
     12.2790000      0.0002654
     12.2800000      0.0002636
     12.2810000      0.0002652
     12.2820000      0.0002650
     12.2830000      0.0002652
     12.2840000      0.0002656
     12.2850000      0.0002650
     12.2860000      0.0002658
     12.2870000      0.0002654
     12.2880000      0.0002647
     12.2890000      0.0002663
     12.2900000      0.0002660
     12.2910000      0.0002646
     12.2920000      0.0002646
     12.2930000      0.0002664
     12.2940000      0.0002646
     12.2950000      0.0002647
     12.2960000      0.0002641
     12.2970000      0.0002640
     12.2980000      0.0002656
     12.2990000      0.0002649
     12.3000000      0.0002653
     12.3010000      0.0002654
     12.3020000      0.0002653
     12.3030000      0.0002660
     12.3040000      0.0002671
     12.3050000      0.0002660
     12.3060000      0.0002651
     12.3070000      0.0002663
     12.3080000      0.0002640
     12.3090000      0.0002649
     12.3100000      0.0002655
     12.3110000      0.0002643
     12.3120000      0.0002635
     12.3130000      0.0002635
     12.3140000      0.0002640
     12.3150000      0.0002646
     12.3160000      0.0002642
     12.3170000      0.0002651
     12.3180000      0.0002660
     12.3190000      0.0002655
     12.3200000      0.0002653
     12.3210000      0.0002667
     12.3220000      0.0002657
     12.3230000      0.0002662
     12.3240000      0.0002657
     12.3250000      0.0002648
     12.3260000      0.0002643
     12.3270000      0.0002654
     12.3280000      0.0002662
     12.3290000      0.0002658
     12.3300000      0.0002659
     12.3310000      0.0002643
     12.3320000      0.0002653
     12.3330000      0.0002657
     12.3340000      0.0002652
     12.3350000      0.0002636
     12.3360000      0.0002634
     12.3370000      0.0002653
     12.3380000      0.0002643
     12.3390000      0.0002636
     12.3400000      0.0002654
     12.3410000      0.0002641
     12.3420000      0.0002648
     12.3430000      0.0002637
     12.3440000      0.0002651
     12.3450000      0.0002652
     12.3460000      0.0002655
     12.3470000      0.0002648
     12.3480000      0.0002652
     12.3490000      0.0002642
     12.3500000      0.0002645
     12.3510000      0.0002648
     12.3520000      0.0002650
     12.3530000      0.0002647
     12.3540000      0.0002650
     12.3550000      0.0002649
     12.3560000      0.0002671
     12.3570000      0.0002655
     12.3580000      0.0002647
     12.3590000      0.0002645
     12.3600000      0.0002645
     12.3610000      0.0002639
     12.3620000      0.0002654
     12.3630000      0.0002657
     12.3640000      0.0002651
     12.3650000      0.0002644
     12.3660000      0.0002644
     12.3670000      0.0002649
     12.3680000      0.0002635
     12.3690000      0.0002647
     12.3700000      0.0002652
     12.3710000      0.0002640
     12.3720000      0.0002636
     12.3730000      0.0002645
     12.3740000      0.0002633
     12.3750000      0.0002647
     12.3760000      0.0002652
     12.3770000      0.0002662
     12.3780000      0.0002664
     12.3790000      0.0002682
     12.3800000      0.0002674
     12.3810000      0.0002666
     12.3820000      0.0002660
     12.3830000      0.0002651
     12.3840000      0.0002656
     12.3850000      0.0002664
     12.3860000      0.0002651
     12.3870000      0.0002655
     12.3880000      0.0002661
     12.3890000      0.0002656
     12.3900000      0.0002667
     12.3910000      0.0002667
     12.3920000      0.0002659
     12.3930000      0.0002659
     12.3940000      0.0002663
     12.3950000      0.0002665
     12.3960000      0.0002642
     12.3970000      0.0002654
     12.3980000      0.0002645
     12.3990000      0.0002663
     12.4000000      0.0002648
     12.4010000      0.0002657
     12.4020000      0.0002654
     12.4030000      0.0002625
     12.4040000      0.0002651
     12.4050000      0.0002656
     12.4060000      0.0002658
     12.4070000      0.0002648
     12.4080000      0.0002657
     12.4090000      0.0002653
     12.4100000      0.0002653
     12.4110000      0.0002660
     12.4120000      0.0002661
     12.4130000      0.0002648
     12.4140000      0.0002649
     12.4150000      0.0002635
     12.4160000      0.0002648
     12.4170000      0.0002644
     12.4180000      0.0002673
     12.4190000      0.0002662
     12.4200000      0.0002661
     12.4210000      0.0002647
     12.4220000      0.0002662
     12.4230000      0.0002654
     12.4240000      0.0002647
     12.4250000      0.0002651
     12.4260000      0.0002643
     12.4270000      0.0002643
     12.4280000      0.0002660
     12.4290000      0.0002648
     12.4300000      0.0002645
     12.4310000      0.0002652
     12.4320000      0.0002652
     12.4330000      0.0002645
     12.4340000      0.0002647
     12.4350000      0.0002646
     12.4360000      0.0002651
     12.4370000      0.0002663
     12.4380000      0.0002659
     12.4390000      0.0002652
     12.4400000      0.0002651
     12.4410000      0.0002659
     12.4420000      0.0002660
     12.4430000      0.0002660
     12.4440000      0.0002659
     12.4450000      0.0002669
     12.4460000      0.0002651
     12.4470000      0.0002655
     12.4480000      0.0002653
     12.4490000      0.0002661
     12.4500000      0.0002663
     12.4510000      0.0002660
     12.4520000      0.0002660
     12.4530000      0.0002648
     12.4540000      0.0002652
     12.4550000      0.0002652
     12.4560000      0.0002650
     12.4570000      0.0002642
     12.4580000      0.0002658
     12.4590000      0.0002639
     12.4600000      0.0002660
     12.4610000      0.0002652
     12.4620000      0.0002653
     12.4630000      0.0002644
     12.4640000      0.0002638
     12.4650000      0.0002658
     12.4660000      0.0002652
     12.4670000      0.0002652
     12.4680000      0.0002650
     12.4690000      0.0002663
     12.4700000      0.0002653
     12.4710000      0.0002645
     12.4720000      0.0002646
     12.4730000      0.0002669
     12.4740000      0.0002668
     12.4750000      0.0002653
     12.4760000      0.0002652
     12.4770000      0.0002643
     12.4780000      0.0002648
     12.4790000      0.0002655
     12.4800000      0.0002656
     12.4810000      0.0002646
     12.4820000      0.0002659
     12.4830000      0.0002645
     12.4840000      0.0002645
     12.4850000      0.0002641
     12.4860000      0.0002636
     12.4870000      0.0002640
     12.4880000      0.0002646
     12.4890000      0.0002642
     12.4900000      0.0002658
     12.4910000      0.0002648
     12.4920000      0.0002659
     12.4930000      0.0002658
     12.4940000      0.0002659
     12.4950000      0.0002669
     12.4960000      0.0002661
     12.4970000      0.0002648
     12.4980000      0.0002653
     12.4990000      0.0002654
     12.5000000      0.0002656
     12.5010000      0.0002654
     12.5020000      0.0002651
     12.5030000      0.0002656
     12.5040000      0.0002659
     12.5050000      0.0002653
     12.5060000      0.0002647
     12.5070000      0.0002644
     12.5080000      0.0002652
     12.5090000      0.0002661
     12.5100000      0.0002655
     12.5110000      0.0002651
     12.5120000      0.0002649
     12.5130000      0.0002645
     12.5140000      0.0002663
     12.5150000      0.0002652
     12.5160000      0.0002660
     12.5170000      0.0002655
     12.5180000      0.0002649
     12.5190000      0.0002646
     12.5200000      0.0002657
     12.5210000      0.0002650
     12.5220000      0.0002651
     12.5230000      0.0002656
     12.5240000      0.0002661
     12.5250000      0.0002654
     12.5260000      0.0002651
     12.5270000      0.0002647
     12.5280000      0.0002643
     12.5290000      0.0002652
     12.5300000      0.0002658
     12.5310000      0.0002640
     12.5320000      0.0002656
     12.5330000      0.0002646
     12.5340000      0.0002640
     12.5350000      0.0002650
     12.5360000      0.0002665
     12.5370000      0.0002658
     12.5380000      0.0002652
     12.5390000      0.0002662
     12.5400000      0.0002661
     12.5410000      0.0002666
     12.5420000      0.0002673
     12.5430000      0.0002656
     12.5440000      0.0002651
     12.5450000      0.0002645
     12.5460000      0.0002648
     12.5470000      0.0002656
     12.5480000      0.0002660
     12.5490000      0.0002655
     12.5500000      0.0002649
     12.5510000      0.0002652
     12.5520000      0.0002649
     12.5530000      0.0002646
     12.5540000      0.0002659
     12.5550000      0.0002631
     12.5560000      0.0002629
     12.5570000      0.0002644
     12.5580000      0.0002656
     12.5590000      0.0002673
     12.5600000      0.0002664
     12.5610000      0.0002657
     12.5620000      0.0002653
     12.5630000      0.0002653
     12.5640000      0.0002655
     12.5650000      0.0002668
     12.5660000      0.0002655
     12.5670000      0.0002662
     12.5680000      0.0002652
     12.5690000      0.0002643
     12.5700000      0.0002655
     12.5710000      0.0002670
     12.5720000      0.0002661
     12.5730000      0.0002660
     12.5740000      0.0002658
     12.5750000      0.0002671
     12.5760000      0.0002660
     12.5770000      0.0002648
     12.5780000      0.0002656
     12.5790000      0.0002659
     12.5800000      0.0002645
     12.5810000      0.0002647
     12.5820000      0.0002655
     12.5830000      0.0002658
     12.5840000      0.0002652
     12.5850000      0.0002653
     12.5860000      0.0002656
     12.5870000      0.0002642
     12.5880000      0.0002640
     12.5890000      0.0002639
     12.5900000      0.0002640
     12.5910000      0.0002649
     12.5920000      0.0002651
     12.5930000      0.0002647
     12.5940000      0.0002663
     12.5950000      0.0002650
     12.5960000      0.0002653
     12.5970000      0.0002643
     12.5980000      0.0002654
     12.5990000      0.0002657
     12.6000000      0.0002650
     12.6010000      0.0002658
     12.6020000      0.0002657
     12.6030000      0.0002662
     12.6040000      0.0002651
     12.6050000      0.0002639
     12.6060000      0.0002647
     12.6070000      0.0002643
     12.6080000      0.0002653
     12.6090000      0.0002648
     12.6100000      0.0002645
     12.6110000      0.0002640
     12.6120000      0.0002652
     12.6130000      0.0002665
     12.6140000      0.0002653
     12.6150000      0.0002657
     12.6160000      0.0002652
     12.6170000      0.0002662
     12.6180000      0.0002659
     12.6190000      0.0002657
     12.6200000      0.0002641
     12.6210000      0.0002659
     12.6220000      0.0002660
     12.6230000      0.0002666
     12.6240000      0.0002655
     12.6250000      0.0002640
     12.6260000      0.0002650
     12.6270000      0.0002652
     12.6280000      0.0002650
     12.6290000      0.0002652
     12.6300000      0.0002646
     12.6310000      0.0002653
     12.6320000      0.0002644
     12.6330000      0.0002660
     12.6340000      0.0002660
     12.6350000      0.0002649
     12.6360000      0.0002644
     12.6370000      0.0002656
     12.6380000      0.0002660
     12.6390000      0.0002657
     12.6400000      0.0002662
     12.6410000      0.0002668
     12.6420000      0.0002652
     12.6430000      0.0002651
     12.6440000      0.0002669
     12.6450000      0.0002662
     12.6460000      0.0002644
     12.6470000      0.0002643
     12.6480000      0.0002650
     12.6490000      0.0002655
     12.6500000      0.0002645
     12.6510000      0.0002647
     12.6520000      0.0002651
     12.6530000      0.0002642
     12.6540000      0.0002650
     12.6550000      0.0002640
     12.6560000      0.0002650
     12.6570000      0.0002656
     12.6580000      0.0002657
     12.6590000      0.0002650
     12.6600000      0.0002662
     12.6610000      0.0002642
     12.6620000      0.0002638
     12.6630000      0.0002642
     12.6640000      0.0002653
     12.6650000      0.0002662
     12.6660000      0.0002666
     12.6670000      0.0002654
     12.6680000      0.0002645
     12.6690000      0.0002653
     12.6700000      0.0002649
     12.6710000      0.0002646
     12.6720000      0.0002646
     12.6730000      0.0002654
     12.6740000      0.0002659
     12.6750000      0.0002665
     12.6760000      0.0002642
     12.6770000      0.0002638
     12.6780000      0.0002657
     12.6790000      0.0002645
     12.6800000      0.0002636
     12.6810000      0.0002649
     12.6820000      0.0002649
     12.6830000      0.0002645
     12.6840000      0.0002652
     12.6850000      0.0002652
     12.6860000      0.0002651
     12.6870000      0.0002645
     12.6880000      0.0002666
     12.6890000      0.0002661
     12.6900000      0.0002660
     12.6910000      0.0002663
     12.6920000      0.0002655
     12.6930000      0.0002652
     12.6940000      0.0002650
     12.6950000      0.0002650
     12.6960000      0.0002639
     12.6970000      0.0002645
     12.6980000      0.0002646
     12.6990000      0.0002660
     12.7000000      0.0002658
     12.7010000      0.0002665
     12.7020000      0.0002668
     12.7030000      0.0002651
     12.7040000      0.0002658
     12.7050000      0.0002654
     12.7060000      0.0002672
     12.7070000      0.0002668
     12.7080000      0.0002655
     12.7090000      0.0002651
     12.7100000      0.0002651
     12.7110000      0.0002652
     12.7120000      0.0002661
     12.7130000      0.0002653
     12.7140000      0.0002654
     12.7150000      0.0002650
     12.7160000      0.0002660
     12.7170000      0.0002667
     12.7180000      0.0002658
     12.7190000      0.0002649
     12.7200000      0.0002649
     12.7210000      0.0002651
     12.7220000      0.0002660
     12.7230000      0.0002658
     12.7240000      0.0002656
     12.7250000      0.0002659
     12.7260000      0.0002662
     12.7270000      0.0002647
     12.7280000      0.0002656
     12.7290000      0.0002646
     12.7300000      0.0002644
     12.7310000      0.0002646
     12.7320000      0.0002653
     12.7330000      0.0002646
     12.7340000      0.0002647
     12.7350000      0.0002641
     12.7360000      0.0002658
     12.7370000      0.0002664
     12.7380000      0.0002658
     12.7390000      0.0002659
     12.7400000      0.0002671
     12.7410000      0.0002665
     12.7420000      0.0002644
     12.7430000      0.0002657
     12.7440000      0.0002655
     12.7450000      0.0002655
     12.7460000      0.0002656
     12.7470000      0.0002665
     12.7480000      0.0002656
     12.7490000      0.0002651
     12.7500000      0.0002667
     12.7510000      0.0002663
     12.7520000      0.0002660
     12.7530000      0.0002652
     12.7540000      0.0002657
     12.7550000      0.0002646
     12.7560000      0.0002644
     12.7570000      0.0002649
     12.7580000      0.0002646
     12.7590000      0.0002638
     12.7600000      0.0002645
     12.7610000      0.0002657
     12.7620000      0.0002653
     12.7630000      0.0002660
     12.7640000      0.0002636
     12.7650000      0.0002652
     12.7660000      0.0002645
     12.7670000      0.0002644
     12.7680000      0.0002645
     12.7690000      0.0002657
     12.7700000      0.0002665
     12.7710000      0.0002654
     12.7720000      0.0002648
     12.7730000      0.0002654
     12.7740000      0.0002668
     12.7750000      0.0002657
     12.7760000      0.0002657
     12.7770000      0.0002647
     12.7780000      0.0002644
     12.7790000      0.0002654
     12.7800000      0.0002656
     12.7810000      0.0002661
     12.7820000      0.0002647
     12.7830000      0.0002654
     12.7840000      0.0002648
     12.7850000      0.0002646
     12.7860000      0.0002657
     12.7870000      0.0002660
     12.7880000      0.0002659
     12.7890000      0.0002652
     12.7900000      0.0002660
     12.7910000      0.0002652
     12.7920000      0.0002655
     12.7930000      0.0002672
     12.7940000      0.0002650
     12.7950000      0.0002657
     12.7960000      0.0002666
     12.7970000      0.0002658
     12.7980000      0.0002644
     12.7990000      0.0002652
     12.8000000      0.0002639
     12.8010000      0.0002651
     12.8020000      0.0002665
     12.8030000      0.0002663
     12.8040000      0.0002670
     12.8050000      0.0002669
     12.8060000      0.0002663
     12.8070000      0.0002645
     12.8080000      0.0002644
     12.8090000      0.0002653
     12.8100000      0.0002649
     12.8110000      0.0002659
     12.8120000      0.0002666
     12.8130000      0.0002662
     12.8140000      0.0002664
     12.8150000      0.0002665
     12.8160000      0.0002675
     12.8170000      0.0002651
     12.8180000      0.0002646
     12.8190000      0.0002638
     12.8200000      0.0002641
     12.8210000      0.0002642
     12.8220000      0.0002657
     12.8230000      0.0002643
     12.8240000      0.0002645
     12.8250000      0.0002648
     12.8260000      0.0002658
     12.8270000      0.0002657
     12.8280000      0.0002660
     12.8290000      0.0002643
     12.8300000      0.0002658
     12.8310000      0.0002645
     12.8320000      0.0002655
     12.8330000      0.0002650
     12.8340000      0.0002661
     12.8350000      0.0002673
     12.8360000      0.0002661
     12.8370000      0.0002665
     12.8380000      0.0002668
     12.8390000      0.0002670
     12.8400000      0.0002662
     12.8410000      0.0002658
     12.8420000      0.0002653
     12.8430000      0.0002656
     12.8440000      0.0002656
     12.8450000      0.0002646
     12.8460000      0.0002642
     12.8470000      0.0002638
     12.8480000      0.0002652
     12.8490000      0.0002663
     12.8500000      0.0002665
     12.8510000      0.0002659
     12.8520000      0.0002651
     12.8530000      0.0002634
     12.8540000      0.0002642
     12.8550000      0.0002646
     12.8560000      0.0002651
     12.8570000      0.0002670
     12.8580000      0.0002667
     12.8590000      0.0002650
     12.8600000      0.0002643
     12.8610000      0.0002647
     12.8620000      0.0002653
     12.8630000      0.0002658
     12.8640000      0.0002657
     12.8650000      0.0002663
     12.8660000      0.0002664
     12.8670000      0.0002658
     12.8680000      0.0002646
     12.8690000      0.0002661
     12.8700000      0.0002668
     12.8710000      0.0002659
     12.8720000      0.0002653
     12.8730000      0.0002643
     12.8740000      0.0002646
     12.8750000      0.0002637
     12.8760000      0.0002642
     12.8770000      0.0002650
     12.8780000      0.0002660
     12.8790000      0.0002648
     12.8800000      0.0002669
     12.8810000      0.0002660
     12.8820000      0.0002655
     12.8830000      0.0002662
     12.8840000      0.0002649
     12.8850000      0.0002648
     12.8860000      0.0002647
     12.8870000      0.0002633
     12.8880000      0.0002642
     12.8890000      0.0002647
     12.8900000      0.0002647
     12.8910000      0.0002660
     12.8920000      0.0002651
     12.8930000      0.0002659
     12.8940000      0.0002656
     12.8950000      0.0002651
     12.8960000      0.0002653
     12.8970000      0.0002656
     12.8980000      0.0002654
     12.8990000      0.0002652
     12.9000000      0.0002643
     12.9010000      0.0002654
     12.9020000      0.0002644
     12.9030000      0.0002642
     12.9040000      0.0002655
     12.9050000      0.0002641
     12.9060000      0.0002655
     12.9070000      0.0002660
     12.9080000      0.0002642
     12.9090000      0.0002643
     12.9100000      0.0002635
     12.9110000      0.0002647
     12.9120000      0.0002648
     12.9130000      0.0002643
     12.9140000      0.0002638
     12.9150000      0.0002643
     12.9160000      0.0002643
     12.9170000      0.0002648
     12.9180000      0.0002643
     12.9190000      0.0002652
     12.9200000      0.0002656
     12.9210000      0.0002664
     12.9220000      0.0002663
     12.9230000      0.0002654
     12.9240000      0.0002655
     12.9250000      0.0002652
     12.9260000      0.0002654
     12.9270000      0.0002646
     12.9280000      0.0002644
     12.9290000      0.0002655
     12.9300000      0.0002658
     12.9310000      0.0002660
     12.9320000      0.0002661
     12.9330000      0.0002643
     12.9340000      0.0002647
     12.9350000      0.0002657
     12.9360000      0.0002657
     12.9370000      0.0002664
     12.9380000      0.0002662
     12.9390000      0.0002651
     12.9400000      0.0002659
     12.9410000      0.0002654
     12.9420000      0.0002645
     12.9430000      0.0002648
     12.9440000      0.0002654
     12.9450000      0.0002651
     12.9460000      0.0002655
     12.9470000      0.0002656
     12.9480000      0.0002657
     12.9490000      0.0002658
     12.9500000      0.0002670
     12.9510000      0.0002653
     12.9520000      0.0002658
     12.9530000      0.0002654
     12.9540000      0.0002654
     12.9550000      0.0002655
     12.9560000      0.0002657
     12.9570000      0.0002645
     12.9580000      0.0002654
     12.9590000      0.0002668
     12.9600000      0.0002650
     12.9610000      0.0002654
     12.9620000      0.0002656
     12.9630000      0.0002661
     12.9640000      0.0002651
     12.9650000      0.0002650
     12.9660000      0.0002648
     12.9670000      0.0002648
     12.9680000      0.0002649
     12.9690000      0.0002655
     12.9700000      0.0002650
     12.9710000      0.0002662
     12.9720000      0.0002644
     12.9730000      0.0002640
     12.9740000      0.0002652
     12.9750000      0.0002638
     12.9760000      0.0002649
     12.9770000      0.0002654
     12.9780000      0.0002649
     12.9790000      0.0002655
     12.9800000      0.0002674
     12.9810000      0.0002666
     12.9820000      0.0002661
     12.9830000      0.0002663
     12.9840000      0.0002662
     12.9850000      0.0002651
     12.9860000      0.0002646
     12.9870000      0.0002650
     12.9880000      0.0002653
     12.9890000      0.0002660
     12.9900000      0.0002645
     12.9910000      0.0002637
     12.9920000      0.0002634
     12.9930000      0.0002647
     12.9940000      0.0002651
     12.9950000      0.0002650
     12.9960000      0.0002661
     12.9970000      0.0002659
     12.9980000      0.0002650
     12.9990000      0.0002659
     13.0000000      0.0002653
     13.0010000      0.0002658
     13.0020000      0.0002657
     13.0030000      0.0002654
     13.0040000      0.0002647
     13.0050000      0.0002649
     13.0060000      0.0002645
     13.0070000      0.0002653
     13.0080000      0.0002650
     13.0090000      0.0002654
     13.0100000      0.0002643
     13.0110000      0.0002652
     13.0120000      0.0002652
     13.0130000      0.0002652
     13.0140000      0.0002650
     13.0150000      0.0002655
     13.0160000      0.0002657
     13.0170000      0.0002656
     13.0180000      0.0002642
     13.0190000      0.0002646
     13.0200000      0.0002645
     13.0210000      0.0002645
     13.0220000      0.0002644
     13.0230000      0.0002646
     13.0240000      0.0002644
     13.0250000      0.0002669
     13.0260000      0.0002661
     13.0270000      0.0002657
     13.0280000      0.0002639
     13.0290000      0.0002654
     13.0300000      0.0002656
     13.0310000      0.0002641
     13.0320000      0.0002650
     13.0330000      0.0002653
     13.0340000      0.0002669
     13.0350000      0.0002674
     13.0360000      0.0002667
     13.0370000      0.0002649
     13.0380000      0.0002649
     13.0390000      0.0002656
     13.0400000      0.0002658
     13.0410000      0.0002649
     13.0420000      0.0002652
     13.0430000      0.0002658
     13.0440000      0.0002666
     13.0450000      0.0002678
     13.0460000      0.0002676
     13.0470000      0.0002662
     13.0480000      0.0002658
     13.0490000      0.0002639
     13.0500000      0.0002651
     13.0510000      0.0002644
     13.0520000      0.0002639
     13.0530000      0.0002651
     13.0540000      0.0002660
     13.0550000      0.0002653
     13.0560000      0.0002641
     13.0570000      0.0002648
     13.0580000      0.0002664
     13.0590000      0.0002660
     13.0600000      0.0002650
     13.0610000      0.0002649
     13.0620000      0.0002642
     13.0630000      0.0002662
     13.0640000      0.0002653
     13.0650000      0.0002666
     13.0660000      0.0002660
     13.0670000      0.0002662
     13.0680000      0.0002646
     13.0690000      0.0002645
     13.0700000      0.0002658
     13.0710000      0.0002669
     13.0720000      0.0002672
     13.0730000      0.0002674
     13.0740000      0.0002650
     13.0750000      0.0002657
     13.0760000      0.0002664
     13.0770000      0.0002663
     13.0780000      0.0002667
     13.0790000      0.0002671
     13.0800000      0.0002658
     13.0810000      0.0002650
     13.0820000      0.0002651
     13.0830000      0.0002655
     13.0840000      0.0002645
     13.0850000      0.0002653
     13.0860000      0.0002663
     13.0870000      0.0002650
     13.0880000      0.0002665
     13.0890000      0.0002658
     13.0900000      0.0002657
     13.0910000      0.0002643
     13.0920000      0.0002657
     13.0930000      0.0002639
     13.0940000      0.0002646
     13.0950000      0.0002656
     13.0960000      0.0002649
     13.0970000      0.0002659
     13.0980000      0.0002654
     13.0990000      0.0002653
     13.1000000      0.0002649
     13.1010000      0.0002655
     13.1020000      0.0002658
     13.1030000      0.0002652
     13.1040000      0.0002653
     13.1050000      0.0002666
     13.1060000      0.0002662
     13.1070000      0.0002653
     13.1080000      0.0002660
     13.1090000      0.0002657
     13.1100000      0.0002653
     13.1110000      0.0002671
     13.1120000      0.0002659
     13.1130000      0.0002648
     13.1140000      0.0002649
     13.1150000      0.0002646
     13.1160000      0.0002658
     13.1170000      0.0002652
     13.1180000      0.0002647
     13.1190000      0.0002647
     13.1200000      0.0002650
     13.1210000      0.0002648
     13.1220000      0.0002642
     13.1230000      0.0002635
     13.1240000      0.0002651
     13.1250000      0.0002647
     13.1260000      0.0002656
     13.1270000      0.0002651
     13.1280000      0.0002645
     13.1290000      0.0002652
     13.1300000      0.0002641
     13.1310000      0.0002645
     13.1320000      0.0002637
     13.1330000      0.0002656
     13.1340000      0.0002651
     13.1350000      0.0002657
     13.1360000      0.0002660
     13.1370000      0.0002655
     13.1380000      0.0002663
     13.1390000      0.0002662
     13.1400000      0.0002644
     13.1410000      0.0002641
     13.1420000      0.0002660
     13.1430000      0.0002660
     13.1440000      0.0002650
     13.1450000      0.0002655
     13.1460000      0.0002660
     13.1470000      0.0002660
     13.1480000      0.0002672
     13.1490000      0.0002666
     13.1500000      0.0002642
     13.1510000      0.0002649
     13.1520000      0.0002652
     13.1530000      0.0002660
     13.1540000      0.0002658
     13.1550000      0.0002657
     13.1560000      0.0002646
     13.1570000      0.0002651
     13.1580000      0.0002664
     13.1590000      0.0002644
     13.1600000      0.0002648
     13.1610000      0.0002653
     13.1620000      0.0002663
     13.1630000      0.0002664
     13.1640000      0.0002644
     13.1650000      0.0002656
     13.1660000      0.0002659
     13.1670000      0.0002657
     13.1680000      0.0002661
     13.1690000      0.0002648
     13.1700000      0.0002653
     13.1710000      0.0002651
     13.1720000      0.0002661
     13.1730000      0.0002648
     13.1740000      0.0002662
     13.1750000      0.0002662
     13.1760000      0.0002657
     13.1770000      0.0002656
     13.1780000      0.0002661
     13.1790000      0.0002654
     13.1800000      0.0002672
     13.1810000      0.0002646
     13.1820000      0.0002666
     13.1830000      0.0002655
     13.1840000      0.0002650
     13.1850000      0.0002647
     13.1860000      0.0002651
     13.1870000      0.0002649
     13.1880000      0.0002653
     13.1890000      0.0002659
     13.1900000      0.0002644
     13.1910000      0.0002653
     13.1920000      0.0002654
     13.1930000      0.0002665
     13.1940000      0.0002660
     13.1950000      0.0002658
     13.1960000      0.0002654
     13.1970000      0.0002660
     13.1980000      0.0002654
     13.1990000      0.0002652
     13.2000000      0.0002650
     13.2010000      0.0002660
     13.2020000      0.0002641
     13.2030000      0.0002638
     13.2040000      0.0002657
     13.2050000      0.0002654
     13.2060000      0.0002662
     13.2070000      0.0002652
     13.2080000      0.0002662
     13.2090000      0.0002664
     13.2100000      0.0002667
     13.2110000      0.0002667
     13.2120000      0.0002660
     13.2130000      0.0002651
     13.2140000      0.0002657
     13.2150000      0.0002658
     13.2160000      0.0002651
     13.2170000      0.0002656
     13.2180000      0.0002653
     13.2190000      0.0002651
     13.2200000      0.0002665
     13.2210000      0.0002649
     13.2220000      0.0002651
     13.2230000      0.0002657
     13.2240000      0.0002661
     13.2250000      0.0002645
     13.2260000      0.0002649
     13.2270000      0.0002658
     13.2280000      0.0002660
     13.2290000      0.0002651
     13.2300000      0.0002654
     13.2310000      0.0002657
     13.2320000      0.0002657
     13.2330000      0.0002652
     13.2340000      0.0002644
     13.2350000      0.0002657
     13.2360000      0.0002657
     13.2370000      0.0002662
     13.2380000      0.0002660
     13.2390000      0.0002655
     13.2400000      0.0002656
     13.2410000      0.0002651
     13.2420000      0.0002659
     13.2430000      0.0002658
     13.2440000      0.0002642
     13.2450000      0.0002659
     13.2460000      0.0002654
     13.2470000      0.0002655
     13.2480000      0.0002638
     13.2490000      0.0002636
     13.2500000      0.0002652
     13.2510000      0.0002643
     13.2520000      0.0002639
     13.2530000      0.0002642
     13.2540000      0.0002650
     13.2550000      0.0002646
     13.2560000      0.0002645
     13.2570000      0.0002643
     13.2580000      0.0002642
     13.2590000      0.0002656
     13.2600000      0.0002655
     13.2610000      0.0002658
     13.2620000      0.0002666
     13.2630000      0.0002656
     13.2640000      0.0002642
     13.2650000      0.0002645
     13.2660000      0.0002662
     13.2670000      0.0002656
     13.2680000      0.0002647
     13.2690000      0.0002641
     13.2700000      0.0002650
     13.2710000      0.0002657
     13.2720000      0.0002655
     13.2730000      0.0002658
     13.2740000      0.0002653
     13.2750000      0.0002655
     13.2760000      0.0002675
     13.2770000      0.0002663
     13.2780000      0.0002663
     13.2790000      0.0002676
     13.2800000      0.0002660
     13.2810000      0.0002655
     13.2820000      0.0002647
     13.2830000      0.0002654
     13.2840000      0.0002645
     13.2850000      0.0002662
     13.2860000      0.0002670
     13.2870000      0.0002655
     13.2880000      0.0002646
     13.2890000      0.0002649
     13.2900000      0.0002658
     13.2910000      0.0002647
     13.2920000      0.0002656
     13.2930000      0.0002661
     13.2940000      0.0002661
     13.2950000      0.0002662
     13.2960000      0.0002661
     13.2970000      0.0002649
     13.2980000      0.0002641
     13.2990000      0.0002653
     13.3000000      0.0002649
     13.3010000      0.0002653
     13.3020000      0.0002639
     13.3030000      0.0002630
     13.3040000      0.0002639
     13.3050000      0.0002648
     13.3060000      0.0002646
     13.3070000      0.0002658
     13.3080000      0.0002636
     13.3090000      0.0002651
     13.3100000      0.0002664
     13.3110000      0.0002659
     13.3120000      0.0002655
     13.3130000      0.0002672
     13.3140000      0.0002655
     13.3150000      0.0002649
     13.3160000      0.0002629
     13.3170000      0.0002645
     13.3180000      0.0002649
     13.3190000      0.0002651
     13.3200000      0.0002655
     13.3210000      0.0002660
     13.3220000      0.0002666
     13.3230000      0.0002653
     13.3240000      0.0002655
     13.3250000      0.0002649
     13.3260000      0.0002650
     13.3270000      0.0002663
     13.3280000      0.0002655
     13.3290000      0.0002668
     13.3300000      0.0002671
     13.3310000      0.0002662
     13.3320000      0.0002660
     13.3330000      0.0002654
     13.3340000      0.0002647
     13.3350000      0.0002659
     13.3360000      0.0002665
     13.3370000      0.0002675
     13.3380000      0.0002658
     13.3390000      0.0002666
     13.3400000      0.0002655
     13.3410000      0.0002654
     13.3420000      0.0002645
     13.3430000      0.0002658
     13.3440000      0.0002656
     13.3450000      0.0002639
     13.3460000      0.0002649
     13.3470000      0.0002660
     13.3480000      0.0002655
     13.3490000      0.0002641
     13.3500000      0.0002645
     13.3510000      0.0002664
     13.3520000      0.0002658
     13.3530000      0.0002650
     13.3540000      0.0002655
     13.3550000      0.0002658
     13.3560000      0.0002671
     13.3570000      0.0002656
     13.3580000      0.0002667
     13.3590000      0.0002657
     13.3600000      0.0002655
     13.3610000      0.0002653
     13.3620000      0.0002653
     13.3630000      0.0002650
     13.3640000      0.0002663
     13.3650000      0.0002662
     13.3660000      0.0002662
     13.3670000      0.0002663
     13.3680000      0.0002646
     13.3690000      0.0002635
     13.3700000      0.0002636
     13.3710000      0.0002640
     13.3720000      0.0002651
     13.3730000      0.0002657
     13.3740000      0.0002647
     13.3750000      0.0002654
     13.3760000      0.0002666
     13.3770000      0.0002657
     13.3780000      0.0002658
     13.3790000      0.0002656
     13.3800000      0.0002639
     13.3810000      0.0002652
     13.3820000      0.0002663
     13.3830000      0.0002665
     13.3840000      0.0002662
     13.3850000      0.0002660
     13.3860000      0.0002654
     13.3870000      0.0002663
     13.3880000      0.0002666
     13.3890000      0.0002662
     13.3900000      0.0002668
     13.3910000      0.0002668
     13.3920000      0.0002666
     13.3930000      0.0002669
     13.3940000      0.0002662
     13.3950000      0.0002656
     13.3960000      0.0002654
     13.3970000      0.0002658
     13.3980000      0.0002661
     13.3990000      0.0002665
     13.4000000      0.0002660
     13.4010000      0.0002647
     13.4020000      0.0002658
     13.4030000      0.0002657
     13.4040000      0.0002649
     13.4050000      0.0002658
     13.4060000      0.0002660
     13.4070000      0.0002654
     13.4080000      0.0002659
     13.4090000      0.0002651
     13.4100000      0.0002648
     13.4110000      0.0002660
     13.4120000      0.0002643
     13.4130000      0.0002645
     13.4140000      0.0002648
     13.4150000      0.0002655
     13.4160000      0.0002657
     13.4170000      0.0002649
     13.4180000      0.0002657
     13.4190000      0.0002662
     13.4200000      0.0002654
     13.4210000      0.0002651
     13.4220000      0.0002651
     13.4230000      0.0002659
     13.4240000      0.0002653
     13.4250000      0.0002659
     13.4260000      0.0002651
     13.4270000      0.0002643
     13.4280000      0.0002651
     13.4290000      0.0002657
     13.4300000      0.0002660
     13.4310000      0.0002656
     13.4320000      0.0002658
     13.4330000      0.0002664
     13.4340000      0.0002640
     13.4350000      0.0002640
     13.4360000      0.0002661
     13.4370000      0.0002664
     13.4380000      0.0002667
     13.4390000      0.0002656
     13.4400000      0.0002657
     13.4410000      0.0002661
     13.4420000      0.0002661
     13.4430000      0.0002646
     13.4440000      0.0002659
     13.4450000      0.0002668
     13.4460000      0.0002646
     13.4470000      0.0002641
     13.4480000      0.0002656
     13.4490000      0.0002654
     13.4500000      0.0002655
     13.4510000      0.0002657
     13.4520000      0.0002641
     13.4530000      0.0002640
     13.4540000      0.0002652
     13.4550000      0.0002657
     13.4560000      0.0002652
     13.4570000      0.0002658
     13.4580000      0.0002663
     13.4590000      0.0002662
     13.4600000      0.0002646
     13.4610000      0.0002654
     13.4620000      0.0002650
     13.4630000      0.0002650
     13.4640000      0.0002663
     13.4650000      0.0002668
     13.4660000      0.0002670
     13.4670000      0.0002659
     13.4680000      0.0002651
     13.4690000      0.0002657
     13.4700000      0.0002670
     13.4710000      0.0002662
     13.4720000      0.0002657
     13.4730000      0.0002655
     13.4740000      0.0002659
     13.4750000      0.0002649
     13.4760000      0.0002651
     13.4770000      0.0002660
     13.4780000      0.0002652
     13.4790000      0.0002659
     13.4800000      0.0002650
     13.4810000      0.0002663
     13.4820000      0.0002661
     13.4830000      0.0002666
     13.4840000      0.0002667
     13.4850000      0.0002647
     13.4860000      0.0002656
     13.4870000      0.0002662
     13.4880000      0.0002654
     13.4890000      0.0002643
     13.4900000      0.0002659
     13.4910000      0.0002655
     13.4920000      0.0002650
     13.4930000      0.0002654
     13.4940000      0.0002666
     13.4950000      0.0002653
     13.4960000      0.0002647
     13.4970000      0.0002663
     13.4980000      0.0002655
     13.4990000      0.0002653
     13.5000000      0.0002659
     13.5010000      0.0002651
     13.5020000      0.0002651
     13.5030000      0.0002659
     13.5040000      0.0002668
     13.5050000      0.0002661
     13.5060000      0.0002654
     13.5070000      0.0002654
     13.5080000      0.0002644
     13.5090000      0.0002650
     13.5100000      0.0002671
     13.5110000      0.0002658
     13.5120000      0.0002662
     13.5130000      0.0002649
     13.5140000      0.0002644
     13.5150000      0.0002661
     13.5160000      0.0002653
     13.5170000      0.0002646
     13.5180000      0.0002662
     13.5190000      0.0002660
     13.5200000      0.0002658
     13.5210000      0.0002662
     13.5220000      0.0002643
     13.5230000      0.0002652
     13.5240000      0.0002660
     13.5250000      0.0002654
     13.5260000      0.0002658
     13.5270000      0.0002661
     13.5280000      0.0002662
     13.5290000      0.0002652
     13.5300000      0.0002651
     13.5310000      0.0002658
     13.5320000      0.0002669
     13.5330000      0.0002651
     13.5340000      0.0002650
     13.5350000      0.0002648
     13.5360000      0.0002648
     13.5370000      0.0002660
     13.5380000      0.0002657
     13.5390000      0.0002656
     13.5400000      0.0002658
     13.5410000      0.0002666
     13.5420000      0.0002664
     13.5430000      0.0002660
     13.5440000      0.0002657
     13.5450000      0.0002652
     13.5460000      0.0002647
     13.5470000      0.0002649
     13.5480000      0.0002658
     13.5490000      0.0002662
     13.5500000      0.0002658
     13.5510000      0.0002649
     13.5520000      0.0002654
     13.5530000      0.0002658
     13.5540000      0.0002658
     13.5550000      0.0002657
     13.5560000      0.0002673
     13.5570000      0.0002661
     13.5580000      0.0002667
     13.5590000      0.0002659
     13.5600000      0.0002651
     13.5610000      0.0002651
     13.5620000      0.0002645
     13.5630000      0.0002656
     13.5640000      0.0002658
     13.5650000      0.0002650
     13.5660000      0.0002642
     13.5670000      0.0002657
     13.5680000      0.0002662
     13.5690000      0.0002654
     13.5700000      0.0002660
     13.5710000      0.0002664
     13.5720000      0.0002667
     13.5730000      0.0002679
     13.5740000      0.0002671
     13.5750000      0.0002669
     13.5760000      0.0002660
     13.5770000      0.0002661
     13.5780000      0.0002648
     13.5790000      0.0002652
     13.5800000      0.0002644
     13.5810000      0.0002649
     13.5820000      0.0002656
     13.5830000      0.0002649
     13.5840000      0.0002663
     13.5850000      0.0002660
     13.5860000      0.0002655
     13.5870000      0.0002660
     13.5880000      0.0002664
     13.5890000      0.0002666
     13.5900000      0.0002657
     13.5910000      0.0002661
     13.5920000      0.0002652
     13.5930000      0.0002672
     13.5940000      0.0002657
     13.5950000      0.0002654
     13.5960000      0.0002655
     13.5970000      0.0002641
     13.5980000      0.0002650
     13.5990000      0.0002644
     13.6000000      0.0002644
     13.6010000      0.0002658
     13.6020000      0.0002662
     13.6030000      0.0002666
     13.6040000      0.0002649
     13.6050000      0.0002665
     13.6060000      0.0002658
     13.6070000      0.0002642
     13.6080000      0.0002653
     13.6090000      0.0002648
     13.6100000      0.0002661
     13.6110000      0.0002671
     13.6120000      0.0002657
     13.6130000      0.0002653
     13.6140000      0.0002666
     13.6150000      0.0002664
     13.6160000      0.0002660
     13.6170000      0.0002654
     13.6180000      0.0002655
     13.6190000      0.0002665
     13.6200000      0.0002654
     13.6210000      0.0002654
     13.6220000      0.0002646
     13.6230000      0.0002668
     13.6240000      0.0002663
     13.6250000      0.0002663
     13.6260000      0.0002659
     13.6270000      0.0002657
     13.6280000      0.0002670
     13.6290000      0.0002670
     13.6300000      0.0002661
     13.6310000      0.0002655
     13.6320000      0.0002650
     13.6330000      0.0002657
     13.6340000      0.0002658
     13.6350000      0.0002663
     13.6360000      0.0002664
     13.6370000      0.0002665
     13.6380000      0.0002658
     13.6390000      0.0002656
     13.6400000      0.0002656
     13.6410000      0.0002667
     13.6420000      0.0002657
     13.6430000      0.0002654
     13.6440000      0.0002643
     13.6450000      0.0002635
     13.6460000      0.0002658
     13.6470000      0.0002654
     13.6480000      0.0002674
     13.6490000      0.0002662
     13.6500000      0.0002658
     13.6510000      0.0002647
     13.6520000      0.0002660
     13.6530000      0.0002648
     13.6540000      0.0002648
     13.6550000      0.0002651
     13.6560000      0.0002655
     13.6570000      0.0002667
     13.6580000      0.0002662
     13.6590000      0.0002639
     13.6600000      0.0002662
     13.6610000      0.0002660
     13.6620000      0.0002661
     13.6630000      0.0002656
     13.6640000      0.0002653
     13.6650000      0.0002660
     13.6660000      0.0002669
     13.6670000      0.0002654
     13.6680000      0.0002658
     13.6690000      0.0002670
     13.6700000      0.0002671
     13.6710000      0.0002661
     13.6720000      0.0002660
     13.6730000      0.0002653
     13.6740000      0.0002662
     13.6750000      0.0002666
     13.6760000      0.0002664
     13.6770000      0.0002670
     13.6780000      0.0002666
     13.6790000      0.0002662
     13.6800000      0.0002663
     13.6810000      0.0002652
     13.6820000      0.0002652
     13.6830000      0.0002647
     13.6840000      0.0002659
     13.6850000      0.0002657
     13.6860000      0.0002668
     13.6870000      0.0002658
     13.6880000      0.0002662
     13.6890000      0.0002651
     13.6900000      0.0002650
     13.6910000      0.0002646
     13.6920000      0.0002668
     13.6930000      0.0002671
     13.6940000      0.0002671
     13.6950000      0.0002660
     13.6960000      0.0002651
     13.6970000      0.0002654
     13.6980000      0.0002660
     13.6990000      0.0002650
     13.7000000      0.0002645
     13.7010000      0.0002666
     13.7020000      0.0002661
     13.7030000      0.0002658
     13.7040000      0.0002658
     13.7050000      0.0002657
     13.7060000      0.0002661
     13.7070000      0.0002648
     13.7080000      0.0002652
     13.7090000      0.0002655
     13.7100000      0.0002674
     13.7110000      0.0002665
     13.7120000      0.0002645
     13.7130000      0.0002661
     13.7140000      0.0002646
     13.7150000      0.0002665
     13.7160000      0.0002664
     13.7170000      0.0002662
     13.7180000      0.0002648
     13.7190000      0.0002644
     13.7200000      0.0002659
     13.7210000      0.0002649
     13.7220000      0.0002655
     13.7230000      0.0002652
     13.7240000      0.0002661
     13.7250000      0.0002658
     13.7260000      0.0002664
     13.7270000      0.0002666
     13.7280000      0.0002648
     13.7290000      0.0002652
     13.7300000      0.0002649
     13.7310000      0.0002656
     13.7320000      0.0002659
     13.7330000      0.0002658
     13.7340000      0.0002661
     13.7350000      0.0002658
     13.7360000      0.0002650
     13.7370000      0.0002658
     13.7380000      0.0002650
     13.7390000      0.0002658
     13.7400000      0.0002657
     13.7410000      0.0002655
     13.7420000      0.0002657
     13.7430000      0.0002645
     13.7440000      0.0002650
     13.7450000      0.0002650
     13.7460000      0.0002656
     13.7470000      0.0002667
     13.7480000      0.0002646
     13.7490000      0.0002666
     13.7500000      0.0002666
     13.7510000      0.0002667
     13.7520000      0.0002643
     13.7530000      0.0002653
     13.7540000      0.0002649
     13.7550000      0.0002647
     13.7560000      0.0002655
     13.7570000      0.0002654
     13.7580000      0.0002655
     13.7590000      0.0002647
     13.7600000      0.0002655
     13.7610000      0.0002649
     13.7620000      0.0002642
     13.7630000      0.0002661
     13.7640000      0.0002663
     13.7650000      0.0002665
     13.7660000      0.0002662
     13.7670000      0.0002665
     13.7680000      0.0002653
     13.7690000      0.0002663
     13.7700000      0.0002664
     13.7710000      0.0002665
     13.7720000      0.0002668
     13.7730000      0.0002658
     13.7740000      0.0002657
     13.7750000      0.0002670
     13.7760000      0.0002661
     13.7770000      0.0002663
     13.7780000      0.0002665
     13.7790000      0.0002651
     13.7800000      0.0002659
     13.7810000      0.0002652
     13.7820000      0.0002660
     13.7830000      0.0002639
     13.7840000      0.0002646
     13.7850000      0.0002655
     13.7860000      0.0002648
     13.7870000      0.0002663
     13.7880000      0.0002658
     13.7890000      0.0002662
     13.7900000      0.0002655
     13.7910000      0.0002671
     13.7920000      0.0002669
     13.7930000      0.0002664
     13.7940000      0.0002664
     13.7950000      0.0002657
     13.7960000      0.0002661
     13.7970000      0.0002670
     13.7980000      0.0002643
     13.7990000      0.0002646
     13.8000000      0.0002646
     13.8010000      0.0002665
     13.8020000      0.0002646
     13.8030000      0.0002662
     13.8040000      0.0002654
     13.8050000      0.0002658
     13.8060000      0.0002643
     13.8070000      0.0002653
     13.8080000      0.0002650
     13.8090000      0.0002660
     13.8100000      0.0002670
     13.8110000      0.0002655
     13.8120000      0.0002651
     13.8130000      0.0002659
     13.8140000      0.0002638
     13.8150000      0.0002644
     13.8160000      0.0002650
     13.8170000      0.0002641
     13.8180000      0.0002647
     13.8190000      0.0002651
     13.8200000      0.0002662
     13.8210000      0.0002655
     13.8220000      0.0002651
     13.8230000      0.0002661
     13.8240000      0.0002658
     13.8250000      0.0002654
     13.8260000      0.0002656
     13.8270000      0.0002648
     13.8280000      0.0002648
     13.8290000      0.0002660
     13.8300000      0.0002662
     13.8310000      0.0002655
     13.8320000      0.0002669
     13.8330000      0.0002668
     13.8340000      0.0002663
     13.8350000      0.0002647
     13.8360000      0.0002661
     13.8370000      0.0002655
     13.8380000      0.0002656
     13.8390000      0.0002652
     13.8400000      0.0002658
     13.8410000      0.0002655
     13.8420000      0.0002659
     13.8430000      0.0002657
     13.8440000      0.0002662
     13.8450000      0.0002656
     13.8460000      0.0002659
     13.8470000      0.0002653
     13.8480000      0.0002660
     13.8490000      0.0002660
     13.8500000      0.0002654
     13.8510000      0.0002669
     13.8520000      0.0002659
     13.8530000      0.0002667
     13.8540000      0.0002660
     13.8550000      0.0002672
     13.8560000      0.0002663
     13.8570000      0.0002668
     13.8580000      0.0002666
     13.8590000      0.0002650
     13.8600000      0.0002647
     13.8610000      0.0002662
     13.8620000      0.0002668
     13.8630000      0.0002678
     13.8640000      0.0002667
     13.8650000      0.0002662
     13.8660000      0.0002670
     13.8670000      0.0002658
     13.8680000      0.0002651
     13.8690000      0.0002653
     13.8700000      0.0002663
     13.8710000      0.0002651
     13.8720000      0.0002639
     13.8730000      0.0002660
     13.8740000      0.0002654
     13.8750000      0.0002665
     13.8760000      0.0002649
     13.8770000      0.0002669
     13.8780000      0.0002650
     13.8790000      0.0002659
     13.8800000      0.0002657
     13.8810000      0.0002669
     13.8820000      0.0002662
     13.8830000      0.0002643
     13.8840000      0.0002647
     13.8850000      0.0002662
     13.8860000      0.0002669
     13.8870000      0.0002662
     13.8880000      0.0002660
     13.8890000      0.0002668
     13.8900000      0.0002662
     13.8910000      0.0002651
     13.8920000      0.0002643
     13.8930000      0.0002658
     13.8940000      0.0002653
     13.8950000      0.0002646
     13.8960000      0.0002650
     13.8970000      0.0002651
     13.8980000      0.0002648
     13.8990000      0.0002651
     13.9000000      0.0002648
     13.9010000      0.0002663
     13.9020000      0.0002661
     13.9030000      0.0002661
     13.9040000      0.0002648
     13.9050000      0.0002639
     13.9060000      0.0002638
     13.9070000      0.0002642
     13.9080000      0.0002644
     13.9090000      0.0002655
     13.9100000      0.0002674
     13.9110000      0.0002662
     13.9120000      0.0002655
     13.9130000      0.0002653
     13.9140000      0.0002646
     13.9150000      0.0002659
     13.9160000      0.0002660
     13.9170000      0.0002664
     13.9180000      0.0002658
     13.9190000      0.0002655
     13.9200000      0.0002642
     13.9210000      0.0002653
     13.9220000      0.0002656
     13.9230000      0.0002661
     13.9240000      0.0002649
     13.9250000      0.0002656
     13.9260000      0.0002655
     13.9270000      0.0002648
     13.9280000      0.0002646
     13.9290000      0.0002649
     13.9300000      0.0002650
     13.9310000      0.0002668
     13.9320000      0.0002665
     13.9330000      0.0002655
     13.9340000      0.0002649
     13.9350000      0.0002659
     13.9360000      0.0002641
     13.9370000      0.0002656
     13.9380000      0.0002652
     13.9390000      0.0002649
     13.9400000      0.0002647
     13.9410000      0.0002652
     13.9420000      0.0002660
     13.9430000      0.0002664
     13.9440000      0.0002648
     13.9450000      0.0002649
     13.9460000      0.0002657
     13.9470000      0.0002665
     13.9480000      0.0002639
     13.9490000      0.0002644
     13.9500000      0.0002642
     13.9510000      0.0002658
     13.9520000      0.0002673
     13.9530000      0.0002654
     13.9540000      0.0002659
     13.9550000      0.0002652
     13.9560000      0.0002668
     13.9570000      0.0002658
     13.9580000      0.0002661
     13.9590000      0.0002660
     13.9600000      0.0002654
     13.9610000      0.0002658
     13.9620000      0.0002657
     13.9630000      0.0002654
     13.9640000      0.0002631
     13.9650000      0.0002647
     13.9660000      0.0002663
     13.9670000      0.0002646
     13.9680000      0.0002651
     13.9690000      0.0002661
     13.9700000      0.0002646
     13.9710000      0.0002653
     13.9720000      0.0002663
     13.9730000      0.0002662
     13.9740000      0.0002670
     13.9750000      0.0002670
     13.9760000      0.0002664
     13.9770000      0.0002660
     13.9780000      0.0002654
     13.9790000      0.0002665
     13.9800000      0.0002663
     13.9810000      0.0002657
     13.9820000      0.0002648
     13.9830000      0.0002655
     13.9840000      0.0002654
     13.9850000      0.0002657
     13.9860000      0.0002678
     13.9870000      0.0002660
     13.9880000      0.0002656
     13.9890000      0.0002662
     13.9900000      0.0002658
     13.9910000      0.0002673
     13.9920000      0.0002669
     13.9930000      0.0002667
     13.9940000      0.0002659
     13.9950000      0.0002641
     13.9960000      0.0002649
     13.9970000      0.0002637
     13.9980000      0.0002651
     13.9990000      0.0002656
     14.0000000      0.0002661
     14.0010000      0.0002668
     14.0020000      0.0002661
     14.0030000      0.0002655
     14.0040000      0.0002655
     14.0050000      0.0002655
     14.0060000      0.0002654
     14.0070000      0.0002655
     14.0080000      0.0002648
     14.0090000      0.0002660
     14.0100000      0.0002660
     14.0110000      0.0002664
     14.0120000      0.0002661
     14.0130000      0.0002662
     14.0140000      0.0002678
     14.0150000      0.0002672
     14.0160000      0.0002668
     14.0170000      0.0002646
     14.0180000      0.0002665
     14.0190000      0.0002638
     14.0200000      0.0002654
     14.0210000      0.0002660
     14.0220000      0.0002662
     14.0230000      0.0002676
     14.0240000      0.0002666
     14.0250000      0.0002656
     14.0260000      0.0002658
     14.0270000      0.0002650
     14.0280000      0.0002657
     14.0290000      0.0002633
     14.0300000      0.0002651
     14.0310000      0.0002651
     14.0320000      0.0002657
     14.0330000      0.0002659
     14.0340000      0.0002662
     14.0350000      0.0002642
     14.0360000      0.0002649
     14.0370000      0.0002653
     14.0380000      0.0002648
     14.0390000      0.0002658
     14.0400000      0.0002661
     14.0410000      0.0002665
     14.0420000      0.0002661
     14.0430000      0.0002659
     14.0440000      0.0002647
     14.0450000      0.0002656
     14.0460000      0.0002666
     14.0470000      0.0002656
     14.0480000      0.0002659
     14.0490000      0.0002671
     14.0500000      0.0002662
     14.0510000      0.0002665
     14.0520000      0.0002657
     14.0530000      0.0002662
     14.0540000      0.0002660
     14.0550000      0.0002650
     14.0560000      0.0002657
     14.0570000      0.0002674
     14.0580000      0.0002659
     14.0590000      0.0002661
     14.0600000      0.0002663
     14.0610000      0.0002656
     14.0620000      0.0002650
     14.0630000      0.0002650
     14.0640000      0.0002650
     14.0650000      0.0002661
     14.0660000      0.0002664
     14.0670000      0.0002658
     14.0680000      0.0002667
     14.0690000      0.0002665
     14.0700000      0.0002662
     14.0710000      0.0002662
     14.0720000      0.0002661
     14.0730000      0.0002669
     14.0740000      0.0002662
     14.0750000      0.0002665
     14.0760000      0.0002655
     14.0770000      0.0002645
     14.0780000      0.0002651
     14.0790000      0.0002649
     14.0800000      0.0002652
     14.0810000      0.0002667
     14.0820000      0.0002671
     14.0830000      0.0002662
     14.0840000      0.0002657
     14.0850000      0.0002651
     14.0860000      0.0002648
     14.0870000      0.0002644
     14.0880000      0.0002656
     14.0890000      0.0002661
     14.0900000      0.0002667
     14.0910000      0.0002661
     14.0920000      0.0002655
     14.0930000      0.0002668
     14.0940000      0.0002662
     14.0950000      0.0002664
     14.0960000      0.0002655
     14.0970000      0.0002650
     14.0980000      0.0002656
     14.0990000      0.0002657
     14.1000000      0.0002652
     14.1010000      0.0002660
     14.1020000      0.0002664
     14.1030000      0.0002652
     14.1040000      0.0002653
     14.1050000      0.0002640
     14.1060000      0.0002649
     14.1070000      0.0002644
     14.1080000      0.0002644
     14.1090000      0.0002654
     14.1100000      0.0002657
     14.1110000      0.0002649
     14.1120000      0.0002654
     14.1130000      0.0002643
     14.1140000      0.0002655
     14.1150000      0.0002672
     14.1160000      0.0002657
     14.1170000      0.0002670
     14.1180000      0.0002666
     14.1190000      0.0002667
     14.1200000      0.0002659
     14.1210000      0.0002662
     14.1220000      0.0002655
     14.1230000      0.0002649
     14.1240000      0.0002654
     14.1250000      0.0002651
     14.1260000      0.0002657
     14.1270000      0.0002650
     14.1280000      0.0002643
     14.1290000      0.0002647
     14.1300000      0.0002659
     14.1310000      0.0002668
     14.1320000      0.0002651
     14.1330000      0.0002645
     14.1340000      0.0002649
     14.1350000      0.0002656
     14.1360000      0.0002657
     14.1370000      0.0002660
     14.1380000      0.0002655
     14.1390000      0.0002661
     14.1400000      0.0002656
     14.1410000      0.0002659
     14.1420000      0.0002664
     14.1430000      0.0002661
     14.1440000      0.0002664
     14.1450000      0.0002665
     14.1460000      0.0002660
     14.1470000      0.0002664
     14.1480000      0.0002665
     14.1490000      0.0002651
     14.1500000      0.0002652
     14.1510000      0.0002653
     14.1520000      0.0002660
     14.1530000      0.0002674
     14.1540000      0.0002654
     14.1550000      0.0002657
     14.1560000      0.0002642
     14.1570000      0.0002648
     14.1580000      0.0002656
     14.1590000      0.0002658
     14.1600000      0.0002665
     14.1610000      0.0002651
     14.1620000      0.0002659
     14.1630000      0.0002655
     14.1640000      0.0002667
     14.1650000      0.0002656
     14.1660000      0.0002656
     14.1670000      0.0002665
     14.1680000      0.0002660
     14.1690000      0.0002657
     14.1700000      0.0002645
     14.1710000      0.0002660
     14.1720000      0.0002659
     14.1730000      0.0002656
     14.1740000      0.0002652
     14.1750000      0.0002650
     14.1760000      0.0002647
     14.1770000      0.0002647
     14.1780000      0.0002652
     14.1790000      0.0002657
     14.1800000      0.0002649
     14.1810000      0.0002651
     14.1820000      0.0002665
     14.1830000      0.0002663
     14.1840000      0.0002663
     14.1850000      0.0002656
     14.1860000      0.0002668
     14.1870000      0.0002644
     14.1880000      0.0002650
     14.1890000      0.0002654
     14.1900000      0.0002665
     14.1910000      0.0002652
     14.1920000      0.0002664
     14.1930000      0.0002671
     14.1940000      0.0002659
     14.1950000      0.0002653
     14.1960000      0.0002665
     14.1970000      0.0002651
     14.1980000      0.0002658
     14.1990000      0.0002655
     14.2000000      0.0002650
     14.2010000      0.0002663
     14.2020000      0.0002659
     14.2030000      0.0002667
     14.2040000      0.0002653
     14.2050000      0.0002644
     14.2060000      0.0002652
     14.2070000      0.0002661
     14.2080000      0.0002664
     14.2090000      0.0002677
     14.2100000      0.0002661
     14.2110000      0.0002654
     14.2120000      0.0002651
     14.2130000      0.0002657
     14.2140000      0.0002652
     14.2150000      0.0002655
     14.2160000      0.0002650
     14.2170000      0.0002665
     14.2180000      0.0002651
     14.2190000      0.0002655
     14.2200000      0.0002648
     14.2210000      0.0002657
     14.2220000      0.0002668
     14.2230000      0.0002674
     14.2240000      0.0002668
     14.2250000      0.0002665
     14.2260000      0.0002657
     14.2270000      0.0002640
     14.2280000      0.0002653
     14.2290000      0.0002650
     14.2300000      0.0002657
     14.2310000      0.0002648
     14.2320000      0.0002656
     14.2330000      0.0002655
     14.2340000      0.0002645
     14.2350000      0.0002645
     14.2360000      0.0002660
     14.2370000      0.0002660
     14.2380000      0.0002666
     14.2390000      0.0002655
     14.2400000      0.0002661
     14.2410000      0.0002666
     14.2420000      0.0002660
     14.2430000      0.0002643
     14.2440000      0.0002656
     14.2450000      0.0002671
     14.2460000      0.0002646
     14.2470000      0.0002656
     14.2480000      0.0002660
     14.2490000      0.0002655
     14.2500000      0.0002671
     14.2510000      0.0002671
     14.2520000      0.0002666
     14.2530000      0.0002655
     14.2540000      0.0002663
     14.2550000      0.0002670
     14.2560000      0.0002657
     14.2570000      0.0002655
     14.2580000      0.0002664
     14.2590000      0.0002680
     14.2600000      0.0002664
     14.2610000      0.0002643
     14.2620000      0.0002657
     14.2630000      0.0002663
     14.2640000      0.0002654
     14.2650000      0.0002651
     14.2660000      0.0002663
     14.2670000      0.0002657
     14.2680000      0.0002658
     14.2690000      0.0002654
     14.2700000      0.0002660
     14.2710000      0.0002662
     14.2720000      0.0002651
     14.2730000      0.0002642
     14.2740000      0.0002652
     14.2750000      0.0002667
     14.2760000      0.0002667
     14.2770000      0.0002657
     14.2780000      0.0002660
     14.2790000      0.0002653
     14.2800000      0.0002658
     14.2810000      0.0002661
     14.2820000      0.0002659
     14.2830000      0.0002654
     14.2840000      0.0002645
     14.2850000      0.0002641
     14.2860000      0.0002646
     14.2870000      0.0002651
     14.2880000      0.0002658
     14.2890000      0.0002649
     14.2900000      0.0002659
     14.2910000      0.0002661
     14.2920000      0.0002655
     14.2930000      0.0002643
     14.2940000      0.0002648
     14.2950000      0.0002678
     14.2960000      0.0002665
     14.2970000      0.0002672
     14.2980000      0.0002667
     14.2990000      0.0002658
     14.3000000      0.0002670
     14.3010000      0.0002658
     14.3020000      0.0002667
     14.3030000      0.0002659
     14.3040000      0.0002658
     14.3050000      0.0002659
     14.3060000      0.0002658
     14.3070000      0.0002660
     14.3080000      0.0002658
     14.3090000      0.0002655
     14.3100000      0.0002647
     14.3110000      0.0002652
     14.3120000      0.0002649
     14.3130000      0.0002658
     14.3140000      0.0002655
     14.3150000      0.0002646
     14.3160000      0.0002642
     14.3170000      0.0002668
     14.3180000      0.0002670
     14.3190000      0.0002661
     14.3200000      0.0002654
     14.3210000      0.0002653
     14.3220000      0.0002650
     14.3230000      0.0002663
     14.3240000      0.0002651
     14.3250000      0.0002653
     14.3260000      0.0002653
     14.3270000      0.0002660
     14.3280000      0.0002666
     14.3290000      0.0002660
     14.3300000      0.0002663
     14.3310000      0.0002663
     14.3320000      0.0002672
     14.3330000      0.0002665
     14.3340000      0.0002657
     14.3350000      0.0002649
     14.3360000      0.0002664
     14.3370000      0.0002656
     14.3380000      0.0002660
     14.3390000      0.0002668
     14.3400000      0.0002659
     14.3410000      0.0002665
     14.3420000      0.0002667
     14.3430000      0.0002660
     14.3440000      0.0002655
     14.3450000      0.0002669
     14.3460000      0.0002677
     14.3470000      0.0002665
     14.3480000      0.0002673
     14.3490000      0.0002658
     14.3500000      0.0002657
     14.3510000      0.0002654
     14.3520000      0.0002659
     14.3530000      0.0002652
     14.3540000      0.0002656
     14.3550000      0.0002649
     14.3560000      0.0002650
     14.3570000      0.0002672
     14.3580000      0.0002665
     14.3590000      0.0002656
     14.3600000      0.0002646
     14.3610000      0.0002653
     14.3620000      0.0002657
     14.3630000      0.0002654
     14.3640000      0.0002657
     14.3650000      0.0002670
     14.3660000      0.0002658
     14.3670000      0.0002663
     14.3680000      0.0002657
     14.3690000      0.0002655
     14.3700000      0.0002646
     14.3710000      0.0002673
     14.3720000      0.0002659
     14.3730000      0.0002651
     14.3740000      0.0002657
     14.3750000      0.0002660
     14.3760000      0.0002653
     14.3770000      0.0002669
     14.3780000      0.0002655
     14.3790000      0.0002657
     14.3800000      0.0002653
     14.3810000      0.0002656
     14.3820000      0.0002667
     14.3830000      0.0002663
     14.3840000      0.0002651
     14.3850000      0.0002655
     14.3860000      0.0002665
     14.3870000      0.0002658
     14.3880000      0.0002647
     14.3890000      0.0002669
     14.3900000      0.0002654
     14.3910000      0.0002651
     14.3920000      0.0002664
     14.3930000      0.0002661
     14.3940000      0.0002656
     14.3950000      0.0002665
     14.3960000      0.0002659
     14.3970000      0.0002652
     14.3980000      0.0002644
     14.3990000      0.0002657
     14.4000000      0.0002653
     14.4010000      0.0002663
     14.4020000      0.0002656
     14.4030000      0.0002657
     14.4040000      0.0002643
     14.4050000      0.0002654
     14.4060000      0.0002658
     14.4070000      0.0002676
     14.4080000      0.0002658
     14.4090000      0.0002658
     14.4100000      0.0002655
     14.4110000      0.0002660
     14.4120000      0.0002657
     14.4130000      0.0002653
     14.4140000      0.0002650
     14.4150000      0.0002649
     14.4160000      0.0002646
     14.4170000      0.0002660
     14.4180000      0.0002657
     14.4190000      0.0002654
     14.4200000      0.0002656
     14.4210000      0.0002649
     14.4220000      0.0002642
     14.4230000      0.0002659
     14.4240000      0.0002664
     14.4250000      0.0002670
     14.4260000      0.0002665
     14.4270000      0.0002678
     14.4280000      0.0002654
     14.4290000      0.0002663
     14.4300000      0.0002659
     14.4310000      0.0002663
     14.4320000      0.0002641
     14.4330000      0.0002668
     14.4340000      0.0002669
     14.4350000      0.0002672
     14.4360000      0.0002652
     14.4370000      0.0002662
     14.4380000      0.0002666
     14.4390000      0.0002663
     14.4400000      0.0002650
     14.4410000      0.0002652
     14.4420000      0.0002655
     14.4430000      0.0002658
     14.4440000      0.0002648
     14.4450000      0.0002665
     14.4460000      0.0002659
     14.4470000      0.0002664
     14.4480000      0.0002665
     14.4490000      0.0002662
     14.4500000      0.0002661
     14.4510000      0.0002646
     14.4520000      0.0002652
     14.4530000      0.0002673
     14.4540000      0.0002665
     14.4550000      0.0002670
     14.4560000      0.0002664
     14.4570000      0.0002664
     14.4580000      0.0002666
     14.4590000      0.0002663
     14.4600000      0.0002660
     14.4610000      0.0002653
     14.4620000      0.0002646
     14.4630000      0.0002652
     14.4640000      0.0002669
     14.4650000      0.0002670
     14.4660000      0.0002667
     14.4670000      0.0002662
     14.4680000      0.0002667
     14.4690000      0.0002664
     14.4700000      0.0002657
     14.4710000      0.0002657
     14.4720000      0.0002658
     14.4730000      0.0002653
     14.4740000      0.0002668
     14.4750000      0.0002664
     14.4760000      0.0002665
     14.4770000      0.0002661
     14.4780000      0.0002659
     14.4790000      0.0002665
     14.4800000      0.0002655
     14.4810000      0.0002656
     14.4820000      0.0002660
     14.4830000      0.0002657
     14.4840000      0.0002658
     14.4850000      0.0002656
     14.4860000      0.0002664
     14.4870000      0.0002676
     14.4880000      0.0002677
     14.4890000      0.0002656
     14.4900000      0.0002670
     14.4910000      0.0002668
     14.4920000      0.0002667
     14.4930000      0.0002657
     14.4940000      0.0002653
     14.4950000      0.0002654
     14.4960000      0.0002653
     14.4970000      0.0002661
     14.4980000      0.0002652
     14.4990000      0.0002658
     14.5000000      0.0002669
     14.5010000      0.0002684
     14.5020000      0.0002678
     14.5030000      0.0002660
     14.5040000      0.0002651
     14.5050000      0.0002661
     14.5060000      0.0002656
     14.5070000      0.0002658
     14.5080000      0.0002654
     14.5090000      0.0002660
     14.5100000      0.0002666
     14.5110000      0.0002657
     14.5120000      0.0002656
     14.5130000      0.0002651
     14.5140000      0.0002659
     14.5150000      0.0002660
     14.5160000      0.0002655
     14.5170000      0.0002644
     14.5180000      0.0002645
     14.5190000      0.0002646
     14.5200000      0.0002653
     14.5210000      0.0002659
     14.5220000      0.0002658
     14.5230000      0.0002656
     14.5240000      0.0002663
     14.5250000      0.0002658
     14.5260000      0.0002655
     14.5270000      0.0002644
     14.5280000      0.0002658
     14.5290000      0.0002670
     14.5300000      0.0002653
     14.5310000      0.0002663
     14.5320000      0.0002655
     14.5330000      0.0002656
     14.5340000      0.0002676
     14.5350000      0.0002659
     14.5360000      0.0002648
     14.5370000      0.0002653
     14.5380000      0.0002656
     14.5390000      0.0002674
     14.5400000      0.0002649
     14.5410000      0.0002646
     14.5420000      0.0002668
     14.5430000      0.0002674
     14.5440000      0.0002652
     14.5450000      0.0002663
     14.5460000      0.0002650
     14.5470000      0.0002652
     14.5480000      0.0002663
     14.5490000      0.0002666
     14.5500000      0.0002653
     14.5510000      0.0002659
     14.5520000      0.0002651
     14.5530000      0.0002661
     14.5540000      0.0002676
     14.5550000      0.0002652
     14.5560000      0.0002653
     14.5570000      0.0002645
     14.5580000      0.0002654
     14.5590000      0.0002653
     14.5600000      0.0002661
     14.5610000      0.0002653
     14.5620000      0.0002643
     14.5630000      0.0002652
     14.5640000      0.0002660
     14.5650000      0.0002669
     14.5660000      0.0002652
     14.5670000      0.0002661
     14.5680000      0.0002650
     14.5690000      0.0002653
     14.5700000      0.0002661
     14.5710000      0.0002650
     14.5720000      0.0002660
     14.5730000      0.0002656
     14.5740000      0.0002658
     14.5750000      0.0002654
     14.5760000      0.0002657
     14.5770000      0.0002647
     14.5780000      0.0002654
     14.5790000      0.0002655
     14.5800000      0.0002665
     14.5810000      0.0002664
     14.5820000      0.0002667
     14.5830000      0.0002654
     14.5840000      0.0002657
     14.5850000      0.0002672
     14.5860000      0.0002654
     14.5870000      0.0002655
     14.5880000      0.0002654
     14.5890000      0.0002661
     14.5900000      0.0002659
     14.5910000      0.0002650
     14.5920000      0.0002653
     14.5930000      0.0002645
     14.5940000      0.0002664
     14.5950000      0.0002665
     14.5960000      0.0002663
     14.5970000      0.0002661
     14.5980000      0.0002662
     14.5990000      0.0002664
     14.6000000      0.0002653
     14.6010000      0.0002657
     14.6020000      0.0002657
     14.6030000      0.0002664
     14.6040000      0.0002654
     14.6050000      0.0002638
     14.6060000      0.0002638
     14.6070000      0.0002659
     14.6080000      0.0002664
     14.6090000      0.0002664
     14.6100000      0.0002671
     14.6110000      0.0002671
     14.6120000      0.0002660
     14.6130000      0.0002657
     14.6140000      0.0002650
     14.6150000      0.0002658
     14.6160000      0.0002672
     14.6170000      0.0002672
     14.6180000      0.0002658
     14.6190000      0.0002662
     14.6200000      0.0002665
     14.6210000      0.0002656
     14.6220000      0.0002649
     14.6230000      0.0002635
     14.6240000      0.0002656
     14.6250000      0.0002656
     14.6260000      0.0002655
     14.6270000      0.0002658
     14.6280000      0.0002666
     14.6290000      0.0002657
     14.6300000      0.0002652
     14.6310000      0.0002650
     14.6320000      0.0002653
     14.6330000      0.0002642
     14.6340000      0.0002644
     14.6350000      0.0002653
     14.6360000      0.0002666
     14.6370000      0.0002652
     14.6380000      0.0002654
     14.6390000      0.0002646
     14.6400000      0.0002647
     14.6410000      0.0002666
     14.6420000      0.0002661
     14.6430000      0.0002664
     14.6440000      0.0002655
     14.6450000      0.0002661
     14.6460000      0.0002662
     14.6470000      0.0002673
     14.6480000      0.0002666
     14.6490000      0.0002654
     14.6500000      0.0002657
     14.6510000      0.0002667
     14.6520000      0.0002655
     14.6530000      0.0002667
     14.6540000      0.0002667
     14.6550000      0.0002658
     14.6560000      0.0002667
     14.6570000      0.0002669
     14.6580000      0.0002676
     14.6590000      0.0002659
     14.6600000      0.0002654
     14.6610000      0.0002652
     14.6620000      0.0002646
     14.6630000      0.0002663
     14.6640000      0.0002666
     14.6650000      0.0002654
     14.6660000      0.0002666
     14.6670000      0.0002659
     14.6680000      0.0002656
     14.6690000      0.0002664
     14.6700000      0.0002658
     14.6710000      0.0002647
     14.6720000      0.0002654
     14.6730000      0.0002666
     14.6740000      0.0002674
     14.6750000      0.0002668
     14.6760000      0.0002662
     14.6770000      0.0002665
     14.6780000      0.0002659
     14.6790000      0.0002666
     14.6800000      0.0002671
     14.6810000      0.0002657
     14.6820000      0.0002654
     14.6830000      0.0002657
     14.6840000      0.0002664
     14.6850000      0.0002662
     14.6860000      0.0002666
     14.6870000      0.0002658
     14.6880000      0.0002663
     14.6890000      0.0002652
     14.6900000      0.0002665
     14.6910000      0.0002652
     14.6920000      0.0002655
     14.6930000      0.0002663
     14.6940000      0.0002672
     14.6950000      0.0002664
     14.6960000      0.0002666
     14.6970000      0.0002669
     14.6980000      0.0002654
     14.6990000      0.0002655
     14.7000000      0.0002669
     14.7010000      0.0002651
     14.7020000      0.0002654
     14.7030000      0.0002664
     14.7040000      0.0002668
     14.7050000      0.0002657
     14.7060000      0.0002655
     14.7070000      0.0002655
     14.7080000      0.0002658
     14.7090000      0.0002657
     14.7100000      0.0002666
     14.7110000      0.0002660
     14.7120000      0.0002667
     14.7130000      0.0002663
     14.7140000      0.0002675
     14.7150000      0.0002658
     14.7160000      0.0002652
     14.7170000      0.0002652
     14.7180000      0.0002653
     14.7190000      0.0002662
     14.7200000      0.0002665
     14.7210000      0.0002668
     14.7220000      0.0002655
     14.7230000      0.0002658
     14.7240000      0.0002663
     14.7250000      0.0002659
     14.7260000      0.0002653
     14.7270000      0.0002663
     14.7280000      0.0002669
     14.7290000      0.0002650
     14.7300000      0.0002655
     14.7310000      0.0002660
     14.7320000      0.0002659
     14.7330000      0.0002652
     14.7340000      0.0002663
     14.7350000      0.0002646
     14.7360000      0.0002642
     14.7370000      0.0002667
     14.7380000      0.0002670
     14.7390000      0.0002645
     14.7400000      0.0002654
     14.7410000      0.0002675
     14.7420000      0.0002660
     14.7430000      0.0002638
     14.7440000      0.0002653
     14.7450000      0.0002669
     14.7460000      0.0002661
     14.7470000      0.0002671
     14.7480000      0.0002659
     14.7490000      0.0002650
     14.7500000      0.0002661
     14.7510000      0.0002657
     14.7520000      0.0002660
     14.7530000      0.0002650
     14.7540000      0.0002663
     14.7550000      0.0002660
     14.7560000      0.0002660
     14.7570000      0.0002653
     14.7580000      0.0002654
     14.7590000      0.0002658
     14.7600000      0.0002663
     14.7610000      0.0002654
     14.7620000      0.0002653
     14.7630000      0.0002656
     14.7640000      0.0002655
     14.7650000      0.0002653
     14.7660000      0.0002658
     14.7670000      0.0002652
     14.7680000      0.0002649
     14.7690000      0.0002664
     14.7700000      0.0002655
     14.7710000      0.0002653
     14.7720000      0.0002653
     14.7730000      0.0002656
     14.7740000      0.0002655
     14.7750000      0.0002655
     14.7760000      0.0002648
     14.7770000      0.0002665
     14.7780000      0.0002669
     14.7790000      0.0002652
     14.7800000      0.0002659
     14.7810000      0.0002649
     14.7820000      0.0002651
     14.7830000      0.0002665
     14.7840000      0.0002657
     14.7850000      0.0002646
     14.7860000      0.0002654
     14.7870000      0.0002648
     14.7880000      0.0002655
     14.7890000      0.0002686
     14.7900000      0.0002675
     14.7910000      0.0002647
     14.7920000      0.0002649
     14.7930000      0.0002665
     14.7940000      0.0002674
     14.7950000      0.0002663
     14.7960000      0.0002661
     14.7970000      0.0002657
     14.7980000      0.0002670
     14.7990000      0.0002653
     14.8000000      0.0002652
     14.8010000      0.0002651
     14.8020000      0.0002645
     14.8030000      0.0002651
     14.8040000      0.0002658
     14.8050000      0.0002660
     14.8060000      0.0002657
     14.8070000      0.0002661
     14.8080000      0.0002672
     14.8090000      0.0002657
     14.8100000      0.0002650
     14.8110000      0.0002649
     14.8120000      0.0002650
     14.8130000      0.0002651
     14.8140000      0.0002652
     14.8150000      0.0002648
     14.8160000      0.0002666
     14.8170000      0.0002660
     14.8180000      0.0002652
     14.8190000      0.0002665
     14.8200000      0.0002668
     14.8210000      0.0002669
     14.8220000      0.0002664
     14.8230000      0.0002667
     14.8240000      0.0002662
     14.8250000      0.0002654
     14.8260000      0.0002657
     14.8270000      0.0002665
     14.8280000      0.0002661
     14.8290000      0.0002651
     14.8300000      0.0002673
     14.8310000      0.0002656
     14.8320000      0.0002650
     14.8330000      0.0002651
     14.8340000      0.0002641
     14.8350000      0.0002654
     14.8360000      0.0002674
     14.8370000      0.0002657
     14.8380000      0.0002652
     14.8390000      0.0002661
     14.8400000      0.0002642
     14.8410000      0.0002647
     14.8420000      0.0002657
     14.8430000      0.0002661
     14.8440000      0.0002669
     14.8450000      0.0002664
     14.8460000      0.0002667
     14.8470000      0.0002654
     14.8480000      0.0002656
     14.8490000      0.0002644
     14.8500000      0.0002662
     14.8510000      0.0002659
     14.8520000      0.0002648
     14.8530000      0.0002661
     14.8540000      0.0002667
     14.8550000      0.0002663
     14.8560000      0.0002661
     14.8570000      0.0002661
     14.8580000      0.0002667
     14.8590000      0.0002662
     14.8600000      0.0002662
     14.8610000      0.0002671
     14.8620000      0.0002670
     14.8630000      0.0002677
     14.8640000      0.0002677
     14.8650000      0.0002681
     14.8660000      0.0002674
     14.8670000      0.0002659
     14.8680000      0.0002645
     14.8690000      0.0002658
     14.8700000      0.0002668
     14.8710000      0.0002647
     14.8720000      0.0002641
     14.8730000      0.0002657
     14.8740000      0.0002651
     14.8750000      0.0002658
     14.8760000      0.0002653
     14.8770000      0.0002663
     14.8780000      0.0002655
     14.8790000      0.0002667
     14.8800000      0.0002673
     14.8810000      0.0002669
     14.8820000      0.0002663
     14.8830000      0.0002662
     14.8840000      0.0002653
     14.8850000      0.0002655
     14.8860000      0.0002652
     14.8870000      0.0002665
     14.8880000      0.0002661
     14.8890000      0.0002669
     14.8900000      0.0002667
     14.8910000      0.0002656
     14.8920000      0.0002645
     14.8930000      0.0002656
     14.8940000      0.0002653
     14.8950000      0.0002665
     14.8960000      0.0002658
     14.8970000      0.0002664
     14.8980000      0.0002662
     14.8990000      0.0002658
     14.9000000      0.0002652
     14.9010000      0.0002651
     14.9020000      0.0002657
     14.9030000      0.0002655
     14.9040000      0.0002664
     14.9050000      0.0002665
     14.9060000      0.0002661
     14.9070000      0.0002655
     14.9080000      0.0002637
     14.9090000      0.0002651
     14.9100000      0.0002658
     14.9110000      0.0002657
     14.9120000      0.0002665
     14.9130000      0.0002668
     14.9140000      0.0002654
     14.9150000      0.0002661
     14.9160000      0.0002669
     14.9170000      0.0002654
     14.9180000      0.0002660
     14.9190000      0.0002674
     14.9200000      0.0002667
     14.9210000      0.0002658
     14.9220000      0.0002647
     14.9230000      0.0002646
     14.9240000      0.0002652
     14.9250000      0.0002658
     14.9260000      0.0002652
     14.9270000      0.0002660
     14.9280000      0.0002658
     14.9290000      0.0002659
     14.9300000      0.0002662
     14.9310000      0.0002653
     14.9320000      0.0002655
     14.9330000      0.0002659
     14.9340000      0.0002646
     14.9350000      0.0002656
     14.9360000      0.0002653
     14.9370000      0.0002638
     14.9380000      0.0002669
     14.9390000      0.0002666
     14.9400000      0.0002656
     14.9410000      0.0002651
     14.9420000      0.0002652
     14.9430000      0.0002665
     14.9440000      0.0002663
     14.9450000      0.0002661
     14.9460000      0.0002660
     14.9470000      0.0002652
     14.9480000      0.0002648
     14.9490000      0.0002660
     14.9500000      0.0002668
     14.9510000      0.0002664
     14.9520000      0.0002651
     14.9530000      0.0002648
     14.9540000      0.0002661
     14.9550000      0.0002647
     14.9560000      0.0002655
     14.9570000      0.0002667
     14.9580000      0.0002669
     14.9590000      0.0002659
     14.9600000      0.0002662
     14.9610000      0.0002655
     14.9620000      0.0002651
     14.9630000      0.0002665
     14.9640000      0.0002671
     14.9650000      0.0002658
     14.9660000      0.0002659
     14.9670000      0.0002663
     14.9680000      0.0002673
     14.9690000      0.0002681
     14.9700000      0.0002656
     14.9710000      0.0002663
     14.9720000      0.0002649
     14.9730000      0.0002653
     14.9740000      0.0002637
     14.9750000      0.0002654
     14.9760000      0.0002662
     14.9770000      0.0002667
     14.9780000      0.0002664
     14.9790000      0.0002659
     14.9800000      0.0002661
     14.9810000      0.0002672
     14.9820000      0.0002666
     14.9830000      0.0002649
     14.9840000      0.0002656
     14.9850000      0.0002659
     14.9860000      0.0002647
     14.9870000      0.0002672
     14.9880000      0.0002671
     14.9890000      0.0002671
     14.9900000      0.0002660
     14.9910000      0.0002653
     14.9920000      0.0002656
     14.9930000      0.0002653
     14.9940000      0.0002645
     14.9950000      0.0002657
     14.9960000      0.0002657
     14.9970000      0.0002661
     14.9980000      0.0002658
     14.9990000      0.0002664


==> gnuplot1/exam1/weight/opt-5d-1w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001141
      0.0020000      0.0001162
      0.0030000      0.0001250
      0.0040000      0.0001390
      0.0050000      0.0001512
      0.0060000      0.0002429
      0.0070000      0.0002517
      0.0080000      0.0002601
      0.0090000      0.0002649
      0.0100000      0.0002631
      0.0110000      0.0002628
      0.0120000      0.0002600
      0.0130000      0.0002606
      0.0140000      0.0002574
      0.0150000      0.0002595
      0.0160000      0.0002593
      0.0170000      0.0002590
      0.0180000      0.0002614
      0.0190000      0.0002627
      0.0200000      0.0002601
      0.0210000      0.0002599
      0.0220000      0.0002605
      0.0230000      0.0002607
      0.0240000      0.0002591
      0.0250000      0.0002558
      0.0260000      0.0002589
      0.0270000      0.0002588
      0.0280000      0.0002589
      0.0290000      0.0002595
      0.0300000      0.0002575
      0.0310000      0.0002581
      0.0320000      0.0002626
      0.0330000      0.0002613
      0.0340000      0.0002575
      0.0350000      0.0002584
      0.0360000      0.0002611
      0.0370000      0.0002599
      0.0380000      0.0002587
      0.0390000      0.0002557
      0.0400000      0.0002552
      0.0410000      0.0002584
      0.0420000      0.0002599
      0.0430000      0.0002579
      0.0440000      0.0002620
      0.0450000      0.0002601
      0.0460000      0.0002573
      0.0470000      0.0002590
      0.0480000      0.0002604
      0.0490000      0.0002594
      0.0500000      0.0002554
      0.0510000      0.0002592
      0.0520000      0.0002567
      0.0530000      0.0002589
      0.0540000      0.0002583
      0.0550000      0.0002599
      0.0560000      0.0002569
      0.0570000      0.0002604
      0.0580000      0.0002586
      0.0590000      0.0002574
      0.0600000      0.0002572
      0.0610000      0.0002609
      0.0620000      0.0002578
      0.0630000      0.0002584
      0.0640000      0.0002658
      0.0650000      0.0002609
      0.0660000      0.0002613
      0.0670000      0.0002626
      0.0680000      0.0002618
      0.0690000      0.0002618
      0.0700000      0.0002613
      0.0710000      0.0002620
      0.0720000      0.0002628
      0.0730000      0.0002612
      0.0740000      0.0002629
      0.0750000      0.0002618
      0.0760000      0.0002627
      0.0770000      0.0002632
      0.0780000      0.0002636
      0.0790000      0.0002617
      0.0800000      0.0002616
      0.0810000      0.0002607
      0.0820000      0.0002604
      0.0830000      0.0002615
      0.0840000      0.0002632
      0.0850000      0.0002599
      0.0860000      0.0002614
      0.0870000      0.0002588
      0.0880000      0.0002576
      0.0890000      0.0002634
      0.0900000      0.0002610
      0.0910000      0.0002616
      0.0920000      0.0002607
      0.0930000      0.0002587
      0.0940000      0.0002575
      0.0950000      0.0002624
      0.0960000      0.0002635
      0.0970000      0.0002587
      0.0980000      0.0002566
      0.0990000      0.0002602
      0.1000000      0.0002586
      0.1010000      0.0002595
      0.1020000      0.0002593
      0.1030000      0.0002582
      0.1040000      0.0002612
      0.1050000      0.0002631
      0.1060000      0.0002597
      0.1070000      0.0002611
      0.1080000      0.0002647
      0.1090000      0.0002617
      0.1100000      0.0002627
      0.1110000      0.0002606
      0.1120000      0.0002562
      0.1130000      0.0002610
      0.1140000      0.0002649
      0.1150000      0.0002637
      0.1160000      0.0002662
      0.1170000      0.0002647
      0.1180000      0.0002599
      0.1190000      0.0002617
      0.1200000      0.0002650
      0.1210000      0.0002582
      0.1220000      0.0002606
      0.1230000      0.0002621
      0.1240000      0.0002632
      0.1250000      0.0002595
      0.1260000      0.0002585
      0.1270000      0.0002600
      0.1280000      0.0002619
      0.1290000      0.0002645
      0.1300000      0.0002622
      0.1310000      0.0002620
      0.1320000      0.0002611
      0.1330000      0.0002610
      0.1340000      0.0002589
      0.1350000      0.0002618
      0.1360000      0.0002601
      0.1370000      0.0002624
      0.1380000      0.0002623
      0.1390000      0.0002659
      0.1400000      0.0002618
      0.1410000      0.0002641
      0.1420000      0.0002634
      0.1430000      0.0002630
      0.1440000      0.0002615
      0.1450000      0.0002634
      0.1460000      0.0002614
      0.1470000      0.0002619
      0.1480000      0.0002618
      0.1490000      0.0002635
      0.1500000      0.0002636
      0.1510000      0.0002619
      0.1520000      0.0002642
      0.1530000      0.0002602
      0.1540000      0.0002619
      0.1550000      0.0002625
      0.1560000      0.0002631
      0.1570000      0.0002647
      0.1580000      0.0002635
      0.1590000      0.0002631
      0.1600000      0.0002636
      0.1610000      0.0002644
      0.1620000      0.0002659
      0.1630000      0.0002642
      0.1640000      0.0002622
      0.1650000      0.0002659
      0.1660000      0.0002628
      0.1670000      0.0002640
      0.1680000      0.0002596
      0.1690000      0.0002664
      0.1700000      0.0002663
      0.1710000      0.0002689
      0.1720000      0.0002671
      0.1730000      0.0002630
      0.1740000      0.0002630
      0.1750000      0.0002621
      0.1760000      0.0002652
      0.1770000      0.0002616
      0.1780000      0.0002610
      0.1790000      0.0002617
      0.1800000      0.0002610
      0.1810000      0.0002609
      0.1820000      0.0002627
      0.1830000      0.0002669
      0.1840000      0.0002636
      0.1850000      0.0002644
      0.1860000      0.0002618
      0.1870000      0.0002636
      0.1880000      0.0002656
      0.1890000      0.0002663
      0.1900000      0.0002670
      0.1910000      0.0002621
      0.1920000      0.0002635
      0.1930000      0.0002675
      0.1940000      0.0002627
      0.1950000      0.0002644
      0.1960000      0.0002699
      0.1970000      0.0002691
      0.1980000      0.0002697
      0.1990000      0.0002671
      0.2000000      0.0002667
      0.2010000      0.0002617
      0.2020000      0.0002581
      0.2030000      0.0002611
      0.2040000      0.0002654
      0.2050000      0.0002658
      0.2060000      0.0002649
      0.2070000      0.0002653
      0.2080000      0.0002619
      0.2090000      0.0002616
      0.2100000      0.0002598
      0.2110000      0.0002629
      0.2120000      0.0002656
      0.2130000      0.0002642
      0.2140000      0.0002682
      0.2150000      0.0002655
      0.2160000      0.0002660
      0.2170000      0.0002630
      0.2180000      0.0002600
      0.2190000      0.0002616
      0.2200000      0.0002606
      0.2210000      0.0002612
      0.2220000      0.0002617
      0.2230000      0.0002626
      0.2240000      0.0002622
      0.2250000      0.0002637
      0.2260000      0.0002662
      0.2270000      0.0002647
      0.2280000      0.0002641
      0.2290000      0.0002625
      0.2300000      0.0002666
      0.2310000      0.0002637
      0.2320000      0.0002659
      0.2330000      0.0002620
      0.2340000      0.0002635
      0.2350000      0.0002617
      0.2360000      0.0002660
      0.2370000      0.0002646
      0.2380000      0.0002615
      0.2390000      0.0002626
      0.2400000      0.0002645
      0.2410000      0.0002652
      0.2420000      0.0002629
      0.2430000      0.0002628
      0.2440000      0.0002645
      0.2450000      0.0002611
      0.2460000      0.0002666
      0.2470000      0.0002640
      0.2480000      0.0002623
      0.2490000      0.0002613
      0.2500000      0.0002616
      0.2510000      0.0002633
      0.2520000      0.0002636
      0.2530000      0.0002628
      0.2540000      0.0002648
      0.2550000      0.0002613
      0.2560000      0.0002642
      0.2570000      0.0002656
      0.2580000      0.0002655
      0.2590000      0.0002625
      0.2600000      0.0002651
      0.2610000      0.0002633
      0.2620000      0.0002629
      0.2630000      0.0002611
      0.2640000      0.0002619
      0.2650000      0.0002623
      0.2660000      0.0002640
      0.2670000      0.0002651
      0.2680000      0.0002668
      0.2690000      0.0002652
      0.2700000      0.0002645
      0.2710000      0.0002628
      0.2720000      0.0002618
      0.2730000      0.0002649
      0.2740000      0.0002612
      0.2750000      0.0002637
      0.2760000      0.0002667
      0.2770000      0.0002629
      0.2780000      0.0002673
      0.2790000      0.0002649
      0.2800000      0.0002639
      0.2810000      0.0002651
      0.2820000      0.0002657
      0.2830000      0.0002658
      0.2840000      0.0002679
      0.2850000      0.0002667
      0.2860000      0.0002674
      0.2870000      0.0002667
      0.2880000      0.0002675
      0.2890000      0.0002669
      0.2900000      0.0002650
      0.2910000      0.0002682
      0.2920000      0.0002645
      0.2930000      0.0002683
      0.2940000      0.0002628
      0.2950000      0.0002653
      0.2960000      0.0002645
      0.2970000      0.0002637
      0.2980000      0.0002626
      0.2990000      0.0002665
      0.3000000      0.0002687
      0.3010000      0.0002661
      0.3020000      0.0002648
      0.3030000      0.0002653
      0.3040000      0.0002666
      0.3050000      0.0002662
      0.3060000      0.0002639
      0.3070000      0.0002624
      0.3080000      0.0002648
      0.3090000      0.0002637
      0.3100000      0.0002695
      0.3110000      0.0002681
      0.3120000      0.0002672
      0.3130000      0.0002644
      0.3140000      0.0002685
      0.3150000      0.0002643
      0.3160000      0.0002675
      0.3170000      0.0002663
      0.3180000      0.0002681
      0.3190000      0.0002667
      0.3200000      0.0002681
      0.3210000      0.0002659
      0.3220000      0.0002677
      0.3230000      0.0002660
      0.3240000      0.0002591
      0.3250000      0.0002625
      0.3260000      0.0002669
      0.3270000      0.0002649
      0.3280000      0.0002684
      0.3290000      0.0002691
      0.3300000      0.0002675
      0.3310000      0.0002665
      0.3320000      0.0002647
      0.3330000      0.0002649
      0.3340000      0.0002678
      0.3350000      0.0002645
      0.3360000      0.0002655
      0.3370000      0.0002645
      0.3380000      0.0002648
      0.3390000      0.0002633
      0.3400000      0.0002668
      0.3410000      0.0002664
      0.3420000      0.0002653
      0.3430000      0.0002633
      0.3440000      0.0002654
      0.3450000      0.0002666
      0.3460000      0.0002662
      0.3470000      0.0002641
      0.3480000      0.0002643
      0.3490000      0.0002642
      0.3500000      0.0002669
      0.3510000      0.0002631
      0.3520000      0.0002635
      0.3530000      0.0002646
      0.3540000      0.0002681
      0.3550000      0.0002663
      0.3560000      0.0002635
      0.3570000      0.0002629
      0.3580000      0.0002642
      0.3590000      0.0002654
      0.3600000      0.0002676
      0.3610000      0.0002661
      0.3620000      0.0002645
      0.3630000      0.0002667
      0.3640000      0.0002667
      0.3650000      0.0002651
      0.3660000      0.0002618
      0.3670000      0.0002646
      0.3680000      0.0002655
      0.3690000      0.0002656
      0.3700000      0.0002679
      0.3710000      0.0002710
      0.3720000      0.0002698
      0.3730000      0.0002714
      0.3740000      0.0002641
      0.3750000      0.0002667
      0.3760000      0.0002671
      0.3770000      0.0002667
      0.3780000      0.0002637
      0.3790000      0.0002634
      0.3800000      0.0002660
      0.3810000      0.0002650
      0.3820000      0.0002635
      0.3830000      0.0002635
      0.3840000      0.0002656
      0.3850000      0.0002656
      0.3860000      0.0002652
      0.3870000      0.0002687
      0.3880000      0.0002652
      0.3890000      0.0002654
      0.3900000      0.0002690
      0.3910000      0.0002665
      0.3920000      0.0002648
      0.3930000      0.0002623
      0.3940000      0.0002641
      0.3950000      0.0002648
      0.3960000      0.0002621
      0.3970000      0.0002651
      0.3980000      0.0002661
      0.3990000      0.0002645
      0.4000000      0.0002653
      0.4010000      0.0002673
      0.4020000      0.0002697
      0.4030000      0.0002641
      0.4040000      0.0002631
      0.4050000      0.0002679
      0.4060000      0.0002666
      0.4070000      0.0002695
      0.4080000      0.0002648
      0.4090000      0.0002644
      0.4100000      0.0002673
      0.4110000      0.0002698
      0.4120000      0.0002639
      0.4130000      0.0002655
      0.4140000      0.0002676
      0.4150000      0.0002671
      0.4160000      0.0002674
      0.4170000      0.0002719
      0.4180000      0.0002637
      0.4190000      0.0002660
      0.4200000      0.0002669
      0.4210000      0.0002638
      0.4220000      0.0002622
      0.4230000      0.0002651
      0.4240000      0.0002663
      0.4250000      0.0002643
      0.4260000      0.0002663
      0.4270000      0.0002676
      0.4280000      0.0002643
      0.4290000      0.0002646
      0.4300000      0.0002627
      0.4310000      0.0002636
      0.4320000      0.0002700
      0.4330000      0.0002680
      0.4340000      0.0002650
      0.4350000      0.0002655
      0.4360000      0.0002659
      0.4370000      0.0002698
      0.4380000      0.0002670
      0.4390000      0.0002697
      0.4400000      0.0002644
      0.4410000      0.0002662
      0.4420000      0.0002688
      0.4430000      0.0002693
      0.4440000      0.0002640
      0.4450000      0.0002672
      0.4460000      0.0002696
      0.4470000      0.0002643
      0.4480000      0.0002669
      0.4490000      0.0002672
      0.4500000      0.0002669
      0.4510000      0.0002667
      0.4520000      0.0002681
      0.4530000      0.0002716
      0.4540000      0.0002664
      0.4550000      0.0002677
      0.4560000      0.0002709
      0.4570000      0.0002690
      0.4580000      0.0002653
      0.4590000      0.0002650
      0.4600000      0.0002677
      0.4610000      0.0002696
      0.4620000      0.0002695
      0.4630000      0.0002662
      0.4640000      0.0002635
      0.4650000      0.0002635
      0.4660000      0.0002669
      0.4670000      0.0002652
      0.4680000      0.0002619
      0.4690000      0.0002645
      0.4700000      0.0002623
      0.4710000      0.0002632
      0.4720000      0.0002677
      0.4730000      0.0002649
      0.4740000      0.0002636
      0.4750000      0.0002673
      0.4760000      0.0002684
      0.4770000      0.0002662
      0.4780000      0.0002676
      0.4790000      0.0002647
      0.4800000      0.0002660
      0.4810000      0.0002661
      0.4820000      0.0002653
      0.4830000      0.0002666
      0.4840000      0.0002673
      0.4850000      0.0002694
      0.4860000      0.0002706
      0.4870000      0.0002662
      0.4880000      0.0002657
      0.4890000      0.0002692
      0.4900000      0.0002659
      0.4910000      0.0002660
      0.4920000      0.0002655
      0.4930000      0.0002659
      0.4940000      0.0002680
      0.4950000      0.0002664
      0.4960000      0.0002668
      0.4970000      0.0002660
      0.4980000      0.0002713
      0.4990000      0.0002691
      0.5000000      0.0002674
      0.5010000      0.0002678
      0.5020000      0.0002642
      0.5030000      0.0002646
      0.5040000      0.0002648
      0.5050000      0.0002645
      0.5060000      0.0002675
      0.5070000      0.0002661
      0.5080000      0.0002673
      0.5090000      0.0002677
      0.5100000      0.0002680
      0.5110000      0.0002663
      0.5120000      0.0002668
      0.5130000      0.0002644
      0.5140000      0.0002661
      0.5150000      0.0002697
      0.5160000      0.0002675
      0.5170000      0.0002653
      0.5180000      0.0002653
      0.5190000      0.0002671
      0.5200000      0.0002680
      0.5210000      0.0002702
      0.5220000      0.0002689
      0.5230000      0.0002675
      0.5240000      0.0002645
      0.5250000      0.0002737
      0.5260000      0.0002749
      0.5270000      0.0002692
      0.5280000      0.0002680
      0.5290000      0.0002683
      0.5300000      0.0002674
      0.5310000      0.0002688
      0.5320000      0.0002676
      0.5330000      0.0002696
      0.5340000      0.0002669
      0.5350000      0.0002627
      0.5360000      0.0002693
      0.5370000      0.0002685
      0.5380000      0.0002666
      0.5390000      0.0002674
      0.5400000      0.0002679
      0.5410000      0.0002701
      0.5420000      0.0002648
      0.5430000      0.0002691
      0.5440000      0.0002638
      0.5450000      0.0002654
      0.5460000      0.0002650
      0.5470000      0.0002662
      0.5480000      0.0002666
      0.5490000      0.0002679
      0.5500000      0.0002684
      0.5510000      0.0002726
      0.5520000      0.0002709
      0.5530000      0.0002672
      0.5540000      0.0002703
      0.5550000      0.0002729
      0.5560000      0.0002719
      0.5570000      0.0002695
      0.5580000      0.0002683
      0.5590000      0.0002671
      0.5600000      0.0002661
      0.5610000      0.0002655
      0.5620000      0.0002649
      0.5630000      0.0002651
      0.5640000      0.0002660
      0.5650000      0.0002667
      0.5660000      0.0002719
      0.5670000      0.0002664
      0.5680000      0.0002659
      0.5690000      0.0002662
      0.5700000      0.0002661
      0.5710000      0.0002729
      0.5720000      0.0002716
      0.5730000      0.0002688
      0.5740000      0.0002704
      0.5750000      0.0002694
      0.5760000      0.0002658
      0.5770000      0.0002669
      0.5780000      0.0002664
      0.5790000      0.0002688
      0.5800000      0.0002677
      0.5810000      0.0002680
      0.5820000      0.0002681
      0.5830000      0.0002672
      0.5840000      0.0002676
      0.5850000      0.0002675
      0.5860000      0.0002665
      0.5870000      0.0002675
      0.5880000      0.0002695
      0.5890000      0.0002695
      0.5900000      0.0002717
      0.5910000      0.0002688
      0.5920000      0.0002638
      0.5930000      0.0002676
      0.5940000      0.0002684
      0.5950000      0.0002675
      0.5960000      0.0002686
      0.5970000      0.0002691
      0.5980000      0.0002709
      0.5990000      0.0002661
      0.6000000      0.0002645
      0.6010000      0.0002649
      0.6020000      0.0002689
      0.6030000      0.0002673
      0.6040000      0.0002665
      0.6050000      0.0002681
      0.6060000      0.0002672
      0.6070000      0.0002726
      0.6080000      0.0002721
      0.6090000      0.0002688
      0.6100000      0.0002677
      0.6110000      0.0002665
      0.6120000      0.0002647
      0.6130000      0.0002701
      0.6140000      0.0002735
      0.6150000      0.0002702
      0.6160000      0.0002678
      0.6170000      0.0002672
      0.6180000      0.0002710
      0.6190000      0.0002706
      0.6200000      0.0002689
      0.6210000      0.0002675
      0.6220000      0.0002697
      0.6230000      0.0002667
      0.6240000      0.0002693
      0.6250000      0.0002688
      0.6260000      0.0002651
      0.6270000      0.0002638
      0.6280000      0.0002658
      0.6290000      0.0002662
      0.6300000      0.0002656
      0.6310000      0.0002718
      0.6320000      0.0002717
      0.6330000      0.0002696
      0.6340000      0.0002714
      0.6350000      0.0002749
      0.6360000      0.0002690
      0.6370000      0.0002668
      0.6380000      0.0002710
      0.6390000      0.0002687
      0.6400000      0.0002722
      0.6410000      0.0002706
      0.6420000      0.0002700
      0.6430000      0.0002695
      0.6440000      0.0002654
      0.6450000      0.0002716
      0.6460000      0.0002688
      0.6470000      0.0002727
      0.6480000      0.0002709
      0.6490000      0.0002706
      0.6500000      0.0002672
      0.6510000      0.0002697
      0.6520000      0.0002692
      0.6530000      0.0002703
      0.6540000      0.0002673
      0.6550000      0.0002690
      0.6560000      0.0002715
      0.6570000      0.0002696
      0.6580000      0.0002675
      0.6590000      0.0002705
      0.6600000      0.0002713
      0.6610000      0.0002720
      0.6620000      0.0002720
      0.6630000      0.0002680
      0.6640000      0.0002719
      0.6650000      0.0002683
      0.6660000      0.0002685
      0.6670000      0.0002662
      0.6680000      0.0002694
      0.6690000      0.0002679
      0.6700000      0.0002693
      0.6710000      0.0002681
      0.6720000      0.0002672
      0.6730000      0.0002728
      0.6740000      0.0002689
      0.6750000      0.0002685
      0.6760000      0.0002661
      0.6770000      0.0002704
      0.6780000      0.0002681
      0.6790000      0.0002675
      0.6800000      0.0002726
      0.6810000      0.0002690
      0.6820000      0.0002654
      0.6830000      0.0002688
      0.6840000      0.0002687
      0.6850000      0.0002674
      0.6860000      0.0002654
      0.6870000      0.0002671
      0.6880000      0.0002697
      0.6890000      0.0002722
      0.6900000      0.0002669
      0.6910000      0.0002676
      0.6920000      0.0002665
      0.6930000      0.0002705
      0.6940000      0.0002679
      0.6950000      0.0002682
      0.6960000      0.0002712
      0.6970000      0.0002703
      0.6980000      0.0002672
      0.6990000      0.0002684
      0.7000000      0.0002694
      0.7010000      0.0002657
      0.7020000      0.0002679
      0.7030000      0.0002699
      0.7040000      0.0002644
      0.7050000      0.0002655
      0.7060000      0.0002707
      0.7070000      0.0002685
      0.7080000      0.0002699
      0.7090000      0.0002700
      0.7100000      0.0002712
      0.7110000      0.0002724
      0.7120000      0.0002701
      0.7130000      0.0002700
      0.7140000      0.0002687
      0.7150000      0.0002701
      0.7160000      0.0002677
      0.7170000      0.0002719
      0.7180000      0.0002672
      0.7190000      0.0002656
      0.7200000      0.0002683
      0.7210000      0.0002663
      0.7220000      0.0002639
      0.7230000      0.0002679
      0.7240000      0.0002697
      0.7250000      0.0002643
      0.7260000      0.0002713
      0.7270000      0.0002708
      0.7280000      0.0002695
      0.7290000      0.0002687
      0.7300000      0.0002702
      0.7310000      0.0002695
      0.7320000      0.0002692
      0.7330000      0.0002694
      0.7340000      0.0002701
      0.7350000      0.0002683
      0.7360000      0.0002681
      0.7370000      0.0002707
      0.7380000      0.0002735
      0.7390000      0.0002716
      0.7400000      0.0002725
      0.7410000      0.0002713
      0.7420000      0.0002671
      0.7430000      0.0002702
      0.7440000      0.0002723
      0.7450000      0.0002724
      0.7460000      0.0002714
      0.7470000      0.0002703
      0.7480000      0.0002693
      0.7490000      0.0002731
      0.7500000      0.0002684
      0.7510000      0.0002760
      0.7520000      0.0002704
      0.7530000      0.0002699
      0.7540000      0.0002680
      0.7550000      0.0002674
      0.7560000      0.0002690
      0.7570000      0.0002668
      0.7580000      0.0002705
      0.7590000      0.0002719
      0.7600000      0.0002717
      0.7610000      0.0002742
      0.7620000      0.0002716
      0.7630000      0.0002705
      0.7640000      0.0002694
      0.7650000      0.0002677
      0.7660000      0.0002707
      0.7670000      0.0002662
      0.7680000      0.0002703
      0.7690000      0.0002707
      0.7700000      0.0002743
      0.7710000      0.0002704
      0.7720000      0.0002718
      0.7730000      0.0002731
      0.7740000      0.0002691
      0.7750000      0.0002682
      0.7760000      0.0002688
      0.7770000      0.0002676
      0.7780000      0.0002688
      0.7790000      0.0002676
      0.7800000      0.0002698
      0.7810000      0.0002703
      0.7820000      0.0002723
      0.7830000      0.0002684
      0.7840000      0.0002701
      0.7850000      0.0002729
      0.7860000      0.0002706
      0.7870000      0.0002734
      0.7880000      0.0002669
      0.7890000      0.0002688
      0.7900000      0.0002692
      0.7910000      0.0002694
      0.7920000      0.0002705
      0.7930000      0.0002704
      0.7940000      0.0002706
      0.7950000      0.0002687
      0.7960000      0.0002703
      0.7970000      0.0002698
      0.7980000      0.0002713
      0.7990000      0.0002720
      0.8000000      0.0002691
      0.8010000      0.0002680
      0.8020000      0.0002705
      0.8030000      0.0002734
      0.8040000      0.0002698
      0.8050000      0.0002732
      0.8060000      0.0002733
      0.8070000      0.0002724
      0.8080000      0.0002735
      0.8090000      0.0002719
      0.8100000      0.0002729
      0.8110000      0.0002763
      0.8120000      0.0002724
      0.8130000      0.0002740
      0.8140000      0.0002706
      0.8150000      0.0002667
      0.8160000      0.0002660
      0.8170000      0.0002688
      0.8180000      0.0002696
      0.8190000      0.0002723
      0.8200000      0.0002678
      0.8210000      0.0002689
      0.8220000      0.0002722
      0.8230000      0.0002691
      0.8240000      0.0002664
      0.8250000      0.0002675
      0.8260000      0.0002688
      0.8270000      0.0002745
      0.8280000      0.0002710
      0.8290000      0.0002697
      0.8300000      0.0002706
      0.8310000      0.0002725
      0.8320000      0.0002692
      0.8330000      0.0002735
      0.8340000      0.0002697
      0.8350000      0.0002696
      0.8360000      0.0002694
      0.8370000      0.0002676
      0.8380000      0.0002691
      0.8390000      0.0002666
      0.8400000      0.0002716
      0.8410000      0.0002681
      0.8420000      0.0002714
      0.8430000      0.0002705
      0.8440000      0.0002688
      0.8450000      0.0002689
      0.8460000      0.0002679
      0.8470000      0.0002696
      0.8480000      0.0002701
      0.8490000      0.0002657
      0.8500000      0.0002659
      0.8510000      0.0002676
      0.8520000      0.0002685
      0.8530000      0.0002701
      0.8540000      0.0002695
      0.8550000      0.0002728
      0.8560000      0.0002737
      0.8570000      0.0002725
      0.8580000      0.0002744
      0.8590000      0.0002694
      0.8600000      0.0002681
      0.8610000      0.0002696
      0.8620000      0.0002738
      0.8630000      0.0002712
      0.8640000      0.0002696
      0.8650000      0.0002684
      0.8660000      0.0002669
      0.8670000      0.0002687
      0.8680000      0.0002704
      0.8690000      0.0002717
      0.8700000      0.0002718
      0.8710000      0.0002699
      0.8720000      0.0002707
      0.8730000      0.0002735
      0.8740000      0.0002743
      0.8750000      0.0002726
      0.8760000      0.0002698
      0.8770000      0.0002712
      0.8780000      0.0002674
      0.8790000      0.0002713
      0.8800000      0.0002751
      0.8810000      0.0002756
      0.8820000      0.0002742
      0.8830000      0.0002770
      0.8840000      0.0002725
      0.8850000      0.0002697
      0.8860000      0.0002684
      0.8870000      0.0002686
      0.8880000      0.0002709
      0.8890000      0.0002708
      0.8900000      0.0002722
      0.8910000      0.0002696
      0.8920000      0.0002698
      0.8930000      0.0002697
      0.8940000      0.0002741
      0.8950000      0.0002734
      0.8960000      0.0002730
      0.8970000      0.0002754
      0.8980000      0.0002726
      0.8990000      0.0002693
      0.9000000      0.0002720
      0.9010000      0.0002761
      0.9020000      0.0002706
      0.9030000      0.0002644
      0.9040000      0.0002718
      0.9050000      0.0002688
      0.9060000      0.0002729
      0.9070000      0.0002703
      0.9080000      0.0002668
      0.9090000      0.0002679
      0.9100000      0.0002709
      0.9110000      0.0002747
      0.9120000      0.0002791
      0.9130000      0.0002748
      0.9140000      0.0002770
      0.9150000      0.0002746
      0.9160000      0.0002733
      0.9170000      0.0002702
      0.9180000      0.0002645
      0.9190000      0.0002706
      0.9200000      0.0002707
      0.9210000      0.0002684
      0.9220000      0.0002680
      0.9230000      0.0002728
      0.9240000      0.0002732
      0.9250000      0.0002705
      0.9260000      0.0002699
      0.9270000      0.0002667
      0.9280000      0.0002683
      0.9290000      0.0002691
      0.9300000      0.0002688
      0.9310000      0.0002721
      0.9320000      0.0002727
      0.9330000      0.0002696
      0.9340000      0.0002734
      0.9350000      0.0002747
      0.9360000      0.0002716
      0.9370000      0.0002706
      0.9380000      0.0002692
      0.9390000      0.0002735
      0.9400000      0.0002743
      0.9410000      0.0002726
      0.9420000      0.0002701
      0.9430000      0.0002717
      0.9440000      0.0002668
      0.9450000      0.0002741
      0.9460000      0.0002713
      0.9470000      0.0002708
      0.9480000      0.0002697
      0.9490000      0.0002691
      0.9500000      0.0002723
      0.9510000      0.0002749
      0.9520000      0.0002704
      0.9530000      0.0002678
      0.9540000      0.0002667
      0.9550000      0.0002688
      0.9560000      0.0002716
      0.9570000      0.0002723
      0.9580000      0.0002740
      0.9590000      0.0002750
      0.9600000      0.0002703
      0.9610000      0.0002679
      0.9620000      0.0002724
      0.9630000      0.0002688
      0.9640000      0.0002707
      0.9650000      0.0002732
      0.9660000      0.0002718
      0.9670000      0.0002738
      0.9680000      0.0002802
      0.9690000      0.0002746
      0.9700000      0.0002706
      0.9710000      0.0002680
      0.9720000      0.0002709
      0.9730000      0.0002729
      0.9740000      0.0002719
      0.9750000      0.0002749
      0.9760000      0.0002676
      0.9770000      0.0002712
      0.9780000      0.0002672
      0.9790000      0.0002706
      0.9800000      0.0002714
      0.9810000      0.0002699
      0.9820000      0.0002694
      0.9830000      0.0002724
      0.9840000      0.0002690
      0.9850000      0.0002719
      0.9860000      0.0002726
      0.9870000      0.0002755
      0.9880000      0.0002713
      0.9890000      0.0002757
      0.9900000      0.0002708
      0.9910000      0.0002732
      0.9920000      0.0002702
      0.9930000      0.0002727
      0.9940000      0.0002718
      0.9950000      0.0002728
      0.9960000      0.0002717
      0.9970000      0.0002689
      0.9980000      0.0002704
      0.9990000      0.0002702
      1.0000000      0.0002726
      1.0010000      0.0002719
      1.0020000      0.0002730
      1.0030000      0.0002711
      1.0040000      0.0002736
      1.0050000      0.0002738
      1.0060000      0.0002724
      1.0070000      0.0002732
      1.0080000      0.0002728
      1.0090000      0.0002729
      1.0100000      0.0002703
      1.0110000      0.0002719
      1.0120000      0.0002705
      1.0130000      0.0002716
      1.0140000      0.0002709
      1.0150000      0.0002693
      1.0160000      0.0002711
      1.0170000      0.0002720
      1.0180000      0.0002754
      1.0190000      0.0002735
      1.0200000      0.0002721
      1.0210000      0.0002688
      1.0220000      0.0002707
      1.0230000      0.0002708
      1.0240000      0.0002716
      1.0250000      0.0002715
      1.0260000      0.0002701
      1.0270000      0.0002738
      1.0280000      0.0002704
      1.0290000      0.0002755
      1.0300000      0.0002757
      1.0310000      0.0002726
      1.0320000      0.0002713
      1.0330000      0.0002711
      1.0340000      0.0002728
      1.0350000      0.0002688
      1.0360000      0.0002701
      1.0370000      0.0002719
      1.0380000      0.0002706
      1.0390000      0.0002720
      1.0400000      0.0002695
      1.0410000      0.0002685
      1.0420000      0.0002713
      1.0430000      0.0002697
      1.0440000      0.0002678
      1.0450000      0.0002738
      1.0460000      0.0002719
      1.0470000      0.0002701
      1.0480000      0.0002685
      1.0490000      0.0002719
      1.0500000      0.0002735
      1.0510000      0.0002756
      1.0520000      0.0002739
      1.0530000      0.0002704
      1.0540000      0.0002709
      1.0550000      0.0002722
      1.0560000      0.0002678
      1.0570000      0.0002714
      1.0580000      0.0002708
      1.0590000      0.0002724
      1.0600000      0.0002702
      1.0610000      0.0002685
      1.0620000      0.0002718
      1.0630000      0.0002750
      1.0640000      0.0002718
      1.0650000      0.0002699
      1.0660000      0.0002738
      1.0670000      0.0002785
      1.0680000      0.0002686
      1.0690000      0.0002689
      1.0700000      0.0002724
      1.0710000      0.0002716
      1.0720000      0.0002702
      1.0730000      0.0002709
      1.0740000      0.0002729
      1.0750000      0.0002781
      1.0760000      0.0002729
      1.0770000      0.0002715
      1.0780000      0.0002684
      1.0790000      0.0002702
      1.0800000      0.0002675
      1.0810000      0.0002684
      1.0820000      0.0002672
      1.0830000      0.0002693
      1.0840000      0.0002692
      1.0850000      0.0002683
      1.0860000      0.0002730
      1.0870000      0.0002740
      1.0880000      0.0002741
      1.0890000      0.0002713
      1.0900000      0.0002741
      1.0910000      0.0002704
      1.0920000      0.0002721
      1.0930000      0.0002727
      1.0940000      0.0002686
      1.0950000      0.0002707
      1.0960000      0.0002686
      1.0970000      0.0002753
      1.0980000      0.0002745
      1.0990000      0.0002705
      1.1000000      0.0002725
      1.1010000      0.0002698
      1.1020000      0.0002725
      1.1030000      0.0002717
      1.1040000      0.0002708
      1.1050000      0.0002722
      1.1060000      0.0002701
      1.1070000      0.0002706
      1.1080000      0.0002708
      1.1090000      0.0002686
      1.1100000      0.0002701
      1.1110000      0.0002697
      1.1120000      0.0002706
      1.1130000      0.0002709
      1.1140000      0.0002724
      1.1150000      0.0002724
      1.1160000      0.0002745
      1.1170000      0.0002741
      1.1180000      0.0002696
      1.1190000      0.0002683
      1.1200000      0.0002712
      1.1210000      0.0002724
      1.1220000      0.0002719
      1.1230000      0.0002684
      1.1240000      0.0002728
      1.1250000      0.0002736
      1.1260000      0.0002690
      1.1270000      0.0002681
      1.1280000      0.0002677
      1.1290000      0.0002691
      1.1300000      0.0002670
      1.1310000      0.0002703
      1.1320000      0.0002685
      1.1330000      0.0002693
      1.1340000      0.0002725
      1.1350000      0.0002738
      1.1360000      0.0002717
      1.1370000      0.0002711
      1.1380000      0.0002710
      1.1390000      0.0002681
      1.1400000      0.0002684
      1.1410000      0.0002706
      1.1420000      0.0002716
      1.1430000      0.0002705
      1.1440000      0.0002734
      1.1450000      0.0002722
      1.1460000      0.0002731
      1.1470000      0.0002749
      1.1480000      0.0002715
      1.1490000      0.0002752
      1.1500000      0.0002719
      1.1510000      0.0002715
      1.1520000      0.0002727
      1.1530000      0.0002729
      1.1540000      0.0002701
      1.1550000      0.0002702
      1.1560000      0.0002727
      1.1570000      0.0002729
      1.1580000      0.0002721
      1.1590000      0.0002710
      1.1600000      0.0002706
      1.1610000      0.0002735
      1.1620000      0.0002733
      1.1630000      0.0002762
      1.1640000      0.0002770
      1.1650000      0.0002715
      1.1660000      0.0002724
      1.1670000      0.0002691
      1.1680000      0.0002689
      1.1690000      0.0002716
      1.1700000      0.0002688
      1.1710000      0.0002746
      1.1720000      0.0002798
      1.1730000      0.0002744
      1.1740000      0.0002751
      1.1750000      0.0002719
      1.1760000      0.0002707
      1.1770000      0.0002719
      1.1780000      0.0002735
      1.1790000      0.0002701
      1.1800000      0.0002762
      1.1810000      0.0002756
      1.1820000      0.0002710
      1.1830000      0.0002721
      1.1840000      0.0002712
      1.1850000      0.0002708
      1.1860000      0.0002706
      1.1870000      0.0002674
      1.1880000      0.0002703
      1.1890000      0.0002733
      1.1900000      0.0002733
      1.1910000      0.0002772
      1.1920000      0.0002718
      1.1930000      0.0002711
      1.1940000      0.0002695
      1.1950000      0.0002753
      1.1960000      0.0002782
      1.1970000      0.0002724
      1.1980000      0.0002733
      1.1990000      0.0002748
      1.2000000      0.0002727
      1.2010000      0.0002728
      1.2020000      0.0002731
      1.2030000      0.0002694
      1.2040000      0.0002698
      1.2050000      0.0002747
      1.2060000      0.0002706
      1.2070000      0.0002692
      1.2080000      0.0002725
      1.2090000      0.0002698
      1.2100000      0.0002753
      1.2110000      0.0002717
      1.2120000      0.0002727
      1.2130000      0.0002761
      1.2140000      0.0002771
      1.2150000      0.0002724
      1.2160000      0.0002696
      1.2170000      0.0002735
      1.2180000      0.0002729
      1.2190000      0.0002722
      1.2200000      0.0002754
      1.2210000      0.0002748
      1.2220000      0.0002737
      1.2230000      0.0002729
      1.2240000      0.0002741
      1.2250000      0.0002691
      1.2260000      0.0002692
      1.2270000      0.0002709
      1.2280000      0.0002748
      1.2290000      0.0002734
      1.2300000      0.0002725
      1.2310000      0.0002770
      1.2320000      0.0002752
      1.2330000      0.0002723
      1.2340000      0.0002745
      1.2350000      0.0002762
      1.2360000      0.0002754
      1.2370000      0.0002731
      1.2380000      0.0002739
      1.2390000      0.0002728
      1.2400000      0.0002763
      1.2410000      0.0002718
      1.2420000      0.0002698
      1.2430000      0.0002673
      1.2440000      0.0002702
      1.2450000      0.0002732
      1.2460000      0.0002704
      1.2470000      0.0002741
      1.2480000      0.0002710
      1.2490000      0.0002706
      1.2500000      0.0002736
      1.2510000      0.0002702
      1.2520000      0.0002735
      1.2530000      0.0002733
      1.2540000      0.0002734
      1.2550000      0.0002728
      1.2560000      0.0002701
      1.2570000      0.0002717
      1.2580000      0.0002736
      1.2590000      0.0002703
      1.2600000      0.0002708
      1.2610000      0.0002715
      1.2620000      0.0002718
      1.2630000      0.0002737
      1.2640000      0.0002723
      1.2650000      0.0002682
      1.2660000      0.0002728
      1.2670000      0.0002748
      1.2680000      0.0002707
      1.2690000      0.0002732
      1.2700000      0.0002745
      1.2710000      0.0002709
      1.2720000      0.0002783
      1.2730000      0.0002754
      1.2740000      0.0002741
      1.2750000      0.0002707
      1.2760000      0.0002737
      1.2770000      0.0002738
      1.2780000      0.0002728
      1.2790000      0.0002702
      1.2800000      0.0002742
      1.2810000      0.0002753
      1.2820000      0.0002726
      1.2830000      0.0002755
      1.2840000      0.0002720
      1.2850000      0.0002716
      1.2860000      0.0002770
      1.2870000      0.0002738
      1.2880000      0.0002730
      1.2890000      0.0002743
      1.2900000      0.0002749
      1.2910000      0.0002710
      1.2920000      0.0002738
      1.2930000      0.0002736
      1.2940000      0.0002703
      1.2950000      0.0002726
      1.2960000      0.0002767
      1.2970000      0.0002770
      1.2980000      0.0002741
      1.2990000      0.0002699
      1.3000000      0.0002710
      1.3010000      0.0002751
      1.3020000      0.0002717
      1.3030000      0.0002777
      1.3040000      0.0002749
      1.3050000      0.0002710
      1.3060000      0.0002765
      1.3070000      0.0002713
      1.3080000      0.0002695
      1.3090000      0.0002741
      1.3100000      0.0002735
      1.3110000      0.0002753
      1.3120000      0.0002767
      1.3130000      0.0002760
      1.3140000      0.0002738
      1.3150000      0.0002754
      1.3160000      0.0002780
      1.3170000      0.0002742
      1.3180000      0.0002708
      1.3190000      0.0002687
      1.3200000      0.0002724
      1.3210000      0.0002727
      1.3220000      0.0002740
      1.3230000      0.0002724
      1.3240000      0.0002750
      1.3250000      0.0002734
      1.3260000      0.0002740
      1.3270000      0.0002728
      1.3280000      0.0002706
      1.3290000      0.0002749
      1.3300000      0.0002732
      1.3310000      0.0002706
      1.3320000      0.0002732
      1.3330000      0.0002770
      1.3340000      0.0002765
      1.3350000      0.0002737
      1.3360000      0.0002715
      1.3370000      0.0002722
      1.3380000      0.0002707
      1.3390000      0.0002765
      1.3400000      0.0002753
      1.3410000      0.0002766
      1.3420000      0.0002757
      1.3430000      0.0002769
      1.3440000      0.0002773
      1.3450000      0.0002750
      1.3460000      0.0002743
      1.3470000      0.0002707
      1.3480000      0.0002722
      1.3490000      0.0002757
      1.3500000      0.0002744
      1.3510000      0.0002708
      1.3520000      0.0002744
      1.3530000      0.0002753
      1.3540000      0.0002745
      1.3550000      0.0002758
      1.3560000      0.0002724
      1.3570000      0.0002723
      1.3580000      0.0002740
      1.3590000      0.0002760
      1.3600000      0.0002744
      1.3610000      0.0002767
      1.3620000      0.0002747
      1.3630000      0.0002742
      1.3640000      0.0002728
      1.3650000      0.0002719
      1.3660000      0.0002716
      1.3670000      0.0002715
      1.3680000      0.0002732
      1.3690000      0.0002728
      1.3700000      0.0002726
      1.3710000      0.0002706
      1.3720000      0.0002772
      1.3730000      0.0002745
      1.3740000      0.0002755
      1.3750000      0.0002729
      1.3760000      0.0002726
      1.3770000      0.0002706
      1.3780000      0.0002687
      1.3790000      0.0002716
      1.3800000      0.0002693
      1.3810000      0.0002698
      1.3820000      0.0002727
      1.3830000      0.0002743
      1.3840000      0.0002757
      1.3850000      0.0002704
      1.3860000      0.0002716
      1.3870000      0.0002711
      1.3880000      0.0002734
      1.3890000      0.0002763
      1.3900000      0.0002710
      1.3910000      0.0002747
      1.3920000      0.0002715
      1.3930000      0.0002698
      1.3940000      0.0002718
      1.3950000      0.0002743
      1.3960000      0.0002766
      1.3970000      0.0002737
      1.3980000      0.0002718
      1.3990000      0.0002721
      1.4000000      0.0002756
      1.4010000      0.0002756
      1.4020000      0.0002742
      1.4030000      0.0002690
      1.4040000      0.0002726
      1.4050000      0.0002737
      1.4060000      0.0002753
      1.4070000      0.0002730
      1.4080000      0.0002707
      1.4090000      0.0002724
      1.4100000      0.0002757
      1.4110000      0.0002769
      1.4120000      0.0002767
      1.4130000      0.0002767
      1.4140000      0.0002752
      1.4150000      0.0002772
      1.4160000      0.0002757
      1.4170000      0.0002746
      1.4180000      0.0002714
      1.4190000      0.0002757
      1.4200000      0.0002739
      1.4210000      0.0002762
      1.4220000      0.0002719
      1.4230000      0.0002722
      1.4240000      0.0002733
      1.4250000      0.0002760
      1.4260000      0.0002751
      1.4270000      0.0002701
      1.4280000      0.0002705
      1.4290000      0.0002758
      1.4300000      0.0002708
      1.4310000      0.0002746
      1.4320000      0.0002755
      1.4330000      0.0002746
      1.4340000      0.0002754
      1.4350000      0.0002734
      1.4360000      0.0002758
      1.4370000      0.0002759
      1.4380000      0.0002769
      1.4390000      0.0002766
      1.4400000      0.0002757
      1.4410000      0.0002729
      1.4420000      0.0002768
      1.4430000      0.0002756
      1.4440000      0.0002726
      1.4450000      0.0002755
      1.4460000      0.0002727
      1.4470000      0.0002759
      1.4480000      0.0002736
      1.4490000      0.0002738
      1.4500000      0.0002699
      1.4510000      0.0002720
      1.4520000      0.0002765
      1.4530000      0.0002763
      1.4540000      0.0002793
      1.4550000      0.0002767
      1.4560000      0.0002762
      1.4570000      0.0002767
      1.4580000      0.0002734
      1.4590000      0.0002750
      1.4600000      0.0002717
      1.4610000      0.0002704
      1.4620000      0.0002707
      1.4630000      0.0002709
      1.4640000      0.0002748
      1.4650000      0.0002747
      1.4660000      0.0002767
      1.4670000      0.0002773
      1.4680000      0.0002774
      1.4690000      0.0002751
      1.4700000      0.0002699
      1.4710000      0.0002752
      1.4720000      0.0002741
      1.4730000      0.0002765
      1.4740000      0.0002788
      1.4750000      0.0002779
      1.4760000      0.0002761
      1.4770000      0.0002727
      1.4780000      0.0002759
      1.4790000      0.0002759
      1.4800000      0.0002728
      1.4810000      0.0002727
      1.4820000      0.0002710
      1.4830000      0.0002749
      1.4840000      0.0002755
      1.4850000      0.0002745
      1.4860000      0.0002755
      1.4870000      0.0002738
      1.4880000      0.0002781
      1.4890000      0.0002771
      1.4900000      0.0002731
      1.4910000      0.0002760
      1.4920000      0.0002738
      1.4930000      0.0002786
      1.4940000      0.0002748
      1.4950000      0.0002733
      1.4960000      0.0002775
      1.4970000      0.0002781
      1.4980000      0.0002737
      1.4990000      0.0002746
      1.5000000      0.0002765
      1.5010000      0.0002772
      1.5020000      0.0002750
      1.5030000      0.0002799
      1.5040000      0.0002726
      1.5050000      0.0002720
      1.5060000      0.0002757
      1.5070000      0.0002744
      1.5080000      0.0002771
      1.5090000      0.0002766
      1.5100000      0.0002726
      1.5110000      0.0002754
      1.5120000      0.0002737
      1.5130000      0.0002767
      1.5140000      0.0002748
      1.5150000      0.0002745
      1.5160000      0.0002699
      1.5170000      0.0002742
      1.5180000      0.0002750
      1.5190000      0.0002773
      1.5200000      0.0002752
      1.5210000      0.0002767
      1.5220000      0.0002743
      1.5230000      0.0002752
      1.5240000      0.0002732
      1.5250000      0.0002738
      1.5260000      0.0002764
      1.5270000      0.0002736
      1.5280000      0.0002736
      1.5290000      0.0002735
      1.5300000      0.0002785
      1.5310000      0.0002738
      1.5320000      0.0002745
      1.5330000      0.0002738
      1.5340000      0.0002736
      1.5350000      0.0002746
      1.5360000      0.0002732
      1.5370000      0.0002727
      1.5380000      0.0002734
      1.5390000      0.0002728
      1.5400000      0.0002742
      1.5410000      0.0002808
      1.5420000      0.0002804
      1.5430000      0.0002782
      1.5440000      0.0002739
      1.5450000      0.0002743
      1.5460000      0.0002725
      1.5470000      0.0002736
      1.5480000      0.0002736
      1.5490000      0.0002771
      1.5500000      0.0002765
      1.5510000      0.0002743
      1.5520000      0.0002707
      1.5530000      0.0002782
      1.5540000      0.0002777
      1.5550000      0.0002736
      1.5560000      0.0002761
      1.5570000      0.0002758
      1.5580000      0.0002763
      1.5590000      0.0002748
      1.5600000      0.0002750
      1.5610000      0.0002784
      1.5620000      0.0002769
      1.5630000      0.0002716
      1.5640000      0.0002754
      1.5650000      0.0002755
      1.5660000      0.0002722
      1.5670000      0.0002760
      1.5680000      0.0002766
      1.5690000      0.0002754
      1.5700000      0.0002766
      1.5710000      0.0002748
      1.5720000      0.0002767
      1.5730000      0.0002741
      1.5740000      0.0002707
      1.5750000      0.0002738
      1.5760000      0.0002734
      1.5770000      0.0002767
      1.5780000      0.0002768
      1.5790000      0.0002769
      1.5800000      0.0002750
      1.5810000      0.0002720
      1.5820000      0.0002716
      1.5830000      0.0002755
      1.5840000      0.0002743
      1.5850000      0.0002722
      1.5860000      0.0002738
      1.5870000      0.0002710
      1.5880000      0.0002702
      1.5890000      0.0002713
      1.5900000      0.0002723
      1.5910000      0.0002722
      1.5920000      0.0002750
      1.5930000      0.0002760
      1.5940000      0.0002735
      1.5950000      0.0002722
      1.5960000      0.0002754
      1.5970000      0.0002716
      1.5980000      0.0002704
      1.5990000      0.0002742
      1.6000000      0.0002727
      1.6010000      0.0002763
      1.6020000      0.0002705
      1.6030000      0.0002720
      1.6040000      0.0002739
      1.6050000      0.0002748
      1.6060000      0.0002757
      1.6070000      0.0002777
      1.6080000      0.0002752
      1.6090000      0.0002771
      1.6100000      0.0002765
      1.6110000      0.0002723
      1.6120000      0.0002728
      1.6130000      0.0002736
      1.6140000      0.0002742
      1.6150000      0.0002777
      1.6160000      0.0002788
      1.6170000      0.0002760
      1.6180000      0.0002743
      1.6190000      0.0002768
      1.6200000      0.0002723
      1.6210000      0.0002739
      1.6220000      0.0002746
      1.6230000      0.0002717
      1.6240000      0.0002748
      1.6250000      0.0002771
      1.6260000      0.0002734
      1.6270000      0.0002753
      1.6280000      0.0002758
      1.6290000      0.0002768
      1.6300000      0.0002794
      1.6310000      0.0002781
      1.6320000      0.0002763
      1.6330000      0.0002783
      1.6340000      0.0002797
      1.6350000      0.0002780
      1.6360000      0.0002763
      1.6370000      0.0002770
      1.6380000      0.0002737
      1.6390000      0.0002739
      1.6400000      0.0002765
      1.6410000      0.0002753
      1.6420000      0.0002749
      1.6430000      0.0002793
      1.6440000      0.0002786
      1.6450000      0.0002775
      1.6460000      0.0002745
      1.6470000      0.0002761
      1.6480000      0.0002756
      1.6490000      0.0002729
      1.6500000      0.0002762
      1.6510000      0.0002763
      1.6520000      0.0002747
      1.6530000      0.0002755
      1.6540000      0.0002726
      1.6550000      0.0002769
      1.6560000      0.0002763
      1.6570000      0.0002760
      1.6580000      0.0002769
      1.6590000      0.0002757
      1.6600000      0.0002755
      1.6610000      0.0002757
      1.6620000      0.0002786
      1.6630000      0.0002746
      1.6640000      0.0002767
      1.6650000      0.0002776
      1.6660000      0.0002732
      1.6670000      0.0002743
      1.6680000      0.0002696
      1.6690000      0.0002731
      1.6700000      0.0002746
      1.6710000      0.0002751
      1.6720000      0.0002789
      1.6730000      0.0002771
      1.6740000      0.0002777
      1.6750000      0.0002765
      1.6760000      0.0002749
      1.6770000      0.0002707
      1.6780000      0.0002732
      1.6790000      0.0002750
      1.6800000      0.0002749
      1.6810000      0.0002765
      1.6820000      0.0002764
      1.6830000      0.0002753
      1.6840000      0.0002746
      1.6850000      0.0002749
      1.6860000      0.0002758
      1.6870000      0.0002766
      1.6880000      0.0002761
      1.6890000      0.0002750
      1.6900000      0.0002750
      1.6910000      0.0002722
      1.6920000      0.0002730
      1.6930000      0.0002720
      1.6940000      0.0002758
      1.6950000      0.0002771
      1.6960000      0.0002774
      1.6970000      0.0002763
      1.6980000      0.0002712
      1.6990000      0.0002777
      1.7000000      0.0002812
      1.7010000      0.0002789
      1.7020000      0.0002804
      1.7030000      0.0002737
      1.7040000      0.0002698
      1.7050000      0.0002739
      1.7060000      0.0002725
      1.7070000      0.0002769
      1.7080000      0.0002819
      1.7090000      0.0002781
      1.7100000      0.0002763
      1.7110000      0.0002770
      1.7120000      0.0002800
      1.7130000      0.0002742
      1.7140000      0.0002761
      1.7150000      0.0002755
      1.7160000      0.0002765
      1.7170000      0.0002752
      1.7180000      0.0002763
      1.7190000      0.0002744
      1.7200000      0.0002752
      1.7210000      0.0002731
      1.7220000      0.0002702
      1.7230000      0.0002771
      1.7240000      0.0002748
      1.7250000      0.0002785
      1.7260000      0.0002752
      1.7270000      0.0002754
      1.7280000      0.0002740
      1.7290000      0.0002730
      1.7300000      0.0002737
      1.7310000      0.0002764
      1.7320000      0.0002739
      1.7330000      0.0002759
      1.7340000      0.0002733
      1.7350000      0.0002732
      1.7360000      0.0002726
      1.7370000      0.0002764
      1.7380000      0.0002778
      1.7390000      0.0002707
      1.7400000      0.0002737
      1.7410000      0.0002736
      1.7420000      0.0002718
      1.7430000      0.0002733
      1.7440000      0.0002699
      1.7450000      0.0002735
      1.7460000      0.0002782
      1.7470000      0.0002792
      1.7480000      0.0002773
      1.7490000      0.0002770
      1.7500000      0.0002778
      1.7510000      0.0002790
      1.7520000      0.0002789
      1.7530000      0.0002788
      1.7540000      0.0002737
      1.7550000      0.0002756
      1.7560000      0.0002747
      1.7570000      0.0002811
      1.7580000      0.0002787
      1.7590000      0.0002753
      1.7600000      0.0002723
      1.7610000      0.0002771
      1.7620000      0.0002819
      1.7630000      0.0002777
      1.7640000      0.0002770
      1.7650000      0.0002766
      1.7660000      0.0002769
      1.7670000      0.0002734
      1.7680000      0.0002714
      1.7690000      0.0002743
      1.7700000      0.0002738
      1.7710000      0.0002739
      1.7720000      0.0002736
      1.7730000      0.0002759
      1.7740000      0.0002755
      1.7750000      0.0002794
      1.7760000      0.0002803
      1.7770000      0.0002769
      1.7780000      0.0002791
      1.7790000      0.0002756
      1.7800000      0.0002775
      1.7810000      0.0002770
      1.7820000      0.0002742
      1.7830000      0.0002758
      1.7840000      0.0002736
      1.7850000      0.0002748
      1.7860000      0.0002756
      1.7870000      0.0002755
      1.7880000      0.0002730
      1.7890000      0.0002774
      1.7900000      0.0002758
      1.7910000      0.0002769
      1.7920000      0.0002778
      1.7930000      0.0002804
      1.7940000      0.0002786
      1.7950000      0.0002748
      1.7960000      0.0002741
      1.7970000      0.0002773
      1.7980000      0.0002737
      1.7990000      0.0002770
      1.8000000      0.0002748
      1.8010000      0.0002792
      1.8020000      0.0002782
      1.8030000      0.0002789
      1.8040000      0.0002730
      1.8050000      0.0002750
      1.8060000      0.0002784
      1.8070000      0.0002819
      1.8080000      0.0002794
      1.8090000      0.0002775
      1.8100000      0.0002760
      1.8110000      0.0002771
      1.8120000      0.0002785
      1.8130000      0.0002769
      1.8140000      0.0002780
      1.8150000      0.0002750
      1.8160000      0.0002716
      1.8170000      0.0002716
      1.8180000      0.0002777
      1.8190000      0.0002751
      1.8200000      0.0002785
      1.8210000      0.0002768
      1.8220000      0.0002721
      1.8230000      0.0002735
      1.8240000      0.0002760
      1.8250000      0.0002800
      1.8260000      0.0002762
      1.8270000      0.0002775
      1.8280000      0.0002789
      1.8290000      0.0002796
      1.8300000      0.0002780
      1.8310000      0.0002791
      1.8320000      0.0002781
      1.8330000      0.0002801
      1.8340000      0.0002771
      1.8350000      0.0002788
      1.8360000      0.0002778
      1.8370000      0.0002779
      1.8380000      0.0002775
      1.8390000      0.0002754
      1.8400000      0.0002720
      1.8410000      0.0002797
      1.8420000      0.0002824
      1.8430000      0.0002767
      1.8440000      0.0002754
      1.8450000      0.0002776
      1.8460000      0.0002800
      1.8470000      0.0002783
      1.8480000      0.0002776
      1.8490000      0.0002772
      1.8500000      0.0002742
      1.8510000      0.0002763
      1.8520000      0.0002769
      1.8530000      0.0002782
      1.8540000      0.0002765
      1.8550000      0.0002750
      1.8560000      0.0002784
      1.8570000      0.0002760
      1.8580000      0.0002746
      1.8590000      0.0002765
      1.8600000      0.0002774
      1.8610000      0.0002772
      1.8620000      0.0002812
      1.8630000      0.0002793
      1.8640000      0.0002748
      1.8650000      0.0002767
      1.8660000      0.0002730
      1.8670000      0.0002772
      1.8680000      0.0002767
      1.8690000      0.0002785
      1.8700000      0.0002763
      1.8710000      0.0002750
      1.8720000      0.0002763
      1.8730000      0.0002752
      1.8740000      0.0002797
      1.8750000      0.0002770
      1.8760000      0.0002797
      1.8770000      0.0002785
      1.8780000      0.0002786
      1.8790000      0.0002780
      1.8800000      0.0002753
      1.8810000      0.0002737
      1.8820000      0.0002764
      1.8830000      0.0002783
      1.8840000      0.0002766
      1.8850000      0.0002744
      1.8860000      0.0002768
      1.8870000      0.0002787
      1.8880000      0.0002790
      1.8890000      0.0002780
      1.8900000      0.0002741
      1.8910000      0.0002725
      1.8920000      0.0002732
      1.8930000      0.0002762
      1.8940000      0.0002774
      1.8950000      0.0002820
      1.8960000      0.0002799
      1.8970000      0.0002763
      1.8980000      0.0002756
      1.8990000      0.0002768
      1.9000000      0.0002815
      1.9010000      0.0002789
      1.9020000      0.0002745
      1.9030000      0.0002738
      1.9040000      0.0002773
      1.9050000      0.0002796
      1.9060000      0.0002773
      1.9070000      0.0002777
      1.9080000      0.0002759
      1.9090000      0.0002737
      1.9100000      0.0002755
      1.9110000      0.0002750
      1.9120000      0.0002736
      1.9130000      0.0002759
      1.9140000      0.0002747
      1.9150000      0.0002752
      1.9160000      0.0002732
      1.9170000      0.0002791
      1.9180000      0.0002763
      1.9190000      0.0002737
      1.9200000      0.0002748
      1.9210000      0.0002758
      1.9220000      0.0002732
      1.9230000      0.0002774
      1.9240000      0.0002777
      1.9250000      0.0002793
      1.9260000      0.0002785
      1.9270000      0.0002744
      1.9280000      0.0002751
      1.9290000      0.0002767
      1.9300000      0.0002784
      1.9310000      0.0002754
      1.9320000      0.0002738
      1.9330000      0.0002780
      1.9340000      0.0002788
      1.9350000      0.0002761
      1.9360000      0.0002793
      1.9370000      0.0002797
      1.9380000      0.0002767
      1.9390000      0.0002773
      1.9400000      0.0002727
      1.9410000      0.0002735
      1.9420000      0.0002766
      1.9430000      0.0002743
      1.9440000      0.0002787
      1.9450000      0.0002750
      1.9460000      0.0002780
      1.9470000      0.0002778
      1.9480000      0.0002757
      1.9490000      0.0002772
      1.9500000      0.0002744
      1.9510000      0.0002779
      1.9520000      0.0002767
      1.9530000      0.0002743
      1.9540000      0.0002746
      1.9550000      0.0002745
      1.9560000      0.0002748
      1.9570000      0.0002764
      1.9580000      0.0002780
      1.9590000      0.0002748
      1.9600000      0.0002776
      1.9610000      0.0002752
      1.9620000      0.0002743
      1.9630000      0.0002764
      1.9640000      0.0002763
      1.9650000      0.0002750
      1.9660000      0.0002741
      1.9670000      0.0002744
      1.9680000      0.0002765
      1.9690000      0.0002761
      1.9700000      0.0002741
      1.9710000      0.0002720
      1.9720000      0.0002744
      1.9730000      0.0002726
      1.9740000      0.0002699
      1.9750000      0.0002719
      1.9760000      0.0002746
      1.9770000      0.0002758
      1.9780000      0.0002739
      1.9790000      0.0002756
      1.9800000      0.0002739
      1.9810000      0.0002757
      1.9820000      0.0002761
      1.9830000      0.0002796
      1.9840000      0.0002780
      1.9850000      0.0002780
      1.9860000      0.0002764
      1.9870000      0.0002719
      1.9880000      0.0002766
      1.9890000      0.0002764
      1.9900000      0.0002732
      1.9910000      0.0002728
      1.9920000      0.0002771
      1.9930000      0.0002753
      1.9940000      0.0002770
      1.9950000      0.0002778
      1.9960000      0.0002778
      1.9970000      0.0002750
      1.9980000      0.0002723
      1.9990000      0.0002776
      2.0000000      0.0002774
      2.0010000      0.0002782
      2.0020000      0.0002785
      2.0030000      0.0002751
      2.0040000      0.0002760
      2.0050000      0.0002776
      2.0060000      0.0002774
      2.0070000      0.0002779
      2.0080000      0.0002773
      2.0090000      0.0002744
      2.0100000      0.0002740
      2.0110000      0.0002766
      2.0120000      0.0002778
      2.0130000      0.0002758
      2.0140000      0.0002749
      2.0150000      0.0002762
      2.0160000      0.0002776
      2.0170000      0.0002780
      2.0180000      0.0002812
      2.0190000      0.0002821
      2.0200000      0.0002785
      2.0210000      0.0002726
      2.0220000      0.0002753
      2.0230000      0.0002746
      2.0240000      0.0002779
      2.0250000      0.0002783
      2.0260000      0.0002795
      2.0270000      0.0002814
      2.0280000      0.0002794
      2.0290000      0.0002760
      2.0300000      0.0002770
      2.0310000      0.0002802
      2.0320000      0.0002778
      2.0330000      0.0002749
      2.0340000      0.0002746
      2.0350000      0.0002772
      2.0360000      0.0002794
      2.0370000      0.0002801
      2.0380000      0.0002808
      2.0390000      0.0002771
      2.0400000      0.0002814
      2.0410000      0.0002804
      2.0420000      0.0002782
      2.0430000      0.0002749
      2.0440000      0.0002758
      2.0450000      0.0002763
      2.0460000      0.0002781
      2.0470000      0.0002758
      2.0480000      0.0002725
      2.0490000      0.0002726
      2.0500000      0.0002743
      2.0510000      0.0002735
      2.0520000      0.0002772
      2.0530000      0.0002770
      2.0540000      0.0002764
      2.0550000      0.0002775
      2.0560000      0.0002772
      2.0570000      0.0002774
      2.0580000      0.0002783
      2.0590000      0.0002808
      2.0600000      0.0002755
      2.0610000      0.0002754
      2.0620000      0.0002760
      2.0630000      0.0002762
      2.0640000      0.0002760
      2.0650000      0.0002754
      2.0660000      0.0002757
      2.0670000      0.0002811
      2.0680000      0.0002795
      2.0690000      0.0002771
      2.0700000      0.0002800
      2.0710000      0.0002752
      2.0720000      0.0002750
      2.0730000      0.0002777
      2.0740000      0.0002752
      2.0750000      0.0002746
      2.0760000      0.0002783
      2.0770000      0.0002780
      2.0780000      0.0002787
      2.0790000      0.0002800
      2.0800000      0.0002763
      2.0810000      0.0002746
      2.0820000      0.0002749
      2.0830000      0.0002762
      2.0840000      0.0002817
      2.0850000      0.0002736
      2.0860000      0.0002729
      2.0870000      0.0002793
      2.0880000      0.0002751
      2.0890000      0.0002709
      2.0900000      0.0002779
      2.0910000      0.0002806
      2.0920000      0.0002773
      2.0930000      0.0002779
      2.0940000      0.0002778
      2.0950000      0.0002783
      2.0960000      0.0002789
      2.0970000      0.0002798
      2.0980000      0.0002745
      2.0990000      0.0002769
      2.1000000      0.0002748
      2.1010000      0.0002760
      2.1020000      0.0002757
      2.1030000      0.0002770
      2.1040000      0.0002768
      2.1050000      0.0002774
      2.1060000      0.0002729
      2.1070000      0.0002750
      2.1080000      0.0002781
      2.1090000      0.0002761
      2.1100000      0.0002732
      2.1110000      0.0002756
      2.1120000      0.0002789
      2.1130000      0.0002759
      2.1140000      0.0002777
      2.1150000      0.0002779
      2.1160000      0.0002788
      2.1170000      0.0002764
      2.1180000      0.0002747
      2.1190000      0.0002761
      2.1200000      0.0002752
      2.1210000      0.0002777
      2.1220000      0.0002752
      2.1230000      0.0002799
      2.1240000      0.0002800
      2.1250000      0.0002773
      2.1260000      0.0002748
      2.1270000      0.0002764
      2.1280000      0.0002756
      2.1290000      0.0002735
      2.1300000      0.0002754
      2.1310000      0.0002760
      2.1320000      0.0002770
      2.1330000      0.0002745
      2.1340000      0.0002746
      2.1350000      0.0002746
      2.1360000      0.0002763
      2.1370000      0.0002758
      2.1380000      0.0002732
      2.1390000      0.0002759
      2.1400000      0.0002770
      2.1410000      0.0002819
      2.1420000      0.0002789
      2.1430000      0.0002763
      2.1440000      0.0002771
      2.1450000      0.0002794
      2.1460000      0.0002771
      2.1470000      0.0002793
      2.1480000      0.0002768
      2.1490000      0.0002761
      2.1500000      0.0002744
      2.1510000      0.0002769
      2.1520000      0.0002711
      2.1530000      0.0002778
      2.1540000      0.0002777
      2.1550000      0.0002736
      2.1560000      0.0002742
      2.1570000      0.0002745
      2.1580000      0.0002773
      2.1590000      0.0002781
      2.1600000      0.0002767
      2.1610000      0.0002765
      2.1620000      0.0002743
      2.1630000      0.0002760
      2.1640000      0.0002799
      2.1650000      0.0002782
      2.1660000      0.0002764
      2.1670000      0.0002768
      2.1680000      0.0002794
      2.1690000      0.0002784
      2.1700000      0.0002770
      2.1710000      0.0002776
      2.1720000      0.0002809
      2.1730000      0.0002770
      2.1740000      0.0002775
      2.1750000      0.0002781
      2.1760000      0.0002819
      2.1770000      0.0002800
      2.1780000      0.0002782
      2.1790000      0.0002791
      2.1800000      0.0002753
      2.1810000      0.0002731
      2.1820000      0.0002729
      2.1830000      0.0002737
      2.1840000      0.0002759
      2.1850000      0.0002759
      2.1860000      0.0002806
      2.1870000      0.0002779
      2.1880000      0.0002777
      2.1890000      0.0002783
      2.1900000      0.0002756
      2.1910000      0.0002776
      2.1920000      0.0002748
      2.1930000      0.0002772
      2.1940000      0.0002795
      2.1950000      0.0002801
      2.1960000      0.0002851
      2.1970000      0.0002772
      2.1980000      0.0002771
      2.1990000      0.0002804
      2.2000000      0.0002797
      2.2010000      0.0002762
      2.2020000      0.0002777
      2.2030000      0.0002775
      2.2040000      0.0002797
      2.2050000      0.0002807
      2.2060000      0.0002807
      2.2070000      0.0002823
      2.2080000      0.0002831
      2.2090000      0.0002767
      2.2100000      0.0002787
      2.2110000      0.0002817
      2.2120000      0.0002798
      2.2130000      0.0002750
      2.2140000      0.0002769
      2.2150000      0.0002760
      2.2160000      0.0002776
      2.2170000      0.0002813
      2.2180000      0.0002799
      2.2190000      0.0002806
      2.2200000      0.0002778
      2.2210000      0.0002785
      2.2220000      0.0002783
      2.2230000      0.0002785
      2.2240000      0.0002754
      2.2250000      0.0002799
      2.2260000      0.0002793
      2.2270000      0.0002802
      2.2280000      0.0002764
      2.2290000      0.0002789
      2.2300000      0.0002750
      2.2310000      0.0002769
      2.2320000      0.0002751
      2.2330000      0.0002740
      2.2340000      0.0002756
      2.2350000      0.0002765
      2.2360000      0.0002814
      2.2370000      0.0002814
      2.2380000      0.0002767
      2.2390000      0.0002789
      2.2400000      0.0002758
      2.2410000      0.0002780
      2.2420000      0.0002811
      2.2430000      0.0002793
      2.2440000      0.0002781
      2.2450000      0.0002771
      2.2460000      0.0002756
      2.2470000      0.0002819
      2.2480000      0.0002812
      2.2490000      0.0002786
      2.2500000      0.0002771
      2.2510000      0.0002768
      2.2520000      0.0002773
      2.2530000      0.0002748
      2.2540000      0.0002769
      2.2550000      0.0002758
      2.2560000      0.0002762
      2.2570000      0.0002780
      2.2580000      0.0002808
      2.2590000      0.0002781
      2.2600000      0.0002774
      2.2610000      0.0002741
      2.2620000      0.0002759
      2.2630000      0.0002763
      2.2640000      0.0002723
      2.2650000      0.0002765
      2.2660000      0.0002754
      2.2670000      0.0002758
      2.2680000      0.0002741
      2.2690000      0.0002771
      2.2700000      0.0002743
      2.2710000      0.0002723
      2.2720000      0.0002752
      2.2730000      0.0002754
      2.2740000      0.0002803
      2.2750000      0.0002767
      2.2760000      0.0002802
      2.2770000      0.0002782
      2.2780000      0.0002776
      2.2790000      0.0002798
      2.2800000      0.0002831
      2.2810000      0.0002786
      2.2820000      0.0002778
      2.2830000      0.0002779
      2.2840000      0.0002765
      2.2850000      0.0002736
      2.2860000      0.0002782
      2.2870000      0.0002781
      2.2880000      0.0002818
      2.2890000      0.0002811
      2.2900000      0.0002763
      2.2910000      0.0002833
      2.2920000      0.0002806
      2.2930000      0.0002775
      2.2940000      0.0002788
      2.2950000      0.0002757
      2.2960000      0.0002736
      2.2970000      0.0002787
      2.2980000      0.0002775
      2.2990000      0.0002798
      2.3000000      0.0002739
      2.3010000      0.0002771
      2.3020000      0.0002779
      2.3030000      0.0002801
      2.3040000      0.0002818
      2.3050000      0.0002753
      2.3060000      0.0002754
      2.3070000      0.0002796
      2.3080000      0.0002764
      2.3090000      0.0002783
      2.3100000      0.0002786
      2.3110000      0.0002778
      2.3120000      0.0002801
      2.3130000      0.0002764
      2.3140000      0.0002812
      2.3150000      0.0002778
      2.3160000      0.0002770
      2.3170000      0.0002770
      2.3180000      0.0002781
      2.3190000      0.0002773
      2.3200000      0.0002748
      2.3210000      0.0002760
      2.3220000      0.0002774
      2.3230000      0.0002775
      2.3240000      0.0002766
      2.3250000      0.0002766
      2.3260000      0.0002743
      2.3270000      0.0002791
      2.3280000      0.0002768
      2.3290000      0.0002788
      2.3300000      0.0002752
      2.3310000      0.0002752
      2.3320000      0.0002776
      2.3330000      0.0002767
      2.3340000      0.0002778
      2.3350000      0.0002792
      2.3360000      0.0002826
      2.3370000      0.0002751
      2.3380000      0.0002733
      2.3390000      0.0002799
      2.3400000      0.0002791
      2.3410000      0.0002764
      2.3420000      0.0002756
      2.3430000      0.0002784
      2.3440000      0.0002751
      2.3450000      0.0002739
      2.3460000      0.0002779
      2.3470000      0.0002766
      2.3480000      0.0002749
      2.3490000      0.0002733
      2.3500000      0.0002721
      2.3510000      0.0002757
      2.3520000      0.0002789
      2.3530000      0.0002805
      2.3540000      0.0002779
      2.3550000      0.0002776
      2.3560000      0.0002779
      2.3570000      0.0002812
      2.3580000      0.0002758
      2.3590000      0.0002750
      2.3600000      0.0002755
      2.3610000      0.0002745
      2.3620000      0.0002778
      2.3630000      0.0002802
      2.3640000      0.0002790
      2.3650000      0.0002768
      2.3660000      0.0002767
      2.3670000      0.0002784
      2.3680000      0.0002831
      2.3690000      0.0002816
      2.3700000      0.0002774
      2.3710000      0.0002797
      2.3720000      0.0002779
      2.3730000      0.0002795
      2.3740000      0.0002768
      2.3750000      0.0002732
      2.3760000      0.0002717
      2.3770000      0.0002779
      2.3780000      0.0002791
      2.3790000      0.0002791
      2.3800000      0.0002733
      2.3810000      0.0002782
      2.3820000      0.0002778
      2.3830000      0.0002767
      2.3840000      0.0002753
      2.3850000      0.0002780
      2.3860000      0.0002795
      2.3870000      0.0002781
      2.3880000      0.0002818
      2.3890000      0.0002780
      2.3900000      0.0002774
      2.3910000      0.0002798
      2.3920000      0.0002780
      2.3930000      0.0002839
      2.3940000      0.0002804
      2.3950000      0.0002763
      2.3960000      0.0002802
      2.3970000      0.0002773
      2.3980000      0.0002780
      2.3990000      0.0002778
      2.4000000      0.0002765
      2.4010000      0.0002751
      2.4020000      0.0002765
      2.4030000      0.0002748
      2.4040000      0.0002781
      2.4050000      0.0002758
      2.4060000      0.0002782
      2.4070000      0.0002772
      2.4080000      0.0002767
      2.4090000      0.0002737
      2.4100000      0.0002767
      2.4110000      0.0002761
      2.4120000      0.0002771
      2.4130000      0.0002777
      2.4140000      0.0002799
      2.4150000      0.0002805
      2.4160000      0.0002837
      2.4170000      0.0002789
      2.4180000      0.0002794
      2.4190000      0.0002793
      2.4200000      0.0002749
      2.4210000      0.0002758
      2.4220000      0.0002792
      2.4230000      0.0002807
      2.4240000      0.0002804
      2.4250000      0.0002810
      2.4260000      0.0002788
      2.4270000      0.0002746
      2.4280000      0.0002792
      2.4290000      0.0002772
      2.4300000      0.0002776
      2.4310000      0.0002753
      2.4320000      0.0002790
      2.4330000      0.0002778
      2.4340000      0.0002767
      2.4350000      0.0002774
      2.4360000      0.0002738
      2.4370000      0.0002734
      2.4380000      0.0002758
      2.4390000      0.0002787
      2.4400000      0.0002785
      2.4410000      0.0002774
      2.4420000      0.0002796
      2.4430000      0.0002836
      2.4440000      0.0002804
      2.4450000      0.0002779
      2.4460000      0.0002755
      2.4470000      0.0002785
      2.4480000      0.0002799
      2.4490000      0.0002822
      2.4500000      0.0002795
      2.4510000      0.0002777
      2.4520000      0.0002788
      2.4530000      0.0002801
      2.4540000      0.0002774
      2.4550000      0.0002793
      2.4560000      0.0002766
      2.4570000      0.0002773
      2.4580000      0.0002775
      2.4590000      0.0002783
      2.4600000      0.0002785
      2.4610000      0.0002788
      2.4620000      0.0002774
      2.4630000      0.0002788
      2.4640000      0.0002786
      2.4650000      0.0002772
      2.4660000      0.0002793
      2.4670000      0.0002788
      2.4680000      0.0002758
      2.4690000      0.0002826
      2.4700000      0.0002785
      2.4710000      0.0002758
      2.4720000      0.0002811
      2.4730000      0.0002808
      2.4740000      0.0002794
      2.4750000      0.0002763
      2.4760000      0.0002792
      2.4770000      0.0002805
      2.4780000      0.0002806
      2.4790000      0.0002812
      2.4800000      0.0002818
      2.4810000      0.0002795
      2.4820000      0.0002789
      2.4830000      0.0002812
      2.4840000      0.0002818
      2.4850000      0.0002772
      2.4860000      0.0002775
      2.4870000      0.0002800
      2.4880000      0.0002809
      2.4890000      0.0002782
      2.4900000      0.0002796
      2.4910000      0.0002789
      2.4920000      0.0002811
      2.4930000      0.0002791
      2.4940000      0.0002801
      2.4950000      0.0002791
      2.4960000      0.0002786
      2.4970000      0.0002779
      2.4980000      0.0002781
      2.4990000      0.0002803
      2.5000000      0.0002795
      2.5010000      0.0002795
      2.5020000      0.0002786
      2.5030000      0.0002776
      2.5040000      0.0002760
      2.5050000      0.0002762
      2.5060000      0.0002797
      2.5070000      0.0002783
      2.5080000      0.0002761
      2.5090000      0.0002766
      2.5100000      0.0002770
      2.5110000      0.0002794
      2.5120000      0.0002787
      2.5130000      0.0002773
      2.5140000      0.0002776
      2.5150000      0.0002764
      2.5160000      0.0002752
      2.5170000      0.0002785
      2.5180000      0.0002741
      2.5190000      0.0002764
      2.5200000      0.0002770
      2.5210000      0.0002772
      2.5220000      0.0002767
      2.5230000      0.0002785
      2.5240000      0.0002829
      2.5250000      0.0002778
      2.5260000      0.0002788
      2.5270000      0.0002792
      2.5280000      0.0002826
      2.5290000      0.0002829
      2.5300000      0.0002786
      2.5310000      0.0002759
      2.5320000      0.0002782
      2.5330000      0.0002784
      2.5340000      0.0002798
      2.5350000      0.0002763
      2.5360000      0.0002743
      2.5370000      0.0002786
      2.5380000      0.0002751
      2.5390000      0.0002753
      2.5400000      0.0002768
      2.5410000      0.0002809
      2.5420000      0.0002865
      2.5430000      0.0002866
      2.5440000      0.0002832
      2.5450000      0.0002789
      2.5460000      0.0002807
      2.5470000      0.0002806
      2.5480000      0.0002757
      2.5490000      0.0002813
      2.5500000      0.0002785
      2.5510000      0.0002759
      2.5520000      0.0002785
      2.5530000      0.0002774
      2.5540000      0.0002738
      2.5550000      0.0002762
      2.5560000      0.0002749
      2.5570000      0.0002782
      2.5580000      0.0002784
      2.5590000      0.0002790
      2.5600000      0.0002793
      2.5610000      0.0002779
      2.5620000      0.0002772
      2.5630000      0.0002757
      2.5640000      0.0002776
      2.5650000      0.0002764
      2.5660000      0.0002784
      2.5670000      0.0002773
      2.5680000      0.0002770
      2.5690000      0.0002795
      2.5700000      0.0002783
      2.5710000      0.0002817
      2.5720000      0.0002833
      2.5730000      0.0002839
      2.5740000      0.0002828
      2.5750000      0.0002800
      2.5760000      0.0002741
      2.5770000      0.0002769
      2.5780000      0.0002780
      2.5790000      0.0002775
      2.5800000      0.0002786
      2.5810000      0.0002788
      2.5820000      0.0002828
      2.5830000      0.0002780
      2.5840000      0.0002794
      2.5850000      0.0002796
      2.5860000      0.0002782
      2.5870000      0.0002809
      2.5880000      0.0002793
      2.5890000      0.0002787
      2.5900000      0.0002801
      2.5910000      0.0002802
      2.5920000      0.0002810
      2.5930000      0.0002799
      2.5940000      0.0002794
      2.5950000      0.0002793
      2.5960000      0.0002802
      2.5970000      0.0002780
      2.5980000      0.0002806
      2.5990000      0.0002801
      2.6000000      0.0002821
      2.6010000      0.0002783
      2.6020000      0.0002785
      2.6030000      0.0002770
      2.6040000      0.0002793
      2.6050000      0.0002788
      2.6060000      0.0002832
      2.6070000      0.0002792
      2.6080000      0.0002789
      2.6090000      0.0002809
      2.6100000      0.0002796
      2.6110000      0.0002834
      2.6120000      0.0002808
      2.6130000      0.0002796
      2.6140000      0.0002780
      2.6150000      0.0002803
      2.6160000      0.0002776
      2.6170000      0.0002795
      2.6180000      0.0002811
      2.6190000      0.0002795
      2.6200000      0.0002790
      2.6210000      0.0002831
      2.6220000      0.0002774
      2.6230000      0.0002815
      2.6240000      0.0002812
      2.6250000      0.0002771
      2.6260000      0.0002814
      2.6270000      0.0002783
      2.6280000      0.0002805
      2.6290000      0.0002818
      2.6300000      0.0002789
      2.6310000      0.0002770
      2.6320000      0.0002808
      2.6330000      0.0002810
      2.6340000      0.0002759
      2.6350000      0.0002783
      2.6360000      0.0002823
      2.6370000      0.0002791
      2.6380000      0.0002797
      2.6390000      0.0002802
      2.6400000      0.0002790
      2.6410000      0.0002758
      2.6420000      0.0002767
      2.6430000      0.0002768
      2.6440000      0.0002769
      2.6450000      0.0002758
      2.6460000      0.0002788
      2.6470000      0.0002751
      2.6480000      0.0002750
      2.6490000      0.0002781
      2.6500000      0.0002769
      2.6510000      0.0002764
      2.6520000      0.0002725
      2.6530000      0.0002738
      2.6540000      0.0002794
      2.6550000      0.0002828
      2.6560000      0.0002800
      2.6570000      0.0002801
      2.6580000      0.0002801
      2.6590000      0.0002803
      2.6600000      0.0002811
      2.6610000      0.0002776
      2.6620000      0.0002813
      2.6630000      0.0002761
      2.6640000      0.0002777
      2.6650000      0.0002777
      2.6660000      0.0002821
      2.6670000      0.0002769
      2.6680000      0.0002797
      2.6690000      0.0002815
      2.6700000      0.0002786
      2.6710000      0.0002791
      2.6720000      0.0002793
      2.6730000      0.0002727
      2.6740000      0.0002730
      2.6750000      0.0002790
      2.6760000      0.0002796
      2.6770000      0.0002823
      2.6780000      0.0002795
      2.6790000      0.0002771
      2.6800000      0.0002778
      2.6810000      0.0002755
      2.6820000      0.0002717
      2.6830000      0.0002751
      2.6840000      0.0002753
      2.6850000      0.0002785
      2.6860000      0.0002799
      2.6870000      0.0002806
      2.6880000      0.0002823
      2.6890000      0.0002797
      2.6900000      0.0002805
      2.6910000      0.0002800
      2.6920000      0.0002764
      2.6930000      0.0002796
      2.6940000      0.0002799
      2.6950000      0.0002781
      2.6960000      0.0002774
      2.6970000      0.0002802
      2.6980000      0.0002826
      2.6990000      0.0002833
      2.7000000      0.0002765
      2.7010000      0.0002757
      2.7020000      0.0002783
      2.7030000      0.0002767
      2.7040000      0.0002803
      2.7050000      0.0002806
      2.7060000      0.0002745
      2.7070000      0.0002755
      2.7080000      0.0002756
      2.7090000      0.0002810
      2.7100000      0.0002791
      2.7110000      0.0002767
      2.7120000      0.0002817
      2.7130000      0.0002816
      2.7140000      0.0002781
      2.7150000      0.0002796
      2.7160000      0.0002785
      2.7170000      0.0002795
      2.7180000      0.0002796
      2.7190000      0.0002833
      2.7200000      0.0002795
      2.7210000      0.0002834
      2.7220000      0.0002870
      2.7230000      0.0002819
      2.7240000      0.0002820
      2.7250000      0.0002820
      2.7260000      0.0002790
      2.7270000      0.0002798
      2.7280000      0.0002808
      2.7290000      0.0002767
      2.7300000      0.0002773
      2.7310000      0.0002782
      2.7320000      0.0002770
      2.7330000      0.0002778
      2.7340000      0.0002766
      2.7350000      0.0002789
      2.7360000      0.0002793
      2.7370000      0.0002775
      2.7380000      0.0002801
      2.7390000      0.0002770
      2.7400000      0.0002752
      2.7410000      0.0002778
      2.7420000      0.0002822
      2.7430000      0.0002776
      2.7440000      0.0002751
      2.7450000      0.0002773
      2.7460000      0.0002778
      2.7470000      0.0002756
      2.7480000      0.0002790
      2.7490000      0.0002813
      2.7500000      0.0002819
      2.7510000      0.0002772
      2.7520000      0.0002787
      2.7530000      0.0002807
      2.7540000      0.0002810
      2.7550000      0.0002804
      2.7560000      0.0002823
      2.7570000      0.0002801
      2.7580000      0.0002792
      2.7590000      0.0002788
      2.7600000      0.0002786
      2.7610000      0.0002754
      2.7620000      0.0002787
      2.7630000      0.0002781
      2.7640000      0.0002811
      2.7650000      0.0002839
      2.7660000      0.0002797
      2.7670000      0.0002758
      2.7680000      0.0002774
      2.7690000      0.0002794
      2.7700000      0.0002817
      2.7710000      0.0002809
      2.7720000      0.0002796
      2.7730000      0.0002815
      2.7740000      0.0002807
      2.7750000      0.0002811
      2.7760000      0.0002807
      2.7770000      0.0002801
      2.7780000      0.0002774
      2.7790000      0.0002750
      2.7800000      0.0002778
      2.7810000      0.0002794
      2.7820000      0.0002779
      2.7830000      0.0002842
      2.7840000      0.0002822
      2.7850000      0.0002809
      2.7860000      0.0002824
      2.7870000      0.0002785
      2.7880000      0.0002799
      2.7890000      0.0002773
      2.7900000      0.0002774
      2.7910000      0.0002781
      2.7920000      0.0002788
      2.7930000      0.0002793
      2.7940000      0.0002793
      2.7950000      0.0002825
      2.7960000      0.0002762
      2.7970000      0.0002772
      2.7980000      0.0002768
      2.7990000      0.0002804
      2.8000000      0.0002774
      2.8010000      0.0002813
      2.8020000      0.0002801
      2.8030000      0.0002805
      2.8040000      0.0002806
      2.8050000      0.0002790
      2.8060000      0.0002774
      2.8070000      0.0002794
      2.8080000      0.0002763
      2.8090000      0.0002800
      2.8100000      0.0002810
      2.8110000      0.0002823
      2.8120000      0.0002823
      2.8130000      0.0002783
      2.8140000      0.0002828
      2.8150000      0.0002827
      2.8160000      0.0002808
      2.8170000      0.0002785
      2.8180000      0.0002749
      2.8190000      0.0002776
      2.8200000      0.0002781
      2.8210000      0.0002837
      2.8220000      0.0002819
      2.8230000      0.0002805
      2.8240000      0.0002805
      2.8250000      0.0002781
      2.8260000      0.0002798
      2.8270000      0.0002803
      2.8280000      0.0002750
      2.8290000      0.0002735
      2.8300000      0.0002730
      2.8310000      0.0002742
      2.8320000      0.0002769
      2.8330000      0.0002759
      2.8340000      0.0002756
      2.8350000      0.0002794
      2.8360000      0.0002805
      2.8370000      0.0002798
      2.8380000      0.0002796
      2.8390000      0.0002787
      2.8400000      0.0002808
      2.8410000      0.0002868
      2.8420000      0.0002847
      2.8430000      0.0002818
      2.8440000      0.0002817
      2.8450000      0.0002839
      2.8460000      0.0002799
      2.8470000      0.0002727
      2.8480000      0.0002816
      2.8490000      0.0002816
      2.8500000      0.0002813
      2.8510000      0.0002783
      2.8520000      0.0002757
      2.8530000      0.0002809
      2.8540000      0.0002775
      2.8550000      0.0002821
      2.8560000      0.0002809
      2.8570000      0.0002799
      2.8580000      0.0002808
      2.8590000      0.0002784
      2.8600000      0.0002827
      2.8610000      0.0002795
      2.8620000      0.0002795
      2.8630000      0.0002794
      2.8640000      0.0002827
      2.8650000      0.0002804
      2.8660000      0.0002787
      2.8670000      0.0002842
      2.8680000      0.0002867
      2.8690000      0.0002800
      2.8700000      0.0002808
      2.8710000      0.0002801
      2.8720000      0.0002809
      2.8730000      0.0002762
      2.8740000      0.0002767
      2.8750000      0.0002843
      2.8760000      0.0002831
      2.8770000      0.0002780
      2.8780000      0.0002823
      2.8790000      0.0002796
      2.8800000      0.0002796
      2.8810000      0.0002809
      2.8820000      0.0002807
      2.8830000      0.0002782
      2.8840000      0.0002782
      2.8850000      0.0002791
      2.8860000      0.0002795
      2.8870000      0.0002807
      2.8880000      0.0002791
      2.8890000      0.0002793
      2.8900000      0.0002823
      2.8910000      0.0002806
      2.8920000      0.0002796
      2.8930000      0.0002796
      2.8940000      0.0002815
      2.8950000      0.0002799
      2.8960000      0.0002812
      2.8970000      0.0002810
      2.8980000      0.0002750
      2.8990000      0.0002779
      2.9000000      0.0002807
      2.9010000      0.0002801
      2.9020000      0.0002813
      2.9030000      0.0002771
      2.9040000      0.0002777
      2.9050000      0.0002775
      2.9060000      0.0002779
      2.9070000      0.0002816
      2.9080000      0.0002823
      2.9090000      0.0002803
      2.9100000      0.0002820
      2.9110000      0.0002807
      2.9120000      0.0002763
      2.9130000      0.0002777
      2.9140000      0.0002792
      2.9150000      0.0002824
      2.9160000      0.0002798
      2.9170000      0.0002819
      2.9180000      0.0002807
      2.9190000      0.0002791
      2.9200000      0.0002784
      2.9210000      0.0002787
      2.9220000      0.0002743
      2.9230000      0.0002780
      2.9240000      0.0002767
      2.9250000      0.0002780
      2.9260000      0.0002782
      2.9270000      0.0002769
      2.9280000      0.0002775
      2.9290000      0.0002772
      2.9300000      0.0002789
      2.9310000      0.0002799
      2.9320000      0.0002802
      2.9330000      0.0002804
      2.9340000      0.0002774
      2.9350000      0.0002776
      2.9360000      0.0002805
      2.9370000      0.0002768
      2.9380000      0.0002772
      2.9390000      0.0002769
      2.9400000      0.0002791
      2.9410000      0.0002829
      2.9420000      0.0002827
      2.9430000      0.0002835
      2.9440000      0.0002804
      2.9450000      0.0002761
      2.9460000      0.0002828
      2.9470000      0.0002835
      2.9480000      0.0002783
      2.9490000      0.0002800
      2.9500000      0.0002762
      2.9510000      0.0002793
      2.9520000      0.0002805
      2.9530000      0.0002789
      2.9540000      0.0002783
      2.9550000      0.0002794
      2.9560000      0.0002806
      2.9570000      0.0002816
      2.9580000      0.0002786
      2.9590000      0.0002792
      2.9600000      0.0002782
      2.9610000      0.0002791
      2.9620000      0.0002794
      2.9630000      0.0002804
      2.9640000      0.0002770
      2.9650000      0.0002777
      2.9660000      0.0002787
      2.9670000      0.0002809
      2.9680000      0.0002816
      2.9690000      0.0002802
      2.9700000      0.0002807
      2.9710000      0.0002754
      2.9720000      0.0002797
      2.9730000      0.0002762
      2.9740000      0.0002784
      2.9750000      0.0002780
      2.9760000      0.0002796
      2.9770000      0.0002770
      2.9780000      0.0002790
      2.9790000      0.0002793
      2.9800000      0.0002793
      2.9810000      0.0002825
      2.9820000      0.0002810
      2.9830000      0.0002822
      2.9840000      0.0002797
      2.9850000      0.0002801
      2.9860000      0.0002783
      2.9870000      0.0002789
      2.9880000      0.0002824
      2.9890000      0.0002816
      2.9900000      0.0002769
      2.9910000      0.0002788
      2.9920000      0.0002798
      2.9930000      0.0002787
      2.9940000      0.0002858
      2.9950000      0.0002834
      2.9960000      0.0002789
      2.9970000      0.0002809
      2.9980000      0.0002784
      2.9990000      0.0002832
      3.0000000      0.0002780
      3.0010000      0.0002832
      3.0020000      0.0002800
      3.0030000      0.0002775
      3.0040000      0.0002802
      3.0050000      0.0002838
      3.0060000      0.0002797
      3.0070000      0.0002786
      3.0080000      0.0002807
      3.0090000      0.0002811
      3.0100000      0.0002790
      3.0110000      0.0002809
      3.0120000      0.0002784
      3.0130000      0.0002790
      3.0140000      0.0002794
      3.0150000      0.0002772
      3.0160000      0.0002819
      3.0170000      0.0002800
      3.0180000      0.0002783
      3.0190000      0.0002752
      3.0200000      0.0002795
      3.0210000      0.0002761
      3.0220000      0.0002805
      3.0230000      0.0002808
      3.0240000      0.0002825
      3.0250000      0.0002807
      3.0260000      0.0002824
      3.0270000      0.0002777
      3.0280000      0.0002798
      3.0290000      0.0002841
      3.0300000      0.0002782
      3.0310000      0.0002818
      3.0320000      0.0002798
      3.0330000      0.0002756
      3.0340000      0.0002771
      3.0350000      0.0002799
      3.0360000      0.0002802
      3.0370000      0.0002800
      3.0380000      0.0002780
      3.0390000      0.0002824
      3.0400000      0.0002786
      3.0410000      0.0002778
      3.0420000      0.0002772
      3.0430000      0.0002764
      3.0440000      0.0002820
      3.0450000      0.0002771
      3.0460000      0.0002814
      3.0470000      0.0002787
      3.0480000      0.0002809
      3.0490000      0.0002791
      3.0500000      0.0002798
      3.0510000      0.0002865
      3.0520000      0.0002850
      3.0530000      0.0002809
      3.0540000      0.0002828
      3.0550000      0.0002813
      3.0560000      0.0002792
      3.0570000      0.0002763
      3.0580000      0.0002742
      3.0590000      0.0002769
      3.0600000      0.0002818
      3.0610000      0.0002823
      3.0620000      0.0002815
      3.0630000      0.0002820
      3.0640000      0.0002791
      3.0650000      0.0002791
      3.0660000      0.0002842
      3.0670000      0.0002810
      3.0680000      0.0002789
      3.0690000      0.0002788
      3.0700000      0.0002770
      3.0710000      0.0002838
      3.0720000      0.0002798
      3.0730000      0.0002812
      3.0740000      0.0002803
      3.0750000      0.0002788
      3.0760000      0.0002823
      3.0770000      0.0002805
      3.0780000      0.0002854
      3.0790000      0.0002828
      3.0800000      0.0002802
      3.0810000      0.0002800
      3.0820000      0.0002784
      3.0830000      0.0002782
      3.0840000      0.0002770
      3.0850000      0.0002814
      3.0860000      0.0002776
      3.0870000      0.0002799
      3.0880000      0.0002834
      3.0890000      0.0002868
      3.0900000      0.0002854
      3.0910000      0.0002816
      3.0920000      0.0002811
      3.0930000      0.0002803
      3.0940000      0.0002853
      3.0950000      0.0002827
      3.0960000      0.0002838
      3.0970000      0.0002790
      3.0980000      0.0002800
      3.0990000      0.0002820
      3.1000000      0.0002811
      3.1010000      0.0002799
      3.1020000      0.0002822
      3.1030000      0.0002831
      3.1040000      0.0002871
      3.1050000      0.0002812
      3.1060000      0.0002854
      3.1070000      0.0002811
      3.1080000      0.0002790
      3.1090000      0.0002756
      3.1100000      0.0002780
      3.1110000      0.0002765
      3.1120000      0.0002800
      3.1130000      0.0002819
      3.1140000      0.0002778
      3.1150000      0.0002805
      3.1160000      0.0002822
      3.1170000      0.0002817
      3.1180000      0.0002798
      3.1190000      0.0002777
      3.1200000      0.0002786
      3.1210000      0.0002778
      3.1220000      0.0002812
      3.1230000      0.0002806
      3.1240000      0.0002766
      3.1250000      0.0002809
      3.1260000      0.0002789
      3.1270000      0.0002890
      3.1280000      0.0002815
      3.1290000      0.0002837
      3.1300000      0.0002838
      3.1310000      0.0002823
      3.1320000      0.0002818
      3.1330000      0.0002830
      3.1340000      0.0002809
      3.1350000      0.0002837
      3.1360000      0.0002831
      3.1370000      0.0002828
      3.1380000      0.0002807
      3.1390000      0.0002789
      3.1400000      0.0002833
      3.1410000      0.0002826
      3.1420000      0.0002772
      3.1430000      0.0002761
      3.1440000      0.0002795
      3.1450000      0.0002803
      3.1460000      0.0002813
      3.1470000      0.0002820
      3.1480000      0.0002860
      3.1490000      0.0002843
      3.1500000      0.0002813
      3.1510000      0.0002826
      3.1520000      0.0002797
      3.1530000      0.0002772
      3.1540000      0.0002803
      3.1550000      0.0002808
      3.1560000      0.0002820
      3.1570000      0.0002818
      3.1580000      0.0002804
      3.1590000      0.0002825
      3.1600000      0.0002814
      3.1610000      0.0002829
      3.1620000      0.0002779
      3.1630000      0.0002795
      3.1640000      0.0002782
      3.1650000      0.0002798
      3.1660000      0.0002787
      3.1670000      0.0002814
      3.1680000      0.0002776
      3.1690000      0.0002743
      3.1700000      0.0002776
      3.1710000      0.0002794
      3.1720000      0.0002846
      3.1730000      0.0002824
      3.1740000      0.0002791
      3.1750000      0.0002807
      3.1760000      0.0002833
      3.1770000      0.0002826
      3.1780000      0.0002792
      3.1790000      0.0002773
      3.1800000      0.0002801
      3.1810000      0.0002767
      3.1820000      0.0002781
      3.1830000      0.0002838
      3.1840000      0.0002801
      3.1850000      0.0002857
      3.1860000      0.0002835
      3.1870000      0.0002845
      3.1880000      0.0002830
      3.1890000      0.0002799
      3.1900000      0.0002810
      3.1910000      0.0002849
      3.1920000      0.0002763
      3.1930000      0.0002771
      3.1940000      0.0002836
      3.1950000      0.0002801
      3.1960000      0.0002806
      3.1970000      0.0002818
      3.1980000      0.0002851
      3.1990000      0.0002825
      3.2000000      0.0002822
      3.2010000      0.0002804
      3.2020000      0.0002784
      3.2030000      0.0002813
      3.2040000      0.0002817
      3.2050000      0.0002844
      3.2060000      0.0002823
      3.2070000      0.0002769
      3.2080000      0.0002767
      3.2090000      0.0002795
      3.2100000      0.0002785
      3.2110000      0.0002777
      3.2120000      0.0002787
      3.2130000      0.0002828
      3.2140000      0.0002809
      3.2150000      0.0002801
      3.2160000      0.0002797
      3.2170000      0.0002801
      3.2180000      0.0002785
      3.2190000      0.0002824
      3.2200000      0.0002817
      3.2210000      0.0002816
      3.2220000      0.0002846
      3.2230000      0.0002852
      3.2240000      0.0002820
      3.2250000      0.0002818
      3.2260000      0.0002788
      3.2270000      0.0002801
      3.2280000      0.0002774
      3.2290000      0.0002783
      3.2300000      0.0002770
      3.2310000      0.0002788
      3.2320000      0.0002796
      3.2330000      0.0002786
      3.2340000      0.0002793
      3.2350000      0.0002812
      3.2360000      0.0002841
      3.2370000      0.0002822
      3.2380000      0.0002780
      3.2390000      0.0002773
      3.2400000      0.0002795
      3.2410000      0.0002782
      3.2420000      0.0002784
      3.2430000      0.0002770
      3.2440000      0.0002772
      3.2450000      0.0002854
      3.2460000      0.0002852
      3.2470000      0.0002807
      3.2480000      0.0002801
      3.2490000      0.0002794
      3.2500000      0.0002814
      3.2510000      0.0002802
      3.2520000      0.0002793
      3.2530000      0.0002781
      3.2540000      0.0002790
      3.2550000      0.0002837
      3.2560000      0.0002778
      3.2570000      0.0002807
      3.2580000      0.0002777
      3.2590000      0.0002802
      3.2600000      0.0002789
      3.2610000      0.0002778
      3.2620000      0.0002793
      3.2630000      0.0002775
      3.2640000      0.0002805
      3.2650000      0.0002789
      3.2660000      0.0002787
      3.2670000      0.0002793
      3.2680000      0.0002783
      3.2690000      0.0002792
      3.2700000      0.0002790
      3.2710000      0.0002773
      3.2720000      0.0002792
      3.2730000      0.0002737
      3.2740000      0.0002761
      3.2750000      0.0002802
      3.2760000      0.0002808
      3.2770000      0.0002785
      3.2780000      0.0002784
      3.2790000      0.0002783
      3.2800000      0.0002813
      3.2810000      0.0002816
      3.2820000      0.0002838
      3.2830000      0.0002819
      3.2840000      0.0002826
      3.2850000      0.0002828
      3.2860000      0.0002802
      3.2870000      0.0002785
      3.2880000      0.0002768
      3.2890000      0.0002758
      3.2900000      0.0002805
      3.2910000      0.0002810
      3.2920000      0.0002832
      3.2930000      0.0002840
      3.2940000      0.0002829
      3.2950000      0.0002807
      3.2960000      0.0002826
      3.2970000      0.0002816
      3.2980000      0.0002831
      3.2990000      0.0002845
      3.3000000      0.0002847
      3.3010000      0.0002817
      3.3020000      0.0002803
      3.3030000      0.0002828
      3.3040000      0.0002814
      3.3050000      0.0002824
      3.3060000      0.0002800
      3.3070000      0.0002842
      3.3080000      0.0002806
      3.3090000      0.0002754
      3.3100000      0.0002783
      3.3110000      0.0002793
      3.3120000      0.0002806
      3.3130000      0.0002793
      3.3140000      0.0002796
      3.3150000      0.0002797
      3.3160000      0.0002766
      3.3170000      0.0002789
      3.3180000      0.0002826
      3.3190000      0.0002774
      3.3200000      0.0002754
      3.3210000      0.0002819
      3.3220000      0.0002827
      3.3230000      0.0002851
      3.3240000      0.0002849
      3.3250000      0.0002854
      3.3260000      0.0002865
      3.3270000      0.0002815
      3.3280000      0.0002812
      3.3290000      0.0002816
      3.3300000      0.0002790
      3.3310000      0.0002798
      3.3320000      0.0002812
      3.3330000      0.0002808
      3.3340000      0.0002788
      3.3350000      0.0002809
      3.3360000      0.0002832
      3.3370000      0.0002868
      3.3380000      0.0002843
      3.3390000      0.0002817
      3.3400000      0.0002815
      3.3410000      0.0002853
      3.3420000      0.0002832
      3.3430000      0.0002812
      3.3440000      0.0002865
      3.3450000      0.0002837
      3.3460000      0.0002802
      3.3470000      0.0002801
      3.3480000      0.0002781
      3.3490000      0.0002764
      3.3500000      0.0002752
      3.3510000      0.0002784
      3.3520000      0.0002809
      3.3530000      0.0002848
      3.3540000      0.0002786
      3.3550000      0.0002766
      3.3560000      0.0002784
      3.3570000      0.0002790
      3.3580000      0.0002807
      3.3590000      0.0002860
      3.3600000      0.0002833
      3.3610000      0.0002851
      3.3620000      0.0002818
      3.3630000      0.0002791
      3.3640000      0.0002804
      3.3650000      0.0002783
      3.3660000      0.0002827
      3.3670000      0.0002840
      3.3680000      0.0002858
      3.3690000      0.0002821
      3.3700000      0.0002837
      3.3710000      0.0002820
      3.3720000      0.0002846
      3.3730000      0.0002820
      3.3740000      0.0002861
      3.3750000      0.0002852
      3.3760000      0.0002860
      3.3770000      0.0002832
      3.3780000      0.0002848
      3.3790000      0.0002786
      3.3800000      0.0002772
      3.3810000      0.0002784
      3.3820000      0.0002825
      3.3830000      0.0002815
      3.3840000      0.0002806
      3.3850000      0.0002785
      3.3860000      0.0002822
      3.3870000      0.0002819
      3.3880000      0.0002839
      3.3890000      0.0002838
      3.3900000      0.0002810
      3.3910000      0.0002790
      3.3920000      0.0002807
      3.3930000      0.0002863
      3.3940000      0.0002828
      3.3950000      0.0002807
      3.3960000      0.0002826
      3.3970000      0.0002822
      3.3980000      0.0002833
      3.3990000      0.0002813
      3.4000000      0.0002819
      3.4010000      0.0002850
      3.4020000      0.0002787
      3.4030000      0.0002824
      3.4040000      0.0002808
      3.4050000      0.0002833
      3.4060000      0.0002835
      3.4070000      0.0002842
      3.4080000      0.0002756
      3.4090000      0.0002780
      3.4100000      0.0002819
      3.4110000      0.0002822
      3.4120000      0.0002833
      3.4130000      0.0002792
      3.4140000      0.0002791
      3.4150000      0.0002850
      3.4160000      0.0002806
      3.4170000      0.0002822
      3.4180000      0.0002849
      3.4190000      0.0002841
      3.4200000      0.0002812
      3.4210000      0.0002799
      3.4220000      0.0002842
      3.4230000      0.0002797
      3.4240000      0.0002824
      3.4250000      0.0002845
      3.4260000      0.0002858
      3.4270000      0.0002875
      3.4280000      0.0002849
      3.4290000      0.0002842
      3.4300000      0.0002840
      3.4310000      0.0002826
      3.4320000      0.0002793
      3.4330000      0.0002818
      3.4340000      0.0002827
      3.4350000      0.0002816
      3.4360000      0.0002756
      3.4370000      0.0002834
      3.4380000      0.0002866
      3.4390000      0.0002814
      3.4400000      0.0002832
      3.4410000      0.0002816
      3.4420000      0.0002838
      3.4430000      0.0002857
      3.4440000      0.0002830
      3.4450000      0.0002783
      3.4460000      0.0002804
      3.4470000      0.0002803
      3.4480000      0.0002793
      3.4490000      0.0002818
      3.4500000      0.0002804
      3.4510000      0.0002803
      3.4520000      0.0002809
      3.4530000      0.0002844
      3.4540000      0.0002832
      3.4550000      0.0002854
      3.4560000      0.0002831
      3.4570000      0.0002829
      3.4580000      0.0002798
      3.4590000      0.0002804
      3.4600000      0.0002839
      3.4610000      0.0002825
      3.4620000      0.0002796
      3.4630000      0.0002822
      3.4640000      0.0002808
      3.4650000      0.0002821
      3.4660000      0.0002811
      3.4670000      0.0002820
      3.4680000      0.0002803
      3.4690000      0.0002812
      3.4700000      0.0002870
      3.4710000      0.0002874
      3.4720000      0.0002805
      3.4730000      0.0002833
      3.4740000      0.0002839
      3.4750000      0.0002844
      3.4760000      0.0002809
      3.4770000      0.0002832
      3.4780000      0.0002815
      3.4790000      0.0002805
      3.4800000      0.0002786
      3.4810000      0.0002846
      3.4820000      0.0002806
      3.4830000      0.0002805
      3.4840000      0.0002803
      3.4850000      0.0002826
      3.4860000      0.0002870
      3.4870000      0.0002872
      3.4880000      0.0002826
      3.4890000      0.0002846
      3.4900000      0.0002808
      3.4910000      0.0002834
      3.4920000      0.0002806
      3.4930000      0.0002814
      3.4940000      0.0002797
      3.4950000      0.0002771
      3.4960000      0.0002832
      3.4970000      0.0002829
      3.4980000      0.0002842
      3.4990000      0.0002841
      3.5000000      0.0002814
      3.5010000      0.0002782
      3.5020000      0.0002813
      3.5030000      0.0002824
      3.5040000      0.0002816
      3.5050000      0.0002818
      3.5060000      0.0002804
      3.5070000      0.0002824
      3.5080000      0.0002818
      3.5090000      0.0002800
      3.5100000      0.0002769
      3.5110000      0.0002803
      3.5120000      0.0002801
      3.5130000      0.0002832
      3.5140000      0.0002789
      3.5150000      0.0002783
      3.5160000      0.0002818
      3.5170000      0.0002760
      3.5180000      0.0002815
      3.5190000      0.0002810
      3.5200000      0.0002793
      3.5210000      0.0002810
      3.5220000      0.0002792
      3.5230000      0.0002769
      3.5240000      0.0002762
      3.5250000      0.0002796
      3.5260000      0.0002814
      3.5270000      0.0002758
      3.5280000      0.0002814
      3.5290000      0.0002845
      3.5300000      0.0002810
      3.5310000      0.0002847
      3.5320000      0.0002825
      3.5330000      0.0002816
      3.5340000      0.0002791
      3.5350000      0.0002816
      3.5360000      0.0002840
      3.5370000      0.0002823
      3.5380000      0.0002781
      3.5390000      0.0002809
      3.5400000      0.0002829
      3.5410000      0.0002826
      3.5420000      0.0002828
      3.5430000      0.0002775
      3.5440000      0.0002771
      3.5450000      0.0002799
      3.5460000      0.0002799
      3.5470000      0.0002846
      3.5480000      0.0002849
      3.5490000      0.0002817
      3.5500000      0.0002838
      3.5510000      0.0002851
      3.5520000      0.0002801
      3.5530000      0.0002831
      3.5540000      0.0002822
      3.5550000      0.0002801
      3.5560000      0.0002790
      3.5570000      0.0002780
      3.5580000      0.0002791
      3.5590000      0.0002809
      3.5600000      0.0002821
      3.5610000      0.0002815
      3.5620000      0.0002807
      3.5630000      0.0002830
      3.5640000      0.0002856
      3.5650000      0.0002836
      3.5660000      0.0002887
      3.5670000      0.0002832
      3.5680000      0.0002823
      3.5690000      0.0002865
      3.5700000      0.0002846
      3.5710000      0.0002833
      3.5720000      0.0002804
      3.5730000      0.0002782
      3.5740000      0.0002812
      3.5750000      0.0002827
      3.5760000      0.0002829
      3.5770000      0.0002830
      3.5780000      0.0002817
      3.5790000      0.0002798
      3.5800000      0.0002818
      3.5810000      0.0002777
      3.5820000      0.0002757
      3.5830000      0.0002764
      3.5840000      0.0002801
      3.5850000      0.0002809
      3.5860000      0.0002821
      3.5870000      0.0002787
      3.5880000      0.0002800
      3.5890000      0.0002784
      3.5900000      0.0002788
      3.5910000      0.0002793
      3.5920000      0.0002792
      3.5930000      0.0002781
      3.5940000      0.0002841
      3.5950000      0.0002830
      3.5960000      0.0002806
      3.5970000      0.0002772
      3.5980000      0.0002790
      3.5990000      0.0002844
      3.6000000      0.0002828
      3.6010000      0.0002841
      3.6020000      0.0002833
      3.6030000      0.0002865
      3.6040000      0.0002853
      3.6050000      0.0002772
      3.6060000      0.0002805
      3.6070000      0.0002792
      3.6080000      0.0002801
      3.6090000      0.0002795
      3.6100000      0.0002817
      3.6110000      0.0002836
      3.6120000      0.0002803
      3.6130000      0.0002792
      3.6140000      0.0002828
      3.6150000      0.0002827
      3.6160000      0.0002833
      3.6170000      0.0002817
      3.6180000      0.0002793
      3.6190000      0.0002838
      3.6200000      0.0002813
      3.6210000      0.0002838
      3.6220000      0.0002809
      3.6230000      0.0002836
      3.6240000      0.0002850
      3.6250000      0.0002830
      3.6260000      0.0002813
      3.6270000      0.0002772
      3.6280000      0.0002804
      3.6290000      0.0002832
      3.6300000      0.0002773
      3.6310000      0.0002810
      3.6320000      0.0002806
      3.6330000      0.0002806
      3.6340000      0.0002797
      3.6350000      0.0002841
      3.6360000      0.0002792
      3.6370000      0.0002814
      3.6380000      0.0002794
      3.6390000      0.0002806
      3.6400000      0.0002825
      3.6410000      0.0002829
      3.6420000      0.0002813
      3.6430000      0.0002788
      3.6440000      0.0002777
      3.6450000      0.0002801
      3.6460000      0.0002787
      3.6470000      0.0002819
      3.6480000      0.0002793
      3.6490000      0.0002844
      3.6500000      0.0002834
      3.6510000      0.0002787
      3.6520000      0.0002818
      3.6530000      0.0002826
      3.6540000      0.0002847
      3.6550000      0.0002827
      3.6560000      0.0002825
      3.6570000      0.0002799
      3.6580000      0.0002825
      3.6590000      0.0002816
      3.6600000      0.0002824
      3.6610000      0.0002858
      3.6620000      0.0002821
      3.6630000      0.0002817
      3.6640000      0.0002812
      3.6650000      0.0002785
      3.6660000      0.0002833
      3.6670000      0.0002797
      3.6680000      0.0002795
      3.6690000      0.0002804
      3.6700000      0.0002868
      3.6710000      0.0002849
      3.6720000      0.0002814
      3.6730000      0.0002787
      3.6740000      0.0002830
      3.6750000      0.0002803
      3.6760000      0.0002790
      3.6770000      0.0002776
      3.6780000      0.0002818
      3.6790000      0.0002884
      3.6800000      0.0002806
      3.6810000      0.0002795
      3.6820000      0.0002833
      3.6830000      0.0002865
      3.6840000      0.0002825
      3.6850000      0.0002821
      3.6860000      0.0002804
      3.6870000      0.0002824
      3.6880000      0.0002841
      3.6890000      0.0002835
      3.6900000      0.0002834
      3.6910000      0.0002821
      3.6920000      0.0002828
      3.6930000      0.0002794
      3.6940000      0.0002817
      3.6950000      0.0002812
      3.6960000      0.0002814
      3.6970000      0.0002769
      3.6980000      0.0002804
      3.6990000      0.0002849
      3.7000000      0.0002800
      3.7010000      0.0002805
      3.7020000      0.0002804
      3.7030000      0.0002769
      3.7040000      0.0002805
      3.7050000      0.0002825
      3.7060000      0.0002834
      3.7070000      0.0002861
      3.7080000      0.0002811
      3.7090000      0.0002839
      3.7100000      0.0002834
      3.7110000      0.0002826
      3.7120000      0.0002801
      3.7130000      0.0002817
      3.7140000      0.0002784
      3.7150000      0.0002768
      3.7160000      0.0002812
      3.7170000      0.0002777
      3.7180000      0.0002815
      3.7190000      0.0002822
      3.7200000      0.0002849
      3.7210000      0.0002878
      3.7220000      0.0002891
      3.7230000      0.0002816
      3.7240000      0.0002812
      3.7250000      0.0002803
      3.7260000      0.0002826
      3.7270000      0.0002822
      3.7280000      0.0002791
      3.7290000      0.0002770
      3.7300000      0.0002836
      3.7310000      0.0002831
      3.7320000      0.0002847
      3.7330000      0.0002832
      3.7340000      0.0002845
      3.7350000      0.0002833
      3.7360000      0.0002865
      3.7370000      0.0002803
      3.7380000      0.0002828
      3.7390000      0.0002824
      3.7400000      0.0002821
      3.7410000      0.0002834
      3.7420000      0.0002830
      3.7430000      0.0002876
      3.7440000      0.0002852
      3.7450000      0.0002816
      3.7460000      0.0002820
      3.7470000      0.0002820
      3.7480000      0.0002855
      3.7490000      0.0002847
      3.7500000      0.0002883
      3.7510000      0.0002855
      3.7520000      0.0002849
      3.7530000      0.0002828
      3.7540000      0.0002791
      3.7550000      0.0002803
      3.7560000      0.0002807
      3.7570000      0.0002824
      3.7580000      0.0002850
      3.7590000      0.0002857
      3.7600000      0.0002856
      3.7610000      0.0002831
      3.7620000      0.0002774
      3.7630000      0.0002827
      3.7640000      0.0002828
      3.7650000      0.0002809
      3.7660000      0.0002833
      3.7670000      0.0002817
      3.7680000      0.0002803
      3.7690000      0.0002805
      3.7700000      0.0002817
      3.7710000      0.0002838
      3.7720000      0.0002800
      3.7730000      0.0002822
      3.7740000      0.0002809
      3.7750000      0.0002829
      3.7760000      0.0002881
      3.7770000      0.0002815
      3.7780000      0.0002833
      3.7790000      0.0002836
      3.7800000      0.0002820
      3.7810000      0.0002835
      3.7820000      0.0002842
      3.7830000      0.0002820
      3.7840000      0.0002845
      3.7850000      0.0002827
      3.7860000      0.0002807
      3.7870000      0.0002851
      3.7880000      0.0002864
      3.7890000      0.0002835
      3.7900000      0.0002856
      3.7910000      0.0002815
      3.7920000      0.0002822
      3.7930000      0.0002805
      3.7940000      0.0002767
      3.7950000      0.0002813
      3.7960000      0.0002786
      3.7970000      0.0002792
      3.7980000      0.0002802
      3.7990000      0.0002803
      3.8000000      0.0002805
      3.8010000      0.0002805
      3.8020000      0.0002804
      3.8030000      0.0002832
      3.8040000      0.0002821
      3.8050000      0.0002873
      3.8060000      0.0002843
      3.8070000      0.0002817
      3.8080000      0.0002842
      3.8090000      0.0002807
      3.8100000      0.0002805
      3.8110000      0.0002831
      3.8120000      0.0002845
      3.8130000      0.0002804
      3.8140000      0.0002821
      3.8150000      0.0002820
      3.8160000      0.0002851
      3.8170000      0.0002805
      3.8180000      0.0002817
      3.8190000      0.0002822
      3.8200000      0.0002841
      3.8210000      0.0002835
      3.8220000      0.0002830
      3.8230000      0.0002830
      3.8240000      0.0002829
      3.8250000      0.0002797
      3.8260000      0.0002835
      3.8270000      0.0002857
      3.8280000      0.0002824
      3.8290000      0.0002867
      3.8300000      0.0002862
      3.8310000      0.0002818
      3.8320000      0.0002794
      3.8330000      0.0002820
      3.8340000      0.0002817
      3.8350000      0.0002822
      3.8360000      0.0002807
      3.8370000      0.0002820
      3.8380000      0.0002839
      3.8390000      0.0002824
      3.8400000      0.0002830
      3.8410000      0.0002812
      3.8420000      0.0002823
      3.8430000      0.0002833
      3.8440000      0.0002845
      3.8450000      0.0002827
      3.8460000      0.0002850
      3.8470000      0.0002846
      3.8480000      0.0002835
      3.8490000      0.0002822
      3.8500000      0.0002812
      3.8510000      0.0002805
      3.8520000      0.0002829
      3.8530000      0.0002789
      3.8540000      0.0002826
      3.8550000      0.0002844
      3.8560000      0.0002812
      3.8570000      0.0002810
      3.8580000      0.0002797
      3.8590000      0.0002792
      3.8600000      0.0002778
      3.8610000      0.0002761
      3.8620000      0.0002763
      3.8630000      0.0002837
      3.8640000      0.0002828
      3.8650000      0.0002829
      3.8660000      0.0002804
      3.8670000      0.0002793
      3.8680000      0.0002830
      3.8690000      0.0002836
      3.8700000      0.0002842
      3.8710000      0.0002823
      3.8720000      0.0002795
      3.8730000      0.0002795
      3.8740000      0.0002834
      3.8750000      0.0002829
      3.8760000      0.0002842
      3.8770000      0.0002842
      3.8780000      0.0002864
      3.8790000      0.0002849
      3.8800000      0.0002839
      3.8810000      0.0002848
      3.8820000      0.0002804
      3.8830000      0.0002780
      3.8840000      0.0002800
      3.8850000      0.0002774
      3.8860000      0.0002818
      3.8870000      0.0002823
      3.8880000      0.0002800
      3.8890000      0.0002834
      3.8900000      0.0002830
      3.8910000      0.0002848
      3.8920000      0.0002872
      3.8930000      0.0002865
      3.8940000      0.0002835
      3.8950000      0.0002787
      3.8960000      0.0002828
      3.8970000      0.0002849
      3.8980000      0.0002839
      3.8990000      0.0002826
      3.9000000      0.0002820
      3.9010000      0.0002794
      3.9020000      0.0002814
      3.9030000      0.0002807
      3.9040000      0.0002852
      3.9050000      0.0002839
      3.9060000      0.0002858
      3.9070000      0.0002872
      3.9080000      0.0002837
      3.9090000      0.0002845
      3.9100000      0.0002786
      3.9110000      0.0002843
      3.9120000      0.0002867
      3.9130000      0.0002801
      3.9140000      0.0002854
      3.9150000      0.0002818
      3.9160000      0.0002799
      3.9170000      0.0002809
      3.9180000      0.0002826
      3.9190000      0.0002841
      3.9200000      0.0002827
      3.9210000      0.0002801
      3.9220000      0.0002820
      3.9230000      0.0002773
      3.9240000      0.0002817
      3.9250000      0.0002832
      3.9260000      0.0002823
      3.9270000      0.0002828
      3.9280000      0.0002817
      3.9290000      0.0002844
      3.9300000      0.0002852
      3.9310000      0.0002837
      3.9320000      0.0002792
      3.9330000      0.0002797
      3.9340000      0.0002840
      3.9350000      0.0002858
      3.9360000      0.0002811
      3.9370000      0.0002848
      3.9380000      0.0002787
      3.9390000      0.0002809
      3.9400000      0.0002862
      3.9410000      0.0002867
      3.9420000      0.0002850
      3.9430000      0.0002821
      3.9440000      0.0002823
      3.9450000      0.0002809
      3.9460000      0.0002821
      3.9470000      0.0002843
      3.9480000      0.0002827
      3.9490000      0.0002844
      3.9500000      0.0002784
      3.9510000      0.0002824
      3.9520000      0.0002797
      3.9530000      0.0002834
      3.9540000      0.0002762
      3.9550000      0.0002836
      3.9560000      0.0002841
      3.9570000      0.0002834
      3.9580000      0.0002788
      3.9590000      0.0002867
      3.9600000      0.0002791
      3.9610000      0.0002824
      3.9620000      0.0002830
      3.9630000      0.0002866
      3.9640000      0.0002795
      3.9650000      0.0002813
      3.9660000      0.0002818
      3.9670000      0.0002830
      3.9680000      0.0002806
      3.9690000      0.0002814
      3.9700000      0.0002838
      3.9710000      0.0002791
      3.9720000      0.0002801
      3.9730000      0.0002831
      3.9740000      0.0002769
      3.9750000      0.0002792
      3.9760000      0.0002818
      3.9770000      0.0002834
      3.9780000      0.0002849
      3.9790000      0.0002834
      3.9800000      0.0002797
      3.9810000      0.0002788
      3.9820000      0.0002783
      3.9830000      0.0002790
      3.9840000      0.0002837
      3.9850000      0.0002811
      3.9860000      0.0002797
      3.9870000      0.0002819
      3.9880000      0.0002793
      3.9890000      0.0002839
      3.9900000      0.0002814
      3.9910000      0.0002786
      3.9920000      0.0002812
      3.9930000      0.0002800
      3.9940000      0.0002803
      3.9950000      0.0002808
      3.9960000      0.0002815
      3.9970000      0.0002854
      3.9980000      0.0002854
      3.9990000      0.0002820
      4.0000000      0.0002782
      4.0010000      0.0002819
      4.0020000      0.0002839
      4.0030000      0.0002830
      4.0040000      0.0002790
      4.0050000      0.0002845
      4.0060000      0.0002777
      4.0070000      0.0002832
      4.0080000      0.0002823
      4.0090000      0.0002802
      4.0100000      0.0002820
      4.0110000      0.0002854
      4.0120000      0.0002837
      4.0130000      0.0002827
      4.0140000      0.0002809
      4.0150000      0.0002802
      4.0160000      0.0002812
      4.0170000      0.0002822
      4.0180000      0.0002847
      4.0190000      0.0002858
      4.0200000      0.0002886
      4.0210000      0.0002854
      4.0220000      0.0002870
      4.0230000      0.0002861
      4.0240000      0.0002803
      4.0250000      0.0002810
      4.0260000      0.0002768
      4.0270000      0.0002785
      4.0280000      0.0002835
      4.0290000      0.0002828
      4.0300000      0.0002832
      4.0310000      0.0002813
      4.0320000      0.0002830
      4.0330000      0.0002789
      4.0340000      0.0002829
      4.0350000      0.0002802
      4.0360000      0.0002850
      4.0370000      0.0002805
      4.0380000      0.0002850
      4.0390000      0.0002806
      4.0400000      0.0002850
      4.0410000      0.0002884
      4.0420000      0.0002866
      4.0430000      0.0002859
      4.0440000      0.0002840
      4.0450000      0.0002844
      4.0460000      0.0002816
      4.0470000      0.0002811
      4.0480000      0.0002819
      4.0490000      0.0002801
      4.0500000      0.0002798
      4.0510000      0.0002783
      4.0520000      0.0002759
      4.0530000      0.0002799
      4.0540000      0.0002795
      4.0550000      0.0002777
      4.0560000      0.0002782
      4.0570000      0.0002803
      4.0580000      0.0002826
      4.0590000      0.0002853
      4.0600000      0.0002839
      4.0610000      0.0002847
      4.0620000      0.0002831
      4.0630000      0.0002800
      4.0640000      0.0002842
      4.0650000      0.0002819
      4.0660000      0.0002777
      4.0670000      0.0002753
      4.0680000      0.0002754
      4.0690000      0.0002773
      4.0700000      0.0002812
      4.0710000      0.0002835
      4.0720000      0.0002806
      4.0730000      0.0002804
      4.0740000      0.0002834
      4.0750000      0.0002857
      4.0760000      0.0002850
      4.0770000      0.0002835
      4.0780000      0.0002822
      4.0790000      0.0002816
      4.0800000      0.0002858
      4.0810000      0.0002830
      4.0820000      0.0002823
      4.0830000      0.0002834
      4.0840000      0.0002861
      4.0850000      0.0002859
      4.0860000      0.0002799
      4.0870000      0.0002809
      4.0880000      0.0002845
      4.0890000      0.0002787
      4.0900000      0.0002792
      4.0910000      0.0002844
      4.0920000      0.0002826
      4.0930000      0.0002813
      4.0940000      0.0002871
      4.0950000      0.0002856
      4.0960000      0.0002838
      4.0970000      0.0002892
      4.0980000      0.0002869
      4.0990000      0.0002826
      4.1000000      0.0002821
      4.1010000      0.0002811
      4.1020000      0.0002823
      4.1030000      0.0002822
      4.1040000      0.0002844
      4.1050000      0.0002837
      4.1060000      0.0002810
      4.1070000      0.0002792
      4.1080000      0.0002840
      4.1090000      0.0002821
      4.1100000      0.0002815
      4.1110000      0.0002811
      4.1120000      0.0002841
      4.1130000      0.0002842
      4.1140000      0.0002821
      4.1150000      0.0002816
      4.1160000      0.0002807
      4.1170000      0.0002842
      4.1180000      0.0002846
      4.1190000      0.0002880
      4.1200000      0.0002879
      4.1210000      0.0002851
      4.1220000      0.0002822
      4.1230000      0.0002811
      4.1240000      0.0002820
      4.1250000      0.0002838
      4.1260000      0.0002849
      4.1270000      0.0002875
      4.1280000      0.0002862
      4.1290000      0.0002851
      4.1300000      0.0002822
      4.1310000      0.0002853
      4.1320000      0.0002817
      4.1330000      0.0002813
      4.1340000      0.0002819
      4.1350000      0.0002845
      4.1360000      0.0002845
      4.1370000      0.0002840
      4.1380000      0.0002867
      4.1390000      0.0002854
      4.1400000      0.0002844
      4.1410000      0.0002830
      4.1420000      0.0002823
      4.1430000      0.0002827
      4.1440000      0.0002824
      4.1450000      0.0002809
      4.1460000      0.0002807
      4.1470000      0.0002822
      4.1480000      0.0002824
      4.1490000      0.0002835
      4.1500000      0.0002825
      4.1510000      0.0002830
      4.1520000      0.0002828
      4.1530000      0.0002814
      4.1540000      0.0002885
      4.1550000      0.0002868
      4.1560000      0.0002851
      4.1570000      0.0002819
      4.1580000      0.0002850
      4.1590000      0.0002797
      4.1600000      0.0002827
      4.1610000      0.0002836
      4.1620000      0.0002820
      4.1630000      0.0002863
      4.1640000      0.0002874
      4.1650000      0.0002809
      4.1660000      0.0002803
      4.1670000      0.0002805
      4.1680000      0.0002842
      4.1690000      0.0002809
      4.1700000      0.0002829
      4.1710000      0.0002845
      4.1720000      0.0002853
      4.1730000      0.0002830
      4.1740000      0.0002856
      4.1750000      0.0002850
      4.1760000      0.0002859
      4.1770000      0.0002816
      4.1780000      0.0002801
      4.1790000      0.0002860
      4.1800000      0.0002851
      4.1810000      0.0002895
      4.1820000      0.0002871
      4.1830000      0.0002860
      4.1840000      0.0002819
      4.1850000      0.0002869
      4.1860000      0.0002864
      4.1870000      0.0002821
      4.1880000      0.0002818
      4.1890000      0.0002824
      4.1900000      0.0002849
      4.1910000      0.0002860
      4.1920000      0.0002877
      4.1930000      0.0002818
      4.1940000      0.0002828
      4.1950000      0.0002778
      4.1960000      0.0002827
      4.1970000      0.0002835
      4.1980000      0.0002824
      4.1990000      0.0002847
      4.2000000      0.0002833
      4.2010000      0.0002866
      4.2020000      0.0002847
      4.2030000      0.0002827
      4.2040000      0.0002825
      4.2050000      0.0002823
      4.2060000      0.0002817
      4.2070000      0.0002840
      4.2080000      0.0002866
      4.2090000      0.0002824
      4.2100000      0.0002848
      4.2110000      0.0002840
      4.2120000      0.0002821
      4.2130000      0.0002820
      4.2140000      0.0002838
      4.2150000      0.0002829
      4.2160000      0.0002809
      4.2170000      0.0002823
      4.2180000      0.0002839
      4.2190000      0.0002885
      4.2200000      0.0002881
      4.2210000      0.0002854
      4.2220000      0.0002855
      4.2230000      0.0002845
      4.2240000      0.0002837
      4.2250000      0.0002865
      4.2260000      0.0002851
      4.2270000      0.0002834
      4.2280000      0.0002838
      4.2290000      0.0002842
      4.2300000      0.0002851
      4.2310000      0.0002850
      4.2320000      0.0002845
      4.2330000      0.0002821
      4.2340000      0.0002819
      4.2350000      0.0002836
      4.2360000      0.0002842
      4.2370000      0.0002815
      4.2380000      0.0002868
      4.2390000      0.0002848
      4.2400000      0.0002832
      4.2410000      0.0002811
      4.2420000      0.0002782
      4.2430000      0.0002795
      4.2440000      0.0002797
      4.2450000      0.0002822
      4.2460000      0.0002830
      4.2470000      0.0002814
      4.2480000      0.0002828
      4.2490000      0.0002859
      4.2500000      0.0002852
      4.2510000      0.0002861
      4.2520000      0.0002858
      4.2530000      0.0002841
      4.2540000      0.0002825
      4.2550000      0.0002811
      4.2560000      0.0002844
      4.2570000      0.0002868
      4.2580000      0.0002834
      4.2590000      0.0002868
      4.2600000      0.0002827
      4.2610000      0.0002847
      4.2620000      0.0002843
      4.2630000      0.0002849
      4.2640000      0.0002831
      4.2650000      0.0002820
      4.2660000      0.0002871
      4.2670000      0.0002853
      4.2680000      0.0002859
      4.2690000      0.0002841
      4.2700000      0.0002853
      4.2710000      0.0002863
      4.2720000      0.0002861
      4.2730000      0.0002816
      4.2740000      0.0002811
      4.2750000      0.0002788
      4.2760000      0.0002840
      4.2770000      0.0002878
      4.2780000      0.0002864
      4.2790000      0.0002877
      4.2800000      0.0002887
      4.2810000      0.0002819
      4.2820000      0.0002831
      4.2830000      0.0002816
      4.2840000      0.0002839
      4.2850000      0.0002846
      4.2860000      0.0002812
      4.2870000      0.0002815
      4.2880000      0.0002829
      4.2890000      0.0002852
      4.2900000      0.0002818
      4.2910000      0.0002802
      4.2920000      0.0002819
      4.2930000      0.0002806
      4.2940000      0.0002845
      4.2950000      0.0002843
      4.2960000      0.0002813
      4.2970000      0.0002831
      4.2980000      0.0002806
      4.2990000      0.0002862
      4.3000000      0.0002809
      4.3010000      0.0002859
      4.3020000      0.0002846
      4.3030000      0.0002855
      4.3040000      0.0002858
      4.3050000      0.0002867
      4.3060000      0.0002865
      4.3070000      0.0002847
      4.3080000      0.0002819
      4.3090000      0.0002829
      4.3100000      0.0002836
      4.3110000      0.0002836
      4.3120000      0.0002833
      4.3130000      0.0002826
      4.3140000      0.0002849
      4.3150000      0.0002797
      4.3160000      0.0002821
      4.3170000      0.0002855
      4.3180000      0.0002819
      4.3190000      0.0002823
      4.3200000      0.0002826
      4.3210000      0.0002827
      4.3220000      0.0002839
      4.3230000      0.0002835
      4.3240000      0.0002874
      4.3250000      0.0002821
      4.3260000      0.0002830
      4.3270000      0.0002822
      4.3280000      0.0002856
      4.3290000      0.0002848
      4.3300000      0.0002808
      4.3310000      0.0002808
      4.3320000      0.0002820
      4.3330000      0.0002876
      4.3340000      0.0002818
      4.3350000      0.0002799
      4.3360000      0.0002853
      4.3370000      0.0002833
      4.3380000      0.0002847
      4.3390000      0.0002832
      4.3400000      0.0002852
      4.3410000      0.0002857
      4.3420000      0.0002895
      4.3430000      0.0002874
      4.3440000      0.0002907
      4.3450000      0.0002884
      4.3460000      0.0002907
      4.3470000      0.0002847
      4.3480000      0.0002815
      4.3490000      0.0002818
      4.3500000      0.0002841
      4.3510000      0.0002833
      4.3520000      0.0002815
      4.3530000      0.0002850
      4.3540000      0.0002847
      4.3550000      0.0002878
      4.3560000      0.0002795
      4.3570000      0.0002814
      4.3580000      0.0002837
      4.3590000      0.0002777
      4.3600000      0.0002831
      4.3610000      0.0002843
      4.3620000      0.0002838
      4.3630000      0.0002891
      4.3640000      0.0002849
      4.3650000      0.0002798
      4.3660000      0.0002785
      4.3670000      0.0002796
      4.3680000      0.0002799
      4.3690000      0.0002829
      4.3700000      0.0002858
      4.3710000      0.0002850
      4.3720000      0.0002860
      4.3730000      0.0002880
      4.3740000      0.0002846
      4.3750000      0.0002834
      4.3760000      0.0002776
      4.3770000      0.0002817
      4.3780000      0.0002819
      4.3790000      0.0002840
      4.3800000      0.0002805
      4.3810000      0.0002835
      4.3820000      0.0002852
      4.3830000      0.0002845
      4.3840000      0.0002791
      4.3850000      0.0002821
      4.3860000      0.0002851
      4.3870000      0.0002845
      4.3880000      0.0002843
      4.3890000      0.0002864
      4.3900000      0.0002864
      4.3910000      0.0002858
      4.3920000      0.0002854
      4.3930000      0.0002836
      4.3940000      0.0002826
      4.3950000      0.0002800
      4.3960000      0.0002833
      4.3970000      0.0002846
      4.3980000      0.0002898
      4.3990000      0.0002844
      4.4000000      0.0002864
      4.4010000      0.0002780
      4.4020000      0.0002810
      4.4030000      0.0002867
      4.4040000      0.0002860
      4.4050000      0.0002826
      4.4060000      0.0002802
      4.4070000      0.0002845
      4.4080000      0.0002845
      4.4090000      0.0002853
      4.4100000      0.0002832
      4.4110000      0.0002789
      4.4120000      0.0002780
      4.4130000      0.0002798
      4.4140000      0.0002855
      4.4150000      0.0002832
      4.4160000      0.0002810
      4.4170000      0.0002833
      4.4180000      0.0002814
      4.4190000      0.0002826
      4.4200000      0.0002824
      4.4210000      0.0002853
      4.4220000      0.0002830
      4.4230000      0.0002843
      4.4240000      0.0002862
      4.4250000      0.0002880
      4.4260000      0.0002875
      4.4270000      0.0002870
      4.4280000      0.0002897
      4.4290000      0.0002888
      4.4300000      0.0002880
      4.4310000      0.0002862
      4.4320000      0.0002832
      4.4330000      0.0002821
      4.4340000      0.0002804
      4.4350000      0.0002874
      4.4360000      0.0002812
      4.4370000      0.0002811
      4.4380000      0.0002823
      4.4390000      0.0002837
      4.4400000      0.0002853
      4.4410000      0.0002801
      4.4420000      0.0002804
      4.4430000      0.0002858
      4.4440000      0.0002826
      4.4450000      0.0002894
      4.4460000      0.0002895
      4.4470000      0.0002845
      4.4480000      0.0002781
      4.4490000      0.0002820
      4.4500000      0.0002820
      4.4510000      0.0002830
      4.4520000      0.0002803
      4.4530000      0.0002846
      4.4540000      0.0002805
      4.4550000      0.0002828
      4.4560000      0.0002829
      4.4570000      0.0002831
      4.4580000      0.0002849
      4.4590000      0.0002861
      4.4600000      0.0002794
      4.4610000      0.0002822
      4.4620000      0.0002867
      4.4630000      0.0002827
      4.4640000      0.0002845
      4.4650000      0.0002835
      4.4660000      0.0002861
      4.4670000      0.0002823
      4.4680000      0.0002814
      4.4690000      0.0002839
      4.4700000      0.0002817
      4.4710000      0.0002815
      4.4720000      0.0002815
      4.4730000      0.0002862
      4.4740000      0.0002833
      4.4750000      0.0002832
      4.4760000      0.0002808
      4.4770000      0.0002845
      4.4780000      0.0002859
      4.4790000      0.0002847
      4.4800000      0.0002816
      4.4810000      0.0002834
      4.4820000      0.0002843
      4.4830000      0.0002825
      4.4840000      0.0002847
      4.4850000      0.0002814
      4.4860000      0.0002859
      4.4870000      0.0002820
      4.4880000      0.0002830
      4.4890000      0.0002804
      4.4900000      0.0002812
      4.4910000      0.0002812
      4.4920000      0.0002812
      4.4930000      0.0002813
      4.4940000      0.0002816
      4.4950000      0.0002818
      4.4960000      0.0002827
      4.4970000      0.0002851
      4.4980000      0.0002834
      4.4990000      0.0002854
      4.5000000      0.0002795
      4.5010000      0.0002799
      4.5020000      0.0002815
      4.5030000      0.0002816
      4.5040000      0.0002842
      4.5050000      0.0002880
      4.5060000      0.0002871
      4.5070000      0.0002824
      4.5080000      0.0002825
      4.5090000      0.0002824
      4.5100000      0.0002847
      4.5110000      0.0002835
      4.5120000      0.0002826
      4.5130000      0.0002808
      4.5140000      0.0002797
      4.5150000      0.0002829
      4.5160000      0.0002817
      4.5170000      0.0002831
      4.5180000      0.0002855
      4.5190000      0.0002860
      4.5200000      0.0002838
      4.5210000      0.0002802
      4.5220000      0.0002811
      4.5230000      0.0002841
      4.5240000      0.0002801
      4.5250000      0.0002831
      4.5260000      0.0002822
      4.5270000      0.0002796
      4.5280000      0.0002818
      4.5290000      0.0002810
      4.5300000      0.0002816
      4.5310000      0.0002835
      4.5320000      0.0002832
      4.5330000      0.0002817
      4.5340000      0.0002837
      4.5350000      0.0002859
      4.5360000      0.0002800
      4.5370000      0.0002784
      4.5380000      0.0002828
      4.5390000      0.0002862
      4.5400000      0.0002849
      4.5410000      0.0002830
      4.5420000      0.0002841
      4.5430000      0.0002858
      4.5440000      0.0002805
      4.5450000      0.0002808
      4.5460000      0.0002815
      4.5470000      0.0002799
      4.5480000      0.0002824
      4.5490000      0.0002828
      4.5500000      0.0002843
      4.5510000      0.0002804
      4.5520000      0.0002890
      4.5530000      0.0002873
      4.5540000      0.0002862
      4.5550000      0.0002833
      4.5560000      0.0002793
      4.5570000      0.0002826
      4.5580000      0.0002872
      4.5590000      0.0002853
      4.5600000      0.0002884
      4.5610000      0.0002839
      4.5620000      0.0002858
      4.5630000      0.0002839
      4.5640000      0.0002832
      4.5650000      0.0002826
      4.5660000      0.0002810
      4.5670000      0.0002817
      4.5680000      0.0002806
      4.5690000      0.0002849
      4.5700000      0.0002835
      4.5710000      0.0002855
      4.5720000      0.0002827
      4.5730000      0.0002828
      4.5740000      0.0002815
      4.5750000      0.0002870
      4.5760000      0.0002823
      4.5770000      0.0002823
      4.5780000      0.0002845
      4.5790000      0.0002845
      4.5800000      0.0002799
      4.5810000      0.0002798
      4.5820000      0.0002836
      4.5830000      0.0002827
      4.5840000      0.0002811
      4.5850000      0.0002820
      4.5860000      0.0002852
      4.5870000      0.0002856
      4.5880000      0.0002830
      4.5890000      0.0002811
      4.5900000      0.0002840
      4.5910000      0.0002817
      4.5920000      0.0002831
      4.5930000      0.0002815
      4.5940000      0.0002857
      4.5950000      0.0002822
      4.5960000      0.0002799
      4.5970000      0.0002808
      4.5980000      0.0002834
      4.5990000      0.0002850
      4.6000000      0.0002830
      4.6010000      0.0002809
      4.6020000      0.0002813
      4.6030000      0.0002868
      4.6040000      0.0002892
      4.6050000      0.0002817
      4.6060000      0.0002837
      4.6070000      0.0002792
      4.6080000      0.0002809
      4.6090000      0.0002810
      4.6100000      0.0002802
      4.6110000      0.0002808
      4.6120000      0.0002847
      4.6130000      0.0002822
      4.6140000      0.0002855
      4.6150000      0.0002838
      4.6160000      0.0002858
      4.6170000      0.0002832
      4.6180000      0.0002821
      4.6190000      0.0002839
      4.6200000      0.0002822
      4.6210000      0.0002832
      4.6220000      0.0002830
      4.6230000      0.0002799
      4.6240000      0.0002806
      4.6250000      0.0002858
      4.6260000      0.0002858
      4.6270000      0.0002857
      4.6280000      0.0002843
      4.6290000      0.0002839
      4.6300000      0.0002861
      4.6310000      0.0002829
      4.6320000      0.0002804
      4.6330000      0.0002830
      4.6340000      0.0002821
      4.6350000      0.0002810
      4.6360000      0.0002864
      4.6370000      0.0002840
      4.6380000      0.0002839
      4.6390000      0.0002810
      4.6400000      0.0002809
      4.6410000      0.0002784
      4.6420000      0.0002835
      4.6430000      0.0002855
      4.6440000      0.0002827
      4.6450000      0.0002833
      4.6460000      0.0002833
      4.6470000      0.0002813
      4.6480000      0.0002854
      4.6490000      0.0002827
      4.6500000      0.0002823
      4.6510000      0.0002852
      4.6520000      0.0002887
      4.6530000      0.0002881
      4.6540000      0.0002852
      4.6550000      0.0002863
      4.6560000      0.0002871
      4.6570000      0.0002853
      4.6580000      0.0002856
      4.6590000      0.0002836
      4.6600000      0.0002861
      4.6610000      0.0002870
      4.6620000      0.0002849
      4.6630000      0.0002803
      4.6640000      0.0002811
      4.6650000      0.0002842
      4.6660000      0.0002807
      4.6670000      0.0002809
      4.6680000      0.0002799
      4.6690000      0.0002818
      4.6700000      0.0002798
      4.6710000      0.0002853
      4.6720000      0.0002832
      4.6730000      0.0002818
      4.6740000      0.0002847
      4.6750000      0.0002812
      4.6760000      0.0002865
      4.6770000      0.0002861
      4.6780000      0.0002797
      4.6790000      0.0002817
      4.6800000      0.0002814
      4.6810000      0.0002854
      4.6820000      0.0002848
      4.6830000      0.0002820
      4.6840000      0.0002891
      4.6850000      0.0002868
      4.6860000      0.0002871
      4.6870000      0.0002844
      4.6880000      0.0002826
      4.6890000      0.0002833
      4.6900000      0.0002812
      4.6910000      0.0002854
      4.6920000      0.0002846
      4.6930000      0.0002858
      4.6940000      0.0002850
      4.6950000      0.0002829
      4.6960000      0.0002852
      4.6970000      0.0002827
      4.6980000      0.0002853
      4.6990000      0.0002916
      4.7000000      0.0002868
      4.7010000      0.0002858
      4.7020000      0.0002839
      4.7030000      0.0002826
      4.7040000      0.0002802
      4.7050000      0.0002881
      4.7060000      0.0002871
      4.7070000      0.0002838
      4.7080000      0.0002824
      4.7090000      0.0002815
      4.7100000      0.0002840
      4.7110000      0.0002852
      4.7120000      0.0002835
      4.7130000      0.0002818
      4.7140000      0.0002828
      4.7150000      0.0002820
      4.7160000      0.0002859
      4.7170000      0.0002826
      4.7180000      0.0002855
      4.7190000      0.0002821
      4.7200000      0.0002841
      4.7210000      0.0002854
      4.7220000      0.0002867
      4.7230000      0.0002825
      4.7240000      0.0002847
      4.7250000      0.0002866
      4.7260000      0.0002869
      4.7270000      0.0002896
      4.7280000      0.0002879
      4.7290000      0.0002825
      4.7300000      0.0002828
      4.7310000      0.0002834
      4.7320000      0.0002835
      4.7330000      0.0002828
      4.7340000      0.0002877
      4.7350000      0.0002882
      4.7360000      0.0002850
      4.7370000      0.0002827
      4.7380000      0.0002845
      4.7390000      0.0002850
      4.7400000      0.0002834
      4.7410000      0.0002833
      4.7420000      0.0002807
      4.7430000      0.0002839
      4.7440000      0.0002800
      4.7450000      0.0002805
      4.7460000      0.0002842
      4.7470000      0.0002861
      4.7480000      0.0002848
      4.7490000      0.0002866
      4.7500000      0.0002864
      4.7510000      0.0002864
      4.7520000      0.0002812
      4.7530000      0.0002827
      4.7540000      0.0002842
      4.7550000      0.0002840
      4.7560000      0.0002843
      4.7570000      0.0002874
      4.7580000      0.0002833
      4.7590000      0.0002830
      4.7600000      0.0002829
      4.7610000      0.0002832
      4.7620000      0.0002877
      4.7630000      0.0002844
      4.7640000      0.0002816
      4.7650000      0.0002828
      4.7660000      0.0002822
      4.7670000      0.0002831
      4.7680000      0.0002886
      4.7690000      0.0002849
      4.7700000      0.0002835
      4.7710000      0.0002860
      4.7720000      0.0002867
      4.7730000      0.0002865
      4.7740000      0.0002866
      4.7750000      0.0002795
      4.7760000      0.0002777
      4.7770000      0.0002819
      4.7780000      0.0002798
      4.7790000      0.0002842
      4.7800000      0.0002840
      4.7810000      0.0002827
      4.7820000      0.0002852
      4.7830000      0.0002824
      4.7840000      0.0002842
      4.7850000      0.0002854
      4.7860000      0.0002872
      4.7870000      0.0002820
      4.7880000      0.0002831
      4.7890000      0.0002787
      4.7900000      0.0002842
      4.7910000      0.0002815
      4.7920000      0.0002862
      4.7930000      0.0002876
      4.7940000      0.0002829
      4.7950000      0.0002855
      4.7960000      0.0002834
      4.7970000      0.0002859
      4.7980000      0.0002853
      4.7990000      0.0002878
      4.8000000      0.0002878
      4.8010000      0.0002868
      4.8020000      0.0002845
      4.8030000      0.0002848
      4.8040000      0.0002834
      4.8050000      0.0002832
      4.8060000      0.0002854
      4.8070000      0.0002825
      4.8080000      0.0002837
      4.8090000      0.0002878
      4.8100000      0.0002874
      4.8110000      0.0002863
      4.8120000      0.0002846
      4.8130000      0.0002869
      4.8140000      0.0002864
      4.8150000      0.0002905
      4.8160000      0.0002882
      4.8170000      0.0002867
      4.8180000      0.0002850
      4.8190000      0.0002865
      4.8200000      0.0002831
      4.8210000      0.0002860
      4.8220000      0.0002804
      4.8230000      0.0002854
      4.8240000      0.0002815
      4.8250000      0.0002844
      4.8260000      0.0002845
      4.8270000      0.0002858
      4.8280000      0.0002868
      4.8290000      0.0002846
      4.8300000      0.0002852
      4.8310000      0.0002876
      4.8320000      0.0002850
      4.8330000      0.0002841
      4.8340000      0.0002843
      4.8350000      0.0002886
      4.8360000      0.0002866
      4.8370000      0.0002889
      4.8380000      0.0002852
      4.8390000      0.0002841
      4.8400000      0.0002843
      4.8410000      0.0002854
      4.8420000      0.0002866
      4.8430000      0.0002865
      4.8440000      0.0002848
      4.8450000      0.0002830
      4.8460000      0.0002855
      4.8470000      0.0002842
      4.8480000      0.0002840
      4.8490000      0.0002868
      4.8500000      0.0002848
      4.8510000      0.0002837
      4.8520000      0.0002852
      4.8530000      0.0002842
      4.8540000      0.0002839
      4.8550000      0.0002814
      4.8560000      0.0002839
      4.8570000      0.0002838
      4.8580000      0.0002864
      4.8590000      0.0002841
      4.8600000      0.0002907
      4.8610000      0.0002886
      4.8620000      0.0002821
      4.8630000      0.0002841
      4.8640000      0.0002849
      4.8650000      0.0002856
      4.8660000      0.0002815
      4.8670000      0.0002797
      4.8680000      0.0002836
      4.8690000      0.0002822
      4.8700000      0.0002808
      4.8710000      0.0002853
      4.8720000      0.0002829
      4.8730000      0.0002848
      4.8740000      0.0002835
      4.8750000      0.0002839
      4.8760000      0.0002858
      4.8770000      0.0002876
      4.8780000      0.0002885
      4.8790000      0.0002899
      4.8800000      0.0002862
      4.8810000      0.0002864
      4.8820000      0.0002858
      4.8830000      0.0002826
      4.8840000      0.0002846
      4.8850000      0.0002883
      4.8860000      0.0002863
      4.8870000      0.0002864
      4.8880000      0.0002841
      4.8890000      0.0002826
      4.8900000      0.0002812
      4.8910000      0.0002806
      4.8920000      0.0002815
      4.8930000      0.0002820
      4.8940000      0.0002822
      4.8950000      0.0002849
      4.8960000      0.0002834
      4.8970000      0.0002818
      4.8980000      0.0002840
      4.8990000      0.0002854
      4.9000000      0.0002841
      4.9010000      0.0002853
      4.9020000      0.0002858
      4.9030000      0.0002861
      4.9040000      0.0002852
      4.9050000      0.0002852
      4.9060000      0.0002844
      4.9070000      0.0002818
      4.9080000      0.0002853
      4.9090000      0.0002894
      4.9100000      0.0002855
      4.9110000      0.0002838
      4.9120000      0.0002864
      4.9130000      0.0002868
      4.9140000      0.0002871
      4.9150000      0.0002882
      4.9160000      0.0002865
      4.9170000      0.0002881
      4.9180000      0.0002813
      4.9190000      0.0002832
      4.9200000      0.0002836
      4.9210000      0.0002851
      4.9220000      0.0002885
      4.9230000      0.0002894
      4.9240000      0.0002879
      4.9250000      0.0002872
      4.9260000      0.0002855
      4.9270000      0.0002874
      4.9280000      0.0002865
      4.9290000      0.0002844
      4.9300000      0.0002837
      4.9310000      0.0002829
      4.9320000      0.0002865
      4.9330000      0.0002864
      4.9340000      0.0002816
      4.9350000      0.0002852
      4.9360000      0.0002854
      4.9370000      0.0002819
      4.9380000      0.0002860
      4.9390000      0.0002828
      4.9400000      0.0002857
      4.9410000      0.0002862
      4.9420000      0.0002849
      4.9430000      0.0002840
      4.9440000      0.0002810
      4.9450000      0.0002831
      4.9460000      0.0002866
      4.9470000      0.0002894
      4.9480000      0.0002843
      4.9490000      0.0002869
      4.9500000      0.0002882
      4.9510000      0.0002890
      4.9520000      0.0002832
      4.9530000      0.0002796
      4.9540000      0.0002835
      4.9550000      0.0002847
      4.9560000      0.0002857
      4.9570000      0.0002867
      4.9580000      0.0002872
      4.9590000      0.0002826
      4.9600000      0.0002893
      4.9610000      0.0002879
      4.9620000      0.0002869
      4.9630000      0.0002837
      4.9640000      0.0002907
      4.9650000      0.0002872
      4.9660000      0.0002886
      4.9670000      0.0002859
      4.9680000      0.0002797
      4.9690000      0.0002827
      4.9700000      0.0002858
      4.9710000      0.0002861
      4.9720000      0.0002865
      4.9730000      0.0002848
      4.9740000      0.0002870
      4.9750000      0.0002876
      4.9760000      0.0002865
      4.9770000      0.0002854
      4.9780000      0.0002856
      4.9790000      0.0002860
      4.9800000      0.0002833
      4.9810000      0.0002821
      4.9820000      0.0002857
      4.9830000      0.0002830
      4.9840000      0.0002828
      4.9850000      0.0002860
      4.9860000      0.0002848
      4.9870000      0.0002849
      4.9880000      0.0002820
      4.9890000      0.0002831
      4.9900000      0.0002866
      4.9910000      0.0002861
      4.9920000      0.0002838
      4.9930000      0.0002857
      4.9940000      0.0002873
      4.9950000      0.0002816
      4.9960000      0.0002860
      4.9970000      0.0002863
      4.9980000      0.0002856
      4.9990000      0.0002864
      5.0000000      0.0002867
      5.0010000      0.0002788
      5.0020000      0.0002790
      5.0030000      0.0002802
      5.0040000      0.0002812
      5.0050000      0.0002832
      5.0060000      0.0002821
      5.0070000      0.0002853
      5.0080000      0.0002899
      5.0090000      0.0002894
      5.0100000      0.0002862
      5.0110000      0.0002854
      5.0120000      0.0002841
      5.0130000      0.0002857
      5.0140000      0.0002832
      5.0150000      0.0002816
      5.0160000      0.0002853
      5.0170000      0.0002843
      5.0180000      0.0002868
      5.0190000      0.0002857
      5.0200000      0.0002872
      5.0210000      0.0002891
      5.0220000      0.0002845
      5.0230000      0.0002847
      5.0240000      0.0002798
      5.0250000      0.0002812
      5.0260000      0.0002814
      5.0270000      0.0002810
      5.0280000      0.0002828
      5.0290000      0.0002859
      5.0300000      0.0002863
      5.0310000      0.0002859
      5.0320000      0.0002839
      5.0330000      0.0002841
      5.0340000      0.0002857
      5.0350000      0.0002867
      5.0360000      0.0002814
      5.0370000      0.0002819
      5.0380000      0.0002794
      5.0390000      0.0002839
      5.0400000      0.0002849
      5.0410000      0.0002868
      5.0420000      0.0002854
      5.0430000      0.0002873
      5.0440000      0.0002858
      5.0450000      0.0002873
      5.0460000      0.0002858
      5.0470000      0.0002846
      5.0480000      0.0002843
      5.0490000      0.0002874
      5.0500000      0.0002861
      5.0510000      0.0002828
      5.0520000      0.0002856
      5.0530000      0.0002840
      5.0540000      0.0002881
      5.0550000      0.0002886
      5.0560000      0.0002883
      5.0570000      0.0002901
      5.0580000      0.0002871
      5.0590000      0.0002817
      5.0600000      0.0002836
      5.0610000      0.0002818
      5.0620000      0.0002854
      5.0630000      0.0002881
      5.0640000      0.0002911
      5.0650000      0.0002850
      5.0660000      0.0002829
      5.0670000      0.0002851
      5.0680000      0.0002847
      5.0690000      0.0002877
      5.0700000      0.0002862
      5.0710000      0.0002872
      5.0720000      0.0002875
      5.0730000      0.0002843
      5.0740000      0.0002840
      5.0750000      0.0002852
      5.0760000      0.0002878
      5.0770000      0.0002891
      5.0780000      0.0002865
      5.0790000      0.0002828
      5.0800000      0.0002830
      5.0810000      0.0002832
      5.0820000      0.0002824
      5.0830000      0.0002828
      5.0840000      0.0002833
      5.0850000      0.0002836
      5.0860000      0.0002859
      5.0870000      0.0002808
      5.0880000      0.0002847
      5.0890000      0.0002845
      5.0900000      0.0002836
      5.0910000      0.0002840
      5.0920000      0.0002846
      5.0930000      0.0002841
      5.0940000      0.0002846
      5.0950000      0.0002845
      5.0960000      0.0002831
      5.0970000      0.0002835
      5.0980000      0.0002827
      5.0990000      0.0002850
      5.1000000      0.0002883
      5.1010000      0.0002880
      5.1020000      0.0002885
      5.1030000      0.0002909
      5.1040000      0.0002859
      5.1050000      0.0002860
      5.1060000      0.0002885
      5.1070000      0.0002853
      5.1080000      0.0002873
      5.1090000      0.0002858
      5.1100000      0.0002862
      5.1110000      0.0002874
      5.1120000      0.0002892
      5.1130000      0.0002884
      5.1140000      0.0002865
      5.1150000      0.0002798
      5.1160000      0.0002878
      5.1170000      0.0002822
      5.1180000      0.0002863
      5.1190000      0.0002812
      5.1200000      0.0002835
      5.1210000      0.0002808
      5.1220000      0.0002843
      5.1230000      0.0002846
      5.1240000      0.0002843
      5.1250000      0.0002864
      5.1260000      0.0002860
      5.1270000      0.0002856
      5.1280000      0.0002875
      5.1290000      0.0002900
      5.1300000      0.0002825
      5.1310000      0.0002839
      5.1320000      0.0002843
      5.1330000      0.0002829
      5.1340000      0.0002843
      5.1350000      0.0002822
      5.1360000      0.0002864
      5.1370000      0.0002850
      5.1380000      0.0002829
      5.1390000      0.0002854
      5.1400000      0.0002829
      5.1410000      0.0002873
      5.1420000      0.0002861
      5.1430000      0.0002862
      5.1440000      0.0002866
      5.1450000      0.0002866
      5.1460000      0.0002865
      5.1470000      0.0002856
      5.1480000      0.0002833
      5.1490000      0.0002808
      5.1500000      0.0002843
      5.1510000      0.0002860
      5.1520000      0.0002858
      5.1530000      0.0002891
      5.1540000      0.0002864
      5.1550000      0.0002862
      5.1560000      0.0002818
      5.1570000      0.0002849
      5.1580000      0.0002871
      5.1590000      0.0002852
      5.1600000      0.0002859
      5.1610000      0.0002873
      5.1620000      0.0002804
      5.1630000      0.0002826
      5.1640000      0.0002833
      5.1650000      0.0002870
      5.1660000      0.0002846
      5.1670000      0.0002831
      5.1680000      0.0002889
      5.1690000      0.0002852
      5.1700000      0.0002854
      5.1710000      0.0002886
      5.1720000      0.0002868
      5.1730000      0.0002846
      5.1740000      0.0002827
      5.1750000      0.0002871
      5.1760000      0.0002879
      5.1770000      0.0002866
      5.1780000      0.0002847
      5.1790000      0.0002850
      5.1800000      0.0002833
      5.1810000      0.0002825
      5.1820000      0.0002837
      5.1830000      0.0002826
      5.1840000      0.0002867
      5.1850000      0.0002834
      5.1860000      0.0002840
      5.1870000      0.0002843
      5.1880000      0.0002874
      5.1890000      0.0002820
      5.1900000      0.0002828
      5.1910000      0.0002854
      5.1920000      0.0002863
      5.1930000      0.0002825
      5.1940000      0.0002839
      5.1950000      0.0002874
      5.1960000      0.0002877
      5.1970000      0.0002805
      5.1980000      0.0002798
      5.1990000      0.0002843
      5.2000000      0.0002845
      5.2010000      0.0002856
      5.2020000      0.0002837
      5.2030000      0.0002861
      5.2040000      0.0002851
      5.2050000      0.0002862
      5.2060000      0.0002894
      5.2070000      0.0002879
      5.2080000      0.0002861
      5.2090000      0.0002854
      5.2100000      0.0002856
      5.2110000      0.0002890
      5.2120000      0.0002875
      5.2130000      0.0002871
      5.2140000      0.0002900
      5.2150000      0.0002869
      5.2160000      0.0002862
      5.2170000      0.0002899
      5.2180000      0.0002883
      5.2190000      0.0002842
      5.2200000      0.0002845
      5.2210000      0.0002849
      5.2220000      0.0002882
      5.2230000      0.0002918
      5.2240000      0.0002877
      5.2250000      0.0002901
      5.2260000      0.0002882
      5.2270000      0.0002880
      5.2280000      0.0002907
      5.2290000      0.0002939
      5.2300000      0.0002881
      5.2310000      0.0002892
      5.2320000      0.0002882
      5.2330000      0.0002842
      5.2340000      0.0002885
      5.2350000      0.0002896
      5.2360000      0.0002866
      5.2370000      0.0002851
      5.2380000      0.0002860
      5.2390000      0.0002871
      5.2400000      0.0002860
      5.2410000      0.0002832
      5.2420000      0.0002836
      5.2430000      0.0002815
      5.2440000      0.0002817
      5.2450000      0.0002830
      5.2460000      0.0002839
      5.2470000      0.0002852
      5.2480000      0.0002839
      5.2490000      0.0002837
      5.2500000      0.0002856
      5.2510000      0.0002827
      5.2520000      0.0002844
      5.2530000      0.0002855
      5.2540000      0.0002823
      5.2550000      0.0002816
      5.2560000      0.0002875
      5.2570000      0.0002864
      5.2580000      0.0002819
      5.2590000      0.0002849
      5.2600000      0.0002846
      5.2610000      0.0002849
      5.2620000      0.0002837
      5.2630000      0.0002817
      5.2640000      0.0002856
      5.2650000      0.0002916
      5.2660000      0.0002853
      5.2670000      0.0002862
      5.2680000      0.0002841
      5.2690000      0.0002859
      5.2700000      0.0002859
      5.2710000      0.0002854
      5.2720000      0.0002841
      5.2730000      0.0002892
      5.2740000      0.0002916
      5.2750000      0.0002914
      5.2760000      0.0002860
      5.2770000      0.0002839
      5.2780000      0.0002840
      5.2790000      0.0002856
      5.2800000      0.0002824
      5.2810000      0.0002837
      5.2820000      0.0002822
      5.2830000      0.0002821
      5.2840000      0.0002827
      5.2850000      0.0002828
      5.2860000      0.0002831
      5.2870000      0.0002829
      5.2880000      0.0002849
      5.2890000      0.0002874
      5.2900000      0.0002872
      5.2910000      0.0002869
      5.2920000      0.0002859
      5.2930000      0.0002856
      5.2940000      0.0002859
      5.2950000      0.0002858
      5.2960000      0.0002860
      5.2970000      0.0002864
      5.2980000      0.0002837
      5.2990000      0.0002860
      5.3000000      0.0002855
      5.3010000      0.0002857
      5.3020000      0.0002870
      5.3030000      0.0002848
      5.3040000      0.0002872
      5.3050000      0.0002847
      5.3060000      0.0002834
      5.3070000      0.0002827
      5.3080000      0.0002843
      5.3090000      0.0002829
      5.3100000      0.0002851
      5.3110000      0.0002836
      5.3120000      0.0002836
      5.3130000      0.0002840
      5.3140000      0.0002890
      5.3150000      0.0002883
      5.3160000      0.0002875
      5.3170000      0.0002848
      5.3180000      0.0002859
      5.3190000      0.0002855
      5.3200000      0.0002818
      5.3210000      0.0002853
      5.3220000      0.0002844
      5.3230000      0.0002889
      5.3240000      0.0002859
      5.3250000      0.0002840
      5.3260000      0.0002873
      5.3270000      0.0002860
      5.3280000      0.0002850
      5.3290000      0.0002873
      5.3300000      0.0002824
      5.3310000      0.0002831
      5.3320000      0.0002845
      5.3330000      0.0002857
      5.3340000      0.0002855
      5.3350000      0.0002859
      5.3360000      0.0002844
      5.3370000      0.0002829
      5.3380000      0.0002840
      5.3390000      0.0002866
      5.3400000      0.0002841
      5.3410000      0.0002853
      5.3420000      0.0002899
      5.3430000      0.0002863
      5.3440000      0.0002843
      5.3450000      0.0002820
      5.3460000      0.0002793
      5.3470000      0.0002851
      5.3480000      0.0002867
      5.3490000      0.0002850
      5.3500000      0.0002828
      5.3510000      0.0002858
      5.3520000      0.0002825
      5.3530000      0.0002850
      5.3540000      0.0002831
      5.3550000      0.0002817
      5.3560000      0.0002815
      5.3570000      0.0002873
      5.3580000      0.0002858
      5.3590000      0.0002852
      5.3600000      0.0002883
      5.3610000      0.0002883
      5.3620000      0.0002867
      5.3630000      0.0002838
      5.3640000      0.0002832
      5.3650000      0.0002845
      5.3660000      0.0002847
      5.3670000      0.0002874
      5.3680000      0.0002858
      5.3690000      0.0002832
      5.3700000      0.0002826
      5.3710000      0.0002821
      5.3720000      0.0002849
      5.3730000      0.0002850
      5.3740000      0.0002799
      5.3750000      0.0002870
      5.3760000      0.0002846
      5.3770000      0.0002850
      5.3780000      0.0002850
      5.3790000      0.0002862
      5.3800000      0.0002880
      5.3810000      0.0002874
      5.3820000      0.0002862
      5.3830000      0.0002873
      5.3840000      0.0002893
      5.3850000      0.0002828
      5.3860000      0.0002838
      5.3870000      0.0002861
      5.3880000      0.0002876
      5.3890000      0.0002855
      5.3900000      0.0002869
      5.3910000      0.0002886
      5.3920000      0.0002907
      5.3930000      0.0002898
      5.3940000      0.0002935
      5.3950000      0.0002903
      5.3960000      0.0002854
      5.3970000      0.0002872
      5.3980000      0.0002865
      5.3990000      0.0002805
      5.4000000      0.0002850
      5.4010000      0.0002870
      5.4020000      0.0002862
      5.4030000      0.0002861
      5.4040000      0.0002855
      5.4050000      0.0002853
      5.4060000      0.0002822
      5.4070000      0.0002830
      5.4080000      0.0002836
      5.4090000      0.0002821
      5.4100000      0.0002839
      5.4110000      0.0002870
      5.4120000      0.0002861
      5.4130000      0.0002852
      5.4140000      0.0002839
      5.4150000      0.0002836
      5.4160000      0.0002860
      5.4170000      0.0002883
      5.4180000      0.0002849
      5.4190000      0.0002844
      5.4200000      0.0002883
      5.4210000      0.0002879
      5.4220000      0.0002839
      5.4230000      0.0002830
      5.4240000      0.0002832
      5.4250000      0.0002838
      5.4260000      0.0002827
      5.4270000      0.0002861
      5.4280000      0.0002852
      5.4290000      0.0002844
      5.4300000      0.0002856
      5.4310000      0.0002859
      5.4320000      0.0002813
      5.4330000      0.0002839
      5.4340000      0.0002868
      5.4350000      0.0002812
      5.4360000      0.0002825
      5.4370000      0.0002851
      5.4380000      0.0002815
      5.4390000      0.0002819
      5.4400000      0.0002827
      5.4410000      0.0002821
      5.4420000      0.0002846
      5.4430000      0.0002845
      5.4440000      0.0002869
      5.4450000      0.0002871
      5.4460000      0.0002885
      5.4470000      0.0002885
      5.4480000      0.0002885
      5.4490000      0.0002853
      5.4500000      0.0002865
      5.4510000      0.0002868
      5.4520000      0.0002835
      5.4530000      0.0002864
      5.4540000      0.0002852
      5.4550000      0.0002860
      5.4560000      0.0002876
      5.4570000      0.0002863
      5.4580000      0.0002844
      5.4590000      0.0002842
      5.4600000      0.0002848
      5.4610000      0.0002861
      5.4620000      0.0002854
      5.4630000      0.0002803
      5.4640000      0.0002841
      5.4650000      0.0002816
      5.4660000      0.0002856
      5.4670000      0.0002854
      5.4680000      0.0002861
      5.4690000      0.0002842
      5.4700000      0.0002839
      5.4710000      0.0002878
      5.4720000      0.0002871
      5.4730000      0.0002895
      5.4740000      0.0002888
      5.4750000      0.0002866
      5.4760000      0.0002825
      5.4770000      0.0002785
      5.4780000      0.0002813
      5.4790000      0.0002873
      5.4800000      0.0002864
      5.4810000      0.0002868
      5.4820000      0.0002890
      5.4830000      0.0002843
      5.4840000      0.0002830
      5.4850000      0.0002846
      5.4860000      0.0002861
      5.4870000      0.0002877
      5.4880000      0.0002843
      5.4890000      0.0002844
      5.4900000      0.0002877
      5.4910000      0.0002866
      5.4920000      0.0002835
      5.4930000      0.0002823
      5.4940000      0.0002858
      5.4950000      0.0002847
      5.4960000      0.0002869
      5.4970000      0.0002834
      5.4980000      0.0002823
      5.4990000      0.0002813
      5.5000000      0.0002842
      5.5010000      0.0002840
      5.5020000      0.0002803
      5.5030000      0.0002890
      5.5040000      0.0002890
      5.5050000      0.0002869
      5.5060000      0.0002857
      5.5070000      0.0002852
      5.5080000      0.0002846
      5.5090000      0.0002830
      5.5100000      0.0002847
      5.5110000      0.0002852
      5.5120000      0.0002820
      5.5130000      0.0002803
      5.5140000      0.0002844
      5.5150000      0.0002860
      5.5160000      0.0002888
      5.5170000      0.0002906
      5.5180000      0.0002871
      5.5190000      0.0002882
      5.5200000      0.0002867
      5.5210000      0.0002847
      5.5220000      0.0002855
      5.5230000      0.0002857
      5.5240000      0.0002848
      5.5250000      0.0002854
      5.5260000      0.0002846
      5.5270000      0.0002855
      5.5280000      0.0002825
      5.5290000      0.0002867
      5.5300000      0.0002860
      5.5310000      0.0002849
      5.5320000      0.0002898
      5.5330000      0.0002865
      5.5340000      0.0002873
      5.5350000      0.0002881
      5.5360000      0.0002829
      5.5370000      0.0002836
      5.5380000      0.0002839
      5.5390000      0.0002854
      5.5400000      0.0002830
      5.5410000      0.0002841
      5.5420000      0.0002820
      5.5430000      0.0002831
      5.5440000      0.0002840
      5.5450000      0.0002860
      5.5460000      0.0002845
      5.5470000      0.0002865
      5.5480000      0.0002835
      5.5490000      0.0002826
      5.5500000      0.0002828
      5.5510000      0.0002877
      5.5520000      0.0002913
      5.5530000      0.0002901
      5.5540000      0.0002863
      5.5550000      0.0002906
      5.5560000      0.0002852
      5.5570000      0.0002886
      5.5580000      0.0002841
      5.5590000      0.0002814
      5.5600000      0.0002847
      5.5610000      0.0002885
      5.5620000      0.0002887
      5.5630000      0.0002845
      5.5640000      0.0002825
      5.5650000      0.0002889
      5.5660000      0.0002871
      5.5670000      0.0002856
      5.5680000      0.0002816
      5.5690000      0.0002867
      5.5700000      0.0002850
      5.5710000      0.0002896
      5.5720000      0.0002866
      5.5730000      0.0002886
      5.5740000      0.0002871
      5.5750000      0.0002839
      5.5760000      0.0002902
      5.5770000      0.0002823
      5.5780000      0.0002875
      5.5790000      0.0002895
      5.5800000      0.0002918
      5.5810000      0.0002904
      5.5820000      0.0002869
      5.5830000      0.0002865
      5.5840000      0.0002879
      5.5850000      0.0002877
      5.5860000      0.0002885
      5.5870000      0.0002889
      5.5880000      0.0002855
      5.5890000      0.0002844
      5.5900000      0.0002875
      5.5910000      0.0002858
      5.5920000      0.0002869
      5.5930000      0.0002911
      5.5940000      0.0002857
      5.5950000      0.0002860
      5.5960000      0.0002878
      5.5970000      0.0002869
      5.5980000      0.0002851
      5.5990000      0.0002882
      5.6000000      0.0002870
      5.6010000      0.0002829
      5.6020000      0.0002841
      5.6030000      0.0002835
      5.6040000      0.0002844
      5.6050000      0.0002851
      5.6060000      0.0002881
      5.6070000      0.0002865
      5.6080000      0.0002860
      5.6090000      0.0002819
      5.6100000      0.0002837
      5.6110000      0.0002838
      5.6120000      0.0002871
      5.6130000      0.0002880
      5.6140000      0.0002858
      5.6150000      0.0002886
      5.6160000      0.0002870
      5.6170000      0.0002899
      5.6180000      0.0002842
      5.6190000      0.0002880
      5.6200000      0.0002887
      5.6210000      0.0002875
      5.6220000      0.0002906
      5.6230000      0.0002862
      5.6240000      0.0002843
      5.6250000      0.0002819
      5.6260000      0.0002847
      5.6270000      0.0002869
      5.6280000      0.0002899
      5.6290000      0.0002856
      5.6300000      0.0002890
      5.6310000      0.0002878
      5.6320000      0.0002882
      5.6330000      0.0002861
      5.6340000      0.0002896
      5.6350000      0.0002805
      5.6360000      0.0002819
      5.6370000      0.0002831
      5.6380000      0.0002872
      5.6390000      0.0002876
      5.6400000      0.0002891
      5.6410000      0.0002843
      5.6420000      0.0002872
      5.6430000      0.0002839
      5.6440000      0.0002851
      5.6450000      0.0002873
      5.6460000      0.0002848
      5.6470000      0.0002841
      5.6480000      0.0002821
      5.6490000      0.0002849
      5.6500000      0.0002870
      5.6510000      0.0002874
      5.6520000      0.0002897
      5.6530000      0.0002844
      5.6540000      0.0002859
      5.6550000      0.0002865
      5.6560000      0.0002835
      5.6570000      0.0002838
      5.6580000      0.0002887
      5.6590000      0.0002863
      5.6600000      0.0002880
      5.6610000      0.0002885
      5.6620000      0.0002875
      5.6630000      0.0002859
      5.6640000      0.0002865
      5.6650000      0.0002845
      5.6660000      0.0002906
      5.6670000      0.0002887
      5.6680000      0.0002852
      5.6690000      0.0002875
      5.6700000      0.0002871
      5.6710000      0.0002873
      5.6720000      0.0002878
      5.6730000      0.0002873
      5.6740000      0.0002862
      5.6750000      0.0002857
      5.6760000      0.0002840
      5.6770000      0.0002873
      5.6780000      0.0002843
      5.6790000      0.0002793
      5.6800000      0.0002808
      5.6810000      0.0002854
      5.6820000      0.0002835
      5.6830000      0.0002832
      5.6840000      0.0002881
      5.6850000      0.0002861
      5.6860000      0.0002825
      5.6870000      0.0002858
      5.6880000      0.0002871
      5.6890000      0.0002863
      5.6900000      0.0002841
      5.6910000      0.0002848
      5.6920000      0.0002919
      5.6930000      0.0002887
      5.6940000      0.0002862
      5.6950000      0.0002872
      5.6960000      0.0002855
      5.6970000      0.0002901
      5.6980000      0.0002878
      5.6990000      0.0002841
      5.7000000      0.0002855
      5.7010000      0.0002848
      5.7020000      0.0002859
      5.7030000      0.0002886
      5.7040000      0.0002825
      5.7050000      0.0002872
      5.7060000      0.0002872
      5.7070000      0.0002880
      5.7080000      0.0002900
      5.7090000      0.0002864
      5.7100000      0.0002860
      5.7110000      0.0002850
      5.7120000      0.0002851
      5.7130000      0.0002847
      5.7140000      0.0002874
      5.7150000      0.0002862
      5.7160000      0.0002879
      5.7170000      0.0002884
      5.7180000      0.0002854
      5.7190000      0.0002803
      5.7200000      0.0002836
      5.7210000      0.0002822
      5.7220000      0.0002854
      5.7230000      0.0002836
      5.7240000      0.0002880
      5.7250000      0.0002879
      5.7260000      0.0002909
      5.7270000      0.0002873
      5.7280000      0.0002865
      5.7290000      0.0002900
      5.7300000      0.0002923
      5.7310000      0.0002875
      5.7320000      0.0002853
      5.7330000      0.0002861
      5.7340000      0.0002851
      5.7350000      0.0002877
      5.7360000      0.0002841
      5.7370000      0.0002826
      5.7380000      0.0002859
      5.7390000      0.0002853
      5.7400000      0.0002894
      5.7410000      0.0002898
      5.7420000      0.0002829
      5.7430000      0.0002828
      5.7440000      0.0002826
      5.7450000      0.0002855
      5.7460000      0.0002887
      5.7470000      0.0002867
      5.7480000      0.0002832
      5.7490000      0.0002829
      5.7500000      0.0002831
      5.7510000      0.0002846
      5.7520000      0.0002879
      5.7530000      0.0002861
      5.7540000      0.0002841
      5.7550000      0.0002847
      5.7560000      0.0002851
      5.7570000      0.0002881
      5.7580000      0.0002877
      5.7590000      0.0002895
      5.7600000      0.0002870
      5.7610000      0.0002818
      5.7620000      0.0002867
      5.7630000      0.0002889
      5.7640000      0.0002822
      5.7650000      0.0002851
      5.7660000      0.0002889
      5.7670000      0.0002898
      5.7680000      0.0002888
      5.7690000      0.0002912
      5.7700000      0.0002857
      5.7710000      0.0002848
      5.7720000      0.0002847
      5.7730000      0.0002833
      5.7740000      0.0002861
      5.7750000      0.0002869
      5.7760000      0.0002847
      5.7770000      0.0002831
      5.7780000      0.0002823
      5.7790000      0.0002880
      5.7800000      0.0002830
      5.7810000      0.0002853
      5.7820000      0.0002843
      5.7830000      0.0002831
      5.7840000      0.0002857
      5.7850000      0.0002846
      5.7860000      0.0002847
      5.7870000      0.0002878
      5.7880000      0.0002854
      5.7890000      0.0002848
      5.7900000      0.0002861
      5.7910000      0.0002841
      5.7920000      0.0002888
      5.7930000      0.0002863
      5.7940000      0.0002896
      5.7950000      0.0002866
      5.7960000      0.0002893
      5.7970000      0.0002883
      5.7980000      0.0002841
      5.7990000      0.0002838
      5.8000000      0.0002803
      5.8010000      0.0002848
      5.8020000      0.0002873
      5.8030000      0.0002869
      5.8040000      0.0002811
      5.8050000      0.0002831
      5.8060000      0.0002822
      5.8070000      0.0002777
      5.8080000      0.0002850
      5.8090000      0.0002859
      5.8100000      0.0002843
      5.8110000      0.0002847
      5.8120000      0.0002874
      5.8130000      0.0002869
      5.8140000      0.0002874
      5.8150000      0.0002919
      5.8160000      0.0002867
      5.8170000      0.0002861
      5.8180000      0.0002855
      5.8190000      0.0002828
      5.8200000      0.0002856
      5.8210000      0.0002875
      5.8220000      0.0002876
      5.8230000      0.0002868
      5.8240000      0.0002868
      5.8250000      0.0002887
      5.8260000      0.0002927
      5.8270000      0.0002875
      5.8280000      0.0002847
      5.8290000      0.0002831
      5.8300000      0.0002837
      5.8310000      0.0002830
      5.8320000      0.0002809
      5.8330000      0.0002841
      5.8340000      0.0002846
      5.8350000      0.0002834
      5.8360000      0.0002889
      5.8370000      0.0002883
      5.8380000      0.0002877
      5.8390000      0.0002876
      5.8400000      0.0002893
      5.8410000      0.0002871
      5.8420000      0.0002868
      5.8430000      0.0002883
      5.8440000      0.0002868
      5.8450000      0.0002831
      5.8460000      0.0002861
      5.8470000      0.0002855
      5.8480000      0.0002866
      5.8490000      0.0002890
      5.8500000      0.0002868
      5.8510000      0.0002862
      5.8520000      0.0002845
      5.8530000      0.0002885
      5.8540000      0.0002853
      5.8550000      0.0002839
      5.8560000      0.0002860
      5.8570000      0.0002833
      5.8580000      0.0002836
      5.8590000      0.0002861
      5.8600000      0.0002875
      5.8610000      0.0002809
      5.8620000      0.0002830
      5.8630000      0.0002887
      5.8640000      0.0002856
      5.8650000      0.0002859
      5.8660000      0.0002878
      5.8670000      0.0002873
      5.8680000      0.0002846
      5.8690000      0.0002847
      5.8700000      0.0002876
      5.8710000      0.0002864
      5.8720000      0.0002838
      5.8730000      0.0002841
      5.8740000      0.0002864
      5.8750000      0.0002878
      5.8760000      0.0002894
      5.8770000      0.0002911
      5.8780000      0.0002870
      5.8790000      0.0002848
      5.8800000      0.0002868
      5.8810000      0.0002883
      5.8820000      0.0002893
      5.8830000      0.0002896
      5.8840000      0.0002909
      5.8850000      0.0002897
      5.8860000      0.0002901
      5.8870000      0.0002893
      5.8880000      0.0002848
      5.8890000      0.0002824
      5.8900000      0.0002833
      5.8910000      0.0002868
      5.8920000      0.0002881
      5.8930000      0.0002852
      5.8940000      0.0002868
      5.8950000      0.0002853
      5.8960000      0.0002847
      5.8970000      0.0002865
      5.8980000      0.0002887
      5.8990000      0.0002880
      5.9000000      0.0002868
      5.9010000      0.0002841
      5.9020000      0.0002826
      5.9030000      0.0002823
      5.9040000      0.0002816
      5.9050000      0.0002819
      5.9060000      0.0002871
      5.9070000      0.0002892
      5.9080000      0.0002893
      5.9090000      0.0002898
      5.9100000      0.0002875
      5.9110000      0.0002901
      5.9120000      0.0002849
      5.9130000      0.0002898
      5.9140000      0.0002883
      5.9150000      0.0002846
      5.9160000      0.0002861
      5.9170000      0.0002882
      5.9180000      0.0002866
      5.9190000      0.0002869
      5.9200000      0.0002836
      5.9210000      0.0002810
      5.9220000      0.0002872
      5.9230000      0.0002894
      5.9240000      0.0002862
      5.9250000      0.0002831
      5.9260000      0.0002851
      5.9270000      0.0002856
      5.9280000      0.0002879
      5.9290000      0.0002937
      5.9300000      0.0002888
      5.9310000      0.0002867
      5.9320000      0.0002882
      5.9330000      0.0002884
      5.9340000      0.0002870
      5.9350000      0.0002834
      5.9360000      0.0002855
      5.9370000      0.0002868
      5.9380000      0.0002870
      5.9390000      0.0002866
      5.9400000      0.0002855
      5.9410000      0.0002856
      5.9420000      0.0002854
      5.9430000      0.0002873
      5.9440000      0.0002845
      5.9450000      0.0002839
      5.9460000      0.0002818
      5.9470000      0.0002851
      5.9480000      0.0002862
      5.9490000      0.0002848
      5.9500000      0.0002861
      5.9510000      0.0002903
      5.9520000      0.0002893
      5.9530000      0.0002848
      5.9540000      0.0002859
      5.9550000      0.0002862
      5.9560000      0.0002846
      5.9570000      0.0002866
      5.9580000      0.0002879
      5.9590000      0.0002862
      5.9600000      0.0002898
      5.9610000      0.0002888
      5.9620000      0.0002922
      5.9630000      0.0002878
      5.9640000      0.0002913
      5.9650000      0.0002862
      5.9660000      0.0002871
      5.9670000      0.0002907
      5.9680000      0.0002872
      5.9690000      0.0002852
      5.9700000      0.0002850
      5.9710000      0.0002852
      5.9720000      0.0002879
      5.9730000      0.0002864
      5.9740000      0.0002875
      5.9750000      0.0002895
      5.9760000      0.0002878
      5.9770000      0.0002837
      5.9780000      0.0002871
      5.9790000      0.0002806
      5.9800000      0.0002853
      5.9810000      0.0002883
      5.9820000      0.0002895
      5.9830000      0.0002892
      5.9840000      0.0002852
      5.9850000      0.0002836
      5.9860000      0.0002838
      5.9870000      0.0002835
      5.9880000      0.0002886
      5.9890000      0.0002844
      5.9900000      0.0002864
      5.9910000      0.0002853
      5.9920000      0.0002832
      5.9930000      0.0002851
      5.9940000      0.0002878
      5.9950000      0.0002883
      5.9960000      0.0002859
      5.9970000      0.0002892
      5.9980000      0.0002893
      5.9990000      0.0002847
      6.0000000      0.0002831
      6.0010000      0.0002819
      6.0020000      0.0002844
      6.0030000      0.0002838
      6.0040000      0.0002812
      6.0050000      0.0002864
      6.0060000      0.0002847
      6.0070000      0.0002860
      6.0080000      0.0002858
      6.0090000      0.0002837
      6.0100000      0.0002876
      6.0110000      0.0002843
      6.0120000      0.0002857
      6.0130000      0.0002867
      6.0140000      0.0002882
      6.0150000      0.0002862
      6.0160000      0.0002872
      6.0170000      0.0002893
      6.0180000      0.0002867
      6.0190000      0.0002881
      6.0200000      0.0002852
      6.0210000      0.0002831
      6.0220000      0.0002830
      6.0230000      0.0002861
      6.0240000      0.0002878
      6.0250000      0.0002864
      6.0260000      0.0002878
      6.0270000      0.0002882
      6.0280000      0.0002906
      6.0290000      0.0002883
      6.0300000      0.0002875
      6.0310000      0.0002910
      6.0320000      0.0002920
      6.0330000      0.0002854
      6.0340000      0.0002912
      6.0350000      0.0002875
      6.0360000      0.0002859
      6.0370000      0.0002875
      6.0380000      0.0002854
      6.0390000      0.0002851
      6.0400000      0.0002881
      6.0410000      0.0002840
      6.0420000      0.0002805
      6.0430000      0.0002823
      6.0440000      0.0002842
      6.0450000      0.0002843
      6.0460000      0.0002885
      6.0470000      0.0002872
      6.0480000      0.0002841
      6.0490000      0.0002836
      6.0500000      0.0002851
      6.0510000      0.0002846
      6.0520000      0.0002944
      6.0530000      0.0002887
      6.0540000      0.0002866
      6.0550000      0.0002830
      6.0560000      0.0002855
      6.0570000      0.0002914
      6.0580000      0.0002869
      6.0590000      0.0002868
      6.0600000      0.0002887
      6.0610000      0.0002877
      6.0620000      0.0002879
      6.0630000      0.0002898
      6.0640000      0.0002869
      6.0650000      0.0002885
      6.0660000      0.0002890
      6.0670000      0.0002866
      6.0680000      0.0002857
      6.0690000      0.0002877
      6.0700000      0.0002872
      6.0710000      0.0002864
      6.0720000      0.0002863
      6.0730000      0.0002875
      6.0740000      0.0002883
      6.0750000      0.0002892
      6.0760000      0.0002889
      6.0770000      0.0002902
      6.0780000      0.0002867
      6.0790000      0.0002876
      6.0800000      0.0002888
      6.0810000      0.0002853
      6.0820000      0.0002873
      6.0830000      0.0002854
      6.0840000      0.0002852
      6.0850000      0.0002864
      6.0860000      0.0002873
      6.0870000      0.0002818
      6.0880000      0.0002836
      6.0890000      0.0002867
      6.0900000      0.0002887
      6.0910000      0.0002837
      6.0920000      0.0002904
      6.0930000      0.0002863
      6.0940000      0.0002875
      6.0950000      0.0002873
      6.0960000      0.0002878
      6.0970000      0.0002836
      6.0980000      0.0002848
      6.0990000      0.0002852
      6.1000000      0.0002855
      6.1010000      0.0002831
      6.1020000      0.0002881
      6.1030000      0.0002840
      6.1040000      0.0002831
      6.1050000      0.0002846
      6.1060000      0.0002866
      6.1070000      0.0002896
      6.1080000      0.0002886
      6.1090000      0.0002890
      6.1100000      0.0002869
      6.1110000      0.0002905
      6.1120000      0.0002859
      6.1130000      0.0002863
      6.1140000      0.0002878
      6.1150000      0.0002837
      6.1160000      0.0002862
      6.1170000      0.0002832
      6.1180000      0.0002825
      6.1190000      0.0002847
      6.1200000      0.0002870
      6.1210000      0.0002872
      6.1220000      0.0002862
      6.1230000      0.0002878
      6.1240000      0.0002896
      6.1250000      0.0002864
      6.1260000      0.0002903
      6.1270000      0.0002869
      6.1280000      0.0002844
      6.1290000      0.0002831
      6.1300000      0.0002844
      6.1310000      0.0002873
      6.1320000      0.0002865
      6.1330000      0.0002850
      6.1340000      0.0002840
      6.1350000      0.0002851
      6.1360000      0.0002843
      6.1370000      0.0002813
      6.1380000      0.0002842
      6.1390000      0.0002895
      6.1400000      0.0002873
      6.1410000      0.0002860
      6.1420000      0.0002927
      6.1430000      0.0002855
      6.1440000      0.0002853
      6.1450000      0.0002825
      6.1460000      0.0002843
      6.1470000      0.0002894
      6.1480000      0.0002872
      6.1490000      0.0002874
      6.1500000      0.0002893
      6.1510000      0.0002917
      6.1520000      0.0002871
      6.1530000      0.0002837
      6.1540000      0.0002863
      6.1550000      0.0002851
      6.1560000      0.0002852
      6.1570000      0.0002852
      6.1580000      0.0002879
      6.1590000      0.0002865
      6.1600000      0.0002830
      6.1610000      0.0002846
      6.1620000      0.0002837
      6.1630000      0.0002880
      6.1640000      0.0002882
      6.1650000      0.0002917
      6.1660000      0.0002885
      6.1670000      0.0002894
      6.1680000      0.0002874
      6.1690000      0.0002822
      6.1700000      0.0002858
      6.1710000      0.0002849
      6.1720000      0.0002870
      6.1730000      0.0002891
      6.1740000      0.0002865
      6.1750000      0.0002822
      6.1760000      0.0002847
      6.1770000      0.0002871
      6.1780000      0.0002851
      6.1790000      0.0002802
      6.1800000      0.0002858
      6.1810000      0.0002872
      6.1820000      0.0002894
      6.1830000      0.0002877
      6.1840000      0.0002890
      6.1850000      0.0002845
      6.1860000      0.0002859
      6.1870000      0.0002839
      6.1880000      0.0002871
      6.1890000      0.0002823
      6.1900000      0.0002845
      6.1910000      0.0002845
      6.1920000      0.0002865
      6.1930000      0.0002863
      6.1940000      0.0002839
      6.1950000      0.0002894
      6.1960000      0.0002909
      6.1970000      0.0002852
      6.1980000      0.0002821
      6.1990000      0.0002859
      6.2000000      0.0002844
      6.2010000      0.0002839
      6.2020000      0.0002879
      6.2030000      0.0002821
      6.2040000      0.0002844
      6.2050000      0.0002853
      6.2060000      0.0002833
      6.2070000      0.0002862
      6.2080000      0.0002906
      6.2090000      0.0002890
      6.2100000      0.0002902
      6.2110000      0.0002906
      6.2120000      0.0002900
      6.2130000      0.0002894
      6.2140000      0.0002888
      6.2150000      0.0002856
      6.2160000      0.0002841
      6.2170000      0.0002851
      6.2180000      0.0002874
      6.2190000      0.0002862
      6.2200000      0.0002868
      6.2210000      0.0002856
      6.2220000      0.0002863
      6.2230000      0.0002878
      6.2240000      0.0002854
      6.2250000      0.0002842
      6.2260000      0.0002876
      6.2270000      0.0002852
      6.2280000      0.0002846
      6.2290000      0.0002850
      6.2300000      0.0002863
      6.2310000      0.0002872
      6.2320000      0.0002887
      6.2330000      0.0002872
      6.2340000      0.0002829
      6.2350000      0.0002844
      6.2360000      0.0002871
      6.2370000      0.0002863
      6.2380000      0.0002824
      6.2390000      0.0002819
      6.2400000      0.0002849
      6.2410000      0.0002834
      6.2420000      0.0002838
      6.2430000      0.0002833
      6.2440000      0.0002840
      6.2450000      0.0002867
      6.2460000      0.0002883
      6.2470000      0.0002851
      6.2480000      0.0002866
      6.2490000      0.0002896
      6.2500000      0.0002893
      6.2510000      0.0002880
      6.2520000      0.0002882
      6.2530000      0.0002889
      6.2540000      0.0002855
      6.2550000      0.0002872
      6.2560000      0.0002841
      6.2570000      0.0002880
      6.2580000      0.0002880
      6.2590000      0.0002847
      6.2600000      0.0002840
      6.2610000      0.0002851
      6.2620000      0.0002872
      6.2630000      0.0002860
      6.2640000      0.0002821
      6.2650000      0.0002865
      6.2660000      0.0002855
      6.2670000      0.0002856
      6.2680000      0.0002866
      6.2690000      0.0002904
      6.2700000      0.0002886
      6.2710000      0.0002895
      6.2720000      0.0002941
      6.2730000      0.0002906
      6.2740000      0.0002839
      6.2750000      0.0002886
      6.2760000      0.0002870
      6.2770000      0.0002845
      6.2780000      0.0002890
      6.2790000      0.0002883
      6.2800000      0.0002891
      6.2810000      0.0002882
      6.2820000      0.0002878
      6.2830000      0.0002852
      6.2840000      0.0002846
      6.2850000      0.0002852
      6.2860000      0.0002876
      6.2870000      0.0002886
      6.2880000      0.0002842
      6.2890000      0.0002827
      6.2900000      0.0002861
      6.2910000      0.0002806
      6.2920000      0.0002812
      6.2930000      0.0002828
      6.2940000      0.0002862
      6.2950000      0.0002902
      6.2960000      0.0002872
      6.2970000      0.0002863
      6.2980000      0.0002893
      6.2990000      0.0002868
      6.3000000      0.0002864
      6.3010000      0.0002900
      6.3020000      0.0002906
      6.3030000      0.0002852
      6.3040000      0.0002864
      6.3050000      0.0002879
      6.3060000      0.0002867
      6.3070000      0.0002877
      6.3080000      0.0002869
      6.3090000      0.0002842
      6.3100000      0.0002875
      6.3110000      0.0002895
      6.3120000      0.0002891
      6.3130000      0.0002855
      6.3140000      0.0002864
      6.3150000      0.0002866
      6.3160000      0.0002872
      6.3170000      0.0002847
      6.3180000      0.0002864
      6.3190000      0.0002891
      6.3200000      0.0002916
      6.3210000      0.0002861
      6.3220000      0.0002829
      6.3230000      0.0002872
      6.3240000      0.0002865
      6.3250000      0.0002856
      6.3260000      0.0002921
      6.3270000      0.0002882
      6.3280000      0.0002844
      6.3290000      0.0002852
      6.3300000      0.0002849
      6.3310000      0.0002878
      6.3320000      0.0002891
      6.3330000      0.0002881
      6.3340000      0.0002845
      6.3350000      0.0002853
      6.3360000      0.0002890
      6.3370000      0.0002906
      6.3380000      0.0002882
      6.3390000      0.0002864
      6.3400000      0.0002880
      6.3410000      0.0002875
      6.3420000      0.0002882
      6.3430000      0.0002882
      6.3440000      0.0002896
      6.3450000      0.0002894
      6.3460000      0.0002919
      6.3470000      0.0002930
      6.3480000      0.0002912
      6.3490000      0.0002901
      6.3500000      0.0002926
      6.3510000      0.0002876
      6.3520000      0.0002884
      6.3530000      0.0002899
      6.3540000      0.0002895
      6.3550000      0.0002910
      6.3560000      0.0002874
      6.3570000      0.0002891
      6.3580000      0.0002864
      6.3590000      0.0002901
      6.3600000      0.0002894
      6.3610000      0.0002874
      6.3620000      0.0002852
      6.3630000      0.0002861
      6.3640000      0.0002852
      6.3650000      0.0002845
      6.3660000      0.0002873
      6.3670000      0.0002911
      6.3680000      0.0002867
      6.3690000      0.0002897
      6.3700000      0.0002922
      6.3710000      0.0002885
      6.3720000      0.0002891
      6.3730000      0.0002921
      6.3740000      0.0002864
      6.3750000      0.0002866
      6.3760000      0.0002876
      6.3770000      0.0002860
      6.3780000      0.0002867
      6.3790000      0.0002923
      6.3800000      0.0002878
      6.3810000      0.0002885
      6.3820000      0.0002869
      6.3830000      0.0002887
      6.3840000      0.0002892
      6.3850000      0.0002846
      6.3860000      0.0002868
      6.3870000      0.0002869
      6.3880000      0.0002849
      6.3890000      0.0002915
      6.3900000      0.0002868
      6.3910000      0.0002881
      6.3920000      0.0002871
      6.3930000      0.0002872
      6.3940000      0.0002865
      6.3950000      0.0002887
      6.3960000      0.0002881
      6.3970000      0.0002864
      6.3980000      0.0002873
      6.3990000      0.0002883
      6.4000000      0.0002844
      6.4010000      0.0002848
      6.4020000      0.0002884
      6.4030000      0.0002843
      6.4040000      0.0002835
      6.4050000      0.0002864
      6.4060000      0.0002872
      6.4070000      0.0002882
      6.4080000      0.0002857
      6.4090000      0.0002861
      6.4100000      0.0002868
      6.4110000      0.0002869
      6.4120000      0.0002852
      6.4130000      0.0002854
      6.4140000      0.0002828
      6.4150000      0.0002846
      6.4160000      0.0002848
      6.4170000      0.0002883
      6.4180000      0.0002856
      6.4190000      0.0002848
      6.4200000      0.0002819
      6.4210000      0.0002868
      6.4220000      0.0002902
      6.4230000      0.0002851
      6.4240000      0.0002870
      6.4250000      0.0002852
      6.4260000      0.0002866
      6.4270000      0.0002887
      6.4280000      0.0002861
      6.4290000      0.0002876
      6.4300000      0.0002859
      6.4310000      0.0002842
      6.4320000      0.0002853
      6.4330000      0.0002868
      6.4340000      0.0002869
      6.4350000      0.0002854
      6.4360000      0.0002847
      6.4370000      0.0002823
      6.4380000      0.0002869
      6.4390000      0.0002885
      6.4400000      0.0002880
      6.4410000      0.0002840
      6.4420000      0.0002858
      6.4430000      0.0002854
      6.4440000      0.0002886
      6.4450000      0.0002868
      6.4460000      0.0002886
      6.4470000      0.0002903
      6.4480000      0.0002869
      6.4490000      0.0002867
      6.4500000      0.0002848
      6.4510000      0.0002857
      6.4520000      0.0002838
      6.4530000      0.0002903
      6.4540000      0.0002856
      6.4550000      0.0002869
      6.4560000      0.0002891
      6.4570000      0.0002887
      6.4580000      0.0002879
      6.4590000      0.0002873
      6.4600000      0.0002894
      6.4610000      0.0002894
      6.4620000      0.0002908
      6.4630000      0.0002898
      6.4640000      0.0002845
      6.4650000      0.0002826
      6.4660000      0.0002843
      6.4670000      0.0002871
      6.4680000      0.0002900
      6.4690000      0.0002908
      6.4700000      0.0002900
      6.4710000      0.0002855
      6.4720000      0.0002844
      6.4730000      0.0002895
      6.4740000      0.0002884
      6.4750000      0.0002917
      6.4760000      0.0002867
      6.4770000      0.0002849
      6.4780000      0.0002913
      6.4790000      0.0002894
      6.4800000      0.0002886
      6.4810000      0.0002912
      6.4820000      0.0002846
      6.4830000      0.0002866
      6.4840000      0.0002862
      6.4850000      0.0002858
      6.4860000      0.0002892
      6.4870000      0.0002895
      6.4880000      0.0002883
      6.4890000      0.0002844
      6.4900000      0.0002908
      6.4910000      0.0002856
      6.4920000      0.0002859
      6.4930000      0.0002831
      6.4940000      0.0002824
      6.4950000      0.0002888
      6.4960000      0.0002889
      6.4970000      0.0002896
      6.4980000      0.0002915
      6.4990000      0.0002931
      6.5000000      0.0002884
      6.5010000      0.0002872
      6.5020000      0.0002841
      6.5030000      0.0002874
      6.5040000      0.0002901
      6.5050000      0.0002896
      6.5060000      0.0002910
      6.5070000      0.0002917
      6.5080000      0.0002849
      6.5090000      0.0002877
      6.5100000      0.0002888
      6.5110000      0.0002869
      6.5120000      0.0002879
      6.5130000      0.0002893
      6.5140000      0.0002906
      6.5150000      0.0002898
      6.5160000      0.0002837
      6.5170000      0.0002876
      6.5180000      0.0002919
      6.5190000      0.0002892
      6.5200000      0.0002864
      6.5210000      0.0002821
      6.5220000      0.0002846
      6.5230000      0.0002865
      6.5240000      0.0002871
      6.5250000      0.0002865
      6.5260000      0.0002854
      6.5270000      0.0002881
      6.5280000      0.0002865
      6.5290000      0.0002884
      6.5300000      0.0002887
      6.5310000      0.0002858
      6.5320000      0.0002890
      6.5330000      0.0002879
      6.5340000      0.0002843
      6.5350000      0.0002841
      6.5360000      0.0002858
      6.5370000      0.0002865
      6.5380000      0.0002856
      6.5390000      0.0002865
      6.5400000      0.0002880
      6.5410000      0.0002937
      6.5420000      0.0002906
      6.5430000      0.0002896
      6.5440000      0.0002929
      6.5450000      0.0002895
      6.5460000      0.0002851
      6.5470000      0.0002871
      6.5480000      0.0002874
      6.5490000      0.0002885
      6.5500000      0.0002882
      6.5510000      0.0002875
      6.5520000      0.0002898
      6.5530000      0.0002882
      6.5540000      0.0002880
      6.5550000      0.0002864
      6.5560000      0.0002880
      6.5570000      0.0002876
      6.5580000      0.0002878
      6.5590000      0.0002859
      6.5600000      0.0002874
      6.5610000      0.0002886
      6.5620000      0.0002917
      6.5630000      0.0002921
      6.5640000      0.0002939
      6.5650000      0.0002833
      6.5660000      0.0002846
      6.5670000      0.0002887
      6.5680000      0.0002901
      6.5690000      0.0002887
      6.5700000      0.0002854
      6.5710000      0.0002852
      6.5720000      0.0002870
      6.5730000      0.0002894
      6.5740000      0.0002856
      6.5750000      0.0002879
      6.5760000      0.0002891
      6.5770000      0.0002912
      6.5780000      0.0002881
      6.5790000      0.0002875
      6.5800000      0.0002869
      6.5810000      0.0002846
      6.5820000      0.0002855
      6.5830000      0.0002832
      6.5840000      0.0002862
      6.5850000      0.0002865
      6.5860000      0.0002843
      6.5870000      0.0002866
      6.5880000      0.0002848
      6.5890000      0.0002863
      6.5900000      0.0002864
      6.5910000      0.0002860
      6.5920000      0.0002831
      6.5930000      0.0002913
      6.5940000      0.0002908
      6.5950000      0.0002908
      6.5960000      0.0002921
      6.5970000      0.0002880
      6.5980000      0.0002871
      6.5990000      0.0002884
      6.6000000      0.0002882
      6.6010000      0.0002875
      6.6020000      0.0002875
      6.6030000      0.0002867
      6.6040000      0.0002873
      6.6050000      0.0002858
      6.6060000      0.0002866
      6.6070000      0.0002841
      6.6080000      0.0002857
      6.6090000      0.0002907
      6.6100000      0.0002884
      6.6110000      0.0002844
      6.6120000      0.0002872
      6.6130000      0.0002907
      6.6140000      0.0002872
      6.6150000      0.0002836
      6.6160000      0.0002828
      6.6170000      0.0002893
      6.6180000      0.0002865
      6.6190000      0.0002874
      6.6200000      0.0002873
      6.6210000      0.0002889
      6.6220000      0.0002882
      6.6230000      0.0002841
      6.6240000      0.0002893
      6.6250000      0.0002908
      6.6260000      0.0002917
      6.6270000      0.0002895
      6.6280000      0.0002864
      6.6290000      0.0002890
      6.6300000      0.0002868
      6.6310000      0.0002898
      6.6320000      0.0002879
      6.6330000      0.0002853
      6.6340000      0.0002865
      6.6350000      0.0002874
      6.6360000      0.0002844
      6.6370000      0.0002850
      6.6380000      0.0002852
      6.6390000      0.0002871
      6.6400000      0.0002901
      6.6410000      0.0002879
      6.6420000      0.0002891
      6.6430000      0.0002866
      6.6440000      0.0002886
      6.6450000      0.0002872
      6.6460000      0.0002891
      6.6470000      0.0002856
      6.6480000      0.0002869
      6.6490000      0.0002879
      6.6500000      0.0002895
      6.6510000      0.0002852
      6.6520000      0.0002860
      6.6530000      0.0002894
      6.6540000      0.0002905
      6.6550000      0.0002917
      6.6560000      0.0002933
      6.6570000      0.0002894
      6.6580000      0.0002874
      6.6590000      0.0002870
      6.6600000      0.0002844
      6.6610000      0.0002885
      6.6620000      0.0002871
      6.6630000      0.0002906
      6.6640000      0.0002850
      6.6650000      0.0002857
      6.6660000      0.0002865
      6.6670000      0.0002907
      6.6680000      0.0002855
      6.6690000      0.0002893
      6.6700000      0.0002902
      6.6710000      0.0002897
      6.6720000      0.0002902
      6.6730000      0.0002912
      6.6740000      0.0002876
      6.6750000      0.0002869
      6.6760000      0.0002884
      6.6770000      0.0002875
      6.6780000      0.0002870
      6.6790000      0.0002867
      6.6800000      0.0002856
      6.6810000      0.0002886
      6.6820000      0.0002873
      6.6830000      0.0002876
      6.6840000      0.0002927
      6.6850000      0.0002866
      6.6860000      0.0002863
      6.6870000      0.0002878
      6.6880000      0.0002884
      6.6890000      0.0002870
      6.6900000      0.0002876
      6.6910000      0.0002848
      6.6920000      0.0002869
      6.6930000      0.0002855
      6.6940000      0.0002892
      6.6950000      0.0002923
      6.6960000      0.0002905
      6.6970000      0.0002858
      6.6980000      0.0002862
      6.6990000      0.0002878
      6.7000000      0.0002852
      6.7010000      0.0002886
      6.7020000      0.0002876
      6.7030000      0.0002913
      6.7040000      0.0002884
      6.7050000      0.0002901
      6.7060000      0.0002853
      6.7070000      0.0002891
      6.7080000      0.0002879
      6.7090000      0.0002854
      6.7100000      0.0002868
      6.7110000      0.0002856
      6.7120000      0.0002853
      6.7130000      0.0002839
      6.7140000      0.0002865
      6.7150000      0.0002835
      6.7160000      0.0002840
      6.7170000      0.0002841
      6.7180000      0.0002884
      6.7190000      0.0002915
      6.7200000      0.0002875
      6.7210000      0.0002901
      6.7220000      0.0002885
      6.7230000      0.0002906
      6.7240000      0.0002856
      6.7250000      0.0002889
      6.7260000      0.0002926
      6.7270000      0.0002889
      6.7280000      0.0002866
      6.7290000      0.0002867
      6.7300000      0.0002881
      6.7310000      0.0002849
      6.7320000      0.0002840
      6.7330000      0.0002867
      6.7340000      0.0002830
      6.7350000      0.0002880
      6.7360000      0.0002870
      6.7370000      0.0002847
      6.7380000      0.0002855
      6.7390000      0.0002870
      6.7400000      0.0002878
      6.7410000      0.0002898
      6.7420000      0.0002883
      6.7430000      0.0002919
      6.7440000      0.0002906
      6.7450000      0.0002893
      6.7460000      0.0002892
      6.7470000      0.0002835
      6.7480000      0.0002854
      6.7490000      0.0002857
      6.7500000      0.0002872
      6.7510000      0.0002863
      6.7520000      0.0002874
      6.7530000      0.0002878
      6.7540000      0.0002850
      6.7550000      0.0002872
      6.7560000      0.0002880
      6.7570000      0.0002837
      6.7580000      0.0002879
      6.7590000      0.0002884
      6.7600000      0.0002922
      6.7610000      0.0002954
      6.7620000      0.0002866
      6.7630000      0.0002862
      6.7640000      0.0002856
      6.7650000      0.0002854
      6.7660000      0.0002894
      6.7670000      0.0002833
      6.7680000      0.0002872
      6.7690000      0.0002867
      6.7700000      0.0002828
      6.7710000      0.0002827
      6.7720000      0.0002832
      6.7730000      0.0002870
      6.7740000      0.0002864
      6.7750000      0.0002890
      6.7760000      0.0002867
      6.7770000      0.0002884
      6.7780000      0.0002902
      6.7790000      0.0002884
      6.7800000      0.0002880
      6.7810000      0.0002917
      6.7820000      0.0002870
      6.7830000      0.0002885
      6.7840000      0.0002875
      6.7850000      0.0002884
      6.7860000      0.0002836
      6.7870000      0.0002868
      6.7880000      0.0002870
      6.7890000      0.0002865
      6.7900000      0.0002857
      6.7910000      0.0002897
      6.7920000      0.0002899
      6.7930000      0.0002905
      6.7940000      0.0002885
      6.7950000      0.0002862
      6.7960000      0.0002886
      6.7970000      0.0002915
      6.7980000      0.0002903
      6.7990000      0.0002916
      6.8000000      0.0002875
      6.8010000      0.0002889
      6.8020000      0.0002917
      6.8030000      0.0002824
      6.8040000      0.0002883
      6.8050000      0.0002868
      6.8060000      0.0002921
      6.8070000      0.0002926
      6.8080000      0.0002895
      6.8090000      0.0002863
      6.8100000      0.0002877
      6.8110000      0.0002927
      6.8120000      0.0002881
      6.8130000      0.0002889
      6.8140000      0.0002817
      6.8150000      0.0002836
      6.8160000      0.0002909
      6.8170000      0.0002865
      6.8180000      0.0002912
      6.8190000      0.0002879
      6.8200000      0.0002924
      6.8210000      0.0002946
      6.8220000      0.0002899
      6.8230000      0.0002900
      6.8240000      0.0002890
      6.8250000      0.0002915
      6.8260000      0.0002873
      6.8270000      0.0002861
      6.8280000      0.0002858
      6.8290000      0.0002893
      6.8300000      0.0002892
      6.8310000      0.0002897
      6.8320000      0.0002859
      6.8330000      0.0002837
      6.8340000      0.0002863
      6.8350000      0.0002866
      6.8360000      0.0002839
      6.8370000      0.0002860
      6.8380000      0.0002904
      6.8390000      0.0002892
      6.8400000      0.0002881
      6.8410000      0.0002864
      6.8420000      0.0002913
      6.8430000      0.0002897
      6.8440000      0.0002891
      6.8450000      0.0002922
      6.8460000      0.0002885
      6.8470000      0.0002883
      6.8480000      0.0002877
      6.8490000      0.0002891
      6.8500000      0.0002918
      6.8510000      0.0002843
      6.8520000      0.0002889
      6.8530000      0.0002900
      6.8540000      0.0002871
      6.8550000      0.0002871
      6.8560000      0.0002877
      6.8570000      0.0002871
      6.8580000      0.0002872
      6.8590000      0.0002862
      6.8600000      0.0002857
      6.8610000      0.0002850
      6.8620000      0.0002877
      6.8630000      0.0002880
      6.8640000      0.0002874
      6.8650000      0.0002848
      6.8660000      0.0002847
      6.8670000      0.0002876
      6.8680000      0.0002895
      6.8690000      0.0002882
      6.8700000      0.0002893
      6.8710000      0.0002895
      6.8720000      0.0002850
      6.8730000      0.0002870
      6.8740000      0.0002850
      6.8750000      0.0002863
      6.8760000      0.0002874
      6.8770000      0.0002877
      6.8780000      0.0002908
      6.8790000      0.0002891
      6.8800000      0.0002865
      6.8810000      0.0002860
      6.8820000      0.0002898
      6.8830000      0.0002895
      6.8840000      0.0002903
      6.8850000      0.0002881
      6.8860000      0.0002884
      6.8870000      0.0002884
      6.8880000      0.0002918
      6.8890000      0.0002953
      6.8900000      0.0002883
      6.8910000      0.0002880
      6.8920000      0.0002909
      6.8930000      0.0002863
      6.8940000      0.0002864
      6.8950000      0.0002885
      6.8960000      0.0002917
      6.8970000      0.0002907
      6.8980000      0.0002863
      6.8990000      0.0002848
      6.9000000      0.0002892
      6.9010000      0.0002896
      6.9020000      0.0002875
      6.9030000      0.0002848
      6.9040000      0.0002904
      6.9050000      0.0002891
      6.9060000      0.0002875
      6.9070000      0.0002886
      6.9080000      0.0002886
      6.9090000      0.0002868
      6.9100000      0.0002900
      6.9110000      0.0002908
      6.9120000      0.0002871
      6.9130000      0.0002890
      6.9140000      0.0002896
      6.9150000      0.0002892
      6.9160000      0.0002869
      6.9170000      0.0002869
      6.9180000      0.0002856
      6.9190000      0.0002865
      6.9200000      0.0002849
      6.9210000      0.0002882
      6.9220000      0.0002848
      6.9230000      0.0002879
      6.9240000      0.0002881
      6.9250000      0.0002907
      6.9260000      0.0002887
      6.9270000      0.0002868
      6.9280000      0.0002877
      6.9290000      0.0002878
      6.9300000      0.0002835
      6.9310000      0.0002887
      6.9320000      0.0002907
      6.9330000      0.0002869
      6.9340000      0.0002871
      6.9350000      0.0002865
      6.9360000      0.0002877
      6.9370000      0.0002872
      6.9380000      0.0002898
      6.9390000      0.0002888
      6.9400000      0.0002867
      6.9410000      0.0002880
      6.9420000      0.0002856
      6.9430000      0.0002863
      6.9440000      0.0002890
      6.9450000      0.0002843
      6.9460000      0.0002890
      6.9470000      0.0002869
      6.9480000      0.0002864
      6.9490000      0.0002869
      6.9500000      0.0002874
      6.9510000      0.0002880
      6.9520000      0.0002873
      6.9530000      0.0002869
      6.9540000      0.0002890
      6.9550000      0.0002856
      6.9560000      0.0002861
      6.9570000      0.0002902
      6.9580000      0.0002910
      6.9590000      0.0002881
      6.9600000      0.0002872
      6.9610000      0.0002896
      6.9620000      0.0002873
      6.9630000      0.0002876
      6.9640000      0.0002869
      6.9650000      0.0002883
      6.9660000      0.0002867
      6.9670000      0.0002873
      6.9680000      0.0002867
      6.9690000      0.0002864
      6.9700000      0.0002854
      6.9710000      0.0002874
      6.9720000      0.0002899
      6.9730000      0.0002881
      6.9740000      0.0002908
      6.9750000      0.0002921
      6.9760000      0.0002888
      6.9770000      0.0002913
      6.9780000      0.0002868
      6.9790000      0.0002847
      6.9800000      0.0002871
      6.9810000      0.0002879
      6.9820000      0.0002887
      6.9830000      0.0002873
      6.9840000      0.0002875
      6.9850000      0.0002870
      6.9860000      0.0002891
      6.9870000      0.0002906
      6.9880000      0.0002925
      6.9890000      0.0002901
      6.9900000      0.0002853
      6.9910000      0.0002832
      6.9920000      0.0002856
      6.9930000      0.0002880
      6.9940000      0.0002880
      6.9950000      0.0002896
      6.9960000      0.0002859
      6.9970000      0.0002860
      6.9980000      0.0002878
      6.9990000      0.0002865
      7.0000000      0.0002894
      7.0010000      0.0002900
      7.0020000      0.0002901
      7.0030000      0.0002870
      7.0040000      0.0002877
      7.0050000      0.0002852
      7.0060000      0.0002865
      7.0070000      0.0002877
      7.0080000      0.0002901
      7.0090000      0.0002883
      7.0100000      0.0002900
      7.0110000      0.0002877
      7.0120000      0.0002869
      7.0130000      0.0002884
      7.0140000      0.0002862
      7.0150000      0.0002873
      7.0160000      0.0002865
      7.0170000      0.0002847
      7.0180000      0.0002886
      7.0190000      0.0002886
      7.0200000      0.0002904
      7.0210000      0.0002911
      7.0220000      0.0002885
      7.0230000      0.0002865
      7.0240000      0.0002880
      7.0250000      0.0002935
      7.0260000      0.0002886
      7.0270000      0.0002865
      7.0280000      0.0002871
      7.0290000      0.0002874
      7.0300000      0.0002861
      7.0310000      0.0002848
      7.0320000      0.0002863
      7.0330000      0.0002838
      7.0340000      0.0002831
      7.0350000      0.0002869
      7.0360000      0.0002904
      7.0370000      0.0002912
      7.0380000      0.0002853
      7.0390000      0.0002847
      7.0400000      0.0002880
      7.0410000      0.0002877
      7.0420000      0.0002884
      7.0430000      0.0002879
      7.0440000      0.0002898
      7.0450000      0.0002900
      7.0460000      0.0002861
      7.0470000      0.0002885
      7.0480000      0.0002886
      7.0490000      0.0002896
      7.0500000      0.0002913
      7.0510000      0.0002925
      7.0520000      0.0002870
      7.0530000      0.0002905
      7.0540000      0.0002902
      7.0550000      0.0002900
      7.0560000      0.0002840
      7.0570000      0.0002862
      7.0580000      0.0002892
      7.0590000      0.0002888
      7.0600000      0.0002880
      7.0610000      0.0002904
      7.0620000      0.0002886
      7.0630000      0.0002863
      7.0640000      0.0002867
      7.0650000      0.0002904
      7.0660000      0.0002906
      7.0670000      0.0002875
      7.0680000      0.0002890
      7.0690000      0.0002890
      7.0700000      0.0002913
      7.0710000      0.0002888
      7.0720000      0.0002903
      7.0730000      0.0002895
      7.0740000      0.0002882
      7.0750000      0.0002873
      7.0760000      0.0002884
      7.0770000      0.0002905
      7.0780000      0.0002896
      7.0790000      0.0002904
      7.0800000      0.0002863
      7.0810000      0.0002847
      7.0820000      0.0002878
      7.0830000      0.0002882
      7.0840000      0.0002861
      7.0850000      0.0002889
      7.0860000      0.0002886
      7.0870000      0.0002861
      7.0880000      0.0002835
      7.0890000      0.0002847
      7.0900000      0.0002883
      7.0910000      0.0002851
      7.0920000      0.0002909
      7.0930000      0.0002883
      7.0940000      0.0002871
      7.0950000      0.0002941
      7.0960000      0.0002911
      7.0970000      0.0002897
      7.0980000      0.0002899
      7.0990000      0.0002864
      7.1000000      0.0002836
      7.1010000      0.0002884
      7.1020000      0.0002869
      7.1030000      0.0002880
      7.1040000      0.0002870
      7.1050000      0.0002888
      7.1060000      0.0002856
      7.1070000      0.0002850
      7.1080000      0.0002859
      7.1090000      0.0002916
      7.1100000      0.0002894
      7.1110000      0.0002904
      7.1120000      0.0002902
      7.1130000      0.0002883
      7.1140000      0.0002869
      7.1150000      0.0002870
      7.1160000      0.0002902
      7.1170000      0.0002955
      7.1180000      0.0002906
      7.1190000      0.0002886
      7.1200000      0.0002871
      7.1210000      0.0002884
      7.1220000      0.0002883
      7.1230000      0.0002868
      7.1240000      0.0002887
      7.1250000      0.0002884
      7.1260000      0.0002871
      7.1270000      0.0002902
      7.1280000      0.0002895
      7.1290000      0.0002870
      7.1300000      0.0002864
      7.1310000      0.0002856
      7.1320000      0.0002877
      7.1330000      0.0002862
      7.1340000      0.0002885
      7.1350000      0.0002894
      7.1360000      0.0002907
      7.1370000      0.0002950
      7.1380000      0.0002925
      7.1390000      0.0002921
      7.1400000      0.0002925
      7.1410000      0.0002908
      7.1420000      0.0002893
      7.1430000      0.0002908
      7.1440000      0.0002906
      7.1450000      0.0002872
      7.1460000      0.0002901
      7.1470000      0.0002907
      7.1480000      0.0002901
      7.1490000      0.0002888
      7.1500000      0.0002879
      7.1510000      0.0002847
      7.1520000      0.0002868
      7.1530000      0.0002891
      7.1540000      0.0002896
      7.1550000      0.0002833
      7.1560000      0.0002861
      7.1570000      0.0002896
      7.1580000      0.0002886
      7.1590000      0.0002874
      7.1600000      0.0002886
      7.1610000      0.0002861
      7.1620000      0.0002872
      7.1630000      0.0002868
      7.1640000      0.0002846
      7.1650000      0.0002855
      7.1660000      0.0002885
      7.1670000      0.0002909
      7.1680000      0.0002839
      7.1690000      0.0002844
      7.1700000      0.0002847
      7.1710000      0.0002855
      7.1720000      0.0002860
      7.1730000      0.0002851
      7.1740000      0.0002912
      7.1750000      0.0002906
      7.1760000      0.0002896
      7.1770000      0.0002846
      7.1780000      0.0002874
      7.1790000      0.0002877
      7.1800000      0.0002863
      7.1810000      0.0002860
      7.1820000      0.0002886
      7.1830000      0.0002863
      7.1840000      0.0002860
      7.1850000      0.0002905
      7.1860000      0.0002887
      7.1870000      0.0002851
      7.1880000      0.0002858
      7.1890000      0.0002884
      7.1900000      0.0002846
      7.1910000      0.0002885
      7.1920000      0.0002863
      7.1930000      0.0002884
      7.1940000      0.0002910
      7.1950000      0.0002904
      7.1960000      0.0002863
      7.1970000      0.0002876
      7.1980000      0.0002891
      7.1990000      0.0002884
      7.2000000      0.0002915
      7.2010000      0.0002887
      7.2020000      0.0002887
      7.2030000      0.0002858
      7.2040000      0.0002887
      7.2050000      0.0002875
      7.2060000      0.0002904
      7.2070000      0.0002884
      7.2080000      0.0002908
      7.2090000      0.0002901
      7.2100000      0.0002926
      7.2110000      0.0002893
      7.2120000      0.0002874
      7.2130000      0.0002890
      7.2140000      0.0002918
      7.2150000      0.0002838
      7.2160000      0.0002840
      7.2170000      0.0002883
      7.2180000      0.0002863
      7.2190000      0.0002873
      7.2200000      0.0002849
      7.2210000      0.0002900
      7.2220000      0.0002926
      7.2230000      0.0002911
      7.2240000      0.0002921
      7.2250000      0.0002869
      7.2260000      0.0002903
      7.2270000      0.0002922
      7.2280000      0.0002877
      7.2290000      0.0002859
      7.2300000      0.0002867
      7.2310000      0.0002838
      7.2320000      0.0002846
      7.2330000      0.0002864
      7.2340000      0.0002881
      7.2350000      0.0002875
      7.2360000      0.0002883
      7.2370000      0.0002864
      7.2380000      0.0002881
      7.2390000      0.0002881
      7.2400000      0.0002869
      7.2410000      0.0002884
      7.2420000      0.0002906
      7.2430000      0.0002894
      7.2440000      0.0002890
      7.2450000      0.0002881
      7.2460000      0.0002882
      7.2470000      0.0002896
      7.2480000      0.0002900
      7.2490000      0.0002897
      7.2500000      0.0002868
      7.2510000      0.0002828
      7.2520000      0.0002839
      7.2530000      0.0002867
      7.2540000      0.0002877
      7.2550000      0.0002904
      7.2560000      0.0002917
      7.2570000      0.0002924
      7.2580000      0.0002907
      7.2590000      0.0002879
      7.2600000      0.0002899
      7.2610000      0.0002894
      7.2620000      0.0002878
      7.2630000      0.0002874
      7.2640000      0.0002895
      7.2650000      0.0002849
      7.2660000      0.0002870
      7.2670000      0.0002861
      7.2680000      0.0002894
      7.2690000      0.0002912
      7.2700000      0.0002866
      7.2710000      0.0002872
      7.2720000      0.0002881
      7.2730000      0.0002948
      7.2740000      0.0002886
      7.2750000      0.0002897
      7.2760000      0.0002863
      7.2770000      0.0002907
      7.2780000      0.0002863
      7.2790000      0.0002906
      7.2800000      0.0002869
      7.2810000      0.0002883
      7.2820000      0.0002847
      7.2830000      0.0002869
      7.2840000      0.0002886
      7.2850000      0.0002897
      7.2860000      0.0002924
      7.2870000      0.0002890
      7.2880000      0.0002859
      7.2890000      0.0002894
      7.2900000      0.0002879
      7.2910000      0.0002893
      7.2920000      0.0002896
      7.2930000      0.0002931
      7.2940000      0.0002921
      7.2950000      0.0002855
      7.2960000      0.0002883
      7.2970000      0.0002895
      7.2980000      0.0002899
      7.2990000      0.0002887
      7.3000000      0.0002900
      7.3010000      0.0002884
      7.3020000      0.0002878
      7.3030000      0.0002911
      7.3040000      0.0002884
      7.3050000      0.0002897
      7.3060000      0.0002850
      7.3070000      0.0002882
      7.3080000      0.0002866
      7.3090000      0.0002882
      7.3100000      0.0002866
      7.3110000      0.0002907
      7.3120000      0.0002860
      7.3130000      0.0002902
      7.3140000      0.0002890
      7.3150000      0.0002889
      7.3160000      0.0002851
      7.3170000      0.0002883
      7.3180000      0.0002912
      7.3190000      0.0002899
      7.3200000      0.0002879
      7.3210000      0.0002881
      7.3220000      0.0002901
      7.3230000      0.0002898
      7.3240000      0.0002877
      7.3250000      0.0002875
      7.3260000      0.0002887
      7.3270000      0.0002870
      7.3280000      0.0002835
      7.3290000      0.0002879
      7.3300000      0.0002879
      7.3310000      0.0002868
      7.3320000      0.0002855
      7.3330000      0.0002837
      7.3340000      0.0002861
      7.3350000      0.0002860
      7.3360000      0.0002867
      7.3370000      0.0002900
      7.3380000      0.0002890
      7.3390000      0.0002939
      7.3400000      0.0002899
      7.3410000      0.0002919
      7.3420000      0.0002882
      7.3430000      0.0002919
      7.3440000      0.0002922
      7.3450000      0.0002885
      7.3460000      0.0002896
      7.3470000      0.0002874
      7.3480000      0.0002863
      7.3490000      0.0002883
      7.3500000      0.0002874
      7.3510000      0.0002877
      7.3520000      0.0002892
      7.3530000      0.0002907
      7.3540000      0.0002887
      7.3550000      0.0002854
      7.3560000      0.0002872
      7.3570000      0.0002866
      7.3580000      0.0002884
      7.3590000      0.0002852
      7.3600000      0.0002876
      7.3610000      0.0002879
      7.3620000      0.0002853
      7.3630000      0.0002873
      7.3640000      0.0002873
      7.3650000      0.0002862
      7.3660000      0.0002854
      7.3670000      0.0002903
      7.3680000      0.0002906
      7.3690000      0.0002908
      7.3700000      0.0002889
      7.3710000      0.0002880
      7.3720000      0.0002846
      7.3730000      0.0002855
      7.3740000      0.0002871
      7.3750000      0.0002903
      7.3760000      0.0002853
      7.3770000      0.0002868
      7.3780000      0.0002884
      7.3790000      0.0002865
      7.3800000      0.0002898
      7.3810000      0.0002862
      7.3820000      0.0002907
      7.3830000      0.0002907
      7.3840000      0.0002882
      7.3850000      0.0002898
      7.3860000      0.0002856
      7.3870000      0.0002835
      7.3880000      0.0002857
      7.3890000      0.0002846
      7.3900000      0.0002903
      7.3910000      0.0002911
      7.3920000      0.0002930
      7.3930000      0.0002917
      7.3940000      0.0002867
      7.3950000      0.0002875
      7.3960000      0.0002864
      7.3970000      0.0002870
      7.3980000      0.0002902
      7.3990000      0.0002981
      7.4000000      0.0002888
      7.4010000      0.0002890
      7.4020000      0.0002849
      7.4030000      0.0002841
      7.4040000      0.0002869
      7.4050000      0.0002870
      7.4060000      0.0002884
      7.4070000      0.0002878
      7.4080000      0.0002878
      7.4090000      0.0002897
      7.4100000      0.0002899
      7.4110000      0.0002917
      7.4120000      0.0002893
      7.4130000      0.0002922
      7.4140000      0.0002892
      7.4150000      0.0002840
      7.4160000      0.0002873
      7.4170000      0.0002907
      7.4180000      0.0002867
      7.4190000      0.0002892
      7.4200000      0.0002906
      7.4210000      0.0002933
      7.4220000      0.0002909
      7.4230000      0.0002873
      7.4240000      0.0002838
      7.4250000      0.0002859
      7.4260000      0.0002905
      7.4270000      0.0002861
      7.4280000      0.0002893
      7.4290000      0.0002904
      7.4300000      0.0002880
      7.4310000      0.0002903
      7.4320000      0.0002913
      7.4330000      0.0002906
      7.4340000      0.0002882
      7.4350000      0.0002889
      7.4360000      0.0002898
      7.4370000      0.0002857
      7.4380000      0.0002848
      7.4390000      0.0002901
      7.4400000      0.0002887
      7.4410000      0.0002864
      7.4420000      0.0002853
      7.4430000      0.0002896
      7.4440000      0.0002915
      7.4450000      0.0002900
      7.4460000      0.0002913
      7.4470000      0.0002896
      7.4480000      0.0002897
      7.4490000      0.0002871
      7.4500000      0.0002882
      7.4510000      0.0002853
      7.4520000      0.0002832
      7.4530000      0.0002914
      7.4540000      0.0002905
      7.4550000      0.0002902
      7.4560000      0.0002882
      7.4570000      0.0002865
      7.4580000      0.0002890
      7.4590000      0.0002863
      7.4600000      0.0002889
      7.4610000      0.0002896
      7.4620000      0.0002905
      7.4630000      0.0002868
      7.4640000      0.0002897
      7.4650000      0.0002914
      7.4660000      0.0002905
      7.4670000      0.0002890
      7.4680000      0.0002902
      7.4690000      0.0002885
      7.4700000      0.0002872
      7.4710000      0.0002930
      7.4720000      0.0002937
      7.4730000      0.0002929
      7.4740000      0.0002900
      7.4750000      0.0002880
      7.4760000      0.0002857
      7.4770000      0.0002869
      7.4780000      0.0002873
      7.4790000      0.0002870
      7.4800000      0.0002887
      7.4810000      0.0002884
      7.4820000      0.0002906
      7.4830000      0.0002897
      7.4840000      0.0002899
      7.4850000      0.0002935
      7.4860000      0.0002909
      7.4870000      0.0002912
      7.4880000      0.0002899
      7.4890000      0.0002868
      7.4900000      0.0002868
      7.4910000      0.0002844
      7.4920000      0.0002879
      7.4930000      0.0002944
      7.4940000      0.0002902
      7.4950000      0.0002888
      7.4960000      0.0002881
      7.4970000      0.0002903
      7.4980000      0.0002885
      7.4990000      0.0002894
      7.5000000      0.0002902
      7.5010000      0.0002885
      7.5020000      0.0002898
      7.5030000      0.0002956
      7.5040000      0.0002928
      7.5050000      0.0002900
      7.5060000      0.0002871
      7.5070000      0.0002884
      7.5080000      0.0002892
      7.5090000      0.0002898
      7.5100000      0.0002874
      7.5110000      0.0002894
      7.5120000      0.0002888
      7.5130000      0.0002900
      7.5140000      0.0002882
      7.5150000      0.0002877
      7.5160000      0.0002897
      7.5170000      0.0002893
      7.5180000      0.0002948
      7.5190000      0.0002898
      7.5200000      0.0002885
      7.5210000      0.0002849
      7.5220000      0.0002860
      7.5230000      0.0002911
      7.5240000      0.0002922
      7.5250000      0.0002920
      7.5260000      0.0002852
      7.5270000      0.0002915
      7.5280000      0.0002873
      7.5290000      0.0002860
      7.5300000      0.0002823
      7.5310000      0.0002872
      7.5320000      0.0002899
      7.5330000      0.0002870
      7.5340000      0.0002875
      7.5350000      0.0002888
      7.5360000      0.0002903
      7.5370000      0.0002902
      7.5380000      0.0002878
      7.5390000      0.0002891
      7.5400000      0.0002865
      7.5410000      0.0002884
      7.5420000      0.0002887
      7.5430000      0.0002906
      7.5440000      0.0002906
      7.5450000      0.0002895
      7.5460000      0.0002890
      7.5470000      0.0002900
      7.5480000      0.0002898
      7.5490000      0.0002927
      7.5500000      0.0002939
      7.5510000      0.0002906
      7.5520000      0.0002906
      7.5530000      0.0002877
      7.5540000      0.0002920
      7.5550000      0.0002920
      7.5560000      0.0002895
      7.5570000      0.0002884
      7.5580000      0.0002870
      7.5590000      0.0002876
      7.5600000      0.0002846
      7.5610000      0.0002840
      7.5620000      0.0002846
      7.5630000      0.0002849
      7.5640000      0.0002880
      7.5650000      0.0002892
      7.5660000      0.0002886
      7.5670000      0.0002904
      7.5680000      0.0002906
      7.5690000      0.0002852
      7.5700000      0.0002901
      7.5710000      0.0002869
      7.5720000      0.0002891
      7.5730000      0.0002936
      7.5740000      0.0002915
      7.5750000      0.0002915
      7.5760000      0.0002874
      7.5770000      0.0002880
      7.5780000      0.0002891
      7.5790000      0.0002873
      7.5800000      0.0002921
      7.5810000      0.0002949
      7.5820000      0.0002938
      7.5830000      0.0002946
      7.5840000      0.0002871
      7.5850000      0.0002904
      7.5860000      0.0002894
      7.5870000      0.0002902
      7.5880000      0.0002879
      7.5890000      0.0002945
      7.5900000      0.0002946
      7.5910000      0.0002926
      7.5920000      0.0002953
      7.5930000      0.0002967
      7.5940000      0.0002900
      7.5950000      0.0002867
      7.5960000      0.0002909
      7.5970000      0.0002917
      7.5980000      0.0002897
      7.5990000      0.0002889
      7.6000000      0.0002877
      7.6010000      0.0002899
      7.6020000      0.0002886
      7.6030000      0.0002845
      7.6040000      0.0002859
      7.6050000      0.0002860
      7.6060000      0.0002892
      7.6070000      0.0002884
      7.6080000      0.0002888
      7.6090000      0.0002883
      7.6100000      0.0002856
      7.6110000      0.0002845
      7.6120000      0.0002906
      7.6130000      0.0002872
      7.6140000      0.0002909
      7.6150000      0.0002945
      7.6160000      0.0002910
      7.6170000      0.0002907
      7.6180000      0.0002916
      7.6190000      0.0002956
      7.6200000      0.0002952
      7.6210000      0.0002922
      7.6220000      0.0002914
      7.6230000      0.0002899
      7.6240000      0.0002933
      7.6250000      0.0002906
      7.6260000      0.0002856
      7.6270000      0.0002823
      7.6280000      0.0002849
      7.6290000      0.0002864
      7.6300000      0.0002846
      7.6310000      0.0002890
      7.6320000      0.0002908
      7.6330000      0.0002856
      7.6340000      0.0002847
      7.6350000      0.0002864
      7.6360000      0.0002878
      7.6370000      0.0002892
      7.6380000      0.0002870
      7.6390000      0.0002936
      7.6400000      0.0002899
      7.6410000      0.0002876
      7.6420000      0.0002868
      7.6430000      0.0002888
      7.6440000      0.0002896
      7.6450000      0.0002891
      7.6460000      0.0002888
      7.6470000      0.0002895
      7.6480000      0.0002881
      7.6490000      0.0002918
      7.6500000      0.0002944
      7.6510000      0.0002908
      7.6520000      0.0002899
      7.6530000      0.0002888
      7.6540000      0.0002890
      7.6550000      0.0002899
      7.6560000      0.0002936
      7.6570000      0.0002918
      7.6580000      0.0002842
      7.6590000      0.0002832
      7.6600000      0.0002826
      7.6610000      0.0002859
      7.6620000      0.0002884
      7.6630000      0.0002857
      7.6640000      0.0002866
      7.6650000      0.0002894
      7.6660000      0.0002858
      7.6670000      0.0002888
      7.6680000      0.0002882
      7.6690000      0.0002877
      7.6700000      0.0002867
      7.6710000      0.0002869
      7.6720000      0.0002884
      7.6730000      0.0002898
      7.6740000      0.0002923
      7.6750000      0.0002875
      7.6760000      0.0002921
      7.6770000      0.0002906
      7.6780000      0.0002884
      7.6790000      0.0002883
      7.6800000      0.0002881
      7.6810000      0.0002873
      7.6820000      0.0002904
      7.6830000      0.0002883
      7.6840000      0.0002899
      7.6850000      0.0002896
      7.6860000      0.0002903
      7.6870000      0.0002891
      7.6880000      0.0002878
      7.6890000      0.0002920
      7.6900000      0.0002901
      7.6910000      0.0002868
      7.6920000      0.0002878
      7.6930000      0.0002877
      7.6940000      0.0002870
      7.6950000      0.0002861
      7.6960000      0.0002902
      7.6970000      0.0002909
      7.6980000      0.0002943
      7.6990000      0.0002920
      7.7000000      0.0002917
      7.7010000      0.0002902
      7.7020000      0.0002871
      7.7030000      0.0002862
      7.7040000      0.0002880
      7.7050000      0.0002848
      7.7060000      0.0002900
      7.7070000      0.0002905
      7.7080000      0.0002909
      7.7090000      0.0002898
      7.7100000      0.0002870
      7.7110000      0.0002854
      7.7120000      0.0002850
      7.7130000      0.0002840
      7.7140000      0.0002881
      7.7150000      0.0002864
      7.7160000      0.0002892
      7.7170000      0.0002879
      7.7180000      0.0002905
      7.7190000      0.0002908
      7.7200000      0.0002924
      7.7210000      0.0002910
      7.7220000      0.0002895
      7.7230000      0.0002917
      7.7240000      0.0002917
      7.7250000      0.0002902
      7.7260000      0.0002907
      7.7270000      0.0002863
      7.7280000      0.0002900
      7.7290000      0.0002920
      7.7300000      0.0002908
      7.7310000      0.0002892
      7.7320000      0.0002892
      7.7330000      0.0002930
      7.7340000      0.0002893
      7.7350000      0.0002868
      7.7360000      0.0002878
      7.7370000      0.0002895
      7.7380000      0.0002896
      7.7390000      0.0002896
      7.7400000      0.0002915
      7.7410000      0.0002884
      7.7420000      0.0002861
      7.7430000      0.0002872
      7.7440000      0.0002897
      7.7450000      0.0002913
      7.7460000      0.0002945
      7.7470000      0.0002889
      7.7480000      0.0002873
      7.7490000      0.0002830
      7.7500000      0.0002858
      7.7510000      0.0002891
      7.7520000      0.0002855
      7.7530000      0.0002898
      7.7540000      0.0002872
      7.7550000      0.0002878
      7.7560000      0.0002890
      7.7570000      0.0002882
      7.7580000      0.0002947
      7.7590000      0.0002924
      7.7600000      0.0002926
      7.7610000      0.0002875
      7.7620000      0.0002863
      7.7630000      0.0002873
      7.7640000      0.0002882
      7.7650000      0.0002900
      7.7660000      0.0002874
      7.7670000      0.0002870
      7.7680000      0.0002856
      7.7690000      0.0002883
      7.7700000      0.0002886
      7.7710000      0.0002899
      7.7720000      0.0002916
      7.7730000      0.0002876
      7.7740000      0.0002878
      7.7750000      0.0002863
      7.7760000      0.0002939
      7.7770000      0.0002936
      7.7780000      0.0002932
      7.7790000      0.0002924
      7.7800000      0.0002923
      7.7810000      0.0002879
      7.7820000      0.0002865
      7.7830000      0.0002907
      7.7840000      0.0002892
      7.7850000      0.0002936
      7.7860000      0.0002903
      7.7870000      0.0002862
      7.7880000      0.0002893
      7.7890000      0.0002874
      7.7900000      0.0002839
      7.7910000      0.0002877
      7.7920000      0.0002905
      7.7930000      0.0002911
      7.7940000      0.0002909
      7.7950000      0.0002921
      7.7960000      0.0002899
      7.7970000      0.0002914
      7.7980000      0.0002904
      7.7990000      0.0002925
      7.8000000      0.0002932
      7.8010000      0.0002861
      7.8020000      0.0002836
      7.8030000      0.0002895
      7.8040000      0.0002932
      7.8050000      0.0002894
      7.8060000      0.0002929
      7.8070000      0.0002864
      7.8080000      0.0002892
      7.8090000      0.0002927
      7.8100000      0.0002906
      7.8110000      0.0002903
      7.8120000      0.0002924
      7.8130000      0.0002873
      7.8140000      0.0002836
      7.8150000      0.0002858
      7.8160000      0.0002893
      7.8170000      0.0002885
      7.8180000      0.0002892
      7.8190000      0.0002888
      7.8200000      0.0002871
      7.8210000      0.0002932
      7.8220000      0.0002885
      7.8230000      0.0002900
      7.8240000      0.0002902
      7.8250000      0.0002885
      7.8260000      0.0002912
      7.8270000      0.0002885
      7.8280000      0.0002913
      7.8290000      0.0002924
      7.8300000      0.0002915
      7.8310000      0.0002930
      7.8320000      0.0002897
      7.8330000      0.0002907
      7.8340000      0.0002906
      7.8350000      0.0002924
      7.8360000      0.0002892
      7.8370000      0.0002931
      7.8380000      0.0002906
      7.8390000      0.0002917
      7.8400000      0.0002889
      7.8410000      0.0002877
      7.8420000      0.0002892
      7.8430000      0.0002899
      7.8440000      0.0002887
      7.8450000      0.0002894
      7.8460000      0.0002899
      7.8470000      0.0002925
      7.8480000      0.0002903
      7.8490000      0.0002920
      7.8500000      0.0002884
      7.8510000      0.0002862
      7.8520000      0.0002894
      7.8530000      0.0002875
      7.8540000      0.0002899
      7.8550000      0.0002913
      7.8560000      0.0002937
      7.8570000      0.0002927
      7.8580000      0.0002904
      7.8590000      0.0002905
      7.8600000      0.0002875
      7.8610000      0.0002877
      7.8620000      0.0002897
      7.8630000      0.0002861
      7.8640000      0.0002911
      7.8650000      0.0002855
      7.8660000      0.0002868
      7.8670000      0.0002898
      7.8680000      0.0002889
      7.8690000      0.0002948
      7.8700000      0.0002920
      7.8710000      0.0002897
      7.8720000      0.0002869
      7.8730000      0.0002878
      7.8740000      0.0002872
      7.8750000      0.0002898
      7.8760000      0.0002896
      7.8770000      0.0002867
      7.8780000      0.0002936
      7.8790000      0.0002888
      7.8800000      0.0002877
      7.8810000      0.0002888
      7.8820000      0.0002860
      7.8830000      0.0002888
      7.8840000      0.0002877
      7.8850000      0.0002888
      7.8860000      0.0002895
      7.8870000      0.0002897
      7.8880000      0.0002919
      7.8890000      0.0002898
      7.8900000      0.0002891
      7.8910000      0.0002902
      7.8920000      0.0002900
      7.8930000      0.0002905
      7.8940000      0.0002890
      7.8950000      0.0002882
      7.8960000      0.0002887
      7.8970000      0.0002885
      7.8980000      0.0002838
      7.8990000      0.0002850
      7.9000000      0.0002863
      7.9010000      0.0002901
      7.9020000      0.0002858
      7.9030000      0.0002868
      7.9040000      0.0002933
      7.9050000      0.0002893
      7.9060000      0.0002825
      7.9070000      0.0002856
      7.9080000      0.0002897
      7.9090000      0.0002896
      7.9100000      0.0002901
      7.9110000      0.0002873
      7.9120000      0.0002849
      7.9130000      0.0002879
      7.9140000      0.0002891
      7.9150000      0.0002913
      7.9160000      0.0002905
      7.9170000      0.0002899
      7.9180000      0.0002944
      7.9190000      0.0002928
      7.9200000      0.0002923
      7.9210000      0.0002940
      7.9220000      0.0002896
      7.9230000      0.0002936
      7.9240000      0.0002911
      7.9250000      0.0002927
      7.9260000      0.0002895
      7.9270000      0.0002892
      7.9280000      0.0002883
      7.9290000      0.0002910
      7.9300000      0.0002898
      7.9310000      0.0002943
      7.9320000      0.0002924
      7.9330000      0.0002921
      7.9340000      0.0002894
      7.9350000      0.0002909
      7.9360000      0.0002898
      7.9370000      0.0002918
      7.9380000      0.0002856
      7.9390000      0.0002867
      7.9400000      0.0002917
      7.9410000      0.0002884
      7.9420000      0.0002910
      7.9430000      0.0002951
      7.9440000      0.0002951
      7.9450000      0.0002889
      7.9460000      0.0002914
      7.9470000      0.0002916
      7.9480000      0.0002877
      7.9490000      0.0002929
      7.9500000      0.0002908
      7.9510000      0.0002875
      7.9520000      0.0002866
      7.9530000      0.0002866
      7.9540000      0.0002867
      7.9550000      0.0002870
      7.9560000      0.0002859
      7.9570000      0.0002866
      7.9580000      0.0002904
      7.9590000      0.0002880
      7.9600000      0.0002897
      7.9610000      0.0002929
      7.9620000      0.0002916
      7.9630000      0.0002950
      7.9640000      0.0002903
      7.9650000      0.0002871
      7.9660000      0.0002890
      7.9670000      0.0002883
      7.9680000      0.0002891
      7.9690000      0.0002912
      7.9700000      0.0002920
      7.9710000      0.0002909
      7.9720000      0.0002871
      7.9730000      0.0002835
      7.9740000      0.0002851
      7.9750000      0.0002869
      7.9760000      0.0002866
      7.9770000      0.0002895
      7.9780000      0.0002899
      7.9790000      0.0002883
      7.9800000      0.0002885
      7.9810000      0.0002920
      7.9820000      0.0002876
      7.9830000      0.0002908
      7.9840000      0.0002909
      7.9850000      0.0002893
      7.9860000      0.0002879
      7.9870000      0.0002931
      7.9880000      0.0002906
      7.9890000      0.0002909
      7.9900000      0.0002882
      7.9910000      0.0002855
      7.9920000      0.0002887
      7.9930000      0.0002833
      7.9940000      0.0002864
      7.9950000      0.0002894
      7.9960000      0.0002919
      7.9970000      0.0002920
      7.9980000      0.0002889
      7.9990000      0.0002850
      8.0000000      0.0002874
      8.0010000      0.0002904
      8.0020000      0.0002923
      8.0030000      0.0002878
      8.0040000      0.0002915
      8.0050000      0.0002934
      8.0060000      0.0002933
      8.0070000      0.0002914
      8.0080000      0.0002905
      8.0090000      0.0002899
      8.0100000      0.0002916
      8.0110000      0.0002896
      8.0120000      0.0002870
      8.0130000      0.0002910
      8.0140000      0.0002902
      8.0150000      0.0002900
      8.0160000      0.0002917
      8.0170000      0.0002927
      8.0180000      0.0002884
      8.0190000      0.0002887
      8.0200000      0.0002897
      8.0210000      0.0002871
      8.0220000      0.0002851
      8.0230000      0.0002834
      8.0240000      0.0002909
      8.0250000      0.0002873
      8.0260000      0.0002819
      8.0270000      0.0002848
      8.0280000      0.0002878
      8.0290000      0.0002855
      8.0300000      0.0002888
      8.0310000      0.0002863
      8.0320000      0.0002863
      8.0330000      0.0002882
      8.0340000      0.0002883
      8.0350000      0.0002909
      8.0360000      0.0002878
      8.0370000      0.0002901
      8.0380000      0.0002874
      8.0390000      0.0002902
      8.0400000      0.0002913
      8.0410000      0.0002866
      8.0420000      0.0002887
      8.0430000      0.0002902
      8.0440000      0.0002875
      8.0450000      0.0002897
      8.0460000      0.0002913
      8.0470000      0.0002905
      8.0480000      0.0002916
      8.0490000      0.0002926
      8.0500000      0.0002907
      8.0510000      0.0002891
      8.0520000      0.0002916
      8.0530000      0.0002895
      8.0540000      0.0002904
      8.0550000      0.0002942
      8.0560000      0.0002912
      8.0570000      0.0002870
      8.0580000      0.0002860
      8.0590000      0.0002846
      8.0600000      0.0002923
      8.0610000      0.0002942
      8.0620000      0.0002924
      8.0630000      0.0002852
      8.0640000      0.0002903
      8.0650000      0.0002891
      8.0660000      0.0002920
      8.0670000      0.0002917
      8.0680000      0.0002916
      8.0690000      0.0002881
      8.0700000      0.0002854
      8.0710000      0.0002877
      8.0720000      0.0002896
      8.0730000      0.0002895
      8.0740000      0.0002923
      8.0750000      0.0002893
      8.0760000      0.0002904
      8.0770000      0.0002931
      8.0780000      0.0002897
      8.0790000      0.0002858
      8.0800000      0.0002877
      8.0810000      0.0002895
      8.0820000      0.0002892
      8.0830000      0.0002880
      8.0840000      0.0002873
      8.0850000      0.0002896
      8.0860000      0.0002886
      8.0870000      0.0002897
      8.0880000      0.0002922
      8.0890000      0.0002889
      8.0900000      0.0002888
      8.0910000      0.0002858
      8.0920000      0.0002879
      8.0930000      0.0002886
      8.0940000      0.0002940
      8.0950000      0.0002893
      8.0960000      0.0002873
      8.0970000      0.0002885
      8.0980000      0.0002882
      8.0990000      0.0002931
      8.1000000      0.0002917
      8.1010000      0.0002920
      8.1020000      0.0002924
      8.1030000      0.0002929
      8.1040000      0.0002935
      8.1050000      0.0002917
      8.1060000      0.0002930
      8.1070000      0.0002912
      8.1080000      0.0002900
      8.1090000      0.0002869
      8.1100000      0.0002896
      8.1110000      0.0002927
      8.1120000      0.0002902
      8.1130000      0.0002944
      8.1140000      0.0002943
      8.1150000      0.0002909
      8.1160000      0.0002933
      8.1170000      0.0002915
      8.1180000      0.0002919
      8.1190000      0.0002859
      8.1200000      0.0002879
      8.1210000      0.0002901
      8.1220000      0.0002889
      8.1230000      0.0002914
      8.1240000      0.0002933
      8.1250000      0.0002897
      8.1260000      0.0002861
      8.1270000      0.0002884
      8.1280000      0.0002900
      8.1290000      0.0002924
      8.1300000      0.0002901
      8.1310000      0.0002928
      8.1320000      0.0002874
      8.1330000      0.0002892
      8.1340000      0.0002920
      8.1350000      0.0002920
      8.1360000      0.0002887
      8.1370000      0.0002885
      8.1380000      0.0002907
      8.1390000      0.0002906
      8.1400000      0.0002900
      8.1410000      0.0002876
      8.1420000      0.0002879
      8.1430000      0.0002879
      8.1440000      0.0002905
      8.1450000      0.0002886
      8.1460000      0.0002919
      8.1470000      0.0002904
      8.1480000      0.0002909
      8.1490000      0.0002894
      8.1500000      0.0002907
      8.1510000      0.0002883
      8.1520000      0.0002885
      8.1530000      0.0002888
      8.1540000      0.0002867
      8.1550000      0.0002871
      8.1560000      0.0002943
      8.1570000      0.0002874
      8.1580000      0.0002893
      8.1590000      0.0002906
      8.1600000      0.0002884
      8.1610000      0.0002888
      8.1620000      0.0002892
      8.1630000      0.0002883
      8.1640000      0.0002864
      8.1650000      0.0002837
      8.1660000      0.0002891
      8.1670000      0.0002904
      8.1680000      0.0002909
      8.1690000      0.0002859
      8.1700000      0.0002849
      8.1710000      0.0002883
      8.1720000      0.0002873
      8.1730000      0.0002896
      8.1740000      0.0002878
      8.1750000      0.0002925
      8.1760000      0.0002916
      8.1770000      0.0002924
      8.1780000      0.0002897
      8.1790000      0.0002860
      8.1800000      0.0002874
      8.1810000      0.0002914
      8.1820000      0.0002927
      8.1830000      0.0002887
      8.1840000      0.0002891
      8.1850000      0.0002877
      8.1860000      0.0002912
      8.1870000      0.0002913
      8.1880000      0.0002896
      8.1890000      0.0002910
      8.1900000      0.0002903
      8.1910000      0.0002882
      8.1920000      0.0002872
      8.1930000      0.0002888
      8.1940000      0.0002887
      8.1950000      0.0002867
      8.1960000      0.0002933
      8.1970000      0.0002916
      8.1980000      0.0002912
      8.1990000      0.0002888
      8.2000000      0.0002898
      8.2010000      0.0002900
      8.2020000      0.0002893
      8.2030000      0.0002882
      8.2040000      0.0002889
      8.2050000      0.0002892
      8.2060000      0.0002925
      8.2070000      0.0002919
      8.2080000      0.0002918
      8.2090000      0.0002883
      8.2100000      0.0002903
      8.2110000      0.0002908
      8.2120000      0.0002884
      8.2130000      0.0002903
      8.2140000      0.0002907
      8.2150000      0.0002906
      8.2160000      0.0002919
      8.2170000      0.0002909
      8.2180000      0.0002892
      8.2190000      0.0002892
      8.2200000      0.0002940
      8.2210000      0.0002916
      8.2220000      0.0002872
      8.2230000      0.0002903
      8.2240000      0.0002894
      8.2250000      0.0002887
      8.2260000      0.0002863
      8.2270000      0.0002884
      8.2280000      0.0002928
      8.2290000      0.0002934
      8.2300000      0.0002885
      8.2310000      0.0002873
      8.2320000      0.0002900
      8.2330000      0.0002898
      8.2340000      0.0002893
      8.2350000      0.0002907
      8.2360000      0.0002883
      8.2370000      0.0002866
      8.2380000      0.0002890
      8.2390000      0.0002919
      8.2400000      0.0002919
      8.2410000      0.0002969
      8.2420000      0.0002947
      8.2430000      0.0002886
      8.2440000      0.0002899
      8.2450000      0.0002916
      8.2460000      0.0002910
      8.2470000      0.0002926
      8.2480000      0.0002868
      8.2490000      0.0002877
      8.2500000      0.0002920
      8.2510000      0.0002927
      8.2520000      0.0002927
      8.2530000      0.0002920
      8.2540000      0.0002907
      8.2550000      0.0002906
      8.2560000      0.0002882
      8.2570000      0.0002929
      8.2580000      0.0002924
      8.2590000      0.0002949
      8.2600000      0.0002957
      8.2610000      0.0002967
      8.2620000      0.0002953
      8.2630000      0.0002927
      8.2640000      0.0002910
      8.2650000      0.0002902
      8.2660000      0.0002925
      8.2670000      0.0002919
      8.2680000      0.0002919
      8.2690000      0.0002903
      8.2700000      0.0002854
      8.2710000      0.0002908
      8.2720000      0.0002900
      8.2730000      0.0002909
      8.2740000      0.0002915
      8.2750000      0.0002934
      8.2760000      0.0002911
      8.2770000      0.0002911
      8.2780000      0.0002884
      8.2790000      0.0002864
      8.2800000      0.0002885
      8.2810000      0.0002899
      8.2820000      0.0002915
      8.2830000      0.0002922
      8.2840000      0.0002927
      8.2850000      0.0002928
      8.2860000      0.0002902
      8.2870000      0.0002912
      8.2880000      0.0002913
      8.2890000      0.0002912
      8.2900000      0.0002889
      8.2910000      0.0002922
      8.2920000      0.0002878
      8.2930000      0.0002900
      8.2940000      0.0002936
      8.2950000      0.0002924
      8.2960000      0.0002929
      8.2970000      0.0002931
      8.2980000      0.0002935
      8.2990000      0.0002893
      8.3000000      0.0002868
      8.3010000      0.0002916
      8.3020000      0.0002927
      8.3030000      0.0002878
      8.3040000      0.0002881
      8.3050000      0.0002905
      8.3060000      0.0002902
      8.3070000      0.0002935
      8.3080000      0.0002929
      8.3090000      0.0002918
      8.3100000      0.0002906
      8.3110000      0.0002877
      8.3120000      0.0002895
      8.3130000      0.0002935
      8.3140000      0.0002913
      8.3150000      0.0002909
      8.3160000      0.0002889
      8.3170000      0.0002916
      8.3180000      0.0002916
      8.3190000      0.0002894
      8.3200000      0.0002894
      8.3210000      0.0002943
      8.3220000      0.0002917
      8.3230000      0.0002933
      8.3240000      0.0002925
      8.3250000      0.0002920
      8.3260000      0.0002903
      8.3270000      0.0002888
      8.3280000      0.0002859
      8.3290000      0.0002917
      8.3300000      0.0002889
      8.3310000      0.0002877
      8.3320000      0.0002917
      8.3330000      0.0002904
      8.3340000      0.0002852
      8.3350000      0.0002864
      8.3360000      0.0002914
      8.3370000      0.0002862
      8.3380000      0.0002898
      8.3390000      0.0002913
      8.3400000      0.0002936
      8.3410000      0.0002926
      8.3420000      0.0002959
      8.3430000      0.0002928
      8.3440000      0.0002882
      8.3450000      0.0002881
      8.3460000      0.0002897
      8.3470000      0.0002895
      8.3480000      0.0002903
      8.3490000      0.0002938
      8.3500000      0.0002908
      8.3510000      0.0002870
      8.3520000      0.0002917
      8.3530000      0.0002894
      8.3540000      0.0002895
      8.3550000      0.0002931
      8.3560000      0.0002904
      8.3570000      0.0002886
      8.3580000      0.0002882
      8.3590000      0.0002869
      8.3600000      0.0002870
      8.3610000      0.0002925
      8.3620000      0.0002885
      8.3630000      0.0002908
      8.3640000      0.0002901
      8.3650000      0.0002899
      8.3660000      0.0002896
      8.3670000      0.0002860
      8.3680000      0.0002934
      8.3690000      0.0002937
      8.3700000      0.0002914
      8.3710000      0.0002930
      8.3720000      0.0002879
      8.3730000      0.0002891
      8.3740000      0.0002937
      8.3750000      0.0002940
      8.3760000      0.0002910
      8.3770000      0.0002884
      8.3780000      0.0002878
      8.3790000      0.0002860
      8.3800000      0.0002880
      8.3810000      0.0002927
      8.3820000      0.0002896
      8.3830000      0.0002873
      8.3840000      0.0002898
      8.3850000      0.0002902
      8.3860000      0.0002875
      8.3870000      0.0002912
      8.3880000      0.0002912
      8.3890000      0.0002847
      8.3900000      0.0002873
      8.3910000      0.0002927
      8.3920000      0.0002900
      8.3930000      0.0002896
      8.3940000      0.0002878
      8.3950000      0.0002901
      8.3960000      0.0002917
      8.3970000      0.0002894
      8.3980000      0.0002886
      8.3990000      0.0002909
      8.4000000      0.0002936
      8.4010000      0.0002894
      8.4020000      0.0002939
      8.4030000      0.0002947
      8.4040000      0.0002899
      8.4050000      0.0002916
      8.4060000      0.0002919
      8.4070000      0.0002922
      8.4080000      0.0002910
      8.4090000      0.0002894
      8.4100000      0.0002891
      8.4110000      0.0002882
      8.4120000      0.0002912
      8.4130000      0.0002909
      8.4140000      0.0002906
      8.4150000      0.0002919
      8.4160000      0.0002942
      8.4170000      0.0002887
      8.4180000      0.0002861
      8.4190000      0.0002925
      8.4200000      0.0002910
      8.4210000      0.0002898
      8.4220000      0.0002903
      8.4230000      0.0002871
      8.4240000      0.0002879
      8.4250000      0.0002905
      8.4260000      0.0002910
      8.4270000      0.0002841
      8.4280000      0.0002858
      8.4290000      0.0002901
      8.4300000      0.0002903
      8.4310000      0.0002908
      8.4320000      0.0002887
      8.4330000      0.0002874
      8.4340000      0.0002904
      8.4350000      0.0002885
      8.4360000      0.0002921
      8.4370000      0.0002914
      8.4380000      0.0002916
      8.4390000      0.0002910
      8.4400000      0.0002894
      8.4410000      0.0002914
      8.4420000      0.0002920
      8.4430000      0.0002877
      8.4440000      0.0002889
      8.4450000      0.0002908
      8.4460000      0.0002912
      8.4470000      0.0002912
      8.4480000      0.0002873
      8.4490000      0.0002915
      8.4500000      0.0002934
      8.4510000      0.0002903
      8.4520000      0.0002897
      8.4530000      0.0002942
      8.4540000      0.0002913
      8.4550000      0.0002888
      8.4560000      0.0002901
      8.4570000      0.0002889
      8.4580000      0.0002908
      8.4590000      0.0002944
      8.4600000      0.0002911
      8.4610000      0.0002883
      8.4620000      0.0002891
      8.4630000      0.0002900
      8.4640000      0.0002901
      8.4650000      0.0002885
      8.4660000      0.0002903
      8.4670000      0.0002902
      8.4680000      0.0002898
      8.4690000      0.0002907
      8.4700000      0.0002914
      8.4710000      0.0002880
      8.4720000      0.0002895
      8.4730000      0.0002926
      8.4740000      0.0002913
      8.4750000      0.0002887
      8.4760000      0.0002924
      8.4770000      0.0002942
      8.4780000      0.0002919
      8.4790000      0.0002928
      8.4800000      0.0002908
      8.4810000      0.0002915
      8.4820000      0.0002915
      8.4830000      0.0002946
      8.4840000      0.0002898
      8.4850000      0.0002892
      8.4860000      0.0002929
      8.4870000      0.0002947
      8.4880000      0.0002947
      8.4890000      0.0002953
      8.4900000      0.0002899
      8.4910000      0.0002896
      8.4920000      0.0002918
      8.4930000      0.0002875
      8.4940000      0.0002882
      8.4950000      0.0002909
      8.4960000      0.0002910
      8.4970000      0.0002912
      8.4980000      0.0002880
      8.4990000      0.0002944
      8.5000000      0.0002952
      8.5010000      0.0002936
      8.5020000      0.0002888
      8.5030000      0.0002919
      8.5040000      0.0002888
      8.5050000      0.0002899
      8.5060000      0.0002942
      8.5070000      0.0002929
      8.5080000      0.0002880
      8.5090000      0.0002920
      8.5100000      0.0002882
      8.5110000      0.0002891
      8.5120000      0.0002856
      8.5130000      0.0002856
      8.5140000      0.0002906
      8.5150000      0.0002866
      8.5160000      0.0002876
      8.5170000      0.0002908
      8.5180000      0.0002893
      8.5190000      0.0002893
      8.5200000      0.0002916
      8.5210000      0.0002895
      8.5220000      0.0002932
      8.5230000      0.0002925
      8.5240000      0.0002900
      8.5250000      0.0002922
      8.5260000      0.0002913
      8.5270000      0.0002918
      8.5280000      0.0002903
      8.5290000      0.0002897
      8.5300000      0.0002869
      8.5310000      0.0002897
      8.5320000      0.0002913
      8.5330000      0.0002918
      8.5340000      0.0002868
      8.5350000      0.0002956
      8.5360000      0.0002912
      8.5370000      0.0002863
      8.5380000      0.0002936
      8.5390000      0.0002985
      8.5400000      0.0002968
      8.5410000      0.0002916
      8.5420000      0.0002919
      8.5430000      0.0002895
      8.5440000      0.0002855
      8.5450000      0.0002836
      8.5460000      0.0002887
      8.5470000      0.0002901
      8.5480000      0.0002915
      8.5490000      0.0002937
      8.5500000      0.0002899
      8.5510000      0.0002911
      8.5520000      0.0002889
      8.5530000      0.0002933
      8.5540000      0.0002903
      8.5550000      0.0002897
      8.5560000      0.0002911
      8.5570000      0.0002937
      8.5580000      0.0002904
      8.5590000      0.0002892
      8.5600000      0.0002902
      8.5610000      0.0002890
      8.5620000      0.0002905
      8.5630000      0.0002883
      8.5640000      0.0002916
      8.5650000      0.0002949
      8.5660000      0.0002956
      8.5670000      0.0002937
      8.5680000      0.0002925
      8.5690000      0.0002903
      8.5700000      0.0002911
      8.5710000      0.0002874
      8.5720000      0.0002918
      8.5730000      0.0002907
      8.5740000      0.0002948
      8.5750000      0.0002848
      8.5760000      0.0002885
      8.5770000      0.0002879
      8.5780000      0.0002870
      8.5790000      0.0002855
      8.5800000      0.0002867
      8.5810000      0.0002891
      8.5820000      0.0002880
      8.5830000      0.0002908
      8.5840000      0.0002911
      8.5850000      0.0002961
      8.5860000      0.0002917
      8.5870000      0.0002908
      8.5880000      0.0002899
      8.5890000      0.0002925
      8.5900000      0.0002926
      8.5910000      0.0002870
      8.5920000      0.0002869
      8.5930000      0.0002879
      8.5940000      0.0002879
      8.5950000      0.0002929
      8.5960000      0.0002881
      8.5970000      0.0002908
      8.5980000      0.0002925
      8.5990000      0.0002877
      8.6000000      0.0002935
      8.6010000      0.0002913
      8.6020000      0.0002910
      8.6030000      0.0002919
      8.6040000      0.0002921
      8.6050000      0.0002902
      8.6060000      0.0002921
      8.6070000      0.0002938
      8.6080000      0.0002942
      8.6090000      0.0002894
      8.6100000      0.0002897
      8.6110000      0.0002916
      8.6120000      0.0002924
      8.6130000      0.0002890
      8.6140000      0.0002849
      8.6150000      0.0002855
      8.6160000      0.0002909
      8.6170000      0.0002892
      8.6180000      0.0002882
      8.6190000      0.0002890
      8.6200000      0.0002907
      8.6210000      0.0002935
      8.6220000      0.0002932
      8.6230000      0.0002915
      8.6240000      0.0002915
      8.6250000      0.0002873
      8.6260000      0.0002881
      8.6270000      0.0002899
      8.6280000      0.0002927
      8.6290000      0.0002939
      8.6300000      0.0002945
      8.6310000      0.0002864
      8.6320000      0.0002910
      8.6330000      0.0002908
      8.6340000      0.0002942
      8.6350000      0.0002923
      8.6360000      0.0002943
      8.6370000      0.0002933
      8.6380000      0.0002929
      8.6390000      0.0002925
      8.6400000      0.0002903
      8.6410000      0.0002884
      8.6420000      0.0002887
      8.6430000      0.0002916
      8.6440000      0.0002910
      8.6450000      0.0002881
      8.6460000      0.0002935
      8.6470000      0.0002919
      8.6480000      0.0002953
      8.6490000      0.0002906
      8.6500000      0.0002901
      8.6510000      0.0002919
      8.6520000      0.0002924
      8.6530000      0.0002912
      8.6540000      0.0002909
      8.6550000      0.0002863
      8.6560000      0.0002883
      8.6570000      0.0002924
      8.6580000      0.0002905
      8.6590000      0.0002887
      8.6600000      0.0002934
      8.6610000      0.0002914
      8.6620000      0.0002956
      8.6630000      0.0002901
      8.6640000      0.0002873
      8.6650000      0.0002925
      8.6660000      0.0002929
      8.6670000      0.0002979
      8.6680000      0.0002931
      8.6690000      0.0002935
      8.6700000      0.0002900
      8.6710000      0.0002899
      8.6720000      0.0002854
      8.6730000      0.0002903
      8.6740000      0.0002910
      8.6750000      0.0002893
      8.6760000      0.0002892
      8.6770000      0.0002923
      8.6780000      0.0002913
      8.6790000      0.0002917
      8.6800000      0.0002878
      8.6810000      0.0002838
      8.6820000      0.0002860
      8.6830000      0.0002885
      8.6840000      0.0002921
      8.6850000      0.0002888
      8.6860000      0.0002871
      8.6870000      0.0002888
      8.6880000      0.0002904
      8.6890000      0.0002921
      8.6900000      0.0002880
      8.6910000      0.0002895
      8.6920000      0.0002887
      8.6930000      0.0002895
      8.6940000      0.0002876
      8.6950000      0.0002876
      8.6960000      0.0002892
      8.6970000      0.0002894
      8.6980000      0.0002886
      8.6990000      0.0002855
      8.7000000      0.0002880
      8.7010000      0.0002888
      8.7020000      0.0002907
      8.7030000      0.0002894
      8.7040000      0.0002901
      8.7050000      0.0002899
      8.7060000      0.0002905
      8.7070000      0.0002903
      8.7080000      0.0002936
      8.7090000      0.0002939
      8.7100000      0.0002929
      8.7110000      0.0002946
      8.7120000      0.0002931
      8.7130000      0.0002878
      8.7140000      0.0002889
      8.7150000      0.0002912
      8.7160000      0.0002876
      8.7170000      0.0002875
      8.7180000      0.0002899
      8.7190000      0.0002906
      8.7200000      0.0002871
      8.7210000      0.0002870
      8.7220000      0.0002896
      8.7230000      0.0002919
      8.7240000      0.0002949
      8.7250000      0.0002913
      8.7260000      0.0002921
      8.7270000      0.0002877
      8.7280000      0.0002861
      8.7290000      0.0002887
      8.7300000      0.0002882
      8.7310000      0.0002897
      8.7320000      0.0002894
      8.7330000      0.0002919
      8.7340000      0.0002919
      8.7350000      0.0002901
      8.7360000      0.0002895
      8.7370000      0.0002889
      8.7380000      0.0002913
      8.7390000      0.0002911
      8.7400000      0.0002921
      8.7410000      0.0002919
      8.7420000      0.0002902
      8.7430000      0.0002921
      8.7440000      0.0002905
      8.7450000      0.0002900
      8.7460000      0.0002923
      8.7470000      0.0002936
      8.7480000      0.0002935
      8.7490000      0.0002940
      8.7500000      0.0002939
      8.7510000      0.0002926
      8.7520000      0.0002912
      8.7530000      0.0002893
      8.7540000      0.0002919
      8.7550000      0.0002931
      8.7560000      0.0002922
      8.7570000      0.0002923
      8.7580000      0.0002905
      8.7590000      0.0002928
      8.7600000      0.0002885
      8.7610000      0.0002918
      8.7620000      0.0002920
      8.7630000      0.0002931
      8.7640000      0.0002912
      8.7650000      0.0002908
      8.7660000      0.0002869
      8.7670000      0.0002884
      8.7680000      0.0002894
      8.7690000      0.0002932
      8.7700000      0.0002909
      8.7710000      0.0002908
      8.7720000      0.0002915
      8.7730000      0.0002897
      8.7740000      0.0002904
      8.7750000      0.0002906
      8.7760000      0.0002929
      8.7770000      0.0002926
      8.7780000      0.0002866
      8.7790000      0.0002894
      8.7800000      0.0002900
      8.7810000      0.0002924
      8.7820000      0.0002903
      8.7830000      0.0002884
      8.7840000      0.0002879
      8.7850000      0.0002905
      8.7860000      0.0002872
      8.7870000      0.0002896
      8.7880000      0.0002859
      8.7890000      0.0002890
      8.7900000      0.0002943
      8.7910000      0.0002935
      8.7920000      0.0002922
      8.7930000      0.0002898
      8.7940000      0.0002887
      8.7950000      0.0002879
      8.7960000      0.0002911
      8.7970000      0.0002877
      8.7980000      0.0002879
      8.7990000      0.0002891
      8.8000000      0.0002894
      8.8010000      0.0002913
      8.8020000      0.0002909
      8.8030000      0.0002925
      8.8040000      0.0002895
      8.8050000      0.0002929
      8.8060000      0.0002931
      8.8070000      0.0002918
      8.8080000      0.0002900
      8.8090000      0.0002867
      8.8100000      0.0002922
      8.8110000      0.0002924
      8.8120000      0.0002905
      8.8130000      0.0002931
      8.8140000      0.0002866
      8.8150000      0.0002878
      8.8160000      0.0002914
      8.8170000      0.0002885
      8.8180000      0.0002889
      8.8190000      0.0002908
      8.8200000      0.0002931
      8.8210000      0.0002907
      8.8220000      0.0002915
      8.8230000      0.0002911
      8.8240000      0.0002923
      8.8250000      0.0002913
      8.8260000      0.0002889
      8.8270000      0.0002908
      8.8280000      0.0002881
      8.8290000      0.0002917
      8.8300000      0.0002923
      8.8310000      0.0002901
      8.8320000      0.0002886
      8.8330000      0.0002885
      8.8340000      0.0002881
      8.8350000      0.0002922
      8.8360000      0.0002927
      8.8370000      0.0002871
      8.8380000      0.0002888
      8.8390000      0.0002913
      8.8400000      0.0002953
      8.8410000      0.0002904
      8.8420000      0.0002930
      8.8430000      0.0002899
      8.8440000      0.0002946
      8.8450000      0.0002927
      8.8460000      0.0002938
      8.8470000      0.0002923
      8.8480000      0.0002912
      8.8490000      0.0002880
      8.8500000      0.0002932
      8.8510000      0.0002915
      8.8520000      0.0002916
      8.8530000      0.0002923
      8.8540000      0.0002895
      8.8550000      0.0002924
      8.8560000      0.0002890
      8.8570000      0.0002874
      8.8580000      0.0002913
      8.8590000      0.0002874
      8.8600000      0.0002872
      8.8610000      0.0002895
      8.8620000      0.0002907
      8.8630000      0.0002906
      8.8640000      0.0002919
      8.8650000      0.0002902
      8.8660000      0.0002904
      8.8670000      0.0002958
      8.8680000      0.0002959
      8.8690000      0.0002911
      8.8700000      0.0002939
      8.8710000      0.0002906
      8.8720000      0.0002912
      8.8730000      0.0002964
      8.8740000      0.0002973
      8.8750000      0.0002945
      8.8760000      0.0002905
      8.8770000      0.0002943
      8.8780000      0.0002959
      8.8790000      0.0002922
      8.8800000      0.0002923
      8.8810000      0.0002896
      8.8820000      0.0002884
      8.8830000      0.0002876
      8.8840000      0.0002877
      8.8850000      0.0002910
      8.8860000      0.0002900
      8.8870000      0.0002882
      8.8880000      0.0002918
      8.8890000      0.0002913
      8.8900000      0.0002907
      8.8910000      0.0002923
      8.8920000      0.0002959
      8.8930000      0.0002898
      8.8940000      0.0002904
      8.8950000      0.0002911
      8.8960000      0.0002925
      8.8970000      0.0002913
      8.8980000      0.0002924
      8.8990000      0.0002910
      8.9000000      0.0002892
      8.9010000      0.0002889
      8.9020000      0.0002865
      8.9030000      0.0002904
      8.9040000      0.0002910
      8.9050000      0.0002926
      8.9060000      0.0002938
      8.9070000      0.0002947
      8.9080000      0.0002940
      8.9090000      0.0002921
      8.9100000      0.0002902
      8.9110000      0.0002879
      8.9120000      0.0002894
      8.9130000      0.0002947
      8.9140000      0.0002925
      8.9150000      0.0002904
      8.9160000      0.0002899
      8.9170000      0.0002870
      8.9180000      0.0002909
      8.9190000      0.0002926
      8.9200000      0.0002915
      8.9210000      0.0002890
      8.9220000      0.0002853
      8.9230000      0.0002878
      8.9240000      0.0002915
      8.9250000      0.0002892
      8.9260000      0.0002900
      8.9270000      0.0002901
      8.9280000      0.0002887
      8.9290000      0.0002898
      8.9300000      0.0002918
      8.9310000      0.0002949
      8.9320000      0.0002897
      8.9330000      0.0002887
      8.9340000      0.0002893
      8.9350000      0.0002897
      8.9360000      0.0002886
      8.9370000      0.0002889
      8.9380000      0.0002922
      8.9390000      0.0002925
      8.9400000      0.0002900
      8.9410000      0.0002871
      8.9420000      0.0002864
      8.9430000      0.0002847
      8.9440000      0.0002856
      8.9450000      0.0002914
      8.9460000      0.0002931
      8.9470000      0.0002928
      8.9480000      0.0002936
      8.9490000      0.0002897
      8.9500000      0.0002890
      8.9510000      0.0002950
      8.9520000      0.0002892
      8.9530000      0.0002912
      8.9540000      0.0002890
      8.9550000      0.0002850
      8.9560000      0.0002933
      8.9570000      0.0002922
      8.9580000      0.0002898
      8.9590000      0.0002914
      8.9600000      0.0002936
      8.9610000      0.0002913
      8.9620000      0.0002926
      8.9630000      0.0002953
      8.9640000      0.0002911
      8.9650000      0.0002923
      8.9660000      0.0002932
      8.9670000      0.0002896
      8.9680000      0.0002901
      8.9690000      0.0002891
      8.9700000      0.0002908
      8.9710000      0.0002954
      8.9720000      0.0002929
      8.9730000      0.0002931
      8.9740000      0.0002931
      8.9750000      0.0002930
      8.9760000      0.0002928
      8.9770000      0.0002902
      8.9780000      0.0002917
      8.9790000      0.0002937
      8.9800000      0.0002918
      8.9810000      0.0002937
      8.9820000      0.0002929
      8.9830000      0.0002899
      8.9840000      0.0002895
      8.9850000      0.0002891
      8.9860000      0.0002882
      8.9870000      0.0002920
      8.9880000      0.0002979
      8.9890000      0.0002912
      8.9900000      0.0002891
      8.9910000      0.0002891
      8.9920000      0.0002914
      8.9930000      0.0002919
      8.9940000      0.0002924
      8.9950000      0.0002911
      8.9960000      0.0002874
      8.9970000      0.0002871
      8.9980000      0.0002889
      8.9990000      0.0002906
      9.0000000      0.0002888
      9.0010000      0.0002898
      9.0020000      0.0002906
      9.0030000      0.0002881
      9.0040000      0.0002892
      9.0050000      0.0002929
      9.0060000      0.0002859
      9.0070000      0.0002895
      9.0080000      0.0002907
      9.0090000      0.0002892
      9.0100000      0.0002856
      9.0110000      0.0002898
      9.0120000      0.0002890
      9.0130000      0.0002892
      9.0140000      0.0002870
      9.0150000      0.0002896
      9.0160000      0.0002909
      9.0170000      0.0002900
      9.0180000      0.0002923
      9.0190000      0.0002927
      9.0200000      0.0002899
      9.0210000      0.0002922
      9.0220000      0.0002909
      9.0230000      0.0002915
      9.0240000      0.0002892
      9.0250000      0.0002910
      9.0260000      0.0002939
      9.0270000      0.0002934
      9.0280000      0.0002901
      9.0290000      0.0002925
      9.0300000      0.0002921
      9.0310000      0.0002903
      9.0320000      0.0002876
      9.0330000      0.0002869
      9.0340000      0.0002832
      9.0350000      0.0002842
      9.0360000      0.0002886
      9.0370000      0.0002892
      9.0380000      0.0002873
      9.0390000      0.0002923
      9.0400000      0.0002907
      9.0410000      0.0002913
      9.0420000      0.0002909
      9.0430000      0.0002931
      9.0440000      0.0002917
      9.0450000      0.0002935
      9.0460000      0.0002986
      9.0470000      0.0002903
      9.0480000      0.0002890
      9.0490000      0.0002904
      9.0500000      0.0002897
      9.0510000      0.0002912
      9.0520000      0.0002924
      9.0530000      0.0002867
      9.0540000      0.0002875
      9.0550000      0.0002857
      9.0560000      0.0002888
      9.0570000      0.0002892
      9.0580000      0.0002886
      9.0590000      0.0002893
      9.0600000      0.0002858
      9.0610000      0.0002870
      9.0620000      0.0002897
      9.0630000      0.0002904
      9.0640000      0.0002900
      9.0650000      0.0002929
      9.0660000      0.0002965
      9.0670000      0.0002923
      9.0680000      0.0002940
      9.0690000      0.0002905
      9.0700000      0.0002869
      9.0710000      0.0002901
      9.0720000      0.0002910
      9.0730000      0.0002954
      9.0740000      0.0002926
      9.0750000      0.0002929
      9.0760000      0.0002923
      9.0770000      0.0002913
      9.0780000      0.0002937
      9.0790000      0.0002929
      9.0800000      0.0002894
      9.0810000      0.0002902
      9.0820000      0.0002902
      9.0830000      0.0002904
      9.0840000      0.0002878
      9.0850000      0.0002919
      9.0860000      0.0002916
      9.0870000      0.0002950
      9.0880000      0.0002929
      9.0890000      0.0002938
      9.0900000      0.0002921
      9.0910000      0.0002905
      9.0920000      0.0002921
      9.0930000      0.0002922
      9.0940000      0.0002907
      9.0950000      0.0002925
      9.0960000      0.0002942
      9.0970000      0.0002930
      9.0980000      0.0002929
      9.0990000      0.0002922
      9.1000000      0.0002938
      9.1010000      0.0002908
      9.1020000      0.0002911
      9.1030000      0.0002904
      9.1040000      0.0002924
      9.1050000      0.0002933
      9.1060000      0.0002911
      9.1070000      0.0002941
      9.1080000      0.0002946
      9.1090000      0.0002953
      9.1100000      0.0002910
      9.1110000      0.0002914
      9.1120000      0.0002893
      9.1130000      0.0002907
      9.1140000      0.0002888
      9.1150000      0.0002944
      9.1160000      0.0002904
      9.1170000      0.0002924
      9.1180000      0.0002932
      9.1190000      0.0002900
      9.1200000      0.0002896
      9.1210000      0.0002881
      9.1220000      0.0002875
      9.1230000      0.0002883
      9.1240000      0.0002922
      9.1250000      0.0002889
      9.1260000      0.0002898
      9.1270000      0.0002884
      9.1280000      0.0002907
      9.1290000      0.0002890
      9.1300000      0.0002908
      9.1310000      0.0002954
      9.1320000      0.0002933
      9.1330000      0.0002943
      9.1340000      0.0002943
      9.1350000      0.0002909
      9.1360000      0.0002922
      9.1370000      0.0002939
      9.1380000      0.0002968
      9.1390000      0.0002934
      9.1400000      0.0002900
      9.1410000      0.0002936
      9.1420000      0.0002927
      9.1430000      0.0002901
      9.1440000      0.0002929
      9.1450000      0.0002898
      9.1460000      0.0002899
      9.1470000      0.0002922
      9.1480000      0.0002931
      9.1490000      0.0002938
      9.1500000      0.0002932
      9.1510000      0.0002879
      9.1520000      0.0002916
      9.1530000      0.0002902
      9.1540000      0.0002910
      9.1550000      0.0002902
      9.1560000      0.0002938
      9.1570000      0.0002911
      9.1580000      0.0002895
      9.1590000      0.0002900
      9.1600000      0.0002888
      9.1610000      0.0002942
      9.1620000      0.0002897
      9.1630000      0.0002897
      9.1640000      0.0002908
      9.1650000      0.0002934
      9.1660000      0.0002888
      9.1670000      0.0002865
      9.1680000      0.0002871
      9.1690000      0.0002889
      9.1700000      0.0002912
      9.1710000      0.0002927
      9.1720000      0.0002917
      9.1730000      0.0002941
      9.1740000      0.0002953
      9.1750000      0.0002941
      9.1760000      0.0002935
      9.1770000      0.0002905
      9.1780000      0.0002897
      9.1790000      0.0002903
      9.1800000      0.0002897
      9.1810000      0.0002889
      9.1820000      0.0002857
      9.1830000      0.0002929
      9.1840000      0.0002899
      9.1850000      0.0002917
      9.1860000      0.0002924
      9.1870000      0.0002926
      9.1880000      0.0002898
      9.1890000      0.0002941
      9.1900000      0.0002905
      9.1910000      0.0002909
      9.1920000      0.0002873
      9.1930000      0.0002925
      9.1940000      0.0002892
      9.1950000      0.0002900
      9.1960000      0.0002915
      9.1970000      0.0002886
      9.1980000      0.0002928
      9.1990000      0.0002912
      9.2000000      0.0002998
      9.2010000      0.0002982
      9.2020000      0.0002974
      9.2030000      0.0002934
      9.2040000      0.0002943
      9.2050000      0.0002945
      9.2060000      0.0002921
      9.2070000      0.0002895
      9.2080000      0.0002865
      9.2090000      0.0002854
      9.2100000      0.0002919
      9.2110000      0.0002941
      9.2120000      0.0002866
      9.2130000      0.0002898
      9.2140000      0.0002923
      9.2150000      0.0002914
      9.2160000      0.0002923
      9.2170000      0.0002861
      9.2180000      0.0002889
      9.2190000      0.0002894
      9.2200000      0.0002936
      9.2210000      0.0002942
      9.2220000      0.0002894
      9.2230000      0.0002948
      9.2240000      0.0002946
      9.2250000      0.0002955
      9.2260000      0.0002956
      9.2270000      0.0002916
      9.2280000      0.0002968
      9.2290000      0.0002982
      9.2300000      0.0002948
      9.2310000      0.0002906
      9.2320000      0.0002907
      9.2330000      0.0002934
      9.2340000      0.0002914
      9.2350000      0.0002923
      9.2360000      0.0002932
      9.2370000      0.0002916
      9.2380000      0.0002884
      9.2390000      0.0002879
      9.2400000      0.0002893
      9.2410000      0.0002871
      9.2420000      0.0002851
      9.2430000      0.0002876
      9.2440000      0.0002941
      9.2450000      0.0002920
      9.2460000      0.0002939
      9.2470000      0.0002971
      9.2480000      0.0002941
      9.2490000      0.0002911
      9.2500000      0.0002872
      9.2510000      0.0002915
      9.2520000      0.0002885
      9.2530000      0.0002873
      9.2540000      0.0002882
      9.2550000      0.0002925
      9.2560000      0.0002908
      9.2570000      0.0002870
      9.2580000      0.0002914
      9.2590000      0.0002944
      9.2600000      0.0002924
      9.2610000      0.0002903
      9.2620000      0.0002878
      9.2630000      0.0002919
      9.2640000      0.0002917
      9.2650000      0.0002914
      9.2660000      0.0002885
      9.2670000      0.0002877
      9.2680000      0.0002916
      9.2690000      0.0002912
      9.2700000      0.0002934
      9.2710000      0.0002936
      9.2720000      0.0002915
      9.2730000      0.0002912
      9.2740000      0.0002936
      9.2750000      0.0002875
      9.2760000      0.0002929
      9.2770000      0.0002906
      9.2780000      0.0002901
      9.2790000      0.0002900
      9.2800000      0.0002907
      9.2810000      0.0002923
      9.2820000      0.0002895
      9.2830000      0.0002911
      9.2840000      0.0002885
      9.2850000      0.0002923
      9.2860000      0.0002944
      9.2870000      0.0002942
      9.2880000      0.0002982
      9.2890000      0.0002930
      9.2900000      0.0002911
      9.2910000      0.0002878
      9.2920000      0.0002943
      9.2930000      0.0002932
      9.2940000      0.0002912
      9.2950000      0.0002909
      9.2960000      0.0002864
      9.2970000      0.0002917
      9.2980000      0.0002929
      9.2990000      0.0002920
      9.3000000      0.0002930
      9.3010000      0.0002906
      9.3020000      0.0002884
      9.3030000      0.0002901
      9.3040000      0.0002900
      9.3050000      0.0002965
      9.3060000      0.0002941
      9.3070000      0.0002908
      9.3080000      0.0002901
      9.3090000      0.0002889
      9.3100000      0.0002897
      9.3110000      0.0002879
      9.3120000      0.0002833
      9.3130000      0.0002868
      9.3140000      0.0002874
      9.3150000      0.0002894
      9.3160000      0.0002935
      9.3170000      0.0002893
      9.3180000      0.0002942
      9.3190000      0.0002904
      9.3200000      0.0002918
      9.3210000      0.0002890
      9.3220000      0.0002910
      9.3230000      0.0002914
      9.3240000      0.0002927
      9.3250000      0.0002946
      9.3260000      0.0002961
      9.3270000      0.0002908
      9.3280000      0.0002899
      9.3290000      0.0002918
      9.3300000      0.0002931
      9.3310000      0.0002907
      9.3320000      0.0002879
      9.3330000      0.0002885
      9.3340000      0.0002905
      9.3350000      0.0002966
      9.3360000      0.0002971
      9.3370000      0.0002916
      9.3380000      0.0002918
      9.3390000      0.0002929
      9.3400000      0.0002939
      9.3410000      0.0002907
      9.3420000      0.0002899
      9.3430000      0.0002902
      9.3440000      0.0002881
      9.3450000      0.0002902
      9.3460000      0.0002877
      9.3470000      0.0002938
      9.3480000      0.0002945
      9.3490000      0.0002907
      9.3500000      0.0002904
      9.3510000      0.0002879
      9.3520000      0.0002896
      9.3530000      0.0002893
      9.3540000      0.0002899
      9.3550000      0.0002870
      9.3560000      0.0002903
      9.3570000      0.0002901
      9.3580000      0.0002913
      9.3590000      0.0002924
      9.3600000      0.0002930
      9.3610000      0.0002892
      9.3620000      0.0002898
      9.3630000      0.0002906
      9.3640000      0.0002916
      9.3650000      0.0002873
      9.3660000      0.0002910
      9.3670000      0.0002899
      9.3680000      0.0002901
      9.3690000      0.0002895
      9.3700000      0.0002894
      9.3710000      0.0002847
      9.3720000      0.0002900
      9.3730000      0.0002920
      9.3740000      0.0002919
      9.3750000      0.0002930
      9.3760000      0.0002895
      9.3770000      0.0002888
      9.3780000      0.0002912
      9.3790000      0.0002907
      9.3800000      0.0002926
      9.3810000      0.0002914
      9.3820000      0.0002969
      9.3830000      0.0002925
      9.3840000      0.0002896
      9.3850000      0.0002896
      9.3860000      0.0002877
      9.3870000      0.0002924
      9.3880000      0.0002931
      9.3890000      0.0002890
      9.3900000      0.0002906
      9.3910000      0.0002915
      9.3920000      0.0002944
      9.3930000      0.0002929
      9.3940000      0.0002920
      9.3950000      0.0002932
      9.3960000      0.0002901
      9.3970000      0.0002864
      9.3980000      0.0002911
      9.3990000      0.0002892
      9.4000000      0.0002931
      9.4010000      0.0002932
      9.4020000      0.0002937
      9.4030000      0.0002955
      9.4040000      0.0002939
      9.4050000      0.0002925
      9.4060000      0.0002907
      9.4070000      0.0002905
      9.4080000      0.0002901
      9.4090000      0.0002891
      9.4100000      0.0002908
      9.4110000      0.0002930
      9.4120000      0.0002974
      9.4130000      0.0002902
      9.4140000      0.0002933
      9.4150000      0.0002927
      9.4160000      0.0002894
      9.4170000      0.0002897
      9.4180000      0.0002894
      9.4190000      0.0002858
      9.4200000      0.0002900
      9.4210000      0.0002885
      9.4220000      0.0002920
      9.4230000      0.0002889
      9.4240000      0.0002904
      9.4250000      0.0002911
      9.4260000      0.0002935
      9.4270000      0.0002943
      9.4280000      0.0002953
      9.4290000      0.0002942
      9.4300000      0.0002902
      9.4310000      0.0002904
      9.4320000      0.0002925
      9.4330000      0.0002888
      9.4340000      0.0002858
      9.4350000      0.0002895
      9.4360000      0.0002881
      9.4370000      0.0002887
      9.4380000      0.0002834
      9.4390000      0.0002953
      9.4400000      0.0002971
      9.4410000      0.0002934
      9.4420000      0.0002919
      9.4430000      0.0002919
      9.4440000      0.0002929
      9.4450000      0.0002920
      9.4460000      0.0002931
      9.4470000      0.0002925
      9.4480000      0.0002928
      9.4490000      0.0002895
      9.4500000      0.0002867
      9.4510000      0.0002892
      9.4520000      0.0002857
      9.4530000      0.0002925
      9.4540000      0.0002940
      9.4550000      0.0002913
      9.4560000      0.0002914
      9.4570000      0.0002898
      9.4580000      0.0002937
      9.4590000      0.0002943
      9.4600000      0.0002956
      9.4610000      0.0002926
      9.4620000      0.0002905
      9.4630000      0.0002905
      9.4640000      0.0002905
      9.4650000      0.0002888
      9.4660000      0.0002906
      9.4670000      0.0002908
      9.4680000      0.0002897
      9.4690000      0.0002884
      9.4700000      0.0002856
      9.4710000      0.0002895
      9.4720000      0.0002917
      9.4730000      0.0002906
      9.4740000      0.0002943
      9.4750000      0.0002935
      9.4760000      0.0002947
      9.4770000      0.0002930
      9.4780000      0.0002927
      9.4790000      0.0002919
      9.4800000      0.0002925
      9.4810000      0.0002897
      9.4820000      0.0002892
      9.4830000      0.0002908
      9.4840000      0.0002916
      9.4850000      0.0002906
      9.4860000      0.0002886
      9.4870000      0.0002877
      9.4880000      0.0002939
      9.4890000      0.0002914
      9.4900000      0.0002900
      9.4910000      0.0002895
      9.4920000      0.0002878
      9.4930000      0.0002878
      9.4940000      0.0002893
      9.4950000      0.0002885
      9.4960000      0.0002907
      9.4970000      0.0002893
      9.4980000      0.0002911
      9.4990000      0.0002918
      9.5000000      0.0002931
      9.5010000      0.0002928
      9.5020000      0.0002914
      9.5030000      0.0002905
      9.5040000      0.0002883
      9.5050000      0.0002913
      9.5060000      0.0002869
      9.5070000      0.0002824
      9.5080000      0.0002887
      9.5090000      0.0002947
      9.5100000      0.0002943
      9.5110000      0.0002916
      9.5120000      0.0002894
      9.5130000      0.0002901
      9.5140000      0.0002943
      9.5150000      0.0002936
      9.5160000      0.0002912
      9.5170000      0.0002865
      9.5180000      0.0002920
      9.5190000      0.0002886
      9.5200000      0.0002905
      9.5210000      0.0002900
      9.5220000      0.0002935
      9.5230000      0.0002961
      9.5240000      0.0002917
      9.5250000      0.0002895
      9.5260000      0.0002877
      9.5270000      0.0002927
      9.5280000      0.0002919
      9.5290000      0.0002888
      9.5300000      0.0002899
      9.5310000      0.0002916
      9.5320000      0.0002906
      9.5330000      0.0002919
      9.5340000      0.0002927
      9.5350000      0.0002924
      9.5360000      0.0002938
      9.5370000      0.0002901
      9.5380000      0.0002947
      9.5390000      0.0002929
      9.5400000      0.0002954
      9.5410000      0.0002945
      9.5420000      0.0002875
      9.5430000      0.0002860
      9.5440000      0.0002903
      9.5450000      0.0002937
      9.5460000      0.0002900
      9.5470000      0.0002911
      9.5480000      0.0002924
      9.5490000      0.0002921
      9.5500000      0.0002973
      9.5510000      0.0002927
      9.5520000      0.0002937
      9.5530000      0.0002914
      9.5540000      0.0002942
      9.5550000      0.0002947
      9.5560000      0.0002906
      9.5570000      0.0002910
      9.5580000      0.0002927
      9.5590000      0.0002965
      9.5600000      0.0002967
      9.5610000      0.0002952
      9.5620000      0.0002921
      9.5630000      0.0002973
      9.5640000      0.0002929
      9.5650000      0.0002935
      9.5660000      0.0002946
      9.5670000      0.0002939
      9.5680000      0.0002926
      9.5690000      0.0002921
      9.5700000      0.0002889
      9.5710000      0.0002907
      9.5720000      0.0002918
      9.5730000      0.0002887
      9.5740000      0.0002912
      9.5750000      0.0002899
      9.5760000      0.0002907
      9.5770000      0.0002931
      9.5780000      0.0002932
      9.5790000      0.0002881
      9.5800000      0.0002907
      9.5810000      0.0002929
      9.5820000      0.0002931
      9.5830000      0.0002985
      9.5840000      0.0002978
      9.5850000      0.0002946
      9.5860000      0.0002935
      9.5870000      0.0002948
      9.5880000      0.0002913
      9.5890000      0.0002897
      9.5900000      0.0002905
      9.5910000      0.0002920
      9.5920000      0.0002981
      9.5930000      0.0002921
      9.5940000      0.0002865
      9.5950000      0.0002906
      9.5960000      0.0002924
      9.5970000      0.0002946
      9.5980000      0.0002923
      9.5990000      0.0002884
      9.6000000      0.0002904
      9.6010000      0.0002937
      9.6020000      0.0002902
      9.6030000      0.0002927
      9.6040000      0.0002887
      9.6050000      0.0002892
      9.6060000      0.0002895
      9.6070000      0.0002911
      9.6080000      0.0002924
      9.6090000      0.0002845
      9.6100000      0.0002856
      9.6110000      0.0002890
      9.6120000      0.0002907
      9.6130000      0.0002892
      9.6140000      0.0002944
      9.6150000      0.0002882
      9.6160000      0.0002916
      9.6170000      0.0002946
      9.6180000      0.0002882
      9.6190000      0.0002870
      9.6200000      0.0002883
      9.6210000      0.0002879
      9.6220000      0.0002897
      9.6230000      0.0002925
      9.6240000      0.0002940
      9.6250000      0.0002906
      9.6260000      0.0002930
      9.6270000      0.0002908
      9.6280000      0.0002885
      9.6290000      0.0002921
      9.6300000      0.0002933
      9.6310000      0.0002890
      9.6320000      0.0002890
      9.6330000      0.0002937
      9.6340000      0.0002942
      9.6350000      0.0002915
      9.6360000      0.0002879
      9.6370000      0.0002923
      9.6380000      0.0002927
      9.6390000      0.0002945
      9.6400000      0.0002937
      9.6410000      0.0002892
      9.6420000      0.0002906
      9.6430000      0.0002919
      9.6440000      0.0002934
      9.6450000      0.0002920
      9.6460000      0.0002894
      9.6470000      0.0002887
      9.6480000      0.0002889
      9.6490000      0.0002932
      9.6500000      0.0002953
      9.6510000      0.0002948
      9.6520000      0.0002928
      9.6530000      0.0002929
      9.6540000      0.0002909
      9.6550000      0.0002941
      9.6560000      0.0002965
      9.6570000      0.0002957
      9.6580000      0.0002901
      9.6590000      0.0002908
      9.6600000      0.0002901
      9.6610000      0.0002962
      9.6620000      0.0002901
      9.6630000      0.0002907
      9.6640000      0.0002920
      9.6650000      0.0002952
      9.6660000      0.0002913
      9.6670000      0.0002918
      9.6680000      0.0002948
      9.6690000      0.0002961
      9.6700000      0.0002923
      9.6710000      0.0002942
      9.6720000      0.0002958
      9.6730000      0.0002877
      9.6740000      0.0002871
      9.6750000      0.0002915
      9.6760000      0.0002919
      9.6770000      0.0002937
      9.6780000      0.0002926
      9.6790000      0.0002897
      9.6800000      0.0002899
      9.6810000      0.0002905
      9.6820000      0.0002914
      9.6830000      0.0002957
      9.6840000      0.0002929
      9.6850000      0.0002941
      9.6860000      0.0002949
      9.6870000      0.0002885
      9.6880000      0.0002886
      9.6890000      0.0002915
      9.6900000      0.0002877
      9.6910000      0.0002904
      9.6920000      0.0002882
      9.6930000      0.0002945
      9.6940000      0.0002919
      9.6950000      0.0002873
      9.6960000      0.0002861
      9.6970000      0.0002911
      9.6980000      0.0002927
      9.6990000      0.0002945
      9.7000000      0.0002924
      9.7010000      0.0002898
      9.7020000      0.0002931
      9.7030000      0.0002917
      9.7040000      0.0002894
      9.7050000      0.0002921
      9.7060000      0.0002925
      9.7070000      0.0002895
      9.7080000      0.0002920
      9.7090000      0.0002877
      9.7100000      0.0002925
      9.7110000      0.0002915
      9.7120000      0.0002887
      9.7130000      0.0002921
      9.7140000      0.0002903
      9.7150000      0.0002875
      9.7160000      0.0002907
      9.7170000      0.0002904
      9.7180000      0.0002910
      9.7190000      0.0002882
      9.7200000      0.0002867
      9.7210000      0.0002894
      9.7220000      0.0002895
      9.7230000      0.0002921
      9.7240000      0.0002925
      9.7250000      0.0002920
      9.7260000      0.0002902
      9.7270000      0.0002907
      9.7280000      0.0002922
      9.7290000      0.0002937
      9.7300000      0.0002948
      9.7310000      0.0002927
      9.7320000      0.0002916
      9.7330000      0.0002891
      9.7340000      0.0002930
      9.7350000      0.0002921
      9.7360000      0.0002949
      9.7370000      0.0002983
      9.7380000      0.0002923
      9.7390000      0.0002912
      9.7400000      0.0002937
      9.7410000      0.0002886
      9.7420000      0.0002906
      9.7430000      0.0002931
      9.7440000      0.0002935
      9.7450000      0.0002927
      9.7460000      0.0002884
      9.7470000      0.0002910
      9.7480000      0.0002895
      9.7490000      0.0002927
      9.7500000      0.0002877
      9.7510000      0.0002897
      9.7520000      0.0002887
      9.7530000      0.0002916
      9.7540000      0.0002915
      9.7550000      0.0002913
      9.7560000      0.0002944
      9.7570000      0.0002922
      9.7580000      0.0002929
      9.7590000      0.0002914
      9.7600000      0.0002906
      9.7610000      0.0002896
      9.7620000      0.0002923
      9.7630000      0.0002901
      9.7640000      0.0002893
      9.7650000      0.0002930
      9.7660000      0.0002930
      9.7670000      0.0002930
      9.7680000      0.0002906
      9.7690000      0.0002927
      9.7700000      0.0002887
      9.7710000      0.0002884
      9.7720000      0.0002926
      9.7730000      0.0002924
      9.7740000      0.0002888
      9.7750000      0.0002892
      9.7760000      0.0002948
      9.7770000      0.0002914
      9.7780000      0.0002902
      9.7790000      0.0002881
      9.7800000      0.0002901
      9.7810000      0.0002889
      9.7820000      0.0002879
      9.7830000      0.0002896
      9.7840000      0.0002885
      9.7850000      0.0002911
      9.7860000      0.0002930
      9.7870000      0.0002918
      9.7880000      0.0002899
      9.7890000      0.0002937
      9.7900000      0.0002959
      9.7910000      0.0002911
      9.7920000      0.0002881
      9.7930000      0.0002870
      9.7940000      0.0002912
      9.7950000      0.0002919
      9.7960000      0.0002923
      9.7970000      0.0002923
      9.7980000      0.0002954
      9.7990000      0.0002954
      9.8000000      0.0002917
      9.8010000      0.0002924
      9.8020000      0.0002929
      9.8030000      0.0002935
      9.8040000      0.0002918
      9.8050000      0.0002867
      9.8060000      0.0002891
      9.8070000      0.0002940
      9.8080000      0.0002924
      9.8090000      0.0002905
      9.8100000      0.0002909
      9.8110000      0.0002910
      9.8120000      0.0002883
      9.8130000      0.0002923
      9.8140000      0.0002914
      9.8150000      0.0002919
      9.8160000      0.0002937
      9.8170000      0.0002930
      9.8180000      0.0002941
      9.8190000      0.0002947
      9.8200000      0.0002897
      9.8210000      0.0002934
      9.8220000      0.0002910
      9.8230000      0.0002949
      9.8240000      0.0002985
      9.8250000      0.0002931
      9.8260000      0.0002963
      9.8270000      0.0002942
      9.8280000      0.0002950
      9.8290000      0.0002960
      9.8300000      0.0002939
      9.8310000      0.0002942
      9.8320000      0.0002938
      9.8330000      0.0002915
      9.8340000      0.0002901
      9.8350000      0.0002931
      9.8360000      0.0002938
      9.8370000      0.0002946
      9.8380000      0.0002899
      9.8390000      0.0002921
      9.8400000      0.0002899
      9.8410000      0.0002929
      9.8420000      0.0002934
      9.8430000      0.0002946
      9.8440000      0.0002958
      9.8450000      0.0002913
      9.8460000      0.0002909
      9.8470000      0.0002862
      9.8480000      0.0002956
      9.8490000      0.0002923
      9.8500000      0.0002926
      9.8510000      0.0002932
      9.8520000      0.0002947
      9.8530000      0.0002934
      9.8540000      0.0002917
      9.8550000      0.0002953
      9.8560000      0.0002895
      9.8570000      0.0002935
      9.8580000      0.0002902
      9.8590000      0.0002922
      9.8600000      0.0002923
      9.8610000      0.0002922
      9.8620000      0.0002902
      9.8630000      0.0002935
      9.8640000      0.0002949
      9.8650000      0.0002908
      9.8660000      0.0002922
      9.8670000      0.0002920
      9.8680000      0.0002926
      9.8690000      0.0002955
      9.8700000      0.0002895
      9.8710000      0.0002940
      9.8720000      0.0002925
      9.8730000      0.0002926
      9.8740000      0.0002896
      9.8750000      0.0002920
      9.8760000      0.0002859
      9.8770000      0.0002906
      9.8780000      0.0002903
      9.8790000      0.0002922
      9.8800000      0.0002912
      9.8810000      0.0002936
      9.8820000      0.0002904
      9.8830000      0.0002900
      9.8840000      0.0002932
      9.8850000      0.0002936
      9.8860000      0.0002941
      9.8870000      0.0002953
      9.8880000      0.0002925
      9.8890000      0.0002902
      9.8900000      0.0002930
      9.8910000      0.0002925
      9.8920000      0.0002919
      9.8930000      0.0002946
      9.8940000      0.0002930
      9.8950000      0.0002909
      9.8960000      0.0002913
      9.8970000      0.0002934
      9.8980000      0.0002928
      9.8990000      0.0002881
      9.9000000      0.0002851
      9.9010000      0.0002920
      9.9020000      0.0002952
      9.9030000      0.0002917
      9.9040000      0.0002897
      9.9050000      0.0002898
      9.9060000      0.0002890
      9.9070000      0.0002870
      9.9080000      0.0002864
      9.9090000      0.0002902
      9.9100000      0.0002908
      9.9110000      0.0002896
      9.9120000      0.0002899
      9.9130000      0.0002954
      9.9140000      0.0002908
      9.9150000      0.0002970
      9.9160000      0.0002928
      9.9170000      0.0002938
      9.9180000      0.0002947
      9.9190000      0.0002923
      9.9200000      0.0002928
      9.9210000      0.0002909
      9.9220000      0.0002909
      9.9230000      0.0002926
      9.9240000      0.0002901
      9.9250000      0.0002870
      9.9260000      0.0002896
      9.9270000      0.0002905
      9.9280000      0.0002893
      9.9290000      0.0002909
      9.9300000      0.0002890
      9.9310000      0.0002900
      9.9320000      0.0002891
      9.9330000      0.0002903
      9.9340000      0.0002945
      9.9350000      0.0002960
      9.9360000      0.0002974
      9.9370000      0.0002946
      9.9380000      0.0002920
      9.9390000      0.0002920
      9.9400000      0.0002929
      9.9410000      0.0002941
      9.9420000      0.0002927
      9.9430000      0.0002931
      9.9440000      0.0002926
      9.9450000      0.0002923
      9.9460000      0.0002901
      9.9470000      0.0002909
      9.9480000      0.0002921
      9.9490000      0.0002887
      9.9500000      0.0002955
      9.9510000      0.0002936
      9.9520000      0.0002909
      9.9530000      0.0002892
      9.9540000      0.0002886
      9.9550000      0.0002953
      9.9560000      0.0002963
      9.9570000      0.0002942
      9.9580000      0.0002964
      9.9590000      0.0002969
      9.9600000      0.0002926
      9.9610000      0.0002880
      9.9620000      0.0002901
      9.9630000      0.0002889
      9.9640000      0.0002912
      9.9650000      0.0002952
      9.9660000      0.0002937
      9.9670000      0.0002923
      9.9680000      0.0002974
      9.9690000      0.0002906
      9.9700000      0.0002945
      9.9710000      0.0002926
      9.9720000      0.0002929
      9.9730000      0.0002925
      9.9740000      0.0002913
      9.9750000      0.0002923
      9.9760000      0.0002934
      9.9770000      0.0002903
      9.9780000      0.0002904
      9.9790000      0.0002947
      9.9800000      0.0002909
      9.9810000      0.0002894
      9.9820000      0.0002935
      9.9830000      0.0002944
      9.9840000      0.0002922
      9.9850000      0.0002914
      9.9860000      0.0002967
      9.9870000      0.0002933
      9.9880000      0.0002932
      9.9890000      0.0002916
      9.9900000      0.0002930
      9.9910000      0.0002947
      9.9920000      0.0002950
      9.9930000      0.0002936
      9.9940000      0.0002919
      9.9950000      0.0002928
      9.9960000      0.0002900
      9.9970000      0.0002952
      9.9980000      0.0002946
      9.9990000      0.0002956
     10.0000000      0.0002926
     10.0010000      0.0002945
     10.0020000      0.0002915
     10.0030000      0.0002910
     10.0040000      0.0002939
     10.0050000      0.0002910
     10.0060000      0.0002892
     10.0070000      0.0002964
     10.0080000      0.0002916
     10.0090000      0.0002927
     10.0100000      0.0002938
     10.0110000      0.0002931
     10.0120000      0.0002898
     10.0130000      0.0002914
     10.0140000      0.0002865
     10.0150000      0.0002878
     10.0160000      0.0002892
     10.0170000      0.0002898
     10.0180000      0.0002922
     10.0190000      0.0002946
     10.0200000      0.0002918
     10.0210000      0.0002906
     10.0220000      0.0002895
     10.0230000      0.0002951
     10.0240000      0.0002964
     10.0250000      0.0002905
     10.0260000      0.0002967
     10.0270000      0.0002960
     10.0280000      0.0002984
     10.0290000      0.0002927
     10.0300000      0.0002932
     10.0310000      0.0002950
     10.0320000      0.0002966
     10.0330000      0.0002958
     10.0340000      0.0002967
     10.0350000      0.0002941
     10.0360000      0.0002930
     10.0370000      0.0002881
     10.0380000      0.0002971
     10.0390000      0.0002897
     10.0400000      0.0002905
     10.0410000      0.0002909
     10.0420000      0.0002904
     10.0430000      0.0002921
     10.0440000      0.0002949
     10.0450000      0.0002912
     10.0460000      0.0002896
     10.0470000      0.0002918
     10.0480000      0.0002951
     10.0490000      0.0002938
     10.0500000      0.0002883
     10.0510000      0.0002893
     10.0520000      0.0002892
     10.0530000      0.0002924
     10.0540000      0.0002909
     10.0550000      0.0002922
     10.0560000      0.0002935
     10.0570000      0.0002933
     10.0580000      0.0002924
     10.0590000      0.0002917
     10.0600000      0.0002925
     10.0610000      0.0002918
     10.0620000      0.0002963
     10.0630000      0.0002926
     10.0640000      0.0002938
     10.0650000      0.0002941
     10.0660000      0.0002939
     10.0670000      0.0002924
     10.0680000      0.0002904
     10.0690000      0.0002902
     10.0700000      0.0002910
     10.0710000      0.0002955
     10.0720000      0.0002930
     10.0730000      0.0002963
     10.0740000      0.0002930
     10.0750000      0.0002930
     10.0760000      0.0002945
     10.0770000      0.0002917
     10.0780000      0.0002913
     10.0790000      0.0002925
     10.0800000      0.0002934
     10.0810000      0.0002926
     10.0820000      0.0002948
     10.0830000      0.0002924
     10.0840000      0.0002966
     10.0850000      0.0002940
     10.0860000      0.0002955
     10.0870000      0.0002921
     10.0880000      0.0002955
     10.0890000      0.0002941
     10.0900000      0.0002934
     10.0910000      0.0002901
     10.0920000      0.0002942
     10.0930000      0.0002909
     10.0940000      0.0002899
     10.0950000      0.0002912
     10.0960000      0.0002948
     10.0970000      0.0002907
     10.0980000      0.0002896
     10.0990000      0.0002925
     10.1000000      0.0002928
     10.1010000      0.0002929
     10.1020000      0.0002929
     10.1030000      0.0002954
     10.1040000      0.0002981
     10.1050000      0.0002935
     10.1060000      0.0002988
     10.1070000      0.0002938
     10.1080000      0.0002943
     10.1090000      0.0002950
     10.1100000      0.0002956
     10.1110000      0.0002978
     10.1120000      0.0002929
     10.1130000      0.0002942
     10.1140000      0.0002950
     10.1150000      0.0002957
     10.1160000      0.0002892
     10.1170000      0.0002958
     10.1180000      0.0002950
     10.1190000      0.0002948
     10.1200000      0.0002935
     10.1210000      0.0002925
     10.1220000      0.0002912
     10.1230000      0.0002903
     10.1240000      0.0002941
     10.1250000      0.0002878
     10.1260000      0.0002921
     10.1270000      0.0002942
     10.1280000      0.0002917
     10.1290000      0.0002869
     10.1300000      0.0002911
     10.1310000      0.0002969
     10.1320000      0.0002942
     10.1330000      0.0002957
     10.1340000      0.0002934
     10.1350000      0.0002921
     10.1360000      0.0002926
     10.1370000      0.0002913
     10.1380000      0.0002930
     10.1390000      0.0002946
     10.1400000      0.0002887
     10.1410000      0.0002909
     10.1420000      0.0002926
     10.1430000      0.0002938
     10.1440000      0.0002906
     10.1450000      0.0002897
     10.1460000      0.0002904
     10.1470000      0.0002892
     10.1480000      0.0002907
     10.1490000      0.0002898
     10.1500000      0.0002885
     10.1510000      0.0002900
     10.1520000      0.0002899
     10.1530000      0.0002958
     10.1540000      0.0002927
     10.1550000      0.0002922
     10.1560000      0.0002928
     10.1570000      0.0002875
     10.1580000      0.0002905
     10.1590000      0.0002887
     10.1600000      0.0002916
     10.1610000      0.0002922
     10.1620000      0.0002925
     10.1630000      0.0002939
     10.1640000      0.0002895
     10.1650000      0.0002897
     10.1660000      0.0002899
     10.1670000      0.0002879
     10.1680000      0.0002875
     10.1690000      0.0002927
     10.1700000      0.0002907
     10.1710000      0.0002940
     10.1720000      0.0002930
     10.1730000      0.0002967
     10.1740000      0.0002922
     10.1750000      0.0002875
     10.1760000      0.0002930
     10.1770000      0.0002892
     10.1780000      0.0002924
     10.1790000      0.0002924
     10.1800000      0.0002931
     10.1810000      0.0002942
     10.1820000      0.0002890
     10.1830000      0.0002930
     10.1840000      0.0002941
     10.1850000      0.0002896
     10.1860000      0.0002871
     10.1870000      0.0002905
     10.1880000      0.0002882
     10.1890000      0.0002911
     10.1900000      0.0002933
     10.1910000      0.0002907
     10.1920000      0.0002917
     10.1930000      0.0002929
     10.1940000      0.0002888
     10.1950000      0.0002894
     10.1960000      0.0002883
     10.1970000      0.0002912
     10.1980000      0.0002951
     10.1990000      0.0002932
     10.2000000      0.0002929
     10.2010000      0.0002938
     10.2020000      0.0002893
     10.2030000      0.0002911
     10.2040000      0.0002939
     10.2050000      0.0002941
     10.2060000      0.0002912
     10.2070000      0.0002934
     10.2080000      0.0002925
     10.2090000      0.0002934
     10.2100000      0.0002967
     10.2110000      0.0002949
     10.2120000      0.0002941
     10.2130000      0.0002934
     10.2140000      0.0002922
     10.2150000      0.0002922
     10.2160000      0.0002923
     10.2170000      0.0002905
     10.2180000      0.0002893
     10.2190000      0.0002961
     10.2200000      0.0002979
     10.2210000      0.0002951
     10.2220000      0.0002939
     10.2230000      0.0002906
     10.2240000      0.0002934
     10.2250000      0.0002901
     10.2260000      0.0002931
     10.2270000      0.0002947
     10.2280000      0.0002942
     10.2290000      0.0002927
     10.2300000      0.0002926
     10.2310000      0.0002958
     10.2320000      0.0002948
     10.2330000      0.0002944
     10.2340000      0.0002938
     10.2350000      0.0002917
     10.2360000      0.0002903
     10.2370000      0.0002936
     10.2380000      0.0002961
     10.2390000      0.0002966
     10.2400000      0.0002899
     10.2410000      0.0002876
     10.2420000      0.0002968
     10.2430000      0.0002956
     10.2440000      0.0002942
     10.2450000      0.0002934
     10.2460000      0.0002931
     10.2470000      0.0002956
     10.2480000      0.0002944
     10.2490000      0.0002980
     10.2500000      0.0002927
     10.2510000      0.0002905
     10.2520000      0.0002930
     10.2530000      0.0002945
     10.2540000      0.0002945
     10.2550000      0.0002918
     10.2560000      0.0002917
     10.2570000      0.0002944
     10.2580000      0.0002925
     10.2590000      0.0002905
     10.2600000      0.0002942
     10.2610000      0.0002939
     10.2620000      0.0002925
     10.2630000      0.0002942
     10.2640000      0.0002938
     10.2650000      0.0002930
     10.2660000      0.0002927
     10.2670000      0.0002915
     10.2680000      0.0002906
     10.2690000      0.0002925
     10.2700000      0.0002950
     10.2710000      0.0002926
     10.2720000      0.0002929
     10.2730000      0.0002970
     10.2740000      0.0002929
     10.2750000      0.0002970
     10.2760000      0.0002898
     10.2770000      0.0002913
     10.2780000      0.0002895
     10.2790000      0.0002886
     10.2800000      0.0002883
     10.2810000      0.0002934
     10.2820000      0.0002951
     10.2830000      0.0002927
     10.2840000      0.0002912
     10.2850000      0.0002943
     10.2860000      0.0002912
     10.2870000      0.0002937
     10.2880000      0.0002907
     10.2890000      0.0002938
     10.2900000      0.0002920
     10.2910000      0.0002906
     10.2920000      0.0002887
     10.2930000      0.0002932
     10.2940000      0.0002939
     10.2950000      0.0002935
     10.2960000      0.0002916
     10.2970000      0.0002967
     10.2980000      0.0002965
     10.2990000      0.0002934
     10.3000000      0.0002911
     10.3010000      0.0002924
     10.3020000      0.0002964
     10.3030000      0.0002891
     10.3040000      0.0002947
     10.3050000      0.0002942
     10.3060000      0.0002930
     10.3070000      0.0002934
     10.3080000      0.0002917
     10.3090000      0.0002929
     10.3100000      0.0002907
     10.3110000      0.0002973
     10.3120000      0.0002903
     10.3130000      0.0002929
     10.3140000      0.0002935
     10.3150000      0.0002903
     10.3160000      0.0002886
     10.3170000      0.0002913
     10.3180000      0.0002959
     10.3190000      0.0002940
     10.3200000      0.0002973
     10.3210000      0.0002959
     10.3220000      0.0002941
     10.3230000      0.0002921
     10.3240000      0.0002927
     10.3250000      0.0002929
     10.3260000      0.0002922
     10.3270000      0.0002907
     10.3280000      0.0002900
     10.3290000      0.0002885
     10.3300000      0.0002870
     10.3310000      0.0002918
     10.3320000      0.0002905
     10.3330000      0.0002954
     10.3340000      0.0002965
     10.3350000      0.0002947
     10.3360000      0.0002936
     10.3370000      0.0002927
     10.3380000      0.0002935
     10.3390000      0.0002946
     10.3400000      0.0002921
     10.3410000      0.0002957
     10.3420000      0.0002892
     10.3430000      0.0002911
     10.3440000      0.0002899
     10.3450000      0.0002900
     10.3460000      0.0002894
     10.3470000      0.0002919
     10.3480000      0.0002950
     10.3490000      0.0002900
     10.3500000      0.0002905
     10.3510000      0.0002882
     10.3520000      0.0002899
     10.3530000      0.0002936
     10.3540000      0.0002925
     10.3550000      0.0002936
     10.3560000      0.0002920
     10.3570000      0.0002920
     10.3580000      0.0002927
     10.3590000      0.0002940
     10.3600000      0.0002931
     10.3610000      0.0002919
     10.3620000      0.0002922
     10.3630000      0.0002931
     10.3640000      0.0002896
     10.3650000      0.0002889
     10.3660000      0.0002934
     10.3670000      0.0002919
     10.3680000      0.0002930
     10.3690000      0.0002961
     10.3700000      0.0002948
     10.3710000      0.0002930
     10.3720000      0.0002926
     10.3730000      0.0002958
     10.3740000      0.0002934
     10.3750000      0.0002930
     10.3760000      0.0002934
     10.3770000      0.0002925
     10.3780000      0.0002950
     10.3790000      0.0002930
     10.3800000      0.0002925
     10.3810000      0.0002924
     10.3820000      0.0002920
     10.3830000      0.0002920
     10.3840000      0.0002931
     10.3850000      0.0002913
     10.3860000      0.0002917
     10.3870000      0.0002892
     10.3880000      0.0002884
     10.3890000      0.0002947
     10.3900000      0.0002931
     10.3910000      0.0002933
     10.3920000      0.0002921
     10.3930000      0.0002939
     10.3940000      0.0002910
     10.3950000      0.0002917
     10.3960000      0.0002933
     10.3970000      0.0002942
     10.3980000      0.0002940
     10.3990000      0.0002906
     10.4000000      0.0002908
     10.4010000      0.0002936
     10.4020000      0.0002950
     10.4030000      0.0002930
     10.4040000      0.0002959
     10.4050000      0.0002938
     10.4060000      0.0002973
     10.4070000      0.0002952
     10.4080000      0.0002905
     10.4090000      0.0002917
     10.4100000      0.0002955
     10.4110000      0.0002929
     10.4120000      0.0002917
     10.4130000      0.0002935
     10.4140000      0.0002910
     10.4150000      0.0002872
     10.4160000      0.0002901
     10.4170000      0.0002939
     10.4180000      0.0002949
     10.4190000      0.0002902
     10.4200000      0.0002945
     10.4210000      0.0002960
     10.4220000      0.0002947
     10.4230000      0.0002988
     10.4240000      0.0002968
     10.4250000      0.0002954
     10.4260000      0.0002959
     10.4270000      0.0002924
     10.4280000      0.0002885
     10.4290000      0.0002951
     10.4300000      0.0002953
     10.4310000      0.0002939
     10.4320000      0.0002898
     10.4330000      0.0002895
     10.4340000      0.0002917
     10.4350000      0.0002915
     10.4360000      0.0002913
     10.4370000      0.0002944
     10.4380000      0.0002923
     10.4390000      0.0002919
     10.4400000      0.0002911
     10.4410000      0.0002946
     10.4420000      0.0002938
     10.4430000      0.0002919
     10.4440000      0.0002899
     10.4450000      0.0002907
     10.4460000      0.0002862
     10.4470000      0.0002900
     10.4480000      0.0002909
     10.4490000      0.0002903
     10.4500000      0.0002912
     10.4510000      0.0002884
     10.4520000      0.0002932
     10.4530000      0.0002898
     10.4540000      0.0002932
     10.4550000      0.0002932
     10.4560000      0.0002953
     10.4570000      0.0002906
     10.4580000      0.0002955
     10.4590000      0.0002927
     10.4600000      0.0002893
     10.4610000      0.0002934
     10.4620000      0.0002939
     10.4630000      0.0002917
     10.4640000      0.0002910
     10.4650000      0.0002942
     10.4660000      0.0002958
     10.4670000      0.0002964
     10.4680000      0.0002939
     10.4690000      0.0002956
     10.4700000      0.0002914
     10.4710000      0.0002918
     10.4720000      0.0002911
     10.4730000      0.0002929
     10.4740000      0.0002895
     10.4750000      0.0002909
     10.4760000      0.0002899
     10.4770000      0.0002933
     10.4780000      0.0002944
     10.4790000      0.0002940
     10.4800000      0.0002932
     10.4810000      0.0002927
     10.4820000      0.0002938
     10.4830000      0.0002956
     10.4840000      0.0002905
     10.4850000      0.0002898
     10.4860000      0.0002935
     10.4870000      0.0002952
     10.4880000      0.0002958
     10.4890000      0.0002955
     10.4900000      0.0002941
     10.4910000      0.0002929
     10.4920000      0.0002935
     10.4930000      0.0002913
     10.4940000      0.0002930
     10.4950000      0.0002911
     10.4960000      0.0002879
     10.4970000      0.0002883
     10.4980000      0.0002883
     10.4990000      0.0002882
     10.5000000      0.0002914
     10.5010000      0.0002924
     10.5020000      0.0002934
     10.5030000      0.0002939
     10.5040000      0.0002944
     10.5050000      0.0002914
     10.5060000      0.0002932
     10.5070000      0.0002965
     10.5080000      0.0002926
     10.5090000      0.0002904
     10.5100000      0.0002924
     10.5110000      0.0002906
     10.5120000      0.0002922
     10.5130000      0.0002894
     10.5140000      0.0002905
     10.5150000      0.0002888
     10.5160000      0.0002907
     10.5170000      0.0002916
     10.5180000      0.0002932
     10.5190000      0.0002907
     10.5200000      0.0002929
     10.5210000      0.0002929
     10.5220000      0.0002914
     10.5230000      0.0002914
     10.5240000      0.0002917
     10.5250000      0.0002906
     10.5260000      0.0002881
     10.5270000      0.0002883
     10.5280000      0.0002845
     10.5290000      0.0002913
     10.5300000      0.0002927
     10.5310000      0.0002905
     10.5320000      0.0002913
     10.5330000      0.0002933
     10.5340000      0.0002940
     10.5350000      0.0002897
     10.5360000      0.0002942
     10.5370000      0.0002902
     10.5380000      0.0002926
     10.5390000      0.0002932
     10.5400000      0.0002929
     10.5410000      0.0002949
     10.5420000      0.0002930
     10.5430000      0.0002908
     10.5440000      0.0002900
     10.5450000      0.0002887
     10.5460000      0.0002903
     10.5470000      0.0002886
     10.5480000      0.0002904
     10.5490000      0.0002945
     10.5500000      0.0002967
     10.5510000      0.0002936
     10.5520000      0.0002981
     10.5530000      0.0002938
     10.5540000      0.0002915
     10.5550000      0.0002939
     10.5560000      0.0002929
     10.5570000      0.0002978
     10.5580000      0.0002949
     10.5590000      0.0002900
     10.5600000      0.0002957
     10.5610000      0.0002935
     10.5620000      0.0002928
     10.5630000      0.0002899
     10.5640000      0.0002912
     10.5650000      0.0002922
     10.5660000      0.0002932
     10.5670000      0.0002908
     10.5680000      0.0002880
     10.5690000      0.0002893
     10.5700000      0.0002856
     10.5710000      0.0002903
     10.5720000      0.0002907
     10.5730000      0.0002921
     10.5740000      0.0002909
     10.5750000      0.0002916
     10.5760000      0.0002960
     10.5770000      0.0002937
     10.5780000      0.0002926
     10.5790000      0.0002937
     10.5800000      0.0002954
     10.5810000      0.0002940
     10.5820000      0.0002891
     10.5830000      0.0002918
     10.5840000      0.0002938
     10.5850000      0.0002949
     10.5860000      0.0002913
     10.5870000      0.0002921
     10.5880000      0.0002937
     10.5890000      0.0002926
     10.5900000      0.0002910
     10.5910000      0.0002947
     10.5920000      0.0002922
     10.5930000      0.0002912
     10.5940000      0.0002876
     10.5950000      0.0002883
     10.5960000      0.0002898
     10.5970000      0.0002937
     10.5980000      0.0002937
     10.5990000      0.0002957
     10.6000000      0.0002945
     10.6010000      0.0002944
     10.6020000      0.0002936
     10.6030000      0.0002940
     10.6040000      0.0002991
     10.6050000      0.0002919
     10.6060000      0.0002909
     10.6070000      0.0002886
     10.6080000      0.0002918
     10.6090000      0.0002905
     10.6100000      0.0002922
     10.6110000      0.0002960
     10.6120000      0.0002949
     10.6130000      0.0002941
     10.6140000      0.0002941
     10.6150000      0.0002941
     10.6160000      0.0002952
     10.6170000      0.0002920
     10.6180000      0.0002915
     10.6190000      0.0002930
     10.6200000      0.0002923
     10.6210000      0.0002914
     10.6220000      0.0002904
     10.6230000      0.0002943
     10.6240000      0.0002952
     10.6250000      0.0002939
     10.6260000      0.0002907
     10.6270000      0.0002927
     10.6280000      0.0002942
     10.6290000      0.0002974
     10.6300000      0.0002934
     10.6310000      0.0002919
     10.6320000      0.0002936
     10.6330000      0.0002914
     10.6340000      0.0002915
     10.6350000      0.0002925
     10.6360000      0.0002920
     10.6370000      0.0002939
     10.6380000      0.0002930
     10.6390000      0.0002943
     10.6400000      0.0002897
     10.6410000      0.0002939
     10.6420000      0.0002910
     10.6430000      0.0002949
     10.6440000      0.0002933
     10.6450000      0.0002941
     10.6460000      0.0002906
     10.6470000      0.0002883
     10.6480000      0.0002907
     10.6490000      0.0002929
     10.6500000      0.0002909
     10.6510000      0.0002933
     10.6520000      0.0002946
     10.6530000      0.0002978
     10.6540000      0.0002921
     10.6550000      0.0002962
     10.6560000      0.0002961
     10.6570000      0.0002919
     10.6580000      0.0002926
     10.6590000      0.0002958
     10.6600000      0.0002943
     10.6610000      0.0002909
     10.6620000      0.0002905
     10.6630000      0.0002935
     10.6640000      0.0002911
     10.6650000      0.0002911
     10.6660000      0.0002916
     10.6670000      0.0002933
     10.6680000      0.0002914
     10.6690000      0.0002907
     10.6700000      0.0002944
     10.6710000      0.0002993
     10.6720000      0.0002926
     10.6730000      0.0002960
     10.6740000      0.0002904
     10.6750000      0.0002946
     10.6760000      0.0002950
     10.6770000      0.0002941
     10.6780000      0.0002920
     10.6790000      0.0002917
     10.6800000      0.0002868
     10.6810000      0.0002912
     10.6820000      0.0002972
     10.6830000      0.0003002
     10.6840000      0.0002925
     10.6850000      0.0002895
     10.6860000      0.0002917
     10.6870000      0.0002917
     10.6880000      0.0002921
     10.6890000      0.0002913
     10.6900000      0.0002913
     10.6910000      0.0002949
     10.6920000      0.0002932
     10.6930000      0.0002946
     10.6940000      0.0002914
     10.6950000      0.0002897
     10.6960000      0.0002910
     10.6970000      0.0002910
     10.6980000      0.0002930
     10.6990000      0.0002963
     10.7000000      0.0002923
     10.7010000      0.0002930
     10.7020000      0.0002894
     10.7030000      0.0002899
     10.7040000      0.0002911
     10.7050000      0.0002889
     10.7060000      0.0002922
     10.7070000      0.0002946
     10.7080000      0.0002951
     10.7090000      0.0002885
     10.7100000      0.0002914
     10.7110000      0.0002926
     10.7120000      0.0002912
     10.7130000      0.0002924
     10.7140000      0.0002907
     10.7150000      0.0002918
     10.7160000      0.0002925
     10.7170000      0.0002936
     10.7180000      0.0002926
     10.7190000      0.0002985
     10.7200000      0.0002937
     10.7210000      0.0002960
     10.7220000      0.0002996
     10.7230000      0.0002980
     10.7240000      0.0002956
     10.7250000      0.0002913
     10.7260000      0.0002902
     10.7270000      0.0002895
     10.7280000      0.0002946
     10.7290000      0.0002928
     10.7300000      0.0002941
     10.7310000      0.0002950
     10.7320000      0.0002923
     10.7330000      0.0002913
     10.7340000      0.0002957
     10.7350000      0.0002925
     10.7360000      0.0002941
     10.7370000      0.0002913
     10.7380000      0.0002903
     10.7390000      0.0002924
     10.7400000      0.0002947
     10.7410000      0.0002958
     10.7420000      0.0002920
     10.7430000      0.0002948
     10.7440000      0.0002908
     10.7450000      0.0002968
     10.7460000      0.0002971
     10.7470000      0.0002950
     10.7480000      0.0002917
     10.7490000      0.0002968
     10.7500000      0.0002950
     10.7510000      0.0002893
     10.7520000      0.0002874
     10.7530000      0.0002861
     10.7540000      0.0002901
     10.7550000      0.0002898
     10.7560000      0.0002906
     10.7570000      0.0002950
     10.7580000      0.0002936
     10.7590000      0.0002921
     10.7600000      0.0002894
     10.7610000      0.0002922
     10.7620000      0.0002909
     10.7630000      0.0002925
     10.7640000      0.0002887
     10.7650000      0.0002894
     10.7660000      0.0002893
     10.7670000      0.0002887
     10.7680000      0.0002877
     10.7690000      0.0002916
     10.7700000      0.0002952
     10.7710000      0.0002950
     10.7720000      0.0002885
     10.7730000      0.0002914
     10.7740000      0.0002952
     10.7750000      0.0002892
     10.7760000      0.0002918
     10.7770000      0.0002933
     10.7780000      0.0002892
     10.7790000      0.0002950
     10.7800000      0.0002924
     10.7810000      0.0002929
     10.7820000      0.0002944
     10.7830000      0.0002950
     10.7840000      0.0002955
     10.7850000      0.0002923
     10.7860000      0.0002944
     10.7870000      0.0002924
     10.7880000      0.0002916
     10.7890000      0.0002921
     10.7900000      0.0002908
     10.7910000      0.0002926
     10.7920000      0.0002946
     10.7930000      0.0002958
     10.7940000      0.0002910
     10.7950000      0.0002913
     10.7960000      0.0002886
     10.7970000      0.0002902
     10.7980000      0.0002937
     10.7990000      0.0002950
     10.8000000      0.0002942
     10.8010000      0.0002952
     10.8020000      0.0002966
     10.8030000      0.0002956
     10.8040000      0.0002922
     10.8050000      0.0002919
     10.8060000      0.0002930
     10.8070000      0.0002900
     10.8080000      0.0002969
     10.8090000      0.0002955
     10.8100000      0.0002935
     10.8110000      0.0002976
     10.8120000      0.0002924
     10.8130000      0.0002949
     10.8140000      0.0002947
     10.8150000      0.0002937
     10.8160000      0.0002936
     10.8170000      0.0002910
     10.8180000      0.0002942
     10.8190000      0.0002931
     10.8200000      0.0002912
     10.8210000      0.0002883
     10.8220000      0.0002925
     10.8230000      0.0002942
     10.8240000      0.0002954
     10.8250000      0.0002948
     10.8260000      0.0002932
     10.8270000      0.0002948
     10.8280000      0.0002949
     10.8290000      0.0002958
     10.8300000      0.0002937
     10.8310000      0.0002877
     10.8320000      0.0002928
     10.8330000      0.0002967
     10.8340000      0.0002958
     10.8350000      0.0002937
     10.8360000      0.0002928
     10.8370000      0.0002958
     10.8380000      0.0002915
     10.8390000      0.0002901
     10.8400000      0.0002937
     10.8410000      0.0002927
     10.8420000      0.0002921
     10.8430000      0.0002954
     10.8440000      0.0002899
     10.8450000      0.0002964
     10.8460000      0.0002906
     10.8470000      0.0002930
     10.8480000      0.0002939
     10.8490000      0.0002930
     10.8500000      0.0002963
     10.8510000      0.0002959
     10.8520000      0.0002927
     10.8530000      0.0002914
     10.8540000      0.0002945
     10.8550000      0.0002927
     10.8560000      0.0002924
     10.8570000      0.0002949
     10.8580000      0.0002961
     10.8590000      0.0002944
     10.8600000      0.0002948
     10.8610000      0.0002955
     10.8620000      0.0002935
     10.8630000      0.0002898
     10.8640000      0.0002934
     10.8650000      0.0002926
     10.8660000      0.0002950
     10.8670000      0.0002950
     10.8680000      0.0002950
     10.8690000      0.0002910
     10.8700000      0.0002934
     10.8710000      0.0002930
     10.8720000      0.0002931
     10.8730000      0.0002918
     10.8740000      0.0002936
     10.8750000      0.0002976
     10.8760000      0.0002981
     10.8770000      0.0002973
     10.8780000      0.0002949
     10.8790000      0.0002916
     10.8800000      0.0002930
     10.8810000      0.0002942
     10.8820000      0.0002944
     10.8830000      0.0002941
     10.8840000      0.0002964
     10.8850000      0.0002954
     10.8860000      0.0002952
     10.8870000      0.0002929
     10.8880000      0.0002970
     10.8890000      0.0002931
     10.8900000      0.0002965
     10.8910000      0.0002918
     10.8920000      0.0002944
     10.8930000      0.0002949
     10.8940000      0.0002906
     10.8950000      0.0002911
     10.8960000      0.0002950
     10.8970000      0.0002963
     10.8980000      0.0002936
     10.8990000      0.0002975
     10.9000000      0.0002892
     10.9010000      0.0002870
     10.9020000      0.0002939
     10.9030000      0.0002937
     10.9040000      0.0002888
     10.9050000      0.0002908
     10.9060000      0.0002932
     10.9070000      0.0002898
     10.9080000      0.0002931
     10.9090000      0.0002964
     10.9100000      0.0002920
     10.9110000      0.0002931
     10.9120000      0.0002906
     10.9130000      0.0002919
     10.9140000      0.0002946
     10.9150000      0.0002919
     10.9160000      0.0002963
     10.9170000      0.0002917
     10.9180000      0.0002941
     10.9190000      0.0002922
     10.9200000      0.0002944
     10.9210000      0.0002953
     10.9220000      0.0003001
     10.9230000      0.0002968
     10.9240000      0.0002963
     10.9250000      0.0002934
     10.9260000      0.0002972
     10.9270000      0.0002936
     10.9280000      0.0002947
     10.9290000      0.0003015
     10.9300000      0.0002997
     10.9310000      0.0002959
     10.9320000      0.0002974
     10.9330000      0.0002963
     10.9340000      0.0002980
     10.9350000      0.0002959
     10.9360000      0.0002917
     10.9370000      0.0002916
     10.9380000      0.0002890
     10.9390000      0.0002877
     10.9400000      0.0002917
     10.9410000      0.0002891
     10.9420000      0.0002907
     10.9430000      0.0002922
     10.9440000      0.0002907
     10.9450000      0.0002898
     10.9460000      0.0002929
     10.9470000      0.0002936
     10.9480000      0.0002945
     10.9490000      0.0002928
     10.9500000      0.0002936
     10.9510000      0.0002930
     10.9520000      0.0002918
     10.9530000      0.0002910
     10.9540000      0.0002912
     10.9550000      0.0002945
     10.9560000      0.0002938
     10.9570000      0.0002904
     10.9580000      0.0002927
     10.9590000      0.0002936
     10.9600000      0.0002918
     10.9610000      0.0002941
     10.9620000      0.0002953
     10.9630000      0.0002938
     10.9640000      0.0002916
     10.9650000      0.0002945
     10.9660000      0.0002923
     10.9670000      0.0002903
     10.9680000      0.0002948
     10.9690000      0.0002946
     10.9700000      0.0002904
     10.9710000      0.0002924
     10.9720000      0.0002934
     10.9730000      0.0002947
     10.9740000      0.0002948
     10.9750000      0.0002958
     10.9760000      0.0002930
     10.9770000      0.0002906
     10.9780000      0.0002911
     10.9790000      0.0002927
     10.9800000      0.0002917
     10.9810000      0.0002911
     10.9820000      0.0002921
     10.9830000      0.0002921
     10.9840000      0.0002919
     10.9850000      0.0002975
     10.9860000      0.0002916
     10.9870000      0.0002949
     10.9880000      0.0002946
     10.9890000      0.0002959
     10.9900000      0.0002939
     10.9910000      0.0002938
     10.9920000      0.0002920
     10.9930000      0.0002930
     10.9940000      0.0002915
     10.9950000      0.0002930
     10.9960000      0.0002908
     10.9970000      0.0002917
     10.9980000      0.0002914
     10.9990000      0.0002970
     11.0000000      0.0002978
     11.0010000      0.0002953
     11.0020000      0.0002959
     11.0030000      0.0002942
     11.0040000      0.0002931
     11.0050000      0.0002966
     11.0060000      0.0002927
     11.0070000      0.0002943
     11.0080000      0.0002948
     11.0090000      0.0002940
     11.0100000      0.0002944
     11.0110000      0.0002936
     11.0120000      0.0002930
     11.0130000      0.0002974
     11.0140000      0.0002956
     11.0150000      0.0002957
     11.0160000      0.0002968
     11.0170000      0.0002940
     11.0180000      0.0002971
     11.0190000      0.0002942
     11.0200000      0.0002920
     11.0210000      0.0002952
     11.0220000      0.0002930
     11.0230000      0.0002933
     11.0240000      0.0002946
     11.0250000      0.0002964
     11.0260000      0.0002966
     11.0270000      0.0002927
     11.0280000      0.0002907
     11.0290000      0.0002934
     11.0300000      0.0002960
     11.0310000      0.0002964
     11.0320000      0.0002932
     11.0330000      0.0002949
     11.0340000      0.0002911
     11.0350000      0.0002921
     11.0360000      0.0002976
     11.0370000      0.0002944
     11.0380000      0.0002931
     11.0390000      0.0002945
     11.0400000      0.0002962
     11.0410000      0.0002920
     11.0420000      0.0002911
     11.0430000      0.0002944
     11.0440000      0.0002965
     11.0450000      0.0002943
     11.0460000      0.0002916
     11.0470000      0.0002873
     11.0480000      0.0002917
     11.0490000      0.0002930
     11.0500000      0.0002923
     11.0510000      0.0002941
     11.0520000      0.0002933
     11.0530000      0.0002942
     11.0540000      0.0002936
     11.0550000      0.0002910
     11.0560000      0.0002912
     11.0570000      0.0002935
     11.0580000      0.0002900
     11.0590000      0.0002891
     11.0600000      0.0002939
     11.0610000      0.0002915
     11.0620000      0.0002934
     11.0630000      0.0002961
     11.0640000      0.0003001
     11.0650000      0.0002957
     11.0660000      0.0002915
     11.0670000      0.0002918
     11.0680000      0.0002939
     11.0690000      0.0002947
     11.0700000      0.0002956
     11.0710000      0.0002943
     11.0720000      0.0002954
     11.0730000      0.0002908
     11.0740000      0.0002890
     11.0750000      0.0002969
     11.0760000      0.0002935
     11.0770000      0.0002963
     11.0780000      0.0002946
     11.0790000      0.0002972
     11.0800000      0.0002944
     11.0810000      0.0002943
     11.0820000      0.0002977
     11.0830000      0.0002976
     11.0840000      0.0003001
     11.0850000      0.0002992
     11.0860000      0.0002918
     11.0870000      0.0002970
     11.0880000      0.0002971
     11.0890000      0.0002936
     11.0900000      0.0002951
     11.0910000      0.0002932
     11.0920000      0.0002939
     11.0930000      0.0002914
     11.0940000      0.0002952
     11.0950000      0.0002977
     11.0960000      0.0002968
     11.0970000      0.0002935
     11.0980000      0.0002901
     11.0990000      0.0002958
     11.1000000      0.0002933
     11.1010000      0.0002925
     11.1020000      0.0002900
     11.1030000      0.0002928
     11.1040000      0.0002914
     11.1050000      0.0002904
     11.1060000      0.0002942
     11.1070000      0.0002955
     11.1080000      0.0002954
     11.1090000      0.0002935
     11.1100000      0.0002918
     11.1110000      0.0002897
     11.1120000      0.0002927
     11.1130000      0.0002970
     11.1140000      0.0002956
     11.1150000      0.0002947
     11.1160000      0.0002974
     11.1170000      0.0002976
     11.1180000      0.0002934
     11.1190000      0.0002937
     11.1200000      0.0002937
     11.1210000      0.0002945
     11.1220000      0.0002948
     11.1230000      0.0002962
     11.1240000      0.0002945
     11.1250000      0.0002974
     11.1260000      0.0002934
     11.1270000      0.0002921
     11.1280000      0.0002932
     11.1290000      0.0002933
     11.1300000      0.0002925
     11.1310000      0.0002925
     11.1320000      0.0002923
     11.1330000      0.0002957
     11.1340000      0.0002969
     11.1350000      0.0002962
     11.1360000      0.0002931
     11.1370000      0.0002937
     11.1380000      0.0002887
     11.1390000      0.0002895
     11.1400000      0.0002971
     11.1410000      0.0002950
     11.1420000      0.0002930
     11.1430000      0.0003003
     11.1440000      0.0002966
     11.1450000      0.0002964
     11.1460000      0.0002936
     11.1470000      0.0002929
     11.1480000      0.0002901
     11.1490000      0.0002922
     11.1500000      0.0002901
     11.1510000      0.0002931
     11.1520000      0.0002880
     11.1530000      0.0002919
     11.1540000      0.0002903
     11.1550000      0.0002897
     11.1560000      0.0002930
     11.1570000      0.0002935
     11.1580000      0.0002897
     11.1590000      0.0002887
     11.1600000      0.0002919
     11.1610000      0.0002937
     11.1620000      0.0002922
     11.1630000      0.0002916
     11.1640000      0.0002950
     11.1650000      0.0002948
     11.1660000      0.0002909
     11.1670000      0.0002924
     11.1680000      0.0002921
     11.1690000      0.0002904
     11.1700000      0.0002923
     11.1710000      0.0002896
     11.1720000      0.0002927
     11.1730000      0.0002888
     11.1740000      0.0002932
     11.1750000      0.0002880
     11.1760000      0.0002913
     11.1770000      0.0002897
     11.1780000      0.0002916
     11.1790000      0.0002928
     11.1800000      0.0002911
     11.1810000      0.0002922
     11.1820000      0.0002943
     11.1830000      0.0002947
     11.1840000      0.0002974
     11.1850000      0.0002942
     11.1860000      0.0002951
     11.1870000      0.0002943
     11.1880000      0.0002935
     11.1890000      0.0002903
     11.1900000      0.0002901
     11.1910000      0.0002894
     11.1920000      0.0002897
     11.1930000      0.0002905
     11.1940000      0.0002900
     11.1950000      0.0002929
     11.1960000      0.0002911
     11.1970000      0.0002931
     11.1980000      0.0002896
     11.1990000      0.0002903
     11.2000000      0.0002913
     11.2010000      0.0002937
     11.2020000      0.0002962
     11.2030000      0.0002962
     11.2040000      0.0002921
     11.2050000      0.0002934
     11.2060000      0.0002939
     11.2070000      0.0002875
     11.2080000      0.0002931
     11.2090000      0.0002909
     11.2100000      0.0002939
     11.2110000      0.0002963
     11.2120000      0.0002929
     11.2130000      0.0002923
     11.2140000      0.0002949
     11.2150000      0.0002928
     11.2160000      0.0002936
     11.2170000      0.0002953
     11.2180000      0.0002947
     11.2190000      0.0002923
     11.2200000      0.0002944
     11.2210000      0.0002928
     11.2220000      0.0002931
     11.2230000      0.0002966
     11.2240000      0.0002968
     11.2250000      0.0002929
     11.2260000      0.0002942
     11.2270000      0.0002938
     11.2280000      0.0002951
     11.2290000      0.0002953
     11.2300000      0.0002961
     11.2310000      0.0002952
     11.2320000      0.0002906
     11.2330000      0.0002946
     11.2340000      0.0002982
     11.2350000      0.0002966
     11.2360000      0.0002920
     11.2370000      0.0002950
     11.2380000      0.0002988
     11.2390000      0.0002928
     11.2400000      0.0002946
     11.2410000      0.0002942
     11.2420000      0.0002908
     11.2430000      0.0002889
     11.2440000      0.0002941
     11.2450000      0.0002935
     11.2460000      0.0002933
     11.2470000      0.0002933
     11.2480000      0.0002975
     11.2490000      0.0002966
     11.2500000      0.0002953
     11.2510000      0.0002902
     11.2520000      0.0002943
     11.2530000      0.0002943
     11.2540000      0.0002915
     11.2550000      0.0002951
     11.2560000      0.0002936
     11.2570000      0.0002894
     11.2580000      0.0002943
     11.2590000      0.0002924
     11.2600000      0.0002903
     11.2610000      0.0002923
     11.2620000      0.0002933
     11.2630000      0.0002950
     11.2640000      0.0002901
     11.2650000      0.0002932
     11.2660000      0.0002911
     11.2670000      0.0002900
     11.2680000      0.0002925
     11.2690000      0.0002955
     11.2700000      0.0002942
     11.2710000      0.0002911
     11.2720000      0.0002887
     11.2730000      0.0002929
     11.2740000      0.0002924
     11.2750000      0.0002958
     11.2760000      0.0002922
     11.2770000      0.0002972
     11.2780000      0.0002973
     11.2790000      0.0002944
     11.2800000      0.0002930
     11.2810000      0.0002891
     11.2820000      0.0002957
     11.2830000      0.0002930
     11.2840000      0.0002959
     11.2850000      0.0002960
     11.2860000      0.0002961
     11.2870000      0.0002993
     11.2880000      0.0002956
     11.2890000      0.0002952
     11.2900000      0.0002961
     11.2910000      0.0002960
     11.2920000      0.0002971
     11.2930000      0.0002916
     11.2940000      0.0002909
     11.2950000      0.0002911
     11.2960000      0.0002898
     11.2970000      0.0002922
     11.2980000      0.0002896
     11.2990000      0.0002924
     11.3000000      0.0002944
     11.3010000      0.0002957
     11.3020000      0.0002927
     11.3030000      0.0002919
     11.3040000      0.0002907
     11.3050000      0.0002893
     11.3060000      0.0002921
     11.3070000      0.0002906
     11.3080000      0.0002895
     11.3090000      0.0002920
     11.3100000      0.0002919
     11.3110000      0.0002944
     11.3120000      0.0002912
     11.3130000      0.0002881
     11.3140000      0.0002933
     11.3150000      0.0002910
     11.3160000      0.0002919
     11.3170000      0.0002964
     11.3180000      0.0002969
     11.3190000      0.0002990
     11.3200000      0.0002977
     11.3210000      0.0002955
     11.3220000      0.0002967
     11.3230000      0.0002937
     11.3240000      0.0002932
     11.3250000      0.0002913
     11.3260000      0.0002893
     11.3270000      0.0002922
     11.3280000      0.0002956
     11.3290000      0.0002970
     11.3300000      0.0002896
     11.3310000      0.0002894
     11.3320000      0.0002959
     11.3330000      0.0002928
     11.3340000      0.0002934
     11.3350000      0.0002936
     11.3360000      0.0002936
     11.3370000      0.0002954
     11.3380000      0.0002925
     11.3390000      0.0002892
     11.3400000      0.0002902
     11.3410000      0.0002919
     11.3420000      0.0002910
     11.3430000      0.0002923
     11.3440000      0.0002927
     11.3450000      0.0002925
     11.3460000      0.0002920
     11.3470000      0.0002946
     11.3480000      0.0002953
     11.3490000      0.0002930
     11.3500000      0.0002980
     11.3510000      0.0002988
     11.3520000      0.0002966
     11.3530000      0.0002927
     11.3540000      0.0002941
     11.3550000      0.0002934
     11.3560000      0.0002880
     11.3570000      0.0002895
     11.3580000      0.0002902
     11.3590000      0.0002883
     11.3600000      0.0002917
     11.3610000      0.0002921
     11.3620000      0.0002909
     11.3630000      0.0002928
     11.3640000      0.0002961
     11.3650000      0.0002994
     11.3660000      0.0002986
     11.3670000      0.0002940
     11.3680000      0.0002940
     11.3690000      0.0002911
     11.3700000      0.0002918
     11.3710000      0.0002931
     11.3720000      0.0002939
     11.3730000      0.0002994
     11.3740000      0.0002971
     11.3750000      0.0002948
     11.3760000      0.0002947
     11.3770000      0.0002969
     11.3780000      0.0002955
     11.3790000      0.0002948
     11.3800000      0.0002924
     11.3810000      0.0002940
     11.3820000      0.0002937
     11.3830000      0.0002942
     11.3840000      0.0002947
     11.3850000      0.0002912
     11.3860000      0.0002977
     11.3870000      0.0002975
     11.3880000      0.0002960
     11.3890000      0.0002951
     11.3900000      0.0002937
     11.3910000      0.0002933
     11.3920000      0.0002975
     11.3930000      0.0002896
     11.3940000      0.0002950
     11.3950000      0.0002948
     11.3960000      0.0002961
     11.3970000      0.0002961
     11.3980000      0.0002965
     11.3990000      0.0002937
     11.4000000      0.0002928
     11.4010000      0.0002891
     11.4020000      0.0002906
     11.4030000      0.0002982
     11.4040000      0.0002940
     11.4050000      0.0002944
     11.4060000      0.0002921
     11.4070000      0.0002952
     11.4080000      0.0002940
     11.4090000      0.0002909
     11.4100000      0.0002918
     11.4110000      0.0002911
     11.4120000      0.0002945
     11.4130000      0.0002973
     11.4140000      0.0002947
     11.4150000      0.0003022
     11.4160000      0.0002975
     11.4170000      0.0002950
     11.4180000      0.0002986
     11.4190000      0.0002956
     11.4200000      0.0002923
     11.4210000      0.0002911
     11.4220000      0.0002928
     11.4230000      0.0002928
     11.4240000      0.0002908
     11.4250000      0.0002967
     11.4260000      0.0002960
     11.4270000      0.0002952
     11.4280000      0.0002928
     11.4290000      0.0002984
     11.4300000      0.0002941
     11.4310000      0.0002917
     11.4320000      0.0002931
     11.4330000      0.0002897
     11.4340000      0.0002941
     11.4350000      0.0002926
     11.4360000      0.0002939
     11.4370000      0.0002950
     11.4380000      0.0002966
     11.4390000      0.0002930
     11.4400000      0.0002943
     11.4410000      0.0002955
     11.4420000      0.0002921
     11.4430000      0.0002914
     11.4440000      0.0002956
     11.4450000      0.0002926
     11.4460000      0.0002938
     11.4470000      0.0002960
     11.4480000      0.0002914
     11.4490000      0.0002919
     11.4500000      0.0002923
     11.4510000      0.0002912
     11.4520000      0.0002911
     11.4530000      0.0002908
     11.4540000      0.0002913
     11.4550000      0.0002888
     11.4560000      0.0002901
     11.4570000      0.0002911
     11.4580000      0.0002955
     11.4590000      0.0002951
     11.4600000      0.0002917
     11.4610000      0.0002942
     11.4620000      0.0002946
     11.4630000      0.0002913
     11.4640000      0.0002911
     11.4650000      0.0002947
     11.4660000      0.0002932
     11.4670000      0.0002939
     11.4680000      0.0002925
     11.4690000      0.0002938
     11.4700000      0.0002925
     11.4710000      0.0002931
     11.4720000      0.0002930
     11.4730000      0.0002936
     11.4740000      0.0002976
     11.4750000      0.0002990
     11.4760000      0.0002922
     11.4770000      0.0002902
     11.4780000      0.0002936
     11.4790000      0.0002970
     11.4800000      0.0002953
     11.4810000      0.0002930
     11.4820000      0.0002954
     11.4830000      0.0002952
     11.4840000      0.0002941
     11.4850000      0.0002935
     11.4860000      0.0002952
     11.4870000      0.0002976
     11.4880000      0.0002914
     11.4890000      0.0002971
     11.4900000      0.0002963
     11.4910000      0.0002974
     11.4920000      0.0002986
     11.4930000      0.0002953
     11.4940000      0.0002942
     11.4950000      0.0002955
     11.4960000      0.0002930
     11.4970000      0.0002939
     11.4980000      0.0003004
     11.4990000      0.0002943
     11.5000000      0.0002908
     11.5010000      0.0002930
     11.5020000      0.0002901
     11.5030000      0.0002871
     11.5040000      0.0002911
     11.5050000      0.0002923
     11.5060000      0.0002938
     11.5070000      0.0002943
     11.5080000      0.0002951
     11.5090000      0.0002924
     11.5100000      0.0002897
     11.5110000      0.0002896
     11.5120000      0.0002945
     11.5130000      0.0002939
     11.5140000      0.0002944
     11.5150000      0.0002947
     11.5160000      0.0002920
     11.5170000      0.0002895
     11.5180000      0.0002872
     11.5190000      0.0002903
     11.5200000      0.0002900
     11.5210000      0.0002953
     11.5220000      0.0002925
     11.5230000      0.0002938
     11.5240000      0.0002932
     11.5250000      0.0002945
     11.5260000      0.0002978
     11.5270000      0.0002955
     11.5280000      0.0002947
     11.5290000      0.0002940
     11.5300000      0.0002935
     11.5310000      0.0002946
     11.5320000      0.0002980
     11.5330000      0.0002977
     11.5340000      0.0003014
     11.5350000      0.0002972
     11.5360000      0.0002962
     11.5370000      0.0002957
     11.5380000      0.0002923
     11.5390000      0.0002926
     11.5400000      0.0002900
     11.5410000      0.0002923
     11.5420000      0.0002927
     11.5430000      0.0002923
     11.5440000      0.0002927
     11.5450000      0.0002929
     11.5460000      0.0002931
     11.5470000      0.0002944
     11.5480000      0.0002913
     11.5490000      0.0002911
     11.5500000      0.0002965
     11.5510000      0.0002961
     11.5520000      0.0002909
     11.5530000      0.0002938
     11.5540000      0.0002940
     11.5550000      0.0002952
     11.5560000      0.0002954
     11.5570000      0.0002938
     11.5580000      0.0002947
     11.5590000      0.0002902
     11.5600000      0.0002902
     11.5610000      0.0002926
     11.5620000      0.0002914
     11.5630000      0.0002927
     11.5640000      0.0002919
     11.5650000      0.0002944
     11.5660000      0.0002938
     11.5670000      0.0002890
     11.5680000      0.0002934
     11.5690000      0.0002914
     11.5700000      0.0002920
     11.5710000      0.0002972
     11.5720000      0.0002930
     11.5730000      0.0002951
     11.5740000      0.0002956
     11.5750000      0.0002937
     11.5760000      0.0002946
     11.5770000      0.0002961
     11.5780000      0.0002935
     11.5790000      0.0002937
     11.5800000      0.0002932
     11.5810000      0.0002903
     11.5820000      0.0002927
     11.5830000      0.0002937
     11.5840000      0.0002921
     11.5850000      0.0002925
     11.5860000      0.0002941
     11.5870000      0.0002927
     11.5880000      0.0002945
     11.5890000      0.0002971
     11.5900000      0.0002984
     11.5910000      0.0002965
     11.5920000      0.0002916
     11.5930000      0.0002932
     11.5940000      0.0002884
     11.5950000      0.0002898
     11.5960000      0.0002921
     11.5970000      0.0002959
     11.5980000      0.0002963
     11.5990000      0.0002955
     11.6000000      0.0002922
     11.6010000      0.0002945
     11.6020000      0.0002910
     11.6030000      0.0002931
     11.6040000      0.0002932
     11.6050000      0.0002943
     11.6060000      0.0002938
     11.6070000      0.0002965
     11.6080000      0.0002949
     11.6090000      0.0002926
     11.6100000      0.0002923
     11.6110000      0.0002931
     11.6120000      0.0002921
     11.6130000      0.0002884
     11.6140000      0.0002936
     11.6150000      0.0002914
     11.6160000      0.0002950
     11.6170000      0.0002916
     11.6180000      0.0002957
     11.6190000      0.0002933
     11.6200000      0.0002926
     11.6210000      0.0002929
     11.6220000      0.0002935
     11.6230000      0.0002958
     11.6240000      0.0002981
     11.6250000      0.0002962
     11.6260000      0.0002919
     11.6270000      0.0002927
     11.6280000      0.0002899
     11.6290000      0.0002889
     11.6300000      0.0002915
     11.6310000      0.0002924
     11.6320000      0.0002941
     11.6330000      0.0002917
     11.6340000      0.0002921
     11.6350000      0.0002899
     11.6360000      0.0002922
     11.6370000      0.0002921
     11.6380000      0.0002930
     11.6390000      0.0002956
     11.6400000      0.0002893
     11.6410000      0.0002935
     11.6420000      0.0002914
     11.6430000      0.0002954
     11.6440000      0.0002950
     11.6450000      0.0002945
     11.6460000      0.0002911
     11.6470000      0.0002946
     11.6480000      0.0002915
     11.6490000      0.0002970
     11.6500000      0.0002965
     11.6510000      0.0002959
     11.6520000      0.0002920
     11.6530000      0.0002906
     11.6540000      0.0002982
     11.6550000      0.0002927
     11.6560000      0.0002948
     11.6570000      0.0002898
     11.6580000      0.0002890
     11.6590000      0.0002935
     11.6600000      0.0002913
     11.6610000      0.0002920
     11.6620000      0.0002907
     11.6630000      0.0002948
     11.6640000      0.0002988
     11.6650000      0.0002967
     11.6660000      0.0002914
     11.6670000      0.0002933
     11.6680000      0.0002927
     11.6690000      0.0002917
     11.6700000      0.0002932
     11.6710000      0.0002955
     11.6720000      0.0002922
     11.6730000      0.0002946
     11.6740000      0.0002934
     11.6750000      0.0002897
     11.6760000      0.0002923
     11.6770000      0.0002917
     11.6780000      0.0002903
     11.6790000      0.0002940
     11.6800000      0.0002925
     11.6810000      0.0002928
     11.6820000      0.0002946
     11.6830000      0.0002987
     11.6840000      0.0002944
     11.6850000      0.0002915
     11.6860000      0.0002934
     11.6870000      0.0002928
     11.6880000      0.0002944
     11.6890000      0.0002921
     11.6900000      0.0002906
     11.6910000      0.0002909
     11.6920000      0.0002930
     11.6930000      0.0002955
     11.6940000      0.0002941
     11.6950000      0.0002948
     11.6960000      0.0002949
     11.6970000      0.0002888
     11.6980000      0.0002888
     11.6990000      0.0002900
     11.7000000      0.0002925
     11.7010000      0.0002927
     11.7020000      0.0002917
     11.7030000      0.0002939
     11.7040000      0.0002922
     11.7050000      0.0002968
     11.7060000      0.0002968
     11.7070000      0.0002931
     11.7080000      0.0002925
     11.7090000      0.0002900
     11.7100000      0.0002911
     11.7110000      0.0002906
     11.7120000      0.0002923
     11.7130000      0.0002919
     11.7140000      0.0002943
     11.7150000      0.0002953
     11.7160000      0.0002950
     11.7170000      0.0002933
     11.7180000      0.0002953
     11.7190000      0.0002968
     11.7200000      0.0002917
     11.7210000      0.0002919
     11.7220000      0.0002915
     11.7230000      0.0002970
     11.7240000      0.0002968
     11.7250000      0.0002918
     11.7260000      0.0002925
     11.7270000      0.0002891
     11.7280000      0.0002927
     11.7290000      0.0002929
     11.7300000      0.0002955
     11.7310000      0.0002938
     11.7320000      0.0002945
     11.7330000      0.0002948
     11.7340000      0.0002913
     11.7350000      0.0002956
     11.7360000      0.0002933
     11.7370000      0.0002924
     11.7380000      0.0002909
     11.7390000      0.0002938
     11.7400000      0.0002938
     11.7410000      0.0002966
     11.7420000      0.0002936
     11.7430000      0.0002931
     11.7440000      0.0002940
     11.7450000      0.0002944
     11.7460000      0.0002957
     11.7470000      0.0002955
     11.7480000      0.0002970
     11.7490000      0.0002941
     11.7500000      0.0002895
     11.7510000      0.0002901
     11.7520000      0.0002904
     11.7530000      0.0002925
     11.7540000      0.0002934
     11.7550000      0.0002935
     11.7560000      0.0002947
     11.7570000      0.0002938
     11.7580000      0.0002922
     11.7590000      0.0002948
     11.7600000      0.0002917
     11.7610000      0.0002956
     11.7620000      0.0003000
     11.7630000      0.0002965
     11.7640000      0.0002939
     11.7650000      0.0002965
     11.7660000      0.0002967
     11.7670000      0.0002971
     11.7680000      0.0002948
     11.7690000      0.0002897
     11.7700000      0.0002878
     11.7710000      0.0002923
     11.7720000      0.0002930
     11.7730000      0.0002941
     11.7740000      0.0002945
     11.7750000      0.0002928
     11.7760000      0.0002992
     11.7770000      0.0002935
     11.7780000      0.0002957
     11.7790000      0.0002908
     11.7800000      0.0002920
     11.7810000      0.0002912
     11.7820000      0.0002892
     11.7830000      0.0002942
     11.7840000      0.0002909
     11.7850000      0.0002961
     11.7860000      0.0002961
     11.7870000      0.0002936
     11.7880000      0.0002961
     11.7890000      0.0002940
     11.7900000      0.0002911
     11.7910000      0.0002926
     11.7920000      0.0002944
     11.7930000      0.0002948
     11.7940000      0.0002974
     11.7950000      0.0002962
     11.7960000      0.0002942
     11.7970000      0.0003003
     11.7980000      0.0002942
     11.7990000      0.0002925
     11.8000000      0.0002950
     11.8010000      0.0002963
     11.8020000      0.0002973
     11.8030000      0.0003001
     11.8040000      0.0002945
     11.8050000      0.0002928
     11.8060000      0.0002928
     11.8070000      0.0002970
     11.8080000      0.0002976
     11.8090000      0.0002911
     11.8100000      0.0002933
     11.8110000      0.0002936
     11.8120000      0.0002958
     11.8130000      0.0002947
     11.8140000      0.0002954
     11.8150000      0.0002965
     11.8160000      0.0002947
     11.8170000      0.0002948
     11.8180000      0.0002948
     11.8190000      0.0002941
     11.8200000      0.0002926
     11.8210000      0.0002967
     11.8220000      0.0002901
     11.8230000      0.0002930
     11.8240000      0.0002946
     11.8250000      0.0002952
     11.8260000      0.0002942
     11.8270000      0.0002949
     11.8280000      0.0002941
     11.8290000      0.0002934
     11.8300000      0.0002932
     11.8310000      0.0002953
     11.8320000      0.0002866
     11.8330000      0.0002889
     11.8340000      0.0002919
     11.8350000      0.0002967
     11.8360000      0.0002958
     11.8370000      0.0002921
     11.8380000      0.0002905
     11.8390000      0.0002908
     11.8400000      0.0002953
     11.8410000      0.0002910
     11.8420000      0.0002922
     11.8430000      0.0002937
     11.8440000      0.0002936
     11.8450000      0.0002914
     11.8460000      0.0002929
     11.8470000      0.0002961
     11.8480000      0.0002966
     11.8490000      0.0002961
     11.8500000      0.0002905
     11.8510000      0.0002936
     11.8520000      0.0002919
     11.8530000      0.0002950
     11.8540000      0.0002941
     11.8550000      0.0002944
     11.8560000      0.0002915
     11.8570000      0.0002943
     11.8580000      0.0002956
     11.8590000      0.0002970
     11.8600000      0.0002915
     11.8610000      0.0002929
     11.8620000      0.0002968
     11.8630000      0.0002960
     11.8640000      0.0002916
     11.8650000      0.0002958
     11.8660000      0.0002981
     11.8670000      0.0002944
     11.8680000      0.0002911
     11.8690000      0.0002909
     11.8700000      0.0002952
     11.8710000      0.0002948
     11.8720000      0.0002977
     11.8730000      0.0002986
     11.8740000      0.0002951
     11.8750000      0.0002947
     11.8760000      0.0002941
     11.8770000      0.0002920
     11.8780000      0.0002964
     11.8790000      0.0002945
     11.8800000      0.0002944
     11.8810000      0.0002954
     11.8820000      0.0002949
     11.8830000      0.0002920
     11.8840000      0.0002924
     11.8850000      0.0002932
     11.8860000      0.0002927
     11.8870000      0.0002922
     11.8880000      0.0002934
     11.8890000      0.0002936
     11.8900000      0.0002926
     11.8910000      0.0002933
     11.8920000      0.0002933
     11.8930000      0.0002935
     11.8940000      0.0002942
     11.8950000      0.0002922
     11.8960000      0.0002952
     11.8970000      0.0002967
     11.8980000      0.0002954
     11.8990000      0.0002952
     11.9000000      0.0002910
     11.9010000      0.0002955
     11.9020000      0.0002957
     11.9030000      0.0002949
     11.9040000      0.0002935
     11.9050000      0.0002929
     11.9060000      0.0003017
     11.9070000      0.0002944
     11.9080000      0.0002979
     11.9090000      0.0002968
     11.9100000      0.0003009
     11.9110000      0.0002946
     11.9120000      0.0002968
     11.9130000      0.0002937
     11.9140000      0.0002921
     11.9150000      0.0002958
     11.9160000      0.0002928
     11.9170000      0.0002922
     11.9180000      0.0002930
     11.9190000      0.0002925
     11.9200000      0.0002956
     11.9210000      0.0002922
     11.9220000      0.0002953
     11.9230000      0.0002933
     11.9240000      0.0002954
     11.9250000      0.0002949
     11.9260000      0.0002948
     11.9270000      0.0002960
     11.9280000      0.0002958
     11.9290000      0.0002967
     11.9300000      0.0002973
     11.9310000      0.0002920
     11.9320000      0.0002927
     11.9330000      0.0002939
     11.9340000      0.0002881
     11.9350000      0.0002893
     11.9360000      0.0002905
     11.9370000      0.0002902
     11.9380000      0.0002920
     11.9390000      0.0002959
     11.9400000      0.0002908
     11.9410000      0.0002939
     11.9420000      0.0002932
     11.9430000      0.0002909
     11.9440000      0.0002933
     11.9450000      0.0002963
     11.9460000      0.0002994
     11.9470000      0.0002974
     11.9480000      0.0002928
     11.9490000      0.0002914
     11.9500000      0.0002913
     11.9510000      0.0002970
     11.9520000      0.0003001
     11.9530000      0.0002982
     11.9540000      0.0002967
     11.9550000      0.0002958
     11.9560000      0.0002931
     11.9570000      0.0002932
     11.9580000      0.0002964
     11.9590000      0.0002955
     11.9600000      0.0002985
     11.9610000      0.0002922
     11.9620000      0.0002890
     11.9630000      0.0002932
     11.9640000      0.0002944
     11.9650000      0.0002911
     11.9660000      0.0002925
     11.9670000      0.0002954
     11.9680000      0.0002942
     11.9690000      0.0002919
     11.9700000      0.0002937
     11.9710000      0.0002977
     11.9720000      0.0002951
     11.9730000      0.0002942
     11.9740000      0.0002946
     11.9750000      0.0002964
     11.9760000      0.0002944
     11.9770000      0.0002970
     11.9780000      0.0002965
     11.9790000      0.0002937
     11.9800000      0.0002935
     11.9810000      0.0002929
     11.9820000      0.0002921
     11.9830000      0.0002905
     11.9840000      0.0002954
     11.9850000      0.0002975
     11.9860000      0.0002969
     11.9870000      0.0002946
     11.9880000      0.0002920
     11.9890000      0.0002894
     11.9900000      0.0002944
     11.9910000      0.0003001
     11.9920000      0.0002979
     11.9930000      0.0002955
     11.9940000      0.0002933
     11.9950000      0.0002913
     11.9960000      0.0002929
     11.9970000      0.0002924
     11.9980000      0.0002950
     11.9990000      0.0002903
     12.0000000      0.0002920
     12.0010000      0.0002916
     12.0020000      0.0002919
     12.0030000      0.0002926
     12.0040000      0.0002931
     12.0050000      0.0002939
     12.0060000      0.0002999
     12.0070000      0.0003010
     12.0080000      0.0002990
     12.0090000      0.0002955
     12.0100000      0.0002925
     12.0110000      0.0002977
     12.0120000      0.0002942
     12.0130000      0.0002989
     12.0140000      0.0003010
     12.0150000      0.0002946
     12.0160000      0.0002945
     12.0170000      0.0002937
     12.0180000      0.0002957
     12.0190000      0.0002978
     12.0200000      0.0002947
     12.0210000      0.0002918
     12.0220000      0.0002946
     12.0230000      0.0002990
     12.0240000      0.0002946
     12.0250000      0.0002955
     12.0260000      0.0002914
     12.0270000      0.0002900
     12.0280000      0.0002903
     12.0290000      0.0002899
     12.0300000      0.0002905
     12.0310000      0.0002873
     12.0320000      0.0002938
     12.0330000      0.0002964
     12.0340000      0.0002981
     12.0350000      0.0002978
     12.0360000      0.0002985
     12.0370000      0.0002940
     12.0380000      0.0002967
     12.0390000      0.0002950
     12.0400000      0.0002984
     12.0410000      0.0003023
     12.0420000      0.0002984
     12.0430000      0.0002960
     12.0440000      0.0002961
     12.0450000      0.0002947
     12.0460000      0.0002994
     12.0470000      0.0002961
     12.0480000      0.0002954
     12.0490000      0.0002962
     12.0500000      0.0002963
     12.0510000      0.0002955
     12.0520000      0.0002965
     12.0530000      0.0002966
     12.0540000      0.0002948
     12.0550000      0.0002927
     12.0560000      0.0002913
     12.0570000      0.0002909
     12.0580000      0.0002948
     12.0590000      0.0002940
     12.0600000      0.0002940
     12.0610000      0.0002953
     12.0620000      0.0002954
     12.0630000      0.0002962
     12.0640000      0.0002976
     12.0650000      0.0002951
     12.0660000      0.0002925
     12.0670000      0.0002922
     12.0680000      0.0002932
     12.0690000      0.0002974
     12.0700000      0.0002941
     12.0710000      0.0002924
     12.0720000      0.0002917
     12.0730000      0.0002912
     12.0740000      0.0002927
     12.0750000      0.0002940
     12.0760000      0.0002927
     12.0770000      0.0002904
     12.0780000      0.0002939
     12.0790000      0.0002960
     12.0800000      0.0002925
     12.0810000      0.0002968
     12.0820000      0.0002934
     12.0830000      0.0002942
     12.0840000      0.0002917
     12.0850000      0.0002914
     12.0860000      0.0002931
     12.0870000      0.0002902
     12.0880000      0.0002923
     12.0890000      0.0002956
     12.0900000      0.0002986
     12.0910000      0.0002983
     12.0920000      0.0002993
     12.0930000      0.0002945
     12.0940000      0.0002939
     12.0950000      0.0002910
     12.0960000      0.0002963
     12.0970000      0.0002944
     12.0980000      0.0002980
     12.0990000      0.0002986
     12.1000000      0.0002942
     12.1010000      0.0002924
     12.1020000      0.0002972
     12.1030000      0.0002968
     12.1040000      0.0002956
     12.1050000      0.0002902
     12.1060000      0.0002931
     12.1070000      0.0002895
     12.1080000      0.0002950
     12.1090000      0.0002925
     12.1100000      0.0002933
     12.1110000      0.0002928
     12.1120000      0.0002950
     12.1130000      0.0002946
     12.1140000      0.0002931
     12.1150000      0.0002884
     12.1160000      0.0002911
     12.1170000      0.0002911
     12.1180000      0.0002931
     12.1190000      0.0002929
     12.1200000      0.0002936
     12.1210000      0.0002952
     12.1220000      0.0002925
     12.1230000      0.0002943
     12.1240000      0.0002930
     12.1250000      0.0002916
     12.1260000      0.0002944
     12.1270000      0.0002942
     12.1280000      0.0002974
     12.1290000      0.0002973
     12.1300000      0.0002886
     12.1310000      0.0002912
     12.1320000      0.0002921
     12.1330000      0.0002972
     12.1340000      0.0002951
     12.1350000      0.0002926
     12.1360000      0.0002918
     12.1370000      0.0002923
     12.1380000      0.0002932
     12.1390000      0.0002957
     12.1400000      0.0002916
     12.1410000      0.0002951
     12.1420000      0.0002928
     12.1430000      0.0002897
     12.1440000      0.0002901
     12.1450000      0.0002904
     12.1460000      0.0002919
     12.1470000      0.0002912
     12.1480000      0.0002935
     12.1490000      0.0002932
     12.1500000      0.0002968
     12.1510000      0.0002961
     12.1520000      0.0002971
     12.1530000      0.0002896
     12.1540000      0.0002946
     12.1550000      0.0002930
     12.1560000      0.0002890
     12.1570000      0.0002892
     12.1580000      0.0002911
     12.1590000      0.0002942
     12.1600000      0.0002937
     12.1610000      0.0002910
     12.1620000      0.0002930
     12.1630000      0.0002911
     12.1640000      0.0002919
     12.1650000      0.0002907
     12.1660000      0.0002907
     12.1670000      0.0002912
     12.1680000      0.0002911
     12.1690000      0.0002907
     12.1700000      0.0002943
     12.1710000      0.0002936
     12.1720000      0.0002950
     12.1730000      0.0002930
     12.1740000      0.0002946
     12.1750000      0.0002945
     12.1760000      0.0002913
     12.1770000      0.0002986
     12.1780000      0.0002940
     12.1790000      0.0002911
     12.1800000      0.0002942
     12.1810000      0.0002972
     12.1820000      0.0002966
     12.1830000      0.0002975
     12.1840000      0.0002949
     12.1850000      0.0002965
     12.1860000      0.0002948
     12.1870000      0.0002936
     12.1880000      0.0002943
     12.1890000      0.0002951
     12.1900000      0.0002922
     12.1910000      0.0002916
     12.1920000      0.0002896
     12.1930000      0.0002945
     12.1940000      0.0002953
     12.1950000      0.0002970
     12.1960000      0.0002972
     12.1970000      0.0002972
     12.1980000      0.0002977
     12.1990000      0.0003001
     12.2000000      0.0002996
     12.2010000      0.0002944
     12.2020000      0.0002950
     12.2030000      0.0002938
     12.2040000      0.0002882
     12.2050000      0.0002943
     12.2060000      0.0002984
     12.2070000      0.0002987
     12.2080000      0.0002950
     12.2090000      0.0002922
     12.2100000      0.0002950
     12.2110000      0.0002946
     12.2120000      0.0002937
     12.2130000      0.0002925
     12.2140000      0.0002988
     12.2150000      0.0002946
     12.2160000      0.0002930
     12.2170000      0.0002963
     12.2180000      0.0002939
     12.2190000      0.0002912
     12.2200000      0.0002905
     12.2210000      0.0002934
     12.2220000      0.0002951
     12.2230000      0.0002981
     12.2240000      0.0002987
     12.2250000      0.0002935
     12.2260000      0.0002931
     12.2270000      0.0002955
     12.2280000      0.0002949
     12.2290000      0.0002977
     12.2300000      0.0002954
     12.2310000      0.0002992
     12.2320000      0.0002931
     12.2330000      0.0002949
     12.2340000      0.0002990
     12.2350000      0.0002979
     12.2360000      0.0002933
     12.2370000      0.0002891
     12.2380000      0.0002928
     12.2390000      0.0002942
     12.2400000      0.0002894
     12.2410000      0.0002909
     12.2420000      0.0002932
     12.2430000      0.0002935
     12.2440000      0.0002941
     12.2450000      0.0002938
     12.2460000      0.0002942
     12.2470000      0.0002923
     12.2480000      0.0002957
     12.2490000      0.0002930
     12.2500000      0.0003007
     12.2510000      0.0003004
     12.2520000      0.0002964
     12.2530000      0.0002952
     12.2540000      0.0002933
     12.2550000      0.0002941
     12.2560000      0.0002961
     12.2570000      0.0002957
     12.2580000      0.0002927
     12.2590000      0.0002952
     12.2600000      0.0002948
     12.2610000      0.0002995
     12.2620000      0.0003003
     12.2630000      0.0002976
     12.2640000      0.0002956
     12.2650000      0.0002947
     12.2660000      0.0002975
     12.2670000      0.0002966
     12.2680000      0.0002896
     12.2690000      0.0002897
     12.2700000      0.0002898
     12.2710000      0.0002949
     12.2720000      0.0002928
     12.2730000      0.0002946
     12.2740000      0.0002957
     12.2750000      0.0002947
     12.2760000      0.0002945
     12.2770000      0.0002952
     12.2780000      0.0002953
     12.2790000      0.0002964
     12.2800000      0.0002981
     12.2810000      0.0002950
     12.2820000      0.0002929
     12.2830000      0.0002936
     12.2840000      0.0002957
     12.2850000      0.0002972
     12.2860000      0.0002951
     12.2870000      0.0002963
     12.2880000      0.0002970
     12.2890000      0.0002936
     12.2900000      0.0002943
     12.2910000      0.0002932
     12.2920000      0.0002947
     12.2930000      0.0002955
     12.2940000      0.0002952
     12.2950000      0.0002934
     12.2960000      0.0002935
     12.2970000      0.0002945
     12.2980000      0.0002968
     12.2990000      0.0002939
     12.3000000      0.0002952
     12.3010000      0.0002949
     12.3020000      0.0002981
     12.3030000      0.0002995
     12.3040000      0.0002934
     12.3050000      0.0002921
     12.3060000      0.0002937
     12.3070000      0.0002885
     12.3080000      0.0002924
     12.3090000      0.0002938
     12.3100000      0.0002920
     12.3110000      0.0002901
     12.3120000      0.0002925
     12.3130000      0.0002914
     12.3140000      0.0002949
     12.3150000      0.0002932
     12.3160000      0.0002923
     12.3170000      0.0002941
     12.3180000      0.0002946
     12.3190000      0.0002961
     12.3200000      0.0002918
     12.3210000      0.0002946
     12.3220000      0.0002962
     12.3230000      0.0002954
     12.3240000      0.0002933
     12.3250000      0.0002913
     12.3260000      0.0002962
     12.3270000      0.0002979
     12.3280000      0.0002993
     12.3290000      0.0002962
     12.3300000      0.0002944
     12.3310000      0.0002912
     12.3320000      0.0002913
     12.3330000      0.0002960
     12.3340000      0.0002923
     12.3350000      0.0002904
     12.3360000      0.0002930
     12.3370000      0.0002951
     12.3380000      0.0002924
     12.3390000      0.0002902
     12.3400000      0.0002942
     12.3410000      0.0002911
     12.3420000      0.0002925
     12.3430000      0.0002976
     12.3440000      0.0002921
     12.3450000      0.0002964
     12.3460000      0.0002928
     12.3470000      0.0002934
     12.3480000      0.0002941
     12.3490000      0.0002935
     12.3500000      0.0002945
     12.3510000      0.0002945
     12.3520000      0.0002932
     12.3530000      0.0002896
     12.3540000      0.0002910
     12.3550000      0.0002905
     12.3560000      0.0002942
     12.3570000      0.0002921
     12.3580000      0.0002926
     12.3590000      0.0002927
     12.3600000      0.0002932
     12.3610000      0.0002907
     12.3620000      0.0002898
     12.3630000      0.0003004
     12.3640000      0.0003035
     12.3650000      0.0002988
     12.3660000      0.0002951
     12.3670000      0.0002967
     12.3680000      0.0002926
     12.3690000      0.0002953
     12.3700000      0.0002945
     12.3710000      0.0002955
     12.3720000      0.0002951
     12.3730000      0.0002955
     12.3740000      0.0002938
     12.3750000      0.0002972
     12.3760000      0.0002914
     12.3770000      0.0002939
     12.3780000      0.0002919
     12.3790000      0.0002963
     12.3800000      0.0002967
     12.3810000      0.0002961
     12.3820000      0.0002914
     12.3830000      0.0002943
     12.3840000      0.0002931
     12.3850000      0.0002959
     12.3860000      0.0002969
     12.3870000      0.0002962
     12.3880000      0.0002944
     12.3890000      0.0002945
     12.3900000      0.0002927
     12.3910000      0.0002946
     12.3920000      0.0002964
     12.3930000      0.0002993
     12.3940000      0.0002969
     12.3950000      0.0002948
     12.3960000      0.0002951
     12.3970000      0.0002939
     12.3980000      0.0002956
     12.3990000      0.0002911
     12.4000000      0.0002961
     12.4010000      0.0002964
     12.4020000      0.0002969
     12.4030000      0.0002968
     12.4040000      0.0002979
     12.4050000      0.0002906
     12.4060000      0.0002939
     12.4070000      0.0002939
     12.4080000      0.0002945
     12.4090000      0.0002979
     12.4100000      0.0002937
     12.4110000      0.0002935
     12.4120000      0.0002933
     12.4130000      0.0002937
     12.4140000      0.0002937
     12.4150000      0.0002955
     12.4160000      0.0002924
     12.4170000      0.0002900
     12.4180000      0.0002929
     12.4190000      0.0002966
     12.4200000      0.0002971
     12.4210000      0.0002940
     12.4220000      0.0002978
     12.4230000      0.0002941
     12.4240000      0.0002930
     12.4250000      0.0002927
     12.4260000      0.0002976
     12.4270000      0.0002961
     12.4280000      0.0002915
     12.4290000      0.0002949
     12.4300000      0.0002905
     12.4310000      0.0002958
     12.4320000      0.0002954
     12.4330000      0.0002944
     12.4340000      0.0002961
     12.4350000      0.0002981
     12.4360000      0.0002927
     12.4370000      0.0002954
     12.4380000      0.0002981
     12.4390000      0.0002929
     12.4400000      0.0002928
     12.4410000      0.0002961
     12.4420000      0.0002984
     12.4430000      0.0002932
     12.4440000      0.0002959
     12.4450000      0.0002973
     12.4460000      0.0002994
     12.4470000      0.0003012
     12.4480000      0.0002936
     12.4490000      0.0002932
     12.4500000      0.0002978
     12.4510000      0.0002998
     12.4520000      0.0002944
     12.4530000      0.0002989
     12.4540000      0.0002954
     12.4550000      0.0002964
     12.4560000      0.0002918
     12.4570000      0.0002962
     12.4580000      0.0002905
     12.4590000      0.0002930
     12.4600000      0.0002942
     12.4610000      0.0002927
     12.4620000      0.0002977
     12.4630000      0.0002946
     12.4640000      0.0002916
     12.4650000      0.0002970
     12.4660000      0.0002949
     12.4670000      0.0002941
     12.4680000      0.0002952
     12.4690000      0.0002973
     12.4700000      0.0002950
     12.4710000      0.0002925
     12.4720000      0.0002956
     12.4730000      0.0002958
     12.4740000      0.0002927
     12.4750000      0.0002927
     12.4760000      0.0002908
     12.4770000      0.0002888
     12.4780000      0.0002944
     12.4790000      0.0002932
     12.4800000      0.0002957
     12.4810000      0.0002926
     12.4820000      0.0002976
     12.4830000      0.0002971
     12.4840000      0.0002962
     12.4850000      0.0002980
     12.4860000      0.0002942
     12.4870000      0.0002951
     12.4880000      0.0002930
     12.4890000      0.0002929
     12.4900000      0.0002925
     12.4910000      0.0002940
     12.4920000      0.0002939
     12.4930000      0.0002929
     12.4940000      0.0002935
     12.4950000      0.0002941
     12.4960000      0.0002921
     12.4970000      0.0002913
     12.4980000      0.0002949
     12.4990000      0.0002983
     12.5000000      0.0002987
     12.5010000      0.0002911
     12.5020000      0.0002961
     12.5030000      0.0002931
     12.5040000      0.0002972
     12.5050000      0.0002954
     12.5060000      0.0002969
     12.5070000      0.0002944
     12.5080000      0.0002926
     12.5090000      0.0002938
     12.5100000      0.0002950
     12.5110000      0.0002956
     12.5120000      0.0002953
     12.5130000      0.0002881
     12.5140000      0.0002932
     12.5150000      0.0002920
     12.5160000      0.0002970
     12.5170000      0.0002959
     12.5180000      0.0002945
     12.5190000      0.0002989
     12.5200000      0.0002945
     12.5210000      0.0002941
     12.5220000      0.0002922
     12.5230000      0.0002956
     12.5240000      0.0002955
     12.5250000      0.0002959
     12.5260000      0.0002978
     12.5270000      0.0002965
     12.5280000      0.0002950
     12.5290000      0.0002935
     12.5300000      0.0002994
     12.5310000      0.0002953
     12.5320000      0.0002950
     12.5330000      0.0002966
     12.5340000      0.0002961
     12.5350000      0.0002971
     12.5360000      0.0002949
     12.5370000      0.0002955
     12.5380000      0.0002959
     12.5390000      0.0002932
     12.5400000      0.0002958
     12.5410000      0.0002972
     12.5420000      0.0002931
     12.5430000      0.0002936
     12.5440000      0.0002961
     12.5450000      0.0002982
     12.5460000      0.0002916
     12.5470000      0.0002942
     12.5480000      0.0002954
     12.5490000      0.0002954
     12.5500000      0.0002944
     12.5510000      0.0002911
     12.5520000      0.0002920
     12.5530000      0.0002918
     12.5540000      0.0002935
     12.5550000      0.0002948
     12.5560000      0.0002943
     12.5570000      0.0002906
     12.5580000      0.0002912
     12.5590000      0.0002932
     12.5600000      0.0002957
     12.5610000      0.0002965
     12.5620000      0.0002980
     12.5630000      0.0002969
     12.5640000      0.0002923
     12.5650000      0.0002932
     12.5660000      0.0002994
     12.5670000      0.0002952
     12.5680000      0.0002929
     12.5690000      0.0002947
     12.5700000      0.0002923
     12.5710000      0.0002938
     12.5720000      0.0002968
     12.5730000      0.0002930
     12.5740000      0.0002946
     12.5750000      0.0002965
     12.5760000      0.0003004
     12.5770000      0.0002968
     12.5780000      0.0002984
     12.5790000      0.0002937
     12.5800000      0.0002954
     12.5810000      0.0002897
     12.5820000      0.0002980
     12.5830000      0.0002956
     12.5840000      0.0002957
     12.5850000      0.0002965
     12.5860000      0.0002960
     12.5870000      0.0002937
     12.5880000      0.0002910
     12.5890000      0.0002912
     12.5900000      0.0002944
     12.5910000      0.0002926
     12.5920000      0.0002920
     12.5930000      0.0002970
     12.5940000      0.0002968
     12.5950000      0.0002995
     12.5960000      0.0002978
     12.5970000      0.0002961
     12.5980000      0.0002982
     12.5990000      0.0002985
     12.6000000      0.0002988
     12.6010000      0.0002924
     12.6020000      0.0002929
     12.6030000      0.0002934
     12.6040000      0.0002917
     12.6050000      0.0002938
     12.6060000      0.0002967
     12.6070000      0.0002950
     12.6080000      0.0002921
     12.6090000      0.0002943
     12.6100000      0.0002958
     12.6110000      0.0002961
     12.6120000      0.0002968
     12.6130000      0.0002977
     12.6140000      0.0002969
     12.6150000      0.0002967
     12.6160000      0.0002992
     12.6170000      0.0002934
     12.6180000      0.0002937
     12.6190000      0.0002958
     12.6200000      0.0002943
     12.6210000      0.0002927
     12.6220000      0.0002937
     12.6230000      0.0002951
     12.6240000      0.0002930
     12.6250000      0.0002919
     12.6260000      0.0002931
     12.6270000      0.0002950
     12.6280000      0.0002956
     12.6290000      0.0002972
     12.6300000      0.0002922
     12.6310000      0.0002893
     12.6320000      0.0002925
     12.6330000      0.0002936
     12.6340000      0.0002969
     12.6350000      0.0002940
     12.6360000      0.0002989
     12.6370000      0.0002976
     12.6380000      0.0002949
     12.6390000      0.0002933
     12.6400000      0.0002975
     12.6410000      0.0002947
     12.6420000      0.0002916
     12.6430000      0.0002902
     12.6440000      0.0002909
     12.6450000      0.0002936
     12.6460000      0.0003003
     12.6470000      0.0003025
     12.6480000      0.0002992
     12.6490000      0.0002978
     12.6500000      0.0002954
     12.6510000      0.0002958
     12.6520000      0.0002948
     12.6530000      0.0002972
     12.6540000      0.0003002
     12.6550000      0.0002993
     12.6560000      0.0002959
     12.6570000      0.0002975
     12.6580000      0.0002925
     12.6590000      0.0002936
     12.6600000      0.0002931
     12.6610000      0.0002914
     12.6620000      0.0002967
     12.6630000      0.0002949
     12.6640000      0.0002934
     12.6650000      0.0002904
     12.6660000      0.0002899
     12.6670000      0.0002911
     12.6680000      0.0002931
     12.6690000      0.0002931
     12.6700000      0.0002964
     12.6710000      0.0002945
     12.6720000      0.0002958
     12.6730000      0.0002938
     12.6740000      0.0002952
     12.6750000      0.0002923
     12.6760000      0.0002935
     12.6770000      0.0002936
     12.6780000      0.0002930
     12.6790000      0.0002879
     12.6800000      0.0002943
     12.6810000      0.0002935
     12.6820000      0.0002948
     12.6830000      0.0002958
     12.6840000      0.0002945
     12.6850000      0.0002916
     12.6860000      0.0002933
     12.6870000      0.0002915
     12.6880000      0.0002911
     12.6890000      0.0002948
     12.6900000      0.0002962
     12.6910000      0.0002966
     12.6920000      0.0002952
     12.6930000      0.0002925
     12.6940000      0.0002939
     12.6950000      0.0002962
     12.6960000      0.0002950
     12.6970000      0.0002958
     12.6980000      0.0002969
     12.6990000      0.0002989
     12.7000000      0.0002997
     12.7010000      0.0002998
     12.7020000      0.0002924
     12.7030000      0.0002929
     12.7040000      0.0002891
     12.7050000      0.0002967
     12.7060000      0.0002937
     12.7070000      0.0002894
     12.7080000      0.0002947
     12.7090000      0.0002922
     12.7100000      0.0002896
     12.7110000      0.0002942
     12.7120000      0.0002947
     12.7130000      0.0002952
     12.7140000      0.0003006
     12.7150000      0.0003005
     12.7160000      0.0003027
     12.7170000      0.0002959
     12.7180000      0.0002950
     12.7190000      0.0002950
     12.7200000      0.0002982
     12.7210000      0.0002932
     12.7220000      0.0002931
     12.7230000      0.0002917
     12.7240000      0.0002936
     12.7250000      0.0002937
     12.7260000      0.0002934
     12.7270000      0.0002896
     12.7280000      0.0002891
     12.7290000      0.0002890
     12.7300000      0.0002926
     12.7310000      0.0002914
     12.7320000      0.0002907
     12.7330000      0.0002949
     12.7340000      0.0002969
     12.7350000      0.0002967
     12.7360000      0.0002923
     12.7370000      0.0002942
     12.7380000      0.0002934
     12.7390000      0.0002930
     12.7400000      0.0002956
     12.7410000      0.0002957
     12.7420000      0.0002947
     12.7430000      0.0002952
     12.7440000      0.0002972
     12.7450000      0.0002950
     12.7460000      0.0002943
     12.7470000      0.0002936
     12.7480000      0.0002908
     12.7490000      0.0002916
     12.7500000      0.0002942
     12.7510000      0.0002952
     12.7520000      0.0002947
     12.7530000      0.0002912
     12.7540000      0.0002923
     12.7550000      0.0002932
     12.7560000      0.0002943
     12.7570000      0.0002952
     12.7580000      0.0002929
     12.7590000      0.0002934
     12.7600000      0.0002965
     12.7610000      0.0002913
     12.7620000      0.0002939
     12.7630000      0.0002899
     12.7640000      0.0002920
     12.7650000      0.0002952
     12.7660000      0.0002970
     12.7670000      0.0002986
     12.7680000      0.0002967
     12.7690000      0.0002962
     12.7700000      0.0002977
     12.7710000      0.0002965
     12.7720000      0.0002982
     12.7730000      0.0002967
     12.7740000      0.0002927
     12.7750000      0.0002926
     12.7760000      0.0002925
     12.7770000      0.0002948
     12.7780000      0.0003010
     12.7790000      0.0002941
     12.7800000      0.0002950
     12.7810000      0.0002968
     12.7820000      0.0002959
     12.7830000      0.0002935
     12.7840000      0.0002940
     12.7850000      0.0002942
     12.7860000      0.0002945
     12.7870000      0.0002909
     12.7880000      0.0002906
     12.7890000      0.0002922
     12.7900000      0.0002949
     12.7910000      0.0002972
     12.7920000      0.0002952
     12.7930000      0.0002952
     12.7940000      0.0002953
     12.7950000      0.0003006
     12.7960000      0.0002976
     12.7970000      0.0002968
     12.7980000      0.0002981
     12.7990000      0.0002960
     12.8000000      0.0002947
     12.8010000      0.0002964
     12.8020000      0.0002970
     12.8030000      0.0002941
     12.8040000      0.0003000
     12.8050000      0.0002956
     12.8060000      0.0002948
     12.8070000      0.0002953
     12.8080000      0.0002947
     12.8090000      0.0002923
     12.8100000      0.0002923
     12.8110000      0.0002960
     12.8120000      0.0002966
     12.8130000      0.0003028
     12.8140000      0.0003022
     12.8150000      0.0002918
     12.8160000      0.0002963
     12.8170000      0.0002965
     12.8180000      0.0002962
     12.8190000      0.0002969
     12.8200000      0.0002960
     12.8210000      0.0002967
     12.8220000      0.0002960
     12.8230000      0.0002975
     12.8240000      0.0002983
     12.8250000      0.0003019
     12.8260000      0.0002984
     12.8270000      0.0002990
     12.8280000      0.0002968
     12.8290000      0.0002956
     12.8300000      0.0002923
     12.8310000      0.0002938
     12.8320000      0.0002945
     12.8330000      0.0002905
     12.8340000      0.0002960
     12.8350000      0.0002983
     12.8360000      0.0003006
     12.8370000      0.0002968
     12.8380000      0.0002943
     12.8390000      0.0002939
     12.8400000      0.0002959
     12.8410000      0.0002988
     12.8420000      0.0002945
     12.8430000      0.0002911
     12.8440000      0.0002933
     12.8450000      0.0002950
     12.8460000      0.0002975
     12.8470000      0.0002951
     12.8480000      0.0002960
     12.8490000      0.0002952
     12.8500000      0.0002980
     12.8510000      0.0002908
     12.8520000      0.0002929
     12.8530000      0.0002939
     12.8540000      0.0002926
     12.8550000      0.0002909
     12.8560000      0.0002943
     12.8570000      0.0002943
     12.8580000      0.0002960
     12.8590000      0.0002947
     12.8600000      0.0002922
     12.8610000      0.0002952
     12.8620000      0.0002969
     12.8630000      0.0002987
     12.8640000      0.0002914
     12.8650000      0.0002911
     12.8660000      0.0002941
     12.8670000      0.0002929
     12.8680000      0.0002935
     12.8690000      0.0002985
     12.8700000      0.0003007
     12.8710000      0.0002953
     12.8720000      0.0002938
     12.8730000      0.0002934
     12.8740000      0.0003010
     12.8750000      0.0002966
     12.8760000      0.0002993
     12.8770000      0.0002964
     12.8780000      0.0002987
     12.8790000      0.0002996
     12.8800000      0.0002985
     12.8810000      0.0002927
     12.8820000      0.0002968
     12.8830000      0.0002981
     12.8840000      0.0002964
     12.8850000      0.0002935
     12.8860000      0.0002976
     12.8870000      0.0002964
     12.8880000      0.0002952
     12.8890000      0.0002972
     12.8900000      0.0002986
     12.8910000      0.0002932
     12.8920000      0.0002949
     12.8930000      0.0002922
     12.8940000      0.0002926
     12.8950000      0.0002981
     12.8960000      0.0002977
     12.8970000      0.0002929
     12.8980000      0.0002958
     12.8990000      0.0002912
     12.9000000      0.0002984
     12.9010000      0.0002965
     12.9020000      0.0002960
     12.9030000      0.0002971
     12.9040000      0.0002975
     12.9050000      0.0002949
     12.9060000      0.0002924
     12.9070000      0.0002932
     12.9080000      0.0002951
     12.9090000      0.0002993
     12.9100000      0.0002951
     12.9110000      0.0002918
     12.9120000      0.0002968
     12.9130000      0.0002980
     12.9140000      0.0002983
     12.9150000      0.0002951
     12.9160000      0.0002966
     12.9170000      0.0002914
     12.9180000      0.0002923
     12.9190000      0.0002974
     12.9200000      0.0002979
     12.9210000      0.0002946
     12.9220000      0.0002928
     12.9230000      0.0002961
     12.9240000      0.0002946
     12.9250000      0.0002930
     12.9260000      0.0002934
     12.9270000      0.0002919
     12.9280000      0.0002927
     12.9290000      0.0002960
     12.9300000      0.0002970
     12.9310000      0.0002945
     12.9320000      0.0002943
     12.9330000      0.0002961
     12.9340000      0.0002946
     12.9350000      0.0002933
     12.9360000      0.0002986
     12.9370000      0.0002963
     12.9380000      0.0002931
     12.9390000      0.0002976
     12.9400000      0.0002942
     12.9410000      0.0002916
     12.9420000      0.0002935
     12.9430000      0.0002915
     12.9440000      0.0002912
     12.9450000      0.0002957
     12.9460000      0.0002988
     12.9470000      0.0002971
     12.9480000      0.0002959
     12.9490000      0.0002951
     12.9500000      0.0002984
     12.9510000      0.0002925
     12.9520000      0.0002911
     12.9530000      0.0002928
     12.9540000      0.0002948
     12.9550000      0.0002945
     12.9560000      0.0002962
     12.9570000      0.0002979
     12.9580000      0.0002979
     12.9590000      0.0002970
     12.9600000      0.0002940
     12.9610000      0.0002984
     12.9620000      0.0002990
     12.9630000      0.0002960
     12.9640000      0.0002953
     12.9650000      0.0002979
     12.9660000      0.0002991
     12.9670000      0.0002936
     12.9680000      0.0002954
     12.9690000      0.0002962
     12.9700000      0.0002979
     12.9710000      0.0002970
     12.9720000      0.0002967
     12.9730000      0.0002945
     12.9740000      0.0002951
     12.9750000      0.0002948
     12.9760000      0.0002944
     12.9770000      0.0002931
     12.9780000      0.0002934
     12.9790000      0.0002945
     12.9800000      0.0002925
     12.9810000      0.0002932
     12.9820000      0.0002937
     12.9830000      0.0002949
     12.9840000      0.0002953
     12.9850000      0.0002947
     12.9860000      0.0002915
     12.9870000      0.0002929
     12.9880000      0.0002946
     12.9890000      0.0002962
     12.9900000      0.0002941
     12.9910000      0.0002955
     12.9920000      0.0002959
     12.9930000      0.0002943
     12.9940000      0.0002961
     12.9950000      0.0002916
     12.9960000      0.0002952
     12.9970000      0.0003021
     12.9980000      0.0002994
     12.9990000      0.0002966
     13.0000000      0.0002954
     13.0010000      0.0002930
     13.0020000      0.0002928
     13.0030000      0.0002906
     13.0040000      0.0002960
     13.0050000      0.0002938
     13.0060000      0.0002955
     13.0070000      0.0002947
     13.0080000      0.0002923
     13.0090000      0.0002935
     13.0100000      0.0002940
     13.0110000      0.0002919
     13.0120000      0.0002944
     13.0130000      0.0002975
     13.0140000      0.0002980
     13.0150000      0.0002954
     13.0160000      0.0002979
     13.0170000      0.0002946
     13.0180000      0.0002946
     13.0190000      0.0002980
     13.0200000      0.0002963
     13.0210000      0.0002935
     13.0220000      0.0002944
     13.0230000      0.0002939
     13.0240000      0.0002916
     13.0250000      0.0002935
     13.0260000      0.0002968
     13.0270000      0.0002964
     13.0280000      0.0002984
     13.0290000      0.0002964
     13.0300000      0.0002972
     13.0310000      0.0002965
     13.0320000      0.0003008
     13.0330000      0.0002942
     13.0340000      0.0002955
     13.0350000      0.0002954
     13.0360000      0.0003003
     13.0370000      0.0002993
     13.0380000      0.0002975
     13.0390000      0.0002968
     13.0400000      0.0002957
     13.0410000      0.0002949
     13.0420000      0.0002972
     13.0430000      0.0002941
     13.0440000      0.0002987
     13.0450000      0.0002962
     13.0460000      0.0002950
     13.0470000      0.0002998
     13.0480000      0.0002969
     13.0490000      0.0002952
     13.0500000      0.0002973
     13.0510000      0.0002948
     13.0520000      0.0002925
     13.0530000      0.0002964
     13.0540000      0.0002920
     13.0550000      0.0002939
     13.0560000      0.0002960
     13.0570000      0.0002946
     13.0580000      0.0002952
     13.0590000      0.0002926
     13.0600000      0.0002960
     13.0610000      0.0002982
     13.0620000      0.0002947
     13.0630000      0.0002930
     13.0640000      0.0002974
     13.0650000      0.0002949
     13.0660000      0.0002953
     13.0670000      0.0002931
     13.0680000      0.0002935
     13.0690000      0.0002974
     13.0700000      0.0002988
     13.0710000      0.0002956
     13.0720000      0.0002928
     13.0730000      0.0002943
     13.0740000      0.0002942
     13.0750000      0.0002972
     13.0760000      0.0002950
     13.0770000      0.0002929
     13.0780000      0.0002970
     13.0790000      0.0003003
     13.0800000      0.0002955
     13.0810000      0.0002961
     13.0820000      0.0002944
     13.0830000      0.0002920
     13.0840000      0.0002941
     13.0850000      0.0002954
     13.0860000      0.0002935
     13.0870000      0.0002971
     13.0880000      0.0002965
     13.0890000      0.0002951
     13.0900000      0.0002930
     13.0910000      0.0002942
     13.0920000      0.0002944
     13.0930000      0.0002982
     13.0940000      0.0002995
     13.0950000      0.0002996
     13.0960000      0.0002992
     13.0970000      0.0002932
     13.0980000      0.0002955
     13.0990000      0.0002930
     13.1000000      0.0002956
     13.1010000      0.0002950
     13.1020000      0.0002933
     13.1030000      0.0002920
     13.1040000      0.0002891
     13.1050000      0.0002927
     13.1060000      0.0002912
     13.1070000      0.0002924
     13.1080000      0.0002938
     13.1090000      0.0002941
     13.1100000      0.0002925
     13.1110000      0.0002959
     13.1120000      0.0002991
     13.1130000      0.0002954
     13.1140000      0.0002946
     13.1150000      0.0002978
     13.1160000      0.0002944
     13.1170000      0.0002948
     13.1180000      0.0002937
     13.1190000      0.0002946
     13.1200000      0.0002989
     13.1210000      0.0002995
     13.1220000      0.0002983
     13.1230000      0.0002955
     13.1240000      0.0002940
     13.1250000      0.0002977
     13.1260000      0.0002982
     13.1270000      0.0002948
     13.1280000      0.0002968
     13.1290000      0.0002965
     13.1300000      0.0002952
     13.1310000      0.0002987
     13.1320000      0.0002982
     13.1330000      0.0002972
     13.1340000      0.0002911
     13.1350000      0.0002963
     13.1360000      0.0002916
     13.1370000      0.0002928
     13.1380000      0.0002902
     13.1390000      0.0002960
     13.1400000      0.0003009
     13.1410000      0.0002984
     13.1420000      0.0002958
     13.1430000      0.0002935
     13.1440000      0.0002976
     13.1450000      0.0002920
     13.1460000      0.0002933
     13.1470000      0.0002907
     13.1480000      0.0002923
     13.1490000      0.0002932
     13.1500000      0.0002948
     13.1510000      0.0003000
     13.1520000      0.0002961
     13.1530000      0.0002958
     13.1540000      0.0002975
     13.1550000      0.0002943
     13.1560000      0.0002956
     13.1570000      0.0002993
     13.1580000      0.0002967
     13.1590000      0.0002972
     13.1600000      0.0002956
     13.1610000      0.0002981
     13.1620000      0.0002995
     13.1630000      0.0002959
     13.1640000      0.0002967
     13.1650000      0.0002969
     13.1660000      0.0002960
     13.1670000      0.0002923
     13.1680000      0.0002933
     13.1690000      0.0002904
     13.1700000      0.0002934
     13.1710000      0.0002896
     13.1720000      0.0002939
     13.1730000      0.0002943
     13.1740000      0.0002923
     13.1750000      0.0002927
     13.1760000      0.0002964
     13.1770000      0.0002954
     13.1780000      0.0002915
     13.1790000      0.0002945
     13.1800000      0.0002948
     13.1810000      0.0002971
     13.1820000      0.0002979
     13.1830000      0.0002934
     13.1840000      0.0002996
     13.1850000      0.0002953
     13.1860000      0.0002959
     13.1870000      0.0002953
     13.1880000      0.0002967
     13.1890000      0.0002982
     13.1900000      0.0002972
     13.1910000      0.0002955
     13.1920000      0.0002957
     13.1930000      0.0002980
     13.1940000      0.0002915
     13.1950000      0.0002916
     13.1960000      0.0002938
     13.1970000      0.0002960
     13.1980000      0.0002967
     13.1990000      0.0002940
     13.2000000      0.0002977
     13.2010000      0.0002961
     13.2020000      0.0002952
     13.2030000      0.0002993
     13.2040000      0.0002926
     13.2050000      0.0002940
     13.2060000      0.0002904
     13.2070000      0.0002931
     13.2080000      0.0002987
     13.2090000      0.0002925
     13.2100000      0.0002948
     13.2110000      0.0002935
     13.2120000      0.0002917
     13.2130000      0.0002922
     13.2140000      0.0002917
     13.2150000      0.0002917
     13.2160000      0.0002959
     13.2170000      0.0002959
     13.2180000      0.0002981
     13.2190000      0.0002945
     13.2200000      0.0002916
     13.2210000      0.0002916
     13.2220000      0.0002910
     13.2230000      0.0002908
     13.2240000      0.0002939
     13.2250000      0.0002967
     13.2260000      0.0002946
     13.2270000      0.0002985
     13.2280000      0.0002983
     13.2290000      0.0002969
     13.2300000      0.0002973
     13.2310000      0.0002948
     13.2320000      0.0002996
     13.2330000      0.0002942
     13.2340000      0.0002927
     13.2350000      0.0002964
     13.2360000      0.0003018
     13.2370000      0.0003004
     13.2380000      0.0002945
     13.2390000      0.0002978
     13.2400000      0.0002930
     13.2410000      0.0002931
     13.2420000      0.0002916
     13.2430000      0.0002943
     13.2440000      0.0002935
     13.2450000      0.0002957
     13.2460000      0.0002944
     13.2470000      0.0002938
     13.2480000      0.0002984
     13.2490000      0.0003012
     13.2500000      0.0002948
     13.2510000      0.0002937
     13.2520000      0.0002912
     13.2530000      0.0002947
     13.2540000      0.0002973
     13.2550000      0.0002981
     13.2560000      0.0002933
     13.2570000      0.0002958
     13.2580000      0.0002976
     13.2590000      0.0002967
     13.2600000      0.0002927
     13.2610000      0.0002966
     13.2620000      0.0002916
     13.2630000      0.0002973
     13.2640000      0.0002965
     13.2650000      0.0002958
     13.2660000      0.0002937
     13.2670000      0.0002929
     13.2680000      0.0002919
     13.2690000      0.0002953
     13.2700000      0.0002961
     13.2710000      0.0002948
     13.2720000      0.0002939
     13.2730000      0.0002984
     13.2740000      0.0002961
     13.2750000      0.0002975
     13.2760000      0.0002979
     13.2770000      0.0002942
     13.2780000      0.0002976
     13.2790000      0.0002926
     13.2800000      0.0002967
     13.2810000      0.0002986
     13.2820000      0.0003020
     13.2830000      0.0002994
     13.2840000      0.0003015
     13.2850000      0.0002965
     13.2860000      0.0002983
     13.2870000      0.0002985
     13.2880000      0.0002969
     13.2890000      0.0002956
     13.2900000      0.0002959
     13.2910000      0.0002983
     13.2920000      0.0002961
     13.2930000      0.0002969
     13.2940000      0.0002975
     13.2950000      0.0002936
     13.2960000      0.0002953
     13.2970000      0.0002963
     13.2980000      0.0002944
     13.2990000      0.0002975
     13.3000000      0.0002952
     13.3010000      0.0002950
     13.3020000      0.0002945
     13.3030000      0.0002999
     13.3040000      0.0002947
     13.3050000      0.0003017
     13.3060000      0.0002924
     13.3070000      0.0002953
     13.3080000      0.0002957
     13.3090000      0.0002934
     13.3100000      0.0002971
     13.3110000      0.0002971
     13.3120000      0.0002946
     13.3130000      0.0002992
     13.3140000      0.0002997
     13.3150000      0.0002935
     13.3160000      0.0002930
     13.3170000      0.0002965
     13.3180000      0.0002939
     13.3190000      0.0002966
     13.3200000      0.0002974
     13.3210000      0.0002949
     13.3220000      0.0002935
     13.3230000      0.0002985
     13.3240000      0.0002970
     13.3250000      0.0002982
     13.3260000      0.0002925
     13.3270000      0.0002952
     13.3280000      0.0002967
     13.3290000      0.0003009
     13.3300000      0.0003016
     13.3310000      0.0003006
     13.3320000      0.0002979
     13.3330000      0.0002962
     13.3340000      0.0002987
     13.3350000      0.0002940
     13.3360000      0.0002913
     13.3370000      0.0002923
     13.3380000      0.0002952
     13.3390000      0.0002952
     13.3400000      0.0002956
     13.3410000      0.0002976
     13.3420000      0.0002927
     13.3430000      0.0002893
     13.3440000      0.0002923
     13.3450000      0.0002959
     13.3460000      0.0002954
     13.3470000      0.0002971
     13.3480000      0.0002994
     13.3490000      0.0002965
     13.3500000      0.0002961
     13.3510000      0.0002929
     13.3520000      0.0002985
     13.3530000      0.0002954
     13.3540000      0.0002938
     13.3550000      0.0002943
     13.3560000      0.0002926
     13.3570000      0.0002985
     13.3580000      0.0002933
     13.3590000      0.0002946
     13.3600000      0.0002941
     13.3610000      0.0002934
     13.3620000      0.0002902
     13.3630000      0.0002938
     13.3640000      0.0002980
     13.3650000      0.0002939
     13.3660000      0.0002947
     13.3670000      0.0002979
     13.3680000      0.0002997
     13.3690000      0.0002944
     13.3700000      0.0002928
     13.3710000      0.0002958
     13.3720000      0.0002923
     13.3730000      0.0002890
     13.3740000      0.0002926
     13.3750000      0.0002959
     13.3760000      0.0002939
     13.3770000      0.0002967
     13.3780000      0.0002974
     13.3790000      0.0002971
     13.3800000      0.0002952
     13.3810000      0.0002965
     13.3820000      0.0002981
     13.3830000      0.0002956
     13.3840000      0.0002967
     13.3850000      0.0002967
     13.3860000      0.0002976
     13.3870000      0.0002924
     13.3880000      0.0002936
     13.3890000      0.0003006
     13.3900000      0.0002983
     13.3910000      0.0002981
     13.3920000      0.0002985
     13.3930000      0.0002969
     13.3940000      0.0002968
     13.3950000      0.0002943
     13.3960000      0.0002944
     13.3970000      0.0002973
     13.3980000      0.0002973
     13.3990000      0.0002952
     13.4000000      0.0002939
     13.4010000      0.0002942
     13.4020000      0.0002974
     13.4030000      0.0002976
     13.4040000      0.0002995
     13.4050000      0.0003004
     13.4060000      0.0002970
     13.4070000      0.0002947
     13.4080000      0.0002916
     13.4090000      0.0002951
     13.4100000      0.0002980
     13.4110000      0.0002970
     13.4120000      0.0002965
     13.4130000      0.0002965
     13.4140000      0.0002956
     13.4150000      0.0002995
     13.4160000      0.0002949
     13.4170000      0.0002940
     13.4180000      0.0002967
     13.4190000      0.0002944
     13.4200000      0.0002969
     13.4210000      0.0002974
     13.4220000      0.0002965
     13.4230000      0.0002951
     13.4240000      0.0002956
     13.4250000      0.0002934
     13.4260000      0.0002955
     13.4270000      0.0002953
     13.4280000      0.0002959
     13.4290000      0.0002968
     13.4300000      0.0002971
     13.4310000      0.0002938
     13.4320000      0.0002934
     13.4330000      0.0002948
     13.4340000      0.0002993
     13.4350000      0.0002944
     13.4360000      0.0002966
     13.4370000      0.0002990
     13.4380000      0.0002995
     13.4390000      0.0002978
     13.4400000      0.0002988
     13.4410000      0.0002919
     13.4420000      0.0002957
     13.4430000      0.0002977
     13.4440000      0.0002988
     13.4450000      0.0002956
     13.4460000      0.0002961
     13.4470000      0.0002978
     13.4480000      0.0002927
     13.4490000      0.0002942
     13.4500000      0.0002945
     13.4510000      0.0002970
     13.4520000      0.0002994
     13.4530000      0.0002946
     13.4540000      0.0002973
     13.4550000      0.0003012
     13.4560000      0.0002976
     13.4570000      0.0002953
     13.4580000      0.0002963
     13.4590000      0.0002938
     13.4600000      0.0002957
     13.4610000      0.0003028
     13.4620000      0.0002979
     13.4630000      0.0002932
     13.4640000      0.0002924
     13.4650000      0.0002959
     13.4660000      0.0002965
     13.4670000      0.0002964
     13.4680000      0.0002976
     13.4690000      0.0002987
     13.4700000      0.0002970
     13.4710000      0.0002975
     13.4720000      0.0002964
     13.4730000      0.0002970
     13.4740000      0.0002945
     13.4750000      0.0002945
     13.4760000      0.0002953
     13.4770000      0.0002989
     13.4780000      0.0002974
     13.4790000      0.0003015
     13.4800000      0.0002960
     13.4810000      0.0002952
     13.4820000      0.0002957
     13.4830000      0.0002915
     13.4840000      0.0002968
     13.4850000      0.0002981
     13.4860000      0.0002970
     13.4870000      0.0002962
     13.4880000      0.0002960
     13.4890000      0.0002979
     13.4900000      0.0002968
     13.4910000      0.0002980
     13.4920000      0.0002957
     13.4930000      0.0002945
     13.4940000      0.0002964
     13.4950000      0.0002957
     13.4960000      0.0002939
     13.4970000      0.0002948
     13.4980000      0.0002935
     13.4990000      0.0002935
     13.5000000      0.0002933
     13.5010000      0.0002951
     13.5020000      0.0002968
     13.5030000      0.0002962
     13.5040000      0.0002927
     13.5050000      0.0002928
     13.5060000      0.0002948
     13.5070000      0.0002944
     13.5080000      0.0002929
     13.5090000      0.0002934
     13.5100000      0.0002926
     13.5110000      0.0002983
     13.5120000      0.0002968
     13.5130000      0.0002957
     13.5140000      0.0002967
     13.5150000      0.0003011
     13.5160000      0.0002919
     13.5170000      0.0002951
     13.5180000      0.0002975
     13.5190000      0.0002963
     13.5200000      0.0002931
     13.5210000      0.0002965
     13.5220000      0.0002975
     13.5230000      0.0002994
     13.5240000      0.0003000
     13.5250000      0.0002964
     13.5260000      0.0002931
     13.5270000      0.0002950
     13.5280000      0.0002933
     13.5290000      0.0002925
     13.5300000      0.0002944
     13.5310000      0.0002967
     13.5320000      0.0002955
     13.5330000      0.0002968
     13.5340000      0.0003004
     13.5350000      0.0002996
     13.5360000      0.0003023
     13.5370000      0.0002938
     13.5380000      0.0002962
     13.5390000      0.0002940
     13.5400000      0.0002952
     13.5410000      0.0002925
     13.5420000      0.0002987
     13.5430000      0.0002969
     13.5440000      0.0002974
     13.5450000      0.0002964
     13.5460000      0.0002982
     13.5470000      0.0002967
     13.5480000      0.0002959
     13.5490000      0.0002969
     13.5500000      0.0002962
     13.5510000      0.0003003
     13.5520000      0.0002998
     13.5530000      0.0002972
     13.5540000      0.0002989
     13.5550000      0.0002992
     13.5560000      0.0002970
     13.5570000      0.0002923
     13.5580000      0.0002951
     13.5590000      0.0002959
     13.5600000      0.0002941
     13.5610000      0.0002949
     13.5620000      0.0002969
     13.5630000      0.0002960
     13.5640000      0.0002937
     13.5650000      0.0002941
     13.5660000      0.0002972
     13.5670000      0.0002992
     13.5680000      0.0002945
     13.5690000      0.0002949
     13.5700000      0.0002933
     13.5710000      0.0002924
     13.5720000      0.0002932
     13.5730000      0.0002954
     13.5740000      0.0002962
     13.5750000      0.0002948
     13.5760000      0.0002948
     13.5770000      0.0002936
     13.5780000      0.0002939
     13.5790000      0.0003002
     13.5800000      0.0002978
     13.5810000      0.0002933
     13.5820000      0.0002990
     13.5830000      0.0002955
     13.5840000      0.0002921
     13.5850000      0.0002903
     13.5860000      0.0002925
     13.5870000      0.0002932
     13.5880000      0.0002967
     13.5890000      0.0002937
     13.5900000      0.0002901
     13.5910000      0.0002908
     13.5920000      0.0002889
     13.5930000      0.0002962
     13.5940000      0.0002986
     13.5950000      0.0003000
     13.5960000      0.0003000
     13.5970000      0.0002967
     13.5980000      0.0002974
     13.5990000      0.0003002
     13.6000000      0.0002993
     13.6010000      0.0003001
     13.6020000      0.0002963
     13.6030000      0.0002971
     13.6040000      0.0002957
     13.6050000      0.0002981
     13.6060000      0.0002999
     13.6070000      0.0002916
     13.6080000      0.0002935
     13.6090000      0.0002938
     13.6100000      0.0002908
     13.6110000      0.0002941
     13.6120000      0.0002953
     13.6130000      0.0002995
     13.6140000      0.0002952
     13.6150000      0.0002978
     13.6160000      0.0002914
     13.6170000      0.0002991
     13.6180000      0.0002977
     13.6190000      0.0002933
     13.6200000      0.0002940
     13.6210000      0.0002929
     13.6220000      0.0002925
     13.6230000      0.0002974
     13.6240000      0.0002987
     13.6250000      0.0002918
     13.6260000      0.0002916
     13.6270000      0.0002941
     13.6280000      0.0002979
     13.6290000      0.0002972
     13.6300000      0.0002955
     13.6310000      0.0002947
     13.6320000      0.0002897
     13.6330000      0.0002926
     13.6340000      0.0002982
     13.6350000      0.0002973
     13.6360000      0.0002926
     13.6370000      0.0002935
     13.6380000      0.0002913
     13.6390000      0.0002947
     13.6400000      0.0002922
     13.6410000      0.0002990
     13.6420000      0.0003025
     13.6430000      0.0002989
     13.6440000      0.0002949
     13.6450000      0.0002921
     13.6460000      0.0002909
     13.6470000      0.0002929
     13.6480000      0.0002968
     13.6490000      0.0002939
     13.6500000      0.0002956
     13.6510000      0.0002960
     13.6520000      0.0002959
     13.6530000      0.0002975
     13.6540000      0.0002945
     13.6550000      0.0002919
     13.6560000      0.0002918
     13.6570000      0.0002940
     13.6580000      0.0002968
     13.6590000      0.0002947
     13.6600000      0.0002987
     13.6610000      0.0002987
     13.6620000      0.0002969
     13.6630000      0.0002990
     13.6640000      0.0002969
     13.6650000      0.0003010
     13.6660000      0.0002981
     13.6670000      0.0002990
     13.6680000      0.0002994
     13.6690000      0.0002988
     13.6700000      0.0002931
     13.6710000      0.0002974
     13.6720000      0.0002977
     13.6730000      0.0002981
     13.6740000      0.0002950
     13.6750000      0.0002935
     13.6760000      0.0002945
     13.6770000      0.0002954
     13.6780000      0.0003010
     13.6790000      0.0002974
     13.6800000      0.0002935
     13.6810000      0.0002913
     13.6820000      0.0002900
     13.6830000      0.0002949
     13.6840000      0.0002951
     13.6850000      0.0002971
     13.6860000      0.0002938
     13.6870000      0.0002964
     13.6880000      0.0002948
     13.6890000      0.0002954
     13.6900000      0.0002928
     13.6910000      0.0002924
     13.6920000      0.0002919
     13.6930000      0.0002917
     13.6940000      0.0002884
     13.6950000      0.0002965
     13.6960000      0.0002956
     13.6970000      0.0002931
     13.6980000      0.0002962
     13.6990000      0.0002952
     13.7000000      0.0002986
     13.7010000      0.0002952
     13.7020000      0.0002956
     13.7030000      0.0002946
     13.7040000      0.0002951
     13.7050000      0.0002937
     13.7060000      0.0002949
     13.7070000      0.0002970
     13.7080000      0.0002950
     13.7090000      0.0002929
     13.7100000      0.0002941
     13.7110000      0.0002943
     13.7120000      0.0002962
     13.7130000      0.0002976
     13.7140000      0.0002943
     13.7150000      0.0002950
     13.7160000      0.0002956
     13.7170000      0.0002955
     13.7180000      0.0002969
     13.7190000      0.0002992
     13.7200000      0.0002997
     13.7210000      0.0002996
     13.7220000      0.0002961
     13.7230000      0.0002967
     13.7240000      0.0002951
     13.7250000      0.0002975
     13.7260000      0.0002962
     13.7270000      0.0002939
     13.7280000      0.0002962
     13.7290000      0.0002966
     13.7300000      0.0002966
     13.7310000      0.0002930
     13.7320000      0.0002937
     13.7330000      0.0002944
     13.7340000      0.0002959
     13.7350000      0.0002921
     13.7360000      0.0002923
     13.7370000      0.0002960
     13.7380000      0.0002960
     13.7390000      0.0002943
     13.7400000      0.0002947
     13.7410000      0.0002976
     13.7420000      0.0002985
     13.7430000      0.0003031
     13.7440000      0.0003031
     13.7450000      0.0002959
     13.7460000      0.0002924
     13.7470000      0.0002936
     13.7480000      0.0002956
     13.7490000      0.0002952
     13.7500000      0.0002940
     13.7510000      0.0002946
     13.7520000      0.0002928
     13.7530000      0.0002967
     13.7540000      0.0002961
     13.7550000      0.0003002
     13.7560000      0.0002944
     13.7570000      0.0002969
     13.7580000      0.0002927
     13.7590000      0.0002960
     13.7600000      0.0002989
     13.7610000      0.0002961
     13.7620000      0.0003014
     13.7630000      0.0003007
     13.7640000      0.0002983
     13.7650000      0.0003039
     13.7660000      0.0002996
     13.7670000      0.0002926
     13.7680000      0.0002959
     13.7690000      0.0002942
     13.7700000      0.0002929
     13.7710000      0.0002976
     13.7720000      0.0002947
     13.7730000      0.0002940
     13.7740000      0.0002977
     13.7750000      0.0003001
     13.7760000      0.0002958
     13.7770000      0.0002974
     13.7780000      0.0002999
     13.7790000      0.0002974
     13.7800000      0.0002973
     13.7810000      0.0002944
     13.7820000      0.0002940
     13.7830000      0.0002930
     13.7840000      0.0002930
     13.7850000      0.0002942
     13.7860000      0.0002980
     13.7870000      0.0003013
     13.7880000      0.0002968
     13.7890000      0.0003012
     13.7900000      0.0003020
     13.7910000      0.0002997
     13.7920000      0.0003006
     13.7930000      0.0002950
     13.7940000      0.0002959
     13.7950000      0.0003048
     13.7960000      0.0003008
     13.7970000      0.0002967
     13.7980000      0.0002985
     13.7990000      0.0002989
     13.8000000      0.0002971
     13.8010000      0.0002965
     13.8020000      0.0002956
     13.8030000      0.0002981
     13.8040000      0.0002924
     13.8050000      0.0002977
     13.8060000      0.0002992
     13.8070000      0.0002988
     13.8080000      0.0002960
     13.8090000      0.0002960
     13.8100000      0.0002936
     13.8110000      0.0002931
     13.8120000      0.0002995
     13.8130000      0.0002973
     13.8140000      0.0002968
     13.8150000      0.0002963
     13.8160000      0.0002938
     13.8170000      0.0002941
     13.8180000      0.0002965
     13.8190000      0.0002925
     13.8200000      0.0002950
     13.8210000      0.0003003
     13.8220000      0.0002957
     13.8230000      0.0002949
     13.8240000      0.0002952
     13.8250000      0.0002946
     13.8260000      0.0002946
     13.8270000      0.0002989
     13.8280000      0.0002969
     13.8290000      0.0002966
     13.8300000      0.0002955
     13.8310000      0.0002944
     13.8320000      0.0002911
     13.8330000      0.0002963
     13.8340000      0.0002959
     13.8350000      0.0002970
     13.8360000      0.0002915
     13.8370000      0.0002960
     13.8380000      0.0002972
     13.8390000      0.0002942
     13.8400000      0.0002939
     13.8410000      0.0002925
     13.8420000      0.0002908
     13.8430000      0.0002947
     13.8440000      0.0002991
     13.8450000      0.0002981
     13.8460000      0.0003000
     13.8470000      0.0003045
     13.8480000      0.0002986
     13.8490000      0.0003021
     13.8500000      0.0002983
     13.8510000      0.0002984
     13.8520000      0.0002922
     13.8530000      0.0002984
     13.8540000      0.0002941
     13.8550000      0.0002939
     13.8560000      0.0002952
     13.8570000      0.0002993
     13.8580000      0.0002967
     13.8590000      0.0002927
     13.8600000      0.0002957
     13.8610000      0.0002934
     13.8620000      0.0002935
     13.8630000      0.0002931
     13.8640000      0.0002958
     13.8650000      0.0002913
     13.8660000      0.0002962
     13.8670000      0.0002998
     13.8680000      0.0003011
     13.8690000      0.0002980
     13.8700000      0.0002937
     13.8710000      0.0002976
     13.8720000      0.0002949
     13.8730000      0.0002949
     13.8740000      0.0002945
     13.8750000      0.0002983
     13.8760000      0.0002943
     13.8770000      0.0002970
     13.8780000      0.0002930
     13.8790000      0.0002946
     13.8800000      0.0002940
     13.8810000      0.0002957
     13.8820000      0.0002953
     13.8830000      0.0002967
     13.8840000      0.0002962
     13.8850000      0.0002971
     13.8860000      0.0002995
     13.8870000      0.0002980
     13.8880000      0.0002978
     13.8890000      0.0002974
     13.8900000      0.0003001
     13.8910000      0.0002937
     13.8920000      0.0002954
     13.8930000      0.0002936
     13.8940000      0.0002917
     13.8950000      0.0002959
     13.8960000      0.0002941
     13.8970000      0.0002966
     13.8980000      0.0002969
     13.8990000      0.0002970
     13.9000000      0.0002965
     13.9010000      0.0002972
     13.9020000      0.0002921
     13.9030000      0.0002983
     13.9040000      0.0002974
     13.9050000      0.0002947
     13.9060000      0.0002938
     13.9070000      0.0002943
     13.9080000      0.0003022
     13.9090000      0.0002978
     13.9100000      0.0003039
     13.9110000      0.0003008
     13.9120000      0.0002968
     13.9130000      0.0002956
     13.9140000      0.0003000
     13.9150000      0.0002969
     13.9160000      0.0002936
     13.9170000      0.0002997
     13.9180000      0.0002944
     13.9190000      0.0002954
     13.9200000      0.0002956
     13.9210000      0.0002956
     13.9220000      0.0002949
     13.9230000      0.0002994
     13.9240000      0.0002998
     13.9250000      0.0002995
     13.9260000      0.0002941
     13.9270000      0.0002952
     13.9280000      0.0002985
     13.9290000      0.0002979
     13.9300000      0.0002984
     13.9310000      0.0002991
     13.9320000      0.0002985
     13.9330000      0.0002978
     13.9340000      0.0002937
     13.9350000      0.0002928
     13.9360000      0.0002931
     13.9370000      0.0002984
     13.9380000      0.0002967
     13.9390000      0.0002961
     13.9400000      0.0002968
     13.9410000      0.0002959
     13.9420000      0.0002991
     13.9430000      0.0002975
     13.9440000      0.0002963
     13.9450000      0.0002986
     13.9460000      0.0002955
     13.9470000      0.0002941
     13.9480000      0.0002929
     13.9490000      0.0002939
     13.9500000      0.0002953
     13.9510000      0.0002967
     13.9520000      0.0002983
     13.9530000      0.0002975
     13.9540000      0.0002983
     13.9550000      0.0002948
     13.9560000      0.0002981
     13.9570000      0.0002949
     13.9580000      0.0002950
     13.9590000      0.0002900
     13.9600000      0.0002939
     13.9610000      0.0002955
     13.9620000      0.0002976
     13.9630000      0.0002941
     13.9640000      0.0002911
     13.9650000      0.0002945
     13.9660000      0.0002956
     13.9670000      0.0002937
     13.9680000      0.0002970
     13.9690000      0.0002987
     13.9700000      0.0002900
     13.9710000      0.0002931
     13.9720000      0.0002928
     13.9730000      0.0002921
     13.9740000      0.0002931
     13.9750000      0.0002909
     13.9760000      0.0002942
     13.9770000      0.0002937
     13.9780000      0.0002956
     13.9790000      0.0002958
     13.9800000      0.0002998
     13.9810000      0.0003003
     13.9820000      0.0002958
     13.9830000      0.0002962
     13.9840000      0.0002949
     13.9850000      0.0002950
     13.9860000      0.0002974
     13.9870000      0.0002953
     13.9880000      0.0002970
     13.9890000      0.0002980
     13.9900000      0.0002963
     13.9910000      0.0002969
     13.9920000      0.0003024
     13.9930000      0.0002995
     13.9940000      0.0002991
     13.9950000      0.0002960
     13.9960000      0.0002983
     13.9970000      0.0002936
     13.9980000      0.0002947
     13.9990000      0.0002945
     14.0000000      0.0002968
     14.0010000      0.0002983
     14.0020000      0.0002912
     14.0030000      0.0002929
     14.0040000      0.0002978
     14.0050000      0.0002944
     14.0060000      0.0002938
     14.0070000      0.0002914
     14.0080000      0.0002942
     14.0090000      0.0002951
     14.0100000      0.0002950
     14.0110000      0.0002926
     14.0120000      0.0002989
     14.0130000      0.0002987
     14.0140000      0.0002945
     14.0150000      0.0002968
     14.0160000      0.0002979
     14.0170000      0.0002999
     14.0180000      0.0002994
     14.0190000      0.0002937
     14.0200000      0.0002983
     14.0210000      0.0002995
     14.0220000      0.0002978
     14.0230000      0.0002938
     14.0240000      0.0002999
     14.0250000      0.0002955
     14.0260000      0.0002960
     14.0270000      0.0002963
     14.0280000      0.0003019
     14.0290000      0.0002974
     14.0300000      0.0002928
     14.0310000      0.0002961
     14.0320000      0.0002980
     14.0330000      0.0002967
     14.0340000      0.0002989
     14.0350000      0.0002965
     14.0360000      0.0002958
     14.0370000      0.0002978
     14.0380000      0.0002945
     14.0390000      0.0002989
     14.0400000      0.0002944
     14.0410000      0.0002969
     14.0420000      0.0002937
     14.0430000      0.0002954
     14.0440000      0.0002971
     14.0450000      0.0002965
     14.0460000      0.0002973
     14.0470000      0.0002959
     14.0480000      0.0002997
     14.0490000      0.0002971
     14.0500000      0.0002963
     14.0510000      0.0002947
     14.0520000      0.0002983
     14.0530000      0.0002982
     14.0540000      0.0002981
     14.0550000      0.0002972
     14.0560000      0.0002958
     14.0570000      0.0002942
     14.0580000      0.0002960
     14.0590000      0.0003018
     14.0600000      0.0002991
     14.0610000      0.0002966
     14.0620000      0.0002961
     14.0630000      0.0002974
     14.0640000      0.0002953
     14.0650000      0.0002988
     14.0660000      0.0002975
     14.0670000      0.0002963
     14.0680000      0.0002943
     14.0690000      0.0002943
     14.0700000      0.0002952
     14.0710000      0.0002955
     14.0720000      0.0002940
     14.0730000      0.0002951
     14.0740000      0.0002957
     14.0750000      0.0002935
     14.0760000      0.0002945
     14.0770000      0.0002940
     14.0780000      0.0002978
     14.0790000      0.0002982
     14.0800000      0.0002986
     14.0810000      0.0002984
     14.0820000      0.0002994
     14.0830000      0.0002940
     14.0840000      0.0002935
     14.0850000      0.0002911
     14.0860000      0.0002924
     14.0870000      0.0002926
     14.0880000      0.0002998
     14.0890000      0.0002974
     14.0900000      0.0002973
     14.0910000      0.0002971
     14.0920000      0.0002937
     14.0930000      0.0002961
     14.0940000      0.0002918
     14.0950000      0.0002937
     14.0960000      0.0002963
     14.0970000      0.0002991
     14.0980000      0.0002965
     14.0990000      0.0002972
     14.1000000      0.0002959
     14.1010000      0.0002954
     14.1020000      0.0002994
     14.1030000      0.0003000
     14.1040000      0.0002950
     14.1050000      0.0002948
     14.1060000      0.0002967
     14.1070000      0.0002979
     14.1080000      0.0002926
     14.1090000      0.0002978
     14.1100000      0.0002974
     14.1110000      0.0003015
     14.1120000      0.0002979
     14.1130000      0.0002955
     14.1140000      0.0002934
     14.1150000      0.0002981
     14.1160000      0.0002955
     14.1170000      0.0002959
     14.1180000      0.0002920
     14.1190000      0.0002942
     14.1200000      0.0002982
     14.1210000      0.0002957
     14.1220000      0.0002970
     14.1230000      0.0002936
     14.1240000      0.0002971
     14.1250000      0.0002961
     14.1260000      0.0002978
     14.1270000      0.0002984
     14.1280000      0.0002993
     14.1290000      0.0002998
     14.1300000      0.0002943
     14.1310000      0.0002987
     14.1320000      0.0002937
     14.1330000      0.0002953
     14.1340000      0.0002939
     14.1350000      0.0002961
     14.1360000      0.0002957
     14.1370000      0.0002958
     14.1380000      0.0003002
     14.1390000      0.0002952
     14.1400000      0.0002942
     14.1410000      0.0002960
     14.1420000      0.0002953
     14.1430000      0.0002971
     14.1440000      0.0002954
     14.1450000      0.0002982
     14.1460000      0.0002979
     14.1470000      0.0002922
     14.1480000      0.0002933
     14.1490000      0.0002956
     14.1500000      0.0002967
     14.1510000      0.0002989
     14.1520000      0.0002996
     14.1530000      0.0002945
     14.1540000      0.0002972
     14.1550000      0.0002970
     14.1560000      0.0002914
     14.1570000      0.0002963
     14.1580000      0.0002965
     14.1590000      0.0002976
     14.1600000      0.0003004
     14.1610000      0.0002940
     14.1620000      0.0002940
     14.1630000      0.0002942
     14.1640000      0.0002947
     14.1650000      0.0002975
     14.1660000      0.0002970
     14.1670000      0.0002947
     14.1680000      0.0002983
     14.1690000      0.0002950
     14.1700000      0.0002966
     14.1710000      0.0003003
     14.1720000      0.0002979
     14.1730000      0.0002964
     14.1740000      0.0002977
     14.1750000      0.0002953
     14.1760000      0.0002943
     14.1770000      0.0002961
     14.1780000      0.0002954
     14.1790000      0.0002991
     14.1800000      0.0002954
     14.1810000      0.0002940
     14.1820000      0.0002960
     14.1830000      0.0002948
     14.1840000      0.0002989
     14.1850000      0.0002945
     14.1860000      0.0002915
     14.1870000      0.0002939
     14.1880000      0.0002942
     14.1890000      0.0002940
     14.1900000      0.0002954
     14.1910000      0.0002961
     14.1920000      0.0002966
     14.1930000      0.0002980
     14.1940000      0.0002959
     14.1950000      0.0002970
     14.1960000      0.0002976
     14.1970000      0.0002972
     14.1980000      0.0002930
     14.1990000      0.0002988
     14.2000000      0.0002995
     14.2010000      0.0002974
     14.2020000      0.0003014
     14.2030000      0.0002999
     14.2040000      0.0002981
     14.2050000      0.0003021
     14.2060000      0.0003009
     14.2070000      0.0002928
     14.2080000      0.0002939
     14.2090000      0.0002918
     14.2100000      0.0002919
     14.2110000      0.0002948
     14.2120000      0.0002987
     14.2130000      0.0002980
     14.2140000      0.0002994
     14.2150000      0.0002971
     14.2160000      0.0002938
     14.2170000      0.0002959
     14.2180000      0.0002963
     14.2190000      0.0002988
     14.2200000      0.0002966
     14.2210000      0.0003016
     14.2220000      0.0002995
     14.2230000      0.0003023
     14.2240000      0.0002967
     14.2250000      0.0002968
     14.2260000      0.0002943
     14.2270000      0.0002959
     14.2280000      0.0002946
     14.2290000      0.0002974
     14.2300000      0.0002958
     14.2310000      0.0002967
     14.2320000      0.0002955
     14.2330000      0.0002961
     14.2340000      0.0002991
     14.2350000      0.0002976
     14.2360000      0.0002952
     14.2370000      0.0002951
     14.2380000      0.0003002
     14.2390000      0.0003031
     14.2400000      0.0003014
     14.2410000      0.0003006
     14.2420000      0.0002962
     14.2430000      0.0002963
     14.2440000      0.0002946
     14.2450000      0.0002982
     14.2460000      0.0002972
     14.2470000      0.0002947
     14.2480000      0.0002961
     14.2490000      0.0002977
     14.2500000      0.0002956
     14.2510000      0.0002910
     14.2520000      0.0002947
     14.2530000      0.0002922
     14.2540000      0.0002944
     14.2550000      0.0002933
     14.2560000      0.0002952
     14.2570000      0.0002967
     14.2580000      0.0002981
     14.2590000      0.0002975
     14.2600000      0.0003005
     14.2610000      0.0002973
     14.2620000      0.0002916
     14.2630000      0.0002951
     14.2640000      0.0002946
     14.2650000      0.0002933
     14.2660000      0.0002913
     14.2670000      0.0002952
     14.2680000      0.0002968
     14.2690000      0.0002966
     14.2700000      0.0002938
     14.2710000      0.0002946
     14.2720000      0.0002993
     14.2730000      0.0002994
     14.2740000      0.0002940
     14.2750000      0.0002944
     14.2760000      0.0002973
     14.2770000      0.0002989
     14.2780000      0.0002968
     14.2790000      0.0002936
     14.2800000      0.0002972
     14.2810000      0.0002956
     14.2820000      0.0002969
     14.2830000      0.0002989
     14.2840000      0.0002971
     14.2850000      0.0002959
     14.2860000      0.0002971
     14.2870000      0.0002980
     14.2880000      0.0002949
     14.2890000      0.0002983
     14.2900000      0.0002956
     14.2910000      0.0002943
     14.2920000      0.0002963
     14.2930000      0.0002986
     14.2940000      0.0002951
     14.2950000      0.0003004
     14.2960000      0.0002996
     14.2970000      0.0002967
     14.2980000      0.0002964
     14.2990000      0.0002967
     14.3000000      0.0002973
     14.3010000      0.0002998
     14.3020000      0.0002941
     14.3030000      0.0002972
     14.3040000      0.0003012
     14.3050000      0.0002962
     14.3060000      0.0002958
     14.3070000      0.0002939
     14.3080000      0.0002986
     14.3090000      0.0002935
     14.3100000      0.0002948
     14.3110000      0.0002965
     14.3120000      0.0002965
     14.3130000      0.0002985
     14.3140000      0.0002970
     14.3150000      0.0002945
     14.3160000      0.0002935
     14.3170000      0.0002960
     14.3180000      0.0002975
     14.3190000      0.0002970
     14.3200000      0.0002950
     14.3210000      0.0002927
     14.3220000      0.0002947
     14.3230000      0.0002990
     14.3240000      0.0002980
     14.3250000      0.0002977
     14.3260000      0.0002947
     14.3270000      0.0002982
     14.3280000      0.0002924
     14.3290000      0.0002932
     14.3300000      0.0002955
     14.3310000      0.0002918
     14.3320000      0.0002949
     14.3330000      0.0002969
     14.3340000      0.0002982
     14.3350000      0.0002998
     14.3360000      0.0003000
     14.3370000      0.0002965
     14.3380000      0.0002967
     14.3390000      0.0002955
     14.3400000      0.0002978
     14.3410000      0.0002974
     14.3420000      0.0002980
     14.3430000      0.0002971
     14.3440000      0.0003012
     14.3450000      0.0002985
     14.3460000      0.0002959
     14.3470000      0.0002974
     14.3480000      0.0002987
     14.3490000      0.0002991
     14.3500000      0.0002976
     14.3510000      0.0002959
     14.3520000      0.0002982
     14.3530000      0.0002957
     14.3540000      0.0002960
     14.3550000      0.0002984
     14.3560000      0.0002957
     14.3570000      0.0002992
     14.3580000      0.0003012
     14.3590000      0.0002935
     14.3600000      0.0002960
     14.3610000      0.0002954
     14.3620000      0.0002959
     14.3630000      0.0002995
     14.3640000      0.0003002
     14.3650000      0.0002949
     14.3660000      0.0002970
     14.3670000      0.0002956
     14.3680000      0.0002980
     14.3690000      0.0002986
     14.3700000      0.0002962
     14.3710000      0.0002962
     14.3720000      0.0002952
     14.3730000      0.0002976
     14.3740000      0.0002951
     14.3750000      0.0002985
     14.3760000      0.0002997
     14.3770000      0.0002964
     14.3780000      0.0002990
     14.3790000      0.0002949
     14.3800000      0.0002987
     14.3810000      0.0002977
     14.3820000      0.0003013
     14.3830000      0.0003002
     14.3840000      0.0002994
     14.3850000      0.0002991
     14.3860000      0.0002953
     14.3870000      0.0002925
     14.3880000      0.0002979
     14.3890000      0.0002978
     14.3900000      0.0002966
     14.3910000      0.0002991
     14.3920000      0.0002964
     14.3930000      0.0002990
     14.3940000      0.0002964
     14.3950000      0.0002954
     14.3960000      0.0002936
     14.3970000      0.0002965
     14.3980000      0.0002984
     14.3990000      0.0002979
     14.4000000      0.0002927
     14.4010000      0.0002955
     14.4020000      0.0002943
     14.4030000      0.0002946
     14.4040000      0.0002958
     14.4050000      0.0002924
     14.4060000      0.0002973
     14.4070000      0.0002932
     14.4080000      0.0002950
     14.4090000      0.0002962
     14.4100000      0.0002991
     14.4110000      0.0002963
     14.4120000      0.0002969
     14.4130000      0.0002999
     14.4140000      0.0002962
     14.4150000      0.0003006
     14.4160000      0.0002993
     14.4170000      0.0002951
     14.4180000      0.0002997
     14.4190000      0.0003000
     14.4200000      0.0002947
     14.4210000      0.0002939
     14.4220000      0.0002963
     14.4230000      0.0002968
     14.4240000      0.0002962
     14.4250000      0.0002948
     14.4260000      0.0002937
     14.4270000      0.0002982
     14.4280000      0.0002993
     14.4290000      0.0002952
     14.4300000      0.0002985
     14.4310000      0.0002931
     14.4320000      0.0002932
     14.4330000      0.0002923
     14.4340000      0.0002918
     14.4350000      0.0002970
     14.4360000      0.0002961
     14.4370000      0.0002946
     14.4380000      0.0002968
     14.4390000      0.0003006
     14.4400000      0.0002968
     14.4410000      0.0002983
     14.4420000      0.0002918
     14.4430000      0.0002907
     14.4440000      0.0002942
     14.4450000      0.0002977
     14.4460000      0.0003005
     14.4470000      0.0002969
     14.4480000      0.0002937
     14.4490000      0.0002965
     14.4500000      0.0002964
     14.4510000      0.0002992
     14.4520000      0.0002958
     14.4530000      0.0002945
     14.4540000      0.0003028
     14.4550000      0.0002961
     14.4560000      0.0002958
     14.4570000      0.0002967
     14.4580000      0.0002959
     14.4590000      0.0002957
     14.4600000      0.0002961
     14.4610000      0.0002942
     14.4620000      0.0002935
     14.4630000      0.0002974
     14.4640000      0.0002993
     14.4650000      0.0002947
     14.4660000      0.0002953
     14.4670000      0.0002950
     14.4680000      0.0002927
     14.4690000      0.0002956
     14.4700000      0.0002973
     14.4710000      0.0002950
     14.4720000      0.0002954
     14.4730000      0.0002977
     14.4740000      0.0003011
     14.4750000      0.0003006
     14.4760000      0.0002967
     14.4770000      0.0002992
     14.4780000      0.0002963
     14.4790000      0.0002951
     14.4800000      0.0002976
     14.4810000      0.0002955
     14.4820000      0.0002961
     14.4830000      0.0003008
     14.4840000      0.0003001
     14.4850000      0.0003007
     14.4860000      0.0002979
     14.4870000      0.0002944
     14.4880000      0.0002964
     14.4890000      0.0002935
     14.4900000      0.0002946
     14.4910000      0.0002963
     14.4920000      0.0002958
     14.4930000      0.0002942
     14.4940000      0.0002984
     14.4950000      0.0002961
     14.4960000      0.0002947
     14.4970000      0.0003004
     14.4980000      0.0002985
     14.4990000      0.0002954
     14.5000000      0.0002941
     14.5010000      0.0003026
     14.5020000      0.0003004
     14.5030000      0.0002992
     14.5040000      0.0002988
     14.5050000      0.0002969
     14.5060000      0.0002960
     14.5070000      0.0002947
     14.5080000      0.0002932
     14.5090000      0.0002952
     14.5100000      0.0002958
     14.5110000      0.0002937
     14.5120000      0.0002925
     14.5130000      0.0002939
     14.5140000      0.0002988
     14.5150000      0.0002994
     14.5160000      0.0002984
     14.5170000      0.0002966
     14.5180000      0.0002961
     14.5190000      0.0002974
     14.5200000      0.0003004
     14.5210000      0.0002981
     14.5220000      0.0002972
     14.5230000      0.0002952
     14.5240000      0.0002961
     14.5250000      0.0002974
     14.5260000      0.0003020
     14.5270000      0.0002990
     14.5280000      0.0002997
     14.5290000      0.0002993
     14.5300000      0.0002974
     14.5310000      0.0002980
     14.5320000      0.0002990
     14.5330000      0.0002974
     14.5340000      0.0002994
     14.5350000      0.0002936
     14.5360000      0.0002991
     14.5370000      0.0002953
     14.5380000      0.0002930
     14.5390000      0.0002946
     14.5400000      0.0002961
     14.5410000      0.0002925
     14.5420000      0.0002948
     14.5430000      0.0002959
     14.5440000      0.0002919
     14.5450000      0.0002993
     14.5460000      0.0003030
     14.5470000      0.0002960
     14.5480000      0.0003005
     14.5490000      0.0002953
     14.5500000      0.0002986
     14.5510000      0.0002938
     14.5520000      0.0002990
     14.5530000      0.0002992
     14.5540000      0.0002990
     14.5550000      0.0003024
     14.5560000      0.0002965
     14.5570000      0.0002968
     14.5580000      0.0002980
     14.5590000      0.0002954
     14.5600000      0.0002976
     14.5610000      0.0002934
     14.5620000      0.0002959
     14.5630000      0.0002956
     14.5640000      0.0002940
     14.5650000      0.0002940
     14.5660000      0.0002960
     14.5670000      0.0002965
     14.5680000      0.0002971
     14.5690000      0.0002974
     14.5700000      0.0002924
     14.5710000      0.0002982
     14.5720000      0.0002974
     14.5730000      0.0002909
     14.5740000      0.0002939
     14.5750000      0.0002970
     14.5760000      0.0002951
     14.5770000      0.0002958
     14.5780000      0.0002944
     14.5790000      0.0002958
     14.5800000      0.0002968
     14.5810000      0.0003012
     14.5820000      0.0003028
     14.5830000      0.0003014
     14.5840000      0.0002962
     14.5850000      0.0003015
     14.5860000      0.0002951
     14.5870000      0.0002944
     14.5880000      0.0002947
     14.5890000      0.0002943
     14.5900000      0.0002952
     14.5910000      0.0002957
     14.5920000      0.0002937
     14.5930000      0.0002960
     14.5940000      0.0002965
     14.5950000      0.0002968
     14.5960000      0.0002964
     14.5970000      0.0002966
     14.5980000      0.0002981
     14.5990000      0.0002961
     14.6000000      0.0002974
     14.6010000      0.0002997
     14.6020000      0.0003007
     14.6030000      0.0003012
     14.6040000      0.0002977
     14.6050000      0.0002973
     14.6060000      0.0003012
     14.6070000      0.0002961
     14.6080000      0.0002962
     14.6090000      0.0002948
     14.6100000      0.0002946
     14.6110000      0.0002950
     14.6120000      0.0002942
     14.6130000      0.0002921
     14.6140000      0.0002939
     14.6150000      0.0002942
     14.6160000      0.0002953
     14.6170000      0.0002946
     14.6180000      0.0002955
     14.6190000      0.0002941
     14.6200000      0.0002913
     14.6210000      0.0002917
     14.6220000      0.0002944
     14.6230000      0.0002950
     14.6240000      0.0002945
     14.6250000      0.0002981
     14.6260000      0.0002927
     14.6270000      0.0002927
     14.6280000      0.0002916
     14.6290000      0.0002912
     14.6300000      0.0002941
     14.6310000      0.0002969
     14.6320000      0.0002963
     14.6330000      0.0002970
     14.6340000      0.0002960
     14.6350000      0.0002949
     14.6360000      0.0002955
     14.6370000      0.0002959
     14.6380000      0.0002996
     14.6390000      0.0002952
     14.6400000      0.0002995
     14.6410000      0.0003016
     14.6420000      0.0002986
     14.6430000      0.0003005
     14.6440000      0.0002906
     14.6450000      0.0002969
     14.6460000      0.0002947
     14.6470000      0.0002925
     14.6480000      0.0002956
     14.6490000      0.0002937
     14.6500000      0.0002921
     14.6510000      0.0002967
     14.6520000      0.0002998
     14.6530000      0.0002977
     14.6540000      0.0002947
     14.6550000      0.0002927
     14.6560000      0.0002928
     14.6570000      0.0002948
     14.6580000      0.0002988
     14.6590000      0.0002981
     14.6600000      0.0002983
     14.6610000      0.0002987
     14.6620000      0.0002960
     14.6630000      0.0002967
     14.6640000      0.0002949
     14.6650000      0.0002967
     14.6660000      0.0003000
     14.6670000      0.0002995
     14.6680000      0.0002957
     14.6690000      0.0002945
     14.6700000      0.0002938
     14.6710000      0.0002959
     14.6720000      0.0002959
     14.6730000      0.0003020
     14.6740000      0.0002981
     14.6750000      0.0003024
     14.6760000      0.0003040
     14.6770000      0.0002983
     14.6780000      0.0002977
     14.6790000      0.0002981
     14.6800000      0.0002978
     14.6810000      0.0003008
     14.6820000      0.0002951
     14.6830000      0.0002969
     14.6840000      0.0002964
     14.6850000      0.0002959
     14.6860000      0.0002970
     14.6870000      0.0002964
     14.6880000      0.0002973
     14.6890000      0.0002938
     14.6900000      0.0002930
     14.6910000      0.0002946
     14.6920000      0.0002967
     14.6930000      0.0002967
     14.6940000      0.0002927
     14.6950000      0.0002965
     14.6960000      0.0002986
     14.6970000      0.0002932
     14.6980000      0.0002960
     14.6990000      0.0002936
     14.7000000      0.0002937
     14.7010000      0.0002926
     14.7020000      0.0002957
     14.7030000      0.0002972
     14.7040000      0.0002935
     14.7050000      0.0002994
     14.7060000      0.0002939
     14.7070000      0.0002945
     14.7080000      0.0002959
     14.7090000      0.0002999
     14.7100000      0.0002971
     14.7110000      0.0003002
     14.7120000      0.0002968
     14.7130000      0.0002966
     14.7140000      0.0002955
     14.7150000      0.0002971
     14.7160000      0.0002997
     14.7170000      0.0002993
     14.7180000      0.0003040
     14.7190000      0.0002988
     14.7200000      0.0002988
     14.7210000      0.0002970
     14.7220000      0.0002972
     14.7230000      0.0003009
     14.7240000      0.0002983
     14.7250000      0.0002983
     14.7260000      0.0003003
     14.7270000      0.0002971
     14.7280000      0.0002963
     14.7290000      0.0002979
     14.7300000      0.0002956
     14.7310000      0.0002965
     14.7320000      0.0002968
     14.7330000      0.0002968
     14.7340000      0.0002987
     14.7350000      0.0002987
     14.7360000      0.0002967
     14.7370000      0.0002948
     14.7380000      0.0002971
     14.7390000      0.0002978
     14.7400000      0.0002997
     14.7410000      0.0002950
     14.7420000      0.0002978
     14.7430000      0.0002961
     14.7440000      0.0002924
     14.7450000      0.0002957
     14.7460000      0.0002948
     14.7470000      0.0002946
     14.7480000      0.0002971
     14.7490000      0.0002986
     14.7500000      0.0002914
     14.7510000      0.0002966
     14.7520000      0.0002958
     14.7530000      0.0002958
     14.7540000      0.0002956
     14.7550000      0.0002952
     14.7560000      0.0002948
     14.7570000      0.0002968
     14.7580000      0.0002997
     14.7590000      0.0002991
     14.7600000      0.0002967
     14.7610000      0.0002936
     14.7620000      0.0002963
     14.7630000      0.0002953
     14.7640000      0.0002944
     14.7650000      0.0002930
     14.7660000      0.0002951
     14.7670000      0.0002990
     14.7680000      0.0002948
     14.7690000      0.0002944
     14.7700000      0.0002977
     14.7710000      0.0002976
     14.7720000      0.0002962
     14.7730000      0.0002924
     14.7740000      0.0002933
     14.7750000      0.0002992
     14.7760000      0.0002977
     14.7770000      0.0003014
     14.7780000      0.0002940
     14.7790000      0.0002937
     14.7800000      0.0002971
     14.7810000      0.0002986
     14.7820000      0.0002982
     14.7830000      0.0002969
     14.7840000      0.0002967
     14.7850000      0.0002980
     14.7860000      0.0002948
     14.7870000      0.0002949
     14.7880000      0.0002970
     14.7890000      0.0002964
     14.7900000      0.0002967
     14.7910000      0.0002951
     14.7920000      0.0002983
     14.7930000      0.0002962
     14.7940000      0.0002956
     14.7950000      0.0002994
     14.7960000      0.0002989
     14.7970000      0.0002977
     14.7980000      0.0003018
     14.7990000      0.0002999
     14.8000000      0.0002995
     14.8010000      0.0003014
     14.8020000      0.0003019
     14.8030000      0.0003030
     14.8040000      0.0002987
     14.8050000      0.0002981
     14.8060000      0.0002993
     14.8070000      0.0003021
     14.8080000      0.0002971
     14.8090000      0.0002982
     14.8100000      0.0002968
     14.8110000      0.0002994
     14.8120000      0.0002942
     14.8130000      0.0002910
     14.8140000      0.0002937
     14.8150000      0.0002972
     14.8160000      0.0002980
     14.8170000      0.0002965
     14.8180000      0.0002946
     14.8190000      0.0003012
     14.8200000      0.0002940
     14.8210000      0.0002915
     14.8220000      0.0002910
     14.8230000      0.0002865
     14.8240000      0.0002905
     14.8250000      0.0002980
     14.8260000      0.0002976
     14.8270000      0.0002982
     14.8280000      0.0002967
     14.8290000      0.0002918
     14.8300000      0.0002970
     14.8310000      0.0002968
     14.8320000      0.0002976
     14.8330000      0.0002977
     14.8340000      0.0002947
     14.8350000      0.0002961
     14.8360000      0.0002965
     14.8370000      0.0002994
     14.8380000      0.0003000
     14.8390000      0.0003005
     14.8400000      0.0002958
     14.8410000      0.0002997
     14.8420000      0.0002964
     14.8430000      0.0002990
     14.8440000      0.0003008
     14.8450000      0.0002954
     14.8460000      0.0002972
     14.8470000      0.0002979
     14.8480000      0.0003006
     14.8490000      0.0003017
     14.8500000      0.0002967
     14.8510000      0.0002964
     14.8520000      0.0002970
     14.8530000      0.0002961
     14.8540000      0.0002979
     14.8550000      0.0002939
     14.8560000      0.0002950
     14.8570000      0.0002948
     14.8580000      0.0002956
     14.8590000      0.0002930
     14.8600000      0.0002982
     14.8610000      0.0002948
     14.8620000      0.0002974
     14.8630000      0.0002971
     14.8640000      0.0002972
     14.8650000      0.0002981
     14.8660000      0.0002959
     14.8670000      0.0002945
     14.8680000      0.0002923
     14.8690000      0.0002905
     14.8700000      0.0002971
     14.8710000      0.0002971
     14.8720000      0.0002972
     14.8730000      0.0002964
     14.8740000      0.0002976
     14.8750000      0.0002955
     14.8760000      0.0002940
     14.8770000      0.0002976
     14.8780000      0.0002999
     14.8790000      0.0003021
     14.8800000      0.0003012
     14.8810000      0.0002977
     14.8820000      0.0003016
     14.8830000      0.0002998
     14.8840000      0.0002965
     14.8850000      0.0002953
     14.8860000      0.0002963
     14.8870000      0.0002990
     14.8880000      0.0002939
     14.8890000      0.0002958
     14.8900000      0.0002965
     14.8910000      0.0002982
     14.8920000      0.0002972
     14.8930000      0.0002969
     14.8940000      0.0002950
     14.8950000      0.0002933
     14.8960000      0.0002951
     14.8970000      0.0002955
     14.8980000      0.0002953
     14.8990000      0.0002952
     14.9000000      0.0002946
     14.9010000      0.0002959
     14.9020000      0.0002971
     14.9030000      0.0002989
     14.9040000      0.0002983
     14.9050000      0.0002990
     14.9060000      0.0002998
     14.9070000      0.0002966
     14.9080000      0.0002996
     14.9090000      0.0002961
     14.9100000      0.0002941
     14.9110000      0.0003010
     14.9120000      0.0003011
     14.9130000      0.0003013
     14.9140000      0.0003012
     14.9150000      0.0002965
     14.9160000      0.0002963
     14.9170000      0.0002958
     14.9180000      0.0002944
     14.9190000      0.0002976
     14.9200000      0.0002981
     14.9210000      0.0002995
     14.9220000      0.0003026
     14.9230000      0.0003018
     14.9240000      0.0002985
     14.9250000      0.0002971
     14.9260000      0.0002963
     14.9270000      0.0002980
     14.9280000      0.0002995
     14.9290000      0.0002970
     14.9300000      0.0002975
     14.9310000      0.0003009
     14.9320000      0.0002993
     14.9330000      0.0002954
     14.9340000      0.0002967
     14.9350000      0.0003006
     14.9360000      0.0002955
     14.9370000      0.0002985
     14.9380000      0.0002953
     14.9390000      0.0002923
     14.9400000      0.0002971
     14.9410000      0.0002964
     14.9420000      0.0002971
     14.9430000      0.0002988
     14.9440000      0.0002994
     14.9450000      0.0002938
     14.9460000      0.0002966
     14.9470000      0.0003019
     14.9480000      0.0003047
     14.9490000      0.0003020
     14.9500000      0.0002995
     14.9510000      0.0002967
     14.9520000      0.0002968
     14.9530000      0.0002942
     14.9540000      0.0002969
     14.9550000      0.0003031
     14.9560000      0.0002987
     14.9570000      0.0002996
     14.9580000      0.0002981
     14.9590000      0.0002995
     14.9600000      0.0002974
     14.9610000      0.0002973
     14.9620000      0.0002937
     14.9630000      0.0002950
     14.9640000      0.0002994
     14.9650000      0.0002995
     14.9660000      0.0002999
     14.9670000      0.0002971
     14.9680000      0.0002939
     14.9690000      0.0002959
     14.9700000      0.0002943
     14.9710000      0.0002948
     14.9720000      0.0002954
     14.9730000      0.0002977
     14.9740000      0.0002981
     14.9750000      0.0002960
     14.9760000      0.0002969
     14.9770000      0.0002960
     14.9780000      0.0002949
     14.9790000      0.0002973
     14.9800000      0.0002952
     14.9810000      0.0002966
     14.9820000      0.0002978
     14.9830000      0.0002959
     14.9840000      0.0003009
     14.9850000      0.0002966
     14.9860000      0.0002959
     14.9870000      0.0002985
     14.9880000      0.0002965
     14.9890000      0.0002930
     14.9900000      0.0002936
     14.9910000      0.0002962
     14.9920000      0.0002972
     14.9930000      0.0002969
     14.9940000      0.0002946
     14.9950000      0.0002970
     14.9960000      0.0002988
     14.9970000      0.0002974
     14.9980000      0.0002974
     14.9990000      0.0002975


==> gnuplot1/exam1/weight/weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001141
      0.0020000      0.0001162
      0.0030000      0.0001250
      0.0040000      0.0001390
      0.0050000      0.0001512
      0.0060000      0.0002429
      0.0070000      0.0002517
      0.0080000      0.0002601
      0.0090000      0.0002649
      0.0100000      0.0002631
      0.0110000      0.0002628
      0.0120000      0.0002600
      0.0130000      0.0002606
      0.0140000      0.0002574
      0.0150000      0.0002595
      0.0160000      0.0002593
      0.0170000      0.0002590
      0.0180000      0.0002614
      0.0190000      0.0002627
      0.0200000      0.0002601
      0.0210000      0.0002599
      0.0220000      0.0002605
      0.0230000      0.0002607
      0.0240000      0.0002591
      0.0250000      0.0002558
      0.0260000      0.0002589
      0.0270000      0.0002588
      0.0280000      0.0002589
      0.0290000      0.0002595
      0.0300000      0.0002575
      0.0310000      0.0002581
      0.0320000      0.0002626
      0.0330000      0.0002613
      0.0340000      0.0002575
      0.0350000      0.0002584
      0.0360000      0.0002611
      0.0370000      0.0002599
      0.0380000      0.0002587
      0.0390000      0.0002557
      0.0400000      0.0002552
      0.0410000      0.0002584
      0.0420000      0.0002599
      0.0430000      0.0002579
      0.0440000      0.0002620
      0.0450000      0.0002601
      0.0460000      0.0002573
      0.0470000      0.0002590
      0.0480000      0.0002604
      0.0490000      0.0002594
      0.0500000      0.0002554
      0.0510000      0.0002592
      0.0520000      0.0002567
      0.0530000      0.0002589
      0.0540000      0.0002583
      0.0550000      0.0002599
      0.0560000      0.0002569
      0.0570000      0.0002604
      0.0580000      0.0002586
      0.0590000      0.0002574
      0.0600000      0.0002572
      0.0610000      0.0002609
      0.0620000      0.0002578
      0.0630000      0.0002584
      0.0640000      0.0002658
      0.0650000      0.0002609
      0.0660000      0.0002613
      0.0670000      0.0002626
      0.0680000      0.0002618
      0.0690000      0.0002618
      0.0700000      0.0002613
      0.0710000      0.0002620
      0.0720000      0.0002628
      0.0730000      0.0002612
      0.0740000      0.0002629
      0.0750000      0.0002618
      0.0760000      0.0002627
      0.0770000      0.0002632
      0.0780000      0.0002636
      0.0790000      0.0002617
      0.0800000      0.0002616
      0.0810000      0.0002607
      0.0820000      0.0002604
      0.0830000      0.0002615
      0.0840000      0.0002632
      0.0850000      0.0002599
      0.0860000      0.0002614
      0.0870000      0.0002588
      0.0880000      0.0002576
      0.0890000      0.0002634
      0.0900000      0.0002610
      0.0910000      0.0002616
      0.0920000      0.0002607
      0.0930000      0.0002587
      0.0940000      0.0002575
      0.0950000      0.0002624
      0.0960000      0.0002635
      0.0970000      0.0002587
      0.0980000      0.0002566
      0.0990000      0.0002602
      0.1000000      0.0002586
      0.1010000      0.0002595
      0.1020000      0.0002593
      0.1030000      0.0002582
      0.1040000      0.0002612
      0.1050000      0.0002631
      0.1060000      0.0002597
      0.1070000      0.0002611
      0.1080000      0.0002647
      0.1090000      0.0002617
      0.1100000      0.0002627
      0.1110000      0.0002606
      0.1120000      0.0002562
      0.1130000      0.0002610
      0.1140000      0.0002649
      0.1150000      0.0002637
      0.1160000      0.0002662
      0.1170000      0.0002647
      0.1180000      0.0002599
      0.1190000      0.0002617
      0.1200000      0.0002650
      0.1210000      0.0002582
      0.1220000      0.0002606
      0.1230000      0.0002621
      0.1240000      0.0002632
      0.1250000      0.0002595
      0.1260000      0.0002585
      0.1270000      0.0002600
      0.1280000      0.0002619
      0.1290000      0.0002645
      0.1300000      0.0002622
      0.1310000      0.0002620
      0.1320000      0.0002611
      0.1330000      0.0002610
      0.1340000      0.0002589
      0.1350000      0.0002618
      0.1360000      0.0002601
      0.1370000      0.0002624
      0.1380000      0.0002623
      0.1390000      0.0002659
      0.1400000      0.0002618
      0.1410000      0.0002641
      0.1420000      0.0002634
      0.1430000      0.0002630
      0.1440000      0.0002615
      0.1450000      0.0002634
      0.1460000      0.0002614
      0.1470000      0.0002619
      0.1480000      0.0002618
      0.1490000      0.0002635
      0.1500000      0.0002636
      0.1510000      0.0002619
      0.1520000      0.0002642
      0.1530000      0.0002602
      0.1540000      0.0002619
      0.1550000      0.0002625
      0.1560000      0.0002631
      0.1570000      0.0002647
      0.1580000      0.0002635
      0.1590000      0.0002631
      0.1600000      0.0002636
      0.1610000      0.0002644
      0.1620000      0.0002659
      0.1630000      0.0002642
      0.1640000      0.0002622
      0.1650000      0.0002659
      0.1660000      0.0002628
      0.1670000      0.0002640
      0.1680000      0.0002596
      0.1690000      0.0002664
      0.1700000      0.0002663
      0.1710000      0.0002689
      0.1720000      0.0002671
      0.1730000      0.0002630
      0.1740000      0.0002630
      0.1750000      0.0002621
      0.1760000      0.0002652
      0.1770000      0.0002616
      0.1780000      0.0002610
      0.1790000      0.0002617
      0.1800000      0.0002610
      0.1810000      0.0002609
      0.1820000      0.0002627
      0.1830000      0.0002669
      0.1840000      0.0002636
      0.1850000      0.0002644
      0.1860000      0.0002618
      0.1870000      0.0002636
      0.1880000      0.0002656
      0.1890000      0.0002663
      0.1900000      0.0002670
      0.1910000      0.0002621
      0.1920000      0.0002635
      0.1930000      0.0002675
      0.1940000      0.0002627
      0.1950000      0.0002644
      0.1960000      0.0002699
      0.1970000      0.0002691
      0.1980000      0.0002697
      0.1990000      0.0002671
      0.2000000      0.0002667
      0.2010000      0.0002617
      0.2020000      0.0002581
      0.2030000      0.0002611
      0.2040000      0.0002654
      0.2050000      0.0002658
      0.2060000      0.0002649
      0.2070000      0.0002653
      0.2080000      0.0002619
      0.2090000      0.0002616
      0.2100000      0.0002598
      0.2110000      0.0002629
      0.2120000      0.0002656
      0.2130000      0.0002642
      0.2140000      0.0002682
      0.2150000      0.0002655
      0.2160000      0.0002660
      0.2170000      0.0002630
      0.2180000      0.0002600
      0.2190000      0.0002616
      0.2200000      0.0002606
      0.2210000      0.0002612
      0.2220000      0.0002617
      0.2230000      0.0002626
      0.2240000      0.0002622
      0.2250000      0.0002637
      0.2260000      0.0002662
      0.2270000      0.0002647
      0.2280000      0.0002641
      0.2290000      0.0002625
      0.2300000      0.0002666
      0.2310000      0.0002637
      0.2320000      0.0002659
      0.2330000      0.0002620
      0.2340000      0.0002635
      0.2350000      0.0002617
      0.2360000      0.0002660
      0.2370000      0.0002646
      0.2380000      0.0002615
      0.2390000      0.0002626
      0.2400000      0.0002645
      0.2410000      0.0002652
      0.2420000      0.0002629
      0.2430000      0.0002628
      0.2440000      0.0002645
      0.2450000      0.0002611
      0.2460000      0.0002666
      0.2470000      0.0002640
      0.2480000      0.0002623
      0.2490000      0.0002613
      0.2500000      0.0002616
      0.2510000      0.0002633
      0.2520000      0.0002636
      0.2530000      0.0002628
      0.2540000      0.0002648
      0.2550000      0.0002613
      0.2560000      0.0002642
      0.2570000      0.0002656
      0.2580000      0.0002655
      0.2590000      0.0002625
      0.2600000      0.0002651
      0.2610000      0.0002633
      0.2620000      0.0002629
      0.2630000      0.0002611
      0.2640000      0.0002619
      0.2650000      0.0002623
      0.2660000      0.0002640
      0.2670000      0.0002651
      0.2680000      0.0002668
      0.2690000      0.0002652
      0.2700000      0.0002645
      0.2710000      0.0002628
      0.2720000      0.0002618
      0.2730000      0.0002649
      0.2740000      0.0002612
      0.2750000      0.0002637
      0.2760000      0.0002667
      0.2770000      0.0002629
      0.2780000      0.0002673
      0.2790000      0.0002649
      0.2800000      0.0002639
      0.2810000      0.0002651
      0.2820000      0.0002657
      0.2830000      0.0002658
      0.2840000      0.0002679
      0.2850000      0.0002667
      0.2860000      0.0002674
      0.2870000      0.0002667
      0.2880000      0.0002675
      0.2890000      0.0002669
      0.2900000      0.0002650
      0.2910000      0.0002682
      0.2920000      0.0002645
      0.2930000      0.0002683
      0.2940000      0.0002628
      0.2950000      0.0002653
      0.2960000      0.0002645
      0.2970000      0.0002637
      0.2980000      0.0002626
      0.2990000      0.0002665
      0.3000000      0.0002687
      0.3010000      0.0002661
      0.3020000      0.0002648
      0.3030000      0.0002653
      0.3040000      0.0002666
      0.3050000      0.0002662
      0.3060000      0.0002639
      0.3070000      0.0002624
      0.3080000      0.0002648
      0.3090000      0.0002637
      0.3100000      0.0002695
      0.3110000      0.0002681
      0.3120000      0.0002672
      0.3130000      0.0002644
      0.3140000      0.0002685
      0.3150000      0.0002643
      0.3160000      0.0002675
      0.3170000      0.0002663
      0.3180000      0.0002681
      0.3190000      0.0002667
      0.3200000      0.0002681
      0.3210000      0.0002659
      0.3220000      0.0002677
      0.3230000      0.0002660
      0.3240000      0.0002591
      0.3250000      0.0002625
      0.3260000      0.0002669
      0.3270000      0.0002649
      0.3280000      0.0002684
      0.3290000      0.0002691
      0.3300000      0.0002675
      0.3310000      0.0002665
      0.3320000      0.0002647
      0.3330000      0.0002649
      0.3340000      0.0002678
      0.3350000      0.0002645
      0.3360000      0.0002655
      0.3370000      0.0002645
      0.3380000      0.0002648
      0.3390000      0.0002633
      0.3400000      0.0002668
      0.3410000      0.0002664
      0.3420000      0.0002653
      0.3430000      0.0002633
      0.3440000      0.0002654
      0.3450000      0.0002666
      0.3460000      0.0002662
      0.3470000      0.0002641
      0.3480000      0.0002643
      0.3490000      0.0002642
      0.3500000      0.0002669
      0.3510000      0.0002631
      0.3520000      0.0002635
      0.3530000      0.0002646
      0.3540000      0.0002681
      0.3550000      0.0002663
      0.3560000      0.0002635
      0.3570000      0.0002629
      0.3580000      0.0002642
      0.3590000      0.0002654
      0.3600000      0.0002676
      0.3610000      0.0002661
      0.3620000      0.0002645
      0.3630000      0.0002667
      0.3640000      0.0002667
      0.3650000      0.0002651
      0.3660000      0.0002618
      0.3670000      0.0002646
      0.3680000      0.0002655
      0.3690000      0.0002656
      0.3700000      0.0002679
      0.3710000      0.0002710
      0.3720000      0.0002698
      0.3730000      0.0002714
      0.3740000      0.0002641
      0.3750000      0.0002667
      0.3760000      0.0002671
      0.3770000      0.0002667
      0.3780000      0.0002637
      0.3790000      0.0002634
      0.3800000      0.0002660
      0.3810000      0.0002650
      0.3820000      0.0002635
      0.3830000      0.0002635
      0.3840000      0.0002656
      0.3850000      0.0002656
      0.3860000      0.0002652
      0.3870000      0.0002687
      0.3880000      0.0002652
      0.3890000      0.0002654
      0.3900000      0.0002690
      0.3910000      0.0002665
      0.3920000      0.0002648
      0.3930000      0.0002623
      0.3940000      0.0002641
      0.3950000      0.0002648
      0.3960000      0.0002621
      0.3970000      0.0002651
      0.3980000      0.0002661
      0.3990000      0.0002645
      0.4000000      0.0002653
      0.4010000      0.0002673
      0.4020000      0.0002697
      0.4030000      0.0002641
      0.4040000      0.0002631
      0.4050000      0.0002679
      0.4060000      0.0002666
      0.4070000      0.0002695
      0.4080000      0.0002648
      0.4090000      0.0002644
      0.4100000      0.0002673
      0.4110000      0.0002698
      0.4120000      0.0002639
      0.4130000      0.0002655
      0.4140000      0.0002676
      0.4150000      0.0002671
      0.4160000      0.0002674
      0.4170000      0.0002719
      0.4180000      0.0002637
      0.4190000      0.0002660
      0.4200000      0.0002669
      0.4210000      0.0002638
      0.4220000      0.0002622
      0.4230000      0.0002651
      0.4240000      0.0002663
      0.4250000      0.0002643
      0.4260000      0.0002663
      0.4270000      0.0002676
      0.4280000      0.0002643
      0.4290000      0.0002646
      0.4300000      0.0002627
      0.4310000      0.0002636
      0.4320000      0.0002700
      0.4330000      0.0002680
      0.4340000      0.0002650
      0.4350000      0.0002655
      0.4360000      0.0002659
      0.4370000      0.0002698
      0.4380000      0.0002670
      0.4390000      0.0002697
      0.4400000      0.0002644
      0.4410000      0.0002662
      0.4420000      0.0002688
      0.4430000      0.0002693
      0.4440000      0.0002640
      0.4450000      0.0002672
      0.4460000      0.0002696
      0.4470000      0.0002643
      0.4480000      0.0002669
      0.4490000      0.0002672
      0.4500000      0.0002669
      0.4510000      0.0002667
      0.4520000      0.0002681
      0.4530000      0.0002716
      0.4540000      0.0002664
      0.4550000      0.0002677
      0.4560000      0.0002709
      0.4570000      0.0002690
      0.4580000      0.0002653
      0.4590000      0.0002650
      0.4600000      0.0002677
      0.4610000      0.0002696
      0.4620000      0.0002695
      0.4630000      0.0002662
      0.4640000      0.0002635
      0.4650000      0.0002635
      0.4660000      0.0002669
      0.4670000      0.0002652
      0.4680000      0.0002619
      0.4690000      0.0002645
      0.4700000      0.0002623
      0.4710000      0.0002632
      0.4720000      0.0002677
      0.4730000      0.0002649
      0.4740000      0.0002636
      0.4750000      0.0002673
      0.4760000      0.0002684
      0.4770000      0.0002662
      0.4780000      0.0002676
      0.4790000      0.0002647
      0.4800000      0.0002660
      0.4810000      0.0002661
      0.4820000      0.0002653
      0.4830000      0.0002666
      0.4840000      0.0002673
      0.4850000      0.0002694
      0.4860000      0.0002706
      0.4870000      0.0002662
      0.4880000      0.0002657
      0.4890000      0.0002692
      0.4900000      0.0002659
      0.4910000      0.0002660
      0.4920000      0.0002655
      0.4930000      0.0002659
      0.4940000      0.0002680
      0.4950000      0.0002664
      0.4960000      0.0002668
      0.4970000      0.0002660
      0.4980000      0.0002713
      0.4990000      0.0002691
      0.5000000      0.0002674
      0.5010000      0.0002678
      0.5020000      0.0002642
      0.5030000      0.0002646
      0.5040000      0.0002648
      0.5050000      0.0002645
      0.5060000      0.0002675
      0.5070000      0.0002661
      0.5080000      0.0002673
      0.5090000      0.0002677
      0.5100000      0.0002680
      0.5110000      0.0002663
      0.5120000      0.0002668
      0.5130000      0.0002644
      0.5140000      0.0002661
      0.5150000      0.0002697
      0.5160000      0.0002675
      0.5170000      0.0002653
      0.5180000      0.0002653
      0.5190000      0.0002671
      0.5200000      0.0002680
      0.5210000      0.0002702
      0.5220000      0.0002689
      0.5230000      0.0002675
      0.5240000      0.0002645
      0.5250000      0.0002737
      0.5260000      0.0002749
      0.5270000      0.0002692
      0.5280000      0.0002680
      0.5290000      0.0002683
      0.5300000      0.0002674
      0.5310000      0.0002688
      0.5320000      0.0002676
      0.5330000      0.0002696
      0.5340000      0.0002669
      0.5350000      0.0002627
      0.5360000      0.0002693
      0.5370000      0.0002685
      0.5380000      0.0002666
      0.5390000      0.0002674
      0.5400000      0.0002679
      0.5410000      0.0002701
      0.5420000      0.0002648
      0.5430000      0.0002691
      0.5440000      0.0002638
      0.5450000      0.0002654
      0.5460000      0.0002650
      0.5470000      0.0002662
      0.5480000      0.0002666
      0.5490000      0.0002679
      0.5500000      0.0002684
      0.5510000      0.0002726
      0.5520000      0.0002709
      0.5530000      0.0002672
      0.5540000      0.0002703
      0.5550000      0.0002729
      0.5560000      0.0002719
      0.5570000      0.0002695
      0.5580000      0.0002683
      0.5590000      0.0002671
      0.5600000      0.0002661
      0.5610000      0.0002655
      0.5620000      0.0002649
      0.5630000      0.0002651
      0.5640000      0.0002660
      0.5650000      0.0002667
      0.5660000      0.0002719
      0.5670000      0.0002664
      0.5680000      0.0002659
      0.5690000      0.0002662
      0.5700000      0.0002661
      0.5710000      0.0002729
      0.5720000      0.0002716
      0.5730000      0.0002688
      0.5740000      0.0002704
      0.5750000      0.0002694
      0.5760000      0.0002658
      0.5770000      0.0002669
      0.5780000      0.0002664
      0.5790000      0.0002688
      0.5800000      0.0002677
      0.5810000      0.0002680
      0.5820000      0.0002681
      0.5830000      0.0002672
      0.5840000      0.0002676
      0.5850000      0.0002675
      0.5860000      0.0002665
      0.5870000      0.0002675
      0.5880000      0.0002695
      0.5890000      0.0002695
      0.5900000      0.0002717
      0.5910000      0.0002688
      0.5920000      0.0002638
      0.5930000      0.0002676
      0.5940000      0.0002684
      0.5950000      0.0002675
      0.5960000      0.0002686
      0.5970000      0.0002691
      0.5980000      0.0002709
      0.5990000      0.0002661
      0.6000000      0.0002645
      0.6010000      0.0002649
      0.6020000      0.0002689
      0.6030000      0.0002673
      0.6040000      0.0002665
      0.6050000      0.0002681
      0.6060000      0.0002672
      0.6070000      0.0002726
      0.6080000      0.0002721
      0.6090000      0.0002688
      0.6100000      0.0002677
      0.6110000      0.0002665
      0.6120000      0.0002647
      0.6130000      0.0002701
      0.6140000      0.0002735
      0.6150000      0.0002702
      0.6160000      0.0002678
      0.6170000      0.0002672
      0.6180000      0.0002710
      0.6190000      0.0002706
      0.6200000      0.0002689
      0.6210000      0.0002675
      0.6220000      0.0002697
      0.6230000      0.0002667
      0.6240000      0.0002693
      0.6250000      0.0002688
      0.6260000      0.0002651
      0.6270000      0.0002638
      0.6280000      0.0002658
      0.6290000      0.0002662
      0.6300000      0.0002656
      0.6310000      0.0002718
      0.6320000      0.0002717
      0.6330000      0.0002696
      0.6340000      0.0002714
      0.6350000      0.0002749
      0.6360000      0.0002690
      0.6370000      0.0002668
      0.6380000      0.0002710
      0.6390000      0.0002687
      0.6400000      0.0002722
      0.6410000      0.0002706
      0.6420000      0.0002700
      0.6430000      0.0002695
      0.6440000      0.0002654
      0.6450000      0.0002716
      0.6460000      0.0002688
      0.6470000      0.0002727
      0.6480000      0.0002709
      0.6490000      0.0002706
      0.6500000      0.0002672
      0.6510000      0.0002697
      0.6520000      0.0002692
      0.6530000      0.0002703
      0.6540000      0.0002673
      0.6550000      0.0002690
      0.6560000      0.0002715
      0.6570000      0.0002696
      0.6580000      0.0002675
      0.6590000      0.0002705
      0.6600000      0.0002713
      0.6610000      0.0002720
      0.6620000      0.0002720
      0.6630000      0.0002680
      0.6640000      0.0002719
      0.6650000      0.0002683
      0.6660000      0.0002685
      0.6670000      0.0002662
      0.6680000      0.0002694
      0.6690000      0.0002679
      0.6700000      0.0002693
      0.6710000      0.0002681
      0.6720000      0.0002672
      0.6730000      0.0002728
      0.6740000      0.0002689
      0.6750000      0.0002685
      0.6760000      0.0002661
      0.6770000      0.0002704
      0.6780000      0.0002681
      0.6790000      0.0002675
      0.6800000      0.0002726
      0.6810000      0.0002690
      0.6820000      0.0002654
      0.6830000      0.0002688
      0.6840000      0.0002687
      0.6850000      0.0002674
      0.6860000      0.0002654
      0.6870000      0.0002671
      0.6880000      0.0002697
      0.6890000      0.0002722
      0.6900000      0.0002669
      0.6910000      0.0002676
      0.6920000      0.0002665
      0.6930000      0.0002705
      0.6940000      0.0002679
      0.6950000      0.0002682
      0.6960000      0.0002712
      0.6970000      0.0002703
      0.6980000      0.0002672
      0.6990000      0.0002684
      0.7000000      0.0002694
      0.7010000      0.0002657
      0.7020000      0.0002679
      0.7030000      0.0002699
      0.7040000      0.0002644
      0.7050000      0.0002655
      0.7060000      0.0002707
      0.7070000      0.0002685
      0.7080000      0.0002699
      0.7090000      0.0002700
      0.7100000      0.0002712
      0.7110000      0.0002724
      0.7120000      0.0002701
      0.7130000      0.0002700
      0.7140000      0.0002687
      0.7150000      0.0002701
      0.7160000      0.0002677
      0.7170000      0.0002719
      0.7180000      0.0002672
      0.7190000      0.0002656
      0.7200000      0.0002683
      0.7210000      0.0002663
      0.7220000      0.0002639
      0.7230000      0.0002679
      0.7240000      0.0002697
      0.7250000      0.0002643
      0.7260000      0.0002713
      0.7270000      0.0002708
      0.7280000      0.0002695
      0.7290000      0.0002687
      0.7300000      0.0002702
      0.7310000      0.0002695
      0.7320000      0.0002692
      0.7330000      0.0002694
      0.7340000      0.0002701
      0.7350000      0.0002683
      0.7360000      0.0002681
      0.7370000      0.0002707
      0.7380000      0.0002735
      0.7390000      0.0002716
      0.7400000      0.0002725
      0.7410000      0.0002713
      0.7420000      0.0002671
      0.7430000      0.0002702
      0.7440000      0.0002723
      0.7450000      0.0002724
      0.7460000      0.0002714
      0.7470000      0.0002703
      0.7480000      0.0002693
      0.7490000      0.0002731
      0.7500000      0.0002684
      0.7510000      0.0002760
      0.7520000      0.0002704
      0.7530000      0.0002699
      0.7540000      0.0002680
      0.7550000      0.0002674
      0.7560000      0.0002690
      0.7570000      0.0002668
      0.7580000      0.0002705
      0.7590000      0.0002719
      0.7600000      0.0002717
      0.7610000      0.0002742
      0.7620000      0.0002716
      0.7630000      0.0002705
      0.7640000      0.0002694
      0.7650000      0.0002677
      0.7660000      0.0002707
      0.7670000      0.0002662
      0.7680000      0.0002703
      0.7690000      0.0002707
      0.7700000      0.0002743
      0.7710000      0.0002704
      0.7720000      0.0002718
      0.7730000      0.0002731
      0.7740000      0.0002691
      0.7750000      0.0002682
      0.7760000      0.0002688
      0.7770000      0.0002676
      0.7780000      0.0002688
      0.7790000      0.0002676
      0.7800000      0.0002698
      0.7810000      0.0002703
      0.7820000      0.0002723
      0.7830000      0.0002684
      0.7840000      0.0002701
      0.7850000      0.0002729
      0.7860000      0.0002706
      0.7870000      0.0002734
      0.7880000      0.0002669
      0.7890000      0.0002688
      0.7900000      0.0002692
      0.7910000      0.0002694
      0.7920000      0.0002705
      0.7930000      0.0002704
      0.7940000      0.0002706
      0.7950000      0.0002687
      0.7960000      0.0002703
      0.7970000      0.0002698
      0.7980000      0.0002713
      0.7990000      0.0002720
      0.8000000      0.0002691
      0.8010000      0.0002680
      0.8020000      0.0002705
      0.8030000      0.0002734
      0.8040000      0.0002698
      0.8050000      0.0002732
      0.8060000      0.0002733
      0.8070000      0.0002724
      0.8080000      0.0002735
      0.8090000      0.0002719
      0.8100000      0.0002729
      0.8110000      0.0002763
      0.8120000      0.0002724
      0.8130000      0.0002740
      0.8140000      0.0002706
      0.8150000      0.0002667
      0.8160000      0.0002660
      0.8170000      0.0002688
      0.8180000      0.0002696
      0.8190000      0.0002723
      0.8200000      0.0002678
      0.8210000      0.0002689
      0.8220000      0.0002722
      0.8230000      0.0002691
      0.8240000      0.0002664
      0.8250000      0.0002675
      0.8260000      0.0002688
      0.8270000      0.0002745
      0.8280000      0.0002710
      0.8290000      0.0002697
      0.8300000      0.0002706
      0.8310000      0.0002725
      0.8320000      0.0002692
      0.8330000      0.0002735
      0.8340000      0.0002697
      0.8350000      0.0002696
      0.8360000      0.0002694
      0.8370000      0.0002676
      0.8380000      0.0002691
      0.8390000      0.0002666
      0.8400000      0.0002716
      0.8410000      0.0002681
      0.8420000      0.0002714
      0.8430000      0.0002705
      0.8440000      0.0002688
      0.8450000      0.0002689
      0.8460000      0.0002679
      0.8470000      0.0002696
      0.8480000      0.0002701
      0.8490000      0.0002657
      0.8500000      0.0002659
      0.8510000      0.0002676
      0.8520000      0.0002685
      0.8530000      0.0002701
      0.8540000      0.0002695
      0.8550000      0.0002728
      0.8560000      0.0002737
      0.8570000      0.0002725
      0.8580000      0.0002744
      0.8590000      0.0002694
      0.8600000      0.0002681
      0.8610000      0.0002696
      0.8620000      0.0002738
      0.8630000      0.0002712
      0.8640000      0.0002696
      0.8650000      0.0002684
      0.8660000      0.0002669
      0.8670000      0.0002687
      0.8680000      0.0002704
      0.8690000      0.0002717
      0.8700000      0.0002718
      0.8710000      0.0002699
      0.8720000      0.0002707
      0.8730000      0.0002735
      0.8740000      0.0002743
      0.8750000      0.0002726
      0.8760000      0.0002698
      0.8770000      0.0002712
      0.8780000      0.0002674
      0.8790000      0.0002713
      0.8800000      0.0002751
      0.8810000      0.0002756
      0.8820000      0.0002742
      0.8830000      0.0002770
      0.8840000      0.0002725
      0.8850000      0.0002697
      0.8860000      0.0002684
      0.8870000      0.0002686
      0.8880000      0.0002709
      0.8890000      0.0002708
      0.8900000      0.0002722
      0.8910000      0.0002696
      0.8920000      0.0002698
      0.8930000      0.0002697
      0.8940000      0.0002741
      0.8950000      0.0002734
      0.8960000      0.0002730
      0.8970000      0.0002754
      0.8980000      0.0002726
      0.8990000      0.0002693
      0.9000000      0.0002720
      0.9010000      0.0002761
      0.9020000      0.0002706
      0.9030000      0.0002644
      0.9040000      0.0002718
      0.9050000      0.0002688
      0.9060000      0.0002729
      0.9070000      0.0002703
      0.9080000      0.0002668
      0.9090000      0.0002679
      0.9100000      0.0002709
      0.9110000      0.0002747
      0.9120000      0.0002791
      0.9130000      0.0002748
      0.9140000      0.0002770
      0.9150000      0.0002746
      0.9160000      0.0002733
      0.9170000      0.0002702
      0.9180000      0.0002645
      0.9190000      0.0002706
      0.9200000      0.0002707
      0.9210000      0.0002684
      0.9220000      0.0002680
      0.9230000      0.0002728
      0.9240000      0.0002732
      0.9250000      0.0002705
      0.9260000      0.0002699
      0.9270000      0.0002667
      0.9280000      0.0002683
      0.9290000      0.0002691
      0.9300000      0.0002688
      0.9310000      0.0002721
      0.9320000      0.0002727
      0.9330000      0.0002696
      0.9340000      0.0002734
      0.9350000      0.0002747
      0.9360000      0.0002716
      0.9370000      0.0002706
      0.9380000      0.0002692
      0.9390000      0.0002735
      0.9400000      0.0002743
      0.9410000      0.0002726
      0.9420000      0.0002701
      0.9430000      0.0002717
      0.9440000      0.0002668
      0.9450000      0.0002741
      0.9460000      0.0002713
      0.9470000      0.0002708
      0.9480000      0.0002697
      0.9490000      0.0002691
      0.9500000      0.0002723
      0.9510000      0.0002749
      0.9520000      0.0002704
      0.9530000      0.0002678
      0.9540000      0.0002667
      0.9550000      0.0002688
      0.9560000      0.0002716
      0.9570000      0.0002723
      0.9580000      0.0002740
      0.9590000      0.0002750
      0.9600000      0.0002703
      0.9610000      0.0002679
      0.9620000      0.0002724
      0.9630000      0.0002688
      0.9640000      0.0002707
      0.9650000      0.0002732
      0.9660000      0.0002718
      0.9670000      0.0002738
      0.9680000      0.0002802
      0.9690000      0.0002746
      0.9700000      0.0002706
      0.9710000      0.0002680
      0.9720000      0.0002709
      0.9730000      0.0002729
      0.9740000      0.0002719
      0.9750000      0.0002749
      0.9760000      0.0002676
      0.9770000      0.0002712
      0.9780000      0.0002672
      0.9790000      0.0002706
      0.9800000      0.0002714
      0.9810000      0.0002699
      0.9820000      0.0002694
      0.9830000      0.0002724
      0.9840000      0.0002690
      0.9850000      0.0002719
      0.9860000      0.0002726
      0.9870000      0.0002755
      0.9880000      0.0002713
      0.9890000      0.0002757
      0.9900000      0.0002708
      0.9910000      0.0002732
      0.9920000      0.0002702
      0.9930000      0.0002727
      0.9940000      0.0002718
      0.9950000      0.0002728
      0.9960000      0.0002717
      0.9970000      0.0002689
      0.9980000      0.0002704
      0.9990000      0.0002702
      1.0000000      0.0002726
      1.0010000      0.0002719
      1.0020000      0.0002730
      1.0030000      0.0002711
      1.0040000      0.0002736
      1.0050000      0.0002738
      1.0060000      0.0002724
      1.0070000      0.0002732
      1.0080000      0.0002728
      1.0090000      0.0002729
      1.0100000      0.0002703
      1.0110000      0.0002719
      1.0120000      0.0002705
      1.0130000      0.0002716
      1.0140000      0.0002709
      1.0150000      0.0002693
      1.0160000      0.0002711
      1.0170000      0.0002720
      1.0180000      0.0002754
      1.0190000      0.0002735
      1.0200000      0.0002721
      1.0210000      0.0002688
      1.0220000      0.0002707
      1.0230000      0.0002708
      1.0240000      0.0002716
      1.0250000      0.0002715
      1.0260000      0.0002701
      1.0270000      0.0002738
      1.0280000      0.0002704
      1.0290000      0.0002755
      1.0300000      0.0002757
      1.0310000      0.0002726
      1.0320000      0.0002713
      1.0330000      0.0002711
      1.0340000      0.0002728
      1.0350000      0.0002688
      1.0360000      0.0002701
      1.0370000      0.0002719
      1.0380000      0.0002706
      1.0390000      0.0002720
      1.0400000      0.0002695
      1.0410000      0.0002685
      1.0420000      0.0002713
      1.0430000      0.0002697
      1.0440000      0.0002678
      1.0450000      0.0002738
      1.0460000      0.0002719
      1.0470000      0.0002701
      1.0480000      0.0002685
      1.0490000      0.0002719
      1.0500000      0.0002735
      1.0510000      0.0002756
      1.0520000      0.0002739
      1.0530000      0.0002704
      1.0540000      0.0002709
      1.0550000      0.0002722
      1.0560000      0.0002678
      1.0570000      0.0002714
      1.0580000      0.0002708
      1.0590000      0.0002724
      1.0600000      0.0002702
      1.0610000      0.0002685
      1.0620000      0.0002718
      1.0630000      0.0002750
      1.0640000      0.0002718
      1.0650000      0.0002699
      1.0660000      0.0002738
      1.0670000      0.0002785
      1.0680000      0.0002686
      1.0690000      0.0002689
      1.0700000      0.0002724
      1.0710000      0.0002716
      1.0720000      0.0002702
      1.0730000      0.0002709
      1.0740000      0.0002729
      1.0750000      0.0002781
      1.0760000      0.0002729
      1.0770000      0.0002715
      1.0780000      0.0002684
      1.0790000      0.0002702
      1.0800000      0.0002675
      1.0810000      0.0002684
      1.0820000      0.0002672
      1.0830000      0.0002693
      1.0840000      0.0002692
      1.0850000      0.0002683
      1.0860000      0.0002730
      1.0870000      0.0002740
      1.0880000      0.0002741
      1.0890000      0.0002713
      1.0900000      0.0002741
      1.0910000      0.0002704
      1.0920000      0.0002721
      1.0930000      0.0002727
      1.0940000      0.0002686
      1.0950000      0.0002707
      1.0960000      0.0002686
      1.0970000      0.0002753
      1.0980000      0.0002745
      1.0990000      0.0002705
      1.1000000      0.0002725
      1.1010000      0.0002698
      1.1020000      0.0002725
      1.1030000      0.0002717
      1.1040000      0.0002708
      1.1050000      0.0002722
      1.1060000      0.0002701
      1.1070000      0.0002706
      1.1080000      0.0002708
      1.1090000      0.0002686
      1.1100000      0.0002701
      1.1110000      0.0002697
      1.1120000      0.0002706
      1.1130000      0.0002709
      1.1140000      0.0002724
      1.1150000      0.0002724
      1.1160000      0.0002745
      1.1170000      0.0002741
      1.1180000      0.0002696
      1.1190000      0.0002683
      1.1200000      0.0002712
      1.1210000      0.0002724
      1.1220000      0.0002719
      1.1230000      0.0002684
      1.1240000      0.0002728
      1.1250000      0.0002736
      1.1260000      0.0002690
      1.1270000      0.0002681
      1.1280000      0.0002677
      1.1290000      0.0002691
      1.1300000      0.0002670
      1.1310000      0.0002703
      1.1320000      0.0002685
      1.1330000      0.0002693
      1.1340000      0.0002725
      1.1350000      0.0002738
      1.1360000      0.0002717
      1.1370000      0.0002711
      1.1380000      0.0002710
      1.1390000      0.0002681
      1.1400000      0.0002684
      1.1410000      0.0002706
      1.1420000      0.0002716
      1.1430000      0.0002705
      1.1440000      0.0002734
      1.1450000      0.0002722
      1.1460000      0.0002731
      1.1470000      0.0002749
      1.1480000      0.0002715
      1.1490000      0.0002752
      1.1500000      0.0002719
      1.1510000      0.0002715
      1.1520000      0.0002727
      1.1530000      0.0002729
      1.1540000      0.0002701
      1.1550000      0.0002702
      1.1560000      0.0002727
      1.1570000      0.0002729
      1.1580000      0.0002721
      1.1590000      0.0002710
      1.1600000      0.0002706
      1.1610000      0.0002735
      1.1620000      0.0002733
      1.1630000      0.0002762
      1.1640000      0.0002770
      1.1650000      0.0002715
      1.1660000      0.0002724
      1.1670000      0.0002691
      1.1680000      0.0002689
      1.1690000      0.0002716
      1.1700000      0.0002688
      1.1710000      0.0002746
      1.1720000      0.0002798
      1.1730000      0.0002744
      1.1740000      0.0002751
      1.1750000      0.0002719
      1.1760000      0.0002707
      1.1770000      0.0002719
      1.1780000      0.0002735
      1.1790000      0.0002701
      1.1800000      0.0002762
      1.1810000      0.0002756
      1.1820000      0.0002710
      1.1830000      0.0002721
      1.1840000      0.0002712
      1.1850000      0.0002708
      1.1860000      0.0002706
      1.1870000      0.0002674
      1.1880000      0.0002703
      1.1890000      0.0002733
      1.1900000      0.0002733
      1.1910000      0.0002772
      1.1920000      0.0002718
      1.1930000      0.0002711
      1.1940000      0.0002695
      1.1950000      0.0002753
      1.1960000      0.0002782
      1.1970000      0.0002724
      1.1980000      0.0002733
      1.1990000      0.0002748
      1.2000000      0.0002727
      1.2010000      0.0002728
      1.2020000      0.0002731
      1.2030000      0.0002694
      1.2040000      0.0002698
      1.2050000      0.0002747
      1.2060000      0.0002706
      1.2070000      0.0002692
      1.2080000      0.0002725
      1.2090000      0.0002698
      1.2100000      0.0002753
      1.2110000      0.0002717
      1.2120000      0.0002727
      1.2130000      0.0002761
      1.2140000      0.0002771
      1.2150000      0.0002724
      1.2160000      0.0002696
      1.2170000      0.0002735
      1.2180000      0.0002729
      1.2190000      0.0002722
      1.2200000      0.0002754
      1.2210000      0.0002748
      1.2220000      0.0002737
      1.2230000      0.0002729
      1.2240000      0.0002741
      1.2250000      0.0002691
      1.2260000      0.0002692
      1.2270000      0.0002709
      1.2280000      0.0002748
      1.2290000      0.0002734
      1.2300000      0.0002725
      1.2310000      0.0002770
      1.2320000      0.0002752
      1.2330000      0.0002723
      1.2340000      0.0002745
      1.2350000      0.0002762
      1.2360000      0.0002754
      1.2370000      0.0002731
      1.2380000      0.0002739
      1.2390000      0.0002728
      1.2400000      0.0002763
      1.2410000      0.0002718
      1.2420000      0.0002698
      1.2430000      0.0002673
      1.2440000      0.0002702
      1.2450000      0.0002732
      1.2460000      0.0002704
      1.2470000      0.0002741
      1.2480000      0.0002710
      1.2490000      0.0002706
      1.2500000      0.0002736
      1.2510000      0.0002702
      1.2520000      0.0002735
      1.2530000      0.0002733
      1.2540000      0.0002734
      1.2550000      0.0002728
      1.2560000      0.0002701
      1.2570000      0.0002717
      1.2580000      0.0002736
      1.2590000      0.0002703
      1.2600000      0.0002708
      1.2610000      0.0002715
      1.2620000      0.0002718
      1.2630000      0.0002737
      1.2640000      0.0002723
      1.2650000      0.0002682
      1.2660000      0.0002728
      1.2670000      0.0002748
      1.2680000      0.0002707
      1.2690000      0.0002732
      1.2700000      0.0002745
      1.2710000      0.0002709
      1.2720000      0.0002783
      1.2730000      0.0002754
      1.2740000      0.0002741
      1.2750000      0.0002707
      1.2760000      0.0002737
      1.2770000      0.0002738
      1.2780000      0.0002728
      1.2790000      0.0002702
      1.2800000      0.0002742
      1.2810000      0.0002753
      1.2820000      0.0002726
      1.2830000      0.0002755
      1.2840000      0.0002720
      1.2850000      0.0002716
      1.2860000      0.0002770
      1.2870000      0.0002738
      1.2880000      0.0002730
      1.2890000      0.0002743
      1.2900000      0.0002749
      1.2910000      0.0002710
      1.2920000      0.0002738
      1.2930000      0.0002736
      1.2940000      0.0002703
      1.2950000      0.0002726
      1.2960000      0.0002767
      1.2970000      0.0002770
      1.2980000      0.0002741
      1.2990000      0.0002699
      1.3000000      0.0002710
      1.3010000      0.0002751
      1.3020000      0.0002717
      1.3030000      0.0002777
      1.3040000      0.0002749
      1.3050000      0.0002710
      1.3060000      0.0002765
      1.3070000      0.0002713
      1.3080000      0.0002695
      1.3090000      0.0002741
      1.3100000      0.0002735
      1.3110000      0.0002753
      1.3120000      0.0002767
      1.3130000      0.0002760
      1.3140000      0.0002738
      1.3150000      0.0002754
      1.3160000      0.0002780
      1.3170000      0.0002742
      1.3180000      0.0002708
      1.3190000      0.0002687
      1.3200000      0.0002724
      1.3210000      0.0002727
      1.3220000      0.0002740
      1.3230000      0.0002724
      1.3240000      0.0002750
      1.3250000      0.0002734
      1.3260000      0.0002740
      1.3270000      0.0002728
      1.3280000      0.0002706
      1.3290000      0.0002749
      1.3300000      0.0002732
      1.3310000      0.0002706
      1.3320000      0.0002732
      1.3330000      0.0002770
      1.3340000      0.0002765
      1.3350000      0.0002737
      1.3360000      0.0002715
      1.3370000      0.0002722
      1.3380000      0.0002707
      1.3390000      0.0002765
      1.3400000      0.0002753
      1.3410000      0.0002766
      1.3420000      0.0002757
      1.3430000      0.0002769
      1.3440000      0.0002773
      1.3450000      0.0002750
      1.3460000      0.0002743
      1.3470000      0.0002707
      1.3480000      0.0002722
      1.3490000      0.0002757
      1.3500000      0.0002744
      1.3510000      0.0002708
      1.3520000      0.0002744
      1.3530000      0.0002753
      1.3540000      0.0002745
      1.3550000      0.0002758
      1.3560000      0.0002724
      1.3570000      0.0002723
      1.3580000      0.0002740
      1.3590000      0.0002760
      1.3600000      0.0002744
      1.3610000      0.0002767
      1.3620000      0.0002747
      1.3630000      0.0002742
      1.3640000      0.0002728
      1.3650000      0.0002719
      1.3660000      0.0002716
      1.3670000      0.0002715
      1.3680000      0.0002732
      1.3690000      0.0002728
      1.3700000      0.0002726
      1.3710000      0.0002706
      1.3720000      0.0002772
      1.3730000      0.0002745
      1.3740000      0.0002755
      1.3750000      0.0002729
      1.3760000      0.0002726
      1.3770000      0.0002706
      1.3780000      0.0002687
      1.3790000      0.0002716
      1.3800000      0.0002693
      1.3810000      0.0002698
      1.3820000      0.0002727
      1.3830000      0.0002743
      1.3840000      0.0002757
      1.3850000      0.0002704
      1.3860000      0.0002716
      1.3870000      0.0002711
      1.3880000      0.0002734
      1.3890000      0.0002763
      1.3900000      0.0002710
      1.3910000      0.0002747
      1.3920000      0.0002715
      1.3930000      0.0002698
      1.3940000      0.0002718
      1.3950000      0.0002743
      1.3960000      0.0002766
      1.3970000      0.0002737
      1.3980000      0.0002718
      1.3990000      0.0002721
      1.4000000      0.0002756
      1.4010000      0.0002756
      1.4020000      0.0002742
      1.4030000      0.0002690
      1.4040000      0.0002726
      1.4050000      0.0002737
      1.4060000      0.0002753
      1.4070000      0.0002730
      1.4080000      0.0002707
      1.4090000      0.0002724
      1.4100000      0.0002757
      1.4110000      0.0002769
      1.4120000      0.0002767
      1.4130000      0.0002767
      1.4140000      0.0002752
      1.4150000      0.0002772
      1.4160000      0.0002757
      1.4170000      0.0002746
      1.4180000      0.0002714
      1.4190000      0.0002757
      1.4200000      0.0002739
      1.4210000      0.0002762
      1.4220000      0.0002719
      1.4230000      0.0002722
      1.4240000      0.0002733
      1.4250000      0.0002760
      1.4260000      0.0002751
      1.4270000      0.0002701
      1.4280000      0.0002705
      1.4290000      0.0002758
      1.4300000      0.0002708
      1.4310000      0.0002746
      1.4320000      0.0002755
      1.4330000      0.0002746
      1.4340000      0.0002754
      1.4350000      0.0002734
      1.4360000      0.0002758
      1.4370000      0.0002759
      1.4380000      0.0002769
      1.4390000      0.0002766
      1.4400000      0.0002757
      1.4410000      0.0002729
      1.4420000      0.0002768
      1.4430000      0.0002756
      1.4440000      0.0002726
      1.4450000      0.0002755
      1.4460000      0.0002727
      1.4470000      0.0002759
      1.4480000      0.0002736
      1.4490000      0.0002738
      1.4500000      0.0002699
      1.4510000      0.0002720
      1.4520000      0.0002765
      1.4530000      0.0002763
      1.4540000      0.0002793
      1.4550000      0.0002767
      1.4560000      0.0002762
      1.4570000      0.0002767
      1.4580000      0.0002734
      1.4590000      0.0002750
      1.4600000      0.0002717
      1.4610000      0.0002704
      1.4620000      0.0002707
      1.4630000      0.0002709
      1.4640000      0.0002748
      1.4650000      0.0002747
      1.4660000      0.0002767
      1.4670000      0.0002773
      1.4680000      0.0002774
      1.4690000      0.0002751
      1.4700000      0.0002699
      1.4710000      0.0002752
      1.4720000      0.0002741
      1.4730000      0.0002765
      1.4740000      0.0002788
      1.4750000      0.0002779
      1.4760000      0.0002761
      1.4770000      0.0002727
      1.4780000      0.0002759
      1.4790000      0.0002759
      1.4800000      0.0002728
      1.4810000      0.0002727
      1.4820000      0.0002710
      1.4830000      0.0002749
      1.4840000      0.0002755
      1.4850000      0.0002745
      1.4860000      0.0002755
      1.4870000      0.0002738
      1.4880000      0.0002781
      1.4890000      0.0002771
      1.4900000      0.0002731
      1.4910000      0.0002760
      1.4920000      0.0002738
      1.4930000      0.0002786
      1.4940000      0.0002748
      1.4950000      0.0002733
      1.4960000      0.0002775
      1.4970000      0.0002781
      1.4980000      0.0002737
      1.4990000      0.0002746
      1.5000000      0.0002765
      1.5010000      0.0002772
      1.5020000      0.0002750
      1.5030000      0.0002799
      1.5040000      0.0002726
      1.5050000      0.0002720
      1.5060000      0.0002757
      1.5070000      0.0002744
      1.5080000      0.0002771
      1.5090000      0.0002766
      1.5100000      0.0002726
      1.5110000      0.0002754
      1.5120000      0.0002737
      1.5130000      0.0002767
      1.5140000      0.0002748
      1.5150000      0.0002745
      1.5160000      0.0002699
      1.5170000      0.0002742
      1.5180000      0.0002750
      1.5190000      0.0002773
      1.5200000      0.0002752
      1.5210000      0.0002767
      1.5220000      0.0002743
      1.5230000      0.0002752
      1.5240000      0.0002732
      1.5250000      0.0002738
      1.5260000      0.0002764
      1.5270000      0.0002736
      1.5280000      0.0002736
      1.5290000      0.0002735
      1.5300000      0.0002785
      1.5310000      0.0002738
      1.5320000      0.0002745
      1.5330000      0.0002738
      1.5340000      0.0002736
      1.5350000      0.0002746
      1.5360000      0.0002732
      1.5370000      0.0002727
      1.5380000      0.0002734
      1.5390000      0.0002728
      1.5400000      0.0002742
      1.5410000      0.0002808
      1.5420000      0.0002804
      1.5430000      0.0002782
      1.5440000      0.0002739
      1.5450000      0.0002743
      1.5460000      0.0002725
      1.5470000      0.0002736
      1.5480000      0.0002736
      1.5490000      0.0002771
      1.5500000      0.0002765
      1.5510000      0.0002743
      1.5520000      0.0002707
      1.5530000      0.0002782
      1.5540000      0.0002777
      1.5550000      0.0002736
      1.5560000      0.0002761
      1.5570000      0.0002758
      1.5580000      0.0002763
      1.5590000      0.0002748
      1.5600000      0.0002750
      1.5610000      0.0002784
      1.5620000      0.0002769
      1.5630000      0.0002716
      1.5640000      0.0002754
      1.5650000      0.0002755
      1.5660000      0.0002722
      1.5670000      0.0002760
      1.5680000      0.0002766
      1.5690000      0.0002754
      1.5700000      0.0002766
      1.5710000      0.0002748
      1.5720000      0.0002767
      1.5730000      0.0002741
      1.5740000      0.0002707
      1.5750000      0.0002738
      1.5760000      0.0002734
      1.5770000      0.0002767
      1.5780000      0.0002768
      1.5790000      0.0002769
      1.5800000      0.0002750
      1.5810000      0.0002720
      1.5820000      0.0002716
      1.5830000      0.0002755
      1.5840000      0.0002743
      1.5850000      0.0002722
      1.5860000      0.0002738
      1.5870000      0.0002710
      1.5880000      0.0002702
      1.5890000      0.0002713
      1.5900000      0.0002723
      1.5910000      0.0002722
      1.5920000      0.0002750
      1.5930000      0.0002760
      1.5940000      0.0002735
      1.5950000      0.0002722
      1.5960000      0.0002754
      1.5970000      0.0002716
      1.5980000      0.0002704
      1.5990000      0.0002742
      1.6000000      0.0002727
      1.6010000      0.0002763
      1.6020000      0.0002705
      1.6030000      0.0002720
      1.6040000      0.0002739
      1.6050000      0.0002748
      1.6060000      0.0002757
      1.6070000      0.0002777
      1.6080000      0.0002752
      1.6090000      0.0002771
      1.6100000      0.0002765
      1.6110000      0.0002723
      1.6120000      0.0002728
      1.6130000      0.0002736
      1.6140000      0.0002742
      1.6150000      0.0002777
      1.6160000      0.0002788
      1.6170000      0.0002760
      1.6180000      0.0002743
      1.6190000      0.0002768
      1.6200000      0.0002723
      1.6210000      0.0002739
      1.6220000      0.0002746
      1.6230000      0.0002717
      1.6240000      0.0002748
      1.6250000      0.0002771
      1.6260000      0.0002734
      1.6270000      0.0002753
      1.6280000      0.0002758
      1.6290000      0.0002768
      1.6300000      0.0002794
      1.6310000      0.0002781
      1.6320000      0.0002763
      1.6330000      0.0002783
      1.6340000      0.0002797
      1.6350000      0.0002780
      1.6360000      0.0002763
      1.6370000      0.0002770
      1.6380000      0.0002737
      1.6390000      0.0002739
      1.6400000      0.0002765
      1.6410000      0.0002753
      1.6420000      0.0002749
      1.6430000      0.0002793
      1.6440000      0.0002786
      1.6450000      0.0002775
      1.6460000      0.0002745
      1.6470000      0.0002761
      1.6480000      0.0002756
      1.6490000      0.0002729
      1.6500000      0.0002762
      1.6510000      0.0002763
      1.6520000      0.0002747
      1.6530000      0.0002755
      1.6540000      0.0002726
      1.6550000      0.0002769
      1.6560000      0.0002763
      1.6570000      0.0002760
      1.6580000      0.0002769
      1.6590000      0.0002757
      1.6600000      0.0002755
      1.6610000      0.0002757
      1.6620000      0.0002786
      1.6630000      0.0002746
      1.6640000      0.0002767
      1.6650000      0.0002776
      1.6660000      0.0002732
      1.6670000      0.0002743
      1.6680000      0.0002696
      1.6690000      0.0002731
      1.6700000      0.0002746
      1.6710000      0.0002751
      1.6720000      0.0002789
      1.6730000      0.0002771
      1.6740000      0.0002777
      1.6750000      0.0002765
      1.6760000      0.0002749
      1.6770000      0.0002707
      1.6780000      0.0002732
      1.6790000      0.0002750
      1.6800000      0.0002749
      1.6810000      0.0002765
      1.6820000      0.0002764
      1.6830000      0.0002753
      1.6840000      0.0002746
      1.6850000      0.0002749
      1.6860000      0.0002758
      1.6870000      0.0002766
      1.6880000      0.0002761
      1.6890000      0.0002750
      1.6900000      0.0002750
      1.6910000      0.0002722
      1.6920000      0.0002730
      1.6930000      0.0002720
      1.6940000      0.0002758
      1.6950000      0.0002771
      1.6960000      0.0002774
      1.6970000      0.0002763
      1.6980000      0.0002712
      1.6990000      0.0002777
      1.7000000      0.0002812
      1.7010000      0.0002789
      1.7020000      0.0002804
      1.7030000      0.0002737
      1.7040000      0.0002698
      1.7050000      0.0002739
      1.7060000      0.0002725
      1.7070000      0.0002769
      1.7080000      0.0002819
      1.7090000      0.0002781
      1.7100000      0.0002763
      1.7110000      0.0002770
      1.7120000      0.0002800
      1.7130000      0.0002742
      1.7140000      0.0002761
      1.7150000      0.0002755
      1.7160000      0.0002765
      1.7170000      0.0002752
      1.7180000      0.0002763
      1.7190000      0.0002744
      1.7200000      0.0002752
      1.7210000      0.0002731
      1.7220000      0.0002702
      1.7230000      0.0002771
      1.7240000      0.0002748
      1.7250000      0.0002785
      1.7260000      0.0002752
      1.7270000      0.0002754
      1.7280000      0.0002740
      1.7290000      0.0002730
      1.7300000      0.0002737
      1.7310000      0.0002764
      1.7320000      0.0002739
      1.7330000      0.0002759
      1.7340000      0.0002733
      1.7350000      0.0002732
      1.7360000      0.0002726
      1.7370000      0.0002764
      1.7380000      0.0002778
      1.7390000      0.0002707
      1.7400000      0.0002737
      1.7410000      0.0002736
      1.7420000      0.0002718
      1.7430000      0.0002733
      1.7440000      0.0002699
      1.7450000      0.0002735
      1.7460000      0.0002782
      1.7470000      0.0002792
      1.7480000      0.0002773
      1.7490000      0.0002770
      1.7500000      0.0002778
      1.7510000      0.0002790
      1.7520000      0.0002789
      1.7530000      0.0002788
      1.7540000      0.0002737
      1.7550000      0.0002756
      1.7560000      0.0002747
      1.7570000      0.0002811
      1.7580000      0.0002787
      1.7590000      0.0002753
      1.7600000      0.0002723
      1.7610000      0.0002771
      1.7620000      0.0002819
      1.7630000      0.0002777
      1.7640000      0.0002770
      1.7650000      0.0002766
      1.7660000      0.0002769
      1.7670000      0.0002734
      1.7680000      0.0002714
      1.7690000      0.0002743
      1.7700000      0.0002738
      1.7710000      0.0002739
      1.7720000      0.0002736
      1.7730000      0.0002759
      1.7740000      0.0002755
      1.7750000      0.0002794
      1.7760000      0.0002803
      1.7770000      0.0002769
      1.7780000      0.0002791
      1.7790000      0.0002756
      1.7800000      0.0002775
      1.7810000      0.0002770
      1.7820000      0.0002742
      1.7830000      0.0002758
      1.7840000      0.0002736
      1.7850000      0.0002748
      1.7860000      0.0002756
      1.7870000      0.0002755
      1.7880000      0.0002730
      1.7890000      0.0002774
      1.7900000      0.0002758
      1.7910000      0.0002769
      1.7920000      0.0002778
      1.7930000      0.0002804
      1.7940000      0.0002786
      1.7950000      0.0002748
      1.7960000      0.0002741
      1.7970000      0.0002773
      1.7980000      0.0002737
      1.7990000      0.0002770
      1.8000000      0.0002748
      1.8010000      0.0002792
      1.8020000      0.0002782
      1.8030000      0.0002789
      1.8040000      0.0002730
      1.8050000      0.0002750
      1.8060000      0.0002784
      1.8070000      0.0002819
      1.8080000      0.0002794
      1.8090000      0.0002775
      1.8100000      0.0002760
      1.8110000      0.0002771
      1.8120000      0.0002785
      1.8130000      0.0002769
      1.8140000      0.0002780
      1.8150000      0.0002750
      1.8160000      0.0002716
      1.8170000      0.0002716
      1.8180000      0.0002777
      1.8190000      0.0002751
      1.8200000      0.0002785
      1.8210000      0.0002768
      1.8220000      0.0002721
      1.8230000      0.0002735
      1.8240000      0.0002760
      1.8250000      0.0002800
      1.8260000      0.0002762
      1.8270000      0.0002775
      1.8280000      0.0002789
      1.8290000      0.0002796
      1.8300000      0.0002780
      1.8310000      0.0002791
      1.8320000      0.0002781
      1.8330000      0.0002801
      1.8340000      0.0002771
      1.8350000      0.0002788
      1.8360000      0.0002778
      1.8370000      0.0002779
      1.8380000      0.0002775
      1.8390000      0.0002754
      1.8400000      0.0002720
      1.8410000      0.0002797
      1.8420000      0.0002824
      1.8430000      0.0002767
      1.8440000      0.0002754
      1.8450000      0.0002776
      1.8460000      0.0002800
      1.8470000      0.0002783
      1.8480000      0.0002776
      1.8490000      0.0002772
      1.8500000      0.0002742
      1.8510000      0.0002763
      1.8520000      0.0002769
      1.8530000      0.0002782
      1.8540000      0.0002765
      1.8550000      0.0002750
      1.8560000      0.0002784
      1.8570000      0.0002760
      1.8580000      0.0002746
      1.8590000      0.0002765
      1.8600000      0.0002774
      1.8610000      0.0002772
      1.8620000      0.0002812
      1.8630000      0.0002793
      1.8640000      0.0002748
      1.8650000      0.0002767
      1.8660000      0.0002730
      1.8670000      0.0002772
      1.8680000      0.0002767
      1.8690000      0.0002785
      1.8700000      0.0002763
      1.8710000      0.0002750
      1.8720000      0.0002763
      1.8730000      0.0002752
      1.8740000      0.0002797
      1.8750000      0.0002770
      1.8760000      0.0002797
      1.8770000      0.0002785
      1.8780000      0.0002786
      1.8790000      0.0002780
      1.8800000      0.0002753
      1.8810000      0.0002737
      1.8820000      0.0002764
      1.8830000      0.0002783
      1.8840000      0.0002766
      1.8850000      0.0002744
      1.8860000      0.0002768
      1.8870000      0.0002787
      1.8880000      0.0002790
      1.8890000      0.0002780
      1.8900000      0.0002741
      1.8910000      0.0002725
      1.8920000      0.0002732
      1.8930000      0.0002762
      1.8940000      0.0002774
      1.8950000      0.0002820
      1.8960000      0.0002799
      1.8970000      0.0002763
      1.8980000      0.0002756
      1.8990000      0.0002768
      1.9000000      0.0002815
      1.9010000      0.0002789
      1.9020000      0.0002745
      1.9030000      0.0002738
      1.9040000      0.0002773
      1.9050000      0.0002796
      1.9060000      0.0002773
      1.9070000      0.0002777
      1.9080000      0.0002759
      1.9090000      0.0002737
      1.9100000      0.0002755
      1.9110000      0.0002750
      1.9120000      0.0002736
      1.9130000      0.0002759
      1.9140000      0.0002747
      1.9150000      0.0002752
      1.9160000      0.0002732
      1.9170000      0.0002791
      1.9180000      0.0002763
      1.9190000      0.0002737
      1.9200000      0.0002748
      1.9210000      0.0002758
      1.9220000      0.0002732
      1.9230000      0.0002774
      1.9240000      0.0002777
      1.9250000      0.0002793
      1.9260000      0.0002785
      1.9270000      0.0002744
      1.9280000      0.0002751
      1.9290000      0.0002767
      1.9300000      0.0002784
      1.9310000      0.0002754
      1.9320000      0.0002738
      1.9330000      0.0002780
      1.9340000      0.0002788
      1.9350000      0.0002761
      1.9360000      0.0002793
      1.9370000      0.0002797
      1.9380000      0.0002767
      1.9390000      0.0002773
      1.9400000      0.0002727
      1.9410000      0.0002735
      1.9420000      0.0002766
      1.9430000      0.0002743
      1.9440000      0.0002787
      1.9450000      0.0002750
      1.9460000      0.0002780
      1.9470000      0.0002778
      1.9480000      0.0002757
      1.9490000      0.0002772
      1.9500000      0.0002744
      1.9510000      0.0002779
      1.9520000      0.0002767
      1.9530000      0.0002743
      1.9540000      0.0002746
      1.9550000      0.0002745
      1.9560000      0.0002748
      1.9570000      0.0002764
      1.9580000      0.0002780
      1.9590000      0.0002748
      1.9600000      0.0002776
      1.9610000      0.0002752
      1.9620000      0.0002743
      1.9630000      0.0002764
      1.9640000      0.0002763
      1.9650000      0.0002750
      1.9660000      0.0002741
      1.9670000      0.0002744
      1.9680000      0.0002765
      1.9690000      0.0002761
      1.9700000      0.0002741
      1.9710000      0.0002720
      1.9720000      0.0002744
      1.9730000      0.0002726
      1.9740000      0.0002699
      1.9750000      0.0002719
      1.9760000      0.0002746
      1.9770000      0.0002758
      1.9780000      0.0002739
      1.9790000      0.0002756
      1.9800000      0.0002739
      1.9810000      0.0002757
      1.9820000      0.0002761
      1.9830000      0.0002796
      1.9840000      0.0002780
      1.9850000      0.0002780
      1.9860000      0.0002764
      1.9870000      0.0002719
      1.9880000      0.0002766
      1.9890000      0.0002764
      1.9900000      0.0002732
      1.9910000      0.0002728
      1.9920000      0.0002771
      1.9930000      0.0002753
      1.9940000      0.0002770
      1.9950000      0.0002778
      1.9960000      0.0002778
      1.9970000      0.0002750
      1.9980000      0.0002723
      1.9990000      0.0002776
      2.0000000      0.0002774
      2.0010000      0.0002782
      2.0020000      0.0002785
      2.0030000      0.0002751
      2.0040000      0.0002760
      2.0050000      0.0002776
      2.0060000      0.0002774
      2.0070000      0.0002779
      2.0080000      0.0002773
      2.0090000      0.0002744
      2.0100000      0.0002740
      2.0110000      0.0002766
      2.0120000      0.0002778
      2.0130000      0.0002758
      2.0140000      0.0002749
      2.0150000      0.0002762
      2.0160000      0.0002776
      2.0170000      0.0002780
      2.0180000      0.0002812
      2.0190000      0.0002821
      2.0200000      0.0002785
      2.0210000      0.0002726
      2.0220000      0.0002753
      2.0230000      0.0002746
      2.0240000      0.0002779
      2.0250000      0.0002783
      2.0260000      0.0002795
      2.0270000      0.0002814
      2.0280000      0.0002794
      2.0290000      0.0002760
      2.0300000      0.0002770
      2.0310000      0.0002802
      2.0320000      0.0002778
      2.0330000      0.0002749
      2.0340000      0.0002746
      2.0350000      0.0002772
      2.0360000      0.0002794
      2.0370000      0.0002801
      2.0380000      0.0002808
      2.0390000      0.0002771
      2.0400000      0.0002814
      2.0410000      0.0002804
      2.0420000      0.0002782
      2.0430000      0.0002749
      2.0440000      0.0002758
      2.0450000      0.0002763
      2.0460000      0.0002781
      2.0470000      0.0002758
      2.0480000      0.0002725
      2.0490000      0.0002726
      2.0500000      0.0002743
      2.0510000      0.0002735
      2.0520000      0.0002772
      2.0530000      0.0002770
      2.0540000      0.0002764
      2.0550000      0.0002775
      2.0560000      0.0002772
      2.0570000      0.0002774
      2.0580000      0.0002783
      2.0590000      0.0002808
      2.0600000      0.0002755
      2.0610000      0.0002754
      2.0620000      0.0002760
      2.0630000      0.0002762
      2.0640000      0.0002760
      2.0650000      0.0002754
      2.0660000      0.0002757
      2.0670000      0.0002811
      2.0680000      0.0002795
      2.0690000      0.0002771
      2.0700000      0.0002800
      2.0710000      0.0002752
      2.0720000      0.0002750
      2.0730000      0.0002777
      2.0740000      0.0002752
      2.0750000      0.0002746
      2.0760000      0.0002783
      2.0770000      0.0002780
      2.0780000      0.0002787
      2.0790000      0.0002800
      2.0800000      0.0002763
      2.0810000      0.0002746
      2.0820000      0.0002749
      2.0830000      0.0002762
      2.0840000      0.0002817
      2.0850000      0.0002736
      2.0860000      0.0002729
      2.0870000      0.0002793
      2.0880000      0.0002751
      2.0890000      0.0002709
      2.0900000      0.0002779
      2.0910000      0.0002806
      2.0920000      0.0002773
      2.0930000      0.0002779
      2.0940000      0.0002778
      2.0950000      0.0002783
      2.0960000      0.0002789
      2.0970000      0.0002798
      2.0980000      0.0002745
      2.0990000      0.0002769
      2.1000000      0.0002748
      2.1010000      0.0002760
      2.1020000      0.0002757
      2.1030000      0.0002770
      2.1040000      0.0002768
      2.1050000      0.0002774
      2.1060000      0.0002729
      2.1070000      0.0002750
      2.1080000      0.0002781
      2.1090000      0.0002761
      2.1100000      0.0002732
      2.1110000      0.0002756
      2.1120000      0.0002789
      2.1130000      0.0002759
      2.1140000      0.0002777
      2.1150000      0.0002779
      2.1160000      0.0002788
      2.1170000      0.0002764
      2.1180000      0.0002747
      2.1190000      0.0002761
      2.1200000      0.0002752
      2.1210000      0.0002777
      2.1220000      0.0002752
      2.1230000      0.0002799
      2.1240000      0.0002800
      2.1250000      0.0002773
      2.1260000      0.0002748
      2.1270000      0.0002764
      2.1280000      0.0002756
      2.1290000      0.0002735
      2.1300000      0.0002754
      2.1310000      0.0002760
      2.1320000      0.0002770
      2.1330000      0.0002745
      2.1340000      0.0002746
      2.1350000      0.0002746
      2.1360000      0.0002763
      2.1370000      0.0002758
      2.1380000      0.0002732
      2.1390000      0.0002759
      2.1400000      0.0002770
      2.1410000      0.0002819
      2.1420000      0.0002789
      2.1430000      0.0002763
      2.1440000      0.0002771
      2.1450000      0.0002794
      2.1460000      0.0002771
      2.1470000      0.0002793
      2.1480000      0.0002768
      2.1490000      0.0002761
      2.1500000      0.0002744
      2.1510000      0.0002769
      2.1520000      0.0002711
      2.1530000      0.0002778
      2.1540000      0.0002777
      2.1550000      0.0002736
      2.1560000      0.0002742
      2.1570000      0.0002745
      2.1580000      0.0002773
      2.1590000      0.0002781
      2.1600000      0.0002767
      2.1610000      0.0002765
      2.1620000      0.0002743
      2.1630000      0.0002760
      2.1640000      0.0002799
      2.1650000      0.0002782
      2.1660000      0.0002764
      2.1670000      0.0002768
      2.1680000      0.0002794
      2.1690000      0.0002784
      2.1700000      0.0002770
      2.1710000      0.0002776
      2.1720000      0.0002809
      2.1730000      0.0002770
      2.1740000      0.0002775
      2.1750000      0.0002781
      2.1760000      0.0002819
      2.1770000      0.0002800
      2.1780000      0.0002782
      2.1790000      0.0002791
      2.1800000      0.0002753
      2.1810000      0.0002731
      2.1820000      0.0002729
      2.1830000      0.0002737
      2.1840000      0.0002759
      2.1850000      0.0002759
      2.1860000      0.0002806
      2.1870000      0.0002779
      2.1880000      0.0002777
      2.1890000      0.0002783
      2.1900000      0.0002756
      2.1910000      0.0002776
      2.1920000      0.0002748
      2.1930000      0.0002772
      2.1940000      0.0002795
      2.1950000      0.0002801
      2.1960000      0.0002851
      2.1970000      0.0002772
      2.1980000      0.0002771
      2.1990000      0.0002804
      2.2000000      0.0002797
      2.2010000      0.0002762
      2.2020000      0.0002777
      2.2030000      0.0002775
      2.2040000      0.0002797
      2.2050000      0.0002807
      2.2060000      0.0002807
      2.2070000      0.0002823
      2.2080000      0.0002831
      2.2090000      0.0002767
      2.2100000      0.0002787
      2.2110000      0.0002817
      2.2120000      0.0002798
      2.2130000      0.0002750
      2.2140000      0.0002769
      2.2150000      0.0002760
      2.2160000      0.0002776
      2.2170000      0.0002813
      2.2180000      0.0002799
      2.2190000      0.0002806
      2.2200000      0.0002778
      2.2210000      0.0002785
      2.2220000      0.0002783
      2.2230000      0.0002785
      2.2240000      0.0002754
      2.2250000      0.0002799
      2.2260000      0.0002793
      2.2270000      0.0002802
      2.2280000      0.0002764
      2.2290000      0.0002789
      2.2300000      0.0002750
      2.2310000      0.0002769
      2.2320000      0.0002751
      2.2330000      0.0002740
      2.2340000      0.0002756
      2.2350000      0.0002765
      2.2360000      0.0002814
      2.2370000      0.0002814
      2.2380000      0.0002767
      2.2390000      0.0002789
      2.2400000      0.0002758
      2.2410000      0.0002780
      2.2420000      0.0002811
      2.2430000      0.0002793
      2.2440000      0.0002781
      2.2450000      0.0002771
      2.2460000      0.0002756
      2.2470000      0.0002819
      2.2480000      0.0002812
      2.2490000      0.0002786
      2.2500000      0.0002771
      2.2510000      0.0002768
      2.2520000      0.0002773
      2.2530000      0.0002748
      2.2540000      0.0002769
      2.2550000      0.0002758
      2.2560000      0.0002762
      2.2570000      0.0002780
      2.2580000      0.0002808
      2.2590000      0.0002781
      2.2600000      0.0002774
      2.2610000      0.0002741
      2.2620000      0.0002759
      2.2630000      0.0002763
      2.2640000      0.0002723
      2.2650000      0.0002765
      2.2660000      0.0002754
      2.2670000      0.0002758
      2.2680000      0.0002741
      2.2690000      0.0002771
      2.2700000      0.0002743
      2.2710000      0.0002723
      2.2720000      0.0002752
      2.2730000      0.0002754
      2.2740000      0.0002803
      2.2750000      0.0002767
      2.2760000      0.0002802
      2.2770000      0.0002782
      2.2780000      0.0002776
      2.2790000      0.0002798
      2.2800000      0.0002831
      2.2810000      0.0002786
      2.2820000      0.0002778
      2.2830000      0.0002779
      2.2840000      0.0002765
      2.2850000      0.0002736
      2.2860000      0.0002782
      2.2870000      0.0002781
      2.2880000      0.0002818
      2.2890000      0.0002811
      2.2900000      0.0002763
      2.2910000      0.0002833
      2.2920000      0.0002806
      2.2930000      0.0002775
      2.2940000      0.0002788
      2.2950000      0.0002757
      2.2960000      0.0002736
      2.2970000      0.0002787
      2.2980000      0.0002775
      2.2990000      0.0002798
      2.3000000      0.0002739
      2.3010000      0.0002771
      2.3020000      0.0002779
      2.3030000      0.0002801
      2.3040000      0.0002818
      2.3050000      0.0002753
      2.3060000      0.0002754
      2.3070000      0.0002796
      2.3080000      0.0002764
      2.3090000      0.0002783
      2.3100000      0.0002786
      2.3110000      0.0002778
      2.3120000      0.0002801
      2.3130000      0.0002764
      2.3140000      0.0002812
      2.3150000      0.0002778
      2.3160000      0.0002770
      2.3170000      0.0002770
      2.3180000      0.0002781
      2.3190000      0.0002773
      2.3200000      0.0002748
      2.3210000      0.0002760
      2.3220000      0.0002774
      2.3230000      0.0002775
      2.3240000      0.0002766
      2.3250000      0.0002766
      2.3260000      0.0002743
      2.3270000      0.0002791
      2.3280000      0.0002768
      2.3290000      0.0002788
      2.3300000      0.0002752
      2.3310000      0.0002752
      2.3320000      0.0002776
      2.3330000      0.0002767
      2.3340000      0.0002778
      2.3350000      0.0002792
      2.3360000      0.0002826
      2.3370000      0.0002751
      2.3380000      0.0002733
      2.3390000      0.0002799
      2.3400000      0.0002791
      2.3410000      0.0002764
      2.3420000      0.0002756
      2.3430000      0.0002784
      2.3440000      0.0002751
      2.3450000      0.0002739
      2.3460000      0.0002779
      2.3470000      0.0002766
      2.3480000      0.0002749
      2.3490000      0.0002733
      2.3500000      0.0002721
      2.3510000      0.0002757
      2.3520000      0.0002789
      2.3530000      0.0002805
      2.3540000      0.0002779
      2.3550000      0.0002776
      2.3560000      0.0002779
      2.3570000      0.0002812
      2.3580000      0.0002758
      2.3590000      0.0002750
      2.3600000      0.0002755
      2.3610000      0.0002745
      2.3620000      0.0002778
      2.3630000      0.0002802
      2.3640000      0.0002790
      2.3650000      0.0002768
      2.3660000      0.0002767
      2.3670000      0.0002784
      2.3680000      0.0002831
      2.3690000      0.0002816
      2.3700000      0.0002774
      2.3710000      0.0002797
      2.3720000      0.0002779
      2.3730000      0.0002795
      2.3740000      0.0002768
      2.3750000      0.0002732
      2.3760000      0.0002717
      2.3770000      0.0002779
      2.3780000      0.0002791
      2.3790000      0.0002791
      2.3800000      0.0002733
      2.3810000      0.0002782
      2.3820000      0.0002778
      2.3830000      0.0002767
      2.3840000      0.0002753
      2.3850000      0.0002780
      2.3860000      0.0002795
      2.3870000      0.0002781
      2.3880000      0.0002818
      2.3890000      0.0002780
      2.3900000      0.0002774
      2.3910000      0.0002798
      2.3920000      0.0002780
      2.3930000      0.0002839
      2.3940000      0.0002804
      2.3950000      0.0002763
      2.3960000      0.0002802
      2.3970000      0.0002773
      2.3980000      0.0002780
      2.3990000      0.0002778
      2.4000000      0.0002765
      2.4010000      0.0002751
      2.4020000      0.0002765
      2.4030000      0.0002748
      2.4040000      0.0002781
      2.4050000      0.0002758
      2.4060000      0.0002782
      2.4070000      0.0002772
      2.4080000      0.0002767
      2.4090000      0.0002737
      2.4100000      0.0002767
      2.4110000      0.0002761
      2.4120000      0.0002771
      2.4130000      0.0002777
      2.4140000      0.0002799
      2.4150000      0.0002805
      2.4160000      0.0002837
      2.4170000      0.0002789
      2.4180000      0.0002794
      2.4190000      0.0002793
      2.4200000      0.0002749
      2.4210000      0.0002758
      2.4220000      0.0002792
      2.4230000      0.0002807
      2.4240000      0.0002804
      2.4250000      0.0002810
      2.4260000      0.0002788
      2.4270000      0.0002746
      2.4280000      0.0002792
      2.4290000      0.0002772
      2.4300000      0.0002776
      2.4310000      0.0002753
      2.4320000      0.0002790
      2.4330000      0.0002778
      2.4340000      0.0002767
      2.4350000      0.0002774
      2.4360000      0.0002738
      2.4370000      0.0002734
      2.4380000      0.0002758
      2.4390000      0.0002787
      2.4400000      0.0002785
      2.4410000      0.0002774
      2.4420000      0.0002796
      2.4430000      0.0002836
      2.4440000      0.0002804
      2.4450000      0.0002779
      2.4460000      0.0002755
      2.4470000      0.0002785
      2.4480000      0.0002799
      2.4490000      0.0002822
      2.4500000      0.0002795
      2.4510000      0.0002777
      2.4520000      0.0002788
      2.4530000      0.0002801
      2.4540000      0.0002774
      2.4550000      0.0002793
      2.4560000      0.0002766
      2.4570000      0.0002773
      2.4580000      0.0002775
      2.4590000      0.0002783
      2.4600000      0.0002785
      2.4610000      0.0002788
      2.4620000      0.0002774
      2.4630000      0.0002788
      2.4640000      0.0002786
      2.4650000      0.0002772
      2.4660000      0.0002793
      2.4670000      0.0002788
      2.4680000      0.0002758
      2.4690000      0.0002826
      2.4700000      0.0002785
      2.4710000      0.0002758
      2.4720000      0.0002811
      2.4730000      0.0002808
      2.4740000      0.0002794
      2.4750000      0.0002763
      2.4760000      0.0002792
      2.4770000      0.0002805
      2.4780000      0.0002806
      2.4790000      0.0002812
      2.4800000      0.0002818
      2.4810000      0.0002795
      2.4820000      0.0002789
      2.4830000      0.0002812
      2.4840000      0.0002818
      2.4850000      0.0002772
      2.4860000      0.0002775
      2.4870000      0.0002800
      2.4880000      0.0002809
      2.4890000      0.0002782
      2.4900000      0.0002796
      2.4910000      0.0002789
      2.4920000      0.0002811
      2.4930000      0.0002791
      2.4940000      0.0002801
      2.4950000      0.0002791
      2.4960000      0.0002786
      2.4970000      0.0002779
      2.4980000      0.0002781
      2.4990000      0.0002803
      2.5000000      0.0002795
      2.5010000      0.0002795
      2.5020000      0.0002786
      2.5030000      0.0002776
      2.5040000      0.0002760
      2.5050000      0.0002762
      2.5060000      0.0002797
      2.5070000      0.0002783
      2.5080000      0.0002761
      2.5090000      0.0002766
      2.5100000      0.0002770
      2.5110000      0.0002794
      2.5120000      0.0002787
      2.5130000      0.0002773
      2.5140000      0.0002776
      2.5150000      0.0002764
      2.5160000      0.0002752
      2.5170000      0.0002785
      2.5180000      0.0002741
      2.5190000      0.0002764
      2.5200000      0.0002770
      2.5210000      0.0002772
      2.5220000      0.0002767
      2.5230000      0.0002785
      2.5240000      0.0002829
      2.5250000      0.0002778
      2.5260000      0.0002788
      2.5270000      0.0002792
      2.5280000      0.0002826
      2.5290000      0.0002829
      2.5300000      0.0002786
      2.5310000      0.0002759
      2.5320000      0.0002782
      2.5330000      0.0002784
      2.5340000      0.0002798
      2.5350000      0.0002763
      2.5360000      0.0002743
      2.5370000      0.0002786
      2.5380000      0.0002751
      2.5390000      0.0002753
      2.5400000      0.0002768
      2.5410000      0.0002809
      2.5420000      0.0002865
      2.5430000      0.0002866
      2.5440000      0.0002832
      2.5450000      0.0002789
      2.5460000      0.0002807
      2.5470000      0.0002806
      2.5480000      0.0002757
      2.5490000      0.0002813
      2.5500000      0.0002785
      2.5510000      0.0002759
      2.5520000      0.0002785
      2.5530000      0.0002774
      2.5540000      0.0002738
      2.5550000      0.0002762
      2.5560000      0.0002749
      2.5570000      0.0002782
      2.5580000      0.0002784
      2.5590000      0.0002790
      2.5600000      0.0002793
      2.5610000      0.0002779
      2.5620000      0.0002772
      2.5630000      0.0002757
      2.5640000      0.0002776
      2.5650000      0.0002764
      2.5660000      0.0002784
      2.5670000      0.0002773
      2.5680000      0.0002770
      2.5690000      0.0002795
      2.5700000      0.0002783
      2.5710000      0.0002817
      2.5720000      0.0002833
      2.5730000      0.0002839
      2.5740000      0.0002828
      2.5750000      0.0002800
      2.5760000      0.0002741
      2.5770000      0.0002769
      2.5780000      0.0002780
      2.5790000      0.0002775
      2.5800000      0.0002786
      2.5810000      0.0002788
      2.5820000      0.0002828
      2.5830000      0.0002780
      2.5840000      0.0002794
      2.5850000      0.0002796
      2.5860000      0.0002782
      2.5870000      0.0002809
      2.5880000      0.0002793
      2.5890000      0.0002787
      2.5900000      0.0002801
      2.5910000      0.0002802
      2.5920000      0.0002810
      2.5930000      0.0002799
      2.5940000      0.0002794
      2.5950000      0.0002793
      2.5960000      0.0002802
      2.5970000      0.0002780
      2.5980000      0.0002806
      2.5990000      0.0002801
      2.6000000      0.0002821
      2.6010000      0.0002783
      2.6020000      0.0002785
      2.6030000      0.0002770
      2.6040000      0.0002793
      2.6050000      0.0002788
      2.6060000      0.0002832
      2.6070000      0.0002792
      2.6080000      0.0002789
      2.6090000      0.0002809
      2.6100000      0.0002796
      2.6110000      0.0002834
      2.6120000      0.0002808
      2.6130000      0.0002796
      2.6140000      0.0002780
      2.6150000      0.0002803
      2.6160000      0.0002776
      2.6170000      0.0002795
      2.6180000      0.0002811
      2.6190000      0.0002795
      2.6200000      0.0002790
      2.6210000      0.0002831
      2.6220000      0.0002774
      2.6230000      0.0002815
      2.6240000      0.0002812
      2.6250000      0.0002771
      2.6260000      0.0002814
      2.6270000      0.0002783
      2.6280000      0.0002805
      2.6290000      0.0002818
      2.6300000      0.0002789
      2.6310000      0.0002770
      2.6320000      0.0002808
      2.6330000      0.0002810
      2.6340000      0.0002759
      2.6350000      0.0002783
      2.6360000      0.0002823
      2.6370000      0.0002791
      2.6380000      0.0002797
      2.6390000      0.0002802
      2.6400000      0.0002790
      2.6410000      0.0002758
      2.6420000      0.0002767
      2.6430000      0.0002768
      2.6440000      0.0002769
      2.6450000      0.0002758
      2.6460000      0.0002788
      2.6470000      0.0002751
      2.6480000      0.0002750
      2.6490000      0.0002781
      2.6500000      0.0002769
      2.6510000      0.0002764
      2.6520000      0.0002725
      2.6530000      0.0002738
      2.6540000      0.0002794
      2.6550000      0.0002828
      2.6560000      0.0002800
      2.6570000      0.0002801
      2.6580000      0.0002801
      2.6590000      0.0002803
      2.6600000      0.0002811
      2.6610000      0.0002776
      2.6620000      0.0002813
      2.6630000      0.0002761
      2.6640000      0.0002777
      2.6650000      0.0002777
      2.6660000      0.0002821
      2.6670000      0.0002769
      2.6680000      0.0002797
      2.6690000      0.0002815
      2.6700000      0.0002786
      2.6710000      0.0002791
      2.6720000      0.0002793
      2.6730000      0.0002727
      2.6740000      0.0002730
      2.6750000      0.0002790
      2.6760000      0.0002796
      2.6770000      0.0002823
      2.6780000      0.0002795
      2.6790000      0.0002771
      2.6800000      0.0002778
      2.6810000      0.0002755
      2.6820000      0.0002717
      2.6830000      0.0002751
      2.6840000      0.0002753
      2.6850000      0.0002785
      2.6860000      0.0002799
      2.6870000      0.0002806
      2.6880000      0.0002823
      2.6890000      0.0002797
      2.6900000      0.0002805
      2.6910000      0.0002800
      2.6920000      0.0002764
      2.6930000      0.0002796
      2.6940000      0.0002799
      2.6950000      0.0002781
      2.6960000      0.0002774
      2.6970000      0.0002802
      2.6980000      0.0002826
      2.6990000      0.0002833
      2.7000000      0.0002765
      2.7010000      0.0002757
      2.7020000      0.0002783
      2.7030000      0.0002767
      2.7040000      0.0002803
      2.7050000      0.0002806
      2.7060000      0.0002745
      2.7070000      0.0002755
      2.7080000      0.0002756
      2.7090000      0.0002810
      2.7100000      0.0002791
      2.7110000      0.0002767
      2.7120000      0.0002817
      2.7130000      0.0002816
      2.7140000      0.0002781
      2.7150000      0.0002796
      2.7160000      0.0002785
      2.7170000      0.0002795
      2.7180000      0.0002796
      2.7190000      0.0002833
      2.7200000      0.0002795
      2.7210000      0.0002834
      2.7220000      0.0002870
      2.7230000      0.0002819
      2.7240000      0.0002820
      2.7250000      0.0002820
      2.7260000      0.0002790
      2.7270000      0.0002798
      2.7280000      0.0002808
      2.7290000      0.0002767
      2.7300000      0.0002773
      2.7310000      0.0002782
      2.7320000      0.0002770
      2.7330000      0.0002778
      2.7340000      0.0002766
      2.7350000      0.0002789
      2.7360000      0.0002793
      2.7370000      0.0002775
      2.7380000      0.0002801
      2.7390000      0.0002770
      2.7400000      0.0002752
      2.7410000      0.0002778
      2.7420000      0.0002822
      2.7430000      0.0002776
      2.7440000      0.0002751
      2.7450000      0.0002773
      2.7460000      0.0002778
      2.7470000      0.0002756
      2.7480000      0.0002790
      2.7490000      0.0002813
      2.7500000      0.0002819
      2.7510000      0.0002772
      2.7520000      0.0002787
      2.7530000      0.0002807
      2.7540000      0.0002810
      2.7550000      0.0002804
      2.7560000      0.0002823
      2.7570000      0.0002801
      2.7580000      0.0002792
      2.7590000      0.0002788
      2.7600000      0.0002786
      2.7610000      0.0002754
      2.7620000      0.0002787
      2.7630000      0.0002781
      2.7640000      0.0002811
      2.7650000      0.0002839
      2.7660000      0.0002797
      2.7670000      0.0002758
      2.7680000      0.0002774
      2.7690000      0.0002794
      2.7700000      0.0002817
      2.7710000      0.0002809
      2.7720000      0.0002796
      2.7730000      0.0002815
      2.7740000      0.0002807
      2.7750000      0.0002811
      2.7760000      0.0002807
      2.7770000      0.0002801
      2.7780000      0.0002774
      2.7790000      0.0002750
      2.7800000      0.0002778
      2.7810000      0.0002794
      2.7820000      0.0002779
      2.7830000      0.0002842
      2.7840000      0.0002822
      2.7850000      0.0002809
      2.7860000      0.0002824
      2.7870000      0.0002785
      2.7880000      0.0002799
      2.7890000      0.0002773
      2.7900000      0.0002774
      2.7910000      0.0002781
      2.7920000      0.0002788
      2.7930000      0.0002793
      2.7940000      0.0002793
      2.7950000      0.0002825
      2.7960000      0.0002762
      2.7970000      0.0002772
      2.7980000      0.0002768
      2.7990000      0.0002804
      2.8000000      0.0002774
      2.8010000      0.0002813
      2.8020000      0.0002801
      2.8030000      0.0002805
      2.8040000      0.0002806
      2.8050000      0.0002790
      2.8060000      0.0002774
      2.8070000      0.0002794
      2.8080000      0.0002763
      2.8090000      0.0002800
      2.8100000      0.0002810
      2.8110000      0.0002823
      2.8120000      0.0002823
      2.8130000      0.0002783
      2.8140000      0.0002828
      2.8150000      0.0002827
      2.8160000      0.0002808
      2.8170000      0.0002785
      2.8180000      0.0002749
      2.8190000      0.0002776
      2.8200000      0.0002781
      2.8210000      0.0002837
      2.8220000      0.0002819
      2.8230000      0.0002805
      2.8240000      0.0002805
      2.8250000      0.0002781
      2.8260000      0.0002798
      2.8270000      0.0002803
      2.8280000      0.0002750
      2.8290000      0.0002735
      2.8300000      0.0002730
      2.8310000      0.0002742
      2.8320000      0.0002769
      2.8330000      0.0002759
      2.8340000      0.0002756
      2.8350000      0.0002794
      2.8360000      0.0002805
      2.8370000      0.0002798
      2.8380000      0.0002796
      2.8390000      0.0002787
      2.8400000      0.0002808
      2.8410000      0.0002868
      2.8420000      0.0002847
      2.8430000      0.0002818
      2.8440000      0.0002817
      2.8450000      0.0002839
      2.8460000      0.0002799
      2.8470000      0.0002727
      2.8480000      0.0002816
      2.8490000      0.0002816
      2.8500000      0.0002813
      2.8510000      0.0002783
      2.8520000      0.0002757
      2.8530000      0.0002809
      2.8540000      0.0002775
      2.8550000      0.0002821
      2.8560000      0.0002809
      2.8570000      0.0002799
      2.8580000      0.0002808
      2.8590000      0.0002784
      2.8600000      0.0002827
      2.8610000      0.0002795
      2.8620000      0.0002795
      2.8630000      0.0002794
      2.8640000      0.0002827
      2.8650000      0.0002804
      2.8660000      0.0002787
      2.8670000      0.0002842
      2.8680000      0.0002867
      2.8690000      0.0002800
      2.8700000      0.0002808
      2.8710000      0.0002801
      2.8720000      0.0002809
      2.8730000      0.0002762
      2.8740000      0.0002767
      2.8750000      0.0002843
      2.8760000      0.0002831
      2.8770000      0.0002780
      2.8780000      0.0002823
      2.8790000      0.0002796
      2.8800000      0.0002796
      2.8810000      0.0002809
      2.8820000      0.0002807
      2.8830000      0.0002782
      2.8840000      0.0002782
      2.8850000      0.0002791
      2.8860000      0.0002795
      2.8870000      0.0002807
      2.8880000      0.0002791
      2.8890000      0.0002793
      2.8900000      0.0002823
      2.8910000      0.0002806
      2.8920000      0.0002796
      2.8930000      0.0002796
      2.8940000      0.0002815
      2.8950000      0.0002799
      2.8960000      0.0002812
      2.8970000      0.0002810
      2.8980000      0.0002750
      2.8990000      0.0002779
      2.9000000      0.0002807
      2.9010000      0.0002801
      2.9020000      0.0002813
      2.9030000      0.0002771
      2.9040000      0.0002777
      2.9050000      0.0002775
      2.9060000      0.0002779
      2.9070000      0.0002816
      2.9080000      0.0002823
      2.9090000      0.0002803
      2.9100000      0.0002820
      2.9110000      0.0002807
      2.9120000      0.0002763
      2.9130000      0.0002777
      2.9140000      0.0002792
      2.9150000      0.0002824
      2.9160000      0.0002798
      2.9170000      0.0002819
      2.9180000      0.0002807
      2.9190000      0.0002791
      2.9200000      0.0002784
      2.9210000      0.0002787
      2.9220000      0.0002743
      2.9230000      0.0002780
      2.9240000      0.0002767
      2.9250000      0.0002780
      2.9260000      0.0002782
      2.9270000      0.0002769
      2.9280000      0.0002775
      2.9290000      0.0002772
      2.9300000      0.0002789
      2.9310000      0.0002799
      2.9320000      0.0002802
      2.9330000      0.0002804
      2.9340000      0.0002774
      2.9350000      0.0002776
      2.9360000      0.0002805
      2.9370000      0.0002768
      2.9380000      0.0002772
      2.9390000      0.0002769
      2.9400000      0.0002791
      2.9410000      0.0002829
      2.9420000      0.0002827
      2.9430000      0.0002835
      2.9440000      0.0002804
      2.9450000      0.0002761
      2.9460000      0.0002828
      2.9470000      0.0002835
      2.9480000      0.0002783
      2.9490000      0.0002800
      2.9500000      0.0002762
      2.9510000      0.0002793
      2.9520000      0.0002805
      2.9530000      0.0002789
      2.9540000      0.0002783
      2.9550000      0.0002794
      2.9560000      0.0002806
      2.9570000      0.0002816
      2.9580000      0.0002786
      2.9590000      0.0002792
      2.9600000      0.0002782
      2.9610000      0.0002791
      2.9620000      0.0002794
      2.9630000      0.0002804
      2.9640000      0.0002770
      2.9650000      0.0002777
      2.9660000      0.0002787
      2.9670000      0.0002809
      2.9680000      0.0002816
      2.9690000      0.0002802
      2.9700000      0.0002807
      2.9710000      0.0002754
      2.9720000      0.0002797
      2.9730000      0.0002762
      2.9740000      0.0002784
      2.9750000      0.0002780
      2.9760000      0.0002796
      2.9770000      0.0002770
      2.9780000      0.0002790
      2.9790000      0.0002793
      2.9800000      0.0002793
      2.9810000      0.0002825
      2.9820000      0.0002810
      2.9830000      0.0002822
      2.9840000      0.0002797
      2.9850000      0.0002801
      2.9860000      0.0002783
      2.9870000      0.0002789
      2.9880000      0.0002824
      2.9890000      0.0002816
      2.9900000      0.0002769
      2.9910000      0.0002788
      2.9920000      0.0002798
      2.9930000      0.0002787
      2.9940000      0.0002858
      2.9950000      0.0002834
      2.9960000      0.0002789
      2.9970000      0.0002809
      2.9980000      0.0002784
      2.9990000      0.0002832
      3.0000000      0.0002780
      3.0010000      0.0002832
      3.0020000      0.0002800
      3.0030000      0.0002775
      3.0040000      0.0002802
      3.0050000      0.0002838
      3.0060000      0.0002797
      3.0070000      0.0002786
      3.0080000      0.0002807
      3.0090000      0.0002811
      3.0100000      0.0002790
      3.0110000      0.0002809
      3.0120000      0.0002784
      3.0130000      0.0002790
      3.0140000      0.0002794
      3.0150000      0.0002772
      3.0160000      0.0002819
      3.0170000      0.0002800
      3.0180000      0.0002783
      3.0190000      0.0002752
      3.0200000      0.0002795
      3.0210000      0.0002761
      3.0220000      0.0002805
      3.0230000      0.0002808
      3.0240000      0.0002825
      3.0250000      0.0002807
      3.0260000      0.0002824
      3.0270000      0.0002777
      3.0280000      0.0002798
      3.0290000      0.0002841
      3.0300000      0.0002782
      3.0310000      0.0002818
      3.0320000      0.0002798
      3.0330000      0.0002756
      3.0340000      0.0002771
      3.0350000      0.0002799
      3.0360000      0.0002802
      3.0370000      0.0002800
      3.0380000      0.0002780
      3.0390000      0.0002824
      3.0400000      0.0002786
      3.0410000      0.0002778
      3.0420000      0.0002772
      3.0430000      0.0002764
      3.0440000      0.0002820
      3.0450000      0.0002771
      3.0460000      0.0002814
      3.0470000      0.0002787
      3.0480000      0.0002809
      3.0490000      0.0002791
      3.0500000      0.0002798
      3.0510000      0.0002865
      3.0520000      0.0002850
      3.0530000      0.0002809
      3.0540000      0.0002828
      3.0550000      0.0002813
      3.0560000      0.0002792
      3.0570000      0.0002763
      3.0580000      0.0002742
      3.0590000      0.0002769
      3.0600000      0.0002818
      3.0610000      0.0002823
      3.0620000      0.0002815
      3.0630000      0.0002820
      3.0640000      0.0002791
      3.0650000      0.0002791
      3.0660000      0.0002842
      3.0670000      0.0002810
      3.0680000      0.0002789
      3.0690000      0.0002788
      3.0700000      0.0002770
      3.0710000      0.0002838
      3.0720000      0.0002798
      3.0730000      0.0002812
      3.0740000      0.0002803
      3.0750000      0.0002788
      3.0760000      0.0002823
      3.0770000      0.0002805
      3.0780000      0.0002854
      3.0790000      0.0002828
      3.0800000      0.0002802
      3.0810000      0.0002800
      3.0820000      0.0002784
      3.0830000      0.0002782
      3.0840000      0.0002770
      3.0850000      0.0002814
      3.0860000      0.0002776
      3.0870000      0.0002799
      3.0880000      0.0002834
      3.0890000      0.0002868
      3.0900000      0.0002854
      3.0910000      0.0002816
      3.0920000      0.0002811
      3.0930000      0.0002803
      3.0940000      0.0002853
      3.0950000      0.0002827
      3.0960000      0.0002838
      3.0970000      0.0002790
      3.0980000      0.0002800
      3.0990000      0.0002820
      3.1000000      0.0002811
      3.1010000      0.0002799
      3.1020000      0.0002822
      3.1030000      0.0002831
      3.1040000      0.0002871
      3.1050000      0.0002812
      3.1060000      0.0002854
      3.1070000      0.0002811
      3.1080000      0.0002790
      3.1090000      0.0002756
      3.1100000      0.0002780
      3.1110000      0.0002765
      3.1120000      0.0002800
      3.1130000      0.0002819
      3.1140000      0.0002778
      3.1150000      0.0002805
      3.1160000      0.0002822
      3.1170000      0.0002817
      3.1180000      0.0002798
      3.1190000      0.0002777
      3.1200000      0.0002786
      3.1210000      0.0002778
      3.1220000      0.0002812
      3.1230000      0.0002806
      3.1240000      0.0002766
      3.1250000      0.0002809
      3.1260000      0.0002789
      3.1270000      0.0002890
      3.1280000      0.0002815
      3.1290000      0.0002837
      3.1300000      0.0002838
      3.1310000      0.0002823
      3.1320000      0.0002818
      3.1330000      0.0002830
      3.1340000      0.0002809
      3.1350000      0.0002837
      3.1360000      0.0002831
      3.1370000      0.0002828
      3.1380000      0.0002807
      3.1390000      0.0002789
      3.1400000      0.0002833
      3.1410000      0.0002826
      3.1420000      0.0002772
      3.1430000      0.0002761
      3.1440000      0.0002795
      3.1450000      0.0002803
      3.1460000      0.0002813
      3.1470000      0.0002820
      3.1480000      0.0002860
      3.1490000      0.0002843
      3.1500000      0.0002813
      3.1510000      0.0002826
      3.1520000      0.0002797
      3.1530000      0.0002772
      3.1540000      0.0002803
      3.1550000      0.0002808
      3.1560000      0.0002820
      3.1570000      0.0002818
      3.1580000      0.0002804
      3.1590000      0.0002825
      3.1600000      0.0002814
      3.1610000      0.0002829
      3.1620000      0.0002779
      3.1630000      0.0002795
      3.1640000      0.0002782
      3.1650000      0.0002798
      3.1660000      0.0002787
      3.1670000      0.0002814
      3.1680000      0.0002776
      3.1690000      0.0002743
      3.1700000      0.0002776
      3.1710000      0.0002794
      3.1720000      0.0002846
      3.1730000      0.0002824
      3.1740000      0.0002791
      3.1750000      0.0002807
      3.1760000      0.0002833
      3.1770000      0.0002826
      3.1780000      0.0002792
      3.1790000      0.0002773
      3.1800000      0.0002801
      3.1810000      0.0002767
      3.1820000      0.0002781
      3.1830000      0.0002838
      3.1840000      0.0002801
      3.1850000      0.0002857
      3.1860000      0.0002835
      3.1870000      0.0002845
      3.1880000      0.0002830
      3.1890000      0.0002799
      3.1900000      0.0002810
      3.1910000      0.0002849
      3.1920000      0.0002763
      3.1930000      0.0002771
      3.1940000      0.0002836
      3.1950000      0.0002801
      3.1960000      0.0002806
      3.1970000      0.0002818
      3.1980000      0.0002851
      3.1990000      0.0002825
      3.2000000      0.0002822
      3.2010000      0.0002804
      3.2020000      0.0002784
      3.2030000      0.0002813
      3.2040000      0.0002817
      3.2050000      0.0002844
      3.2060000      0.0002823
      3.2070000      0.0002769
      3.2080000      0.0002767
      3.2090000      0.0002795
      3.2100000      0.0002785
      3.2110000      0.0002777
      3.2120000      0.0002787
      3.2130000      0.0002828
      3.2140000      0.0002809
      3.2150000      0.0002801
      3.2160000      0.0002797
      3.2170000      0.0002801
      3.2180000      0.0002785
      3.2190000      0.0002824
      3.2200000      0.0002817
      3.2210000      0.0002816
      3.2220000      0.0002846
      3.2230000      0.0002852
      3.2240000      0.0002820
      3.2250000      0.0002818
      3.2260000      0.0002788
      3.2270000      0.0002801
      3.2280000      0.0002774
      3.2290000      0.0002783
      3.2300000      0.0002770
      3.2310000      0.0002788
      3.2320000      0.0002796
      3.2330000      0.0002786
      3.2340000      0.0002793
      3.2350000      0.0002812
      3.2360000      0.0002841
      3.2370000      0.0002822
      3.2380000      0.0002780
      3.2390000      0.0002773
      3.2400000      0.0002795
      3.2410000      0.0002782
      3.2420000      0.0002784
      3.2430000      0.0002770
      3.2440000      0.0002772
      3.2450000      0.0002854
      3.2460000      0.0002852
      3.2470000      0.0002807
      3.2480000      0.0002801
      3.2490000      0.0002794
      3.2500000      0.0002814
      3.2510000      0.0002802
      3.2520000      0.0002793
      3.2530000      0.0002781
      3.2540000      0.0002790
      3.2550000      0.0002837
      3.2560000      0.0002778
      3.2570000      0.0002807
      3.2580000      0.0002777
      3.2590000      0.0002802
      3.2600000      0.0002789
      3.2610000      0.0002778
      3.2620000      0.0002793
      3.2630000      0.0002775
      3.2640000      0.0002805
      3.2650000      0.0002789
      3.2660000      0.0002787
      3.2670000      0.0002793
      3.2680000      0.0002783
      3.2690000      0.0002792
      3.2700000      0.0002790
      3.2710000      0.0002773
      3.2720000      0.0002792
      3.2730000      0.0002737
      3.2740000      0.0002761
      3.2750000      0.0002802
      3.2760000      0.0002808
      3.2770000      0.0002785
      3.2780000      0.0002784
      3.2790000      0.0002783
      3.2800000      0.0002813
      3.2810000      0.0002816
      3.2820000      0.0002838
      3.2830000      0.0002819
      3.2840000      0.0002826
      3.2850000      0.0002828
      3.2860000      0.0002802
      3.2870000      0.0002785
      3.2880000      0.0002768
      3.2890000      0.0002758
      3.2900000      0.0002805
      3.2910000      0.0002810
      3.2920000      0.0002832
      3.2930000      0.0002840
      3.2940000      0.0002829
      3.2950000      0.0002807
      3.2960000      0.0002826
      3.2970000      0.0002816
      3.2980000      0.0002831
      3.2990000      0.0002845
      3.3000000      0.0002847
      3.3010000      0.0002817
      3.3020000      0.0002803
      3.3030000      0.0002828
      3.3040000      0.0002814
      3.3050000      0.0002824
      3.3060000      0.0002800
      3.3070000      0.0002842
      3.3080000      0.0002806
      3.3090000      0.0002754
      3.3100000      0.0002783
      3.3110000      0.0002793
      3.3120000      0.0002806
      3.3130000      0.0002793
      3.3140000      0.0002796
      3.3150000      0.0002797
      3.3160000      0.0002766
      3.3170000      0.0002789
      3.3180000      0.0002826
      3.3190000      0.0002774
      3.3200000      0.0002754
      3.3210000      0.0002819
      3.3220000      0.0002827
      3.3230000      0.0002851
      3.3240000      0.0002849
      3.3250000      0.0002854
      3.3260000      0.0002865
      3.3270000      0.0002815
      3.3280000      0.0002812
      3.3290000      0.0002816
      3.3300000      0.0002790
      3.3310000      0.0002798
      3.3320000      0.0002812
      3.3330000      0.0002808
      3.3340000      0.0002788
      3.3350000      0.0002809
      3.3360000      0.0002832
      3.3370000      0.0002868
      3.3380000      0.0002843
      3.3390000      0.0002817
      3.3400000      0.0002815
      3.3410000      0.0002853
      3.3420000      0.0002832
      3.3430000      0.0002812
      3.3440000      0.0002865
      3.3450000      0.0002837
      3.3460000      0.0002802
      3.3470000      0.0002801
      3.3480000      0.0002781
      3.3490000      0.0002764
      3.3500000      0.0002752
      3.3510000      0.0002784
      3.3520000      0.0002809
      3.3530000      0.0002848
      3.3540000      0.0002786
      3.3550000      0.0002766
      3.3560000      0.0002784
      3.3570000      0.0002790
      3.3580000      0.0002807
      3.3590000      0.0002860
      3.3600000      0.0002833
      3.3610000      0.0002851
      3.3620000      0.0002818
      3.3630000      0.0002791
      3.3640000      0.0002804
      3.3650000      0.0002783
      3.3660000      0.0002827
      3.3670000      0.0002840
      3.3680000      0.0002858
      3.3690000      0.0002821
      3.3700000      0.0002837
      3.3710000      0.0002820
      3.3720000      0.0002846
      3.3730000      0.0002820
      3.3740000      0.0002861
      3.3750000      0.0002852
      3.3760000      0.0002860
      3.3770000      0.0002832
      3.3780000      0.0002848
      3.3790000      0.0002786
      3.3800000      0.0002772
      3.3810000      0.0002784
      3.3820000      0.0002825
      3.3830000      0.0002815
      3.3840000      0.0002806
      3.3850000      0.0002785
      3.3860000      0.0002822
      3.3870000      0.0002819
      3.3880000      0.0002839
      3.3890000      0.0002838
      3.3900000      0.0002810
      3.3910000      0.0002790
      3.3920000      0.0002807
      3.3930000      0.0002863
      3.3940000      0.0002828
      3.3950000      0.0002807
      3.3960000      0.0002826
      3.3970000      0.0002822
      3.3980000      0.0002833
      3.3990000      0.0002813
      3.4000000      0.0002819
      3.4010000      0.0002850
      3.4020000      0.0002787
      3.4030000      0.0002824
      3.4040000      0.0002808
      3.4050000      0.0002833
      3.4060000      0.0002835
      3.4070000      0.0002842
      3.4080000      0.0002756
      3.4090000      0.0002780
      3.4100000      0.0002819
      3.4110000      0.0002822
      3.4120000      0.0002833
      3.4130000      0.0002792
      3.4140000      0.0002791
      3.4150000      0.0002850
      3.4160000      0.0002806
      3.4170000      0.0002822
      3.4180000      0.0002849
      3.4190000      0.0002841
      3.4200000      0.0002812
      3.4210000      0.0002799
      3.4220000      0.0002842
      3.4230000      0.0002797
      3.4240000      0.0002824
      3.4250000      0.0002845
      3.4260000      0.0002858
      3.4270000      0.0002875
      3.4280000      0.0002849
      3.4290000      0.0002842
      3.4300000      0.0002840
      3.4310000      0.0002826
      3.4320000      0.0002793
      3.4330000      0.0002818
      3.4340000      0.0002827
      3.4350000      0.0002816
      3.4360000      0.0002756
      3.4370000      0.0002834
      3.4380000      0.0002866
      3.4390000      0.0002814
      3.4400000      0.0002832
      3.4410000      0.0002816
      3.4420000      0.0002838
      3.4430000      0.0002857
      3.4440000      0.0002830
      3.4450000      0.0002783
      3.4460000      0.0002804
      3.4470000      0.0002803
      3.4480000      0.0002793
      3.4490000      0.0002818
      3.4500000      0.0002804
      3.4510000      0.0002803
      3.4520000      0.0002809
      3.4530000      0.0002844
      3.4540000      0.0002832
      3.4550000      0.0002854
      3.4560000      0.0002831
      3.4570000      0.0002829
      3.4580000      0.0002798
      3.4590000      0.0002804
      3.4600000      0.0002839
      3.4610000      0.0002825
      3.4620000      0.0002796
      3.4630000      0.0002822
      3.4640000      0.0002808
      3.4650000      0.0002821
      3.4660000      0.0002811
      3.4670000      0.0002820
      3.4680000      0.0002803
      3.4690000      0.0002812
      3.4700000      0.0002870
      3.4710000      0.0002874
      3.4720000      0.0002805
      3.4730000      0.0002833
      3.4740000      0.0002839
      3.4750000      0.0002844
      3.4760000      0.0002809
      3.4770000      0.0002832
      3.4780000      0.0002815
      3.4790000      0.0002805
      3.4800000      0.0002786
      3.4810000      0.0002846
      3.4820000      0.0002806
      3.4830000      0.0002805
      3.4840000      0.0002803
      3.4850000      0.0002826
      3.4860000      0.0002870
      3.4870000      0.0002872
      3.4880000      0.0002826
      3.4890000      0.0002846
      3.4900000      0.0002808
      3.4910000      0.0002834
      3.4920000      0.0002806
      3.4930000      0.0002814
      3.4940000      0.0002797
      3.4950000      0.0002771
      3.4960000      0.0002832
      3.4970000      0.0002829
      3.4980000      0.0002842
      3.4990000      0.0002841
      3.5000000      0.0002814
      3.5010000      0.0002782
      3.5020000      0.0002813
      3.5030000      0.0002824
      3.5040000      0.0002816
      3.5050000      0.0002818
      3.5060000      0.0002804
      3.5070000      0.0002824
      3.5080000      0.0002818
      3.5090000      0.0002800
      3.5100000      0.0002769
      3.5110000      0.0002803
      3.5120000      0.0002801
      3.5130000      0.0002832
      3.5140000      0.0002789
      3.5150000      0.0002783
      3.5160000      0.0002818
      3.5170000      0.0002760
      3.5180000      0.0002815
      3.5190000      0.0002810
      3.5200000      0.0002793
      3.5210000      0.0002810
      3.5220000      0.0002792
      3.5230000      0.0002769
      3.5240000      0.0002762
      3.5250000      0.0002796
      3.5260000      0.0002814
      3.5270000      0.0002758
      3.5280000      0.0002814
      3.5290000      0.0002845
      3.5300000      0.0002810
      3.5310000      0.0002847
      3.5320000      0.0002825
      3.5330000      0.0002816
      3.5340000      0.0002791
      3.5350000      0.0002816
      3.5360000      0.0002840
      3.5370000      0.0002823
      3.5380000      0.0002781
      3.5390000      0.0002809
      3.5400000      0.0002829
      3.5410000      0.0002826
      3.5420000      0.0002828
      3.5430000      0.0002775
      3.5440000      0.0002771
      3.5450000      0.0002799
      3.5460000      0.0002799
      3.5470000      0.0002846
      3.5480000      0.0002849
      3.5490000      0.0002817
      3.5500000      0.0002838
      3.5510000      0.0002851
      3.5520000      0.0002801
      3.5530000      0.0002831
      3.5540000      0.0002822
      3.5550000      0.0002801
      3.5560000      0.0002790
      3.5570000      0.0002780
      3.5580000      0.0002791
      3.5590000      0.0002809
      3.5600000      0.0002821
      3.5610000      0.0002815
      3.5620000      0.0002807
      3.5630000      0.0002830
      3.5640000      0.0002856
      3.5650000      0.0002836
      3.5660000      0.0002887
      3.5670000      0.0002832
      3.5680000      0.0002823
      3.5690000      0.0002865
      3.5700000      0.0002846
      3.5710000      0.0002833
      3.5720000      0.0002804
      3.5730000      0.0002782
      3.5740000      0.0002812
      3.5750000      0.0002827
      3.5760000      0.0002829
      3.5770000      0.0002830
      3.5780000      0.0002817
      3.5790000      0.0002798
      3.5800000      0.0002818
      3.5810000      0.0002777
      3.5820000      0.0002757
      3.5830000      0.0002764
      3.5840000      0.0002801
      3.5850000      0.0002809
      3.5860000      0.0002821
      3.5870000      0.0002787
      3.5880000      0.0002800
      3.5890000      0.0002784
      3.5900000      0.0002788
      3.5910000      0.0002793
      3.5920000      0.0002792
      3.5930000      0.0002781
      3.5940000      0.0002841
      3.5950000      0.0002830
      3.5960000      0.0002806
      3.5970000      0.0002772
      3.5980000      0.0002790
      3.5990000      0.0002844
      3.6000000      0.0002828
      3.6010000      0.0002841
      3.6020000      0.0002833
      3.6030000      0.0002865
      3.6040000      0.0002853
      3.6050000      0.0002772
      3.6060000      0.0002805
      3.6070000      0.0002792
      3.6080000      0.0002801
      3.6090000      0.0002795
      3.6100000      0.0002817
      3.6110000      0.0002836
      3.6120000      0.0002803
      3.6130000      0.0002792
      3.6140000      0.0002828
      3.6150000      0.0002827
      3.6160000      0.0002833
      3.6170000      0.0002817
      3.6180000      0.0002793
      3.6190000      0.0002838
      3.6200000      0.0002813
      3.6210000      0.0002838
      3.6220000      0.0002809
      3.6230000      0.0002836
      3.6240000      0.0002850
      3.6250000      0.0002830
      3.6260000      0.0002813
      3.6270000      0.0002772
      3.6280000      0.0002804
      3.6290000      0.0002832
      3.6300000      0.0002773
      3.6310000      0.0002810
      3.6320000      0.0002806
      3.6330000      0.0002806
      3.6340000      0.0002797
      3.6350000      0.0002841
      3.6360000      0.0002792
      3.6370000      0.0002814
      3.6380000      0.0002794
      3.6390000      0.0002806
      3.6400000      0.0002825
      3.6410000      0.0002829
      3.6420000      0.0002813
      3.6430000      0.0002788
      3.6440000      0.0002777
      3.6450000      0.0002801
      3.6460000      0.0002787
      3.6470000      0.0002819
      3.6480000      0.0002793
      3.6490000      0.0002844
      3.6500000      0.0002834
      3.6510000      0.0002787
      3.6520000      0.0002818
      3.6530000      0.0002826
      3.6540000      0.0002847
      3.6550000      0.0002827
      3.6560000      0.0002825
      3.6570000      0.0002799
      3.6580000      0.0002825
      3.6590000      0.0002816
      3.6600000      0.0002824
      3.6610000      0.0002858
      3.6620000      0.0002821
      3.6630000      0.0002817
      3.6640000      0.0002812
      3.6650000      0.0002785
      3.6660000      0.0002833
      3.6670000      0.0002797
      3.6680000      0.0002795
      3.6690000      0.0002804
      3.6700000      0.0002868
      3.6710000      0.0002849
      3.6720000      0.0002814
      3.6730000      0.0002787
      3.6740000      0.0002830
      3.6750000      0.0002803
      3.6760000      0.0002790
      3.6770000      0.0002776
      3.6780000      0.0002818
      3.6790000      0.0002884
      3.6800000      0.0002806
      3.6810000      0.0002795
      3.6820000      0.0002833
      3.6830000      0.0002865
      3.6840000      0.0002825
      3.6850000      0.0002821
      3.6860000      0.0002804
      3.6870000      0.0002824
      3.6880000      0.0002841
      3.6890000      0.0002835
      3.6900000      0.0002834
      3.6910000      0.0002821
      3.6920000      0.0002828
      3.6930000      0.0002794
      3.6940000      0.0002817
      3.6950000      0.0002812
      3.6960000      0.0002814
      3.6970000      0.0002769
      3.6980000      0.0002804
      3.6990000      0.0002849
      3.7000000      0.0002800
      3.7010000      0.0002805
      3.7020000      0.0002804
      3.7030000      0.0002769
      3.7040000      0.0002805
      3.7050000      0.0002825
      3.7060000      0.0002834
      3.7070000      0.0002861
      3.7080000      0.0002811
      3.7090000      0.0002839
      3.7100000      0.0002834
      3.7110000      0.0002826
      3.7120000      0.0002801
      3.7130000      0.0002817
      3.7140000      0.0002784
      3.7150000      0.0002768
      3.7160000      0.0002812
      3.7170000      0.0002777
      3.7180000      0.0002815
      3.7190000      0.0002822
      3.7200000      0.0002849
      3.7210000      0.0002878
      3.7220000      0.0002891
      3.7230000      0.0002816
      3.7240000      0.0002812
      3.7250000      0.0002803
      3.7260000      0.0002826
      3.7270000      0.0002822
      3.7280000      0.0002791
      3.7290000      0.0002770
      3.7300000      0.0002836
      3.7310000      0.0002831
      3.7320000      0.0002847
      3.7330000      0.0002832
      3.7340000      0.0002845
      3.7350000      0.0002833
      3.7360000      0.0002865
      3.7370000      0.0002803
      3.7380000      0.0002828
      3.7390000      0.0002824
      3.7400000      0.0002821
      3.7410000      0.0002834
      3.7420000      0.0002830
      3.7430000      0.0002876
      3.7440000      0.0002852
      3.7450000      0.0002816
      3.7460000      0.0002820
      3.7470000      0.0002820
      3.7480000      0.0002855
      3.7490000      0.0002847
      3.7500000      0.0002883
      3.7510000      0.0002855
      3.7520000      0.0002849
      3.7530000      0.0002828
      3.7540000      0.0002791
      3.7550000      0.0002803
      3.7560000      0.0002807
      3.7570000      0.0002824
      3.7580000      0.0002850
      3.7590000      0.0002857
      3.7600000      0.0002856
      3.7610000      0.0002831
      3.7620000      0.0002774
      3.7630000      0.0002827
      3.7640000      0.0002828
      3.7650000      0.0002809
      3.7660000      0.0002833
      3.7670000      0.0002817
      3.7680000      0.0002803
      3.7690000      0.0002805
      3.7700000      0.0002817
      3.7710000      0.0002838
      3.7720000      0.0002800
      3.7730000      0.0002822
      3.7740000      0.0002809
      3.7750000      0.0002829
      3.7760000      0.0002881
      3.7770000      0.0002815
      3.7780000      0.0002833
      3.7790000      0.0002836
      3.7800000      0.0002820
      3.7810000      0.0002835
      3.7820000      0.0002842
      3.7830000      0.0002820
      3.7840000      0.0002845
      3.7850000      0.0002827
      3.7860000      0.0002807
      3.7870000      0.0002851
      3.7880000      0.0002864
      3.7890000      0.0002835
      3.7900000      0.0002856
      3.7910000      0.0002815
      3.7920000      0.0002822
      3.7930000      0.0002805
      3.7940000      0.0002767
      3.7950000      0.0002813
      3.7960000      0.0002786
      3.7970000      0.0002792
      3.7980000      0.0002802
      3.7990000      0.0002803
      3.8000000      0.0002805
      3.8010000      0.0002805
      3.8020000      0.0002804
      3.8030000      0.0002832
      3.8040000      0.0002821
      3.8050000      0.0002873
      3.8060000      0.0002843
      3.8070000      0.0002817
      3.8080000      0.0002842
      3.8090000      0.0002807
      3.8100000      0.0002805
      3.8110000      0.0002831
      3.8120000      0.0002845
      3.8130000      0.0002804
      3.8140000      0.0002821
      3.8150000      0.0002820
      3.8160000      0.0002851
      3.8170000      0.0002805
      3.8180000      0.0002817
      3.8190000      0.0002822
      3.8200000      0.0002841
      3.8210000      0.0002835
      3.8220000      0.0002830
      3.8230000      0.0002830
      3.8240000      0.0002829
      3.8250000      0.0002797
      3.8260000      0.0002835
      3.8270000      0.0002857
      3.8280000      0.0002824
      3.8290000      0.0002867
      3.8300000      0.0002862
      3.8310000      0.0002818
      3.8320000      0.0002794
      3.8330000      0.0002820
      3.8340000      0.0002817
      3.8350000      0.0002822
      3.8360000      0.0002807
      3.8370000      0.0002820
      3.8380000      0.0002839
      3.8390000      0.0002824
      3.8400000      0.0002830
      3.8410000      0.0002812
      3.8420000      0.0002823
      3.8430000      0.0002833
      3.8440000      0.0002845
      3.8450000      0.0002827
      3.8460000      0.0002850
      3.8470000      0.0002846
      3.8480000      0.0002835
      3.8490000      0.0002822
      3.8500000      0.0002812
      3.8510000      0.0002805
      3.8520000      0.0002829
      3.8530000      0.0002789
      3.8540000      0.0002826
      3.8550000      0.0002844
      3.8560000      0.0002812
      3.8570000      0.0002810
      3.8580000      0.0002797
      3.8590000      0.0002792
      3.8600000      0.0002778
      3.8610000      0.0002761
      3.8620000      0.0002763
      3.8630000      0.0002837
      3.8640000      0.0002828
      3.8650000      0.0002829
      3.8660000      0.0002804
      3.8670000      0.0002793
      3.8680000      0.0002830
      3.8690000      0.0002836
      3.8700000      0.0002842
      3.8710000      0.0002823
      3.8720000      0.0002795
      3.8730000      0.0002795
      3.8740000      0.0002834
      3.8750000      0.0002829
      3.8760000      0.0002842
      3.8770000      0.0002842
      3.8780000      0.0002864
      3.8790000      0.0002849
      3.8800000      0.0002839
      3.8810000      0.0002848
      3.8820000      0.0002804
      3.8830000      0.0002780
      3.8840000      0.0002800
      3.8850000      0.0002774
      3.8860000      0.0002818
      3.8870000      0.0002823
      3.8880000      0.0002800
      3.8890000      0.0002834
      3.8900000      0.0002830
      3.8910000      0.0002848
      3.8920000      0.0002872
      3.8930000      0.0002865
      3.8940000      0.0002835
      3.8950000      0.0002787
      3.8960000      0.0002828
      3.8970000      0.0002849
      3.8980000      0.0002839
      3.8990000      0.0002826
      3.9000000      0.0002820
      3.9010000      0.0002794
      3.9020000      0.0002814
      3.9030000      0.0002807
      3.9040000      0.0002852
      3.9050000      0.0002839
      3.9060000      0.0002858
      3.9070000      0.0002872
      3.9080000      0.0002837
      3.9090000      0.0002845
      3.9100000      0.0002786
      3.9110000      0.0002843
      3.9120000      0.0002867
      3.9130000      0.0002801
      3.9140000      0.0002854
      3.9150000      0.0002818
      3.9160000      0.0002799
      3.9170000      0.0002809
      3.9180000      0.0002826
      3.9190000      0.0002841
      3.9200000      0.0002827
      3.9210000      0.0002801
      3.9220000      0.0002820
      3.9230000      0.0002773
      3.9240000      0.0002817
      3.9250000      0.0002832
      3.9260000      0.0002823
      3.9270000      0.0002828
      3.9280000      0.0002817
      3.9290000      0.0002844
      3.9300000      0.0002852
      3.9310000      0.0002837
      3.9320000      0.0002792
      3.9330000      0.0002797
      3.9340000      0.0002840
      3.9350000      0.0002858
      3.9360000      0.0002811
      3.9370000      0.0002848
      3.9380000      0.0002787
      3.9390000      0.0002809
      3.9400000      0.0002862
      3.9410000      0.0002867
      3.9420000      0.0002850
      3.9430000      0.0002821
      3.9440000      0.0002823
      3.9450000      0.0002809
      3.9460000      0.0002821
      3.9470000      0.0002843
      3.9480000      0.0002827
      3.9490000      0.0002844
      3.9500000      0.0002784
      3.9510000      0.0002824
      3.9520000      0.0002797
      3.9530000      0.0002834
      3.9540000      0.0002762
      3.9550000      0.0002836
      3.9560000      0.0002841
      3.9570000      0.0002834
      3.9580000      0.0002788
      3.9590000      0.0002867
      3.9600000      0.0002791
      3.9610000      0.0002824
      3.9620000      0.0002830
      3.9630000      0.0002866
      3.9640000      0.0002795
      3.9650000      0.0002813
      3.9660000      0.0002818
      3.9670000      0.0002830
      3.9680000      0.0002806
      3.9690000      0.0002814
      3.9700000      0.0002838
      3.9710000      0.0002791
      3.9720000      0.0002801
      3.9730000      0.0002831
      3.9740000      0.0002769
      3.9750000      0.0002792
      3.9760000      0.0002818
      3.9770000      0.0002834
      3.9780000      0.0002849
      3.9790000      0.0002834
      3.9800000      0.0002797
      3.9810000      0.0002788
      3.9820000      0.0002783
      3.9830000      0.0002790
      3.9840000      0.0002837
      3.9850000      0.0002811
      3.9860000      0.0002797
      3.9870000      0.0002819
      3.9880000      0.0002793
      3.9890000      0.0002839
      3.9900000      0.0002814
      3.9910000      0.0002786
      3.9920000      0.0002812
      3.9930000      0.0002800
      3.9940000      0.0002803
      3.9950000      0.0002808
      3.9960000      0.0002815
      3.9970000      0.0002854
      3.9980000      0.0002854
      3.9990000      0.0002820
      4.0000000      0.0002782
      4.0010000      0.0002819
      4.0020000      0.0002839
      4.0030000      0.0002830
      4.0040000      0.0002790
      4.0050000      0.0002845
      4.0060000      0.0002777
      4.0070000      0.0002832
      4.0080000      0.0002823
      4.0090000      0.0002802
      4.0100000      0.0002820
      4.0110000      0.0002854
      4.0120000      0.0002837
      4.0130000      0.0002827
      4.0140000      0.0002809
      4.0150000      0.0002802
      4.0160000      0.0002812
      4.0170000      0.0002822
      4.0180000      0.0002847
      4.0190000      0.0002858
      4.0200000      0.0002886
      4.0210000      0.0002854
      4.0220000      0.0002870
      4.0230000      0.0002861
      4.0240000      0.0002803
      4.0250000      0.0002810
      4.0260000      0.0002768
      4.0270000      0.0002785
      4.0280000      0.0002835
      4.0290000      0.0002828
      4.0300000      0.0002832
      4.0310000      0.0002813
      4.0320000      0.0002830
      4.0330000      0.0002789
      4.0340000      0.0002829
      4.0350000      0.0002802
      4.0360000      0.0002850
      4.0370000      0.0002805
      4.0380000      0.0002850
      4.0390000      0.0002806
      4.0400000      0.0002850
      4.0410000      0.0002884
      4.0420000      0.0002866
      4.0430000      0.0002859
      4.0440000      0.0002840
      4.0450000      0.0002844
      4.0460000      0.0002816
      4.0470000      0.0002811
      4.0480000      0.0002819
      4.0490000      0.0002801
      4.0500000      0.0002798
      4.0510000      0.0002783
      4.0520000      0.0002759
      4.0530000      0.0002799
      4.0540000      0.0002795
      4.0550000      0.0002777
      4.0560000      0.0002782
      4.0570000      0.0002803
      4.0580000      0.0002826
      4.0590000      0.0002853
      4.0600000      0.0002839
      4.0610000      0.0002847
      4.0620000      0.0002831
      4.0630000      0.0002800
      4.0640000      0.0002842
      4.0650000      0.0002819
      4.0660000      0.0002777
      4.0670000      0.0002753
      4.0680000      0.0002754
      4.0690000      0.0002773
      4.0700000      0.0002812
      4.0710000      0.0002835
      4.0720000      0.0002806
      4.0730000      0.0002804
      4.0740000      0.0002834
      4.0750000      0.0002857
      4.0760000      0.0002850
      4.0770000      0.0002835
      4.0780000      0.0002822
      4.0790000      0.0002816
      4.0800000      0.0002858
      4.0810000      0.0002830
      4.0820000      0.0002823
      4.0830000      0.0002834
      4.0840000      0.0002861
      4.0850000      0.0002859
      4.0860000      0.0002799
      4.0870000      0.0002809
      4.0880000      0.0002845
      4.0890000      0.0002787
      4.0900000      0.0002792
      4.0910000      0.0002844
      4.0920000      0.0002826
      4.0930000      0.0002813
      4.0940000      0.0002871
      4.0950000      0.0002856
      4.0960000      0.0002838
      4.0970000      0.0002892
      4.0980000      0.0002869
      4.0990000      0.0002826
      4.1000000      0.0002821
      4.1010000      0.0002811
      4.1020000      0.0002823
      4.1030000      0.0002822
      4.1040000      0.0002844
      4.1050000      0.0002837
      4.1060000      0.0002810
      4.1070000      0.0002792
      4.1080000      0.0002840
      4.1090000      0.0002821
      4.1100000      0.0002815
      4.1110000      0.0002811
      4.1120000      0.0002841
      4.1130000      0.0002842
      4.1140000      0.0002821
      4.1150000      0.0002816
      4.1160000      0.0002807
      4.1170000      0.0002842
      4.1180000      0.0002846
      4.1190000      0.0002880
      4.1200000      0.0002879
      4.1210000      0.0002851
      4.1220000      0.0002822
      4.1230000      0.0002811
      4.1240000      0.0002820
      4.1250000      0.0002838
      4.1260000      0.0002849
      4.1270000      0.0002875
      4.1280000      0.0002862
      4.1290000      0.0002851
      4.1300000      0.0002822
      4.1310000      0.0002853
      4.1320000      0.0002817
      4.1330000      0.0002813
      4.1340000      0.0002819
      4.1350000      0.0002845
      4.1360000      0.0002845
      4.1370000      0.0002840
      4.1380000      0.0002867
      4.1390000      0.0002854
      4.1400000      0.0002844
      4.1410000      0.0002830
      4.1420000      0.0002823
      4.1430000      0.0002827
      4.1440000      0.0002824
      4.1450000      0.0002809
      4.1460000      0.0002807
      4.1470000      0.0002822
      4.1480000      0.0002824
      4.1490000      0.0002835
      4.1500000      0.0002825
      4.1510000      0.0002830
      4.1520000      0.0002828
      4.1530000      0.0002814
      4.1540000      0.0002885
      4.1550000      0.0002868
      4.1560000      0.0002851
      4.1570000      0.0002819
      4.1580000      0.0002850
      4.1590000      0.0002797
      4.1600000      0.0002827
      4.1610000      0.0002836
      4.1620000      0.0002820
      4.1630000      0.0002863
      4.1640000      0.0002874
      4.1650000      0.0002809
      4.1660000      0.0002803
      4.1670000      0.0002805
      4.1680000      0.0002842
      4.1690000      0.0002809
      4.1700000      0.0002829
      4.1710000      0.0002845
      4.1720000      0.0002853
      4.1730000      0.0002830
      4.1740000      0.0002856
      4.1750000      0.0002850
      4.1760000      0.0002859
      4.1770000      0.0002816
      4.1780000      0.0002801
      4.1790000      0.0002860
      4.1800000      0.0002851
      4.1810000      0.0002895
      4.1820000      0.0002871
      4.1830000      0.0002860
      4.1840000      0.0002819
      4.1850000      0.0002869
      4.1860000      0.0002864
      4.1870000      0.0002821
      4.1880000      0.0002818
      4.1890000      0.0002824
      4.1900000      0.0002849
      4.1910000      0.0002860
      4.1920000      0.0002877
      4.1930000      0.0002818
      4.1940000      0.0002828
      4.1950000      0.0002778
      4.1960000      0.0002827
      4.1970000      0.0002835
      4.1980000      0.0002824
      4.1990000      0.0002847
      4.2000000      0.0002833
      4.2010000      0.0002866
      4.2020000      0.0002847
      4.2030000      0.0002827
      4.2040000      0.0002825
      4.2050000      0.0002823
      4.2060000      0.0002817
      4.2070000      0.0002840
      4.2080000      0.0002866
      4.2090000      0.0002824
      4.2100000      0.0002848
      4.2110000      0.0002840
      4.2120000      0.0002821
      4.2130000      0.0002820
      4.2140000      0.0002838
      4.2150000      0.0002829
      4.2160000      0.0002809
      4.2170000      0.0002823
      4.2180000      0.0002839
      4.2190000      0.0002885
      4.2200000      0.0002881
      4.2210000      0.0002854
      4.2220000      0.0002855
      4.2230000      0.0002845
      4.2240000      0.0002837
      4.2250000      0.0002865
      4.2260000      0.0002851
      4.2270000      0.0002834
      4.2280000      0.0002838
      4.2290000      0.0002842
      4.2300000      0.0002851
      4.2310000      0.0002850
      4.2320000      0.0002845
      4.2330000      0.0002821
      4.2340000      0.0002819
      4.2350000      0.0002836
      4.2360000      0.0002842
      4.2370000      0.0002815
      4.2380000      0.0002868
      4.2390000      0.0002848
      4.2400000      0.0002832
      4.2410000      0.0002811
      4.2420000      0.0002782
      4.2430000      0.0002795
      4.2440000      0.0002797
      4.2450000      0.0002822
      4.2460000      0.0002830
      4.2470000      0.0002814
      4.2480000      0.0002828
      4.2490000      0.0002859
      4.2500000      0.0002852
      4.2510000      0.0002861
      4.2520000      0.0002858
      4.2530000      0.0002841
      4.2540000      0.0002825
      4.2550000      0.0002811
      4.2560000      0.0002844
      4.2570000      0.0002868
      4.2580000      0.0002834
      4.2590000      0.0002868
      4.2600000      0.0002827
      4.2610000      0.0002847
      4.2620000      0.0002843
      4.2630000      0.0002849
      4.2640000      0.0002831
      4.2650000      0.0002820
      4.2660000      0.0002871
      4.2670000      0.0002853
      4.2680000      0.0002859
      4.2690000      0.0002841
      4.2700000      0.0002853
      4.2710000      0.0002863
      4.2720000      0.0002861
      4.2730000      0.0002816
      4.2740000      0.0002811
      4.2750000      0.0002788
      4.2760000      0.0002840
      4.2770000      0.0002878
      4.2780000      0.0002864
      4.2790000      0.0002877
      4.2800000      0.0002887
      4.2810000      0.0002819
      4.2820000      0.0002831
      4.2830000      0.0002816
      4.2840000      0.0002839
      4.2850000      0.0002846
      4.2860000      0.0002812
      4.2870000      0.0002815
      4.2880000      0.0002829
      4.2890000      0.0002852
      4.2900000      0.0002818
      4.2910000      0.0002802
      4.2920000      0.0002819
      4.2930000      0.0002806
      4.2940000      0.0002845
      4.2950000      0.0002843
      4.2960000      0.0002813
      4.2970000      0.0002831
      4.2980000      0.0002806
      4.2990000      0.0002862
      4.3000000      0.0002809
      4.3010000      0.0002859
      4.3020000      0.0002846
      4.3030000      0.0002855
      4.3040000      0.0002858
      4.3050000      0.0002867
      4.3060000      0.0002865
      4.3070000      0.0002847
      4.3080000      0.0002819
      4.3090000      0.0002829
      4.3100000      0.0002836
      4.3110000      0.0002836
      4.3120000      0.0002833
      4.3130000      0.0002826
      4.3140000      0.0002849
      4.3150000      0.0002797
      4.3160000      0.0002821
      4.3170000      0.0002855
      4.3180000      0.0002819
      4.3190000      0.0002823
      4.3200000      0.0002826
      4.3210000      0.0002827
      4.3220000      0.0002839
      4.3230000      0.0002835
      4.3240000      0.0002874
      4.3250000      0.0002821
      4.3260000      0.0002830
      4.3270000      0.0002822
      4.3280000      0.0002856
      4.3290000      0.0002848
      4.3300000      0.0002808
      4.3310000      0.0002808
      4.3320000      0.0002820
      4.3330000      0.0002876
      4.3340000      0.0002818
      4.3350000      0.0002799
      4.3360000      0.0002853
      4.3370000      0.0002833
      4.3380000      0.0002847
      4.3390000      0.0002832
      4.3400000      0.0002852
      4.3410000      0.0002857
      4.3420000      0.0002895
      4.3430000      0.0002874
      4.3440000      0.0002907
      4.3450000      0.0002884
      4.3460000      0.0002907
      4.3470000      0.0002847
      4.3480000      0.0002815
      4.3490000      0.0002818
      4.3500000      0.0002841
      4.3510000      0.0002833
      4.3520000      0.0002815
      4.3530000      0.0002850
      4.3540000      0.0002847
      4.3550000      0.0002878
      4.3560000      0.0002795
      4.3570000      0.0002814
      4.3580000      0.0002837
      4.3590000      0.0002777
      4.3600000      0.0002831
      4.3610000      0.0002843
      4.3620000      0.0002838
      4.3630000      0.0002891
      4.3640000      0.0002849
      4.3650000      0.0002798
      4.3660000      0.0002785
      4.3670000      0.0002796
      4.3680000      0.0002799
      4.3690000      0.0002829
      4.3700000      0.0002858
      4.3710000      0.0002850
      4.3720000      0.0002860
      4.3730000      0.0002880
      4.3740000      0.0002846
      4.3750000      0.0002834
      4.3760000      0.0002776
      4.3770000      0.0002817
      4.3780000      0.0002819
      4.3790000      0.0002840
      4.3800000      0.0002805
      4.3810000      0.0002835
      4.3820000      0.0002852
      4.3830000      0.0002845
      4.3840000      0.0002791
      4.3850000      0.0002821
      4.3860000      0.0002851
      4.3870000      0.0002845
      4.3880000      0.0002843
      4.3890000      0.0002864
      4.3900000      0.0002864
      4.3910000      0.0002858
      4.3920000      0.0002854
      4.3930000      0.0002836
      4.3940000      0.0002826
      4.3950000      0.0002800
      4.3960000      0.0002833
      4.3970000      0.0002846
      4.3980000      0.0002898
      4.3990000      0.0002844
      4.4000000      0.0002864
      4.4010000      0.0002780
      4.4020000      0.0002810
      4.4030000      0.0002867
      4.4040000      0.0002860
      4.4050000      0.0002826
      4.4060000      0.0002802
      4.4070000      0.0002845
      4.4080000      0.0002845
      4.4090000      0.0002853
      4.4100000      0.0002832
      4.4110000      0.0002789
      4.4120000      0.0002780
      4.4130000      0.0002798
      4.4140000      0.0002855
      4.4150000      0.0002832
      4.4160000      0.0002810
      4.4170000      0.0002833
      4.4180000      0.0002814
      4.4190000      0.0002826
      4.4200000      0.0002824
      4.4210000      0.0002853
      4.4220000      0.0002830
      4.4230000      0.0002843
      4.4240000      0.0002862
      4.4250000      0.0002880
      4.4260000      0.0002875
      4.4270000      0.0002870
      4.4280000      0.0002897
      4.4290000      0.0002888
      4.4300000      0.0002880
      4.4310000      0.0002862
      4.4320000      0.0002832
      4.4330000      0.0002821
      4.4340000      0.0002804
      4.4350000      0.0002874
      4.4360000      0.0002812
      4.4370000      0.0002811
      4.4380000      0.0002823
      4.4390000      0.0002837
      4.4400000      0.0002853
      4.4410000      0.0002801
      4.4420000      0.0002804
      4.4430000      0.0002858
      4.4440000      0.0002826
      4.4450000      0.0002894
      4.4460000      0.0002895
      4.4470000      0.0002845
      4.4480000      0.0002781
      4.4490000      0.0002820
      4.4500000      0.0002820
      4.4510000      0.0002830
      4.4520000      0.0002803
      4.4530000      0.0002846
      4.4540000      0.0002805
      4.4550000      0.0002828
      4.4560000      0.0002829
      4.4570000      0.0002831
      4.4580000      0.0002849
      4.4590000      0.0002861
      4.4600000      0.0002794
      4.4610000      0.0002822
      4.4620000      0.0002867
      4.4630000      0.0002827
      4.4640000      0.0002845
      4.4650000      0.0002835
      4.4660000      0.0002861
      4.4670000      0.0002823
      4.4680000      0.0002814
      4.4690000      0.0002839
      4.4700000      0.0002817
      4.4710000      0.0002815
      4.4720000      0.0002815
      4.4730000      0.0002862
      4.4740000      0.0002833
      4.4750000      0.0002832
      4.4760000      0.0002808
      4.4770000      0.0002845
      4.4780000      0.0002859
      4.4790000      0.0002847
      4.4800000      0.0002816
      4.4810000      0.0002834
      4.4820000      0.0002843
      4.4830000      0.0002825
      4.4840000      0.0002847
      4.4850000      0.0002814
      4.4860000      0.0002859
      4.4870000      0.0002820
      4.4880000      0.0002830
      4.4890000      0.0002804
      4.4900000      0.0002812
      4.4910000      0.0002812
      4.4920000      0.0002812
      4.4930000      0.0002813
      4.4940000      0.0002816
      4.4950000      0.0002818
      4.4960000      0.0002827
      4.4970000      0.0002851
      4.4980000      0.0002834
      4.4990000      0.0002854
      4.5000000      0.0002795
      4.5010000      0.0002799
      4.5020000      0.0002815
      4.5030000      0.0002816
      4.5040000      0.0002842
      4.5050000      0.0002880
      4.5060000      0.0002871
      4.5070000      0.0002824
      4.5080000      0.0002825
      4.5090000      0.0002824
      4.5100000      0.0002847
      4.5110000      0.0002835
      4.5120000      0.0002826
      4.5130000      0.0002808
      4.5140000      0.0002797
      4.5150000      0.0002829
      4.5160000      0.0002817
      4.5170000      0.0002831
      4.5180000      0.0002855
      4.5190000      0.0002860
      4.5200000      0.0002838
      4.5210000      0.0002802
      4.5220000      0.0002811
      4.5230000      0.0002841
      4.5240000      0.0002801
      4.5250000      0.0002831
      4.5260000      0.0002822
      4.5270000      0.0002796
      4.5280000      0.0002818
      4.5290000      0.0002810
      4.5300000      0.0002816
      4.5310000      0.0002835
      4.5320000      0.0002832
      4.5330000      0.0002817
      4.5340000      0.0002837
      4.5350000      0.0002859
      4.5360000      0.0002800
      4.5370000      0.0002784
      4.5380000      0.0002828
      4.5390000      0.0002862
      4.5400000      0.0002849
      4.5410000      0.0002830
      4.5420000      0.0002841
      4.5430000      0.0002858
      4.5440000      0.0002805
      4.5450000      0.0002808
      4.5460000      0.0002815
      4.5470000      0.0002799
      4.5480000      0.0002824
      4.5490000      0.0002828
      4.5500000      0.0002843
      4.5510000      0.0002804
      4.5520000      0.0002890
      4.5530000      0.0002873
      4.5540000      0.0002862
      4.5550000      0.0002833
      4.5560000      0.0002793
      4.5570000      0.0002826
      4.5580000      0.0002872
      4.5590000      0.0002853
      4.5600000      0.0002884
      4.5610000      0.0002839
      4.5620000      0.0002858
      4.5630000      0.0002839
      4.5640000      0.0002832
      4.5650000      0.0002826
      4.5660000      0.0002810
      4.5670000      0.0002817
      4.5680000      0.0002806
      4.5690000      0.0002849
      4.5700000      0.0002835
      4.5710000      0.0002855
      4.5720000      0.0002827
      4.5730000      0.0002828
      4.5740000      0.0002815
      4.5750000      0.0002870
      4.5760000      0.0002823
      4.5770000      0.0002823
      4.5780000      0.0002845
      4.5790000      0.0002845
      4.5800000      0.0002799
      4.5810000      0.0002798
      4.5820000      0.0002836
      4.5830000      0.0002827
      4.5840000      0.0002811
      4.5850000      0.0002820
      4.5860000      0.0002852
      4.5870000      0.0002856
      4.5880000      0.0002830
      4.5890000      0.0002811
      4.5900000      0.0002840
      4.5910000      0.0002817
      4.5920000      0.0002831
      4.5930000      0.0002815
      4.5940000      0.0002857
      4.5950000      0.0002822
      4.5960000      0.0002799
      4.5970000      0.0002808
      4.5980000      0.0002834
      4.5990000      0.0002850
      4.6000000      0.0002830
      4.6010000      0.0002809
      4.6020000      0.0002813
      4.6030000      0.0002868
      4.6040000      0.0002892
      4.6050000      0.0002817
      4.6060000      0.0002837
      4.6070000      0.0002792
      4.6080000      0.0002809
      4.6090000      0.0002810
      4.6100000      0.0002802
      4.6110000      0.0002808
      4.6120000      0.0002847
      4.6130000      0.0002822
      4.6140000      0.0002855
      4.6150000      0.0002838
      4.6160000      0.0002858
      4.6170000      0.0002832
      4.6180000      0.0002821
      4.6190000      0.0002839
      4.6200000      0.0002822
      4.6210000      0.0002832
      4.6220000      0.0002830
      4.6230000      0.0002799
      4.6240000      0.0002806
      4.6250000      0.0002858
      4.6260000      0.0002858
      4.6270000      0.0002857
      4.6280000      0.0002843
      4.6290000      0.0002839
      4.6300000      0.0002861
      4.6310000      0.0002829
      4.6320000      0.0002804
      4.6330000      0.0002830
      4.6340000      0.0002821
      4.6350000      0.0002810
      4.6360000      0.0002864
      4.6370000      0.0002840
      4.6380000      0.0002839
      4.6390000      0.0002810
      4.6400000      0.0002809
      4.6410000      0.0002784
      4.6420000      0.0002835
      4.6430000      0.0002855
      4.6440000      0.0002827
      4.6450000      0.0002833
      4.6460000      0.0002833
      4.6470000      0.0002813
      4.6480000      0.0002854
      4.6490000      0.0002827
      4.6500000      0.0002823
      4.6510000      0.0002852
      4.6520000      0.0002887
      4.6530000      0.0002881
      4.6540000      0.0002852
      4.6550000      0.0002863
      4.6560000      0.0002871
      4.6570000      0.0002853
      4.6580000      0.0002856
      4.6590000      0.0002836
      4.6600000      0.0002861
      4.6610000      0.0002870
      4.6620000      0.0002849
      4.6630000      0.0002803
      4.6640000      0.0002811
      4.6650000      0.0002842
      4.6660000      0.0002807
      4.6670000      0.0002809
      4.6680000      0.0002799
      4.6690000      0.0002818
      4.6700000      0.0002798
      4.6710000      0.0002853
      4.6720000      0.0002832
      4.6730000      0.0002818
      4.6740000      0.0002847
      4.6750000      0.0002812
      4.6760000      0.0002865
      4.6770000      0.0002861
      4.6780000      0.0002797
      4.6790000      0.0002817
      4.6800000      0.0002814
      4.6810000      0.0002854
      4.6820000      0.0002848
      4.6830000      0.0002820
      4.6840000      0.0002891
      4.6850000      0.0002868
      4.6860000      0.0002871
      4.6870000      0.0002844
      4.6880000      0.0002826
      4.6890000      0.0002833
      4.6900000      0.0002812
      4.6910000      0.0002854
      4.6920000      0.0002846
      4.6930000      0.0002858
      4.6940000      0.0002850
      4.6950000      0.0002829
      4.6960000      0.0002852
      4.6970000      0.0002827
      4.6980000      0.0002853
      4.6990000      0.0002916
      4.7000000      0.0002868
      4.7010000      0.0002858
      4.7020000      0.0002839
      4.7030000      0.0002826
      4.7040000      0.0002802
      4.7050000      0.0002881
      4.7060000      0.0002871
      4.7070000      0.0002838
      4.7080000      0.0002824
      4.7090000      0.0002815
      4.7100000      0.0002840
      4.7110000      0.0002852
      4.7120000      0.0002835
      4.7130000      0.0002818
      4.7140000      0.0002828
      4.7150000      0.0002820
      4.7160000      0.0002859
      4.7170000      0.0002826
      4.7180000      0.0002855
      4.7190000      0.0002821
      4.7200000      0.0002841
      4.7210000      0.0002854
      4.7220000      0.0002867
      4.7230000      0.0002825
      4.7240000      0.0002847
      4.7250000      0.0002866
      4.7260000      0.0002869
      4.7270000      0.0002896
      4.7280000      0.0002879
      4.7290000      0.0002825
      4.7300000      0.0002828
      4.7310000      0.0002834
      4.7320000      0.0002835
      4.7330000      0.0002828
      4.7340000      0.0002877
      4.7350000      0.0002882
      4.7360000      0.0002850
      4.7370000      0.0002827
      4.7380000      0.0002845
      4.7390000      0.0002850
      4.7400000      0.0002834
      4.7410000      0.0002833
      4.7420000      0.0002807
      4.7430000      0.0002839
      4.7440000      0.0002800
      4.7450000      0.0002805
      4.7460000      0.0002842
      4.7470000      0.0002861
      4.7480000      0.0002848
      4.7490000      0.0002866
      4.7500000      0.0002864
      4.7510000      0.0002864
      4.7520000      0.0002812
      4.7530000      0.0002827
      4.7540000      0.0002842
      4.7550000      0.0002840
      4.7560000      0.0002843
      4.7570000      0.0002874
      4.7580000      0.0002833
      4.7590000      0.0002830
      4.7600000      0.0002829
      4.7610000      0.0002832
      4.7620000      0.0002877
      4.7630000      0.0002844
      4.7640000      0.0002816
      4.7650000      0.0002828
      4.7660000      0.0002822
      4.7670000      0.0002831
      4.7680000      0.0002886
      4.7690000      0.0002849
      4.7700000      0.0002835
      4.7710000      0.0002860
      4.7720000      0.0002867
      4.7730000      0.0002865
      4.7740000      0.0002866
      4.7750000      0.0002795
      4.7760000      0.0002777
      4.7770000      0.0002819
      4.7780000      0.0002798
      4.7790000      0.0002842
      4.7800000      0.0002840
      4.7810000      0.0002827
      4.7820000      0.0002852
      4.7830000      0.0002824
      4.7840000      0.0002842
      4.7850000      0.0002854
      4.7860000      0.0002872
      4.7870000      0.0002820
      4.7880000      0.0002831
      4.7890000      0.0002787
      4.7900000      0.0002842
      4.7910000      0.0002815
      4.7920000      0.0002862
      4.7930000      0.0002876
      4.7940000      0.0002829
      4.7950000      0.0002855
      4.7960000      0.0002834
      4.7970000      0.0002859
      4.7980000      0.0002853
      4.7990000      0.0002878
      4.8000000      0.0002878
      4.8010000      0.0002868
      4.8020000      0.0002845
      4.8030000      0.0002848
      4.8040000      0.0002834
      4.8050000      0.0002832
      4.8060000      0.0002854
      4.8070000      0.0002825
      4.8080000      0.0002837
      4.8090000      0.0002878
      4.8100000      0.0002874
      4.8110000      0.0002863
      4.8120000      0.0002846
      4.8130000      0.0002869
      4.8140000      0.0002864
      4.8150000      0.0002905
      4.8160000      0.0002882
      4.8170000      0.0002867
      4.8180000      0.0002850
      4.8190000      0.0002865
      4.8200000      0.0002831
      4.8210000      0.0002860
      4.8220000      0.0002804
      4.8230000      0.0002854
      4.8240000      0.0002815
      4.8250000      0.0002844
      4.8260000      0.0002845
      4.8270000      0.0002858
      4.8280000      0.0002868
      4.8290000      0.0002846
      4.8300000      0.0002852
      4.8310000      0.0002876
      4.8320000      0.0002850
      4.8330000      0.0002841
      4.8340000      0.0002843
      4.8350000      0.0002886
      4.8360000      0.0002866
      4.8370000      0.0002889
      4.8380000      0.0002852
      4.8390000      0.0002841
      4.8400000      0.0002843
      4.8410000      0.0002854
      4.8420000      0.0002866
      4.8430000      0.0002865
      4.8440000      0.0002848
      4.8450000      0.0002830
      4.8460000      0.0002855
      4.8470000      0.0002842
      4.8480000      0.0002840
      4.8490000      0.0002868
      4.8500000      0.0002848
      4.8510000      0.0002837
      4.8520000      0.0002852
      4.8530000      0.0002842
      4.8540000      0.0002839
      4.8550000      0.0002814
      4.8560000      0.0002839
      4.8570000      0.0002838
      4.8580000      0.0002864
      4.8590000      0.0002841
      4.8600000      0.0002907
      4.8610000      0.0002886
      4.8620000      0.0002821
      4.8630000      0.0002841
      4.8640000      0.0002849
      4.8650000      0.0002856
      4.8660000      0.0002815
      4.8670000      0.0002797
      4.8680000      0.0002836
      4.8690000      0.0002822
      4.8700000      0.0002808
      4.8710000      0.0002853
      4.8720000      0.0002829
      4.8730000      0.0002848
      4.8740000      0.0002835
      4.8750000      0.0002839
      4.8760000      0.0002858
      4.8770000      0.0002876
      4.8780000      0.0002885
      4.8790000      0.0002899
      4.8800000      0.0002862
      4.8810000      0.0002864
      4.8820000      0.0002858
      4.8830000      0.0002826
      4.8840000      0.0002846
      4.8850000      0.0002883
      4.8860000      0.0002863
      4.8870000      0.0002864
      4.8880000      0.0002841
      4.8890000      0.0002826
      4.8900000      0.0002812
      4.8910000      0.0002806
      4.8920000      0.0002815
      4.8930000      0.0002820
      4.8940000      0.0002822
      4.8950000      0.0002849
      4.8960000      0.0002834
      4.8970000      0.0002818
      4.8980000      0.0002840
      4.8990000      0.0002854
      4.9000000      0.0002841
      4.9010000      0.0002853
      4.9020000      0.0002858
      4.9030000      0.0002861
      4.9040000      0.0002852
      4.9050000      0.0002852
      4.9060000      0.0002844
      4.9070000      0.0002818
      4.9080000      0.0002853
      4.9090000      0.0002894
      4.9100000      0.0002855
      4.9110000      0.0002838
      4.9120000      0.0002864
      4.9130000      0.0002868
      4.9140000      0.0002871
      4.9150000      0.0002882
      4.9160000      0.0002865
      4.9170000      0.0002881
      4.9180000      0.0002813
      4.9190000      0.0002832
      4.9200000      0.0002836
      4.9210000      0.0002851
      4.9220000      0.0002885
      4.9230000      0.0002894
      4.9240000      0.0002879
      4.9250000      0.0002872
      4.9260000      0.0002855
      4.9270000      0.0002874
      4.9280000      0.0002865
      4.9290000      0.0002844
      4.9300000      0.0002837
      4.9310000      0.0002829
      4.9320000      0.0002865
      4.9330000      0.0002864
      4.9340000      0.0002816
      4.9350000      0.0002852
      4.9360000      0.0002854
      4.9370000      0.0002819
      4.9380000      0.0002860
      4.9390000      0.0002828
      4.9400000      0.0002857
      4.9410000      0.0002862
      4.9420000      0.0002849
      4.9430000      0.0002840
      4.9440000      0.0002810
      4.9450000      0.0002831
      4.9460000      0.0002866
      4.9470000      0.0002894
      4.9480000      0.0002843
      4.9490000      0.0002869
      4.9500000      0.0002882
      4.9510000      0.0002890
      4.9520000      0.0002832
      4.9530000      0.0002796
      4.9540000      0.0002835
      4.9550000      0.0002847
      4.9560000      0.0002857
      4.9570000      0.0002867
      4.9580000      0.0002872
      4.9590000      0.0002826
      4.9600000      0.0002893
      4.9610000      0.0002879
      4.9620000      0.0002869
      4.9630000      0.0002837
      4.9640000      0.0002907
      4.9650000      0.0002872
      4.9660000      0.0002886
      4.9670000      0.0002859
      4.9680000      0.0002797
      4.9690000      0.0002827
      4.9700000      0.0002858
      4.9710000      0.0002861
      4.9720000      0.0002865
      4.9730000      0.0002848
      4.9740000      0.0002870
      4.9750000      0.0002876
      4.9760000      0.0002865
      4.9770000      0.0002854
      4.9780000      0.0002856
      4.9790000      0.0002860
      4.9800000      0.0002833
      4.9810000      0.0002821
      4.9820000      0.0002857
      4.9830000      0.0002830
      4.9840000      0.0002828
      4.9850000      0.0002860
      4.9860000      0.0002848
      4.9870000      0.0002849
      4.9880000      0.0002820
      4.9890000      0.0002831
      4.9900000      0.0002866
      4.9910000      0.0002861
      4.9920000      0.0002838
      4.9930000      0.0002857
      4.9940000      0.0002873
      4.9950000      0.0002816
      4.9960000      0.0002860
      4.9970000      0.0002863
      4.9980000      0.0002856
      4.9990000      0.0002864
      5.0000000      0.0002867
      5.0010000      0.0002788
      5.0020000      0.0002790
      5.0030000      0.0002802
      5.0040000      0.0002812
      5.0050000      0.0002832
      5.0060000      0.0002821
      5.0070000      0.0002853
      5.0080000      0.0002899
      5.0090000      0.0002894
      5.0100000      0.0002862
      5.0110000      0.0002854
      5.0120000      0.0002841
      5.0130000      0.0002857
      5.0140000      0.0002832
      5.0150000      0.0002816
      5.0160000      0.0002853
      5.0170000      0.0002843
      5.0180000      0.0002868
      5.0190000      0.0002857
      5.0200000      0.0002872
      5.0210000      0.0002891
      5.0220000      0.0002845
      5.0230000      0.0002847
      5.0240000      0.0002798
      5.0250000      0.0002812
      5.0260000      0.0002814
      5.0270000      0.0002810
      5.0280000      0.0002828
      5.0290000      0.0002859
      5.0300000      0.0002863
      5.0310000      0.0002859
      5.0320000      0.0002839
      5.0330000      0.0002841
      5.0340000      0.0002857
      5.0350000      0.0002867
      5.0360000      0.0002814
      5.0370000      0.0002819
      5.0380000      0.0002794
      5.0390000      0.0002839
      5.0400000      0.0002849
      5.0410000      0.0002868
      5.0420000      0.0002854
      5.0430000      0.0002873
      5.0440000      0.0002858
      5.0450000      0.0002873
      5.0460000      0.0002858
      5.0470000      0.0002846
      5.0480000      0.0002843
      5.0490000      0.0002874
      5.0500000      0.0002861
      5.0510000      0.0002828
      5.0520000      0.0002856
      5.0530000      0.0002840
      5.0540000      0.0002881
      5.0550000      0.0002886
      5.0560000      0.0002883
      5.0570000      0.0002901
      5.0580000      0.0002871
      5.0590000      0.0002817
      5.0600000      0.0002836
      5.0610000      0.0002818
      5.0620000      0.0002854
      5.0630000      0.0002881
      5.0640000      0.0002911
      5.0650000      0.0002850
      5.0660000      0.0002829
      5.0670000      0.0002851
      5.0680000      0.0002847
      5.0690000      0.0002877
      5.0700000      0.0002862
      5.0710000      0.0002872
      5.0720000      0.0002875
      5.0730000      0.0002843
      5.0740000      0.0002840
      5.0750000      0.0002852
      5.0760000      0.0002878
      5.0770000      0.0002891
      5.0780000      0.0002865
      5.0790000      0.0002828
      5.0800000      0.0002830
      5.0810000      0.0002832
      5.0820000      0.0002824
      5.0830000      0.0002828
      5.0840000      0.0002833
      5.0850000      0.0002836
      5.0860000      0.0002859
      5.0870000      0.0002808
      5.0880000      0.0002847
      5.0890000      0.0002845
      5.0900000      0.0002836
      5.0910000      0.0002840
      5.0920000      0.0002846
      5.0930000      0.0002841
      5.0940000      0.0002846
      5.0950000      0.0002845
      5.0960000      0.0002831
      5.0970000      0.0002835
      5.0980000      0.0002827
      5.0990000      0.0002850
      5.1000000      0.0002883
      5.1010000      0.0002880
      5.1020000      0.0002885
      5.1030000      0.0002909
      5.1040000      0.0002859
      5.1050000      0.0002860
      5.1060000      0.0002885
      5.1070000      0.0002853
      5.1080000      0.0002873
      5.1090000      0.0002858
      5.1100000      0.0002862
      5.1110000      0.0002874
      5.1120000      0.0002892
      5.1130000      0.0002884
      5.1140000      0.0002865
      5.1150000      0.0002798
      5.1160000      0.0002878
      5.1170000      0.0002822
      5.1180000      0.0002863
      5.1190000      0.0002812
      5.1200000      0.0002835
      5.1210000      0.0002808
      5.1220000      0.0002843
      5.1230000      0.0002846
      5.1240000      0.0002843
      5.1250000      0.0002864
      5.1260000      0.0002860
      5.1270000      0.0002856
      5.1280000      0.0002875
      5.1290000      0.0002900
      5.1300000      0.0002825
      5.1310000      0.0002839
      5.1320000      0.0002843
      5.1330000      0.0002829
      5.1340000      0.0002843
      5.1350000      0.0002822
      5.1360000      0.0002864
      5.1370000      0.0002850
      5.1380000      0.0002829
      5.1390000      0.0002854
      5.1400000      0.0002829
      5.1410000      0.0002873
      5.1420000      0.0002861
      5.1430000      0.0002862
      5.1440000      0.0002866
      5.1450000      0.0002866
      5.1460000      0.0002865
      5.1470000      0.0002856
      5.1480000      0.0002833
      5.1490000      0.0002808
      5.1500000      0.0002843
      5.1510000      0.0002860
      5.1520000      0.0002858
      5.1530000      0.0002891
      5.1540000      0.0002864
      5.1550000      0.0002862
      5.1560000      0.0002818
      5.1570000      0.0002849
      5.1580000      0.0002871
      5.1590000      0.0002852
      5.1600000      0.0002859
      5.1610000      0.0002873
      5.1620000      0.0002804
      5.1630000      0.0002826
      5.1640000      0.0002833
      5.1650000      0.0002870
      5.1660000      0.0002846
      5.1670000      0.0002831
      5.1680000      0.0002889
      5.1690000      0.0002852
      5.1700000      0.0002854
      5.1710000      0.0002886
      5.1720000      0.0002868
      5.1730000      0.0002846
      5.1740000      0.0002827
      5.1750000      0.0002871
      5.1760000      0.0002879
      5.1770000      0.0002866
      5.1780000      0.0002847
      5.1790000      0.0002850
      5.1800000      0.0002833
      5.1810000      0.0002825
      5.1820000      0.0002837
      5.1830000      0.0002826
      5.1840000      0.0002867
      5.1850000      0.0002834
      5.1860000      0.0002840
      5.1870000      0.0002843
      5.1880000      0.0002874
      5.1890000      0.0002820
      5.1900000      0.0002828
      5.1910000      0.0002854
      5.1920000      0.0002863
      5.1930000      0.0002825
      5.1940000      0.0002839
      5.1950000      0.0002874
      5.1960000      0.0002877
      5.1970000      0.0002805
      5.1980000      0.0002798
      5.1990000      0.0002843
      5.2000000      0.0002845
      5.2010000      0.0002856
      5.2020000      0.0002837
      5.2030000      0.0002861
      5.2040000      0.0002851
      5.2050000      0.0002862
      5.2060000      0.0002894
      5.2070000      0.0002879
      5.2080000      0.0002861
      5.2090000      0.0002854
      5.2100000      0.0002856
      5.2110000      0.0002890
      5.2120000      0.0002875
      5.2130000      0.0002871
      5.2140000      0.0002900
      5.2150000      0.0002869
      5.2160000      0.0002862
      5.2170000      0.0002899
      5.2180000      0.0002883
      5.2190000      0.0002842
      5.2200000      0.0002845
      5.2210000      0.0002849
      5.2220000      0.0002882
      5.2230000      0.0002918
      5.2240000      0.0002877
      5.2250000      0.0002901
      5.2260000      0.0002882
      5.2270000      0.0002880
      5.2280000      0.0002907
      5.2290000      0.0002939
      5.2300000      0.0002881
      5.2310000      0.0002892
      5.2320000      0.0002882
      5.2330000      0.0002842
      5.2340000      0.0002885
      5.2350000      0.0002896
      5.2360000      0.0002866
      5.2370000      0.0002851
      5.2380000      0.0002860
      5.2390000      0.0002871
      5.2400000      0.0002860
      5.2410000      0.0002832
      5.2420000      0.0002836
      5.2430000      0.0002815
      5.2440000      0.0002817
      5.2450000      0.0002830
      5.2460000      0.0002839
      5.2470000      0.0002852
      5.2480000      0.0002839
      5.2490000      0.0002837
      5.2500000      0.0002856
      5.2510000      0.0002827
      5.2520000      0.0002844
      5.2530000      0.0002855
      5.2540000      0.0002823
      5.2550000      0.0002816
      5.2560000      0.0002875
      5.2570000      0.0002864
      5.2580000      0.0002819
      5.2590000      0.0002849
      5.2600000      0.0002846
      5.2610000      0.0002849
      5.2620000      0.0002837
      5.2630000      0.0002817
      5.2640000      0.0002856
      5.2650000      0.0002916
      5.2660000      0.0002853
      5.2670000      0.0002862
      5.2680000      0.0002841
      5.2690000      0.0002859
      5.2700000      0.0002859
      5.2710000      0.0002854
      5.2720000      0.0002841
      5.2730000      0.0002892
      5.2740000      0.0002916
      5.2750000      0.0002914
      5.2760000      0.0002860
      5.2770000      0.0002839
      5.2780000      0.0002840
      5.2790000      0.0002856
      5.2800000      0.0002824
      5.2810000      0.0002837
      5.2820000      0.0002822
      5.2830000      0.0002821
      5.2840000      0.0002827
      5.2850000      0.0002828
      5.2860000      0.0002831
      5.2870000      0.0002829
      5.2880000      0.0002849
      5.2890000      0.0002874
      5.2900000      0.0002872
      5.2910000      0.0002869
      5.2920000      0.0002859
      5.2930000      0.0002856
      5.2940000      0.0002859
      5.2950000      0.0002858
      5.2960000      0.0002860
      5.2970000      0.0002864
      5.2980000      0.0002837
      5.2990000      0.0002860
      5.3000000      0.0002855
      5.3010000      0.0002857
      5.3020000      0.0002870
      5.3030000      0.0002848
      5.3040000      0.0002872
      5.3050000      0.0002847
      5.3060000      0.0002834
      5.3070000      0.0002827
      5.3080000      0.0002843
      5.3090000      0.0002829
      5.3100000      0.0002851
      5.3110000      0.0002836
      5.3120000      0.0002836
      5.3130000      0.0002840
      5.3140000      0.0002890
      5.3150000      0.0002883
      5.3160000      0.0002875
      5.3170000      0.0002848
      5.3180000      0.0002859
      5.3190000      0.0002855
      5.3200000      0.0002818
      5.3210000      0.0002853
      5.3220000      0.0002844
      5.3230000      0.0002889
      5.3240000      0.0002859
      5.3250000      0.0002840
      5.3260000      0.0002873
      5.3270000      0.0002860
      5.3280000      0.0002850
      5.3290000      0.0002873
      5.3300000      0.0002824
      5.3310000      0.0002831
      5.3320000      0.0002845
      5.3330000      0.0002857
      5.3340000      0.0002855
      5.3350000      0.0002859
      5.3360000      0.0002844
      5.3370000      0.0002829
      5.3380000      0.0002840
      5.3390000      0.0002866
      5.3400000      0.0002841
      5.3410000      0.0002853
      5.3420000      0.0002899
      5.3430000      0.0002863
      5.3440000      0.0002843
      5.3450000      0.0002820
      5.3460000      0.0002793
      5.3470000      0.0002851
      5.3480000      0.0002867
      5.3490000      0.0002850
      5.3500000      0.0002828
      5.3510000      0.0002858
      5.3520000      0.0002825
      5.3530000      0.0002850
      5.3540000      0.0002831
      5.3550000      0.0002817
      5.3560000      0.0002815
      5.3570000      0.0002873
      5.3580000      0.0002858
      5.3590000      0.0002852
      5.3600000      0.0002883
      5.3610000      0.0002883
      5.3620000      0.0002867
      5.3630000      0.0002838
      5.3640000      0.0002832
      5.3650000      0.0002845
      5.3660000      0.0002847
      5.3670000      0.0002874
      5.3680000      0.0002858
      5.3690000      0.0002832
      5.3700000      0.0002826
      5.3710000      0.0002821
      5.3720000      0.0002849
      5.3730000      0.0002850
      5.3740000      0.0002799
      5.3750000      0.0002870
      5.3760000      0.0002846
      5.3770000      0.0002850
      5.3780000      0.0002850
      5.3790000      0.0002862
      5.3800000      0.0002880
      5.3810000      0.0002874
      5.3820000      0.0002862
      5.3830000      0.0002873
      5.3840000      0.0002893
      5.3850000      0.0002828
      5.3860000      0.0002838
      5.3870000      0.0002861
      5.3880000      0.0002876
      5.3890000      0.0002855
      5.3900000      0.0002869
      5.3910000      0.0002886
      5.3920000      0.0002907
      5.3930000      0.0002898
      5.3940000      0.0002935
      5.3950000      0.0002903
      5.3960000      0.0002854
      5.3970000      0.0002872
      5.3980000      0.0002865
      5.3990000      0.0002805
      5.4000000      0.0002850
      5.4010000      0.0002870
      5.4020000      0.0002862
      5.4030000      0.0002861
      5.4040000      0.0002855
      5.4050000      0.0002853
      5.4060000      0.0002822
      5.4070000      0.0002830
      5.4080000      0.0002836
      5.4090000      0.0002821
      5.4100000      0.0002839
      5.4110000      0.0002870
      5.4120000      0.0002861
      5.4130000      0.0002852
      5.4140000      0.0002839
      5.4150000      0.0002836
      5.4160000      0.0002860
      5.4170000      0.0002883
      5.4180000      0.0002849
      5.4190000      0.0002844
      5.4200000      0.0002883
      5.4210000      0.0002879
      5.4220000      0.0002839
      5.4230000      0.0002830
      5.4240000      0.0002832
      5.4250000      0.0002838
      5.4260000      0.0002827
      5.4270000      0.0002861
      5.4280000      0.0002852
      5.4290000      0.0002844
      5.4300000      0.0002856
      5.4310000      0.0002859
      5.4320000      0.0002813
      5.4330000      0.0002839
      5.4340000      0.0002868
      5.4350000      0.0002812
      5.4360000      0.0002825
      5.4370000      0.0002851
      5.4380000      0.0002815
      5.4390000      0.0002819
      5.4400000      0.0002827
      5.4410000      0.0002821
      5.4420000      0.0002846
      5.4430000      0.0002845
      5.4440000      0.0002869
      5.4450000      0.0002871
      5.4460000      0.0002885
      5.4470000      0.0002885
      5.4480000      0.0002885
      5.4490000      0.0002853
      5.4500000      0.0002865
      5.4510000      0.0002868
      5.4520000      0.0002835
      5.4530000      0.0002864
      5.4540000      0.0002852
      5.4550000      0.0002860
      5.4560000      0.0002876
      5.4570000      0.0002863
      5.4580000      0.0002844
      5.4590000      0.0002842
      5.4600000      0.0002848
      5.4610000      0.0002861
      5.4620000      0.0002854
      5.4630000      0.0002803
      5.4640000      0.0002841
      5.4650000      0.0002816
      5.4660000      0.0002856
      5.4670000      0.0002854
      5.4680000      0.0002861
      5.4690000      0.0002842
      5.4700000      0.0002839
      5.4710000      0.0002878
      5.4720000      0.0002871
      5.4730000      0.0002895
      5.4740000      0.0002888
      5.4750000      0.0002866
      5.4760000      0.0002825
      5.4770000      0.0002785
      5.4780000      0.0002813
      5.4790000      0.0002873
      5.4800000      0.0002864
      5.4810000      0.0002868
      5.4820000      0.0002890
      5.4830000      0.0002843
      5.4840000      0.0002830
      5.4850000      0.0002846
      5.4860000      0.0002861
      5.4870000      0.0002877
      5.4880000      0.0002843
      5.4890000      0.0002844
      5.4900000      0.0002877
      5.4910000      0.0002866
      5.4920000      0.0002835
      5.4930000      0.0002823
      5.4940000      0.0002858
      5.4950000      0.0002847
      5.4960000      0.0002869
      5.4970000      0.0002834
      5.4980000      0.0002823
      5.4990000      0.0002813
      5.5000000      0.0002842
      5.5010000      0.0002840
      5.5020000      0.0002803
      5.5030000      0.0002890
      5.5040000      0.0002890
      5.5050000      0.0002869
      5.5060000      0.0002857
      5.5070000      0.0002852
      5.5080000      0.0002846
      5.5090000      0.0002830
      5.5100000      0.0002847
      5.5110000      0.0002852
      5.5120000      0.0002820
      5.5130000      0.0002803
      5.5140000      0.0002844
      5.5150000      0.0002860
      5.5160000      0.0002888
      5.5170000      0.0002906
      5.5180000      0.0002871
      5.5190000      0.0002882
      5.5200000      0.0002867
      5.5210000      0.0002847
      5.5220000      0.0002855
      5.5230000      0.0002857
      5.5240000      0.0002848
      5.5250000      0.0002854
      5.5260000      0.0002846
      5.5270000      0.0002855
      5.5280000      0.0002825
      5.5290000      0.0002867
      5.5300000      0.0002860
      5.5310000      0.0002849
      5.5320000      0.0002898
      5.5330000      0.0002865
      5.5340000      0.0002873
      5.5350000      0.0002881
      5.5360000      0.0002829
      5.5370000      0.0002836
      5.5380000      0.0002839
      5.5390000      0.0002854
      5.5400000      0.0002830
      5.5410000      0.0002841
      5.5420000      0.0002820
      5.5430000      0.0002831
      5.5440000      0.0002840
      5.5450000      0.0002860
      5.5460000      0.0002845
      5.5470000      0.0002865
      5.5480000      0.0002835
      5.5490000      0.0002826
      5.5500000      0.0002828
      5.5510000      0.0002877
      5.5520000      0.0002913
      5.5530000      0.0002901
      5.5540000      0.0002863
      5.5550000      0.0002906
      5.5560000      0.0002852
      5.5570000      0.0002886
      5.5580000      0.0002841
      5.5590000      0.0002814
      5.5600000      0.0002847
      5.5610000      0.0002885
      5.5620000      0.0002887
      5.5630000      0.0002845
      5.5640000      0.0002825
      5.5650000      0.0002889
      5.5660000      0.0002871
      5.5670000      0.0002856
      5.5680000      0.0002816
      5.5690000      0.0002867
      5.5700000      0.0002850
      5.5710000      0.0002896
      5.5720000      0.0002866
      5.5730000      0.0002886
      5.5740000      0.0002871
      5.5750000      0.0002839
      5.5760000      0.0002902
      5.5770000      0.0002823
      5.5780000      0.0002875
      5.5790000      0.0002895
      5.5800000      0.0002918
      5.5810000      0.0002904
      5.5820000      0.0002869
      5.5830000      0.0002865
      5.5840000      0.0002879
      5.5850000      0.0002877
      5.5860000      0.0002885
      5.5870000      0.0002889
      5.5880000      0.0002855
      5.5890000      0.0002844
      5.5900000      0.0002875
      5.5910000      0.0002858
      5.5920000      0.0002869
      5.5930000      0.0002911
      5.5940000      0.0002857
      5.5950000      0.0002860
      5.5960000      0.0002878
      5.5970000      0.0002869
      5.5980000      0.0002851
      5.5990000      0.0002882
      5.6000000      0.0002870
      5.6010000      0.0002829
      5.6020000      0.0002841
      5.6030000      0.0002835
      5.6040000      0.0002844
      5.6050000      0.0002851
      5.6060000      0.0002881
      5.6070000      0.0002865
      5.6080000      0.0002860
      5.6090000      0.0002819
      5.6100000      0.0002837
      5.6110000      0.0002838
      5.6120000      0.0002871
      5.6130000      0.0002880
      5.6140000      0.0002858
      5.6150000      0.0002886
      5.6160000      0.0002870
      5.6170000      0.0002899
      5.6180000      0.0002842
      5.6190000      0.0002880
      5.6200000      0.0002887
      5.6210000      0.0002875
      5.6220000      0.0002906
      5.6230000      0.0002862
      5.6240000      0.0002843
      5.6250000      0.0002819
      5.6260000      0.0002847
      5.6270000      0.0002869
      5.6280000      0.0002899
      5.6290000      0.0002856
      5.6300000      0.0002890
      5.6310000      0.0002878
      5.6320000      0.0002882
      5.6330000      0.0002861
      5.6340000      0.0002896
      5.6350000      0.0002805
      5.6360000      0.0002819
      5.6370000      0.0002831
      5.6380000      0.0002872
      5.6390000      0.0002876
      5.6400000      0.0002891
      5.6410000      0.0002843
      5.6420000      0.0002872
      5.6430000      0.0002839
      5.6440000      0.0002851
      5.6450000      0.0002873
      5.6460000      0.0002848
      5.6470000      0.0002841
      5.6480000      0.0002821
      5.6490000      0.0002849
      5.6500000      0.0002870
      5.6510000      0.0002874
      5.6520000      0.0002897
      5.6530000      0.0002844
      5.6540000      0.0002859
      5.6550000      0.0002865
      5.6560000      0.0002835
      5.6570000      0.0002838
      5.6580000      0.0002887
      5.6590000      0.0002863
      5.6600000      0.0002880
      5.6610000      0.0002885
      5.6620000      0.0002875
      5.6630000      0.0002859
      5.6640000      0.0002865
      5.6650000      0.0002845
      5.6660000      0.0002906
      5.6670000      0.0002887
      5.6680000      0.0002852
      5.6690000      0.0002875
      5.6700000      0.0002871
      5.6710000      0.0002873
      5.6720000      0.0002878
      5.6730000      0.0002873
      5.6740000      0.0002862
      5.6750000      0.0002857
      5.6760000      0.0002840
      5.6770000      0.0002873
      5.6780000      0.0002843
      5.6790000      0.0002793
      5.6800000      0.0002808
      5.6810000      0.0002854
      5.6820000      0.0002835
      5.6830000      0.0002832
      5.6840000      0.0002881
      5.6850000      0.0002861
      5.6860000      0.0002825
      5.6870000      0.0002858
      5.6880000      0.0002871
      5.6890000      0.0002863
      5.6900000      0.0002841
      5.6910000      0.0002848
      5.6920000      0.0002919
      5.6930000      0.0002887
      5.6940000      0.0002862
      5.6950000      0.0002872
      5.6960000      0.0002855
      5.6970000      0.0002901
      5.6980000      0.0002878
      5.6990000      0.0002841
      5.7000000      0.0002855
      5.7010000      0.0002848
      5.7020000      0.0002859
      5.7030000      0.0002886
      5.7040000      0.0002825
      5.7050000      0.0002872
      5.7060000      0.0002872
      5.7070000      0.0002880
      5.7080000      0.0002900
      5.7090000      0.0002864
      5.7100000      0.0002860
      5.7110000      0.0002850
      5.7120000      0.0002851
      5.7130000      0.0002847
      5.7140000      0.0002874
      5.7150000      0.0002862
      5.7160000      0.0002879
      5.7170000      0.0002884
      5.7180000      0.0002854
      5.7190000      0.0002803
      5.7200000      0.0002836
      5.7210000      0.0002822
      5.7220000      0.0002854
      5.7230000      0.0002836
      5.7240000      0.0002880
      5.7250000      0.0002879
      5.7260000      0.0002909
      5.7270000      0.0002873
      5.7280000      0.0002865
      5.7290000      0.0002900
      5.7300000      0.0002923
      5.7310000      0.0002875
      5.7320000      0.0002853
      5.7330000      0.0002861
      5.7340000      0.0002851
      5.7350000      0.0002877
      5.7360000      0.0002841
      5.7370000      0.0002826
      5.7380000      0.0002859
      5.7390000      0.0002853
      5.7400000      0.0002894
      5.7410000      0.0002898
      5.7420000      0.0002829
      5.7430000      0.0002828
      5.7440000      0.0002826
      5.7450000      0.0002855
      5.7460000      0.0002887
      5.7470000      0.0002867
      5.7480000      0.0002832
      5.7490000      0.0002829
      5.7500000      0.0002831
      5.7510000      0.0002846
      5.7520000      0.0002879
      5.7530000      0.0002861
      5.7540000      0.0002841
      5.7550000      0.0002847
      5.7560000      0.0002851
      5.7570000      0.0002881
      5.7580000      0.0002877
      5.7590000      0.0002895
      5.7600000      0.0002870
      5.7610000      0.0002818
      5.7620000      0.0002867
      5.7630000      0.0002889
      5.7640000      0.0002822
      5.7650000      0.0002851
      5.7660000      0.0002889
      5.7670000      0.0002898
      5.7680000      0.0002888
      5.7690000      0.0002912
      5.7700000      0.0002857
      5.7710000      0.0002848
      5.7720000      0.0002847
      5.7730000      0.0002833
      5.7740000      0.0002861
      5.7750000      0.0002869
      5.7760000      0.0002847
      5.7770000      0.0002831
      5.7780000      0.0002823
      5.7790000      0.0002880
      5.7800000      0.0002830
      5.7810000      0.0002853
      5.7820000      0.0002843
      5.7830000      0.0002831
      5.7840000      0.0002857
      5.7850000      0.0002846
      5.7860000      0.0002847
      5.7870000      0.0002878
      5.7880000      0.0002854
      5.7890000      0.0002848
      5.7900000      0.0002861
      5.7910000      0.0002841
      5.7920000      0.0002888
      5.7930000      0.0002863
      5.7940000      0.0002896
      5.7950000      0.0002866
      5.7960000      0.0002893
      5.7970000      0.0002883
      5.7980000      0.0002841
      5.7990000      0.0002838
      5.8000000      0.0002803
      5.8010000      0.0002848
      5.8020000      0.0002873
      5.8030000      0.0002869
      5.8040000      0.0002811
      5.8050000      0.0002831
      5.8060000      0.0002822
      5.8070000      0.0002777
      5.8080000      0.0002850
      5.8090000      0.0002859
      5.8100000      0.0002843
      5.8110000      0.0002847
      5.8120000      0.0002874
      5.8130000      0.0002869
      5.8140000      0.0002874
      5.8150000      0.0002919
      5.8160000      0.0002867
      5.8170000      0.0002861
      5.8180000      0.0002855
      5.8190000      0.0002828
      5.8200000      0.0002856
      5.8210000      0.0002875
      5.8220000      0.0002876
      5.8230000      0.0002868
      5.8240000      0.0002868
      5.8250000      0.0002887
      5.8260000      0.0002927
      5.8270000      0.0002875
      5.8280000      0.0002847
      5.8290000      0.0002831
      5.8300000      0.0002837
      5.8310000      0.0002830
      5.8320000      0.0002809
      5.8330000      0.0002841
      5.8340000      0.0002846
      5.8350000      0.0002834
      5.8360000      0.0002889
      5.8370000      0.0002883
      5.8380000      0.0002877
      5.8390000      0.0002876
      5.8400000      0.0002893
      5.8410000      0.0002871
      5.8420000      0.0002868
      5.8430000      0.0002883
      5.8440000      0.0002868
      5.8450000      0.0002831
      5.8460000      0.0002861
      5.8470000      0.0002855
      5.8480000      0.0002866
      5.8490000      0.0002890
      5.8500000      0.0002868
      5.8510000      0.0002862
      5.8520000      0.0002845
      5.8530000      0.0002885
      5.8540000      0.0002853
      5.8550000      0.0002839
      5.8560000      0.0002860
      5.8570000      0.0002833
      5.8580000      0.0002836
      5.8590000      0.0002861
      5.8600000      0.0002875
      5.8610000      0.0002809
      5.8620000      0.0002830
      5.8630000      0.0002887
      5.8640000      0.0002856
      5.8650000      0.0002859
      5.8660000      0.0002878
      5.8670000      0.0002873
      5.8680000      0.0002846
      5.8690000      0.0002847
      5.8700000      0.0002876
      5.8710000      0.0002864
      5.8720000      0.0002838
      5.8730000      0.0002841
      5.8740000      0.0002864
      5.8750000      0.0002878
      5.8760000      0.0002894
      5.8770000      0.0002911
      5.8780000      0.0002870
      5.8790000      0.0002848
      5.8800000      0.0002868
      5.8810000      0.0002883
      5.8820000      0.0002893
      5.8830000      0.0002896
      5.8840000      0.0002909
      5.8850000      0.0002897
      5.8860000      0.0002901
      5.8870000      0.0002893
      5.8880000      0.0002848
      5.8890000      0.0002824
      5.8900000      0.0002833
      5.8910000      0.0002868
      5.8920000      0.0002881
      5.8930000      0.0002852
      5.8940000      0.0002868
      5.8950000      0.0002853
      5.8960000      0.0002847
      5.8970000      0.0002865
      5.8980000      0.0002887
      5.8990000      0.0002880
      5.9000000      0.0002868
      5.9010000      0.0002841
      5.9020000      0.0002826
      5.9030000      0.0002823
      5.9040000      0.0002816
      5.9050000      0.0002819
      5.9060000      0.0002871
      5.9070000      0.0002892
      5.9080000      0.0002893
      5.9090000      0.0002898
      5.9100000      0.0002875
      5.9110000      0.0002901
      5.9120000      0.0002849
      5.9130000      0.0002898
      5.9140000      0.0002883
      5.9150000      0.0002846
      5.9160000      0.0002861
      5.9170000      0.0002882
      5.9180000      0.0002866
      5.9190000      0.0002869
      5.9200000      0.0002836
      5.9210000      0.0002810
      5.9220000      0.0002872
      5.9230000      0.0002894
      5.9240000      0.0002862
      5.9250000      0.0002831
      5.9260000      0.0002851
      5.9270000      0.0002856
      5.9280000      0.0002879
      5.9290000      0.0002937
      5.9300000      0.0002888
      5.9310000      0.0002867
      5.9320000      0.0002882
      5.9330000      0.0002884
      5.9340000      0.0002870
      5.9350000      0.0002834
      5.9360000      0.0002855
      5.9370000      0.0002868
      5.9380000      0.0002870
      5.9390000      0.0002866
      5.9400000      0.0002855
      5.9410000      0.0002856
      5.9420000      0.0002854
      5.9430000      0.0002873
      5.9440000      0.0002845
      5.9450000      0.0002839
      5.9460000      0.0002818
      5.9470000      0.0002851
      5.9480000      0.0002862
      5.9490000      0.0002848
      5.9500000      0.0002861
      5.9510000      0.0002903
      5.9520000      0.0002893
      5.9530000      0.0002848
      5.9540000      0.0002859
      5.9550000      0.0002862
      5.9560000      0.0002846
      5.9570000      0.0002866
      5.9580000      0.0002879
      5.9590000      0.0002862
      5.9600000      0.0002898
      5.9610000      0.0002888
      5.9620000      0.0002922
      5.9630000      0.0002878
      5.9640000      0.0002913
      5.9650000      0.0002862
      5.9660000      0.0002871
      5.9670000      0.0002907
      5.9680000      0.0002872
      5.9690000      0.0002852
      5.9700000      0.0002850
      5.9710000      0.0002852
      5.9720000      0.0002879
      5.9730000      0.0002864
      5.9740000      0.0002875
      5.9750000      0.0002895
      5.9760000      0.0002878
      5.9770000      0.0002837
      5.9780000      0.0002871
      5.9790000      0.0002806
      5.9800000      0.0002853
      5.9810000      0.0002883
      5.9820000      0.0002895
      5.9830000      0.0002892
      5.9840000      0.0002852
      5.9850000      0.0002836
      5.9860000      0.0002838
      5.9870000      0.0002835
      5.9880000      0.0002886
      5.9890000      0.0002844
      5.9900000      0.0002864
      5.9910000      0.0002853
      5.9920000      0.0002832
      5.9930000      0.0002851
      5.9940000      0.0002878
      5.9950000      0.0002883
      5.9960000      0.0002859
      5.9970000      0.0002892
      5.9980000      0.0002893
      5.9990000      0.0002847
      6.0000000      0.0002831
      6.0010000      0.0002819
      6.0020000      0.0002844
      6.0030000      0.0002838
      6.0040000      0.0002812
      6.0050000      0.0002864
      6.0060000      0.0002847
      6.0070000      0.0002860
      6.0080000      0.0002858
      6.0090000      0.0002837
      6.0100000      0.0002876
      6.0110000      0.0002843
      6.0120000      0.0002857
      6.0130000      0.0002867
      6.0140000      0.0002882
      6.0150000      0.0002862
      6.0160000      0.0002872
      6.0170000      0.0002893
      6.0180000      0.0002867
      6.0190000      0.0002881
      6.0200000      0.0002852
      6.0210000      0.0002831
      6.0220000      0.0002830
      6.0230000      0.0002861
      6.0240000      0.0002878
      6.0250000      0.0002864
      6.0260000      0.0002878
      6.0270000      0.0002882
      6.0280000      0.0002906
      6.0290000      0.0002883
      6.0300000      0.0002875
      6.0310000      0.0002910
      6.0320000      0.0002920
      6.0330000      0.0002854
      6.0340000      0.0002912
      6.0350000      0.0002875
      6.0360000      0.0002859
      6.0370000      0.0002875
      6.0380000      0.0002854
      6.0390000      0.0002851
      6.0400000      0.0002881
      6.0410000      0.0002840
      6.0420000      0.0002805
      6.0430000      0.0002823
      6.0440000      0.0002842
      6.0450000      0.0002843
      6.0460000      0.0002885
      6.0470000      0.0002872
      6.0480000      0.0002841
      6.0490000      0.0002836
      6.0500000      0.0002851
      6.0510000      0.0002846
      6.0520000      0.0002944
      6.0530000      0.0002887
      6.0540000      0.0002866
      6.0550000      0.0002830
      6.0560000      0.0002855
      6.0570000      0.0002914
      6.0580000      0.0002869
      6.0590000      0.0002868
      6.0600000      0.0002887
      6.0610000      0.0002877
      6.0620000      0.0002879
      6.0630000      0.0002898
      6.0640000      0.0002869
      6.0650000      0.0002885
      6.0660000      0.0002890
      6.0670000      0.0002866
      6.0680000      0.0002857
      6.0690000      0.0002877
      6.0700000      0.0002872
      6.0710000      0.0002864
      6.0720000      0.0002863
      6.0730000      0.0002875
      6.0740000      0.0002883
      6.0750000      0.0002892
      6.0760000      0.0002889
      6.0770000      0.0002902
      6.0780000      0.0002867
      6.0790000      0.0002876
      6.0800000      0.0002888
      6.0810000      0.0002853
      6.0820000      0.0002873
      6.0830000      0.0002854
      6.0840000      0.0002852
      6.0850000      0.0002864
      6.0860000      0.0002873
      6.0870000      0.0002818
      6.0880000      0.0002836
      6.0890000      0.0002867
      6.0900000      0.0002887
      6.0910000      0.0002837
      6.0920000      0.0002904
      6.0930000      0.0002863
      6.0940000      0.0002875
      6.0950000      0.0002873
      6.0960000      0.0002878
      6.0970000      0.0002836
      6.0980000      0.0002848
      6.0990000      0.0002852
      6.1000000      0.0002855
      6.1010000      0.0002831
      6.1020000      0.0002881
      6.1030000      0.0002840
      6.1040000      0.0002831
      6.1050000      0.0002846
      6.1060000      0.0002866
      6.1070000      0.0002896
      6.1080000      0.0002886
      6.1090000      0.0002890
      6.1100000      0.0002869
      6.1110000      0.0002905
      6.1120000      0.0002859
      6.1130000      0.0002863
      6.1140000      0.0002878
      6.1150000      0.0002837
      6.1160000      0.0002862
      6.1170000      0.0002832
      6.1180000      0.0002825
      6.1190000      0.0002847
      6.1200000      0.0002870
      6.1210000      0.0002872
      6.1220000      0.0002862
      6.1230000      0.0002878
      6.1240000      0.0002896
      6.1250000      0.0002864
      6.1260000      0.0002903
      6.1270000      0.0002869
      6.1280000      0.0002844
      6.1290000      0.0002831
      6.1300000      0.0002844
      6.1310000      0.0002873
      6.1320000      0.0002865
      6.1330000      0.0002850
      6.1340000      0.0002840
      6.1350000      0.0002851
      6.1360000      0.0002843
      6.1370000      0.0002813
      6.1380000      0.0002842
      6.1390000      0.0002895
      6.1400000      0.0002873
      6.1410000      0.0002860
      6.1420000      0.0002927
      6.1430000      0.0002855
      6.1440000      0.0002853
      6.1450000      0.0002825
      6.1460000      0.0002843
      6.1470000      0.0002894
      6.1480000      0.0002872
      6.1490000      0.0002874
      6.1500000      0.0002893
      6.1510000      0.0002917
      6.1520000      0.0002871
      6.1530000      0.0002837
      6.1540000      0.0002863
      6.1550000      0.0002851
      6.1560000      0.0002852
      6.1570000      0.0002852
      6.1580000      0.0002879
      6.1590000      0.0002865
      6.1600000      0.0002830
      6.1610000      0.0002846
      6.1620000      0.0002837
      6.1630000      0.0002880
      6.1640000      0.0002882
      6.1650000      0.0002917
      6.1660000      0.0002885
      6.1670000      0.0002894
      6.1680000      0.0002874
      6.1690000      0.0002822
      6.1700000      0.0002858
      6.1710000      0.0002849
      6.1720000      0.0002870
      6.1730000      0.0002891
      6.1740000      0.0002865
      6.1750000      0.0002822
      6.1760000      0.0002847
      6.1770000      0.0002871
      6.1780000      0.0002851
      6.1790000      0.0002802
      6.1800000      0.0002858
      6.1810000      0.0002872
      6.1820000      0.0002894
      6.1830000      0.0002877
      6.1840000      0.0002890
      6.1850000      0.0002845
      6.1860000      0.0002859
      6.1870000      0.0002839
      6.1880000      0.0002871
      6.1890000      0.0002823
      6.1900000      0.0002845
      6.1910000      0.0002845
      6.1920000      0.0002865
      6.1930000      0.0002863
      6.1940000      0.0002839
      6.1950000      0.0002894
      6.1960000      0.0002909
      6.1970000      0.0002852
      6.1980000      0.0002821
      6.1990000      0.0002859
      6.2000000      0.0002844
      6.2010000      0.0002839
      6.2020000      0.0002879
      6.2030000      0.0002821
      6.2040000      0.0002844
      6.2050000      0.0002853
      6.2060000      0.0002833
      6.2070000      0.0002862
      6.2080000      0.0002906
      6.2090000      0.0002890
      6.2100000      0.0002902
      6.2110000      0.0002906
      6.2120000      0.0002900
      6.2130000      0.0002894
      6.2140000      0.0002888
      6.2150000      0.0002856
      6.2160000      0.0002841
      6.2170000      0.0002851
      6.2180000      0.0002874
      6.2190000      0.0002862
      6.2200000      0.0002868
      6.2210000      0.0002856
      6.2220000      0.0002863
      6.2230000      0.0002878
      6.2240000      0.0002854
      6.2250000      0.0002842
      6.2260000      0.0002876
      6.2270000      0.0002852
      6.2280000      0.0002846
      6.2290000      0.0002850
      6.2300000      0.0002863
      6.2310000      0.0002872
      6.2320000      0.0002887
      6.2330000      0.0002872
      6.2340000      0.0002829
      6.2350000      0.0002844
      6.2360000      0.0002871
      6.2370000      0.0002863
      6.2380000      0.0002824
      6.2390000      0.0002819
      6.2400000      0.0002849
      6.2410000      0.0002834
      6.2420000      0.0002838
      6.2430000      0.0002833
      6.2440000      0.0002840
      6.2450000      0.0002867
      6.2460000      0.0002883
      6.2470000      0.0002851
      6.2480000      0.0002866
      6.2490000      0.0002896
      6.2500000      0.0002893
      6.2510000      0.0002880
      6.2520000      0.0002882
      6.2530000      0.0002889
      6.2540000      0.0002855
      6.2550000      0.0002872
      6.2560000      0.0002841
      6.2570000      0.0002880
      6.2580000      0.0002880
      6.2590000      0.0002847
      6.2600000      0.0002840
      6.2610000      0.0002851
      6.2620000      0.0002872
      6.2630000      0.0002860
      6.2640000      0.0002821
      6.2650000      0.0002865
      6.2660000      0.0002855
      6.2670000      0.0002856
      6.2680000      0.0002866
      6.2690000      0.0002904
      6.2700000      0.0002886
      6.2710000      0.0002895
      6.2720000      0.0002941
      6.2730000      0.0002906
      6.2740000      0.0002839
      6.2750000      0.0002886
      6.2760000      0.0002870
      6.2770000      0.0002845
      6.2780000      0.0002890
      6.2790000      0.0002883
      6.2800000      0.0002891
      6.2810000      0.0002882
      6.2820000      0.0002878
      6.2830000      0.0002852
      6.2840000      0.0002846
      6.2850000      0.0002852
      6.2860000      0.0002876
      6.2870000      0.0002886
      6.2880000      0.0002842
      6.2890000      0.0002827
      6.2900000      0.0002861
      6.2910000      0.0002806
      6.2920000      0.0002812
      6.2930000      0.0002828
      6.2940000      0.0002862
      6.2950000      0.0002902
      6.2960000      0.0002872
      6.2970000      0.0002863
      6.2980000      0.0002893
      6.2990000      0.0002868
      6.3000000      0.0002864
      6.3010000      0.0002900
      6.3020000      0.0002906
      6.3030000      0.0002852
      6.3040000      0.0002864
      6.3050000      0.0002879
      6.3060000      0.0002867
      6.3070000      0.0002877
      6.3080000      0.0002869
      6.3090000      0.0002842
      6.3100000      0.0002875
      6.3110000      0.0002895
      6.3120000      0.0002891
      6.3130000      0.0002855
      6.3140000      0.0002864
      6.3150000      0.0002866
      6.3160000      0.0002872
      6.3170000      0.0002847
      6.3180000      0.0002864
      6.3190000      0.0002891
      6.3200000      0.0002916
      6.3210000      0.0002861
      6.3220000      0.0002829
      6.3230000      0.0002872
      6.3240000      0.0002865
      6.3250000      0.0002856
      6.3260000      0.0002921
      6.3270000      0.0002882
      6.3280000      0.0002844
      6.3290000      0.0002852
      6.3300000      0.0002849
      6.3310000      0.0002878
      6.3320000      0.0002891
      6.3330000      0.0002881
      6.3340000      0.0002845
      6.3350000      0.0002853
      6.3360000      0.0002890
      6.3370000      0.0002906
      6.3380000      0.0002882
      6.3390000      0.0002864
      6.3400000      0.0002880
      6.3410000      0.0002875
      6.3420000      0.0002882
      6.3430000      0.0002882
      6.3440000      0.0002896
      6.3450000      0.0002894
      6.3460000      0.0002919
      6.3470000      0.0002930
      6.3480000      0.0002912
      6.3490000      0.0002901
      6.3500000      0.0002926
      6.3510000      0.0002876
      6.3520000      0.0002884
      6.3530000      0.0002899
      6.3540000      0.0002895
      6.3550000      0.0002910
      6.3560000      0.0002874
      6.3570000      0.0002891
      6.3580000      0.0002864
      6.3590000      0.0002901
      6.3600000      0.0002894
      6.3610000      0.0002874
      6.3620000      0.0002852
      6.3630000      0.0002861
      6.3640000      0.0002852
      6.3650000      0.0002845
      6.3660000      0.0002873
      6.3670000      0.0002911
      6.3680000      0.0002867
      6.3690000      0.0002897
      6.3700000      0.0002922
      6.3710000      0.0002885
      6.3720000      0.0002891
      6.3730000      0.0002921
      6.3740000      0.0002864
      6.3750000      0.0002866
      6.3760000      0.0002876
      6.3770000      0.0002860
      6.3780000      0.0002867
      6.3790000      0.0002923
      6.3800000      0.0002878
      6.3810000      0.0002885
      6.3820000      0.0002869
      6.3830000      0.0002887
      6.3840000      0.0002892
      6.3850000      0.0002846
      6.3860000      0.0002868
      6.3870000      0.0002869
      6.3880000      0.0002849
      6.3890000      0.0002915
      6.3900000      0.0002868
      6.3910000      0.0002881
      6.3920000      0.0002871
      6.3930000      0.0002872
      6.3940000      0.0002865
      6.3950000      0.0002887
      6.3960000      0.0002881
      6.3970000      0.0002864
      6.3980000      0.0002873
      6.3990000      0.0002883
      6.4000000      0.0002844
      6.4010000      0.0002848
      6.4020000      0.0002884
      6.4030000      0.0002843
      6.4040000      0.0002835
      6.4050000      0.0002864
      6.4060000      0.0002872
      6.4070000      0.0002882
      6.4080000      0.0002857
      6.4090000      0.0002861
      6.4100000      0.0002868
      6.4110000      0.0002869
      6.4120000      0.0002852
      6.4130000      0.0002854
      6.4140000      0.0002828
      6.4150000      0.0002846
      6.4160000      0.0002848
      6.4170000      0.0002883
      6.4180000      0.0002856
      6.4190000      0.0002848
      6.4200000      0.0002819
      6.4210000      0.0002868
      6.4220000      0.0002902
      6.4230000      0.0002851
      6.4240000      0.0002870
      6.4250000      0.0002852
      6.4260000      0.0002866
      6.4270000      0.0002887
      6.4280000      0.0002861
      6.4290000      0.0002876
      6.4300000      0.0002859
      6.4310000      0.0002842
      6.4320000      0.0002853
      6.4330000      0.0002868
      6.4340000      0.0002869
      6.4350000      0.0002854
      6.4360000      0.0002847
      6.4370000      0.0002823
      6.4380000      0.0002869
      6.4390000      0.0002885
      6.4400000      0.0002880
      6.4410000      0.0002840
      6.4420000      0.0002858
      6.4430000      0.0002854
      6.4440000      0.0002886
      6.4450000      0.0002868
      6.4460000      0.0002886
      6.4470000      0.0002903
      6.4480000      0.0002869
      6.4490000      0.0002867
      6.4500000      0.0002848
      6.4510000      0.0002857
      6.4520000      0.0002838
      6.4530000      0.0002903
      6.4540000      0.0002856
      6.4550000      0.0002869
      6.4560000      0.0002891
      6.4570000      0.0002887
      6.4580000      0.0002879
      6.4590000      0.0002873
      6.4600000      0.0002894
      6.4610000      0.0002894
      6.4620000      0.0002908
      6.4630000      0.0002898
      6.4640000      0.0002845
      6.4650000      0.0002826
      6.4660000      0.0002843
      6.4670000      0.0002871
      6.4680000      0.0002900
      6.4690000      0.0002908
      6.4700000      0.0002900
      6.4710000      0.0002855
      6.4720000      0.0002844
      6.4730000      0.0002895
      6.4740000      0.0002884
      6.4750000      0.0002917
      6.4760000      0.0002867
      6.4770000      0.0002849
      6.4780000      0.0002913
      6.4790000      0.0002894
      6.4800000      0.0002886
      6.4810000      0.0002912
      6.4820000      0.0002846
      6.4830000      0.0002866
      6.4840000      0.0002862
      6.4850000      0.0002858
      6.4860000      0.0002892
      6.4870000      0.0002895
      6.4880000      0.0002883
      6.4890000      0.0002844
      6.4900000      0.0002908
      6.4910000      0.0002856
      6.4920000      0.0002859
      6.4930000      0.0002831
      6.4940000      0.0002824
      6.4950000      0.0002888
      6.4960000      0.0002889
      6.4970000      0.0002896
      6.4980000      0.0002915
      6.4990000      0.0002931
      6.5000000      0.0002884
      6.5010000      0.0002872
      6.5020000      0.0002841
      6.5030000      0.0002874
      6.5040000      0.0002901
      6.5050000      0.0002896
      6.5060000      0.0002910
      6.5070000      0.0002917
      6.5080000      0.0002849
      6.5090000      0.0002877
      6.5100000      0.0002888
      6.5110000      0.0002869
      6.5120000      0.0002879
      6.5130000      0.0002893
      6.5140000      0.0002906
      6.5150000      0.0002898
      6.5160000      0.0002837
      6.5170000      0.0002876
      6.5180000      0.0002919
      6.5190000      0.0002892
      6.5200000      0.0002864
      6.5210000      0.0002821
      6.5220000      0.0002846
      6.5230000      0.0002865
      6.5240000      0.0002871
      6.5250000      0.0002865
      6.5260000      0.0002854
      6.5270000      0.0002881
      6.5280000      0.0002865
      6.5290000      0.0002884
      6.5300000      0.0002887
      6.5310000      0.0002858
      6.5320000      0.0002890
      6.5330000      0.0002879
      6.5340000      0.0002843
      6.5350000      0.0002841
      6.5360000      0.0002858
      6.5370000      0.0002865
      6.5380000      0.0002856
      6.5390000      0.0002865
      6.5400000      0.0002880
      6.5410000      0.0002937
      6.5420000      0.0002906
      6.5430000      0.0002896
      6.5440000      0.0002929
      6.5450000      0.0002895
      6.5460000      0.0002851
      6.5470000      0.0002871
      6.5480000      0.0002874
      6.5490000      0.0002885
      6.5500000      0.0002882
      6.5510000      0.0002875
      6.5520000      0.0002898
      6.5530000      0.0002882
      6.5540000      0.0002880
      6.5550000      0.0002864
      6.5560000      0.0002880
      6.5570000      0.0002876
      6.5580000      0.0002878
      6.5590000      0.0002859
      6.5600000      0.0002874
      6.5610000      0.0002886
      6.5620000      0.0002917
      6.5630000      0.0002921
      6.5640000      0.0002939
      6.5650000      0.0002833
      6.5660000      0.0002846
      6.5670000      0.0002887
      6.5680000      0.0002901
      6.5690000      0.0002887
      6.5700000      0.0002854
      6.5710000      0.0002852
      6.5720000      0.0002870
      6.5730000      0.0002894
      6.5740000      0.0002856
      6.5750000      0.0002879
      6.5760000      0.0002891
      6.5770000      0.0002912
      6.5780000      0.0002881
      6.5790000      0.0002875
      6.5800000      0.0002869
      6.5810000      0.0002846
      6.5820000      0.0002855
      6.5830000      0.0002832
      6.5840000      0.0002862
      6.5850000      0.0002865
      6.5860000      0.0002843
      6.5870000      0.0002866
      6.5880000      0.0002848
      6.5890000      0.0002863
      6.5900000      0.0002864
      6.5910000      0.0002860
      6.5920000      0.0002831
      6.5930000      0.0002913
      6.5940000      0.0002908
      6.5950000      0.0002908
      6.5960000      0.0002921
      6.5970000      0.0002880
      6.5980000      0.0002871
      6.5990000      0.0002884
      6.6000000      0.0002882
      6.6010000      0.0002875
      6.6020000      0.0002875
      6.6030000      0.0002867
      6.6040000      0.0002873
      6.6050000      0.0002858
      6.6060000      0.0002866
      6.6070000      0.0002841
      6.6080000      0.0002857
      6.6090000      0.0002907
      6.6100000      0.0002884
      6.6110000      0.0002844
      6.6120000      0.0002872
      6.6130000      0.0002907
      6.6140000      0.0002872
      6.6150000      0.0002836
      6.6160000      0.0002828
      6.6170000      0.0002893
      6.6180000      0.0002865
      6.6190000      0.0002874
      6.6200000      0.0002873
      6.6210000      0.0002889
      6.6220000      0.0002882
      6.6230000      0.0002841
      6.6240000      0.0002893
      6.6250000      0.0002908
      6.6260000      0.0002917
      6.6270000      0.0002895
      6.6280000      0.0002864
      6.6290000      0.0002890
      6.6300000      0.0002868
      6.6310000      0.0002898
      6.6320000      0.0002879
      6.6330000      0.0002853
      6.6340000      0.0002865
      6.6350000      0.0002874
      6.6360000      0.0002844
      6.6370000      0.0002850
      6.6380000      0.0002852
      6.6390000      0.0002871
      6.6400000      0.0002901
      6.6410000      0.0002879
      6.6420000      0.0002891
      6.6430000      0.0002866
      6.6440000      0.0002886
      6.6450000      0.0002872
      6.6460000      0.0002891
      6.6470000      0.0002856
      6.6480000      0.0002869
      6.6490000      0.0002879
      6.6500000      0.0002895
      6.6510000      0.0002852
      6.6520000      0.0002860
      6.6530000      0.0002894
      6.6540000      0.0002905
      6.6550000      0.0002917
      6.6560000      0.0002933
      6.6570000      0.0002894
      6.6580000      0.0002874
      6.6590000      0.0002870
      6.6600000      0.0002844
      6.6610000      0.0002885
      6.6620000      0.0002871
      6.6630000      0.0002906
      6.6640000      0.0002850
      6.6650000      0.0002857
      6.6660000      0.0002865
      6.6670000      0.0002907
      6.6680000      0.0002855
      6.6690000      0.0002893
      6.6700000      0.0002902
      6.6710000      0.0002897
      6.6720000      0.0002902
      6.6730000      0.0002912
      6.6740000      0.0002876
      6.6750000      0.0002869
      6.6760000      0.0002884
      6.6770000      0.0002875
      6.6780000      0.0002870
      6.6790000      0.0002867
      6.6800000      0.0002856
      6.6810000      0.0002886
      6.6820000      0.0002873
      6.6830000      0.0002876
      6.6840000      0.0002927
      6.6850000      0.0002866
      6.6860000      0.0002863
      6.6870000      0.0002878
      6.6880000      0.0002884
      6.6890000      0.0002870
      6.6900000      0.0002876
      6.6910000      0.0002848
      6.6920000      0.0002869
      6.6930000      0.0002855
      6.6940000      0.0002892
      6.6950000      0.0002923
      6.6960000      0.0002905
      6.6970000      0.0002858
      6.6980000      0.0002862
      6.6990000      0.0002878
      6.7000000      0.0002852
      6.7010000      0.0002886
      6.7020000      0.0002876
      6.7030000      0.0002913
      6.7040000      0.0002884
      6.7050000      0.0002901
      6.7060000      0.0002853
      6.7070000      0.0002891
      6.7080000      0.0002879
      6.7090000      0.0002854
      6.7100000      0.0002868
      6.7110000      0.0002856
      6.7120000      0.0002853
      6.7130000      0.0002839
      6.7140000      0.0002865
      6.7150000      0.0002835
      6.7160000      0.0002840
      6.7170000      0.0002841
      6.7180000      0.0002884
      6.7190000      0.0002915
      6.7200000      0.0002875
      6.7210000      0.0002901
      6.7220000      0.0002885
      6.7230000      0.0002906
      6.7240000      0.0002856
      6.7250000      0.0002889
      6.7260000      0.0002926
      6.7270000      0.0002889
      6.7280000      0.0002866
      6.7290000      0.0002867
      6.7300000      0.0002881
      6.7310000      0.0002849
      6.7320000      0.0002840
      6.7330000      0.0002867
      6.7340000      0.0002830
      6.7350000      0.0002880
      6.7360000      0.0002870
      6.7370000      0.0002847
      6.7380000      0.0002855
      6.7390000      0.0002870
      6.7400000      0.0002878
      6.7410000      0.0002898
      6.7420000      0.0002883
      6.7430000      0.0002919
      6.7440000      0.0002906
      6.7450000      0.0002893
      6.7460000      0.0002892
      6.7470000      0.0002835
      6.7480000      0.0002854
      6.7490000      0.0002857
      6.7500000      0.0002872
      6.7510000      0.0002863
      6.7520000      0.0002874
      6.7530000      0.0002878
      6.7540000      0.0002850
      6.7550000      0.0002872
      6.7560000      0.0002880
      6.7570000      0.0002837
      6.7580000      0.0002879
      6.7590000      0.0002884
      6.7600000      0.0002922
      6.7610000      0.0002954
      6.7620000      0.0002866
      6.7630000      0.0002862
      6.7640000      0.0002856
      6.7650000      0.0002854
      6.7660000      0.0002894
      6.7670000      0.0002833
      6.7680000      0.0002872
      6.7690000      0.0002867
      6.7700000      0.0002828
      6.7710000      0.0002827
      6.7720000      0.0002832
      6.7730000      0.0002870
      6.7740000      0.0002864
      6.7750000      0.0002890
      6.7760000      0.0002867
      6.7770000      0.0002884
      6.7780000      0.0002902
      6.7790000      0.0002884
      6.7800000      0.0002880
      6.7810000      0.0002917
      6.7820000      0.0002870
      6.7830000      0.0002885
      6.7840000      0.0002875
      6.7850000      0.0002884
      6.7860000      0.0002836
      6.7870000      0.0002868
      6.7880000      0.0002870
      6.7890000      0.0002865
      6.7900000      0.0002857
      6.7910000      0.0002897
      6.7920000      0.0002899
      6.7930000      0.0002905
      6.7940000      0.0002885
      6.7950000      0.0002862
      6.7960000      0.0002886
      6.7970000      0.0002915
      6.7980000      0.0002903
      6.7990000      0.0002916
      6.8000000      0.0002875
      6.8010000      0.0002889
      6.8020000      0.0002917
      6.8030000      0.0002824
      6.8040000      0.0002883
      6.8050000      0.0002868
      6.8060000      0.0002921
      6.8070000      0.0002926
      6.8080000      0.0002895
      6.8090000      0.0002863
      6.8100000      0.0002877
      6.8110000      0.0002927
      6.8120000      0.0002881
      6.8130000      0.0002889
      6.8140000      0.0002817
      6.8150000      0.0002836
      6.8160000      0.0002909
      6.8170000      0.0002865
      6.8180000      0.0002912
      6.8190000      0.0002879
      6.8200000      0.0002924
      6.8210000      0.0002946
      6.8220000      0.0002899
      6.8230000      0.0002900
      6.8240000      0.0002890
      6.8250000      0.0002915
      6.8260000      0.0002873
      6.8270000      0.0002861
      6.8280000      0.0002858
      6.8290000      0.0002893
      6.8300000      0.0002892
      6.8310000      0.0002897
      6.8320000      0.0002859
      6.8330000      0.0002837
      6.8340000      0.0002863
      6.8350000      0.0002866
      6.8360000      0.0002839
      6.8370000      0.0002860
      6.8380000      0.0002904
      6.8390000      0.0002892
      6.8400000      0.0002881
      6.8410000      0.0002864
      6.8420000      0.0002913
      6.8430000      0.0002897
      6.8440000      0.0002891
      6.8450000      0.0002922
      6.8460000      0.0002885
      6.8470000      0.0002883
      6.8480000      0.0002877
      6.8490000      0.0002891
      6.8500000      0.0002918
      6.8510000      0.0002843
      6.8520000      0.0002889
      6.8530000      0.0002900
      6.8540000      0.0002871
      6.8550000      0.0002871
      6.8560000      0.0002877
      6.8570000      0.0002871
      6.8580000      0.0002872
      6.8590000      0.0002862
      6.8600000      0.0002857
      6.8610000      0.0002850
      6.8620000      0.0002877
      6.8630000      0.0002880
      6.8640000      0.0002874
      6.8650000      0.0002848
      6.8660000      0.0002847
      6.8670000      0.0002876
      6.8680000      0.0002895
      6.8690000      0.0002882
      6.8700000      0.0002893
      6.8710000      0.0002895
      6.8720000      0.0002850
      6.8730000      0.0002870
      6.8740000      0.0002850
      6.8750000      0.0002863
      6.8760000      0.0002874
      6.8770000      0.0002877
      6.8780000      0.0002908
      6.8790000      0.0002891
      6.8800000      0.0002865
      6.8810000      0.0002860
      6.8820000      0.0002898
      6.8830000      0.0002895
      6.8840000      0.0002903
      6.8850000      0.0002881
      6.8860000      0.0002884
      6.8870000      0.0002884
      6.8880000      0.0002918
      6.8890000      0.0002953
      6.8900000      0.0002883
      6.8910000      0.0002880
      6.8920000      0.0002909
      6.8930000      0.0002863
      6.8940000      0.0002864
      6.8950000      0.0002885
      6.8960000      0.0002917
      6.8970000      0.0002907
      6.8980000      0.0002863
      6.8990000      0.0002848
      6.9000000      0.0002892
      6.9010000      0.0002896
      6.9020000      0.0002875
      6.9030000      0.0002848
      6.9040000      0.0002904
      6.9050000      0.0002891
      6.9060000      0.0002875
      6.9070000      0.0002886
      6.9080000      0.0002886
      6.9090000      0.0002868
      6.9100000      0.0002900
      6.9110000      0.0002908
      6.9120000      0.0002871
      6.9130000      0.0002890
      6.9140000      0.0002896
      6.9150000      0.0002892
      6.9160000      0.0002869
      6.9170000      0.0002869
      6.9180000      0.0002856
      6.9190000      0.0002865
      6.9200000      0.0002849
      6.9210000      0.0002882
      6.9220000      0.0002848
      6.9230000      0.0002879
      6.9240000      0.0002881
      6.9250000      0.0002907
      6.9260000      0.0002887
      6.9270000      0.0002868
      6.9280000      0.0002877
      6.9290000      0.0002878
      6.9300000      0.0002835
      6.9310000      0.0002887
      6.9320000      0.0002907
      6.9330000      0.0002869
      6.9340000      0.0002871
      6.9350000      0.0002865
      6.9360000      0.0002877
      6.9370000      0.0002872
      6.9380000      0.0002898
      6.9390000      0.0002888
      6.9400000      0.0002867
      6.9410000      0.0002880
      6.9420000      0.0002856
      6.9430000      0.0002863
      6.9440000      0.0002890
      6.9450000      0.0002843
      6.9460000      0.0002890
      6.9470000      0.0002869
      6.9480000      0.0002864
      6.9490000      0.0002869
      6.9500000      0.0002874
      6.9510000      0.0002880
      6.9520000      0.0002873
      6.9530000      0.0002869
      6.9540000      0.0002890
      6.9550000      0.0002856
      6.9560000      0.0002861
      6.9570000      0.0002902
      6.9580000      0.0002910
      6.9590000      0.0002881
      6.9600000      0.0002872
      6.9610000      0.0002896
      6.9620000      0.0002873
      6.9630000      0.0002876
      6.9640000      0.0002869
      6.9650000      0.0002883
      6.9660000      0.0002867
      6.9670000      0.0002873
      6.9680000      0.0002867
      6.9690000      0.0002864
      6.9700000      0.0002854
      6.9710000      0.0002874
      6.9720000      0.0002899
      6.9730000      0.0002881
      6.9740000      0.0002908
      6.9750000      0.0002921
      6.9760000      0.0002888
      6.9770000      0.0002913
      6.9780000      0.0002868
      6.9790000      0.0002847
      6.9800000      0.0002871
      6.9810000      0.0002879
      6.9820000      0.0002887
      6.9830000      0.0002873
      6.9840000      0.0002875
      6.9850000      0.0002870
      6.9860000      0.0002891
      6.9870000      0.0002906
      6.9880000      0.0002925
      6.9890000      0.0002901
      6.9900000      0.0002853
      6.9910000      0.0002832
      6.9920000      0.0002856
      6.9930000      0.0002880
      6.9940000      0.0002880
      6.9950000      0.0002896
      6.9960000      0.0002859
      6.9970000      0.0002860
      6.9980000      0.0002878
      6.9990000      0.0002865
      7.0000000      0.0002894
      7.0010000      0.0002900
      7.0020000      0.0002901
      7.0030000      0.0002870
      7.0040000      0.0002877
      7.0050000      0.0002852
      7.0060000      0.0002865
      7.0070000      0.0002877
      7.0080000      0.0002901
      7.0090000      0.0002883
      7.0100000      0.0002900
      7.0110000      0.0002877
      7.0120000      0.0002869
      7.0130000      0.0002884
      7.0140000      0.0002862
      7.0150000      0.0002873
      7.0160000      0.0002865
      7.0170000      0.0002847
      7.0180000      0.0002886
      7.0190000      0.0002886
      7.0200000      0.0002904
      7.0210000      0.0002911
      7.0220000      0.0002885
      7.0230000      0.0002865
      7.0240000      0.0002880
      7.0250000      0.0002935
      7.0260000      0.0002886
      7.0270000      0.0002865
      7.0280000      0.0002871
      7.0290000      0.0002874
      7.0300000      0.0002861
      7.0310000      0.0002848
      7.0320000      0.0002863
      7.0330000      0.0002838
      7.0340000      0.0002831
      7.0350000      0.0002869
      7.0360000      0.0002904
      7.0370000      0.0002912
      7.0380000      0.0002853
      7.0390000      0.0002847
      7.0400000      0.0002880
      7.0410000      0.0002877
      7.0420000      0.0002884
      7.0430000      0.0002879
      7.0440000      0.0002898
      7.0450000      0.0002900
      7.0460000      0.0002861
      7.0470000      0.0002885
      7.0480000      0.0002886
      7.0490000      0.0002896
      7.0500000      0.0002913
      7.0510000      0.0002925
      7.0520000      0.0002870
      7.0530000      0.0002905
      7.0540000      0.0002902
      7.0550000      0.0002900
      7.0560000      0.0002840
      7.0570000      0.0002862
      7.0580000      0.0002892
      7.0590000      0.0002888
      7.0600000      0.0002880
      7.0610000      0.0002904
      7.0620000      0.0002886
      7.0630000      0.0002863
      7.0640000      0.0002867
      7.0650000      0.0002904
      7.0660000      0.0002906
      7.0670000      0.0002875
      7.0680000      0.0002890
      7.0690000      0.0002890
      7.0700000      0.0002913
      7.0710000      0.0002888
      7.0720000      0.0002903
      7.0730000      0.0002895
      7.0740000      0.0002882
      7.0750000      0.0002873
      7.0760000      0.0002884
      7.0770000      0.0002905
      7.0780000      0.0002896
      7.0790000      0.0002904
      7.0800000      0.0002863
      7.0810000      0.0002847
      7.0820000      0.0002878
      7.0830000      0.0002882
      7.0840000      0.0002861
      7.0850000      0.0002889
      7.0860000      0.0002886
      7.0870000      0.0002861
      7.0880000      0.0002835
      7.0890000      0.0002847
      7.0900000      0.0002883
      7.0910000      0.0002851
      7.0920000      0.0002909
      7.0930000      0.0002883
      7.0940000      0.0002871
      7.0950000      0.0002941
      7.0960000      0.0002911
      7.0970000      0.0002897
      7.0980000      0.0002899
      7.0990000      0.0002864
      7.1000000      0.0002836
      7.1010000      0.0002884
      7.1020000      0.0002869
      7.1030000      0.0002880
      7.1040000      0.0002870
      7.1050000      0.0002888
      7.1060000      0.0002856
      7.1070000      0.0002850
      7.1080000      0.0002859
      7.1090000      0.0002916
      7.1100000      0.0002894
      7.1110000      0.0002904
      7.1120000      0.0002902
      7.1130000      0.0002883
      7.1140000      0.0002869
      7.1150000      0.0002870
      7.1160000      0.0002902
      7.1170000      0.0002955
      7.1180000      0.0002906
      7.1190000      0.0002886
      7.1200000      0.0002871
      7.1210000      0.0002884
      7.1220000      0.0002883
      7.1230000      0.0002868
      7.1240000      0.0002887
      7.1250000      0.0002884
      7.1260000      0.0002871
      7.1270000      0.0002902
      7.1280000      0.0002895
      7.1290000      0.0002870
      7.1300000      0.0002864
      7.1310000      0.0002856
      7.1320000      0.0002877
      7.1330000      0.0002862
      7.1340000      0.0002885
      7.1350000      0.0002894
      7.1360000      0.0002907
      7.1370000      0.0002950
      7.1380000      0.0002925
      7.1390000      0.0002921
      7.1400000      0.0002925
      7.1410000      0.0002908
      7.1420000      0.0002893
      7.1430000      0.0002908
      7.1440000      0.0002906
      7.1450000      0.0002872
      7.1460000      0.0002901
      7.1470000      0.0002907
      7.1480000      0.0002901
      7.1490000      0.0002888
      7.1500000      0.0002879
      7.1510000      0.0002847
      7.1520000      0.0002868
      7.1530000      0.0002891
      7.1540000      0.0002896
      7.1550000      0.0002833
      7.1560000      0.0002861
      7.1570000      0.0002896
      7.1580000      0.0002886
      7.1590000      0.0002874
      7.1600000      0.0002886
      7.1610000      0.0002861
      7.1620000      0.0002872
      7.1630000      0.0002868
      7.1640000      0.0002846
      7.1650000      0.0002855
      7.1660000      0.0002885
      7.1670000      0.0002909
      7.1680000      0.0002839
      7.1690000      0.0002844
      7.1700000      0.0002847
      7.1710000      0.0002855
      7.1720000      0.0002860
      7.1730000      0.0002851
      7.1740000      0.0002912
      7.1750000      0.0002906
      7.1760000      0.0002896
      7.1770000      0.0002846
      7.1780000      0.0002874
      7.1790000      0.0002877
      7.1800000      0.0002863
      7.1810000      0.0002860
      7.1820000      0.0002886
      7.1830000      0.0002863
      7.1840000      0.0002860
      7.1850000      0.0002905
      7.1860000      0.0002887
      7.1870000      0.0002851
      7.1880000      0.0002858
      7.1890000      0.0002884
      7.1900000      0.0002846
      7.1910000      0.0002885
      7.1920000      0.0002863
      7.1930000      0.0002884
      7.1940000      0.0002910
      7.1950000      0.0002904
      7.1960000      0.0002863
      7.1970000      0.0002876
      7.1980000      0.0002891
      7.1990000      0.0002884
      7.2000000      0.0002915
      7.2010000      0.0002887
      7.2020000      0.0002887
      7.2030000      0.0002858
      7.2040000      0.0002887
      7.2050000      0.0002875
      7.2060000      0.0002904
      7.2070000      0.0002884
      7.2080000      0.0002908
      7.2090000      0.0002901
      7.2100000      0.0002926
      7.2110000      0.0002893
      7.2120000      0.0002874
      7.2130000      0.0002890
      7.2140000      0.0002918
      7.2150000      0.0002838
      7.2160000      0.0002840
      7.2170000      0.0002883
      7.2180000      0.0002863
      7.2190000      0.0002873
      7.2200000      0.0002849
      7.2210000      0.0002900
      7.2220000      0.0002926
      7.2230000      0.0002911
      7.2240000      0.0002921
      7.2250000      0.0002869
      7.2260000      0.0002903
      7.2270000      0.0002922
      7.2280000      0.0002877
      7.2290000      0.0002859
      7.2300000      0.0002867
      7.2310000      0.0002838
      7.2320000      0.0002846
      7.2330000      0.0002864
      7.2340000      0.0002881
      7.2350000      0.0002875
      7.2360000      0.0002883
      7.2370000      0.0002864
      7.2380000      0.0002881
      7.2390000      0.0002881
      7.2400000      0.0002869
      7.2410000      0.0002884
      7.2420000      0.0002906
      7.2430000      0.0002894
      7.2440000      0.0002890
      7.2450000      0.0002881
      7.2460000      0.0002882
      7.2470000      0.0002896
      7.2480000      0.0002900
      7.2490000      0.0002897
      7.2500000      0.0002868
      7.2510000      0.0002828
      7.2520000      0.0002839
      7.2530000      0.0002867
      7.2540000      0.0002877
      7.2550000      0.0002904
      7.2560000      0.0002917
      7.2570000      0.0002924
      7.2580000      0.0002907
      7.2590000      0.0002879
      7.2600000      0.0002899
      7.2610000      0.0002894
      7.2620000      0.0002878
      7.2630000      0.0002874
      7.2640000      0.0002895
      7.2650000      0.0002849
      7.2660000      0.0002870
      7.2670000      0.0002861
      7.2680000      0.0002894
      7.2690000      0.0002912
      7.2700000      0.0002866
      7.2710000      0.0002872
      7.2720000      0.0002881
      7.2730000      0.0002948
      7.2740000      0.0002886
      7.2750000      0.0002897
      7.2760000      0.0002863
      7.2770000      0.0002907
      7.2780000      0.0002863
      7.2790000      0.0002906
      7.2800000      0.0002869
      7.2810000      0.0002883
      7.2820000      0.0002847
      7.2830000      0.0002869
      7.2840000      0.0002886
      7.2850000      0.0002897
      7.2860000      0.0002924
      7.2870000      0.0002890
      7.2880000      0.0002859
      7.2890000      0.0002894
      7.2900000      0.0002879
      7.2910000      0.0002893
      7.2920000      0.0002896
      7.2930000      0.0002931
      7.2940000      0.0002921
      7.2950000      0.0002855
      7.2960000      0.0002883
      7.2970000      0.0002895
      7.2980000      0.0002899
      7.2990000      0.0002887
      7.3000000      0.0002900
      7.3010000      0.0002884
      7.3020000      0.0002878
      7.3030000      0.0002911
      7.3040000      0.0002884
      7.3050000      0.0002897
      7.3060000      0.0002850
      7.3070000      0.0002882
      7.3080000      0.0002866
      7.3090000      0.0002882
      7.3100000      0.0002866
      7.3110000      0.0002907
      7.3120000      0.0002860
      7.3130000      0.0002902
      7.3140000      0.0002890
      7.3150000      0.0002889
      7.3160000      0.0002851
      7.3170000      0.0002883
      7.3180000      0.0002912
      7.3190000      0.0002899
      7.3200000      0.0002879
      7.3210000      0.0002881
      7.3220000      0.0002901
      7.3230000      0.0002898
      7.3240000      0.0002877
      7.3250000      0.0002875
      7.3260000      0.0002887
      7.3270000      0.0002870
      7.3280000      0.0002835
      7.3290000      0.0002879
      7.3300000      0.0002879
      7.3310000      0.0002868
      7.3320000      0.0002855
      7.3330000      0.0002837
      7.3340000      0.0002861
      7.3350000      0.0002860
      7.3360000      0.0002867
      7.3370000      0.0002900
      7.3380000      0.0002890
      7.3390000      0.0002939
      7.3400000      0.0002899
      7.3410000      0.0002919
      7.3420000      0.0002882
      7.3430000      0.0002919
      7.3440000      0.0002922
      7.3450000      0.0002885
      7.3460000      0.0002896
      7.3470000      0.0002874
      7.3480000      0.0002863
      7.3490000      0.0002883
      7.3500000      0.0002874
      7.3510000      0.0002877
      7.3520000      0.0002892
      7.3530000      0.0002907
      7.3540000      0.0002887
      7.3550000      0.0002854
      7.3560000      0.0002872
      7.3570000      0.0002866
      7.3580000      0.0002884
      7.3590000      0.0002852
      7.3600000      0.0002876
      7.3610000      0.0002879
      7.3620000      0.0002853
      7.3630000      0.0002873
      7.3640000      0.0002873
      7.3650000      0.0002862
      7.3660000      0.0002854
      7.3670000      0.0002903
      7.3680000      0.0002906
      7.3690000      0.0002908
      7.3700000      0.0002889
      7.3710000      0.0002880
      7.3720000      0.0002846
      7.3730000      0.0002855
      7.3740000      0.0002871
      7.3750000      0.0002903
      7.3760000      0.0002853
      7.3770000      0.0002868
      7.3780000      0.0002884
      7.3790000      0.0002865
      7.3800000      0.0002898
      7.3810000      0.0002862
      7.3820000      0.0002907
      7.3830000      0.0002907
      7.3840000      0.0002882
      7.3850000      0.0002898
      7.3860000      0.0002856
      7.3870000      0.0002835
      7.3880000      0.0002857
      7.3890000      0.0002846
      7.3900000      0.0002903
      7.3910000      0.0002911
      7.3920000      0.0002930
      7.3930000      0.0002917
      7.3940000      0.0002867
      7.3950000      0.0002875
      7.3960000      0.0002864
      7.3970000      0.0002870
      7.3980000      0.0002902
      7.3990000      0.0002981
      7.4000000      0.0002888
      7.4010000      0.0002890
      7.4020000      0.0002849
      7.4030000      0.0002841
      7.4040000      0.0002869
      7.4050000      0.0002870
      7.4060000      0.0002884
      7.4070000      0.0002878
      7.4080000      0.0002878
      7.4090000      0.0002897
      7.4100000      0.0002899
      7.4110000      0.0002917
      7.4120000      0.0002893
      7.4130000      0.0002922
      7.4140000      0.0002892
      7.4150000      0.0002840
      7.4160000      0.0002873
      7.4170000      0.0002907
      7.4180000      0.0002867
      7.4190000      0.0002892
      7.4200000      0.0002906
      7.4210000      0.0002933
      7.4220000      0.0002909
      7.4230000      0.0002873
      7.4240000      0.0002838
      7.4250000      0.0002859
      7.4260000      0.0002905
      7.4270000      0.0002861
      7.4280000      0.0002893
      7.4290000      0.0002904
      7.4300000      0.0002880
      7.4310000      0.0002903
      7.4320000      0.0002913
      7.4330000      0.0002906
      7.4340000      0.0002882
      7.4350000      0.0002889
      7.4360000      0.0002898
      7.4370000      0.0002857
      7.4380000      0.0002848
      7.4390000      0.0002901
      7.4400000      0.0002887
      7.4410000      0.0002864
      7.4420000      0.0002853
      7.4430000      0.0002896
      7.4440000      0.0002915
      7.4450000      0.0002900
      7.4460000      0.0002913
      7.4470000      0.0002896
      7.4480000      0.0002897
      7.4490000      0.0002871
      7.4500000      0.0002882
      7.4510000      0.0002853
      7.4520000      0.0002832
      7.4530000      0.0002914
      7.4540000      0.0002905
      7.4550000      0.0002902
      7.4560000      0.0002882
      7.4570000      0.0002865
      7.4580000      0.0002890
      7.4590000      0.0002863
      7.4600000      0.0002889
      7.4610000      0.0002896
      7.4620000      0.0002905
      7.4630000      0.0002868
      7.4640000      0.0002897
      7.4650000      0.0002914
      7.4660000      0.0002905
      7.4670000      0.0002890
      7.4680000      0.0002902
      7.4690000      0.0002885
      7.4700000      0.0002872
      7.4710000      0.0002930
      7.4720000      0.0002937
      7.4730000      0.0002929
      7.4740000      0.0002900
      7.4750000      0.0002880
      7.4760000      0.0002857
      7.4770000      0.0002869
      7.4780000      0.0002873
      7.4790000      0.0002870
      7.4800000      0.0002887
      7.4810000      0.0002884
      7.4820000      0.0002906
      7.4830000      0.0002897
      7.4840000      0.0002899
      7.4850000      0.0002935
      7.4860000      0.0002909
      7.4870000      0.0002912
      7.4880000      0.0002899
      7.4890000      0.0002868
      7.4900000      0.0002868
      7.4910000      0.0002844
      7.4920000      0.0002879
      7.4930000      0.0002944
      7.4940000      0.0002902
      7.4950000      0.0002888
      7.4960000      0.0002881
      7.4970000      0.0002903
      7.4980000      0.0002885
      7.4990000      0.0002894
      7.5000000      0.0002902
      7.5010000      0.0002885
      7.5020000      0.0002898
      7.5030000      0.0002956
      7.5040000      0.0002928
      7.5050000      0.0002900
      7.5060000      0.0002871
      7.5070000      0.0002884
      7.5080000      0.0002892
      7.5090000      0.0002898
      7.5100000      0.0002874
      7.5110000      0.0002894
      7.5120000      0.0002888
      7.5130000      0.0002900
      7.5140000      0.0002882
      7.5150000      0.0002877
      7.5160000      0.0002897
      7.5170000      0.0002893
      7.5180000      0.0002948
      7.5190000      0.0002898
      7.5200000      0.0002885
      7.5210000      0.0002849
      7.5220000      0.0002860
      7.5230000      0.0002911
      7.5240000      0.0002922
      7.5250000      0.0002920
      7.5260000      0.0002852
      7.5270000      0.0002915
      7.5280000      0.0002873
      7.5290000      0.0002860
      7.5300000      0.0002823
      7.5310000      0.0002872
      7.5320000      0.0002899
      7.5330000      0.0002870
      7.5340000      0.0002875
      7.5350000      0.0002888
      7.5360000      0.0002903
      7.5370000      0.0002902
      7.5380000      0.0002878
      7.5390000      0.0002891
      7.5400000      0.0002865
      7.5410000      0.0002884
      7.5420000      0.0002887
      7.5430000      0.0002906
      7.5440000      0.0002906
      7.5450000      0.0002895
      7.5460000      0.0002890
      7.5470000      0.0002900
      7.5480000      0.0002898
      7.5490000      0.0002927
      7.5500000      0.0002939
      7.5510000      0.0002906
      7.5520000      0.0002906
      7.5530000      0.0002877
      7.5540000      0.0002920
      7.5550000      0.0002920
      7.5560000      0.0002895
      7.5570000      0.0002884
      7.5580000      0.0002870
      7.5590000      0.0002876
      7.5600000      0.0002846
      7.5610000      0.0002840
      7.5620000      0.0002846
      7.5630000      0.0002849
      7.5640000      0.0002880
      7.5650000      0.0002892
      7.5660000      0.0002886
      7.5670000      0.0002904
      7.5680000      0.0002906
      7.5690000      0.0002852
      7.5700000      0.0002901
      7.5710000      0.0002869
      7.5720000      0.0002891
      7.5730000      0.0002936
      7.5740000      0.0002915
      7.5750000      0.0002915
      7.5760000      0.0002874
      7.5770000      0.0002880
      7.5780000      0.0002891
      7.5790000      0.0002873
      7.5800000      0.0002921
      7.5810000      0.0002949
      7.5820000      0.0002938
      7.5830000      0.0002946
      7.5840000      0.0002871
      7.5850000      0.0002904
      7.5860000      0.0002894
      7.5870000      0.0002902
      7.5880000      0.0002879
      7.5890000      0.0002945
      7.5900000      0.0002946
      7.5910000      0.0002926
      7.5920000      0.0002953
      7.5930000      0.0002967
      7.5940000      0.0002900
      7.5950000      0.0002867
      7.5960000      0.0002909
      7.5970000      0.0002917
      7.5980000      0.0002897
      7.5990000      0.0002889
      7.6000000      0.0002877
      7.6010000      0.0002899
      7.6020000      0.0002886
      7.6030000      0.0002845
      7.6040000      0.0002859
      7.6050000      0.0002860
      7.6060000      0.0002892
      7.6070000      0.0002884
      7.6080000      0.0002888
      7.6090000      0.0002883
      7.6100000      0.0002856
      7.6110000      0.0002845
      7.6120000      0.0002906
      7.6130000      0.0002872
      7.6140000      0.0002909
      7.6150000      0.0002945
      7.6160000      0.0002910
      7.6170000      0.0002907
      7.6180000      0.0002916
      7.6190000      0.0002956
      7.6200000      0.0002952
      7.6210000      0.0002922
      7.6220000      0.0002914
      7.6230000      0.0002899
      7.6240000      0.0002933
      7.6250000      0.0002906
      7.6260000      0.0002856
      7.6270000      0.0002823
      7.6280000      0.0002849
      7.6290000      0.0002864
      7.6300000      0.0002846
      7.6310000      0.0002890
      7.6320000      0.0002908
      7.6330000      0.0002856
      7.6340000      0.0002847
      7.6350000      0.0002864
      7.6360000      0.0002878
      7.6370000      0.0002892
      7.6380000      0.0002870
      7.6390000      0.0002936
      7.6400000      0.0002899
      7.6410000      0.0002876
      7.6420000      0.0002868
      7.6430000      0.0002888
      7.6440000      0.0002896
      7.6450000      0.0002891
      7.6460000      0.0002888
      7.6470000      0.0002895
      7.6480000      0.0002881
      7.6490000      0.0002918
      7.6500000      0.0002944
      7.6510000      0.0002908
      7.6520000      0.0002899
      7.6530000      0.0002888
      7.6540000      0.0002890
      7.6550000      0.0002899
      7.6560000      0.0002936
      7.6570000      0.0002918
      7.6580000      0.0002842
      7.6590000      0.0002832
      7.6600000      0.0002826
      7.6610000      0.0002859
      7.6620000      0.0002884
      7.6630000      0.0002857
      7.6640000      0.0002866
      7.6650000      0.0002894
      7.6660000      0.0002858
      7.6670000      0.0002888
      7.6680000      0.0002882
      7.6690000      0.0002877
      7.6700000      0.0002867
      7.6710000      0.0002869
      7.6720000      0.0002884
      7.6730000      0.0002898
      7.6740000      0.0002923
      7.6750000      0.0002875
      7.6760000      0.0002921
      7.6770000      0.0002906
      7.6780000      0.0002884
      7.6790000      0.0002883
      7.6800000      0.0002881
      7.6810000      0.0002873
      7.6820000      0.0002904
      7.6830000      0.0002883
      7.6840000      0.0002899
      7.6850000      0.0002896
      7.6860000      0.0002903
      7.6870000      0.0002891
      7.6880000      0.0002878
      7.6890000      0.0002920
      7.6900000      0.0002901
      7.6910000      0.0002868
      7.6920000      0.0002878
      7.6930000      0.0002877
      7.6940000      0.0002870
      7.6950000      0.0002861
      7.6960000      0.0002902
      7.6970000      0.0002909
      7.6980000      0.0002943
      7.6990000      0.0002920
      7.7000000      0.0002917
      7.7010000      0.0002902
      7.7020000      0.0002871
      7.7030000      0.0002862
      7.7040000      0.0002880
      7.7050000      0.0002848
      7.7060000      0.0002900
      7.7070000      0.0002905
      7.7080000      0.0002909
      7.7090000      0.0002898
      7.7100000      0.0002870
      7.7110000      0.0002854
      7.7120000      0.0002850
      7.7130000      0.0002840
      7.7140000      0.0002881
      7.7150000      0.0002864
      7.7160000      0.0002892
      7.7170000      0.0002879
      7.7180000      0.0002905
      7.7190000      0.0002908
      7.7200000      0.0002924
      7.7210000      0.0002910
      7.7220000      0.0002895
      7.7230000      0.0002917
      7.7240000      0.0002917
      7.7250000      0.0002902
      7.7260000      0.0002907
      7.7270000      0.0002863
      7.7280000      0.0002900
      7.7290000      0.0002920
      7.7300000      0.0002908
      7.7310000      0.0002892
      7.7320000      0.0002892
      7.7330000      0.0002930
      7.7340000      0.0002893
      7.7350000      0.0002868
      7.7360000      0.0002878
      7.7370000      0.0002895
      7.7380000      0.0002896
      7.7390000      0.0002896
      7.7400000      0.0002915
      7.7410000      0.0002884
      7.7420000      0.0002861
      7.7430000      0.0002872
      7.7440000      0.0002897
      7.7450000      0.0002913
      7.7460000      0.0002945
      7.7470000      0.0002889
      7.7480000      0.0002873
      7.7490000      0.0002830
      7.7500000      0.0002858
      7.7510000      0.0002891
      7.7520000      0.0002855
      7.7530000      0.0002898
      7.7540000      0.0002872
      7.7550000      0.0002878
      7.7560000      0.0002890
      7.7570000      0.0002882
      7.7580000      0.0002947
      7.7590000      0.0002924
      7.7600000      0.0002926
      7.7610000      0.0002875
      7.7620000      0.0002863
      7.7630000      0.0002873
      7.7640000      0.0002882
      7.7650000      0.0002900
      7.7660000      0.0002874
      7.7670000      0.0002870
      7.7680000      0.0002856
      7.7690000      0.0002883
      7.7700000      0.0002886
      7.7710000      0.0002899
      7.7720000      0.0002916
      7.7730000      0.0002876
      7.7740000      0.0002878
      7.7750000      0.0002863
      7.7760000      0.0002939
      7.7770000      0.0002936
      7.7780000      0.0002932
      7.7790000      0.0002924
      7.7800000      0.0002923
      7.7810000      0.0002879
      7.7820000      0.0002865
      7.7830000      0.0002907
      7.7840000      0.0002892
      7.7850000      0.0002936
      7.7860000      0.0002903
      7.7870000      0.0002862
      7.7880000      0.0002893
      7.7890000      0.0002874
      7.7900000      0.0002839
      7.7910000      0.0002877
      7.7920000      0.0002905
      7.7930000      0.0002911
      7.7940000      0.0002909
      7.7950000      0.0002921
      7.7960000      0.0002899
      7.7970000      0.0002914
      7.7980000      0.0002904
      7.7990000      0.0002925
      7.8000000      0.0002932
      7.8010000      0.0002861
      7.8020000      0.0002836
      7.8030000      0.0002895
      7.8040000      0.0002932
      7.8050000      0.0002894
      7.8060000      0.0002929
      7.8070000      0.0002864
      7.8080000      0.0002892
      7.8090000      0.0002927
      7.8100000      0.0002906
      7.8110000      0.0002903
      7.8120000      0.0002924
      7.8130000      0.0002873
      7.8140000      0.0002836
      7.8150000      0.0002858
      7.8160000      0.0002893
      7.8170000      0.0002885
      7.8180000      0.0002892
      7.8190000      0.0002888
      7.8200000      0.0002871
      7.8210000      0.0002932
      7.8220000      0.0002885
      7.8230000      0.0002900
      7.8240000      0.0002902
      7.8250000      0.0002885
      7.8260000      0.0002912
      7.8270000      0.0002885
      7.8280000      0.0002913
      7.8290000      0.0002924
      7.8300000      0.0002915
      7.8310000      0.0002930
      7.8320000      0.0002897
      7.8330000      0.0002907
      7.8340000      0.0002906
      7.8350000      0.0002924
      7.8360000      0.0002892
      7.8370000      0.0002931
      7.8380000      0.0002906
      7.8390000      0.0002917
      7.8400000      0.0002889
      7.8410000      0.0002877
      7.8420000      0.0002892
      7.8430000      0.0002899
      7.8440000      0.0002887
      7.8450000      0.0002894
      7.8460000      0.0002899
      7.8470000      0.0002925
      7.8480000      0.0002903
      7.8490000      0.0002920
      7.8500000      0.0002884
      7.8510000      0.0002862
      7.8520000      0.0002894
      7.8530000      0.0002875
      7.8540000      0.0002899
      7.8550000      0.0002913
      7.8560000      0.0002937
      7.8570000      0.0002927
      7.8580000      0.0002904
      7.8590000      0.0002905
      7.8600000      0.0002875
      7.8610000      0.0002877
      7.8620000      0.0002897
      7.8630000      0.0002861
      7.8640000      0.0002911
      7.8650000      0.0002855
      7.8660000      0.0002868
      7.8670000      0.0002898
      7.8680000      0.0002889
      7.8690000      0.0002948
      7.8700000      0.0002920
      7.8710000      0.0002897
      7.8720000      0.0002869
      7.8730000      0.0002878
      7.8740000      0.0002872
      7.8750000      0.0002898
      7.8760000      0.0002896
      7.8770000      0.0002867
      7.8780000      0.0002936
      7.8790000      0.0002888
      7.8800000      0.0002877
      7.8810000      0.0002888
      7.8820000      0.0002860
      7.8830000      0.0002888
      7.8840000      0.0002877
      7.8850000      0.0002888
      7.8860000      0.0002895
      7.8870000      0.0002897
      7.8880000      0.0002919
      7.8890000      0.0002898
      7.8900000      0.0002891
      7.8910000      0.0002902
      7.8920000      0.0002900
      7.8930000      0.0002905
      7.8940000      0.0002890
      7.8950000      0.0002882
      7.8960000      0.0002887
      7.8970000      0.0002885
      7.8980000      0.0002838
      7.8990000      0.0002850
      7.9000000      0.0002863
      7.9010000      0.0002901
      7.9020000      0.0002858
      7.9030000      0.0002868
      7.9040000      0.0002933
      7.9050000      0.0002893
      7.9060000      0.0002825
      7.9070000      0.0002856
      7.9080000      0.0002897
      7.9090000      0.0002896
      7.9100000      0.0002901
      7.9110000      0.0002873
      7.9120000      0.0002849
      7.9130000      0.0002879
      7.9140000      0.0002891
      7.9150000      0.0002913
      7.9160000      0.0002905
      7.9170000      0.0002899
      7.9180000      0.0002944
      7.9190000      0.0002928
      7.9200000      0.0002923
      7.9210000      0.0002940
      7.9220000      0.0002896
      7.9230000      0.0002936
      7.9240000      0.0002911
      7.9250000      0.0002927
      7.9260000      0.0002895
      7.9270000      0.0002892
      7.9280000      0.0002883
      7.9290000      0.0002910
      7.9300000      0.0002898
      7.9310000      0.0002943
      7.9320000      0.0002924
      7.9330000      0.0002921
      7.9340000      0.0002894
      7.9350000      0.0002909
      7.9360000      0.0002898
      7.9370000      0.0002918
      7.9380000      0.0002856
      7.9390000      0.0002867
      7.9400000      0.0002917
      7.9410000      0.0002884
      7.9420000      0.0002910
      7.9430000      0.0002951
      7.9440000      0.0002951
      7.9450000      0.0002889
      7.9460000      0.0002914
      7.9470000      0.0002916
      7.9480000      0.0002877
      7.9490000      0.0002929
      7.9500000      0.0002908
      7.9510000      0.0002875
      7.9520000      0.0002866
      7.9530000      0.0002866
      7.9540000      0.0002867
      7.9550000      0.0002870
      7.9560000      0.0002859
      7.9570000      0.0002866
      7.9580000      0.0002904
      7.9590000      0.0002880
      7.9600000      0.0002897
      7.9610000      0.0002929
      7.9620000      0.0002916
      7.9630000      0.0002950
      7.9640000      0.0002903
      7.9650000      0.0002871
      7.9660000      0.0002890
      7.9670000      0.0002883
      7.9680000      0.0002891
      7.9690000      0.0002912
      7.9700000      0.0002920
      7.9710000      0.0002909
      7.9720000      0.0002871
      7.9730000      0.0002835
      7.9740000      0.0002851
      7.9750000      0.0002869
      7.9760000      0.0002866
      7.9770000      0.0002895
      7.9780000      0.0002899
      7.9790000      0.0002883
      7.9800000      0.0002885
      7.9810000      0.0002920
      7.9820000      0.0002876
      7.9830000      0.0002908
      7.9840000      0.0002909
      7.9850000      0.0002893
      7.9860000      0.0002879
      7.9870000      0.0002931
      7.9880000      0.0002906
      7.9890000      0.0002909
      7.9900000      0.0002882
      7.9910000      0.0002855
      7.9920000      0.0002887
      7.9930000      0.0002833
      7.9940000      0.0002864
      7.9950000      0.0002894
      7.9960000      0.0002919
      7.9970000      0.0002920
      7.9980000      0.0002889
      7.9990000      0.0002850
      8.0000000      0.0002874
      8.0010000      0.0002904
      8.0020000      0.0002923
      8.0030000      0.0002878
      8.0040000      0.0002915
      8.0050000      0.0002934
      8.0060000      0.0002933
      8.0070000      0.0002914
      8.0080000      0.0002905
      8.0090000      0.0002899
      8.0100000      0.0002916
      8.0110000      0.0002896
      8.0120000      0.0002870
      8.0130000      0.0002910
      8.0140000      0.0002902
      8.0150000      0.0002900
      8.0160000      0.0002917
      8.0170000      0.0002927
      8.0180000      0.0002884
      8.0190000      0.0002887
      8.0200000      0.0002897
      8.0210000      0.0002871
      8.0220000      0.0002851
      8.0230000      0.0002834
      8.0240000      0.0002909
      8.0250000      0.0002873
      8.0260000      0.0002819
      8.0270000      0.0002848
      8.0280000      0.0002878
      8.0290000      0.0002855
      8.0300000      0.0002888
      8.0310000      0.0002863
      8.0320000      0.0002863
      8.0330000      0.0002882
      8.0340000      0.0002883
      8.0350000      0.0002909
      8.0360000      0.0002878
      8.0370000      0.0002901
      8.0380000      0.0002874
      8.0390000      0.0002902
      8.0400000      0.0002913
      8.0410000      0.0002866
      8.0420000      0.0002887
      8.0430000      0.0002902
      8.0440000      0.0002875
      8.0450000      0.0002897
      8.0460000      0.0002913
      8.0470000      0.0002905
      8.0480000      0.0002916
      8.0490000      0.0002926
      8.0500000      0.0002907
      8.0510000      0.0002891
      8.0520000      0.0002916
      8.0530000      0.0002895
      8.0540000      0.0002904
      8.0550000      0.0002942
      8.0560000      0.0002912
      8.0570000      0.0002870
      8.0580000      0.0002860
      8.0590000      0.0002846
      8.0600000      0.0002923
      8.0610000      0.0002942
      8.0620000      0.0002924
      8.0630000      0.0002852
      8.0640000      0.0002903
      8.0650000      0.0002891
      8.0660000      0.0002920
      8.0670000      0.0002917
      8.0680000      0.0002916
      8.0690000      0.0002881
      8.0700000      0.0002854
      8.0710000      0.0002877
      8.0720000      0.0002896
      8.0730000      0.0002895
      8.0740000      0.0002923
      8.0750000      0.0002893
      8.0760000      0.0002904
      8.0770000      0.0002931
      8.0780000      0.0002897
      8.0790000      0.0002858
      8.0800000      0.0002877
      8.0810000      0.0002895
      8.0820000      0.0002892
      8.0830000      0.0002880
      8.0840000      0.0002873
      8.0850000      0.0002896
      8.0860000      0.0002886
      8.0870000      0.0002897
      8.0880000      0.0002922
      8.0890000      0.0002889
      8.0900000      0.0002888
      8.0910000      0.0002858
      8.0920000      0.0002879
      8.0930000      0.0002886
      8.0940000      0.0002940
      8.0950000      0.0002893
      8.0960000      0.0002873
      8.0970000      0.0002885
      8.0980000      0.0002882
      8.0990000      0.0002931
      8.1000000      0.0002917
      8.1010000      0.0002920
      8.1020000      0.0002924
      8.1030000      0.0002929
      8.1040000      0.0002935
      8.1050000      0.0002917
      8.1060000      0.0002930
      8.1070000      0.0002912
      8.1080000      0.0002900
      8.1090000      0.0002869
      8.1100000      0.0002896
      8.1110000      0.0002927
      8.1120000      0.0002902
      8.1130000      0.0002944
      8.1140000      0.0002943
      8.1150000      0.0002909
      8.1160000      0.0002933
      8.1170000      0.0002915
      8.1180000      0.0002919
      8.1190000      0.0002859
      8.1200000      0.0002879
      8.1210000      0.0002901
      8.1220000      0.0002889
      8.1230000      0.0002914
      8.1240000      0.0002933
      8.1250000      0.0002897
      8.1260000      0.0002861
      8.1270000      0.0002884
      8.1280000      0.0002900
      8.1290000      0.0002924
      8.1300000      0.0002901
      8.1310000      0.0002928
      8.1320000      0.0002874
      8.1330000      0.0002892
      8.1340000      0.0002920
      8.1350000      0.0002920
      8.1360000      0.0002887
      8.1370000      0.0002885
      8.1380000      0.0002907
      8.1390000      0.0002906
      8.1400000      0.0002900
      8.1410000      0.0002876
      8.1420000      0.0002879
      8.1430000      0.0002879
      8.1440000      0.0002905
      8.1450000      0.0002886
      8.1460000      0.0002919
      8.1470000      0.0002904
      8.1480000      0.0002909
      8.1490000      0.0002894
      8.1500000      0.0002907
      8.1510000      0.0002883
      8.1520000      0.0002885
      8.1530000      0.0002888
      8.1540000      0.0002867
      8.1550000      0.0002871
      8.1560000      0.0002943
      8.1570000      0.0002874
      8.1580000      0.0002893
      8.1590000      0.0002906
      8.1600000      0.0002884
      8.1610000      0.0002888
      8.1620000      0.0002892
      8.1630000      0.0002883
      8.1640000      0.0002864
      8.1650000      0.0002837
      8.1660000      0.0002891
      8.1670000      0.0002904
      8.1680000      0.0002909
      8.1690000      0.0002859
      8.1700000      0.0002849
      8.1710000      0.0002883
      8.1720000      0.0002873
      8.1730000      0.0002896
      8.1740000      0.0002878
      8.1750000      0.0002925
      8.1760000      0.0002916
      8.1770000      0.0002924
      8.1780000      0.0002897
      8.1790000      0.0002860
      8.1800000      0.0002874
      8.1810000      0.0002914
      8.1820000      0.0002927
      8.1830000      0.0002887
      8.1840000      0.0002891
      8.1850000      0.0002877
      8.1860000      0.0002912
      8.1870000      0.0002913
      8.1880000      0.0002896
      8.1890000      0.0002910
      8.1900000      0.0002903
      8.1910000      0.0002882
      8.1920000      0.0002872
      8.1930000      0.0002888
      8.1940000      0.0002887
      8.1950000      0.0002867
      8.1960000      0.0002933
      8.1970000      0.0002916
      8.1980000      0.0002912
      8.1990000      0.0002888
      8.2000000      0.0002898
      8.2010000      0.0002900
      8.2020000      0.0002893
      8.2030000      0.0002882
      8.2040000      0.0002889
      8.2050000      0.0002892
      8.2060000      0.0002925
      8.2070000      0.0002919
      8.2080000      0.0002918
      8.2090000      0.0002883
      8.2100000      0.0002903
      8.2110000      0.0002908
      8.2120000      0.0002884
      8.2130000      0.0002903
      8.2140000      0.0002907
      8.2150000      0.0002906
      8.2160000      0.0002919
      8.2170000      0.0002909
      8.2180000      0.0002892
      8.2190000      0.0002892
      8.2200000      0.0002940
      8.2210000      0.0002916
      8.2220000      0.0002872
      8.2230000      0.0002903
      8.2240000      0.0002894
      8.2250000      0.0002887
      8.2260000      0.0002863
      8.2270000      0.0002884
      8.2280000      0.0002928
      8.2290000      0.0002934
      8.2300000      0.0002885
      8.2310000      0.0002873
      8.2320000      0.0002900
      8.2330000      0.0002898
      8.2340000      0.0002893
      8.2350000      0.0002907
      8.2360000      0.0002883
      8.2370000      0.0002866
      8.2380000      0.0002890
      8.2390000      0.0002919
      8.2400000      0.0002919
      8.2410000      0.0002969
      8.2420000      0.0002947
      8.2430000      0.0002886
      8.2440000      0.0002899
      8.2450000      0.0002916
      8.2460000      0.0002910
      8.2470000      0.0002926
      8.2480000      0.0002868
      8.2490000      0.0002877
      8.2500000      0.0002920
      8.2510000      0.0002927
      8.2520000      0.0002927
      8.2530000      0.0002920
      8.2540000      0.0002907
      8.2550000      0.0002906
      8.2560000      0.0002882
      8.2570000      0.0002929
      8.2580000      0.0002924
      8.2590000      0.0002949
      8.2600000      0.0002957
      8.2610000      0.0002967
      8.2620000      0.0002953
      8.2630000      0.0002927
      8.2640000      0.0002910
      8.2650000      0.0002902
      8.2660000      0.0002925
      8.2670000      0.0002919
      8.2680000      0.0002919
      8.2690000      0.0002903
      8.2700000      0.0002854
      8.2710000      0.0002908
      8.2720000      0.0002900
      8.2730000      0.0002909
      8.2740000      0.0002915
      8.2750000      0.0002934
      8.2760000      0.0002911
      8.2770000      0.0002911
      8.2780000      0.0002884
      8.2790000      0.0002864
      8.2800000      0.0002885
      8.2810000      0.0002899
      8.2820000      0.0002915
      8.2830000      0.0002922
      8.2840000      0.0002927
      8.2850000      0.0002928
      8.2860000      0.0002902
      8.2870000      0.0002912
      8.2880000      0.0002913
      8.2890000      0.0002912
      8.2900000      0.0002889
      8.2910000      0.0002922
      8.2920000      0.0002878
      8.2930000      0.0002900
      8.2940000      0.0002936
      8.2950000      0.0002924
      8.2960000      0.0002929
      8.2970000      0.0002931
      8.2980000      0.0002935
      8.2990000      0.0002893
      8.3000000      0.0002868
      8.3010000      0.0002916
      8.3020000      0.0002927
      8.3030000      0.0002878
      8.3040000      0.0002881
      8.3050000      0.0002905
      8.3060000      0.0002902
      8.3070000      0.0002935
      8.3080000      0.0002929
      8.3090000      0.0002918
      8.3100000      0.0002906
      8.3110000      0.0002877
      8.3120000      0.0002895
      8.3130000      0.0002935
      8.3140000      0.0002913
      8.3150000      0.0002909
      8.3160000      0.0002889
      8.3170000      0.0002916
      8.3180000      0.0002916
      8.3190000      0.0002894
      8.3200000      0.0002894
      8.3210000      0.0002943
      8.3220000      0.0002917
      8.3230000      0.0002933
      8.3240000      0.0002925
      8.3250000      0.0002920
      8.3260000      0.0002903
      8.3270000      0.0002888
      8.3280000      0.0002859
      8.3290000      0.0002917
      8.3300000      0.0002889
      8.3310000      0.0002877
      8.3320000      0.0002917
      8.3330000      0.0002904
      8.3340000      0.0002852
      8.3350000      0.0002864
      8.3360000      0.0002914
      8.3370000      0.0002862
      8.3380000      0.0002898
      8.3390000      0.0002913
      8.3400000      0.0002936
      8.3410000      0.0002926
      8.3420000      0.0002959
      8.3430000      0.0002928
      8.3440000      0.0002882
      8.3450000      0.0002881
      8.3460000      0.0002897
      8.3470000      0.0002895
      8.3480000      0.0002903
      8.3490000      0.0002938
      8.3500000      0.0002908
      8.3510000      0.0002870
      8.3520000      0.0002917
      8.3530000      0.0002894
      8.3540000      0.0002895
      8.3550000      0.0002931
      8.3560000      0.0002904
      8.3570000      0.0002886
      8.3580000      0.0002882
      8.3590000      0.0002869
      8.3600000      0.0002870
      8.3610000      0.0002925
      8.3620000      0.0002885
      8.3630000      0.0002908
      8.3640000      0.0002901
      8.3650000      0.0002899
      8.3660000      0.0002896
      8.3670000      0.0002860
      8.3680000      0.0002934
      8.3690000      0.0002937
      8.3700000      0.0002914
      8.3710000      0.0002930
      8.3720000      0.0002879
      8.3730000      0.0002891
      8.3740000      0.0002937
      8.3750000      0.0002940
      8.3760000      0.0002910
      8.3770000      0.0002884
      8.3780000      0.0002878
      8.3790000      0.0002860
      8.3800000      0.0002880
      8.3810000      0.0002927
      8.3820000      0.0002896
      8.3830000      0.0002873
      8.3840000      0.0002898
      8.3850000      0.0002902
      8.3860000      0.0002875
      8.3870000      0.0002912
      8.3880000      0.0002912
      8.3890000      0.0002847
      8.3900000      0.0002873
      8.3910000      0.0002927
      8.3920000      0.0002900
      8.3930000      0.0002896
      8.3940000      0.0002878
      8.3950000      0.0002901
      8.3960000      0.0002917
      8.3970000      0.0002894
      8.3980000      0.0002886
      8.3990000      0.0002909
      8.4000000      0.0002936
      8.4010000      0.0002894
      8.4020000      0.0002939
      8.4030000      0.0002947
      8.4040000      0.0002899
      8.4050000      0.0002916
      8.4060000      0.0002919
      8.4070000      0.0002922
      8.4080000      0.0002910
      8.4090000      0.0002894
      8.4100000      0.0002891
      8.4110000      0.0002882
      8.4120000      0.0002912
      8.4130000      0.0002909
      8.4140000      0.0002906
      8.4150000      0.0002919
      8.4160000      0.0002942
      8.4170000      0.0002887
      8.4180000      0.0002861
      8.4190000      0.0002925
      8.4200000      0.0002910
      8.4210000      0.0002898
      8.4220000      0.0002903
      8.4230000      0.0002871
      8.4240000      0.0002879
      8.4250000      0.0002905
      8.4260000      0.0002910
      8.4270000      0.0002841
      8.4280000      0.0002858
      8.4290000      0.0002901
      8.4300000      0.0002903
      8.4310000      0.0002908
      8.4320000      0.0002887
      8.4330000      0.0002874
      8.4340000      0.0002904
      8.4350000      0.0002885
      8.4360000      0.0002921
      8.4370000      0.0002914
      8.4380000      0.0002916
      8.4390000      0.0002910
      8.4400000      0.0002894
      8.4410000      0.0002914
      8.4420000      0.0002920
      8.4430000      0.0002877
      8.4440000      0.0002889
      8.4450000      0.0002908
      8.4460000      0.0002912
      8.4470000      0.0002912
      8.4480000      0.0002873
      8.4490000      0.0002915
      8.4500000      0.0002934
      8.4510000      0.0002903
      8.4520000      0.0002897
      8.4530000      0.0002942
      8.4540000      0.0002913
      8.4550000      0.0002888
      8.4560000      0.0002901
      8.4570000      0.0002889
      8.4580000      0.0002908
      8.4590000      0.0002944
      8.4600000      0.0002911
      8.4610000      0.0002883
      8.4620000      0.0002891
      8.4630000      0.0002900
      8.4640000      0.0002901
      8.4650000      0.0002885
      8.4660000      0.0002903
      8.4670000      0.0002902
      8.4680000      0.0002898
      8.4690000      0.0002907
      8.4700000      0.0002914
      8.4710000      0.0002880
      8.4720000      0.0002895
      8.4730000      0.0002926
      8.4740000      0.0002913
      8.4750000      0.0002887
      8.4760000      0.0002924
      8.4770000      0.0002942
      8.4780000      0.0002919
      8.4790000      0.0002928
      8.4800000      0.0002908
      8.4810000      0.0002915
      8.4820000      0.0002915
      8.4830000      0.0002946
      8.4840000      0.0002898
      8.4850000      0.0002892
      8.4860000      0.0002929
      8.4870000      0.0002947
      8.4880000      0.0002947
      8.4890000      0.0002953
      8.4900000      0.0002899
      8.4910000      0.0002896
      8.4920000      0.0002918
      8.4930000      0.0002875
      8.4940000      0.0002882
      8.4950000      0.0002909
      8.4960000      0.0002910
      8.4970000      0.0002912
      8.4980000      0.0002880
      8.4990000      0.0002944
      8.5000000      0.0002952
      8.5010000      0.0002936
      8.5020000      0.0002888
      8.5030000      0.0002919
      8.5040000      0.0002888
      8.5050000      0.0002899
      8.5060000      0.0002942
      8.5070000      0.0002929
      8.5080000      0.0002880
      8.5090000      0.0002920
      8.5100000      0.0002882
      8.5110000      0.0002891
      8.5120000      0.0002856
      8.5130000      0.0002856
      8.5140000      0.0002906
      8.5150000      0.0002866
      8.5160000      0.0002876
      8.5170000      0.0002908
      8.5180000      0.0002893
      8.5190000      0.0002893
      8.5200000      0.0002916
      8.5210000      0.0002895
      8.5220000      0.0002932
      8.5230000      0.0002925
      8.5240000      0.0002900
      8.5250000      0.0002922
      8.5260000      0.0002913
      8.5270000      0.0002918
      8.5280000      0.0002903
      8.5290000      0.0002897
      8.5300000      0.0002869
      8.5310000      0.0002897
      8.5320000      0.0002913
      8.5330000      0.0002918
      8.5340000      0.0002868
      8.5350000      0.0002956
      8.5360000      0.0002912
      8.5370000      0.0002863
      8.5380000      0.0002936
      8.5390000      0.0002985
      8.5400000      0.0002968
      8.5410000      0.0002916
      8.5420000      0.0002919
      8.5430000      0.0002895
      8.5440000      0.0002855
      8.5450000      0.0002836
      8.5460000      0.0002887
      8.5470000      0.0002901
      8.5480000      0.0002915
      8.5490000      0.0002937
      8.5500000      0.0002899
      8.5510000      0.0002911
      8.5520000      0.0002889
      8.5530000      0.0002933
      8.5540000      0.0002903
      8.5550000      0.0002897
      8.5560000      0.0002911
      8.5570000      0.0002937
      8.5580000      0.0002904
      8.5590000      0.0002892
      8.5600000      0.0002902
      8.5610000      0.0002890
      8.5620000      0.0002905
      8.5630000      0.0002883
      8.5640000      0.0002916
      8.5650000      0.0002949
      8.5660000      0.0002956
      8.5670000      0.0002937
      8.5680000      0.0002925
      8.5690000      0.0002903
      8.5700000      0.0002911
      8.5710000      0.0002874
      8.5720000      0.0002918
      8.5730000      0.0002907
      8.5740000      0.0002948
      8.5750000      0.0002848
      8.5760000      0.0002885
      8.5770000      0.0002879
      8.5780000      0.0002870
      8.5790000      0.0002855
      8.5800000      0.0002867
      8.5810000      0.0002891
      8.5820000      0.0002880
      8.5830000      0.0002908
      8.5840000      0.0002911
      8.5850000      0.0002961
      8.5860000      0.0002917
      8.5870000      0.0002908
      8.5880000      0.0002899
      8.5890000      0.0002925
      8.5900000      0.0002926
      8.5910000      0.0002870
      8.5920000      0.0002869
      8.5930000      0.0002879
      8.5940000      0.0002879
      8.5950000      0.0002929
      8.5960000      0.0002881
      8.5970000      0.0002908
      8.5980000      0.0002925
      8.5990000      0.0002877
      8.6000000      0.0002935
      8.6010000      0.0002913
      8.6020000      0.0002910
      8.6030000      0.0002919
      8.6040000      0.0002921
      8.6050000      0.0002902
      8.6060000      0.0002921
      8.6070000      0.0002938
      8.6080000      0.0002942
      8.6090000      0.0002894
      8.6100000      0.0002897
      8.6110000      0.0002916
      8.6120000      0.0002924
      8.6130000      0.0002890
      8.6140000      0.0002849
      8.6150000      0.0002855
      8.6160000      0.0002909
      8.6170000      0.0002892
      8.6180000      0.0002882
      8.6190000      0.0002890
      8.6200000      0.0002907
      8.6210000      0.0002935
      8.6220000      0.0002932
      8.6230000      0.0002915
      8.6240000      0.0002915
      8.6250000      0.0002873
      8.6260000      0.0002881
      8.6270000      0.0002899
      8.6280000      0.0002927
      8.6290000      0.0002939
      8.6300000      0.0002945
      8.6310000      0.0002864
      8.6320000      0.0002910
      8.6330000      0.0002908
      8.6340000      0.0002942
      8.6350000      0.0002923
      8.6360000      0.0002943
      8.6370000      0.0002933
      8.6380000      0.0002929
      8.6390000      0.0002925
      8.6400000      0.0002903
      8.6410000      0.0002884
      8.6420000      0.0002887
      8.6430000      0.0002916
      8.6440000      0.0002910
      8.6450000      0.0002881
      8.6460000      0.0002935
      8.6470000      0.0002919
      8.6480000      0.0002953
      8.6490000      0.0002906
      8.6500000      0.0002901
      8.6510000      0.0002919
      8.6520000      0.0002924
      8.6530000      0.0002912
      8.6540000      0.0002909
      8.6550000      0.0002863
      8.6560000      0.0002883
      8.6570000      0.0002924
      8.6580000      0.0002905
      8.6590000      0.0002887
      8.6600000      0.0002934
      8.6610000      0.0002914
      8.6620000      0.0002956
      8.6630000      0.0002901
      8.6640000      0.0002873
      8.6650000      0.0002925
      8.6660000      0.0002929
      8.6670000      0.0002979
      8.6680000      0.0002931
      8.6690000      0.0002935
      8.6700000      0.0002900
      8.6710000      0.0002899
      8.6720000      0.0002854
      8.6730000      0.0002903
      8.6740000      0.0002910
      8.6750000      0.0002893
      8.6760000      0.0002892
      8.6770000      0.0002923
      8.6780000      0.0002913
      8.6790000      0.0002917
      8.6800000      0.0002878
      8.6810000      0.0002838
      8.6820000      0.0002860
      8.6830000      0.0002885
      8.6840000      0.0002921
      8.6850000      0.0002888
      8.6860000      0.0002871
      8.6870000      0.0002888
      8.6880000      0.0002904
      8.6890000      0.0002921
      8.6900000      0.0002880
      8.6910000      0.0002895
      8.6920000      0.0002887
      8.6930000      0.0002895
      8.6940000      0.0002876
      8.6950000      0.0002876
      8.6960000      0.0002892
      8.6970000      0.0002894
      8.6980000      0.0002886
      8.6990000      0.0002855
      8.7000000      0.0002880
      8.7010000      0.0002888
      8.7020000      0.0002907
      8.7030000      0.0002894
      8.7040000      0.0002901
      8.7050000      0.0002899
      8.7060000      0.0002905
      8.7070000      0.0002903
      8.7080000      0.0002936
      8.7090000      0.0002939
      8.7100000      0.0002929
      8.7110000      0.0002946
      8.7120000      0.0002931
      8.7130000      0.0002878
      8.7140000      0.0002889
      8.7150000      0.0002912
      8.7160000      0.0002876
      8.7170000      0.0002875
      8.7180000      0.0002899
      8.7190000      0.0002906
      8.7200000      0.0002871
      8.7210000      0.0002870
      8.7220000      0.0002896
      8.7230000      0.0002919
      8.7240000      0.0002949
      8.7250000      0.0002913
      8.7260000      0.0002921
      8.7270000      0.0002877
      8.7280000      0.0002861
      8.7290000      0.0002887
      8.7300000      0.0002882
      8.7310000      0.0002897
      8.7320000      0.0002894
      8.7330000      0.0002919
      8.7340000      0.0002919
      8.7350000      0.0002901
      8.7360000      0.0002895
      8.7370000      0.0002889
      8.7380000      0.0002913
      8.7390000      0.0002911
      8.7400000      0.0002921
      8.7410000      0.0002919
      8.7420000      0.0002902
      8.7430000      0.0002921
      8.7440000      0.0002905
      8.7450000      0.0002900
      8.7460000      0.0002923
      8.7470000      0.0002936
      8.7480000      0.0002935
      8.7490000      0.0002940
      8.7500000      0.0002939
      8.7510000      0.0002926
      8.7520000      0.0002912
      8.7530000      0.0002893
      8.7540000      0.0002919
      8.7550000      0.0002931
      8.7560000      0.0002922
      8.7570000      0.0002923
      8.7580000      0.0002905
      8.7590000      0.0002928
      8.7600000      0.0002885
      8.7610000      0.0002918
      8.7620000      0.0002920
      8.7630000      0.0002931
      8.7640000      0.0002912
      8.7650000      0.0002908
      8.7660000      0.0002869
      8.7670000      0.0002884
      8.7680000      0.0002894
      8.7690000      0.0002932
      8.7700000      0.0002909
      8.7710000      0.0002908
      8.7720000      0.0002915
      8.7730000      0.0002897
      8.7740000      0.0002904
      8.7750000      0.0002906
      8.7760000      0.0002929
      8.7770000      0.0002926
      8.7780000      0.0002866
      8.7790000      0.0002894
      8.7800000      0.0002900
      8.7810000      0.0002924
      8.7820000      0.0002903
      8.7830000      0.0002884
      8.7840000      0.0002879
      8.7850000      0.0002905
      8.7860000      0.0002872
      8.7870000      0.0002896
      8.7880000      0.0002859
      8.7890000      0.0002890
      8.7900000      0.0002943
      8.7910000      0.0002935
      8.7920000      0.0002922
      8.7930000      0.0002898
      8.7940000      0.0002887
      8.7950000      0.0002879
      8.7960000      0.0002911
      8.7970000      0.0002877
      8.7980000      0.0002879
      8.7990000      0.0002891
      8.8000000      0.0002894
      8.8010000      0.0002913
      8.8020000      0.0002909
      8.8030000      0.0002925
      8.8040000      0.0002895
      8.8050000      0.0002929
      8.8060000      0.0002931
      8.8070000      0.0002918
      8.8080000      0.0002900
      8.8090000      0.0002867
      8.8100000      0.0002922
      8.8110000      0.0002924
      8.8120000      0.0002905
      8.8130000      0.0002931
      8.8140000      0.0002866
      8.8150000      0.0002878
      8.8160000      0.0002914
      8.8170000      0.0002885
      8.8180000      0.0002889
      8.8190000      0.0002908
      8.8200000      0.0002931
      8.8210000      0.0002907
      8.8220000      0.0002915
      8.8230000      0.0002911
      8.8240000      0.0002923
      8.8250000      0.0002913
      8.8260000      0.0002889
      8.8270000      0.0002908
      8.8280000      0.0002881
      8.8290000      0.0002917
      8.8300000      0.0002923
      8.8310000      0.0002901
      8.8320000      0.0002886
      8.8330000      0.0002885
      8.8340000      0.0002881
      8.8350000      0.0002922
      8.8360000      0.0002927
      8.8370000      0.0002871
      8.8380000      0.0002888
      8.8390000      0.0002913
      8.8400000      0.0002953
      8.8410000      0.0002904
      8.8420000      0.0002930
      8.8430000      0.0002899
      8.8440000      0.0002946
      8.8450000      0.0002927
      8.8460000      0.0002938
      8.8470000      0.0002923
      8.8480000      0.0002912
      8.8490000      0.0002880
      8.8500000      0.0002932
      8.8510000      0.0002915
      8.8520000      0.0002916
      8.8530000      0.0002923
      8.8540000      0.0002895
      8.8550000      0.0002924
      8.8560000      0.0002890
      8.8570000      0.0002874
      8.8580000      0.0002913
      8.8590000      0.0002874
      8.8600000      0.0002872
      8.8610000      0.0002895
      8.8620000      0.0002907
      8.8630000      0.0002906
      8.8640000      0.0002919
      8.8650000      0.0002902
      8.8660000      0.0002904
      8.8670000      0.0002958
      8.8680000      0.0002959
      8.8690000      0.0002911
      8.8700000      0.0002939
      8.8710000      0.0002906
      8.8720000      0.0002912
      8.8730000      0.0002964
      8.8740000      0.0002973
      8.8750000      0.0002945
      8.8760000      0.0002905
      8.8770000      0.0002943
      8.8780000      0.0002959
      8.8790000      0.0002922
      8.8800000      0.0002923
      8.8810000      0.0002896
      8.8820000      0.0002884
      8.8830000      0.0002876
      8.8840000      0.0002877
      8.8850000      0.0002910
      8.8860000      0.0002900
      8.8870000      0.0002882
      8.8880000      0.0002918
      8.8890000      0.0002913
      8.8900000      0.0002907
      8.8910000      0.0002923
      8.8920000      0.0002959
      8.8930000      0.0002898
      8.8940000      0.0002904
      8.8950000      0.0002911
      8.8960000      0.0002925
      8.8970000      0.0002913
      8.8980000      0.0002924
      8.8990000      0.0002910
      8.9000000      0.0002892
      8.9010000      0.0002889
      8.9020000      0.0002865
      8.9030000      0.0002904
      8.9040000      0.0002910
      8.9050000      0.0002926
      8.9060000      0.0002938
      8.9070000      0.0002947
      8.9080000      0.0002940
      8.9090000      0.0002921
      8.9100000      0.0002902
      8.9110000      0.0002879
      8.9120000      0.0002894
      8.9130000      0.0002947
      8.9140000      0.0002925
      8.9150000      0.0002904
      8.9160000      0.0002899
      8.9170000      0.0002870
      8.9180000      0.0002909
      8.9190000      0.0002926
      8.9200000      0.0002915
      8.9210000      0.0002890
      8.9220000      0.0002853
      8.9230000      0.0002878
      8.9240000      0.0002915
      8.9250000      0.0002892
      8.9260000      0.0002900
      8.9270000      0.0002901
      8.9280000      0.0002887
      8.9290000      0.0002898
      8.9300000      0.0002918
      8.9310000      0.0002949
      8.9320000      0.0002897
      8.9330000      0.0002887
      8.9340000      0.0002893
      8.9350000      0.0002897
      8.9360000      0.0002886
      8.9370000      0.0002889
      8.9380000      0.0002922
      8.9390000      0.0002925
      8.9400000      0.0002900
      8.9410000      0.0002871
      8.9420000      0.0002864
      8.9430000      0.0002847
      8.9440000      0.0002856
      8.9450000      0.0002914
      8.9460000      0.0002931
      8.9470000      0.0002928
      8.9480000      0.0002936
      8.9490000      0.0002897
      8.9500000      0.0002890
      8.9510000      0.0002950
      8.9520000      0.0002892
      8.9530000      0.0002912
      8.9540000      0.0002890
      8.9550000      0.0002850
      8.9560000      0.0002933
      8.9570000      0.0002922
      8.9580000      0.0002898
      8.9590000      0.0002914
      8.9600000      0.0002936
      8.9610000      0.0002913
      8.9620000      0.0002926
      8.9630000      0.0002953
      8.9640000      0.0002911
      8.9650000      0.0002923
      8.9660000      0.0002932
      8.9670000      0.0002896
      8.9680000      0.0002901
      8.9690000      0.0002891
      8.9700000      0.0002908
      8.9710000      0.0002954
      8.9720000      0.0002929
      8.9730000      0.0002931
      8.9740000      0.0002931
      8.9750000      0.0002930
      8.9760000      0.0002928
      8.9770000      0.0002902
      8.9780000      0.0002917
      8.9790000      0.0002937
      8.9800000      0.0002918
      8.9810000      0.0002937
      8.9820000      0.0002929
      8.9830000      0.0002899
      8.9840000      0.0002895
      8.9850000      0.0002891
      8.9860000      0.0002882
      8.9870000      0.0002920
      8.9880000      0.0002979
      8.9890000      0.0002912
      8.9900000      0.0002891
      8.9910000      0.0002891
      8.9920000      0.0002914
      8.9930000      0.0002919
      8.9940000      0.0002924
      8.9950000      0.0002911
      8.9960000      0.0002874
      8.9970000      0.0002871
      8.9980000      0.0002889
      8.9990000      0.0002906
      9.0000000      0.0002888
      9.0010000      0.0002898
      9.0020000      0.0002906
      9.0030000      0.0002881
      9.0040000      0.0002892
      9.0050000      0.0002929
      9.0060000      0.0002859
      9.0070000      0.0002895
      9.0080000      0.0002907
      9.0090000      0.0002892
      9.0100000      0.0002856
      9.0110000      0.0002898
      9.0120000      0.0002890
      9.0130000      0.0002892
      9.0140000      0.0002870
      9.0150000      0.0002896
      9.0160000      0.0002909
      9.0170000      0.0002900
      9.0180000      0.0002923
      9.0190000      0.0002927
      9.0200000      0.0002899
      9.0210000      0.0002922
      9.0220000      0.0002909
      9.0230000      0.0002915
      9.0240000      0.0002892
      9.0250000      0.0002910
      9.0260000      0.0002939
      9.0270000      0.0002934
      9.0280000      0.0002901
      9.0290000      0.0002925
      9.0300000      0.0002921
      9.0310000      0.0002903
      9.0320000      0.0002876
      9.0330000      0.0002869
      9.0340000      0.0002832
      9.0350000      0.0002842
      9.0360000      0.0002886
      9.0370000      0.0002892
      9.0380000      0.0002873
      9.0390000      0.0002923
      9.0400000      0.0002907
      9.0410000      0.0002913
      9.0420000      0.0002909
      9.0430000      0.0002931
      9.0440000      0.0002917
      9.0450000      0.0002935
      9.0460000      0.0002986
      9.0470000      0.0002903
      9.0480000      0.0002890
      9.0490000      0.0002904
      9.0500000      0.0002897
      9.0510000      0.0002912
      9.0520000      0.0002924
      9.0530000      0.0002867
      9.0540000      0.0002875
      9.0550000      0.0002857
      9.0560000      0.0002888
      9.0570000      0.0002892
      9.0580000      0.0002886
      9.0590000      0.0002893
      9.0600000      0.0002858
      9.0610000      0.0002870
      9.0620000      0.0002897
      9.0630000      0.0002904
      9.0640000      0.0002900
      9.0650000      0.0002929
      9.0660000      0.0002965
      9.0670000      0.0002923
      9.0680000      0.0002940
      9.0690000      0.0002905
      9.0700000      0.0002869
      9.0710000      0.0002901
      9.0720000      0.0002910
      9.0730000      0.0002954
      9.0740000      0.0002926
      9.0750000      0.0002929
      9.0760000      0.0002923
      9.0770000      0.0002913
      9.0780000      0.0002937
      9.0790000      0.0002929
      9.0800000      0.0002894
      9.0810000      0.0002902
      9.0820000      0.0002902
      9.0830000      0.0002904
      9.0840000      0.0002878
      9.0850000      0.0002919
      9.0860000      0.0002916
      9.0870000      0.0002950
      9.0880000      0.0002929
      9.0890000      0.0002938
      9.0900000      0.0002921
      9.0910000      0.0002905
      9.0920000      0.0002921
      9.0930000      0.0002922
      9.0940000      0.0002907
      9.0950000      0.0002925
      9.0960000      0.0002942
      9.0970000      0.0002930
      9.0980000      0.0002929
      9.0990000      0.0002922
      9.1000000      0.0002938
      9.1010000      0.0002908
      9.1020000      0.0002911
      9.1030000      0.0002904
      9.1040000      0.0002924
      9.1050000      0.0002933
      9.1060000      0.0002911
      9.1070000      0.0002941
      9.1080000      0.0002946
      9.1090000      0.0002953
      9.1100000      0.0002910
      9.1110000      0.0002914
      9.1120000      0.0002893
      9.1130000      0.0002907
      9.1140000      0.0002888
      9.1150000      0.0002944
      9.1160000      0.0002904
      9.1170000      0.0002924
      9.1180000      0.0002932
      9.1190000      0.0002900
      9.1200000      0.0002896
      9.1210000      0.0002881
      9.1220000      0.0002875
      9.1230000      0.0002883
      9.1240000      0.0002922
      9.1250000      0.0002889
      9.1260000      0.0002898
      9.1270000      0.0002884
      9.1280000      0.0002907
      9.1290000      0.0002890
      9.1300000      0.0002908
      9.1310000      0.0002954
      9.1320000      0.0002933
      9.1330000      0.0002943
      9.1340000      0.0002943
      9.1350000      0.0002909
      9.1360000      0.0002922
      9.1370000      0.0002939
      9.1380000      0.0002968
      9.1390000      0.0002934
      9.1400000      0.0002900
      9.1410000      0.0002936
      9.1420000      0.0002927
      9.1430000      0.0002901
      9.1440000      0.0002929
      9.1450000      0.0002898
      9.1460000      0.0002899
      9.1470000      0.0002922
      9.1480000      0.0002931
      9.1490000      0.0002938
      9.1500000      0.0002932
      9.1510000      0.0002879
      9.1520000      0.0002916
      9.1530000      0.0002902
      9.1540000      0.0002910
      9.1550000      0.0002902
      9.1560000      0.0002938
      9.1570000      0.0002911
      9.1580000      0.0002895
      9.1590000      0.0002900
      9.1600000      0.0002888
      9.1610000      0.0002942
      9.1620000      0.0002897
      9.1630000      0.0002897
      9.1640000      0.0002908
      9.1650000      0.0002934
      9.1660000      0.0002888
      9.1670000      0.0002865
      9.1680000      0.0002871
      9.1690000      0.0002889
      9.1700000      0.0002912
      9.1710000      0.0002927
      9.1720000      0.0002917
      9.1730000      0.0002941
      9.1740000      0.0002953
      9.1750000      0.0002941
      9.1760000      0.0002935
      9.1770000      0.0002905
      9.1780000      0.0002897
      9.1790000      0.0002903
      9.1800000      0.0002897
      9.1810000      0.0002889
      9.1820000      0.0002857
      9.1830000      0.0002929
      9.1840000      0.0002899
      9.1850000      0.0002917
      9.1860000      0.0002924
      9.1870000      0.0002926
      9.1880000      0.0002898
      9.1890000      0.0002941
      9.1900000      0.0002905
      9.1910000      0.0002909
      9.1920000      0.0002873
      9.1930000      0.0002925
      9.1940000      0.0002892
      9.1950000      0.0002900
      9.1960000      0.0002915
      9.1970000      0.0002886
      9.1980000      0.0002928
      9.1990000      0.0002912
      9.2000000      0.0002998
      9.2010000      0.0002982
      9.2020000      0.0002974
      9.2030000      0.0002934
      9.2040000      0.0002943
      9.2050000      0.0002945
      9.2060000      0.0002921
      9.2070000      0.0002895
      9.2080000      0.0002865
      9.2090000      0.0002854
      9.2100000      0.0002919
      9.2110000      0.0002941
      9.2120000      0.0002866
      9.2130000      0.0002898
      9.2140000      0.0002923
      9.2150000      0.0002914
      9.2160000      0.0002923
      9.2170000      0.0002861
      9.2180000      0.0002889
      9.2190000      0.0002894
      9.2200000      0.0002936
      9.2210000      0.0002942
      9.2220000      0.0002894
      9.2230000      0.0002948
      9.2240000      0.0002946
      9.2250000      0.0002955
      9.2260000      0.0002956
      9.2270000      0.0002916
      9.2280000      0.0002968
      9.2290000      0.0002982
      9.2300000      0.0002948
      9.2310000      0.0002906
      9.2320000      0.0002907
      9.2330000      0.0002934
      9.2340000      0.0002914
      9.2350000      0.0002923
      9.2360000      0.0002932
      9.2370000      0.0002916
      9.2380000      0.0002884
      9.2390000      0.0002879
      9.2400000      0.0002893
      9.2410000      0.0002871
      9.2420000      0.0002851
      9.2430000      0.0002876
      9.2440000      0.0002941
      9.2450000      0.0002920
      9.2460000      0.0002939
      9.2470000      0.0002971
      9.2480000      0.0002941
      9.2490000      0.0002911
      9.2500000      0.0002872
      9.2510000      0.0002915
      9.2520000      0.0002885
      9.2530000      0.0002873
      9.2540000      0.0002882
      9.2550000      0.0002925
      9.2560000      0.0002908
      9.2570000      0.0002870
      9.2580000      0.0002914
      9.2590000      0.0002944
      9.2600000      0.0002924
      9.2610000      0.0002903
      9.2620000      0.0002878
      9.2630000      0.0002919
      9.2640000      0.0002917
      9.2650000      0.0002914
      9.2660000      0.0002885
      9.2670000      0.0002877
      9.2680000      0.0002916
      9.2690000      0.0002912
      9.2700000      0.0002934
      9.2710000      0.0002936
      9.2720000      0.0002915
      9.2730000      0.0002912
      9.2740000      0.0002936
      9.2750000      0.0002875
      9.2760000      0.0002929
      9.2770000      0.0002906
      9.2780000      0.0002901
      9.2790000      0.0002900
      9.2800000      0.0002907
      9.2810000      0.0002923
      9.2820000      0.0002895
      9.2830000      0.0002911
      9.2840000      0.0002885
      9.2850000      0.0002923
      9.2860000      0.0002944
      9.2870000      0.0002942
      9.2880000      0.0002982
      9.2890000      0.0002930
      9.2900000      0.0002911
      9.2910000      0.0002878
      9.2920000      0.0002943
      9.2930000      0.0002932
      9.2940000      0.0002912
      9.2950000      0.0002909
      9.2960000      0.0002864
      9.2970000      0.0002917
      9.2980000      0.0002929
      9.2990000      0.0002920
      9.3000000      0.0002930
      9.3010000      0.0002906
      9.3020000      0.0002884
      9.3030000      0.0002901
      9.3040000      0.0002900
      9.3050000      0.0002965
      9.3060000      0.0002941
      9.3070000      0.0002908
      9.3080000      0.0002901
      9.3090000      0.0002889
      9.3100000      0.0002897
      9.3110000      0.0002879
      9.3120000      0.0002833
      9.3130000      0.0002868
      9.3140000      0.0002874
      9.3150000      0.0002894
      9.3160000      0.0002935
      9.3170000      0.0002893
      9.3180000      0.0002942
      9.3190000      0.0002904
      9.3200000      0.0002918
      9.3210000      0.0002890
      9.3220000      0.0002910
      9.3230000      0.0002914
      9.3240000      0.0002927
      9.3250000      0.0002946
      9.3260000      0.0002961
      9.3270000      0.0002908
      9.3280000      0.0002899
      9.3290000      0.0002918
      9.3300000      0.0002931
      9.3310000      0.0002907
      9.3320000      0.0002879
      9.3330000      0.0002885
      9.3340000      0.0002905
      9.3350000      0.0002966
      9.3360000      0.0002971
      9.3370000      0.0002916
      9.3380000      0.0002918
      9.3390000      0.0002929
      9.3400000      0.0002939
      9.3410000      0.0002907
      9.3420000      0.0002899
      9.3430000      0.0002902
      9.3440000      0.0002881
      9.3450000      0.0002902
      9.3460000      0.0002877
      9.3470000      0.0002938
      9.3480000      0.0002945
      9.3490000      0.0002907
      9.3500000      0.0002904
      9.3510000      0.0002879
      9.3520000      0.0002896
      9.3530000      0.0002893
      9.3540000      0.0002899
      9.3550000      0.0002870
      9.3560000      0.0002903
      9.3570000      0.0002901
      9.3580000      0.0002913
      9.3590000      0.0002924
      9.3600000      0.0002930
      9.3610000      0.0002892
      9.3620000      0.0002898
      9.3630000      0.0002906
      9.3640000      0.0002916
      9.3650000      0.0002873
      9.3660000      0.0002910
      9.3670000      0.0002899
      9.3680000      0.0002901
      9.3690000      0.0002895
      9.3700000      0.0002894
      9.3710000      0.0002847
      9.3720000      0.0002900
      9.3730000      0.0002920
      9.3740000      0.0002919
      9.3750000      0.0002930
      9.3760000      0.0002895
      9.3770000      0.0002888
      9.3780000      0.0002912
      9.3790000      0.0002907
      9.3800000      0.0002926
      9.3810000      0.0002914
      9.3820000      0.0002969
      9.3830000      0.0002925
      9.3840000      0.0002896
      9.3850000      0.0002896
      9.3860000      0.0002877
      9.3870000      0.0002924
      9.3880000      0.0002931
      9.3890000      0.0002890
      9.3900000      0.0002906
      9.3910000      0.0002915
      9.3920000      0.0002944
      9.3930000      0.0002929
      9.3940000      0.0002920
      9.3950000      0.0002932
      9.3960000      0.0002901
      9.3970000      0.0002864
      9.3980000      0.0002911
      9.3990000      0.0002892
      9.4000000      0.0002931
      9.4010000      0.0002932
      9.4020000      0.0002937
      9.4030000      0.0002955
      9.4040000      0.0002939
      9.4050000      0.0002925
      9.4060000      0.0002907
      9.4070000      0.0002905
      9.4080000      0.0002901
      9.4090000      0.0002891
      9.4100000      0.0002908
      9.4110000      0.0002930
      9.4120000      0.0002974
      9.4130000      0.0002902
      9.4140000      0.0002933
      9.4150000      0.0002927
      9.4160000      0.0002894
      9.4170000      0.0002897
      9.4180000      0.0002894
      9.4190000      0.0002858
      9.4200000      0.0002900
      9.4210000      0.0002885
      9.4220000      0.0002920
      9.4230000      0.0002889
      9.4240000      0.0002904
      9.4250000      0.0002911
      9.4260000      0.0002935
      9.4270000      0.0002943
      9.4280000      0.0002953
      9.4290000      0.0002942
      9.4300000      0.0002902
      9.4310000      0.0002904
      9.4320000      0.0002925
      9.4330000      0.0002888
      9.4340000      0.0002858
      9.4350000      0.0002895
      9.4360000      0.0002881
      9.4370000      0.0002887
      9.4380000      0.0002834
      9.4390000      0.0002953
      9.4400000      0.0002971
      9.4410000      0.0002934
      9.4420000      0.0002919
      9.4430000      0.0002919
      9.4440000      0.0002929
      9.4450000      0.0002920
      9.4460000      0.0002931
      9.4470000      0.0002925
      9.4480000      0.0002928
      9.4490000      0.0002895
      9.4500000      0.0002867
      9.4510000      0.0002892
      9.4520000      0.0002857
      9.4530000      0.0002925
      9.4540000      0.0002940
      9.4550000      0.0002913
      9.4560000      0.0002914
      9.4570000      0.0002898
      9.4580000      0.0002937
      9.4590000      0.0002943
      9.4600000      0.0002956
      9.4610000      0.0002926
      9.4620000      0.0002905
      9.4630000      0.0002905
      9.4640000      0.0002905
      9.4650000      0.0002888
      9.4660000      0.0002906
      9.4670000      0.0002908
      9.4680000      0.0002897
      9.4690000      0.0002884
      9.4700000      0.0002856
      9.4710000      0.0002895
      9.4720000      0.0002917
      9.4730000      0.0002906
      9.4740000      0.0002943
      9.4750000      0.0002935
      9.4760000      0.0002947
      9.4770000      0.0002930
      9.4780000      0.0002927
      9.4790000      0.0002919
      9.4800000      0.0002925
      9.4810000      0.0002897
      9.4820000      0.0002892
      9.4830000      0.0002908
      9.4840000      0.0002916
      9.4850000      0.0002906
      9.4860000      0.0002886
      9.4870000      0.0002877
      9.4880000      0.0002939
      9.4890000      0.0002914
      9.4900000      0.0002900
      9.4910000      0.0002895
      9.4920000      0.0002878
      9.4930000      0.0002878
      9.4940000      0.0002893
      9.4950000      0.0002885
      9.4960000      0.0002907
      9.4970000      0.0002893
      9.4980000      0.0002911
      9.4990000      0.0002918
      9.5000000      0.0002931
      9.5010000      0.0002928
      9.5020000      0.0002914
      9.5030000      0.0002905
      9.5040000      0.0002883
      9.5050000      0.0002913
      9.5060000      0.0002869
      9.5070000      0.0002824
      9.5080000      0.0002887
      9.5090000      0.0002947
      9.5100000      0.0002943
      9.5110000      0.0002916
      9.5120000      0.0002894
      9.5130000      0.0002901
      9.5140000      0.0002943
      9.5150000      0.0002936
      9.5160000      0.0002912
      9.5170000      0.0002865
      9.5180000      0.0002920
      9.5190000      0.0002886
      9.5200000      0.0002905
      9.5210000      0.0002900
      9.5220000      0.0002935
      9.5230000      0.0002961
      9.5240000      0.0002917
      9.5250000      0.0002895
      9.5260000      0.0002877
      9.5270000      0.0002927
      9.5280000      0.0002919
      9.5290000      0.0002888
      9.5300000      0.0002899
      9.5310000      0.0002916
      9.5320000      0.0002906
      9.5330000      0.0002919
      9.5340000      0.0002927
      9.5350000      0.0002924
      9.5360000      0.0002938
      9.5370000      0.0002901
      9.5380000      0.0002947
      9.5390000      0.0002929
      9.5400000      0.0002954
      9.5410000      0.0002945
      9.5420000      0.0002875
      9.5430000      0.0002860
      9.5440000      0.0002903
      9.5450000      0.0002937
      9.5460000      0.0002900
      9.5470000      0.0002911
      9.5480000      0.0002924
      9.5490000      0.0002921
      9.5500000      0.0002973
      9.5510000      0.0002927
      9.5520000      0.0002937
      9.5530000      0.0002914
      9.5540000      0.0002942
      9.5550000      0.0002947
      9.5560000      0.0002906
      9.5570000      0.0002910
      9.5580000      0.0002927
      9.5590000      0.0002965
      9.5600000      0.0002967
      9.5610000      0.0002952
      9.5620000      0.0002921
      9.5630000      0.0002973
      9.5640000      0.0002929
      9.5650000      0.0002935
      9.5660000      0.0002946
      9.5670000      0.0002939
      9.5680000      0.0002926
      9.5690000      0.0002921
      9.5700000      0.0002889
      9.5710000      0.0002907
      9.5720000      0.0002918
      9.5730000      0.0002887
      9.5740000      0.0002912
      9.5750000      0.0002899
      9.5760000      0.0002907
      9.5770000      0.0002931
      9.5780000      0.0002932
      9.5790000      0.0002881
      9.5800000      0.0002907
      9.5810000      0.0002929
      9.5820000      0.0002931
      9.5830000      0.0002985
      9.5840000      0.0002978
      9.5850000      0.0002946
      9.5860000      0.0002935
      9.5870000      0.0002948
      9.5880000      0.0002913
      9.5890000      0.0002897
      9.5900000      0.0002905
      9.5910000      0.0002920
      9.5920000      0.0002981
      9.5930000      0.0002921
      9.5940000      0.0002865
      9.5950000      0.0002906
      9.5960000      0.0002924
      9.5970000      0.0002946
      9.5980000      0.0002923
      9.5990000      0.0002884
      9.6000000      0.0002904
      9.6010000      0.0002937
      9.6020000      0.0002902
      9.6030000      0.0002927
      9.6040000      0.0002887
      9.6050000      0.0002892
      9.6060000      0.0002895
      9.6070000      0.0002911
      9.6080000      0.0002924
      9.6090000      0.0002845
      9.6100000      0.0002856
      9.6110000      0.0002890
      9.6120000      0.0002907
      9.6130000      0.0002892
      9.6140000      0.0002944
      9.6150000      0.0002882
      9.6160000      0.0002916
      9.6170000      0.0002946
      9.6180000      0.0002882
      9.6190000      0.0002870
      9.6200000      0.0002883
      9.6210000      0.0002879
      9.6220000      0.0002897
      9.6230000      0.0002925
      9.6240000      0.0002940
      9.6250000      0.0002906
      9.6260000      0.0002930
      9.6270000      0.0002908
      9.6280000      0.0002885
      9.6290000      0.0002921
      9.6300000      0.0002933
      9.6310000      0.0002890
      9.6320000      0.0002890
      9.6330000      0.0002937
      9.6340000      0.0002942
      9.6350000      0.0002915
      9.6360000      0.0002879
      9.6370000      0.0002923
      9.6380000      0.0002927
      9.6390000      0.0002945
      9.6400000      0.0002937
      9.6410000      0.0002892
      9.6420000      0.0002906
      9.6430000      0.0002919
      9.6440000      0.0002934
      9.6450000      0.0002920
      9.6460000      0.0002894
      9.6470000      0.0002887
      9.6480000      0.0002889
      9.6490000      0.0002932
      9.6500000      0.0002953
      9.6510000      0.0002948
      9.6520000      0.0002928
      9.6530000      0.0002929
      9.6540000      0.0002909
      9.6550000      0.0002941
      9.6560000      0.0002965
      9.6570000      0.0002957
      9.6580000      0.0002901
      9.6590000      0.0002908
      9.6600000      0.0002901
      9.6610000      0.0002962
      9.6620000      0.0002901
      9.6630000      0.0002907
      9.6640000      0.0002920
      9.6650000      0.0002952
      9.6660000      0.0002913
      9.6670000      0.0002918
      9.6680000      0.0002948
      9.6690000      0.0002961
      9.6700000      0.0002923
      9.6710000      0.0002942
      9.6720000      0.0002958
      9.6730000      0.0002877
      9.6740000      0.0002871
      9.6750000      0.0002915
      9.6760000      0.0002919
      9.6770000      0.0002937
      9.6780000      0.0002926
      9.6790000      0.0002897
      9.6800000      0.0002899
      9.6810000      0.0002905
      9.6820000      0.0002914
      9.6830000      0.0002957
      9.6840000      0.0002929
      9.6850000      0.0002941
      9.6860000      0.0002949
      9.6870000      0.0002885
      9.6880000      0.0002886
      9.6890000      0.0002915
      9.6900000      0.0002877
      9.6910000      0.0002904
      9.6920000      0.0002882
      9.6930000      0.0002945
      9.6940000      0.0002919
      9.6950000      0.0002873
      9.6960000      0.0002861
      9.6970000      0.0002911
      9.6980000      0.0002927
      9.6990000      0.0002945
      9.7000000      0.0002924
      9.7010000      0.0002898
      9.7020000      0.0002931
      9.7030000      0.0002917
      9.7040000      0.0002894
      9.7050000      0.0002921
      9.7060000      0.0002925
      9.7070000      0.0002895
      9.7080000      0.0002920
      9.7090000      0.0002877
      9.7100000      0.0002925
      9.7110000      0.0002915
      9.7120000      0.0002887
      9.7130000      0.0002921
      9.7140000      0.0002903
      9.7150000      0.0002875
      9.7160000      0.0002907
      9.7170000      0.0002904
      9.7180000      0.0002910
      9.7190000      0.0002882
      9.7200000      0.0002867
      9.7210000      0.0002894
      9.7220000      0.0002895
      9.7230000      0.0002921
      9.7240000      0.0002925
      9.7250000      0.0002920
      9.7260000      0.0002902
      9.7270000      0.0002907
      9.7280000      0.0002922
      9.7290000      0.0002937
      9.7300000      0.0002948
      9.7310000      0.0002927
      9.7320000      0.0002916
      9.7330000      0.0002891
      9.7340000      0.0002930
      9.7350000      0.0002921
      9.7360000      0.0002949
      9.7370000      0.0002983
      9.7380000      0.0002923
      9.7390000      0.0002912
      9.7400000      0.0002937
      9.7410000      0.0002886
      9.7420000      0.0002906
      9.7430000      0.0002931
      9.7440000      0.0002935
      9.7450000      0.0002927
      9.7460000      0.0002884
      9.7470000      0.0002910
      9.7480000      0.0002895
      9.7490000      0.0002927
      9.7500000      0.0002877
      9.7510000      0.0002897
      9.7520000      0.0002887
      9.7530000      0.0002916
      9.7540000      0.0002915
      9.7550000      0.0002913
      9.7560000      0.0002944
      9.7570000      0.0002922
      9.7580000      0.0002929
      9.7590000      0.0002914
      9.7600000      0.0002906
      9.7610000      0.0002896
      9.7620000      0.0002923
      9.7630000      0.0002901
      9.7640000      0.0002893
      9.7650000      0.0002930
      9.7660000      0.0002930
      9.7670000      0.0002930
      9.7680000      0.0002906
      9.7690000      0.0002927
      9.7700000      0.0002887
      9.7710000      0.0002884
      9.7720000      0.0002926
      9.7730000      0.0002924
      9.7740000      0.0002888
      9.7750000      0.0002892
      9.7760000      0.0002948
      9.7770000      0.0002914
      9.7780000      0.0002902
      9.7790000      0.0002881
      9.7800000      0.0002901
      9.7810000      0.0002889
      9.7820000      0.0002879
      9.7830000      0.0002896
      9.7840000      0.0002885
      9.7850000      0.0002911
      9.7860000      0.0002930
      9.7870000      0.0002918
      9.7880000      0.0002899
      9.7890000      0.0002937
      9.7900000      0.0002959
      9.7910000      0.0002911
      9.7920000      0.0002881
      9.7930000      0.0002870
      9.7940000      0.0002912
      9.7950000      0.0002919
      9.7960000      0.0002923
      9.7970000      0.0002923
      9.7980000      0.0002954
      9.7990000      0.0002954
      9.8000000      0.0002917
      9.8010000      0.0002924
      9.8020000      0.0002929
      9.8030000      0.0002935
      9.8040000      0.0002918
      9.8050000      0.0002867
      9.8060000      0.0002891
      9.8070000      0.0002940
      9.8080000      0.0002924
      9.8090000      0.0002905
      9.8100000      0.0002909
      9.8110000      0.0002910
      9.8120000      0.0002883
      9.8130000      0.0002923
      9.8140000      0.0002914
      9.8150000      0.0002919
      9.8160000      0.0002937
      9.8170000      0.0002930
      9.8180000      0.0002941
      9.8190000      0.0002947
      9.8200000      0.0002897
      9.8210000      0.0002934
      9.8220000      0.0002910
      9.8230000      0.0002949
      9.8240000      0.0002985
      9.8250000      0.0002931
      9.8260000      0.0002963
      9.8270000      0.0002942
      9.8280000      0.0002950
      9.8290000      0.0002960
      9.8300000      0.0002939
      9.8310000      0.0002942
      9.8320000      0.0002938
      9.8330000      0.0002915
      9.8340000      0.0002901
      9.8350000      0.0002931
      9.8360000      0.0002938
      9.8370000      0.0002946
      9.8380000      0.0002899
      9.8390000      0.0002921
      9.8400000      0.0002899
      9.8410000      0.0002929
      9.8420000      0.0002934
      9.8430000      0.0002946
      9.8440000      0.0002958
      9.8450000      0.0002913
      9.8460000      0.0002909
      9.8470000      0.0002862
      9.8480000      0.0002956
      9.8490000      0.0002923
      9.8500000      0.0002926
      9.8510000      0.0002932
      9.8520000      0.0002947
      9.8530000      0.0002934
      9.8540000      0.0002917
      9.8550000      0.0002953
      9.8560000      0.0002895
      9.8570000      0.0002935
      9.8580000      0.0002902
      9.8590000      0.0002922
      9.8600000      0.0002923
      9.8610000      0.0002922
      9.8620000      0.0002902
      9.8630000      0.0002935
      9.8640000      0.0002949
      9.8650000      0.0002908
      9.8660000      0.0002922
      9.8670000      0.0002920
      9.8680000      0.0002926
      9.8690000      0.0002955
      9.8700000      0.0002895
      9.8710000      0.0002940
      9.8720000      0.0002925
      9.8730000      0.0002926
      9.8740000      0.0002896
      9.8750000      0.0002920
      9.8760000      0.0002859
      9.8770000      0.0002906
      9.8780000      0.0002903
      9.8790000      0.0002922
      9.8800000      0.0002912
      9.8810000      0.0002936
      9.8820000      0.0002904
      9.8830000      0.0002900
      9.8840000      0.0002932
      9.8850000      0.0002936
      9.8860000      0.0002941
      9.8870000      0.0002953
      9.8880000      0.0002925
      9.8890000      0.0002902
      9.8900000      0.0002930
      9.8910000      0.0002925
      9.8920000      0.0002919
      9.8930000      0.0002946
      9.8940000      0.0002930
      9.8950000      0.0002909
      9.8960000      0.0002913
      9.8970000      0.0002934
      9.8980000      0.0002928
      9.8990000      0.0002881
      9.9000000      0.0002851
      9.9010000      0.0002920
      9.9020000      0.0002952
      9.9030000      0.0002917
      9.9040000      0.0002897
      9.9050000      0.0002898
      9.9060000      0.0002890
      9.9070000      0.0002870
      9.9080000      0.0002864
      9.9090000      0.0002902
      9.9100000      0.0002908
      9.9110000      0.0002896
      9.9120000      0.0002899
      9.9130000      0.0002954
      9.9140000      0.0002908
      9.9150000      0.0002970
      9.9160000      0.0002928
      9.9170000      0.0002938
      9.9180000      0.0002947
      9.9190000      0.0002923
      9.9200000      0.0002928
      9.9210000      0.0002909
      9.9220000      0.0002909
      9.9230000      0.0002926
      9.9240000      0.0002901
      9.9250000      0.0002870
      9.9260000      0.0002896
      9.9270000      0.0002905
      9.9280000      0.0002893
      9.9290000      0.0002909
      9.9300000      0.0002890
      9.9310000      0.0002900
      9.9320000      0.0002891
      9.9330000      0.0002903
      9.9340000      0.0002945
      9.9350000      0.0002960
      9.9360000      0.0002974
      9.9370000      0.0002946
      9.9380000      0.0002920
      9.9390000      0.0002920
      9.9400000      0.0002929
      9.9410000      0.0002941
      9.9420000      0.0002927
      9.9430000      0.0002931
      9.9440000      0.0002926
      9.9450000      0.0002923
      9.9460000      0.0002901
      9.9470000      0.0002909
      9.9480000      0.0002921
      9.9490000      0.0002887
      9.9500000      0.0002955
      9.9510000      0.0002936
      9.9520000      0.0002909
      9.9530000      0.0002892
      9.9540000      0.0002886
      9.9550000      0.0002953
      9.9560000      0.0002963
      9.9570000      0.0002942
      9.9580000      0.0002964
      9.9590000      0.0002969
      9.9600000      0.0002926
      9.9610000      0.0002880
      9.9620000      0.0002901
      9.9630000      0.0002889
      9.9640000      0.0002912
      9.9650000      0.0002952
      9.9660000      0.0002937
      9.9670000      0.0002923
      9.9680000      0.0002974
      9.9690000      0.0002906
      9.9700000      0.0002945
      9.9710000      0.0002926
      9.9720000      0.0002929
      9.9730000      0.0002925
      9.9740000      0.0002913
      9.9750000      0.0002923
      9.9760000      0.0002934
      9.9770000      0.0002903
      9.9780000      0.0002904
      9.9790000      0.0002947
      9.9800000      0.0002909
      9.9810000      0.0002894
      9.9820000      0.0002935
      9.9830000      0.0002944
      9.9840000      0.0002922
      9.9850000      0.0002914
      9.9860000      0.0002967
      9.9870000      0.0002933
      9.9880000      0.0002932
      9.9890000      0.0002916
      9.9900000      0.0002930
      9.9910000      0.0002947
      9.9920000      0.0002950
      9.9930000      0.0002936
      9.9940000      0.0002919
      9.9950000      0.0002928
      9.9960000      0.0002900
      9.9970000      0.0002952
      9.9980000      0.0002946
      9.9990000      0.0002956
     10.0000000      0.0002926
     10.0010000      0.0002945
     10.0020000      0.0002915
     10.0030000      0.0002910
     10.0040000      0.0002939
     10.0050000      0.0002910
     10.0060000      0.0002892
     10.0070000      0.0002964
     10.0080000      0.0002916
     10.0090000      0.0002927
     10.0100000      0.0002938
     10.0110000      0.0002931
     10.0120000      0.0002898
     10.0130000      0.0002914
     10.0140000      0.0002865
     10.0150000      0.0002878
     10.0160000      0.0002892
     10.0170000      0.0002898
     10.0180000      0.0002922
     10.0190000      0.0002946
     10.0200000      0.0002918
     10.0210000      0.0002906
     10.0220000      0.0002895
     10.0230000      0.0002951
     10.0240000      0.0002964
     10.0250000      0.0002905
     10.0260000      0.0002967
     10.0270000      0.0002960
     10.0280000      0.0002984
     10.0290000      0.0002927
     10.0300000      0.0002932
     10.0310000      0.0002950
     10.0320000      0.0002966
     10.0330000      0.0002958
     10.0340000      0.0002967
     10.0350000      0.0002941
     10.0360000      0.0002930
     10.0370000      0.0002881
     10.0380000      0.0002971
     10.0390000      0.0002897
     10.0400000      0.0002905
     10.0410000      0.0002909
     10.0420000      0.0002904
     10.0430000      0.0002921
     10.0440000      0.0002949
     10.0450000      0.0002912
     10.0460000      0.0002896
     10.0470000      0.0002918
     10.0480000      0.0002951
     10.0490000      0.0002938
     10.0500000      0.0002883
     10.0510000      0.0002893
     10.0520000      0.0002892
     10.0530000      0.0002924
     10.0540000      0.0002909
     10.0550000      0.0002922
     10.0560000      0.0002935
     10.0570000      0.0002933
     10.0580000      0.0002924
     10.0590000      0.0002917
     10.0600000      0.0002925
     10.0610000      0.0002918
     10.0620000      0.0002963
     10.0630000      0.0002926
     10.0640000      0.0002938
     10.0650000      0.0002941
     10.0660000      0.0002939
     10.0670000      0.0002924
     10.0680000      0.0002904
     10.0690000      0.0002902
     10.0700000      0.0002910
     10.0710000      0.0002955
     10.0720000      0.0002930
     10.0730000      0.0002963
     10.0740000      0.0002930
     10.0750000      0.0002930
     10.0760000      0.0002945
     10.0770000      0.0002917
     10.0780000      0.0002913
     10.0790000      0.0002925
     10.0800000      0.0002934
     10.0810000      0.0002926
     10.0820000      0.0002948
     10.0830000      0.0002924
     10.0840000      0.0002966
     10.0850000      0.0002940
     10.0860000      0.0002955
     10.0870000      0.0002921
     10.0880000      0.0002955
     10.0890000      0.0002941
     10.0900000      0.0002934
     10.0910000      0.0002901
     10.0920000      0.0002942
     10.0930000      0.0002909
     10.0940000      0.0002899
     10.0950000      0.0002912
     10.0960000      0.0002948
     10.0970000      0.0002907
     10.0980000      0.0002896
     10.0990000      0.0002925
     10.1000000      0.0002928
     10.1010000      0.0002929
     10.1020000      0.0002929
     10.1030000      0.0002954
     10.1040000      0.0002981
     10.1050000      0.0002935
     10.1060000      0.0002988
     10.1070000      0.0002938
     10.1080000      0.0002943
     10.1090000      0.0002950
     10.1100000      0.0002956
     10.1110000      0.0002978
     10.1120000      0.0002929
     10.1130000      0.0002942
     10.1140000      0.0002950
     10.1150000      0.0002957
     10.1160000      0.0002892
     10.1170000      0.0002958
     10.1180000      0.0002950
     10.1190000      0.0002948
     10.1200000      0.0002935
     10.1210000      0.0002925
     10.1220000      0.0002912
     10.1230000      0.0002903
     10.1240000      0.0002941
     10.1250000      0.0002878
     10.1260000      0.0002921
     10.1270000      0.0002942
     10.1280000      0.0002917
     10.1290000      0.0002869
     10.1300000      0.0002911
     10.1310000      0.0002969
     10.1320000      0.0002942
     10.1330000      0.0002957
     10.1340000      0.0002934
     10.1350000      0.0002921
     10.1360000      0.0002926
     10.1370000      0.0002913
     10.1380000      0.0002930
     10.1390000      0.0002946
     10.1400000      0.0002887
     10.1410000      0.0002909
     10.1420000      0.0002926
     10.1430000      0.0002938
     10.1440000      0.0002906
     10.1450000      0.0002897
     10.1460000      0.0002904
     10.1470000      0.0002892
     10.1480000      0.0002907
     10.1490000      0.0002898
     10.1500000      0.0002885
     10.1510000      0.0002900
     10.1520000      0.0002899
     10.1530000      0.0002958
     10.1540000      0.0002927
     10.1550000      0.0002922
     10.1560000      0.0002928
     10.1570000      0.0002875
     10.1580000      0.0002905
     10.1590000      0.0002887
     10.1600000      0.0002916
     10.1610000      0.0002922
     10.1620000      0.0002925
     10.1630000      0.0002939
     10.1640000      0.0002895
     10.1650000      0.0002897
     10.1660000      0.0002899
     10.1670000      0.0002879
     10.1680000      0.0002875
     10.1690000      0.0002927
     10.1700000      0.0002907
     10.1710000      0.0002940
     10.1720000      0.0002930
     10.1730000      0.0002967
     10.1740000      0.0002922
     10.1750000      0.0002875
     10.1760000      0.0002930
     10.1770000      0.0002892
     10.1780000      0.0002924
     10.1790000      0.0002924
     10.1800000      0.0002931
     10.1810000      0.0002942
     10.1820000      0.0002890
     10.1830000      0.0002930
     10.1840000      0.0002941
     10.1850000      0.0002896
     10.1860000      0.0002871
     10.1870000      0.0002905
     10.1880000      0.0002882
     10.1890000      0.0002911
     10.1900000      0.0002933
     10.1910000      0.0002907
     10.1920000      0.0002917
     10.1930000      0.0002929
     10.1940000      0.0002888
     10.1950000      0.0002894
     10.1960000      0.0002883
     10.1970000      0.0002912
     10.1980000      0.0002951
     10.1990000      0.0002932
     10.2000000      0.0002929
     10.2010000      0.0002938
     10.2020000      0.0002893
     10.2030000      0.0002911
     10.2040000      0.0002939
     10.2050000      0.0002941
     10.2060000      0.0002912
     10.2070000      0.0002934
     10.2080000      0.0002925
     10.2090000      0.0002934
     10.2100000      0.0002967
     10.2110000      0.0002949
     10.2120000      0.0002941
     10.2130000      0.0002934
     10.2140000      0.0002922
     10.2150000      0.0002922
     10.2160000      0.0002923
     10.2170000      0.0002905
     10.2180000      0.0002893
     10.2190000      0.0002961
     10.2200000      0.0002979
     10.2210000      0.0002951
     10.2220000      0.0002939
     10.2230000      0.0002906
     10.2240000      0.0002934
     10.2250000      0.0002901
     10.2260000      0.0002931
     10.2270000      0.0002947
     10.2280000      0.0002942
     10.2290000      0.0002927
     10.2300000      0.0002926
     10.2310000      0.0002958
     10.2320000      0.0002948
     10.2330000      0.0002944
     10.2340000      0.0002938
     10.2350000      0.0002917
     10.2360000      0.0002903
     10.2370000      0.0002936
     10.2380000      0.0002961
     10.2390000      0.0002966
     10.2400000      0.0002899
     10.2410000      0.0002876
     10.2420000      0.0002968
     10.2430000      0.0002956
     10.2440000      0.0002942
     10.2450000      0.0002934
     10.2460000      0.0002931
     10.2470000      0.0002956
     10.2480000      0.0002944
     10.2490000      0.0002980
     10.2500000      0.0002927
     10.2510000      0.0002905
     10.2520000      0.0002930
     10.2530000      0.0002945
     10.2540000      0.0002945
     10.2550000      0.0002918
     10.2560000      0.0002917
     10.2570000      0.0002944
     10.2580000      0.0002925
     10.2590000      0.0002905
     10.2600000      0.0002942
     10.2610000      0.0002939
     10.2620000      0.0002925
     10.2630000      0.0002942
     10.2640000      0.0002938
     10.2650000      0.0002930
     10.2660000      0.0002927
     10.2670000      0.0002915
     10.2680000      0.0002906
     10.2690000      0.0002925
     10.2700000      0.0002950
     10.2710000      0.0002926
     10.2720000      0.0002929
     10.2730000      0.0002970
     10.2740000      0.0002929
     10.2750000      0.0002970
     10.2760000      0.0002898
     10.2770000      0.0002913
     10.2780000      0.0002895
     10.2790000      0.0002886
     10.2800000      0.0002883
     10.2810000      0.0002934
     10.2820000      0.0002951
     10.2830000      0.0002927
     10.2840000      0.0002912
     10.2850000      0.0002943
     10.2860000      0.0002912
     10.2870000      0.0002937
     10.2880000      0.0002907
     10.2890000      0.0002938
     10.2900000      0.0002920
     10.2910000      0.0002906
     10.2920000      0.0002887
     10.2930000      0.0002932
     10.2940000      0.0002939
     10.2950000      0.0002935
     10.2960000      0.0002916
     10.2970000      0.0002967
     10.2980000      0.0002965
     10.2990000      0.0002934
     10.3000000      0.0002911
     10.3010000      0.0002924
     10.3020000      0.0002964
     10.3030000      0.0002891
     10.3040000      0.0002947
     10.3050000      0.0002942
     10.3060000      0.0002930
     10.3070000      0.0002934
     10.3080000      0.0002917
     10.3090000      0.0002929
     10.3100000      0.0002907
     10.3110000      0.0002973
     10.3120000      0.0002903
     10.3130000      0.0002929
     10.3140000      0.0002935
     10.3150000      0.0002903
     10.3160000      0.0002886
     10.3170000      0.0002913
     10.3180000      0.0002959
     10.3190000      0.0002940
     10.3200000      0.0002973
     10.3210000      0.0002959
     10.3220000      0.0002941
     10.3230000      0.0002921
     10.3240000      0.0002927
     10.3250000      0.0002929
     10.3260000      0.0002922
     10.3270000      0.0002907
     10.3280000      0.0002900
     10.3290000      0.0002885
     10.3300000      0.0002870
     10.3310000      0.0002918
     10.3320000      0.0002905
     10.3330000      0.0002954
     10.3340000      0.0002965
     10.3350000      0.0002947
     10.3360000      0.0002936
     10.3370000      0.0002927
     10.3380000      0.0002935
     10.3390000      0.0002946
     10.3400000      0.0002921
     10.3410000      0.0002957
     10.3420000      0.0002892
     10.3430000      0.0002911
     10.3440000      0.0002899
     10.3450000      0.0002900
     10.3460000      0.0002894
     10.3470000      0.0002919
     10.3480000      0.0002950
     10.3490000      0.0002900
     10.3500000      0.0002905
     10.3510000      0.0002882
     10.3520000      0.0002899
     10.3530000      0.0002936
     10.3540000      0.0002925
     10.3550000      0.0002936
     10.3560000      0.0002920
     10.3570000      0.0002920
     10.3580000      0.0002927
     10.3590000      0.0002940
     10.3600000      0.0002931
     10.3610000      0.0002919
     10.3620000      0.0002922
     10.3630000      0.0002931
     10.3640000      0.0002896
     10.3650000      0.0002889
     10.3660000      0.0002934
     10.3670000      0.0002919
     10.3680000      0.0002930
     10.3690000      0.0002961
     10.3700000      0.0002948
     10.3710000      0.0002930
     10.3720000      0.0002926
     10.3730000      0.0002958
     10.3740000      0.0002934
     10.3750000      0.0002930
     10.3760000      0.0002934
     10.3770000      0.0002925
     10.3780000      0.0002950
     10.3790000      0.0002930
     10.3800000      0.0002925
     10.3810000      0.0002924
     10.3820000      0.0002920
     10.3830000      0.0002920
     10.3840000      0.0002931
     10.3850000      0.0002913
     10.3860000      0.0002917
     10.3870000      0.0002892
     10.3880000      0.0002884
     10.3890000      0.0002947
     10.3900000      0.0002931
     10.3910000      0.0002933
     10.3920000      0.0002921
     10.3930000      0.0002939
     10.3940000      0.0002910
     10.3950000      0.0002917
     10.3960000      0.0002933
     10.3970000      0.0002942
     10.3980000      0.0002940
     10.3990000      0.0002906
     10.4000000      0.0002908
     10.4010000      0.0002936
     10.4020000      0.0002950
     10.4030000      0.0002930
     10.4040000      0.0002959
     10.4050000      0.0002938
     10.4060000      0.0002973
     10.4070000      0.0002952
     10.4080000      0.0002905
     10.4090000      0.0002917
     10.4100000      0.0002955
     10.4110000      0.0002929
     10.4120000      0.0002917
     10.4130000      0.0002935
     10.4140000      0.0002910
     10.4150000      0.0002872
     10.4160000      0.0002901
     10.4170000      0.0002939
     10.4180000      0.0002949
     10.4190000      0.0002902
     10.4200000      0.0002945
     10.4210000      0.0002960
     10.4220000      0.0002947
     10.4230000      0.0002988
     10.4240000      0.0002968
     10.4250000      0.0002954
     10.4260000      0.0002959
     10.4270000      0.0002924
     10.4280000      0.0002885
     10.4290000      0.0002951
     10.4300000      0.0002953
     10.4310000      0.0002939
     10.4320000      0.0002898
     10.4330000      0.0002895
     10.4340000      0.0002917
     10.4350000      0.0002915
     10.4360000      0.0002913
     10.4370000      0.0002944
     10.4380000      0.0002923
     10.4390000      0.0002919
     10.4400000      0.0002911
     10.4410000      0.0002946
     10.4420000      0.0002938
     10.4430000      0.0002919
     10.4440000      0.0002899
     10.4450000      0.0002907
     10.4460000      0.0002862
     10.4470000      0.0002900
     10.4480000      0.0002909
     10.4490000      0.0002903
     10.4500000      0.0002912
     10.4510000      0.0002884
     10.4520000      0.0002932
     10.4530000      0.0002898
     10.4540000      0.0002932
     10.4550000      0.0002932
     10.4560000      0.0002953
     10.4570000      0.0002906
     10.4580000      0.0002955
     10.4590000      0.0002927
     10.4600000      0.0002893
     10.4610000      0.0002934
     10.4620000      0.0002939
     10.4630000      0.0002917
     10.4640000      0.0002910
     10.4650000      0.0002942
     10.4660000      0.0002958
     10.4670000      0.0002964
     10.4680000      0.0002939
     10.4690000      0.0002956
     10.4700000      0.0002914
     10.4710000      0.0002918
     10.4720000      0.0002911
     10.4730000      0.0002929
     10.4740000      0.0002895
     10.4750000      0.0002909
     10.4760000      0.0002899
     10.4770000      0.0002933
     10.4780000      0.0002944
     10.4790000      0.0002940
     10.4800000      0.0002932
     10.4810000      0.0002927
     10.4820000      0.0002938
     10.4830000      0.0002956
     10.4840000      0.0002905
     10.4850000      0.0002898
     10.4860000      0.0002935
     10.4870000      0.0002952
     10.4880000      0.0002958
     10.4890000      0.0002955
     10.4900000      0.0002941
     10.4910000      0.0002929
     10.4920000      0.0002935
     10.4930000      0.0002913
     10.4940000      0.0002930
     10.4950000      0.0002911
     10.4960000      0.0002879
     10.4970000      0.0002883
     10.4980000      0.0002883
     10.4990000      0.0002882
     10.5000000      0.0002914
     10.5010000      0.0002924
     10.5020000      0.0002934
     10.5030000      0.0002939
     10.5040000      0.0002944
     10.5050000      0.0002914
     10.5060000      0.0002932
     10.5070000      0.0002965
     10.5080000      0.0002926
     10.5090000      0.0002904
     10.5100000      0.0002924
     10.5110000      0.0002906
     10.5120000      0.0002922
     10.5130000      0.0002894
     10.5140000      0.0002905
     10.5150000      0.0002888
     10.5160000      0.0002907
     10.5170000      0.0002916
     10.5180000      0.0002932
     10.5190000      0.0002907
     10.5200000      0.0002929
     10.5210000      0.0002929
     10.5220000      0.0002914
     10.5230000      0.0002914
     10.5240000      0.0002917
     10.5250000      0.0002906
     10.5260000      0.0002881
     10.5270000      0.0002883
     10.5280000      0.0002845
     10.5290000      0.0002913
     10.5300000      0.0002927
     10.5310000      0.0002905
     10.5320000      0.0002913
     10.5330000      0.0002933
     10.5340000      0.0002940
     10.5350000      0.0002897
     10.5360000      0.0002942
     10.5370000      0.0002902
     10.5380000      0.0002926
     10.5390000      0.0002932
     10.5400000      0.0002929
     10.5410000      0.0002949
     10.5420000      0.0002930
     10.5430000      0.0002908
     10.5440000      0.0002900
     10.5450000      0.0002887
     10.5460000      0.0002903
     10.5470000      0.0002886
     10.5480000      0.0002904
     10.5490000      0.0002945
     10.5500000      0.0002967
     10.5510000      0.0002936
     10.5520000      0.0002981
     10.5530000      0.0002938
     10.5540000      0.0002915
     10.5550000      0.0002939
     10.5560000      0.0002929
     10.5570000      0.0002978
     10.5580000      0.0002949
     10.5590000      0.0002900
     10.5600000      0.0002957
     10.5610000      0.0002935
     10.5620000      0.0002928
     10.5630000      0.0002899
     10.5640000      0.0002912
     10.5650000      0.0002922
     10.5660000      0.0002932
     10.5670000      0.0002908
     10.5680000      0.0002880
     10.5690000      0.0002893
     10.5700000      0.0002856
     10.5710000      0.0002903
     10.5720000      0.0002907
     10.5730000      0.0002921
     10.5740000      0.0002909
     10.5750000      0.0002916
     10.5760000      0.0002960
     10.5770000      0.0002937
     10.5780000      0.0002926
     10.5790000      0.0002937
     10.5800000      0.0002954
     10.5810000      0.0002940
     10.5820000      0.0002891
     10.5830000      0.0002918
     10.5840000      0.0002938
     10.5850000      0.0002949
     10.5860000      0.0002913
     10.5870000      0.0002921
     10.5880000      0.0002937
     10.5890000      0.0002926
     10.5900000      0.0002910
     10.5910000      0.0002947
     10.5920000      0.0002922
     10.5930000      0.0002912
     10.5940000      0.0002876
     10.5950000      0.0002883
     10.5960000      0.0002898
     10.5970000      0.0002937
     10.5980000      0.0002937
     10.5990000      0.0002957
     10.6000000      0.0002945
     10.6010000      0.0002944
     10.6020000      0.0002936
     10.6030000      0.0002940
     10.6040000      0.0002991
     10.6050000      0.0002919
     10.6060000      0.0002909
     10.6070000      0.0002886
     10.6080000      0.0002918
     10.6090000      0.0002905
     10.6100000      0.0002922
     10.6110000      0.0002960
     10.6120000      0.0002949
     10.6130000      0.0002941
     10.6140000      0.0002941
     10.6150000      0.0002941
     10.6160000      0.0002952
     10.6170000      0.0002920
     10.6180000      0.0002915
     10.6190000      0.0002930
     10.6200000      0.0002923
     10.6210000      0.0002914
     10.6220000      0.0002904
     10.6230000      0.0002943
     10.6240000      0.0002952
     10.6250000      0.0002939
     10.6260000      0.0002907
     10.6270000      0.0002927
     10.6280000      0.0002942
     10.6290000      0.0002974
     10.6300000      0.0002934
     10.6310000      0.0002919
     10.6320000      0.0002936
     10.6330000      0.0002914
     10.6340000      0.0002915
     10.6350000      0.0002925
     10.6360000      0.0002920
     10.6370000      0.0002939
     10.6380000      0.0002930
     10.6390000      0.0002943
     10.6400000      0.0002897
     10.6410000      0.0002939
     10.6420000      0.0002910
     10.6430000      0.0002949
     10.6440000      0.0002933
     10.6450000      0.0002941
     10.6460000      0.0002906
     10.6470000      0.0002883
     10.6480000      0.0002907
     10.6490000      0.0002929
     10.6500000      0.0002909
     10.6510000      0.0002933
     10.6520000      0.0002946
     10.6530000      0.0002978
     10.6540000      0.0002921
     10.6550000      0.0002962
     10.6560000      0.0002961
     10.6570000      0.0002919
     10.6580000      0.0002926
     10.6590000      0.0002958
     10.6600000      0.0002943
     10.6610000      0.0002909
     10.6620000      0.0002905
     10.6630000      0.0002935
     10.6640000      0.0002911
     10.6650000      0.0002911
     10.6660000      0.0002916
     10.6670000      0.0002933
     10.6680000      0.0002914
     10.6690000      0.0002907
     10.6700000      0.0002944
     10.6710000      0.0002993
     10.6720000      0.0002926
     10.6730000      0.0002960
     10.6740000      0.0002904
     10.6750000      0.0002946
     10.6760000      0.0002950
     10.6770000      0.0002941
     10.6780000      0.0002920
     10.6790000      0.0002917
     10.6800000      0.0002868
     10.6810000      0.0002912
     10.6820000      0.0002972
     10.6830000      0.0003002
     10.6840000      0.0002925
     10.6850000      0.0002895
     10.6860000      0.0002917
     10.6870000      0.0002917
     10.6880000      0.0002921
     10.6890000      0.0002913
     10.6900000      0.0002913
     10.6910000      0.0002949
     10.6920000      0.0002932
     10.6930000      0.0002946
     10.6940000      0.0002914
     10.6950000      0.0002897
     10.6960000      0.0002910
     10.6970000      0.0002910
     10.6980000      0.0002930
     10.6990000      0.0002963
     10.7000000      0.0002923
     10.7010000      0.0002930
     10.7020000      0.0002894
     10.7030000      0.0002899
     10.7040000      0.0002911
     10.7050000      0.0002889
     10.7060000      0.0002922
     10.7070000      0.0002946
     10.7080000      0.0002951
     10.7090000      0.0002885
     10.7100000      0.0002914
     10.7110000      0.0002926
     10.7120000      0.0002912
     10.7130000      0.0002924
     10.7140000      0.0002907
     10.7150000      0.0002918
     10.7160000      0.0002925
     10.7170000      0.0002936
     10.7180000      0.0002926
     10.7190000      0.0002985
     10.7200000      0.0002937
     10.7210000      0.0002960
     10.7220000      0.0002996
     10.7230000      0.0002980
     10.7240000      0.0002956
     10.7250000      0.0002913
     10.7260000      0.0002902
     10.7270000      0.0002895
     10.7280000      0.0002946
     10.7290000      0.0002928
     10.7300000      0.0002941
     10.7310000      0.0002950
     10.7320000      0.0002923
     10.7330000      0.0002913
     10.7340000      0.0002957
     10.7350000      0.0002925
     10.7360000      0.0002941
     10.7370000      0.0002913
     10.7380000      0.0002903
     10.7390000      0.0002924
     10.7400000      0.0002947
     10.7410000      0.0002958
     10.7420000      0.0002920
     10.7430000      0.0002948
     10.7440000      0.0002908
     10.7450000      0.0002968
     10.7460000      0.0002971
     10.7470000      0.0002950
     10.7480000      0.0002917
     10.7490000      0.0002968
     10.7500000      0.0002950
     10.7510000      0.0002893
     10.7520000      0.0002874
     10.7530000      0.0002861
     10.7540000      0.0002901
     10.7550000      0.0002898
     10.7560000      0.0002906
     10.7570000      0.0002950
     10.7580000      0.0002936
     10.7590000      0.0002921
     10.7600000      0.0002894
     10.7610000      0.0002922
     10.7620000      0.0002909
     10.7630000      0.0002925
     10.7640000      0.0002887
     10.7650000      0.0002894
     10.7660000      0.0002893
     10.7670000      0.0002887
     10.7680000      0.0002877
     10.7690000      0.0002916
     10.7700000      0.0002952
     10.7710000      0.0002950
     10.7720000      0.0002885
     10.7730000      0.0002914
     10.7740000      0.0002952
     10.7750000      0.0002892
     10.7760000      0.0002918
     10.7770000      0.0002933
     10.7780000      0.0002892
     10.7790000      0.0002950
     10.7800000      0.0002924
     10.7810000      0.0002929
     10.7820000      0.0002944
     10.7830000      0.0002950
     10.7840000      0.0002955
     10.7850000      0.0002923
     10.7860000      0.0002944
     10.7870000      0.0002924
     10.7880000      0.0002916
     10.7890000      0.0002921
     10.7900000      0.0002908
     10.7910000      0.0002926
     10.7920000      0.0002946
     10.7930000      0.0002958
     10.7940000      0.0002910
     10.7950000      0.0002913
     10.7960000      0.0002886
     10.7970000      0.0002902
     10.7980000      0.0002937
     10.7990000      0.0002950
     10.8000000      0.0002942
     10.8010000      0.0002952
     10.8020000      0.0002966
     10.8030000      0.0002956
     10.8040000      0.0002922
     10.8050000      0.0002919
     10.8060000      0.0002930
     10.8070000      0.0002900
     10.8080000      0.0002969
     10.8090000      0.0002955
     10.8100000      0.0002935
     10.8110000      0.0002976
     10.8120000      0.0002924
     10.8130000      0.0002949
     10.8140000      0.0002947
     10.8150000      0.0002937
     10.8160000      0.0002936
     10.8170000      0.0002910
     10.8180000      0.0002942
     10.8190000      0.0002931
     10.8200000      0.0002912
     10.8210000      0.0002883
     10.8220000      0.0002925
     10.8230000      0.0002942
     10.8240000      0.0002954
     10.8250000      0.0002948
     10.8260000      0.0002932
     10.8270000      0.0002948
     10.8280000      0.0002949
     10.8290000      0.0002958
     10.8300000      0.0002937
     10.8310000      0.0002877
     10.8320000      0.0002928
     10.8330000      0.0002967
     10.8340000      0.0002958
     10.8350000      0.0002937
     10.8360000      0.0002928
     10.8370000      0.0002958
     10.8380000      0.0002915
     10.8390000      0.0002901
     10.8400000      0.0002937
     10.8410000      0.0002927
     10.8420000      0.0002921
     10.8430000      0.0002954
     10.8440000      0.0002899
     10.8450000      0.0002964
     10.8460000      0.0002906
     10.8470000      0.0002930
     10.8480000      0.0002939
     10.8490000      0.0002930
     10.8500000      0.0002963
     10.8510000      0.0002959
     10.8520000      0.0002927
     10.8530000      0.0002914
     10.8540000      0.0002945
     10.8550000      0.0002927
     10.8560000      0.0002924
     10.8570000      0.0002949
     10.8580000      0.0002961
     10.8590000      0.0002944
     10.8600000      0.0002948
     10.8610000      0.0002955
     10.8620000      0.0002935
     10.8630000      0.0002898
     10.8640000      0.0002934
     10.8650000      0.0002926
     10.8660000      0.0002950
     10.8670000      0.0002950
     10.8680000      0.0002950
     10.8690000      0.0002910
     10.8700000      0.0002934
     10.8710000      0.0002930
     10.8720000      0.0002931
     10.8730000      0.0002918
     10.8740000      0.0002936
     10.8750000      0.0002976
     10.8760000      0.0002981
     10.8770000      0.0002973
     10.8780000      0.0002949
     10.8790000      0.0002916
     10.8800000      0.0002930
     10.8810000      0.0002942
     10.8820000      0.0002944
     10.8830000      0.0002941
     10.8840000      0.0002964
     10.8850000      0.0002954
     10.8860000      0.0002952
     10.8870000      0.0002929
     10.8880000      0.0002970
     10.8890000      0.0002931
     10.8900000      0.0002965
     10.8910000      0.0002918
     10.8920000      0.0002944
     10.8930000      0.0002949
     10.8940000      0.0002906
     10.8950000      0.0002911
     10.8960000      0.0002950
     10.8970000      0.0002963
     10.8980000      0.0002936
     10.8990000      0.0002975
     10.9000000      0.0002892
     10.9010000      0.0002870
     10.9020000      0.0002939
     10.9030000      0.0002937
     10.9040000      0.0002888
     10.9050000      0.0002908
     10.9060000      0.0002932
     10.9070000      0.0002898
     10.9080000      0.0002931
     10.9090000      0.0002964
     10.9100000      0.0002920
     10.9110000      0.0002931
     10.9120000      0.0002906
     10.9130000      0.0002919
     10.9140000      0.0002946
     10.9150000      0.0002919
     10.9160000      0.0002963
     10.9170000      0.0002917
     10.9180000      0.0002941
     10.9190000      0.0002922
     10.9200000      0.0002944
     10.9210000      0.0002953
     10.9220000      0.0003001
     10.9230000      0.0002968
     10.9240000      0.0002963
     10.9250000      0.0002934
     10.9260000      0.0002972
     10.9270000      0.0002936
     10.9280000      0.0002947
     10.9290000      0.0003015
     10.9300000      0.0002997
     10.9310000      0.0002959
     10.9320000      0.0002974
     10.9330000      0.0002963
     10.9340000      0.0002980
     10.9350000      0.0002959
     10.9360000      0.0002917
     10.9370000      0.0002916
     10.9380000      0.0002890
     10.9390000      0.0002877
     10.9400000      0.0002917
     10.9410000      0.0002891
     10.9420000      0.0002907
     10.9430000      0.0002922
     10.9440000      0.0002907
     10.9450000      0.0002898
     10.9460000      0.0002929
     10.9470000      0.0002936
     10.9480000      0.0002945
     10.9490000      0.0002928
     10.9500000      0.0002936
     10.9510000      0.0002930
     10.9520000      0.0002918
     10.9530000      0.0002910
     10.9540000      0.0002912
     10.9550000      0.0002945
     10.9560000      0.0002938
     10.9570000      0.0002904
     10.9580000      0.0002927
     10.9590000      0.0002936
     10.9600000      0.0002918
     10.9610000      0.0002941
     10.9620000      0.0002953
     10.9630000      0.0002938
     10.9640000      0.0002916
     10.9650000      0.0002945
     10.9660000      0.0002923
     10.9670000      0.0002903
     10.9680000      0.0002948
     10.9690000      0.0002946
     10.9700000      0.0002904
     10.9710000      0.0002924
     10.9720000      0.0002934
     10.9730000      0.0002947
     10.9740000      0.0002948
     10.9750000      0.0002958
     10.9760000      0.0002930
     10.9770000      0.0002906
     10.9780000      0.0002911
     10.9790000      0.0002927
     10.9800000      0.0002917
     10.9810000      0.0002911
     10.9820000      0.0002921
     10.9830000      0.0002921
     10.9840000      0.0002919
     10.9850000      0.0002975
     10.9860000      0.0002916
     10.9870000      0.0002949
     10.9880000      0.0002946
     10.9890000      0.0002959
     10.9900000      0.0002939
     10.9910000      0.0002938
     10.9920000      0.0002920
     10.9930000      0.0002930
     10.9940000      0.0002915
     10.9950000      0.0002930
     10.9960000      0.0002908
     10.9970000      0.0002917
     10.9980000      0.0002914
     10.9990000      0.0002970
     11.0000000      0.0002978
     11.0010000      0.0002953
     11.0020000      0.0002959
     11.0030000      0.0002942
     11.0040000      0.0002931
     11.0050000      0.0002966
     11.0060000      0.0002927
     11.0070000      0.0002943
     11.0080000      0.0002948
     11.0090000      0.0002940
     11.0100000      0.0002944
     11.0110000      0.0002936
     11.0120000      0.0002930
     11.0130000      0.0002974
     11.0140000      0.0002956
     11.0150000      0.0002957
     11.0160000      0.0002968
     11.0170000      0.0002940
     11.0180000      0.0002971
     11.0190000      0.0002942
     11.0200000      0.0002920
     11.0210000      0.0002952
     11.0220000      0.0002930
     11.0230000      0.0002933
     11.0240000      0.0002946
     11.0250000      0.0002964
     11.0260000      0.0002966
     11.0270000      0.0002927
     11.0280000      0.0002907
     11.0290000      0.0002934
     11.0300000      0.0002960
     11.0310000      0.0002964
     11.0320000      0.0002932
     11.0330000      0.0002949
     11.0340000      0.0002911
     11.0350000      0.0002921
     11.0360000      0.0002976
     11.0370000      0.0002944
     11.0380000      0.0002931
     11.0390000      0.0002945
     11.0400000      0.0002962
     11.0410000      0.0002920
     11.0420000      0.0002911
     11.0430000      0.0002944
     11.0440000      0.0002965
     11.0450000      0.0002943
     11.0460000      0.0002916
     11.0470000      0.0002873
     11.0480000      0.0002917
     11.0490000      0.0002930
     11.0500000      0.0002923
     11.0510000      0.0002941
     11.0520000      0.0002933
     11.0530000      0.0002942
     11.0540000      0.0002936
     11.0550000      0.0002910
     11.0560000      0.0002912
     11.0570000      0.0002935
     11.0580000      0.0002900
     11.0590000      0.0002891
     11.0600000      0.0002939
     11.0610000      0.0002915
     11.0620000      0.0002934
     11.0630000      0.0002961
     11.0640000      0.0003001
     11.0650000      0.0002957
     11.0660000      0.0002915
     11.0670000      0.0002918
     11.0680000      0.0002939
     11.0690000      0.0002947
     11.0700000      0.0002956
     11.0710000      0.0002943
     11.0720000      0.0002954
     11.0730000      0.0002908
     11.0740000      0.0002890
     11.0750000      0.0002969
     11.0760000      0.0002935
     11.0770000      0.0002963
     11.0780000      0.0002946
     11.0790000      0.0002972
     11.0800000      0.0002944
     11.0810000      0.0002943
     11.0820000      0.0002977
     11.0830000      0.0002976
     11.0840000      0.0003001
     11.0850000      0.0002992
     11.0860000      0.0002918
     11.0870000      0.0002970
     11.0880000      0.0002971
     11.0890000      0.0002936
     11.0900000      0.0002951
     11.0910000      0.0002932
     11.0920000      0.0002939
     11.0930000      0.0002914
     11.0940000      0.0002952
     11.0950000      0.0002977
     11.0960000      0.0002968
     11.0970000      0.0002935
     11.0980000      0.0002901
     11.0990000      0.0002958
     11.1000000      0.0002933
     11.1010000      0.0002925
     11.1020000      0.0002900
     11.1030000      0.0002928
     11.1040000      0.0002914
     11.1050000      0.0002904
     11.1060000      0.0002942
     11.1070000      0.0002955
     11.1080000      0.0002954
     11.1090000      0.0002935
     11.1100000      0.0002918
     11.1110000      0.0002897
     11.1120000      0.0002927
     11.1130000      0.0002970
     11.1140000      0.0002956
     11.1150000      0.0002947
     11.1160000      0.0002974
     11.1170000      0.0002976
     11.1180000      0.0002934
     11.1190000      0.0002937
     11.1200000      0.0002937
     11.1210000      0.0002945
     11.1220000      0.0002948
     11.1230000      0.0002962
     11.1240000      0.0002945
     11.1250000      0.0002974
     11.1260000      0.0002934
     11.1270000      0.0002921
     11.1280000      0.0002932
     11.1290000      0.0002933
     11.1300000      0.0002925
     11.1310000      0.0002925
     11.1320000      0.0002923
     11.1330000      0.0002957
     11.1340000      0.0002969
     11.1350000      0.0002962
     11.1360000      0.0002931
     11.1370000      0.0002937
     11.1380000      0.0002887
     11.1390000      0.0002895
     11.1400000      0.0002971
     11.1410000      0.0002950
     11.1420000      0.0002930
     11.1430000      0.0003003
     11.1440000      0.0002966
     11.1450000      0.0002964
     11.1460000      0.0002936
     11.1470000      0.0002929
     11.1480000      0.0002901
     11.1490000      0.0002922
     11.1500000      0.0002901
     11.1510000      0.0002931
     11.1520000      0.0002880
     11.1530000      0.0002919
     11.1540000      0.0002903
     11.1550000      0.0002897
     11.1560000      0.0002930
     11.1570000      0.0002935
     11.1580000      0.0002897
     11.1590000      0.0002887
     11.1600000      0.0002919
     11.1610000      0.0002937
     11.1620000      0.0002922
     11.1630000      0.0002916
     11.1640000      0.0002950
     11.1650000      0.0002948
     11.1660000      0.0002909
     11.1670000      0.0002924
     11.1680000      0.0002921
     11.1690000      0.0002904
     11.1700000      0.0002923
     11.1710000      0.0002896
     11.1720000      0.0002927
     11.1730000      0.0002888
     11.1740000      0.0002932
     11.1750000      0.0002880
     11.1760000      0.0002913
     11.1770000      0.0002897
     11.1780000      0.0002916
     11.1790000      0.0002928
     11.1800000      0.0002911
     11.1810000      0.0002922
     11.1820000      0.0002943
     11.1830000      0.0002947
     11.1840000      0.0002974
     11.1850000      0.0002942
     11.1860000      0.0002951
     11.1870000      0.0002943
     11.1880000      0.0002935
     11.1890000      0.0002903
     11.1900000      0.0002901
     11.1910000      0.0002894
     11.1920000      0.0002897
     11.1930000      0.0002905
     11.1940000      0.0002900
     11.1950000      0.0002929
     11.1960000      0.0002911
     11.1970000      0.0002931
     11.1980000      0.0002896
     11.1990000      0.0002903
     11.2000000      0.0002913
     11.2010000      0.0002937
     11.2020000      0.0002962
     11.2030000      0.0002962
     11.2040000      0.0002921
     11.2050000      0.0002934
     11.2060000      0.0002939
     11.2070000      0.0002875
     11.2080000      0.0002931
     11.2090000      0.0002909
     11.2100000      0.0002939
     11.2110000      0.0002963
     11.2120000      0.0002929
     11.2130000      0.0002923
     11.2140000      0.0002949
     11.2150000      0.0002928
     11.2160000      0.0002936
     11.2170000      0.0002953
     11.2180000      0.0002947
     11.2190000      0.0002923
     11.2200000      0.0002944
     11.2210000      0.0002928
     11.2220000      0.0002931
     11.2230000      0.0002966
     11.2240000      0.0002968
     11.2250000      0.0002929
     11.2260000      0.0002942
     11.2270000      0.0002938
     11.2280000      0.0002951
     11.2290000      0.0002953
     11.2300000      0.0002961
     11.2310000      0.0002952
     11.2320000      0.0002906
     11.2330000      0.0002946
     11.2340000      0.0002982
     11.2350000      0.0002966
     11.2360000      0.0002920
     11.2370000      0.0002950
     11.2380000      0.0002988
     11.2390000      0.0002928
     11.2400000      0.0002946
     11.2410000      0.0002942
     11.2420000      0.0002908
     11.2430000      0.0002889
     11.2440000      0.0002941
     11.2450000      0.0002935
     11.2460000      0.0002933
     11.2470000      0.0002933
     11.2480000      0.0002975
     11.2490000      0.0002966
     11.2500000      0.0002953
     11.2510000      0.0002902
     11.2520000      0.0002943
     11.2530000      0.0002943
     11.2540000      0.0002915
     11.2550000      0.0002951
     11.2560000      0.0002936
     11.2570000      0.0002894
     11.2580000      0.0002943
     11.2590000      0.0002924
     11.2600000      0.0002903
     11.2610000      0.0002923
     11.2620000      0.0002933
     11.2630000      0.0002950
     11.2640000      0.0002901
     11.2650000      0.0002932
     11.2660000      0.0002911
     11.2670000      0.0002900
     11.2680000      0.0002925
     11.2690000      0.0002955
     11.2700000      0.0002942
     11.2710000      0.0002911
     11.2720000      0.0002887
     11.2730000      0.0002929
     11.2740000      0.0002924
     11.2750000      0.0002958
     11.2760000      0.0002922
     11.2770000      0.0002972
     11.2780000      0.0002973
     11.2790000      0.0002944
     11.2800000      0.0002930
     11.2810000      0.0002891
     11.2820000      0.0002957
     11.2830000      0.0002930
     11.2840000      0.0002959
     11.2850000      0.0002960
     11.2860000      0.0002961
     11.2870000      0.0002993
     11.2880000      0.0002956
     11.2890000      0.0002952
     11.2900000      0.0002961
     11.2910000      0.0002960
     11.2920000      0.0002971
     11.2930000      0.0002916
     11.2940000      0.0002909
     11.2950000      0.0002911
     11.2960000      0.0002898
     11.2970000      0.0002922
     11.2980000      0.0002896
     11.2990000      0.0002924
     11.3000000      0.0002944
     11.3010000      0.0002957
     11.3020000      0.0002927
     11.3030000      0.0002919
     11.3040000      0.0002907
     11.3050000      0.0002893
     11.3060000      0.0002921
     11.3070000      0.0002906
     11.3080000      0.0002895
     11.3090000      0.0002920
     11.3100000      0.0002919
     11.3110000      0.0002944
     11.3120000      0.0002912
     11.3130000      0.0002881
     11.3140000      0.0002933
     11.3150000      0.0002910
     11.3160000      0.0002919
     11.3170000      0.0002964
     11.3180000      0.0002969
     11.3190000      0.0002990
     11.3200000      0.0002977
     11.3210000      0.0002955
     11.3220000      0.0002967
     11.3230000      0.0002937
     11.3240000      0.0002932
     11.3250000      0.0002913
     11.3260000      0.0002893
     11.3270000      0.0002922
     11.3280000      0.0002956
     11.3290000      0.0002970
     11.3300000      0.0002896
     11.3310000      0.0002894
     11.3320000      0.0002959
     11.3330000      0.0002928
     11.3340000      0.0002934
     11.3350000      0.0002936
     11.3360000      0.0002936
     11.3370000      0.0002954
     11.3380000      0.0002925
     11.3390000      0.0002892
     11.3400000      0.0002902
     11.3410000      0.0002919
     11.3420000      0.0002910
     11.3430000      0.0002923
     11.3440000      0.0002927
     11.3450000      0.0002925
     11.3460000      0.0002920
     11.3470000      0.0002946
     11.3480000      0.0002953
     11.3490000      0.0002930
     11.3500000      0.0002980
     11.3510000      0.0002988
     11.3520000      0.0002966
     11.3530000      0.0002927
     11.3540000      0.0002941
     11.3550000      0.0002934
     11.3560000      0.0002880
     11.3570000      0.0002895
     11.3580000      0.0002902
     11.3590000      0.0002883
     11.3600000      0.0002917
     11.3610000      0.0002921
     11.3620000      0.0002909
     11.3630000      0.0002928
     11.3640000      0.0002961
     11.3650000      0.0002994
     11.3660000      0.0002986
     11.3670000      0.0002940
     11.3680000      0.0002940
     11.3690000      0.0002911
     11.3700000      0.0002918
     11.3710000      0.0002931
     11.3720000      0.0002939
     11.3730000      0.0002994
     11.3740000      0.0002971
     11.3750000      0.0002948
     11.3760000      0.0002947
     11.3770000      0.0002969
     11.3780000      0.0002955
     11.3790000      0.0002948
     11.3800000      0.0002924
     11.3810000      0.0002940
     11.3820000      0.0002937
     11.3830000      0.0002942
     11.3840000      0.0002947
     11.3850000      0.0002912
     11.3860000      0.0002977
     11.3870000      0.0002975
     11.3880000      0.0002960
     11.3890000      0.0002951
     11.3900000      0.0002937
     11.3910000      0.0002933
     11.3920000      0.0002975
     11.3930000      0.0002896
     11.3940000      0.0002950
     11.3950000      0.0002948
     11.3960000      0.0002961
     11.3970000      0.0002961
     11.3980000      0.0002965
     11.3990000      0.0002937
     11.4000000      0.0002928
     11.4010000      0.0002891
     11.4020000      0.0002906
     11.4030000      0.0002982
     11.4040000      0.0002940
     11.4050000      0.0002944
     11.4060000      0.0002921
     11.4070000      0.0002952
     11.4080000      0.0002940
     11.4090000      0.0002909
     11.4100000      0.0002918
     11.4110000      0.0002911
     11.4120000      0.0002945
     11.4130000      0.0002973
     11.4140000      0.0002947
     11.4150000      0.0003022
     11.4160000      0.0002975
     11.4170000      0.0002950
     11.4180000      0.0002986
     11.4190000      0.0002956
     11.4200000      0.0002923
     11.4210000      0.0002911
     11.4220000      0.0002928
     11.4230000      0.0002928
     11.4240000      0.0002908
     11.4250000      0.0002967
     11.4260000      0.0002960
     11.4270000      0.0002952
     11.4280000      0.0002928
     11.4290000      0.0002984
     11.4300000      0.0002941
     11.4310000      0.0002917
     11.4320000      0.0002931
     11.4330000      0.0002897
     11.4340000      0.0002941
     11.4350000      0.0002926
     11.4360000      0.0002939
     11.4370000      0.0002950
     11.4380000      0.0002966
     11.4390000      0.0002930
     11.4400000      0.0002943
     11.4410000      0.0002955
     11.4420000      0.0002921
     11.4430000      0.0002914
     11.4440000      0.0002956
     11.4450000      0.0002926
     11.4460000      0.0002938
     11.4470000      0.0002960
     11.4480000      0.0002914
     11.4490000      0.0002919
     11.4500000      0.0002923
     11.4510000      0.0002912
     11.4520000      0.0002911
     11.4530000      0.0002908
     11.4540000      0.0002913
     11.4550000      0.0002888
     11.4560000      0.0002901
     11.4570000      0.0002911
     11.4580000      0.0002955
     11.4590000      0.0002951
     11.4600000      0.0002917
     11.4610000      0.0002942
     11.4620000      0.0002946
     11.4630000      0.0002913
     11.4640000      0.0002911
     11.4650000      0.0002947
     11.4660000      0.0002932
     11.4670000      0.0002939
     11.4680000      0.0002925
     11.4690000      0.0002938
     11.4700000      0.0002925
     11.4710000      0.0002931
     11.4720000      0.0002930
     11.4730000      0.0002936
     11.4740000      0.0002976
     11.4750000      0.0002990
     11.4760000      0.0002922
     11.4770000      0.0002902
     11.4780000      0.0002936
     11.4790000      0.0002970
     11.4800000      0.0002953
     11.4810000      0.0002930
     11.4820000      0.0002954
     11.4830000      0.0002952
     11.4840000      0.0002941
     11.4850000      0.0002935
     11.4860000      0.0002952
     11.4870000      0.0002976
     11.4880000      0.0002914
     11.4890000      0.0002971
     11.4900000      0.0002963
     11.4910000      0.0002974
     11.4920000      0.0002986
     11.4930000      0.0002953
     11.4940000      0.0002942
     11.4950000      0.0002955
     11.4960000      0.0002930
     11.4970000      0.0002939
     11.4980000      0.0003004
     11.4990000      0.0002943
     11.5000000      0.0002908
     11.5010000      0.0002930
     11.5020000      0.0002901
     11.5030000      0.0002871
     11.5040000      0.0002911
     11.5050000      0.0002923
     11.5060000      0.0002938
     11.5070000      0.0002943
     11.5080000      0.0002951
     11.5090000      0.0002924
     11.5100000      0.0002897
     11.5110000      0.0002896
     11.5120000      0.0002945
     11.5130000      0.0002939
     11.5140000      0.0002944
     11.5150000      0.0002947
     11.5160000      0.0002920
     11.5170000      0.0002895
     11.5180000      0.0002872
     11.5190000      0.0002903
     11.5200000      0.0002900
     11.5210000      0.0002953
     11.5220000      0.0002925
     11.5230000      0.0002938
     11.5240000      0.0002932
     11.5250000      0.0002945
     11.5260000      0.0002978
     11.5270000      0.0002955
     11.5280000      0.0002947
     11.5290000      0.0002940
     11.5300000      0.0002935
     11.5310000      0.0002946
     11.5320000      0.0002980
     11.5330000      0.0002977
     11.5340000      0.0003014
     11.5350000      0.0002972
     11.5360000      0.0002962
     11.5370000      0.0002957
     11.5380000      0.0002923
     11.5390000      0.0002926
     11.5400000      0.0002900
     11.5410000      0.0002923
     11.5420000      0.0002927
     11.5430000      0.0002923
     11.5440000      0.0002927
     11.5450000      0.0002929
     11.5460000      0.0002931
     11.5470000      0.0002944
     11.5480000      0.0002913
     11.5490000      0.0002911
     11.5500000      0.0002965
     11.5510000      0.0002961
     11.5520000      0.0002909
     11.5530000      0.0002938
     11.5540000      0.0002940
     11.5550000      0.0002952
     11.5560000      0.0002954
     11.5570000      0.0002938
     11.5580000      0.0002947
     11.5590000      0.0002902
     11.5600000      0.0002902
     11.5610000      0.0002926
     11.5620000      0.0002914
     11.5630000      0.0002927
     11.5640000      0.0002919
     11.5650000      0.0002944
     11.5660000      0.0002938
     11.5670000      0.0002890
     11.5680000      0.0002934
     11.5690000      0.0002914
     11.5700000      0.0002920
     11.5710000      0.0002972
     11.5720000      0.0002930
     11.5730000      0.0002951
     11.5740000      0.0002956
     11.5750000      0.0002937
     11.5760000      0.0002946
     11.5770000      0.0002961
     11.5780000      0.0002935
     11.5790000      0.0002937
     11.5800000      0.0002932
     11.5810000      0.0002903
     11.5820000      0.0002927
     11.5830000      0.0002937
     11.5840000      0.0002921
     11.5850000      0.0002925
     11.5860000      0.0002941
     11.5870000      0.0002927
     11.5880000      0.0002945
     11.5890000      0.0002971
     11.5900000      0.0002984
     11.5910000      0.0002965
     11.5920000      0.0002916
     11.5930000      0.0002932
     11.5940000      0.0002884
     11.5950000      0.0002898
     11.5960000      0.0002921
     11.5970000      0.0002959
     11.5980000      0.0002963
     11.5990000      0.0002955
     11.6000000      0.0002922
     11.6010000      0.0002945
     11.6020000      0.0002910
     11.6030000      0.0002931
     11.6040000      0.0002932
     11.6050000      0.0002943
     11.6060000      0.0002938
     11.6070000      0.0002965
     11.6080000      0.0002949
     11.6090000      0.0002926
     11.6100000      0.0002923
     11.6110000      0.0002931
     11.6120000      0.0002921
     11.6130000      0.0002884
     11.6140000      0.0002936
     11.6150000      0.0002914
     11.6160000      0.0002950
     11.6170000      0.0002916
     11.6180000      0.0002957
     11.6190000      0.0002933
     11.6200000      0.0002926
     11.6210000      0.0002929
     11.6220000      0.0002935
     11.6230000      0.0002958
     11.6240000      0.0002981
     11.6250000      0.0002962
     11.6260000      0.0002919
     11.6270000      0.0002927
     11.6280000      0.0002899
     11.6290000      0.0002889
     11.6300000      0.0002915
     11.6310000      0.0002924
     11.6320000      0.0002941
     11.6330000      0.0002917
     11.6340000      0.0002921
     11.6350000      0.0002899
     11.6360000      0.0002922
     11.6370000      0.0002921
     11.6380000      0.0002930
     11.6390000      0.0002956
     11.6400000      0.0002893
     11.6410000      0.0002935
     11.6420000      0.0002914
     11.6430000      0.0002954
     11.6440000      0.0002950
     11.6450000      0.0002945
     11.6460000      0.0002911
     11.6470000      0.0002946
     11.6480000      0.0002915
     11.6490000      0.0002970
     11.6500000      0.0002965
     11.6510000      0.0002959
     11.6520000      0.0002920
     11.6530000      0.0002906
     11.6540000      0.0002982
     11.6550000      0.0002927
     11.6560000      0.0002948
     11.6570000      0.0002898
     11.6580000      0.0002890
     11.6590000      0.0002935
     11.6600000      0.0002913
     11.6610000      0.0002920
     11.6620000      0.0002907
     11.6630000      0.0002948
     11.6640000      0.0002988
     11.6650000      0.0002967
     11.6660000      0.0002914
     11.6670000      0.0002933
     11.6680000      0.0002927
     11.6690000      0.0002917
     11.6700000      0.0002932
     11.6710000      0.0002955
     11.6720000      0.0002922
     11.6730000      0.0002946
     11.6740000      0.0002934
     11.6750000      0.0002897
     11.6760000      0.0002923
     11.6770000      0.0002917
     11.6780000      0.0002903
     11.6790000      0.0002940
     11.6800000      0.0002925
     11.6810000      0.0002928
     11.6820000      0.0002946
     11.6830000      0.0002987
     11.6840000      0.0002944
     11.6850000      0.0002915
     11.6860000      0.0002934
     11.6870000      0.0002928
     11.6880000      0.0002944
     11.6890000      0.0002921
     11.6900000      0.0002906
     11.6910000      0.0002909
     11.6920000      0.0002930
     11.6930000      0.0002955
     11.6940000      0.0002941
     11.6950000      0.0002948
     11.6960000      0.0002949
     11.6970000      0.0002888
     11.6980000      0.0002888
     11.6990000      0.0002900
     11.7000000      0.0002925
     11.7010000      0.0002927
     11.7020000      0.0002917
     11.7030000      0.0002939
     11.7040000      0.0002922
     11.7050000      0.0002968
     11.7060000      0.0002968
     11.7070000      0.0002931
     11.7080000      0.0002925
     11.7090000      0.0002900
     11.7100000      0.0002911
     11.7110000      0.0002906
     11.7120000      0.0002923
     11.7130000      0.0002919
     11.7140000      0.0002943
     11.7150000      0.0002953
     11.7160000      0.0002950
     11.7170000      0.0002933
     11.7180000      0.0002953
     11.7190000      0.0002968
     11.7200000      0.0002917
     11.7210000      0.0002919
     11.7220000      0.0002915
     11.7230000      0.0002970
     11.7240000      0.0002968
     11.7250000      0.0002918
     11.7260000      0.0002925
     11.7270000      0.0002891
     11.7280000      0.0002927
     11.7290000      0.0002929
     11.7300000      0.0002955
     11.7310000      0.0002938
     11.7320000      0.0002945
     11.7330000      0.0002948
     11.7340000      0.0002913
     11.7350000      0.0002956
     11.7360000      0.0002933
     11.7370000      0.0002924
     11.7380000      0.0002909
     11.7390000      0.0002938
     11.7400000      0.0002938
     11.7410000      0.0002966
     11.7420000      0.0002936
     11.7430000      0.0002931
     11.7440000      0.0002940
     11.7450000      0.0002944
     11.7460000      0.0002957
     11.7470000      0.0002955
     11.7480000      0.0002970
     11.7490000      0.0002941
     11.7500000      0.0002895
     11.7510000      0.0002901
     11.7520000      0.0002904
     11.7530000      0.0002925
     11.7540000      0.0002934
     11.7550000      0.0002935
     11.7560000      0.0002947
     11.7570000      0.0002938
     11.7580000      0.0002922
     11.7590000      0.0002948
     11.7600000      0.0002917
     11.7610000      0.0002956
     11.7620000      0.0003000
     11.7630000      0.0002965
     11.7640000      0.0002939
     11.7650000      0.0002965
     11.7660000      0.0002967
     11.7670000      0.0002971
     11.7680000      0.0002948
     11.7690000      0.0002897
     11.7700000      0.0002878
     11.7710000      0.0002923
     11.7720000      0.0002930
     11.7730000      0.0002941
     11.7740000      0.0002945
     11.7750000      0.0002928
     11.7760000      0.0002992
     11.7770000      0.0002935
     11.7780000      0.0002957
     11.7790000      0.0002908
     11.7800000      0.0002920
     11.7810000      0.0002912
     11.7820000      0.0002892
     11.7830000      0.0002942
     11.7840000      0.0002909
     11.7850000      0.0002961
     11.7860000      0.0002961
     11.7870000      0.0002936
     11.7880000      0.0002961
     11.7890000      0.0002940
     11.7900000      0.0002911
     11.7910000      0.0002926
     11.7920000      0.0002944
     11.7930000      0.0002948
     11.7940000      0.0002974
     11.7950000      0.0002962
     11.7960000      0.0002942
     11.7970000      0.0003003
     11.7980000      0.0002942
     11.7990000      0.0002925
     11.8000000      0.0002950
     11.8010000      0.0002963
     11.8020000      0.0002973
     11.8030000      0.0003001
     11.8040000      0.0002945
     11.8050000      0.0002928
     11.8060000      0.0002928
     11.8070000      0.0002970
     11.8080000      0.0002976
     11.8090000      0.0002911
     11.8100000      0.0002933
     11.8110000      0.0002936
     11.8120000      0.0002958
     11.8130000      0.0002947
     11.8140000      0.0002954
     11.8150000      0.0002965
     11.8160000      0.0002947
     11.8170000      0.0002948
     11.8180000      0.0002948
     11.8190000      0.0002941
     11.8200000      0.0002926
     11.8210000      0.0002967
     11.8220000      0.0002901
     11.8230000      0.0002930
     11.8240000      0.0002946
     11.8250000      0.0002952
     11.8260000      0.0002942
     11.8270000      0.0002949
     11.8280000      0.0002941
     11.8290000      0.0002934
     11.8300000      0.0002932
     11.8310000      0.0002953
     11.8320000      0.0002866
     11.8330000      0.0002889
     11.8340000      0.0002919
     11.8350000      0.0002967
     11.8360000      0.0002958
     11.8370000      0.0002921
     11.8380000      0.0002905
     11.8390000      0.0002908
     11.8400000      0.0002953
     11.8410000      0.0002910
     11.8420000      0.0002922
     11.8430000      0.0002937
     11.8440000      0.0002936
     11.8450000      0.0002914
     11.8460000      0.0002929
     11.8470000      0.0002961
     11.8480000      0.0002966
     11.8490000      0.0002961
     11.8500000      0.0002905
     11.8510000      0.0002936
     11.8520000      0.0002919
     11.8530000      0.0002950
     11.8540000      0.0002941
     11.8550000      0.0002944
     11.8560000      0.0002915
     11.8570000      0.0002943
     11.8580000      0.0002956
     11.8590000      0.0002970
     11.8600000      0.0002915
     11.8610000      0.0002929
     11.8620000      0.0002968
     11.8630000      0.0002960
     11.8640000      0.0002916
     11.8650000      0.0002958
     11.8660000      0.0002981
     11.8670000      0.0002944
     11.8680000      0.0002911
     11.8690000      0.0002909
     11.8700000      0.0002952
     11.8710000      0.0002948
     11.8720000      0.0002977
     11.8730000      0.0002986
     11.8740000      0.0002951
     11.8750000      0.0002947
     11.8760000      0.0002941
     11.8770000      0.0002920
     11.8780000      0.0002964
     11.8790000      0.0002945
     11.8800000      0.0002944
     11.8810000      0.0002954
     11.8820000      0.0002949
     11.8830000      0.0002920
     11.8840000      0.0002924
     11.8850000      0.0002932
     11.8860000      0.0002927
     11.8870000      0.0002922
     11.8880000      0.0002934
     11.8890000      0.0002936
     11.8900000      0.0002926
     11.8910000      0.0002933
     11.8920000      0.0002933
     11.8930000      0.0002935
     11.8940000      0.0002942
     11.8950000      0.0002922
     11.8960000      0.0002952
     11.8970000      0.0002967
     11.8980000      0.0002954
     11.8990000      0.0002952
     11.9000000      0.0002910
     11.9010000      0.0002955
     11.9020000      0.0002957
     11.9030000      0.0002949
     11.9040000      0.0002935
     11.9050000      0.0002929
     11.9060000      0.0003017
     11.9070000      0.0002944
     11.9080000      0.0002979
     11.9090000      0.0002968
     11.9100000      0.0003009
     11.9110000      0.0002946
     11.9120000      0.0002968
     11.9130000      0.0002937
     11.9140000      0.0002921
     11.9150000      0.0002958
     11.9160000      0.0002928
     11.9170000      0.0002922
     11.9180000      0.0002930
     11.9190000      0.0002925
     11.9200000      0.0002956
     11.9210000      0.0002922
     11.9220000      0.0002953
     11.9230000      0.0002933
     11.9240000      0.0002954
     11.9250000      0.0002949
     11.9260000      0.0002948
     11.9270000      0.0002960
     11.9280000      0.0002958
     11.9290000      0.0002967
     11.9300000      0.0002973
     11.9310000      0.0002920
     11.9320000      0.0002927
     11.9330000      0.0002939
     11.9340000      0.0002881
     11.9350000      0.0002893
     11.9360000      0.0002905
     11.9370000      0.0002902
     11.9380000      0.0002920
     11.9390000      0.0002959
     11.9400000      0.0002908
     11.9410000      0.0002939
     11.9420000      0.0002932
     11.9430000      0.0002909
     11.9440000      0.0002933
     11.9450000      0.0002963
     11.9460000      0.0002994
     11.9470000      0.0002974
     11.9480000      0.0002928
     11.9490000      0.0002914
     11.9500000      0.0002913
     11.9510000      0.0002970
     11.9520000      0.0003001
     11.9530000      0.0002982
     11.9540000      0.0002967
     11.9550000      0.0002958
     11.9560000      0.0002931
     11.9570000      0.0002932
     11.9580000      0.0002964
     11.9590000      0.0002955
     11.9600000      0.0002985
     11.9610000      0.0002922
     11.9620000      0.0002890
     11.9630000      0.0002932
     11.9640000      0.0002944
     11.9650000      0.0002911
     11.9660000      0.0002925
     11.9670000      0.0002954
     11.9680000      0.0002942
     11.9690000      0.0002919
     11.9700000      0.0002937
     11.9710000      0.0002977
     11.9720000      0.0002951
     11.9730000      0.0002942
     11.9740000      0.0002946
     11.9750000      0.0002964
     11.9760000      0.0002944
     11.9770000      0.0002970
     11.9780000      0.0002965
     11.9790000      0.0002937
     11.9800000      0.0002935
     11.9810000      0.0002929
     11.9820000      0.0002921
     11.9830000      0.0002905
     11.9840000      0.0002954
     11.9850000      0.0002975
     11.9860000      0.0002969
     11.9870000      0.0002946
     11.9880000      0.0002920
     11.9890000      0.0002894
     11.9900000      0.0002944
     11.9910000      0.0003001
     11.9920000      0.0002979
     11.9930000      0.0002955
     11.9940000      0.0002933
     11.9950000      0.0002913
     11.9960000      0.0002929
     11.9970000      0.0002924
     11.9980000      0.0002950
     11.9990000      0.0002903
     12.0000000      0.0002920
     12.0010000      0.0002916
     12.0020000      0.0002919
     12.0030000      0.0002926
     12.0040000      0.0002931
     12.0050000      0.0002939
     12.0060000      0.0002999
     12.0070000      0.0003010
     12.0080000      0.0002990
     12.0090000      0.0002955
     12.0100000      0.0002925
     12.0110000      0.0002977
     12.0120000      0.0002942
     12.0130000      0.0002989
     12.0140000      0.0003010
     12.0150000      0.0002946
     12.0160000      0.0002945
     12.0170000      0.0002937
     12.0180000      0.0002957
     12.0190000      0.0002978
     12.0200000      0.0002947
     12.0210000      0.0002918
     12.0220000      0.0002946
     12.0230000      0.0002990
     12.0240000      0.0002946
     12.0250000      0.0002955
     12.0260000      0.0002914
     12.0270000      0.0002900
     12.0280000      0.0002903
     12.0290000      0.0002899
     12.0300000      0.0002905
     12.0310000      0.0002873
     12.0320000      0.0002938
     12.0330000      0.0002964
     12.0340000      0.0002981
     12.0350000      0.0002978
     12.0360000      0.0002985
     12.0370000      0.0002940
     12.0380000      0.0002967
     12.0390000      0.0002950
     12.0400000      0.0002984
     12.0410000      0.0003023
     12.0420000      0.0002984
     12.0430000      0.0002960
     12.0440000      0.0002961
     12.0450000      0.0002947
     12.0460000      0.0002994
     12.0470000      0.0002961
     12.0480000      0.0002954
     12.0490000      0.0002962
     12.0500000      0.0002963
     12.0510000      0.0002955
     12.0520000      0.0002965
     12.0530000      0.0002966
     12.0540000      0.0002948
     12.0550000      0.0002927
     12.0560000      0.0002913
     12.0570000      0.0002909
     12.0580000      0.0002948
     12.0590000      0.0002940
     12.0600000      0.0002940
     12.0610000      0.0002953
     12.0620000      0.0002954
     12.0630000      0.0002962
     12.0640000      0.0002976
     12.0650000      0.0002951
     12.0660000      0.0002925
     12.0670000      0.0002922
     12.0680000      0.0002932
     12.0690000      0.0002974
     12.0700000      0.0002941
     12.0710000      0.0002924
     12.0720000      0.0002917
     12.0730000      0.0002912
     12.0740000      0.0002927
     12.0750000      0.0002940
     12.0760000      0.0002927
     12.0770000      0.0002904
     12.0780000      0.0002939
     12.0790000      0.0002960
     12.0800000      0.0002925
     12.0810000      0.0002968
     12.0820000      0.0002934
     12.0830000      0.0002942
     12.0840000      0.0002917
     12.0850000      0.0002914
     12.0860000      0.0002931
     12.0870000      0.0002902
     12.0880000      0.0002923
     12.0890000      0.0002956
     12.0900000      0.0002986
     12.0910000      0.0002983
     12.0920000      0.0002993
     12.0930000      0.0002945
     12.0940000      0.0002939
     12.0950000      0.0002910
     12.0960000      0.0002963
     12.0970000      0.0002944
     12.0980000      0.0002980
     12.0990000      0.0002986
     12.1000000      0.0002942
     12.1010000      0.0002924
     12.1020000      0.0002972
     12.1030000      0.0002968
     12.1040000      0.0002956
     12.1050000      0.0002902
     12.1060000      0.0002931
     12.1070000      0.0002895
     12.1080000      0.0002950
     12.1090000      0.0002925
     12.1100000      0.0002933
     12.1110000      0.0002928
     12.1120000      0.0002950
     12.1130000      0.0002946
     12.1140000      0.0002931
     12.1150000      0.0002884
     12.1160000      0.0002911
     12.1170000      0.0002911
     12.1180000      0.0002931
     12.1190000      0.0002929
     12.1200000      0.0002936
     12.1210000      0.0002952
     12.1220000      0.0002925
     12.1230000      0.0002943
     12.1240000      0.0002930
     12.1250000      0.0002916
     12.1260000      0.0002944
     12.1270000      0.0002942
     12.1280000      0.0002974
     12.1290000      0.0002973
     12.1300000      0.0002886
     12.1310000      0.0002912
     12.1320000      0.0002921
     12.1330000      0.0002972
     12.1340000      0.0002951
     12.1350000      0.0002926
     12.1360000      0.0002918
     12.1370000      0.0002923
     12.1380000      0.0002932
     12.1390000      0.0002957
     12.1400000      0.0002916
     12.1410000      0.0002951
     12.1420000      0.0002928
     12.1430000      0.0002897
     12.1440000      0.0002901
     12.1450000      0.0002904
     12.1460000      0.0002919
     12.1470000      0.0002912
     12.1480000      0.0002935
     12.1490000      0.0002932
     12.1500000      0.0002968
     12.1510000      0.0002961
     12.1520000      0.0002971
     12.1530000      0.0002896
     12.1540000      0.0002946
     12.1550000      0.0002930
     12.1560000      0.0002890
     12.1570000      0.0002892
     12.1580000      0.0002911
     12.1590000      0.0002942
     12.1600000      0.0002937
     12.1610000      0.0002910
     12.1620000      0.0002930
     12.1630000      0.0002911
     12.1640000      0.0002919
     12.1650000      0.0002907
     12.1660000      0.0002907
     12.1670000      0.0002912
     12.1680000      0.0002911
     12.1690000      0.0002907
     12.1700000      0.0002943
     12.1710000      0.0002936
     12.1720000      0.0002950
     12.1730000      0.0002930
     12.1740000      0.0002946
     12.1750000      0.0002945
     12.1760000      0.0002913
     12.1770000      0.0002986
     12.1780000      0.0002940
     12.1790000      0.0002911
     12.1800000      0.0002942
     12.1810000      0.0002972
     12.1820000      0.0002966
     12.1830000      0.0002975
     12.1840000      0.0002949
     12.1850000      0.0002965
     12.1860000      0.0002948
     12.1870000      0.0002936
     12.1880000      0.0002943
     12.1890000      0.0002951
     12.1900000      0.0002922
     12.1910000      0.0002916
     12.1920000      0.0002896
     12.1930000      0.0002945
     12.1940000      0.0002953
     12.1950000      0.0002970
     12.1960000      0.0002972
     12.1970000      0.0002972
     12.1980000      0.0002977
     12.1990000      0.0003001
     12.2000000      0.0002996
     12.2010000      0.0002944
     12.2020000      0.0002950
     12.2030000      0.0002938
     12.2040000      0.0002882
     12.2050000      0.0002943
     12.2060000      0.0002984
     12.2070000      0.0002987
     12.2080000      0.0002950
     12.2090000      0.0002922
     12.2100000      0.0002950
     12.2110000      0.0002946
     12.2120000      0.0002937
     12.2130000      0.0002925
     12.2140000      0.0002988
     12.2150000      0.0002946
     12.2160000      0.0002930
     12.2170000      0.0002963
     12.2180000      0.0002939
     12.2190000      0.0002912
     12.2200000      0.0002905
     12.2210000      0.0002934
     12.2220000      0.0002951
     12.2230000      0.0002981
     12.2240000      0.0002987
     12.2250000      0.0002935
     12.2260000      0.0002931
     12.2270000      0.0002955
     12.2280000      0.0002949
     12.2290000      0.0002977
     12.2300000      0.0002954
     12.2310000      0.0002992
     12.2320000      0.0002931
     12.2330000      0.0002949
     12.2340000      0.0002990
     12.2350000      0.0002979
     12.2360000      0.0002933
     12.2370000      0.0002891
     12.2380000      0.0002928
     12.2390000      0.0002942
     12.2400000      0.0002894
     12.2410000      0.0002909
     12.2420000      0.0002932
     12.2430000      0.0002935
     12.2440000      0.0002941
     12.2450000      0.0002938
     12.2460000      0.0002942
     12.2470000      0.0002923
     12.2480000      0.0002957
     12.2490000      0.0002930
     12.2500000      0.0003007
     12.2510000      0.0003004
     12.2520000      0.0002964
     12.2530000      0.0002952
     12.2540000      0.0002933
     12.2550000      0.0002941
     12.2560000      0.0002961
     12.2570000      0.0002957
     12.2580000      0.0002927
     12.2590000      0.0002952
     12.2600000      0.0002948
     12.2610000      0.0002995
     12.2620000      0.0003003
     12.2630000      0.0002976
     12.2640000      0.0002956
     12.2650000      0.0002947
     12.2660000      0.0002975
     12.2670000      0.0002966
     12.2680000      0.0002896
     12.2690000      0.0002897
     12.2700000      0.0002898
     12.2710000      0.0002949
     12.2720000      0.0002928
     12.2730000      0.0002946
     12.2740000      0.0002957
     12.2750000      0.0002947
     12.2760000      0.0002945
     12.2770000      0.0002952
     12.2780000      0.0002953
     12.2790000      0.0002964
     12.2800000      0.0002981
     12.2810000      0.0002950
     12.2820000      0.0002929
     12.2830000      0.0002936
     12.2840000      0.0002957
     12.2850000      0.0002972
     12.2860000      0.0002951
     12.2870000      0.0002963
     12.2880000      0.0002970
     12.2890000      0.0002936
     12.2900000      0.0002943
     12.2910000      0.0002932
     12.2920000      0.0002947
     12.2930000      0.0002955
     12.2940000      0.0002952
     12.2950000      0.0002934
     12.2960000      0.0002935
     12.2970000      0.0002945
     12.2980000      0.0002968
     12.2990000      0.0002939
     12.3000000      0.0002952
     12.3010000      0.0002949
     12.3020000      0.0002981
     12.3030000      0.0002995
     12.3040000      0.0002934
     12.3050000      0.0002921
     12.3060000      0.0002937
     12.3070000      0.0002885
     12.3080000      0.0002924
     12.3090000      0.0002938
     12.3100000      0.0002920
     12.3110000      0.0002901
     12.3120000      0.0002925
     12.3130000      0.0002914
     12.3140000      0.0002949
     12.3150000      0.0002932
     12.3160000      0.0002923
     12.3170000      0.0002941
     12.3180000      0.0002946
     12.3190000      0.0002961
     12.3200000      0.0002918
     12.3210000      0.0002946
     12.3220000      0.0002962
     12.3230000      0.0002954
     12.3240000      0.0002933
     12.3250000      0.0002913
     12.3260000      0.0002962
     12.3270000      0.0002979
     12.3280000      0.0002993
     12.3290000      0.0002962
     12.3300000      0.0002944
     12.3310000      0.0002912
     12.3320000      0.0002913
     12.3330000      0.0002960
     12.3340000      0.0002923
     12.3350000      0.0002904
     12.3360000      0.0002930
     12.3370000      0.0002951
     12.3380000      0.0002924
     12.3390000      0.0002902
     12.3400000      0.0002942
     12.3410000      0.0002911
     12.3420000      0.0002925
     12.3430000      0.0002976
     12.3440000      0.0002921
     12.3450000      0.0002964
     12.3460000      0.0002928
     12.3470000      0.0002934
     12.3480000      0.0002941
     12.3490000      0.0002935
     12.3500000      0.0002945
     12.3510000      0.0002945
     12.3520000      0.0002932
     12.3530000      0.0002896
     12.3540000      0.0002910
     12.3550000      0.0002905
     12.3560000      0.0002942
     12.3570000      0.0002921
     12.3580000      0.0002926
     12.3590000      0.0002927
     12.3600000      0.0002932
     12.3610000      0.0002907
     12.3620000      0.0002898
     12.3630000      0.0003004
     12.3640000      0.0003035
     12.3650000      0.0002988
     12.3660000      0.0002951
     12.3670000      0.0002967
     12.3680000      0.0002926
     12.3690000      0.0002953
     12.3700000      0.0002945
     12.3710000      0.0002955
     12.3720000      0.0002951
     12.3730000      0.0002955
     12.3740000      0.0002938
     12.3750000      0.0002972
     12.3760000      0.0002914
     12.3770000      0.0002939
     12.3780000      0.0002919
     12.3790000      0.0002963
     12.3800000      0.0002967
     12.3810000      0.0002961
     12.3820000      0.0002914
     12.3830000      0.0002943
     12.3840000      0.0002931
     12.3850000      0.0002959
     12.3860000      0.0002969
     12.3870000      0.0002962
     12.3880000      0.0002944
     12.3890000      0.0002945
     12.3900000      0.0002927
     12.3910000      0.0002946
     12.3920000      0.0002964
     12.3930000      0.0002993
     12.3940000      0.0002969
     12.3950000      0.0002948
     12.3960000      0.0002951
     12.3970000      0.0002939
     12.3980000      0.0002956
     12.3990000      0.0002911
     12.4000000      0.0002961
     12.4010000      0.0002964
     12.4020000      0.0002969
     12.4030000      0.0002968
     12.4040000      0.0002979
     12.4050000      0.0002906
     12.4060000      0.0002939
     12.4070000      0.0002939
     12.4080000      0.0002945
     12.4090000      0.0002979
     12.4100000      0.0002937
     12.4110000      0.0002935
     12.4120000      0.0002933
     12.4130000      0.0002937
     12.4140000      0.0002937
     12.4150000      0.0002955
     12.4160000      0.0002924
     12.4170000      0.0002900
     12.4180000      0.0002929
     12.4190000      0.0002966
     12.4200000      0.0002971
     12.4210000      0.0002940
     12.4220000      0.0002978
     12.4230000      0.0002941
     12.4240000      0.0002930
     12.4250000      0.0002927
     12.4260000      0.0002976
     12.4270000      0.0002961
     12.4280000      0.0002915
     12.4290000      0.0002949
     12.4300000      0.0002905
     12.4310000      0.0002958
     12.4320000      0.0002954
     12.4330000      0.0002944
     12.4340000      0.0002961
     12.4350000      0.0002981
     12.4360000      0.0002927
     12.4370000      0.0002954
     12.4380000      0.0002981
     12.4390000      0.0002929
     12.4400000      0.0002928
     12.4410000      0.0002961
     12.4420000      0.0002984
     12.4430000      0.0002932
     12.4440000      0.0002959
     12.4450000      0.0002973
     12.4460000      0.0002994
     12.4470000      0.0003012
     12.4480000      0.0002936
     12.4490000      0.0002932
     12.4500000      0.0002978
     12.4510000      0.0002998
     12.4520000      0.0002944
     12.4530000      0.0002989
     12.4540000      0.0002954
     12.4550000      0.0002964
     12.4560000      0.0002918
     12.4570000      0.0002962
     12.4580000      0.0002905
     12.4590000      0.0002930
     12.4600000      0.0002942
     12.4610000      0.0002927
     12.4620000      0.0002977
     12.4630000      0.0002946
     12.4640000      0.0002916
     12.4650000      0.0002970
     12.4660000      0.0002949
     12.4670000      0.0002941
     12.4680000      0.0002952
     12.4690000      0.0002973
     12.4700000      0.0002950
     12.4710000      0.0002925
     12.4720000      0.0002956
     12.4730000      0.0002958
     12.4740000      0.0002927
     12.4750000      0.0002927
     12.4760000      0.0002908
     12.4770000      0.0002888
     12.4780000      0.0002944
     12.4790000      0.0002932
     12.4800000      0.0002957
     12.4810000      0.0002926
     12.4820000      0.0002976
     12.4830000      0.0002971
     12.4840000      0.0002962
     12.4850000      0.0002980
     12.4860000      0.0002942
     12.4870000      0.0002951
     12.4880000      0.0002930
     12.4890000      0.0002929
     12.4900000      0.0002925
     12.4910000      0.0002940
     12.4920000      0.0002939
     12.4930000      0.0002929
     12.4940000      0.0002935
     12.4950000      0.0002941
     12.4960000      0.0002921
     12.4970000      0.0002913
     12.4980000      0.0002949
     12.4990000      0.0002983
     12.5000000      0.0002987
     12.5010000      0.0002911
     12.5020000      0.0002961
     12.5030000      0.0002931
     12.5040000      0.0002972
     12.5050000      0.0002954
     12.5060000      0.0002969
     12.5070000      0.0002944
     12.5080000      0.0002926
     12.5090000      0.0002938
     12.5100000      0.0002950
     12.5110000      0.0002956
     12.5120000      0.0002953
     12.5130000      0.0002881
     12.5140000      0.0002932
     12.5150000      0.0002920
     12.5160000      0.0002970
     12.5170000      0.0002959
     12.5180000      0.0002945
     12.5190000      0.0002989
     12.5200000      0.0002945
     12.5210000      0.0002941
     12.5220000      0.0002922
     12.5230000      0.0002956
     12.5240000      0.0002955
     12.5250000      0.0002959
     12.5260000      0.0002978
     12.5270000      0.0002965
     12.5280000      0.0002950
     12.5290000      0.0002935
     12.5300000      0.0002994
     12.5310000      0.0002953
     12.5320000      0.0002950
     12.5330000      0.0002966
     12.5340000      0.0002961
     12.5350000      0.0002971
     12.5360000      0.0002949
     12.5370000      0.0002955
     12.5380000      0.0002959
     12.5390000      0.0002932
     12.5400000      0.0002958
     12.5410000      0.0002972
     12.5420000      0.0002931
     12.5430000      0.0002936
     12.5440000      0.0002961
     12.5450000      0.0002982
     12.5460000      0.0002916
     12.5470000      0.0002942
     12.5480000      0.0002954
     12.5490000      0.0002954
     12.5500000      0.0002944
     12.5510000      0.0002911
     12.5520000      0.0002920
     12.5530000      0.0002918
     12.5540000      0.0002935
     12.5550000      0.0002948
     12.5560000      0.0002943
     12.5570000      0.0002906
     12.5580000      0.0002912
     12.5590000      0.0002932
     12.5600000      0.0002957
     12.5610000      0.0002965
     12.5620000      0.0002980
     12.5630000      0.0002969
     12.5640000      0.0002923
     12.5650000      0.0002932
     12.5660000      0.0002994
     12.5670000      0.0002952
     12.5680000      0.0002929
     12.5690000      0.0002947
     12.5700000      0.0002923
     12.5710000      0.0002938
     12.5720000      0.0002968
     12.5730000      0.0002930
     12.5740000      0.0002946
     12.5750000      0.0002965
     12.5760000      0.0003004
     12.5770000      0.0002968
     12.5780000      0.0002984
     12.5790000      0.0002937
     12.5800000      0.0002954
     12.5810000      0.0002897
     12.5820000      0.0002980
     12.5830000      0.0002956
     12.5840000      0.0002957
     12.5850000      0.0002965
     12.5860000      0.0002960
     12.5870000      0.0002937
     12.5880000      0.0002910
     12.5890000      0.0002912
     12.5900000      0.0002944
     12.5910000      0.0002926
     12.5920000      0.0002920
     12.5930000      0.0002970
     12.5940000      0.0002968
     12.5950000      0.0002995
     12.5960000      0.0002978
     12.5970000      0.0002961
     12.5980000      0.0002982
     12.5990000      0.0002985
     12.6000000      0.0002988
     12.6010000      0.0002924
     12.6020000      0.0002929
     12.6030000      0.0002934
     12.6040000      0.0002917
     12.6050000      0.0002938
     12.6060000      0.0002967
     12.6070000      0.0002950
     12.6080000      0.0002921
     12.6090000      0.0002943
     12.6100000      0.0002958
     12.6110000      0.0002961
     12.6120000      0.0002968
     12.6130000      0.0002977
     12.6140000      0.0002969
     12.6150000      0.0002967
     12.6160000      0.0002992
     12.6170000      0.0002934
     12.6180000      0.0002937
     12.6190000      0.0002958
     12.6200000      0.0002943
     12.6210000      0.0002927
     12.6220000      0.0002937
     12.6230000      0.0002951
     12.6240000      0.0002930
     12.6250000      0.0002919
     12.6260000      0.0002931
     12.6270000      0.0002950
     12.6280000      0.0002956
     12.6290000      0.0002972
     12.6300000      0.0002922
     12.6310000      0.0002893
     12.6320000      0.0002925
     12.6330000      0.0002936
     12.6340000      0.0002969
     12.6350000      0.0002940
     12.6360000      0.0002989
     12.6370000      0.0002976
     12.6380000      0.0002949
     12.6390000      0.0002933
     12.6400000      0.0002975
     12.6410000      0.0002947
     12.6420000      0.0002916
     12.6430000      0.0002902
     12.6440000      0.0002909
     12.6450000      0.0002936
     12.6460000      0.0003003
     12.6470000      0.0003025
     12.6480000      0.0002992
     12.6490000      0.0002978
     12.6500000      0.0002954
     12.6510000      0.0002958
     12.6520000      0.0002948
     12.6530000      0.0002972
     12.6540000      0.0003002
     12.6550000      0.0002993
     12.6560000      0.0002959
     12.6570000      0.0002975
     12.6580000      0.0002925
     12.6590000      0.0002936
     12.6600000      0.0002931
     12.6610000      0.0002914
     12.6620000      0.0002967
     12.6630000      0.0002949
     12.6640000      0.0002934
     12.6650000      0.0002904
     12.6660000      0.0002899
     12.6670000      0.0002911
     12.6680000      0.0002931
     12.6690000      0.0002931
     12.6700000      0.0002964
     12.6710000      0.0002945
     12.6720000      0.0002958
     12.6730000      0.0002938
     12.6740000      0.0002952
     12.6750000      0.0002923
     12.6760000      0.0002935
     12.6770000      0.0002936
     12.6780000      0.0002930
     12.6790000      0.0002879
     12.6800000      0.0002943
     12.6810000      0.0002935
     12.6820000      0.0002948
     12.6830000      0.0002958
     12.6840000      0.0002945
     12.6850000      0.0002916
     12.6860000      0.0002933
     12.6870000      0.0002915
     12.6880000      0.0002911
     12.6890000      0.0002948
     12.6900000      0.0002962
     12.6910000      0.0002966
     12.6920000      0.0002952
     12.6930000      0.0002925
     12.6940000      0.0002939
     12.6950000      0.0002962
     12.6960000      0.0002950
     12.6970000      0.0002958
     12.6980000      0.0002969
     12.6990000      0.0002989
     12.7000000      0.0002997
     12.7010000      0.0002998
     12.7020000      0.0002924
     12.7030000      0.0002929
     12.7040000      0.0002891
     12.7050000      0.0002967
     12.7060000      0.0002937
     12.7070000      0.0002894
     12.7080000      0.0002947
     12.7090000      0.0002922
     12.7100000      0.0002896
     12.7110000      0.0002942
     12.7120000      0.0002947
     12.7130000      0.0002952
     12.7140000      0.0003006
     12.7150000      0.0003005
     12.7160000      0.0003027
     12.7170000      0.0002959
     12.7180000      0.0002950
     12.7190000      0.0002950
     12.7200000      0.0002982
     12.7210000      0.0002932
     12.7220000      0.0002931
     12.7230000      0.0002917
     12.7240000      0.0002936
     12.7250000      0.0002937
     12.7260000      0.0002934
     12.7270000      0.0002896
     12.7280000      0.0002891
     12.7290000      0.0002890
     12.7300000      0.0002926
     12.7310000      0.0002914
     12.7320000      0.0002907
     12.7330000      0.0002949
     12.7340000      0.0002969
     12.7350000      0.0002967
     12.7360000      0.0002923
     12.7370000      0.0002942
     12.7380000      0.0002934
     12.7390000      0.0002930
     12.7400000      0.0002956
     12.7410000      0.0002957
     12.7420000      0.0002947
     12.7430000      0.0002952
     12.7440000      0.0002972
     12.7450000      0.0002950
     12.7460000      0.0002943
     12.7470000      0.0002936
     12.7480000      0.0002908
     12.7490000      0.0002916
     12.7500000      0.0002942
     12.7510000      0.0002952
     12.7520000      0.0002947
     12.7530000      0.0002912
     12.7540000      0.0002923
     12.7550000      0.0002932
     12.7560000      0.0002943
     12.7570000      0.0002952
     12.7580000      0.0002929
     12.7590000      0.0002934
     12.7600000      0.0002965
     12.7610000      0.0002913
     12.7620000      0.0002939
     12.7630000      0.0002899
     12.7640000      0.0002920
     12.7650000      0.0002952
     12.7660000      0.0002970
     12.7670000      0.0002986
     12.7680000      0.0002967
     12.7690000      0.0002962
     12.7700000      0.0002977
     12.7710000      0.0002965
     12.7720000      0.0002982
     12.7730000      0.0002967
     12.7740000      0.0002927
     12.7750000      0.0002926
     12.7760000      0.0002925
     12.7770000      0.0002948
     12.7780000      0.0003010
     12.7790000      0.0002941
     12.7800000      0.0002950
     12.7810000      0.0002968
     12.7820000      0.0002959
     12.7830000      0.0002935
     12.7840000      0.0002940
     12.7850000      0.0002942
     12.7860000      0.0002945
     12.7870000      0.0002909
     12.7880000      0.0002906
     12.7890000      0.0002922
     12.7900000      0.0002949
     12.7910000      0.0002972
     12.7920000      0.0002952
     12.7930000      0.0002952
     12.7940000      0.0002953
     12.7950000      0.0003006
     12.7960000      0.0002976
     12.7970000      0.0002968
     12.7980000      0.0002981
     12.7990000      0.0002960
     12.8000000      0.0002947
     12.8010000      0.0002964
     12.8020000      0.0002970
     12.8030000      0.0002941
     12.8040000      0.0003000
     12.8050000      0.0002956
     12.8060000      0.0002948
     12.8070000      0.0002953
     12.8080000      0.0002947
     12.8090000      0.0002923
     12.8100000      0.0002923
     12.8110000      0.0002960
     12.8120000      0.0002966
     12.8130000      0.0003028
     12.8140000      0.0003022
     12.8150000      0.0002918
     12.8160000      0.0002963
     12.8170000      0.0002965
     12.8180000      0.0002962
     12.8190000      0.0002969
     12.8200000      0.0002960
     12.8210000      0.0002967
     12.8220000      0.0002960
     12.8230000      0.0002975
     12.8240000      0.0002983
     12.8250000      0.0003019
     12.8260000      0.0002984
     12.8270000      0.0002990
     12.8280000      0.0002968
     12.8290000      0.0002956
     12.8300000      0.0002923
     12.8310000      0.0002938
     12.8320000      0.0002945
     12.8330000      0.0002905
     12.8340000      0.0002960
     12.8350000      0.0002983
     12.8360000      0.0003006
     12.8370000      0.0002968
     12.8380000      0.0002943
     12.8390000      0.0002939
     12.8400000      0.0002959
     12.8410000      0.0002988
     12.8420000      0.0002945
     12.8430000      0.0002911
     12.8440000      0.0002933
     12.8450000      0.0002950
     12.8460000      0.0002975
     12.8470000      0.0002951
     12.8480000      0.0002960
     12.8490000      0.0002952
     12.8500000      0.0002980
     12.8510000      0.0002908
     12.8520000      0.0002929
     12.8530000      0.0002939
     12.8540000      0.0002926
     12.8550000      0.0002909
     12.8560000      0.0002943
     12.8570000      0.0002943
     12.8580000      0.0002960
     12.8590000      0.0002947
     12.8600000      0.0002922
     12.8610000      0.0002952
     12.8620000      0.0002969
     12.8630000      0.0002987
     12.8640000      0.0002914
     12.8650000      0.0002911
     12.8660000      0.0002941
     12.8670000      0.0002929
     12.8680000      0.0002935
     12.8690000      0.0002985
     12.8700000      0.0003007
     12.8710000      0.0002953
     12.8720000      0.0002938
     12.8730000      0.0002934
     12.8740000      0.0003010
     12.8750000      0.0002966
     12.8760000      0.0002993
     12.8770000      0.0002964
     12.8780000      0.0002987
     12.8790000      0.0002996
     12.8800000      0.0002985
     12.8810000      0.0002927
     12.8820000      0.0002968
     12.8830000      0.0002981
     12.8840000      0.0002964
     12.8850000      0.0002935
     12.8860000      0.0002976
     12.8870000      0.0002964
     12.8880000      0.0002952
     12.8890000      0.0002972
     12.8900000      0.0002986
     12.8910000      0.0002932
     12.8920000      0.0002949
     12.8930000      0.0002922
     12.8940000      0.0002926
     12.8950000      0.0002981
     12.8960000      0.0002977
     12.8970000      0.0002929
     12.8980000      0.0002958
     12.8990000      0.0002912
     12.9000000      0.0002984
     12.9010000      0.0002965
     12.9020000      0.0002960
     12.9030000      0.0002971
     12.9040000      0.0002975
     12.9050000      0.0002949
     12.9060000      0.0002924
     12.9070000      0.0002932
     12.9080000      0.0002951
     12.9090000      0.0002993
     12.9100000      0.0002951
     12.9110000      0.0002918
     12.9120000      0.0002968
     12.9130000      0.0002980
     12.9140000      0.0002983
     12.9150000      0.0002951
     12.9160000      0.0002966
     12.9170000      0.0002914
     12.9180000      0.0002923
     12.9190000      0.0002974
     12.9200000      0.0002979
     12.9210000      0.0002946
     12.9220000      0.0002928
     12.9230000      0.0002961
     12.9240000      0.0002946
     12.9250000      0.0002930
     12.9260000      0.0002934
     12.9270000      0.0002919
     12.9280000      0.0002927
     12.9290000      0.0002960
     12.9300000      0.0002970
     12.9310000      0.0002945
     12.9320000      0.0002943
     12.9330000      0.0002961
     12.9340000      0.0002946
     12.9350000      0.0002933
     12.9360000      0.0002986
     12.9370000      0.0002963
     12.9380000      0.0002931
     12.9390000      0.0002976
     12.9400000      0.0002942
     12.9410000      0.0002916
     12.9420000      0.0002935
     12.9430000      0.0002915
     12.9440000      0.0002912
     12.9450000      0.0002957
     12.9460000      0.0002988
     12.9470000      0.0002971
     12.9480000      0.0002959
     12.9490000      0.0002951
     12.9500000      0.0002984
     12.9510000      0.0002925
     12.9520000      0.0002911
     12.9530000      0.0002928
     12.9540000      0.0002948
     12.9550000      0.0002945
     12.9560000      0.0002962
     12.9570000      0.0002979
     12.9580000      0.0002979
     12.9590000      0.0002970
     12.9600000      0.0002940
     12.9610000      0.0002984
     12.9620000      0.0002990
     12.9630000      0.0002960
     12.9640000      0.0002953
     12.9650000      0.0002979
     12.9660000      0.0002991
     12.9670000      0.0002936
     12.9680000      0.0002954
     12.9690000      0.0002962
     12.9700000      0.0002979
     12.9710000      0.0002970
     12.9720000      0.0002967
     12.9730000      0.0002945
     12.9740000      0.0002951
     12.9750000      0.0002948
     12.9760000      0.0002944
     12.9770000      0.0002931
     12.9780000      0.0002934
     12.9790000      0.0002945
     12.9800000      0.0002925
     12.9810000      0.0002932
     12.9820000      0.0002937
     12.9830000      0.0002949
     12.9840000      0.0002953
     12.9850000      0.0002947
     12.9860000      0.0002915
     12.9870000      0.0002929
     12.9880000      0.0002946
     12.9890000      0.0002962
     12.9900000      0.0002941
     12.9910000      0.0002955
     12.9920000      0.0002959
     12.9930000      0.0002943
     12.9940000      0.0002961
     12.9950000      0.0002916
     12.9960000      0.0002952
     12.9970000      0.0003021
     12.9980000      0.0002994
     12.9990000      0.0002966
     13.0000000      0.0002954
     13.0010000      0.0002930
     13.0020000      0.0002928
     13.0030000      0.0002906
     13.0040000      0.0002960
     13.0050000      0.0002938
     13.0060000      0.0002955
     13.0070000      0.0002947
     13.0080000      0.0002923
     13.0090000      0.0002935
     13.0100000      0.0002940
     13.0110000      0.0002919
     13.0120000      0.0002944
     13.0130000      0.0002975
     13.0140000      0.0002980
     13.0150000      0.0002954
     13.0160000      0.0002979
     13.0170000      0.0002946
     13.0180000      0.0002946
     13.0190000      0.0002980
     13.0200000      0.0002963
     13.0210000      0.0002935
     13.0220000      0.0002944
     13.0230000      0.0002939
     13.0240000      0.0002916
     13.0250000      0.0002935
     13.0260000      0.0002968
     13.0270000      0.0002964
     13.0280000      0.0002984
     13.0290000      0.0002964
     13.0300000      0.0002972
     13.0310000      0.0002965
     13.0320000      0.0003008
     13.0330000      0.0002942
     13.0340000      0.0002955
     13.0350000      0.0002954
     13.0360000      0.0003003
     13.0370000      0.0002993
     13.0380000      0.0002975
     13.0390000      0.0002968
     13.0400000      0.0002957
     13.0410000      0.0002949
     13.0420000      0.0002972
     13.0430000      0.0002941
     13.0440000      0.0002987
     13.0450000      0.0002962
     13.0460000      0.0002950
     13.0470000      0.0002998
     13.0480000      0.0002969
     13.0490000      0.0002952
     13.0500000      0.0002973
     13.0510000      0.0002948
     13.0520000      0.0002925
     13.0530000      0.0002964
     13.0540000      0.0002920
     13.0550000      0.0002939
     13.0560000      0.0002960
     13.0570000      0.0002946
     13.0580000      0.0002952
     13.0590000      0.0002926
     13.0600000      0.0002960
     13.0610000      0.0002982
     13.0620000      0.0002947
     13.0630000      0.0002930
     13.0640000      0.0002974
     13.0650000      0.0002949
     13.0660000      0.0002953
     13.0670000      0.0002931
     13.0680000      0.0002935
     13.0690000      0.0002974
     13.0700000      0.0002988
     13.0710000      0.0002956
     13.0720000      0.0002928
     13.0730000      0.0002943
     13.0740000      0.0002942
     13.0750000      0.0002972
     13.0760000      0.0002950
     13.0770000      0.0002929
     13.0780000      0.0002970
     13.0790000      0.0003003
     13.0800000      0.0002955
     13.0810000      0.0002961
     13.0820000      0.0002944
     13.0830000      0.0002920
     13.0840000      0.0002941
     13.0850000      0.0002954
     13.0860000      0.0002935
     13.0870000      0.0002971
     13.0880000      0.0002965
     13.0890000      0.0002951
     13.0900000      0.0002930
     13.0910000      0.0002942
     13.0920000      0.0002944
     13.0930000      0.0002982
     13.0940000      0.0002995
     13.0950000      0.0002996
     13.0960000      0.0002992
     13.0970000      0.0002932
     13.0980000      0.0002955
     13.0990000      0.0002930
     13.1000000      0.0002956
     13.1010000      0.0002950
     13.1020000      0.0002933
     13.1030000      0.0002920
     13.1040000      0.0002891
     13.1050000      0.0002927
     13.1060000      0.0002912
     13.1070000      0.0002924
     13.1080000      0.0002938
     13.1090000      0.0002941
     13.1100000      0.0002925
     13.1110000      0.0002959
     13.1120000      0.0002991
     13.1130000      0.0002954
     13.1140000      0.0002946
     13.1150000      0.0002978
     13.1160000      0.0002944
     13.1170000      0.0002948
     13.1180000      0.0002937
     13.1190000      0.0002946
     13.1200000      0.0002989
     13.1210000      0.0002995
     13.1220000      0.0002983
     13.1230000      0.0002955
     13.1240000      0.0002940
     13.1250000      0.0002977
     13.1260000      0.0002982
     13.1270000      0.0002948
     13.1280000      0.0002968
     13.1290000      0.0002965
     13.1300000      0.0002952
     13.1310000      0.0002987
     13.1320000      0.0002982
     13.1330000      0.0002972
     13.1340000      0.0002911
     13.1350000      0.0002963
     13.1360000      0.0002916
     13.1370000      0.0002928
     13.1380000      0.0002902
     13.1390000      0.0002960
     13.1400000      0.0003009
     13.1410000      0.0002984
     13.1420000      0.0002958
     13.1430000      0.0002935
     13.1440000      0.0002976
     13.1450000      0.0002920
     13.1460000      0.0002933
     13.1470000      0.0002907
     13.1480000      0.0002923
     13.1490000      0.0002932
     13.1500000      0.0002948
     13.1510000      0.0003000
     13.1520000      0.0002961
     13.1530000      0.0002958
     13.1540000      0.0002975
     13.1550000      0.0002943
     13.1560000      0.0002956
     13.1570000      0.0002993
     13.1580000      0.0002967
     13.1590000      0.0002972
     13.1600000      0.0002956
     13.1610000      0.0002981
     13.1620000      0.0002995
     13.1630000      0.0002959
     13.1640000      0.0002967
     13.1650000      0.0002969
     13.1660000      0.0002960
     13.1670000      0.0002923
     13.1680000      0.0002933
     13.1690000      0.0002904
     13.1700000      0.0002934
     13.1710000      0.0002896
     13.1720000      0.0002939
     13.1730000      0.0002943
     13.1740000      0.0002923
     13.1750000      0.0002927
     13.1760000      0.0002964
     13.1770000      0.0002954
     13.1780000      0.0002915
     13.1790000      0.0002945
     13.1800000      0.0002948
     13.1810000      0.0002971
     13.1820000      0.0002979
     13.1830000      0.0002934
     13.1840000      0.0002996
     13.1850000      0.0002953
     13.1860000      0.0002959
     13.1870000      0.0002953
     13.1880000      0.0002967
     13.1890000      0.0002982
     13.1900000      0.0002972
     13.1910000      0.0002955
     13.1920000      0.0002957
     13.1930000      0.0002980
     13.1940000      0.0002915
     13.1950000      0.0002916
     13.1960000      0.0002938
     13.1970000      0.0002960
     13.1980000      0.0002967
     13.1990000      0.0002940
     13.2000000      0.0002977
     13.2010000      0.0002961
     13.2020000      0.0002952
     13.2030000      0.0002993
     13.2040000      0.0002926
     13.2050000      0.0002940
     13.2060000      0.0002904
     13.2070000      0.0002931
     13.2080000      0.0002987
     13.2090000      0.0002925
     13.2100000      0.0002948
     13.2110000      0.0002935
     13.2120000      0.0002917
     13.2130000      0.0002922
     13.2140000      0.0002917
     13.2150000      0.0002917
     13.2160000      0.0002959
     13.2170000      0.0002959
     13.2180000      0.0002981
     13.2190000      0.0002945
     13.2200000      0.0002916
     13.2210000      0.0002916
     13.2220000      0.0002910
     13.2230000      0.0002908
     13.2240000      0.0002939
     13.2250000      0.0002967
     13.2260000      0.0002946
     13.2270000      0.0002985
     13.2280000      0.0002983
     13.2290000      0.0002969
     13.2300000      0.0002973
     13.2310000      0.0002948
     13.2320000      0.0002996
     13.2330000      0.0002942
     13.2340000      0.0002927
     13.2350000      0.0002964
     13.2360000      0.0003018
     13.2370000      0.0003004
     13.2380000      0.0002945
     13.2390000      0.0002978
     13.2400000      0.0002930
     13.2410000      0.0002931
     13.2420000      0.0002916
     13.2430000      0.0002943
     13.2440000      0.0002935
     13.2450000      0.0002957
     13.2460000      0.0002944
     13.2470000      0.0002938
     13.2480000      0.0002984
     13.2490000      0.0003012
     13.2500000      0.0002948
     13.2510000      0.0002937
     13.2520000      0.0002912
     13.2530000      0.0002947
     13.2540000      0.0002973
     13.2550000      0.0002981
     13.2560000      0.0002933
     13.2570000      0.0002958
     13.2580000      0.0002976
     13.2590000      0.0002967
     13.2600000      0.0002927
     13.2610000      0.0002966
     13.2620000      0.0002916
     13.2630000      0.0002973
     13.2640000      0.0002965
     13.2650000      0.0002958
     13.2660000      0.0002937
     13.2670000      0.0002929
     13.2680000      0.0002919
     13.2690000      0.0002953
     13.2700000      0.0002961
     13.2710000      0.0002948
     13.2720000      0.0002939
     13.2730000      0.0002984
     13.2740000      0.0002961
     13.2750000      0.0002975
     13.2760000      0.0002979
     13.2770000      0.0002942
     13.2780000      0.0002976
     13.2790000      0.0002926
     13.2800000      0.0002967
     13.2810000      0.0002986
     13.2820000      0.0003020
     13.2830000      0.0002994
     13.2840000      0.0003015
     13.2850000      0.0002965
     13.2860000      0.0002983
     13.2870000      0.0002985
     13.2880000      0.0002969
     13.2890000      0.0002956
     13.2900000      0.0002959
     13.2910000      0.0002983
     13.2920000      0.0002961
     13.2930000      0.0002969
     13.2940000      0.0002975
     13.2950000      0.0002936
     13.2960000      0.0002953
     13.2970000      0.0002963
     13.2980000      0.0002944
     13.2990000      0.0002975
     13.3000000      0.0002952
     13.3010000      0.0002950
     13.3020000      0.0002945
     13.3030000      0.0002999
     13.3040000      0.0002947
     13.3050000      0.0003017
     13.3060000      0.0002924
     13.3070000      0.0002953
     13.3080000      0.0002957
     13.3090000      0.0002934
     13.3100000      0.0002971
     13.3110000      0.0002971
     13.3120000      0.0002946
     13.3130000      0.0002992
     13.3140000      0.0002997
     13.3150000      0.0002935
     13.3160000      0.0002930
     13.3170000      0.0002965
     13.3180000      0.0002939
     13.3190000      0.0002966
     13.3200000      0.0002974
     13.3210000      0.0002949
     13.3220000      0.0002935
     13.3230000      0.0002985
     13.3240000      0.0002970
     13.3250000      0.0002982
     13.3260000      0.0002925
     13.3270000      0.0002952
     13.3280000      0.0002967
     13.3290000      0.0003009
     13.3300000      0.0003016
     13.3310000      0.0003006
     13.3320000      0.0002979
     13.3330000      0.0002962
     13.3340000      0.0002987
     13.3350000      0.0002940
     13.3360000      0.0002913
     13.3370000      0.0002923
     13.3380000      0.0002952
     13.3390000      0.0002952
     13.3400000      0.0002956
     13.3410000      0.0002976
     13.3420000      0.0002927
     13.3430000      0.0002893
     13.3440000      0.0002923
     13.3450000      0.0002959
     13.3460000      0.0002954
     13.3470000      0.0002971
     13.3480000      0.0002994
     13.3490000      0.0002965
     13.3500000      0.0002961
     13.3510000      0.0002929
     13.3520000      0.0002985
     13.3530000      0.0002954
     13.3540000      0.0002938
     13.3550000      0.0002943
     13.3560000      0.0002926
     13.3570000      0.0002985
     13.3580000      0.0002933
     13.3590000      0.0002946
     13.3600000      0.0002941
     13.3610000      0.0002934
     13.3620000      0.0002902
     13.3630000      0.0002938
     13.3640000      0.0002980
     13.3650000      0.0002939
     13.3660000      0.0002947
     13.3670000      0.0002979
     13.3680000      0.0002997
     13.3690000      0.0002944
     13.3700000      0.0002928
     13.3710000      0.0002958
     13.3720000      0.0002923
     13.3730000      0.0002890
     13.3740000      0.0002926
     13.3750000      0.0002959
     13.3760000      0.0002939
     13.3770000      0.0002967
     13.3780000      0.0002974
     13.3790000      0.0002971
     13.3800000      0.0002952
     13.3810000      0.0002965
     13.3820000      0.0002981
     13.3830000      0.0002956
     13.3840000      0.0002967
     13.3850000      0.0002967
     13.3860000      0.0002976
     13.3870000      0.0002924
     13.3880000      0.0002936
     13.3890000      0.0003006
     13.3900000      0.0002983
     13.3910000      0.0002981
     13.3920000      0.0002985
     13.3930000      0.0002969
     13.3940000      0.0002968
     13.3950000      0.0002943
     13.3960000      0.0002944
     13.3970000      0.0002973
     13.3980000      0.0002973
     13.3990000      0.0002952
     13.4000000      0.0002939
     13.4010000      0.0002942
     13.4020000      0.0002974
     13.4030000      0.0002976
     13.4040000      0.0002995
     13.4050000      0.0003004
     13.4060000      0.0002970
     13.4070000      0.0002947
     13.4080000      0.0002916
     13.4090000      0.0002951
     13.4100000      0.0002980
     13.4110000      0.0002970
     13.4120000      0.0002965
     13.4130000      0.0002965
     13.4140000      0.0002956
     13.4150000      0.0002995
     13.4160000      0.0002949
     13.4170000      0.0002940
     13.4180000      0.0002967
     13.4190000      0.0002944
     13.4200000      0.0002969
     13.4210000      0.0002974
     13.4220000      0.0002965
     13.4230000      0.0002951
     13.4240000      0.0002956
     13.4250000      0.0002934
     13.4260000      0.0002955
     13.4270000      0.0002953
     13.4280000      0.0002959
     13.4290000      0.0002968
     13.4300000      0.0002971
     13.4310000      0.0002938
     13.4320000      0.0002934
     13.4330000      0.0002948
     13.4340000      0.0002993
     13.4350000      0.0002944
     13.4360000      0.0002966
     13.4370000      0.0002990
     13.4380000      0.0002995
     13.4390000      0.0002978
     13.4400000      0.0002988
     13.4410000      0.0002919
     13.4420000      0.0002957
     13.4430000      0.0002977
     13.4440000      0.0002988
     13.4450000      0.0002956
     13.4460000      0.0002961
     13.4470000      0.0002978
     13.4480000      0.0002927
     13.4490000      0.0002942
     13.4500000      0.0002945
     13.4510000      0.0002970
     13.4520000      0.0002994
     13.4530000      0.0002946
     13.4540000      0.0002973
     13.4550000      0.0003012
     13.4560000      0.0002976
     13.4570000      0.0002953
     13.4580000      0.0002963
     13.4590000      0.0002938
     13.4600000      0.0002957
     13.4610000      0.0003028
     13.4620000      0.0002979
     13.4630000      0.0002932
     13.4640000      0.0002924
     13.4650000      0.0002959
     13.4660000      0.0002965
     13.4670000      0.0002964
     13.4680000      0.0002976
     13.4690000      0.0002987
     13.4700000      0.0002970
     13.4710000      0.0002975
     13.4720000      0.0002964
     13.4730000      0.0002970
     13.4740000      0.0002945
     13.4750000      0.0002945
     13.4760000      0.0002953
     13.4770000      0.0002989
     13.4780000      0.0002974
     13.4790000      0.0003015
     13.4800000      0.0002960
     13.4810000      0.0002952
     13.4820000      0.0002957
     13.4830000      0.0002915
     13.4840000      0.0002968
     13.4850000      0.0002981
     13.4860000      0.0002970
     13.4870000      0.0002962
     13.4880000      0.0002960
     13.4890000      0.0002979
     13.4900000      0.0002968
     13.4910000      0.0002980
     13.4920000      0.0002957
     13.4930000      0.0002945
     13.4940000      0.0002964
     13.4950000      0.0002957
     13.4960000      0.0002939
     13.4970000      0.0002948
     13.4980000      0.0002935
     13.4990000      0.0002935
     13.5000000      0.0002933
     13.5010000      0.0002951
     13.5020000      0.0002968
     13.5030000      0.0002962
     13.5040000      0.0002927
     13.5050000      0.0002928
     13.5060000      0.0002948
     13.5070000      0.0002944
     13.5080000      0.0002929
     13.5090000      0.0002934
     13.5100000      0.0002926
     13.5110000      0.0002983
     13.5120000      0.0002968
     13.5130000      0.0002957
     13.5140000      0.0002967
     13.5150000      0.0003011
     13.5160000      0.0002919
     13.5170000      0.0002951
     13.5180000      0.0002975
     13.5190000      0.0002963
     13.5200000      0.0002931
     13.5210000      0.0002965
     13.5220000      0.0002975
     13.5230000      0.0002994
     13.5240000      0.0003000
     13.5250000      0.0002964
     13.5260000      0.0002931
     13.5270000      0.0002950
     13.5280000      0.0002933
     13.5290000      0.0002925
     13.5300000      0.0002944
     13.5310000      0.0002967
     13.5320000      0.0002955
     13.5330000      0.0002968
     13.5340000      0.0003004
     13.5350000      0.0002996
     13.5360000      0.0003023
     13.5370000      0.0002938
     13.5380000      0.0002962
     13.5390000      0.0002940
     13.5400000      0.0002952
     13.5410000      0.0002925
     13.5420000      0.0002987
     13.5430000      0.0002969
     13.5440000      0.0002974
     13.5450000      0.0002964
     13.5460000      0.0002982
     13.5470000      0.0002967
     13.5480000      0.0002959
     13.5490000      0.0002969
     13.5500000      0.0002962
     13.5510000      0.0003003
     13.5520000      0.0002998
     13.5530000      0.0002972
     13.5540000      0.0002989
     13.5550000      0.0002992
     13.5560000      0.0002970
     13.5570000      0.0002923
     13.5580000      0.0002951
     13.5590000      0.0002959
     13.5600000      0.0002941
     13.5610000      0.0002949
     13.5620000      0.0002969
     13.5630000      0.0002960
     13.5640000      0.0002937
     13.5650000      0.0002941
     13.5660000      0.0002972
     13.5670000      0.0002992
     13.5680000      0.0002945
     13.5690000      0.0002949
     13.5700000      0.0002933
     13.5710000      0.0002924
     13.5720000      0.0002932
     13.5730000      0.0002954
     13.5740000      0.0002962
     13.5750000      0.0002948
     13.5760000      0.0002948
     13.5770000      0.0002936
     13.5780000      0.0002939
     13.5790000      0.0003002
     13.5800000      0.0002978
     13.5810000      0.0002933
     13.5820000      0.0002990
     13.5830000      0.0002955
     13.5840000      0.0002921
     13.5850000      0.0002903
     13.5860000      0.0002925
     13.5870000      0.0002932
     13.5880000      0.0002967
     13.5890000      0.0002937
     13.5900000      0.0002901
     13.5910000      0.0002908
     13.5920000      0.0002889
     13.5930000      0.0002962
     13.5940000      0.0002986
     13.5950000      0.0003000
     13.5960000      0.0003000
     13.5970000      0.0002967
     13.5980000      0.0002974
     13.5990000      0.0003002
     13.6000000      0.0002993
     13.6010000      0.0003001
     13.6020000      0.0002963
     13.6030000      0.0002971
     13.6040000      0.0002957
     13.6050000      0.0002981
     13.6060000      0.0002999
     13.6070000      0.0002916
     13.6080000      0.0002935
     13.6090000      0.0002938
     13.6100000      0.0002908
     13.6110000      0.0002941
     13.6120000      0.0002953
     13.6130000      0.0002995
     13.6140000      0.0002952
     13.6150000      0.0002978
     13.6160000      0.0002914
     13.6170000      0.0002991
     13.6180000      0.0002977
     13.6190000      0.0002933
     13.6200000      0.0002940
     13.6210000      0.0002929
     13.6220000      0.0002925
     13.6230000      0.0002974
     13.6240000      0.0002987
     13.6250000      0.0002918
     13.6260000      0.0002916
     13.6270000      0.0002941
     13.6280000      0.0002979
     13.6290000      0.0002972
     13.6300000      0.0002955
     13.6310000      0.0002947
     13.6320000      0.0002897
     13.6330000      0.0002926
     13.6340000      0.0002982
     13.6350000      0.0002973
     13.6360000      0.0002926
     13.6370000      0.0002935
     13.6380000      0.0002913
     13.6390000      0.0002947
     13.6400000      0.0002922
     13.6410000      0.0002990
     13.6420000      0.0003025
     13.6430000      0.0002989
     13.6440000      0.0002949
     13.6450000      0.0002921
     13.6460000      0.0002909
     13.6470000      0.0002929
     13.6480000      0.0002968
     13.6490000      0.0002939
     13.6500000      0.0002956
     13.6510000      0.0002960
     13.6520000      0.0002959
     13.6530000      0.0002975
     13.6540000      0.0002945
     13.6550000      0.0002919
     13.6560000      0.0002918
     13.6570000      0.0002940
     13.6580000      0.0002968
     13.6590000      0.0002947
     13.6600000      0.0002987
     13.6610000      0.0002987
     13.6620000      0.0002969
     13.6630000      0.0002990
     13.6640000      0.0002969
     13.6650000      0.0003010
     13.6660000      0.0002981
     13.6670000      0.0002990
     13.6680000      0.0002994
     13.6690000      0.0002988
     13.6700000      0.0002931
     13.6710000      0.0002974
     13.6720000      0.0002977
     13.6730000      0.0002981
     13.6740000      0.0002950
     13.6750000      0.0002935
     13.6760000      0.0002945
     13.6770000      0.0002954
     13.6780000      0.0003010
     13.6790000      0.0002974
     13.6800000      0.0002935
     13.6810000      0.0002913
     13.6820000      0.0002900
     13.6830000      0.0002949
     13.6840000      0.0002951
     13.6850000      0.0002971
     13.6860000      0.0002938
     13.6870000      0.0002964
     13.6880000      0.0002948
     13.6890000      0.0002954
     13.6900000      0.0002928
     13.6910000      0.0002924
     13.6920000      0.0002919
     13.6930000      0.0002917
     13.6940000      0.0002884
     13.6950000      0.0002965
     13.6960000      0.0002956
     13.6970000      0.0002931
     13.6980000      0.0002962
     13.6990000      0.0002952
     13.7000000      0.0002986
     13.7010000      0.0002952
     13.7020000      0.0002956
     13.7030000      0.0002946
     13.7040000      0.0002951
     13.7050000      0.0002937
     13.7060000      0.0002949
     13.7070000      0.0002970
     13.7080000      0.0002950
     13.7090000      0.0002929
     13.7100000      0.0002941
     13.7110000      0.0002943
     13.7120000      0.0002962
     13.7130000      0.0002976
     13.7140000      0.0002943
     13.7150000      0.0002950
     13.7160000      0.0002956
     13.7170000      0.0002955
     13.7180000      0.0002969
     13.7190000      0.0002992
     13.7200000      0.0002997
     13.7210000      0.0002996
     13.7220000      0.0002961
     13.7230000      0.0002967
     13.7240000      0.0002951
     13.7250000      0.0002975
     13.7260000      0.0002962
     13.7270000      0.0002939
     13.7280000      0.0002962
     13.7290000      0.0002966
     13.7300000      0.0002966
     13.7310000      0.0002930
     13.7320000      0.0002937
     13.7330000      0.0002944
     13.7340000      0.0002959
     13.7350000      0.0002921
     13.7360000      0.0002923
     13.7370000      0.0002960
     13.7380000      0.0002960
     13.7390000      0.0002943
     13.7400000      0.0002947
     13.7410000      0.0002976
     13.7420000      0.0002985
     13.7430000      0.0003031
     13.7440000      0.0003031
     13.7450000      0.0002959
     13.7460000      0.0002924
     13.7470000      0.0002936
     13.7480000      0.0002956
     13.7490000      0.0002952
     13.7500000      0.0002940
     13.7510000      0.0002946
     13.7520000      0.0002928
     13.7530000      0.0002967
     13.7540000      0.0002961
     13.7550000      0.0003002
     13.7560000      0.0002944
     13.7570000      0.0002969
     13.7580000      0.0002927
     13.7590000      0.0002960
     13.7600000      0.0002989
     13.7610000      0.0002961
     13.7620000      0.0003014
     13.7630000      0.0003007
     13.7640000      0.0002983
     13.7650000      0.0003039
     13.7660000      0.0002996
     13.7670000      0.0002926
     13.7680000      0.0002959
     13.7690000      0.0002942
     13.7700000      0.0002929
     13.7710000      0.0002976
     13.7720000      0.0002947
     13.7730000      0.0002940
     13.7740000      0.0002977
     13.7750000      0.0003001
     13.7760000      0.0002958
     13.7770000      0.0002974
     13.7780000      0.0002999
     13.7790000      0.0002974
     13.7800000      0.0002973
     13.7810000      0.0002944
     13.7820000      0.0002940
     13.7830000      0.0002930
     13.7840000      0.0002930
     13.7850000      0.0002942
     13.7860000      0.0002980
     13.7870000      0.0003013
     13.7880000      0.0002968
     13.7890000      0.0003012
     13.7900000      0.0003020
     13.7910000      0.0002997
     13.7920000      0.0003006
     13.7930000      0.0002950
     13.7940000      0.0002959
     13.7950000      0.0003048
     13.7960000      0.0003008
     13.7970000      0.0002967
     13.7980000      0.0002985
     13.7990000      0.0002989
     13.8000000      0.0002971
     13.8010000      0.0002965
     13.8020000      0.0002956
     13.8030000      0.0002981
     13.8040000      0.0002924
     13.8050000      0.0002977
     13.8060000      0.0002992
     13.8070000      0.0002988
     13.8080000      0.0002960
     13.8090000      0.0002960
     13.8100000      0.0002936
     13.8110000      0.0002931
     13.8120000      0.0002995
     13.8130000      0.0002973
     13.8140000      0.0002968
     13.8150000      0.0002963
     13.8160000      0.0002938
     13.8170000      0.0002941
     13.8180000      0.0002965
     13.8190000      0.0002925
     13.8200000      0.0002950
     13.8210000      0.0003003
     13.8220000      0.0002957
     13.8230000      0.0002949
     13.8240000      0.0002952
     13.8250000      0.0002946
     13.8260000      0.0002946
     13.8270000      0.0002989
     13.8280000      0.0002969
     13.8290000      0.0002966
     13.8300000      0.0002955
     13.8310000      0.0002944
     13.8320000      0.0002911
     13.8330000      0.0002963
     13.8340000      0.0002959
     13.8350000      0.0002970
     13.8360000      0.0002915
     13.8370000      0.0002960
     13.8380000      0.0002972
     13.8390000      0.0002942
     13.8400000      0.0002939
     13.8410000      0.0002925
     13.8420000      0.0002908
     13.8430000      0.0002947
     13.8440000      0.0002991
     13.8450000      0.0002981
     13.8460000      0.0003000
     13.8470000      0.0003045
     13.8480000      0.0002986
     13.8490000      0.0003021
     13.8500000      0.0002983
     13.8510000      0.0002984
     13.8520000      0.0002922
     13.8530000      0.0002984
     13.8540000      0.0002941
     13.8550000      0.0002939
     13.8560000      0.0002952
     13.8570000      0.0002993
     13.8580000      0.0002967
     13.8590000      0.0002927
     13.8600000      0.0002957
     13.8610000      0.0002934
     13.8620000      0.0002935
     13.8630000      0.0002931
     13.8640000      0.0002958
     13.8650000      0.0002913
     13.8660000      0.0002962
     13.8670000      0.0002998
     13.8680000      0.0003011
     13.8690000      0.0002980
     13.8700000      0.0002937
     13.8710000      0.0002976
     13.8720000      0.0002949
     13.8730000      0.0002949
     13.8740000      0.0002945
     13.8750000      0.0002983
     13.8760000      0.0002943
     13.8770000      0.0002970
     13.8780000      0.0002930
     13.8790000      0.0002946
     13.8800000      0.0002940
     13.8810000      0.0002957
     13.8820000      0.0002953
     13.8830000      0.0002967
     13.8840000      0.0002962
     13.8850000      0.0002971
     13.8860000      0.0002995
     13.8870000      0.0002980
     13.8880000      0.0002978
     13.8890000      0.0002974
     13.8900000      0.0003001
     13.8910000      0.0002937
     13.8920000      0.0002954
     13.8930000      0.0002936
     13.8940000      0.0002917
     13.8950000      0.0002959
     13.8960000      0.0002941
     13.8970000      0.0002966
     13.8980000      0.0002969
     13.8990000      0.0002970
     13.9000000      0.0002965
     13.9010000      0.0002972
     13.9020000      0.0002921
     13.9030000      0.0002983
     13.9040000      0.0002974
     13.9050000      0.0002947
     13.9060000      0.0002938
     13.9070000      0.0002943
     13.9080000      0.0003022
     13.9090000      0.0002978
     13.9100000      0.0003039
     13.9110000      0.0003008
     13.9120000      0.0002968
     13.9130000      0.0002956
     13.9140000      0.0003000
     13.9150000      0.0002969
     13.9160000      0.0002936
     13.9170000      0.0002997
     13.9180000      0.0002944
     13.9190000      0.0002954
     13.9200000      0.0002956
     13.9210000      0.0002956
     13.9220000      0.0002949
     13.9230000      0.0002994
     13.9240000      0.0002998
     13.9250000      0.0002995
     13.9260000      0.0002941
     13.9270000      0.0002952
     13.9280000      0.0002985
     13.9290000      0.0002979
     13.9300000      0.0002984
     13.9310000      0.0002991
     13.9320000      0.0002985
     13.9330000      0.0002978
     13.9340000      0.0002937
     13.9350000      0.0002928
     13.9360000      0.0002931
     13.9370000      0.0002984
     13.9380000      0.0002967
     13.9390000      0.0002961
     13.9400000      0.0002968
     13.9410000      0.0002959
     13.9420000      0.0002991
     13.9430000      0.0002975
     13.9440000      0.0002963
     13.9450000      0.0002986
     13.9460000      0.0002955
     13.9470000      0.0002941
     13.9480000      0.0002929
     13.9490000      0.0002939
     13.9500000      0.0002953
     13.9510000      0.0002967
     13.9520000      0.0002983
     13.9530000      0.0002975
     13.9540000      0.0002983
     13.9550000      0.0002948
     13.9560000      0.0002981
     13.9570000      0.0002949
     13.9580000      0.0002950
     13.9590000      0.0002900
     13.9600000      0.0002939
     13.9610000      0.0002955
     13.9620000      0.0002976
     13.9630000      0.0002941
     13.9640000      0.0002911
     13.9650000      0.0002945
     13.9660000      0.0002956
     13.9670000      0.0002937
     13.9680000      0.0002970
     13.9690000      0.0002987
     13.9700000      0.0002900
     13.9710000      0.0002931
     13.9720000      0.0002928
     13.9730000      0.0002921
     13.9740000      0.0002931
     13.9750000      0.0002909
     13.9760000      0.0002942
     13.9770000      0.0002937
     13.9780000      0.0002956
     13.9790000      0.0002958
     13.9800000      0.0002998
     13.9810000      0.0003003
     13.9820000      0.0002958
     13.9830000      0.0002962
     13.9840000      0.0002949
     13.9850000      0.0002950
     13.9860000      0.0002974
     13.9870000      0.0002953
     13.9880000      0.0002970
     13.9890000      0.0002980
     13.9900000      0.0002963
     13.9910000      0.0002969
     13.9920000      0.0003024
     13.9930000      0.0002995
     13.9940000      0.0002991
     13.9950000      0.0002960
     13.9960000      0.0002983
     13.9970000      0.0002936
     13.9980000      0.0002947
     13.9990000      0.0002945
     14.0000000      0.0002968
     14.0010000      0.0002983
     14.0020000      0.0002912
     14.0030000      0.0002929
     14.0040000      0.0002978
     14.0050000      0.0002944
     14.0060000      0.0002938
     14.0070000      0.0002914
     14.0080000      0.0002942
     14.0090000      0.0002951
     14.0100000      0.0002950
     14.0110000      0.0002926
     14.0120000      0.0002989
     14.0130000      0.0002987
     14.0140000      0.0002945
     14.0150000      0.0002968
     14.0160000      0.0002979
     14.0170000      0.0002999
     14.0180000      0.0002994
     14.0190000      0.0002937
     14.0200000      0.0002983
     14.0210000      0.0002995
     14.0220000      0.0002978
     14.0230000      0.0002938
     14.0240000      0.0002999
     14.0250000      0.0002955
     14.0260000      0.0002960
     14.0270000      0.0002963
     14.0280000      0.0003019
     14.0290000      0.0002974
     14.0300000      0.0002928
     14.0310000      0.0002961
     14.0320000      0.0002980
     14.0330000      0.0002967
     14.0340000      0.0002989
     14.0350000      0.0002965
     14.0360000      0.0002958
     14.0370000      0.0002978
     14.0380000      0.0002945
     14.0390000      0.0002989
     14.0400000      0.0002944
     14.0410000      0.0002969
     14.0420000      0.0002937
     14.0430000      0.0002954
     14.0440000      0.0002971
     14.0450000      0.0002965
     14.0460000      0.0002973
     14.0470000      0.0002959
     14.0480000      0.0002997
     14.0490000      0.0002971
     14.0500000      0.0002963
     14.0510000      0.0002947
     14.0520000      0.0002983
     14.0530000      0.0002982
     14.0540000      0.0002981
     14.0550000      0.0002972
     14.0560000      0.0002958
     14.0570000      0.0002942
     14.0580000      0.0002960
     14.0590000      0.0003018
     14.0600000      0.0002991
     14.0610000      0.0002966
     14.0620000      0.0002961
     14.0630000      0.0002974
     14.0640000      0.0002953
     14.0650000      0.0002988
     14.0660000      0.0002975
     14.0670000      0.0002963
     14.0680000      0.0002943
     14.0690000      0.0002943
     14.0700000      0.0002952
     14.0710000      0.0002955
     14.0720000      0.0002940
     14.0730000      0.0002951
     14.0740000      0.0002957
     14.0750000      0.0002935
     14.0760000      0.0002945
     14.0770000      0.0002940
     14.0780000      0.0002978
     14.0790000      0.0002982
     14.0800000      0.0002986
     14.0810000      0.0002984
     14.0820000      0.0002994
     14.0830000      0.0002940
     14.0840000      0.0002935
     14.0850000      0.0002911
     14.0860000      0.0002924
     14.0870000      0.0002926
     14.0880000      0.0002998
     14.0890000      0.0002974
     14.0900000      0.0002973
     14.0910000      0.0002971
     14.0920000      0.0002937
     14.0930000      0.0002961
     14.0940000      0.0002918
     14.0950000      0.0002937
     14.0960000      0.0002963
     14.0970000      0.0002991
     14.0980000      0.0002965
     14.0990000      0.0002972
     14.1000000      0.0002959
     14.1010000      0.0002954
     14.1020000      0.0002994
     14.1030000      0.0003000
     14.1040000      0.0002950
     14.1050000      0.0002948
     14.1060000      0.0002967
     14.1070000      0.0002979
     14.1080000      0.0002926
     14.1090000      0.0002978
     14.1100000      0.0002974
     14.1110000      0.0003015
     14.1120000      0.0002979
     14.1130000      0.0002955
     14.1140000      0.0002934
     14.1150000      0.0002981
     14.1160000      0.0002955
     14.1170000      0.0002959
     14.1180000      0.0002920
     14.1190000      0.0002942
     14.1200000      0.0002982
     14.1210000      0.0002957
     14.1220000      0.0002970
     14.1230000      0.0002936
     14.1240000      0.0002971
     14.1250000      0.0002961
     14.1260000      0.0002978
     14.1270000      0.0002984
     14.1280000      0.0002993
     14.1290000      0.0002998
     14.1300000      0.0002943
     14.1310000      0.0002987
     14.1320000      0.0002937
     14.1330000      0.0002953
     14.1340000      0.0002939
     14.1350000      0.0002961
     14.1360000      0.0002957
     14.1370000      0.0002958
     14.1380000      0.0003002
     14.1390000      0.0002952
     14.1400000      0.0002942
     14.1410000      0.0002960
     14.1420000      0.0002953
     14.1430000      0.0002971
     14.1440000      0.0002954
     14.1450000      0.0002982
     14.1460000      0.0002979
     14.1470000      0.0002922
     14.1480000      0.0002933
     14.1490000      0.0002956
     14.1500000      0.0002967
     14.1510000      0.0002989
     14.1520000      0.0002996
     14.1530000      0.0002945
     14.1540000      0.0002972
     14.1550000      0.0002970
     14.1560000      0.0002914
     14.1570000      0.0002963
     14.1580000      0.0002965
     14.1590000      0.0002976
     14.1600000      0.0003004
     14.1610000      0.0002940
     14.1620000      0.0002940
     14.1630000      0.0002942
     14.1640000      0.0002947
     14.1650000      0.0002975
     14.1660000      0.0002970
     14.1670000      0.0002947
     14.1680000      0.0002983
     14.1690000      0.0002950
     14.1700000      0.0002966
     14.1710000      0.0003003
     14.1720000      0.0002979
     14.1730000      0.0002964
     14.1740000      0.0002977
     14.1750000      0.0002953
     14.1760000      0.0002943
     14.1770000      0.0002961
     14.1780000      0.0002954
     14.1790000      0.0002991
     14.1800000      0.0002954
     14.1810000      0.0002940
     14.1820000      0.0002960
     14.1830000      0.0002948
     14.1840000      0.0002989
     14.1850000      0.0002945
     14.1860000      0.0002915
     14.1870000      0.0002939
     14.1880000      0.0002942
     14.1890000      0.0002940
     14.1900000      0.0002954
     14.1910000      0.0002961
     14.1920000      0.0002966
     14.1930000      0.0002980
     14.1940000      0.0002959
     14.1950000      0.0002970
     14.1960000      0.0002976
     14.1970000      0.0002972
     14.1980000      0.0002930
     14.1990000      0.0002988
     14.2000000      0.0002995
     14.2010000      0.0002974
     14.2020000      0.0003014
     14.2030000      0.0002999
     14.2040000      0.0002981
     14.2050000      0.0003021
     14.2060000      0.0003009
     14.2070000      0.0002928
     14.2080000      0.0002939
     14.2090000      0.0002918
     14.2100000      0.0002919
     14.2110000      0.0002948
     14.2120000      0.0002987
     14.2130000      0.0002980
     14.2140000      0.0002994
     14.2150000      0.0002971
     14.2160000      0.0002938
     14.2170000      0.0002959
     14.2180000      0.0002963
     14.2190000      0.0002988
     14.2200000      0.0002966
     14.2210000      0.0003016
     14.2220000      0.0002995
     14.2230000      0.0003023
     14.2240000      0.0002967
     14.2250000      0.0002968
     14.2260000      0.0002943
     14.2270000      0.0002959
     14.2280000      0.0002946
     14.2290000      0.0002974
     14.2300000      0.0002958
     14.2310000      0.0002967
     14.2320000      0.0002955
     14.2330000      0.0002961
     14.2340000      0.0002991
     14.2350000      0.0002976
     14.2360000      0.0002952
     14.2370000      0.0002951
     14.2380000      0.0003002
     14.2390000      0.0003031
     14.2400000      0.0003014
     14.2410000      0.0003006
     14.2420000      0.0002962
     14.2430000      0.0002963
     14.2440000      0.0002946
     14.2450000      0.0002982
     14.2460000      0.0002972
     14.2470000      0.0002947
     14.2480000      0.0002961
     14.2490000      0.0002977
     14.2500000      0.0002956
     14.2510000      0.0002910
     14.2520000      0.0002947
     14.2530000      0.0002922
     14.2540000      0.0002944
     14.2550000      0.0002933
     14.2560000      0.0002952
     14.2570000      0.0002967
     14.2580000      0.0002981
     14.2590000      0.0002975
     14.2600000      0.0003005
     14.2610000      0.0002973
     14.2620000      0.0002916
     14.2630000      0.0002951
     14.2640000      0.0002946
     14.2650000      0.0002933
     14.2660000      0.0002913
     14.2670000      0.0002952
     14.2680000      0.0002968
     14.2690000      0.0002966
     14.2700000      0.0002938
     14.2710000      0.0002946
     14.2720000      0.0002993
     14.2730000      0.0002994
     14.2740000      0.0002940
     14.2750000      0.0002944
     14.2760000      0.0002973
     14.2770000      0.0002989
     14.2780000      0.0002968
     14.2790000      0.0002936
     14.2800000      0.0002972
     14.2810000      0.0002956
     14.2820000      0.0002969
     14.2830000      0.0002989
     14.2840000      0.0002971
     14.2850000      0.0002959
     14.2860000      0.0002971
     14.2870000      0.0002980
     14.2880000      0.0002949
     14.2890000      0.0002983
     14.2900000      0.0002956
     14.2910000      0.0002943
     14.2920000      0.0002963
     14.2930000      0.0002986
     14.2940000      0.0002951
     14.2950000      0.0003004
     14.2960000      0.0002996
     14.2970000      0.0002967
     14.2980000      0.0002964
     14.2990000      0.0002967
     14.3000000      0.0002973
     14.3010000      0.0002998
     14.3020000      0.0002941
     14.3030000      0.0002972
     14.3040000      0.0003012
     14.3050000      0.0002962
     14.3060000      0.0002958
     14.3070000      0.0002939
     14.3080000      0.0002986
     14.3090000      0.0002935
     14.3100000      0.0002948
     14.3110000      0.0002965
     14.3120000      0.0002965
     14.3130000      0.0002985
     14.3140000      0.0002970
     14.3150000      0.0002945
     14.3160000      0.0002935
     14.3170000      0.0002960
     14.3180000      0.0002975
     14.3190000      0.0002970
     14.3200000      0.0002950
     14.3210000      0.0002927
     14.3220000      0.0002947
     14.3230000      0.0002990
     14.3240000      0.0002980
     14.3250000      0.0002977
     14.3260000      0.0002947
     14.3270000      0.0002982
     14.3280000      0.0002924
     14.3290000      0.0002932
     14.3300000      0.0002955
     14.3310000      0.0002918
     14.3320000      0.0002949
     14.3330000      0.0002969
     14.3340000      0.0002982
     14.3350000      0.0002998
     14.3360000      0.0003000
     14.3370000      0.0002965
     14.3380000      0.0002967
     14.3390000      0.0002955
     14.3400000      0.0002978
     14.3410000      0.0002974
     14.3420000      0.0002980
     14.3430000      0.0002971
     14.3440000      0.0003012
     14.3450000      0.0002985
     14.3460000      0.0002959
     14.3470000      0.0002974
     14.3480000      0.0002987
     14.3490000      0.0002991
     14.3500000      0.0002976
     14.3510000      0.0002959
     14.3520000      0.0002982
     14.3530000      0.0002957
     14.3540000      0.0002960
     14.3550000      0.0002984
     14.3560000      0.0002957
     14.3570000      0.0002992
     14.3580000      0.0003012
     14.3590000      0.0002935
     14.3600000      0.0002960
     14.3610000      0.0002954
     14.3620000      0.0002959
     14.3630000      0.0002995
     14.3640000      0.0003002
     14.3650000      0.0002949
     14.3660000      0.0002970
     14.3670000      0.0002956
     14.3680000      0.0002980
     14.3690000      0.0002986
     14.3700000      0.0002962
     14.3710000      0.0002962
     14.3720000      0.0002952
     14.3730000      0.0002976
     14.3740000      0.0002951
     14.3750000      0.0002985
     14.3760000      0.0002997
     14.3770000      0.0002964
     14.3780000      0.0002990
     14.3790000      0.0002949
     14.3800000      0.0002987
     14.3810000      0.0002977
     14.3820000      0.0003013
     14.3830000      0.0003002
     14.3840000      0.0002994
     14.3850000      0.0002991
     14.3860000      0.0002953
     14.3870000      0.0002925
     14.3880000      0.0002979
     14.3890000      0.0002978
     14.3900000      0.0002966
     14.3910000      0.0002991
     14.3920000      0.0002964
     14.3930000      0.0002990
     14.3940000      0.0002964
     14.3950000      0.0002954
     14.3960000      0.0002936
     14.3970000      0.0002965
     14.3980000      0.0002984
     14.3990000      0.0002979
     14.4000000      0.0002927
     14.4010000      0.0002955
     14.4020000      0.0002943
     14.4030000      0.0002946
     14.4040000      0.0002958
     14.4050000      0.0002924
     14.4060000      0.0002973
     14.4070000      0.0002932
     14.4080000      0.0002950
     14.4090000      0.0002962
     14.4100000      0.0002991
     14.4110000      0.0002963
     14.4120000      0.0002969
     14.4130000      0.0002999
     14.4140000      0.0002962
     14.4150000      0.0003006
     14.4160000      0.0002993
     14.4170000      0.0002951
     14.4180000      0.0002997
     14.4190000      0.0003000
     14.4200000      0.0002947
     14.4210000      0.0002939
     14.4220000      0.0002963
     14.4230000      0.0002968
     14.4240000      0.0002962
     14.4250000      0.0002948
     14.4260000      0.0002937
     14.4270000      0.0002982
     14.4280000      0.0002993
     14.4290000      0.0002952
     14.4300000      0.0002985
     14.4310000      0.0002931
     14.4320000      0.0002932
     14.4330000      0.0002923
     14.4340000      0.0002918
     14.4350000      0.0002970
     14.4360000      0.0002961
     14.4370000      0.0002946
     14.4380000      0.0002968
     14.4390000      0.0003006
     14.4400000      0.0002968
     14.4410000      0.0002983
     14.4420000      0.0002918
     14.4430000      0.0002907
     14.4440000      0.0002942
     14.4450000      0.0002977
     14.4460000      0.0003005
     14.4470000      0.0002969
     14.4480000      0.0002937
     14.4490000      0.0002965
     14.4500000      0.0002964
     14.4510000      0.0002992
     14.4520000      0.0002958
     14.4530000      0.0002945
     14.4540000      0.0003028
     14.4550000      0.0002961
     14.4560000      0.0002958
     14.4570000      0.0002967
     14.4580000      0.0002959
     14.4590000      0.0002957
     14.4600000      0.0002961
     14.4610000      0.0002942
     14.4620000      0.0002935
     14.4630000      0.0002974
     14.4640000      0.0002993
     14.4650000      0.0002947
     14.4660000      0.0002953
     14.4670000      0.0002950
     14.4680000      0.0002927
     14.4690000      0.0002956
     14.4700000      0.0002973
     14.4710000      0.0002950
     14.4720000      0.0002954
     14.4730000      0.0002977
     14.4740000      0.0003011
     14.4750000      0.0003006
     14.4760000      0.0002967
     14.4770000      0.0002992
     14.4780000      0.0002963
     14.4790000      0.0002951
     14.4800000      0.0002976
     14.4810000      0.0002955
     14.4820000      0.0002961
     14.4830000      0.0003008
     14.4840000      0.0003001
     14.4850000      0.0003007
     14.4860000      0.0002979
     14.4870000      0.0002944
     14.4880000      0.0002964
     14.4890000      0.0002935
     14.4900000      0.0002946
     14.4910000      0.0002963
     14.4920000      0.0002958
     14.4930000      0.0002942
     14.4940000      0.0002984
     14.4950000      0.0002961
     14.4960000      0.0002947
     14.4970000      0.0003004
     14.4980000      0.0002985
     14.4990000      0.0002954
     14.5000000      0.0002941
     14.5010000      0.0003026
     14.5020000      0.0003004
     14.5030000      0.0002992
     14.5040000      0.0002988
     14.5050000      0.0002969
     14.5060000      0.0002960
     14.5070000      0.0002947
     14.5080000      0.0002932
     14.5090000      0.0002952
     14.5100000      0.0002958
     14.5110000      0.0002937
     14.5120000      0.0002925
     14.5130000      0.0002939
     14.5140000      0.0002988
     14.5150000      0.0002994
     14.5160000      0.0002984
     14.5170000      0.0002966
     14.5180000      0.0002961
     14.5190000      0.0002974
     14.5200000      0.0003004
     14.5210000      0.0002981
     14.5220000      0.0002972
     14.5230000      0.0002952
     14.5240000      0.0002961
     14.5250000      0.0002974
     14.5260000      0.0003020
     14.5270000      0.0002990
     14.5280000      0.0002997
     14.5290000      0.0002993
     14.5300000      0.0002974
     14.5310000      0.0002980
     14.5320000      0.0002990
     14.5330000      0.0002974
     14.5340000      0.0002994
     14.5350000      0.0002936
     14.5360000      0.0002991
     14.5370000      0.0002953
     14.5380000      0.0002930
     14.5390000      0.0002946
     14.5400000      0.0002961
     14.5410000      0.0002925
     14.5420000      0.0002948
     14.5430000      0.0002959
     14.5440000      0.0002919
     14.5450000      0.0002993
     14.5460000      0.0003030
     14.5470000      0.0002960
     14.5480000      0.0003005
     14.5490000      0.0002953
     14.5500000      0.0002986
     14.5510000      0.0002938
     14.5520000      0.0002990
     14.5530000      0.0002992
     14.5540000      0.0002990
     14.5550000      0.0003024
     14.5560000      0.0002965
     14.5570000      0.0002968
     14.5580000      0.0002980
     14.5590000      0.0002954
     14.5600000      0.0002976
     14.5610000      0.0002934
     14.5620000      0.0002959
     14.5630000      0.0002956
     14.5640000      0.0002940
     14.5650000      0.0002940
     14.5660000      0.0002960
     14.5670000      0.0002965
     14.5680000      0.0002971
     14.5690000      0.0002974
     14.5700000      0.0002924
     14.5710000      0.0002982
     14.5720000      0.0002974
     14.5730000      0.0002909
     14.5740000      0.0002939
     14.5750000      0.0002970
     14.5760000      0.0002951
     14.5770000      0.0002958
     14.5780000      0.0002944
     14.5790000      0.0002958
     14.5800000      0.0002968
     14.5810000      0.0003012
     14.5820000      0.0003028
     14.5830000      0.0003014
     14.5840000      0.0002962
     14.5850000      0.0003015
     14.5860000      0.0002951
     14.5870000      0.0002944
     14.5880000      0.0002947
     14.5890000      0.0002943
     14.5900000      0.0002952
     14.5910000      0.0002957
     14.5920000      0.0002937
     14.5930000      0.0002960
     14.5940000      0.0002965
     14.5950000      0.0002968
     14.5960000      0.0002964
     14.5970000      0.0002966
     14.5980000      0.0002981
     14.5990000      0.0002961
     14.6000000      0.0002974
     14.6010000      0.0002997
     14.6020000      0.0003007
     14.6030000      0.0003012
     14.6040000      0.0002977
     14.6050000      0.0002973
     14.6060000      0.0003012
     14.6070000      0.0002961
     14.6080000      0.0002962
     14.6090000      0.0002948
     14.6100000      0.0002946
     14.6110000      0.0002950
     14.6120000      0.0002942
     14.6130000      0.0002921
     14.6140000      0.0002939
     14.6150000      0.0002942
     14.6160000      0.0002953
     14.6170000      0.0002946
     14.6180000      0.0002955
     14.6190000      0.0002941
     14.6200000      0.0002913
     14.6210000      0.0002917
     14.6220000      0.0002944
     14.6230000      0.0002950
     14.6240000      0.0002945
     14.6250000      0.0002981
     14.6260000      0.0002927
     14.6270000      0.0002927
     14.6280000      0.0002916
     14.6290000      0.0002912
     14.6300000      0.0002941
     14.6310000      0.0002969
     14.6320000      0.0002963
     14.6330000      0.0002970
     14.6340000      0.0002960
     14.6350000      0.0002949
     14.6360000      0.0002955
     14.6370000      0.0002959
     14.6380000      0.0002996
     14.6390000      0.0002952
     14.6400000      0.0002995
     14.6410000      0.0003016
     14.6420000      0.0002986
     14.6430000      0.0003005
     14.6440000      0.0002906
     14.6450000      0.0002969
     14.6460000      0.0002947
     14.6470000      0.0002925
     14.6480000      0.0002956
     14.6490000      0.0002937
     14.6500000      0.0002921
     14.6510000      0.0002967
     14.6520000      0.0002998
     14.6530000      0.0002977
     14.6540000      0.0002947
     14.6550000      0.0002927
     14.6560000      0.0002928
     14.6570000      0.0002948
     14.6580000      0.0002988
     14.6590000      0.0002981
     14.6600000      0.0002983
     14.6610000      0.0002987
     14.6620000      0.0002960
     14.6630000      0.0002967
     14.6640000      0.0002949
     14.6650000      0.0002967
     14.6660000      0.0003000
     14.6670000      0.0002995
     14.6680000      0.0002957
     14.6690000      0.0002945
     14.6700000      0.0002938
     14.6710000      0.0002959
     14.6720000      0.0002959
     14.6730000      0.0003020
     14.6740000      0.0002981
     14.6750000      0.0003024
     14.6760000      0.0003040
     14.6770000      0.0002983
     14.6780000      0.0002977
     14.6790000      0.0002981
     14.6800000      0.0002978
     14.6810000      0.0003008
     14.6820000      0.0002951
     14.6830000      0.0002969
     14.6840000      0.0002964
     14.6850000      0.0002959
     14.6860000      0.0002970
     14.6870000      0.0002964
     14.6880000      0.0002973
     14.6890000      0.0002938
     14.6900000      0.0002930
     14.6910000      0.0002946
     14.6920000      0.0002967
     14.6930000      0.0002967
     14.6940000      0.0002927
     14.6950000      0.0002965
     14.6960000      0.0002986
     14.6970000      0.0002932
     14.6980000      0.0002960
     14.6990000      0.0002936
     14.7000000      0.0002937
     14.7010000      0.0002926
     14.7020000      0.0002957
     14.7030000      0.0002972
     14.7040000      0.0002935
     14.7050000      0.0002994
     14.7060000      0.0002939
     14.7070000      0.0002945
     14.7080000      0.0002959
     14.7090000      0.0002999
     14.7100000      0.0002971
     14.7110000      0.0003002
     14.7120000      0.0002968
     14.7130000      0.0002966
     14.7140000      0.0002955
     14.7150000      0.0002971
     14.7160000      0.0002997
     14.7170000      0.0002993
     14.7180000      0.0003040
     14.7190000      0.0002988
     14.7200000      0.0002988
     14.7210000      0.0002970
     14.7220000      0.0002972
     14.7230000      0.0003009
     14.7240000      0.0002983
     14.7250000      0.0002983
     14.7260000      0.0003003
     14.7270000      0.0002971
     14.7280000      0.0002963
     14.7290000      0.0002979
     14.7300000      0.0002956
     14.7310000      0.0002965
     14.7320000      0.0002968
     14.7330000      0.0002968
     14.7340000      0.0002987
     14.7350000      0.0002987
     14.7360000      0.0002967
     14.7370000      0.0002948
     14.7380000      0.0002971
     14.7390000      0.0002978
     14.7400000      0.0002997
     14.7410000      0.0002950
     14.7420000      0.0002978
     14.7430000      0.0002961
     14.7440000      0.0002924
     14.7450000      0.0002957
     14.7460000      0.0002948
     14.7470000      0.0002946
     14.7480000      0.0002971
     14.7490000      0.0002986
     14.7500000      0.0002914
     14.7510000      0.0002966
     14.7520000      0.0002958
     14.7530000      0.0002958
     14.7540000      0.0002956
     14.7550000      0.0002952
     14.7560000      0.0002948
     14.7570000      0.0002968
     14.7580000      0.0002997
     14.7590000      0.0002991
     14.7600000      0.0002967
     14.7610000      0.0002936
     14.7620000      0.0002963
     14.7630000      0.0002953
     14.7640000      0.0002944
     14.7650000      0.0002930
     14.7660000      0.0002951
     14.7670000      0.0002990
     14.7680000      0.0002948
     14.7690000      0.0002944
     14.7700000      0.0002977
     14.7710000      0.0002976
     14.7720000      0.0002962
     14.7730000      0.0002924
     14.7740000      0.0002933
     14.7750000      0.0002992
     14.7760000      0.0002977
     14.7770000      0.0003014
     14.7780000      0.0002940
     14.7790000      0.0002937
     14.7800000      0.0002971
     14.7810000      0.0002986
     14.7820000      0.0002982
     14.7830000      0.0002969
     14.7840000      0.0002967
     14.7850000      0.0002980
     14.7860000      0.0002948
     14.7870000      0.0002949
     14.7880000      0.0002970
     14.7890000      0.0002964
     14.7900000      0.0002967
     14.7910000      0.0002951
     14.7920000      0.0002983
     14.7930000      0.0002962
     14.7940000      0.0002956
     14.7950000      0.0002994
     14.7960000      0.0002989
     14.7970000      0.0002977
     14.7980000      0.0003018
     14.7990000      0.0002999
     14.8000000      0.0002995
     14.8010000      0.0003014
     14.8020000      0.0003019
     14.8030000      0.0003030
     14.8040000      0.0002987
     14.8050000      0.0002981
     14.8060000      0.0002993
     14.8070000      0.0003021
     14.8080000      0.0002971
     14.8090000      0.0002982
     14.8100000      0.0002968
     14.8110000      0.0002994
     14.8120000      0.0002942
     14.8130000      0.0002910
     14.8140000      0.0002937
     14.8150000      0.0002972
     14.8160000      0.0002980
     14.8170000      0.0002965
     14.8180000      0.0002946
     14.8190000      0.0003012
     14.8200000      0.0002940
     14.8210000      0.0002915
     14.8220000      0.0002910
     14.8230000      0.0002865
     14.8240000      0.0002905
     14.8250000      0.0002980
     14.8260000      0.0002976
     14.8270000      0.0002982
     14.8280000      0.0002967
     14.8290000      0.0002918
     14.8300000      0.0002970
     14.8310000      0.0002968
     14.8320000      0.0002976
     14.8330000      0.0002977
     14.8340000      0.0002947
     14.8350000      0.0002961
     14.8360000      0.0002965
     14.8370000      0.0002994
     14.8380000      0.0003000
     14.8390000      0.0003005
     14.8400000      0.0002958
     14.8410000      0.0002997
     14.8420000      0.0002964
     14.8430000      0.0002990
     14.8440000      0.0003008
     14.8450000      0.0002954
     14.8460000      0.0002972
     14.8470000      0.0002979
     14.8480000      0.0003006
     14.8490000      0.0003017
     14.8500000      0.0002967
     14.8510000      0.0002964
     14.8520000      0.0002970
     14.8530000      0.0002961
     14.8540000      0.0002979
     14.8550000      0.0002939
     14.8560000      0.0002950
     14.8570000      0.0002948
     14.8580000      0.0002956
     14.8590000      0.0002930
     14.8600000      0.0002982
     14.8610000      0.0002948
     14.8620000      0.0002974
     14.8630000      0.0002971
     14.8640000      0.0002972
     14.8650000      0.0002981
     14.8660000      0.0002959
     14.8670000      0.0002945
     14.8680000      0.0002923
     14.8690000      0.0002905
     14.8700000      0.0002971
     14.8710000      0.0002971
     14.8720000      0.0002972
     14.8730000      0.0002964
     14.8740000      0.0002976
     14.8750000      0.0002955
     14.8760000      0.0002940
     14.8770000      0.0002976
     14.8780000      0.0002999
     14.8790000      0.0003021
     14.8800000      0.0003012
     14.8810000      0.0002977
     14.8820000      0.0003016
     14.8830000      0.0002998
     14.8840000      0.0002965
     14.8850000      0.0002953
     14.8860000      0.0002963
     14.8870000      0.0002990
     14.8880000      0.0002939
     14.8890000      0.0002958
     14.8900000      0.0002965
     14.8910000      0.0002982
     14.8920000      0.0002972
     14.8930000      0.0002969
     14.8940000      0.0002950
     14.8950000      0.0002933
     14.8960000      0.0002951
     14.8970000      0.0002955
     14.8980000      0.0002953
     14.8990000      0.0002952
     14.9000000      0.0002946
     14.9010000      0.0002959
     14.9020000      0.0002971
     14.9030000      0.0002989
     14.9040000      0.0002983
     14.9050000      0.0002990
     14.9060000      0.0002998
     14.9070000      0.0002966
     14.9080000      0.0002996
     14.9090000      0.0002961
     14.9100000      0.0002941
     14.9110000      0.0003010
     14.9120000      0.0003011
     14.9130000      0.0003013
     14.9140000      0.0003012
     14.9150000      0.0002965
     14.9160000      0.0002963
     14.9170000      0.0002958
     14.9180000      0.0002944
     14.9190000      0.0002976
     14.9200000      0.0002981
     14.9210000      0.0002995
     14.9220000      0.0003026
     14.9230000      0.0003018
     14.9240000      0.0002985
     14.9250000      0.0002971
     14.9260000      0.0002963
     14.9270000      0.0002980
     14.9280000      0.0002995
     14.9290000      0.0002970
     14.9300000      0.0002975
     14.9310000      0.0003009
     14.9320000      0.0002993
     14.9330000      0.0002954
     14.9340000      0.0002967
     14.9350000      0.0003006
     14.9360000      0.0002955
     14.9370000      0.0002985
     14.9380000      0.0002953
     14.9390000      0.0002923
     14.9400000      0.0002971
     14.9410000      0.0002964
     14.9420000      0.0002971
     14.9430000      0.0002988
     14.9440000      0.0002994
     14.9450000      0.0002938
     14.9460000      0.0002966
     14.9470000      0.0003019
     14.9480000      0.0003047
     14.9490000      0.0003020
     14.9500000      0.0002995
     14.9510000      0.0002967
     14.9520000      0.0002968
     14.9530000      0.0002942
     14.9540000      0.0002969
     14.9550000      0.0003031
     14.9560000      0.0002987
     14.9570000      0.0002996
     14.9580000      0.0002981
     14.9590000      0.0002995
     14.9600000      0.0002974
     14.9610000      0.0002973
     14.9620000      0.0002937
     14.9630000      0.0002950
     14.9640000      0.0002994
     14.9650000      0.0002995
     14.9660000      0.0002999
     14.9670000      0.0002971
     14.9680000      0.0002939
     14.9690000      0.0002959
     14.9700000      0.0002943
     14.9710000      0.0002948
     14.9720000      0.0002954
     14.9730000      0.0002977
     14.9740000      0.0002981
     14.9750000      0.0002960
     14.9760000      0.0002969
     14.9770000      0.0002960
     14.9780000      0.0002949
     14.9790000      0.0002973
     14.9800000      0.0002952
     14.9810000      0.0002966
     14.9820000      0.0002978
     14.9830000      0.0002959
     14.9840000      0.0003009
     14.9850000      0.0002966
     14.9860000      0.0002959
     14.9870000      0.0002985
     14.9880000      0.0002965
     14.9890000      0.0002930
     14.9900000      0.0002936
     14.9910000      0.0002962
     14.9920000      0.0002972
     14.9930000      0.0002969
     14.9940000      0.0002946
     14.9950000      0.0002970
     14.9960000      0.0002988
     14.9970000      0.0002974
     14.9980000      0.0002974
     14.9990000      0.0002975


==> gnuplot1/exam1/weight/weight.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "weight.eps"
set xlabel "Physical time [ns]"
set ylabel "Total weight [GJ]"
set xrange [0.1: 15]
set yrange [0: 0.01]
set xtics 0, 2, 15
#set grid
#set logscale y
set key center at 3, 0.009
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-weight.dat" w l  lc "blue" title "Standard IMC method, N=320000",\
	 "opt-5d-1w-weight.dat" w l  lc "red"  title "Global optimal method, N=5000  ",\
	 "opt-4w-weight.dat" w l  lc "green" title "Global optimal method, N=40000"


==> gnuplot1/exam2/cpu_time/cpu_time.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "cpu_time.eps"
set xlabel "Physical time [ns]"
set ylabel "Cpu time [s]"
set xrange [0: 15]
set yrange [0: 12000]
set xtics 0, 2, 15
#set grid
#set logscale y
set key center at 10, 11000
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-time.dat" w l  lc "blue" title "The classical IMC method, N=320000",\
	 "opt-5d-1w-time.dat" w l  lc "red"  title "The GORF method, N=5000  ",\
	 "opt-4w-time.dat" w l  lc "green" title "The GORF method, N=40000"


==> gnuplot1/exam2/cpu_time/imc-32w-time.dat <==
      0.0010000      0.9966130
      0.0020000      1.6482710
      0.0030000      2.2938340
      0.0040000      2.9166150
      0.0050000      3.5434790
      0.0060000      4.1658690
      0.0070000      4.7975470
      0.0080000      5.4355400
      0.0090000      6.0689480
      0.0100000      6.7037900
      0.0110000      7.3466100
      0.0120000      7.9943490
      0.0130000      8.5635480
      0.0140000      9.0365750
      0.0150000      9.6844190
      0.0160000     10.3346620
      0.0170000     10.9904300
      0.0180000     11.6455530
      0.0190000     12.3041390
      0.0200000     12.9702820
      0.0210000     13.6306170
      0.0220000     14.2970100
      0.0230000     14.9634870
      0.0240000     15.6320830
      0.0250000     16.3019230
      0.0260000     16.9737620
      0.0270000     17.6483010
      0.0280000     18.3206330
      0.0290000     18.9950210
      0.0300000     19.6735570
      0.0310000     20.3488080
      0.0320000     21.0281590
      0.0330000     21.7111460
      0.0340000     22.3933160
      0.0350000     23.0776940
      0.0360000     23.7611140
      0.0370000     24.4434160
      0.0380000     25.1332500
      0.0390000     25.8227100
      0.0400000     26.5111870
      0.0410000     27.1970810
      0.0420000     27.8848730
      0.0430000     28.5774390
      0.0440000     29.2673850
      0.0450000     29.9591750
      0.0460000     30.6482140
      0.0470000     31.3397130
      0.0480000     32.0337740
      0.0490000     32.7274700
      0.0500000     33.4166610
      0.0510000     34.1084770
      0.0520000     34.8012240
      0.0530000     35.4964310
      0.0540000     36.1880760
      0.0550000     36.8783310
      0.0560000     37.5705030
      0.0570000     38.2675900
      0.0580000     38.9699810
      0.0590000     39.6748370
      0.0600000     40.3669380
      0.0610000     41.0681950
      0.0620000     41.7636470
      0.0630000     42.4610020
      0.0640000     43.1654620
      0.0650000     43.8659270
      0.0660000     44.5644890
      0.0670000     45.2590510
      0.0680000     45.9627540
      0.0690000     46.6665990
      0.0700000     47.3692530
      0.0710000     48.0745520
      0.0720000     48.7733650
      0.0730000     49.4738290
      0.0740000     50.1722010
      0.0750000     50.8749980
      0.0760000     51.5798750
      0.0770000     52.2838550
      0.0780000     52.9905540
      0.0790000     53.6906240
      0.0800000     54.3972180
      0.0810000     55.1001250
      0.0820000     55.8102590
      0.0830000     56.5119130
      0.0840000     57.2171190
      0.0850000     57.9190750
      0.0860000     58.6240500
      0.0870000     59.3321760
      0.0880000     60.0387990
      0.0890000     60.7584030
      0.0900000     61.4667230
      0.0910000     62.1742610
      0.0920000     62.8841280
      0.0930000     63.5908350
      0.0940000     64.2984510
      0.0950000     65.0020610
      0.0960000     65.7119470
      0.0970000     66.4127340
      0.0980000     67.1174950
      0.0990000     67.8279240
      0.1000000     68.5371900
      0.1010000     69.2410210
      0.1020000     69.9564160
      0.1030000     70.6660210
      0.1040000     71.3734700
      0.1050000     72.0813810
      0.1060000     72.7936640
      0.1070000     73.5052210
      0.1080000     74.2136230
      0.1090000     74.9213020
      0.1100000     75.6258360
      0.1110000     76.3387810
      0.1120000     77.0435700
      0.1130000     77.7522960
      0.1140000     78.4615110
      0.1150000     79.1671290
      0.1160000     79.8772950
      0.1170000     80.5899650
      0.1180000     81.2976540
      0.1190000     82.0039660
      0.1200000     82.7117810
      0.1210000     83.4214960
      0.1220000     84.1323670
      0.1230000     84.8401280
      0.1240000     85.5477550
      0.1250000     86.2540910
      0.1260000     86.9631650
      0.1270000     87.6715670
      0.1280000     88.3863380
      0.1290000     89.0979120
      0.1300000     89.8169030
      0.1310000     90.5294900
      0.1320000     91.2429430
      0.1330000     91.9565040
      0.1340000     92.6706070
      0.1350000     93.3852160
      0.1360000     94.0998780
      0.1370000     94.8149220
      0.1380000     95.5223370
      0.1390000     96.2333200
      0.1400000     96.9542850
      0.1410000     97.6635720
      0.1420000     98.3734290
      0.1430000     99.0888340
      0.1440000     99.8084810
      0.1450000    100.5338380
      0.1460000    101.2489260
      0.1470000    101.9613780
      0.1480000    102.6757150
      0.1490000    103.3940070
      0.1500000    104.1111600
      0.1510000    104.8200880
      0.1520000    105.5351560
      0.1530000    106.2505870
      0.1540000    106.9639320
      0.1550000    107.6790210
      0.1560000    108.3887360
      0.1570000    109.1044890
      0.1580000    109.8219530
      0.1590000    110.5358770
      0.1600000    111.2500490
      0.1610000    111.9655880
      0.1620000    112.6787050
      0.1630000    113.4014480
      0.1640000    114.1287990
      0.1650000    114.8455470
      0.1660000    115.5588810
      0.1670000    116.2717450
      0.1680000    116.9874540
      0.1690000    117.7030290
      0.1700000    118.4215510
      0.1710000    119.1377540
      0.1720000    119.8541150
      0.1730000    120.5691280
      0.1740000    121.2865030
      0.1750000    122.0065500
      0.1760000    122.7286780
      0.1770000    123.4432140
      0.1780000    124.1592700
      0.1790000    124.8768440
      0.1800000    125.5879790
      0.1810000    126.3079210
      0.1820000    127.0272450
      0.1830000    127.7503750
      0.1840000    128.4718550
      0.1850000    129.1928110
      0.1860000    129.9089650
      0.1870000    130.6249110
      0.1880000    131.3458470
      0.1890000    132.0640600
      0.1900000    132.7840720
      0.1910000    133.5018740
      0.1920000    134.2166970
      0.1930000    134.9367500
      0.1940000    135.6559160
      0.1950000    136.3748440
      0.1960000    137.0933200
      0.1970000    137.8105330
      0.1980000    138.5306370
      0.1990000    139.2516280
      0.2000000    139.9718050
      0.2010000    140.6895470
      0.2020000    141.4074010
      0.2030000    142.1266270
      0.2040000    142.8435750
      0.2050000    143.5642540
      0.2060000    144.2867910
      0.2070000    145.0042360
      0.2080000    145.7258090
      0.2090000    146.4479300
      0.2100000    147.1668820
      0.2110000    147.8886810
      0.2120000    148.6154110
      0.2130000    149.3344800
      0.2140000    150.0540420
      0.2150000    150.7769610
      0.2160000    151.4969190
      0.2170000    152.2187940
      0.2180000    152.9426170
      0.2190000    153.6637430
      0.2200000    154.3858500
      0.2210000    155.1071710
      0.2220000    155.8285450
      0.2230000    156.5489920
      0.2240000    157.2733790
      0.2250000    157.9918260
      0.2260000    158.7134890
      0.2270000    159.4339180
      0.2280000    160.1599640
      0.2290000    160.8824390
      0.2300000    161.6063180
      0.2310000    162.3291350
      0.2320000    163.0510740
      0.2330000    163.7757670
      0.2340000    164.4987090
      0.2350000    165.2207940
      0.2360000    165.9437050
      0.2370000    166.6674580
      0.2380000    167.3924940
      0.2390000    168.1156180
      0.2400000    168.8391190
      0.2410000    169.5596860
      0.2420000    170.2818750
      0.2430000    171.0040090
      0.2440000    171.7276330
      0.2450000    172.4491130
      0.2460000    173.1703920
      0.2470000    173.8935930
      0.2480000    174.6178270
      0.2490000    175.3420340
      0.2500000    176.0702310
      0.2510000    176.7901070
      0.2520000    177.5118530
      0.2530000    178.2338300
      0.2540000    178.9563130
      0.2550000    179.6831400
      0.2560000    180.4067590
      0.2570000    181.1273970
      0.2580000    181.8514460
      0.2590000    182.5755100
      0.2600000    183.3033400
      0.2610000    184.0298350
      0.2620000    184.7552770
      0.2630000    185.4796950
      0.2640000    186.2039350
      0.2650000    186.9262340
      0.2660000    187.6512790
      0.2670000    188.3784340
      0.2680000    189.1032930
      0.2690000    189.8282020
      0.2700000    190.5512640
      0.2710000    191.2752840
      0.2720000    192.0045950
      0.2730000    192.7314590
      0.2740000    193.4563790
      0.2750000    194.1795090
      0.2760000    194.9045310
      0.2770000    195.6307350
      0.2780000    196.3583100
      0.2790000    197.0826410
      0.2800000    197.8086990
      0.2810000    198.5364110
      0.2820000    199.2621240
      0.2830000    199.9881670
      0.2840000    200.7165970
      0.2850000    201.4440350
      0.2860000    202.1733350
      0.2870000    202.9000060
      0.2880000    203.6304220
      0.2890000    204.3570120
      0.2900000    205.0907260
      0.2910000    205.8152000
      0.2920000    206.5415050
      0.2930000    207.2689540
      0.2940000    207.9959040
      0.2950000    208.7257140
      0.2960000    209.4525050
      0.2970000    210.1811500
      0.2980000    210.9103260
      0.2990000    211.6366290
      0.3000000    212.3637300
      0.3010000    213.0938050
      0.3020000    213.8193020
      0.3030000    214.5454670
      0.3040000    215.2704880
      0.3050000    215.9963570
      0.3060000    216.7259140
      0.3070000    217.4546970
      0.3080000    218.1884570
      0.3090000    218.9161700
      0.3100000    219.6446000
      0.3110000    220.3731620
      0.3120000    221.1007420
      0.3130000    221.8322550
      0.3140000    222.5612340
      0.3150000    223.2909930
      0.3160000    224.0213680
      0.3170000    224.7490530
      0.3180000    225.4788060
      0.3190000    226.2100680
      0.3200000    226.9427750
      0.3210000    227.6726710
      0.3220000    228.4042030
      0.3230000    229.1316580
      0.3240000    229.8617110
      0.3250000    230.5909920
      0.3260000    231.3194050
      0.3270000    232.0470760
      0.3280000    232.7734970
      0.3290000    233.5026160
      0.3300000    234.2297700
      0.3310000    234.9616150
      0.3320000    235.6913130
      0.3330000    236.4202800
      0.3340000    237.1479170
      0.3350000    237.8772800
      0.3360000    238.6082030
      0.3370000    239.3417580
      0.3380000    240.0742950
      0.3390000    240.8011410
      0.3400000    241.5305550
      0.3410000    242.2614090
      0.3420000    242.9917680
      0.3430000    243.7217860
      0.3440000    244.4503920
      0.3450000    245.1804220
      0.3460000    245.9094530
      0.3470000    246.6399430
      0.3480000    247.3710290
      0.3490000    248.1009790
      0.3500000    248.8339080
      0.3510000    249.5628070
      0.3520000    250.2914830
      0.3530000    251.0196340
      0.3540000    251.7554500
      0.3550000    252.4841780
      0.3560000    253.2135410
      0.3570000    253.9446730
      0.3580000    254.6749480
      0.3590000    255.4053640
      0.3600000    256.1394720
      0.3610000    256.8706640
      0.3620000    257.6022660
      0.3630000    258.3318730
      0.3640000    259.0623460
      0.3650000    259.7927060
      0.3660000    260.5266600
      0.3670000    261.2593410
      0.3680000    261.9916110
      0.3690000    262.7228030
      0.3700000    263.4507960
      0.3710000    264.1826970
      0.3720000    264.9169030
      0.3730000    265.6492660
      0.3740000    266.3826770
      0.3750000    267.1141010
      0.3760000    267.8443470
      0.3770000    268.5752240
      0.3780000    269.3137630
      0.3790000    270.0528580
      0.3800000    270.7844280
      0.3810000    271.5165090
      0.3820000    272.2499840
      0.3830000    272.9792060
      0.3840000    273.7157130
      0.3850000    274.4485180
      0.3860000    275.1828210
      0.3870000    275.9155490
      0.3880000    276.6482820
      0.3890000    277.3781980
      0.3900000    278.1159760
      0.3910000    278.8477520
      0.3920000    279.5814000
      0.3930000    280.3157430
      0.3940000    281.0496130
      0.3950000    281.7827870
      0.3960000    282.5216290
      0.3970000    283.2555680
      0.3980000    283.9895590
      0.3990000    284.7221560
      0.4000000    285.4543480
      0.4010000    286.1886770
      0.4020000    286.9224890
      0.4030000    287.6547900
      0.4040000    288.3908050
      0.4050000    289.1232130
      0.4060000    289.8553590
      0.4070000    290.5917500
      0.4080000    291.3284130
      0.4090000    292.0617660
      0.4100000    292.7964840
      0.4110000    293.5329530
      0.4120000    294.2658190
      0.4130000    295.0036080
      0.4140000    295.7406840
      0.4150000    296.4767060
      0.4160000    297.2108780
      0.4170000    297.9444730
      0.4180000    298.6796590
      0.4190000    299.4142490
      0.4200000    300.1517570
      0.4210000    300.8823810
      0.4220000    301.6181940
      0.4230000    302.3518090
      0.4240000    303.0894810
      0.4250000    303.8263370
      0.4260000    304.5658680
      0.4270000    305.3003330
      0.4280000    306.0380650
      0.4290000    306.7707800
      0.4300000    307.5083490
      0.4310000    308.2472100
      0.4320000    308.9849150
      0.4330000    309.7205320
      0.4340000    310.4567040
      0.4350000    311.1921000
      0.4360000    311.9276820
      0.4370000    312.6667890
      0.4380000    313.4047160
      0.4390000    314.1405280
      0.4400000    314.8799070
      0.4410000    315.6168350
      0.4420000    316.3544550
      0.4430000    317.0899150
      0.4440000    317.8250390
      0.4450000    318.5606030
      0.4460000    319.2984320
      0.4470000    320.0345920
      0.4480000    320.7741310
      0.4490000    321.5089460
      0.4500000    322.2426510
      0.4510000    322.9798730
      0.4520000    323.7136350
      0.4530000    324.4515640
      0.4540000    325.1892250
      0.4550000    325.9269170
      0.4560000    326.6628770
      0.4570000    327.3984730
      0.4580000    328.1345020
      0.4590000    328.8736450
      0.4600000    329.6095530
      0.4610000    330.3480170
      0.4620000    331.0855380
      0.4630000    331.8261280
      0.4640000    332.5575280
      0.4650000    333.2937940
      0.4660000    334.0278310
      0.4670000    334.7592030
      0.4680000    335.4891670
      0.4690000    336.2183310
      0.4700000    336.9468730
      0.4710000    337.6765530
      0.4720000    338.4141310
      0.4730000    339.1473070
      0.4740000    339.8753900
      0.4750000    340.6026380
      0.4760000    341.3304180
      0.4770000    342.0565900
      0.4780000    342.7869350
      0.4790000    343.5139520
      0.4800000    344.2444050
      0.4810000    344.9729550
      0.4820000    345.7020920
      0.4830000    346.4303920
      0.4840000    347.1602000
      0.4850000    347.8883640
      0.4860000    348.6153390
      0.4870000    349.3420600
      0.4880000    350.0719330
      0.4890000    350.7976900
      0.4900000    351.5296230
      0.4910000    352.2581160
      0.4920000    352.9852030
      0.4930000    353.7121610
      0.4940000    354.4437130
      0.4950000    355.1723880
      0.4960000    355.9073810
      0.4970000    356.6363220
      0.4980000    357.3640030
      0.4990000    358.0931120
      0.5000000    358.8231200
      0.5010000    359.5514380
      0.5020000    360.2784580
      0.5030000    361.0103380
      0.5040000    361.7382610
      0.5050000    362.4668760
      0.5060000    363.1927520
      0.5070000    363.9213900
      0.5080000    364.6516780
      0.5090000    365.3807180
      0.5100000    366.1126010
      0.5110000    366.8392690
      0.5120000    367.5660270
      0.5130000    368.2954390
      0.5140000    369.0256180
      0.5150000    369.7524110
      0.5160000    370.4867870
      0.5170000    371.2159780
      0.5180000    371.9435030
      0.5190000    372.6749390
      0.5200000    373.4042720
      0.5210000    374.1333050
      0.5220000    374.8624440
      0.5230000    375.5899300
      0.5240000    376.3163400
      0.5250000    377.0442030
      0.5260000    377.7760390
      0.5270000    378.5083470
      0.5280000    379.2384220
      0.5290000    379.9721150
      0.5300000    380.7030600
      0.5310000    381.4367800
      0.5320000    382.1686180
      0.5330000    382.9017080
      0.5340000    383.6319700
      0.5350000    384.3652030
      0.5360000    385.0936820
      0.5370000    385.8270630
      0.5380000    386.5571530
      0.5390000    387.2877990
      0.5400000    388.0162730
      0.5410000    388.7506790
      0.5420000    389.4785860
      0.5430000    390.2076790
      0.5440000    390.9382170
      0.5450000    391.6747460
      0.5460000    392.4049280
      0.5470000    393.1366460
      0.5480000    393.8680390
      0.5490000    394.6003570
      0.5500000    395.3297170
      0.5510000    396.0613850
      0.5520000    396.7913980
      0.5530000    397.5240440
      0.5540000    398.2557500
      0.5550000    398.9888940
      0.5560000    399.7194190
      0.5570000    400.4546070
      0.5580000    401.1858080
      0.5590000    401.9210590
      0.5600000    402.6523570
      0.5610000    403.3828920
      0.5620000    404.1194660
      0.5630000    404.8542740
      0.5640000    405.5870120
      0.5650000    406.3150350
      0.5660000    407.0484370
      0.5670000    407.7797490
      0.5680000    408.5164090
      0.5690000    409.2466880
      0.5700000    409.9793230
      0.5710000    410.7132150
      0.5720000    411.4446260
      0.5730000    412.1758600
      0.5740000    412.9094320
      0.5750000    413.6410500
      0.5760000    414.3802710
      0.5770000    415.1145020
      0.5780000    415.8469170
      0.5790000    416.5790390
      0.5800000    417.3102930
      0.5810000    418.0438830
      0.5820000    418.7780400
      0.5830000    419.5089400
      0.5840000    420.2398210
      0.5850000    420.9736700
      0.5860000    421.7072820
      0.5870000    422.4409320
      0.5880000    423.1776810
      0.5890000    423.9115190
      0.5900000    424.6439980
      0.5910000    425.3739420
      0.5920000    426.1058400
      0.5930000    426.8380090
      0.5940000    427.5765190
      0.5950000    428.3135280
      0.5960000    429.0488330
      0.5970000    429.7797510
      0.5980000    430.5151700
      0.5990000    431.2468900
      0.6000000    431.9818260
      0.6010000    432.7161820
      0.6020000    433.4496290
      0.6030000    434.1820950
      0.6040000    434.9165070
      0.6050000    435.6529150
      0.6060000    436.3844510
      0.6070000    437.1216120
      0.6080000    437.8551840
      0.6090000    438.5913730
      0.6100000    439.3258220
      0.6110000    440.0586730
      0.6120000    440.7919830
      0.6130000    441.5304830
      0.6140000    442.2640180
      0.6150000    443.0009580
      0.6160000    443.7371570
      0.6170000    444.4704270
      0.6180000    445.2022830
      0.6190000    445.9408150
      0.6200000    446.6738960
      0.6210000    447.4079460
      0.6220000    448.1442140
      0.6230000    448.8789080
      0.6240000    449.6138450
      0.6250000    450.3491150
      0.6260000    451.0871950
      0.6270000    451.8207420
      0.6280000    452.5573330
      0.6290000    453.2912500
      0.6300000    454.0282130
      0.6310000    454.7639840
      0.6320000    455.5033300
      0.6330000    456.2383730
      0.6340000    456.9749130
      0.6350000    457.7090990
      0.6360000    458.4468520
      0.6370000    459.1801430
      0.6380000    459.9238810
      0.6390000    460.6596580
      0.6400000    461.3984980
      0.6410000    462.1332040
      0.6420000    462.8729090
      0.6430000    463.6079600
      0.6440000    464.3486590
      0.6450000    465.0837420
      0.6460000    465.8221340
      0.6470000    466.5555840
      0.6480000    467.2968870
      0.6490000    468.0340550
      0.6500000    468.7708610
      0.6510000    469.5062080
      0.6520000    470.2439610
      0.6530000    470.9797740
      0.6540000    471.7176460
      0.6550000    472.4538090
      0.6560000    473.1957580
      0.6570000    473.9350710
      0.6580000    474.6704880
      0.6590000    475.4055190
      0.6600000    476.1428920
      0.6610000    476.8786830
      0.6620000    477.6213370
      0.6630000    478.3580890
      0.6640000    479.0930590
      0.6650000    479.8302130
      0.6660000    480.5653440
      0.6670000    481.3052170
      0.6680000    482.0400810
      0.6690000    482.7770380
      0.6700000    483.5135680
      0.6710000    484.2518950
      0.6720000    484.9905350
      0.6730000    485.7270470
      0.6740000    486.4651810
      0.6750000    487.2047100
      0.6760000    487.9398530
      0.6770000    488.6752740
      0.6780000    489.4114490
      0.6790000    490.1507390
      0.6800000    490.8888480
      0.6810000    491.6272140
      0.6820000    492.3629860
      0.6830000    493.1016300
      0.6840000    493.8391060
      0.6850000    494.5761920
      0.6860000    495.3183080
      0.6870000    496.0561620
      0.6880000    496.7930490
      0.6890000    497.5283910
      0.6900000    498.2658400
      0.6910000    499.0007160
      0.6920000    499.7417270
      0.6930000    500.4791860
      0.6940000    501.2161100
      0.6950000    501.9507900
      0.6960000    502.6883350
      0.6970000    503.4280440
      0.6980000    504.1709200
      0.6990000    504.9105710
      0.7000000    505.6490050
      0.7010000    506.3850640
      0.7020000    507.1231110
      0.7030000    507.8647850
      0.7040000    508.6047290
      0.7050000    509.3458730
      0.7060000    510.0824100
      0.7070000    510.8195640
      0.7080000    511.5552920
      0.7090000    512.2990910
      0.7100000    513.0331470
      0.7110000    513.7683990
      0.7120000    514.5055220
      0.7130000    515.2409730
      0.7140000    515.9763700
      0.7150000    516.7148290
      0.7160000    517.4577400
      0.7170000    518.1924250
      0.7180000    518.9296240
      0.7190000    519.6654870
      0.7200000    520.4015180
      0.7210000    521.1401170
      0.7220000    521.8807590
      0.7230000    522.6207720
      0.7240000    523.3584080
      0.7250000    524.0957030
      0.7260000    524.8303930
      0.7270000    525.5699070
      0.7280000    526.3113210
      0.7290000    527.0509430
      0.7300000    527.7893710
      0.7310000    528.5224700
      0.7320000    529.2644920
      0.7330000    530.0021880
      0.7340000    530.7439040
      0.7350000    531.4814100
      0.7360000    532.2205900
      0.7370000    532.9571340
      0.7380000    533.6939310
      0.7390000    534.4347890
      0.7400000    535.1737430
      0.7410000    535.9112900
      0.7420000    536.6482520
      0.7430000    537.3843150
      0.7440000    538.1176360
      0.7450000    538.8524020
      0.7460000    539.5951390
      0.7470000    540.3318990
      0.7480000    541.0682170
      0.7490000    541.8049940
      0.7500000    542.5417720
      0.7510000    543.2766970
      0.7520000    544.0170880
      0.7530000    544.7543660
      0.7540000    545.4907070
      0.7550000    546.2266270
      0.7560000    546.9635380
      0.7570000    547.6988710
      0.7580000    548.4484510
      0.7590000    549.1870570
      0.7600000    549.9252430
      0.7610000    550.6610360
      0.7620000    551.3959910
      0.7630000    552.1300070
      0.7640000    552.8724450
      0.7650000    553.6082840
      0.7660000    554.3495960
      0.7670000    555.0900970
      0.7680000    555.8263640
      0.7690000    556.5639760
      0.7700000    557.2992380
      0.7710000    558.0416660
      0.7720000    558.7769270
      0.7730000    559.5120880
      0.7740000    560.2503480
      0.7750000    560.9863930
      0.7760000    561.7289540
      0.7770000    562.4666400
      0.7780000    563.2093440
      0.7790000    563.9453230
      0.7800000    564.6819750
      0.7810000    565.4200540
      0.7820000    566.1605490
      0.7830000    566.8965320
      0.7840000    567.6395520
      0.7850000    568.3796970
      0.7860000    569.1187710
      0.7870000    569.8553100
      0.7880000    570.5918530
      0.7890000    571.3313430
      0.7900000    572.0698300
      0.7910000    572.8069570
      0.7920000    573.5544970
      0.7930000    574.2999470
      0.7940000    575.0451650
      0.7950000    575.7883610
      0.7960000    576.5304450
      0.7970000    577.2769970
      0.7980000    578.0241470
      0.7990000    578.7727530
      0.8000000    579.5157700
      0.8010000    580.2603950
      0.8020000    581.0058250
      0.8030000    581.7499210
      0.8040000    582.4950200
      0.8050000    583.2415480
      0.8060000    583.9881490
      0.8070000    584.7330710
      0.8080000    585.4785030
      0.8090000    586.2235160
      0.8100000    586.9710110
      0.8110000    587.7153500
      0.8120000    588.4664840
      0.8130000    589.2117490
      0.8140000    589.9562410
      0.8150000    590.6998810
      0.8160000    591.4442450
      0.8170000    592.1861650
      0.8180000    592.9311690
      0.8190000    593.6796430
      0.8200000    594.4304860
      0.8210000    595.1737670
      0.8220000    595.9200200
      0.8230000    596.6639800
      0.8240000    597.4110800
      0.8250000    598.1555040
      0.8260000    598.9042000
      0.8270000    599.6483600
      0.8280000    600.3942830
      0.8290000    601.1368180
      0.8300000    601.8786870
      0.8310000    602.6224770
      0.8320000    603.3697230
      0.8330000    604.1210150
      0.8340000    604.8680150
      0.8350000    605.6101530
      0.8360000    606.3551350
      0.8370000    607.1005820
      0.8380000    607.8465150
      0.8390000    608.5907770
      0.8400000    609.3470470
      0.8410000    610.0931050
      0.8420000    610.8405400
      0.8430000    611.5851710
      0.8440000    612.3314930
      0.8450000    613.0755760
      0.8460000    613.8208280
      0.8470000    614.5718080
      0.8480000    615.3193750
      0.8490000    616.0659870
      0.8500000    616.8155090
      0.8510000    617.5612250
      0.8520000    618.3058900
      0.8530000    619.0475470
      0.8540000    619.7985560
      0.8550000    620.5423170
      0.8560000    621.2897930
      0.8570000    622.0347240
      0.8580000    622.7831000
      0.8590000    623.5243940
      0.8600000    624.2705480
      0.8610000    625.0220310
      0.8620000    625.7671910
      0.8630000    626.5134120
      0.8640000    627.2603320
      0.8650000    628.0039310
      0.8660000    628.7492200
      0.8670000    629.4952760
      0.8680000    630.2451220
      0.8690000    630.9904380
      0.8700000    631.7423090
      0.8710000    632.4868310
      0.8720000    633.2357390
      0.8730000    633.9803850
      0.8740000    634.7284330
      0.8750000    635.4782870
      0.8760000    636.2193730
      0.8770000    636.9634740
      0.8780000    637.7041690
      0.8790000    638.4462010
      0.8800000    639.1888000
      0.8810000    639.9284840
      0.8820000    640.6833940
      0.8830000    641.4343930
      0.8840000    642.1848560
      0.8850000    642.9328410
      0.8860000    643.6818870
      0.8870000    644.4328400
      0.8880000    645.1851720
      0.8890000    645.9370670
      0.8900000    646.6894300
      0.8910000    647.4404070
      0.8920000    648.1913780
      0.8930000    648.9447060
      0.8940000    649.6940260
      0.8950000    650.4443130
      0.8960000    651.1943920
      0.8970000    651.9435420
      0.8980000    652.6930940
      0.8990000    653.4387550
      0.9000000    654.1885310
      0.9010000    654.9386510
      0.9020000    655.6935460
      0.9030000    656.4418410
      0.9040000    657.1928170
      0.9050000    657.9428180
      0.9060000    658.6912260
      0.9070000    659.4421340
      0.9080000    660.1935950
      0.9090000    660.9447880
      0.9100000    661.6994500
      0.9110000    662.4488170
      0.9120000    663.1983760
      0.9130000    663.9510070
      0.9140000    664.7034870
      0.9150000    665.4575230
      0.9160000    666.2069630
      0.9170000    666.9613860
      0.9180000    667.7120320
      0.9190000    668.4654700
      0.9200000    669.2192680
      0.9210000    669.9734490
      0.9220000    670.7217900
      0.9230000    671.4726770
      0.9240000    672.2261070
      0.9250000    672.9796540
      0.9260000    673.7323680
      0.9270000    674.4912700
      0.9280000    675.2429970
      0.9290000    675.9933480
      0.9300000    676.7402460
      0.9310000    677.4917910
      0.9320000    678.2385810
      0.9330000    678.9848490
      0.9340000    679.7269830
      0.9350000    680.4699610
      0.9360000    681.2092780
      0.9370000    681.9507250
      0.9380000    682.6920560
      0.9390000    683.4359310
      0.9400000    684.1805620
      0.9410000    684.9251210
      0.9420000    685.6688100
      0.9430000    686.4122600
      0.9440000    687.1569400
      0.9450000    687.9008370
      0.9460000    688.6435590
      0.9470000    689.3880660
      0.9480000    690.1298560
      0.9490000    690.8753890
      0.9500000    691.6175410
      0.9510000    692.3593750
      0.9520000    693.1002420
      0.9530000    693.8453620
      0.9540000    694.5894590
      0.9550000    695.3339080
      0.9560000    696.0768250
      0.9570000    696.8181250
      0.9580000    697.5605500
      0.9590000    698.3044190
      0.9600000    699.0454810
      0.9610000    699.7909870
      0.9620000    700.5327480
      0.9630000    701.2807920
      0.9640000    702.0229220
      0.9650000    702.7654430
      0.9660000    703.5070940
      0.9670000    704.2572730
      0.9680000    705.0027690
      0.9690000    705.7448440
      0.9700000    706.4870240
      0.9710000    707.2335840
      0.9720000    707.9764450
      0.9730000    708.7230960
      0.9740000    709.4739450
      0.9750000    710.2278270
      0.9760000    710.9827940
      0.9770000    711.7346020
      0.9780000    712.4867600
      0.9790000    713.2400670
      0.9800000    713.9946570
      0.9810000    714.7498190
      0.9820000    715.4940430
      0.9830000    716.2384540
      0.9840000    716.9820420
      0.9850000    717.7238870
      0.9860000    718.4663770
      0.9870000    719.2139110
      0.9880000    719.9584580
      0.9890000    720.7008740
      0.9900000    721.4428460
      0.9910000    722.1890600
      0.9920000    722.9315050
      0.9930000    723.6755920
      0.9940000    724.4209150
      0.9950000    725.1638100
      0.9960000    725.9094580
      0.9970000    726.6542730
      0.9980000    727.3996120
      0.9990000    728.1425270
      1.0000000    728.8898380
      1.0010000    729.6328820
      1.0020000    730.3809650
      1.0030000    731.1244200
      1.0040000    731.8715060
      1.0050000    732.6140340
      1.0060000    733.3593160
      1.0070000    734.1051800
      1.0080000    734.8513830
      1.0090000    735.5962940
      1.0100000    736.3375770
      1.0110000    737.0847670
      1.0120000    737.8260300
      1.0130000    738.5760260
      1.0140000    739.3313800
      1.0150000    740.0836830
      1.0160000    740.8319080
      1.0170000    741.5844690
      1.0180000    742.3340790
      1.0190000    743.0857540
      1.0200000    743.8420700
      1.0210000    744.5901910
      1.0220000    745.3414170
      1.0230000    746.0929390
      1.0240000    746.8414050
      1.0250000    747.5909690
      1.0260000    748.3418280
      1.0270000    749.0967130
      1.0280000    749.8499120
      1.0290000    750.5979850
      1.0300000    751.3515380
      1.0310000    752.1010590
      1.0320000    752.8541300
      1.0330000    753.5994840
      1.0340000    754.3600400
      1.0350000    755.1087710
      1.0360000    755.8625600
      1.0370000    756.6142750
      1.0380000    757.3678280
      1.0390000    758.1176450
      1.0400000    758.8696710
      1.0410000    759.6271920
      1.0420000    760.3815850
      1.0430000    761.1312780
      1.0440000    761.8857590
      1.0450000    762.6354120
      1.0460000    763.3873280
      1.0470000    764.1364670
      1.0480000    764.8894640
      1.0490000    765.6429120
      1.0500000    766.3978100
      1.0510000    767.1500470
      1.0520000    767.8996290
      1.0530000    768.6516010
      1.0540000    769.4028320
      1.0550000    770.1590570
      1.0560000    770.9090720
      1.0570000    771.6613130
      1.0580000    772.4132030
      1.0590000    773.1650200
      1.0600000    773.9111350
      1.0610000    774.6615900
      1.0620000    775.4155600
      1.0630000    776.1693250
      1.0640000    776.9183280
      1.0650000    777.6737200
      1.0660000    778.4258930
      1.0670000    779.1804060
      1.0680000    779.9291260
      1.0690000    780.6894450
      1.0700000    781.4395820
      1.0710000    782.1910780
      1.0720000    782.9410210
      1.0730000    783.6931700
      1.0740000    784.4402270
      1.0750000    785.1943990
      1.0760000    785.9539020
      1.0770000    786.7059930
      1.0780000    787.4580610
      1.0790000    788.2126290
      1.0800000    788.9609030
      1.0810000    789.7145850
      1.0820000    790.4674170
      1.0830000    791.2226620
      1.0840000    791.9742770
      1.0850000    792.7252420
      1.0860000    793.4772120
      1.0870000    794.2273340
      1.0880000    794.9784910
      1.0890000    795.7340560
      1.0900000    796.4906940
      1.0910000    797.2414160
      1.0920000    797.9951920
      1.0930000    798.7495280
      1.0940000    799.4983810
      1.0950000    800.2525630
      1.0960000    801.0059020
      1.0970000    801.7681430
      1.0980000    802.5201510
      1.0990000    803.2744470
      1.1000000    804.0266540
      1.1010000    804.7795240
      1.1020000    805.5313760
      1.1030000    806.2830890
      1.1040000    807.0423340
      1.1050000    807.7957270
      1.1060000    808.5462500
      1.1070000    809.2990870
      1.1080000    810.0504150
      1.1090000    810.8021230
      1.1100000    811.5554730
      1.1110000    812.3166380
      1.1120000    813.0683660
      1.1130000    813.8213440
      1.1140000    814.5730610
      1.1150000    815.3267960
      1.1160000    816.0791660
      1.1170000    816.8340620
      1.1180000    817.5904140
      1.1190000    818.3443110
      1.1200000    819.0950890
      1.1210000    819.8488500
      1.1220000    820.6021520
      1.1230000    821.3553910
      1.1240000    822.1070930
      1.1250000    822.8688460
      1.1260000    823.6219960
      1.1270000    824.3742520
      1.1280000    825.1269810
      1.1290000    825.8827250
      1.1300000    826.6327290
      1.1310000    827.3861240
      1.1320000    828.1428020
      1.1330000    828.8972730
      1.1340000    829.6505950
      1.1350000    830.4053760
      1.1360000    831.1583130
      1.1370000    831.9110240
      1.1380000    832.6626590
      1.1390000    833.4182460
      1.1400000    834.1713500
      1.1410000    834.9256010
      1.1420000    835.6759010
      1.1430000    836.4285720
      1.1440000    837.1834220
      1.1450000    837.9384260
      1.1460000    838.6913360
      1.1470000    839.4490550
      1.1480000    840.2074070
      1.1490000    840.9620710
      1.1500000    841.7162340
      1.1510000    842.4721290
      1.1520000    843.2232500
      1.1530000    843.9750130
      1.1540000    844.7338600
      1.1550000    845.4879190
      1.1560000    846.2391180
      1.1570000    846.9866940
      1.1580000    847.7334660
      1.1590000    848.4833780
      1.1600000    849.2304170
      1.1610000    849.9816010
      1.1620000    850.7305390
      1.1630000    851.4780930
      1.1640000    852.2267640
      1.1650000    852.9761970
      1.1660000    853.7235830
      1.1670000    854.4734660
      1.1680000    855.2239870
      1.1690000    855.9722100
      1.1700000    856.7217020
      1.1710000    857.4711980
      1.1720000    858.2203610
      1.1730000    858.9712010
      1.1740000    859.7241720
      1.1750000    860.4813140
      1.1760000    861.2353270
      1.1770000    861.9918860
      1.1780000    862.7462770
      1.1790000    863.5020000
      1.1800000    864.2565140
      1.1810000    865.0164020
      1.1820000    865.7740550
      1.1830000    866.5295340
      1.1840000    867.2847490
      1.1850000    868.0380190
      1.1860000    868.7947140
      1.1870000    869.5504580
      1.1880000    870.3111020
      1.1890000    871.0650930
      1.1900000    871.8191410
      1.1910000    872.5716430
      1.1920000    873.3260650
      1.1930000    874.0800540
      1.1940000    874.8400320
      1.1950000    875.5941620
      1.1960000    876.3498710
      1.1970000    877.1050230
      1.1980000    877.8606050
      1.1990000    878.6178740
      1.2000000    879.3732610
      1.2010000    880.1318470
      1.2020000    880.8890860
      1.2030000    881.6464590
      1.2040000    882.4027550
      1.2050000    883.1614780
      1.2060000    883.9209960
      1.2070000    884.6813120
      1.2080000    885.4472880
      1.2090000    886.2072790
      1.2100000    886.9669160
      1.2110000    887.7251740
      1.2120000    888.4852410
      1.2130000    889.2418010
      1.2140000    889.9977260
      1.2150000    890.7547130
      1.2160000    891.5117010
      1.2170000    892.2677070
      1.2180000    893.0231870
      1.2190000    893.7804090
      1.2200000    894.5388510
      1.2210000    895.3004380
      1.2220000    896.0557280
      1.2230000    896.8105880
      1.2240000    897.5681870
      1.2250000    898.3248150
      1.2260000    899.0806090
      1.2270000    899.8399500
      1.2280000    900.5968550
      1.2290000    901.3562750
      1.2300000    902.1110740
      1.2310000    902.8676970
      1.2320000    903.6252380
      1.2330000    904.3861650
      1.2340000    905.1451710
      1.2350000    905.9030290
      1.2360000    906.6586890
      1.2370000    907.4147090
      1.2380000    908.1722560
      1.2390000    908.9278160
      1.2400000    909.6901320
      1.2410000    910.4477540
      1.2420000    911.2043080
      1.2430000    911.9599590
      1.2440000    912.7178130
      1.2450000    913.4725710
      1.2460000    914.2295970
      1.2470000    914.9877280
      1.2480000    915.7452020
      1.2490000    916.5017770
      1.2500000    917.2558140
      1.2510000    918.0134010
      1.2520000    918.7722890
      1.2530000    919.5292860
      1.2540000    920.2900380
      1.2550000    921.0485740
      1.2560000    921.8089270
      1.2570000    922.5660150
      1.2580000    923.3226220
      1.2590000    924.0776350
      1.2600000    924.8338690
      1.2610000    925.5915760
      1.2620000    926.3440010
      1.2630000    927.0994900
      1.2640000    927.8565900
      1.2650000    928.6152320
      1.2660000    929.3699650
      1.2670000    930.1272760
      1.2680000    930.8829720
      1.2690000    931.6389520
      1.2700000    932.3973290
      1.2710000    933.1540460
      1.2720000    933.9110660
      1.2730000    934.6673800
      1.2740000    935.4245680
      1.2750000    936.1799060
      1.2760000    936.9374450
      1.2770000    937.6946770
      1.2780000    938.4502460
      1.2790000    939.2072970
      1.2800000    939.9657010
      1.2810000    940.7254280
      1.2820000    941.4823670
      1.2830000    942.2384940
      1.2840000    942.9967640
      1.2850000    943.7516130
      1.2860000    944.5097260
      1.2870000    945.2618750
      1.2880000    946.0194250
      1.2890000    946.7748800
      1.2900000    947.5278680
      1.2910000    948.2859890
      1.2920000    949.0410600
      1.2930000    949.7993470
      1.2940000    950.5561060
      1.2950000    951.3117010
      1.2960000    952.0707440
      1.2970000    952.8280520
      1.2980000    953.5875050
      1.2990000    954.3409330
      1.3000000    955.0986330
      1.3010000    955.8584060
      1.3020000    956.6167900
      1.3030000    957.3734960
      1.3040000    958.1323520
      1.3050000    958.8902270
      1.3060000    959.6462980
      1.3070000    960.3992840
      1.3080000    961.1562800
      1.3090000    961.9182320
      1.3100000    962.6756860
      1.3110000    963.4316670
      1.3120000    964.1861290
      1.3130000    964.9441690
      1.3140000    965.6980870
      1.3150000    966.4557700
      1.3160000    967.2135690
      1.3170000    967.9694290
      1.3180000    968.7266920
      1.3190000    969.4806170
      1.3200000    970.2354940
      1.3210000    970.9923800
      1.3220000    971.7484220
      1.3230000    972.5036450
      1.3240000    973.2595190
      1.3250000    974.0143890
      1.3260000    974.7716330
      1.3270000    975.5271420
      1.3280000    976.2806990
      1.3290000    977.0381720
      1.3300000    977.7950400
      1.3310000    978.5523150
      1.3320000    979.3078630
      1.3330000    980.0656900
      1.3340000    980.8205790
      1.3350000    981.5765260
      1.3360000    982.3367710
      1.3370000    983.0914320
      1.3380000    983.8482530
      1.3390000    984.6060280
      1.3400000    985.3611170
      1.3410000    986.1175730
      1.3420000    986.8750580
      1.3430000    987.6400480
      1.3440000    988.3957590
      1.3450000    989.1534730
      1.3460000    989.9113140
      1.3470000    990.6689940
      1.3480000    991.4248850
      1.3490000    992.1830220
      1.3500000    992.9388600
      1.3510000    993.6965780
      1.3520000    994.4537470
      1.3530000    995.2112810
      1.3540000    995.9685490
      1.3550000    996.7286400
      1.3560000    997.4892080
      1.3570000    998.2465190
      1.3580000    998.9987220
      1.3590000    999.7554580
      1.3600000   1000.5112560
      1.3610000   1001.2705020
      1.3620000   1002.0264010
      1.3630000   1002.7884790
      1.3640000   1003.5458110
      1.3650000   1004.3024590
      1.3660000   1005.0601600
      1.3670000   1005.8195800
      1.3680000   1006.5768300
      1.3690000   1007.3356000
      1.3700000   1008.0961240
      1.3710000   1008.8559940
      1.3720000   1009.6133420
      1.3730000   1010.3689130
      1.3740000   1011.1243130
      1.3750000   1011.8821450
      1.3760000   1012.6371520
      1.3770000   1013.4000520
      1.3780000   1014.1541780
      1.3790000   1014.9108430
      1.3800000   1015.6678820
      1.3810000   1016.4242530
      1.3820000   1017.1810780
      1.3830000   1017.9394010
      1.3840000   1018.6997910
      1.3850000   1019.4548170
      1.3860000   1020.2143940
      1.3870000   1020.9702880
      1.3880000   1021.7298730
      1.3890000   1022.4856690
      1.3900000   1023.2462870
      1.3910000   1024.0047780
      1.3920000   1024.7636750
      1.3930000   1025.5188140
      1.3940000   1026.2744410
      1.3950000   1027.0313280
      1.3960000   1027.7881440
      1.3970000   1028.5483250
      1.3980000   1029.3089230
      1.3990000   1030.0669140
      1.4000000   1030.8229490
      1.4010000   1031.5812650
      1.4020000   1032.3392450
      1.4030000   1033.0975160
      1.4040000   1033.8576530
      1.4050000   1034.6163540
      1.4060000   1035.3744850
      1.4070000   1036.1338870
      1.4080000   1036.8927570
      1.4090000   1037.6495770
      1.4100000   1038.4072100
      1.4110000   1039.1680930
      1.4120000   1039.9215430
      1.4130000   1040.6724970
      1.4140000   1041.4212200
      1.4150000   1042.1678970
      1.4160000   1042.9147380
      1.4170000   1043.6609320
      1.4180000   1044.4107380
      1.4190000   1045.1614550
      1.4200000   1045.9109090
      1.4210000   1046.6586490
      1.4220000   1047.4077770
      1.4230000   1048.1530570
      1.4240000   1048.9036710
      1.4250000   1049.6517340
      1.4260000   1050.3972350
      1.4270000   1051.1475030
      1.4280000   1051.8940940
      1.4290000   1052.6379420
      1.4300000   1053.3839040
      1.4310000   1054.1341200
      1.4320000   1054.8925920
      1.4330000   1055.6494350
      1.4340000   1056.4201820
      1.4350000   1057.1794000
      1.4360000   1057.9322280
      1.4370000   1058.6888230
      1.4380000   1059.4477570
      1.4390000   1060.2060340
      1.4400000   1060.9648160
      1.4410000   1061.7220880
      1.4420000   1062.4780570
      1.4430000   1063.2353690
      1.4440000   1063.9929150
      1.4450000   1064.7527400
      1.4460000   1065.5135310
      1.4470000   1066.2703530
      1.4480000   1067.0273880
      1.4490000   1067.7838690
      1.4500000   1068.5427170
      1.4510000   1069.3013310
      1.4520000   1070.0613590
      1.4530000   1070.8176100
      1.4540000   1071.5747000
      1.4550000   1072.3305880
      1.4560000   1073.0837700
      1.4570000   1073.8398930
      1.4580000   1074.5997150
      1.4590000   1075.3587510
      1.4600000   1076.1144770
      1.4610000   1076.8727380
      1.4620000   1077.6311730
      1.4630000   1078.3869470
      1.4640000   1079.1432240
      1.4650000   1079.8982720
      1.4660000   1080.6590910
      1.4670000   1081.4120050
      1.4680000   1082.1696220
      1.4690000   1082.9226730
      1.4700000   1083.6766790
      1.4710000   1084.4320620
      1.4720000   1085.1937320
      1.4730000   1085.9568460
      1.4740000   1086.7141180
      1.4750000   1087.4712680
      1.4760000   1088.2257760
      1.4770000   1088.9829880
      1.4780000   1089.7371650
      1.4790000   1090.4948720
      1.4800000   1091.2551010
      1.4810000   1092.0124940
      1.4820000   1092.7710770
      1.4830000   1093.5297140
      1.4840000   1094.2883240
      1.4850000   1095.0455100
      1.4860000   1095.8021980
      1.4870000   1096.5591120
      1.4880000   1097.3226790
      1.4890000   1098.0822170
      1.4900000   1098.8418310
      1.4910000   1099.5982730
      1.4920000   1100.3537520
      1.4930000   1101.1110330
      1.4940000   1101.8686090
      1.4950000   1102.6303910
      1.4960000   1103.3881100
      1.4970000   1104.1451020
      1.4980000   1104.9023860
      1.4990000   1105.6604960
      1.5000000   1106.4169980
      1.5010000   1107.1751380
      1.5020000   1107.9337120
      1.5030000   1108.6937720
      1.5040000   1109.4484060
      1.5050000   1110.2067220
      1.5060000   1110.9624800
      1.5070000   1111.7218180
      1.5080000   1112.4792370
      1.5090000   1113.2354050
      1.5100000   1113.9989850
      1.5110000   1114.7538630
      1.5120000   1115.5130150
      1.5130000   1116.2698980
      1.5140000   1117.0264260
      1.5150000   1117.7832410
      1.5160000   1118.5456540
      1.5170000   1119.3054760
      1.5180000   1120.0647960
      1.5190000   1120.8200800
      1.5200000   1121.5775020
      1.5210000   1122.3342510
      1.5220000   1123.0905560
      1.5230000   1123.8531940
      1.5240000   1124.6120580
      1.5250000   1125.3698610
      1.5260000   1126.1262430
      1.5270000   1126.8841120
      1.5280000   1127.6395750
      1.5290000   1128.3974500
      1.5300000   1129.1601330
      1.5310000   1129.9147420
      1.5320000   1130.6638960
      1.5330000   1131.4177270
      1.5340000   1132.1661810
      1.5350000   1132.9188660
      1.5360000   1133.6711090
      1.5370000   1134.4231310
      1.5380000   1135.1762990
      1.5390000   1135.9277210
      1.5400000   1136.6806270
      1.5410000   1137.4318280
      1.5420000   1138.1870800
      1.5430000   1138.9403130
      1.5440000   1139.6935770
      1.5450000   1140.4456730
      1.5460000   1141.1948820
      1.5470000   1141.9480510
      1.5480000   1142.6976180
      1.5490000   1143.4602510
      1.5500000   1144.2098540
      1.5510000   1144.9596620
      1.5520000   1145.7098900
      1.5530000   1146.4645380
      1.5540000   1147.2159690
      1.5550000   1147.9698950
      1.5560000   1148.7209770
      1.5570000   1149.4756300
      1.5580000   1150.2275320
      1.5590000   1150.9822640
      1.5600000   1151.7341920
      1.5610000   1152.4850170
      1.5620000   1153.2408010
      1.5630000   1153.9917550
      1.5640000   1154.7430220
      1.5650000   1155.4912360
      1.5660000   1156.2436910
      1.5670000   1156.9935620
      1.5680000   1157.7472160
      1.5690000   1158.5023600
      1.5700000   1159.2576260
      1.5710000   1160.0074920
      1.5720000   1160.7651580
      1.5730000   1161.5144270
      1.5740000   1162.2665840
      1.5750000   1163.0173970
      1.5760000   1163.7740880
      1.5770000   1164.5240400
      1.5780000   1165.2788660
      1.5790000   1166.0305060
      1.5800000   1166.7832480
      1.5810000   1167.5343860
      1.5820000   1168.2948720
      1.5830000   1169.0467260
      1.5840000   1169.7989490
      1.5850000   1170.5508520
      1.5860000   1171.3027850
      1.5870000   1172.0538930
      1.5880000   1172.8071760
      1.5890000   1173.5663920
      1.5900000   1174.3189750
      1.5910000   1175.0721980
      1.5920000   1175.8252400
      1.5930000   1176.5756870
      1.5940000   1177.3281780
      1.5950000   1178.0815040
      1.5960000   1178.8366230
      1.5970000   1179.5894330
      1.5980000   1180.3415150
      1.5990000   1181.0935980
      1.6000000   1181.8481570
      1.6010000   1182.6017580
      1.6020000   1183.3578200
      1.6030000   1184.1091630
      1.6040000   1184.8607600
      1.6050000   1185.6108730
      1.6060000   1186.3650170
      1.6070000   1187.1155230
      1.6080000   1187.8719380
      1.6090000   1188.6253600
      1.6100000   1189.3804890
      1.6110000   1190.1326210
      1.6120000   1190.8842470
      1.6130000   1191.6345320
      1.6140000   1192.3920510
      1.6150000   1193.1439770
      1.6160000   1193.9002120
      1.6170000   1194.6502000
      1.6180000   1195.4015910
      1.6190000   1196.1530970
      1.6200000   1196.9076460
      1.6210000   1197.6628390
      1.6220000   1198.4164640
      1.6230000   1199.1698420
      1.6240000   1199.9228010
      1.6250000   1200.6755410
      1.6260000   1201.4243500
      1.6270000   1202.1787820
      1.6280000   1202.9339040
      1.6290000   1203.6831280
      1.6300000   1204.4357250
      1.6310000   1205.1881820
      1.6320000   1205.9395460
      1.6330000   1206.6943000
      1.6340000   1207.4498990
      1.6350000   1208.2015600
      1.6360000   1208.9543280
      1.6370000   1209.7053440
      1.6380000   1210.4551870
      1.6390000   1211.2098800
      1.6400000   1211.9623070
      1.6410000   1212.7213130
      1.6420000   1213.4724240
      1.6430000   1214.2286160
      1.6440000   1214.9792430
      1.6450000   1215.7294790
      1.6460000   1216.4816740
      1.6470000   1217.2420780
      1.6480000   1218.0019970
      1.6490000   1218.7611250
      1.6500000   1219.5226850
      1.6510000   1220.2815490
      1.6520000   1221.0409630
      1.6530000   1221.8003850
      1.6540000   1222.5638400
      1.6550000   1223.3250320
      1.6560000   1224.0836490
      1.6570000   1224.8448120
      1.6580000   1225.6062040
      1.6590000   1226.3680610
      1.6600000   1227.1280060
      1.6610000   1227.8918560
      1.6620000   1228.6531340
      1.6630000   1229.4105660
      1.6640000   1230.1698600
      1.6650000   1230.9277760
      1.6660000   1231.6898280
      1.6670000   1232.4525600
      1.6680000   1233.2108380
      1.6690000   1233.9742180
      1.6700000   1234.7328500
      1.6710000   1235.4943200
      1.6720000   1236.2534440
      1.6730000   1237.0132410
      1.6740000   1237.7752310
      1.6750000   1238.5370890
      1.6760000   1239.2996830
      1.6770000   1240.0613400
      1.6780000   1240.8221390
      1.6790000   1241.5824160
      1.6800000   1242.3434720
      1.6810000   1243.1053520
      1.6820000   1243.8631980
      1.6830000   1244.6228710
      1.6840000   1245.3830990
      1.6850000   1246.1414080
      1.6860000   1246.9049620
      1.6870000   1247.6638170
      1.6880000   1248.4274530
      1.6890000   1249.1893660
      1.6900000   1249.9475940
      1.6910000   1250.7099840
      1.6920000   1251.4694800
      1.6930000   1252.2299730
      1.6940000   1252.9882260
      1.6950000   1253.7520720
      1.6960000   1254.5106100
      1.6970000   1255.2692710
      1.6980000   1256.0302810
      1.6990000   1256.7909880
      1.7000000   1257.5508440
      1.7010000   1258.3123330
      1.7020000   1259.0781400
      1.7030000   1259.8366730
      1.7040000   1260.5986590
      1.7050000   1261.3597920
      1.7060000   1262.1204040
      1.7070000   1262.8793150
      1.7080000   1263.6408360
      1.7090000   1264.4054150
      1.7100000   1265.1661820
      1.7110000   1265.9250620
      1.7120000   1266.6858990
      1.7130000   1267.4471950
      1.7140000   1268.2070050
      1.7150000   1268.9665990
      1.7160000   1269.7286850
      1.7170000   1270.4907430
      1.7180000   1271.2518170
      1.7190000   1272.0123780
      1.7200000   1272.7744950
      1.7210000   1273.5355970
      1.7220000   1274.2980080
      1.7230000   1275.0599310
      1.7240000   1275.8199920
      1.7250000   1276.5808470
      1.7260000   1277.3416190
      1.7270000   1278.1023550
      1.7280000   1278.8624290
      1.7290000   1279.6240950
      1.7300000   1280.3889020
      1.7310000   1281.1480410
      1.7320000   1281.9101170
      1.7330000   1282.6702720
      1.7340000   1283.4317190
      1.7350000   1284.1930260
      1.7360000   1284.9536620
      1.7370000   1285.7166700
      1.7380000   1286.4786910
      1.7390000   1287.2380370
      1.7400000   1287.9995920
      1.7410000   1288.7590080
      1.7420000   1289.5207300
      1.7430000   1290.2849800
      1.7440000   1291.0501280
      1.7450000   1291.8129930
      1.7460000   1292.5750200
      1.7470000   1293.3365180
      1.7480000   1294.0972180
      1.7490000   1294.8575620
      1.7500000   1295.6205370
      1.7510000   1296.3801530
      1.7520000   1297.1405470
      1.7530000   1297.9011870
      1.7540000   1298.6575050
      1.7550000   1299.4204580
      1.7560000   1300.1815460
      1.7570000   1300.9456870
      1.7580000   1301.7075830
      1.7590000   1302.4704240
      1.7600000   1303.2283190
      1.7610000   1303.9898270
      1.7620000   1304.7511820
      1.7630000   1305.5107390
      1.7640000   1306.2762260
      1.7650000   1307.0373270
      1.7660000   1307.7978700
      1.7670000   1308.5589180
      1.7680000   1309.3216250
      1.7690000   1310.0846780
      1.7700000   1310.8458920
      1.7710000   1311.6094840
      1.7720000   1312.3699600
      1.7730000   1313.1324160
      1.7740000   1313.8950110
      1.7750000   1314.6558820
      1.7760000   1315.4171850
      1.7770000   1316.1784170
      1.7780000   1316.9435080
      1.7790000   1317.7061780
      1.7800000   1318.4687040
      1.7810000   1319.2318200
      1.7820000   1319.9948870
      1.7830000   1320.7571180
      1.7840000   1321.5192790
      1.7850000   1322.2840660
      1.7860000   1323.0470250
      1.7870000   1323.8119570
      1.7880000   1324.5743510
      1.7890000   1325.3361340
      1.7900000   1326.0998640
      1.7910000   1326.8645970
      1.7920000   1327.6261600
      1.7930000   1328.3882500
      1.7940000   1329.1482880
      1.7950000   1329.9096990
      1.7960000   1330.6740220
      1.7970000   1331.4353480
      1.7980000   1332.1981680
      1.7990000   1332.9641190
      1.8000000   1333.7226270
      1.8010000   1334.4820270
      1.8020000   1335.2420510
      1.8030000   1336.0037160
      1.8040000   1336.7648220
      1.8050000   1337.5247860
      1.8060000   1338.2861880
      1.8070000   1339.0469820
      1.8080000   1339.8108390
      1.8090000   1340.5724470
      1.8100000   1341.3365050
      1.8110000   1342.0966060
      1.8120000   1342.8578150
      1.8130000   1343.6255430
      1.8140000   1344.3864770
      1.8150000   1345.1519120
      1.8160000   1345.9140180
      1.8170000   1346.6775050
      1.8180000   1347.4371870
      1.8190000   1348.1961480
      1.8200000   1348.9620810
      1.8210000   1349.7234830
      1.8220000   1350.4833410
      1.8230000   1351.2454140
      1.8240000   1352.0043690
      1.8250000   1352.7667630
      1.8260000   1353.5273350
      1.8270000   1354.2931880
      1.8280000   1355.0587730
      1.8290000   1355.8195310
      1.8300000   1356.5830800
      1.8310000   1357.3469080
      1.8320000   1358.1121760
      1.8330000   1358.8779480
      1.8340000   1359.6404950
      1.8350000   1360.4042530
      1.8360000   1361.1666570
      1.8370000   1361.9292330
      1.8380000   1362.6881280
      1.8390000   1363.4496900
      1.8400000   1364.2163810
      1.8410000   1364.9787350
      1.8420000   1365.7410490
      1.8430000   1366.5031690
      1.8440000   1367.2664390
      1.8450000   1368.0269360
      1.8460000   1368.7916180
      1.8470000   1369.5566250
      1.8480000   1370.3192390
      1.8490000   1371.0816200
      1.8500000   1371.8450370
      1.8510000   1372.6082640
      1.8520000   1373.3711620
      1.8530000   1374.1337300
      1.8540000   1374.9022230
      1.8550000   1375.6648980
      1.8560000   1376.4268040
      1.8570000   1377.1893140
      1.8580000   1377.9547450
      1.8590000   1378.7162930
      1.8600000   1379.4788600
      1.8610000   1380.2442960
      1.8620000   1381.0090280
      1.8630000   1381.7726580
      1.8640000   1382.5341780
      1.8650000   1383.2973460
      1.8660000   1384.0611860
      1.8670000   1384.8291540
      1.8680000   1385.5943610
      1.8690000   1386.3582360
      1.8700000   1387.1227820
      1.8710000   1387.8839810
      1.8720000   1388.6448830
      1.8730000   1389.4085280
      1.8740000   1390.1745130
      1.8750000   1390.9377350
      1.8760000   1391.7019290
      1.8770000   1392.4647450
      1.8780000   1393.2298610
      1.8790000   1393.9928830
      1.8800000   1394.7549020
      1.8810000   1395.5156150
      1.8820000   1396.2814530
      1.8830000   1397.0428800
      1.8840000   1397.8065060
      1.8850000   1398.5701920
      1.8860000   1399.3328000
      1.8870000   1400.0936120
      1.8880000   1400.8598440
      1.8890000   1401.6191390
      1.8900000   1402.3815710
      1.8910000   1403.1449640
      1.8920000   1403.9083530
      1.8930000   1404.6699430
      1.8940000   1405.4337730
      1.8950000   1406.2005240
      1.8960000   1406.9612260
      1.8970000   1407.7255050
      1.8980000   1408.4899980
      1.8990000   1409.2513600
      1.9000000   1410.0148440
      1.9010000   1410.7783550
      1.9020000   1411.5430810
      1.9030000   1412.3047690
      1.9040000   1413.0671320
      1.9050000   1413.8332100
      1.9060000   1414.5948640
      1.9070000   1415.3597060
      1.9080000   1416.1238960
      1.9090000   1416.8921480
      1.9100000   1417.6538730
      1.9110000   1418.4162010
      1.9120000   1419.1814670
      1.9130000   1419.9470940
      1.9140000   1420.7099950
      1.9150000   1421.4711640
      1.9160000   1422.2378200
      1.9170000   1423.0009910
      1.9180000   1423.7626430
      1.9190000   1424.5252790
      1.9200000   1425.2869630
      1.9210000   1426.0490180
      1.9220000   1426.8145300
      1.9230000   1427.5813580
      1.9240000   1428.3482260
      1.9250000   1429.1075770
      1.9260000   1429.8708520
      1.9270000   1430.6347220
      1.9280000   1431.3955710
      1.9290000   1432.1587110
      1.9300000   1432.9214850
      1.9310000   1433.6878680
      1.9320000   1434.4484310
      1.9330000   1435.2113020
      1.9340000   1435.9739830
      1.9350000   1436.7368570
      1.9360000   1437.5008080
      1.9370000   1438.2654160
      1.9380000   1439.0338400
      1.9390000   1439.7990730
      1.9400000   1440.5607000
      1.9410000   1441.3245610
      1.9420000   1442.0882350
      1.9430000   1442.8521360
      1.9440000   1443.6127990
      1.9450000   1444.3790680
      1.9460000   1445.1441380
      1.9470000   1445.9114350
      1.9480000   1446.6739000
      1.9490000   1447.4377330
      1.9500000   1448.2024130
      1.9510000   1448.9657430
      1.9520000   1449.7299440
      1.9530000   1450.4940530
      1.9540000   1451.2584650
      1.9550000   1452.0212970
      1.9560000   1452.7867600
      1.9570000   1453.5499990
      1.9580000   1454.3127820
      1.9590000   1455.0772130
      1.9600000   1455.8433650
      1.9610000   1456.6054510
      1.9620000   1457.3637870
      1.9630000   1458.1259810
      1.9640000   1458.8884840
      1.9650000   1459.6504940
      1.9660000   1460.4141600
      1.9670000   1461.1774870
      1.9680000   1461.9420430
      1.9690000   1462.7077570
      1.9700000   1463.4750280
      1.9710000   1464.2422270
      1.9720000   1465.0052000
      1.9730000   1465.7646790
      1.9740000   1466.5285440
      1.9750000   1467.2978680
      1.9760000   1468.0626260
      1.9770000   1468.8266530
      1.9780000   1469.5873090
      1.9790000   1470.3512080
      1.9800000   1471.1152770
      1.9810000   1471.8786130
      1.9820000   1472.6415460
      1.9830000   1473.4087170
      1.9840000   1474.1719690
      1.9850000   1474.9378770
      1.9860000   1475.7025780
      1.9870000   1476.4655930
      1.9880000   1477.2306350
      1.9890000   1477.9914710
      1.9900000   1478.7609980
      1.9910000   1479.5232690
      1.9920000   1480.2892760
      1.9930000   1481.0531770
      1.9940000   1481.8170650
      1.9950000   1482.5773500
      1.9960000   1483.3390720
      1.9970000   1484.1034240
      1.9980000   1484.8712260
      1.9990000   1485.6346690
      2.0000000   1486.3970540
      2.0010000   1487.1631090
      2.0020000   1487.9256030
      2.0030000   1488.6876960
      2.0040000   1489.4496360
      2.0050000   1490.2191640
      2.0060000   1490.9803860
      2.0070000   1491.7444630
      2.0080000   1492.5075560
      2.0090000   1493.2690500
      2.0100000   1494.0279290
      2.0110000   1494.7915020
      2.0120000   1495.5651230
      2.0130000   1496.3262180
      2.0140000   1497.0904910
      2.0150000   1497.8543290
      2.0160000   1498.6172570
      2.0170000   1499.3769180
      2.0180000   1500.1410300
      2.0190000   1500.9075220
      2.0200000   1501.6714440
      2.0210000   1502.4320960
      2.0220000   1503.1945390
      2.0230000   1503.9597480
      2.0240000   1504.7190680
      2.0250000   1505.4846460
      2.0260000   1506.2461880
      2.0270000   1507.0151940
      2.0280000   1507.7796360
      2.0290000   1508.5449290
      2.0300000   1509.3085490
      2.0310000   1510.0709960
      2.0320000   1510.8324720
      2.0330000   1511.5985500
      2.0340000   1512.3629360
      2.0350000   1513.1302680
      2.0360000   1513.8921050
      2.0370000   1514.6555060
      2.0380000   1515.4175720
      2.0390000   1516.1780280
      2.0400000   1516.9394330
      2.0410000   1517.7089900
      2.0420000   1518.4742930
      2.0430000   1519.2378050
      2.0440000   1520.0048250
      2.0450000   1520.7713070
      2.0460000   1521.5336050
      2.0470000   1522.2969590
      2.0480000   1523.0588760
      2.0490000   1523.8254710
      2.0500000   1524.5895580
      2.0510000   1525.3525510
      2.0520000   1526.1161850
      2.0530000   1526.8781710
      2.0540000   1527.6429380
      2.0550000   1528.4050570
      2.0560000   1529.1762940
      2.0570000   1529.9382640
      2.0580000   1530.7026370
      2.0590000   1531.4667070
      2.0600000   1532.2325790
      2.0610000   1532.9923440
      2.0620000   1533.7545080
      2.0630000   1534.5167630
      2.0640000   1535.2864180
      2.0650000   1536.0506120
      2.0660000   1536.8150790
      2.0670000   1537.5792810
      2.0680000   1538.3443380
      2.0690000   1539.1058890
      2.0700000   1539.8663710
      2.0710000   1540.6206710
      2.0720000   1541.3786680
      2.0730000   1542.1344610
      2.0740000   1542.8921420
      2.0750000   1543.6571510
      2.0760000   1544.4193720
      2.0770000   1545.1854770
      2.0780000   1545.9416830
      2.0790000   1546.7008230
      2.0800000   1547.4649290
      2.0810000   1548.2278780
      2.0820000   1548.9953590
      2.0830000   1549.7621230
      2.0840000   1550.5271640
      2.0850000   1551.2878520
      2.0860000   1552.0506150
      2.0870000   1552.8134660
      2.0880000   1553.5825320
      2.0890000   1554.3387500
      2.0900000   1555.0957990
      2.0910000   1555.8547710
      2.0920000   1556.6189010
      2.0930000   1557.3839240
      2.0940000   1558.1360550
      2.0950000   1558.9058050
      2.0960000   1559.6678160
      2.0970000   1560.4334800
      2.0980000   1561.1989180
      2.0990000   1561.9626120
      2.1000000   1562.7272270
      2.1010000   1563.4916490
      2.1020000   1564.2518540
      2.1030000   1565.0170360
      2.1040000   1565.7765510
      2.1050000   1566.5378560
      2.1060000   1567.2994220
      2.1070000   1568.0547410
      2.1080000   1568.8251560
      2.1090000   1569.5915480
      2.1100000   1570.3564800
      2.1110000   1571.1117500
      2.1120000   1571.8728900
      2.1130000   1572.6360720
      2.1140000   1573.3949560
      2.1150000   1574.1533910
      2.1160000   1574.9132050
      2.1170000   1575.6772190
      2.1180000   1576.4422020
      2.1190000   1577.2050660
      2.1200000   1577.9731710
      2.1210000   1578.7429650
      2.1220000   1579.5064580
      2.1230000   1580.2697670
      2.1240000   1581.0330440
      2.1250000   1581.7864990
      2.1260000   1582.5492620
      2.1270000   1583.3205660
      2.1280000   1584.0736550
      2.1290000   1584.8309770
      2.1300000   1585.5942970
      2.1310000   1586.3535720
      2.1320000   1587.1162190
      2.1330000   1587.8816480
      2.1340000   1588.6382270
      2.1350000   1589.3962610
      2.1360000   1590.1547810
      2.1370000   1590.9203680
      2.1380000   1591.6773180
      2.1390000   1592.4434120
      2.1400000   1593.2052710
      2.1410000   1593.9663870
      2.1420000   1594.7281320
      2.1430000   1595.4874510
      2.1440000   1596.2514540
      2.1450000   1597.0135650
      2.1460000   1597.7809940
      2.1470000   1598.5429530
      2.1480000   1599.3020650
      2.1490000   1600.0630590
      2.1500000   1600.8251630
      2.1510000   1601.5832220
      2.1520000   1602.3417420
      2.1530000   1603.0983690
      2.1540000   1603.8538780
      2.1550000   1604.6178940
      2.1560000   1605.3831810
      2.1570000   1606.1438290
      2.1580000   1606.9009130
      2.1590000   1607.6675800
      2.1600000   1608.4342890
      2.1610000   1609.1965930
      2.1620000   1609.9605600
      2.1630000   1610.7197720
      2.1640000   1611.4755530
      2.1650000   1612.2446660
      2.1660000   1613.0085980
      2.1670000   1613.7696470
      2.1680000   1614.5319130
      2.1690000   1615.2979160
      2.1700000   1616.0511620
      2.1710000   1616.8093010
      2.1720000   1617.5718850
      2.1730000   1618.3313990
      2.1740000   1619.0919200
      2.1750000   1619.8560840
      2.1760000   1620.6092210
      2.1770000   1621.3666020
      2.1780000   1622.1334110
      2.1790000   1622.8959700
      2.1800000   1623.6596830
      2.1810000   1624.4204410
      2.1820000   1625.1784910
      2.1830000   1625.9431400
      2.1840000   1626.6987620
      2.1850000   1627.4616900
      2.1860000   1628.2285300
      2.1870000   1628.9894270
      2.1880000   1629.7540470
      2.1890000   1630.5195300
      2.1900000   1631.2831590
      2.1910000   1632.0548300
      2.1920000   1632.8190890
      2.1930000   1633.5710850
      2.1940000   1634.3318880
      2.1950000   1635.0940490
      2.1960000   1635.8567700
      2.1970000   1636.6205350
      2.1980000   1637.3835640
      2.1990000   1638.1430490
      2.2000000   1638.9014090
      2.2010000   1639.6605970
      2.2020000   1640.4219790
      2.2030000   1641.1770000
      2.2040000   1641.9466860
      2.2050000   1642.7081320
      2.2060000   1643.4722490
      2.2070000   1644.2364980
      2.2080000   1644.9950350
      2.2090000   1645.7560040
      2.2100000   1646.5272480
      2.2110000   1647.2926770
      2.2120000   1648.0563650
      2.2130000   1648.8212830
      2.2140000   1649.5839340
      2.2150000   1650.3460410
      2.2160000   1651.1041380
      2.2170000   1651.8734710
      2.2180000   1652.6390270
      2.2190000   1653.3993110
      2.2200000   1654.1637310
      2.2210000   1654.9293560
      2.2220000   1655.6841280
      2.2230000   1656.4467090
      2.2240000   1657.2062350
      2.2250000   1657.9646140
      2.2260000   1658.7224030
      2.2270000   1659.4855410
      2.2280000   1660.2428290
      2.2290000   1661.0011380
      2.2300000   1661.7675020
      2.2310000   1662.5332920
      2.2320000   1663.2966470
      2.2330000   1664.0544130
      2.2340000   1664.8204050
      2.2350000   1665.5874420
      2.2360000   1666.3524720
      2.2370000   1667.1169070
      2.2380000   1667.8791140
      2.2390000   1668.6377020
      2.2400000   1669.3948750
      2.2410000   1670.1636300
      2.2420000   1670.9279690
      2.2430000   1671.6884910
      2.2440000   1672.4449540
      2.2450000   1673.2058360
      2.2460000   1673.9668490
      2.2470000   1674.7334760
      2.2480000   1675.4848820
      2.2490000   1676.2485050
      2.2500000   1677.0056890
      2.2510000   1677.7672100
      2.2520000   1678.5303130
      2.2530000   1679.2969630
      2.2540000   1680.0663680
      2.2550000   1680.8284130
      2.2560000   1681.5902860
      2.2570000   1682.3500860
      2.2580000   1683.1048240
      2.2590000   1683.8657560
      2.2600000   1684.6256410
      2.2610000   1685.3883340
      2.2620000   1686.1505320
      2.2630000   1686.9163480
      2.2640000   1687.6732110
      2.2650000   1688.4346350
      2.2660000   1689.2030800
      2.2670000   1689.9655550
      2.2680000   1690.7323970
      2.2690000   1691.4901230
      2.2700000   1692.2497070
      2.2710000   1693.0104120
      2.2720000   1693.7746070
      2.2730000   1694.5392600
      2.2740000   1695.3032300
      2.2750000   1696.0609140
      2.2760000   1696.8183970
      2.2770000   1697.5822140
      2.2780000   1698.3503160
      2.2790000   1699.1123540
      2.2800000   1699.8736120
      2.2810000   1700.6365470
      2.2820000   1701.3987200
      2.2830000   1702.1631780
      2.2840000   1702.9274380
      2.2850000   1703.6915910
      2.2860000   1704.4565770
      2.2870000   1705.2197660
      2.2880000   1705.9879500
      2.2890000   1706.7477680
      2.2900000   1707.5125730
      2.2910000   1708.2759390
      2.2920000   1709.0393340
      2.2930000   1709.8038360
      2.2940000   1710.5719580
      2.2950000   1711.3238130
      2.2960000   1712.0886210
      2.2970000   1712.8461690
      2.2980000   1713.6081230
      2.2990000   1714.3647670
      2.3000000   1715.1228110
      2.3010000   1715.8904650
      2.3020000   1716.6484790
      2.3030000   1717.4053200
      2.3040000   1718.1627510
      2.3050000   1718.9251280
      2.3060000   1719.6884680
      2.3070000   1720.4464020
      2.3080000   1721.2082170
      2.3090000   1721.9680860
      2.3100000   1722.7289320
      2.3110000   1723.4922650
      2.3120000   1724.2508090
      2.3130000   1725.0033400
      2.3140000   1725.7671750
      2.3150000   1726.5370780
      2.3160000   1727.2959900
      2.3170000   1728.0598830
      2.3180000   1728.8231510
      2.3190000   1729.5839180
      2.3200000   1730.3448870
      2.3210000   1731.1052900
      2.3220000   1731.8664990
      2.3230000   1732.6256740
      2.3240000   1733.3883070
      2.3250000   1734.1440660
      2.3260000   1734.8985360
      2.3270000   1735.6593560
      2.3280000   1736.4184980
      2.3290000   1737.1830230
      2.3300000   1737.9481140
      2.3310000   1738.7117660
      2.3320000   1739.4724480
      2.3330000   1740.2374880
      2.3340000   1741.0035050
      2.3350000   1741.7697910
      2.3360000   1742.5300280
      2.3370000   1743.2918450
      2.3380000   1744.0604320
      2.3390000   1744.8207010
      2.3400000   1745.5846070
      2.3410000   1746.3454100
      2.3420000   1747.1054200
      2.3430000   1747.8666510
      2.3440000   1748.6361670
      2.3450000   1749.3959190
      2.3460000   1750.1564320
      2.3470000   1750.9216160
      2.3480000   1751.6792340
      2.3490000   1752.4404460
      2.3500000   1753.2060370
      2.3510000   1753.9722810
      2.3520000   1754.7317810
      2.3530000   1755.4988180
      2.3540000   1756.2640160
      2.3550000   1757.0239080
      2.3560000   1757.7879930
      2.3570000   1758.5611130
      2.3580000   1759.3249150
      2.3590000   1760.0860990
      2.3600000   1760.8486470
      2.3610000   1761.6142630
      2.3620000   1762.3803000
      2.3630000   1763.1470450
      2.3640000   1763.9032460
      2.3650000   1764.6670100
      2.3660000   1765.4336940
      2.3670000   1766.1934110
      2.3680000   1766.9568190
      2.3690000   1767.7284540
      2.3700000   1768.4887070
      2.3710000   1769.2485330
      2.3720000   1770.0116700
      2.3730000   1770.7739890
      2.3740000   1771.5365180
      2.3750000   1772.3022980
      2.3760000   1773.0637090
      2.3770000   1773.8297680
      2.3780000   1774.5947230
      2.3790000   1775.3550940
      2.3800000   1776.1123010
      2.3810000   1776.8887670
      2.3820000   1777.6550670
      2.3830000   1778.4181320
      2.3840000   1779.1723670
      2.3850000   1779.9292960
      2.3860000   1780.6915500
      2.3870000   1781.4624620
      2.3880000   1782.2305550
      2.3890000   1782.9933510
      2.3900000   1783.7587590
      2.3910000   1784.5143720
      2.3920000   1785.2779560
      2.3930000   1786.0399120
      2.3940000   1786.8059410
      2.3950000   1787.5733510
      2.3960000   1788.3377030
      2.3970000   1789.1029250
      2.3980000   1789.8634010
      2.3990000   1790.6225080
      2.4000000   1791.3893250
      2.4010000   1792.1511140
      2.4020000   1792.9084540
      2.4030000   1793.6734120
      2.4040000   1794.4394610
      2.4050000   1795.2057060
      2.4060000   1795.9667110
      2.4070000   1796.7335640
      2.4080000   1797.4942870
      2.4090000   1798.2601200
      2.4100000   1799.0220650
      2.4110000   1799.7863280
      2.4120000   1800.5504780
      2.4130000   1801.3209760
      2.4140000   1802.0822760
      2.4150000   1802.8433730
      2.4160000   1803.6056070
      2.4170000   1804.3642740
      2.4180000   1805.1268820
      2.4190000   1805.9021420
      2.4200000   1806.6586520
      2.4210000   1807.4185950
      2.4220000   1808.1767150
      2.4230000   1808.9437400
      2.4240000   1809.7098840
      2.4250000   1810.4738750
      2.4260000   1811.2405170
      2.4270000   1812.0090880
      2.4280000   1812.7715280
      2.4290000   1813.5356640
      2.4300000   1814.2986510
      2.4310000   1815.0728200
      2.4320000   1815.8325120
      2.4330000   1816.5970820
      2.4340000   1817.3563560
      2.4350000   1818.1225580
      2.4360000   1818.8847290
      2.4370000   1819.6557910
      2.4380000   1820.4232580
      2.4390000   1821.1813830
      2.4400000   1821.9443890
      2.4410000   1822.7078280
      2.4420000   1823.4715700
      2.4430000   1824.2416950
      2.4440000   1825.0043300
      2.4450000   1825.7682120
      2.4460000   1826.5311440
      2.4470000   1827.2906850
      2.4480000   1828.0538640
      2.4490000   1828.8241640
      2.4500000   1829.5882510
      2.4510000   1830.3566070
      2.4520000   1831.1247890
      2.4530000   1831.8880770
      2.4540000   1832.6431960
      2.4550000   1833.4109160
      2.4560000   1834.1727460
      2.4570000   1834.9298730
      2.4580000   1835.6872700
      2.4590000   1836.4498680
      2.4600000   1837.2147880
      2.4610000   1837.9741380
      2.4620000   1838.7418030
      2.4630000   1839.5062710
      2.4640000   1840.2710950
      2.4650000   1841.0320730
      2.4660000   1841.8017900
      2.4670000   1842.5683960
      2.4680000   1843.3349030
      2.4690000   1844.1018940
      2.4700000   1844.8630740
      2.4710000   1845.6292250
      2.4720000   1846.3904530
      2.4730000   1847.1555320
      2.4740000   1847.9168560
      2.4750000   1848.6841550
      2.4760000   1849.4489040
      2.4770000   1850.2125740
      2.4780000   1850.9784400
      2.4790000   1851.7457410
      2.4800000   1852.5067480
      2.4810000   1853.2660460
      2.4820000   1854.0297630
      2.4830000   1854.7880810
      2.4840000   1855.5551570
      2.4850000   1856.3145210
      2.4860000   1857.0806190
      2.4870000   1857.8494550
      2.4880000   1858.6150210
      2.4890000   1859.3793620
      2.4900000   1860.1481110
      2.4910000   1860.9168660
      2.4920000   1861.6786130
      2.4930000   1862.4400680
      2.4940000   1863.2096150
      2.4950000   1863.9717080
      2.4960000   1864.7345410
      2.4970000   1865.5026650
      2.4980000   1866.2642200
      2.4990000   1867.0220240
      2.5000000   1867.7877180
      2.5010000   1868.5543980
      2.5020000   1869.3192990
      2.5030000   1870.0794360
      2.5040000   1870.8444590
      2.5050000   1871.6100940
      2.5060000   1872.3709230
      2.5070000   1873.1318960
      2.5080000   1873.8957560
      2.5090000   1874.6672930
      2.5100000   1875.4275110
      2.5110000   1876.1911430
      2.5120000   1876.9541080
      2.5130000   1877.7186250
      2.5140000   1878.4816210
      2.5150000   1879.2456590
      2.5160000   1880.0017310
      2.5170000   1880.7583470
      2.5180000   1881.5213940
      2.5190000   1882.2838010
      2.5200000   1883.0492830
      2.5210000   1883.8214470
      2.5220000   1884.5818450
      2.5230000   1885.3484990
      2.5240000   1886.1154840
      2.5250000   1886.8761700
      2.5260000   1887.6408780
      2.5270000   1888.4027480
      2.5280000   1889.1680590
      2.5290000   1889.9323180
      2.5300000   1890.6865890
      2.5310000   1891.4440840
      2.5320000   1892.2059460
      2.5330000   1892.9757860
      2.5340000   1893.7411770
      2.5350000   1894.5117960
      2.5360000   1895.2804410
      2.5370000   1896.0453600
      2.5380000   1896.8069870
      2.5390000   1897.5750700
      2.5400000   1898.3412580
      2.5410000   1899.1087110
      2.5420000   1899.8623330
      2.5430000   1900.6245440
      2.5440000   1901.3889360
      2.5450000   1902.1530250
      2.5460000   1902.9179950
      2.5470000   1903.6793020
      2.5480000   1904.4438010
      2.5490000   1905.2094650
      2.5500000   1905.9736290
      2.5510000   1906.7397340
      2.5520000   1907.5082770
      2.5530000   1908.2767820
      2.5540000   1909.0342130
      2.5550000   1909.8004580
      2.5560000   1910.5650490
      2.5570000   1911.3335200
      2.5580000   1912.1016230
      2.5590000   1912.8661140
      2.5600000   1913.6278470
      2.5610000   1914.3906340
      2.5620000   1915.1541360
      2.5630000   1915.9197390
      2.5640000   1916.6849940
      2.5650000   1917.4485480
      2.5660000   1918.2171070
      2.5670000   1918.9778380
      2.5680000   1919.7441230
      2.5690000   1920.5107740
      2.5700000   1921.2721100
      2.5710000   1922.0306650
      2.5720000   1922.7946830
      2.5730000   1923.5572690
      2.5740000   1924.3231350
      2.5750000   1925.0990960
      2.5760000   1925.8623510
      2.5770000   1926.6311520
      2.5780000   1927.3958000
      2.5790000   1928.1630980
      2.5800000   1928.9250560
      2.5810000   1929.6896010
      2.5820000   1930.4539650
      2.5830000   1931.2170860
      2.5840000   1931.9810720
      2.5850000   1932.7444430
      2.5860000   1933.5064420
      2.5870000   1934.2752030
      2.5880000   1935.0361950
      2.5890000   1935.7999780
      2.5900000   1936.5629760
      2.5910000   1937.3311900
      2.5920000   1938.0950900
      2.5930000   1938.8598570
      2.5940000   1939.6142290
      2.5950000   1940.3751240
      2.5960000   1941.1399220
      2.5970000   1941.8992560
      2.5980000   1942.6608740
      2.5990000   1943.4301500
      2.6000000   1944.1893990
      2.6010000   1944.9509820
      2.6020000   1945.7149340
      2.6030000   1946.4762220
      2.6040000   1947.2428650
      2.6050000   1948.0090940
      2.6060000   1948.7690820
      2.6070000   1949.5293240
      2.6080000   1950.2853620
      2.6090000   1951.0477160
      2.6100000   1951.8090010
      2.6110000   1952.5789240
      2.6120000   1953.3481720
      2.6130000   1954.1146020
      2.6140000   1954.8738110
      2.6150000   1955.6311330
      2.6160000   1956.3994570
      2.6170000   1957.1594270
      2.6180000   1957.9309620
      2.6190000   1958.7015480
      2.6200000   1959.4680980
      2.6210000   1960.2279050
      2.6220000   1960.9849380
      2.6230000   1961.7427780
      2.6240000   1962.5105710
      2.6250000   1963.2724950
      2.6260000   1964.0392260
      2.6270000   1964.8042730
      2.6280000   1965.5687970
      2.6290000   1966.3359490
      2.6300000   1967.1086250
      2.6310000   1967.8733450
      2.6320000   1968.6382000
      2.6330000   1969.4015840
      2.6340000   1970.1642230
      2.6350000   1970.9277040
      2.6360000   1971.6922870
      2.6370000   1972.4549480
      2.6380000   1973.2188470
      2.6390000   1973.9836730
      2.6400000   1974.7477690
      2.6410000   1975.5145640
      2.6420000   1976.2798890
      2.6430000   1977.0380130
      2.6440000   1977.8028500
      2.6450000   1978.5690080
      2.6460000   1979.3303400
      2.6470000   1980.0966310
      2.6480000   1980.8649230
      2.6490000   1981.6261860
      2.6500000   1982.3935850
      2.6510000   1983.1524620
      2.6520000   1983.9139950
      2.6530000   1984.6775470
      2.6540000   1985.4467990
      2.6550000   1986.2168390
      2.6560000   1986.9766380
      2.6570000   1987.7423360
      2.6580000   1988.5058310
      2.6590000   1989.2745530
      2.6600000   1990.0375250
      2.6610000   1990.8080490
      2.6620000   1991.5694750
      2.6630000   1992.3346020
      2.6640000   1993.0987110
      2.6650000   1993.8602340
      2.6660000   1994.6238530
      2.6670000   1995.3966230
      2.6680000   1996.1562640
      2.6690000   1996.9220260
      2.6700000   1997.6865810
      2.6710000   1998.4509830
      2.6720000   1999.2171000
      2.6730000   1999.9859760
      2.6740000   2000.7533420
      2.6750000   2001.5226860
      2.6760000   2002.2892670
      2.6770000   2003.0509210
      2.6780000   2003.8169760
      2.6790000   2004.5910550
      2.6800000   2005.3595300
      2.6810000   2006.1282150
      2.6820000   2006.8895830
      2.6830000   2007.6560040
      2.6840000   2008.4212950
      2.6850000   2009.1825660
      2.6860000   2009.9429200
      2.6870000   2010.7091320
      2.6880000   2011.4688770
      2.6890000   2012.2345430
      2.6900000   2013.0030890
      2.6910000   2013.7715920
      2.6920000   2014.5379990
      2.6930000   2015.3036070
      2.6940000   2016.0701030
      2.6950000   2016.8304570
      2.6960000   2017.5968550
      2.6970000   2018.3630860
      2.6980000   2019.1307560
      2.6990000   2019.8901320
      2.7000000   2020.6559070
      2.7010000   2021.4187320
      2.7020000   2022.1903100
      2.7030000   2022.9540350
      2.7040000   2023.7185950
      2.7050000   2024.4826750
      2.7060000   2025.2424200
      2.7070000   2026.0101260
      2.7080000   2026.7742250
      2.7090000   2027.5416890
      2.7100000   2028.3064880
      2.7110000   2029.0742580
      2.7120000   2029.8362930
      2.7130000   2030.6067760
      2.7140000   2031.3692140
      2.7150000   2032.1365180
      2.7160000   2032.9039140
      2.7170000   2033.6609750
      2.7180000   2034.4311080
      2.7190000   2035.1934740
      2.7200000   2035.9532800
      2.7210000   2036.7157940
      2.7220000   2037.4824310
      2.7230000   2038.2494090
      2.7240000   2039.0148540
      2.7250000   2039.7806480
      2.7260000   2040.5471400
      2.7270000   2041.3108270
      2.7280000   2042.0754420
      2.7290000   2042.8420090
      2.7300000   2043.6087380
      2.7310000   2044.3738470
      2.7320000   2045.1344140
      2.7330000   2045.8948400
      2.7340000   2046.6581720
      2.7350000   2047.4242170
      2.7360000   2048.1940150
      2.7370000   2048.9586940
      2.7380000   2049.7237080
      2.7390000   2050.4822220
      2.7400000   2051.2451590
      2.7410000   2052.0067830
      2.7420000   2052.7777060
      2.7430000   2053.5441380
      2.7440000   2054.3156090
      2.7450000   2055.0831240
      2.7460000   2055.8443470
      2.7470000   2056.6076470
      2.7480000   2057.3770750
      2.7490000   2058.1415750
      2.7500000   2058.9034610
      2.7510000   2059.6645440
      2.7520000   2060.4300170
      2.7530000   2061.2018180
      2.7540000   2061.9649850
      2.7550000   2062.7312200
      2.7560000   2063.4970070
      2.7570000   2064.2566670
      2.7580000   2065.0182430
      2.7590000   2065.7896030
      2.7600000   2066.5566330
      2.7610000   2067.3246170
      2.7620000   2068.0865570
      2.7630000   2068.8461750
      2.7640000   2069.6095740
      2.7650000   2070.3870070
      2.7660000   2071.1494010
      2.7670000   2071.9163640
      2.7680000   2072.6789740
      2.7690000   2073.4409000
      2.7700000   2074.2059700
      2.7710000   2074.9739240
      2.7720000   2075.7385660
      2.7730000   2076.5061410
      2.7740000   2077.2713400
      2.7750000   2078.0365220
      2.7760000   2078.8012420
      2.7770000   2079.5656580
      2.7780000   2080.3300640
      2.7790000   2081.0989350
      2.7800000   2081.8686770
      2.7810000   2082.6347300
      2.7820000   2083.4014670
      2.7830000   2084.1624500
      2.7840000   2084.9204680
      2.7850000   2085.6925190
      2.7860000   2086.4515130
      2.7870000   2087.2158720
      2.7880000   2087.9868770
      2.7890000   2088.7533430
      2.7900000   2089.5203270
      2.7910000   2090.2815400
      2.7920000   2091.0450700
      2.7930000   2091.8091040
      2.7940000   2092.5792970
      2.7950000   2093.3377040
      2.7960000   2094.1006500
      2.7970000   2094.8611420
      2.7980000   2095.6244020
      2.7990000   2096.3912110
      2.8000000   2097.1659370
      2.8010000   2097.9319430
      2.8020000   2098.6909500
      2.8030000   2099.4578270
      2.8040000   2100.2207450
      2.8050000   2100.9848900
      2.8060000   2101.7577500
      2.8070000   2102.5176190
      2.8080000   2103.2856480
      2.8090000   2104.0472930
      2.8100000   2104.8108730
      2.8110000   2105.5836320
      2.8120000   2106.3398500
      2.8130000   2107.1045990
      2.8140000   2107.8700530
      2.8150000   2108.6314370
      2.8160000   2109.3919140
      2.8170000   2110.1551190
      2.8180000   2110.9169290
      2.8190000   2111.6752180
      2.8200000   2112.4389500
      2.8210000   2113.2011490
      2.8220000   2113.9664870
      2.8230000   2114.7327490
      2.8240000   2115.4993180
      2.8250000   2116.2678090
      2.8260000   2117.0341170
      2.8270000   2117.7992460
      2.8280000   2118.5618440
      2.8290000   2119.3342290
      2.8300000   2120.1012480
      2.8310000   2120.8634090
      2.8320000   2121.6301540
      2.8330000   2122.3961130
      2.8340000   2123.1548120
      2.8350000   2123.9244000
      2.8360000   2124.6890390
      2.8370000   2125.4553870
      2.8380000   2126.2186400
      2.8390000   2126.9833430
      2.8400000   2127.7494580
      2.8410000   2128.5188700
      2.8420000   2129.2854850
      2.8430000   2130.0487920
      2.8440000   2130.8078700
      2.8450000   2131.5730350
      2.8460000   2132.3442920
      2.8470000   2133.1137130
      2.8480000   2133.8768690
      2.8490000   2134.6436400
      2.8500000   2135.4096620
      2.8510000   2136.1698170
      2.8520000   2136.9353420
      2.8530000   2137.7107990
      2.8540000   2138.4754420
      2.8550000   2139.2397790
      2.8560000   2140.0057990
      2.8570000   2140.7702090
      2.8580000   2141.5300400
      2.8590000   2142.2940020
      2.8600000   2143.0580630
      2.8610000   2143.8170510
      2.8620000   2144.5812130
      2.8630000   2145.3470280
      2.8640000   2146.1056230
      2.8650000   2146.8742290
      2.8660000   2147.6412770
      2.8670000   2148.4045960
      2.8680000   2149.1703740
      2.8690000   2149.9378200
      2.8700000   2150.6961290
      2.8710000   2151.4652210
      2.8720000   2152.2258990
      2.8730000   2152.9942590
      2.8740000   2153.7611990
      2.8750000   2154.5282410
      2.8760000   2155.2920970
      2.8770000   2156.0559700
      2.8780000   2156.8241810
      2.8790000   2157.5905480
      2.8800000   2158.3468810
      2.8810000   2159.1119340
      2.8820000   2159.8746150
      2.8830000   2160.6439720
      2.8840000   2161.4163670
      2.8850000   2162.1813110
      2.8860000   2162.9494480
      2.8870000   2163.7068830
      2.8880000   2164.4692790
      2.8890000   2165.2431850
      2.8900000   2166.0078680
      2.8910000   2166.7744750
      2.8920000   2167.5392070
      2.8930000   2168.3008110
      2.8940000   2169.0610720
      2.8950000   2169.8236760
      2.8960000   2170.5902090
      2.8970000   2171.3556480
      2.8980000   2172.1211320
      2.8990000   2172.8818570
      2.9000000   2173.6463370
      2.9010000   2174.4139540
      2.9020000   2175.1841210
      2.9030000   2175.9526520
      2.9040000   2176.7180140
      2.9050000   2177.4845130
      2.9060000   2178.2469030
      2.9070000   2179.0217200
      2.9080000   2179.7895990
      2.9090000   2180.5466700
      2.9100000   2181.3145710
      2.9110000   2182.0778170
      2.9120000   2182.8424650
      2.9130000   2183.6050470
      2.9140000   2184.3714680
      2.9150000   2185.1294650
      2.9160000   2185.8918960
      2.9170000   2186.6537340
      2.9180000   2187.4177570
      2.9190000   2188.1831280
      2.9200000   2188.9483440
      2.9210000   2189.7152880
      2.9220000   2190.4815040
      2.9230000   2191.2456420
      2.9240000   2192.0054890
      2.9250000   2192.7686050
      2.9260000   2193.5336640
      2.9270000   2194.2973170
      2.9280000   2195.0597540
      2.9290000   2195.8247210
      2.9300000   2196.5901250
      2.9310000   2197.3592950
      2.9320000   2198.1263420
      2.9330000   2198.8900180
      2.9340000   2199.6544230
      2.9350000   2200.4170650
      2.9360000   2201.1737180
      2.9370000   2201.9370650
      2.9380000   2202.6973840
      2.9390000   2203.4599750
      2.9400000   2204.2306680
      2.9410000   2204.9892420
      2.9420000   2205.7504320
      2.9430000   2206.5213030
      2.9440000   2207.2848170
      2.9450000   2208.0502830
      2.9460000   2208.8150880
      2.9470000   2209.5711030
      2.9480000   2210.3407720
      2.9490000   2211.1101590
      2.9500000   2211.8756630
      2.9510000   2212.6408350
      2.9520000   2213.3962920
      2.9530000   2214.1557830
      2.9540000   2214.9135230
      2.9550000   2215.6921050
      2.9560000   2216.4588620
      2.9570000   2217.2268150
      2.9580000   2217.9921760
      2.9590000   2218.7545020
      2.9600000   2219.5220660
      2.9610000   2220.2874040
      2.9620000   2221.0509850
      2.9630000   2221.8178980
      2.9640000   2222.5801480
      2.9650000   2223.3428780
      2.9660000   2224.1118060
      2.9670000   2224.8800580
      2.9680000   2225.6457920
      2.9690000   2226.4099410
      2.9700000   2227.1723290
      2.9710000   2227.9379660
      2.9720000   2228.7009380
      2.9730000   2229.4654500
      2.9740000   2230.2321540
      2.9750000   2231.0027730
      2.9760000   2231.7663630
      2.9770000   2232.5349770
      2.9780000   2233.3018000
      2.9790000   2234.0637770
      2.9800000   2234.8290290
      2.9810000   2235.5962110
      2.9820000   2236.3540980
      2.9830000   2237.1203690
      2.9840000   2237.8897410
      2.9850000   2238.6527580
      2.9860000   2239.4131060
      2.9870000   2240.1792880
      2.9880000   2240.9392520
      2.9890000   2241.7024750
      2.9900000   2242.4684480
      2.9910000   2243.2322590
      2.9920000   2243.9931460
      2.9930000   2244.7583460
      2.9940000   2245.5220710
      2.9950000   2246.2864320
      2.9960000   2247.0510700
      2.9970000   2247.8144050
      2.9980000   2248.5791260
      2.9990000   2249.3399030
      3.0000000   2250.0996340
      3.0010000   2250.8623750
      3.0020000   2251.6285480
      3.0030000   2252.3928620
      3.0040000   2253.1587740
      3.0050000   2253.9232580
      3.0060000   2254.6839360
      3.0070000   2255.4518520
      3.0080000   2256.2156180
      3.0090000   2256.9822080
      3.0100000   2257.7449400
      3.0110000   2258.5123820
      3.0120000   2259.2741650
      3.0130000   2260.0371890
      3.0140000   2260.8024490
      3.0150000   2261.5668160
      3.0160000   2262.3312730
      3.0170000   2263.0931120
      3.0180000   2263.8552060
      3.0190000   2264.6243640
      3.0200000   2265.3893560
      3.0210000   2266.1544280
      3.0220000   2266.9177060
      3.0230000   2267.6816710
      3.0240000   2268.4535940
      3.0250000   2269.2153400
      3.0260000   2269.9782540
      3.0270000   2270.7450020
      3.0280000   2271.5144250
      3.0290000   2272.2782660
      3.0300000   2273.0500330
      3.0310000   2273.8182980
      3.0320000   2274.5841480
      3.0330000   2275.3499800
      3.0340000   2276.1155320
      3.0350000   2276.8802440
      3.0360000   2277.6472850
      3.0370000   2278.4112620
      3.0380000   2279.1755060
      3.0390000   2279.9389470
      3.0400000   2280.7008380
      3.0410000   2281.4614370
      3.0420000   2282.2321350
      3.0430000   2282.9950610
      3.0440000   2283.7566360
      3.0450000   2284.5224630
      3.0460000   2285.2844770
      3.0470000   2286.0536960
      3.0480000   2286.8230860
      3.0490000   2287.5890710
      3.0500000   2288.3550870
      3.0510000   2289.1200970
      3.0520000   2289.8764080
      3.0530000   2290.6425410
      3.0540000   2291.4135440
      3.0550000   2292.1752100
      3.0560000   2292.9350810
      3.0570000   2293.7018880
      3.0580000   2294.4672710
      3.0590000   2295.2341260
      3.0600000   2295.9966330
      3.0610000   2296.7658530
      3.0620000   2297.5277510
      3.0630000   2298.2900790
      3.0640000   2299.0517020
      3.0650000   2299.8193110
      3.0660000   2300.5841260
      3.0670000   2301.3488580
      3.0680000   2302.1160710
      3.0690000   2302.8816730
      3.0700000   2303.6410170
      3.0710000   2304.4102270
      3.0720000   2305.1849940
      3.0730000   2305.9537740
      3.0740000   2306.7219590
      3.0750000   2307.4869020
      3.0760000   2308.2495910
      3.0770000   2309.0131990
      3.0780000   2309.7823280
      3.0790000   2310.5422180
      3.0800000   2311.3104770
      3.0810000   2312.0779440
      3.0820000   2312.8442280
      3.0830000   2313.6156110
      3.0840000   2314.3805160
      3.0850000   2315.1455200
      3.0860000   2315.9124180
      3.0870000   2316.6785000
      3.0880000   2317.4437720
      3.0890000   2318.2055150
      3.0900000   2318.9724750
      3.0910000   2319.7316060
      3.0920000   2320.4923970
      3.0930000   2321.2537050
      3.0940000   2322.0181150
      3.0950000   2322.7841770
      3.0960000   2323.5459260
      3.0970000   2324.3102790
      3.0980000   2325.0742350
      3.0990000   2325.8406830
      3.1000000   2326.6125430
      3.1010000   2327.3794650
      3.1020000   2328.1391760
      3.1030000   2328.9001830
      3.1040000   2329.6642860
      3.1050000   2330.4264330
      3.1060000   2331.1919680
      3.1070000   2331.9575450
      3.1080000   2332.7233110
      3.1090000   2333.4867680
      3.1100000   2334.2493640
      3.1110000   2335.0152050
      3.1120000   2335.7881810
      3.1130000   2336.5543460
      3.1140000   2337.3178680
      3.1150000   2338.0819760
      3.1160000   2338.8419300
      3.1170000   2339.6062730
      3.1180000   2340.3702810
      3.1190000   2341.1343070
      3.1200000   2341.9039670
      3.1210000   2342.6703820
      3.1220000   2343.4367820
      3.1230000   2344.2053840
      3.1240000   2344.9732420
      3.1250000   2345.7343540
      3.1260000   2346.5050690
      3.1270000   2347.2664110
      3.1280000   2348.0357940
      3.1290000   2348.8029780
      3.1300000   2349.5701160
      3.1310000   2350.3315990
      3.1320000   2351.0913950
      3.1330000   2351.8494900
      3.1340000   2352.6122310
      3.1350000   2353.3704710
      3.1360000   2354.1333160
      3.1370000   2354.8962720
      3.1380000   2355.6689140
      3.1390000   2356.4328770
      3.1400000   2357.2045570
      3.1410000   2357.9716700
      3.1420000   2358.7459770
      3.1430000   2359.5090810
      3.1440000   2360.2719610
      3.1450000   2361.0336750
      3.1460000   2361.7974490
      3.1470000   2362.5599490
      3.1480000   2363.3300730
      3.1490000   2364.0877400
      3.1500000   2364.8520290
      3.1510000   2365.6184730
      3.1520000   2366.3812090
      3.1530000   2367.1488500
      3.1540000   2367.9139760
      3.1550000   2368.6762520
      3.1560000   2369.4406860
      3.1570000   2370.2095230
      3.1580000   2370.9771850
      3.1590000   2371.7441010
      3.1600000   2372.5121150
      3.1610000   2373.2754700
      3.1620000   2374.0446940
      3.1630000   2374.8116870
      3.1640000   2375.5778360
      3.1650000   2376.3448770
      3.1660000   2377.1036700
      3.1670000   2377.8632020
      3.1680000   2378.6239640
      3.1690000   2379.3844230
      3.1700000   2380.1475190
      3.1710000   2380.9095230
      3.1720000   2381.6704970
      3.1730000   2382.4354110
      3.1740000   2383.1963760
      3.1750000   2383.9632860
      3.1760000   2384.7233810
      3.1770000   2385.4891050
      3.1780000   2386.2488900
      3.1790000   2387.0075420
      3.1800000   2387.7758620
      3.1810000   2388.5400540
      3.1820000   2389.3037200
      3.1830000   2390.0748670
      3.1840000   2390.8400860
      3.1850000   2391.6040900
      3.1860000   2392.3710730
      3.1870000   2393.1402680
      3.1880000   2393.9084490
      3.1890000   2394.6836620
      3.1900000   2395.4466420
      3.1910000   2396.2053620
      3.1920000   2396.9720970
      3.1930000   2397.7359160
      3.1940000   2398.5025330
      3.1950000   2399.2713090
      3.1960000   2400.0367610
      3.1970000   2400.8017530
      3.1980000   2401.5686990
      3.1990000   2402.3286300
      3.2000000   2403.0975150
      3.2010000   2403.8570340
      3.2020000   2404.6204790
      3.2030000   2405.3835880
      3.2040000   2406.1474130
      3.2050000   2406.9102820
      3.2060000   2407.6729010
      3.2070000   2408.4425490
      3.2080000   2409.2096250
      3.2090000   2409.9742760
      3.2100000   2410.7373380
      3.2110000   2411.4971710
      3.2120000   2412.2627070
      3.2130000   2413.0292380
      3.2140000   2413.7902210
      3.2150000   2414.5603180
      3.2160000   2415.3215710
      3.2170000   2416.0804590
      3.2180000   2416.8493610
      3.2190000   2417.6118980
      3.2200000   2418.3743690
      3.2210000   2419.1392610
      3.2220000   2419.9045780
      3.2230000   2420.6728030
      3.2240000   2421.4394670
      3.2250000   2422.2124010
      3.2260000   2422.9784790
      3.2270000   2423.7473350
      3.2280000   2424.5084790
      3.2290000   2425.2741290
      3.2300000   2426.0350100
      3.2310000   2426.7961410
      3.2320000   2427.5628660
      3.2330000   2428.3281910
      3.2340000   2429.0890430
      3.2350000   2429.8546810
      3.2360000   2430.6237100
      3.2370000   2431.3937950
      3.2380000   2432.1637120
      3.2390000   2432.9332300
      3.2400000   2433.7030630
      3.2410000   2434.4698910
      3.2420000   2435.2407940
      3.2430000   2436.0032420
      3.2440000   2436.7684040
      3.2450000   2437.5373890
      3.2460000   2438.2997680
      3.2470000   2439.0645520
      3.2480000   2439.8321100
      3.2490000   2440.5941250
      3.2500000   2441.3587590
      3.2510000   2442.1226390
      3.2520000   2442.8837760
      3.2530000   2443.6507140
      3.2540000   2444.4206540
      3.2550000   2445.1827680
      3.2560000   2445.9494670
      3.2570000   2446.7189050
      3.2580000   2447.4813780
      3.2590000   2448.2480660
      3.2600000   2449.0150520
      3.2610000   2449.7850190
      3.2620000   2450.5540740
      3.2630000   2451.3253760
      3.2640000   2452.0895710
      3.2650000   2452.8556790
      3.2660000   2453.6210970
      3.2670000   2454.3884290
      3.2680000   2455.1523000
      3.2690000   2455.9185040
      3.2700000   2456.6840350
      3.2710000   2457.4460580
      3.2720000   2458.2164730
      3.2730000   2458.9805830
      3.2740000   2459.7461940
      3.2750000   2460.5124770
      3.2760000   2461.2804020
      3.2770000   2462.0436150
      3.2780000   2462.8065740
      3.2790000   2463.5718350
      3.2800000   2464.3377430
      3.2810000   2465.0986480
      3.2820000   2465.8631840
      3.2830000   2466.6358880
      3.2840000   2467.4004320
      3.2850000   2468.1702400
      3.2860000   2468.9340860
      3.2870000   2469.6991520
      3.2880000   2470.4651820
      3.2890000   2471.2373850
      3.2900000   2472.0028880
      3.2910000   2472.7640980
      3.2920000   2473.5315880
      3.2930000   2474.2960210
      3.2940000   2475.0621500
      3.2950000   2475.8296640
      3.2960000   2476.5942520
      3.2970000   2477.3622320
      3.2980000   2478.1277790
      3.2990000   2478.8917350
      3.3000000   2479.6514260
      3.3010000   2480.4225200
      3.3020000   2481.1849270
      3.3030000   2481.9543120
      3.3040000   2482.7201950
      3.3050000   2483.4869110
      3.3060000   2484.2528520
      3.3070000   2485.0283430
      3.3080000   2485.7911220
      3.3090000   2486.5526430
      3.3100000   2487.3151850
      3.3110000   2488.0760020
      3.3120000   2488.8372500
      3.3130000   2489.6108610
      3.3140000   2490.3749680
      3.3150000   2491.1471530
      3.3160000   2491.9118940
      3.3170000   2492.6743460
      3.3180000   2493.4419170
      3.3190000   2494.2091980
      3.3200000   2494.9730050
      3.3210000   2495.7420090
      3.3220000   2496.5107970
      3.3230000   2497.2761980
      3.3240000   2498.0462600
      3.3250000   2498.8143760
      3.3260000   2499.5801450
      3.3270000   2500.3392700
      3.3280000   2501.1080830
      3.3290000   2501.8672370
      3.3300000   2502.6465020
      3.3310000   2503.4089490
      3.3320000   2504.1767850
      3.3330000   2504.9377790
      3.3340000   2505.7071020
      3.3350000   2506.4700500
      3.3360000   2507.2360530
      3.3370000   2508.0095220
      3.3380000   2508.7671660
      3.3390000   2509.5310590
      3.3400000   2510.3000040
      3.3410000   2511.0569920
      3.3420000   2511.8219950
      3.3430000   2512.5944020
      3.3440000   2513.3615730
      3.3450000   2514.1225480
      3.3460000   2514.8894130
      3.3470000   2515.6552230
      3.3480000   2516.4281550
      3.3490000   2517.1933310
      3.3500000   2517.9611810
      3.3510000   2518.7283200
      3.3520000   2519.4927270
      3.3530000   2520.2568910
      3.3540000   2521.0286810
      3.3550000   2521.7989120
      3.3560000   2522.5617810
      3.3570000   2523.3336620
      3.3580000   2524.1000620
      3.3590000   2524.8603990
      3.3600000   2525.6324810
      3.3610000   2526.3995030
      3.3620000   2527.1652170
      3.3630000   2527.9247130
      3.3640000   2528.6894700
      3.3650000   2529.4578090
      3.3660000   2530.2172640
      3.3670000   2530.9844310
      3.3680000   2531.7498610
      3.3690000   2532.5169640
      3.3700000   2533.2807790
      3.3710000   2534.0412890
      3.3720000   2534.8097450
      3.3730000   2535.5772190
      3.3740000   2536.3377200
      3.3750000   2537.1004020
      3.3760000   2537.8648250
      3.3770000   2538.6286240
      3.3780000   2539.3986400
      3.3790000   2540.1700100
      3.3800000   2540.9322730
      3.3810000   2541.6933910
      3.3820000   2542.4565370
      3.3830000   2543.2235060
      3.3840000   2543.9931450
      3.3850000   2544.7556980
      3.3860000   2545.5228810
      3.3870000   2546.2843950
      3.3880000   2547.0516700
      3.3890000   2547.8119150
      3.3900000   2548.5850460
      3.3910000   2549.3501800
      3.3920000   2550.1197840
      3.3930000   2550.8851080
      3.3940000   2551.6496970
      3.3950000   2552.4150380
      3.3960000   2553.1851240
      3.3970000   2553.9512010
      3.3980000   2554.7152320
      3.3990000   2555.4795900
      3.4000000   2556.2480860
      3.4010000   2557.0146940
      3.4020000   2557.7825330
      3.4030000   2558.5518760
      3.4040000   2559.3182310
      3.4050000   2560.0842550
      3.4060000   2560.8452440
      3.4070000   2561.6097660
      3.4080000   2562.3792540
      3.4090000   2563.1394150
      3.4100000   2563.9075800
      3.4110000   2564.6741680
      3.4120000   2565.4399020
      3.4130000   2566.2074290
      3.4140000   2566.9788510
      3.4150000   2567.7460000
      3.4160000   2568.5128340
      3.4170000   2569.2765570
      3.4180000   2570.0374420
      3.4190000   2570.8053960
      3.4200000   2571.5687450
      3.4210000   2572.3371820
      3.4220000   2573.1036180
      3.4230000   2573.8702360
      3.4240000   2574.6400140
      3.4250000   2575.4076940
      3.4260000   2576.1801440
      3.4270000   2576.9473120
      3.4280000   2577.7103190
      3.4290000   2578.4778260
      3.4300000   2579.2390370
      3.4310000   2580.0044750
      3.4320000   2580.7736450
      3.4330000   2581.5388320
      3.4340000   2582.3004150
      3.4350000   2583.0727100
      3.4360000   2583.8355000
      3.4370000   2584.6015370
      3.4380000   2585.3773380
      3.4390000   2586.1396500
      3.4400000   2586.9051290
      3.4410000   2587.6716990
      3.4420000   2588.4338020
      3.4430000   2589.1980090
      3.4440000   2589.9619360
      3.4450000   2590.7356560
      3.4460000   2591.5031210
      3.4470000   2592.2653460
      3.4480000   2593.0321020
      3.4490000   2593.7958340
      3.4500000   2594.5661910
      3.4510000   2595.3349630
      3.4520000   2596.0953800
      3.4530000   2596.8635560
      3.4540000   2597.6276160
      3.4550000   2598.3901870
      3.4560000   2599.1602400
      3.4570000   2599.9267310
      3.4580000   2600.6860490
      3.4590000   2601.4446570
      3.4600000   2602.2133320
      3.4610000   2602.9742550
      3.4620000   2603.7366580
      3.4630000   2604.5040720
      3.4640000   2605.2698120
      3.4650000   2606.0366030
      3.4660000   2606.8040790
      3.4670000   2607.5670970
      3.4680000   2608.3380340
      3.4690000   2609.1128130
      3.4700000   2609.8825670
      3.4710000   2610.6438740
      3.4720000   2611.4108180
      3.4730000   2612.1728760
      3.4740000   2612.9358640
      3.4750000   2613.7029090
      3.4760000   2614.4700010
      3.4770000   2615.2402530
      3.4780000   2616.0046840
      3.4790000   2616.7734820
      3.4800000   2617.5386110
      3.4810000   2618.3091920
      3.4820000   2619.0724200
      3.4830000   2619.8400960
      3.4840000   2620.6084020
      3.4850000   2621.3729250
      3.4860000   2622.1373580
      3.4870000   2622.8996080
      3.4880000   2623.6670090
      3.4890000   2624.4330940
      3.4900000   2625.2003070
      3.4910000   2625.9692080
      3.4920000   2626.7404420
      3.4930000   2627.5034480
      3.4940000   2628.2718480
      3.4950000   2629.0377630
      3.4960000   2629.7970780
      3.4970000   2630.5649260
      3.4980000   2631.3391720
      3.4990000   2632.1009610
      3.5000000   2632.8686990
      3.5010000   2633.6344380
      3.5020000   2634.3962800
      3.5030000   2635.1670280
      3.5040000   2635.9337620
      3.5050000   2636.7013110
      3.5060000   2637.4690140
      3.5070000   2638.2331110
      3.5080000   2639.0012720
      3.5090000   2639.7654910
      3.5100000   2640.5442250
      3.5110000   2641.3095810
      3.5120000   2642.0714940
      3.5130000   2642.8360660
      3.5140000   2643.6038560
      3.5150000   2644.3634070
      3.5160000   2645.1441120
      3.5170000   2645.9025080
      3.5180000   2646.6685530
      3.5190000   2647.4348500
      3.5200000   2648.2053080
      3.5210000   2648.9671000
      3.5220000   2649.7451330
      3.5230000   2650.5169440
      3.5240000   2651.2850760
      3.5250000   2652.0491150
      3.5260000   2652.8101380
      3.5270000   2653.5792660
      3.5280000   2654.3445740
      3.5290000   2655.1126700
      3.5300000   2655.8774180
      3.5310000   2656.6400490
      3.5320000   2657.4051630
      3.5330000   2658.1710600
      3.5340000   2658.9374860
      3.5350000   2659.7116010
      3.5360000   2660.4723720
      3.5370000   2661.2421970
      3.5380000   2662.0049260
      3.5390000   2662.7708760
      3.5400000   2663.5425080
      3.5410000   2664.3163890
      3.5420000   2665.0839340
      3.5430000   2665.8498480
      3.5440000   2666.6200420
      3.5450000   2667.3839710
      3.5460000   2668.1577380
      3.5470000   2668.9279940
      3.5480000   2669.6966400
      3.5490000   2670.4668020
      3.5500000   2671.2303370
      3.5510000   2671.9895610
      3.5520000   2672.7568040
      3.5530000   2673.5255600
      3.5540000   2674.2893730
      3.5550000   2675.0593040
      3.5560000   2675.8253660
      3.5570000   2676.5903040
      3.5580000   2677.3641200
      3.5590000   2678.1296040
      3.5600000   2678.8940400
      3.5610000   2679.6601430
      3.5620000   2680.4249600
      3.5630000   2681.1977070
      3.5640000   2681.9681830
      3.5650000   2682.7350850
      3.5660000   2683.5044400
      3.5670000   2684.2707250
      3.5680000   2685.0439460
      3.5690000   2685.8068770
      3.5700000   2686.5814630
      3.5710000   2687.3508250
      3.5720000   2688.1201940
      3.5730000   2688.8816860
      3.5740000   2689.6539280
      3.5750000   2690.4189240
      3.5760000   2691.1940420
      3.5770000   2691.9596970
      3.5780000   2692.7223250
      3.5790000   2693.4870750
      3.5800000   2694.2486740
      3.5810000   2695.0086160
      3.5820000   2695.7726350
      3.5830000   2696.5426820
      3.5840000   2697.3124370
      3.5850000   2698.0815240
      3.5860000   2698.8515720
      3.5870000   2699.6184150
      3.5880000   2700.3892670
      3.5890000   2701.1622310
      3.5900000   2701.9237700
      3.5910000   2702.6938870
      3.5920000   2703.4607700
      3.5930000   2704.2291620
      3.5940000   2705.0021270
      3.5950000   2705.7681430
      3.5960000   2706.5379050
      3.5970000   2707.3030750
      3.5980000   2708.0752460
      3.5990000   2708.8428790
      3.6000000   2709.6134730
      3.6010000   2710.3803700
      3.6020000   2711.1513000
      3.6030000   2711.9143990
      3.6040000   2712.6838600
      3.6050000   2713.4510110
      3.6060000   2714.2239330
      3.6070000   2714.9924940
      3.6080000   2715.7593250
      3.6090000   2716.5231400
      3.6100000   2717.2951050
      3.6110000   2718.0588530
      3.6120000   2718.8272050
      3.6130000   2719.6007820
      3.6140000   2720.3681650
      3.6150000   2721.1380290
      3.6160000   2721.9099240
      3.6170000   2722.6764190
      3.6180000   2723.4485060
      3.6190000   2724.2147490
      3.6200000   2724.9829290
      3.6210000   2725.7537410
      3.6220000   2726.5132000
      3.6230000   2727.2865770
      3.6240000   2728.0559530
      3.6250000   2728.8212400
      3.6260000   2729.5889820
      3.6270000   2730.3624550
      3.6280000   2731.1277630
      3.6290000   2731.8923470
      3.6300000   2732.6564710
      3.6310000   2733.4267210
      3.6320000   2734.1962600
      3.6330000   2734.9648980
      3.6340000   2735.7333890
      3.6350000   2736.5001930
      3.6360000   2737.2733450
      3.6370000   2738.0367710
      3.6380000   2738.8061640
      3.6390000   2739.5682490
      3.6400000   2740.3356230
      3.6410000   2741.1038840
      3.6420000   2741.8701840
      3.6430000   2742.6380530
      3.6440000   2743.4099630
      3.6450000   2744.1698580
      3.6460000   2744.9346640
      3.6470000   2745.7125650
      3.6480000   2746.4809970
      3.6490000   2747.2537590
      3.6500000   2748.0208100
      3.6510000   2748.7878550
      3.6520000   2749.5499350
      3.6530000   2750.3223900
      3.6540000   2751.0948150
      3.6550000   2751.8651020
      3.6560000   2752.6361000
      3.6570000   2753.4032100
      3.6580000   2754.1772960
      3.6590000   2754.9446100
      3.6600000   2755.7110850
      3.6610000   2756.4778320
      3.6620000   2757.2448520
      3.6630000   2758.0150950
      3.6640000   2758.7787500
      3.6650000   2759.5516090
      3.6660000   2760.3238710
      3.6670000   2761.0908630
      3.6680000   2761.8604010
      3.6690000   2762.6277980
      3.6700000   2763.3940110
      3.6710000   2764.1658610
      3.6720000   2764.9370170
      3.6730000   2765.6977650
      3.6740000   2766.4662020
      3.6750000   2767.2232920
      3.6760000   2767.9952610
      3.6770000   2768.7699260
      3.6780000   2769.5340110
      3.6790000   2770.3018970
      3.6800000   2771.0680580
      3.6810000   2771.8368540
      3.6820000   2772.6064470
      3.6830000   2773.3780260
      3.6840000   2774.1442170
      3.6850000   2774.9144900
      3.6860000   2775.6797400
      3.6870000   2776.4425590
      3.6880000   2777.2156150
      3.6890000   2777.9779920
      3.6900000   2778.7457920
      3.6910000   2779.5106430
      3.6920000   2780.2764730
      3.6930000   2781.0377980
      3.6940000   2781.8037000
      3.6950000   2782.5733480
      3.6960000   2783.3415820
      3.6970000   2784.1078840
      3.6980000   2784.8719950
      3.6990000   2785.6333080
      3.7000000   2786.4050660
      3.7010000   2787.1695600
      3.7020000   2787.9373400
      3.7030000   2788.7047130
      3.7040000   2789.4747330
      3.7050000   2790.2372070
      3.7060000   2791.0015300
      3.7070000   2791.7659850
      3.7080000   2792.5321090
      3.7090000   2793.2946540
      3.7100000   2794.0658980
      3.7110000   2794.8296340
      3.7120000   2795.6015990
      3.7130000   2796.3634740
      3.7140000   2797.1273170
      3.7150000   2797.8948380
      3.7160000   2798.6650700
      3.7170000   2799.4309940
      3.7180000   2800.1903790
      3.7190000   2800.9702300
      3.7200000   2801.7374960
      3.7210000   2802.4978930
      3.7220000   2803.2667750
      3.7230000   2804.0345560
      3.7240000   2804.8089670
      3.7250000   2805.5729350
      3.7260000   2806.3388050
      3.7270000   2807.0996890
      3.7280000   2807.8660990
      3.7290000   2808.6331430
      3.7300000   2809.3996980
      3.7310000   2810.1670400
      3.7320000   2810.9317780
      3.7330000   2811.6971770
      3.7340000   2812.4605770
      3.7350000   2813.2286820
      3.7360000   2813.9904300
      3.7370000   2814.7628270
      3.7380000   2815.5256980
      3.7390000   2816.2888580
      3.7400000   2817.0583440
      3.7410000   2817.8270670
      3.7420000   2818.5911300
      3.7430000   2819.3556520
      3.7440000   2820.1252610
      3.7450000   2820.8852390
      3.7460000   2821.6506330
      3.7470000   2822.4180160
      3.7480000   2823.1844980
      3.7490000   2823.9597950
      3.7500000   2824.7294070
      3.7510000   2825.4957810
      3.7520000   2826.2667680
      3.7530000   2827.0341970
      3.7540000   2827.8071460
      3.7550000   2828.5781120
      3.7560000   2829.3460110
      3.7570000   2830.1110530
      3.7580000   2830.8816270
      3.7590000   2831.6528060
      3.7600000   2832.4331080
      3.7610000   2833.2056830
      3.7620000   2833.9760240
      3.7630000   2834.7429890
      3.7640000   2835.5107670
      3.7650000   2836.2786390
      3.7660000   2837.0485850
      3.7670000   2837.8196540
      3.7680000   2838.5921480
      3.7690000   2839.3545770
      3.7700000   2840.1231660
      3.7710000   2840.8893480
      3.7720000   2841.6609740
      3.7730000   2842.4345330
      3.7740000   2843.2051300
      3.7750000   2843.9669800
      3.7760000   2844.7323610
      3.7770000   2845.5010360
      3.7780000   2846.2756780
      3.7790000   2847.0414370
      3.7800000   2847.8054790
      3.7810000   2848.5709010
      3.7820000   2849.3315790
      3.7830000   2850.1027670
      3.7840000   2850.8746830
      3.7850000   2851.6421420
      3.7860000   2852.4100850
      3.7870000   2853.1796670
      3.7880000   2853.9476310
      3.7890000   2854.7172930
      3.7900000   2855.4918280
      3.7910000   2856.2585670
      3.7920000   2857.0191930
      3.7930000   2857.7918910
      3.7940000   2858.5615920
      3.7950000   2859.3263340
      3.7960000   2860.1025670
      3.7970000   2860.8716160
      3.7980000   2861.6376970
      3.7990000   2862.4057760
      3.8000000   2863.1724180
      3.8010000   2863.9440930
      3.8020000   2864.7114630
      3.8030000   2865.4776410
      3.8040000   2866.2488310
      3.8050000   2867.0130450
      3.8060000   2867.7808080
      3.8070000   2868.5537110
      3.8080000   2869.3344480
      3.8090000   2870.1017960
      3.8100000   2870.8642700
      3.8110000   2871.6314370
      3.8120000   2872.3938600
      3.8130000   2873.1583160
      3.8140000   2873.9353150
      3.8150000   2874.7029600
      3.8160000   2875.4688230
      3.8170000   2876.2355430
      3.8180000   2877.0077730
      3.8190000   2877.7764460
      3.8200000   2878.5459370
      3.8210000   2879.3161560
      3.8220000   2880.0780210
      3.8230000   2880.8492300
      3.8240000   2881.6103710
      3.8250000   2882.3822890
      3.8260000   2883.1589590
      3.8270000   2883.9231260
      3.8280000   2884.6915400
      3.8290000   2885.4648610
      3.8300000   2886.2332310
      3.8310000   2887.0010440
      3.8320000   2887.7801470
      3.8330000   2888.5494210
      3.8340000   2889.3213240
      3.8350000   2890.0939240
      3.8360000   2890.8598200
      3.8370000   2891.6294540
      3.8380000   2892.4022080
      3.8390000   2893.1695510
      3.8400000   2893.9367530
      3.8410000   2894.7059190
      3.8420000   2895.4747990
      3.8430000   2896.2481750
      3.8440000   2897.0171160
      3.8450000   2897.7857960
      3.8460000   2898.5535920
      3.8470000   2899.3179030
      3.8480000   2900.0901680
      3.8490000   2900.8517470
      3.8500000   2901.6200860
      3.8510000   2902.3860060
      3.8520000   2903.1476200
      3.8530000   2903.9159960
      3.8540000   2904.6819420
      3.8550000   2905.4522730
      3.8560000   2906.2200810
      3.8570000   2906.9874540
      3.8580000   2907.7546510
      3.8590000   2908.5167100
      3.8600000   2909.2836100
      3.8610000   2910.0523640
      3.8620000   2910.8179130
      3.8630000   2911.5928950
      3.8640000   2912.3615000
      3.8650000   2913.1271500
      3.8660000   2913.8987140
      3.8670000   2914.6679880
      3.8680000   2915.4400820
      3.8690000   2916.2078610
      3.8700000   2916.9779270
      3.8710000   2917.7500000
      3.8720000   2918.5176620
      3.8730000   2919.2846060
      3.8740000   2920.0569320
      3.8750000   2920.8298000
      3.8760000   2921.5926660
      3.8770000   2922.3627000
      3.8780000   2923.1292710
      3.8790000   2923.9035850
      3.8800000   2924.6655460
      3.8810000   2925.4324870
      3.8820000   2926.1937630
      3.8830000   2926.9614240
      3.8840000   2927.7264220
      3.8850000   2928.4983160
      3.8860000   2929.2634270
      3.8870000   2930.0387100
      3.8880000   2930.7985460
      3.8890000   2931.5679970
      3.8900000   2932.3369540
      3.8910000   2933.0997230
      3.8920000   2933.8654830
      3.8930000   2934.6349700
      3.8940000   2935.4001370
      3.8950000   2936.1686670
      3.8960000   2936.9282750
      3.8970000   2937.6982410
      3.8980000   2938.4586820
      3.8990000   2939.2341260
      3.9000000   2940.0053530
      3.9010000   2940.7752510
      3.9020000   2941.5416840
      3.9030000   2942.3156240
      3.9040000   2943.0787560
      3.9050000   2943.8509680
      3.9060000   2944.6244070
      3.9070000   2945.3898590
      3.9080000   2946.1603110
      3.9090000   2946.9262930
      3.9100000   2947.6947060
      3.9110000   2948.4670460
      3.9120000   2949.2345550
      3.9130000   2950.0064260
      3.9140000   2950.7733150
      3.9150000   2951.5390770
      3.9160000   2952.3053350
      3.9170000   2953.0752120
      3.9180000   2953.8449040
      3.9190000   2954.6119340
      3.9200000   2955.3781370
      3.9210000   2956.1536920
      3.9220000   2956.9238280
      3.9230000   2957.6946510
      3.9240000   2958.4682590
      3.9250000   2959.2372480
      3.9260000   2960.0097290
      3.9270000   2960.7826120
      3.9280000   2961.5526150
      3.9290000   2962.3267590
      3.9300000   2963.0990690
      3.9310000   2963.8631350
      3.9320000   2964.6336820
      3.9330000   2965.4031970
      3.9340000   2966.1765190
      3.9350000   2966.9581310
      3.9360000   2967.7277610
      3.9370000   2968.4892410
      3.9380000   2969.2611640
      3.9390000   2970.0300170
      3.9400000   2970.7947180
      3.9410000   2971.5654120
      3.9420000   2972.3401110
      3.9430000   2973.1066970
      3.9440000   2973.8817880
      3.9450000   2974.6449420
      3.9460000   2975.4093160
      3.9470000   2976.1820230
      3.9480000   2976.9509980
      3.9490000   2977.7199890
      3.9500000   2978.4872670
      3.9510000   2979.2562820
      3.9520000   2980.0259760
      3.9530000   2980.7958630
      3.9540000   2981.5728320
      3.9550000   2982.3406080
      3.9560000   2983.1085470
      3.9570000   2983.8726080
      3.9580000   2984.6387960
      3.9590000   2985.4097600
      3.9600000   2986.1851450
      3.9610000   2986.9562750
      3.9620000   2987.7275400
      3.9630000   2988.4925390
      3.9640000   2989.2672550
      3.9650000   2990.0354770
      3.9660000   2990.8054210
      3.9670000   2991.5729620
      3.9680000   2992.3475480
      3.9690000   2993.1127100
      3.9700000   2993.8813360
      3.9710000   2994.6429780
      3.9720000   2995.4086980
      3.9730000   2996.1790280
      3.9740000   2996.9489210
      3.9750000   2997.7209280
      3.9760000   2998.4822230
      3.9770000   2999.2514880
      3.9780000   3000.0226650
      3.9790000   3000.7954880
      3.9800000   3001.5653650
      3.9810000   3002.3389470
      3.9820000   3003.1104570
      3.9830000   3003.8822960
      3.9840000   3004.6480360
      3.9850000   3005.4133300
      3.9860000   3006.1806040
      3.9870000   3006.9515670
      3.9880000   3007.7220090
      3.9890000   3008.4932350
      3.9900000   3009.2616200
      3.9910000   3010.0348190
      3.9920000   3010.8045750
      3.9930000   3011.5727400
      3.9940000   3012.3452860
      3.9950000   3013.1156050
      3.9960000   3013.8953340
      3.9970000   3014.6573700
      3.9980000   3015.4268990
      3.9990000   3016.1995580
      4.0000000   3016.9622500
      4.0010000   3017.7391250
      4.0020000   3018.5085980
      4.0030000   3019.2846720
      4.0040000   3020.0594360
      4.0050000   3020.8226040
      4.0060000   3021.5953870
      4.0070000   3022.3557860
      4.0080000   3023.1266350
      4.0090000   3023.8981570
      4.0100000   3024.6717860
      4.0110000   3025.4359130
      4.0120000   3026.2036520
      4.0130000   3026.9735780
      4.0140000   3027.7366050
      4.0150000   3028.5086310
      4.0160000   3029.2799430
      4.0170000   3030.0503740
      4.0180000   3030.8234290
      4.0190000   3031.5942460
      4.0200000   3032.3701030
      4.0210000   3033.1404720
      4.0220000   3033.9102470
      4.0230000   3034.6832570
      4.0240000   3035.4561630
      4.0250000   3036.2274990
      4.0260000   3037.0001590
      4.0270000   3037.7680950
      4.0280000   3038.5329770
      4.0290000   3039.2969440
      4.0300000   3040.0623070
      4.0310000   3040.8315630
      4.0320000   3041.6044270
      4.0330000   3042.3756300
      4.0340000   3043.1493210
      4.0350000   3043.9210570
      4.0360000   3044.6828840
      4.0370000   3045.4544130
      4.0380000   3046.2267960
      4.0390000   3046.9958730
      4.0400000   3047.7616680
      4.0410000   3048.5386560
      4.0420000   3049.2995730
      4.0430000   3050.0704520
      4.0440000   3050.8399170
      4.0450000   3051.6058290
      4.0460000   3052.3776420
      4.0470000   3053.1555750
      4.0480000   3053.9191800
      4.0490000   3054.6919230
      4.0500000   3055.4662370
      4.0510000   3056.2340050
      4.0520000   3056.9978720
      4.0530000   3057.7803170
      4.0540000   3058.5484620
      4.0550000   3059.3207590
      4.0560000   3060.0947380
      4.0570000   3060.8621920
      4.0580000   3061.6340980
      4.0590000   3062.4019610
      4.0600000   3063.1752800
      4.0610000   3063.9401790
      4.0620000   3064.7005620
      4.0630000   3065.4672680
      4.0640000   3066.2376280
      4.0650000   3067.0049310
      4.0660000   3067.7803840
      4.0670000   3068.5459850
      4.0680000   3069.3128290
      4.0690000   3070.0802090
      4.0700000   3070.8529840
      4.0710000   3071.6233490
      4.0720000   3072.3889220
      4.0730000   3073.1554240
      4.0740000   3073.9226180
      4.0750000   3074.6852640
      4.0760000   3075.4582560
      4.0770000   3076.2260730
      4.0780000   3076.9955840
      4.0790000   3077.7629460
      4.0800000   3078.5400680
      4.0810000   3079.3090380
      4.0820000   3080.0793010
      4.0830000   3080.8493420
      4.0840000   3081.6096610
      4.0850000   3082.3741680
      4.0860000   3083.1462660
      4.0870000   3083.9209550
      4.0880000   3084.6886650
      4.0890000   3085.4658390
      4.0900000   3086.2298560
      4.0910000   3087.0047730
      4.0920000   3087.7719330
      4.0930000   3088.5363690
      4.0940000   3089.2995040
      4.0950000   3090.0725460
      4.0960000   3090.8376450
      4.0970000   3091.6095950
      4.0980000   3092.3781300
      4.0990000   3093.1448680
      4.1000000   3093.9135450
      4.1010000   3094.6908030
      4.1020000   3095.4598540
      4.1030000   3096.2295160
      4.1040000   3097.0070780
      4.1050000   3097.7799500
      4.1060000   3098.5420830
      4.1070000   3099.3172580
      4.1080000   3100.0930260
      4.1090000   3100.8643050
      4.1100000   3101.6374180
      4.1110000   3102.4085210
      4.1120000   3103.1887160
      4.1130000   3103.9546740
      4.1140000   3104.7279780
      4.1150000   3105.4940840
      4.1160000   3106.2656770
      4.1170000   3107.0340040
      4.1180000   3107.8094230
      4.1190000   3108.5802390
      4.1200000   3109.3463920
      4.1210000   3110.1085220
      4.1220000   3110.8766510
      4.1230000   3111.6395950
      4.1240000   3112.4102560
      4.1250000   3113.1847660
      4.1260000   3113.9585100
      4.1270000   3114.7318170
      4.1280000   3115.4970370
      4.1290000   3116.2666940
      4.1300000   3117.0403060
      4.1310000   3117.8048380
      4.1320000   3118.5768330
      4.1330000   3119.3505840
      4.1340000   3120.1189690
      4.1350000   3120.8859920
      4.1360000   3121.6491870
      4.1370000   3122.4195540
      4.1380000   3123.1934640
      4.1390000   3123.9631140
      4.1400000   3124.7367510
      4.1410000   3125.5048120
      4.1420000   3126.2776320
      4.1430000   3127.0548630
      4.1440000   3127.8200760
      4.1450000   3128.5853550
      4.1460000   3129.3527140
      4.1470000   3130.1235970
      4.1480000   3130.8911550
      4.1490000   3131.6611820
      4.1500000   3132.4219360
      4.1510000   3133.1916570
      4.1520000   3133.9593110
      4.1530000   3134.7314030
      4.1540000   3135.5001050
      4.1550000   3136.2765210
      4.1560000   3137.0439010
      4.1570000   3137.8119740
      4.1580000   3138.5790050
      4.1590000   3139.3459820
      4.1600000   3140.1123070
      4.1610000   3140.8909170
      4.1620000   3141.6589050
      4.1630000   3142.4309710
      4.1640000   3143.1977980
      4.1650000   3143.9706300
      4.1660000   3144.7333490
      4.1670000   3145.5036610
      4.1680000   3146.2738520
      4.1690000   3147.0449970
      4.1700000   3147.8139880
      4.1710000   3148.5873790
      4.1720000   3149.3589870
      4.1730000   3150.1413030
      4.1740000   3150.9116650
      4.1750000   3151.6863060
      4.1760000   3152.4527610
      4.1770000   3153.2303970
      4.1780000   3154.0007630
      4.1790000   3154.7732620
      4.1800000   3155.5480420
      4.1810000   3156.3205010
      4.1820000   3157.0925240
      4.1830000   3157.8523840
      4.1840000   3158.6223830
      4.1850000   3159.3883580
      4.1860000   3160.1590890
      4.1870000   3160.9357630
      4.1880000   3161.7034700
      4.1890000   3162.4777740
      4.1900000   3163.2553580
      4.1910000   3164.0374070
      4.1920000   3164.8179470
      4.1930000   3165.5870820
      4.1940000   3166.3495630
      4.1950000   3167.1241580
      4.1960000   3167.8976560
      4.1970000   3168.6746340
      4.1980000   3169.4410040
      4.1990000   3170.2071340
      4.2000000   3170.9788740
      4.2010000   3171.7457510
      4.2020000   3172.5150550
      4.2030000   3173.2780020
      4.2040000   3174.0392280
      4.2050000   3174.8110910
      4.2060000   3175.5804300
      4.2070000   3176.3507080
      4.2080000   3177.1200260
      4.2090000   3177.9015800
      4.2100000   3178.6698370
      4.2110000   3179.4449340
      4.2120000   3180.2114430
      4.2130000   3180.9828390
      4.2140000   3181.7474640
      4.2150000   3182.5193740
      4.2160000   3183.2950090
      4.2170000   3184.0622490
      4.2180000   3184.8316820
      4.2190000   3185.6052780
      4.2200000   3186.3788070
      4.2210000   3187.1486180
      4.2220000   3187.9217290
      4.2230000   3188.6945830
      4.2240000   3189.4673780
      4.2250000   3190.2381300
      4.2260000   3191.0071010
      4.2270000   3191.7781180
      4.2280000   3192.5412750
      4.2290000   3193.3161650
      4.2300000   3194.0877090
      4.2310000   3194.8590970
      4.2320000   3195.6297300
      4.2330000   3196.4019000
      4.2340000   3197.1722470
      4.2350000   3197.9453260
      4.2360000   3198.7202360
      4.2370000   3199.4936130
      4.2380000   3200.2599020
      4.2390000   3201.0287010
      4.2400000   3201.7978570
      4.2410000   3202.5646470
      4.2420000   3203.3277250
      4.2430000   3204.0966590
      4.2440000   3204.8661500
      4.2450000   3205.6394390
      4.2460000   3206.4103430
      4.2470000   3207.1827790
      4.2480000   3207.9616820
      4.2490000   3208.7365760
      4.2500000   3209.5085520
      4.2510000   3210.2732140
      4.2520000   3211.0448000
      4.2530000   3211.8069740
      4.2540000   3212.5779700
      4.2550000   3213.3504620
      4.2560000   3214.1091000
      4.2570000   3214.8697060
      4.2580000   3215.6361190
      4.2590000   3216.3986660
      4.2600000   3217.1751570
      4.2610000   3217.9490260
      4.2620000   3218.7169840
      4.2630000   3219.4844860
      4.2640000   3220.2583160
      4.2650000   3221.0265860
      4.2660000   3221.8018770
      4.2670000   3222.5761960
      4.2680000   3223.3418580
      4.2690000   3224.1121680
      4.2700000   3224.8817290
      4.2710000   3225.6538000
      4.2720000   3226.4246110
      4.2730000   3227.1924510
      4.2740000   3227.9649600
      4.2750000   3228.7302630
      4.2760000   3229.4983660
      4.2770000   3230.2564720
      4.2780000   3231.0308580
      4.2790000   3231.7983330
      4.2800000   3232.5686850
      4.2810000   3233.3417150
      4.2820000   3234.1113440
      4.2830000   3234.8809890
      4.2840000   3235.6615420
      4.2850000   3236.4276210
      4.2860000   3237.1944860
      4.2870000   3237.9687190
      4.2880000   3238.7395790
      4.2890000   3239.5111430
      4.2900000   3240.2811890
      4.2910000   3241.0498050
      4.2920000   3241.8173720
      4.2930000   3242.5866810
      4.2940000   3243.3590900
      4.2950000   3244.1295690
      4.2960000   3244.9098310
      4.2970000   3245.6812570
      4.2980000   3246.4539450
      4.2990000   3247.2211270
      4.3000000   3247.9898670
      4.3010000   3248.7536660
      4.3020000   3249.5252100
      4.3030000   3250.2971560
      4.3040000   3251.0705220
      4.3050000   3251.8405810
      4.3060000   3252.6147060
      4.3070000   3253.3839850
      4.3080000   3254.1534060
      4.3090000   3254.9271430
      4.3100000   3255.6984930
      4.3110000   3256.4593450
      4.3120000   3257.2308690
      4.3130000   3257.9988710
      4.3140000   3258.7696820
      4.3150000   3259.5402490
      4.3160000   3260.3155110
      4.3170000   3261.0889000
      4.3180000   3261.8632380
      4.3190000   3262.6250690
      4.3200000   3263.3993780
      4.3210000   3264.1775940
      4.3220000   3264.9454790
      4.3230000   3265.7146410
      4.3240000   3266.4809700
      4.3250000   3267.2499810
      4.3260000   3268.0205450
      4.3270000   3268.7965970
      4.3280000   3269.5680090
      4.3290000   3270.3303850
      4.3300000   3271.0908910
      4.3310000   3271.8570040
      4.3320000   3272.6278420
      4.3330000   3273.3959270
      4.3340000   3274.1752120
      4.3350000   3274.9426660
      4.3360000   3275.7109490
      4.3370000   3276.4826970
      4.3380000   3277.2508590
      4.3390000   3278.0233430
      4.3400000   3278.7921580
      4.3410000   3279.5623470
      4.3420000   3280.3323300
      4.3430000   3281.1040620
      4.3440000   3281.8764740
      4.3450000   3282.6471930
      4.3460000   3283.4180150
      4.3470000   3284.1959250
      4.3480000   3284.9668240
      4.3490000   3285.7379410
      4.3500000   3286.5050360
      4.3510000   3287.2777020
      4.3520000   3288.0474330
      4.3530000   3288.8172750
      4.3540000   3289.5815700
      4.3550000   3290.3460820
      4.3560000   3291.1151720
      4.3570000   3291.8855610
      4.3580000   3292.6554910
      4.3590000   3293.4306630
      4.3600000   3294.1993600
      4.3610000   3294.9632360
      4.3620000   3295.7331490
      4.3630000   3296.5023360
      4.3640000   3297.2719910
      4.3650000   3298.0390820
      4.3660000   3298.8075580
      4.3670000   3299.5712690
      4.3680000   3300.3406950
      4.3690000   3301.1119170
      4.3700000   3301.8845320
      4.3710000   3302.6594630
      4.3720000   3303.4327690
      4.3730000   3304.2067340
      4.3740000   3304.9765040
      4.3750000   3305.7361550
      4.3760000   3306.4966490
      4.3770000   3307.2800520
      4.3780000   3308.0469370
      4.3790000   3308.8133840
      4.3800000   3309.5740500
      4.3810000   3310.3483460
      4.3820000   3311.1209810
      4.3830000   3311.8896350
      4.3840000   3312.6522860
      4.3850000   3313.4196000
      4.3860000   3314.1865730
      4.3870000   3314.9582290
      4.3880000   3315.7251230
      4.3890000   3316.5090390
      4.3900000   3317.2822250
      4.3910000   3318.0559910
      4.3920000   3318.8208770
      4.3930000   3319.5907440
      4.3940000   3320.3617620
      4.3950000   3321.1283850
      4.3960000   3321.8948100
      4.3970000   3322.6711150
      4.3980000   3323.4441080
      4.3990000   3324.2112910
      4.4000000   3324.9817650
      4.4010000   3325.7482480
      4.4020000   3326.5230490
      4.4030000   3327.2907660
      4.4040000   3328.0619130
      4.4050000   3328.8360040
      4.4060000   3329.6099510
      4.4070000   3330.3838150
      4.4080000   3331.1502020
      4.4090000   3331.9193470
      4.4100000   3332.6929030
      4.4110000   3333.4638500
      4.4120000   3334.2375730
      4.4130000   3335.0068270
      4.4140000   3335.7863840
      4.4150000   3336.5491530
      4.4160000   3337.3215720
      4.4170000   3338.0939810
      4.4180000   3338.8658150
      4.4190000   3339.6358930
      4.4200000   3340.4107870
      4.4210000   3341.1803370
      4.4220000   3341.9518100
      4.4230000   3342.7200380
      4.4240000   3343.4910040
      4.4250000   3344.2521080
      4.4260000   3345.0216460
      4.4270000   3345.7925210
      4.4280000   3346.5611520
      4.4290000   3347.3238540
      4.4300000   3348.0943810
      4.4310000   3348.8586780
      4.4320000   3349.6399810
      4.4330000   3350.4076370
      4.4340000   3351.1781110
      4.4350000   3351.9511450
      4.4360000   3352.7215840
      4.4370000   3353.4942320
      4.4380000   3354.2780290
      4.4390000   3355.0503800
      4.4400000   3355.8184650
      4.4410000   3356.5852150
      4.4420000   3357.3590340
      4.4430000   3358.1258870
      4.4440000   3358.8959040
      4.4450000   3359.6571940
      4.4460000   3360.4318530
      4.4470000   3361.1969880
      4.4480000   3361.9720490
      4.4490000   3362.7399190
      4.4500000   3363.5136050
      4.4510000   3364.2783900
      4.4520000   3365.0497630
      4.4530000   3365.8118590
      4.4540000   3366.5861380
      4.4550000   3367.3548720
      4.4560000   3368.1341470
      4.4570000   3368.9065720
      4.4580000   3369.6700960
      4.4590000   3370.4421340
      4.4600000   3371.2155820
      4.4610000   3371.9830450
      4.4620000   3372.7603300
      4.4630000   3373.5294890
      4.4640000   3374.2991780
      4.4650000   3375.0715960
      4.4660000   3375.8431200
      4.4670000   3376.6128960
      4.4680000   3377.3877460
      4.4690000   3378.1576510
      4.4700000   3378.9270460
      4.4710000   3379.6978110
      4.4720000   3380.4658990
      4.4730000   3381.2380500
      4.4740000   3382.0096100
      4.4750000   3382.7797750
      4.4760000   3383.5522770
      4.4770000   3384.3168370
      4.4780000   3385.0888210
      4.4790000   3385.8613280
      4.4800000   3386.6281720
      4.4810000   3387.3941130
      4.4820000   3388.1650200
      4.4830000   3388.9394540
      4.4840000   3389.7096160
      4.4850000   3390.4803950
      4.4860000   3391.2554730
      4.4870000   3392.0214450
      4.4880000   3392.7906960
      4.4890000   3393.5644580
      4.4900000   3394.3322720
      4.4910000   3395.1042710
      4.4920000   3395.8755740
      4.4930000   3396.6457040
      4.4940000   3397.4168660
      4.4950000   3398.1866250
      4.4960000   3398.9532750
      4.4970000   3399.7223230
      4.4980000   3400.4941430
      4.4990000   3401.2674050
      4.5000000   3402.0406410
      4.5010000   3402.8088530
      4.5020000   3403.5810520
      4.5030000   3404.3409300
      4.5040000   3405.1095660
      4.5050000   3405.8799470
      4.5060000   3406.6515390
      4.5070000   3407.4207110
      4.5080000   3408.1939970
      4.5090000   3408.9657370
      4.5100000   3409.7417690
      4.5110000   3410.5113030
      4.5120000   3411.2882570
      4.5130000   3412.0510790
      4.5140000   3412.8198910
      4.5150000   3413.5877730
      4.5160000   3414.3715670
      4.5170000   3415.1423100
      4.5180000   3415.9058980
      4.5190000   3416.6810470
      4.5200000   3417.4513290
      4.5210000   3418.2140580
      4.5220000   3418.9791910
      4.5230000   3419.7514910
      4.5240000   3420.5237570
      4.5250000   3421.2976540
      4.5260000   3422.0632610
      4.5270000   3422.8372110
      4.5280000   3423.6040610
      4.5290000   3424.3721870
      4.5300000   3425.1419240
      4.5310000   3425.9103700
      4.5320000   3426.6776850
      4.5330000   3427.4515280
      4.5340000   3428.2227710
      4.5350000   3428.9957390
      4.5360000   3429.7640390
      4.5370000   3430.5394900
      4.5380000   3431.3099800
      4.5390000   3432.0879520
      4.5400000   3432.8523210
      4.5410000   3433.6290760
      4.5420000   3434.4022920
      4.5430000   3435.1806580
      4.5440000   3435.9532860
      4.5450000   3436.7241010
      4.5460000   3437.4955760
      4.5470000   3438.2644790
      4.5480000   3439.0372120
      4.5490000   3439.7991590
      4.5500000   3440.5699130
      4.5510000   3441.3387340
      4.5520000   3442.1076430
      4.5530000   3442.8783520
      4.5540000   3443.6470430
      4.5550000   3444.4142320
      4.5560000   3445.1867960
      4.5570000   3445.9622600
      4.5580000   3446.7355680
      4.5590000   3447.5069510
      4.5600000   3448.2768440
      4.5610000   3449.0386810
      4.5620000   3449.8075960
      4.5630000   3450.5792530
      4.5640000   3451.3509160
      4.5650000   3452.1229450
      4.5660000   3452.8956170
      4.5670000   3453.6706920
      4.5680000   3454.4408050
      4.5690000   3455.2108300
      4.5700000   3455.9829840
      4.5710000   3456.7588010
      4.5720000   3457.5236660
      4.5730000   3458.2957840
      4.5740000   3459.0661160
      4.5750000   3459.8417630
      4.5760000   3460.6137360
      4.5770000   3461.3873350
      4.5780000   3462.1613640
      4.5790000   3462.9372170
      4.5800000   3463.7059670
      4.5810000   3464.4766450
      4.5820000   3465.2490720
      4.5830000   3466.0208710
      4.5840000   3466.7885580
      4.5850000   3467.5659810
      4.5860000   3468.3387200
      4.5870000   3469.1195020
      4.5880000   3469.8894700
      4.5890000   3470.6546290
      4.5900000   3471.4222600
      4.5910000   3472.1919020
      4.5920000   3472.9631770
      4.5930000   3473.7414840
      4.5940000   3474.5144980
      4.5950000   3475.2933810
      4.5960000   3476.0611630
      4.5970000   3476.8369070
      4.5980000   3477.6068090
      4.5990000   3478.3878160
      4.6000000   3479.1647400
      4.6010000   3479.9362200
      4.6020000   3480.7070350
      4.6030000   3481.4733420
      4.6040000   3482.2474840
      4.6050000   3483.0233350
      4.6060000   3483.7960020
      4.6070000   3484.5630790
      4.6080000   3485.3307000
      4.6090000   3486.0998170
      4.6100000   3486.8740910
      4.6110000   3487.6470940
      4.6120000   3488.4137100
      4.6130000   3489.1847080
      4.6140000   3489.9553550
      4.6150000   3490.7198540
      4.6160000   3491.4966530
      4.6170000   3492.2717590
      4.6180000   3493.0370550
      4.6190000   3493.8103720
      4.6200000   3494.5740610
      4.6210000   3495.3389970
      4.6220000   3496.1048170
      4.6230000   3496.8790480
      4.6240000   3497.6487010
      4.6250000   3498.4248770
      4.6260000   3499.1950050
      4.6270000   3499.9595370
      4.6280000   3500.7243840
      4.6290000   3501.5017060
      4.6300000   3502.2704490
      4.6310000   3503.0360640
      4.6320000   3503.8093350
      4.6330000   3504.5710980
      4.6340000   3505.3403910
      4.6350000   3506.1085330
      4.6360000   3506.8761470
      4.6370000   3507.6417130
      4.6380000   3508.4147100
      4.6390000   3509.1893280
      4.6400000   3509.9675540
      4.6410000   3510.7401200
      4.6420000   3511.5144610
      4.6430000   3512.2844090
      4.6440000   3513.0605880
      4.6450000   3513.8325300
      4.6460000   3514.6073540
      4.6470000   3515.3791680
      4.6480000   3516.1434180
      4.6490000   3516.9129050
      4.6500000   3517.6850280
      4.6510000   3518.4588900
      4.6520000   3519.2289760
      4.6530000   3520.0070560
      4.6540000   3520.7776910
      4.6550000   3521.5502730
      4.6560000   3522.3190450
      4.6570000   3523.0881770
      4.6580000   3523.8630660
      4.6590000   3524.6366750
      4.6600000   3525.4148840
      4.6610000   3526.1961120
      4.6620000   3526.9754190
      4.6630000   3527.7478220
      4.6640000   3528.5137410
      4.6650000   3529.2863400
      4.6660000   3530.0603160
      4.6670000   3530.8341130
      4.6680000   3531.6066640
      4.6690000   3532.3761700
      4.6700000   3533.1525630
      4.6710000   3533.9294190
      4.6720000   3534.6931150
      4.6730000   3535.4627440
      4.6740000   3536.2396300
      4.6750000   3537.0109630
      4.6760000   3537.7761470
      4.6770000   3538.5484100
      4.6780000   3539.3140840
      4.6790000   3540.0832910
      4.6800000   3540.8608450
      4.6810000   3541.6283890
      4.6820000   3542.4020260
      4.6830000   3543.1633690
      4.6840000   3543.9341620
      4.6850000   3544.7069400
      4.6860000   3545.4785450
      4.6870000   3546.2511720
      4.6880000   3547.0176590
      4.6890000   3547.7950900
      4.6900000   3548.5620950
      4.6910000   3549.3304800
      4.6920000   3550.1088400
      4.6930000   3550.8811100
      4.6940000   3551.6435760
      4.6950000   3552.4243180
      4.6960000   3553.1979270
      4.6970000   3553.9728280
      4.6980000   3554.7457850
      4.6990000   3555.5152960
      4.7000000   3556.2862950
      4.7010000   3557.0662110
      4.7020000   3557.8373350
      4.7030000   3558.6065600
      4.7040000   3559.3772590
      4.7050000   3560.1480740
      4.7060000   3560.9206630
      4.7070000   3561.6987690
      4.7080000   3562.4734670
      4.7090000   3563.2395590
      4.7100000   3564.0010320
      4.7110000   3564.7737050
      4.7120000   3565.5379790
      4.7130000   3566.3152600
      4.7140000   3567.0937000
      4.7150000   3567.8660710
      4.7160000   3568.6376390
      4.7170000   3569.4033520
      4.7180000   3570.1739610
      4.7190000   3570.9509730
      4.7200000   3571.7176420
      4.7210000   3572.4894430
      4.7220000   3573.2683220
      4.7230000   3574.0368360
      4.7240000   3574.8148440
      4.7250000   3575.5949390
      4.7260000   3576.3699380
      4.7270000   3577.1461840
      4.7280000   3577.9162920
      4.7290000   3578.6865700
      4.7300000   3579.4625050
      4.7310000   3580.2296070
      4.7320000   3581.0002450
      4.7330000   3581.7703000
      4.7340000   3582.5417140
      4.7350000   3583.3167530
      4.7360000   3584.0893210
      4.7370000   3584.8639730
      4.7380000   3585.6363420
      4.7390000   3586.4128410
      4.7400000   3587.1887020
      4.7410000   3587.9613440
      4.7420000   3588.7286510
      4.7430000   3589.5128360
      4.7440000   3590.2813840
      4.7450000   3591.0521820
      4.7460000   3591.8297360
      4.7470000   3592.6051500
      4.7480000   3593.3703680
      4.7490000   3594.1498870
      4.7500000   3594.9216670
      4.7510000   3595.6900780
      4.7520000   3596.4606120
      4.7530000   3597.2335290
      4.7540000   3598.0004050
      4.7550000   3598.7793340
      4.7560000   3599.5530360
      4.7570000   3600.3252230
      4.7580000   3601.1004490
      4.7590000   3601.8743360
      4.7600000   3602.6474230
      4.7610000   3603.4233920
      4.7620000   3604.2002140
      4.7630000   3604.9752280
      4.7640000   3605.7430970
      4.7650000   3606.5166510
      4.7660000   3607.2906950
      4.7670000   3608.0612090
      4.7680000   3608.8344160
      4.7690000   3609.6097000
      4.7700000   3610.3829790
      4.7710000   3611.1505870
      4.7720000   3611.9222540
      4.7730000   3612.6929620
      4.7740000   3613.4719940
      4.7750000   3614.2480350
      4.7760000   3615.0218050
      4.7770000   3615.7918820
      4.7780000   3616.5637180
      4.7790000   3617.3348030
      4.7800000   3618.1040320
      4.7810000   3618.8793530
      4.7820000   3619.6512970
      4.7830000   3620.4231080
      4.7840000   3621.1951450
      4.7850000   3621.9674650
      4.7860000   3622.7447380
      4.7870000   3623.5164770
      4.7880000   3624.2919700
      4.7890000   3625.0654940
      4.7900000   3625.8335690
      4.7910000   3626.6021610
      4.7920000   3627.3787120
      4.7930000   3628.1512560
      4.7940000   3628.9229170
      4.7950000   3629.6904230
      4.7960000   3630.4626240
      4.7970000   3631.2369330
      4.7980000   3632.0168200
      4.7990000   3632.7875910
      4.8000000   3633.5582650
      4.8010000   3634.3335350
      4.8020000   3635.1087290
      4.8030000   3635.8826500
      4.8040000   3636.6516240
      4.8050000   3637.4253640
      4.8060000   3638.1949850
      4.8070000   3638.9675330
      4.8080000   3639.7335580
      4.8090000   3640.4979190
      4.8100000   3641.2718160
      4.8110000   3642.0392390
      4.8120000   3642.8119140
      4.8130000   3643.5852440
      4.8140000   3644.3594110
      4.8150000   3645.1251670
      4.8160000   3645.8981180
      4.8170000   3646.6698270
      4.8180000   3647.4412760
      4.8190000   3648.2115000
      4.8200000   3648.9856130
      4.8210000   3649.7537620
      4.8220000   3650.5228720
      4.8230000   3651.2979070
      4.8240000   3652.0638700
      4.8250000   3652.8392170
      4.8260000   3653.6113030
      4.8270000   3654.3734730
      4.8280000   3655.1448870
      4.8290000   3655.9203700
      4.8300000   3656.6912370
      4.8310000   3657.4594360
      4.8320000   3658.2343810
      4.8330000   3659.0005190
      4.8340000   3659.7730980
      4.8350000   3660.5534480
      4.8360000   3661.3255630
      4.8370000   3662.0927570
      4.8380000   3662.8558750
      4.8390000   3663.6239770
      4.8400000   3664.3996600
      4.8410000   3665.1807790
      4.8420000   3665.9567160
      4.8430000   3666.7336240
      4.8440000   3667.5018380
      4.8450000   3668.2773420
      4.8460000   3669.0508030
      4.8470000   3669.8327450
      4.8480000   3670.6067240
      4.8490000   3671.3744140
      4.8500000   3672.1438020
      4.8510000   3672.9194890
      4.8520000   3673.6896900
      4.8530000   3674.4679550
      4.8540000   3675.2415610
      4.8550000   3676.0145670
      4.8560000   3676.7856740
      4.8570000   3677.5544110
      4.8580000   3678.3234140
      4.8590000   3679.0974120
      4.8600000   3679.8702150
      4.8610000   3680.6405920
      4.8620000   3681.4063900
      4.8630000   3682.1749920
      4.8640000   3682.9399660
      4.8650000   3683.7122860
      4.8660000   3684.4879950
      4.8670000   3685.2585890
      4.8680000   3686.0359580
      4.8690000   3686.8095520
      4.8700000   3687.5861950
      4.8710000   3688.3607910
      4.8720000   3689.1397700
      4.8730000   3689.9140150
      4.8740000   3690.6867440
      4.8750000   3691.4641040
      4.8760000   3692.2354010
      4.8770000   3693.0147850
      4.8780000   3693.7925110
      4.8790000   3694.5578500
      4.8800000   3695.3320420
      4.8810000   3696.1024190
      4.8820000   3696.8761580
      4.8830000   3697.6504630
      4.8840000   3698.4235130
      4.8850000   3699.1955010
      4.8860000   3699.9662510
      4.8870000   3700.7413130
      4.8880000   3701.5085310
      4.8890000   3702.2741750
      4.8900000   3703.0613750
      4.8910000   3703.8277670
      4.8920000   3704.6023560
      4.8930000   3705.3749400
      4.8940000   3706.1474580
      4.8950000   3706.9224560
      4.8960000   3707.6989010
      4.8970000   3708.4748640
      4.8980000   3709.2425180
      4.8990000   3710.0117100
      4.9000000   3710.7818110
      4.9010000   3711.5528030
      4.9020000   3712.3308220
      4.9030000   3713.1062880
      4.9040000   3713.8763270
      4.9050000   3714.6507190
      4.9060000   3715.4241950
      4.9070000   3716.1977080
      4.9080000   3716.9644310
      4.9090000   3717.7318040
      4.9100000   3718.5060150
      4.9110000   3719.2814530
      4.9120000   3720.0569230
      4.9130000   3720.8418940
      4.9140000   3721.6116000
      4.9150000   3722.3832680
      4.9160000   3723.1536580
      4.9170000   3723.9328820
      4.9180000   3724.6959340
      4.9190000   3725.4662000
      4.9200000   3726.2430750
      4.9210000   3727.0060730
      4.9220000   3727.7767690
      4.9230000   3728.5486590
      4.9240000   3729.3221940
      4.9250000   3730.1030080
      4.9260000   3730.8753310
      4.9270000   3731.6458280
      4.9280000   3732.4178850
      4.9290000   3733.1921200
      4.9300000   3733.9613210
      4.9310000   3734.7441810
      4.9320000   3735.5205790
      4.9330000   3736.2919970
      4.9340000   3737.0668940
      4.9350000   3737.8398740
      4.9360000   3738.6126580
      4.9370000   3739.3917490
      4.9380000   3740.1623730
      4.9390000   3740.9336110
      4.9400000   3741.7081220
      4.9410000   3742.4768270
      4.9420000   3743.2494270
      4.9430000   3744.0286170
      4.9440000   3744.8033350
      4.9450000   3745.5776910
      4.9460000   3746.3496170
      4.9470000   3747.1234340
      4.9480000   3747.8966240
      4.9490000   3748.6699220
      4.9500000   3749.4425930
      4.9510000   3750.2100880
      4.9520000   3750.9888850
      4.9530000   3751.7562230
      4.9540000   3752.5312680
      4.9550000   3753.3030940
      4.9560000   3754.0726050
      4.9570000   3754.8437760
      4.9580000   3755.6201860
      4.9590000   3756.3880610
      4.9600000   3757.1600620
      4.9610000   3757.9330750
      4.9620000   3758.7044060
      4.9630000   3759.4742780
      4.9640000   3760.2386970
      4.9650000   3761.0116100
      4.9660000   3761.7834560
      4.9670000   3762.5616480
      4.9680000   3763.3382090
      4.9690000   3764.1025470
      4.9700000   3764.8761290
      4.9710000   3765.6466980
      4.9720000   3766.4207260
      4.9730000   3767.1927870
      4.9740000   3767.9680130
      4.9750000   3768.7373560
      4.9760000   3769.5140620
      4.9770000   3770.2837890
      4.9780000   3771.0572520
      4.9790000   3771.8398110
      4.9800000   3772.6153910
      4.9810000   3773.3875110
      4.9820000   3774.1593450
      4.9830000   3774.9402790
      4.9840000   3775.7089690
      4.9850000   3776.4936710
      4.9860000   3777.2687730
      4.9870000   3778.0440280
      4.9880000   3778.8178640
      4.9890000   3779.5970910
      4.9900000   3780.3698450
      4.9910000   3781.1459630
      4.9920000   3781.9228580
      4.9930000   3782.6940150
      4.9940000   3783.4659960
      4.9950000   3784.2424470
      4.9960000   3785.0129290
      4.9970000   3785.7857470
      4.9980000   3786.5573430
      4.9990000   3787.3298220
      5.0000000   3788.1061490
      5.0010000   3788.8838600
      5.0020000   3789.6524860
      5.0030000   3790.4185090
      5.0040000   3791.1891780
      5.0050000   3791.9570550
      5.0060000   3792.7318090
      5.0070000   3793.5041440
      5.0080000   3794.2711460
      5.0090000   3795.0457600
      5.0100000   3795.8245930
      5.0110000   3796.5964810
      5.0120000   3797.3580190
      5.0130000   3798.1292000
      5.0140000   3798.8998640
      5.0150000   3799.6765430
      5.0160000   3800.4522140
      5.0170000   3801.2246870
      5.0180000   3801.9980220
      5.0190000   3802.7657020
      5.0200000   3803.5382670
      5.0210000   3804.3107890
      5.0220000   3805.0816800
      5.0230000   3805.8480500
      5.0240000   3806.6219750
      5.0250000   3807.3904590
      5.0260000   3808.1620110
      5.0270000   3808.9409460
      5.0280000   3809.7168650
      5.0290000   3810.4929120
      5.0300000   3811.2638200
      5.0310000   3812.0333250
      5.0320000   3812.8013420
      5.0330000   3813.5751950
      5.0340000   3814.3473040
      5.0350000   3815.1178300
      5.0360000   3815.8938320
      5.0370000   3816.6717480
      5.0380000   3817.4457620
      5.0390000   3818.2202630
      5.0400000   3818.9978940
      5.0410000   3819.7708710
      5.0420000   3820.5436360
      5.0430000   3821.3164700
      5.0440000   3822.0944920
      5.0450000   3822.8638090
      5.0460000   3823.6376420
      5.0470000   3824.4088700
      5.0480000   3825.1860250
      5.0490000   3825.9506610
      5.0500000   3826.7273350
      5.0510000   3827.4963430
      5.0520000   3828.2742310
      5.0530000   3829.0434580
      5.0540000   3829.8170440
      5.0550000   3830.5854370
      5.0560000   3831.3532640
      5.0570000   3832.1287620
      5.0580000   3832.9111440
      5.0590000   3833.6930590
      5.0600000   3834.4632940
      5.0610000   3835.2357260
      5.0620000   3836.0060180
      5.0630000   3836.7818580
      5.0640000   3837.5448820
      5.0650000   3838.3219830
      5.0660000   3839.0978260
      5.0670000   3839.8697280
      5.0680000   3840.6441060
      5.0690000   3841.4228510
      5.0700000   3842.1966140
      5.0710000   3842.9720700
      5.0720000   3843.7509380
      5.0730000   3844.5255680
      5.0740000   3845.3026280
      5.0750000   3846.0797010
      5.0760000   3846.8442060
      5.0770000   3847.6160880
      5.0780000   3848.3917550
      5.0790000   3849.1646200
      5.0800000   3849.9333790
      5.0810000   3850.7056480
      5.0820000   3851.4737280
      5.0830000   3852.2386760
      5.0840000   3853.0215110
      5.0850000   3853.7969720
      5.0860000   3854.5720820
      5.0870000   3855.3535010
      5.0880000   3856.1229560
      5.0890000   3856.8965510
      5.0900000   3857.6737680
      5.0910000   3858.4496550
      5.0920000   3859.2148610
      5.0930000   3859.9903780
      5.0940000   3860.7614050
      5.0950000   3861.5330270
      5.0960000   3862.3002490
      5.0970000   3863.0708180
      5.0980000   3863.8387910
      5.0990000   3864.6129330
      5.1000000   3865.3853610
      5.1010000   3866.1590450
      5.1020000   3866.9382390
      5.1030000   3867.7107630
      5.1040000   3868.4791460
      5.1050000   3869.2507160
      5.1060000   3870.0257200
      5.1070000   3870.7963160
      5.1080000   3871.5701730
      5.1090000   3872.3372030
      5.1100000   3873.1105390
      5.1110000   3873.8880640
      5.1120000   3874.6599320
      5.1130000   3875.4312920
      5.1140000   3876.2080760
      5.1150000   3876.9835960
      5.1160000   3877.7564690
      5.1170000   3878.5338660
      5.1180000   3879.3028060
      5.1190000   3880.0744220
      5.1200000   3880.8533770
      5.1210000   3881.6294750
      5.1220000   3882.3969620
      5.1230000   3883.1672750
      5.1240000   3883.9443710
      5.1250000   3884.7129880
      5.1260000   3885.4852320
      5.1270000   3886.2578420
      5.1280000   3887.0377900
      5.1290000   3887.8098360
      5.1300000   3888.5882410
      5.1310000   3889.3589990
      5.1320000   3890.1318180
      5.1330000   3890.9057820
      5.1340000   3891.6771720
      5.1350000   3892.4491220
      5.1360000   3893.2173720
      5.1370000   3893.9894010
      5.1380000   3894.7586480
      5.1390000   3895.5363630
      5.1400000   3896.3100520
      5.1410000   3897.0822200
      5.1420000   3897.8531580
      5.1430000   3898.6246790
      5.1440000   3899.3967940
      5.1450000   3900.1625200
      5.1460000   3900.9378620
      5.1470000   3901.7115980
      5.1480000   3902.4858100
      5.1490000   3903.2551130
      5.1500000   3904.0274260
      5.1510000   3904.8087460
      5.1520000   3905.5805880
      5.1530000   3906.3559110
      5.1540000   3907.1322660
      5.1550000   3907.8974610
      5.1560000   3908.6726710
      5.1570000   3909.4575100
      5.1580000   3910.2302920
      5.1590000   3911.0049400
      5.1600000   3911.7784130
      5.1610000   3912.5516420
      5.1620000   3913.3293460
      5.1630000   3914.1064280
      5.1640000   3914.8796340
      5.1650000   3915.6444490
      5.1660000   3916.4194880
      5.1670000   3917.1905160
      5.1680000   3917.9639920
      5.1690000   3918.7373000
      5.1700000   3919.5127410
      5.1710000   3920.2853550
      5.1720000   3921.0648350
      5.1730000   3921.8299700
      5.1740000   3922.5992530
      5.1750000   3923.3820220
      5.1760000   3924.1546710
      5.1770000   3924.9209960
      5.1780000   3925.6889380
      5.1790000   3926.4665520
      5.1800000   3927.2371710
      5.1810000   3928.0168600
      5.1820000   3928.7918320
      5.1830000   3929.5681540
      5.1840000   3930.3404970
      5.1850000   3931.1121770
      5.1860000   3931.8764340
      5.1870000   3932.6537060
      5.1880000   3933.4174880
      5.1890000   3934.1913370
      5.1900000   3934.9611640
      5.1910000   3935.7351730
      5.1920000   3936.5039500
      5.1930000   3937.2794230
      5.1940000   3938.0437620
      5.1950000   3938.8149140
      5.1960000   3939.5895380
      5.1970000   3940.3647150
      5.1980000   3941.1358530
      5.1990000   3941.9195070
      5.2000000   3942.6954940
      5.2010000   3943.4631320
      5.2020000   3944.2299430
      5.2030000   3944.9981050
      5.2040000   3945.7704060
      5.2050000   3946.5478700
      5.2060000   3947.3206110
      5.2070000   3948.0992260
      5.2080000   3948.8709390
      5.2090000   3949.6446120
      5.2100000   3950.4171930
      5.2110000   3951.1972000
      5.2120000   3951.9583690
      5.2130000   3952.7302760
      5.2140000   3953.5058880
      5.2150000   3954.2818780
      5.2160000   3955.0586360
      5.2170000   3955.8328170
      5.2180000   3956.6001990
      5.2190000   3957.3736570
      5.2200000   3958.1473390
      5.2210000   3958.9183650
      5.2220000   3959.6971020
      5.2230000   3960.4725350
      5.2240000   3961.2469750
      5.2250000   3962.0190390
      5.2260000   3962.7910250
      5.2270000   3963.5613300
      5.2280000   3964.3313880
      5.2290000   3965.1054460
      5.2300000   3965.8764790
      5.2310000   3966.6513440
      5.2320000   3967.4242150
      5.2330000   3968.1995500
      5.2340000   3968.9753050
      5.2350000   3969.7549240
      5.2360000   3970.5306280
      5.2370000   3971.3040940
      5.2380000   3972.0786330
      5.2390000   3972.8564670
      5.2400000   3973.6281120
      5.2410000   3974.4049820
      5.2420000   3975.1820190
      5.2430000   3975.9610610
      5.2440000   3976.7339170
      5.2450000   3977.5099280
      5.2460000   3978.2819920
      5.2470000   3979.0611390
      5.2480000   3979.8392260
      5.2490000   3980.6066320
      5.2500000   3981.3798550
      5.2510000   3982.1556690
      5.2520000   3982.9246940
      5.2530000   3983.6956360
      5.2540000   3984.4711680
      5.2550000   3985.2427360
      5.2560000   3986.0193510
      5.2570000   3986.7931860
      5.2580000   3987.5675770
      5.2590000   3988.3452890
      5.2600000   3989.1162610
      5.2610000   3989.8828530
      5.2620000   3990.6556200
      5.2630000   3991.4253500
      5.2640000   3992.1874640
      5.2650000   3992.9578890
      5.2660000   3993.7350270
      5.2670000   3994.5064030
      5.2680000   3995.2808230
      5.2690000   3996.0569370
      5.2700000   3996.8285290
      5.2710000   3997.5968060
      5.2720000   3998.3756710
      5.2730000   3999.1499260
      5.2740000   3999.9249090
      5.2750000   4000.6994610
      5.2760000   4001.4784910
      5.2770000   4002.2482660
      5.2780000   4003.0154730
      5.2790000   4003.7906630
      5.2800000   4004.5634260
      5.2810000   4005.3345270
      5.2820000   4006.1114330
      5.2830000   4006.8781240
      5.2840000   4007.6503470
      5.2850000   4008.4277600
      5.2860000   4009.2040030
      5.2870000   4009.9801680
      5.2880000   4010.7593360
      5.2890000   4011.5335230
      5.2900000   4012.3207060
      5.2910000   4013.1003790
      5.2920000   4013.8717370
      5.2930000   4014.6528030
      5.2940000   4015.4268860
      5.2950000   4016.1991540
      5.2960000   4016.9750090
      5.2970000   4017.7535190
      5.2980000   4018.5281250
      5.2990000   4019.3045680
      5.3000000   4020.0745620
      5.3010000   4020.8515200
      5.3020000   4021.6311080
      5.3030000   4022.4115840
      5.3040000   4023.1790100
      5.3050000   4023.9585390
      5.3060000   4024.7339800
      5.3070000   4025.5022840
      5.3080000   4026.2796920
      5.3090000   4027.0574440
      5.3100000   4027.8318460
      5.3110000   4028.6070120
      5.3120000   4029.3802330
      5.3130000   4030.1559560
      5.3140000   4030.9330630
      5.3150000   4031.7016440
      5.3160000   4032.4811310
      5.3170000   4033.2562930
      5.3180000   4034.0354530
      5.3190000   4034.8004560
      5.3200000   4035.5725010
      5.3210000   4036.3506510
      5.3220000   4037.1267100
      5.3230000   4037.9002170
      5.3240000   4038.6736930
      5.3250000   4039.4514840
      5.3260000   4040.2219520
      5.3270000   4041.0002430
      5.3280000   4041.7654860
      5.3290000   4042.5415650
      5.3300000   4043.3145570
      5.3310000   4044.0853720
      5.3320000   4044.8594050
      5.3330000   4045.6292900
      5.3340000   4046.4074920
      5.3350000   4047.1807130
      5.3360000   4047.9469290
      5.3370000   4048.7180780
      5.3380000   4049.4956490
      5.3390000   4050.2659070
      5.3400000   4051.0408510
      5.3410000   4051.8077920
      5.3420000   4052.5832170
      5.3430000   4053.3573010
      5.3440000   4054.1306500
      5.3450000   4054.9087300
      5.3460000   4055.6828350
      5.3470000   4056.4563580
      5.3480000   4057.2310280
      5.3490000   4057.9994250
      5.3500000   4058.7791330
      5.3510000   4059.5543350
      5.3520000   4060.3191760
      5.3530000   4061.0945960
      5.3540000   4061.8691710
      5.3550000   4062.6416380
      5.3560000   4063.4075090
      5.3570000   4064.1804370
      5.3580000   4064.9527540
      5.3590000   4065.7199650
      5.3600000   4066.4887190
      5.3610000   4067.2607380
      5.3620000   4068.0349300
      5.3630000   4068.8110470
      5.3640000   4069.5842760
      5.3650000   4070.3579490
      5.3660000   4071.1335220
      5.3670000   4071.9063080
      5.3680000   4072.6808440
      5.3690000   4073.4503000
      5.3700000   4074.2222900
      5.3710000   4075.0007260
      5.3720000   4075.7809430
      5.3730000   4076.5507690
      5.3740000   4077.3193780
      5.3750000   4078.0952890
      5.3760000   4078.8714910
      5.3770000   4079.6451940
      5.3780000   4080.4118960
      5.3790000   4081.1861940
      5.3800000   4081.9541990
      5.3810000   4082.7230370
      5.3820000   4083.4995120
      5.3830000   4084.2748930
      5.3840000   4085.0520870
      5.3850000   4085.8235550
      5.3860000   4086.5951840
      5.3870000   4087.3620450
      5.3880000   4088.1377480
      5.3890000   4088.9104840
      5.3900000   4089.6802100
      5.3910000   4090.4492400
      5.3920000   4091.2253710
      5.3930000   4092.0053270
      5.3940000   4092.7789860
      5.3950000   4093.5584110
      5.3960000   4094.3371210
      5.3970000   4095.1077510
      5.3980000   4095.8784580
      5.3990000   4096.6497540
      5.4000000   4097.4256900
      5.4010000   4098.1908550
      5.4020000   4098.9711640
      5.4030000   4099.7537120
      5.4040000   4100.5254460
      5.4050000   4101.2999910
      5.4060000   4102.0744900
      5.4070000   4102.8415820
      5.4080000   4103.6126300
      5.4090000   4104.3911200
      5.4100000   4105.1654630
      5.4110000   4105.9411640
      5.4120000   4106.7210280
      5.4130000   4107.4906270
      5.4140000   4108.2610320
      5.4150000   4109.0431580
      5.4160000   4109.8175040
      5.4170000   4110.5862320
      5.4180000   4111.3624360
      5.4190000   4112.1381010
      5.4200000   4112.9058180
      5.4210000   4113.6780690
      5.4220000   4114.4457010
      5.4230000   4115.2197700
      5.4240000   4115.9948790
      5.4250000   4116.7722730
      5.4260000   4117.5443880
      5.4270000   4118.3297130
      5.4280000   4119.0978630
      5.4290000   4119.8762740
      5.4300000   4120.6525450
      5.4310000   4121.4317080
      5.4320000   4122.2069850
      5.4330000   4122.9866520
      5.4340000   4123.7664080
      5.4350000   4124.5421900
      5.4360000   4125.3163690
      5.4370000   4126.0962980
      5.4380000   4126.8625550
      5.4390000   4127.6405550
      5.4400000   4128.4156970
      5.4410000   4129.1909620
      5.4420000   4129.9657030
      5.4430000   4130.7352500
      5.4440000   4131.5098290
      5.4450000   4132.2788040
      5.4460000   4133.0615520
      5.4470000   4133.8345740
      5.4480000   4134.6140400
      5.4490000   4135.3907900
      5.4500000   4136.1688010
      5.4510000   4136.9397060
      5.4520000   4137.7204210
      5.4530000   4138.4953510
      5.4540000   4139.2624290
      5.4550000   4140.0348430
      5.4560000   4140.8061150
      5.4570000   4141.5775700
      5.4580000   4142.3550130
      5.4590000   4143.1318850
      5.4600000   4143.9052680
      5.4610000   4144.6825390
      5.4620000   4145.4603130
      5.4630000   4146.2347540
      5.4640000   4147.0101720
      5.4650000   4147.7886460
      5.4660000   4148.5630560
      5.4670000   4149.3317600
      5.4680000   4150.1087100
      5.4690000   4150.8824550
      5.4700000   4151.6525680
      5.4710000   4152.4307310
      5.4720000   4153.2151190
      5.4730000   4153.9859750
      5.4740000   4154.7551830
      5.4750000   4155.5287410
      5.4760000   4156.3069470
      5.4770000   4157.0812190
      5.4780000   4157.8503900
      5.4790000   4158.6264560
      5.4800000   4159.4038020
      5.4810000   4160.1710790
      5.4820000   4160.9461320
      5.4830000   4161.7228930
      5.4840000   4162.4866020
      5.4850000   4163.2603520
      5.4860000   4164.0370920
      5.4870000   4164.8125750
      5.4880000   4165.5822780
      5.4890000   4166.3583720
      5.4900000   4167.1321480
      5.4910000   4167.9040880
      5.4920000   4168.6764140
      5.4930000   4169.4451180
      5.4940000   4170.2138400
      5.4950000   4170.9903670
      5.4960000   4171.7621140
      5.4970000   4172.5324020
      5.4980000   4173.3108360
      5.4990000   4174.0844870
      5.5000000   4174.8630390
      5.5010000   4175.6472890
      5.5020000   4176.4181630
      5.5030000   4177.1900250
      5.5040000   4177.9546450
      5.5050000   4178.7278580
      5.5060000   4179.4956910
      5.5070000   4180.2656150
      5.5080000   4181.0344150
      5.5090000   4181.8127720
      5.5100000   4182.5893770
      5.5110000   4183.3697060
      5.5120000   4184.1463760
      5.5130000   4184.9174340
      5.5140000   4185.6904520
      5.5150000   4186.4670110
      5.5160000   4187.2417370
      5.5170000   4188.0197780
      5.5180000   4188.7961340
      5.5190000   4189.5645690
      5.5200000   4190.3548600
      5.5210000   4191.1201500
      5.5220000   4191.8976690
      5.5230000   4192.6751470
      5.5240000   4193.4470190
      5.5250000   4194.2214520
      5.5260000   4194.9915210
      5.5270000   4195.7644290
      5.5280000   4196.5399010
      5.5290000   4197.3080740
      5.5300000   4198.0792910
      5.5310000   4198.8659420
      5.5320000   4199.6371510
      5.5330000   4200.4089350
      5.5340000   4201.1828440
      5.5350000   4201.9484460
      5.5360000   4202.7226360
      5.5370000   4203.4964280
      5.5380000   4204.2686250
      5.5390000   4205.0462950
      5.5400000   4205.8225550
      5.5410000   4206.5937090
      5.5420000   4207.3636560
      5.5430000   4208.1468780
      5.5440000   4208.9205980
      5.5450000   4209.6893970
      5.5460000   4210.4593500
      5.5470000   4211.2370310
      5.5480000   4212.0129240
      5.5490000   4212.7943010
      5.5500000   4213.5688700
      5.5510000   4214.3409260
      5.5520000   4215.1092860
      5.5530000   4215.8858150
      5.5540000   4216.6618530
      5.5550000   4217.4470570
      5.5560000   4218.2194550
      5.5570000   4218.9967580
      5.5580000   4219.7711660
      5.5590000   4220.5433620
      5.5600000   4221.3118260
      5.5610000   4222.0898540
      5.5620000   4222.8648350
      5.5630000   4223.6408160
      5.5640000   4224.4177280
      5.5650000   4225.1825720
      5.5660000   4225.9584880
      5.5670000   4226.7315920
      5.5680000   4227.5051450
      5.5690000   4228.2734700
      5.5700000   4229.0427520
      5.5710000   4229.8201590
      5.5720000   4230.5895640
      5.5730000   4231.3779690
      5.5740000   4232.1595610
      5.5750000   4232.9338470
      5.5760000   4233.7075390
      5.5770000   4234.4762080
      5.5780000   4235.2509710
      5.5790000   4236.0258130
      5.5800000   4236.8023480
      5.5810000   4237.5760210
      5.5820000   4238.3429160
      5.5830000   4239.1169690
      5.5840000   4239.8875370
      5.5850000   4240.6654880
      5.5860000   4241.4421000
      5.5870000   4242.2158130
      5.5880000   4242.9911710
      5.5890000   4243.7686430
      5.5900000   4244.5369650
      5.5910000   4245.3070750
      5.5920000   4246.0929780
      5.5930000   4246.8641830
      5.5940000   4247.6402700
      5.5950000   4248.4159000
      5.5960000   4249.1892780
      5.5970000   4249.9684700
      5.5980000   4250.7521110
      5.5990000   4251.5266550
      5.6000000   4252.2897300
      5.6010000   4253.0609340
      5.6020000   4253.8253300
      5.6030000   4254.5914270
      5.6040000   4255.3709900
      5.6050000   4256.1381590
      5.6060000   4256.9088870
      5.6070000   4257.6860760
      5.6080000   4258.4574340
      5.6090000   4259.2226460
      5.6100000   4260.0082260
      5.6110000   4260.7839720
      5.6120000   4261.5625030
      5.6130000   4262.3357160
      5.6140000   4263.1061850
      5.6150000   4263.8832010
      5.6160000   4264.6504700
      5.6170000   4265.4184280
      5.6180000   4266.1967000
      5.6190000   4266.9717240
      5.6200000   4267.7467540
      5.6210000   4268.5266780
      5.6220000   4269.3027040
      5.6230000   4270.0726750
      5.6240000   4270.8468550
      5.6250000   4271.6267650
      5.6260000   4272.4014820
      5.6270000   4273.1748200
      5.6280000   4273.9520890
      5.6290000   4274.7308160
      5.6300000   4275.5037930
      5.6310000   4276.2733290
      5.6320000   4277.0489320
      5.6330000   4277.8200050
      5.6340000   4278.5909890
      5.6350000   4279.3636980
      5.6360000   4280.1347720
      5.6370000   4280.9044210
      5.6380000   4281.6754070
      5.6390000   4282.4509580
      5.6400000   4283.2295520
      5.6410000   4284.0074280
      5.6420000   4284.7829180
      5.6430000   4285.5610950
      5.6440000   4286.3324110
      5.6450000   4287.1070620
      5.6460000   4287.8819660
      5.6470000   4288.6590350
      5.6480000   4289.4366730
      5.6490000   4290.2091480
      5.6500000   4290.9799000
      5.6510000   4291.7479380
      5.6520000   4292.5243510
      5.6530000   4293.3012160
      5.6540000   4294.0729130
      5.6550000   4294.8493600
      5.6560000   4295.6247010
      5.6570000   4296.3970510
      5.6580000   4297.1741330
      5.6590000   4297.9511510
      5.6600000   4298.7268970
      5.6610000   4299.5043500
      5.6620000   4300.2746330
      5.6630000   4301.0490860
      5.6640000   4301.8375300
      5.6650000   4302.6150180
      5.6660000   4303.3873940
      5.6670000   4304.1583350
      5.6680000   4304.9275980
      5.6690000   4305.6991460
      5.6700000   4306.4714840
      5.6710000   4307.2468630
      5.6720000   4308.0230020
      5.6730000   4308.7913320
      5.6740000   4309.5615300
      5.6750000   4310.3358090
      5.6760000   4311.1007270
      5.6770000   4311.8728320
      5.6780000   4312.6508770
      5.6790000   4313.4252840
      5.6800000   4314.1986320
      5.6810000   4314.9716820
      5.6820000   4315.7464910
      5.6830000   4316.5185490
      5.6840000   4317.2916540
      5.6850000   4318.0711380
      5.6860000   4318.8486150
      5.6870000   4319.6265330
      5.6880000   4320.4109780
      5.6890000   4321.1865230
      5.6900000   4321.9591700
      5.6910000   4322.7373630
      5.6920000   4323.5090890
      5.6930000   4324.2888340
      5.6940000   4325.0655940
      5.6950000   4325.8341850
      5.6960000   4326.6052540
      5.6970000   4327.3783430
      5.6980000   4328.1541610
      5.6990000   4328.9343350
      5.7000000   4329.7094150
      5.7010000   4330.4772710
      5.7020000   4331.2545690
      5.7030000   4332.0208930
      5.7040000   4332.7940790
      5.7050000   4333.5666800
      5.7060000   4334.3338240
      5.7070000   4335.1153060
      5.7080000   4335.8951850
      5.7090000   4336.6692580
      5.7100000   4337.4457450
      5.7110000   4338.2254410
      5.7120000   4338.9995080
      5.7130000   4339.7724240
      5.7140000   4340.5442330
      5.7150000   4341.3147970
      5.7160000   4342.0844010
      5.7170000   4342.8633530
      5.7180000   4343.6381640
      5.7190000   4344.4153000
      5.7200000   4345.1934030
      5.7210000   4345.9656670
      5.7220000   4346.7383570
      5.7230000   4347.5140810
      5.7240000   4348.2894320
      5.7250000   4349.0694430
      5.7260000   4349.8426260
      5.7270000   4350.6155950
      5.7280000   4351.3896700
      5.7290000   4352.1633440
      5.7300000   4352.9387400
      5.7310000   4353.7196410
      5.7320000   4354.4944130
      5.7330000   4355.2647650
      5.7340000   4356.0435920
      5.7350000   4356.8163180
      5.7360000   4357.5914580
      5.7370000   4358.3652840
      5.7380000   4359.1388600
      5.7390000   4359.9040130
      5.7400000   4360.6768040
      5.7410000   4361.4575230
      5.7420000   4362.2314920
      5.7430000   4363.0089720
      5.7440000   4363.7878590
      5.7450000   4364.5582580
      5.7460000   4365.3315980
      5.7470000   4366.1060680
      5.7480000   4366.8811270
      5.7490000   4367.6516380
      5.7500000   4368.4241250
      5.7510000   4369.2093240
      5.7520000   4369.9777330
      5.7530000   4370.7403070
      5.7540000   4371.5143660
      5.7550000   4372.2824050
      5.7560000   4373.0498730
      5.7570000   4373.8252600
      5.7580000   4374.5917360
      5.7590000   4375.3750010
      5.7600000   4376.1516710
      5.7610000   4376.9241230
      5.7620000   4377.6948930
      5.7630000   4378.4699470
      5.7640000   4379.2442120
      5.7650000   4380.0175450
      5.7660000   4380.7963920
      5.7670000   4381.5683650
      5.7680000   4382.3477750
      5.7690000   4383.1256830
      5.7700000   4383.8999080
      5.7710000   4384.6722270
      5.7720000   4385.4521470
      5.7730000   4386.2244750
      5.7740000   4386.9934580
      5.7750000   4387.7633990
      5.7760000   4388.5416030
      5.7770000   4389.3147160
      5.7780000   4390.0907030
      5.7790000   4390.8700930
      5.7800000   4391.6451740
      5.7810000   4392.4155440
      5.7820000   4393.1929380
      5.7830000   4393.9641160
      5.7840000   4394.7356800
      5.7850000   4395.5056690
      5.7860000   4396.2736160
      5.7870000   4397.0466690
      5.7880000   4397.8195810
      5.7890000   4398.5918390
      5.7900000   4399.3674210
      5.7910000   4400.1468260
      5.7920000   4400.9177250
      5.7930000   4401.6936030
      5.7940000   4402.4629200
      5.7950000   4403.2330360
      5.7960000   4404.0066490
      5.7970000   4404.7834970
      5.7980000   4405.5575250
      5.7990000   4406.3349530
      5.8000000   4407.1157620
      5.8010000   4407.8930770
      5.8020000   4408.6669960
      5.8030000   4409.4478750
      5.8040000   4410.2256250
      5.8050000   4411.0022230
      5.8060000   4411.7783870
      5.8070000   4412.5541700
      5.8080000   4413.3202830
      5.8090000   4414.0938630
      5.8100000   4414.8699140
      5.8110000   4415.6459020
      5.8120000   4416.4215600
      5.8130000   4417.1971200
      5.8140000   4417.9739990
      5.8150000   4418.7417740
      5.8160000   4419.5188870
      5.8170000   4420.2918600
      5.8180000   4421.0635180
      5.8190000   4421.8358750
      5.8200000   4422.6143150
      5.8210000   4423.3979460
      5.8220000   4424.1754300
      5.8230000   4424.9493480
      5.8240000   4425.7258030
      5.8250000   4426.5044840
      5.8260000   4427.2754900
      5.8270000   4428.0437400
      5.8280000   4428.8187600
      5.8290000   4429.5907500
      5.8300000   4430.3667100
      5.8310000   4431.1350490
      5.8320000   4431.9113180
      5.8330000   4432.6877740
      5.8340000   4433.4692820
      5.8350000   4434.2434530
      5.8360000   4435.0166530
      5.8370000   4435.7857480
      5.8380000   4436.5618730
      5.8390000   4437.3371830
      5.8400000   4438.1128070
      5.8410000   4438.8865950
      5.8420000   4439.6600110
      5.8430000   4440.4279150
      5.8440000   4441.1988790
      5.8450000   4441.9736780
      5.8460000   4442.7515700
      5.8470000   4443.5307010
      5.8480000   4444.3035980
      5.8490000   4445.0790080
      5.8500000   4445.8535140
      5.8510000   4446.6284120
      5.8520000   4447.4014670
      5.8530000   4448.1742820
      5.8540000   4448.9473160
      5.8550000   4449.7167580
      5.8560000   4450.4858660
      5.8570000   4451.2625270
      5.8580000   4452.0364850
      5.8590000   4452.8166590
      5.8600000   4453.5860260
      5.8610000   4454.3619570
      5.8620000   4455.1398980
      5.8630000   4455.9089310
      5.8640000   4456.6844550
      5.8650000   4457.4682500
      5.8660000   4458.2456440
      5.8670000   4459.0249570
      5.8680000   4459.8057710
      5.8690000   4460.5841520
      5.8700000   4461.3568340
      5.8710000   4462.1403830
      5.8720000   4462.9083390
      5.8730000   4463.6802770
      5.8740000   4464.4560390
      5.8750000   4465.2320540
      5.8760000   4466.0123840
      5.8770000   4466.7922110
      5.8780000   4467.5596860
      5.8790000   4468.3302720
      5.8800000   4469.1056790
      5.8810000   4469.8745130
      5.8820000   4470.6540510
      5.8830000   4471.4288420
      5.8840000   4472.2073690
      5.8850000   4472.9854180
      5.8860000   4473.7495640
      5.8870000   4474.5137250
      5.8880000   4475.2832950
      5.8890000   4476.0637310
      5.8900000   4476.8383700
      5.8910000   4477.6141900
      5.8920000   4478.3856680
      5.8930000   4479.1518410
      5.8940000   4479.9258600
      5.8950000   4480.6962230
      5.8960000   4481.4798990
      5.8970000   4482.2557060
      5.8980000   4483.0353100
      5.8990000   4483.8024440
      5.9000000   4484.5780560
      5.9010000   4485.3520990
      5.9020000   4486.1359640
      5.9030000   4486.9064190
      5.9040000   4487.6777430
      5.9050000   4488.4525040
      5.9060000   4489.2191880
      5.9070000   4489.9961880
      5.9080000   4490.7685350
      5.9090000   4491.5371560
      5.9100000   4492.3078770
      5.9110000   4493.0738320
      5.9120000   4493.8452690
      5.9130000   4494.6210570
      5.9140000   4495.4092560
      5.9150000   4496.1856250
      5.9160000   4496.9613450
      5.9170000   4497.7301800
      5.9180000   4498.4997020
      5.9190000   4499.2754440
      5.9200000   4500.0457550
      5.9210000   4500.8177410
      5.9220000   4501.5958090
      5.9230000   4502.3691010
      5.9240000   4503.1394270
      5.9250000   4503.9116650
      5.9260000   4504.6992730
      5.9270000   4505.4749570
      5.9280000   4506.2475020
      5.9290000   4507.0268050
      5.9300000   4507.8031280
      5.9310000   4508.5718830
      5.9320000   4509.3487200
      5.9330000   4510.1149670
      5.9340000   4510.8894870
      5.9350000   4511.6668400
      5.9360000   4512.4422080
      5.9370000   4513.2179520
      5.9380000   4513.9938000
      5.9390000   4514.7765920
      5.9400000   4515.5497450
      5.9410000   4516.3259670
      5.9420000   4517.0977940
      5.9430000   4517.8649520
      5.9440000   4518.6404570
      5.9450000   4519.4225850
      5.9460000   4520.1986310
      5.9470000   4520.9709830
      5.9480000   4521.7489180
      5.9490000   4522.5200270
      5.9500000   4523.2883130
      5.9510000   4524.0682110
      5.9520000   4524.8441770
      5.9530000   4525.6159240
      5.9540000   4526.3890860
      5.9550000   4527.1573280
      5.9560000   4527.9349900
      5.9570000   4528.7219210
      5.9580000   4529.4972170
      5.9590000   4530.2700350
      5.9600000   4531.0518200
      5.9610000   4531.8250290
      5.9620000   4532.5941030
      5.9630000   4533.3674230
      5.9640000   4534.1398460
      5.9650000   4534.9124930
      5.9660000   4535.6875860
      5.9670000   4536.4649240
      5.9680000   4537.2369360
      5.9690000   4538.0171920
      5.9700000   4538.7937780
      5.9710000   4539.5735880
      5.9720000   4540.3498430
      5.9730000   4541.1267360
      5.9740000   4541.8978920
      5.9750000   4542.6796440
      5.9760000   4543.4559210
      5.9770000   4544.2242180
      5.9780000   4544.9920980
      5.9790000   4545.7668940
      5.9800000   4546.5366410
      5.9810000   4547.3108850
      5.9820000   4548.0853390
      5.9830000   4548.8645280
      5.9840000   4549.6346440
      5.9850000   4550.4138610
      5.9860000   4551.1808370
      5.9870000   4551.9550600
      5.9880000   4552.7393070
      5.9890000   4553.5162810
      5.9900000   4554.2921240
      5.9910000   4555.0725990
      5.9920000   4555.8437860
      5.9930000   4556.6306340
      5.9940000   4557.4089550
      5.9950000   4558.1840250
      5.9960000   4558.9584010
      5.9970000   4559.7357730
      5.9980000   4560.5066530
      5.9990000   4561.2819020
      6.0000000   4562.0528920
      6.0010000   4562.8190810
      6.0020000   4563.5922110
      6.0030000   4564.3686570
      6.0040000   4565.1418530
      6.0050000   4565.9221670
      6.0060000   4566.6977610
      6.0070000   4567.4731930
      6.0080000   4568.2487880
      6.0090000   4569.0259980
      6.0100000   4569.7993610
      6.0110000   4570.5747160
      6.0120000   4571.3519140
      6.0130000   4572.1256480
      6.0140000   4572.8926410
      6.0150000   4573.6690330
      6.0160000   4574.4370120
      6.0170000   4575.2142460
      6.0180000   4575.9907230
      6.0190000   4576.7663450
      6.0200000   4577.5395250
      6.0210000   4578.3126550
      6.0220000   4579.0873350
      6.0230000   4579.8579740
      6.0240000   4580.6344020
      6.0250000   4581.4087250
      6.0260000   4582.1780720
      6.0270000   4582.9489650
      6.0280000   4583.7296970
      6.0290000   4584.4978950
      6.0300000   4585.2792550
      6.0310000   4586.0521180
      6.0320000   4586.8290220
      6.0330000   4587.6033220
      6.0340000   4588.3768420
      6.0350000   4589.1523560
      6.0360000   4589.9378740
      6.0370000   4590.7043670
      6.0380000   4591.4779330
      6.0390000   4592.2503030
      6.0400000   4593.0292730
      6.0410000   4593.8050840
      6.0420000   4594.5772390
      6.0430000   4595.3482850
      6.0440000   4596.1245570
      6.0450000   4596.8978720
      6.0460000   4597.6739940
      6.0470000   4598.4500290
      6.0480000   4599.2257640
      6.0490000   4600.0033910
      6.0500000   4600.7749680
      6.0510000   4601.5463880
      6.0520000   4602.3209740
      6.0530000   4603.0864940
      6.0540000   4603.8558530
      6.0550000   4604.6334140
      6.0560000   4605.4108440
      6.0570000   4606.1905100
      6.0580000   4606.9651480
      6.0590000   4607.7440260
      6.0600000   4608.5206770
      6.0610000   4609.2961260
      6.0620000   4610.0651260
      6.0630000   4610.8427560
      6.0640000   4611.6167490
      6.0650000   4612.3960950
      6.0660000   4613.1689340
      6.0670000   4613.9429200
      6.0680000   4614.7148120
      6.0690000   4615.4855730
      6.0700000   4616.2577410
      6.0710000   4617.0364200
      6.0720000   4617.8107480
      6.0730000   4618.5858880
      6.0740000   4619.3564290
      6.0750000   4620.1331230
      6.0760000   4620.9077950
      6.0770000   4621.6827150
      6.0780000   4622.4616240
      6.0790000   4623.2353360
      6.0800000   4624.0080290
      6.0810000   4624.7898170
      6.0820000   4625.5649330
      6.0830000   4626.3452250
      6.0840000   4627.1244930
      6.0850000   4627.8970500
      6.0860000   4628.6698330
      6.0870000   4629.4426150
      6.0880000   4630.2209560
      6.0890000   4630.9985140
      6.0900000   4631.7743640
      6.0910000   4632.5541300
      6.0920000   4633.3233620
      6.0930000   4634.1015370
      6.0940000   4634.8791020
      6.0950000   4635.6587700
      6.0960000   4636.4243030
      6.0970000   4637.1960820
      6.0980000   4637.9702390
      6.0990000   4638.7376180
      6.1000000   4639.5115180
      6.1010000   4640.2873560
      6.1020000   4641.0624100
      6.1030000   4641.8381510
      6.1040000   4642.6048690
      6.1050000   4643.3767500
      6.1060000   4644.1511740
      6.1070000   4644.9272070
      6.1080000   4645.6983100
      6.1090000   4646.4635890
      6.1100000   4647.2405490
      6.1110000   4648.0196500
      6.1120000   4648.7924190
      6.1130000   4649.5617280
      6.1140000   4650.3343230
      6.1150000   4651.1161960
      6.1160000   4651.8915320
      6.1170000   4652.6692480
      6.1180000   4653.4455970
      6.1190000   4654.2236500
      6.1200000   4655.0001190
      6.1210000   4655.7764220
      6.1220000   4656.5486830
      6.1230000   4657.3231700
      6.1240000   4658.0994320
      6.1250000   4658.8817790
      6.1260000   4659.6557400
      6.1270000   4660.4337580
      6.1280000   4661.2076400
      6.1290000   4661.9824570
      6.1300000   4662.7606850
      6.1310000   4663.5463700
      6.1320000   4664.3211130
      6.1330000   4665.0937810
      6.1340000   4665.8689310
      6.1350000   4666.6429960
      6.1360000   4667.4177110
      6.1370000   4668.1963750
      6.1380000   4668.9637710
      6.1390000   4669.7412980
      6.1400000   4670.5118610
      6.1410000   4671.2842720
      6.1420000   4672.0582040
      6.1430000   4672.8293940
      6.1440000   4673.6118390
      6.1450000   4674.3841890
      6.1460000   4675.1522220
      6.1470000   4675.9288460
      6.1480000   4676.7027620
      6.1490000   4677.4825360
      6.1500000   4678.2531580
      6.1510000   4679.0253660
      6.1520000   4679.8005740
      6.1530000   4680.5776190
      6.1540000   4681.3537980
      6.1550000   4682.1334610
      6.1560000   4682.9117540
      6.1570000   4683.6838750
      6.1580000   4684.4570370
      6.1590000   4685.2243660
      6.1600000   4686.0022330
      6.1610000   4686.7736360
      6.1620000   4687.5617490
      6.1630000   4688.3356180
      6.1640000   4689.1110540
      6.1650000   4689.8835630
      6.1660000   4690.6566370
      6.1670000   4691.4303990
      6.1680000   4692.2009540
      6.1690000   4692.9889220
      6.1700000   4693.7598380
      6.1710000   4694.5379990
      6.1720000   4695.3139170
      6.1730000   4696.0920440
      6.1740000   4696.8627440
      6.1750000   4697.6417860
      6.1760000   4698.4127260
      6.1770000   4699.1861890
      6.1780000   4699.9497530
      6.1790000   4700.7267450
      6.1800000   4701.5029010
      6.1810000   4702.2849980
      6.1820000   4703.0552690
      6.1830000   4703.8318880
      6.1840000   4704.5946050
      6.1850000   4705.3710680
      6.1860000   4706.1458870
      6.1870000   4706.9220330
      6.1880000   4707.7019970
      6.1890000   4708.4829540
      6.1900000   4709.2581100
      6.1910000   4710.0423320
      6.1920000   4710.8147920
      6.1930000   4711.5887710
      6.1940000   4712.3746320
      6.1950000   4713.1477240
      6.1960000   4713.9254930
      6.1970000   4714.7010630
      6.1980000   4715.4800480
      6.1990000   4716.2573530
      6.2000000   4717.0401930
      6.2010000   4717.8155400
      6.2020000   4718.5828450
      6.2030000   4719.3560870
      6.2040000   4720.1275170
      6.2050000   4720.8990030
      6.2060000   4721.6771170
      6.2070000   4722.4502850
      6.2080000   4723.2222330
      6.2090000   4724.0009000
      6.2100000   4724.7775800
      6.2110000   4725.5517480
      6.2120000   4726.3255790
      6.2130000   4727.1048860
      6.2140000   4727.8751060
      6.2150000   4728.6472940
      6.2160000   4729.4179610
      6.2170000   4730.1902130
      6.2180000   4730.9639940
      6.2190000   4731.7413260
      6.2200000   4732.5252760
      6.2210000   4733.2981360
      6.2220000   4734.0727330
      6.2230000   4734.8519990
      6.2240000   4735.6223940
      6.2250000   4736.3924130
      6.2260000   4737.1667550
      6.2270000   4737.9408350
      6.2280000   4738.7156470
      6.2290000   4739.4837390
      6.2300000   4740.2642330
      6.2310000   4741.0389040
      6.2320000   4741.8184950
      6.2330000   4742.5937340
      6.2340000   4743.3673350
      6.2350000   4744.1453880
      6.2360000   4744.9138360
      6.2370000   4745.6867200
      6.2380000   4746.4690410
      6.2390000   4747.2588700
      6.2400000   4748.0340860
      6.2410000   4748.8067700
      6.2420000   4749.5822980
      6.2430000   4750.3590900
      6.2440000   4751.1363210
      6.2450000   4751.9083260
      6.2460000   4752.6846020
      6.2470000   4753.4647290
      6.2480000   4754.2332990
      6.2490000   4755.0024210
      6.2500000   4755.7814880
      6.2510000   4756.5525550
      6.2520000   4757.3308100
      6.2530000   4758.1037950
      6.2540000   4758.8836070
      6.2550000   4759.6622460
      6.2560000   4760.4285100
      6.2570000   4761.2058130
      6.2580000   4761.9771040
      6.2590000   4762.7496580
      6.2600000   4763.5279570
      6.2610000   4764.3027210
      6.2620000   4765.0770300
      6.2630000   4765.8526290
      6.2640000   4766.6244720
      6.2650000   4767.3927030
      6.2660000   4768.1679980
      6.2670000   4768.9456170
      6.2680000   4769.7150830
      6.2690000   4770.4930010
      6.2700000   4771.2684780
      6.2710000   4772.0443440
      6.2720000   4772.8199270
      6.2730000   4773.5955820
      6.2740000   4774.3705630
      6.2750000   4775.1450580
      6.2760000   4775.9228940
      6.2770000   4776.6984080
      6.2780000   4777.4680000
      6.2790000   4778.2439720
      6.2800000   4779.0229040
      6.2810000   4779.7899180
      6.2820000   4780.5647070
      6.2830000   4781.3408360
      6.2840000   4782.1089480
      6.2850000   4782.8782520
      6.2860000   4783.6582570
      6.2870000   4784.4303400
      6.2880000   4785.2171870
      6.2890000   4785.9923690
      6.2900000   4786.7691070
      6.2910000   4787.5460180
      6.2920000   4788.3152630
      6.2930000   4789.0836810
      6.2940000   4789.8617930
      6.2950000   4790.6427350
      6.2960000   4791.4159960
      6.2970000   4792.1925830
      6.2980000   4792.9618770
      6.2990000   4793.7372330
      6.3000000   4794.5184310
      6.3010000   4795.2864290
      6.3020000   4796.0653720
      6.3030000   4796.8372470
      6.3040000   4797.6048090
      6.3050000   4798.3768080
      6.3060000   4799.1534440
      6.3070000   4799.9256760
      6.3080000   4800.7016320
      6.3090000   4801.4747990
      6.3100000   4802.2504050
      6.3110000   4803.0242050
      6.3120000   4803.7991380
      6.3130000   4804.5768180
      6.3140000   4805.3489350
      6.3150000   4806.1177790
      6.3160000   4806.8903640
      6.3170000   4807.6651000
      6.3180000   4808.4339400
      6.3190000   4809.2123050
      6.3200000   4809.9881220
      6.3210000   4810.7671740
      6.3220000   4811.5380150
      6.3230000   4812.3148080
      6.3240000   4813.0948870
      6.3250000   4813.8694210
      6.3260000   4814.6444600
      6.3270000   4815.4111120
      6.3280000   4816.1842700
      6.3290000   4816.9578760
      6.3300000   4817.7408460
      6.3310000   4818.5132320
      6.3320000   4819.2901900
      6.3330000   4820.0664570
      6.3340000   4820.8363100
      6.3350000   4821.6108300
      6.3360000   4822.3953330
      6.3370000   4823.1709040
      6.3380000   4823.9369370
      6.3390000   4824.7117000
      6.3400000   4825.4892230
      6.3410000   4826.2607680
      6.3420000   4827.0344380
      6.3430000   4827.8106460
      6.3440000   4828.5799550
      6.3450000   4829.3560700
      6.3460000   4830.1375800
      6.3470000   4830.9083990
      6.3480000   4831.6794100
      6.3490000   4832.4592400
      6.3500000   4833.2338580
      6.3510000   4834.0047520
      6.3520000   4834.7830720
      6.3530000   4835.5568580
      6.3540000   4836.3301920
      6.3550000   4837.1026630
      6.3560000   4837.8747870
      6.3570000   4838.6397560
      6.3580000   4839.4129370
      6.3590000   4840.1901470
      6.3600000   4840.9703810
      6.3610000   4841.7462110
      6.3620000   4842.5240240
      6.3630000   4843.2954640
      6.3640000   4844.0628940
      6.3650000   4844.8364550
      6.3660000   4845.6099850
      6.3670000   4846.3937180
      6.3680000   4847.1597230
      6.3690000   4847.9298860
      6.3700000   4848.7024270
      6.3710000   4849.4785550
      6.3720000   4850.2519160
      6.3730000   4851.0267240
      6.3740000   4851.7938840
      6.3750000   4852.5728880
      6.3760000   4853.3421530
      6.3770000   4854.1099440
      6.3780000   4854.8917250
      6.3790000   4855.6713730
      6.3800000   4856.4481360
      6.3810000   4857.2236560
      6.3820000   4857.9987150
      6.3830000   4858.7743520
      6.3840000   4859.5545860
      6.3850000   4860.3434140
      6.3860000   4861.1271000
      6.3870000   4861.8964440
      6.3880000   4862.6621050
      6.3890000   4863.4334480
      6.3900000   4864.2078200
      6.3910000   4864.9919490
      6.3920000   4865.7672100
      6.3930000   4866.5377240
      6.3940000   4867.3133850
      6.3950000   4868.0861110
      6.3960000   4868.8654080
      6.3970000   4869.6410550
      6.3980000   4870.4193540
      6.3990000   4871.1941270
      6.4000000   4871.9656520
      6.4010000   4872.7434210
      6.4020000   4873.5192390
      6.4030000   4874.2866620
      6.4040000   4875.0688620
      6.4050000   4875.8437470
      6.4060000   4876.6187440
      6.4070000   4877.3944870
      6.4080000   4878.1654790
      6.4090000   4878.9417960
      6.4100000   4879.7265360
      6.4110000   4880.5039140
      6.4120000   4881.2821970
      6.4130000   4882.0549920
      6.4140000   4882.8328710
      6.4150000   4883.6062540
      6.4160000   4884.3856950
      6.4170000   4885.1647930
      6.4180000   4885.9446870
      6.4190000   4886.7220100
      6.4200000   4887.5016740
      6.4210000   4888.2735680
      6.4220000   4889.0519160
      6.4230000   4889.8263740
      6.4240000   4890.6007130
      6.4250000   4891.3723910
      6.4260000   4892.1460840
      6.4270000   4892.9210300
      6.4280000   4893.6911060
      6.4290000   4894.4768330
      6.4300000   4895.2522230
      6.4310000   4896.0285780
      6.4320000   4896.7992650
      6.4330000   4897.5815020
      6.4340000   4898.3600010
      6.4350000   4899.1472040
      6.4360000   4899.9233570
      6.4370000   4900.7050750
      6.4380000   4901.4834460
      6.4390000   4902.2586680
      6.4400000   4903.0281410
      6.4410000   4903.8042620
      6.4420000   4904.5770930
      6.4430000   4905.3505010
      6.4440000   4906.1270930
      6.4450000   4906.9065330
      6.4460000   4907.6809140
      6.4470000   4908.4627150
      6.4480000   4909.2366190
      6.4490000   4910.0095480
      6.4500000   4910.7846750
      6.4510000   4911.5525800
      6.4520000   4912.3298990
      6.4530000   4913.1036980
      6.4540000   4913.8779390
      6.4550000   4914.6520110
      6.4560000   4915.4261850
      6.4570000   4916.2020870
      6.4580000   4916.9795100
      6.4590000   4917.7539910
      6.4600000   4918.5323120
      6.4610000   4919.3119140
      6.4620000   4920.0884380
      6.4630000   4920.8650630
      6.4640000   4921.6426750
      6.4650000   4922.4195070
      6.4660000   4923.2063220
      6.4670000   4923.9814590
      6.4680000   4924.7559040
      6.4690000   4925.5318800
      6.4700000   4926.3048760
      6.4710000   4927.0776080
      6.4720000   4927.8601140
      6.4730000   4928.6374340
      6.4740000   4929.4140110
      6.4750000   4930.1853140
      6.4760000   4930.9545390
      6.4770000   4931.7358790
      6.4780000   4932.5063510
      6.4790000   4933.2866560
      6.4800000   4934.0653320
      6.4810000   4934.8431180
      6.4820000   4935.6154640
      6.4830000   4936.3933760
      6.4840000   4937.1734510
      6.4850000   4937.9531860
      6.4860000   4938.7244980
      6.4870000   4939.5014640
      6.4880000   4940.2811830
      6.4890000   4941.0561510
      6.4900000   4941.8267970
      6.4910000   4942.6057100
      6.4920000   4943.3827670
      6.4930000   4944.1545660
      6.4940000   4944.9280100
      6.4950000   4945.7025180
      6.4960000   4946.4797380
      6.4970000   4947.2620850
      6.4980000   4948.0381960
      6.4990000   4948.8156360
      6.5000000   4949.5842640
      6.5010000   4950.3656400
      6.5020000   4951.1434290
      6.5030000   4951.9265130
      6.5040000   4952.6978660
      6.5050000   4953.4751720
      6.5060000   4954.2537940
      6.5070000   4955.0407030
      6.5080000   4955.8113230
      6.5090000   4956.5921510
      6.5100000   4957.3726310
      6.5110000   4958.1503550
      6.5120000   4958.9259040
      6.5130000   4959.7031090
      6.5140000   4960.4764610
      6.5150000   4961.2476150
      6.5160000   4962.0270200
      6.5170000   4962.8036080
      6.5180000   4963.5804310
      6.5190000   4964.3665410
      6.5200000   4965.1456780
      6.5210000   4965.9255860
      6.5220000   4966.7058710
      6.5230000   4967.4769120
      6.5240000   4968.2494870
      6.5250000   4969.0305980
      6.5260000   4969.8032210
      6.5270000   4970.5824340
      6.5280000   4971.3599950
      6.5290000   4972.1314990
      6.5300000   4972.9086120
      6.5310000   4973.6903330
      6.5320000   4974.4724410
      6.5330000   4975.2482820
      6.5340000   4976.0268990
      6.5350000   4976.8087900
      6.5360000   4977.5815370
      6.5370000   4978.3531350
      6.5380000   4979.1308510
      6.5390000   4979.9081150
      6.5400000   4980.6881750
      6.5410000   4981.4765190
      6.5420000   4982.2528290
      6.5430000   4983.0290740
      6.5440000   4983.8047290
      6.5450000   4984.5814330
      6.5460000   4985.3582560
      6.5470000   4986.1390870
      6.5480000   4986.9061400
      6.5490000   4987.6795310
      6.5500000   4988.4549540
      6.5510000   4989.2254020
      6.5520000   4989.9998190
      6.5530000   4990.7735750
      6.5540000   4991.5452870
      6.5550000   4992.3183790
      6.5560000   4993.0903930
      6.5570000   4993.8680650
      6.5580000   4994.6368940
      6.5590000   4995.4145470
      6.5600000   4996.1946600
      6.5610000   4996.9690830
      6.5620000   4997.7490030
      6.5630000   4998.5289680
      6.5640000   4999.3055100
      6.5650000   5000.0751020
      6.5660000   5000.8463060
      6.5670000   5001.6230800
      6.5680000   5002.3989370
      6.5690000   5003.1705680
      6.5700000   5003.9388980
      6.5710000   5004.7135540
      6.5720000   5005.4911580
      6.5730000   5006.2656700
      6.5740000   5007.0398580
      6.5750000   5007.8243320
      6.5760000   5008.5976450
      6.5770000   5009.3750700
      6.5780000   5010.1570450
      6.5790000   5010.9341620
      6.5800000   5011.7102180
      6.5810000   5012.4823870
      6.5820000   5013.2557770
      6.5830000   5014.0316520
      6.5840000   5014.8173970
      6.5850000   5015.5949660
      6.5860000   5016.3679780
      6.5870000   5017.1453380
      6.5880000   5017.9140650
      6.5890000   5018.6887540
      6.5900000   5019.4714990
      6.5910000   5020.2456700
      6.5920000   5021.0275340
      6.5930000   5021.8026680
      6.5940000   5022.5823450
      6.5950000   5023.3532340
      6.5960000   5024.1320850
      6.5970000   5024.9149540
      6.5980000   5025.6926670
      6.5990000   5026.4724940
      6.6000000   5027.2550750
      6.6010000   5028.0302470
      6.6020000   5028.8090710
      6.6030000   5029.5867850
      6.6040000   5030.3610850
      6.6050000   5031.1324590
      6.6060000   5031.9090650
      6.6070000   5032.6840830
      6.6080000   5033.4643510
      6.6090000   5034.2468660
      6.6100000   5035.0242380
      6.6110000   5035.7976360
      6.6120000   5036.5693210
      6.6130000   5037.3491700
      6.6140000   5038.1236730
      6.6150000   5038.8981910
      6.6160000   5039.6753930
      6.6170000   5040.4439480
      6.6180000   5041.2224640
      6.6190000   5042.0000020
      6.6200000   5042.7776600
      6.6210000   5043.5561890
      6.6220000   5044.3334060
      6.6230000   5045.1078010
      6.6240000   5045.8821770
      6.6250000   5046.6537810
      6.6260000   5047.4297520
      6.6270000   5048.2024820
      6.6280000   5048.9795880
      6.6290000   5049.7482400
      6.6300000   5050.5281960
      6.6310000   5051.3048260
      6.6320000   5052.0717550
      6.6330000   5052.8537260
      6.6340000   5053.6318380
      6.6350000   5054.4077050
      6.6360000   5055.1770950
      6.6370000   5055.9530190
      6.6380000   5056.7253480
      6.6390000   5057.5072280
      6.6400000   5058.2830670
      6.6410000   5059.0561540
      6.6420000   5059.8364300
      6.6430000   5060.6177110
      6.6440000   5061.3907050
      6.6450000   5062.1728460
      6.6460000   5062.9564970
      6.6470000   5063.7380050
      6.6480000   5064.5148570
      6.6490000   5065.2947430
      6.6500000   5066.0681750
      6.6510000   5066.8458710
      6.6520000   5067.6203570
      6.6530000   5068.4012040
      6.6540000   5069.1827100
      6.6550000   5069.9594660
      6.6560000   5070.7307260
      6.6570000   5071.5095860
      6.6580000   5072.2881000
      6.6590000   5073.0594280
      6.6600000   5073.8326720
      6.6610000   5074.6113200
      6.6620000   5075.3876740
      6.6630000   5076.1670370
      6.6640000   5076.9485620
      6.6650000   5077.7257950
      6.6660000   5078.4965790
      6.6670000   5079.2685980
      6.6680000   5080.0356300
      6.6690000   5080.8072030
      6.6700000   5081.5847980
      6.6710000   5082.3655260
      6.6720000   5083.1416910
      6.6730000   5083.9231500
      6.6740000   5084.6970180
      6.6750000   5085.4760150
      6.6760000   5086.2477920
      6.6770000   5087.0187000
      6.6780000   5087.7903400
      6.6790000   5088.5653700
      6.6800000   5089.3353060
      6.6810000   5090.1078240
      6.6820000   5090.8876350
      6.6830000   5091.6618470
      6.6840000   5092.4370220
      6.6850000   5093.2099860
      6.6860000   5093.9868010
      6.6870000   5094.7586610
      6.6880000   5095.5325930
      6.6890000   5096.3089670
      6.6900000   5097.0838000
      6.6910000   5097.8482100
      6.6920000   5098.6235790
      6.6930000   5099.4024900
      6.6940000   5100.1810070
      6.6950000   5100.9576550
      6.6960000   5101.7282460
      6.6970000   5102.5022070
      6.6980000   5103.2791060
      6.6990000   5104.0533190
      6.7000000   5104.8288610
      6.7010000   5105.6028940
      6.7020000   5106.3786900
      6.7030000   5107.1475700
      6.7040000   5107.9240560
      6.7050000   5108.7050100
      6.7060000   5109.4790250
      6.7070000   5110.2599130
      6.7080000   5111.0408600
      6.7090000   5111.8124790
      6.7100000   5112.5854610
      6.7110000   5113.3619620
      6.7120000   5114.1308500
      6.7130000   5114.9048000
      6.7140000   5115.6833190
      6.7150000   5116.4620170
      6.7160000   5117.2372040
      6.7170000   5118.0070780
      6.7180000   5118.7808950
      6.7190000   5119.5504030
      6.7200000   5120.3267910
      6.7210000   5121.0981110
      6.7220000   5121.8685260
      6.7230000   5122.6422320
      6.7240000   5123.4109940
      6.7250000   5124.1912210
      6.7260000   5124.9663100
      6.7270000   5125.7470700
      6.7280000   5126.5152890
      6.7290000   5127.2956120
      6.7300000   5128.0710780
      6.7310000   5128.8422320
      6.7320000   5129.6209160
      6.7330000   5130.3947160
      6.7340000   5131.1732340
      6.7350000   5131.9487220
      6.7360000   5132.7233450
      6.7370000   5133.4965890
      6.7380000   5134.2737060
      6.7390000   5135.0499430
      6.7400000   5135.8265010
      6.7410000   5136.6051360
      6.7420000   5137.3780620
      6.7430000   5138.1461580
      6.7440000   5138.9245320
      6.7450000   5139.7054990
      6.7460000   5140.4783770
      6.7470000   5141.2594830
      6.7480000   5142.0382590
      6.7490000   5142.8142400
      6.7500000   5143.5931720
      6.7510000   5144.3715390
      6.7520000   5145.1486150
      6.7530000   5145.9234310
      6.7540000   5146.6950430
      6.7550000   5147.4640350
      6.7560000   5148.2303730
      6.7570000   5149.0136180
      6.7580000   5149.7930350
      6.7590000   5150.5736490
      6.7600000   5151.3528590
      6.7610000   5152.1255340
      6.7620000   5152.8969760
      6.7630000   5153.6745610
      6.7640000   5154.4437680
      6.7650000   5155.2214270
      6.7660000   5155.9894030
      6.7670000   5156.7566410
      6.7680000   5157.5283250
      6.7690000   5158.3096350
      6.7700000   5159.0851130
      6.7710000   5159.8621650
      6.7720000   5160.6492800
      6.7730000   5161.4212870
      6.7740000   5162.1908340
      6.7750000   5162.9766930
      6.7760000   5163.7478590
      6.7770000   5164.5243680
      6.7780000   5165.3001070
      6.7790000   5166.0774220
      6.7800000   5166.8543860
      6.7810000   5167.6387840
      6.7820000   5168.4153910
      6.7830000   5169.1876920
      6.7840000   5169.9714600
      6.7850000   5170.7495550
      6.7860000   5171.5203940
      6.7870000   5172.2980210
      6.7880000   5173.0660500
      6.7890000   5173.8350760
      6.7900000   5174.6075760
      6.7910000   5175.3899820
      6.7920000   5176.1639860
      6.7930000   5176.9469160
      6.7940000   5177.7246710
      6.7950000   5178.5007830
      6.7960000   5179.2723620
      6.7970000   5180.0513580
      6.7980000   5180.8284410
      6.7990000   5181.6085480
      6.8000000   5182.3872400
      6.8010000   5183.1697490
      6.8020000   5183.9499360
      6.8030000   5184.7298890
      6.8040000   5185.5044470
      6.8050000   5186.2854870
      6.8060000   5187.0648300
      6.8070000   5187.8359180
      6.8080000   5188.6074250
      6.8090000   5189.3860450
      6.8100000   5190.1627470
      6.8110000   5190.9443980
      6.8120000   5191.7244860
      6.8130000   5192.4972390
      6.8140000   5193.2694370
      6.8150000   5194.0433390
      6.8160000   5194.8213540
      6.8170000   5195.5949710
      6.8180000   5196.3749070
      6.8190000   5197.1473740
      6.8200000   5197.9223570
      6.8210000   5198.7015230
      6.8220000   5199.4795020
      6.8230000   5200.2548240
      6.8240000   5201.0293310
      6.8250000   5201.8001280
      6.8260000   5202.5739020
      6.8270000   5203.3395060
      6.8280000   5204.1205220
      6.8290000   5204.9009640
      6.8300000   5205.6832450
      6.8310000   5206.4558680
      6.8320000   5207.2379880
      6.8330000   5208.0152420
      6.8340000   5208.7954320
      6.8350000   5209.5766410
      6.8360000   5210.3448350
      6.8370000   5211.1176050
      6.8380000   5211.8933180
      6.8390000   5212.6635950
      6.8400000   5213.4390420
      6.8410000   5214.2202960
      6.8420000   5215.0007100
      6.8430000   5215.7745100
      6.8440000   5216.5562250
      6.8450000   5217.3249530
      6.8460000   5218.1012270
      6.8470000   5218.8873220
      6.8480000   5219.6665440
      6.8490000   5220.4473660
      6.8500000   5221.2250340
      6.8510000   5222.0023650
      6.8520000   5222.7811540
      6.8530000   5223.5603430
      6.8540000   5224.3375640
      6.8550000   5225.1169970
      6.8560000   5225.8994710
      6.8570000   5226.6713370
      6.8580000   5227.4463150
      6.8590000   5228.2242620
      6.8600000   5229.0023410
      6.8610000   5229.7780800
      6.8620000   5230.5535830
      6.8630000   5231.3378280
      6.8640000   5232.1051190
      6.8650000   5232.8970030
      6.8660000   5233.6721600
      6.8670000   5234.4461030
      6.8680000   5235.2255400
      6.8690000   5236.0042510
      6.8700000   5236.7769590
      6.8710000   5237.5545240
      6.8720000   5238.3375620
      6.8730000   5239.1150000
      6.8740000   5239.8960040
      6.8750000   5240.6697350
      6.8760000   5241.4421520
      6.8770000   5242.2176340
      6.8780000   5242.9985950
      6.8790000   5243.7751920
      6.8800000   5244.5544490
      6.8810000   5245.3280650
      6.8820000   5246.1048800
      6.8830000   5246.8796080
      6.8840000   5247.6474000
      6.8850000   5248.4262840
      6.8860000   5249.1996640
      6.8870000   5249.9750670
      6.8880000   5250.7526640
      6.8890000   5251.5349610
      6.8900000   5252.3026410
      6.8910000   5253.0839410
      6.8920000   5253.8593800
      6.8930000   5254.6419520
      6.8940000   5255.4167940
      6.8950000   5256.1898900
      6.8960000   5256.9663040
      6.8970000   5257.7476140
      6.8980000   5258.5259880
      6.8990000   5259.2974100
      6.9000000   5260.0760690
      6.9010000   5260.8559640
      6.9020000   5261.6303060
      6.9030000   5262.4173480
      6.9040000   5263.1912280
      6.9050000   5263.9745210
      6.9060000   5264.7509450
      6.9070000   5265.5258380
      6.9080000   5266.3043260
      6.9090000   5267.0887430
      6.9100000   5267.8670130
      6.9110000   5268.6438360
      6.9120000   5269.4143150
      6.9130000   5270.1927940
      6.9140000   5270.9697440
      6.9150000   5271.7455680
      6.9160000   5272.5170500
      6.9170000   5273.2929040
      6.9180000   5274.0616630
      6.9190000   5274.8298160
      6.9200000   5275.6064920
      6.9210000   5276.3817000
      6.9220000   5277.1573840
      6.9230000   5277.9313070
      6.9240000   5278.7067520
      6.9250000   5279.4820590
      6.9260000   5280.2530220
      6.9270000   5281.0312800
      6.9280000   5281.8096700
      6.9290000   5282.5860000
      6.9300000   5283.3655860
      6.9310000   5284.1402040
      6.9320000   5284.9123870
      6.9330000   5285.6945410
      6.9340000   5286.4747220
      6.9350000   5287.2512460
      6.9360000   5288.0356720
      6.9370000   5288.8127380
      6.9380000   5289.5870200
      6.9390000   5290.3724740
      6.9400000   5291.1451000
      6.9410000   5291.9202240
      6.9420000   5292.7004680
      6.9430000   5293.4726760
      6.9440000   5294.2514810
      6.9450000   5295.0364860
      6.9460000   5295.8103550
      6.9470000   5296.5822340
      6.9480000   5297.3528880
      6.9490000   5298.1274690
      6.9500000   5298.9008880
      6.9510000   5299.6778520
      6.9520000   5300.4569400
      6.9530000   5301.2377130
      6.9540000   5302.0157180
      6.9550000   5302.7944750
      6.9560000   5303.5746910
      6.9570000   5304.3520600
      6.9580000   5305.1340520
      6.9590000   5305.9097480
      6.9600000   5306.6861950
      6.9610000   5307.4623510
      6.9620000   5308.2396390
      6.9630000   5309.0211030
      6.9640000   5309.7957060
      6.9650000   5310.5678050
      6.9660000   5311.3412430
      6.9670000   5312.1072710
      6.9680000   5312.8807590
      6.9690000   5313.6550800
      6.9700000   5314.4378740
      6.9710000   5315.2188890
      6.9720000   5315.9953800
      6.9730000   5316.7739520
      6.9740000   5317.5514890
      6.9750000   5318.3293150
      6.9760000   5319.1129740
      6.9770000   5319.8883810
      6.9780000   5320.6594600
      6.9790000   5321.4369280
      6.9800000   5322.2137740
      6.9810000   5322.9866900
      6.9820000   5323.7744970
      6.9830000   5324.5524520
      6.9840000   5325.3286960
      6.9850000   5326.1034750
      6.9860000   5326.8787400
      6.9870000   5327.6541980
      6.9880000   5328.4329970
      6.9890000   5329.2093790
      6.9900000   5329.9825430
      6.9910000   5330.7629880
      6.9920000   5331.5404300
      6.9930000   5332.3165510
      6.9940000   5333.0932550
      6.9950000   5333.8751260
      6.9960000   5334.6537100
      6.9970000   5335.4301800
      6.9980000   5336.2092360
      6.9990000   5336.9872500
      7.0000000   5337.7637050
      7.0010000   5338.5445640
      7.0020000   5339.3175130
      7.0030000   5340.0923490
      7.0040000   5340.8746790
      7.0050000   5341.6537380
      7.0060000   5342.4265060
      7.0070000   5343.2112490
      7.0080000   5343.9882440
      7.0090000   5344.7622600
      7.0100000   5345.5359920
      7.0110000   5346.3094820
      7.0120000   5347.0805920
      7.0130000   5347.8636440
      7.0140000   5348.6430740
      7.0150000   5349.4169750
      7.0160000   5350.1943930
      7.0170000   5350.9672240
      7.0180000   5351.7464120
      7.0190000   5352.5300080
      7.0200000   5353.3031240
      7.0210000   5354.0802480
      7.0220000   5354.8605060
      7.0230000   5355.6304960
      7.0240000   5356.4094460
      7.0250000   5357.1918380
      7.0260000   5357.9672810
      7.0270000   5358.7461230
      7.0280000   5359.5193390
      7.0290000   5360.2911490
      7.0300000   5361.0655860
      7.0310000   5361.8419200
      7.0320000   5362.6173790
      7.0330000   5363.3932470
      7.0340000   5364.1717650
      7.0350000   5364.9509580
      7.0360000   5365.7282550
      7.0370000   5366.4986760
      7.0380000   5367.2762410
      7.0390000   5368.0484780
      7.0400000   5368.8211570
      7.0410000   5369.5997650
      7.0420000   5370.3785620
      7.0430000   5371.1567900
      7.0440000   5371.9359050
      7.0450000   5372.7135430
      7.0460000   5373.4895260
      7.0470000   5374.2634660
      7.0480000   5375.0403710
      7.0490000   5375.8164490
      7.0500000   5376.5953800
      7.0510000   5377.3666590
      7.0520000   5378.1373060
      7.0530000   5378.9090830
      7.0540000   5379.6814510
      7.0550000   5380.4562430
      7.0560000   5381.2294320
      7.0570000   5382.0054110
      7.0580000   5382.7823120
      7.0590000   5383.5634040
      7.0600000   5384.3443440
      7.0610000   5385.1152940
      7.0620000   5385.8879380
      7.0630000   5386.6724320
      7.0640000   5387.4484930
      7.0650000   5388.2196420
      7.0660000   5388.9981480
      7.0670000   5389.7717160
      7.0680000   5390.5481680
      7.0690000   5391.3292340
      7.0700000   5392.1106320
      7.0710000   5392.8882630
      7.0720000   5393.6699520
      7.0730000   5394.4394110
      7.0740000   5395.2115200
      7.0750000   5395.9803130
      7.0760000   5396.7516500
      7.0770000   5397.5261230
      7.0780000   5398.3018080
      7.0790000   5399.0755630
      7.0800000   5399.8517420
      7.0810000   5400.6253850
      7.0820000   5401.4166560
      7.0830000   5402.1888780
      7.0840000   5402.9704010
      7.0850000   5403.7461960
      7.0860000   5404.5215790
      7.0870000   5405.2968050
      7.0880000   5406.0793950
      7.0890000   5406.8503400
      7.0900000   5407.6271390
      7.0910000   5408.3993700
      7.0920000   5409.1699600
      7.0930000   5409.9475200
      7.0940000   5410.7263580
      7.0950000   5411.5068470
      7.0960000   5412.2817670
      7.0970000   5413.0502410
      7.0980000   5413.8316460
      7.0990000   5414.6005380
      7.1000000   5415.3717600
      7.1010000   5416.1516300
      7.1020000   5416.9284860
      7.1030000   5417.7078890
      7.1040000   5418.4886700
      7.1050000   5419.2647610
      7.1060000   5420.0415080
      7.1070000   5420.8104560
      7.1080000   5421.5861650
      7.1090000   5422.3589000
      7.1100000   5423.1387270
      7.1110000   5423.9117920
      7.1120000   5424.6874140
      7.1130000   5425.4687580
      7.1140000   5426.2400310
      7.1150000   5427.0119210
      7.1160000   5427.7928470
      7.1170000   5428.5691020
      7.1180000   5429.3421640
      7.1190000   5430.1280620
      7.1200000   5430.9063430
      7.1210000   5431.6828020
      7.1220000   5432.4644590
      7.1230000   5433.2402230
      7.1240000   5434.0191480
      7.1250000   5434.8038100
      7.1260000   5435.5761500
      7.1270000   5436.3541120
      7.1280000   5437.1319410
      7.1290000   5437.9050830
      7.1300000   5438.6831170
      7.1310000   5439.4649150
      7.1320000   5440.2438600
      7.1330000   5441.0248980
      7.1340000   5441.7955790
      7.1350000   5442.5668310
      7.1360000   5443.3443630
      7.1370000   5444.1241150
      7.1380000   5444.9029370
      7.1390000   5445.6769630
      7.1400000   5446.4513220
      7.1410000   5447.2186460
      7.1420000   5447.9943110
      7.1430000   5448.7757420
      7.1440000   5449.5517570
      7.1450000   5450.3242420
      7.1460000   5451.1026760
      7.1470000   5451.8831460
      7.1480000   5452.6629990
      7.1490000   5453.4381700
      7.1500000   5454.2182230
      7.1510000   5454.9917300
      7.1520000   5455.7646020
      7.1530000   5456.5413820
      7.1540000   5457.3183990
      7.1550000   5458.0954100
      7.1560000   5458.8738880
      7.1570000   5459.6522470
      7.1580000   5460.4265850
      7.1590000   5461.2053430
      7.1600000   5461.9786280
      7.1610000   5462.7572320
      7.1620000   5463.5394270
      7.1630000   5464.3229740
      7.1640000   5465.0955760
      7.1650000   5465.8697490
      7.1660000   5466.6450520
      7.1670000   5467.4139550
      7.1680000   5468.1895270
      7.1690000   5468.9639430
      7.1700000   5469.7386390
      7.1710000   5470.5137530
      7.1720000   5471.2824230
      7.1730000   5472.0634200
      7.1740000   5472.8369900
      7.1750000   5473.6147140
      7.1760000   5474.3939640
      7.1770000   5475.1722470
      7.1780000   5475.9453870
      7.1790000   5476.7177630
      7.1800000   5477.4921490
      7.1810000   5478.2655940
      7.1820000   5479.0405100
      7.1830000   5479.8227450
      7.1840000   5480.5967170
      7.1850000   5481.3704810
      7.1860000   5482.1379620
      7.1870000   5482.9143570
      7.1880000   5483.6937910
      7.1890000   5484.4714560
      7.1900000   5485.2536800
      7.1910000   5486.0277460
      7.1920000   5486.8061870
      7.1930000   5487.5894190
      7.1940000   5488.3652300
      7.1950000   5489.1442130
      7.1960000   5489.9302510
      7.1970000   5490.7107580
      7.1980000   5491.4924610
      7.1990000   5492.2783310
      7.2000000   5493.0506430
      7.2010000   5493.8301610
      7.2020000   5494.6136410
      7.2030000   5495.3958820
      7.2040000   5496.1757890
      7.2050000   5496.9518660
      7.2060000   5497.7314520
      7.2070000   5498.5031190
      7.2080000   5499.2781940
      7.2090000   5500.0543110
      7.2100000   5500.8351080
      7.2110000   5501.6101490
      7.2120000   5502.3874650
      7.2130000   5503.1683150
      7.2140000   5503.9440780
      7.2150000   5504.7229080
      7.2160000   5505.5052540
      7.2170000   5506.2847960
      7.2180000   5507.0616790
      7.2190000   5507.8392070
      7.2200000   5508.6173310
      7.2210000   5509.3939950
      7.2220000   5510.1713250
      7.2230000   5510.9438470
      7.2240000   5511.7205760
      7.2250000   5512.4901910
      7.2260000   5513.2623180
      7.2270000   5514.0433940
      7.2280000   5514.8227880
      7.2290000   5515.6108070
      7.2300000   5516.3754440
      7.2310000   5517.1453020
      7.2320000   5517.9252180
      7.2330000   5518.7006240
      7.2340000   5519.4782010
      7.2350000   5520.2589300
      7.2360000   5521.0503330
      7.2370000   5521.8324710
      7.2380000   5522.6068340
      7.2390000   5523.3838800
      7.2400000   5524.1601540
      7.2410000   5524.9343870
      7.2420000   5525.7187470
      7.2430000   5526.4961700
      7.2440000   5527.2629410
      7.2450000   5528.0388250
      7.2460000   5528.8200530
      7.2470000   5529.5868400
      7.2480000   5530.3782650
      7.2490000   5531.1525960
      7.2500000   5531.9267550
      7.2510000   5532.6980050
      7.2520000   5533.4760930
      7.2530000   5534.2476560
      7.2540000   5535.0204270
      7.2550000   5535.8025110
      7.2560000   5536.5739580
      7.2570000   5537.3568330
      7.2580000   5538.1272450
      7.2590000   5538.9064910
      7.2600000   5539.6773020
      7.2610000   5540.4562210
      7.2620000   5541.2373910
      7.2630000   5542.0052750
      7.2640000   5542.7875830
      7.2650000   5543.5638970
      7.2660000   5544.3407090
      7.2670000   5545.1197440
      7.2680000   5545.9001360
      7.2690000   5546.6764790
      7.2700000   5547.4439940
      7.2710000   5548.2198710
      7.2720000   5548.9993470
      7.2730000   5549.7773160
      7.2740000   5550.5607670
      7.2750000   5551.3428420
      7.2760000   5552.1211290
      7.2770000   5552.9023920
      7.2780000   5553.6769350
      7.2790000   5554.4512600
      7.2800000   5555.2250920
      7.2810000   5556.0038270
      7.2820000   5556.7774600
      7.2830000   5557.5583470
      7.2840000   5558.3318200
      7.2850000   5559.1096040
      7.2860000   5559.8825230
      7.2870000   5560.6640980
      7.2880000   5561.4459680
      7.2890000   5562.2241850
      7.2900000   5562.9948140
      7.2910000   5563.7720720
      7.2920000   5564.5402970
      7.2930000   5565.3218930
      7.2940000   5566.0970650
      7.2950000   5566.8768080
      7.2960000   5567.6553960
      7.2970000   5568.4355930
      7.2980000   5569.2047660
      7.2990000   5569.9843050
      7.3000000   5570.7624920
      7.3010000   5571.5344920
      7.3020000   5572.3111710
      7.3030000   5573.0819130
      7.3040000   5573.8592630
      7.3050000   5574.6343140
      7.3060000   5575.4187570
      7.3070000   5576.1947030
      7.3080000   5576.9676670
      7.3090000   5577.7411030
      7.3100000   5578.5126700
      7.3110000   5579.2885250
      7.3120000   5580.0702550
      7.3130000   5580.8488890
      7.3140000   5581.6160650
      7.3150000   5582.3966030
      7.3160000   5583.1775180
      7.3170000   5583.9588450
      7.3180000   5584.7300190
      7.3190000   5585.5106080
      7.3200000   5586.2898410
      7.3210000   5587.0679680
      7.3220000   5587.8432180
      7.3230000   5588.6197760
      7.3240000   5589.3964340
      7.3250000   5590.1797730
      7.3260000   5590.9458940
      7.3270000   5591.7187570
      7.3280000   5592.4896970
      7.3290000   5593.2715250
      7.3300000   5594.0412670
      7.3310000   5594.8247330
      7.3320000   5595.6058860
      7.3330000   5596.3770220
      7.3340000   5597.1576430
      7.3350000   5597.9405300
      7.3360000   5598.7140610
      7.3370000   5599.4932040
      7.3380000   5600.2791590
      7.3390000   5601.0557400
      7.3400000   5601.8356860
      7.3410000   5602.6129760
      7.3420000   5603.3916370
      7.3430000   5604.1650070
      7.3440000   5604.9488410
      7.3450000   5605.7276040
      7.3460000   5606.5028130
      7.3470000   5607.2821520
      7.3480000   5608.0588930
      7.3490000   5608.8341780
      7.3500000   5609.6143380
      7.3510000   5610.4076590
      7.3520000   5611.1841890
      7.3530000   5611.9574720
      7.3540000   5612.7315650
      7.3550000   5613.5046800
      7.3560000   5614.2817720
      7.3570000   5615.0577940
      7.3580000   5615.8384410
      7.3590000   5616.6177690
      7.3600000   5617.3979010
      7.3610000   5618.1718720
      7.3620000   5618.9474600
      7.3630000   5619.7189730
      7.3640000   5620.5047290
      7.3650000   5621.2839140
      7.3660000   5622.0611490
      7.3670000   5622.8418360
      7.3680000   5623.6188530
      7.3690000   5624.3987740
      7.3700000   5625.1747400
      7.3710000   5625.9554470
      7.3720000   5626.7308030
      7.3730000   5627.5092860
      7.3740000   5628.2828590
      7.3750000   5629.0503820
      7.3760000   5629.8210580
      7.3770000   5630.5962340
      7.3780000   5631.3719790
      7.3790000   5632.1508900
      7.3800000   5632.9295620
      7.3810000   5633.7006780
      7.3820000   5634.4754110
      7.3830000   5635.2518610
      7.3840000   5636.0304810
      7.3850000   5636.8094240
      7.3860000   5637.5862290
      7.3870000   5638.3684280
      7.3880000   5639.1424050
      7.3890000   5639.9261380
      7.3900000   5640.7078510
      7.3910000   5641.4819890
      7.3920000   5642.2558570
      7.3930000   5643.0325950
      7.3940000   5643.8034080
      7.3950000   5644.5807020
      7.3960000   5645.3577740
      7.3970000   5646.1331630
      7.3980000   5646.9094970
      7.3990000   5647.6832370
      7.4000000   5648.4565780
      7.4010000   5649.2377660
      7.4020000   5650.0145000
      7.4030000   5650.7915610
      7.4040000   5651.5696380
      7.4050000   5652.3553780
      7.4060000   5653.1288640
      7.4070000   5653.9081610
      7.4080000   5654.6862560
      7.4090000   5655.4570370
      7.4100000   5656.2351980
      7.4110000   5657.0120330
      7.4120000   5657.7802090
      7.4130000   5658.5535130
      7.4140000   5659.3333790
      7.4150000   5660.1111760
      7.4160000   5660.8889640
      7.4170000   5661.6645540
      7.4180000   5662.4416250
      7.4190000   5663.2174330
      7.4200000   5663.9912930
      7.4210000   5664.7710990
      7.4220000   5665.5487660
      7.4230000   5666.3244480
      7.4240000   5667.1107450
      7.4250000   5667.8816850
      7.4260000   5668.6558070
      7.4270000   5669.4386580
      7.4280000   5670.2136430
      7.4290000   5670.9919090
      7.4300000   5671.7701870
      7.4310000   5672.5426930
      7.4320000   5673.3217360
      7.4330000   5674.0906160
      7.4340000   5674.8662490
      7.4350000   5675.6449250
      7.4360000   5676.4269940
      7.4370000   5677.1979900
      7.4380000   5677.9746750
      7.4390000   5678.7504500
      7.4400000   5679.5366100
      7.4410000   5680.3107180
      7.4420000   5681.0879520
      7.4430000   5681.8703470
      7.4440000   5682.6481860
      7.4450000   5683.4303690
      7.4460000   5684.2140510
      7.4470000   5684.9863770
      7.4480000   5685.7671760
      7.4490000   5686.5400230
      7.4500000   5687.3157980
      7.4510000   5688.0958190
      7.4520000   5688.8759530
      7.4530000   5689.6532880
      7.4540000   5690.4320760
      7.4550000   5691.2123570
      7.4560000   5691.9828990
      7.4570000   5692.7632340
      7.4580000   5693.5438070
      7.4590000   5694.3209160
      7.4600000   5695.0990570
      7.4610000   5695.8699920
      7.4620000   5696.6456340
      7.4630000   5697.4178940
      7.4640000   5698.2042770
      7.4650000   5698.9774770
      7.4660000   5699.7540650
      7.4670000   5700.5276220
      7.4680000   5701.3032570
      7.4690000   5702.0840910
      7.4700000   5702.8707310
      7.4710000   5703.6469860
      7.4720000   5704.4251370
      7.4730000   5705.2020460
      7.4740000   5705.9860360
      7.4750000   5706.7601990
      7.4760000   5707.5398280
      7.4770000   5708.3194730
      7.4780000   5709.0971400
      7.4790000   5709.8718640
      7.4800000   5710.6505030
      7.4810000   5711.4255800
      7.4820000   5712.1975930
      7.4830000   5712.9649990
      7.4840000   5713.7402900
      7.4850000   5714.5167020
      7.4860000   5715.2950520
      7.4870000   5716.0810460
      7.4880000   5716.8590760
      7.4890000   5717.6367000
      7.4900000   5718.4230850
      7.4910000   5719.1984600
      7.4920000   5719.9755090
      7.4930000   5720.7552300
      7.4940000   5721.5383570
      7.4950000   5722.3201040
      7.4960000   5723.0984780
      7.4970000   5723.8776780
      7.4980000   5724.6549290
      7.4990000   5725.4366800
      7.5000000   5726.2131770
      7.5010000   5726.9934470
      7.5020000   5727.7687210
      7.5030000   5728.5437030
      7.5040000   5729.3094860
      7.5050000   5730.0842320
      7.5060000   5730.8664640
      7.5070000   5731.6366490
      7.5080000   5732.4083110
      7.5090000   5733.1868450
      7.5100000   5733.9646690
      7.5110000   5734.7435570
      7.5120000   5735.5213740
      7.5130000   5736.2915070
      7.5140000   5737.0721960
      7.5150000   5737.8467250
      7.5160000   5738.6250680
      7.5170000   5739.4034780
      7.5180000   5740.1815340
      7.5190000   5740.9603140
      7.5200000   5741.7354680
      7.5210000   5742.5147400
      7.5220000   5743.2950590
      7.5230000   5744.0800140
      7.5240000   5744.8647580
      7.5250000   5745.6440460
      7.5260000   5746.4216750
      7.5270000   5747.1936610
      7.5280000   5747.9613070
      7.5290000   5748.7448810
      7.5300000   5749.5265130
      7.5310000   5750.3044880
      7.5320000   5751.0785070
      7.5330000   5751.8568620
      7.5340000   5752.6269390
      7.5350000   5753.4019020
      7.5360000   5754.1778310
      7.5370000   5754.9588200
      7.5380000   5755.7409940
      7.5390000   5756.5197490
      7.5400000   5757.2948790
      7.5410000   5758.0698830
      7.5420000   5758.8495230
      7.5430000   5759.6219580
      7.5440000   5760.3965070
      7.5450000   5761.1673290
      7.5460000   5761.9473360
      7.5470000   5762.7255770
      7.5480000   5763.4938990
      7.5490000   5764.2711980
      7.5500000   5765.0515610
      7.5510000   5765.8211560
      7.5520000   5766.5969650
      7.5530000   5767.3767200
      7.5540000   5768.1570060
      7.5550000   5768.9259860
      7.5560000   5769.6983120
      7.5570000   5770.4771610
      7.5580000   5771.2486420
      7.5590000   5772.0340620
      7.5600000   5772.8115630
      7.5610000   5773.5925770
      7.5620000   5774.3661610
      7.5630000   5775.1423830
      7.5640000   5775.9157220
      7.5650000   5776.7011020
      7.5660000   5777.4756040
      7.5670000   5778.2597350
      7.5680000   5779.0355550
      7.5690000   5779.8076630
      7.5700000   5780.5861650
      7.5710000   5781.3670050
      7.5720000   5782.1440260
      7.5730000   5782.9227420
      7.5740000   5783.6969100
      7.5750000   5784.4720290
      7.5760000   5785.2466330
      7.5770000   5786.0219490
      7.5780000   5786.8071460
      7.5790000   5787.5850070
      7.5800000   5788.3591230
      7.5810000   5789.1308330
      7.5820000   5789.9131660
      7.5830000   5790.6872860
      7.5840000   5791.4611040
      7.5850000   5792.2394970
      7.5860000   5793.0185310
      7.5870000   5793.7907390
      7.5880000   5794.5653310
      7.5890000   5795.3355480
      7.5900000   5796.1025730
      7.5910000   5796.8739430
      7.5920000   5797.6509100
      7.5930000   5798.4252690
      7.5940000   5799.2081280
      7.5950000   5799.9876240
      7.5960000   5800.7673850
      7.5970000   5801.5420190
      7.5980000   5802.3205980
      7.5990000   5803.0965990
      7.6000000   5803.8748730
      7.6010000   5804.6551550
      7.6020000   5805.4337130
      7.6030000   5806.2119670
      7.6040000   5806.9960190
      7.6050000   5807.7629200
      7.6060000   5808.5426750
      7.6070000   5809.3266250
      7.6080000   5810.0965750
      7.6090000   5810.8738160
      7.6100000   5811.6439530
      7.6110000   5812.4186420
      7.6120000   5813.1913730
      7.6130000   5813.9670490
      7.6140000   5814.7492270
      7.6150000   5815.5203600
      7.6160000   5816.3050830
      7.6170000   5817.0835560
      7.6180000   5817.8636490
      7.6190000   5818.6418910
      7.6200000   5819.4222930
      7.6210000   5820.1991490
      7.6220000   5820.9795610
      7.6230000   5821.7566050
      7.6240000   5822.5313140
      7.6250000   5823.3045300
      7.6260000   5824.0789110
      7.6270000   5824.8509710
      7.6280000   5825.6317850
      7.6290000   5826.4149240
      7.6300000   5827.1866040
      7.6310000   5827.9613810
      7.6320000   5828.7409810
      7.6330000   5829.5119070
      7.6340000   5830.2933440
      7.6350000   5831.0702810
      7.6360000   5831.8485640
      7.6370000   5832.6273330
      7.6380000   5833.4018390
      7.6390000   5834.1826150
      7.6400000   5834.9531220
      7.6410000   5835.7310450
      7.6420000   5836.5088850
      7.6430000   5837.2773180
      7.6440000   5838.0456930
      7.6450000   5838.8342770
      7.6460000   5839.6100140
      7.6470000   5840.3869920
      7.6480000   5841.1549920
      7.6490000   5841.9319880
      7.6500000   5842.7093240
      7.6510000   5843.4870110
      7.6520000   5844.2608410
      7.6530000   5845.0421520
      7.6540000   5845.8163900
      7.6550000   5846.5915760
      7.6560000   5847.3599340
      7.6570000   5848.1383610
      7.6580000   5848.9103870
      7.6590000   5849.6883650
      7.6600000   5850.4656220
      7.6610000   5851.2381300
      7.6620000   5852.0121840
      7.6630000   5852.7912090
      7.6640000   5853.5691190
      7.6650000   5854.3501660
      7.6660000   5855.1261140
      7.6670000   5855.9029420
      7.6680000   5856.6744290
      7.6690000   5857.4570220
      7.6700000   5858.2414010
      7.6710000   5859.0231340
      7.6720000   5859.8057840
      7.6730000   5860.5863720
      7.6740000   5861.3644800
      7.6750000   5862.1396590
      7.6760000   5862.9162640
      7.6770000   5863.6908310
      7.6780000   5864.4728540
      7.6790000   5865.2463150
      7.6800000   5866.0158300
      7.6810000   5866.7790000
      7.6820000   5867.5541520
      7.6830000   5868.3302840
      7.6840000   5869.1018480
      7.6850000   5869.8809890
      7.6860000   5870.6649810
      7.6870000   5871.4455610
      7.6880000   5872.2334970
      7.6890000   5873.0049160
      7.6900000   5873.7818320
      7.6910000   5874.5584120
      7.6920000   5875.3386120
      7.6930000   5876.1138490
      7.6940000   5876.8814060
      7.6950000   5877.6662840
      7.6960000   5878.4452370
      7.6970000   5879.2154090
      7.6980000   5879.9967400
      7.6990000   5880.7753820
      7.7000000   5881.5564350
      7.7010000   5882.3394010
      7.7020000   5883.1141730
      7.7030000   5883.8912820
      7.7040000   5884.6732740
      7.7050000   5885.4542630
      7.7060000   5886.2255080
      7.7070000   5887.0068490
      7.7080000   5887.7780070
      7.7090000   5888.5561100
      7.7100000   5889.3336380
      7.7110000   5890.1031190
      7.7120000   5890.8816400
      7.7130000   5891.6679820
      7.7140000   5892.4510800
      7.7150000   5893.2353510
      7.7160000   5894.0239180
      7.7170000   5894.8054660
      7.7180000   5895.5862650
      7.7190000   5896.3810150
      7.7200000   5897.1626260
      7.7210000   5897.9444150
      7.7220000   5898.7324890
      7.7230000   5899.5186280
      7.7240000   5900.2983670
      7.7250000   5901.0870680
      7.7260000   5901.8711530
      7.7270000   5902.6542440
      7.7280000   5903.4419260
      7.7290000   5904.2276670
      7.7300000   5905.0066020
      7.7310000   5905.7922180
      7.7320000   5906.5834330
      7.7330000   5907.3659640
      7.7340000   5908.1522910
      7.7350000   5908.9414610
      7.7360000   5909.7215420
      7.7370000   5910.5060510
      7.7380000   5911.2958940
      7.7390000   5912.0789490
      7.7400000   5912.8615120
      7.7410000   5913.6517610
      7.7420000   5914.4330870
      7.7430000   5915.2168080
      7.7440000   5916.0070080
      7.7450000   5916.7905800
      7.7460000   5917.5729190
      7.7470000   5918.3621870
      7.7480000   5919.1421290
      7.7490000   5919.9263970
      7.7500000   5920.7171100
      7.7510000   5921.5002870
      7.7520000   5922.2828410
      7.7530000   5923.0719060
      7.7540000   5923.8525870
      7.7550000   5924.6356950
      7.7560000   5925.4282400
      7.7570000   5926.2143320
      7.7580000   5926.9969970
      7.7590000   5927.7873750
      7.7600000   5928.5681250
      7.7610000   5929.3502770
      7.7620000   5930.1411270
      7.7630000   5930.9273560
      7.7640000   5931.7087580
      7.7650000   5932.4982530
      7.7660000   5933.2828650
      7.7670000   5934.0636360
      7.7680000   5934.8530420
      7.7690000   5935.6423010
      7.7700000   5936.4239880
      7.7710000   5937.2092290
      7.7720000   5937.9974190
      7.7730000   5938.7758160
      7.7740000   5939.5609610
      7.7750000   5940.3521820
      7.7760000   5941.1340320
      7.7770000   5941.9195170
      7.7780000   5942.7084320
      7.7790000   5943.4881720
      7.7800000   5944.2716350
      7.7810000   5945.0614000
      7.7820000   5945.8460820
      7.7830000   5946.6294130
      7.7840000   5947.4202630
      7.7850000   5948.1985930
      7.7860000   5948.9822480
      7.7870000   5949.7737750
      7.7880000   5950.5570880
      7.7890000   5951.3383700
      7.7900000   5952.1293770
      7.7910000   5952.9095320
      7.7920000   5953.6923010
      7.7930000   5954.4842910
      7.7940000   5955.2671770
      7.7950000   5956.0495980
      7.7960000   5956.8395470
      7.7970000   5957.6218910
      7.7980000   5958.4037080
      7.7990000   5959.1968040
      7.8000000   5959.9823830
      7.8010000   5960.7644610
      7.8020000   5961.5543260
      7.8030000   5962.3345240
      7.8040000   5963.1170460
      7.8050000   5963.9064910
      7.8060000   5964.6904570
      7.8070000   5965.4722580
      7.8080000   5966.2600850
      7.8090000   5967.0434990
      7.8100000   5967.8241200
      7.8110000   5968.6109580
      7.8120000   5969.4016770
      7.8130000   5970.1825350
      7.8140000   5970.9694940
      7.8150000   5971.7537860
      7.8160000   5972.5376180
      7.8170000   5973.3210890
      7.8180000   5974.1140580
      7.8190000   5974.8958200
      7.8200000   5975.6814070
      7.8210000   5976.4703970
      7.8220000   5977.2520950
      7.8230000   5978.0360070
      7.8240000   5978.8245550
      7.8250000   5979.6085290
      7.8260000   5980.3900060
      7.8270000   5981.1810840
      7.8280000   5981.9606030
      7.8290000   5982.7434940
      7.8300000   5983.5337650
      7.8310000   5984.3178460
      7.8320000   5985.0990400
      7.8330000   5985.8891790
      7.8340000   5986.6697400
      7.8350000   5987.4546090
      7.8360000   5988.2449940
      7.8370000   5989.0281570
      7.8380000   5989.8095600
      7.8390000   5990.5991950
      7.8400000   5991.3812370
      7.8410000   5992.1636980
      7.8420000   5992.9570900
      7.8430000   5993.7289700
      7.8440000   5994.4922220
      7.8450000   5995.2563160
      7.8460000   5996.0206070
      7.8470000   5996.7883340
      7.8480000   5997.5539380
      7.8490000   5998.3251780
      7.8500000   5999.0876900
      7.8510000   5999.8545580
      7.8520000   6000.6178440
      7.8530000   6001.3831350
      7.8540000   6002.1487970
      7.8550000   6002.9154760
      7.8560000   6003.6828870
      7.8570000   6004.4448870
      7.8580000   6005.2118510
      7.8590000   6005.9748360
      7.8600000   6006.7410350
      7.8610000   6007.5090860
      7.8620000   6008.2745670
      7.8630000   6009.0385900
      7.8640000   6009.8059660
      7.8650000   6010.5696160
      7.8660000   6011.3342510
      7.8670000   6012.0988540
      7.8680000   6012.8696630
      7.8690000   6013.6318700
      7.8700000   6014.3993320
      7.8710000   6015.1627530
      7.8720000   6015.9284160
      7.8730000   6016.6909120
      7.8740000   6017.4626880
      7.8750000   6018.2272050
      7.8760000   6018.9918880
      7.8770000   6019.7560620
      7.8780000   6020.5224250
      7.8790000   6021.2880240
      7.8800000   6022.0555250
      7.8810000   6022.8218950
      7.8820000   6023.5856240
      7.8830000   6024.3508830
      7.8840000   6025.1155640
      7.8850000   6025.8792960
      7.8860000   6026.6459710
      7.8870000   6027.4180230
      7.8880000   6028.1864590
      7.8890000   6028.9532350
      7.8900000   6029.7155020
      7.8910000   6030.4811630
      7.8920000   6031.2444870
      7.8930000   6032.0152280
      7.8940000   6032.7815760
      7.8950000   6033.5482840
      7.8960000   6034.3127050
      7.8970000   6035.0773510
      7.8980000   6035.8405140
      7.8990000   6036.6088340
      7.9000000   6037.3743290
      7.9010000   6038.1403960
      7.9020000   6038.9056140
      7.9030000   6039.6749930
      7.9040000   6040.4376880
      7.9050000   6041.2072620
      7.9060000   6041.9745850
      7.9070000   6042.7398120
      7.9080000   6043.5044080
      7.9090000   6044.2708970
      7.9100000   6045.0368790
      7.9110000   6045.8013400
      7.9120000   6046.5719110
      7.9130000   6047.3346270
      7.9140000   6048.1021960
      7.9150000   6048.8658260
      7.9160000   6049.6314750
      7.9170000   6050.3954380
      7.9180000   6051.1659530
      7.9190000   6051.9324390
      7.9200000   6052.6970500
      7.9210000   6053.4622270
      7.9220000   6054.2267880
      7.9230000   6054.9921030
      7.9240000   6055.7588030
      7.9250000   6056.5273860
      7.9260000   6057.2946730
      7.9270000   6058.0567970
      7.9280000   6058.8241170
      7.9290000   6059.5862420
      7.9300000   6060.3516580
      7.9310000   6061.1212290
      7.9320000   6061.8886350
      7.9330000   6062.6568950
      7.9340000   6063.4219000
      7.9350000   6064.1878780
      7.9360000   6064.9524230
      7.9370000   6065.7213510
      7.9380000   6066.4858920
      7.9390000   6067.2513710
      7.9400000   6068.0179920
      7.9410000   6068.7822180
      7.9420000   6069.5473170
      7.9430000   6070.3130070
      7.9440000   6071.0799810
      7.9450000   6071.8447420
      7.9460000   6072.6117360
      7.9470000   6073.3853130
      7.9480000   6074.1533810
      7.9490000   6074.9196070
      7.9500000   6075.6870010
      7.9510000   6076.4522430
      7.9520000   6077.2151390
      7.9530000   6077.9801340
      7.9540000   6078.7460330
      7.9550000   6079.5083770
      7.9560000   6080.2804510
      7.9570000   6081.0441290
      7.9580000   6081.8091420
      7.9590000   6082.5736560
      7.9600000   6083.3376240
      7.9610000   6084.1023440
      7.9620000   6084.8706900
      7.9630000   6085.6375530
      7.9640000   6086.4009230
      7.9650000   6087.1674330
      7.9660000   6087.9304030
      7.9670000   6088.6970850
      7.9680000   6089.4643770
      7.9690000   6090.2341340
      7.9700000   6091.0014250
      7.9710000   6091.7646590
      7.9720000   6092.5292830
      7.9730000   6093.2936200
      7.9740000   6094.0579910
      7.9750000   6094.8311100
      7.9760000   6095.5942400
      7.9770000   6096.3601840
      7.9780000   6097.1241240
      7.9790000   6097.8888880
      7.9800000   6098.6543940
      7.9810000   6099.4232780
      7.9820000   6100.1908360
      7.9830000   6100.9535310
      7.9840000   6101.7199650
      7.9850000   6102.4833420
      7.9860000   6103.2509110
      7.9870000   6104.0172850
      7.9880000   6104.7860100
      7.9890000   6105.5522230
      7.9900000   6106.3166350
      7.9910000   6107.0812040
      7.9920000   6107.8471580
      7.9930000   6108.6099690
      7.9940000   6109.3801270
      7.9950000   6110.1459940
      7.9960000   6110.9106930
      7.9970000   6111.6766400
      7.9980000   6112.4431630
      7.9990000   6113.2058740
      8.0000000   6113.9753130
      8.0010000   6114.7391310
      8.0020000   6115.5070090
      8.0030000   6116.2694220
      8.0040000   6117.0359190
      8.0050000   6117.8031270
      8.0060000   6118.5677960
      8.0070000   6119.3357430
      8.0080000   6120.0998980
      8.0090000   6120.8645670
      8.0100000   6121.6295830
      8.0110000   6122.3964990
      8.0120000   6123.1603220
      8.0130000   6123.9285970
      8.0140000   6124.6934600
      8.0150000   6125.4569250
      8.0160000   6126.2229860
      8.0170000   6126.9864250
      8.0180000   6127.7538080
      8.0190000   6128.5307110
      8.0200000   6129.2944810
      8.0210000   6130.0615970
      8.0220000   6130.8246860
      8.0230000   6131.5911070
      8.0240000   6132.3525370
      8.0250000   6133.1206740
      8.0260000   6133.8913480
      8.0270000   6134.6562860
      8.0280000   6135.4202760
      8.0290000   6136.1853900
      8.0300000   6136.9505650
      8.0310000   6137.7167190
      8.0320000   6138.4855660
      8.0330000   6139.2562290
      8.0340000   6140.0204340
      8.0350000   6140.7868230
      8.0360000   6141.5495720
      8.0370000   6142.3165380
      8.0380000   6143.0843030
      8.0390000   6143.8493760
      8.0400000   6144.6149520
      8.0410000   6145.3806810
      8.0420000   6146.1474110
      8.0430000   6146.9101400
      8.0440000   6147.6779880
      8.0450000   6148.4450130
      8.0460000   6149.2117050
      8.0470000   6149.9773750
      8.0480000   6150.7413440
      8.0490000   6151.5086450
      8.0500000   6152.2721280
      8.0510000   6153.0420900
      8.0520000   6153.8071850
      8.0530000   6154.5725110
      8.0540000   6155.3375580
      8.0550000   6156.1027870
      8.0560000   6156.8691190
      8.0570000   6157.6364680
      8.0580000   6158.4049570
      8.0590000   6159.1678130
      8.0600000   6159.9347530
      8.0610000   6160.6997440
      8.0620000   6161.4656820
      8.0630000   6162.2340900
      8.0640000   6163.0050350
      8.0650000   6163.7723130
      8.0660000   6164.5345570
      8.0670000   6165.3009570
      8.0680000   6166.0652420
      8.0690000   6166.8315010
      8.0700000   6167.6000980
      8.0710000   6168.3642850
      8.0720000   6169.1295500
      8.0730000   6169.8941570
      8.0740000   6170.6585800
      8.0750000   6171.4235510
      8.0760000   6172.1909660
      8.0770000   6172.9592230
      8.0780000   6173.7220620
      8.0790000   6174.4880800
      8.0800000   6175.2508010
      8.0810000   6176.0177240
      8.0820000   6176.7836070
      8.0830000   6177.5519640
      8.0840000   6178.3177640
      8.0850000   6179.0825630
      8.0860000   6179.8465330
      8.0870000   6180.6094440
      8.0880000   6181.3760170
      8.0890000   6182.1461530
      8.0900000   6182.9106480
      8.0910000   6183.6782520
      8.0920000   6184.4417700
      8.0930000   6185.2104280
      8.0940000   6185.9729830
      8.0950000   6186.7439770
      8.0960000   6187.5088920
      8.0970000   6188.2730870
      8.0980000   6189.0398540
      8.0990000   6189.8030610
      8.1000000   6190.5699020
      8.1010000   6191.3334020
      8.1020000   6192.1029010
      8.1030000   6192.8663160
      8.1040000   6193.6333480
      8.1050000   6194.3973300
      8.1060000   6195.1604930
      8.1070000   6195.9259840
      8.1080000   6196.6942900
      8.1090000   6197.4639690
      8.1100000   6198.2285110
      8.1110000   6198.9936960
      8.1120000   6199.7615600
      8.1130000   6200.5245660
      8.1140000   6201.2941110
      8.1150000   6202.0557540
      8.1160000   6202.8222890
      8.1170000   6203.5872840
      8.1180000   6204.3534300
      8.1190000   6205.1185660
      8.1200000   6205.8854370
      8.1210000   6206.6540960
      8.1220000   6207.4176190
      8.1230000   6208.1842670
      8.1240000   6208.9467070
      8.1250000   6209.7116640
      8.1260000   6210.4779040
      8.1270000   6211.2473960
      8.1280000   6212.0131770
      8.1290000   6212.7775960
      8.1300000   6213.5414380
      8.1310000   6214.3054210
      8.1320000   6215.0699870
      8.1330000   6215.8407770
      8.1340000   6216.6056650
      8.1350000   6217.3722110
      8.1360000   6218.1358680
      8.1370000   6218.9032610
      8.1380000   6219.6662900
      8.1390000   6220.4342990
      8.1400000   6221.2001960
      8.1410000   6221.9653960
      8.1420000   6222.7308450
      8.1430000   6223.4951180
      8.1440000   6224.2602630
      8.1450000   6225.0242590
      8.1460000   6225.7935760
      8.1470000   6226.5584050
      8.1480000   6227.3237800
      8.1490000   6228.0909080
      8.1500000   6228.8553680
      8.1510000   6229.6232050
      8.1520000   6230.3913150
      8.1530000   6231.1584210
      8.1540000   6231.9235020
      8.1550000   6232.6895390
      8.1560000   6233.4564930
      8.1570000   6234.2189020
      8.1580000   6234.9896420
      8.1590000   6235.7548370
      8.1600000   6236.5222270
      8.1610000   6237.2860700
      8.1620000   6238.0533630
      8.1630000   6238.8181570
      8.1640000   6239.5832180
      8.1650000   6240.3523320
      8.1660000   6241.1201810
      8.1670000   6241.8827390
      8.1680000   6242.6476970
      8.1690000   6243.4137370
      8.1700000   6244.1823950
      8.1710000   6244.9498710
      8.1720000   6245.7167130
      8.1730000   6246.4797960
      8.1740000   6247.2477420
      8.1750000   6248.0115520
      8.1760000   6248.7776060
      8.1770000   6249.5463320
      8.1780000   6250.3135320
      8.1790000   6251.0800460
      8.1800000   6251.8443070
      8.1810000   6252.6106380
      8.1820000   6253.3751050
      8.1830000   6254.1427650
      8.1840000   6254.9126270
      8.1850000   6255.6776960
      8.1860000   6256.4422400
      8.1870000   6257.2070760
      8.1880000   6257.9735490
      8.1890000   6258.7378190
      8.1900000   6259.5067150
      8.1910000   6260.2739810
      8.1920000   6261.0351640
      8.1930000   6261.8030360
      8.1940000   6262.5641880
      8.1950000   6263.3291850
      8.1960000   6264.0970750
      8.1970000   6264.8663820
      8.1980000   6265.6319410
      8.1990000   6266.3954340
      8.2000000   6267.1605420
      8.2010000   6267.9267680
      8.2020000   6268.6920080
      8.2030000   6269.4620320
      8.2040000   6270.2268000
      8.2050000   6270.9958120
      8.2060000   6271.7577730
      8.2070000   6272.5245610
      8.2080000   6273.2877830
      8.2090000   6274.0593860
      8.2100000   6274.8217970
      8.2110000   6275.5890190
      8.2120000   6276.3537860
      8.2130000   6277.1178260
      8.2140000   6277.8845890
      8.2150000   6278.6514960
      8.2160000   6279.4180020
      8.2170000   6280.1807000
      8.2180000   6280.9483250
      8.2190000   6281.7115950
      8.2200000   6282.4782260
      8.2210000   6283.2430090
      8.2220000   6284.0129500
      8.2230000   6284.7776440
      8.2240000   6285.5418850
      8.2250000   6286.3062450
      8.2260000   6287.0691450
      8.2270000   6287.8342060
      8.2280000   6288.6056080
      8.2290000   6289.3697530
      8.2300000   6290.1355910
      8.2310000   6290.8991100
      8.2320000   6291.6629700
      8.2330000   6292.4273950
      8.2340000   6293.1949260
      8.2350000   6293.9639370
      8.2360000   6294.7268910
      8.2370000   6295.4940360
      8.2380000   6296.2578840
      8.2390000   6297.0220840
      8.2400000   6297.7887970
      8.2410000   6298.5611020
      8.2420000   6299.3280950
      8.2430000   6300.0913210
      8.2440000   6300.8580000
      8.2450000   6301.6205230
      8.2460000   6302.3852870
      8.2470000   6303.1561100
      8.2480000   6303.9211170
      8.2490000   6304.6877380
      8.2500000   6305.4503570
      8.2510000   6306.2179110
      8.2520000   6306.9813950
      8.2530000   6307.7531510
      8.2540000   6308.5178790
      8.2550000   6309.2852020
      8.2560000   6310.0497340
      8.2570000   6310.8153560
      8.2580000   6311.5794260
      8.2590000   6312.3465750
      8.2600000   6313.1147830
      8.2610000   6313.8799340
      8.2620000   6314.6440860
      8.2630000   6315.4117280
      8.2640000   6316.1748500
      8.2650000   6316.9379290
      8.2660000   6317.7066860
      8.2670000   6318.4742480
      8.2680000   6319.2384350
      8.2690000   6320.0050000
      8.2700000   6320.7697350
      8.2710000   6321.5328790
      8.2720000   6322.3046050
      8.2730000   6323.0694320
      8.2740000   6323.8351470
      8.2750000   6324.5978760
      8.2760000   6325.3630700
      8.2770000   6326.1318540
      8.2780000   6326.8948770
      8.2790000   6327.6646270
      8.2800000   6328.4266910
      8.2810000   6329.1927910
      8.2820000   6329.9557990
      8.2830000   6330.7235710
      8.2840000   6331.4902700
      8.2850000   6332.2574370
      8.2860000   6333.0363180
      8.2870000   6333.8127740
      8.2880000   6334.5961020
      8.2890000   6335.3726010
      8.2900000   6336.1533510
      8.2910000   6336.9368510
      8.2920000   6337.7187850
      8.2930000   6338.4951910
      8.2940000   6339.2779130
      8.2950000   6340.0564870
      8.2960000   6340.8397680
      8.2970000   6341.6219870
      8.2980000   6342.4040000
      8.2990000   6343.1829010
      8.3000000   6343.9658580
      8.3010000   6344.7421280
      8.3020000   6345.5230200
      8.3030000   6346.3045790
      8.3040000   6347.0882630
      8.3050000   6347.8678490
      8.3060000   6348.6503440
      8.3070000   6349.4286160
      8.3080000   6350.2112030
      8.3090000   6350.9912730
      8.3100000   6351.7762470
      8.3110000   6352.5527700
      8.3120000   6353.3355060
      8.3130000   6354.1128060
      8.3140000   6354.8965030
      8.3150000   6355.6756840
      8.3160000   6356.4588560
      8.3170000   6357.2388560
      8.3180000   6358.0213560
      8.3190000   6358.7985770
      8.3200000   6359.5794010
      8.3210000   6360.3600510
      8.3220000   6361.1449540
      8.3230000   6361.9220920
      8.3240000   6362.7045490
      8.3250000   6363.4798100
      8.3260000   6364.2621870
      8.3270000   6365.0380990
      8.3280000   6365.8234950
      8.3290000   6366.6042560
      8.3300000   6367.3874320
      8.3310000   6368.1641610
      8.3320000   6368.9448160
      8.3330000   6369.7228640
      8.3340000   6370.5072880
      8.3350000   6371.2826540
      8.3360000   6372.0652160
      8.3370000   6372.8428980
      8.3380000   6373.6235660
      8.3390000   6374.4013880
      8.3400000   6375.1887420
      8.3410000   6375.9670180
      8.3420000   6376.7486950
      8.3430000   6377.5277310
      8.3440000   6378.3094050
      8.3450000   6379.0860660
      8.3460000   6379.8702750
      8.3470000   6380.6490040
      8.3480000   6381.4312820
      8.3490000   6382.2068720
      8.3500000   6382.9893840
      8.3510000   6383.7671590
      8.3520000   6384.5518040
      8.3530000   6385.3297400
      8.3540000   6386.1103330
      8.3550000   6386.8888950
      8.3560000   6387.6710250
      8.3570000   6388.4492050
      8.3580000   6389.2303170
      8.3590000   6390.0111440
      8.3600000   6390.7910730
      8.3610000   6391.5699530
      8.3620000   6392.3512870
      8.3630000   6393.1301540
      8.3640000   6393.9130220
      8.3650000   6394.6934700
      8.3660000   6395.4743080
      8.3670000   6396.2529230
      8.3680000   6397.0344340
      8.3690000   6397.8128180
      8.3700000   6398.5911660
      8.3710000   6399.3761610
      8.3720000   6400.1548610
      8.3730000   6400.9294170
      8.3740000   6401.7070360
      8.3750000   6402.4825880
      8.3760000   6403.2601230
      8.3770000   6404.0370220
      8.3780000   6404.8158680
      8.3790000   6405.5906690
      8.3800000   6406.3666620
      8.3810000   6407.1415570
      8.3820000   6407.9188210
      8.3830000   6408.6994270
      8.3840000   6409.4763270
      8.3850000   6410.2498740
      8.3860000   6411.0302860
      8.3870000   6411.8035950
      8.3880000   6412.5823440
      8.3890000   6413.3610230
      8.3900000   6414.1404080
      8.3910000   6414.9152240
      8.3920000   6415.6953720
      8.3930000   6416.4693200
      8.3940000   6417.2476890
      8.3950000   6418.0263120
      8.3960000   6418.8044790
      8.3970000   6419.5814630
      8.3980000   6420.3596320
      8.3990000   6421.1340850
      8.4000000   6421.9131380
      8.4010000   6422.6911420
      8.4020000   6423.4722370
      8.4030000   6424.2468730
      8.4040000   6425.0255660
      8.4050000   6425.8012290
      8.4060000   6426.5793120
      8.4070000   6427.3554950
      8.4080000   6428.1345950
      8.4090000   6428.9107780
      8.4100000   6429.6874580
      8.4110000   6430.4640010
      8.4120000   6431.2390170
      8.4130000   6432.0174420
      8.4140000   6432.7991500
      8.4150000   6433.5830690
      8.4160000   6434.3561960
      8.4170000   6435.1357580
      8.4180000   6435.9094760
      8.4190000   6436.6896770
      8.4200000   6437.4659630
      8.4210000   6438.2469520
      8.4220000   6439.0207860
      8.4230000   6439.8008800
      8.4240000   6440.5735310
      8.4250000   6441.3506280
      8.4260000   6442.1296010
      8.4270000   6442.9078850
      8.4280000   6443.6831330
      8.4290000   6444.4617750
      8.4300000   6445.2361760
      8.4310000   6446.0149390
      8.4320000   6446.7940660
      8.4330000   6447.5741110
      8.4340000   6448.3484020
      8.4350000   6449.1279270
      8.4360000   6449.9015530
      8.4370000   6450.6793340
      8.4380000   6451.4574010
      8.4390000   6452.2370680
      8.4400000   6453.0132930
      8.4410000   6453.7915500
      8.4420000   6454.5681710
      8.4430000   6455.3457820
      8.4440000   6456.1221950
      8.4450000   6456.9043860
      8.4460000   6457.6799480
      8.4470000   6458.4582140
      8.4480000   6459.2328260
      8.4490000   6460.0104880
      8.4500000   6460.7851220
      8.4510000   6461.5680310
      8.4520000   6462.3433950
      8.4530000   6463.1208020
      8.4540000   6463.8949880
      8.4550000   6464.6739060
      8.4560000   6465.4473580
      8.4570000   6466.2294820
      8.4580000   6467.0070910
      8.4590000   6467.7847310
      8.4600000   6468.5599640
      8.4610000   6469.3379210
      8.4620000   6470.1127960
      8.4630000   6470.8955770
      8.4640000   6471.6702630
      8.4650000   6472.4495580
      8.4660000   6473.2244630
      8.4670000   6474.0022690
      8.4680000   6474.7780190
      8.4690000   6475.5611680
      8.4700000   6476.3361080
      8.4710000   6477.1136380
      8.4720000   6477.8884250
      8.4730000   6478.6635350
      8.4740000   6479.4401880
      8.4750000   6480.2213120
      8.4760000   6480.9969660
      8.4770000   6481.7735630
      8.4780000   6482.5488270
      8.4790000   6483.3280960
      8.4800000   6484.1088390
      8.4810000   6484.9015560
      8.4820000   6485.6844670
      8.4830000   6486.4659000
      8.4840000   6487.2560310
      8.4850000   6488.0382720
      8.4860000   6488.8196960
      8.4870000   6489.6171060
      8.4880000   6490.3977470
      8.4890000   6491.1816680
      8.4900000   6491.9688680
      8.4910000   6492.7524410
      8.4920000   6493.5335250
      8.4930000   6494.3243430
      8.4940000   6495.1126560
      8.4950000   6495.8969300
      8.4960000   6496.6838800
      8.4970000   6497.4689120
      8.4980000   6498.2504070
      8.4990000   6499.0370080
      8.5000000   6499.8309870
      8.5010000   6500.6144910
      8.5020000   6501.4013270
      8.5030000   6502.1881810
      8.5040000   6502.9670510
      8.5050000   6503.7529780
      8.5060000   6504.5425180
      8.5070000   6505.3262100
      8.5080000   6506.1106550
      8.5090000   6506.8991740
      8.5100000   6507.6798880
      8.5110000   6508.4642730
      8.5120000   6509.2550600
      8.5130000   6510.0366640
      8.5140000   6510.8212150
      8.5150000   6511.6103830
      8.5160000   6512.3912340
      8.5170000   6513.1743190
      8.5180000   6513.9667460
      8.5190000   6514.7478220
      8.5200000   6515.5322040
      8.5210000   6516.3223010
      8.5220000   6517.1029270
      8.5230000   6517.8864110
      8.5240000   6518.6798560
      8.5250000   6519.4631880
      8.5260000   6520.2430530
      8.5270000   6521.0347080
      8.5280000   6521.8158310
      8.5290000   6522.5990660
      8.5300000   6523.3882520
      8.5310000   6524.1744650
      8.5320000   6524.9572900
      8.5330000   6525.7456060
      8.5340000   6526.5294850
      8.5350000   6527.3124720
      8.5360000   6528.0999380
      8.5370000   6528.8901460
      8.5380000   6529.6721520
      8.5390000   6530.4594130
      8.5400000   6531.2470360
      8.5410000   6532.0290250
      8.5420000   6532.8158010
      8.5430000   6533.6091990
      8.5440000   6534.3981490
      8.5450000   6535.1826070
      8.5460000   6535.9706610
      8.5470000   6536.7509640
      8.5480000   6537.5356910
      8.5490000   6538.3260850
      8.5500000   6539.1098990
      8.5510000   6539.8936300
      8.5520000   6540.6856060
      8.5530000   6541.4649050
      8.5540000   6542.2489330
      8.5550000   6543.0414360
      8.5560000   6543.8227130
      8.5570000   6544.6058740
      8.5580000   6545.3982830
      8.5590000   6546.1773250
      8.5600000   6546.9600580
      8.5610000   6547.7545640
      8.5620000   6548.5371870
      8.5630000   6549.3221470
      8.5640000   6550.1109390
      8.5650000   6550.8938170
      8.5660000   6551.6787920
      8.5670000   6552.4680280
      8.5680000   6553.2570990
      8.5690000   6554.0382280
      8.5700000   6554.8302990
      8.5710000   6555.6115990
      8.5720000   6556.3926120
      8.5730000   6557.1797210
      8.5740000   6557.9707570
      8.5750000   6558.7521510
      8.5760000   6559.5380710
      8.5770000   6560.3237420
      8.5780000   6561.1053240
      8.5790000   6561.8903910
      8.5800000   6562.6839550
      8.5810000   6563.4650530
      8.5820000   6564.2519170
      8.5830000   6565.0404210
      8.5840000   6565.8214400
      8.5850000   6566.6041730
      8.5860000   6567.3961080
      8.5870000   6568.1847760
      8.5880000   6568.9687320
      8.5890000   6569.7590620
      8.5900000   6570.5389840
      8.5910000   6571.3233420
      8.5920000   6572.1147950
      8.5930000   6572.8964800
      8.5940000   6573.6809150
      8.5950000   6574.4699490
      8.5960000   6575.2517960
      8.5970000   6576.0333440
      8.5980000   6576.8266990
      8.5990000   6577.6076340
      8.6000000   6578.3916180
      8.6010000   6579.1798760
      8.6020000   6579.9625160
      8.6030000   6580.7430340
      8.6040000   6581.5345450
      8.6050000   6582.3204980
      8.6060000   6583.1029410
      8.6070000   6583.8910190
      8.6080000   6584.6759320
      8.6090000   6585.4564240
      8.6100000   6586.2447940
      8.6110000   6587.0356650
      8.6120000   6587.8164800
      8.6130000   6588.6038630
      8.6140000   6589.3898870
      8.6150000   6590.1704870
      8.6160000   6590.9559930
      8.6170000   6591.7472980
      8.6180000   6592.5280380
      8.6190000   6593.3149780
      8.6200000   6594.1022100
      8.6210000   6594.8838540
      8.6220000   6595.6676470
      8.6230000   6596.4593780
      8.6240000   6597.2399720
      8.6250000   6598.0244900
      8.6260000   6598.8126040
      8.6270000   6599.5943360
      8.6280000   6600.3748940
      8.6290000   6601.1725080
      8.6300000   6601.9528650
      8.6310000   6602.7153360
      8.6320000   6603.4813720
      8.6330000   6604.2430470
      8.6340000   6605.0102620
      8.6350000   6605.7756800
      8.6360000   6606.5440120
      8.6370000   6607.3100700
      8.6380000   6608.0733910
      8.6390000   6608.8382530
      8.6400000   6609.6023690
      8.6410000   6610.3682860
      8.6420000   6611.1399300
      8.6430000   6611.9016900
      8.6440000   6612.6689400
      8.6450000   6613.4315420
      8.6460000   6614.1978830
      8.6470000   6614.9606000
      8.6480000   6615.7306950
      8.6490000   6616.4938930
      8.6500000   6617.2604590
      8.6510000   6618.0261410
      8.6520000   6618.7896300
      8.6530000   6619.5533160
      8.6540000   6620.3194300
      8.6550000   6621.0871980
      8.6560000   6621.8518530
      8.6570000   6622.6157480
      8.6580000   6623.3816400
      8.6590000   6624.1437300
      8.6600000   6624.9081100
      8.6610000   6625.6763670
      8.6620000   6626.4420460
      8.6630000   6627.2067060
      8.6640000   6627.9717990
      8.6650000   6628.7380770
      8.6660000   6629.5010240
      8.6670000   6630.2708950
      8.6680000   6631.0348340
      8.6690000   6631.8021880
      8.6700000   6632.5654300
      8.6710000   6633.3291570
      8.6720000   6634.0944180
      8.6730000   6634.8596460
      8.6740000   6635.6284370
      8.6750000   6636.3929710
      8.6760000   6637.1577080
      8.6770000   6637.9233460
      8.6780000   6638.6878180
      8.6790000   6639.4555420
      8.6800000   6640.2223660
      8.6810000   6640.9873660
      8.6820000   6641.7512120
      8.6830000   6642.5179670
      8.6840000   6643.2815890
      8.6850000   6644.0486100
      8.6860000   6644.8175030
      8.6870000   6645.5848460
      8.6880000   6646.3512870
      8.6890000   6647.1152940
      8.6900000   6647.8819960
      8.6910000   6648.6459170
      8.6920000   6649.4130310
      8.6930000   6650.1820750
      8.6940000   6650.9458550
      8.6950000   6651.7125380
      8.6960000   6652.4757560
      8.6970000   6653.2419770
      8.6980000   6654.0062590
      8.6990000   6654.7769570
      8.7000000   6655.5420910
      8.7010000   6656.3048450
      8.7020000   6657.0722840
      8.7030000   6657.8357470
      8.7040000   6658.6026280
      8.7050000   6659.3692360
      8.7060000   6660.1379850
      8.7070000   6660.9002690
      8.7080000   6661.6659760
      8.7090000   6662.4315230
      8.7100000   6663.1961580
      8.7110000   6663.9618830
      8.7120000   6664.7320180
      8.7130000   6665.4979380
      8.7140000   6666.2632540
      8.7150000   6667.0280460
      8.7160000   6667.7945990
      8.7170000   6668.5584050
      8.7180000   6669.3317870
      8.7190000   6670.0945470
      8.7200000   6670.8597110
      8.7210000   6671.6240860
      8.7220000   6672.3895180
      8.7230000   6673.1551430
      8.7240000   6673.9206750
      8.7250000   6674.6882140
      8.7260000   6675.4518550
      8.7270000   6676.2186900
      8.7280000   6676.9800350
      8.7290000   6677.7455110
      8.7300000   6678.5096360
      8.7310000   6679.2774280
      8.7320000   6680.0421390
      8.7330000   6680.8073030
      8.7340000   6681.5738220
      8.7350000   6682.3419510
      8.7360000   6683.1108960
      8.7370000   6683.8877840
      8.7380000   6684.6501460
      8.7390000   6685.4175780
      8.7400000   6686.1812160
      8.7410000   6686.9492660
      8.7420000   6687.7110630
      8.7430000   6688.4829960
      8.7440000   6689.2502340
      8.7450000   6690.0144090
      8.7460000   6690.7808200
      8.7470000   6691.5454030
      8.7480000   6692.3102060
      8.7490000   6693.0749260
      8.7500000   6693.8442510
      8.7510000   6694.6098290
      8.7520000   6695.3752110
      8.7530000   6696.1419680
      8.7540000   6696.9073490
      8.7550000   6697.6705880
      8.7560000   6698.4408790
      8.7570000   6699.2053740
      8.7580000   6699.9697160
      8.7590000   6700.7354630
      8.7600000   6701.5031320
      8.7610000   6702.2675370
      8.7620000   6703.0441330
      8.7630000   6703.8093540
      8.7640000   6704.5759800
      8.7650000   6705.3393290
      8.7660000   6706.1057510
      8.7670000   6706.8717270
      8.7680000   6707.6378860
      8.7690000   6708.4086780
      8.7700000   6709.1746780
      8.7710000   6709.9407150
      8.7720000   6710.7047860
      8.7730000   6711.4726610
      8.7740000   6712.2407370
      8.7750000   6713.0114570
      8.7760000   6713.7804270
      8.7770000   6714.5451610
      8.7780000   6715.3138780
      8.7790000   6716.0792130
      8.7800000   6716.8450800
      8.7810000   6717.6165470
      8.7820000   6718.3808940
      8.7830000   6719.1489540
      8.7840000   6719.9138300
      8.7850000   6720.6831060
      8.7860000   6721.4450950
      8.7870000   6722.2143260
      8.7880000   6722.9818300
      8.7890000   6723.7496220
      8.7900000   6724.5155620
      8.7910000   6725.2807610
      8.7920000   6726.0474370
      8.7930000   6726.8138330
      8.7940000   6727.5846910
      8.7950000   6728.3491960
      8.7960000   6729.1135770
      8.7970000   6729.8809840
      8.7980000   6730.6450600
      8.7990000   6731.4127960
      8.8000000   6732.1814420
      8.8010000   6732.9494590
      8.8020000   6733.7149950
      8.8030000   6734.4822340
      8.8040000   6735.2489860
      8.8050000   6736.0123750
      8.8060000   6736.7835460
      8.8070000   6737.5535350
      8.8080000   6738.3234300
      8.8090000   6739.0870940
      8.8100000   6739.8546110
      8.8110000   6740.6203650
      8.8120000   6741.3855300
      8.8130000   6742.1552750
      8.8140000   6742.9210020
      8.8150000   6743.6881070
      8.8160000   6744.4517840
      8.8170000   6745.2180530
      8.8180000   6745.9864400
      8.8190000   6746.7537160
      8.8200000   6747.5215410
      8.8210000   6748.2856890
      8.8220000   6749.0530020
      8.8230000   6749.8171450
      8.8240000   6750.5842970
      8.8250000   6751.3493060
      8.8260000   6752.1175140
      8.8270000   6752.8832390
      8.8280000   6753.6494330
      8.8290000   6754.4144650
      8.8300000   6755.1801540
      8.8310000   6755.9463890
      8.8320000   6756.7135030
      8.8330000   6757.4813760
      8.8340000   6758.2482150
      8.8350000   6759.0129170
      8.8360000   6759.7778710
      8.8370000   6760.5418980
      8.8380000   6761.3139280
      8.8390000   6762.0798270
      8.8400000   6762.8469010
      8.8410000   6763.6144950
      8.8420000   6764.3773570
      8.8430000   6765.1444750
      8.8440000   6765.9089990
      8.8450000   6766.6807940
      8.8460000   6767.4442270
      8.8470000   6768.2107920
      8.8480000   6768.9741050
      8.8490000   6769.7400310
      8.8500000   6770.5070330
      8.8510000   6771.2824590
      8.8520000   6772.0485860
      8.8530000   6772.8157010
      8.8540000   6773.5819500
      8.8550000   6774.3473650
      8.8560000   6775.1112740
      8.8570000   6775.8850130
      8.8580000   6776.6503680
      8.8590000   6777.4168060
      8.8600000   6778.1812150
      8.8610000   6778.9479380
      8.8620000   6779.7123070
      8.8630000   6780.4781470
      8.8640000   6781.2506700
      8.8650000   6782.0142290
      8.8660000   6782.7847400
      8.8670000   6783.5501760
      8.8680000   6784.3199660
      8.8690000   6785.0834870
      8.8700000   6785.8580630
      8.8710000   6786.6254320
      8.8720000   6787.3906870
      8.8730000   6788.1568130
      8.8740000   6788.9227050
      8.8750000   6789.6884490
      8.8760000   6790.4581060
      8.8770000   6791.2260220
      8.8780000   6791.9952250
      8.8790000   6792.7588440
      8.8800000   6793.5280800
      8.8810000   6794.2924580
      8.8820000   6795.0621400
      8.8830000   6795.8307550
      8.8840000   6796.5999830
      8.8850000   6797.3653840
      8.8860000   6798.1308560
      8.8870000   6798.8980470
      8.8880000   6799.6613440
      8.8890000   6800.4333410
      8.8900000   6801.1973120
      8.8910000   6801.9647070
      8.8920000   6802.7302260
      8.8930000   6803.4972480
      8.8940000   6804.2642060
      8.8950000   6805.0329660
      8.8960000   6805.8008850
      8.8970000   6806.5673300
      8.8980000   6807.3347000
      8.8990000   6808.0995660
      8.9000000   6808.8659910
      8.9010000   6809.6323910
      8.9020000   6810.4040870
      8.9030000   6811.1729620
      8.9040000   6811.9359000
      8.9050000   6812.7041620
      8.9060000   6813.4685040
      8.9070000   6814.2330300
      8.9080000   6815.0047600
      8.9090000   6815.7689270
      8.9100000   6816.5353400
      8.9110000   6817.3016170
      8.9120000   6818.0695050
      8.9130000   6818.8350130
      8.9140000   6819.6045560
      8.9150000   6820.3722850
      8.9160000   6821.1407520
      8.9170000   6821.9070820
      8.9180000   6822.6734070
      8.9190000   6823.4390020
      8.9200000   6824.2057410
      8.9210000   6824.9775880
      8.9220000   6825.7443900
      8.9230000   6826.5079360
      8.9240000   6827.2752830
      8.9250000   6828.0389210
      8.9260000   6828.8055640
      8.9270000   6829.5749390
      8.9280000   6830.3421030
      8.9290000   6831.1069820
      8.9300000   6831.8733420
      8.9310000   6832.6416450
      8.9320000   6833.4052250
      8.9330000   6834.1744300
      8.9340000   6834.9419140
      8.9350000   6835.7103270
      8.9360000   6836.4752320
      8.9370000   6837.2408900
      8.9380000   6838.0089980
      8.9390000   6838.7735230
      8.9400000   6839.5447300
      8.9410000   6840.3106360
      8.9420000   6841.0768080
      8.9430000   6841.8426510
      8.9440000   6842.6096770
      8.9450000   6843.3773440
      8.9460000   6844.1498030
      8.9470000   6844.9214380
      8.9480000   6845.6844750
      8.9490000   6846.4531310
      8.9500000   6847.2170750
      8.9510000   6847.9841380
      8.9520000   6848.7525300
      8.9530000   6849.5210750
      8.9540000   6850.2904760
      8.9550000   6851.0547060
      8.9560000   6851.8192560
      8.9570000   6852.5850060
      8.9580000   6853.3512400
      8.9590000   6854.1237220
      8.9600000   6854.8889490
      8.9610000   6855.6580050
      8.9620000   6856.4226420
      8.9630000   6857.1894600
      8.9640000   6857.9556560
      8.9650000   6858.7258380
      8.9660000   6859.4934440
      8.9670000   6860.2568270
      8.9680000   6860.9580610
      8.9690000   6861.5170300
      8.9700000   6862.0771920
      8.9710000   6862.6354040
      8.9720000   6863.1938600
      8.9730000   6863.7568070
      8.9740000   6864.3144210
      8.9750000   6864.8711940
      8.9760000   6865.4309180
      8.9770000   6865.9895100
      8.9780000   6866.5539980
      8.9790000   6867.1136690
      8.9800000   6867.6719200
      8.9810000   6868.2305600
      8.9820000   6868.7917960
      8.9830000   6869.3501190
      8.9840000   6869.9091270
      8.9850000   6870.4683000
      8.9860000   6871.0264000
      8.9870000   6871.5863490
      8.9880000   6872.1445300
      8.9890000   6872.7013870
      8.9900000   6873.2664580
      8.9910000   6873.8256980
      8.9920000   6874.3831330
      8.9930000   6874.9441990
      8.9940000   6875.5015770
      8.9950000   6876.0596150
      8.9960000   6876.6191670
      8.9970000   6877.1789460
      8.9980000   6877.7357780
      8.9990000   6878.3119740
      9.0000000   6878.8921950
      9.0010000   6879.4543660
      9.0020000   6880.0122470
      9.0030000   6880.5683780
      9.0040000   6881.1277840
      9.0050000   6881.6852700
      9.0060000   6882.2435370
      9.0070000   6882.8044760
      9.0080000   6883.3659450
      9.0090000   6883.9250570
      9.0100000   6884.4841540
      9.0110000   6885.0426910
      9.0120000   6885.6000900
      9.0130000   6886.1611410
      9.0140000   6886.7196980
      9.0150000   6887.2776570
      9.0160000   6887.8429420
      9.0170000   6888.3998610
      9.0180000   6888.9586740
      9.0190000   6889.5171590
      9.0200000   6890.0747440
      9.0210000   6890.6343390
      9.0220000   6891.1929850
      9.0230000   6891.7501990
      9.0240000   6892.3103000
      9.0250000   6892.8728730
      9.0260000   6893.4325940
      9.0270000   6893.9914720
      9.0280000   6894.5488500
      9.0290000   6895.1070610
      9.0300000   6895.6664250
      9.0310000   6896.2241820
      9.0320000   6896.7827720
      9.0330000   6897.3450700
      9.0340000   6897.9072260
      9.0350000   6898.4655370
      9.0360000   6899.0256990
      9.0370000   6899.5829840
      9.0380000   6900.1433150
      9.0390000   6900.7013620
      9.0400000   6901.2601940
      9.0410000   6901.8191950
      9.0420000   6902.3815640
      9.0430000   6902.9396690
      9.0440000   6903.4999840
      9.0450000   6904.0555870
      9.0460000   6904.6143670
      9.0470000   6905.1744950
      9.0480000   6905.7341660
      9.0490000   6906.2922190
      9.0500000   6906.8531020
      9.0510000   6907.4165940
      9.0520000   6907.9754790
      9.0530000   6908.5338920
      9.0540000   6909.0950340
      9.0550000   6909.6537910
      9.0560000   6910.2116120
      9.0570000   6910.7712160
      9.0580000   6911.3312340
      9.0590000   6911.8910950
      9.0600000   6912.4753090
      9.0610000   6913.0334910
      9.0620000   6913.5920280
      9.0630000   6914.1488360
      9.0640000   6914.7088380
      9.0650000   6915.2662130
      9.0660000   6915.8235350
      9.0670000   6916.3898280
      9.0680000   6916.9528770
      9.0690000   6917.5113440
      9.0700000   6918.0701170
      9.0710000   6918.6289210
      9.0720000   6919.1901740
      9.0730000   6919.7499790
      9.0740000   6920.3074580
      9.0750000   6920.8687160
      9.0760000   6921.4267970
      9.0770000   6921.9876940
      9.0780000   6922.5474080
      9.0790000   6923.1054690
      9.0800000   6923.6640330
      9.0810000   6924.2227160
      9.0820000   6924.7815140
      9.0830000   6925.3393950
      9.0840000   6925.8993230
      9.0850000   6926.4609780
      9.0860000   6927.0212900
      9.0870000   6927.5804970
      9.0880000   6928.1383760
      9.0890000   6928.7008080
      9.0900000   6929.2582820
      9.0910000   6929.8173040
      9.0920000   6930.3764090
      9.0930000   6930.9329610
      9.0940000   6931.4948680
      9.0950000   6932.0545180
      9.0960000   6932.6126360
      9.0970000   6933.1703260
      9.0980000   6933.7315470
      9.0990000   6934.2910040
      9.1000000   6934.8478080
      9.1010000   6935.4085330
      9.1020000   6935.9671000
      9.1030000   6936.5284460
      9.1040000   6937.0880580
      9.1050000   6937.6467620
      9.1060000   6938.2055080
      9.1070000   6938.7633810
      9.1080000   6939.3230530
      9.1090000   6939.8805060
      9.1100000   6940.4408670
      9.1110000   6941.0032990
      9.1120000   6941.5637040
      9.1130000   6942.1226740
      9.1140000   6942.6794120
      9.1150000   6943.2384960
      9.1160000   6943.7966790
      9.1170000   6944.3602780
      9.1180000   6944.9200850
      9.1190000   6945.4773540
      9.1200000   6946.0658740
      9.1210000   6946.6258120
      9.1220000   6947.1839510
      9.1230000   6947.7428510
      9.1240000   6948.3000560
      9.1250000   6948.8569710
      9.1260000   6949.4165160
      9.1270000   6949.9752220
      9.1280000   6950.5328510
      9.1290000   6951.0953000
      9.1300000   6951.6538500
      9.1310000   6952.2103000
      9.1320000   6952.7691290
      9.1330000   6953.3275570
      9.1340000   6953.8844600
      9.1350000   6954.4440630
      9.1360000   6955.0010040
      9.1370000   6955.5694870
      9.1380000   6956.1273590
      9.1390000   6956.6868350
      9.1400000   6957.2462340
      9.1410000   6957.8039530
      9.1420000   6958.3633980
      9.1430000   6958.9238380
      9.1440000   6959.4798010
      9.1450000   6960.0382370
      9.1460000   6960.6011060
      9.1470000   6961.1604720
      9.1480000   6961.7164610
      9.1490000   6962.2762000
      9.1500000   6962.8337560
      9.1510000   6963.3916590
      9.1520000   6963.9504010
      9.1530000   6964.5089060
      9.1540000   6965.0684940
      9.1550000   6965.6314250
      9.1560000   6966.1904790
      9.1570000   6966.7491060
      9.1580000   6967.3061020
      9.1590000   6967.8632900
      9.1600000   6968.4222240
      9.1610000   6968.9795600
      9.1620000   6969.5375560
      9.1630000   6970.1034050
      9.1640000   6970.6624040
      9.1650000   6971.2210560
      9.1660000   6971.7805840
      9.1670000   6972.3379160
      9.1680000   6972.8957550
      9.1690000   6973.4539870
      9.1700000   6974.0118450
      9.1710000   6974.5720770
      9.1720000   6975.1344350
      9.1730000   6975.6924440
      9.1740000   6976.2604380
      9.1750000   6976.8191400
      9.1760000   6977.3765510
      9.1770000   6977.9364490
      9.1780000   6978.4942070
      9.1790000   6979.0524360
      9.1800000   6979.6298820
      9.1810000   6980.2127350
      9.1820000   6980.7740790
      9.1830000   6981.3336460
      9.1840000   6981.8914840
      9.1850000   6982.4494000
      9.1860000   6983.0086650
      9.1870000   6983.5647740
      9.1880000   6984.1247880
      9.1890000   6984.6876370
      9.1900000   6985.2447130
      9.1910000   6985.8047070
      9.1920000   6986.3639020
      9.1930000   6986.9223040
      9.1940000   6987.4815490
      9.1950000   6988.0392570
      9.1960000   6988.5979310
      9.1970000   6989.1588720
      9.1980000   6989.7207020
      9.1990000   6990.2802950
      9.2000000   6990.8400900
      9.2010000   6991.4004470
      9.2020000   6991.9574100
      9.2030000   6992.5175200
      9.2040000   6993.0767960
      9.2050000   6993.6363420
      9.2060000   6994.1995360
      9.2070000   6994.7584070
      9.2080000   6995.3180130
      9.2090000   6995.8786400
      9.2100000   6996.4351420
      9.2110000   6996.9948470
      9.2120000   6997.5521640
      9.2130000   6998.1101500
      9.2140000   6998.6681030
      9.2150000   6999.2317050
      9.2160000   6999.7900340
      9.2170000   7000.3489820
      9.2180000   7000.9066960
      9.2190000   7001.4646770
      9.2200000   7002.0228370
      9.2210000   7002.5805790
      9.2220000   7003.1385950
      9.2230000   7003.6992280
      9.2240000   7004.2677390
      9.2250000   7004.8265510
      9.2260000   7005.3862490
      9.2270000   7005.9440260
      9.2280000   7006.5050280
      9.2290000   7007.0625590
      9.2300000   7007.6195850
      9.2310000   7008.1784670
      9.2320000   7008.7414940
      9.2330000   7009.3000920
      9.2340000   7009.8597820
      9.2350000   7010.4167690
      9.2360000   7010.9762590
      9.2370000   7011.5347720
      9.2380000   7012.0931050
      9.2390000   7012.6505750
      9.2400000   7013.2088600
      9.2410000   7013.8033250
      9.2420000   7014.3637330
      9.2430000   7014.9210200
      9.2440000   7015.4783010
      9.2450000   7016.0448660
      9.2460000   7016.6026180
      9.2470000   7017.1614820
      9.2480000   7017.7211690
      9.2490000   7018.2805080
      9.2500000   7018.8417090
      9.2510000   7019.4003510
      9.2520000   7019.9581680
      9.2530000   7020.5158630
      9.2540000   7021.0762370
      9.2550000   7021.6342750
      9.2560000   7022.1916220
      9.2570000   7022.7520640
      9.2580000   7023.3129280
      9.2590000   7023.8726410
      9.2600000   7024.4316050
      9.2610000   7024.9914460
      9.2620000   7025.5511840
      9.2630000   7026.1109200
      9.2640000   7026.6677660
      9.2650000   7027.2268850
      9.2660000   7027.7863050
      9.2670000   7028.3492890
      9.2680000   7028.9088700
      9.2690000   7029.4673400
      9.2700000   7030.0274700
      9.2710000   7030.5868230
      9.2720000   7031.1438220
      9.2730000   7031.7030350
      9.2740000   7032.2637470
      9.2750000   7032.8246640
      9.2760000   7033.3868700
      9.2770000   7033.9459040
      9.2780000   7034.5025630
      9.2790000   7035.0630660
      9.2800000   7035.6200140
      9.2810000   7036.3117410
      9.2820000   7037.0927870
      9.2830000   7037.6950090
      9.2840000   7038.2543190
      9.2850000   7038.8121000
      9.2860000   7039.3714160
      9.2870000   7039.9286820
      9.2880000   7040.4859380
      9.2890000   7041.0453350
      9.2900000   7041.6034020
      9.2910000   7042.1616720
      9.2920000   7042.7257150
      9.2930000   7043.2835170
      9.2940000   7043.8413700
      9.2950000   7044.4016450
      9.2960000   7044.9586530
      9.2970000   7045.5174990
      9.2980000   7046.0771410
      9.2990000   7046.6357870
      9.3000000   7047.1964720
      9.3010000   7047.7849830
      9.3020000   7048.3438830
      9.3030000   7048.9047460
      9.3040000   7049.4631070
      9.3050000   7050.0207690
      9.3060000   7050.5789680
      9.3070000   7051.1361370
      9.3080000   7051.6932560
      9.3090000   7052.2571800
      9.3100000   7052.8158680
      9.3110000   7053.3739390
      9.3120000   7053.9340290
      9.3130000   7054.5260320
      9.3140000   7055.0845230
      9.3150000   7055.6419120
      9.3160000   7056.2001740
      9.3170000   7056.7606770
      9.3180000   7057.3245730
      9.3190000   7057.8840480
      9.3200000   7058.4418730
      9.3210000   7059.0004250
      9.3220000   7059.5575690
      9.3230000   7060.1187260
      9.3240000   7060.6760000
      9.3250000   7061.2343470
      9.3260000   7061.7951400
      9.3270000   7062.3550510
      9.3280000   7062.9135590
      9.3290000   7063.4730800
      9.3300000   7064.0307980
      9.3310000   7064.5909670
      9.3320000   7065.1489150
      9.3330000   7065.7061070
      9.3340000   7066.2674100
      9.3350000   7066.8296620
      9.3360000   7067.3879840
      9.3370000   7067.9485610
      9.3380000   7068.5064660
      9.3390000   7069.0651300
      9.3400000   7069.6245990
      9.3410000   7070.1883750
      9.3420000   7070.7462640
      9.3430000   7071.3079450
      9.3440000   7071.8724340
      9.3450000   7072.4311680
      9.3460000   7072.9918770
      9.3470000   7073.5500480
      9.3480000   7074.1106740
      9.3490000   7074.6676410
      9.3500000   7075.2257880
      9.3510000   7075.7850200
      9.3520000   7076.3453940
      9.3530000   7076.9053930
      9.3540000   7077.4662850
      9.3550000   7078.0252840
      9.3560000   7078.5839480
      9.3570000   7079.1441260
      9.3580000   7079.7032450
      9.3590000   7080.2615550
      9.3600000   7080.8208650
      9.3610000   7081.3832080
      9.3620000   7082.0136800
      9.3630000   7082.5736330
      9.3640000   7083.1305900
      9.3650000   7083.6889570
      9.3660000   7084.2489770
      9.3670000   7084.8077030
      9.3680000   7085.3670320
      9.3690000   7085.9270440
      9.3700000   7086.4879940
      9.3710000   7087.0521940
      9.3720000   7087.6106060
      9.3730000   7088.1676080
      9.3740000   7088.7286940
      9.3750000   7089.2852510
      9.3760000   7089.8439160
      9.3770000   7090.4064760
      9.3780000   7090.9718960
      9.3790000   7091.5303180
      9.3800000   7092.0963580
      9.3810000   7092.6536270
      9.3820000   7093.2127470
      9.3830000   7093.7704930
      9.3840000   7094.3274810
      9.3850000   7094.8852460
      9.3860000   7095.4429710
      9.3870000   7096.0080870
      9.3880000   7096.5675920
      9.3890000   7097.1255900
      9.3900000   7097.6842370
      9.3910000   7098.2433100
      9.3920000   7098.8032960
      9.3930000   7099.3611340
      9.3940000   7099.9205960
      9.3950000   7100.4796570
      9.3960000   7101.0407060
      9.3970000   7101.5986720
      9.3980000   7102.1564700
      9.3990000   7102.7166440
      9.4000000   7103.2732830
      9.4010000   7103.8333290
      9.4020000   7104.3924600
      9.4030000   7104.9507040
      9.4040000   7105.5128210
      9.4050000   7106.0802800
      9.4060000   7106.6407810
      9.4070000   7107.1974080
      9.4080000   7107.7586500
      9.4090000   7108.3172250
      9.4100000   7108.8753740
      9.4110000   7109.4344370
      9.4120000   7109.9926020
      9.4130000   7110.5539630
      9.4140000   7111.1129410
      9.4150000   7111.6701800
      9.4160000   7112.2307990
      9.4170000   7112.7895500
      9.4180000   7113.3462330
      9.4190000   7113.9064240
      9.4200000   7114.4669200
      9.4210000   7115.0575050
      9.4220000   7115.6590910
      9.4230000   7116.2182360
      9.4240000   7116.7762690
      9.4250000   7117.3362690
      9.4260000   7117.8936370
      9.4270000   7118.4521480
      9.4280000   7119.0136320
      9.4290000   7119.5760080
      9.4300000   7120.1400710
      9.4310000   7120.6985560
      9.4320000   7121.2565290
      9.4330000   7121.8167860
      9.4340000   7122.3740310
      9.4350000   7122.9318710
      9.4360000   7123.4925550
      9.4370000   7124.0500020
      9.4380000   7124.6109400
      9.4390000   7125.1730720
      9.4400000   7125.7321550
      9.4410000   7126.2901120
      9.4420000   7126.8488850
      9.4430000   7127.4066160
      9.4440000   7127.9655150
      9.4450000   7128.5261150
      9.4460000   7129.0826420
      9.4470000   7129.6536810
      9.4480000   7130.2136840
      9.4490000   7130.7735460
      9.4500000   7131.3320280
      9.4510000   7131.8913380
      9.4520000   7132.4504310
      9.4530000   7133.0112460
      9.4540000   7133.5676790
      9.4550000   7134.1259690
      9.4560000   7134.6891690
      9.4570000   7135.2474550
      9.4580000   7135.8063090
      9.4590000   7136.3657980
      9.4600000   7136.9254780
      9.4610000   7137.4833410
      9.4620000   7138.0432980
      9.4630000   7138.6004820
      9.4640000   7139.1615280
      9.4650000   7139.7231080
      9.4660000   7140.2799050
      9.4670000   7140.8403840
      9.4680000   7141.3986080
      9.4690000   7141.9643210
      9.4700000   7142.5250980
      9.4710000   7143.0819190
      9.4720000   7143.6398220
      9.4730000   7144.2034950
      9.4740000   7144.7617830
      9.4750000   7145.3215720
      9.4760000   7145.8816430
      9.4770000   7146.4384940
      9.4780000   7146.9974670
      9.4790000   7147.5579650
      9.4800000   7148.1152520
      9.4810000   7148.6757990
      9.4820000   7149.2588260
      9.4830000   7149.8176020
      9.4840000   7150.3769970
      9.4850000   7150.9356290
      9.4860000   7151.4940080
      9.4870000   7152.0521420
      9.4880000   7152.6094850
      9.4890000   7153.1670620
      9.4900000   7153.7278970
      9.4910000   7154.2877360
      9.4920000   7154.8456980
      9.4930000   7155.4042700
      9.4940000   7155.9692910
      9.4950000   7156.5285430
      9.4960000   7157.0881170
      9.4970000   7157.6462850
      9.4980000   7158.2057910
      9.4990000   7158.7673620
      9.5000000   7159.3261970
      9.5010000   7159.8880990
      9.5020000   7160.4467670
      9.5030000   7161.0044740
      9.5040000   7161.5649780
      9.5050000   7162.1237280
      9.5060000   7162.6833560
      9.5070000   7163.2426200
      9.5080000   7163.8051940
      9.5090000   7164.3636190
      9.5100000   7164.9232150
      9.5110000   7165.4825630
      9.5120000   7166.0403630
      9.5130000   7166.6002500
      9.5140000   7167.1579640
      9.5150000   7167.7172650
      9.5160000   7168.2779370
      9.5170000   7168.8362030
      9.5180000   7169.3957270
      9.5190000   7169.9534750
      9.5200000   7170.5119670
      9.5210000   7171.0694920
      9.5220000   7171.6290480
      9.5230000   7172.1873840
      9.5240000   7172.7479750
      9.5250000   7173.3097160
      9.5260000   7173.8689540
      9.5270000   7174.4286840
      9.5280000   7174.9878320
      9.5290000   7175.5473920
      9.5300000   7176.1070770
      9.5310000   7176.6664680
      9.5320000   7177.2268690
      9.5330000   7177.7870670
      9.5340000   7178.3487470
      9.5350000   7178.9087140
      9.5360000   7179.4673940
      9.5370000   7180.0271080
      9.5380000   7180.5873670
      9.5390000   7181.1447150
      9.5400000   7181.7046320
      9.5410000   7182.2637260
      9.5420000   7182.8432310
      9.5430000   7183.4250400
      9.5440000   7183.9859690
      9.5450000   7184.5442160
      9.5460000   7185.1025160
      9.5470000   7185.6639190
      9.5480000   7186.2231660
      9.5490000   7186.7824300
      9.5500000   7187.3417850
      9.5510000   7187.9044830
      9.5520000   7188.4660170
      9.5530000   7189.0245470
      9.5540000   7189.5835350
      9.5550000   7190.1437620
      9.5560000   7190.7035300
      9.5570000   7191.2609980
      9.5580000   7191.8206160
      9.5590000   7192.3799720
      9.5600000   7192.9401660
      9.5610000   7193.5025760
      9.5620000   7194.0621910
      9.5630000   7194.6179360
      9.5640000   7195.1787960
      9.5650000   7195.7438490
      9.5660000   7196.3038960
      9.5670000   7196.8862770
      9.5680000   7197.6058470
      9.5690000   7198.3585880
      9.5700000   7199.0763250
      9.5710000   7199.6355010
      9.5720000   7200.1937150
      9.5730000   7200.7523670
      9.5740000   7201.3115580
      9.5750000   7201.8737500
      9.5760000   7202.4350580
      9.5770000   7202.9926450
      9.5780000   7203.5525500
      9.5790000   7204.1129630
      9.5800000   7204.6710440
      9.5810000   7205.2319410
      9.5820000   7205.7922030
      9.5830000   7206.3526980
      9.5840000   7206.9135240
      9.5850000   7207.4767370
      9.5860000   7208.0351000
      9.5870000   7208.5947720
      9.5880000   7209.1537500
      9.5890000   7209.7126080
      9.5900000   7210.2704150
      9.5910000   7210.8316330
      9.5920000   7211.3925600
      9.5930000   7211.9539870
      9.5940000   7212.5138110
      9.5950000   7213.0722160
      9.5960000   7213.6330680
      9.5970000   7214.1915360
      9.5980000   7214.7514240
      9.5990000   7215.3113400
      9.6000000   7215.8685790
      9.6010000   7216.4344070
      9.6020000   7217.0140770
      9.6030000   7217.5725760
      9.6040000   7218.1319330
      9.6050000   7218.6915150
      9.6060000   7219.2524550
      9.6070000   7219.8111620
      9.6080000   7220.3699940
      9.6090000   7220.9291390
      9.6100000   7221.4936320
      9.6110000   7222.0510390
      9.6120000   7222.6102210
      9.6130000   7223.1697190
      9.6140000   7223.7280840
      9.6150000   7224.2870070
      9.6160000   7224.8459210
      9.6170000   7225.4108070
      9.6180000   7225.9706260
      9.6190000   7226.5312040
      9.6200000   7227.0909340
      9.6210000   7227.6507400
      9.6220000   7228.2105970
      9.6230000   7228.7683540
      9.6240000   7229.3277100
      9.6250000   7229.8853280
      9.6260000   7230.4439800
      9.6270000   7231.0068800
      9.6280000   7231.5659460
      9.6290000   7232.1245020
      9.6300000   7232.6845260
      9.6310000   7233.2421590
      9.6320000   7233.8010410
      9.6330000   7234.3607790
      9.6340000   7234.9179140
      9.6350000   7235.4800860
      9.6360000   7236.0439210
      9.6370000   7236.6035450
      9.6380000   7237.1630270
      9.6390000   7237.7230880
      9.6400000   7238.2836800
      9.6410000   7238.8433030
      9.6420000   7239.4040170
      9.6430000   7239.9628530
      9.6440000   7240.5340060
      9.6450000   7241.1171510
      9.6460000   7241.6766990
      9.6470000   7242.2364300
      9.6480000   7242.7956660
      9.6490000   7243.3615010
      9.6500000   7243.9212670
      9.6510000   7244.4792170
      9.6520000   7245.0382810
      9.6530000   7245.6054660
      9.6540000   7246.1643220
      9.6550000   7246.7237830
      9.6560000   7247.2838570
      9.6570000   7247.8424000
      9.6580000   7248.4017760
      9.6590000   7248.9610200
      9.6600000   7249.5193080
      9.6610000   7250.0797490
      9.6620000   7250.6697160
      9.6630000   7251.2556880
      9.6640000   7251.8152370
      9.6650000   7252.3765740
      9.6660000   7252.9345870
      9.6670000   7253.4954460
      9.6680000   7254.0538930
      9.6690000   7254.6139620
      9.6700000   7255.1776310
      9.6710000   7255.7455790
      9.6720000   7256.3064340
      9.6730000   7256.8638960
      9.6740000   7257.4251430
      9.6750000   7257.9841510
      9.6760000   7258.5417710
      9.6770000   7259.0995140
      9.6780000   7259.6590590
      9.6790000   7260.2213320
      9.6800000   7260.7808520
      9.6810000   7261.3418870
      9.6820000   7261.9010080
      9.6830000   7262.4592020
      9.6840000   7263.0199010
      9.6850000   7263.5777590
      9.6860000   7264.1372390
      9.6870000   7264.6988710
      9.6880000   7265.2595130
      9.6890000   7265.8206980
      9.6900000   7266.3792640
      9.6910000   7266.9385610
      9.6920000   7267.5060080
      9.6930000   7268.0630340
      9.6940000   7268.6219740
      9.6950000   7269.1820490
      9.6960000   7269.7464980
      9.6970000   7270.3070130
      9.6980000   7270.8663690
      9.6990000   7271.4259060
      9.7000000   7271.9826820
      9.7010000   7272.5457210
      9.7020000   7273.1039320
      9.7030000   7273.6641880
      9.7040000   7274.2225860
      9.7050000   7274.7861170
      9.7060000   7275.3458950
      9.7070000   7275.9055680
      9.7080000   7276.4645640
      9.7090000   7277.0257450
      9.7100000   7277.5853810
      9.7110000   7278.1423920
      9.7120000   7278.7026020
      9.7130000   7279.2724780
      9.7140000   7279.8333190
      9.7150000   7280.3921360
      9.7160000   7280.9502960
      9.7170000   7281.5102130
      9.7180000   7282.0689930
      9.7190000   7282.6281000
      9.7200000   7283.1888910
      9.7210000   7283.7469450
      9.7220000   7284.3198860
      9.7230000   7284.8920860
      9.7240000   7285.4514820
      9.7250000   7286.0102310
      9.7260000   7286.5693100
      9.7270000   7287.1270490
      9.7280000   7287.6848850
      9.7290000   7288.2440390
      9.7300000   7288.8037920
      9.7310000   7289.3661620
      9.7320000   7289.9262240
      9.7330000   7290.4847330
      9.7340000   7291.0442100
      9.7350000   7291.6043820
      9.7360000   7292.1636140
      9.7370000   7292.7220130
      9.7380000   7293.2813160
      9.7390000   7293.8413160
      9.7400000   7294.4014320
      9.7410000   7294.9613950
      9.7420000   7295.5196260
      9.7430000   7296.0794320
      9.7440000   7296.6365590
      9.7450000   7297.1960730
      9.7460000   7297.7566810
      9.7470000   7298.3164470
      9.7480000   7298.8771570
      9.7490000   7299.4381640
      9.7500000   7299.9981450
      9.7510000   7300.5573870
      9.7520000   7301.1183050
      9.7530000   7301.6782180
      9.7540000   7302.2418570
      9.7550000   7302.8254310
      9.7560000   7303.4149690
      9.7570000   7303.9787140
      9.7580000   7304.5368550
      9.7590000   7305.0998170
      9.7600000   7305.6610500
      9.7610000   7306.2195270
      9.7620000   7306.7792780
      9.7630000   7307.3395620
      9.7640000   7307.8988110
      9.7650000   7308.4601950
      9.7660000   7309.0194280
      9.7670000   7309.5778920
      9.7680000   7310.1365670
      9.7690000   7310.6938950
      9.7700000   7311.2540820
      9.7710000   7311.8137990
      9.7720000   7312.3715050
      9.7730000   7312.9304900
      9.7740000   7313.4961800
      9.7750000   7314.0549600
      9.7760000   7314.6147570
      9.7770000   7315.1837080
      9.7780000   7315.7414380
      9.7790000   7316.2987890
      9.7800000   7316.8586230
      9.7810000   7317.4165820
      9.7820000   7317.9821510
      9.7830000   7318.5684440
      9.7840000   7319.1258730
      9.7850000   7319.6854530
      9.7860000   7320.2447070
      9.7870000   7320.8023490
      9.7880000   7321.3633750
      9.7890000   7321.9204600
      9.7900000   7322.4780500
      9.7910000   7323.0433940
      9.7920000   7323.6023720
      9.7930000   7324.1604530
      9.7940000   7324.7217010
      9.7950000   7325.2804730
      9.7960000   7325.8379220
      9.7970000   7326.3987020
      9.7980000   7326.9563890
      9.7990000   7327.5154220
      9.8000000   7328.0785480
      9.8010000   7328.6378300
      9.8020000   7329.1995530
      9.8030000   7329.7578270
      9.8040000   7330.3171150
      9.8050000   7330.8778180
      9.8060000   7331.4354820
      9.8070000   7331.9938550
      9.8080000   7332.5549600
      9.8090000   7333.1225920
      9.8100000   7333.6807950
      9.8110000   7334.2416340
      9.8120000   7334.7994830
      9.8130000   7335.3850380
      9.8140000   7335.9449300
      9.8150000   7336.5017170
      9.8160000   7337.0619600
      9.8170000   7337.6229320
      9.8180000   7338.1814440
      9.8190000   7338.7408380
      9.8200000   7339.2978670
      9.8210000   7339.8569410
      9.8220000   7340.4149940
      9.8230000   7340.9734410
      9.8240000   7341.5319990
      9.8250000   7342.0925360
      9.8260000   7342.6543470
      9.8270000   7343.2146660
      9.8280000   7343.7734840
      9.8290000   7344.3345660
      9.8300000   7344.8925390
      9.8310000   7345.4610470
      9.8320000   7346.0190140
      9.8330000   7346.5790410
      9.8340000   7347.1409610
      9.8350000   7347.7008140
      9.8360000   7348.2608700
      9.8370000   7348.8195300
      9.8380000   7349.3782710
      9.8390000   7349.9376460
      9.8400000   7350.4954600
      9.8410000   7351.0542270
      9.8420000   7351.6132550
      9.8430000   7352.1812250
      9.8440000   7352.7583840
      9.8450000   7353.3207030
      9.8460000   7353.8780870
      9.8470000   7354.4386710
      9.8480000   7354.9974520
      9.8490000   7355.5553910
      9.8500000   7356.1153190
      9.8510000   7356.6736150
      9.8520000   7357.2377230
      9.8530000   7357.7975370
      9.8540000   7358.3554130
      9.8550000   7358.9140700
      9.8560000   7359.4744110
      9.8570000   7360.0333950
      9.8580000   7360.5918900
      9.8590000   7361.1525290
      9.8600000   7361.7108970
      9.8610000   7362.2715130
      9.8620000   7362.8326290
      9.8630000   7363.3903370
      9.8640000   7363.9503080
      9.8650000   7364.5101070
      9.8660000   7365.0710460
      9.8670000   7365.6301330
      9.8680000   7366.1893140
      9.8690000   7366.7511720
      9.8700000   7367.3119820
      9.8710000   7367.8704600
      9.8720000   7368.4290290
      9.8730000   7368.9889360
      9.8740000   7369.5474550
      9.8750000   7370.1065530
      9.8760000   7370.6662900
      9.8770000   7371.2254230
      9.8780000   7371.7875220
      9.8790000   7372.3476340
      9.8800000   7372.9064770
      9.8810000   7373.4636800
      9.8820000   7374.0241500
      9.8830000   7374.5831680
      9.8840000   7375.1485840
      9.8850000   7375.7072950
      9.8860000   7376.2678940
      9.8870000   7376.8288530
      9.8880000   7377.3888100
      9.8890000   7377.9485000
      9.8900000   7378.5077190
      9.8910000   7379.0662820
      9.8920000   7379.6245980
      9.8930000   7380.1843490
      9.8940000   7380.7913000
      9.8950000   7381.3541090
      9.8960000   7381.9137680
      9.8970000   7382.4724010
      9.8980000   7383.0351010
      9.8990000   7383.5921300
      9.9000000   7384.1516810
      9.9010000   7384.7123330
      9.9020000   7385.2734280
      9.9030000   7385.8324230
      9.9040000   7386.4181840
      9.9050000   7387.0134650
      9.9060000   7387.5792520
      9.9070000   7388.1399190
      9.9080000   7388.6985980
      9.9090000   7389.2583650
      9.9100000   7389.8171140
      9.9110000   7390.3750750
      9.9120000   7390.9470590
      9.9130000   7391.5053240
      9.9140000   7392.0642930
      9.9150000   7392.6238260
      9.9160000   7393.1828700
      9.9170000   7393.7422840
      9.9180000   7394.3006970
      9.9190000   7394.8592870
      9.9200000   7395.4174930
      9.9210000   7396.0638540
      9.9220000   7396.8473840
      9.9230000   7397.6304620
      9.9240000   7398.4187830
      9.9250000   7399.2009010
      9.9260000   7399.9844670
      9.9270000   7400.7764120
      9.9280000   7401.5586220
      9.9290000   7402.3433030
      9.9300000   7403.1320090
      9.9310000   7403.9131270
      9.9320000   7404.6934940
      9.9330000   7405.4772640
      9.9340000   7406.2523590
      9.9350000   7407.0354830
      9.9360000   7407.8108560
      9.9370000   7408.5937480
      9.9380000   7409.3711260
      9.9390000   7410.1532350
      9.9400000   7410.9295150
      9.9410000   7411.7111110
      9.9420000   7412.4929000
      9.9430000   7413.2739310
      9.9440000   7414.0473700
      9.9450000   7414.8293200
      9.9460000   7415.6100380
      9.9470000   7416.3917370
      9.9480000   7417.1676840
      9.9490000   7417.9494070
      9.9500000   7418.7249670
      9.9510000   7419.5143240
      9.9520000   7420.2912950
      9.9530000   7421.0702620
      9.9540000   7421.8465260
      9.9550000   7422.6298470
      9.9560000   7423.4088240
      9.9570000   7424.1896640
      9.9580000   7424.9680430
      9.9590000   7425.7470000
      9.9600000   7426.5329520
      9.9610000   7427.3147330
      9.9620000   7428.0912420
      9.9630000   7428.8724050
      9.9640000   7429.6526310
      9.9650000   7430.4351470
      9.9660000   7431.2116110
      9.9670000   7431.9930600
      9.9680000   7432.7689480
      9.9690000   7433.5539040
      9.9700000   7434.3312260
      9.9710000   7435.1120400
      9.9720000   7435.8894640
      9.9730000   7436.6724070
      9.9740000   7437.4497570
      9.9750000   7438.2304750
      9.9760000   7439.0065650
      9.9770000   7439.7896460
      9.9780000   7440.5703840
      9.9790000   7441.3508020
      9.9800000   7442.1285540
      9.9810000   7442.9078400
      9.9820000   7443.6884540
      9.9830000   7444.4692650
      9.9840000   7445.2478850
      9.9850000   7446.0272080
      9.9860000   7446.8088330
      9.9870000   7447.5886670
      9.9880000   7448.3655380
      9.9890000   7449.1459540
      9.9900000   7449.9221820
      9.9910000   7450.7065300
      9.9920000   7451.4840200
      9.9930000   7452.2680080
      9.9940000   7453.0464840
      9.9950000   7453.8317010
      9.9960000   7454.6112870
      9.9970000   7455.3916550
      9.9980000   7456.1674010
      9.9990000   7456.9480160
     10.0000000   7457.7306510
     10.0010000   7458.5099240
     10.0020000   7459.2865430
     10.0030000   7460.0670820
     10.0040000   7460.8455030
     10.0050000   7461.5545160
     10.0060000   7462.1141180
     10.0070000   7462.6727010
     10.0080000   7463.2332910
     10.0090000   7463.7923590
     10.0100000   7464.3500290
     10.0110000   7464.9092820
     10.0120000   7465.4718730
     10.0130000   7466.0308920
     10.0140000   7466.5903980
     10.0150000   7467.1481210
     10.0160000   7467.8036660
     10.0170000   7468.5818520
     10.0180000   7469.3622540
     10.0190000   7470.1564690
     10.0200000   7470.9350050
     10.0210000   7471.7186740
     10.0220000   7472.5068210
     10.0230000   7473.2858060
     10.0240000   7474.0658160
     10.0250000   7474.8565330
     10.0260000   7475.6389630
     10.0270000   7476.4200100
     10.0280000   7477.2074540
     10.0290000   7477.9868070
     10.0300000   7478.7656740
     10.0310000   7479.5514430
     10.0320000   7480.3391750
     10.0330000   7481.1192530
     10.0340000   7481.9073240
     10.0350000   7482.6892810
     10.0360000   7483.4692910
     10.0370000   7484.2530010
     10.0380000   7485.0431360
     10.0390000   7485.8242950
     10.0400000   7486.6088030
     10.0410000   7487.3927910
     10.0420000   7488.1714040
     10.0430000   7488.9537710
     10.0440000   7489.7491000
     10.0450000   7490.5298500
     10.0460000   7491.3132080
     10.0470000   7492.1003330
     10.0480000   7492.8782060
     10.0490000   7493.6604670
     10.0500000   7494.4498420
     10.0510000   7495.2316350
     10.0520000   7496.0159810
     10.0530000   7496.8012820
     10.0540000   7497.5800750
     10.0550000   7498.3603730
     10.0560000   7499.1484620
     10.0570000   7499.9307840
     10.0580000   7500.7152890
     10.0590000   7501.5032010
     10.0600000   7502.2823800
     10.0610000   7503.0635930
     10.0620000   7503.8557250
     10.0630000   7504.6348650
     10.0640000   7505.4161870
     10.0650000   7506.2051240
     10.0660000   7506.9834190
     10.0670000   7507.7622050
     10.0680000   7508.5501070
     10.0690000   7509.3330400
     10.0700000   7510.1152750
     10.0710000   7510.9031610
     10.0720000   7511.6834550
     10.0730000   7512.4651370
     10.0740000   7513.2493010
     10.0750000   7514.0400330
     10.0760000   7514.8197350
     10.0770000   7515.6082840
     10.0780000   7516.3896470
     10.0790000   7517.1681420
     10.0800000   7517.9529050
     10.0810000   7518.7423300
     10.0820000   7519.5221030
     10.0830000   7520.3082470
     10.0840000   7521.0924000
     10.0850000   7521.8699690
     10.0860000   7522.6535970
     10.0870000   7523.4489220
     10.0880000   7524.2279200
     10.0890000   7525.0120640
     10.0900000   7525.7989590
     10.0910000   7526.3864100
     10.0920000   7526.9465280
     10.0930000   7527.5051750
     10.0940000   7528.0679180
     10.0950000   7528.6282380
     10.0960000   7529.1873470
     10.0970000   7529.7535490
     10.0980000   7530.5345730
     10.0990000   7531.3104940
     10.1000000   7532.0952400
     10.1010000   7532.8724800
     10.1020000   7533.6541120
     10.1030000   7534.4315810
     10.1040000   7535.2125950
     10.1050000   7535.9931580
     10.1060000   7536.7764000
     10.1070000   7537.5540760
     10.1080000   7538.3344080
     10.1090000   7539.1179340
     10.1100000   7539.8983800
     10.1110000   7540.6749080
     10.1120000   7541.4558740
     10.1130000   7542.2343240
     10.1140000   7543.0179770
     10.1150000   7543.7945920
     10.1160000   7544.5740400
     10.1170000   7545.3504430
     10.1180000   7546.1352920
     10.1190000   7546.9129550
     10.1200000   7547.6946530
     10.1210000   7548.4715760
     10.1220000   7549.2534730
     10.1230000   7550.0309190
     10.1240000   7550.8103070
     10.1250000   7551.5871970
     10.1260000   7552.3668070
     10.1270000   7553.1465290
     10.1280000   7553.9276000
     10.1290000   7554.7036340
     10.1300000   7555.4833210
     10.1310000   7556.2656700
     10.1320000   7557.0521660
     10.1330000   7557.8291520
     10.1340000   7558.6098320
     10.1350000   7559.3853380
     10.1360000   7560.1686550
     10.1370000   7560.9463160
     10.1380000   7561.7254720
     10.1390000   7562.5032260
     10.1400000   7563.2847610
     10.1410000   7564.0619480
     10.1420000   7564.8411160
     10.1430000   7565.6194770
     10.1440000   7566.4009870
     10.1450000   7567.1817850
     10.1460000   7567.9613390
     10.1470000   7568.7384850
     10.1480000   7569.5172020
     10.1490000   7570.3010760
     10.1500000   7571.0807050
     10.1510000   7571.8581930
     10.1520000   7572.6408650
     10.1530000   7573.4214010
     10.1540000   7574.2041070
     10.1550000   7574.9821990
     10.1560000   7575.7609300
     10.1570000   7576.5401510
     10.1580000   7577.3242100
     10.1590000   7578.1017640
     10.1600000   7578.8808470
     10.1610000   7579.6606840
     10.1620000   7580.4444180
     10.1630000   7581.2201160
     10.1640000   7582.0011540
     10.1650000   7582.7786220
     10.1660000   7583.5596710
     10.1670000   7584.3415080
     10.1680000   7585.1226820
     10.1690000   7585.8998280
     10.1700000   7586.6805810
     10.1710000   7587.4622190
     10.1720000   7588.2428600
     10.1730000   7589.0219900
     10.1740000   7589.8038380
     10.1750000   7590.5806870
     10.1760000   7591.3673260
     10.1770000   7592.1471280
     10.1780000   7592.9257050
     10.1790000   7593.7060950
     10.1800000   7594.4883770
     10.1810000   7595.2680390
     10.1820000   7596.0479070
     10.1830000   7596.8307300
     10.1840000   7597.6084490
     10.1850000   7598.3934910
     10.1860000   7599.1702680
     10.1870000   7599.9521880
     10.1880000   7600.7280840
     10.1890000   7601.5149070
     10.1900000   7602.2913750
     10.1910000   7603.0751340
     10.1920000   7603.8504300
     10.1930000   7604.6340150
     10.1940000   7605.4143300
     10.1950000   7606.1951500
     10.1960000   7606.9720180
     10.1970000   7607.7540800
     10.1980000   7608.5354080
     10.1990000   7609.3161400
     10.2000000   7610.0943910
     10.2010000   7610.8750780
     10.2020000   7611.6539500
     10.2030000   7612.4352130
     10.2040000   7613.2119690
     10.2050000   7613.9936650
     10.2060000   7614.7695570
     10.2070000   7615.5545370
     10.2080000   7616.3307000
     10.2090000   7617.1114280
     10.2100000   7617.8884390
     10.2110000   7618.6744180
     10.2120000   7619.4499130
     10.2130000   7620.2306900
     10.2140000   7621.0082000
     10.2150000   7621.7906100
     10.2160000   7622.5694890
     10.2170000   7623.3503470
     10.2180000   7624.1260050
     10.2190000   7624.9046190
     10.2200000   7625.6953880
     10.2210000   7626.4755340
     10.2220000   7627.2536550
     10.2230000   7628.0348630
     10.2240000   7628.8126220
     10.2250000   7629.5950860
     10.2260000   7630.3735910
     10.2270000   7631.1518170
     10.2280000   7631.9279860
     10.2290000   7632.7117480
     10.2300000   7633.4895010
     10.2310000   7634.2692630
     10.2320000   7635.0466690
     10.2330000   7635.8308670
     10.2340000   7636.6093550
     10.2350000   7637.3896620
     10.2360000   7638.1673280
     10.2370000   7638.9475050
     10.2380000   7639.7280330
     10.2390000   7640.5097660
     10.2400000   7641.2871020
     10.2410000   7642.0671430
     10.2420000   7642.8500620
     10.2430000   7643.6300500
     10.2440000   7644.4076460
     10.2450000   7645.1860680
     10.2460000   7645.9651610
     10.2470000   7646.7499330
     10.2480000   7647.5254070
     10.2490000   7648.3067430
     10.2500000   7649.0872590
     10.2510000   7649.6571110
     10.2520000   7650.2203040
     10.2530000   7650.7791130
     10.2540000   7651.3714800
     10.2550000   7651.9333980
     10.2560000   7652.4918280
     10.2570000   7653.0513210
     10.2580000   7653.6083040
     10.2590000   7654.1660380
     10.2600000   7654.7264250
     10.2610000   7655.2883530
     10.2620000   7655.8477560
     10.2630000   7656.4085880
     10.2640000   7656.9661140
     10.2650000   7657.5275590
     10.2660000   7658.0849070
     10.2670000   7658.6432620
     10.2680000   7659.2035310
     10.2690000   7659.7953630
     10.2700000   7660.3542570
     10.2710000   7660.9143420
     10.2720000   7661.4726920
     10.2730000   7662.0315670
     10.2740000   7662.5918160
     10.2750000   7663.1510590
     10.2760000   7663.7093300
     10.2770000   7664.2697150
     10.2780000   7664.8343730
     10.2790000   7665.3935960
     10.2800000   7665.9526950
     10.2810000   7666.5117160
     10.2820000   7667.0798300
     10.2830000   7667.6385990
     10.2840000   7668.1967590
     10.2850000   7668.7555010
     10.2860000   7669.3184420
     10.2870000   7669.8778910
     10.2880000   7670.4374100
     10.2890000   7670.9974300
     10.2900000   7671.5574550
     10.2910000   7672.1175580
     10.2920000   7672.6758730
     10.2930000   7673.2359980
     10.2940000   7673.7943180
     10.2950000   7674.3580410
     10.2960000   7674.9167960
     10.2970000   7675.4778450
     10.2980000   7676.0354250
     10.2990000   7676.5953380
     10.3000000   7677.1550410
     10.3010000   7677.7158220
     10.3020000   7678.2763970
     10.3030000   7678.8810740
     10.3040000   7679.4427290
     10.3050000   7680.0044980
     10.3060000   7680.5626520
     10.3070000   7681.1243570
     10.3080000   7681.6837600
     10.3090000   7682.2456200
     10.3100000   7682.8041260
     10.3110000   7683.3642090
     10.3120000   7683.9268570
     10.3130000   7684.4881730
     10.3140000   7685.0476530
     10.3150000   7685.6069090
     10.3160000   7686.1660960
     10.3170000   7686.7245440
     10.3180000   7687.2846910
     10.3190000   7687.8436060
     10.3200000   7688.4034960
     10.3210000   7688.9739800
     10.3220000   7689.5336040
     10.3230000   7690.0935790
     10.3240000   7690.6517520
     10.3250000   7691.2123760
     10.3260000   7691.7711530
     10.3270000   7692.3316620
     10.3280000   7692.8919640
     10.3290000   7693.4535960
     10.3300000   7694.0523430
     10.3310000   7694.6140390
     10.3320000   7695.1723690
     10.3330000   7695.7322110
     10.3340000   7696.2894600
     10.3350000   7696.8473240
     10.3360000   7697.4064950
     10.3370000   7697.9646650
     10.3380000   7698.5252290
     10.3390000   7699.0862910
     10.3400000   7699.6450760
     10.3410000   7700.2026430
     10.3420000   7700.7627140
     10.3430000   7701.3222050
     10.3440000   7701.8814110
     10.3450000   7702.4406580
     10.3460000   7702.9996630
     10.3470000   7703.5632900
     10.3480000   7704.1215390
     10.3490000   7704.6795010
     10.3500000   7705.2405820
     10.3510000   7705.8001790
     10.3520000   7706.3592370
     10.3530000   7706.9190860
     10.3540000   7707.4769970
     10.3550000   7708.0353810
     10.3560000   7708.5977100
     10.3570000   7709.1635410
     10.3580000   7709.7215290
     10.3590000   7710.2817060
     10.3600000   7710.8393860
     10.3610000   7711.3981290
     10.3620000   7711.9579310
     10.3630000   7712.5161120
     10.3640000   7713.0795600
     10.3650000   7713.6360070
     10.3660000   7714.1945960
     10.3670000   7714.7551320
     10.3680000   7715.3141950
     10.3690000   7715.8725180
     10.3700000   7716.4337140
     10.3710000   7716.9955030
     10.3720000   7717.5541280
     10.3730000   7718.1209680
     10.3740000   7718.6797760
     10.3750000   7719.2393190
     10.3760000   7719.7989890
     10.3770000   7720.3591470
     10.3780000   7720.9176840
     10.3790000   7721.4757520
     10.3800000   7722.0342300
     10.3810000   7722.5955220
     10.3820000   7723.1556860
     10.3830000   7723.7142140
     10.3840000   7724.2745270
     10.3850000   7724.8330930
     10.3860000   7725.3919210
     10.3870000   7725.9522670
     10.3880000   7726.5103830
     10.3890000   7727.0754000
     10.3900000   7727.6604180
     10.3910000   7728.2177160
     10.3920000   7728.7762090
     10.3930000   7729.3364240
     10.3940000   7729.8947450
     10.3950000   7730.4542330
     10.3960000   7731.0137160
     10.3970000   7731.5720250
     10.3980000   7732.1337090
     10.3990000   7732.6953940
     10.4000000   7733.2535920
     10.4010000   7733.8144820
     10.4020000   7734.3736300
     10.4030000   7734.9325580
     10.4040000   7735.4903070
     10.4050000   7736.0498780
     10.4060000   7736.6087070
     10.4070000   7737.2987580
     10.4080000   7737.9857790
     10.4090000   7738.5456750
     10.4100000   7739.1041810
     10.4110000   7739.6646900
     10.4120000   7740.2232420
     10.4130000   7740.7818760
     10.4140000   7741.3406710
     10.4150000   7741.9052210
     10.4160000   7742.4646160
     10.4170000   7743.0219160
     10.4180000   7743.5817590
     10.4190000   7744.1404350
     10.4200000   7744.7056190
     10.4210000   7745.2651580
     10.4220000   7745.8231450
     10.4230000   7746.3845240
     10.4240000   7746.9465370
     10.4250000   7747.5052960
     10.4260000   7748.0639720
     10.4270000   7748.6223890
     10.4280000   7749.1811060
     10.4290000   7749.7417530
     10.4300000   7750.3001930
     10.4310000   7750.8603200
     10.4320000   7751.4258860
     10.4330000   7751.9861680
     10.4340000   7752.5446890
     10.4350000   7753.1058860
     10.4360000   7753.6637670
     10.4370000   7754.2243110
     10.4380000   7754.7830180
     10.4390000   7755.3404590
     10.4400000   7755.9384770
     10.4410000   7756.7281100
     10.4420000   7757.5090320
     10.4430000   7758.2979000
     10.4440000   7759.0777310
     10.4450000   7759.8566440
     10.4460000   7760.6388210
     10.4470000   7761.4335680
     10.4480000   7762.2188720
     10.4490000   7762.9985980
     10.4500000   7763.7828330
     10.4510000   7764.5676110
     10.4520000   7765.3506110
     10.4530000   7766.1315880
     10.4540000   7766.9157980
     10.4550000   7767.6957750
     10.4560000   7768.4857010
     10.4570000   7769.2669620
     10.4580000   7770.0499130
     10.4590000   7770.8309730
     10.4600000   7771.6183280
     10.4610000   7772.3991580
     10.4620000   7773.1835050
     10.4630000   7773.9643270
     10.4640000   7774.7479580
     10.4650000   7775.5333390
     10.4660000   7776.3162860
     10.4670000   7777.0954420
     10.4680000   7777.8795100
     10.4690000   7778.6650100
     10.4700000   7779.4474430
     10.4710000   7780.2286940
     10.4720000   7781.0125680
     10.4730000   7781.7941020
     10.4740000   7782.5815180
     10.4750000   7783.3610880
     10.4760000   7784.1449120
     10.4770000   7784.9270110
     10.4780000   7785.7157210
     10.4790000   7786.4975080
     10.4800000   7787.2813730
     10.4810000   7788.0621090
     10.4820000   7788.8471030
     10.4830000   7789.6314440
     10.4840000   7790.4153940
     10.4850000   7791.1979360
     10.4860000   7791.9839790
     10.4870000   7792.7694030
     10.4880000   7793.5543130
     10.4890000   7794.3401540
     10.4900000   7795.1233380
     10.4910000   7795.9094580
     10.4920000   7796.6924300
     10.4930000   7797.4744740
     10.4940000   7798.2568060
     10.4950000   7799.0384600
     10.4960000   7799.8286700
     10.4970000   7800.6092690
     10.4980000   7801.3930200
     10.4990000   7802.1746730
     10.5000000   7802.9641650
     10.5010000   7803.7458620
     10.5020000   7804.5275680
     10.5030000   7805.3110750
     10.5040000   7806.0961120
     10.5050000   7806.8841180
     10.5060000   7807.6668780
     10.5070000   7808.4507270
     10.5080000   7809.2333560
     10.5090000   7810.0204230
     10.5100000   7810.8032630
     10.5110000   7811.5879280
     10.5120000   7812.3706860
     10.5130000   7813.1574810
     10.5140000   7813.9404670
     10.5150000   7814.7259220
     10.5160000   7815.5065160
     10.5170000   7816.2898700
     10.5180000   7817.0779760
     10.5190000   7817.8614150
     10.5200000   7818.6418640
     10.5210000   7819.4256750
     10.5220000   7820.2081730
     10.5230000   7820.9938700
     10.5240000   7821.7759940
     10.5250000   7822.5608930
     10.5260000   7823.3417210
     10.5270000   7824.1318550
     10.5280000   7824.9126870
     10.5290000   7825.6978920
     10.5300000   7826.4788450
     10.5310000   7827.2665270
     10.5320000   7828.0497970
     10.5330000   7828.8339190
     10.5340000   7829.6152900
     10.5350000   7830.3996100
     10.5360000   7831.1835210
     10.5370000   7831.9701050
     10.5380000   7832.7514480
     10.5390000   7833.5353760
     10.5400000   7834.3193860
     10.5410000   7835.1022600
     10.5420000   7835.8835910
     10.5430000   7836.6676570
     10.5440000   7837.4476990
     10.5450000   7838.2359590
     10.5460000   7839.0174190
     10.5470000   7839.8015100
     10.5480000   7840.5822230
     10.5490000   7841.3705910
     10.5500000   7842.1526980
     10.5510000   7842.9361500
     10.5520000   7843.7152720
     10.5530000   7844.5014830
     10.5540000   7845.2863430
     10.5550000   7846.0698590
     10.5560000   7846.8522610
     10.5570000   7847.6367520
     10.5580000   7848.4237600
     10.5590000   7849.2075910
     10.5600000   7849.9890430
     10.5610000   7850.7729600
     10.5620000   7851.5584750
     10.5630000   7852.3448020
     10.5640000   7853.1266750
     10.5650000   7853.9103760
     10.5660000   7854.6912050
     10.5670000   7855.4784320
     10.5680000   7856.2605880
     10.5690000   7857.0436120
     10.5700000   7857.8246020
     10.5710000   7858.6138010
     10.5720000   7859.3967290
     10.5730000   7860.1793850
     10.5740000   7860.9621040
     10.5750000   7861.7465950
     10.5760000   7862.5355160
     10.5770000   7863.3003360
     10.5780000   7863.8611790
     10.5790000   7864.4196510
     10.5800000   7864.9811560
     10.5810000   7865.5398770
     10.5820000   7866.1004510
     10.5830000   7866.6664190
     10.5840000   7867.2246490
     10.5850000   7867.7849060
     10.5860000   7868.4999940
     10.5870000   7869.2832900
     10.5880000   7870.0624130
     10.5890000   7870.8475490
     10.5900000   7871.6381480
     10.5910000   7872.4192000
     10.5920000   7873.2091050
     10.5930000   7873.9915610
     10.5940000   7874.7731610
     10.5950000   7875.5574750
     10.5960000   7876.3465680
     10.5970000   7877.1278230
     10.5980000   7877.9120690
     10.5990000   7878.6984430
     10.6000000   7879.4772280
     10.6010000   7880.2606990
     10.6020000   7881.0535810
     10.6030000   7881.8337320
     10.6040000   7882.6171170
     10.6050000   7883.4027340
     10.6060000   7884.1838510
     10.6070000   7884.9652470
     10.6080000   7885.7570230
     10.6090000   7886.5398410
     10.6100000   7887.3235760
     10.6110000   7888.1127100
     10.6120000   7888.8928470
     10.6130000   7889.6737350
     10.6140000   7890.4628930
     10.6150000   7891.2473850
     10.6160000   7892.0271690
     10.6170000   7892.8157140
     10.6180000   7893.5961960
     10.6190000   7894.3751290
     10.6200000   7895.1606770
     10.6210000   7895.9537350
     10.6220000   7896.7385000
     10.6230000   7897.5265230
     10.6240000   7898.3068950
     10.6250000   7899.0880190
     10.6260000   7899.8725150
     10.6270000   7900.6639950
     10.6280000   7901.4461050
     10.6290000   7902.2326710
     10.6300000   7903.0147520
     10.6310000   7903.7931600
     10.6320000   7904.5781200
     10.6330000   7905.3702730
     10.6340000   7906.1490420
     10.6350000   7906.9355770
     10.6360000   7907.7196170
     10.6370000   7908.4983670
     10.6380000   7909.2819040
     10.6390000   7910.0729190
     10.6400000   7910.8527180
     10.6410000   7911.6366290
     10.6420000   7912.4246700
     10.6430000   7913.2033120
     10.6440000   7913.9872160
     10.6450000   7914.7813950
     10.6460000   7915.5617600
     10.6470000   7916.3444360
     10.6480000   7917.1324790
     10.6490000   7917.9119600
     10.6500000   7918.6928590
     10.6510000   7919.4864000
     10.6520000   7920.2674090
     10.6530000   7921.0480730
     10.6540000   7921.8366550
     10.6550000   7922.6178730
     10.6560000   7923.3964760
     10.6570000   7924.1884590
     10.6580000   7924.9756300
     10.6590000   7925.7574350
     10.6600000   7926.5464120
     10.6610000   7927.3267130
     10.6620000   7928.1064730
     10.6630000   7928.8900460
     10.6640000   7929.6901810
     10.6650000   7930.4729250
     10.6660000   7931.2595690
     10.6670000   7932.0444720
     10.6680000   7932.8254810
     10.6690000   7933.6083800
     10.6700000   7934.3988960
     10.6710000   7935.1797950
     10.6720000   7935.9637020
     10.6730000   7936.7491420
     10.6740000   7937.5281230
     10.6750000   7938.3092240
     10.6760000   7939.1003070
     10.6770000   7939.8806210
     10.6780000   7940.6644510
     10.6790000   7941.4502880
     10.6800000   7942.2309630
     10.6810000   7943.0139500
     10.6820000   7943.8043260
     10.6830000   7944.5877520
     10.6840000   7945.3723540
     10.6850000   7946.1586660
     10.6860000   7946.9392720
     10.6870000   7947.7206480
     10.6880000   7948.5136200
     10.6890000   7949.2965810
     10.6900000   7950.0785400
     10.6910000   7950.8663470
     10.6920000   7951.6480660
     10.6930000   7952.4271930
     10.6940000   7953.2169150
     10.6950000   7954.0038140
     10.6960000   7954.7849880
     10.6970000   7955.5720380
     10.6980000   7956.3515060
     10.6990000   7957.1319490
     10.7000000   7957.9176340
     10.7010000   7958.7095450
     10.7020000   7959.4918340
     10.7030000   7960.2790020
     10.7040000   7961.0620460
     10.7050000   7961.8405550
     10.7060000   7962.6258810
     10.7070000   7963.4136160
     10.7080000   7964.1969850
     10.7090000   7964.9833470
     10.7100000   7965.7665110
     10.7110000   7966.5446390
     10.7120000   7967.3284820
     10.7130000   7968.1200820
     10.7140000   7968.8987980
     10.7150000   7969.6851060
     10.7160000   7970.4701380
     10.7170000   7971.2486760
     10.7180000   7972.0298200
     10.7190000   7972.8198240
     10.7200000   7973.6023950
     10.7210000   7974.3840390
     10.7220000   7975.1718500
     10.7230000   7975.9514750
     10.7240000   7976.7301450
     10.7250000   7977.5260440
     10.7260000   7978.3077640
     10.7270000   7979.0883760
     10.7280000   7979.8772290
     10.7290000   7980.6582230
     10.7300000   7981.4386430
     10.7310000   7982.2252990
     10.7320000   7983.0108950
     10.7330000   7983.7928560
     10.7340000   7984.5806170
     10.7350000   7985.3602090
     10.7360000   7986.1401040
     10.7370000   7986.9240210
     10.7380000   7987.7146900
     10.7390000   7988.4959920
     10.7400000   7989.2833360
     10.7410000   7990.0662550
     10.7420000   7990.8481620
     10.7430000   7991.6335840
     10.7440000   7992.4225600
     10.7450000   7993.2019840
     10.7460000   7993.9878510
     10.7470000   7994.7705630
     10.7480000   7995.5501020
     10.7490000   7996.3348650
     10.7500000   7997.1269960
     10.7510000   7997.9096270
     10.7520000   7998.6932060
     10.7530000   7999.4781560
     10.7540000   8000.2572320
     10.7550000   8001.0397660
     10.7560000   8001.8299000
     10.7570000   8002.6096840
     10.7580000   8003.3928650
     10.7590000   8004.1787040
     10.7600000   8004.9574600
     10.7610000   8005.7387610
     10.7620000   8006.5317820
     10.7630000   8007.3115840
     10.7640000   8008.0943720
     10.7650000   8008.8821590
     10.7660000   8009.6597620
     10.7670000   8010.4393830
     10.7680000   8011.2280980
     10.7690000   8012.0129710
     10.7700000   8012.7954970
     10.7710000   8013.5836090
     10.7720000   8014.3624910
     10.7730000   8015.1408440
     10.7740000   8015.9260300
     10.7750000   8016.7175340
     10.7760000   8017.4978820
     10.7770000   8018.2860750
     10.7780000   8019.0668600
     10.7790000   8019.8451900
     10.7800000   8020.6320430
     10.7810000   8021.4212110
     10.7820000   8022.2021210
     10.7830000   8022.9897570
     10.7840000   8023.7741230
     10.7850000   8024.5534010
     10.7860000   8025.3363340
     10.7870000   8026.1266090
     10.7880000   8026.9077130
     10.7890000   8027.6919310
     10.7900000   8028.4771770
     10.7910000   8029.2565040
     10.7920000   8030.0390270
     10.7930000   8030.8308270
     10.7940000   8031.6187530
     10.7950000   8032.4027240
     10.7960000   8033.1893240
     10.7970000   8033.9704490
     10.7980000   8034.7505860
     10.7990000   8035.5415770
     10.8000000   8036.3235670
     10.8010000   8037.1065000
     10.8020000   8037.8948920
     10.8030000   8038.6738130
     10.8040000   8039.4559840
     10.8050000   8040.2454370
     10.8060000   8041.0302800
     10.8070000   8041.8112160
     10.8080000   8042.5988080
     10.8090000   8043.3795990
     10.8100000   8044.1585990
     10.8110000   8044.9456880
     10.8120000   8045.7344650
     10.8130000   8046.5159320
     10.8140000   8047.3054820
     10.8150000   8048.0855680
     10.8160000   8048.8640880
     10.8170000   8049.6477090
     10.8180000   8050.4366130
     10.8190000   8051.2185750
     10.8200000   8052.0055430
     10.8210000   8052.7886650
     10.8220000   8053.5690900
     10.8230000   8054.3524020
     10.8240000   8055.1433110
     10.8250000   8055.9234560
     10.8260000   8056.7087990
     10.8270000   8057.4946370
     10.8280000   8058.2729550
     10.8290000   8059.0566720
     10.8300000   8059.8477630
     10.8310000   8060.6260510
     10.8320000   8061.4115910
     10.8330000   8062.1978590
     10.8340000   8062.9770520
     10.8350000   8063.7583050
     10.8360000   8064.5504850
     10.8370000   8065.3354480
     10.8380000   8066.1176260
     10.8390000   8066.9064450
     10.8400000   8067.6866890
     10.8410000   8068.4664440
     10.8420000   8069.2590620
     10.8430000   8070.0419790
     10.8440000   8070.8223830
     10.8450000   8071.6090900
     10.8460000   8072.3898240
     10.8470000   8073.1695250
     10.8480000   8073.9558460
     10.8490000   8074.7441650
     10.8500000   8075.5262340
     10.8510000   8076.3142710
     10.8520000   8077.0945570
     10.8530000   8077.8758530
     10.8540000   8078.6589850
     10.8550000   8079.4492070
     10.8560000   8080.2318770
     10.8570000   8081.0182930
     10.8580000   8081.8009980
     10.8590000   8082.5796720
     10.8600000   8083.3632260
     10.8610000   8084.1551310
     10.8620000   8084.9373080
     10.8630000   8085.7227920
     10.8640000   8086.5087790
     10.8650000   8087.2897720
     10.8660000   8088.0732430
     10.8670000   8088.8640320
     10.8680000   8089.6450370
     10.8690000   8090.4285490
     10.8700000   8091.2147890
     10.8710000   8091.9957820
     10.8720000   8092.7775400
     10.8730000   8093.5690170
     10.8740000   8094.3497080
     10.8750000   8095.1335620
     10.8760000   8095.9190310
     10.8770000   8096.6993680
     10.8780000   8097.4821250
     10.8790000   8098.2779230
     10.8800000   8099.0602420
     10.8810000   8099.8428780
     10.8820000   8100.6314200
     10.8830000   8101.4110830
     10.8840000   8102.1927480
     10.8850000   8102.9822740
     10.8860000   8103.7662770
     10.8870000   8104.5484130
     10.8880000   8105.3387800
     10.8890000   8106.1170890
     10.8900000   8106.8991950
     10.8910000   8107.6830030
     10.8920000   8108.4752640
     10.8930000   8109.2565050
     10.8940000   8110.0437620
     10.8950000   8110.8270140
     10.8960000   8111.6056320
     10.8970000   8112.3919590
     10.8980000   8113.1836640
     10.8990000   8113.9635040
     10.9000000   8114.7488150
     10.9010000   8115.5320880
     10.9020000   8116.3100230
     10.9030000   8117.0935750
     10.9040000   8117.8843710
     10.9050000   8118.6651370
     10.9060000   8119.4513610
     10.9070000   8120.2375440
     10.9080000   8121.0170650
     10.9090000   8121.7992870
     10.9100000   8122.5911070
     10.9110000   8123.3726750
     10.9120000   8124.1535830
     10.9130000   8124.9430920
     10.9140000   8125.7228610
     10.9150000   8126.5025920
     10.9160000   8127.2956940
     10.9170000   8128.0780420
     10.9180000   8128.8595770
     10.9190000   8129.6480780
     10.9200000   8130.4288260
     10.9210000   8131.2077120
     10.9220000   8131.9947520
     10.9230000   8132.7817790
     10.9240000   8133.5631300
     10.9250000   8134.3507090
     10.9260000   8135.1308610
     10.9270000   8135.9134980
     10.9280000   8136.6968450
     10.9290000   8137.4889030
     10.9300000   8138.2712850
     10.9310000   8139.0577900
     10.9320000   8139.8405960
     10.9330000   8140.6214580
     10.9340000   8141.4069510
     10.9350000   8142.1949620
     10.9360000   8142.9775370
     10.9370000   8143.7647900
     10.9380000   8144.5454640
     10.9390000   8145.3249660
     10.9400000   8146.1104590
     10.9410000   8146.8988120
     10.9420000   8147.6794860
     10.9430000   8148.4640960
     10.9440000   8149.2496250
     10.9450000   8150.0292010
     10.9460000   8150.8121000
     10.9470000   8151.6040950
     10.9480000   8152.3842410
     10.9490000   8153.1657050
     10.9500000   8153.9526090
     10.9510000   8154.7309440
     10.9520000   8155.5124760
     10.9530000   8156.3053740
     10.9540000   8157.0846040
     10.9550000   8157.8666340
     10.9560000   8158.6535190
     10.9570000   8159.4318750
     10.9580000   8160.2137430
     10.9590000   8161.0049260
     10.9600000   8161.7898260
     10.9610000   8162.5736020
     10.9620000   8163.3606920
     10.9630000   8164.1406150
     10.9640000   8164.9202340
     10.9650000   8165.7047540
     10.9660000   8166.4972420
     10.9670000   8167.2766070
     10.9680000   8168.0648060
     10.9690000   8168.8469400
     10.9700000   8169.6259040
     10.9710000   8170.4101060
     10.9720000   8171.2003080
     10.9730000   8171.9810710
     10.9740000   8172.6606930
     10.9750000   8173.2189180
     10.9760000   8173.7798340
     10.9770000   8174.3393970
     10.9780000   8174.8973800
     10.9790000   8175.4597170
     10.9800000   8176.0197620
     10.9810000   8176.5783240
     10.9820000   8177.1378300
     10.9830000   8177.6970860
     10.9840000   8178.2561350
     10.9850000   8178.8185420
     10.9860000   8179.3772910
     10.9870000   8179.9386710
     10.9880000   8180.5015650
     10.9890000   8181.0604960
     10.9900000   8181.6201500
     10.9910000   8182.1786280
     10.9920000   8182.7383130
     10.9930000   8183.2982060
     10.9940000   8183.8566340
     10.9950000   8184.4143040
     10.9960000   8184.9744240
     10.9970000   8185.5362480
     10.9980000   8186.0951330
     10.9990000   8186.6554960
     11.0000000   8187.2141940
     11.0010000   8187.7746880
     11.0020000   8188.3350720
     11.0030000   8188.8948860
     11.0040000   8189.4533910
     11.0050000   8190.0145960
     11.0060000   8190.5765240
     11.0070000   8191.1362860
     11.0080000   8191.6956330
     11.0090000   8192.2539580
     11.0100000   8192.8143980
     11.0110000   8193.3731060
     11.0120000   8193.9318320
     11.0130000   8194.4934830
     11.0140000   8195.0832000
     11.0150000   8195.6414110
     11.0160000   8196.2013680
     11.0170000   8196.7624940
     11.0180000   8197.3216960
     11.0190000   8197.8806940
     11.0200000   8198.4462440
     11.0210000   8199.0079750
     11.0220000   8199.5667530
     11.0230000   8200.1271560
     11.0240000   8200.6892380
     11.0250000   8201.2492270
     11.0260000   8201.8084400
     11.0270000   8202.3687340
     11.0280000   8202.9284980
     11.0290000   8203.4865540
     11.0300000   8204.0467740
     11.0310000   8204.6072000
     11.0320000   8205.1690900
     11.0330000   8205.7292430
     11.0340000   8206.2879900
     11.0350000   8206.8481200
     11.0360000   8207.4086750
     11.0370000   8207.9672300
     11.0380000   8208.5276070
     11.0390000   8209.0879550
     11.0400000   8209.6503380
     11.0410000   8210.2112440
     11.0420000   8210.7723260
     11.0430000   8211.3320000
     11.0440000   8211.8915580
     11.0450000   8212.4508520
     11.0460000   8213.0120730
     11.0470000   8213.5725100
     11.0480000   8214.1319670
     11.0490000   8214.6959280
     11.0500000   8215.2566620
     11.0510000   8215.8154660
     11.0520000   8216.3760040
     11.0530000   8216.9352980
     11.0540000   8217.4929480
     11.0550000   8218.0522580
     11.0560000   8218.6130830
     11.0570000   8219.1727040
     11.0580000   8219.7353770
     11.0590000   8220.2967010
     11.0600000   8220.8541840
     11.0610000   8221.4149920
     11.0620000   8221.9732840
     11.0630000   8222.5320030
     11.0640000   8223.0922160
     11.0650000   8223.6496970
     11.0660000   8224.2117420
     11.0670000   8224.7733760
     11.0680000   8225.3327860
     11.0690000   8225.8927760
     11.0700000   8226.4521780
     11.0710000   8227.0114700
     11.0720000   8227.5718600
     11.0730000   8228.1513630
     11.0740000   8228.7109810
     11.0750000   8229.2766430
     11.0760000   8229.8353490
     11.0770000   8230.4042530
     11.0780000   8230.9649930
     11.0790000   8231.5460430
     11.0800000   8232.1041770
     11.0810000   8232.6646810
     11.0820000   8233.2227320
     11.0830000   8233.7840220
     11.0840000   8234.3449580
     11.0850000   8234.9031280
     11.0860000   8235.4633970
     11.0870000   8236.0232010
     11.0880000   8236.5813580
     11.0890000   8237.1421030
     11.0900000   8237.7010890
     11.0910000   8238.2601750
     11.0920000   8238.8252190
     11.0930000   8239.3838970
     11.0940000   8239.9429460
     11.0950000   8240.5043090
     11.0960000   8241.0630140
     11.0970000   8241.6212030
     11.0980000   8242.1809440
     11.0990000   8242.7431630
     11.1000000   8243.3019220
     11.1010000   8243.8684890
     11.1020000   8244.4275030
     11.1030000   8244.9870170
     11.1040000   8245.5470350
     11.1050000   8246.1056320
     11.1060000   8246.6662880
     11.1070000   8247.2242120
     11.1080000   8247.7829040
     11.1090000   8248.3708310
     11.1100000   8248.9417890
     11.1110000   8249.5009100
     11.1120000   8250.0605060
     11.1130000   8250.6192100
     11.1140000   8251.1779610
     11.1150000   8251.7391850
     11.1160000   8252.2972200
     11.1170000   8252.8584590
     11.1180000   8253.4215880
     11.1190000   8253.9811050
     11.1200000   8254.5442130
     11.1210000   8255.1030980
     11.1220000   8255.6609170
     11.1230000   8256.2230780
     11.1240000   8256.7811920
     11.1250000   8257.3401520
     11.1260000   8257.9010300
     11.1270000   8258.4650180
     11.1280000   8259.0244330
     11.1290000   8259.5850290
     11.1300000   8260.1445890
     11.1310000   8260.7145950
     11.1320000   8261.2741100
     11.1330000   8261.8338110
     11.1340000   8262.3936090
     11.1350000   8262.9519130
     11.1360000   8263.5131050
     11.1370000   8264.0730350
     11.1380000   8264.6320460
     11.1390000   8265.1918570
     11.1400000   8265.7519720
     11.1410000   8266.3125710
     11.1420000   8266.8713980
     11.1430000   8267.4316030
     11.1440000   8267.9947010
     11.1450000   8268.5542790
     11.1460000   8269.1138010
     11.1470000   8269.6739750
     11.1480000   8270.2332880
     11.1490000   8270.7933560
     11.1500000   8271.3506320
     11.1510000   8271.9097910
     11.1520000   8272.4692280
     11.1530000   8273.0327170
     11.1540000   8273.5916800
     11.1550000   8274.1499390
     11.1560000   8274.7082570
     11.1570000   8275.2686560
     11.1580000   8275.8606050
     11.1590000   8276.4194620
     11.1600000   8276.9801020
     11.1610000   8277.5399370
     11.1620000   8278.1048890
     11.1630000   8278.6639190
     11.1640000   8279.2223520
     11.1650000   8279.7808570
     11.1660000   8280.3410390
     11.1670000   8280.8991450
     11.1680000   8281.4581560
     11.1690000   8282.0170680
     11.1700000   8282.5815110
     11.1710000   8283.1409880
     11.1720000   8283.7006060
     11.1730000   8284.2600190
     11.1740000   8284.8200670
     11.1750000   8285.3795410
     11.1760000   8285.9377410
     11.1770000   8286.5051250
     11.1780000   8287.0656490
     11.1790000   8287.6287830
     11.1800000   8288.1885490
     11.1810000   8288.7471250
     11.1820000   8289.3064960
     11.1830000   8289.8643270
     11.1840000   8290.4234270
     11.1850000   8290.9839540
     11.1860000   8291.5443040
     11.1870000   8292.1025740
     11.1880000   8292.6653210
     11.1890000   8293.2512460
     11.1900000   8293.8100850
     11.1910000   8294.3691520
     11.1920000   8294.9275770
     11.1930000   8295.4858630
     11.1940000   8296.0464710
     11.1950000   8296.6037580
     11.1960000   8297.1687730
     11.1970000   8297.7286750
     11.1980000   8298.2874240
     11.1990000   8298.8462790
     11.2000000   8299.4058380
     11.2010000   8299.9670620
     11.2020000   8300.5265360
     11.2030000   8301.0852660
     11.2040000   8301.6446270
     11.2050000   8302.2085920
     11.2060000   8302.7690180
     11.2070000   8303.3272880
     11.2080000   8303.8875790
     11.2090000   8304.4464150
     11.2100000   8305.0051470
     11.2110000   8305.5644550
     11.2120000   8306.1230460
     11.2130000   8306.6844860
     11.2140000   8307.2460410
     11.2150000   8307.8055730
     11.2160000   8308.3679950
     11.2170000   8308.9261010
     11.2180000   8309.4846940
     11.2190000   8310.0449570
     11.2200000   8310.6040540
     11.2210000   8311.1623460
     11.2220000   8311.7261940
     11.2230000   8312.2839160
     11.2240000   8312.8431300
     11.2250000   8313.4052350
     11.2260000   8313.9692020
     11.2270000   8314.5278000
     11.2280000   8315.0877320
     11.2290000   8315.6460550
     11.2300000   8316.2041100
     11.2310000   8316.7671960
     11.2320000   8317.3261950
     11.2330000   8317.8861250
     11.2340000   8318.4484670
     11.2350000   8319.0060040
     11.2360000   8319.5651430
     11.2370000   8320.1247700
     11.2380000   8320.6836820
     11.2390000   8321.2434270
     11.2400000   8321.8038120
     11.2410000   8322.3626870
     11.2420000   8322.9208590
     11.2430000   8323.4797900
     11.2440000   8324.0446110
     11.2450000   8324.6058800
     11.2460000   8325.1648080
     11.2470000   8325.7243130
     11.2480000   8326.3158280
     11.2490000   8326.9037600
     11.2500000   8327.4632830
     11.2510000   8328.0228460
     11.2520000   8328.5809430
     11.2530000   8329.1396680
     11.2540000   8329.6976070
     11.2550000   8330.2569580
     11.2560000   8330.8160470
     11.2570000   8331.3783290
     11.2580000   8331.9357680
     11.2590000   8332.4956090
     11.2600000   8333.0553490
     11.2610000   8333.6125990
     11.2620000   8334.1721020
     11.2630000   8334.7299520
     11.2640000   8335.2883630
     11.2650000   8335.8481080
     11.2660000   8336.4089580
     11.2670000   8336.9693950
     11.2680000   8337.5274350
     11.2690000   8338.0865440
     11.2700000   8338.6455810
     11.2710000   8339.2056810
     11.2720000   8339.7623370
     11.2730000   8340.3231300
     11.2740000   8340.8836630
     11.2750000   8341.4424930
     11.2760000   8342.0024660
     11.2770000   8342.5602560
     11.2780000   8343.1191270
     11.2790000   8343.6773200
     11.2800000   8344.2352570
     11.2810000   8344.7953670
     11.2820000   8345.3538130
     11.2830000   8345.9165700
     11.2840000   8346.4762910
     11.2850000   8347.0358820
     11.2860000   8347.5949960
     11.2870000   8348.1540030
     11.2880000   8348.7132910
     11.2890000   8349.2722030
     11.2900000   8349.8365280
     11.2910000   8350.3954560
     11.2920000   8351.1345850
     11.2930000   8351.9132240
     11.2940000   8352.6990800
     11.2950000   8353.4792320
     11.2960000   8354.2539990
     11.2970000   8355.0368450
     11.2980000   8355.8252560
     11.2990000   8356.6063240
     11.3000000   8357.3878050
     11.3010000   8358.1653200
     11.3020000   8358.9481550
     11.3030000   8359.7368790
     11.3040000   8360.4645500
     11.3050000   8361.0244110
     11.3060000   8361.5828240
     11.3070000   8362.1428680
     11.3080000   8362.7030580
     11.3090000   8363.2630220
     11.3100000   8363.8229820
     11.3110000   8364.3838590
     11.3120000   8364.9446070
     11.3130000   8365.5037380
     11.3140000   8366.0637690
     11.3150000   8366.6216440
     11.3160000   8367.1811180
     11.3170000   8367.7392070
     11.3180000   8368.2991150
     11.3190000   8368.8579660
     11.3200000   8369.4213860
     11.3210000   8369.9803990
     11.3220000   8370.5394010
     11.3230000   8371.0971240
     11.3240000   8371.6552000
     11.3250000   8372.2157860
     11.3260000   8372.7728070
     11.3270000   8373.3321440
     11.3280000   8373.8940290
     11.3290000   8374.4572970
     11.3300000   8375.0171280
     11.3310000   8375.5758610
     11.3320000   8376.1356070
     11.3330000   8376.6963020
     11.3340000   8377.2564250
     11.3350000   8377.8133740
     11.3360000   8378.3727610
     11.3370000   8378.9337830
     11.3380000   8379.4941320
     11.3390000   8380.0549930
     11.3400000   8380.6148390
     11.3410000   8381.1728410
     11.3420000   8381.7321520
     11.3430000   8382.2906070
     11.3440000   8382.8496240
     11.3450000   8383.4086700
     11.3460000   8383.9790370
     11.3470000   8384.5382140
     11.3480000   8385.0979860
     11.3490000   8385.6568080
     11.3500000   8386.2167310
     11.3510000   8386.7768720
     11.3520000   8387.3357640
     11.3530000   8387.8963990
     11.3540000   8388.4549220
     11.3550000   8389.0187690
     11.3560000   8389.5797300
     11.3570000   8390.1374980
     11.3580000   8390.6955580
     11.3590000   8391.2552690
     11.3600000   8391.8137660
     11.3610000   8392.3709920
     11.3620000   8392.9315360
     11.3630000   8393.5121540
     11.3640000   8394.0945420
     11.3650000   8394.6771370
     11.3660000   8395.2441940
     11.3670000   8395.8034320
     11.3680000   8396.3608470
     11.3690000   8396.9195680
     11.3700000   8397.4799550
     11.3710000   8398.0407720
     11.3720000   8398.6026910
     11.3730000   8399.1636850
     11.3740000   8399.7220220
     11.3750000   8400.2806300
     11.3760000   8400.8399400
     11.3770000   8401.3981950
     11.3780000   8401.9554150
     11.3790000   8402.5151660
     11.3800000   8403.0749360
     11.3810000   8403.6396790
     11.3820000   8404.2007380
     11.3830000   8404.7589440
     11.3840000   8405.3191680
     11.3850000   8405.8784360
     11.3860000   8406.4368930
     11.3870000   8406.9977600
     11.3880000   8407.5557700
     11.3890000   8408.1148940
     11.3900000   8408.6768050
     11.3910000   8409.2352750
     11.3920000   8409.7962220
     11.3930000   8410.3557620
     11.3940000   8410.9133080
     11.3950000   8411.4717030
     11.3960000   8412.0329920
     11.3970000   8412.5898820
     11.3980000   8413.1527310
     11.3990000   8413.7133520
     11.4000000   8414.2710960
     11.4010000   8414.8353150
     11.4020000   8415.3918570
     11.4030000   8415.9515840
     11.4040000   8416.5106660
     11.4050000   8417.0704630
     11.4060000   8417.6286780
     11.4070000   8418.1915070
     11.4080000   8418.7506830
     11.4090000   8419.3077730
     11.4100000   8419.8688530
     11.4110000   8420.4288110
     11.4120000   8420.9868930
     11.4130000   8421.5476350
     11.4140000   8422.1042150
     11.4150000   8422.6645940
     11.4160000   8423.2296330
     11.4170000   8423.7871690
     11.4180000   8424.3460020
     11.4190000   8424.9042030
     11.4200000   8425.4638790
     11.4210000   8426.0226840
     11.4220000   8426.5793520
     11.4230000   8427.1386090
     11.4240000   8427.7281450
     11.4250000   8428.2989630
     11.4260000   8428.8586660
     11.4270000   8429.4184400
     11.4280000   8429.9761910
     11.4290000   8430.5339380
     11.4300000   8431.0936460
     11.4310000   8431.6513450
     11.4320000   8432.2101660
     11.4330000   8432.7778420
     11.4340000   8433.3348920
     11.4350000   8433.8955530
     11.4360000   8434.4545550
     11.4370000   8435.0130890
     11.4380000   8435.5731960
     11.4390000   8436.1313550
     11.4400000   8436.6900630
     11.4410000   8437.2522660
     11.4420000   8437.8159130
     11.4430000   8438.3745190
     11.4440000   8438.9344840
     11.4450000   8439.4923500
     11.4460000   8440.0530480
     11.4470000   8440.6137340
     11.4480000   8441.1721380
     11.4490000   8441.7308310
     11.4500000   8442.2942210
     11.4510000   8442.8523760
     11.4520000   8443.4129950
     11.4530000   8443.9726710
     11.4540000   8444.5314780
     11.4550000   8445.0914010
     11.4560000   8445.6513150
     11.4570000   8446.2104310
     11.4580000   8446.7716330
     11.4590000   8447.3336100
     11.4600000   8447.8911470
     11.4610000   8448.4510990
     11.4620000   8449.0082260
     11.4630000   8449.5737670
     11.4640000   8450.1327960
     11.4650000   8450.6908240
     11.4660000   8451.2474150
     11.4670000   8451.8116170
     11.4680000   8452.3708400
     11.4690000   8452.9300610
     11.4700000   8453.4892660
     11.4710000   8454.0482550
     11.4720000   8454.6070660
     11.4730000   8455.1649120
     11.4740000   8455.7235100
     11.4750000   8456.2826620
     11.4760000   8456.8458110
     11.4770000   8457.4041170
     11.4780000   8457.9668150
     11.4790000   8458.5249000
     11.4800000   8459.0853460
     11.4810000   8459.6455870
     11.4820000   8460.2045060
     11.4830000   8460.7640510
     11.4840000   8461.3249270
     11.4850000   8461.9255950
     11.4860000   8462.5181460
     11.4870000   8463.0781080
     11.4880000   8463.6369520
     11.4890000   8464.1958080
     11.4900000   8464.7557770
     11.4910000   8465.3136270
     11.4920000   8465.8739250
     11.4930000   8466.4343450
     11.4940000   8466.9958470
     11.4950000   8467.5632380
     11.4960000   8468.1208740
     11.4970000   8468.6786950
     11.4980000   8469.2383560
     11.4990000   8469.7973620
     11.5000000   8470.3563760
     11.5010000   8470.9171010
     11.5020000   8471.4788010
     11.5030000   8472.0386840
     11.5040000   8472.5972310
     11.5050000   8473.1574490
     11.5060000   8473.7171150
     11.5070000   8474.2742130
     11.5080000   8474.8316790
     11.5090000   8475.3913680
     11.5100000   8475.9505540
     11.5110000   8476.5136960
     11.5120000   8477.0738460
     11.5130000   8477.6315840
     11.5140000   8478.1879800
     11.5150000   8478.7474410
     11.5160000   8479.3061940
     11.5170000   8479.8629740
     11.5180000   8480.4221290
     11.5190000   8480.9822290
     11.5200000   8481.5438540
     11.5210000   8482.1031530
     11.5220000   8482.6627820
     11.5230000   8483.2219990
     11.5240000   8483.7791460
     11.5250000   8484.3373190
     11.5260000   8484.8979550
     11.5270000   8485.4566510
     11.5280000   8486.0181240
     11.5290000   8486.5763580
     11.5300000   8487.1340920
     11.5310000   8487.6942540
     11.5320000   8488.2550840
     11.5330000   8488.8143480
     11.5340000   8489.3718610
     11.5350000   8489.9318810
     11.5360000   8490.4917260
     11.5370000   8491.0551920
     11.5380000   8491.6151810
     11.5390000   8492.1735410
     11.5400000   8492.7341540
     11.5410000   8493.2930370
     11.5420000   8493.8526270
     11.5430000   8494.4135710
     11.5440000   8494.9713420
     11.5450000   8495.5318510
     11.5460000   8496.1187210
     11.5470000   8496.6791730
     11.5480000   8497.2376280
     11.5490000   8497.8048660
     11.5500000   8498.3624650
     11.5510000   8498.9214970
     11.5520000   8499.4826890
     11.5530000   8500.0410810
     11.5540000   8500.6036730
     11.5550000   8501.1628130
     11.5560000   8501.7205810
     11.5570000   8502.2805310
     11.5580000   8502.8388490
     11.5590000   8503.3978810
     11.5600000   8503.9577180
     11.5610000   8504.5162950
     11.5620000   8505.0759830
     11.5630000   8505.6426040
     11.5640000   8506.2009880
     11.5650000   8506.7599940
     11.5660000   8507.3182060
     11.5670000   8507.8785880
     11.5680000   8508.4370840
     11.5690000   8508.9962580
     11.5700000   8509.5553810
     11.5710000   8510.1146230
     11.5720000   8510.6759410
     11.5730000   8511.2330950
     11.5740000   8511.7927210
     11.5750000   8512.3514040
     11.5760000   8512.9098340
     11.5770000   8513.4678620
     11.5780000   8514.0261820
     11.5790000   8514.5842150
     11.5800000   8515.1493230
     11.5810000   8515.7084540
     11.5820000   8516.2668510
     11.5830000   8516.8264990
     11.5840000   8517.3839900
     11.5850000   8517.9411640
     11.5860000   8518.5033830
     11.5870000   8519.0604200
     11.5880000   8519.6205420
     11.5890000   8520.1848560
     11.5900000   8520.7441260
     11.5910000   8521.3030880
     11.5920000   8521.8612230
     11.5930000   8522.4189570
     11.5940000   8522.9802020
     11.5950000   8523.5396240
     11.5960000   8524.0975690
     11.5970000   8524.6587680
     11.5980000   8525.2198980
     11.5990000   8525.7778340
     11.6000000   8526.3389350
     11.6010000   8526.8984060
     11.6020000   8527.4548140
     11.6030000   8528.0155890
     11.6040000   8528.5725200
     11.6050000   8529.1316490
     11.6060000   8529.7023550
     11.6070000   8530.2809380
     11.6080000   8530.8623250
     11.6090000   8531.4220290
     11.6100000   8531.9812360
     11.6110000   8532.5406780
     11.6120000   8533.0997520
     11.6130000   8533.6579170
     11.6140000   8534.2184050
     11.6150000   8534.7800010
     11.6160000   8535.3400650
     11.6170000   8535.8996270
     11.6180000   8536.4577400
     11.6190000   8537.0163940
     11.6200000   8537.5756000
     11.6210000   8538.1328670
     11.6220000   8538.6914690
     11.6230000   8539.2547760
     11.6240000   8539.8152050
     11.6250000   8540.3738690
     11.6260000   8540.9357430
     11.6270000   8541.4956460
     11.6280000   8542.1848770
     11.6290000   8542.7435700
     11.6300000   8543.3047640
     11.6310000   8543.8643850
     11.6320000   8544.4273530
     11.6330000   8544.9852160
     11.6340000   8545.5452970
     11.6350000   8546.1032390
     11.6360000   8546.6623970
     11.6370000   8547.2215710
     11.6380000   8547.7803840
     11.6390000   8548.3385480
     11.6400000   8548.8979700
     11.6410000   8549.4597140
     11.6420000   8550.0202650
     11.6430000   8550.5786280
     11.6440000   8551.1372430
     11.6450000   8551.7068840
     11.6460000   8552.2653180
     11.6470000   8552.8237100
     11.6480000   8553.3841880
     11.6490000   8553.9460770
     11.6500000   8554.5053150
     11.6510000   8555.0656640
     11.6520000   8555.6240320
     11.6530000   8556.1837480
     11.6540000   8556.7418080
     11.6550000   8557.2999590
     11.6560000   8557.8594440
     11.6570000   8558.4186610
     11.6580000   8558.9807330
     11.6590000   8559.5410910
     11.6600000   8560.0987210
     11.6610000   8560.6561540
     11.6620000   8561.2148490
     11.6630000   8561.7721120
     11.6640000   8562.3299950
     11.6650000   8562.8880940
     11.6660000   8563.4749000
     11.6670000   8564.0623750
     11.6680000   8564.6451470
     11.6690000   8565.2057420
     11.6700000   8565.7644460
     11.6710000   8566.3254750
     11.6720000   8566.8829880
     11.6730000   8567.4416960
     11.6740000   8568.0008500
     11.6750000   8568.6354000
     11.6760000   8569.4195730
     11.6770000   8570.2078750
     11.6780000   8570.9966430
     11.6790000   8571.7799310
     11.6800000   8572.5641910
     11.6810000   8573.3502670
     11.6820000   8574.1332820
     11.6830000   8574.9164300
     11.6840000   8575.7001310
     11.6850000   8576.4847300
     11.6860000   8577.2666960
     11.6870000   8577.8807150
     11.6880000   8578.4509430
     11.6890000   8579.2353370
     11.6900000   8580.0219150
     11.6910000   8580.8123410
     11.6920000   8581.5952940
     11.6930000   8582.3835910
     11.6940000   8583.1706840
     11.6950000   8583.9527730
     11.6960000   8584.7389250
     11.6970000   8585.5312840
     11.6980000   8586.3165570
     11.6990000   8587.1033390
     11.7000000   8587.8941840
     11.7010000   8588.6749860
     11.7020000   8589.4573090
     11.7030000   8590.2506760
     11.7040000   8591.0354330
     11.7050000   8591.8203170
     11.7060000   8592.6121660
     11.7070000   8593.3923950
     11.7080000   8594.1768880
     11.7090000   8594.9664420
     11.7100000   8595.7585770
     11.7110000   8596.5406240
     11.7120000   8597.3361870
     11.7130000   8598.1218720
     11.7140000   8598.9015290
     11.7150000   8599.6896530
     11.7160000   8600.4825650
     11.7170000   8601.2647570
     11.7180000   8602.0549990
     11.7190000   8602.8410680
     11.7200000   8603.6223630
     11.7210000   8604.4073290
     11.7220000   8605.1997290
     11.7230000   8605.9805630
     11.7240000   8606.7699220
     11.7250000   8607.5588110
     11.7260000   8608.3393750
     11.7270000   8609.1239230
     11.7280000   8609.9176990
     11.7290000   8610.7005350
     11.7300000   8611.4853170
     11.7310000   8612.2770860
     11.7320000   8613.0590810
     11.7330000   8613.8419440
     11.7340000   8614.6346920
     11.7350000   8615.4217130
     11.7360000   8616.2054370
     11.7370000   8616.9959230
     11.7380000   8617.7775230
     11.7390000   8618.5596380
     11.7400000   8619.3495380
     11.7410000   8620.1395110
     11.7420000   8620.9228310
     11.7430000   8621.7129550
     11.7440000   8622.4973290
     11.7450000   8623.2800340
     11.7460000   8624.0671590
     11.7470000   8624.8606840
     11.7480000   8625.6435620
     11.7490000   8626.4335490
     11.7500000   8627.2206410
     11.7510000   8628.0034060
     11.7520000   8628.7896560
     11.7530000   8629.5821980
     11.7540000   8630.3688320
     11.7550000   8631.1574320
     11.7560000   8631.9453180
     11.7570000   8632.7285600
     11.7580000   8633.5161960
     11.7590000   8634.3067200
     11.7600000   8635.0921960
     11.7610000   8635.8801850
     11.7620000   8636.6684580
     11.7630000   8637.4503800
     11.7640000   8638.2355110
     11.7650000   8639.0280330
     11.7660000   8639.8127010
     11.7670000   8640.5972150
     11.7680000   8641.3887570
     11.7690000   8642.1712660
     11.7700000   8642.9551830
     11.7710000   8643.7462170
     11.7720000   8644.5355830
     11.7730000   8645.3206530
     11.7740000   8646.1135690
     11.7750000   8646.8980680
     11.7760000   8647.6806160
     11.7770000   8648.4701200
     11.7780000   8649.2611930
     11.7790000   8650.0461270
     11.7800000   8650.8368250
     11.7810000   8651.6218550
     11.7820000   8652.4057720
     11.7830000   8653.1945400
     11.7840000   8653.9862560
     11.7850000   8654.7681520
     11.7860000   8655.5579640
     11.7870000   8656.3454280
     11.7880000   8657.1275190
     11.7890000   8657.9142060
     11.7900000   8658.7039260
     11.7910000   8659.4857810
     11.7920000   8660.2737180
     11.7930000   8661.0638640
     11.7940000   8661.8439640
     11.7950000   8662.6284790
     11.7960000   8663.4228380
     11.7970000   8664.1711020
     11.7980000   8664.7307060
     11.7990000   8665.3884670
     11.8000000   8666.1683730
     11.8010000   8666.9456500
     11.8020000   8667.7290960
     11.8030000   8668.5073310
     11.8040000   8669.2880420
     11.8050000   8670.0638250
     11.8060000   8670.8477790
     11.8070000   8671.6262960
     11.8080000   8672.4063760
     11.8090000   8673.1847730
     11.8100000   8673.9654380
     11.8110000   8674.7469820
     11.8120000   8675.5273780
     11.8130000   8676.3044950
     11.8140000   8677.0844210
     11.8150000   8677.8656610
     11.8160000   8678.6467780
     11.8170000   8679.4232800
     11.8180000   8680.2047770
     11.8190000   8680.9811780
     11.8200000   8681.7656870
     11.8210000   8682.5423350
     11.8220000   8683.3224140
     11.8230000   8684.0992600
     11.8240000   8684.8827430
     11.8250000   8685.6612570
     11.8260000   8686.4421350
     11.8270000   8687.2211350
     11.8280000   8688.0020780
     11.8290000   8688.7828900
     11.8300000   8689.5616990
     11.8310000   8690.3422620
     11.8320000   8691.1195800
     11.8330000   8691.9026190
     11.8340000   8692.6803520
     11.8350000   8693.4610400
     11.8360000   8694.2376510
     11.8370000   8695.0224610
     11.8380000   8695.8007770
     11.8390000   8696.5821900
     11.8400000   8697.3598170
     11.8410000   8698.1444450
     11.8420000   8698.9248590
     11.8430000   8699.7066350
     11.8440000   8700.4835940
     11.8450000   8701.2649150
     11.8460000   8702.0440710
     11.8470000   8702.8267290
     11.8480000   8703.6040570
     11.8490000   8704.3848490
     11.8500000   8705.1625880
     11.8510000   8705.9457660
     11.8520000   8706.7227380
     11.8530000   8707.5033900
     11.8540000   8708.2801100
     11.8550000   8709.0646770
     11.8560000   8709.8426570
     11.8570000   8710.6244290
     11.8580000   8711.4014980
     11.8590000   8712.1815300
     11.8600000   8712.9639160
     11.8610000   8713.7437690
     11.8620000   8714.5204090
     11.8630000   8715.3016480
     11.8640000   8716.0817240
     11.8650000   8716.8645950
     11.8660000   8717.6410910
     11.8670000   8718.4212540
     11.8680000   8719.2009510
     11.8690000   8719.9851010
     11.8700000   8720.7644300
     11.8710000   8721.5435250
     11.8720000   8722.3210020
     11.8730000   8723.1061030
     11.8740000   8723.8819820
     11.8750000   8724.6636050
     11.8760000   8725.4405130
     11.8770000   8726.2228670
     11.8780000   8727.0043000
     11.8790000   8727.7849010
     11.8800000   8728.5608960
     11.8810000   8729.3420980
     11.8820000   8730.1246200
     11.8830000   8730.9070540
     11.8840000   8731.6868520
     11.8850000   8732.4648560
     11.8860000   8733.2432270
     11.8870000   8734.0271000
     11.8880000   8734.8043690
     11.8890000   8735.5840410
     11.8900000   8736.3623200
     11.8910000   8737.1475760
     11.8920000   8737.9259740
     11.8930000   8738.7056330
     11.8940000   8739.4840480
     11.8950000   8740.2676250
     11.8960000   8741.0460080
     11.8970000   8741.8253270
     11.8980000   8742.6028320
     11.8990000   8743.3833900
     11.9000000   8744.1651580
     11.9010000   8744.9449070
     11.9020000   8745.7229360
     11.9030000   8746.5027620
     11.9040000   8747.2867540
     11.9050000   8748.0675220
     11.9060000   8748.8458010
     11.9070000   8749.6272710
     11.9080000   8750.4063440
     11.9090000   8751.1894780
     11.9100000   8751.9683200
     11.9110000   8752.7486860
     11.9120000   8753.5272800
     11.9130000   8754.3117250
     11.9140000   8755.0905140
     11.9150000   8755.8711690
     11.9160000   8756.6491270
     11.9170000   8757.4298940
     11.9180000   8758.2118820
     11.9190000   8758.9919120
     11.9200000   8759.7717280
     11.9210000   8760.5520830
     11.9220000   8761.3351730
     11.9230000   8762.1125850
     11.9240000   8762.8925910
     11.9250000   8763.6708090
     11.9260000   8764.4544380
     11.9270000   8765.2407560
     11.9280000   8766.0257140
     11.9290000   8766.8023260
     11.9300000   8767.5845670
     11.9310000   8768.3635100
     11.9320000   8769.1445350
     11.9330000   8769.9222220
     11.9340000   8770.7017980
     11.9350000   8771.4798240
     11.9360000   8772.2639360
     11.9370000   8773.0417550
     11.9380000   8773.8223430
     11.9390000   8774.5990650
     11.9400000   8775.3846560
     11.9410000   8776.1620660
     11.9420000   8776.9436730
     11.9430000   8777.7199700
     11.9440000   8778.5035960
     11.9450000   8779.2814510
     11.9460000   8780.0627580
     11.9470000   8780.8414850
     11.9480000   8781.6210770
     11.9490000   8782.4031260
     11.9500000   8783.1829210
     11.9510000   8783.9606590
     11.9520000   8784.7409830
     11.9530000   8785.5223000
     11.9540000   8786.3014810
     11.9550000   8787.0797770
     11.9560000   8787.8595370
     11.9570000   8788.6368290
     11.9580000   8789.4213670
     11.9590000   8790.1979570
     11.9600000   8790.9787560
     11.9610000   8791.7566240
     11.9620000   8792.5405930
     11.9630000   8793.3179300
     11.9640000   8794.0979530
     11.9650000   8794.8761620
     11.9660000   8795.6579080
     11.9670000   8796.4400630
     11.9680000   8797.2205910
     11.9690000   8797.9977710
     11.9700000   8798.7780380
     11.9710000   8799.5682380
     11.9720000   8800.3474850
     11.9730000   8801.1245720
     11.9740000   8801.9047270
     11.9750000   8802.6838330
     11.9760000   8803.4667020
     11.9770000   8804.2447350
     11.9780000   8805.0259870
     11.9790000   8805.8035280
     11.9800000   8806.5876500
     11.9810000   8807.3664320
     11.9820000   8808.1464490
     11.9830000   8808.9259050
     11.9840000   8809.7083070
     11.9850000   8810.4894140
     11.9860000   8811.2703070
     11.9870000   8812.0476720
     11.9880000   8812.8292160
     11.9890000   8813.6113250
     11.9900000   8814.3921550
     11.9910000   8815.1692030
     11.9920000   8815.9490010
     11.9930000   8816.7320260
     11.9940000   8817.5128820
     11.9950000   8818.2915280
     11.9960000   8819.0710910
     11.9970000   8819.8483210
     11.9980000   8820.6325620
     11.9990000   8821.4103810
     12.0000000   8822.1906410
     12.0010000   8822.9686760
     12.0020000   8823.7516220
     12.0030000   8824.5290780
     12.0040000   8825.3087160
     12.0050000   8826.0879590
     12.0060000   8826.8677070
     12.0070000   8827.6495470
     12.0080000   8828.4320790
     12.0090000   8829.2102760
     12.0100000   8829.9890450
     12.0110000   8830.7714590
     12.0120000   8831.5509060
     12.0130000   8832.3333930
     12.0140000   8833.1108350
     12.0150000   8833.8932060
     12.0160000   8834.6740150
     12.0170000   8835.4563220
     12.0180000   8836.2343630
     12.0190000   8837.0177030
     12.0200000   8837.7980250
     12.0210000   8838.5813920
     12.0220000   8839.3584200
     12.0230000   8840.1399130
     12.0240000   8840.9182700
     12.0250000   8841.7026090
     12.0260000   8842.4813390
     12.0270000   8843.2615180
     12.0280000   8844.0391270
     12.0290000   8844.8247540
     12.0300000   8845.6029930
     12.0310000   8846.3839060
     12.0320000   8847.1624820
     12.0330000   8847.9456920
     12.0340000   8848.7241330
     12.0350000   8849.5049160
     12.0360000   8850.2808150
     12.0370000   8851.0626240
     12.0380000   8851.8434590
     12.0390000   8852.6240280
     12.0400000   8853.4012020
     12.0410000   8854.1829220
     12.0420000   8854.9655070
     12.0430000   8855.7477700
     12.0440000   8856.5247580
     12.0450000   8857.3049080
     12.0460000   8858.0821290
     12.0470000   8858.8678330
     12.0480000   8859.6448640
     12.0490000   8860.4239540
     12.0500000   8861.2006000
     12.0510000   8861.9855450
     12.0520000   8862.7634410
     12.0530000   8863.5446910
     12.0540000   8864.3249120
     12.0550000   8865.1052210
     12.0560000   8865.8933020
     12.0570000   8866.6731880
     12.0580000   8867.4503170
     12.0590000   8868.2303930
     12.0600000   8869.0114050
     12.0610000   8869.7922420
     12.0620000   8870.5693700
     12.0630000   8871.3493680
     12.0640000   8872.1282430
     12.0650000   8872.9144820
     12.0660000   8873.6914580
     12.0670000   8874.4728220
     12.0680000   8875.2496500
     12.0690000   8876.0322830
     12.0700000   8876.8091900
     12.0710000   8877.5901320
     12.0720000   8878.3670930
     12.0730000   8879.1482810
     12.0740000   8879.9286160
     12.0750000   8880.7101270
     12.0760000   8881.4869350
     12.0770000   8882.2697540
     12.0780000   8883.0508650
     12.0790000   8883.8305020
     12.0800000   8884.6085690
     12.0810000   8885.3911050
     12.0820000   8886.1701400
     12.0830000   8886.9535580
     12.0840000   8887.7310760
     12.0850000   8888.5106180
     12.0860000   8889.2892890
     12.0870000   8890.0725870
     12.0880000   8890.8512470
     12.0890000   8891.6320150
     12.0900000   8892.4099220
     12.0910000   8893.1939110
     12.0920000   8893.9703190
     12.0930000   8894.7508980
     12.0940000   8895.5281710
     12.0950000   8896.3092100
     12.0960000   8897.0916550
     12.0970000   8897.8711670
     12.0980000   8898.6503980
     12.0990000   8899.4291940
     12.1000000   8900.2131240
     12.1010000   8900.9925670
     12.1020000   8901.7723610
     12.1030000   8902.5496940
     12.1040000   8903.3305270
     12.1050000   8904.1120450
     12.1060000   8904.8955470
     12.1070000   8905.6716890
     12.1080000   8906.4543060
     12.1090000   8907.2348630
     12.1100000   8908.0164090
     12.1110000   8908.7929510
     12.1120000   8909.5731400
     12.1130000   8910.3499230
     12.1140000   8911.1360300
     12.1150000   8911.9129720
     12.1160000   8912.6950590
     12.1170000   8913.4704170
     12.1180000   8914.2560690
     12.1190000   8915.0336160
     12.1200000   8915.8159650
     12.1210000   8916.5924990
     12.1220000   8917.3730970
     12.1230000   8918.1535180
     12.1240000   8918.9327720
     12.1250000   8919.7101420
     12.1260000   8920.4911480
     12.1270000   8921.2705770
     12.1280000   8922.0524870
     12.1290000   8922.8307430
     12.1300000   8923.6097850
     12.1310000   8924.3884680
     12.1320000   8925.1720780
     12.1330000   8925.9482890
     12.1340000   8926.7286860
     12.1350000   8927.5052980
     12.1360000   8928.2900720
     12.1370000   8929.0669030
     12.1380000   8929.8466550
     12.1390000   8930.6208730
     12.1400000   8931.4051730
     12.1410000   8932.1850240
     12.1420000   8932.9657800
     12.1430000   8933.7426760
     12.1440000   8934.5252200
     12.1450000   8935.3069380
     12.1460000   8936.0878650
     12.1470000   8936.8642520
     12.1480000   8937.6452870
     12.1490000   8938.4263010
     12.1500000   8939.2071830
     12.1510000   8939.9856180
     12.1520000   8940.7644820
     12.1530000   8941.5443760
     12.1540000   8942.3277860
     12.1550000   8943.1039180
     12.1560000   8943.7210970
     12.1570000   8944.2795070
     12.1580000   8944.8395400
     12.1590000   8945.3991580
     12.1600000   8945.9572890
     12.1610000   8946.5200490
     12.1620000   8947.0816390
     12.1630000   8947.6398030
     12.1640000   8948.1984690
     12.1650000   8948.8726560
     12.1660000   8949.6486370
     12.1670000   8950.4391720
     12.1680000   8951.2191980
     12.1690000   8952.0020820
     12.1700000   8952.7895620
     12.1710000   8953.5693190
     12.1720000   8954.3476130
     12.1730000   8955.1355030
     12.1740000   8955.9218790
     12.1750000   8956.7050240
     12.1760000   8957.4909470
     12.1770000   8958.2723410
     12.1780000   8959.0518870
     12.1790000   8959.8336570
     12.1800000   8960.6234260
     12.1810000   8961.4044340
     12.1820000   8962.1923360
     12.1830000   8962.9734030
     12.1840000   8963.7545690
     12.1850000   8964.5388960
     12.1860000   8965.3281760
     12.1870000   8966.1065440
     12.1880000   8966.8913410
     12.1890000   8967.6739920
     12.1900000   8968.4531860
     12.1910000   8969.2351370
     12.1920000   8970.0244410
     12.1930000   8970.8041860
     12.1940000   8971.5884450
     12.1950000   8972.3716130
     12.1960000   8973.1514780
     12.1970000   8973.9333800
     12.1980000   8974.7245300
     12.1990000   8975.5055300
     12.2000000   8976.2875860
     12.2010000   8977.0748160
     12.2020000   8977.8533530
     12.2030000   8978.6340890
     12.2040000   8979.4245160
     12.2050000   8980.2068250
     12.2060000   8980.9892890
     12.2070000   8981.7772730
     12.2080000   8982.5561650
     12.2090000   8983.3356410
     12.2100000   8984.1215650
     12.2110000   8984.9099690
     12.2120000   8985.6905530
     12.2130000   8986.4779260
     12.2140000   8987.2569300
     12.2150000   8988.0372610
     12.2160000   8988.8215590
     12.2170000   8989.6107870
     12.2180000   8990.3926750
     12.2190000   8991.1821570
     12.2200000   8991.9618640
     12.2210000   8992.7414390
     12.2220000   8993.5250730
     12.2230000   8994.3146540
     12.2240000   8995.0947760
     12.2250000   8995.8822330
     12.2260000   8996.6698820
     12.2270000   8997.4472950
     12.2280000   8998.2299990
     12.2290000   8999.0203390
     12.2300000   8999.8019190
     12.2310000   9000.5863530
     12.2320000   9001.3710910
     12.2330000   9002.1494060
     12.2340000   9002.9300610
     12.2350000   9003.7225190
     12.2360000   9004.5037690
     12.2370000   9005.2844060
     12.2380000   9006.0719370
     12.2390000   9006.8523400
     12.2400000   9007.6317630
     12.2410000   9008.4187410
     12.2420000   9009.2060580
     12.2430000   9009.9878930
     12.2440000   9010.7761150
     12.2450000   9011.5560280
     12.2460000   9012.3372360
     12.2470000   9013.1210580
     12.2480000   9013.9099250
     12.2490000   9014.6919900
     12.2500000   9015.4777930
     12.2510000   9016.2598800
     12.2520000   9017.0384200
     12.2530000   9017.8238590
     12.2540000   9018.6114110
     12.2550000   9019.3945250
     12.2560000   9020.1798810
     12.2570000   9020.9653690
     12.2580000   9021.7445440
     12.2590000   9022.5281720
     12.2600000   9023.3178010
     12.2610000   9024.0987990
     12.2620000   9024.8840760
     12.2630000   9025.6671900
     12.2640000   9026.4454100
     12.2650000   9027.2284640
     12.2660000   9028.0189990
     12.2670000   9028.8039270
     12.2680000   9029.5879670
     12.2690000   9030.3733430
     12.2700000   9031.1532640
     12.2710000   9031.9365030
     12.2720000   9032.7242360
     12.2730000   9033.5096510
     12.2740000   9034.2928410
     12.2750000   9035.0831630
     12.2760000   9035.8623750
     12.2770000   9036.6412310
     12.2780000   9037.4269260
     12.2790000   9038.2160560
     12.2800000   9038.9978960
     12.2810000   9039.7859520
     12.2820000   9040.5657830
     12.2830000   9041.3446940
     12.2840000   9042.1300010
     12.2850000   9042.9178200
     12.2860000   9043.6989430
     12.2870000   9044.4855500
     12.2880000   9045.2653080
     12.2890000   9046.0434700
     12.2900000   9046.8279320
     12.2910000   9047.6169790
     12.2920000   9048.3965180
     12.2930000   9049.1823300
     12.2940000   9049.9670820
     12.2950000   9050.7443950
     12.2960000   9051.5271410
     12.2970000   9052.3175540
     12.2980000   9053.0970150
     12.2990000   9053.8808270
     12.3000000   9054.6658490
     12.3010000   9055.4460890
     12.3020000   9056.2268970
     12.3030000   9057.0195740
     12.3040000   9057.8010680
     12.3050000   9058.5817670
     12.3060000   9059.3692910
     12.3070000   9060.1478450
     12.3080000   9060.9268670
     12.3090000   9061.7142900
     12.3100000   9062.5123410
     12.3110000   9063.2918760
     12.3120000   9064.0803860
     12.3130000   9064.8604480
     12.3140000   9065.6397340
     12.3150000   9066.4254380
     12.3160000   9067.2143700
     12.3170000   9067.9950270
     12.3180000   9068.7820290
     12.3190000   9069.5625490
     12.3200000   9070.3414500
     12.3210000   9071.1233170
     12.3220000   9071.9129540
     12.3230000   9072.6948240
     12.3240000   9073.4789170
     12.3250000   9074.2623130
     12.3260000   9075.0424600
     12.3270000   9075.8234330
     12.3280000   9076.6138680
     12.3290000   9077.3943940
     12.3300000   9078.1769510
     12.3310000   9078.9629600
     12.3320000   9079.7442510
     12.3330000   9080.5267890
     12.3340000   9081.3167900
     12.3350000   9082.0976360
     12.3360000   9082.8827880
     12.3370000   9083.6670510
     12.3380000   9084.4480530
     12.3390000   9085.2296740
     12.3400000   9086.0161510
     12.3410000   9086.8014320
     12.3420000   9087.5829290
     12.3430000   9088.3685580
     12.3440000   9089.1488520
     12.3450000   9089.9293620
     12.3460000   9090.7129340
     12.3470000   9091.5037210
     12.3480000   9092.2851250
     12.3490000   9093.0732070
     12.3500000   9093.8524140
     12.3510000   9094.6336570
     12.3520000   9095.4166790
     12.3530000   9096.2039380
     12.3540000   9096.9904410
     12.3550000   9097.7772170
     12.3560000   9098.5577410
     12.3570000   9099.3363130
     12.3580000   9100.1214790
     12.3590000   9100.9096400
     12.3600000   9101.6915390
     12.3610000   9102.4757430
     12.3620000   9103.2586810
     12.3630000   9104.0403510
     12.3640000   9104.8221100
     12.3650000   9105.6121180
     12.3660000   9106.3926060
     12.3670000   9107.1754300
     12.3680000   9107.9606380
     12.3690000   9108.7383510
     12.3700000   9109.5200200
     12.3710000   9110.3103780
     12.3720000   9111.0919320
     12.3730000   9111.8753500
     12.3740000   9112.6615800
     12.3750000   9113.4411370
     12.3760000   9114.2195050
     12.3770000   9115.0049040
     12.3780000   9115.7927910
     12.3790000   9116.5728230
     12.3800000   9117.3616780
     12.3810000   9118.1435160
     12.3820000   9118.9232840
     12.3830000   9119.7071300
     12.3840000   9120.4955380
     12.3850000   9121.2753330
     12.3860000   9122.0626980
     12.3870000   9122.8426580
     12.3880000   9123.6214800
     12.3890000   9124.4053410
     12.3900000   9125.1942110
     12.3910000   9125.9738790
     12.3920000   9126.7585860
     12.3930000   9127.5423720
     12.3940000   9128.3212330
     12.3950000   9129.1049220
     12.3960000   9129.8960050
     12.3970000   9130.6820330
     12.3980000   9131.4642250
     12.3990000   9132.2509550
     12.4000000   9133.0296450
     12.4010000   9133.8114990
     12.4020000   9134.6030280
     12.4030000   9135.3834110
     12.4040000   9136.1663860
     12.4050000   9136.9523810
     12.4060000   9137.7315130
     12.4070000   9138.5126240
     12.4080000   9139.2977030
     12.4090000   9140.0839710
     12.4100000   9140.8675300
     12.4110000   9141.6533850
     12.4120000   9142.4337840
     12.4130000   9143.2134890
     12.4140000   9143.9967560
     12.4150000   9144.7859660
     12.4160000   9145.5670440
     12.4170000   9146.3545200
     12.4180000   9147.1357510
     12.4190000   9147.9165170
     12.4200000   9148.7012690
     12.4210000   9149.4890640
     12.4220000   9150.2707750
     12.4230000   9151.0561670
     12.4240000   9151.8361800
     12.4250000   9152.6161330
     12.4260000   9153.3985730
     12.4270000   9154.1863590
     12.4280000   9154.9673200
     12.4290000   9155.7518920
     12.4300000   9156.5357300
     12.4310000   9157.3149440
     12.4320000   9158.0968540
     12.4330000   9158.8890930
     12.4340000   9159.6692850
     12.4350000   9160.4522370
     12.4360000   9161.2351050
     12.4370000   9162.0194920
     12.4380000   9162.8052360
     12.4390000   9163.5979560
     12.4400000   9164.3868740
     12.4410000   9165.1726880
     12.4420000   9165.9618910
     12.4430000   9166.7444400
     12.4440000   9167.5265350
     12.4450000   9168.3178720
     12.4460000   9169.0442250
     12.4470000   9169.8248020
     12.4480000   9170.6049930
     12.4490000   9171.3845490
     12.4500000   9172.1689400
     12.4510000   9172.9484650
     12.4520000   9173.7296050
     12.4530000   9174.5068790
     12.4540000   9175.2884560
     12.4550000   9176.0683100
     12.4560000   9176.8531180
     12.4570000   9177.6302150
     12.4580000   9178.4120510
     12.4590000   9179.1928600
     12.4600000   9179.9744140
     12.4610000   9180.7508120
     12.4620000   9181.5326270
     12.4630000   9182.3102510
     12.4640000   9183.0951650
     12.4650000   9183.8712340
     12.4660000   9184.6509760
     12.4670000   9185.4291000
     12.4680000   9186.2139290
     12.4690000   9186.9894250
     12.4700000   9187.7763370
     12.4710000   9188.5444880
     12.4720000   9189.1021530
     12.4730000   9189.6606970
     12.4740000   9190.2208440
     12.4750000   9190.7827040
     12.4760000   9191.3409740
     12.4770000   9191.9020300
     12.4780000   9192.4603350
     12.4790000   9193.0183360
     12.4800000   9193.5776370
     12.4810000   9194.1344290
     12.4820000   9194.6933810
     12.4830000   9195.2565370
     12.4840000   9195.8147310
     12.4850000   9196.3738390
     12.4860000   9196.9326870
     12.4870000   9197.4924390
     12.4880000   9198.0518190
     12.4890000   9198.6302490
     12.4900000   9199.1892760
     12.4910000   9199.7480070
     12.4920000   9200.3305920
     12.4930000   9200.8907050
     12.4940000   9201.4493100
     12.4950000   9202.0064650
     12.4960000   9202.5646560
     12.4970000   9203.1258870
     12.4980000   9203.6857360
     12.4990000   9204.2460430
     12.5000000   9204.8065270
     12.5010000   9205.3712660
     12.5020000   9205.9315580
     12.5030000   9206.4909350
     12.5040000   9207.0497550
     12.5050000   9207.6099980
     12.5060000   9208.1680350
     12.5070000   9208.7289990
     12.5080000   9209.2922750
     12.5090000   9209.8562650
     12.5100000   9210.4152210
     12.5110000   9210.9760340
     12.5120000   9211.5355760
     12.5130000   9212.0949170
     12.5140000   9212.6563410
     12.5150000   9213.2154210
     12.5160000   9213.7752750
     12.5170000   9214.3342340
     12.5180000   9214.8984740
     12.5190000   9215.4613810
     12.5200000   9216.0197800
     12.5210000   9216.5775050
     12.5220000   9217.1376840
     12.5230000   9217.6963150
     12.5240000   9218.2548380
     12.5250000   9218.8155630
     12.5260000   9219.3829320
     12.5270000   9219.9438300
     12.5280000   9220.5045450
     12.5290000   9221.0630010
     12.5300000   9221.6253840
     12.5310000   9222.1853400
     12.5320000   9222.7806650
     12.5330000   9223.5600060
     12.5340000   9224.3426600
     12.5350000   9225.1209180
     12.5360000   9225.8982920
     12.5370000   9226.6779670
     12.5380000   9227.4575310
     12.5390000   9228.2389920
     12.5400000   9229.0252760
     12.5410000   9229.8107040
     12.5420000   9230.5941110
     12.5430000   9231.3800760
     12.5440000   9232.1728240
     12.5450000   9232.9630760
     12.5460000   9233.7518260
     12.5470000   9234.5397390
     12.5480000   9235.3228960
     12.5490000   9236.1090920
     12.5500000   9236.9021920
     12.5510000   9237.6863460
     12.5520000   9238.4768090
     12.5530000   9239.2634370
     12.5540000   9240.0472480
     12.5550000   9240.8346230
     12.5560000   9241.6289150
     12.5570000   9242.4130260
     12.5580000   9243.2009560
     12.5590000   9243.9882360
     12.5600000   9244.7709080
     12.5610000   9245.5563570
     12.5620000   9246.3473600
     12.5630000   9247.1351970
     12.5640000   9247.9207820
     12.5650000   9248.7114020
     12.5660000   9249.4932400
     12.5670000   9250.2768560
     12.5680000   9251.0657250
     12.5690000   9251.8566700
     12.5700000   9252.6428630
     12.5710000   9253.4340550
     12.5720000   9254.2162230
     12.5730000   9254.9988400
     12.5740000   9255.7866990
     12.5750000   9256.5775480
     12.5760000   9257.3625780
     12.5770000   9258.1521450
     12.5780000   9258.9368210
     12.5790000   9259.7199170
     12.5800000   9260.5073000
     12.5810000   9261.3003620
     12.5820000   9262.0831740
     12.5830000   9262.8714080
     12.5840000   9263.6597380
     12.5850000   9264.4417680
     12.5860000   9265.2286920
     12.5870000   9266.0257970
     12.5880000   9266.8108580
     12.5890000   9267.5996200
     12.5900000   9268.3875050
     12.5910000   9269.1696730
     12.5920000   9269.9531110
     12.5930000   9270.7451950
     12.5940000   9271.5328370
     12.5950000   9272.3165480
     12.5960000   9273.1083390
     12.5970000   9273.8922940
     12.5980000   9274.6741520
     12.5990000   9275.4608400
     12.6000000   9276.2537820
     12.6010000   9277.0382090
     12.6020000   9277.8305060
     12.6030000   9278.6165660
     12.6040000   9279.3978590
     12.6050000   9280.1866270
     12.6060000   9280.9772590
     12.6070000   9281.7610890
     12.6080000   9282.5523170
     12.6090000   9283.3375800
     12.6100000   9284.1195850
     12.6110000   9284.9068090
     12.6120000   9285.6996050
     12.6130000   9286.4840250
     12.6140000   9287.0766220
     12.6150000   9287.6351550
     12.6160000   9288.1951040
     12.6170000   9288.7528260
     12.6180000   9289.3118710
     12.6190000   9289.8711450
     12.6200000   9290.4350220
     12.6210000   9290.9925730
     12.6220000   9291.5544870
     12.6230000   9292.1129650
     12.6240000   9292.8396040
     12.6250000   9293.6164930
     12.6260000   9294.4010690
     12.6270000   9295.1817830
     12.6280000   9295.9613450
     12.6290000   9296.7394750
     12.6300000   9297.5205910
     12.6310000   9298.3010740
     12.6320000   9299.0819100
     12.6330000   9299.8628320
     12.6340000   9300.6415630
     12.6350000   9301.4246760
     12.6360000   9302.2062560
     12.6370000   9302.9851450
     12.6380000   9303.7669740
     12.6390000   9304.5434000
     12.6400000   9305.3296640
     12.6410000   9306.1078850
     12.6420000   9306.8900010
     12.6430000   9307.6683970
     12.6440000   9308.4519260
     12.6450000   9309.2324180
     12.6460000   9310.0095970
     12.6470000   9310.7897880
     12.6480000   9311.5681230
     12.6490000   9312.3539600
     12.6500000   9313.1321830
     12.6510000   9313.9139220
     12.6520000   9314.6907720
     12.6530000   9315.4793060
     12.6540000   9316.2557940
     12.6550000   9317.0373770
     12.6560000   9317.8149740
     12.6570000   9318.5998880
     12.6580000   9319.3801050
     12.6590000   9320.1622530
     12.6600000   9320.9383370
     12.6610000   9321.7216180
     12.6620000   9322.5013810
     12.6630000   9323.2830710
     12.6640000   9324.0613660
     12.6650000   9324.8426410
     12.6660000   9325.6216860
     12.6670000   9326.4046700
     12.6680000   9327.1805990
     12.6690000   9327.9622510
     12.6700000   9328.7386740
     12.6710000   9329.5244220
     12.6720000   9330.3009650
     12.6730000   9331.0807250
     12.6740000   9331.8581050
     12.6750000   9332.6427180
     12.6760000   9333.4198180
     12.6770000   9334.2002210
     12.6780000   9334.9799580
     12.6790000   9335.7609040
     12.6800000   9336.5416240
     12.6810000   9337.3221820
     12.6820000   9338.1004770
     12.6830000   9338.8813390
     12.6840000   9339.6623230
     12.6850000   9340.4444270
     12.6860000   9341.2222580
     12.6870000   9342.0028190
     12.6880000   9342.7793320
     12.6890000   9343.5641580
     12.6900000   9344.3403450
     12.6910000   9345.1205810
     12.6920000   9345.8993800
     12.6930000   9346.6827100
     12.6940000   9347.4602240
     12.6950000   9348.2396840
     12.6960000   9349.0170700
     12.6970000   9349.7978850
     12.6980000   9350.5784170
     12.6990000   9351.3582380
     12.7000000   9352.1366320
     12.7010000   9352.9162770
     12.7020000   9353.6978300
     12.7030000   9354.4789370
     12.7040000   9355.2577980
     12.7050000   9356.0376130
     12.7060000   9356.8167510
     12.7070000   9357.6009360
     12.7080000   9358.3780200
     12.7090000   9359.1591400
     12.7100000   9359.9379250
     12.7110000   9360.7220930
     12.7120000   9361.5010930
     12.7130000   9362.2809160
     12.7140000   9363.0591680
     12.7150000   9363.8398440
     12.7160000   9364.6214010
     12.7170000   9365.4039880
     12.7180000   9366.1831650
     12.7190000   9366.9628920
     12.7200000   9367.7461160
     12.7210000   9368.5279190
     12.7220000   9369.3071600
     12.7230000   9370.0876180
     12.7240000   9370.8664220
     12.7250000   9371.6488640
     12.7260000   9372.4270190
     12.7270000   9373.2095250
     12.7280000   9373.9863470
     12.7290000   9374.7709270
     12.7300000   9375.5517330
     12.7310000   9376.3305530
     12.7320000   9377.1091960
     12.7330000   9377.8918290
     12.7340000   9378.6742100
     12.7350000   9379.4521160
     12.7360000   9380.2352000
     12.7370000   9381.0130900
     12.7380000   9381.8002290
     12.7390000   9382.5787160
     12.7400000   9383.3614240
     12.7410000   9384.1390940
     12.7420000   9384.9247830
     12.7430000   9385.7028380
     12.7440000   9386.4844320
     12.7450000   9387.2631200
     12.7460000   9388.0453430
     12.7470000   9388.8251810
     12.7480000   9389.6082990
     12.7490000   9390.3828470
     12.7500000   9391.1647530
     12.7510000   9391.9461080
     12.7520000   9392.7264310
     12.7530000   9393.5051240
     12.7540000   9394.2848150
     12.7550000   9395.0619600
     12.7560000   9395.8493970
     12.7570000   9396.6254560
     12.7580000   9397.4067070
     12.7590000   9398.1831340
     12.7600000   9398.9680110
     12.7610000   9399.7501000
     12.7620000   9400.5315500
     12.7630000   9401.3083350
     12.7640000   9402.0900650
     12.7650000   9402.8699700
     12.7660000   9403.6509230
     12.7670000   9404.4284690
     12.7680000   9405.2092570
     12.7690000   9405.9903250
     12.7700000   9406.7722910
     12.7710000   9407.5507670
     12.7720000   9408.3335000
     12.7730000   9409.1109600
     12.7740000   9409.8953260
     12.7750000   9410.6737530
     12.7760000   9411.4541330
     12.7770000   9412.2318020
     12.7780000   9413.0163180
     12.7790000   9413.7935780
     12.7800000   9414.5732980
     12.7810000   9415.3505510
     12.7820000   9416.1348700
     12.7830000   9416.9138120
     12.7840000   9417.6952030
     12.7850000   9418.4728890
     12.7860000   9419.2538830
     12.7870000   9420.0362560
     12.7880000   9420.8161140
     12.7890000   9421.5932700
     12.7900000   9422.3766640
     12.7910000   9423.1570510
     12.7920000   9423.9372250
     12.7930000   9424.7155170
     12.7940000   9425.4971480
     12.7950000   9426.2746560
     12.7960000   9427.0591930
     12.7970000   9427.8378360
     12.7980000   9428.6202670
     12.7990000   9429.3990670
     12.8000000   9430.1846230
     12.8010000   9430.9645690
     12.8020000   9431.7434660
     12.8030000   9432.5254380
     12.8040000   9433.3052570
     12.8050000   9434.0871440
     12.8060000   9434.8665960
     12.8070000   9435.6452630
     12.8080000   9436.4264590
     12.8090000   9437.2073620
     12.8100000   9437.9877920
     12.8110000   9438.7663430
     12.8120000   9439.5462770
     12.8130000   9440.3265130
     12.8140000   9441.1083210
     12.8150000   9441.8884100
     12.8160000   9442.6690380
     12.8170000   9443.4511740
     12.8180000   9444.2332790
     12.8190000   9445.0131640
     12.8200000   9445.7913070
     12.8210000   9446.5732670
     12.8220000   9447.3519580
     12.8230000   9448.1357630
     12.8240000   9448.9150450
     12.8250000   9449.6982830
     12.8260000   9450.4737410
     12.8270000   9451.2587580
     12.8280000   9452.0361180
     12.8290000   9452.8182160
     12.8300000   9453.5957990
     12.8310000   9454.3785010
     12.8320000   9455.1573680
     12.8330000   9455.9390140
     12.8340000   9456.7157830
     12.8350000   9457.4988460
     12.8360000   9458.2779040
     12.8370000   9459.0592360
     12.8380000   9459.8369780
     12.8390000   9460.6187800
     12.8400000   9461.3994790
     12.8410000   9462.1817730
     12.8420000   9462.9597720
     12.8430000   9463.7424710
     12.8440000   9464.5206330
     12.8450000   9465.3110110
     12.8460000   9466.0896630
     12.8470000   9466.8693050
     12.8480000   9467.6488990
     12.8490000   9468.4328520
     12.8500000   9469.2111370
     12.8510000   9469.9947050
     12.8520000   9470.7709280
     12.8530000   9471.5520500
     12.8540000   9472.3324840
     12.8550000   9473.1131510
     12.8560000   9473.8924270
     12.8570000   9474.6728980
     12.8580000   9475.4556770
     12.8590000   9476.2364190
     12.8600000   9477.0143340
     12.8610000   9477.7944130
     12.8620000   9478.5727230
     12.8630000   9479.3581230
     12.8640000   9480.1364010
     12.8650000   9480.9150400
     12.8660000   9481.6956030
     12.8670000   9482.4813530
     12.8680000   9483.2604470
     12.8690000   9484.0398950
     12.8700000   9484.8188180
     12.8710000   9485.5998070
     12.8720000   9486.3808920
     12.8730000   9487.1612390
     12.8740000   9487.9409120
     12.8750000   9488.7210020
     12.8760000   9489.5022720
     12.8770000   9490.2824280
     12.8780000   9491.0621550
     12.8790000   9491.8419590
     12.8800000   9492.6233650
     12.8810000   9493.4067930
     12.8820000   9494.1858970
     12.8830000   9494.9660500
     12.8840000   9495.7447350
     12.8850000   9496.5291100
     12.8860000   9497.3104540
     12.8870000   9498.0909130
     12.8880000   9498.8694410
     12.8890000   9499.6519740
     12.8900000   9500.4325390
     12.8910000   9501.2125220
     12.8920000   9501.9921940
     12.8930000   9502.7726510
     12.8940000   9503.5552570
     12.8950000   9504.3354380
     12.8960000   9505.1147600
     12.8970000   9505.8941750
     12.8980000   9506.6770000
     12.8990000   9507.4605830
     12.9000000   9508.2392320
     12.9010000   9509.0206630
     12.9020000   9509.8000350
     12.9030000   9510.5834210
     12.9040000   9511.3654260
     12.9050000   9512.1446580
     12.9060000   9512.9262260
     12.9070000   9513.7074670
     12.9080000   9514.4897270
     12.9090000   9515.2679900
     12.9100000   9516.0493050
     12.9110000   9516.8262840
     12.9120000   9517.6125960
     12.9130000   9518.3916620
     12.9140000   9519.1762150
     12.9150000   9519.9536800
     12.9160000   9520.7404210
     12.9170000   9521.5183370
     12.9180000   9522.3007480
     12.9190000   9523.0780690
     12.9200000   9523.8602430
     12.9210000   9524.6412780
     12.9220000   9525.4230390
     12.9230000   9526.2006720
     12.9240000   9526.9821330
     12.9250000   9527.7633850
     12.9260000   9528.5455400
     12.9270000   9529.3245590
     12.9280000   9530.1054680
     12.9290000   9530.8851460
     12.9300000   9531.6725580
     12.9310000   9532.4499450
     12.9320000   9533.2322300
     12.9330000   9534.0079670
     12.9340000   9534.7935780
     12.9350000   9535.5707230
     12.9360000   9536.3539390
     12.9370000   9537.1297810
     12.9380000   9537.9122340
     12.9390000   9538.6934280
     12.9400000   9539.4752270
     12.9410000   9540.2528650
     12.9420000   9541.0356640
     12.9430000   9541.8150250
     12.9440000   9542.5954070
     12.9450000   9543.3733370
     12.9460000   9544.1542800
     12.9470000   9544.9348100
     12.9480000   9545.7175770
     12.9490000   9546.4949650
     12.9500000   9547.2749640
     12.9510000   9548.0530820
     12.9520000   9548.8369050
     12.9530000   9549.6152510
     12.9540000   9550.3952110
     12.9550000   9551.1747210
     12.9560000   9551.9582720
     12.9570000   9552.7388210
     12.9580000   9553.5187340
     12.9590000   9554.2974710
     12.9600000   9555.0773600
     12.9610000   9555.8598290
     12.9620000   9556.6397280
     12.9630000   9557.4176750
     12.9640000   9558.1977620
     12.9650000   9558.9792630
     12.9660000   9559.7597430
     12.9670000   9560.5377440
     12.9680000   9561.3185150
     12.9690000   9562.0969470
     12.9700000   9562.8813880
     12.9710000   9563.6588730
     12.9720000   9564.4399680
     12.9730000   9565.2198880
     12.9740000   9566.0094270
     12.9750000   9566.7927660
     12.9760000   9567.5730280
     12.9770000   9568.3514070
     12.9780000   9569.1334190
     12.9790000   9569.9139790
     12.9800000   9570.6957920
     12.9810000   9571.4749560
     12.9820000   9572.2549910
     12.9830000   9573.0379900
     12.9840000   9573.8188860
     12.9850000   9574.5982110
     12.9860000   9575.3804950
     12.9870000   9576.1592840
     12.9880000   9576.9425200
     12.9890000   9577.7225230
     12.9900000   9578.5013770
     12.9910000   9579.2829770
     12.9920000   9580.0653870
     12.9930000   9580.8466160
     12.9940000   9581.6230890
     12.9950000   9582.4082440
     12.9960000   9583.1930650
     12.9970000   9583.7740310
     12.9980000   9584.3372590
     12.9990000   9584.8968070
     13.0000000   9585.4573950
     13.0010000   9586.0191910
     13.0020000   9586.5798900
     13.0030000   9587.1382240
     13.0040000   9587.6995850
     13.0050000   9588.2584630
     13.0060000   9588.8211890
     13.0070000   9589.3818010
     13.0080000   9589.9405810
     13.0090000   9590.4989270
     13.0100000   9591.0584300
     13.0110000   9591.6166490
     13.0120000   9592.1759140
     13.0130000   9592.7358300
     13.0140000   9593.2933160
     13.0150000   9593.8571030
     13.0160000   9594.4171050
     13.0170000   9594.9774540
     13.0180000   9595.5370390
     13.0190000   9596.0964770
     13.0200000   9596.6552640
     13.0210000   9597.2146380
     13.0220000   9597.7748340
     13.0230000   9598.3355940
     13.0240000   9598.9209090
     13.0250000   9599.4809530
     13.0260000   9600.0394060
     13.0270000   9600.5992690
     13.0280000   9601.1570510
     13.0290000   9601.7163520
     13.0300000   9602.2771840
     13.0310000   9602.8354190
     13.0320000   9603.4059470
     13.0330000   9603.9665100
     13.0340000   9604.5251320
     13.0350000   9605.0861850
     13.0360000   9605.6451820
     13.0370000   9606.2033930
     13.0380000   9606.7642550
     13.0390000   9607.3226590
     13.0400000   9607.8816170
     13.0410000   9608.4464450
     13.0420000   9609.0057940
     13.0430000   9609.5642060
     13.0440000   9610.1248530
     13.0450000   9610.6827920
     13.0460000   9611.2411280
     13.0470000   9611.8025310
     13.0480000   9612.3619200
     13.0490000   9612.9221110
     13.0500000   9613.5857920
     13.0510000   9614.1440850
     13.0520000   9614.7040490
     13.0530000   9615.2636800
     13.0540000   9615.8225210
     13.0550000   9616.3826860
     13.0560000   9616.9409710
     13.0570000   9617.5001920
     13.0580000   9618.0645940
     13.0590000   9618.6228050
     13.0600000   9619.1823590
     13.0610000   9619.7432150
     13.0620000   9620.3040230
     13.0630000   9620.8622560
     13.0640000   9621.4245340
     13.0650000   9621.9834790
     13.0660000   9622.5440560
     13.0670000   9623.1076430
     13.0680000   9623.6666720
     13.0690000   9624.2267210
     13.0700000   9624.7854910
     13.0710000   9625.3446840
     13.0720000   9625.9042720
     13.0730000   9626.4635230
     13.0740000   9627.0236210
     13.0750000   9627.5853330
     13.0760000   9628.1454490
     13.0770000   9628.7037560
     13.0780000   9629.2643580
     13.0790000   9629.8230370
     13.0800000   9630.3820590
     13.0810000   9630.9430790
     13.0820000   9631.5023270
     13.0830000   9632.0621130
     13.0840000   9632.6268600
     13.0850000   9633.2051540
     13.0860000   9633.7758740
     13.0870000   9634.3351100
     13.0880000   9634.8946150
     13.0890000   9635.4542550
     13.0900000   9636.0144510
     13.0910000   9636.5733230
     13.0920000   9637.1332920
     13.0930000   9637.6964470
     13.0940000   9638.2555070
     13.0950000   9638.8167020
     13.0960000   9639.3769400
     13.0970000   9639.9368840
     13.0980000   9640.4992410
     13.0990000   9641.0580280
     13.1000000   9641.6164870
     13.1010000   9642.1796930
     13.1020000   9642.7402560
     13.1030000   9643.3093970
     13.1040000   9643.8695130
     13.1050000   9644.4276850
     13.1060000   9644.9886440
     13.1070000   9645.5486300
     13.1080000   9646.1097960
     13.1090000   9646.6713230
     13.1100000   9647.2359660
     13.1110000   9647.7948790
     13.1120000   9648.3579650
     13.1130000   9648.9167190
     13.1140000   9649.4754300
     13.1150000   9650.0372990
     13.1160000   9650.5960380
     13.1170000   9651.1576140
     13.1180000   9651.7159490
     13.1190000   9652.2801900
     13.1200000   9652.8424280
     13.1210000   9653.4021180
     13.1220000   9653.9609360
     13.1230000   9654.5205810
     13.1240000   9655.0806130
     13.1250000   9655.6391210
     13.1260000   9656.1997610
     13.1270000   9656.7597930
     13.1280000   9657.3239580
     13.1290000   9657.8854400
     13.1300000   9658.4443400
     13.1310000   9659.0030200
     13.1320000   9659.5635020
     13.1330000   9660.1222990
     13.1340000   9660.6812700
     13.1350000   9661.2483460
     13.1360000   9661.8102880
     13.1370000   9662.3706540
     13.1380000   9662.9295500
     13.1390000   9663.4887970
     13.1400000   9664.0494020
     13.1410000   9664.6080120
     13.1420000   9665.1664790
     13.1430000   9665.7282030
     13.1440000   9666.2863760
     13.1450000   9666.9531380
     13.1460000   9667.5132000
     13.1470000   9668.0718850
     13.1480000   9668.6322900
     13.1490000   9669.1914280
     13.1500000   9669.7490730
     13.1510000   9670.3093790
     13.1520000   9670.8685350
     13.1530000   9671.4287720
     13.1540000   9671.9923900
     13.1550000   9672.5512860
     13.1560000   9673.1095570
     13.1570000   9673.6707880
     13.1580000   9674.2298340
     13.1590000   9674.7878710
     13.1600000   9675.3496670
     13.1610000   9675.9095250
     13.1620000   9676.4736830
     13.1630000   9677.0330550
     13.1640000   9677.5916550
     13.1650000   9678.1526610
     13.1660000   9678.7111700
     13.1670000   9679.2710200
     13.1680000   9679.8317940
     13.1690000   9680.3908560
     13.1700000   9680.9493340
     13.1710000   9681.5149710
     13.1720000   9682.0740040
     13.1730000   9682.6341190
     13.1740000   9683.1944270
     13.1750000   9683.7528200
     13.1760000   9684.3115400
     13.1770000   9684.8717040
     13.1780000   9685.4307180
     13.1790000   9685.9899050
     13.1800000   9686.5542170
     13.1810000   9687.1134460
     13.1820000   9687.6738580
     13.1830000   9688.2334490
     13.1840000   9688.7923240
     13.1850000   9689.3533460
     13.1860000   9689.9132040
     13.1870000   9690.4720070
     13.1880000   9691.0344580
     13.1890000   9691.5951500
     13.1900000   9692.1525680
     13.1910000   9692.7128160
     13.1920000   9693.2715410
     13.1930000   9693.8301400
     13.1940000   9694.3899520
     13.1950000   9694.9479010
     13.1960000   9695.5068330
     13.1970000   9696.0704470
     13.1980000   9696.6296100
     13.1990000   9697.1885840
     13.2000000   9697.7504510
     13.2010000   9698.3116500
     13.2020000   9698.8748480
     13.2030000   9699.4343720
     13.2040000   9699.9938660
     13.2050000   9700.5545650
     13.2060000   9701.1411990
     13.2070000   9701.7000500
     13.2080000   9702.2613720
     13.2090000   9702.8294150
     13.2100000   9703.3892460
     13.2110000   9703.9481640
     13.2120000   9704.5070370
     13.2130000   9705.0676360
     13.2140000   9705.6308770
     13.2150000   9706.1913400
     13.2160000   9706.7505010
     13.2170000   9707.3116140
     13.2180000   9707.8712410
     13.2190000   9708.4327540
     13.2200000   9708.9922700
     13.2210000   9709.5503010
     13.2220000   9710.1119120
     13.2230000   9710.6743330
     13.2240000   9711.2323910
     13.2250000   9711.7923430
     13.2260000   9712.3541330
     13.2270000   9712.9128350
     13.2280000   9713.4738100
     13.2290000   9714.0335340
     13.2300000   9714.5914100
     13.2310000   9715.1598610
     13.2320000   9715.7217980
     13.2330000   9716.2816940
     13.2340000   9716.8420090
     13.2350000   9717.4019800
     13.2360000   9717.9608110
     13.2370000   9718.5199000
     13.2380000   9719.0787170
     13.2390000   9719.6386020
     13.2400000   9720.2009430
     13.2410000   9720.7620260
     13.2420000   9721.3229090
     13.2430000   9721.8823150
     13.2440000   9722.4415220
     13.2450000   9723.0043130
     13.2460000   9723.5625850
     13.2470000   9724.1216990
     13.2480000   9724.6821070
     13.2490000   9725.2698010
     13.2500000   9725.8281730
     13.2510000   9726.3884060
     13.2520000   9726.9460040
     13.2530000   9727.5064650
     13.2540000   9728.0667710
     13.2550000   9728.6248930
     13.2560000   9729.1858490
     13.2570000   9729.7465050
     13.2580000   9730.3083660
     13.2590000   9730.8684200
     13.2600000   9731.4282970
     13.2610000   9731.9871350
     13.2620000   9732.5467810
     13.2630000   9733.1057250
     13.2640000   9733.6644630
     13.2650000   9734.2255960
     13.2660000   9734.7874020
     13.2670000   9735.3750810
     13.2680000   9735.9432150
     13.2690000   9736.5018070
     13.2700000   9737.0612640
     13.2710000   9737.6190380
     13.2720000   9738.1778380
     13.2730000   9738.7374930
     13.2740000   9739.2963560
     13.2750000   9739.8592220
     13.2760000   9740.4209660
     13.2770000   9740.9810670
     13.2780000   9741.5426720
     13.2790000   9742.1041230
     13.2800000   9742.6633240
     13.2810000   9743.2226040
     13.2820000   9743.7820530
     13.2830000   9744.3412360
     13.2840000   9744.9053520
     13.2850000   9745.4667640
     13.2860000   9746.0256750
     13.2870000   9746.5863040
     13.2880000   9747.1455070
     13.2890000   9747.7036200
     13.2900000   9748.2638300
     13.2910000   9748.8231750
     13.2920000   9749.3834990
     13.2930000   9749.9461410
     13.2940000   9750.5060250
     13.2950000   9751.0640370
     13.2960000   9751.6240650
     13.2970000   9752.1829910
     13.2980000   9752.7427520
     13.2990000   9753.3020230
     13.3000000   9753.8603110
     13.3010000   9754.4245880
     13.3020000   9754.9865510
     13.3030000   9755.5454650
     13.3040000   9756.1053790
     13.3050000   9756.6640450
     13.3060000   9757.2232760
     13.3070000   9757.7836150
     13.3080000   9758.3433760
     13.3090000   9758.9032300
     13.3100000   9759.4682220
     13.3110000   9760.0273720
     13.3120000   9760.5864450
     13.3130000   9761.1471030
     13.3140000   9761.7072020
     13.3150000   9762.2654070
     13.3160000   9762.8252440
     13.3170000   9763.3850860
     13.3180000   9763.9456800
     13.3190000   9764.5096730
     13.3200000   9765.0679110
     13.3210000   9765.6277120
     13.3220000   9766.1863800
     13.3230000   9766.7457790
     13.3240000   9767.3072180
     13.3250000   9767.8662740
     13.3260000   9768.4700530
     13.3270000   9769.0721980
     13.3280000   9769.6622880
     13.3290000   9770.2230800
     13.3300000   9770.7856460
     13.3310000   9771.3445350
     13.3320000   9771.9051290
     13.3330000   9772.4636190
     13.3340000   9773.0226040
     13.3350000   9773.5821360
     13.3360000   9774.1465450
     13.3370000   9774.7064840
     13.3380000   9775.2681400
     13.3390000   9775.8308630
     13.3400000   9776.3887070
     13.3410000   9776.9500960
     13.3420000   9777.5088710
     13.3430000   9778.0678670
     13.3440000   9778.6365890
     13.3450000   9779.1980760
     13.3460000   9779.7619990
     13.3470000   9780.3246450
     13.3480000   9780.9493910
     13.3490000   9781.5083280
     13.3500000   9782.0738150
     13.3510000   9782.6328660
     13.3520000   9783.1947840
     13.3530000   9783.7570050
     13.3540000   9784.3182750
     13.3550000   9784.8797230
     13.3560000   9785.4573380
     13.3570000   9786.2330960
     13.3580000   9787.0162660
     13.3590000   9787.7972140
     13.3600000   9788.5804660
     13.3610000   9789.3724340
     13.3620000   9790.1561220
     13.3630000   9790.9398880
     13.3640000   9791.7279870
     13.3650000   9792.5215000
     13.3660000   9793.3059550
     13.3670000   9794.0979160
     13.3680000   9794.8812660
     13.3690000   9795.6670580
     13.3700000   9796.4548820
     13.3710000   9797.2472220
     13.3720000   9798.0322620
     13.3730000   9798.8228740
     13.3740000   9799.6110970
     13.3750000   9800.3925780
     13.3760000   9801.1792020
     13.3770000   9801.9747550
     13.3780000   9802.7601660
     13.3790000   9803.5531050
     13.3800000   9804.3405180
     13.3810000   9805.1250910
     13.3820000   9805.9108670
     13.3830000   9806.7045230
     13.3840000   9807.4921670
     13.3850000   9808.2786730
     13.3860000   9809.0696660
     13.3870000   9809.8529200
     13.3880000   9810.6353530
     13.3890000   9811.4247190
     13.3900000   9812.2174510
     13.3910000   9813.0025840
     13.3920000   9813.7954040
     13.3930000   9814.5794350
     13.3940000   9815.3635020
     13.3950000   9816.1523970
     13.3960000   9816.9466780
     13.3970000   9817.7305080
     13.3980000   9818.5240720
     13.3990000   9819.3095640
     13.4000000   9820.0936910
     13.4010000   9820.8823030
     13.4020000   9821.6722720
     13.4030000   9822.4573950
     13.4040000   9823.2464460
     13.4050000   9824.0334870
     13.4060000   9824.8169900
     13.4070000   9825.6041880
     13.4080000   9826.3974160
     13.4090000   9827.1837560
     13.4100000   9827.9709660
     13.4110000   9828.7606710
     13.4120000   9829.5440930
     13.4130000   9830.3284420
     13.4140000   9831.1216670
     13.4150000   9831.9112970
     13.4160000   9832.6991320
     13.4170000   9833.4889270
     13.4180000   9834.2724630
     13.4190000   9835.0576190
     13.4200000   9835.8462750
     13.4210000   9836.6432300
     13.4220000   9837.4305970
     13.4230000   9838.2202820
     13.4240000   9839.0036980
     13.4250000   9839.7888920
     13.4260000   9840.5785210
     13.4270000   9841.3694140
     13.4280000   9842.1542060
     13.4290000   9842.9448780
     13.4300000   9843.7328470
     13.4310000   9844.5189170
     13.4320000   9845.3079800
     13.4330000   9846.0405030
     13.4340000   9846.6002380
     13.4350000   9847.1605810
     13.4360000   9847.7195600
     13.4370000   9848.2805430
     13.4380000   9848.8406470
     13.4390000   9849.5286370
     13.4400000   9850.3122510
     13.4410000   9851.0936010
     13.4420000   9851.8759260
     13.4430000   9852.6546940
     13.4440000   9853.4343240
     13.4450000   9854.2125510
     13.4460000   9854.8832500
     13.4470000   9855.4461780
     13.4480000   9856.0066710
     13.4490000   9856.5665260
     13.4500000   9857.1257580
     13.4510000   9857.6855890
     13.4520000   9858.2466430
     13.4530000   9858.8048740
     13.4540000   9859.3795940
     13.4550000   9860.1672020
     13.4560000   9860.8420290
     13.4570000   9861.4034000
     13.4580000   9861.9656990
     13.4590000   9862.5265200
     13.4600000   9863.0873690
     13.4610000   9863.8025090
     13.4620000   9864.5948940
     13.4630000   9865.3762010
     13.4640000   9866.1591610
     13.4650000   9866.9465860
     13.4660000   9867.7244390
     13.4670000   9868.5053970
     13.4680000   9869.2936570
     13.4690000   9870.0889730
     13.4700000   9870.8722960
     13.4710000   9871.6608490
     13.4720000   9872.4392760
     13.4730000   9873.2197210
     13.4740000   9874.0026740
     13.4750000   9874.5823030
     13.4760000   9875.1430590
     13.4770000   9875.7712450
     13.4780000   9876.3309490
     13.4790000   9876.8912000
     13.4800000   9877.4497520
     13.4810000   9878.0101210
     13.4820000   9878.5702830
     13.4830000   9879.1306390
     13.4840000   9879.6941960
     13.4850000   9880.3647340
     13.4860000   9881.1081240
     13.4870000   9881.7592410
     13.4880000   9882.5089910
     13.4890000   9883.0711940
     13.4900000   9883.6332430
     13.4910000   9884.1940240
     13.4920000   9884.7573390
     13.4930000   9885.3164520
     13.4940000   9885.8777780
     13.4950000   9886.4374980
     13.4960000   9886.9970430
     13.4970000   9887.5593950
     13.4980000   9888.1187360
     13.4990000   9888.6839970
     13.5000000   9889.2811040
     13.5010000   9890.0620590
     13.5020000   9890.8477290
     13.5030000   9891.6279040
     13.5040000   9892.4160270
     13.5050000   9893.2040510
     13.5060000   9893.9851310
     13.5070000   9894.7693260
     13.5080000   9895.5471870
     13.5090000   9896.3286110
     13.5100000   9897.1079060
     13.5110000   9897.7404630
     13.5120000   9898.2979140
     13.5130000   9898.8587320
     13.5140000   9899.4175150
     13.5150000   9899.9758160
     13.5160000   9900.7546120
     13.5170000   9901.5345590
     13.5180000   9902.2465550
     13.5190000   9902.8059020
     13.5200000   9903.3644520
     13.5210000   9903.9237060
     13.5220000   9904.5368070
     13.5230000   9905.3249790
     13.5240000   9905.9397040
     13.5250000   9906.5057690
     13.5260000   9907.0644980
     13.5270000   9907.6229480
     13.5280000   9908.1836470
     13.5290000   9908.7447610
     13.5300000   9909.3026350
     13.5310000   9909.8659940
     13.5320000   9910.4257630
     13.5330000   9910.9840830
     13.5340000   9911.5446890
     13.5350000   9912.1355990
     13.5360000   9912.6940880
     13.5370000   9913.2548840
     13.5380000   9913.8122180
     13.5390000   9914.3731790
     13.5400000   9914.9361830
     13.5410000   9915.4958480
     13.5420000   9916.0540000
     13.5430000   9916.6154910
     13.5440000   9917.1742920
     13.5450000   9917.7338900
     13.5460000   9918.2942950
     13.5470000   9918.8536160
     13.5480000   9919.4157800
     13.5490000   9919.9770070
     13.5500000   9920.5390720
     13.5510000   9921.0991960
     13.5520000   9921.6589250
     13.5530000   9922.2175220
     13.5540000   9922.7776740
     13.5550000   9923.3363550
     13.5560000   9923.8957190
     13.5570000   9924.4623370
     13.5580000   9925.0209190
     13.5590000   9925.5802160
     13.5600000   9926.1429580
     13.5610000   9926.7011810
     13.5620000   9927.2611850
     13.5630000   9927.8233750
     13.5640000   9928.3806890
     13.5650000   9928.9413400
     13.5660000   9929.5068870
     13.5670000   9930.0728440
     13.5680000   9930.6337870
     13.5690000   9931.1927210
     13.5700000   9931.7530310
     13.5710000   9932.3155020
     13.5720000   9932.8751520
     13.5730000   9933.4339530
     13.5740000   9933.9961190
     13.5750000   9934.7262050
     13.5760000   9935.5126280
     13.5770000   9936.3037120
     13.5780000   9937.0855160
     13.5790000   9937.8704010
     13.5800000   9938.6551200
     13.5810000   9939.4401760
     13.5820000   9940.2247040
     13.5830000   9941.0103780
     13.5840000   9941.7919070
     13.5850000   9942.5882080
     13.5860000   9943.3689970
     13.5870000   9944.1549730
     13.5880000   9944.9364380
     13.5890000   9945.7270000
     13.5900000   9946.5083320
     13.5910000   9947.2960360
     13.5920000   9948.0782970
     13.5930000   9948.8632450
     13.5940000   9949.6505100
     13.5950000   9950.4364250
     13.5960000   9951.2181110
     13.5970000   9952.0038220
     13.5980000   9952.7893120
     13.5990000   9953.5730870
     13.6000000   9954.3572980
     13.6010000   9955.1408560
     13.6020000   9955.9237120
     13.6030000   9956.7121900
     13.6040000   9957.4931110
     13.6050000   9958.2780230
     13.6060000   9959.0603450
     13.6070000   9959.8494660
     13.6080000   9960.6314250
     13.6090000   9961.4154180
     13.6100000   9962.1969030
     13.6110000   9962.9822490
     13.6120000   9963.7680170
     13.6130000   9964.5517890
     13.6140000   9965.3336380
     13.6150000   9966.1192100
     13.6160000   9966.9053990
     13.6170000   9967.6908510
     13.6180000   9968.4722020
     13.6190000   9969.2580960
     13.6200000   9970.0440650
     13.6210000   9970.8292400
     13.6220000   9971.6112470
     13.6230000   9972.3971900
     13.6240000   9973.1808420
     13.6250000   9973.9716780
     13.6260000   9974.7551280
     13.6270000   9975.5407220
     13.6280000   9976.3239640
     13.6290000   9977.1139920
     13.6300000   9977.8959760
     13.6310000   9978.6806160
     13.6320000   9979.4640520
     13.6330000   9980.2488830
     13.6340000   9981.0346350
     13.6350000   9981.8194950
     13.6360000   9982.6032080
     13.6370000   9983.3882850
     13.6380000   9984.1745160
     13.6390000   9984.9610290
     13.6400000   9985.7441610
     13.6410000   9986.5268960
     13.6420000   9987.3112410
     13.6430000   9988.0996040
     13.6440000   9988.8842430
     13.6450000   9989.6668270
     13.6460000   9990.4524900
     13.6470000   9991.2368670
     13.6480000   9992.0225620
     13.6490000   9992.8046020
     13.6500000   9993.5908200
     13.6510000   9994.3722390
     13.6520000   9995.1624460
     13.6530000   9995.9435570
     13.6540000   9996.7304510
     13.6550000   9997.5106810
     13.6560000   9998.2981950
     13.6570000   9999.0817180
     13.6580000   9999.8688770
     13.6590000  10000.6507690
     13.6600000  10001.4372540
     13.6610000  10002.2225480
     13.6620000  10003.0076880
     13.6630000  10003.7873770
     13.6640000  10004.5721880
     13.6650000  10005.3597260
     13.6660000  10006.1460190
     13.6670000  10006.9279650
     13.6680000  10007.7118580
     13.6690000  10008.4950780
     13.6700000  10009.2909130
     13.6710000  10010.0732290
     13.6720000  10010.8584330
     13.6730000  10011.6395700
     13.6740000  10012.4293390
     13.6750000  10013.2111630
     13.6760000  10013.9959550
     13.6770000  10014.7770330
     13.6780000  10015.5652430
     13.6790000  10016.3497080
     13.6800000  10017.1357660
     13.6810000  10017.9178860
     13.6820000  10018.7018990
     13.6830000  10019.4879810
     13.6840000  10020.2718950
     13.6850000  10021.0535230
     13.6860000  10021.8382310
     13.6870000  10022.6243550
     13.6880000  10023.4083740
     13.6890000  10024.1900160
     13.6900000  10024.9736510
     13.6910000  10025.7554260
     13.6920000  10026.5448730
     13.6930000  10027.3266990
     13.6940000  10028.1100400
     13.6950000  10028.8911410
     13.6960000  10029.6808950
     13.6970000  10030.4634610
     13.6980000  10031.2472080
     13.6990000  10032.0294780
     13.7000000  10032.8121510
     13.7010000  10033.5978560
     13.7020000  10034.3816310
     13.7030000  10035.1641760
     13.7040000  10035.9481260
     13.7050000  10036.7349780
     13.7060000  10037.5191200
     13.7070000  10038.3001950
     13.7080000  10039.0862810
     13.7090000  10039.8673640
     13.7100000  10040.6571310
     13.7110000  10041.4393680
     13.7120000  10042.2219960
     13.7130000  10043.0063800
     13.7140000  10043.7928600
     13.7150000  10044.5861780
     13.7160000  10045.3682540
     13.7170000  10046.1543410
     13.7180000  10046.9356350
     13.7190000  10047.7282950
     13.7200000  10048.5099430
     13.7210000  10049.2934870
     13.7220000  10050.0748130
     13.7230000  10050.8624520
     13.7240000  10051.6452500
     13.7250000  10052.4304280
     13.7260000  10053.2116760
     13.7270000  10053.9952580
     13.7280000  10054.7820540
     13.7290000  10055.5681550
     13.7300000  10056.3493960
     13.7310000  10057.1354480
     13.7320000  10057.9217740
     13.7330000  10058.7058470
     13.7340000  10059.4882070
     13.7350000  10060.2732710
     13.7360000  10061.0560210
     13.7370000  10061.8445370
     13.7380000  10062.6261960
     13.7390000  10063.4118810
     13.7400000  10064.1917370
     13.7410000  10064.9810850
     13.7420000  10065.7637260
     13.7430000  10066.5507430
     13.7440000  10067.3334800
     13.7450000  10068.1208970
     13.7460000  10068.9055940
     13.7470000  10069.6915350
     13.7480000  10070.4750140
     13.7490000  10071.2598260
     13.7500000  10072.0486100
     13.7510000  10072.8326320
     13.7520000  10073.6149550
     13.7530000  10074.3988640
     13.7540000  10075.1848780
     13.7550000  10075.9715320
     13.7560000  10076.7532650
     13.7570000  10077.5375280
     13.7580000  10078.3191920
     13.7590000  10079.1140310
     13.7600000  10079.8960600
     13.7610000  10080.6796210
     13.7620000  10081.4618940
     13.7630000  10082.2489780
     13.7640000  10083.0308270
     13.7650000  10083.8164170
     13.7660000  10084.6002970
     13.7670000  10085.3852850
     13.7680000  10086.1724740
     13.7690000  10086.9570240
     13.7700000  10087.7389730
     13.7710000  10088.5237950
     13.7720000  10089.3121020
     13.7730000  10090.0956750
     13.7740000  10090.8797970
     13.7750000  10091.6642550
     13.7760000  10092.4474410
     13.7770000  10093.2358090
     13.7780000  10094.0194670
     13.7790000  10094.8047530
     13.7800000  10095.5857690
     13.7810000  10096.3768100
     13.7820000  10097.1578270
     13.7830000  10097.9434940
     13.7840000  10098.7270470
     13.7850000  10099.5092770
     13.7860000  10100.3000610
     13.7870000  10101.0832600
     13.7880000  10101.8682460
     13.7890000  10102.6512460
     13.7900000  10103.4414770
     13.7910000  10104.2240370
     13.7920000  10105.0123560
     13.7930000  10105.7948800
     13.7940000  10106.5840040
     13.7950000  10107.3701500
     13.7960000  10108.1569740
     13.7970000  10108.9389600
     13.7980000  10109.7255700
     13.7990000  10110.5118380
     13.8000000  10111.2976040
     13.8010000  10112.0806170
     13.8020000  10112.8664510
     13.8030000  10113.6503790
     13.8040000  10114.4415570
     13.8050000  10115.2231910
     13.8060000  10116.0078860
     13.8070000  10116.7883330
     13.8080000  10117.5792910
     13.8090000  10118.3586150
     13.8100000  10119.1432050
     13.8110000  10119.9254120
     13.8120000  10120.7113120
     13.8130000  10121.4969460
     13.8140000  10122.2804870
     13.8150000  10123.0627410
     13.8160000  10123.8461830
     13.8170000  10124.6319000
     13.8180000  10125.4186110
     13.8190000  10126.1993130
     13.8200000  10126.9846200
     13.8210000  10127.7681010
     13.8220000  10128.5550310
     13.8230000  10129.3358670
     13.8240000  10130.1216340
     13.8250000  10130.9043350
     13.8260000  10131.6945640
     13.8270000  10132.4777220
     13.8280000  10133.2619810
     13.8290000  10134.0417650
     13.8300000  10134.8317290
     13.8310000  10135.6130540
     13.8320000  10136.3970850
     13.8330000  10137.1798120
     13.8340000  10137.9634910
     13.8350000  10138.7501890
     13.8360000  10139.5345290
     13.8370000  10140.3175680
     13.8380000  10141.0999630
     13.8390000  10141.8845790
     13.8400000  10142.6703250
     13.8410000  10143.4515840
     13.8420000  10144.2369730
     13.8430000  10145.0203120
     13.8440000  10145.8073920
     13.8450000  10146.5931800
     13.8460000  10147.3775710
     13.8470000  10148.1605010
     13.8480000  10148.9498770
     13.8490000  10149.7326210
     13.8500000  10150.5177110
     13.8510000  10151.3006070
     13.8520000  10152.0834270
     13.8530000  10152.8715460
     13.8540000  10153.6559440
     13.8550000  10154.4390150
     13.8560000  10155.2221080
     13.8570000  10156.0081720
     13.8580000  10156.7918620
     13.8590000  10157.5767110
     13.8600000  10158.3574340
     13.8610000  10159.1439430
     13.8620000  10159.9304220
     13.8630000  10160.7152120
     13.8640000  10161.4972080
     13.8650000  10162.2841430
     13.8660000  10163.0719290
     13.8670000  10163.8586560
     13.8680000  10164.6404900
     13.8690000  10165.4275380
     13.8700000  10166.2110570
     13.8710000  10166.9996780
     13.8720000  10167.7816900
     13.8730000  10168.5677720
     13.8740000  10169.3495310
     13.8750000  10170.1391070
     13.8760000  10170.9214900
     13.8770000  10171.7071780
     13.8780000  10172.4888000
     13.8790000  10173.2763600
     13.8800000  10174.0615660
     13.8810000  10174.8462700
     13.8820000  10175.6287450
     13.8830000  10176.4152590
     13.8840000  10177.2020380
     13.8850000  10177.9869190
     13.8860000  10178.7692820
     13.8870000  10179.5529030
     13.8880000  10180.3392450
     13.8890000  10181.1307210
     13.8900000  10181.9141740
     13.8910000  10182.5260930
     13.8920000  10183.0858210
     13.8930000  10183.6446520
     13.8940000  10184.2051780
     13.8950000  10184.7678060
     13.8960000  10185.3286810
     13.8970000  10185.8906860
     13.8980000  10186.4507070
     13.8990000  10187.0305170
     13.9000000  10187.6705480
     13.9010000  10188.2340390
     13.9020000  10188.7947830
     13.9030000  10189.3584950
     13.9040000  10189.9190770
     13.9050000  10190.4812240
     13.9060000  10191.0447130
     13.9070000  10191.6051720
     13.9080000  10192.1665010
     13.9090000  10192.7261130
     13.9100000  10193.2859580
     13.9110000  10193.9314110
     13.9120000  10194.7162480
     13.9130000  10195.5039680
     13.9140000  10196.2855580
     13.9150000  10197.0694560
     13.9160000  10197.8549430
     13.9170000  10198.6409290
     13.9180000  10199.4228010
     13.9190000  10200.2071180
     13.9200000  10200.9914710
     13.9210000  10201.7798300
     13.9220000  10202.5619380
     13.9230000  10203.3468390
     13.9240000  10204.1292630
     13.9250000  10204.9203560
     13.9260000  10205.7011340
     13.9270000  10206.4235630
     13.9280000  10206.9833980
     13.9290000  10207.5427890
     13.9300000  10208.1029350
     13.9310000  10208.6643360
     13.9320000  10209.3392070
     13.9330000  10210.1210740
     13.9340000  10210.9084990
     13.9350000  10211.6885110
     13.9360000  10212.4687880
     13.9370000  10213.2597150
     13.9380000  10213.9544570
     13.9390000  10214.6323420
     13.9400000  10215.4164530
     13.9410000  10216.1964700
     13.9420000  10216.9775330
     13.9430000  10217.7581830
     13.9440000  10218.5422980
     13.9450000  10219.3202400
     13.9460000  10220.1022120
     13.9470000  10220.8814950
     13.9480000  10221.6666700
     13.9490000  10222.4454720
     13.9500000  10223.2279330
     13.9510000  10224.0075490
     13.9520000  10224.7920830
     13.9530000  10225.5713090
     13.9540000  10226.3529480
     13.9550000  10227.1325640
     13.9560000  10227.9159370
     13.9570000  10228.6964220
     13.9580000  10229.4793960
     13.9590000  10230.2579450
     13.9600000  10231.0403110
     13.9610000  10231.8239370
     13.9620000  10232.6055470
     13.9630000  10233.3849710
     13.9640000  10234.1672290
     13.9650000  10234.9500520
     13.9660000  10235.7328730
     13.9670000  10236.5108430
     13.9680000  10237.2919990
     13.9690000  10238.0693690
     13.9700000  10238.8566550
     13.9710000  10239.6361900
     13.9720000  10240.4160310
     13.9730000  10241.1953850
     13.9740000  10241.9804720
     13.9750000  10242.7580870
     13.9760000  10243.5393900
     13.9770000  10244.3191370
     13.9780000  10245.1000030
     13.9790000  10245.8836260
     13.9800000  10246.6687940
     13.9810000  10247.4482630
     13.9820000  10248.2294490
     13.9830000  10249.0190140
     13.9840000  10249.8003640
     13.9850000  10250.5802040
     13.9860000  10251.3623190
     13.9870000  10252.1423220
     13.9880000  10252.9294250
     13.9890000  10253.7092850
     13.9900000  10254.4908920
     13.9910000  10255.2699660
     13.9920000  10256.0551120
     13.9930000  10256.8360400
     13.9940000  10257.6183610
     13.9950000  10258.3967920
     13.9960000  10259.1804680
     13.9970000  10259.9617260
     13.9980000  10260.7424460
     13.9990000  10261.5225290
     14.0000000  10262.3020070
     14.0010000  10263.0860710
     14.0020000  10263.8666620
     14.0030000  10264.6472260
     14.0040000  10265.4283380
     14.0050000  10266.2110110
     14.0060000  10266.9932920
     14.0070000  10267.7770800
     14.0080000  10268.5566290
     14.0090000  10269.3376790
     14.0100000  10270.1208160
     14.0110000  10270.9055630
     14.0120000  10271.6847000
     14.0130000  10272.4692560
     14.0140000  10273.2502650
     14.0150000  10274.0363850
     14.0160000  10274.8143250
     14.0170000  10275.5983330
     14.0180000  10276.3775900
     14.0190000  10277.1640070
     14.0200000  10277.9434200
     14.0210000  10278.7258460
     14.0220000  10279.5047350
     14.0230000  10280.2927170
     14.0240000  10281.0713660
     14.0250000  10281.8538750
     14.0260000  10282.6326340
     14.0270000  10283.4150260
     14.0280000  10284.1967090
     14.0290000  10284.9808340
     14.0300000  10285.7595030
     14.0310000  10286.5429320
     14.0320000  10287.3255640
     14.0330000  10288.1090140
     14.0340000  10288.8867370
     14.0350000  10289.6692750
     14.0360000  10290.4502260
     14.0370000  10291.2344450
     14.0380000  10292.0143230
     14.0390000  10292.7964330
     14.0400000  10293.5747920
     14.0410000  10294.3605620
     14.0420000  10295.1384040
     14.0430000  10295.9206980
     14.0440000  10296.6994090
     14.0450000  10297.4820460
     14.0460000  10298.2635480
     14.0470000  10299.0456750
     14.0480000  10299.8233500
     14.0490000  10300.6055890
     14.0500000  10301.3883860
     14.0510000  10302.1688810
     14.0520000  10302.9476970
     14.0530000  10303.7309980
     14.0540000  10304.5135180
     14.0550000  10305.2964730
     14.0560000  10306.0752770
     14.0570000  10306.8568760
     14.0580000  10307.6358480
     14.0590000  10308.4215270
     14.0600000  10309.2000340
     14.0610000  10309.9809610
     14.0620000  10310.7605710
     14.0630000  10311.5451490
     14.0640000  10312.3241850
     14.0650000  10313.1039890
     14.0660000  10313.8833050
     14.0670000  10314.6654450
     14.0680000  10315.4529180
     14.0690000  10316.2367650
     14.0700000  10317.0162940
     14.0710000  10317.7981440
     14.0720000  10318.5800980
     14.0730000  10319.3623860
     14.0740000  10320.1403380
     14.0750000  10320.9212770
     14.0760000  10321.6996100
     14.0770000  10322.4865890
     14.0780000  10323.2655090
     14.0790000  10324.0476000
     14.0800000  10324.8268140
     14.0810000  10325.6129110
     14.0820000  10326.3931920
     14.0830000  10327.1763710
     14.0840000  10327.9549840
     14.0850000  10328.7379050
     14.0860000  10329.5210620
     14.0870000  10330.3014430
     14.0880000  10331.0825790
     14.0890000  10331.8668210
     14.0900000  10332.6495150
     14.0910000  10333.3510540
     14.0920000  10334.0981800
     14.0930000  10334.8787090
     14.0940000  10335.6585730
     14.0950000  10336.4445440
     14.0960000  10337.2351660
     14.0970000  10338.0166810
     14.0980000  10338.8036230
     14.0990000  10339.5873240
     14.1000000  10340.3692330
     14.1010000  10341.1505030
     14.1020000  10341.9418690
     14.1030000  10342.7235940
     14.1040000  10343.5075880
     14.1050000  10344.2953710
     14.1060000  10345.0751840
     14.1070000  10345.8562800
     14.1080000  10346.6455540
     14.1090000  10347.4334650
     14.1100000  10348.2213630
     14.1110000  10349.0099550
     14.1120000  10349.7909990
     14.1130000  10350.5719460
     14.1140000  10351.3537690
     14.1150000  10352.1450820
     14.1160000  10352.9279250
     14.1170000  10353.7155870
     14.1180000  10354.4977630
     14.1190000  10355.2777390
     14.1200000  10356.0608890
     14.1210000  10356.8513320
     14.1220000  10357.6355410
     14.1230000  10358.4224310
     14.1240000  10359.2061040
     14.1250000  10359.9864360
     14.1260000  10360.7704250
     14.1270000  10361.5599580
     14.1280000  10362.3417490
     14.1290000  10363.1292130
     14.1300000  10363.9122620
     14.1310000  10364.6931400
     14.1320000  10365.4768270
     14.1330000  10366.2683670
     14.1340000  10367.0506580
     14.1350000  10367.8365750
     14.1360000  10368.6216890
     14.1370000  10369.4037490
     14.1380000  10370.1867730
     14.1390000  10370.9753250
     14.1400000  10371.7612920
     14.1410000  10372.5441430
     14.1420000  10373.3331600
     14.1430000  10374.1111000
     14.1440000  10374.8940670
     14.1450000  10375.6791150
     14.1460000  10376.4700090
     14.1470000  10377.2532880
     14.1480000  10378.0418080
     14.1490000  10378.8229250
     14.1500000  10379.6035200
     14.1510000  10380.3890070
     14.1520000  10381.1849070
     14.1530000  10381.9686550
     14.1540000  10382.7567330
     14.1550000  10383.5382350
     14.1560000  10384.3163390
     14.1570000  10385.1010110
     14.1580000  10385.8900180
     14.1590000  10386.6725510
     14.1600000  10387.4593800
     14.1610000  10388.2430200
     14.1620000  10389.0231170
     14.1630000  10389.8080470
     14.1640000  10390.5994910
     14.1650000  10391.3799020
     14.1660000  10392.1653280
     14.1670000  10392.9511360
     14.1680000  10393.7321540
     14.1690000  10394.5117030
     14.1700000  10395.2626010
     14.1710000  10396.0484740
     14.1720000  10396.8345180
     14.1730000  10397.6177440
     14.1740000  10398.4040750
     14.1750000  10399.1995190
     14.1760000  10399.9900950
     14.1770000  10400.7821190
     14.1780000  10401.5741000
     14.1790000  10402.3572160
     14.1800000  10403.1405000
     14.1810000  10403.9360540
     14.1820000  10404.7247500
     14.1830000  10405.5111310
     14.1840000  10406.3022520
     14.1850000  10407.0855510
     14.1860000  10407.8675350
     14.1870000  10408.6571980
     14.1880000  10409.4490610
     14.1890000  10410.1897090
     14.1900000  10410.7506160
     14.1910000  10411.3092600
     14.1920000  10411.8681220
     14.1930000  10412.4284810
     14.1940000  10413.0097820
     14.1950000  10413.8017190
     14.1960000  10414.5909170
     14.1970000  10415.2885560
     14.1980000  10415.9123750
     14.1990000  10416.4738230
     14.2000000  10417.0439960
     14.2010000  10417.7225990
     14.2020000  10418.2883190
     14.2030000  10418.9102650
     14.2040000  10419.5865720
     14.2050000  10420.3843550
     14.2060000  10421.1719760
     14.2070000  10421.9591490
     14.2080000  10422.7432020
     14.2090000  10423.4183980
     14.2100000  10424.0754650
     14.2110000  10424.8887270
     14.2120000  10425.6788590
     14.2130000  10426.4630150
     14.2140000  10427.2546900
     14.2150000  10428.0532540
     14.2160000  10428.8401360
     14.2170000  10429.6310180
     14.2180000  10430.4227630
     14.2190000  10431.2067720
     14.2200000  10431.9818500
     14.2210000  10432.7571100
     14.2220000  10433.4831910
     14.2230000  10434.2679510
     14.2240000  10435.0540090
     14.2250000  10435.8371940
     14.2260000  10436.6294520
     14.2270000  10437.3426750
     14.2280000  10438.0755790
     14.2290000  10438.8669690
     14.2300000  10439.5976210
     14.2310000  10440.2329550
     14.2320000  10441.0161980
     14.2330000  10441.8047340
     14.2340000  10442.6019360
     14.2350000  10443.3940110
     14.2360000  10443.9926900
     14.2370000  10444.5558090
     14.2380000  10445.1262520
     14.2390000  10445.7575630
     14.2400000  10446.3407760
     14.2410000  10446.9067650
     14.2420000  10447.4899830
     14.2430000  10448.2178210
     14.2440000  10448.8885830
     14.2450000  10449.4597670
     14.2460000  10450.0633960
     14.2470000  10450.6720420
     14.2480000  10451.2652830
     14.2490000  10451.9534390
     14.2500000  10452.5254610
     14.2510000  10453.0923060
     14.2520000  10453.6534200
     14.2530000  10454.2213540
     14.2540000  10454.7841160
     14.2550000  10455.3443590
     14.2560000  10455.9251430
     14.2570000  10456.5034090
     14.2580000  10457.1453500
     14.2590000  10457.9357940
     14.2600000  10458.7211860
     14.2610000  10459.5050930
     14.2620000  10460.2909120
     14.2630000  10461.0827930
     14.2640000  10461.8745010
     14.2650000  10462.6657790
     14.2660000  10463.4471220
     14.2670000  10464.2256260
     14.2680000  10465.0136530
     14.2690000  10465.7929320
     14.2700000  10466.5802460
     14.2710000  10467.3513910
     14.2720000  10468.1218960
     14.2730000  10468.8911990
     14.2740000  10469.6712450
     14.2750000  10470.4595090
     14.2760000  10471.2482660
     14.2770000  10472.0343490
     14.2780000  10472.8086800
     14.2790000  10473.5835070
     14.2800000  10474.3589450
     14.2810000  10475.1300090
     14.2820000  10475.9105130
     14.2830000  10476.6811130
     14.2840000  10477.4556890
     14.2850000  10478.2344860
     14.2860000  10479.0071490
     14.2870000  10479.7948550
     14.2880000  10480.5872720
     14.2890000  10481.3656490
     14.2900000  10482.1340010
     14.2910000  10482.9237320
     14.2920000  10483.7100550
     14.2930000  10484.5057720
     14.2940000  10485.3060170
     14.2950000  10486.0946140
     14.2960000  10486.8917890
     14.2970000  10487.6857480
     14.2980000  10488.4676640
     14.2990000  10489.2552060
     14.3000000  10490.0531350
     14.3010000  10490.8415940
     14.3020000  10491.6123040
     14.3030000  10492.3851620
     14.3040000  10493.1609370
     14.3050000  10493.9299310
     14.3060000  10494.7052050
     14.3070000  10495.4796510
     14.3080000  10496.2497810
     14.3090000  10497.0261920
     14.3100000  10497.8027170
     14.3110000  10498.5736210
     14.3120000  10499.3461420
     14.3130000  10500.1205810
     14.3140000  10500.8915210
     14.3150000  10501.6671070
     14.3160000  10502.4413620
     14.3170000  10503.2138950
     14.3180000  10503.9887820
     14.3190000  10504.7610550
     14.3200000  10505.5303290
     14.3210000  10506.3005970
     14.3220000  10507.0683230
     14.3230000  10507.8386240
     14.3240000  10508.6085620
     14.3250000  10509.3793750
     14.3260000  10510.1520190
     14.3270000  10510.9202540
     14.3280000  10511.6939170
     14.3290000  10512.4627030
     14.3300000  10513.2327690
     14.3310000  10514.0028080
     14.3320000  10514.7779230
     14.3330000  10515.5491550
     14.3340000  10516.3206090
     14.3350000  10517.0883130
     14.3360000  10517.8612940
     14.3370000  10518.6309160
     14.3380000  10519.4063270
     14.3390000  10520.1781630
     14.3400000  10520.9482740
     14.3410000  10521.7169720
     14.3420000  10522.4876410
     14.3430000  10523.2580400
     14.3440000  10524.0290350
     14.3450000  10524.8035900
     14.3460000  10525.5748980
     14.3470000  10526.3428860
     14.3480000  10527.1154740
     14.3490000  10527.8857450
     14.3500000  10528.6545560
     14.3510000  10529.4290140
     14.3520000  10530.1988800
     14.3530000  10530.9666110
     14.3540000  10531.7382140
     14.3550000  10532.5064440
     14.3560000  10533.2738700
     14.3570000  10534.0474110
     14.3580000  10534.8181840
     14.3590000  10535.5864520
     14.3600000  10536.3553990
     14.3610000  10537.1243280
     14.3620000  10537.8936420
     14.3630000  10538.6653980
     14.3640000  10539.4353340
     14.3650000  10540.2070150
     14.3660000  10540.9753460
     14.3670000  10541.7429980
     14.3680000  10542.5110090
     14.3690000  10543.2805360
     14.3700000  10544.0518950
     14.3710000  10544.8219220
     14.3720000  10545.5898430
     14.3730000  10546.3589290
     14.3740000  10547.1274110
     14.3750000  10547.8977900
     14.3760000  10548.6676940
     14.3770000  10549.4382790
     14.3780000  10550.2073320
     14.3790000  10550.9744710
     14.3800000  10551.7448860
     14.3810000  10552.5131390
     14.3820000  10553.2832730
     14.3830000  10554.0555940
     14.3840000  10554.8243870
     14.3850000  10555.5938560
     14.3860000  10556.3634360
     14.3870000  10557.1312670
     14.3880000  10557.9013880
     14.3890000  10558.6746500
     14.3900000  10559.4411540
     14.3910000  10560.2100710
     14.3920000  10560.9790660
     14.3930000  10561.7470140
     14.3940000  10562.5172750
     14.3950000  10563.2888910
     14.3960000  10564.0666620
     14.3970000  10564.8368520
     14.3980000  10565.6045920
     14.3990000  10566.3731290
     14.4000000  10567.1444240
     14.4010000  10567.9128320
     14.4020000  10568.6852840
     14.4030000  10569.4519160
     14.4040000  10570.2201440
     14.4050000  10570.9883170
     14.4060000  10571.7584960
     14.4070000  10572.5277920
     14.4080000  10573.3003770
     14.4090000  10574.0671880
     14.4100000  10574.8381590
     14.4110000  10575.6075290
     14.4120000  10576.3764800
     14.4130000  10577.1453700
     14.4140000  10577.9193170
     14.4150000  10578.6865420
     14.4160000  10579.4563290
     14.4170000  10580.2239280
     14.4180000  10580.9928420
     14.4190000  10581.7631960
     14.4200000  10582.5345370
     14.4210000  10583.3062530
     14.4220000  10584.0733680
     14.4230000  10584.8427280
     14.4240000  10585.6116310
     14.4250000  10586.3797520
     14.4260000  10587.1497630
     14.4270000  10587.9250820
     14.4280000  10588.6919110
     14.4290000  10589.4628240
     14.4300000  10590.2315520
     14.4310000  10590.9995650
     14.4320000  10591.7682930
     14.4330000  10592.5449140
     14.4340000  10593.3124000
     14.4350000  10594.0821740
     14.4360000  10594.8506690
     14.4370000  10595.6187950
     14.4380000  10596.3875890
     14.4390000  10597.1600230
     14.4400000  10597.9287120
     14.4410000  10598.7021110
     14.4420000  10599.4701360
     14.4430000  10600.2406590
     14.4440000  10601.0079290
     14.4450000  10601.7770350
     14.4460000  10602.5495000
     14.4470000  10603.3192930
     14.4480000  10604.0863720
     14.4490000  10604.8591060
     14.4500000  10605.6238200
     14.4510000  10606.3953060
     14.4520000  10607.1693590
     14.4530000  10607.9375950
     14.4540000  10608.7066580
     14.4550000  10609.4768610
     14.4560000  10610.2462390
     14.4570000  10611.0139380
     14.4580000  10611.7867890
     14.4590000  10612.5560710
     14.4600000  10613.3277620
     14.4610000  10614.0950740
     14.4620000  10614.8648500
     14.4630000  10615.6336390
     14.4640000  10616.4028020
     14.4650000  10617.1748570
     14.4660000  10617.9436260
     14.4670000  10618.7125830
     14.4680000  10619.4841990
     14.4690000  10620.2506960
     14.4700000  10621.0201700
     14.4710000  10621.7922130
     14.4720000  10622.5614460
     14.4730000  10623.3309880
     14.4740000  10624.0967910
     14.4750000  10624.8667960
     14.4760000  10625.6362350
     14.4770000  10626.4065080
     14.4780000  10627.1778430
     14.4790000  10627.9466870
     14.4800000  10628.7144710
     14.4810000  10629.4828040
     14.4820000  10630.2516070
     14.4830000  10631.0220640
     14.4840000  10631.7965350
     14.4850000  10632.5637210
     14.4860000  10633.3348060
     14.4870000  10634.1057190
     14.4880000  10634.8729790
     14.4890000  10635.6579670
     14.4900000  10636.4405120
     14.4910000  10637.2240940
     14.4920000  10638.0026960
     14.4930000  10638.7858640
     14.4940000  10639.5662470
     14.4950000  10640.3473890
     14.4960000  10641.1280820
     14.4970000  10641.9126120
     14.4980000  10642.6912670
     14.4990000  10643.4775830
     14.5000000  10644.2550170
     14.5010000  10645.0377610
     14.5020000  10645.8204790
     14.5030000  10646.6028320
     14.5040000  10647.3823530
     14.5050000  10648.1646630
     14.5060000  10648.9432600
     14.5070000  10649.7240980
     14.5080000  10650.5081690
     14.5090000  10651.2893660
     14.5100000  10652.0677730
     14.5110000  10652.8519830
     14.5120000  10653.6299370
     14.5130000  10654.4114600
     14.5140000  10655.1936970
     14.5150000  10655.9776520
     14.5160000  10656.7576170
     14.5170000  10657.5403270
     14.5180000  10658.3176070
     14.5190000  10659.0993680
     14.5200000  10659.8785210
     14.5210000  10660.6630320
     14.5220000  10661.4433310
     14.5230000  10662.2241170
     14.5240000  10663.0020470
     14.5250000  10663.7835550
     14.5260000  10664.5643990
     14.5270000  10665.3509170
     14.5280000  10666.1287190
     14.5290000  10666.9118000
     14.5300000  10667.6915380
     14.5310000  10668.4723290
     14.5320000  10669.2509240
     14.5330000  10670.0373000
     14.5340000  10670.8168420
     14.5350000  10671.5999470
     14.5360000  10672.3791460
     14.5370000  10673.1609740
     14.5380000  10673.9415010
     14.5390000  10674.7288990
     14.5400000  10675.5071920
     14.5410000  10676.2908810
     14.5420000  10677.0688850
     14.5430000  10677.8502330
     14.5440000  10678.6303110
     14.5450000  10679.4176370
     14.5460000  10680.1974190
     14.5470000  10680.9796400
     14.5480000  10681.7599860
     14.5490000  10682.5426840
     14.5500000  10683.3223150
     14.5510000  10684.1066170
     14.5520000  10684.8895790
     14.5530000  10685.6727750
     14.5540000  10686.4525450
     14.5550000  10687.2354030
     14.5560000  10688.0152640
     14.5570000  10688.8014380
     14.5580000  10689.5833320
     14.5590000  10690.3657990
     14.5600000  10691.1447600
     14.5610000  10691.9259140
     14.5620000  10692.7064830
     14.5630000  10693.4864020
     14.5640000  10694.2717100
     14.5650000  10695.0511350
     14.5660000  10695.8349330
     14.5670000  10696.6136790
     14.5680000  10697.3949620
     14.5690000  10698.1748610
     14.5700000  10698.9630510
     14.5710000  10699.7437360
     14.5720000  10700.5291280
     14.5730000  10701.3072410
     14.5740000  10702.0895070
     14.5750000  10702.8686160
     14.5760000  10703.6555440
     14.5770000  10704.4337550
     14.5780000  10705.2167150
     14.5790000  10705.9949760
     14.5800000  10706.7782800
     14.5810000  10707.5569070
     14.5820000  10708.3421080
     14.5830000  10709.1210590
     14.5840000  10709.9032110
     14.5850000  10710.6830800
     14.5860000  10711.4655890
     14.5870000  10712.2450690
     14.5880000  10713.0307460
     14.5890000  10713.8106620
     14.5900000  10714.5925050
     14.5910000  10715.3712550
     14.5920000  10716.1519020
     14.5930000  10716.9300030
     14.5940000  10717.7151430
     14.5950000  10718.4945840
     14.5960000  10719.2772590
     14.5970000  10720.0559420
     14.5980000  10720.8371720
     14.5990000  10721.6163630
     14.6000000  10722.4013500
     14.6010000  10723.1826370
     14.6020000  10723.9639860
     14.6030000  10724.7425670
     14.6040000  10725.5252740
     14.6050000  10726.3045080
     14.6060000  10727.0857680
     14.6070000  10727.8682580
     14.6080000  10728.6504900
     14.6090000  10729.4292380
     14.6100000  10730.2109630
     14.6110000  10730.9892880
     14.6120000  10731.7713480
     14.6130000  10732.5589910
     14.6140000  10733.3427660
     14.6150000  10734.1247600
     14.6160000  10734.9046480
     14.6170000  10735.6848680
     14.6180000  10736.4666120
     14.6190000  10737.2498880
     14.6200000  10738.0324880
     14.6210000  10738.8094440
     14.6220000  10739.5918060
     14.6230000  10740.3701120
     14.6240000  10741.1517380
     14.6250000  10741.9339050
     14.6260000  10742.7158540
     14.6270000  10743.4961380
     14.6280000  10744.2787490
     14.6290000  10745.0585340
     14.6300000  10745.8411410
     14.6310000  10746.6229350
     14.6320000  10747.4060150
     14.6330000  10748.1846380
     14.6340000  10748.9666220
     14.6350000  10749.7480610
     14.6360000  10750.5310370
     14.6370000  10751.3144020
     14.6380000  10752.0951550
     14.6390000  10752.8764180
     14.6400000  10753.6555960
     14.6410000  10754.4372520
     14.6420000  10755.2143400
     14.6430000  10756.0015800
     14.6440000  10756.7825280
     14.6450000  10757.5662370
     14.6460000  10758.3453470
     14.6470000  10759.1266340
     14.6480000  10759.9074520
     14.6490000  10760.6909480
     14.6500000  10761.4709900
     14.6510000  10762.2559270
     14.6520000  10763.0341380
     14.6530000  10763.8167280
     14.6540000  10764.5948910
     14.6550000  10765.3799610
     14.6560000  10766.1602620
     14.6570000  10766.9465880
     14.6580000  10767.7268950
     14.6590000  10768.5075360
     14.6600000  10769.2874030
     14.6610000  10770.0711780
     14.6620000  10770.8515940
     14.6630000  10771.6335100
     14.6640000  10772.4147870
     14.6650000  10773.1975340
     14.6660000  10773.9771170
     14.6670000  10774.7596910
     14.6680000  10775.5435630
     14.6690000  10776.3264110
     14.6700000  10777.1060450
     14.6710000  10777.8874560
     14.6720000  10778.6665920
     14.6730000  10779.4481400
     14.6740000  10780.2302130
     14.6750000  10781.0137330
     14.6760000  10781.7923230
     14.6770000  10782.5747690
     14.6780000  10783.3530450
     14.6790000  10784.1352230
     14.6800000  10784.9189350
     14.6810000  10785.7005770
     14.6820000  10786.4794860
     14.6830000  10787.2611170
     14.6840000  10788.0411260
     14.6850000  10788.8220750
     14.6860000  10789.6052810
     14.6870000  10790.3855650
     14.6880000  10791.1662700
     14.6890000  10791.9476010
     14.6900000  10792.7263300
     14.6910000  10793.5084270
     14.6920000  10794.2891490
     14.6930000  10795.0731940
     14.6940000  10795.8531950
     14.6950000  10796.6348160
     14.6960000  10797.4163380
     14.6970000  10798.1983590
     14.6980000  10798.9798860
     14.6990000  10799.7658310
     14.7000000  10800.5476470
     14.7010000  10801.3301780
     14.7020000  10802.1087170
     14.7030000  10802.8907890
     14.7040000  10803.6731590
     14.7050000  10804.4640110
     14.7060000  10805.2491790
     14.7070000  10806.0359030
     14.7080000  10806.8189680
     14.7090000  10807.6048900
     14.7100000  10808.3897760
     14.7110000  10809.1756510
     14.7120000  10809.9561060
     14.7130000  10810.7391090
     14.7140000  10811.5179730
     14.7150000  10812.3021400
     14.7160000  10813.0873620
     14.7170000  10813.8634970
     14.7180000  10814.6536580
     14.7190000  10815.4404380
     14.7200000  10816.2207080
     14.7210000  10817.0070670
     14.7220000  10817.7969780
     14.7230000  10818.5859620
     14.7240000  10819.3757620
     14.7250000  10820.1632710
     14.7260000  10820.9445180
     14.7270000  10821.7328060
     14.7280000  10822.5284290
     14.7290000  10823.3116180
     14.7300000  10824.0983260
     14.7310000  10824.8886270
     14.7320000  10825.6708320
     14.7330000  10826.4568220
     14.7340000  10827.2451070
     14.7350000  10828.0361540
     14.7360000  10828.8229580
     14.7370000  10829.6150600
     14.7380000  10830.3987220
     14.7390000  10831.1849020
     14.7400000  10831.9708370
     14.7410000  10832.7633070
     14.7420000  10833.5502770
     14.7430000  10834.3375190
     14.7440000  10835.1180470
     14.7450000  10835.8959430
     14.7460000  10836.6805910
     14.7470000  10837.4692480
     14.7480000  10838.2497110
     14.7490000  10839.0378120
     14.7500000  10839.8202740
     14.7510000  10840.5974330
     14.7520000  10841.3825010
     14.7530000  10842.1712040
     14.7540000  10842.9529000
     14.7550000  10843.7398650
     14.7560000  10844.5223080
     14.7570000  10845.3000950
     14.7580000  10846.0831010
     14.7590000  10846.8749600
     14.7600000  10847.6552350
     14.7610000  10848.4400970
     14.7620000  10849.2243350
     14.7630000  10850.0054050
     14.7640000  10850.7849310
     14.7650000  10851.5729480
     14.7660000  10852.3591970
     14.7670000  10853.1403510
     14.7680000  10853.9289540
     14.7690000  10854.7062510
     14.7700000  10855.4876420
     14.7710000  10856.2705900
     14.7720000  10857.0619090
     14.7730000  10857.8433780
     14.7740000  10858.6318740
     14.7750000  10859.4118640
     14.7760000  10860.1913530
     14.7770000  10860.9748540
     14.7780000  10861.7654140
     14.7790000  10862.5440360
     14.7800000  10863.3323770
     14.7810000  10864.1107700
     14.7820000  10864.8889750
     14.7830000  10865.6727670
     14.7840000  10866.4636400
     14.7850000  10867.2473130
     14.7860000  10868.0337940
     14.7870000  10868.8161640
     14.7880000  10869.5948730
     14.7890000  10870.3778640
     14.7900000  10871.1689860
     14.7910000  10871.9506730
     14.7920000  10872.7337500
     14.7930000  10873.5201090
     14.7940000  10874.3006150
     14.7950000  10875.0786240
     14.7960000  10875.8657300
     14.7970000  10876.6512420
     14.7980000  10877.4333150
     14.7990000  10878.2206250
     14.8000000  10878.9998040
     14.8010000  10879.7783530
     14.8020000  10880.5640840
     14.8030000  10881.3539190
     14.8040000  10882.1363700
     14.8050000  10882.9232970
     14.8060000  10883.7038510
     14.8070000  10884.4833540
     14.8080000  10885.2672940
     14.8090000  10886.0584300
     14.8100000  10886.8384530
     14.8110000  10887.6238720
     14.8120000  10888.4062270
     14.8130000  10889.1828400
     14.8140000  10889.9681510
     14.8150000  10890.7562110
     14.8160000  10891.5361160
     14.8170000  10892.3221120
     14.8180000  10893.1058640
     14.8190000  10893.8840350
     14.8200000  10894.6668120
     14.8210000  10895.4571460
     14.8220000  10896.2380860
     14.8230000  10897.0209090
     14.8240000  10897.8061560
     14.8250000  10898.5855340
     14.8260000  10899.3669160
     14.8270000  10900.1564720
     14.8280000  10900.9508480
     14.8290000  10901.7321730
     14.8300000  10902.5195230
     14.8310000  10903.3005310
     14.8320000  10904.0815060
     14.8330000  10904.8636560
     14.8340000  10905.6551550
     14.8350000  10906.4356870
     14.8360000  10907.2252570
     14.8370000  10908.0043340
     14.8380000  10908.7848350
     14.8390000  10909.5673260
     14.8400000  10910.3592610
     14.8410000  10911.1403720
     14.8420000  10911.9310420
     14.8430000  10912.7096990
     14.8440000  10913.4881300
     14.8450000  10914.2727140
     14.8460000  10915.0628730
     14.8470000  10915.8432260
     14.8480000  10916.6312840
     14.8490000  10917.4119790
     14.8500000  10918.1915320
     14.8510000  10918.9734810
     14.8520000  10919.7643100
     14.8530000  10920.5451420
     14.8540000  10921.3309710
     14.8550000  10922.1132490
     14.8560000  10922.8943410
     14.8570000  10923.6741780
     14.8580000  10924.4616940
     14.8590000  10925.2475140
     14.8600000  10926.0307470
     14.8610000  10926.8158730
     14.8620000  10927.5952480
     14.8630000  10928.3752690
     14.8640000  10929.1575390
     14.8650000  10929.9480170
     14.8660000  10930.7310450
     14.8670000  10931.5182060
     14.8680000  10932.3009940
     14.8690000  10933.0785170
     14.8700000  10933.8610060
     14.8710000  10934.6517960
     14.8720000  10935.4337330
     14.8730000  10936.2212540
     14.8740000  10937.0043710
     14.8750000  10937.7817430
     14.8760000  10938.5687500
     14.8770000  10939.3576280
     14.8780000  10940.1395090
     14.8790000  10940.9266130
     14.8800000  10941.7103460
     14.8810000  10942.4890160
     14.8820000  10943.2733310
     14.8830000  10944.0657690
     14.8840000  10944.8468840
     14.8850000  10945.6306390
     14.8860000  10946.4161300
     14.8870000  10947.1951640
     14.8880000  10947.9785180
     14.8890000  10948.7654910
     14.8900000  10949.5520820
     14.8910000  10950.3362590
     14.8920000  10951.1238960
     14.8930000  10951.9030070
     14.8940000  10952.6848190
     14.8950000  10953.4674350
     14.8960000  10954.2581820
     14.8970000  10955.0401970
     14.8980000  10955.8293080
     14.8990000  10956.6074990
     14.9000000  10957.3897020
     14.9010000  10958.1724820
     14.9020000  10958.9658500
     14.9030000  10959.7469870
     14.9040000  10960.5346610
     14.9050000  10961.3172650
     14.9060000  10962.1068790
     14.9070000  10962.8910110
     14.9080000  10963.6805510
     14.9090000  10964.4648680
     14.9100000  10965.2512270
     14.9110000  10966.0361180
     14.9120000  10966.8215370
     14.9130000  10967.6082370
     14.9140000  10968.4011130
     14.9150000  10969.1834810
     14.9160000  10969.9699530
     14.9170000  10970.7526710
     14.9180000  10971.5381850
     14.9190000  10972.3229710
     14.9200000  10973.1129260
     14.9210000  10973.8969300
     14.9220000  10974.6828270
     14.9230000  10975.4678200
     14.9240000  10976.2536530
     14.9250000  10977.0396400
     14.9260000  10977.8249920
     14.9270000  10978.6130120
     14.9280000  10979.3958690
     14.9290000  10980.1846610
     14.9300000  10980.9669760
     14.9310000  10981.7532130
     14.9320000  10982.5376640
     14.9330000  10983.3290810
     14.9340000  10984.1108690
     14.9350000  10984.8996460
     14.9360000  10985.6812150
     14.9370000  10986.4662300
     14.9380000  10987.2514850
     14.9390000  10988.0413940
     14.9400000  10988.8228300
     14.9410000  10989.6078530
     14.9420000  10990.3903000
     14.9430000  10991.1770470
     14.9440000  10991.9597590
     14.9450000  10992.7508330
     14.9460000  10993.5339280
     14.9470000  10994.3214790
     14.9480000  10995.1045490
     14.9490000  10995.8902590
     14.9500000  10996.6731550
     14.9510000  10997.4647270
     14.9520000  10998.2484240
     14.9530000  10999.0360120
     14.9540000  10999.8166450
     14.9550000  11000.6028870
     14.9560000  11001.3875590
     14.9570000  11002.1863270
     14.9580000  11002.9662700
     14.9590000  11003.7491550
     14.9600000  11004.5283010
     14.9610000  11005.3093360
     14.9620000  11006.0879380
     14.9630000  11006.8726850
     14.9640000  11007.6513700
     14.9650000  11008.4321970
     14.9660000  11009.2121790
     14.9670000  11009.9922820
     14.9680000  11010.7719470
     14.9690000  11011.5555320
     14.9700000  11012.3357940
     14.9710000  11013.1179310
     14.9720000  11013.8967930
     14.9730000  11014.6779450
     14.9740000  11015.4571480
     14.9750000  11016.2423370
     14.9760000  11017.0252960
     14.9770000  11017.8078290
     14.9780000  11018.5881370
     14.9790000  11019.3703940
     14.9800000  11020.1492230
     14.9810000  11020.9315520
     14.9820000  11021.7151590
     14.9830000  11022.4970670
     14.9840000  11023.2758890
     14.9850000  11024.0567630
     14.9860000  11024.8369120
     14.9870000  11025.6199850
     14.9880000  11026.4029370
     14.9890000  11027.1858200
     14.9900000  11027.9651720
     14.9910000  11028.7487220
     14.9920000  11029.5278030
     14.9930000  11030.3109770
     14.9940000  11031.0943700
     14.9950000  11031.8779360
     14.9960000  11032.6577240
     14.9970000  11033.4387160
     14.9980000  11034.2181810
     14.9990000  11034.9978980
     15.0000000  11035.7851300


==> gnuplot1/exam2/cpu_time/imc-4w-time.dat <==
      0.0010000      0.2913190
      0.0020000      0.3447690
      0.0030000      0.3982570
      0.0040000      0.4498270
      0.0050000      0.5022330
      0.0060000      0.5537200
      0.0070000      0.6062300
      0.0080000      0.6583710
      0.0090000      0.7114460
      0.0100000      0.7645260
      0.0110000      0.8176050
      0.0120000      0.8716910
      0.0130000      0.9249480
      0.0140000      0.9805100
      0.0150000      1.0356510
      0.0160000      1.0959170
      0.0170000      1.1548950
      0.0180000      1.2156510
      0.0190000      1.2733820
      0.0200000      1.3367120
      0.0210000      1.3948920
      0.0220000      1.4565440
      0.0230000      1.5131150
      0.0240000      1.5705440
      0.0250000      1.6277330
      0.0260000      1.6870550
      0.0270000      1.7439510
      0.0280000      1.8020400
      0.0290000      1.8608010
      0.0300000      1.9188000
      0.0310000      1.9767390
      0.0320000      2.0342100
      0.0330000      2.0953900
      0.0340000      2.1723190
      0.0350000      2.2437300
      0.0360000      2.3163760
      0.0370000      2.3950970
      0.0380000      2.4667740
      0.0390000      2.5377850
      0.0400000      2.6016050
      0.0410000      2.6652400
      0.0420000      2.7249360
      0.0430000      2.7843710
      0.0440000      2.8467000
      0.0450000      2.9064890
      0.0460000      2.9647030
      0.0470000      3.0214940
      0.0480000      3.0791430
      0.0490000      3.1453750
      0.0500000      3.2029000
      0.0510000      3.2603310
      0.0520000      3.3176710
      0.0530000      3.3802710
      0.0540000      3.4419300
      0.0550000      3.5006400
      0.0560000      3.5598600
      0.0570000      3.6182860
      0.0580000      3.6781580
      0.0590000      3.7371020
      0.0600000      3.7953930
      0.0610000      3.8534340
      0.0620000      3.9121130
      0.0630000      3.9702430
      0.0640000      4.0316800
      0.0650000      4.1088720
      0.0660000      4.1874980
      0.0670000      4.2617070
      0.0680000      4.3377710
      0.0690000      4.4068400
      0.0700000      4.4745930
      0.0710000      4.5418080
      0.0720000      4.6005840
      0.0730000      4.6592830
      0.0740000      4.7187270
      0.0750000      4.7788490
      0.0760000      4.8379270
      0.0770000      4.8968230
      0.0780000      4.9556480
      0.0790000      5.0144560
      0.0800000      5.0729830
      0.0810000      5.1322350
      0.0820000      5.1914900
      0.0830000      5.2504470
      0.0840000      5.3111980
      0.0850000      5.3710800
      0.0860000      5.4313120
      0.0870000      5.4907100
      0.0880000      5.5500840
      0.0890000      5.6092590
      0.0900000      5.6684280
      0.0910000      5.7288580
      0.0920000      5.7890890
      0.0930000      5.8507030
      0.0940000      5.9104090
      0.0950000      5.9694760
      0.0960000      6.0289960
      0.0970000      6.0881850
      0.0980000      6.1476100
      0.0990000      6.2074860
      0.1000000      6.2670940
      0.1010000      6.3276020
      0.1020000      6.3881950
      0.1030000      6.4484370
      0.1040000      6.5082780
      0.1050000      6.5680910
      0.1060000      6.6276950
      0.1070000      6.6955690
      0.1080000      6.7560840
      0.1090000      6.8153900
      0.1100000      6.8750020
      0.1110000      6.9351720
      0.1120000      6.9992920
      0.1130000      7.0684450
      0.1140000      7.1501750
      0.1150000      7.2353550
      0.1160000      7.3199410
      0.1170000      7.3963210
      0.1180000      7.4619560
      0.1190000      7.5273020
      0.1200000      7.5956520
      0.1210000      7.6639810
      0.1220000      7.7281380
      0.1230000      7.7919900
      0.1240000      7.8525990
      0.1250000      7.9128300
      0.1260000      7.9738750
      0.1270000      8.0341820
      0.1280000      8.0944810
      0.1290000      8.1548760
      0.1300000      8.2166140
      0.1310000      8.2773660
      0.1320000      8.3375800
      0.1330000      8.3978890
      0.1340000      8.4589630
      0.1350000      8.5205400
      0.1360000      8.5818790
      0.1370000      8.6427330
      0.1380000      8.7035840
      0.1390000      8.7685170
      0.1400000      8.8312990
      0.1410000      8.8943550
      0.1420000      8.9553160
      0.1430000      9.0169530
      0.1440000      9.0816160
      0.1450000      9.1428540
      0.1460000      9.2037790
      0.1470000      9.2650550
      0.1480000      9.3315510
      0.1490000      9.4004450
      0.1500000      9.4665500
      0.1510000      9.5320070
      0.1520000      9.5973360
      0.1530000      9.6626400
      0.1540000      9.7281680
      0.1550000      9.7941550
      0.1560000      9.8594650
      0.1570000      9.9261400
      0.1580000      9.9918700
      0.1590000     10.0575710
      0.1600000     10.1235750
      0.1610000     10.1905940
      0.1620000     10.2596520
      0.1630000     10.3252260
      0.1640000     10.3922610
      0.1650000     10.4593170
      0.1660000     10.5265140
      0.1670000     10.5940920
      0.1680000     10.6614700
      0.1690000     10.7282950
      0.1700000     10.7946860
      0.1710000     10.8665050
      0.1720000     10.9382660
      0.1730000     11.0074590
      0.1740000     11.0836150
      0.1750000     11.1685980
      0.1760000     11.2591900
      0.1770000     11.3398660
      0.1780000     11.4309890
      0.1790000     11.5171050
      0.1800000     11.6043740
      0.1810000     11.6947890
      0.1820000     11.7841810
      0.1830000     11.8698800
      0.1840000     11.9546480
      0.1850000     12.0402390
      0.1860000     12.1258520
      0.1870000     12.2098860
      0.1880000     12.2940380
      0.1890000     12.3778790
      0.1900000     12.4615100
      0.1910000     12.5455380
      0.1920000     12.6235580
      0.1930000     12.6888240
      0.1940000     12.7548090
      0.1950000     12.8264340
      0.1960000     12.8969400
      0.1970000     12.9678890
      0.1980000     13.0347570
      0.1990000     13.0995200
      0.2000000     13.1739910
      0.2010000     13.2584620
      0.2020000     13.3434520
      0.2030000     13.4293460
      0.2040000     13.5130650
      0.2050000     13.5985850
      0.2060000     13.6851190
      0.2070000     13.7621430
      0.2080000     13.8281450
      0.2090000     13.8934300
      0.2100000     13.9587690
      0.2110000     14.0234030
      0.2120000     14.0876550
      0.2130000     14.1536080
      0.2140000     14.2207270
      0.2150000     14.2847540
      0.2160000     14.3494680
      0.2170000     14.4139990
      0.2180000     14.4788540
      0.2190000     14.5443210
      0.2200000     14.6098160
      0.2210000     14.6745610
      0.2220000     14.7391340
      0.2230000     14.8112420
      0.2240000     14.8779050
      0.2250000     14.9431750
      0.2260000     15.0088840
      0.2270000     15.0764730
      0.2280000     15.1427780
      0.2290000     15.2098850
      0.2300000     15.2756170
      0.2310000     15.3417170
      0.2320000     15.4070050
      0.2330000     15.4719510
      0.2340000     15.5366650
      0.2350000     15.6013310
      0.2360000     15.6659740
      0.2370000     15.7484440
      0.2380000     15.8315650
      0.2390000     15.9199850
      0.2400000     16.0154190
      0.2410000     16.1085590
      0.2420000     16.1988600
      0.2430000     16.2840020
      0.2440000     16.3689040
      0.2450000     16.4406280
      0.2460000     16.5050870
      0.2470000     16.5697920
      0.2480000     16.6346400
      0.2490000     16.6993570
      0.2500000     16.7645960
      0.2510000     16.8293120
      0.2520000     16.8945700
      0.2530000     16.9602360
      0.2540000     17.0262400
      0.2550000     17.0912100
      0.2560000     17.1566320
      0.2570000     17.2208200
      0.2580000     17.2855100
      0.2590000     17.3506200
      0.2600000     17.4158000
      0.2610000     17.4821990
      0.2620000     17.5474660
      0.2630000     17.6209180
      0.2640000     17.6868770
      0.2650000     17.7515840
      0.2660000     17.8165820
      0.2670000     17.8816250
      0.2680000     17.9480410
      0.2690000     18.0184180
      0.2700000     18.0980940
      0.2710000     18.1881050
      0.2720000     18.2792750
      0.2730000     18.3699910
      0.2740000     18.4608510
      0.2750000     18.5519930
      0.2760000     18.6240860
      0.2770000     18.6950100
      0.2780000     18.7641620
      0.2790000     18.8294150
      0.2800000     18.8959760
      0.2810000     18.9630630
      0.2820000     19.0282250
      0.2830000     19.0934340
      0.2840000     19.1597460
      0.2850000     19.2248740
      0.2860000     19.2898060
      0.2870000     19.3558100
      0.2880000     19.4213090
      0.2890000     19.4877010
      0.2900000     19.5533250
      0.2910000     19.6186230
      0.2920000     19.6840760
      0.2930000     19.7522600
      0.2940000     19.8174210
      0.2950000     19.8831750
      0.2960000     19.9491410
      0.2970000     20.0147570
      0.2980000     20.0798220
      0.2990000     20.1450260
      0.3000000     20.2097810
      0.3010000     20.2781210
      0.3020000     20.3487060
      0.3030000     20.4154300
      0.3040000     20.4807920
      0.3050000     20.5464410
      0.3060000     20.6120990
      0.3070000     20.6780650
      0.3080000     20.7438400
      0.3090000     20.8095340
      0.3100000     20.8760290
      0.3110000     20.9411040
      0.3120000     21.0066810
      0.3130000     21.0719490
      0.3140000     21.1378280
      0.3150000     21.2069730
      0.3160000     21.2743910
      0.3170000     21.3413850
      0.3180000     21.4082780
      0.3190000     21.4769270
      0.3200000     21.5439520
      0.3210000     21.6273980
      0.3220000     21.7194600
      0.3230000     21.8115300
      0.3240000     21.9041450
      0.3250000     21.9962320
      0.3260000     22.0903720
      0.3270000     22.1837660
      0.3280000     22.2759940
      0.3290000     22.3696470
      0.3300000     22.4617220
      0.3310000     22.5536260
      0.3320000     22.6463950
      0.3330000     22.7372190
      0.3340000     22.8281890
      0.3350000     22.9203490
      0.3360000     23.0120560
      0.3370000     23.1027360
      0.3380000     23.1945460
      0.3390000     23.2869020
      0.3400000     23.3697700
      0.3410000     23.4518920
      0.3420000     23.5322140
      0.3430000     23.6055480
      0.3440000     23.6731460
      0.3450000     23.7400760
      0.3460000     23.8075990
      0.3470000     23.8742490
      0.3480000     23.9395190
      0.3490000     24.0200990
      0.3500000     24.0862370
      0.3510000     24.1526830
      0.3520000     24.2222970
      0.3530000     24.2906940
      0.3540000     24.3604400
      0.3550000     24.4285280
      0.3560000     24.4982850
      0.3570000     24.5665990
      0.3580000     24.6339910
      0.3590000     24.7007520
      0.3600000     24.7667340
      0.3610000     24.8329400
      0.3620000     24.8994080
      0.3630000     24.9655580
      0.3640000     25.0434120
      0.3650000     25.1392180
      0.3660000     25.2337970
      0.3670000     25.3293140
      0.3680000     25.4258490
      0.3690000     25.5209460
      0.3700000     25.6144590
      0.3710000     25.7063110
      0.3720000     25.7999400
      0.3730000     25.8908900
      0.3740000     25.9830310
      0.3750000     26.0747990
      0.3760000     26.1664190
      0.3770000     26.2575310
      0.3780000     26.3493600
      0.3790000     26.4427870
      0.3800000     26.5339800
      0.3810000     26.6265160
      0.3820000     26.7179540
      0.3830000     26.8097520
      0.3840000     26.9016970
      0.3850000     26.9931120
      0.3860000     27.0863970
      0.3870000     27.1781110
      0.3880000     27.2698030
      0.3890000     27.3617640
      0.3900000     27.4530560
      0.3910000     27.5450900
      0.3920000     27.6366220
      0.3930000     27.7300350
      0.3940000     27.8229880
      0.3950000     27.9166360
      0.3960000     28.0089580
      0.3970000     28.1011040
      0.3980000     28.1935180
      0.3990000     28.2860040
      0.4000000     28.3796350
      0.4010000     28.4724540
      0.4020000     28.5666060
      0.4030000     28.6588240
      0.4040000     28.7516540
      0.4050000     28.8446970
      0.4060000     28.9376300
      0.4070000     29.0295390
      0.4080000     29.1218680
      0.4090000     29.2142090
      0.4100000     29.3065510
      0.4110000     29.4008380
      0.4120000     29.4941880
      0.4130000     29.5869060
      0.4140000     29.6797100
      0.4150000     29.7719410
      0.4160000     29.8640800
      0.4170000     29.9568350
      0.4180000     30.0502620
      0.4190000     30.1426650
      0.4200000     30.2365400
      0.4210000     30.3288450
      0.4220000     30.4215130
      0.4230000     30.5133810
      0.4240000     30.6060600
      0.4250000     30.6998880
      0.4260000     30.7925550
      0.4270000     30.8852730
      0.4280000     30.9779350
      0.4290000     31.0705560
      0.4300000     31.1631840
      0.4310000     31.2557030
      0.4320000     31.3499960
      0.4330000     31.4428140
      0.4340000     31.5354990
      0.4350000     31.6281910
      0.4360000     31.7207490
      0.4370000     31.8135910
      0.4380000     31.9084960
      0.4390000     32.0025890
      0.4400000     32.0965300
      0.4410000     32.1916050
      0.4420000     32.2859350
      0.4430000     32.3794380
      0.4440000     32.4750840
      0.4450000     32.5697310
      0.4460000     32.6632320
      0.4470000     32.7563710
      0.4480000     32.8493780
      0.4490000     32.9424760
      0.4500000     33.0353230
      0.4510000     33.1301980
      0.4520000     33.2232480
      0.4530000     33.3162070
      0.4540000     33.4092880
      0.4550000     33.5026750
      0.4560000     33.5953910
      0.4570000     33.6885380
      0.4580000     33.7822060
      0.4590000     33.8753830
      0.4600000     33.9700680
      0.4610000     34.0635070
      0.4620000     34.1569640
      0.4630000     34.2494140
      0.4640000     34.3430470
      0.4650000     34.4373580
      0.4660000     34.5307910
      0.4670000     34.6240810
      0.4680000     34.7166410
      0.4690000     34.8087950
      0.4700000     34.9018990
      0.4710000     34.9946290
      0.4720000     35.0892470
      0.4730000     35.1814820
      0.4740000     35.2744660
      0.4750000     35.3671350
      0.4760000     35.4600940
      0.4770000     35.5537770
      0.4780000     35.6470680
      0.4790000     35.7412330
      0.4800000     35.8344950
      0.4810000     35.9277590
      0.4820000     36.0213900
      0.4830000     36.1142190
      0.4840000     36.2075720
      0.4850000     36.3006960
      0.4860000     36.3941470
      0.4870000     36.4877690
      0.4880000     36.5805230
      0.4890000     36.6736390
      0.4900000     36.7673220
      0.4910000     36.8604530
      0.4920000     36.9532980
      0.4930000     37.0467100
      0.4940000     37.1409940
      0.4950000     37.2338810
      0.4960000     37.3274550
      0.4970000     37.4204520
      0.4980000     37.5131740
      0.4990000     37.6061160
      0.5000000     37.6992220
      0.5010000     37.7938180
      0.5020000     37.8868560
      0.5030000     37.9803480
      0.5040000     38.0747940
      0.5050000     38.1690320
      0.5060000     38.2619920
      0.5070000     38.3554930
      0.5080000     38.4506770
      0.5090000     38.5444660
      0.5100000     38.6375050
      0.5110000     38.7309370
      0.5120000     38.8240630
      0.5130000     38.9175840
      0.5140000     39.0105280
      0.5150000     39.1045620
      0.5160000     39.1985140
      0.5170000     39.2931690
      0.5180000     39.3871150
      0.5190000     39.4802700
      0.5200000     39.5737380
      0.5210000     39.6669620
      0.5220000     39.7618790
      0.5230000     39.8552870
      0.5240000     39.9488620
      0.5250000     40.0413640
      0.5260000     40.1350740
      0.5270000     40.2284710
      0.5280000     40.3212290
      0.5290000     40.4156380
      0.5300000     40.5097810
      0.5310000     40.6034270
      0.5320000     40.6971600
      0.5330000     40.7905960
      0.5340000     40.8843040
      0.5350000     40.9771040
      0.5360000     41.0707260
      0.5370000     41.1654430
      0.5380000     41.2588090
      0.5390000     41.3532280
      0.5400000     41.4483220
      0.5410000     41.5439410
      0.5420000     41.6389590
      0.5430000     41.7344810
      0.5440000     41.8288510
      0.5450000     41.9222490
      0.5460000     42.0153900
      0.5470000     42.1088630
      0.5480000     42.2017550
      0.5490000     42.2951180
      0.5500000     42.3892220
      0.5510000     42.4837860
      0.5520000     42.5771630
      0.5530000     42.6708450
      0.5540000     42.7641860
      0.5550000     42.8582870
      0.5560000     42.9519830
      0.5570000     43.0454160
      0.5580000     43.1400500
      0.5590000     43.2339010
      0.5600000     43.3275530
      0.5610000     43.4218360
      0.5620000     43.5154530
      0.5630000     43.6089360
      0.5640000     43.7028030
      0.5650000     43.7965000
      0.5660000     43.8908420
      0.5670000     43.9844000
      0.5680000     44.0781760
      0.5690000     44.1721100
      0.5700000     44.2672330
      0.5710000     44.3609950
      0.5720000     44.4543830
      0.5730000     44.5489270
      0.5740000     44.6430730
      0.5750000     44.7383010
      0.5760000     44.8329780
      0.5770000     44.9267270
      0.5780000     45.0205490
      0.5790000     45.1141200
      0.5800000     45.2082960
      0.5810000     45.3012930
      0.5820000     45.3948240
      0.5830000     45.4885870
      0.5840000     45.5847060
      0.5850000     45.6781750
      0.5860000     45.7715230
      0.5870000     45.8657830
      0.5880000     45.9597200
      0.5890000     46.0536340
      0.5900000     46.1474890
      0.5910000     46.2414850
      0.5920000     46.3353800
      0.5930000     46.4285100
      0.5940000     46.5226480
      0.5950000     46.6178980
      0.5960000     46.7153060
      0.5970000     46.8136400
      0.5980000     46.9101750
      0.5990000     47.0060080
      0.6000000     47.0999590
      0.6010000     47.1931780
      0.6020000     47.2868130
      0.6030000     47.3811290
      0.6040000     47.4741800
      0.6050000     47.5679720
      0.6060000     47.6619970
      0.6070000     47.7558430
      0.6080000     47.8496610
      0.6090000     47.9446470
      0.6100000     48.0406410
      0.6110000     48.1363610
      0.6120000     48.2312030
      0.6130000     48.3252680
      0.6140000     48.4198630
      0.6150000     48.5151350
      0.6160000     48.6093570
      0.6170000     48.7037650
      0.6180000     48.7992550
      0.6190000     48.8930890
      0.6200000     48.9867600
      0.6210000     49.0807490
      0.6220000     49.1752100
      0.6230000     49.2697480
      0.6240000     49.3634550
      0.6250000     49.4582030
      0.6260000     49.5537480
      0.6270000     49.6488760
      0.6280000     49.7443150
      0.6290000     49.8387020
      0.6300000     49.9324830
      0.6310000     50.0263710
      0.6320000     50.1196450
      0.6330000     50.2132150
      0.6340000     50.3087520
      0.6350000     50.4028980
      0.6360000     50.4970700
      0.6370000     50.5914060
      0.6380000     50.6854440
      0.6390000     50.7790950
      0.6400000     50.8739700
      0.6410000     50.9673540
      0.6420000     51.0614190
      0.6430000     51.1556820
      0.6440000     51.2532530
      0.6450000     51.3499630
      0.6460000     51.4436060
      0.6470000     51.5369750
      0.6480000     51.6304840
      0.6490000     51.7237430
      0.6500000     51.8178230
      0.6510000     51.9112230
      0.6520000     52.0065830
      0.6530000     52.1010310
      0.6540000     52.1953530
      0.6550000     52.2900630
      0.6560000     52.3850910
      0.6570000     52.4793940
      0.6580000     52.5745920
      0.6590000     52.6684960
      0.6600000     52.7628750
      0.6610000     52.8579870
      0.6620000     52.9525330
      0.6630000     53.0468870
      0.6640000     53.1414070
      0.6650000     53.2349180
      0.6660000     53.3288540
      0.6670000     53.4227950
      0.6680000     53.5160730
      0.6690000     53.6096490
      0.6700000     53.7034350
      0.6710000     53.7969100
      0.6720000     53.8906760
      0.6730000     53.9836750
      0.6740000     54.0778010
      0.6750000     54.1710990
      0.6760000     54.2650520
      0.6770000     54.3587510
      0.6780000     54.4525640
      0.6790000     54.5455940
      0.6800000     54.6403900
      0.6810000     54.7350900
      0.6820000     54.8305150
      0.6830000     54.9243770
      0.6840000     55.0196700
      0.6850000     55.1149550
      0.6860000     55.2090850
      0.6870000     55.3048400
      0.6880000     55.3995330
      0.6890000     55.4933000
      0.6900000     55.5867350
      0.6910000     55.6815460
      0.6920000     55.7752800
      0.6930000     55.8692150
      0.6940000     55.9641040
      0.6950000     56.0584410
      0.6960000     56.1523890
      0.6970000     56.2481300
      0.6980000     56.3432670
      0.6990000     56.4364910
      0.7000000     56.5305780
      0.7010000     56.6247400
      0.7020000     56.7187730
      0.7030000     56.8121440
      0.7040000     56.9055550
      0.7050000     56.9999290
      0.7060000     57.0937840
      0.7070000     57.1878530
      0.7080000     57.2814000
      0.7090000     57.3749560
      0.7100000     57.4687360
      0.7110000     57.5622400
      0.7120000     57.6553950
      0.7130000     57.7519690
      0.7140000     57.8461570
      0.7150000     57.9394410
      0.7160000     58.0337790
      0.7170000     58.1278730
      0.7180000     58.2223210
      0.7190000     58.3166430
      0.7200000     58.4130990
      0.7210000     58.5100580
      0.7220000     58.6057460
      0.7230000     58.7006740
      0.7240000     58.7954200
      0.7250000     58.8914670
      0.7260000     58.9870120
      0.7270000     59.0844710
      0.7280000     59.1830340
      0.7290000     59.2801900
      0.7300000     59.3749990
      0.7310000     59.4720460
      0.7320000     59.5662720
      0.7330000     59.6610290
      0.7340000     59.7550920
      0.7350000     59.8503040
      0.7360000     59.9451980
      0.7370000     60.0429240
      0.7380000     60.1373400
      0.7390000     60.2349860
      0.7400000     60.3306360
      0.7410000     60.4253010
      0.7420000     60.5191900
      0.7430000     60.6147930
      0.7440000     60.7095960
      0.7450000     60.8044130
      0.7460000     60.8998570
      0.7470000     60.9940140
      0.7480000     61.0883590
      0.7490000     61.1829220
      0.7500000     61.2773950
      0.7510000     61.3720900
      0.7520000     61.4659360
      0.7530000     61.5602510
      0.7540000     61.6545640
      0.7550000     61.7488590
      0.7560000     61.8434520
      0.7570000     61.9387370
      0.7580000     62.0329350
      0.7590000     62.1267660
      0.7600000     62.2215410
      0.7610000     62.3179220
      0.7620000     62.4172510
      0.7630000     62.5115660
      0.7640000     62.6066870
      0.7650000     62.7020430
      0.7660000     62.7969250
      0.7670000     62.8918900
      0.7680000     62.9899390
      0.7690000     63.0854140
      0.7700000     63.1803460
      0.7710000     63.2762540
      0.7720000     63.3708540
      0.7730000     63.4648670
      0.7740000     63.5605140
      0.7750000     63.6550610
      0.7760000     63.7503600
      0.7770000     63.8451900
      0.7780000     63.9392260
      0.7790000     64.0339830
      0.7800000     64.1288330
      0.7810000     64.2229780
      0.7820000     64.3173780
      0.7830000     64.4118550
      0.7840000     64.5068990
      0.7850000     64.6021530
      0.7860000     64.6968150
      0.7870000     64.7909520
      0.7880000     64.8856660
      0.7890000     64.9799680
      0.7900000     65.0749020
      0.7910000     65.1716560
      0.7920000     65.2664440
      0.7930000     65.3607130
      0.7940000     65.4549660
      0.7950000     65.5491400
      0.7960000     65.6433640
      0.7970000     65.7383980
      0.7980000     65.8331740
      0.7990000     65.9277150
      0.8000000     66.0220390
      0.8010000     66.1165710
      0.8020000     66.2116610
      0.8030000     66.3066740
      0.8040000     66.4015280
      0.8050000     66.4973530
      0.8060000     66.5923250
      0.8070000     66.6879820
      0.8080000     66.7829730
      0.8090000     66.8774000
      0.8100000     66.9729820
      0.8110000     67.0683340
      0.8120000     67.1675310
      0.8130000     67.2653810
      0.8140000     67.3599710
      0.8150000     67.4541960
      0.8160000     67.5481600
      0.8170000     67.6435250
      0.8180000     67.7379910
      0.8190000     67.8340540
      0.8200000     67.9290160
      0.8210000     68.0235760
      0.8220000     68.1184890
      0.8230000     68.2128060
      0.8240000     68.3087440
      0.8250000     68.4030570
      0.8260000     68.4973700
      0.8270000     68.5923280
      0.8280000     68.6865740
      0.8290000     68.7815870
      0.8300000     68.8760450
      0.8310000     68.9710840
      0.8320000     69.0655370
      0.8330000     69.1601970
      0.8340000     69.2549100
      0.8350000     69.3497320
      0.8360000     69.4444860
      0.8370000     69.5386420
      0.8380000     69.6360010
      0.8390000     69.7306390
      0.8400000     69.8246580
      0.8410000     69.9202630
      0.8420000     70.0157130
      0.8430000     70.1107520
      0.8440000     70.2051170
      0.8450000     70.3001980
      0.8460000     70.3948690
      0.8470000     70.4915080
      0.8480000     70.5871810
      0.8490000     70.6825160
      0.8500000     70.7767230
      0.8510000     70.8718640
      0.8520000     70.9674530
      0.8530000     71.0639950
      0.8540000     71.1599610
      0.8550000     71.2573240
      0.8560000     71.3538630
      0.8570000     71.4489550
      0.8580000     71.5439030
      0.8590000     71.6394990
      0.8600000     71.7340490
      0.8610000     71.8288790
      0.8620000     71.9277170
      0.8630000     72.0245500
      0.8640000     72.1211710
      0.8650000     72.2174700
      0.8660000     72.3134510
      0.8670000     72.4100680
      0.8680000     72.5051340
      0.8690000     72.6003070
      0.8700000     72.6965280
      0.8710000     72.7925390
      0.8720000     72.8871060
      0.8730000     72.9809530
      0.8740000     73.0754280
      0.8750000     73.1697680
      0.8760000     73.2636710
      0.8770000     73.3581040
      0.8780000     73.4531880
      0.8790000     73.5490660
      0.8800000     73.6437750
      0.8810000     73.7384920
      0.8820000     73.8331850
      0.8830000     73.9288620
      0.8840000     74.0251130
      0.8850000     74.1222710
      0.8860000     74.2190630
      0.8870000     74.3144600
      0.8880000     74.4096540
      0.8890000     74.5047370
      0.8900000     74.6010360
      0.8910000     74.6966230
      0.8920000     74.7914360
      0.8930000     74.8874760
      0.8940000     74.9826400
      0.8950000     75.0775600
      0.8960000     75.1741600
      0.8970000     75.2712620
      0.8980000     75.3685470
      0.8990000     75.4631730
      0.9000000     75.5576790
      0.9010000     75.6525210
      0.9020000     75.7473800
      0.9030000     75.8425930
      0.9040000     75.9369700
      0.9050000     76.0316750
      0.9060000     76.1263500
      0.9070000     76.2205830
      0.9080000     76.3163330
      0.9090000     76.4124710
      0.9100000     76.5072460
      0.9110000     76.6026800
      0.9120000     76.6981510
      0.9130000     76.7940280
      0.9140000     76.8906660
      0.9150000     76.9861760
      0.9160000     77.0810330
      0.9170000     77.1755410
      0.9180000     77.2711470
      0.9190000     77.3655310
      0.9200000     77.4607370
      0.9210000     77.5564200
      0.9220000     77.6541060
      0.9230000     77.7498920
      0.9240000     77.8463100
      0.9250000     77.9427980
      0.9260000     78.0392890
      0.9270000     78.1349730
      0.9280000     78.2317380
      0.9290000     78.3271210
      0.9300000     78.4246490
      0.9310000     78.5225110
      0.9320000     78.6192290
      0.9330000     78.7161890
      0.9340000     78.8128650
      0.9350000     78.9086010
      0.9360000     79.0041050
      0.9370000     79.0993200
      0.9380000     79.1950180
      0.9390000     79.2908800
      0.9400000     79.3863940
      0.9410000     79.4819310
      0.9420000     79.5781090
      0.9430000     79.6727260
      0.9440000     79.7683350
      0.9450000     79.8653700
      0.9460000     79.9634800
      0.9470000     80.0594600
      0.9480000     80.1563590
      0.9490000     80.2534930
      0.9500000     80.3503230
      0.9510000     80.4454450
      0.9520000     80.5414960
      0.9530000     80.6374160
      0.9540000     80.7331850
      0.9550000     80.8291310
      0.9560000     80.9257110
      0.9570000     81.0222540
      0.9580000     81.1182980
      0.9590000     81.2148840
      0.9600000     81.3101160
      0.9610000     81.4066940
      0.9620000     81.5034540
      0.9630000     81.5997700
      0.9640000     81.6950630
      0.9650000     81.7902380
      0.9660000     81.8872820
      0.9670000     81.9850360
      0.9680000     82.0814610
      0.9690000     82.1784580
      0.9700000     82.2741540
      0.9710000     82.3716390
      0.9720000     82.4676890
      0.9730000     82.5625270
      0.9740000     82.6597540
      0.9750000     82.7552150
      0.9760000     82.8506980
      0.9770000     82.9454130
      0.9780000     83.0406190
      0.9790000     83.1361160
      0.9800000     83.2316360
      0.9810000     83.3279650
      0.9820000     83.4235770
      0.9830000     83.5190360
      0.9840000     83.6147190
      0.9850000     83.7093860
      0.9860000     83.8042630
      0.9870000     83.9007580
      0.9880000     83.9959630
      0.9890000     84.0907860
      0.9900000     84.1861390
      0.9910000     84.2808550
      0.9920000     84.3758790
      0.9930000     84.4714720
      0.9940000     84.5662270
      0.9950000     84.6617390
      0.9960000     84.7571670
      0.9970000     84.8523370
      0.9980000     84.9482210
      0.9990000     85.0442340
      1.0000000     85.1392390
      1.0010000     85.2351080
      1.0020000     85.3307890
      1.0030000     85.4261110
      1.0040000     85.5215180
      1.0050000     85.6161970
      1.0060000     85.7119520
      1.0070000     85.8074500
      1.0080000     85.9040220
      1.0090000     85.9986010
      1.0100000     86.0945690
      1.0110000     86.1899250
      1.0120000     86.2868500
      1.0130000     86.3843630
      1.0140000     86.4814540
      1.0150000     86.5806520
      1.0160000     86.6783350
      1.0170000     86.7747400
      1.0180000     86.8713700
      1.0190000     86.9682960
      1.0200000     87.0655070
      1.0210000     87.1626230
      1.0220000     87.2596690
      1.0230000     87.3568790
      1.0240000     87.4539350
      1.0250000     87.5494940
      1.0260000     87.6467550
      1.0270000     87.7422900
      1.0280000     87.8376720
      1.0290000     87.9329800
      1.0300000     88.0282990
      1.0310000     88.1241880
      1.0320000     88.2204640
      1.0330000     88.3157360
      1.0340000     88.4147230
      1.0350000     88.5099590
      1.0360000     88.6057840
      1.0370000     88.7040150
      1.0380000     88.8007560
      1.0390000     88.8977560
      1.0400000     88.9949680
      1.0410000     89.0922360
      1.0420000     89.1883410
      1.0430000     89.2861690
      1.0440000     89.3815610
      1.0450000     89.4800120
      1.0460000     89.5759150
      1.0470000     89.6705440
      1.0480000     89.7658440
      1.0490000     89.8611570
      1.0500000     89.9594330
      1.0510000     90.0546990
      1.0520000     90.1502640
      1.0530000     90.2462960
      1.0540000     90.3441050
      1.0550000     90.4391550
      1.0560000     90.5350250
      1.0570000     90.6314780
      1.0580000     90.7268710
      1.0590000     90.8235290
      1.0600000     90.9200950
      1.0610000     91.0182550
      1.0620000     91.1195380
      1.0630000     91.2156310
      1.0640000     91.3114030
      1.0650000     91.4093120
      1.0660000     91.5063600
      1.0670000     91.6017300
      1.0680000     91.6987260
      1.0690000     91.7941620
      1.0700000     91.8896400
      1.0710000     91.9864670
      1.0720000     92.0837180
      1.0730000     92.1794280
      1.0740000     92.2756340
      1.0750000     92.3721900
      1.0760000     92.4683370
      1.0770000     92.5637110
      1.0780000     92.6594090
      1.0790000     92.7556080
      1.0800000     92.8513450
      1.0810000     92.9460280
      1.0820000     93.0414070
      1.0830000     93.1364100
      1.0840000     93.2309170
      1.0850000     93.3260930
      1.0860000     93.4223040
      1.0870000     93.5182530
      1.0880000     93.6131440
      1.0890000     93.7090910
      1.0900000     93.8040130
      1.0910000     93.8996590
      1.0920000     93.9960450
      1.0930000     94.0927610
      1.0940000     94.1883610
      1.0950000     94.2841670
      1.0960000     94.3800970
      1.0970000     94.4751480
      1.0980000     94.5708310
      1.0990000     94.6667330
      1.1000000     94.7624100
      1.1010000     94.8570430
      1.1020000     94.9538760
      1.1030000     95.0493440
      1.1040000     95.1448260
      1.1050000     95.2430660
      1.1060000     95.3390390
      1.1070000     95.4347970
      1.1080000     95.5312970
      1.1090000     95.6271090
      1.1100000     95.7228280
      1.1110000     95.8180790
      1.1120000     95.9135420
      1.1130000     96.0090810
      1.1140000     96.1055210
      1.1150000     96.2008600
      1.1160000     96.2953970
      1.1170000     96.3907720
      1.1180000     96.4865910
      1.1190000     96.5823620
      1.1200000     96.6791470
      1.1210000     96.7749620
      1.1220000     96.8705420
      1.1230000     96.9666540
      1.1240000     97.0621340
      1.1250000     97.1578880
      1.1260000     97.2540600
      1.1270000     97.3502070
      1.1280000     97.4460260
      1.1290000     97.5420840
      1.1300000     97.6373610
      1.1310000     97.7329590
      1.1320000     97.8286230
      1.1330000     97.9244950
      1.1340000     98.0202280
      1.1350000     98.1162410
      1.1360000     98.2124930
      1.1370000     98.3082690
      1.1380000     98.4041280
      1.1390000     98.5001870
      1.1400000     98.5960000
      1.1410000     98.6922540
      1.1420000     98.7882430
      1.1430000     98.8851840
      1.1440000     98.9818970
      1.1450000     99.0783050
      1.1460000     99.1736210
      1.1470000     99.2699780
      1.1480000     99.3652870
      1.1490000     99.4641590
      1.1500000     99.5595130
      1.1510000     99.6551660
      1.1520000     99.7512100
      1.1530000     99.8468660
      1.1540000     99.9425680
      1.1550000    100.0380770
      1.1560000    100.1344220
      1.1570000    100.2309630
      1.1580000    100.3262260
      1.1590000    100.4222930
      1.1600000    100.5177610
      1.1610000    100.6147610
      1.1620000    100.7111330
      1.1630000    100.8072580
      1.1640000    100.9043750
      1.1650000    101.0001190
      1.1660000    101.0960390
      1.1670000    101.1918230
      1.1680000    101.2880350
      1.1690000    101.3853820
      1.1700000    101.4812420
      1.1710000    101.5775340
      1.1720000    101.6730040
      1.1730000    101.7693990
      1.1740000    101.8653320
      1.1750000    101.9599430
      1.1760000    102.0550390
      1.1770000    102.1524560
      1.1780000    102.2475060
      1.1790000    102.3435450
      1.1800000    102.4393640
      1.1810000    102.5352040
      1.1820000    102.6301190
      1.1830000    102.7256450
      1.1840000    102.8239460
      1.1850000    102.9218320
      1.1860000    103.0166300
      1.1870000    103.1124010
      1.1880000    103.2076670
      1.1890000    103.3025370
      1.1900000    103.3986690
      1.1910000    103.4944330
      1.1920000    103.5912690
      1.1930000    103.6873250
      1.1940000    103.7838550
      1.1950000    103.8795850
      1.1960000    103.9757320
      1.1970000    104.0717580
      1.1980000    104.1683010
      1.1990000    104.2652180
      1.2000000    104.3608270
      1.2010000    104.4570880
      1.2020000    104.5521440
      1.2030000    104.6481790
      1.2040000    104.7451270
      1.2050000    104.8414210
      1.2060000    104.9372670
      1.2070000    105.0327380
      1.2080000    105.1290040
      1.2090000    105.2252060
      1.2100000    105.3208960
      1.2110000    105.4164490
      1.2120000    105.5132550
      1.2130000    105.6103110
      1.2140000    105.7053370
      1.2150000    105.8013470
      1.2160000    105.8971170
      1.2170000    105.9929280
      1.2180000    106.0886150
      1.2190000    106.1852920
      1.2200000    106.2818090
      1.2210000    106.3776960
      1.2220000    106.4742130
      1.2230000    106.5729760
      1.2240000    106.6699980
      1.2250000    106.7685460
      1.2260000    106.8651560
      1.2270000    106.9621230
      1.2280000    107.0601110
      1.2290000    107.1556690
      1.2300000    107.2509090
      1.2310000    107.3465370
      1.2320000    107.4423540
      1.2330000    107.5387730
      1.2340000    107.6386550
      1.2350000    107.7342760
      1.2360000    107.8296870
      1.2370000    107.9256510
      1.2380000    108.0209030
      1.2390000    108.1200320
      1.2400000    108.2159840
      1.2410000    108.3121720
      1.2420000    108.4086460
      1.2430000    108.5053470
      1.2440000    108.6011100
      1.2450000    108.6969540
      1.2460000    108.7951090
      1.2470000    108.8925070
      1.2480000    108.9885750
      1.2490000    109.0849790
      1.2500000    109.1815100
      1.2510000    109.2799520
      1.2520000    109.3755370
      1.2530000    109.4707980
      1.2540000    109.5669390
      1.2550000    109.6637650
      1.2560000    109.7609640
      1.2570000    109.8571030
      1.2580000    109.9523980
      1.2590000    110.0482670
      1.2600000    110.1444200
      1.2610000    110.2420780
      1.2620000    110.3421810
      1.2630000    110.4383410
      1.2640000    110.5361380
      1.2650000    110.6322090
      1.2660000    110.7286200
      1.2670000    110.8252910
      1.2680000    110.9221200
      1.2690000    111.0187260
      1.2700000    111.1155880
      1.2710000    111.2151200
      1.2720000    111.3118960
      1.2730000    111.4086380
      1.2740000    111.5039790
      1.2750000    111.6003690
      1.2760000    111.6997770
      1.2770000    111.7950280
      1.2780000    111.8922300
      1.2790000    111.9879500
      1.2800000    112.0868370
      1.2810000    112.1834560
      1.2820000    112.2799820
      1.2830000    112.3784780
      1.2840000    112.4741570
      1.2850000    112.5704370
      1.2860000    112.6659330
      1.2870000    112.7621720
      1.2880000    112.8588090
      1.2890000    112.9542030
      1.2900000    113.0505470
      1.2910000    113.1459710
      1.2920000    113.2421630
      1.2930000    113.3376000
      1.2940000    113.4332350
      1.2950000    113.5291440
      1.2960000    113.6247190
      1.2970000    113.7214980
      1.2980000    113.8179520
      1.2990000    113.9140390
      1.3000000    114.0092720
      1.3010000    114.1049060
      1.3020000    114.2009530
      1.3030000    114.2977250
      1.3040000    114.3938450
      1.3050000    114.4897760
      1.3060000    114.5862970
      1.3070000    114.6815970
      1.3080000    114.7780340
      1.3090000    114.8740570
      1.3100000    114.9698300
      1.3110000    115.0653190
      1.3120000    115.1617950
      1.3130000    115.2597340
      1.3140000    115.3557740
      1.3150000    115.4525910
      1.3160000    115.5495330
      1.3170000    115.6462330
      1.3180000    115.7426150
      1.3190000    115.8397310
      1.3200000    115.9357750
      1.3210000    116.0321720
      1.3220000    116.1291040
      1.3230000    116.2255890
      1.3240000    116.3217330
      1.3250000    116.4175840
      1.3260000    116.5137030
      1.3270000    116.6098210
      1.3280000    116.7057850
      1.3290000    116.8018220
      1.3300000    116.8977040
      1.3310000    116.9935300
      1.3320000    117.0901300
      1.3330000    117.1858560
      1.3340000    117.2817410
      1.3350000    117.3782740
      1.3360000    117.4745200
      1.3370000    117.5729250
      1.3380000    117.6694660
      1.3390000    117.7651110
      1.3400000    117.8605710
      1.3410000    117.9564240
      1.3420000    118.0538170
      1.3430000    118.1504920
      1.3440000    118.2474770
      1.3450000    118.3439430
      1.3460000    118.4398020
      1.3470000    118.5359130
      1.3480000    118.6314970
      1.3490000    118.7283050
      1.3500000    118.8273310
      1.3510000    118.9253270
      1.3520000    119.0245460
      1.3530000    119.1201770
      1.3540000    119.2187650
      1.3550000    119.3143510
      1.3560000    119.4105830
      1.3570000    119.5077340
      1.3580000    119.6064490
      1.3590000    119.7041390
      1.3600000    119.8010610
      1.3610000    119.8968950
      1.3620000    119.9924380
      1.3630000    120.0886340
      1.3640000    120.1840850
      1.3650000    120.2808830
      1.3660000    120.3767570
      1.3670000    120.4730910
      1.3680000    120.5694120
      1.3690000    120.6649460
      1.3700000    120.7610930
      1.3710000    120.8572850
      1.3720000    120.9535750
      1.3730000    121.0501810
      1.3740000    121.1464570
      1.3750000    121.2426770
      1.3760000    121.3392800
      1.3770000    121.4361470
      1.3780000    121.5316840
      1.3790000    121.6289920
      1.3800000    121.7270170
      1.3810000    121.8239310
      1.3820000    121.9208090
      1.3830000    122.0186270
      1.3840000    122.1157090
      1.3850000    122.2126800
      1.3860000    122.3093050
      1.3870000    122.4074020
      1.3880000    122.5047950
      1.3890000    122.6013000
      1.3900000    122.6970180
      1.3910000    122.7927760
      1.3920000    122.8889990
      1.3930000    122.9860590
      1.3940000    123.0828890
      1.3950000    123.1800490
      1.3960000    123.2768770
      1.3970000    123.3731570
      1.3980000    123.4694310
      1.3990000    123.5656350
      1.4000000    123.6617580
      1.4010000    123.7588750
      1.4020000    123.8555100
      1.4030000    123.9512090
      1.4040000    124.0485570
      1.4050000    124.1453600
      1.4060000    124.2410410
      1.4070000    124.3381970
      1.4080000    124.4354710
      1.4090000    124.5330500
      1.4100000    124.6294750
      1.4110000    124.7262880
      1.4120000    124.8224000
      1.4130000    124.9186640
      1.4140000    125.0151960
      1.4150000    125.1124420
      1.4160000    125.2089060
      1.4170000    125.3052530
      1.4180000    125.4014660
      1.4190000    125.4974450
      1.4200000    125.5942470
      1.4210000    125.6912950
      1.4220000    125.7870640
      1.4230000    125.8852120
      1.4240000    125.9822860
      1.4250000    126.0789380
      1.4260000    126.1752910
      1.4270000    126.2717460
      1.4280000    126.3672060
      1.4290000    126.4637800
      1.4300000    126.5598430
      1.4310000    126.6560100
      1.4320000    126.7520400
      1.4330000    126.8490540
      1.4340000    126.9456710
      1.4350000    127.0419320
      1.4360000    127.1392340
      1.4370000    127.2353920
      1.4380000    127.3313930
      1.4390000    127.4274590
      1.4400000    127.5252810
      1.4410000    127.6208840
      1.4420000    127.7170820
      1.4430000    127.8154640
      1.4440000    127.9143810
      1.4450000    128.0124090
      1.4460000    128.1088460
      1.4470000    128.2050320
      1.4480000    128.3024000
      1.4490000    128.3987520
      1.4500000    128.4956540
      1.4510000    128.5913890
      1.4520000    128.6871500
      1.4530000    128.7837010
      1.4540000    128.8793960
      1.4550000    128.9770810
      1.4560000    129.0731940
      1.4570000    129.1696150
      1.4580000    129.2654260
      1.4590000    129.3613050
      1.4600000    129.4571910
      1.4610000    129.5531510
      1.4620000    129.6499590
      1.4630000    129.7468530
      1.4640000    129.8440010
      1.4650000    129.9419310
      1.4660000    130.0380870
      1.4670000    130.1355660
      1.4680000    130.2317050
      1.4690000    130.3279420
      1.4700000    130.4242280
      1.4710000    130.5217170
      1.4720000    130.6179150
      1.4730000    130.7142320
      1.4740000    130.8103660
      1.4750000    130.9064460
      1.4760000    131.0026540
      1.4770000    131.0987560
      1.4780000    131.1961340
      1.4790000    131.2936870
      1.4800000    131.3918920
      1.4810000    131.4892060
      1.4820000    131.5858640
      1.4830000    131.6823750
      1.4840000    131.7788380
      1.4850000    131.8758720
      1.4860000    131.9760040
      1.4870000    132.0732530
      1.4880000    132.1711740
      1.4890000    132.2692500
      1.4900000    132.3656080
      1.4910000    132.4633680
      1.4920000    132.5622460
      1.4930000    132.6601500
      1.4940000    132.7565380
      1.4950000    132.8532480
      1.4960000    132.9498910
      1.4970000    133.0460280
      1.4980000    133.1418930
      1.4990000    133.2400000
      1.5000000    133.3361500
      1.5010000    133.4320240
      1.5020000    133.5281730
      1.5030000    133.6240320
      1.5040000    133.7202210
      1.5050000    133.8168440
      1.5060000    133.9139620
      1.5070000    134.0107840
      1.5080000    134.1076770
      1.5090000    134.2045000
      1.5100000    134.3019050
      1.5110000    134.3986030
      1.5120000    134.4947260
      1.5130000    134.5921720
      1.5140000    134.6891670
      1.5150000    134.7857930
      1.5160000    134.8825000
      1.5170000    134.9780570
      1.5180000    135.0741700
      1.5190000    135.1702890
      1.5200000    135.2669490
      1.5210000    135.3636210
      1.5220000    135.4601860
      1.5230000    135.5578160
      1.5240000    135.6564680
      1.5250000    135.7531110
      1.5260000    135.8504450
      1.5270000    135.9487430
      1.5280000    136.0472740
      1.5290000    136.1479800
      1.5300000    136.2448540
      1.5310000    136.3421890
      1.5320000    136.4386650
      1.5330000    136.5342370
      1.5340000    136.6298840
      1.5350000    136.7277200
      1.5360000    136.8234360
      1.5370000    136.9199380
      1.5380000    137.0161450
      1.5390000    137.1134080
      1.5400000    137.2109520
      1.5410000    137.3079840
      1.5420000    137.4044810
      1.5430000    137.5008660
      1.5440000    137.5980380
      1.5450000    137.6951610
      1.5460000    137.7911820
      1.5470000    137.8882450
      1.5480000    137.9858050
      1.5490000    138.0838750
      1.5500000    138.1808680
      1.5510000    138.2786650
      1.5520000    138.3749660
      1.5530000    138.4727240
      1.5540000    138.5710210
      1.5550000    138.6679980
      1.5560000    138.7654220
      1.5570000    138.8623340
      1.5580000    138.9597880
      1.5590000    139.0575540
      1.5600000    139.1552800
      1.5610000    139.2528530
      1.5620000    139.3500460
      1.5630000    139.4466650
      1.5640000    139.5435960
      1.5650000    139.6401770
      1.5660000    139.7359090
      1.5670000    139.8332490
      1.5680000    139.9304420
      1.5690000    140.0275160
      1.5700000    140.1245080
      1.5710000    140.2211280
      1.5720000    140.3172370
      1.5730000    140.4139990
      1.5740000    140.5113810
      1.5750000    140.6136800
      1.5760000    140.7123750
      1.5770000    140.8102260
      1.5780000    140.9071560
      1.5790000    141.0039700
      1.5800000    141.1006570
      1.5810000    141.1987480
      1.5820000    141.2949700
      1.5830000    141.3918530
      1.5840000    141.4884480
      1.5850000    141.5847690
      1.5860000    141.6815110
      1.5870000    141.7795880
      1.5880000    141.8766800
      1.5890000    141.9728260
      1.5900000    142.0695170
      1.5910000    142.1673530
      1.5920000    142.2639640
      1.5930000    142.3606590
      1.5940000    142.4580410
      1.5950000    142.5562740
      1.5960000    142.6529340
      1.5970000    142.7500510
      1.5980000    142.8460810
      1.5990000    142.9425800
      1.6000000    143.0393610
      1.6010000    143.1368590
      1.6020000    143.2330790
      1.6030000    143.3297990
      1.6040000    143.4265340
      1.6050000    143.5223850
      1.6060000    143.6186490
      1.6070000    143.7153990
      1.6080000    143.8116950
      1.6090000    143.9090040
      1.6100000    144.0074740
      1.6110000    144.1040100
      1.6120000    144.2008550
      1.6130000    144.2982010
      1.6140000    144.3948840
      1.6150000    144.4911700
      1.6160000    144.5876810
      1.6170000    144.6880090
      1.6180000    144.7872430
      1.6190000    144.8843140
      1.6200000    144.9803710
      1.6210000    145.0768410
      1.6220000    145.1732560
      1.6230000    145.2704960
      1.6240000    145.3671630
      1.6250000    145.4637510
      1.6260000    145.5616140
      1.6270000    145.6579860
      1.6280000    145.7550550
      1.6290000    145.8533280
      1.6300000    145.9531150
      1.6310000    146.0526370
      1.6320000    146.1494990
      1.6330000    146.2461530
      1.6340000    146.3430600
      1.6350000    146.4404220
      1.6360000    146.5382260
      1.6370000    146.6353550
      1.6380000    146.7342990
      1.6390000    146.8323440
      1.6400000    146.9290460
      1.6410000    147.0265530
      1.6420000    147.1226690
      1.6430000    147.2204250
      1.6440000    147.3180000
      1.6450000    147.4144590
      1.6460000    147.5120810
      1.6470000    147.6084210
      1.6480000    147.7052830
      1.6490000    147.8014040
      1.6500000    147.8981900
      1.6510000    147.9946630
      1.6520000    148.0917490
      1.6530000    148.1905990
      1.6540000    148.2884450
      1.6550000    148.3852540
      1.6560000    148.4817820
      1.6570000    148.5783490
      1.6580000    148.6752300
      1.6590000    148.7745330
      1.6600000    148.8745140
      1.6610000    148.9737690
      1.6620000    149.0705430
      1.6630000    149.1667540
      1.6640000    149.2628760
      1.6650000    149.3596110
      1.6660000    149.4575160
      1.6670000    149.5545420
      1.6680000    149.6509490
      1.6690000    149.7476630
      1.6700000    149.8444760
      1.6710000    149.9413230
      1.6720000    150.0374350
      1.6730000    150.1341270
      1.6740000    150.2307970
      1.6750000    150.3279000
      1.6760000    150.4255310
      1.6770000    150.5221890
      1.6780000    150.6189530
      1.6790000    150.7157490
      1.6800000    150.8128810
      1.6810000    150.9100530
      1.6820000    151.0063880
      1.6830000    151.1045390
      1.6840000    151.2014760
      1.6850000    151.2987190
      1.6860000    151.3951050
      1.6870000    151.4915940
      1.6880000    151.5891900
      1.6890000    151.6870850
      1.6900000    151.7836120
      1.6910000    151.8804360
      1.6920000    151.9774230
      1.6930000    152.0747600
      1.6940000    152.1718790
      1.6950000    152.2685920
      1.6960000    152.3670710
      1.6970000    152.4639090
      1.6980000    152.5606670
      1.6990000    152.6569470
      1.7000000    152.7535580
      1.7010000    152.8504920
      1.7020000    152.9472330
      1.7030000    153.0446810
      1.7040000    153.1422060
      1.7050000    153.2390620
      1.7060000    153.3371140
      1.7070000    153.4343770
      1.7080000    153.5306530
      1.7090000    153.6275060
      1.7100000    153.7246370
      1.7110000    153.8227220
      1.7120000    153.9203400
      1.7130000    154.0169860
      1.7140000    154.1138550
      1.7150000    154.2104630
      1.7160000    154.3072800
      1.7170000    154.4035260
      1.7180000    154.5004870
      1.7190000    154.5977730
      1.7200000    154.6949600
      1.7210000    154.7917240
      1.7220000    154.8883270
      1.7230000    154.9853940
      1.7240000    155.0821000
      1.7250000    155.1777820
      1.7260000    155.2754430
      1.7270000    155.3722460
      1.7280000    155.4688930
      1.7290000    155.5664120
      1.7300000    155.6634680
      1.7310000    155.7608750
      1.7320000    155.8578300
      1.7330000    155.9545680
      1.7340000    156.0513080
      1.7350000    156.1479440
      1.7360000    156.2445500
      1.7370000    156.3405940
      1.7380000    156.4374280
      1.7390000    156.5341780
      1.7400000    156.6314470
      1.7410000    156.7282470
      1.7420000    156.8251790
      1.7430000    156.9219840
      1.7440000    157.0181670
      1.7450000    157.1148520
      1.7460000    157.2113960
      1.7470000    157.3100420
      1.7480000    157.4066350
      1.7490000    157.5044670
      1.7500000    157.6013710
      1.7510000    157.6989890
      1.7520000    157.7954430
      1.7530000    157.8932040
      1.7540000    157.9897770
      1.7550000    158.0874630
      1.7560000    158.1840620
      1.7570000    158.2809880
      1.7580000    158.3776940
      1.7590000    158.4748540
      1.7600000    158.5725700
      1.7610000    158.6710550
      1.7620000    158.7682510
      1.7630000    158.8649330
      1.7640000    158.9623720
      1.7650000    159.0590580
      1.7660000    159.1559560
      1.7670000    159.2523980
      1.7680000    159.3492640
      1.7690000    159.4470580
      1.7700000    159.5428760
      1.7710000    159.6403340
      1.7720000    159.7374120
      1.7730000    159.8332880
      1.7740000    159.9311570
      1.7750000    160.0276740
      1.7760000    160.1238810
      1.7770000    160.2212680
      1.7780000    160.3180190
      1.7790000    160.4162220
      1.7800000    160.5131810
      1.7810000    160.6103440
      1.7820000    160.7074210
      1.7830000    160.8044410
      1.7840000    160.9011960
      1.7850000    160.9974530
      1.7860000    161.0957090
      1.7870000    161.1920880
      1.7880000    161.2891070
      1.7890000    161.3861070
      1.7900000    161.4829110
      1.7910000    161.5802900
      1.7920000    161.6787100
      1.7930000    161.7756430
      1.7940000    161.8735840
      1.7950000    161.9696210
      1.7960000    162.0663920
      1.7970000    162.1630270
      1.7980000    162.2602660
      1.7990000    162.3585790
      1.8000000    162.4555640
      1.8010000    162.5526220
      1.8020000    162.6496600
      1.8030000    162.7470120
      1.8040000    162.8433340
      1.8050000    162.9406730
      1.8060000    163.0374830
      1.8070000    163.1357360
      1.8080000    163.2340000
      1.8090000    163.3307380
      1.8100000    163.4272060
      1.8110000    163.5243940
      1.8120000    163.6216710
      1.8130000    163.7185820
      1.8140000    163.8149350
      1.8150000    163.9119790
      1.8160000    164.0092610
      1.8170000    164.1073810
      1.8180000    164.2041330
      1.8190000    164.3005410
      1.8200000    164.3982450
      1.8210000    164.4957260
      1.8220000    164.5919630
      1.8230000    164.6884400
      1.8240000    164.7855610
      1.8250000    164.8835030
      1.8260000    164.9803170
      1.8270000    165.0775640
      1.8280000    165.1745740
      1.8290000    165.2715210
      1.8300000    165.3679650
      1.8310000    165.4646280
      1.8320000    165.5622810
      1.8330000    165.6587670
      1.8340000    165.7551780
      1.8350000    165.8526770
      1.8360000    165.9502900
      1.8370000    166.0473660
      1.8380000    166.1445150
      1.8390000    166.2423310
      1.8400000    166.3419970
      1.8410000    166.4407930
      1.8420000    166.5396270
      1.8430000    166.6374290
      1.8440000    166.7339130
      1.8450000    166.8309240
      1.8460000    166.9281930
      1.8470000    167.0263590
      1.8480000    167.1234980
      1.8490000    167.2203270
      1.8500000    167.3174250
      1.8510000    167.4148300
      1.8520000    167.5125400
      1.8530000    167.6098920
      1.8540000    167.7083190
      1.8550000    167.8061010
      1.8560000    167.9036430
      1.8570000    168.0008450
      1.8580000    168.0983020
      1.8590000    168.1954670
      1.8600000    168.2921900
      1.8610000    168.3888520
      1.8620000    168.4867170
      1.8630000    168.5840140
      1.8640000    168.6804760
      1.8650000    168.7775480
      1.8660000    168.8740760
      1.8670000    168.9712750
      1.8680000    169.0675220
      1.8690000    169.1642290
      1.8700000    169.2624380
      1.8710000    169.3596680
      1.8720000    169.4561680
      1.8730000    169.5532790
      1.8740000    169.6499470
      1.8750000    169.7467690
      1.8760000    169.8428570
      1.8770000    169.9398150
      1.8780000    170.0363700
      1.8790000    170.1336890
      1.8800000    170.2307340
      1.8810000    170.3278670
      1.8820000    170.4249680
      1.8830000    170.5223960
      1.8840000    170.6216420
      1.8850000    170.7183950
      1.8860000    170.8169330
      1.8870000    170.9141250
      1.8880000    171.0117820
      1.8890000    171.1095140
      1.8900000    171.2055720
      1.8910000    171.3035270
      1.8920000    171.4016070
      1.8930000    171.4980130
      1.8940000    171.5952340
      1.8950000    171.6921180
      1.8960000    171.7887840
      1.8970000    171.8863270
      1.8980000    171.9839370
      1.8990000    172.0803200
      1.9000000    172.1784950
      1.9010000    172.2759320
      1.9020000    172.3727320
      1.9030000    172.4694240
      1.9040000    172.5658830
      1.9050000    172.6638530
      1.9060000    172.7608710
      1.9070000    172.8578400
      1.9080000    172.9556220
      1.9090000    173.0529240
      1.9100000    173.1503200
      1.9110000    173.2469750
      1.9120000    173.3439500
      1.9130000    173.4416030
      1.9140000    173.5383860
      1.9150000    173.6356550
      1.9160000    173.7326120
      1.9170000    173.8297110
      1.9180000    173.9268150
      1.9190000    174.0256950
      1.9200000    174.1228120
      1.9210000    174.2210860
      1.9220000    174.3180940
      1.9230000    174.4151670
      1.9240000    174.5118380
      1.9250000    174.6088490
      1.9260000    174.7054700
      1.9270000    174.8033910
      1.9280000    174.9001430
      1.9290000    174.9961580
      1.9300000    175.0937700
      1.9310000    175.1922090
      1.9320000    175.2903780
      1.9330000    175.3873900
      1.9340000    175.4840390
      1.9350000    175.5833530
      1.9360000    175.6804170
      1.9370000    175.7777800
      1.9380000    175.8748280
      1.9390000    175.9724300
      1.9400000    176.0695040
      1.9410000    176.1660390
      1.9420000    176.2629830
      1.9430000    176.3609530
      1.9440000    176.4576340
      1.9450000    176.5548990
      1.9460000    176.6513760
      1.9470000    176.7489710
      1.9480000    176.8475940
      1.9490000    176.9449600
      1.9500000    177.0420170
      1.9510000    177.1389360
      1.9520000    177.2360970
      1.9530000    177.3340650
      1.9540000    177.4304560
      1.9550000    177.5279730
      1.9560000    177.6246980
      1.9570000    177.7218350
      1.9580000    177.8193530
      1.9590000    177.9162520
      1.9600000    178.0130070
      1.9610000    178.1103500
      1.9620000    178.2079720
      1.9630000    178.3046530
      1.9640000    178.4013530
      1.9650000    178.4993720
      1.9660000    178.5969790
      1.9670000    178.6941330
      1.9680000    178.7909050
      1.9690000    178.8883130
      1.9700000    178.9857240
      1.9710000    179.0830100
      1.9720000    179.1810500
      1.9730000    179.2784830
      1.9740000    179.3758150
      1.9750000    179.4731920
      1.9760000    179.5706690
      1.9770000    179.6690220
      1.9780000    179.7676080
      1.9790000    179.8645540
      1.9800000    179.9623300
      1.9810000    180.0594990
      1.9820000    180.1560720
      1.9830000    180.2531080
      1.9840000    180.3498830
      1.9850000    180.4468840
      1.9860000    180.5443020
      1.9870000    180.6422300
      1.9880000    180.7386770
      1.9890000    180.8361710
      1.9900000    180.9328100
      1.9910000    181.0298770
      1.9920000    181.1278150
      1.9930000    181.2242070
      1.9940000    181.3219220
      1.9950000    181.4189320
      1.9960000    181.5166640
      1.9970000    181.6131170
      1.9980000    181.7096950
      1.9990000    181.8063010
      2.0000000    181.9027220
      2.0010000    182.0000480
      2.0020000    182.0972520
      2.0030000    182.1940940
      2.0040000    182.2919060
      2.0050000    182.3891950
      2.0060000    182.4859380
      2.0070000    182.5847340
      2.0080000    182.6823000
      2.0090000    182.7792350
      2.0100000    182.8758630
      2.0110000    182.9742530
      2.0120000    183.0711010
      2.0130000    183.1679650
      2.0140000    183.2655010
      2.0150000    183.3627780
      2.0160000    183.4600530
      2.0170000    183.5566660
      2.0180000    183.6538950
      2.0190000    183.7512890
      2.0200000    183.8499790
      2.0210000    183.9471410
      2.0220000    184.0444320
      2.0230000    184.1421610
      2.0240000    184.2394240
      2.0250000    184.3368910
      2.0260000    184.4347250
      2.0270000    184.5320560
      2.0280000    184.6286230
      2.0290000    184.7254480
      2.0300000    184.8225700
      2.0310000    184.9189790
      2.0320000    185.0159050
      2.0330000    185.1134560
      2.0340000    185.2108500
      2.0350000    185.3082300
      2.0360000    185.4053560
      2.0370000    185.5031150
      2.0380000    185.5990380
      2.0390000    185.6963070
      2.0400000    185.7940170
      2.0410000    185.8903910
      2.0420000    185.9872410
      2.0430000    186.0840430
      2.0440000    186.1814390
      2.0450000    186.2779920
      2.0460000    186.3756140
      2.0470000    186.4734480
      2.0480000    186.5718170
      2.0490000    186.6698400
      2.0500000    186.7673170
      2.0510000    186.8649210
      2.0520000    186.9623080
      2.0530000    187.0598340
      2.0540000    187.1568940
      2.0550000    187.2550550
      2.0560000    187.3516660
      2.0570000    187.4488900
      2.0580000    187.5453240
      2.0590000    187.6425260
      2.0600000    187.7399910
      2.0610000    187.8378560
      2.0620000    187.9354660
      2.0630000    188.0329000
      2.0640000    188.1300040
      2.0650000    188.2276060
      2.0660000    188.3251570
      2.0670000    188.4216780
      2.0680000    188.5196870
      2.0690000    188.6179910
      2.0700000    188.7180890
      2.0710000    188.8158550
      2.0720000    188.9129750
      2.0730000    189.0108690
      2.0740000    189.1083810
      2.0750000    189.2055450
      2.0760000    189.3023760
      2.0770000    189.4013910
      2.0780000    189.4994290
      2.0790000    189.5969400
      2.0800000    189.6938640
      2.0810000    189.7918440
      2.0820000    189.8897910
      2.0830000    189.9865710
      2.0840000    190.0836090
      2.0850000    190.1821940
      2.0860000    190.2791950
      2.0870000    190.3769810
      2.0880000    190.4742480
      2.0890000    190.5713480
      2.0900000    190.6689750
      2.0910000    190.7662800
      2.0920000    190.8635570
      2.0930000    190.9612150
      2.0940000    191.0588060
      2.0950000    191.1559370
      2.0960000    191.2533030
      2.0970000    191.3510240
      2.0980000    191.4488880
      2.0990000    191.5473510
      2.1000000    191.6442500
      2.1010000    191.7417160
      2.1020000    191.8388530
      2.1030000    191.9363800
      2.1040000    192.0341560
      2.1050000    192.1310020
      2.1060000    192.2279690
      2.1070000    192.3258920
      2.1080000    192.4234140
      2.1090000    192.5206690
      2.1100000    192.6173610
      2.1110000    192.7155490
      2.1120000    192.8134690
      2.1130000    192.9111370
      2.1140000    193.0089130
      2.1150000    193.1069600
      2.1160000    193.2050030
      2.1170000    193.3035830
      2.1180000    193.3999790
      2.1190000    193.4983110
      2.1200000    193.5964180
      2.1210000    193.6937320
      2.1220000    193.7910910
      2.1230000    193.8879920
      2.1240000    193.9847690
      2.1250000    194.0819320
      2.1260000    194.1795950
      2.1270000    194.2773360
      2.1280000    194.3754370
      2.1290000    194.4728370
      2.1300000    194.5697630
      2.1310000    194.6684270
      2.1320000    194.7654570
      2.1330000    194.8629340
      2.1340000    194.9606630
      2.1350000    195.0579320
      2.1360000    195.1545600
      2.1370000    195.2517690
      2.1380000    195.3482220
      2.1390000    195.4459970
      2.1400000    195.5441490
      2.1410000    195.6420230
      2.1420000    195.7394550
      2.1430000    195.8385980
      2.1440000    195.9374220
      2.1450000    196.0346380
      2.1460000    196.1312840
      2.1470000    196.2285850
      2.1480000    196.3263370
      2.1490000    196.4232470
      2.1500000    196.5204280
      2.1510000    196.6179940
      2.1520000    196.7158440
      2.1530000    196.8142080
      2.1540000    196.9114090
      2.1550000    197.0088340
      2.1560000    197.1060820
      2.1570000    197.2032650
      2.1580000    197.3016830
      2.1590000    197.3993310
      2.1600000    197.4973750
      2.1610000    197.5959580
      2.1620000    197.6939930
      2.1630000    197.7927810
      2.1640000    197.8901680
      2.1650000    197.9875070
      2.1660000    198.0845630
      2.1670000    198.1810450
      2.1680000    198.2781440
      2.1690000    198.3754040
      2.1700000    198.4729160
      2.1710000    198.5703730
      2.1720000    198.6684670
      2.1730000    198.7667750
      2.1740000    198.8637960
      2.1750000    198.9608380
      2.1760000    199.0576950
      2.1770000    199.1552650
      2.1780000    199.2518930
      2.1790000    199.3489830
      2.1800000    199.4463080
      2.1810000    199.5452690
      2.1820000    199.6425930
      2.1830000    199.7401110
      2.1840000    199.8386310
      2.1850000    199.9364500
      2.1860000    200.0339170
      2.1870000    200.1317800
      2.1880000    200.2289590
      2.1890000    200.3261800
      2.1900000    200.4241090
      2.1910000    200.5210020
      2.1920000    200.6190630
      2.1930000    200.7160000
      2.1940000    200.8140030
      2.1950000    200.9102620
      2.1960000    201.0073050
      2.1970000    201.1046450
      2.1980000    201.2023310
      2.1990000    201.2994830
      2.2000000    201.3976700
      2.2010000    201.4945580
      2.2020000    201.5918020
      2.2030000    201.6890070
      2.2040000    201.7875200
      2.2050000    201.8852200
      2.2060000    201.9825930
      2.2070000    202.0811500
      2.2080000    202.1807800
      2.2090000    202.2782960
      2.2100000    202.3767870
      2.2110000    202.4749880
      2.2120000    202.5719420
      2.2130000    202.6700400
      2.2140000    202.7666980
      2.2150000    202.8652160
      2.2160000    202.9629670
      2.2170000    203.0600830
      2.2180000    203.1580670
      2.2190000    203.2571190
      2.2200000    203.3549770
      2.2210000    203.4517050
      2.2220000    203.5490720
      2.2230000    203.6468540
      2.2240000    203.7449750
      2.2250000    203.8415920
      2.2260000    203.9385380
      2.2270000    204.0348900
      2.2280000    204.1319860
      2.2290000    204.2297950
      2.2300000    204.3274190
      2.2310000    204.4253690
      2.2320000    204.5227920
      2.2330000    204.6200880
      2.2340000    204.7178340
      2.2350000    204.8159130
      2.2360000    204.9131670
      2.2370000    205.0117640
      2.2380000    205.1094660
      2.2390000    205.2068430
      2.2400000    205.3039770
      2.2410000    205.4017800
      2.2420000    205.4988640
      2.2430000    205.5955010
      2.2440000    205.6930600
      2.2450000    205.7903110
      2.2460000    205.8885990
      2.2470000    205.9851910
      2.2480000    206.0838960
      2.2490000    206.1816850
      2.2500000    206.2787390
      2.2510000    206.3764430
      2.2520000    206.4746430
      2.2530000    206.5734370
      2.2540000    206.6721040
      2.2550000    206.7706330
      2.2560000    206.8694150
      2.2570000    206.9678540
      2.2580000    207.0651290
      2.2590000    207.1629280
      2.2600000    207.2604940
      2.2610000    207.3579950
      2.2620000    207.4552790
      2.2630000    207.5535890
      2.2640000    207.6519240
      2.2650000    207.7492080
      2.2660000    207.8473030
      2.2670000    207.9457080
      2.2680000    208.0423500
      2.2690000    208.1404170
      2.2700000    208.2389760
      2.2710000    208.3362120
      2.2720000    208.4333400
      2.2730000    208.5306760
      2.2740000    208.6285380
      2.2750000    208.7263640
      2.2760000    208.8237530
      2.2770000    208.9208100
      2.2780000    209.0188520
      2.2790000    209.1154480
      2.2800000    209.2140350
      2.2810000    209.3115820
      2.2820000    209.4096510
      2.2830000    209.5066480
      2.2840000    209.6035210
      2.2850000    209.7005270
      2.2860000    209.7985590
      2.2870000    209.8966080
      2.2880000    209.9940510
      2.2890000    210.0914440
      2.2900000    210.1887470
      2.2910000    210.2857930
      2.2920000    210.3850900
      2.2930000    210.4821300
      2.2940000    210.5799220
      2.2950000    210.6773960
      2.2960000    210.7753620
      2.2970000    210.8724810
      2.2980000    210.9699550
      2.2990000    211.0686590
      2.3000000    211.1676840
      2.3010000    211.2648850
      2.3020000    211.3630270
      2.3030000    211.4600840
      2.3040000    211.5566230
      2.3050000    211.6541670
      2.3060000    211.7511870
      2.3070000    211.8484340
      2.3080000    211.9461700
      2.3090000    212.0443520
      2.3100000    212.1414690
      2.3110000    212.2392660
      2.3120000    212.3374470
      2.3130000    212.4347880
      2.3140000    212.5326360
      2.3150000    212.6306230
      2.3160000    212.7275460
      2.3170000    212.8250440
      2.3180000    212.9226760
      2.3190000    213.0201560
      2.3200000    213.1170370
      2.3210000    213.2141370
      2.3220000    213.3119210
      2.3230000    213.4094790
      2.3240000    213.5080410
      2.3250000    213.6051460
      2.3260000    213.7018440
      2.3270000    213.7996000
      2.3280000    213.8975500
      2.3290000    213.9951690
      2.3300000    214.0925830
      2.3310000    214.1901480
      2.3320000    214.2883030
      2.3330000    214.3857320
      2.3340000    214.4831080
      2.3350000    214.5806750
      2.3360000    214.6794210
      2.3370000    214.7776690
      2.3380000    214.8754610
      2.3390000    214.9725960
      2.3400000    215.0694940
      2.3410000    215.1675350
      2.3420000    215.2650070
      2.3430000    215.3642130
      2.3440000    215.4625620
      2.3450000    215.5596610
      2.3460000    215.6571380
      2.3470000    215.7540490
      2.3480000    215.8513540
      2.3490000    215.9483900
      2.3500000    216.0465780
      2.3510000    216.1449310
      2.3520000    216.2422080
      2.3530000    216.3398430
      2.3540000    216.4373420
      2.3550000    216.5353120
      2.3560000    216.6320200
      2.3570000    216.7296180
      2.3580000    216.8272340
      2.3590000    216.9242550
      2.3600000    217.0212310
      2.3610000    217.1188450
      2.3620000    217.2169830
      2.3630000    217.3140730
      2.3640000    217.4113460
      2.3650000    217.5098990
      2.3660000    217.6072320
      2.3670000    217.7047340
      2.3680000    217.8020550
      2.3690000    217.8995860
      2.3700000    217.9968320
      2.3710000    218.0948100
      2.3720000    218.1930400
      2.3730000    218.2907090
      2.3740000    218.3890930
      2.3750000    218.4851370
      2.3760000    218.5825500
      2.3770000    218.6801510
      2.3780000    218.7772920
      2.3790000    218.8742940
      2.3800000    218.9741170
      2.3810000    219.0725860
      2.3820000    219.1697630
      2.3830000    219.2666820
      2.3840000    219.3637360
      2.3850000    219.4613230
      2.3860000    219.5599190
      2.3870000    219.6581600
      2.3880000    219.7575870
      2.3890000    219.8547940
      2.3900000    219.9521670
      2.3910000    220.0490640
      2.3920000    220.1470380
      2.3930000    220.2436610
      2.3940000    220.3407620
      2.3950000    220.4376700
      2.3960000    220.5359650
      2.3970000    220.6330060
      2.3980000    220.7298750
      2.3990000    220.8273810
      2.4000000    220.9244280
      2.4010000    221.0223750
      2.4020000    221.1198750
      2.4030000    221.2171440
      2.4040000    221.3145430
      2.4050000    221.4117690
      2.4060000    221.5086540
      2.4070000    221.6050150
      2.4080000    221.7019660
      2.4090000    221.7989410
      2.4100000    221.8969910
      2.4110000    221.9947700
      2.4120000    222.0916660
      2.4130000    222.1888630
      2.4140000    222.2867220
      2.4150000    222.3845770
      2.4160000    222.4820610
      2.4170000    222.5786430
      2.4180000    222.6759980
      2.4190000    222.7733670
      2.4200000    222.8703810
      2.4210000    222.9670800
      2.4220000    223.0648400
      2.4230000    223.1621350
      2.4240000    223.2601190
      2.4250000    223.3620110
      2.4260000    223.4609040
      2.4270000    223.5590780
      2.4280000    223.6576370
      2.4290000    223.7543710
      2.4300000    223.8513660
      2.4310000    223.9480310
      2.4320000    224.0451020
      2.4330000    224.1423940
      2.4340000    224.2400840
      2.4350000    224.3368130
      2.4360000    224.4347640
      2.4370000    224.5317320
      2.4380000    224.6292510
      2.4390000    224.7271340
      2.4400000    224.8251140
      2.4410000    224.9228670
      2.4420000    225.0200790
      2.4430000    225.1166620
      2.4440000    225.2135330
      2.4450000    225.3116160
      2.4460000    225.4096350
      2.4470000    225.5070450
      2.4480000    225.6046840
      2.4490000    225.7028460
      2.4500000    225.8010790
      2.4510000    225.8982570
      2.4520000    225.9956810
      2.4530000    226.0931720
      2.4540000    226.1907940
      2.4550000    226.2875920
      2.4560000    226.3858370
      2.4570000    226.4828400
      2.4580000    226.5795730
      2.4590000    226.6771570
      2.4600000    226.7737250
      2.4610000    226.8706240
      2.4620000    226.9675370
      2.4630000    227.0659660
      2.4640000    227.1636740
      2.4650000    227.2608610
      2.4660000    227.3576910
      2.4670000    227.4570650
      2.4680000    227.5559590
      2.4690000    227.6541540
      2.4700000    227.7536330
      2.4710000    227.8516290
      2.4720000    227.9500630
      2.4730000    228.0471290
      2.4740000    228.1443080
      2.4750000    228.2415580
      2.4760000    228.3398870
      2.4770000    228.4377340
      2.4780000    228.5356120
      2.4790000    228.6337870
      2.4800000    228.7310570
      2.4810000    228.8278340
      2.4820000    228.9251040
      2.4830000    229.0230380
      2.4840000    229.1202660
      2.4850000    229.2185100
      2.4860000    229.3154590
      2.4870000    229.4128940
      2.4880000    229.5108360
      2.4890000    229.6077950
      2.4900000    229.7051580
      2.4910000    229.8023430
      2.4920000    229.9000290
      2.4930000    229.9991290
      2.4940000    230.0955550
      2.4950000    230.1933020
      2.4960000    230.2904830
      2.4970000    230.3890370
      2.4980000    230.4867830
      2.4990000    230.5845800
      2.5000000    230.6837420
      2.5010000    230.7813430
      2.5020000    230.8782090
      2.5030000    230.9757260
      2.5040000    231.0733800
      2.5050000    231.1706050
      2.5060000    231.2674830
      2.5070000    231.3662720
      2.5080000    231.4630790
      2.5090000    231.5604240
      2.5100000    231.6580130
      2.5110000    231.7569730
      2.5120000    231.8538540
      2.5130000    231.9512380
      2.5140000    232.0498160
      2.5150000    232.1481780
      2.5160000    232.2465240
      2.5170000    232.3442800
      2.5180000    232.4417720
      2.5190000    232.5390610
      2.5200000    232.6375980
      2.5210000    232.7345060
      2.5220000    232.8327680
      2.5230000    232.9303780
      2.5240000    233.0286080
      2.5250000    233.1271630
      2.5260000    233.2247960
      2.5270000    233.3231630
      2.5280000    233.4213840
      2.5290000    233.5204530
      2.5300000    233.6180240
      2.5310000    233.7157460
      2.5320000    233.8133360
      2.5330000    233.9102070
      2.5340000    234.0076780
      2.5350000    234.1059050
      2.5360000    234.2039460
      2.5370000    234.3017230
      2.5380000    234.4003700
      2.5390000    234.4998470
      2.5400000    234.5970840
      2.5410000    234.6947800
      2.5420000    234.7916260
      2.5430000    234.8902440
      2.5440000    234.9880530
      2.5450000    235.0858040
      2.5460000    235.1836690
      2.5470000    235.2811130
      2.5480000    235.3784280
      2.5490000    235.4765730
      2.5500000    235.5748950
      2.5510000    235.6725030
      2.5520000    235.7706680
      2.5530000    235.8680860
      2.5540000    235.9668230
      2.5550000    236.0654710
      2.5560000    236.1626280
      2.5570000    236.2621740
      2.5580000    236.3604180
      2.5590000    236.4588450
      2.5600000    236.5559470
      2.5610000    236.6536400
      2.5620000    236.7516130
      2.5630000    236.8499920
      2.5640000    236.9475820
      2.5650000    237.0450890
      2.5660000    237.1431320
      2.5670000    237.2409850
      2.5680000    237.3382070
      2.5690000    237.4348840
      2.5700000    237.5334720
      2.5710000    237.6313430
      2.5720000    237.7292240
      2.5730000    237.8266960
      2.5740000    237.9253430
      2.5750000    238.0231010
      2.5760000    238.1200620
      2.5770000    238.2179600
      2.5780000    238.3160800
      2.5790000    238.4133210
      2.5800000    238.5113490
      2.5810000    238.6092970
      2.5820000    238.7079040
      2.5830000    238.8052330
      2.5840000    238.9026360
      2.5850000    239.0003300
      2.5860000    239.0981810
      2.5870000    239.1965600
      2.5880000    239.2937320
      2.5890000    239.3912250
      2.5900000    239.4891830
      2.5910000    239.5869370
      2.5920000    239.6845510
      2.5930000    239.7821370
      2.5940000    239.8797700
      2.5950000    239.9781180
      2.5960000    240.0768260
      2.5970000    240.1746310
      2.5980000    240.2725350
      2.5990000    240.3706010
      2.6000000    240.4691860
      2.6010000    240.5676580
      2.6020000    240.6657710
      2.6030000    240.7635260
      2.6040000    240.8630380
      2.6050000    240.9604650
      2.6060000    241.0583820
      2.6070000    241.1556570
      2.6080000    241.2536320
      2.6090000    241.3506770
      2.6100000    241.4498880
      2.6110000    241.5470480
      2.6120000    241.6442030
      2.6130000    241.7411390
      2.6140000    241.8384410
      2.6150000    241.9361310
      2.6160000    242.0334290
      2.6170000    242.1319520
      2.6180000    242.2297240
      2.6190000    242.3271560
      2.6200000    242.4253550
      2.6210000    242.5233300
      2.6220000    242.6217580
      2.6230000    242.7200220
      2.6240000    242.8186860
      2.6250000    242.9171900
      2.6260000    243.0153710
      2.6270000    243.1133740
      2.6280000    243.2114200
      2.6290000    243.3087770
      2.6300000    243.4062520
      2.6310000    243.5030140
      2.6320000    243.6006830
      2.6330000    243.6985620
      2.6340000    243.7958730
      2.6350000    243.8929600
      2.6360000    243.9911720
      2.6370000    244.0890340
      2.6380000    244.1862120
      2.6390000    244.2839980
      2.6400000    244.3820510
      2.6410000    244.4803490
      2.6420000    244.5778300
      2.6430000    244.6759010
      2.6440000    244.7742850
      2.6450000    244.8720460
      2.6460000    244.9708440
      2.6470000    245.0701150
      2.6480000    245.1681970
      2.6490000    245.2655570
      2.6500000    245.3640490
      2.6510000    245.4612970
      2.6520000    245.5593080
      2.6530000    245.6579090
      2.6540000    245.7556410
      2.6550000    245.8532340
      2.6560000    245.9512650
      2.6570000    246.0480240
      2.6580000    246.1459220
      2.6590000    246.2436160
      2.6600000    246.3409050
      2.6610000    246.4407560
      2.6620000    246.5379970
      2.6630000    246.6356160
      2.6640000    246.7323400
      2.6650000    246.8307140
      2.6660000    246.9289220
      2.6670000    247.0276650
      2.6680000    247.1253430
      2.6690000    247.2227960
      2.6700000    247.3204700
      2.6710000    247.4186220
      2.6720000    247.5164200
      2.6730000    247.6147360
      2.6740000    247.7119740
      2.6750000    247.8104420
      2.6760000    247.9078510
      2.6770000    248.0058690
      2.6780000    248.1038050
      2.6790000    248.2014880
      2.6800000    248.2993770
      2.6810000    248.3976550
      2.6820000    248.4954400
      2.6830000    248.5941850
      2.6840000    248.6916370
      2.6850000    248.7891910
      2.6860000    248.8872330
      2.6870000    248.9848860
      2.6880000    249.0824760
      2.6890000    249.1812820
      2.6900000    249.2805520
      2.6910000    249.3779010
      2.6920000    249.4762770
      2.6930000    249.5737170
      2.6940000    249.6716960
      2.6950000    249.7704790
      2.6960000    249.8694590
      2.6970000    249.9676930
      2.6980000    250.0661540
      2.6990000    250.1636140
      2.7000000    250.2613770
      2.7010000    250.3587820
      2.7020000    250.4560860
      2.7030000    250.5552150
      2.7040000    250.6530930
      2.7050000    250.7510400
      2.7060000    250.8503800
      2.7070000    250.9484730
      2.7080000    251.0463660
      2.7090000    251.1439100
      2.7100000    251.2419030
      2.7110000    251.3404650
      2.7120000    251.4397200
      2.7130000    251.5379330
      2.7140000    251.6355880
      2.7150000    251.7339130
      2.7160000    251.8320070
      2.7170000    251.9296550
      2.7180000    252.0288660
      2.7190000    252.1272000
      2.7200000    252.2253580
      2.7210000    252.3230740
      2.7220000    252.4208210
      2.7230000    252.5191940
      2.7240000    252.6165720
      2.7250000    252.7153160
      2.7260000    252.8133620
      2.7270000    252.9121440
      2.7280000    253.0086520
      2.7290000    253.1066070
      2.7300000    253.2039780
      2.7310000    253.3015980
      2.7320000    253.3998920
      2.7330000    253.4984840
      2.7340000    253.5988510
      2.7350000    253.6976700
      2.7360000    253.7951650
      2.7370000    253.8926320
      2.7380000    253.9903850
      2.7390000    254.0875470
      2.7400000    254.1852160
      2.7410000    254.2831130
      2.7420000    254.3816790
      2.7430000    254.4789840
      2.7440000    254.5780950
      2.7450000    254.6761560
      2.7460000    254.7745830
      2.7470000    254.8722150
      2.7480000    254.9691530
      2.7490000    255.0668040
      2.7500000    255.1640020
      2.7510000    255.2618960
      2.7520000    255.3600160
      2.7530000    255.4577120
      2.7540000    255.5564230
      2.7550000    255.6538410
      2.7560000    255.7513640
      2.7570000    255.8497640
      2.7580000    255.9487370
      2.7590000    256.0466550
      2.7600000    256.1453460
      2.7610000    256.2425240
      2.7620000    256.3410910
      2.7630000    256.4377680
      2.7640000    256.5355250
      2.7650000    256.6335570
      2.7660000    256.7314130
      2.7670000    256.8294290
      2.7680000    256.9273840
      2.7690000    257.0265780
      2.7700000    257.1242290
      2.7710000    257.2216590
      2.7720000    257.3186170
      2.7730000    257.4185870
      2.7740000    257.5173260
      2.7750000    257.6150480
      2.7760000    257.7138550
      2.7770000    257.8120150
      2.7780000    257.9089540
      2.7790000    258.0069440
      2.7800000    258.1050040
      2.7810000    258.2029940
      2.7820000    258.3020170
      2.7830000    258.4013800
      2.7840000    258.4994370
      2.7850000    258.5971110
      2.7860000    258.6944410
      2.7870000    258.7924460
      2.7880000    258.8901120
      2.7890000    258.9879120
      2.7900000    259.0869160
      2.7910000    259.1849690
      2.7920000    259.2822990
      2.7930000    259.3797500
      2.7940000    259.4780570
      2.7950000    259.5753760
      2.7960000    259.6728370
      2.7970000    259.7698120
      2.7980000    259.8691750
      2.7990000    259.9668620
      2.8000000    260.0653310
      2.8010000    260.1627560
      2.8020000    260.2604280
      2.8030000    260.3588740
      2.8040000    260.4566250
      2.8050000    260.5549020
      2.8060000    260.6524490
      2.8070000    260.7502400
      2.8080000    260.8486330
      2.8090000    260.9466390
      2.8100000    261.0442880
      2.8110000    261.1415470
      2.8120000    261.2403480
      2.8130000    261.3383990
      2.8140000    261.4365620
      2.8150000    261.5339080
      2.8160000    261.6327400
      2.8170000    261.7307550
      2.8180000    261.8293310
      2.8190000    261.9288400
      2.8200000    262.0274020
      2.8210000    262.1251050
      2.8220000    262.2225550
      2.8230000    262.3204560
      2.8240000    262.4176030
      2.8250000    262.5157700
      2.8260000    262.6136560
      2.8270000    262.7120930
      2.8280000    262.8095120
      2.8290000    262.9069910
      2.8300000    263.0050480
      2.8310000    263.1029330
      2.8320000    263.2012450
      2.8330000    263.2992650
      2.8340000    263.3977340
      2.8350000    263.4977720
      2.8360000    263.5956270
      2.8370000    263.6934890
      2.8380000    263.7915850
      2.8390000    263.8886350
      2.8400000    263.9860410
      2.8410000    264.0829780
      2.8420000    264.1809530
      2.8430000    264.2798110
      2.8440000    264.3771450
      2.8450000    264.4751180
      2.8460000    264.5732650
      2.8470000    264.6709930
      2.8480000    264.7691640
      2.8490000    264.8662320
      2.8500000    264.9666780
      2.8510000    265.0668360
      2.8520000    265.1644000
      2.8530000    265.2615500
      2.8540000    265.3593030
      2.8550000    265.4569800
      2.8560000    265.5541870
      2.8570000    265.6519840
      2.8580000    265.7501520
      2.8590000    265.8485570
      2.8600000    265.9465070
      2.8610000    266.0453440
      2.8620000    266.1437440
      2.8630000    266.2421040
      2.8640000    266.3400700
      2.8650000    266.4380400
      2.8660000    266.5366890
      2.8670000    266.6347400
      2.8680000    266.7328880
      2.8690000    266.8312940
      2.8700000    266.9298000
      2.8710000    267.0285300
      2.8720000    267.1267530
      2.8730000    267.2246170
      2.8740000    267.3223610
      2.8750000    267.4215350
      2.8760000    267.5199340
      2.8770000    267.6179340
      2.8780000    267.7155220
      2.8790000    267.8130170
      2.8800000    267.9104180
      2.8810000    268.0098860
      2.8820000    268.1081420
      2.8830000    268.2066790
      2.8840000    268.3040890
      2.8850000    268.4029430
      2.8860000    268.5005720
      2.8870000    268.5980100
      2.8880000    268.6959260
      2.8890000    268.7940110
      2.8900000    268.8921570
      2.8910000    268.9898850
      2.8920000    269.0875420
      2.8930000    269.1856770
      2.8940000    269.2834820
      2.8950000    269.3815370
      2.8960000    269.4802420
      2.8970000    269.5776340
      2.8980000    269.6752810
      2.8990000    269.7721900
      2.9000000    269.8687300
      2.9010000    269.9662290
      2.9020000    270.0629550
      2.9030000    270.1599400
      2.9040000    270.2566000
      2.9050000    270.3544290
      2.9060000    270.4509500
      2.9070000    270.5493030
      2.9080000    270.6452370
      2.9090000    270.7433070
      2.9100000    270.8430190
      2.9110000    270.9405310
      2.9120000    271.0367390
      2.9130000    271.1349130
      2.9140000    271.2319220
      2.9150000    271.3284290
      2.9160000    271.4255720
      2.9170000    271.5224890
      2.9180000    271.6186850
      2.9190000    271.7160490
      2.9200000    271.8138090
      2.9210000    271.9109570
      2.9220000    272.0087310
      2.9230000    272.1057960
      2.9240000    272.2015950
      2.9250000    272.2998720
      2.9260000    272.3968350
      2.9270000    272.4937350
      2.9280000    272.5916370
      2.9290000    272.6878490
      2.9300000    272.7855200
      2.9310000    272.8822290
      2.9320000    272.9794060
      2.9330000    273.0771580
      2.9340000    273.1737820
      2.9350000    273.2711060
      2.9360000    273.3683240
      2.9370000    273.4648910
      2.9380000    273.5619140
      2.9390000    273.6579670
      2.9400000    273.7545610
      2.9410000    273.8537510
      2.9420000    273.9514980
      2.9430000    274.0483350
      2.9440000    274.1463190
      2.9450000    274.2431260
      2.9460000    274.3400950
      2.9470000    274.4367420
      2.9480000    274.5348780
      2.9490000    274.6333180
      2.9500000    274.7304680
      2.9510000    274.8286760
      2.9520000    274.9272510
      2.9530000    275.0241220
      2.9540000    275.1230860
      2.9550000    275.2208690
      2.9560000    275.3197390
      2.9570000    275.4168900
      2.9580000    275.5142080
      2.9590000    275.6120780
      2.9600000    275.7093640
      2.9610000    275.8067030
      2.9620000    275.9051640
      2.9630000    276.0019510
      2.9640000    276.0992560
      2.9650000    276.1960300
      2.9660000    276.2931170
      2.9670000    276.3924460
      2.9680000    276.4905320
      2.9690000    276.5893830
      2.9700000    276.6863310
      2.9710000    276.7834740
      2.9720000    276.8804740
      2.9730000    276.9775910
      2.9740000    277.0747860
      2.9750000    277.1721950
      2.9760000    277.2687960
      2.9770000    277.3668040
      2.9780000    277.4633950
      2.9790000    277.5608400
      2.9800000    277.6575540
      2.9810000    277.7551690
      2.9820000    277.8542700
      2.9830000    277.9504630
      2.9840000    278.0484740
      2.9850000    278.1458460
      2.9860000    278.2441440
      2.9870000    278.3410680
      2.9880000    278.4377090
      2.9890000    278.5345950
      2.9900000    278.6318330
      2.9910000    278.7291160
      2.9920000    278.8261190
      2.9930000    278.9250900
      2.9940000    279.0231270
      2.9950000    279.1218010
      2.9960000    279.2188320
      2.9970000    279.3165480
      2.9980000    279.4143790
      2.9990000    279.5114170
      3.0000000    279.6089230
      3.0010000    279.7063290
      3.0020000    279.8035670
      3.0030000    279.9005340
      3.0040000    279.9973550
      3.0050000    280.0948030
      3.0060000    280.1922750
      3.0070000    280.2891690
      3.0080000    280.3856670
      3.0090000    280.4844680
      3.0100000    280.5811480
      3.0110000    280.6787240
      3.0120000    280.7754430
      3.0130000    280.8730600
      3.0140000    280.9703380
      3.0150000    281.0682050
      3.0160000    281.1650060
      3.0170000    281.2620220
      3.0180000    281.3585560
      3.0190000    281.4561820
      3.0200000    281.5531940
      3.0210000    281.6506590
      3.0220000    281.7467800
      3.0230000    281.8445140
      3.0240000    281.9414250
      3.0250000    282.0395910
      3.0260000    282.1376480
      3.0270000    282.2345410
      3.0280000    282.3316870
      3.0290000    282.4299200
      3.0300000    282.5278590
      3.0310000    282.6253810
      3.0320000    282.7229550
      3.0330000    282.8197450
      3.0340000    282.9165960
      3.0350000    283.0131870
      3.0360000    283.1108010
      3.0370000    283.2092510
      3.0380000    283.3076480
      3.0390000    283.4049780
      3.0400000    283.5038530
      3.0410000    283.6013030
      3.0420000    283.6986390
      3.0430000    283.7959810
      3.0440000    283.8942890
      3.0450000    283.9913270
      3.0460000    284.0882750
      3.0470000    284.1847210
      3.0480000    284.2816320
      3.0490000    284.3793260
      3.0500000    284.4759730
      3.0510000    284.5733810
      3.0520000    284.6695270
      3.0530000    284.7681600
      3.0540000    284.8654150
      3.0550000    284.9621850
      3.0560000    285.0599430
      3.0570000    285.1579880
      3.0580000    285.2550330
      3.0590000    285.3518680
      3.0600000    285.4488940
      3.0610000    285.5466720
      3.0620000    285.6424950
      3.0630000    285.7399130
      3.0640000    285.8367710
      3.0650000    285.9339310
      3.0660000    286.0307860
      3.0670000    286.1302690
      3.0680000    286.2283930
      3.0690000    286.3248940
      3.0700000    286.4222350
      3.0710000    286.5199340
      3.0720000    286.6173700
      3.0730000    286.7156200
      3.0740000    286.8121700
      3.0750000    286.9092810
      3.0760000    287.0068970
      3.0770000    287.1036880
      3.0780000    287.2007940
      3.0790000    287.2977450
      3.0800000    287.3959080
      3.0810000    287.4932600
      3.0820000    287.5907360
      3.0830000    287.6871880
      3.0840000    287.7875620
      3.0850000    287.8848960
      3.0860000    287.9825140
      3.0870000    288.0802330
      3.0880000    288.1775260
      3.0890000    288.2746780
      3.0900000    288.3733270
      3.0910000    288.4712340
      3.0920000    288.5691020
      3.0930000    288.6678260
      3.0940000    288.7650490
      3.0950000    288.8626300
      3.0960000    288.9609930
      3.0970000    289.0594700
      3.0980000    289.1598220
      3.0990000    289.2575920
      3.1000000    289.3568120
      3.1010000    289.4547510
      3.1020000    289.5532600
      3.1030000    289.6506720
      3.1040000    289.7482310
      3.1050000    289.8465280
      3.1060000    289.9446570
      3.1070000    290.0429270
      3.1080000    290.1406380
      3.1090000    290.2384830
      3.1100000    290.3364690
      3.1110000    290.4365230
      3.1120000    290.5339960
      3.1130000    290.6332510
      3.1140000    290.7312500
      3.1150000    290.8297770
      3.1160000    290.9278690
      3.1170000    291.0255110
      3.1180000    291.1234200
      3.1190000    291.2221690
      3.1200000    291.3192610
      3.1210000    291.4177340
      3.1220000    291.5155290
      3.1230000    291.6132370
      3.1240000    291.7117360
      3.1250000    291.8104060
      3.1260000    291.9096760
      3.1270000    292.0096100
      3.1280000    292.1084570
      3.1290000    292.2075330
      3.1300000    292.3053190
      3.1310000    292.4035530
      3.1320000    292.5009120
      3.1330000    292.5986340
      3.1340000    292.6965030
      3.1350000    292.7961440
      3.1360000    292.8941020
      3.1370000    292.9918650
      3.1380000    293.0904500
      3.1390000    293.1884120
      3.1400000    293.2867310
      3.1410000    293.3841520
      3.1420000    293.4825560
      3.1430000    293.5809250
      3.1440000    293.6792920
      3.1450000    293.7783420
      3.1460000    293.8765870
      3.1470000    293.9751570
      3.1480000    294.0735200
      3.1490000    294.1720940
      3.1500000    294.2711590
      3.1510000    294.3695900
      3.1520000    294.4684090
      3.1530000    294.5673180
      3.1540000    294.6655300
      3.1550000    294.7640930
      3.1560000    294.8627660
      3.1570000    294.9615750
      3.1580000    295.0595920
      3.1590000    295.1576020
      3.1600000    295.2566130
      3.1610000    295.3557440
      3.1620000    295.4535210
      3.1630000    295.5526260
      3.1640000    295.6505240
      3.1650000    295.7490170
      3.1660000    295.8471500
      3.1670000    295.9454620
      3.1680000    296.0436390
      3.1690000    296.1415850
      3.1700000    296.2410660
      3.1710000    296.3405860
      3.1720000    296.4391250
      3.1730000    296.5382770
      3.1740000    296.6365160
      3.1750000    296.7345120
      3.1760000    296.8329120
      3.1770000    296.9316330
      3.1780000    297.0291680
      3.1790000    297.1277810
      3.1800000    297.2257890
      3.1810000    297.3256410
      3.1820000    297.4229880
      3.1830000    297.5219880
      3.1840000    297.6199250
      3.1850000    297.7184900
      3.1860000    297.8167280
      3.1870000    297.9173550
      3.1880000    298.0153320
      3.1890000    298.1141560
      3.1900000    298.2117860
      3.1910000    298.3098870
      3.1920000    298.4082510
      3.1930000    298.5052820
      3.1940000    298.6032090
      3.1950000    298.7015680
      3.1960000    298.8000020
      3.1970000    298.8981610
      3.1980000    298.9964760
      3.1990000    299.0952850
      3.2000000    299.1934420
      3.2010000    299.2922970
      3.2020000    299.3910720
      3.2030000    299.4890030
      3.2040000    299.5883240
      3.2050000    299.6862240
      3.2060000    299.7844010
      3.2070000    299.8829370
      3.2080000    299.9814410
      3.2090000    300.0787970
      3.2100000    300.1778740
      3.2110000    300.2756800
      3.2120000    300.3752600
      3.2130000    300.4740040
      3.2140000    300.5730970
      3.2150000    300.6719500
      3.2160000    300.7720420
      3.2170000    300.8701230
      3.2180000    300.9688470
      3.2190000    301.0676060
      3.2200000    301.1662520
      3.2210000    301.2644860
      3.2220000    301.3623700
      3.2230000    301.4599890
      3.2240000    301.5583810
      3.2250000    301.6566330
      3.2260000    301.7552710
      3.2270000    301.8530000
      3.2280000    301.9511220
      3.2290000    302.0505490
      3.2300000    302.1505990
      3.2310000    302.2495980
      3.2320000    302.3474370
      3.2330000    302.4460170
      3.2340000    302.5437250
      3.2350000    302.6421410
      3.2360000    302.7402540
      3.2370000    302.8389780
      3.2380000    302.9375720
      3.2390000    303.0353670
      3.2400000    303.1338700
      3.2410000    303.2316710
      3.2420000    303.3294670
      3.2430000    303.4291650
      3.2440000    303.5273280
      3.2450000    303.6250280
      3.2460000    303.7235950
      3.2470000    303.8214170
      3.2480000    303.9195970
      3.2490000    304.0180310
      3.2500000    304.1161860
      3.2510000    304.2150390
      3.2520000    304.3128360
      3.2530000    304.4113720
      3.2540000    304.5112980
      3.2550000    304.6093500
      3.2560000    304.7089500
      3.2570000    304.8085280
      3.2580000    304.9071650
      3.2590000    305.0060470
      3.2600000    305.1040520
      3.2610000    305.2029030
      3.2620000    305.3019210
      3.2630000    305.3994950
      3.2640000    305.4978390
      3.2650000    305.5958830
      3.2660000    305.6934900
      3.2670000    305.7914770
      3.2680000    305.8895770
      3.2690000    305.9870680
      3.2700000    306.0862930
      3.2710000    306.1862140
      3.2720000    306.2858740
      3.2730000    306.3843840
      3.2740000    306.4823320
      3.2750000    306.5806110
      3.2760000    306.6782180
      3.2770000    306.7761930
      3.2780000    306.8742540
      3.2790000    306.9719830
      3.2800000    307.0699810
      3.2810000    307.1681380
      3.2820000    307.2663310
      3.2830000    307.3638630
      3.2840000    307.4614000
      3.2850000    307.5608240
      3.2860000    307.6605620
      3.2870000    307.7600670
      3.2880000    307.8591740
      3.2890000    307.9574730
      3.2900000    308.0556970
      3.2910000    308.1535820
      3.2920000    308.2518160
      3.2930000    308.3511300
      3.2940000    308.4496100
      3.2950000    308.5475330
      3.2960000    308.6461930
      3.2970000    308.7443740
      3.2980000    308.8427970
      3.2990000    308.9425390
      3.3000000    309.0421320
      3.3010000    309.1406000
      3.3020000    309.2394930
      3.3030000    309.3372000
      3.3040000    309.4353920
      3.3050000    309.5329430
      3.3060000    309.6313060
      3.3070000    309.7291730
      3.3080000    309.8273600
      3.3090000    309.9257080
      3.3100000    310.0231100
      3.3110000    310.1210510
      3.3120000    310.2191410
      3.3130000    310.3176340
      3.3140000    310.4158130
      3.3150000    310.5157380
      3.3160000    310.6139990
      3.3170000    310.7127320
      3.3180000    310.8109270
      3.3190000    310.9089050
      3.3200000    311.0070710
      3.3210000    311.1050440
      3.3220000    311.2029720
      3.3230000    311.3020920
      3.3240000    311.4003610
      3.3250000    311.4986080
      3.3260000    311.5964680
      3.3270000    311.6944970
      3.3280000    311.7927120
      3.3290000    311.8911130
      3.3300000    311.9897560
      3.3310000    312.0877930
      3.3320000    312.1862120
      3.3330000    312.2861010
      3.3340000    312.3848210
      3.3350000    312.4838880
      3.3360000    312.5817240
      3.3370000    312.6797430
      3.3380000    312.7786000
      3.3390000    312.8763490
      3.3400000    312.9749090
      3.3410000    313.0740630
      3.3420000    313.1732020
      3.3430000    313.2715050
      3.3440000    313.3698690
      3.3450000    313.4699620
      3.3460000    313.5678240
      3.3470000    313.6661750
      3.3480000    313.7644440
      3.3490000    313.8626860
      3.3500000    313.9611990
      3.3510000    314.0604570
      3.3520000    314.1595280
      3.3530000    314.2576540
      3.3540000    314.3555590
      3.3550000    314.4537330
      3.3560000    314.5517350
      3.3570000    314.6496400
      3.3580000    314.7484040
      3.3590000    314.8465970
      3.3600000    314.9452550
      3.3610000    315.0433150
      3.3620000    315.1419460
      3.3630000    315.2402710
      3.3640000    315.3389610
      3.3650000    315.4394740
      3.3660000    315.5380920
      3.3670000    315.6360520
      3.3680000    315.7348650
      3.3690000    315.8334280
      3.3700000    315.9312900
      3.3710000    316.0294880
      3.3720000    316.1275250
      3.3730000    316.2262680
      3.3740000    316.3242670
      3.3750000    316.4217610
      3.3760000    316.5203860
      3.3770000    316.6186820
      3.3780000    316.7173240
      3.3790000    316.8169890
      3.3800000    316.9152950
      3.3810000    317.0145410
      3.3820000    317.1122870
      3.3830000    317.2105160
      3.3840000    317.3090430
      3.3850000    317.4067710
      3.3860000    317.5053620
      3.3870000    317.6045430
      3.3880000    317.7035760
      3.3890000    317.8010400
      3.3900000    317.8994500
      3.3910000    317.9974270
      3.3920000    318.0973520
      3.3930000    318.1953570
      3.3940000    318.2941950
      3.3950000    318.3933410
      3.3960000    318.4914210
      3.3970000    318.5901720
      3.3980000    318.6885900
      3.3990000    318.7866890
      3.4000000    318.8847730
      3.4010000    318.9843670
      3.4020000    319.0832250
      3.4030000    319.1809500
      3.4040000    319.2788550
      3.4050000    319.3776280
      3.4060000    319.4772330
      3.4070000    319.5766100
      3.4080000    319.6749970
      3.4090000    319.7736440
      3.4100000    319.8716410
      3.4110000    319.9700170
      3.4120000    320.0682930
      3.4130000    320.1673700
      3.4140000    320.2663160
      3.4150000    320.3641650
      3.4160000    320.4627120
      3.4170000    320.5612670
      3.4180000    320.6594950
      3.4190000    320.7574260
      3.4200000    320.8555030
      3.4210000    320.9534890
      3.4220000    321.0520800
      3.4230000    321.1497620
      3.4240000    321.2478990
      3.4250000    321.3472090
      3.4260000    321.4455670
      3.4270000    321.5430990
      3.4280000    321.6423750
      3.4290000    321.7415770
      3.4300000    321.8408990
      3.4310000    321.9395440
      3.4320000    322.0382860
      3.4330000    322.1376800
      3.4340000    322.2363020
      3.4350000    322.3350110
      3.4360000    322.4330290
      3.4370000    322.5322790
      3.4380000    322.6300320
      3.4390000    322.7293790
      3.4400000    322.8272420
      3.4410000    322.9249670
      3.4420000    323.0231530
      3.4430000    323.1210710
      3.4440000    323.2198140
      3.4450000    323.3180130
      3.4460000    323.4165480
      3.4470000    323.5165970
      3.4480000    323.6150020
      3.4490000    323.7134930
      3.4500000    323.8119000
      3.4510000    323.9131040
      3.4520000    324.0113490
      3.4530000    324.1100180
      3.4540000    324.2083270
      3.4550000    324.3066390
      3.4560000    324.4055030
      3.4570000    324.5037820
      3.4580000    324.6019140
      3.4590000    324.7004560
      3.4600000    324.7982910
      3.4610000    324.8964620
      3.4620000    324.9948100
      3.4630000    325.0932010
      3.4640000    325.1924750
      3.4650000    325.2907470
      3.4660000    325.3892390
      3.4670000    325.4875990
      3.4680000    325.5851120
      3.4690000    325.6834420
      3.4700000    325.7821580
      3.4710000    325.8820140
      3.4720000    325.9806270
      3.4730000    326.0797720
      3.4740000    326.1793870
      3.4750000    326.2784750
      3.4760000    326.3767460
      3.4770000    326.4741270
      3.4780000    326.5742840
      3.4790000    326.6723020
      3.4800000    326.7705390
      3.4810000    326.8681790
      3.4820000    326.9685370
      3.4830000    327.0663050
      3.4840000    327.1648670
      3.4850000    327.2625360
      3.4860000    327.3622100
      3.4870000    327.4600810
      3.4880000    327.5584800
      3.4890000    327.6562930
      3.4900000    327.7546980
      3.4910000    327.8536530
      3.4920000    327.9511620
      3.4930000    328.0495490
      3.4940000    328.1489520
      3.4950000    328.2460700
      3.4960000    328.3440830
      3.4970000    328.4431010
      3.4980000    328.5421560
      3.4990000    328.6397270
      3.5000000    328.7383210
      3.5010000    328.8373520
      3.5020000    328.9362670
      3.5030000    329.0339180
      3.5040000    329.1322750
      3.5050000    329.2312870
      3.5060000    329.3291640
      3.5070000    329.4273370
      3.5080000    329.5249790
      3.5090000    329.6239140
      3.5100000    329.7232490
      3.5110000    329.8211410
      3.5120000    329.9201460
      3.5130000    330.0198980
      3.5140000    330.1185620
      3.5150000    330.2170600
      3.5160000    330.3165890
      3.5170000    330.4152290
      3.5180000    330.5156480
      3.5190000    330.6155850
      3.5200000    330.7143200
      3.5210000    330.8123280
      3.5220000    330.9098680
      3.5230000    331.0081500
      3.5240000    331.1062830
      3.5250000    331.2051110
      3.5260000    331.3032770
      3.5270000    331.4015680
      3.5280000    331.5019820
      3.5290000    331.5997770
      3.5300000    331.6979920
      3.5310000    331.7962240
      3.5320000    331.8954470
      3.5330000    331.9947750
      3.5340000    332.0923580
      3.5350000    332.1914380
      3.5360000    332.2898000
      3.5370000    332.3874970
      3.5380000    332.4861930
      3.5390000    332.5842960
      3.5400000    332.6838610
      3.5410000    332.7818890
      3.5420000    332.8800060
      3.5430000    332.9795400
      3.5440000    333.0780570
      3.5450000    333.1762860
      3.5460000    333.2747960
      3.5470000    333.3732480
      3.5480000    333.4722370
      3.5490000    333.5713320
      3.5500000    333.6688260
      3.5510000    333.7684150
      3.5520000    333.8664250
      3.5530000    333.9641830
      3.5540000    334.0621310
      3.5550000    334.1602380
      3.5560000    334.2582620
      3.5570000    334.3571270
      3.5580000    334.4564040
      3.5590000    334.5550750
      3.5600000    334.6546170
      3.5610000    334.7539390
      3.5620000    334.8534900
      3.5630000    334.9515050
      3.5640000    335.0491850
      3.5650000    335.1467310
      3.5660000    335.2455090
      3.5670000    335.3437330
      3.5680000    335.4431900
      3.5690000    335.5418390
      3.5700000    335.6406380
      3.5710000    335.7414770
      3.5720000    335.8399490
      3.5730000    335.9379930
      3.5740000    336.0361910
      3.5750000    336.1350280
      3.5760000    336.2332170
      3.5770000    336.3327750
      3.5780000    336.4309160
      3.5790000    336.5288820
      3.5800000    336.6268960
      3.5810000    336.7251510
      3.5820000    336.8234420
      3.5830000    336.9229510
      3.5840000    337.0210750
      3.5850000    337.1194990
      3.5860000    337.2167260
      3.5870000    337.3149910
      3.5880000    337.4128560
      3.5890000    337.5106190
      3.5900000    337.6093640
      3.5910000    337.7073740
      3.5920000    337.8060830
      3.5930000    337.9039530
      3.5940000    338.0016320
      3.5950000    338.1003500
      3.5960000    338.1992290
      3.5970000    338.2981340
      3.5980000    338.3977920
      3.5990000    338.4960340
      3.6000000    338.5943740
      3.6010000    338.6924420
      3.6020000    338.7904820
      3.6030000    338.8886990
      3.6040000    338.9877730
      3.6050000    339.0864090
      3.6060000    339.1859560
      3.6070000    339.2843960
      3.6080000    339.3831820
      3.6090000    339.4824630
      3.6100000    339.5811090
      3.6110000    339.6796230
      3.6120000    339.7785530
      3.6130000    339.8777910
      3.6140000    339.9765960
      3.6150000    340.0751310
      3.6160000    340.1731990
      3.6170000    340.2718700
      3.6180000    340.3711210
      3.6190000    340.4690120
      3.6200000    340.5677680
      3.6210000    340.6664770
      3.6220000    340.7665970
      3.6230000    340.8656810
      3.6240000    340.9640950
      3.6250000    341.0628230
      3.6260000    341.1612160
      3.6270000    341.2597000
      3.6280000    341.3584970
      3.6290000    341.4564050
      3.6300000    341.5541660
      3.6310000    341.6528110
      3.6320000    341.7522850
      3.6330000    341.8499620
      3.6340000    341.9490250
      3.6350000    342.0472780
      3.6360000    342.1462840
      3.6370000    342.2448790
      3.6380000    342.3442870
      3.6390000    342.4425630
      3.6400000    342.5412150
      3.6410000    342.6397730
      3.6420000    342.7380280
      3.6430000    342.8360300
      3.6440000    342.9340780
      3.6450000    343.0327950
      3.6460000    343.1301380
      3.6470000    343.2287800
      3.6480000    343.3263540
      3.6490000    343.4243390
      3.6500000    343.5233000
      3.6510000    343.6211550
      3.6520000    343.7188600
      3.6530000    343.8178920
      3.6540000    343.9182810
      3.6550000    344.0170180
      3.6560000    344.1174300
      3.6570000    344.2170180
      3.6580000    344.3142010
      3.6590000    344.4121650
      3.6600000    344.5103930
      3.6610000    344.6089630
      3.6620000    344.7076170
      3.6630000    344.8072620
      3.6640000    344.9055640
      3.6650000    345.0039970
      3.6660000    345.1016770
      3.6670000    345.1999010
      3.6680000    345.2987760
      3.6690000    345.3973310
      3.6700000    345.4963910
      3.6710000    345.5954220
      3.6720000    345.6929650
      3.6730000    345.7912900
      3.6740000    345.8900900
      3.6750000    345.9887350
      3.6760000    346.0890530
      3.6770000    346.1879080
      3.6780000    346.2862430
      3.6790000    346.3840840
      3.6800000    346.4823080
      3.6810000    346.5806770
      3.6820000    346.6791970
      3.6830000    346.7784780
      3.6840000    346.8778140
      3.6850000    346.9761450
      3.6860000    347.0747490
      3.6870000    347.1732940
      3.6880000    347.2712110
      3.6890000    347.3698640
      3.6900000    347.4675940
      3.6910000    347.5666600
      3.6920000    347.6651330
      3.6930000    347.7630850
      3.6940000    347.8630170
      3.6950000    347.9608300
      3.6960000    348.0604510
      3.6970000    348.1582900
      3.6980000    348.2605330
      3.6990000    348.3608420
      3.7000000    348.4594180
      3.7010000    348.5582120
      3.7020000    348.6565060
      3.7030000    348.7545950
      3.7040000    348.8521880
      3.7050000    348.9503170
      3.7060000    349.0499500
      3.7070000    349.1484740
      3.7080000    349.2462890
      3.7090000    349.3443840
      3.7100000    349.4422720
      3.7110000    349.5409160
      3.7120000    349.6396730
      3.7130000    349.7380370
      3.7140000    349.8365750
      3.7150000    349.9355510
      3.7160000    350.0364150
      3.7170000    350.1353710
      3.7180000    350.2343520
      3.7190000    350.3332980
      3.7200000    350.4331440
      3.7210000    350.5323310
      3.7220000    350.6315040
      3.7230000    350.7306270
      3.7240000    350.8303360
      3.7250000    350.9294100
      3.7260000    351.0280240
      3.7270000    351.1280570
      3.7280000    351.2265610
      3.7290000    351.3257970
      3.7300000    351.4245450
      3.7310000    351.5238110
      3.7320000    351.6230580
      3.7330000    351.7214860
      3.7340000    351.8201330
      3.7350000    351.9192050
      3.7360000    352.0180620
      3.7370000    352.1169640
      3.7380000    352.2189090
      3.7390000    352.3205660
      3.7400000    352.4208510
      3.7410000    352.5194170
      3.7420000    352.6181550
      3.7430000    352.7166870
      3.7440000    352.8158130
      3.7450000    352.9150520
      3.7460000    353.0147590
      3.7470000    353.1138300
      3.7480000    353.2129630
      3.7490000    353.3124850
      3.7500000    353.4115510
      3.7510000    353.5107220
      3.7520000    353.6093140
      3.7530000    353.7080720
      3.7540000    353.8076350
      3.7550000    353.9068780
      3.7560000    354.0064710
      3.7570000    354.1051310
      3.7580000    354.2030490
      3.7590000    354.3013460
      3.7600000    354.4011180
      3.7610000    354.4992240
      3.7620000    354.5983600
      3.7630000    354.6960280
      3.7640000    354.7943010
      3.7650000    354.8924370
      3.7660000    354.9900260
      3.7670000    355.0881470
      3.7680000    355.1876150
      3.7690000    355.2857930
      3.7700000    355.3845980
      3.7710000    355.4832180
      3.7720000    355.5818990
      3.7730000    355.6805950
      3.7740000    355.7792450
      3.7750000    355.8779790
      3.7760000    355.9762640
      3.7770000    356.0745660
      3.7780000    356.1740420
      3.7790000    356.2719740
      3.7800000    356.3713230
      3.7810000    356.4705550
      3.7820000    356.5715300
      3.7830000    356.6697830
      3.7840000    356.7679410
      3.7850000    356.8667930
      3.7860000    356.9643800
      3.7870000    357.0628820
      3.7880000    357.1612030
      3.7890000    357.2603520
      3.7900000    357.3593030
      3.7910000    357.4576780
      3.7920000    357.5565230
      3.7930000    357.6551310
      3.7940000    357.7536700
      3.7950000    357.8526840
      3.7960000    357.9523980
      3.7970000    358.0507930
      3.7980000    358.1494190
      3.7990000    358.2477540
      3.8000000    358.3462230
      3.8010000    358.4449640
      3.8020000    358.5435490
      3.8030000    358.6421940
      3.8040000    358.7403310
      3.8050000    358.8394010
      3.8060000    358.9379780
      3.8070000    359.0367030
      3.8080000    359.1349820
      3.8090000    359.2330210
      3.8100000    359.3321150
      3.8110000    359.4311760
      3.8120000    359.5289860
      3.8130000    359.6273510
      3.8140000    359.7268460
      3.8150000    359.8244220
      3.8160000    359.9227450
      3.8170000    360.0207190
      3.8180000    360.1194450
      3.8190000    360.2178840
      3.8200000    360.3160200
      3.8210000    360.4140700
      3.8220000    360.5118710
      3.8230000    360.6098840
      3.8240000    360.7082770
      3.8250000    360.8090300
      3.8260000    360.9078700
      3.8270000    361.0074000
      3.8280000    361.1063490
      3.8290000    361.2042930
      3.8300000    361.3023580
      3.8310000    361.4007600
      3.8320000    361.4988050
      3.8330000    361.5978490
      3.8340000    361.6962000
      3.8350000    361.7949510
      3.8360000    361.8933150
      3.8370000    361.9922460
      3.8380000    362.0894780
      3.8390000    362.1873210
      3.8400000    362.2854400
      3.8410000    362.3836310
      3.8420000    362.4825320
      3.8430000    362.5802560
      3.8440000    362.6778440
      3.8450000    362.7759200
      3.8460000    362.8744810
      3.8470000    362.9726310
      3.8480000    363.0702490
      3.8490000    363.1687590
      3.8500000    363.2664730
      3.8510000    363.3647670
      3.8520000    363.4627040
      3.8530000    363.5609380
      3.8540000    363.6590880
      3.8550000    363.7576590
      3.8560000    363.8575280
      3.8570000    363.9560570
      3.8580000    364.0539040
      3.8590000    364.1521040
      3.8600000    364.2513940
      3.8610000    364.3493130
      3.8620000    364.4477610
      3.8630000    364.5468880
      3.8640000    364.6452850
      3.8650000    364.7432810
      3.8660000    364.8419830
      3.8670000    364.9404970
      3.8680000    365.0389420
      3.8690000    365.1380250
      3.8700000    365.2397770
      3.8710000    365.3389990
      3.8720000    365.4377360
      3.8730000    365.5361440
      3.8740000    365.6350670
      3.8750000    365.7331860
      3.8760000    365.8320500
      3.8770000    365.9302700
      3.8780000    366.0291210
      3.8790000    366.1274400
      3.8800000    366.2257260
      3.8810000    366.3233600
      3.8820000    366.4216750
      3.8830000    366.5204630
      3.8840000    366.6197200
      3.8850000    366.7187730
      3.8860000    366.8176710
      3.8870000    366.9166440
      3.8880000    367.0147650
      3.8890000    367.1130810
      3.8900000    367.2117640
      3.8910000    367.3098890
      3.8920000    367.4093070
      3.8930000    367.5078780
      3.8940000    367.6062610
      3.8950000    367.7042680
      3.8960000    367.8041810
      3.8970000    367.9033700
      3.8980000    368.0011950
      3.8990000    368.0991300
      3.9000000    368.1977730
      3.9010000    368.2966000
      3.9020000    368.3954950
      3.9030000    368.4937780
      3.9040000    368.5922660
      3.9050000    368.6904200
      3.9060000    368.7887320
      3.9070000    368.8868430
      3.9080000    368.9845930
      3.9090000    369.0831540
      3.9100000    369.1814980
      3.9110000    369.2796340
      3.9120000    369.3786440
      3.9130000    369.4767460
      3.9140000    369.5750850
      3.9150000    369.6735110
      3.9160000    369.7747640
      3.9170000    369.8740450
      3.9180000    369.9749530
      3.9190000    370.0735070
      3.9200000    370.1721270
      3.9210000    370.2701640
      3.9220000    370.3684300
      3.9230000    370.4670350
      3.9240000    370.5655470
      3.9250000    370.6643640
      3.9260000    370.7627730
      3.9270000    370.8620810
      3.9280000    370.9606720
      3.9290000    371.0594400
      3.9300000    371.1575670
      3.9310000    371.2565980
      3.9320000    371.3547660
      3.9330000    371.4532950
      3.9340000    371.5516400
      3.9350000    371.6496870
      3.9360000    371.7480470
      3.9370000    371.8474330
      3.9380000    371.9451830
      3.9390000    372.0432290
      3.9400000    372.1412350
      3.9410000    372.2400100
      3.9420000    372.3380540
      3.9430000    372.4362160
      3.9440000    372.5355680
      3.9450000    372.6347140
      3.9460000    372.7326180
      3.9470000    372.8311190
      3.9480000    372.9299160
      3.9490000    373.0289610
      3.9500000    373.1275030
      3.9510000    373.2261010
      3.9520000    373.3245280
      3.9530000    373.4232370
      3.9540000    373.5222800
      3.9550000    373.6206870
      3.9560000    373.7205100
      3.9570000    373.8196940
      3.9580000    373.9190010
      3.9590000    374.0176810
      3.9600000    374.1158140
      3.9610000    374.2161660
      3.9620000    374.3181990
      3.9630000    374.4160600
      3.9640000    374.5149870
      3.9650000    374.6135760
      3.9660000    374.7122020
      3.9670000    374.8113390
      3.9680000    374.9093720
      3.9690000    375.0082370
      3.9700000    375.1070720
      3.9710000    375.2057310
      3.9720000    375.3047060
      3.9730000    375.4034840
      3.9740000    375.5020550
      3.9750000    375.6006730
      3.9760000    375.6994290
      3.9770000    375.7981120
      3.9780000    375.8965500
      3.9790000    375.9948760
      3.9800000    376.0933340
      3.9810000    376.1922830
      3.9820000    376.2908000
      3.9830000    376.3891770
      3.9840000    376.4878200
      3.9850000    376.5886940
      3.9860000    376.6881140
      3.9870000    376.7861750
      3.9880000    376.8850400
      3.9890000    376.9830280
      3.9900000    377.0810900
      3.9910000    377.1795900
      3.9920000    377.2774600
      3.9930000    377.3755110
      3.9940000    377.4736540
      3.9950000    377.5714720
      3.9960000    377.6695560
      3.9970000    377.7686130
      3.9980000    377.8674220
      3.9990000    377.9669790
      4.0000000    378.0651410
      4.0010000    378.1636230
      4.0020000    378.2625930
      4.0030000    378.3623710
      4.0040000    378.4637760
      4.0050000    378.5635020
      4.0060000    378.6622830
      4.0070000    378.7603990
      4.0080000    378.8593470
      4.0090000    378.9590580
      4.0100000    379.0575230
      4.0110000    379.1563690
      4.0120000    379.2549640
      4.0130000    379.3537240
      4.0140000    379.4522920
      4.0150000    379.5510400
      4.0160000    379.6494240
      4.0170000    379.7477130
      4.0180000    379.8462890
      4.0190000    379.9451900
      4.0200000    380.0429120
      4.0210000    380.1423810
      4.0220000    380.2404680
      4.0230000    380.3391170
      4.0240000    380.4378640
      4.0250000    380.5355070
      4.0260000    380.6340610
      4.0270000    380.7346840
      4.0280000    380.8339490
      4.0290000    380.9322490
      4.0300000    381.0301650
      4.0310000    381.1294040
      4.0320000    381.2279220
      4.0330000    381.3256940
      4.0340000    381.4238580
      4.0350000    381.5235110
      4.0360000    381.6218640
      4.0370000    381.7202730
      4.0380000    381.8182740
      4.0390000    381.9163590
      4.0400000    382.0142620
      4.0410000    382.1124900
      4.0420000    382.2113690
      4.0430000    382.3113080
      4.0440000    382.4098950
      4.0450000    382.5075520
      4.0460000    382.6049760
      4.0470000    382.7056580
      4.0480000    382.8054560
      4.0490000    382.9058430
      4.0500000    383.0041750
      4.0510000    383.1030950
      4.0520000    383.2021610
      4.0530000    383.3005580
      4.0540000    383.3993170
      4.0550000    383.4988710
      4.0560000    383.5976570
      4.0570000    383.6962500
      4.0580000    383.7941770
      4.0590000    383.8923170
      4.0600000    383.9907330
      4.0610000    384.0894540
      4.0620000    384.1874510
      4.0630000    384.2862060
      4.0640000    384.3848310
      4.0650000    384.4833640
      4.0660000    384.5820600
      4.0670000    384.6805880
      4.0680000    384.7789800
      4.0690000    384.8770070
      4.0700000    384.9762350
      4.0710000    385.0753290
      4.0720000    385.1757760
      4.0730000    385.2747330
      4.0740000    385.3727260
      4.0750000    385.4708940
      4.0760000    385.5692350
      4.0770000    385.6671600
      4.0780000    385.7651900
      4.0790000    385.8636790
      4.0800000    385.9623040
      4.0810000    386.0603990
      4.0820000    386.1587480
      4.0830000    386.2576400
      4.0840000    386.3564060
      4.0850000    386.4552950
      4.0860000    386.5540820
      4.0870000    386.6524470
      4.0880000    386.7512160
      4.0890000    386.8516870
      4.0900000    386.9515400
      4.0910000    387.0513180
      4.0920000    387.1502640
      4.0930000    387.2498330
      4.0940000    387.3484830
      4.0950000    387.4478810
      4.0960000    387.5468300
      4.0970000    387.6459340
      4.0980000    387.7441920
      4.0990000    387.8439730
      4.1000000    387.9428280
      4.1010000    388.0420800
      4.1020000    388.1399390
      4.1030000    388.2386690
      4.1040000    388.3368780
      4.1050000    388.4358140
      4.1060000    388.5337540
      4.1070000    388.6323490
      4.1080000    388.7315130
      4.1090000    388.8290070
      4.1100000    388.9273440
      4.1110000    389.0256470
      4.1120000    389.1250360
      4.1130000    389.2233700
      4.1140000    389.3213710
      4.1150000    389.4201030
      4.1160000    389.5188700
      4.1170000    389.6174180
      4.1180000    389.7157020
      4.1190000    389.8146270
      4.1200000    389.9133300
      4.1210000    390.0112590
      4.1220000    390.1102090
      4.1230000    390.2092720
      4.1240000    390.3076610
      4.1250000    390.4070570
      4.1260000    390.5064000
      4.1270000    390.6048750
      4.1280000    390.7029750
      4.1290000    390.8009200
      4.1300000    390.9009270
      4.1310000    390.9990030
      4.1320000    391.0977680
      4.1330000    391.1969700
      4.1340000    391.2981200
      4.1350000    391.3976580
      4.1360000    391.4959730
      4.1370000    391.5950040
      4.1380000    391.6945100
      4.1390000    391.7927780
      4.1400000    391.8916780
      4.1410000    391.9898000
      4.1420000    392.0881980
      4.1430000    392.1871090
      4.1440000    392.2847920
      4.1450000    392.3833590
      4.1460000    392.4820030
      4.1470000    392.5809370
      4.1480000    392.6790530
      4.1490000    392.7771190
      4.1500000    392.8752760
      4.1510000    392.9739650
      4.1520000    393.0721830
      4.1530000    393.1703440
      4.1540000    393.2695150
      4.1550000    393.3683010
      4.1560000    393.4671040
      4.1570000    393.5661240
      4.1580000    393.6649080
      4.1590000    393.7632560
      4.1600000    393.8617160
      4.1610000    393.9602980
      4.1620000    394.0584270
      4.1630000    394.1564130
      4.1640000    394.2547820
      4.1650000    394.3520700
      4.1660000    394.4510530
      4.1670000    394.5489210
      4.1680000    394.6466520
      4.1690000    394.7454850
      4.1700000    394.8444550
      4.1710000    394.9425570
      4.1720000    395.0406270
      4.1730000    395.1382110
      4.1740000    395.2368630
      4.1750000    395.3348700
      4.1760000    395.4333390
      4.1770000    395.5325050
      4.1780000    395.6312730
      4.1790000    395.7298670
      4.1800000    395.8290650
      4.1810000    395.9301580
      4.1820000    396.0311530
      4.1830000    396.1308470
      4.1840000    396.2296280
      4.1850000    396.3289320
      4.1860000    396.4280690
      4.1870000    396.5275040
      4.1880000    396.6259580
      4.1890000    396.7249020
      4.1900000    396.8229410
      4.1910000    396.9216980
      4.1920000    397.0203130
      4.1930000    397.1194540
      4.1940000    397.2181590
      4.1950000    397.3164100
      4.1960000    397.4151830
      4.1970000    397.5136300
      4.1980000    397.6123670
      4.1990000    397.7105340
      4.2000000    397.8088530
      4.2010000    397.9078840
      4.2020000    398.0057310
      4.2030000    398.1037520
      4.2040000    398.2019130
      4.2050000    398.2993060
      4.2060000    398.3982380
      4.2070000    398.4966320
      4.2080000    398.5951640
      4.2090000    398.6929370
      4.2100000    398.7916740
      4.2110000    398.8901160
      4.2120000    398.9885170
      4.2130000    399.0869350
      4.2140000    399.1848830
      4.2150000    399.2837950
      4.2160000    399.3815620
      4.2170000    399.4804140
      4.2180000    399.5783330
      4.2190000    399.6764110
      4.2200000    399.7749500
      4.2210000    399.8744720
      4.2220000    399.9732200
      4.2230000    400.0721540
      4.2240000    400.1710520
      4.2250000    400.2697480
      4.2260000    400.3704680
      4.2270000    400.4713990
      4.2280000    400.5700900
      4.2290000    400.6702360
      4.2300000    400.7692700
      4.2310000    400.8688610
      4.2320000    400.9668480
      4.2330000    401.0654440
      4.2340000    401.1639340
      4.2350000    401.2627190
      4.2360000    401.3617820
      4.2370000    401.4609850
      4.2380000    401.5593900
      4.2390000    401.6570320
      4.2400000    401.7551950
      4.2410000    401.8533130
      4.2420000    401.9515990
      4.2430000    402.0506500
      4.2440000    402.1502930
      4.2450000    402.2492930
      4.2460000    402.3471190
      4.2470000    402.4454400
      4.2480000    402.5444830
      4.2490000    402.6434320
      4.2500000    402.7422120
      4.2510000    402.8404320
      4.2520000    402.9395380
      4.2530000    403.0375000
      4.2540000    403.1353590
      4.2550000    403.2343590
      4.2560000    403.3337630
      4.2570000    403.4320680
      4.2580000    403.5298900
      4.2590000    403.6279040
      4.2600000    403.7265040
      4.2610000    403.8251030
      4.2620000    403.9241670
      4.2630000    404.0223650
      4.2640000    404.1204850
      4.2650000    404.2184910
      4.2660000    404.3164100
      4.2670000    404.4150550
      4.2680000    404.5137170
      4.2690000    404.6123530
      4.2700000    404.7130820
      4.2710000    404.8135630
      4.2720000    404.9122620
      4.2730000    405.0107210
      4.2740000    405.1108570
      4.2750000    405.2093420
      4.2760000    405.3081010
      4.2770000    405.4067060
      4.2780000    405.5058820
      4.2790000    405.6036930
      4.2800000    405.7016300
      4.2810000    405.7991530
      4.2820000    405.8971300
      4.2830000    405.9961950
      4.2840000    406.0947830
      4.2850000    406.1942210
      4.2860000    406.2931200
      4.2870000    406.3915810
      4.2880000    406.4908810
      4.2890000    406.5894200
      4.2900000    406.6887490
      4.2910000    406.7867130
      4.2920000    406.8856140
      4.2930000    406.9831070
      4.2940000    407.0813920
      4.2950000    407.1794250
      4.2960000    407.2778280
      4.2970000    407.3772480
      4.2980000    407.4763990
      4.2990000    407.5748100
      4.3000000    407.6725720
      4.3010000    407.7703530
      4.3020000    407.8683490
      4.3030000    407.9664130
      4.3040000    408.0648590
      4.3050000    408.1641340
      4.3060000    408.2629160
      4.3070000    408.3621550
      4.3080000    408.4612850
      4.3090000    408.5598880
      4.3100000    408.6584850
      4.3110000    408.7573890
      4.3120000    408.8553830
      4.3130000    408.9536890
      4.3140000    409.0519870
      4.3150000    409.1522290
      4.3160000    409.2526490
      4.3170000    409.3528910
      4.3180000    409.4503660
      4.3190000    409.5499490
      4.3200000    409.6482970
      4.3210000    409.7478300
      4.3220000    409.8466390
      4.3230000    409.9450660
      4.3240000    410.0437490
      4.3250000    410.1424000
      4.3260000    410.2411090
      4.3270000    410.3396500
      4.3280000    410.4380040
      4.3290000    410.5366560
      4.3300000    410.6353950
      4.3310000    410.7336880
      4.3320000    410.8318600
      4.3330000    410.9312580
      4.3340000    411.0299000
      4.3350000    411.1295530
      4.3360000    411.2273140
      4.3370000    411.3269970
      4.3380000    411.4258040
      4.3390000    411.5246620
      4.3400000    411.6230260
      4.3410000    411.7228870
      4.3420000    411.8207800
      4.3430000    411.9200240
      4.3440000    412.0183130
      4.3450000    412.1171060
      4.3460000    412.2160160
      4.3470000    412.3142210
      4.3480000    412.4131460
      4.3490000    412.5135060
      4.3500000    412.6126000
      4.3510000    412.7126500
      4.3520000    412.8122750
      4.3530000    412.9102130
      4.3540000    413.0090180
      4.3550000    413.1078050
      4.3560000    413.2063010
      4.3570000    413.3050020
      4.3580000    413.4043360
      4.3590000    413.5029270
      4.3600000    413.6043360
      4.3610000    413.7057960
      4.3620000    413.8062850
      4.3630000    413.9052570
      4.3640000    414.0051050
      4.3650000    414.1042400
      4.3660000    414.2037410
      4.3670000    414.3023390
      4.3680000    414.4012080
      4.3690000    414.5008680
      4.3700000    414.5997780
      4.3710000    414.6979780
      4.3720000    414.7967420
      4.3730000    414.8947540
      4.3740000    414.9933410
      4.3750000    415.0924510
      4.3760000    415.1913520
      4.3770000    415.2901390
      4.3780000    415.3883350
      4.3790000    415.4879200
      4.3800000    415.5876260
      4.3810000    415.6861670
      4.3820000    415.7842520
      4.3830000    415.8823780
      4.3840000    415.9800220
      4.3850000    416.0782280
      4.3860000    416.1762340
      4.3870000    416.2754710
      4.3880000    416.3742730
      4.3890000    416.4727060
      4.3900000    416.5708920
      4.3910000    416.6689760
      4.3920000    416.7677790
      4.3930000    416.8664390
      4.3940000    416.9644300
      4.3950000    417.0627930
      4.3960000    417.1621440
      4.3970000    417.2605390
      4.3980000    417.3590510
      4.3990000    417.4575610
      4.4000000    417.5565560
      4.4010000    417.6557790
      4.4020000    417.7537540
      4.4030000    417.8519220
      4.4040000    417.9552600
      4.4050000    418.0553920
      4.4060000    418.1543490
      4.4070000    418.2534050
      4.4080000    418.3521380
      4.4090000    418.4503560
      4.4100000    418.5499340
      4.4110000    418.6479580
      4.4120000    418.7468710
      4.4130000    418.8448550
      4.4140000    418.9432170
      4.4150000    419.0419600
      4.4160000    419.1406830
      4.4170000    419.2385670
      4.4180000    419.3375140
      4.4190000    419.4370060
      4.4200000    419.5353700
      4.4210000    419.6333170
      4.4220000    419.7320000
      4.4230000    419.8304540
      4.4240000    419.9285280
      4.4250000    420.0270890
      4.4260000    420.1253930
      4.4270000    420.2246850
      4.4280000    420.3229330
      4.4290000    420.4218330
      4.4300000    420.5204990
      4.4310000    420.6186400
      4.4320000    420.7167820
      4.4330000    420.8147150
      4.4340000    420.9129660
      4.4350000    421.0115370
      4.4360000    421.1106570
      4.4370000    421.2094350
      4.4380000    421.3078260
      4.4390000    421.4068930
      4.4400000    421.5053300
      4.4410000    421.6028690
      4.4420000    421.7012960
      4.4430000    421.7988910
      4.4440000    421.8968140
      4.4450000    421.9948160
      4.4460000    422.0932920
      4.4470000    422.1924270
      4.4480000    422.2933980
      4.4490000    422.3938890
      4.4500000    422.4923420
      4.4510000    422.5928150
      4.4520000    422.6935110
      4.4530000    422.7919270
      4.4540000    422.8906670
      4.4550000    422.9889410
      4.4560000    423.0877000
      4.4570000    423.1857810
      4.4580000    423.2848140
      4.4590000    423.3836940
      4.4600000    423.4825980
      4.4610000    423.5813840
      4.4620000    423.6808180
      4.4630000    423.7791940
      4.4640000    423.8772350
      4.4650000    423.9760400
      4.4660000    424.0757580
      4.4670000    424.1740130
      4.4680000    424.2729260
      4.4690000    424.3711960
      4.4700000    424.4689760
      4.4710000    424.5687310
      4.4720000    424.6671680
      4.4730000    424.7660060
      4.4740000    424.8649560
      4.4750000    424.9644300
      4.4760000    425.0630590
      4.4770000    425.1615410
      4.4780000    425.2602080
      4.4790000    425.3591740
      4.4800000    425.4575520
      4.4810000    425.5563800
      4.4820000    425.6559350
      4.4830000    425.7551330
      4.4840000    425.8532200
      4.4850000    425.9521440
      4.4860000    426.0502370
      4.4870000    426.1486080
      4.4880000    426.2472490
      4.4890000    426.3455330
      4.4900000    426.4446220
      4.4910000    426.5429000
      4.4920000    426.6417110
      4.4930000    426.7409600
      4.4940000    426.8415790
      4.4950000    426.9408290
      4.4960000    427.0420380
      4.4970000    427.1421470
      4.4980000    427.2413290
      4.4990000    427.3396870
      4.5000000    427.4380540
      4.5010000    427.5371660
      4.5020000    427.6359370
      4.5030000    427.7348010
      4.5040000    427.8338240
      4.5050000    427.9326220
      4.5060000    428.0312240
      4.5070000    428.1298040
      4.5080000    428.2285900
      4.5090000    428.3275800
      4.5100000    428.4263280
      4.5110000    428.5243620
      4.5120000    428.6233350
      4.5130000    428.7226390
      4.5140000    428.8212220
      4.5150000    428.9200080
      4.5160000    429.0186920
      4.5170000    429.1166020
      4.5180000    429.2158120
      4.5190000    429.3134300
      4.5200000    429.4121010
      4.5210000    429.5111320
      4.5220000    429.6099700
      4.5230000    429.7083140
      4.5240000    429.8067290
      4.5250000    429.9054410
      4.5260000    430.0058260
      4.5270000    430.1044160
      4.5280000    430.2020450
      4.5290000    430.3002770
      4.5300000    430.3989200
      4.5310000    430.4967410
      4.5320000    430.5952240
      4.5330000    430.6947570
      4.5340000    430.7939960
      4.5350000    430.8926160
      4.5360000    430.9917070
      4.5370000    431.0902390
      4.5380000    431.1884340
      4.5390000    431.2867730
      4.5400000    431.3851590
      4.5410000    431.4842640
      4.5420000    431.5847120
      4.5430000    431.6854720
      4.5440000    431.7850440
      4.5450000    431.8837330
      4.5460000    431.9819890
      4.5470000    432.0806090
      4.5480000    432.1800340
      4.5490000    432.2794420
      4.5500000    432.3787950
      4.5510000    432.4778890
      4.5520000    432.5769240
      4.5530000    432.6750540
      4.5540000    432.7750840
      4.5550000    432.8736670
      4.5560000    432.9729720
      4.5570000    433.0715750
      4.5580000    433.1706520
      4.5590000    433.2692940
      4.5600000    433.3673260
      4.5610000    433.4657090
      4.5620000    433.5637510
      4.5630000    433.6624980
      4.5640000    433.7623670
      4.5650000    433.8613460
      4.5660000    433.9592290
      4.5670000    434.0577850
      4.5680000    434.1572690
      4.5690000    434.2554930
      4.5700000    434.3534580
      4.5710000    434.4520500
      4.5720000    434.5509580
      4.5730000    434.6497010
      4.5740000    434.7484860
      4.5750000    434.8470460
      4.5760000    434.9454860
      4.5770000    435.0443300
      4.5780000    435.1424480
      4.5790000    435.2414910
      4.5800000    435.3407040
      4.5810000    435.4408890
      4.5820000    435.5388450
      4.5830000    435.6368280
      4.5840000    435.7367590
      4.5850000    435.8390560
      4.5860000    435.9381490
      4.5870000    436.0363910
      4.5880000    436.1352130
      4.5890000    436.2341060
      4.5900000    436.3326050
      4.5910000    436.4306670
      4.5920000    436.5289350
      4.5930000    436.6272890
      4.5940000    436.7259920
      4.5950000    436.8249520
      4.5960000    436.9225180
      4.5970000    437.0210340
      4.5980000    437.1196520
      4.5990000    437.2194250
      4.6000000    437.3177230
      4.6010000    437.4166000
      4.6020000    437.5149430
      4.6030000    437.6139930
      4.6040000    437.7128330
      4.6050000    437.8115280
      4.6060000    437.9104240
      4.6070000    438.0097050
      4.6080000    438.1098750
      4.6090000    438.2091240
      4.6100000    438.3075110
      4.6110000    438.4065870
      4.6120000    438.5048520
      4.6130000    438.6031260
      4.6140000    438.7021410
      4.6150000    438.8007130
      4.6160000    438.8984850
      4.6170000    438.9969790
      4.6180000    439.0953730
      4.6190000    439.1939130
      4.6200000    439.2921740
      4.6210000    439.3900260
      4.6220000    439.4898390
      4.6230000    439.5886190
      4.6240000    439.6870650
      4.6250000    439.7850660
      4.6260000    439.8845800
      4.6270000    439.9829620
      4.6280000    440.0824830
      4.6290000    440.1820440
      4.6300000    440.2836690
      4.6310000    440.3842720
      4.6320000    440.4844680
      4.6330000    440.5836800
      4.6340000    440.6818680
      4.6350000    440.7812810
      4.6360000    440.8803140
      4.6370000    440.9793400
      4.6380000    441.0775050
      4.6390000    441.1760770
      4.6400000    441.2748110
      4.6410000    441.3735300
      4.6420000    441.4729320
      4.6430000    441.5720670
      4.6440000    441.6710420
      4.6450000    441.7701340
      4.6460000    441.8687320
      4.6470000    441.9663730
      4.6480000    442.0649650
      4.6490000    442.1641740
      4.6500000    442.2619670
      4.6510000    442.3603870
      4.6520000    442.4592480
      4.6530000    442.5580350
      4.6540000    442.6561140
      4.6550000    442.7545530
      4.6560000    442.8530700
      4.6570000    442.9520590
      4.6580000    443.0503660
      4.6590000    443.1498150
      4.6600000    443.2494220
      4.6610000    443.3486830
      4.6620000    443.4465790
      4.6630000    443.5452620
      4.6640000    443.6442060
      4.6650000    443.7437100
      4.6660000    443.8419720
      4.6670000    443.9406930
      4.6680000    444.0391290
      4.6690000    444.1374710
      4.6700000    444.2361200
      4.6710000    444.3352160
      4.6720000    444.4336360
      4.6730000    444.5343880
      4.6740000    444.6355550
      4.6750000    444.7366400
      4.6760000    444.8353130
      4.6770000    444.9347880
      4.6780000    445.0341060
      4.6790000    445.1330360
      4.6800000    445.2326320
      4.6810000    445.3313900
      4.6820000    445.4302270
      4.6830000    445.5292310
      4.6840000    445.6285780
      4.6850000    445.7272240
      4.6860000    445.8263630
      4.6870000    445.9248190
      4.6880000    446.0231600
      4.6890000    446.1229170
      4.6900000    446.2225020
      4.6910000    446.3209260
      4.6920000    446.4195090
      4.6930000    446.5182470
      4.6940000    446.6168650
      4.6950000    446.7149400
      4.6960000    446.8137270
      4.6970000    446.9135810
      4.6980000    447.0120780
      4.6990000    447.1111610
      4.7000000    447.2088080
      4.7010000    447.3073920
      4.7020000    447.4062690
      4.7030000    447.5045690
      4.7040000    447.6040420
      4.7050000    447.7026820
      4.7060000    447.8009230
      4.7070000    447.8998430
      4.7080000    448.0000690
      4.7090000    448.0986120
      4.7100000    448.1972910
      4.7110000    448.2967620
      4.7120000    448.3958000
      4.7130000    448.4938920
      4.7140000    448.5924200
      4.7150000    448.6909560
      4.7160000    448.7908780
      4.7170000    448.8929790
      4.7180000    448.9957740
      4.7190000    449.0942300
      4.7200000    449.1924000
      4.7210000    449.2918270
      4.7220000    449.3904120
      4.7230000    449.4891180
      4.7240000    449.5880280
      4.7250000    449.6871030
      4.7260000    449.7852770
      4.7270000    449.8837930
      4.7280000    449.9821100
      4.7290000    450.0813090
      4.7300000    450.1794210
      4.7310000    450.2781760
      4.7320000    450.3768680
      4.7330000    450.4767110
      4.7340000    450.5755990
      4.7350000    450.6756670
      4.7360000    450.7745770
      4.7370000    450.8729620
      4.7380000    450.9717070
      4.7390000    451.0712250
      4.7400000    451.1713710
      4.7410000    451.2702270
      4.7420000    451.3691620
      4.7430000    451.4679930
      4.7440000    451.5658570
      4.7450000    451.6647220
      4.7460000    451.7629700
      4.7470000    451.8623760
      4.7480000    451.9611120
      4.7490000    452.0597960
      4.7500000    452.1594310
      4.7510000    452.2578100
      4.7520000    452.3563210
      4.7530000    452.4549370
      4.7540000    452.5531880
      4.7550000    452.6522780
      4.7560000    452.7509250
      4.7570000    452.8493630
      4.7580000    452.9481080
      4.7590000    453.0472880
      4.7600000    453.1457330
      4.7610000    453.2439050
      4.7620000    453.3436230
      4.7630000    453.4434240
      4.7640000    453.5448090
      4.7650000    453.6439070
      4.7660000    453.7429680
      4.7670000    453.8422020
      4.7680000    453.9415520
      4.7690000    454.0406230
      4.7700000    454.1393700
      4.7710000    454.2380730
      4.7720000    454.3372800
      4.7730000    454.4357710
      4.7740000    454.5346220
      4.7750000    454.6333850
      4.7760000    454.7326810
      4.7770000    454.8323460
      4.7780000    454.9310300
      4.7790000    455.0294540
      4.7800000    455.1283190
      4.7810000    455.2266350
      4.7820000    455.3257310
      4.7830000    455.4244110
      4.7840000    455.5234220
      4.7850000    455.6227740
      4.7860000    455.7214930
      4.7870000    455.8204740
      4.7880000    455.9192130
      4.7890000    456.0185170
      4.7900000    456.1178200
      4.7910000    456.2164430
      4.7920000    456.3157210
      4.7930000    456.4149720
      4.7940000    456.5134460
      4.7950000    456.6119790
      4.7960000    456.7101100
      4.7970000    456.8086170
      4.7980000    456.9078380
      4.7990000    457.0064920
      4.8000000    457.1062350
      4.8010000    457.2049470
      4.8020000    457.3042970
      4.8030000    457.4031970
      4.8040000    457.5024840
      4.8050000    457.6013030
      4.8060000    457.7003640
      4.8070000    457.7987850
      4.8080000    457.8978550
      4.8090000    457.9968590
      4.8100000    458.0954780
      4.8110000    458.1943660
      4.8120000    458.2970140
      4.8130000    458.4003240
      4.8140000    458.4991280
      4.8150000    458.5989450
      4.8160000    458.6978650
      4.8170000    458.7965250
      4.8180000    458.8947880
      4.8190000    458.9934490
      4.8200000    459.0921190
      4.8210000    459.1913780
      4.8220000    459.2908900
      4.8230000    459.3906690
      4.8240000    459.4896870
      4.8250000    459.5886890
      4.8260000    459.6878150
      4.8270000    459.7875580
      4.8280000    459.8866610
      4.8290000    459.9851790
      4.8300000    460.0842490
      4.8310000    460.1830740
      4.8320000    460.2813210
      4.8330000    460.3803170
      4.8340000    460.4790910
      4.8350000    460.5786380
      4.8360000    460.6789110
      4.8370000    460.7781120
      4.8380000    460.8772150
      4.8390000    460.9756040
      4.8400000    461.0739990
      4.8410000    461.1720490
      4.8420000    461.2707790
      4.8430000    461.3700590
      4.8440000    461.4686910
      4.8450000    461.5673150
      4.8460000    461.6657500
      4.8470000    461.7638940
      4.8480000    461.8623140
      4.8490000    461.9605500
      4.8500000    462.0597570
      4.8510000    462.1592350
      4.8520000    462.2579500
      4.8530000    462.3568930
      4.8540000    462.4584590
      4.8550000    462.5588420
      4.8560000    462.6590510
      4.8570000    462.7587340
      4.8580000    462.8579820
      4.8590000    462.9567950
      4.8600000    463.0551630
      4.8610000    463.1538950
      4.8620000    463.2530250
      4.8630000    463.3518020
      4.8640000    463.4517700
      4.8650000    463.5517920
      4.8660000    463.6504770
      4.8670000    463.7489400
      4.8680000    463.8474600
      4.8690000    463.9460900
      4.8700000    464.0443640
      4.8710000    464.1446260
      4.8720000    464.2441610
      4.8730000    464.3429920
      4.8740000    464.4417760
      4.8750000    464.5403330
      4.8760000    464.6396250
      4.8770000    464.7378170
      4.8780000    464.8360420
      4.8790000    464.9357170
      4.8800000    465.0339370
      4.8810000    465.1326940
      4.8820000    465.2316420
      4.8830000    465.3309920
      4.8840000    465.4299090
      4.8850000    465.5281820
      4.8860000    465.6270690
      4.8870000    465.7260220
      4.8880000    465.8247270
      4.8890000    465.9235420
      4.8900000    466.0225380
      4.8910000    466.1220130
      4.8920000    466.2208580
      4.8930000    466.3198820
      4.8940000    466.4189770
      4.8950000    466.5177180
      4.8960000    466.6163420
      4.8970000    466.7148570
      4.8980000    466.8135260
      4.8990000    466.9119870
      4.9000000    467.0105950
      4.9010000    467.1110020
      4.9020000    467.2133270
      4.9030000    467.3132740
      4.9040000    467.4115310
      4.9050000    467.5107240
      4.9060000    467.6095270
      4.9070000    467.7090310
      4.9080000    467.8082870
      4.9090000    467.9071840
      4.9100000    468.0068120
      4.9110000    468.1054200
      4.9120000    468.2040970
      4.9130000    468.3033320
      4.9140000    468.4024520
      4.9150000    468.5015500
      4.9160000    468.6011390
      4.9170000    468.6999660
      4.9180000    468.7982750
      4.9190000    468.8975800
      4.9200000    468.9966570
      4.9210000    469.0954580
      4.9220000    469.1937180
      4.9230000    469.2930670
      4.9240000    469.3918840
      4.9250000    469.4907320
      4.9260000    469.5889180
      4.9270000    469.6870210
      4.9280000    469.7856650
      4.9290000    469.8839680
      4.9300000    469.9830960
      4.9310000    470.0826880
      4.9320000    470.1809860
      4.9330000    470.2798320
      4.9340000    470.3795310
      4.9350000    470.4788100
      4.9360000    470.5768530
      4.9370000    470.6760730
      4.9380000    470.7757770
      4.9390000    470.8755910
      4.9400000    470.9742910
      4.9410000    471.0733700
      4.9420000    471.1715930
      4.9430000    471.2703100
      4.9440000    471.3688110
      4.9450000    471.4672830
      4.9460000    471.5677860
      4.9470000    471.6677440
      4.9480000    471.7688250
      4.9490000    471.8672000
      4.9500000    471.9656860
      4.9510000    472.0639010
      4.9520000    472.1623610
      4.9530000    472.2620100
      4.9540000    472.3610170
      4.9550000    472.4600570
      4.9560000    472.5593510
      4.9570000    472.6581610
      4.9580000    472.7567630
      4.9590000    472.8563810
      4.9600000    472.9562970
      4.9610000    473.0554740
      4.9620000    473.1545400
      4.9630000    473.2530250
      4.9640000    473.3512590
      4.9650000    473.4493830
      4.9660000    473.5484330
      4.9670000    473.6471580
      4.9680000    473.7463660
      4.9690000    473.8452390
      4.9700000    473.9439420
      4.9710000    474.0434970
      4.9720000    474.1420170
      4.9730000    474.2410160
      4.9740000    474.3395300
      4.9750000    474.4385510
      4.9760000    474.5372060
      4.9770000    474.6363260
      4.9780000    474.7343550
      4.9790000    474.8333360
      4.9800000    474.9315100
      4.9810000    475.0313450
      4.9820000    475.1307690
      4.9830000    475.2297410
      4.9840000    475.3282860
      4.9850000    475.4274260
      4.9860000    475.5271690
      4.9870000    475.6262250
      4.9880000    475.7246250
      4.9890000    475.8232220
      4.9900000    475.9217870
      4.9910000    476.0204480
      4.9920000    476.1188180
      4.9930000    476.2190630
      4.9940000    476.3188160
      4.9950000    476.4179450
      4.9960000    476.5168770
      4.9970000    476.6151810
      4.9980000    476.7142160
      4.9990000    476.8141090
      5.0000000    476.9145080
      5.0010000    477.0145270
      5.0020000    477.1138730
      5.0030000    477.2127380
      5.0040000    477.3117020
      5.0050000    477.4109490
      5.0060000    477.5098030
      5.0070000    477.6092000
      5.0080000    477.7087530
      5.0090000    477.8073500
      5.0100000    477.9062430
      5.0110000    478.0050860
      5.0120000    478.1043100
      5.0130000    478.2028510
      5.0140000    478.3016740
      5.0150000    478.4014530
      5.0160000    478.5006110
      5.0170000    478.5993210
      5.0180000    478.6989150
      5.0190000    478.7977160
      5.0200000    478.8967990
      5.0210000    478.9957500
      5.0220000    479.0942310
      5.0230000    479.1944280
      5.0240000    479.2932980
      5.0250000    479.3918830
      5.0260000    479.4909950
      5.0270000    479.5901120
      5.0280000    479.6896740
      5.0290000    479.7887090
      5.0300000    479.8874820
      5.0310000    479.9868260
      5.0320000    480.0858790
      5.0330000    480.1849090
      5.0340000    480.2825770
      5.0350000    480.3825160
      5.0360000    480.4805380
      5.0370000    480.5792300
      5.0380000    480.6782220
      5.0390000    480.7807130
      5.0400000    480.8817330
      5.0410000    480.9825500
      5.0420000    481.0814820
      5.0430000    481.1802210
      5.0440000    481.2796340
      5.0450000    481.3786630
      5.0460000    481.4773070
      5.0470000    481.5765670
      5.0480000    481.6754870
      5.0490000    481.7742430
      5.0500000    481.8729450
      5.0510000    481.9718640
      5.0520000    482.0709780
      5.0530000    482.1703360
      5.0540000    482.2691230
      5.0550000    482.3681120
      5.0560000    482.4673780
      5.0570000    482.5657680
      5.0580000    482.6642670
      5.0590000    482.7625710
      5.0600000    482.8618520
      5.0610000    482.9613280
      5.0620000    483.0597560
      5.0630000    483.1582470
      5.0640000    483.2575940
      5.0650000    483.3571820
      5.0660000    483.4562770
      5.0670000    483.5549130
      5.0680000    483.6535570
      5.0690000    483.7531110
      5.0700000    483.8519520
      5.0710000    483.9513550
      5.0720000    484.0498650
      5.0730000    484.1481220
      5.0740000    484.2476170
      5.0750000    484.3459390
      5.0760000    484.4458980
      5.0770000    484.5445580
      5.0780000    484.6430730
      5.0790000    484.7419520
      5.0800000    484.8410350
      5.0810000    484.9431450
      5.0820000    485.0434390
      5.0830000    485.1422570
      5.0840000    485.2420870
      5.0850000    485.3413580
      5.0860000    485.4401730
      5.0870000    485.5386130
      5.0880000    485.6371590
      5.0890000    485.7365520
      5.0900000    485.8356700
      5.0910000    485.9344550
      5.0920000    486.0330460
      5.0930000    486.1328760
      5.0940000    486.2317210
      5.0950000    486.3307550
      5.0960000    486.4302150
      5.0970000    486.5292570
      5.0980000    486.6281070
      5.0990000    486.7269080
      5.1000000    486.8256560
      5.1010000    486.9256490
      5.1020000    487.0239720
      5.1030000    487.1224270
      5.1040000    487.2220610
      5.1050000    487.3215250
      5.1060000    487.4197380
      5.1070000    487.5185640
      5.1080000    487.6168370
      5.1090000    487.7153920
      5.1100000    487.8134020
      5.1110000    487.9122600
      5.1120000    488.0112220
      5.1130000    488.1108060
      5.1140000    488.2094220
      5.1150000    488.3086540
      5.1160000    488.4082030
      5.1170000    488.5072040
      5.1180000    488.6065160
      5.1190000    488.7051600
      5.1200000    488.8035760
      5.1210000    488.9014470
      5.1220000    489.0015610
      5.1230000    489.1031950
      5.1240000    489.2050250
      5.1250000    489.3038120
      5.1260000    489.4030410
      5.1270000    489.5026220
      5.1280000    489.6014980
      5.1290000    489.7010180
      5.1300000    489.7997320
      5.1310000    489.8991410
      5.1320000    489.9980460
      5.1330000    490.0963580
      5.1340000    490.1948760
      5.1350000    490.2937150
      5.1360000    490.3932080
      5.1370000    490.4923730
      5.1380000    490.5914150
      5.1390000    490.6906900
      5.1400000    490.7903420
      5.1410000    490.8893160
      5.1420000    490.9889060
      5.1430000    491.0876830
      5.1440000    491.1863480
      5.1450000    491.2852110
      5.1460000    491.3843720
      5.1470000    491.4827180
      5.1480000    491.5819060
      5.1490000    491.6805850
      5.1500000    491.7799900
      5.1510000    491.8777470
      5.1520000    491.9767850
      5.1530000    492.0754820
      5.1540000    492.1747440
      5.1550000    492.2739110
      5.1560000    492.3731750
      5.1570000    492.4719130
      5.1580000    492.5703790
      5.1590000    492.6695050
      5.1600000    492.7685820
      5.1610000    492.8670010
      5.1620000    492.9651580
      5.1630000    493.0639620
      5.1640000    493.1640220
      5.1650000    493.2624280
      5.1660000    493.3614150
      5.1670000    493.4632060
      5.1680000    493.5639950
      5.1690000    493.6631560
      5.1700000    493.7623230
      5.1710000    493.8613310
      5.1720000    493.9602810
      5.1730000    494.0590740
      5.1740000    494.1588520
      5.1750000    494.2584620
      5.1760000    494.3573040
      5.1770000    494.4566570
      5.1780000    494.5568850
      5.1790000    494.6554470
      5.1800000    494.7542690
      5.1810000    494.8544950
      5.1820000    494.9538730
      5.1830000    495.0526210
      5.1840000    495.1516810
      5.1850000    495.2502780
      5.1860000    495.3489880
      5.1870000    495.4474460
      5.1880000    495.5466990
      5.1890000    495.6467070
      5.1900000    495.7454870
      5.1910000    495.8439590
      5.1920000    495.9424330
      5.1930000    496.0416950
      5.1940000    496.1405050
      5.1950000    496.2394800
      5.1960000    496.3389390
      5.1970000    496.4378500
      5.1980000    496.5368070
      5.1990000    496.6345950
      5.2000000    496.7330840
      5.2010000    496.8322590
      5.2020000    496.9320960
      5.2030000    497.0312620
      5.2040000    497.1294270
      5.2050000    497.2292090
      5.2060000    497.3278950
      5.2070000    497.4280210
      5.2080000    497.5294030
      5.2090000    497.6293830
      5.2100000    497.7279390
      5.2110000    497.8270790
      5.2120000    497.9263850
      5.2130000    498.0259650
      5.2140000    498.1262990
      5.2150000    498.2253290
      5.2160000    498.3244280
      5.2170000    498.4242900
      5.2180000    498.5227530
      5.2190000    498.6217580
      5.2200000    498.7208490
      5.2210000    498.8191140
      5.2220000    498.9174200
      5.2230000    499.0170680
      5.2240000    499.1166710
      5.2250000    499.2151700
      5.2260000    499.3136200
      5.2270000    499.4132970
      5.2280000    499.5131010
      5.2290000    499.6123050
      5.2300000    499.7115320
      5.2310000    499.8097040
      5.2320000    499.9083240
      5.2330000    500.0074030
      5.2340000    500.1068790
      5.2350000    500.2056940
      5.2360000    500.3048760
      5.2370000    500.4036520
      5.2380000    500.5032330
      5.2390000    500.6026050
      5.2400000    500.7014300
      5.2410000    500.8006940
      5.2420000    500.8991510
      5.2430000    500.9982260
      5.2440000    501.0967970
      5.2450000    501.1956710
      5.2460000    501.2944640
      5.2470000    501.3933420
      5.2480000    501.4926470
      5.2490000    501.5911990
      5.2500000    501.6898570
      5.2510000    501.7884570
      5.2520000    501.8866650
      5.2530000    501.9867130
      5.2540000    502.0872800
      5.2550000    502.1889940
      5.2560000    502.2885650
      5.2570000    502.3879820
      5.2580000    502.4860380
      5.2590000    502.5846310
      5.2600000    502.6828510
      5.2610000    502.7825580
      5.2620000    502.8810080
      5.2630000    502.9801840
      5.2640000    503.0788060
      5.2650000    503.1781330
      5.2660000    503.2764200
      5.2670000    503.3756190
      5.2680000    503.4747550
      5.2690000    503.5747170
      5.2700000    503.6730710
      5.2710000    503.7722020
      5.2720000    503.8720750
      5.2730000    503.9706730
      5.2740000    504.0698580
      5.2750000    504.1683350
      5.2760000    504.2670900
      5.2770000    504.3655130
      5.2780000    504.4651480
      5.2790000    504.5636570
      5.2800000    504.6625100
      5.2810000    504.7620600
      5.2820000    504.8610740
      5.2830000    504.9595750
      5.2840000    505.0587370
      5.2850000    505.1576630
      5.2860000    505.2570330
      5.2870000    505.3565890
      5.2880000    505.4554850
      5.2890000    505.5546050
      5.2900000    505.6530920
      5.2910000    505.7523040
      5.2920000    505.8516110
      5.2930000    505.9506290
      5.2940000    506.0501610
      5.2950000    506.1483100
      5.2960000    506.2482840
      5.2970000    506.3500270
      5.2980000    506.4499900
      5.2990000    506.5481180
      5.3000000    506.6480010
      5.3010000    506.7477590
      5.3020000    506.8467780
      5.3030000    506.9455740
      5.3040000    507.0449650
      5.3050000    507.1434260
      5.3060000    507.2420610
      5.3070000    507.3417590
      5.3080000    507.4418260
      5.3090000    507.5407940
      5.3100000    507.6396940
      5.3110000    507.7388190
      5.3120000    507.8381660
      5.3130000    507.9369560
      5.3140000    508.0358430
      5.3150000    508.1344110
      5.3160000    508.2331540
      5.3170000    508.3308950
      5.3180000    508.4291440
      5.3190000    508.5286400
      5.3200000    508.6272720
      5.3210000    508.7262640
      5.3220000    508.8248790
      5.3230000    508.9243050
      5.3240000    509.0221500
      5.3250000    509.1212870
      5.3260000    509.2191500
      5.3270000    509.3179310
      5.3280000    509.4179280
      5.3290000    509.5163910
      5.3300000    509.6152890
      5.3310000    509.7141080
      5.3320000    509.8126240
      5.3330000    509.9118760
      5.3340000    510.0104720
      5.3350000    510.1087160
      5.3360000    510.2075960
      5.3370000    510.3066400
      5.3380000    510.4062200
      5.3390000    510.5055700
      5.3400000    510.6045810
      5.3410000    510.7059970
      5.3420000    510.8074360
      5.3430000    510.9064730
      5.3440000    511.0048270
      5.3450000    511.1031790
      5.3460000    511.2017200
      5.3470000    511.3010390
      5.3480000    511.4004760
      5.3490000    511.4989990
      5.3500000    511.5983840
      5.3510000    511.6981100
      5.3520000    511.7968510
      5.3530000    511.8957130
      5.3540000    511.9956580
      5.3550000    512.0940910
      5.3560000    512.1931900
      5.3570000    512.2923310
      5.3580000    512.3909340
      5.3590000    512.4895450
      5.3600000    512.5887140
      5.3610000    512.6876060
      5.3620000    512.7863980
      5.3630000    512.8858230
      5.3640000    512.9847270
      5.3650000    513.0834740
      5.3660000    513.1828750
      5.3670000    513.2822250
      5.3680000    513.3807420
      5.3690000    513.4801570
      5.3700000    513.5786390
      5.3710000    513.6772730
      5.3720000    513.7770810
      5.3730000    513.8766290
      5.3740000    513.9749490
      5.3750000    514.0740490
      5.3760000    514.1728720
      5.3770000    514.2724990
      5.3780000    514.3706660
      5.3790000    514.4691490
      5.3800000    514.5676980
      5.3810000    514.6672330
      5.3820000    514.7666870
      5.3830000    514.8644130
      5.3840000    514.9641150
      5.3850000    515.0653050
      5.3860000    515.1663300
      5.3870000    515.2654190
      5.3880000    515.3643680
      5.3890000    515.4631190
      5.3900000    515.5626200
      5.3910000    515.6620080
      5.3920000    515.7608790
      5.3930000    515.8592820
      5.3940000    515.9578450
      5.3950000    516.0570890
      5.3960000    516.1563130
      5.3970000    516.2558720
      5.3980000    516.3553980
      5.3990000    516.4549050
      5.4000000    516.5539300
      5.4010000    516.6530740
      5.4020000    516.7535150
      5.4030000    516.8524940
      5.4040000    516.9512330
      5.4050000    517.0503030
      5.4060000    517.1499670
      5.4070000    517.2489190
      5.4080000    517.3473650
      5.4090000    517.4457420
      5.4100000    517.5448090
      5.4110000    517.6440100
      5.4120000    517.7430510
      5.4130000    517.8416200
      5.4140000    517.9403590
      5.4150000    518.0390610
      5.4160000    518.1381370
      5.4170000    518.2372280
      5.4180000    518.3370890
      5.4190000    518.4364180
      5.4200000    518.5353130
      5.4210000    518.6338270
      5.4220000    518.7334770
      5.4230000    518.8323520
      5.4240000    518.9318290
      5.4250000    519.0305810
      5.4260000    519.1302290
      5.4270000    519.2303910
      5.4280000    519.3299370
      5.4290000    519.4306940
      5.4300000    519.5292500
      5.4310000    519.6282380
      5.4320000    519.7282400
      5.4330000    519.8267350
      5.4340000    519.9253200
      5.4350000    520.0265210
      5.4360000    520.1256190
      5.4370000    520.2247120
      5.4380000    520.3233610
      5.4390000    520.4233370
      5.4400000    520.5217170
      5.4410000    520.6222620
      5.4420000    520.7223730
      5.4430000    520.8215400
      5.4440000    520.9200780
      5.4450000    521.0194640
      5.4460000    521.1177230
      5.4470000    521.2165030
      5.4480000    521.3159820
      5.4490000    521.4159440
      5.4500000    521.5154090
      5.4510000    521.6137610
      5.4520000    521.7123180
      5.4530000    521.8114590
      5.4540000    521.9126650
      5.4550000    522.0112180
      5.4560000    522.1099510
      5.4570000    522.2089190
      5.4580000    522.3083810
      5.4590000    522.4068260
      5.4600000    522.5060210
      5.4610000    522.6060910
      5.4620000    522.7050720
      5.4630000    522.8044060
      5.4640000    522.9040900
      5.4650000    523.0033420
      5.4660000    523.1021910
      5.4670000    523.2006330
      5.4680000    523.2994200
      5.4690000    523.3982830
      5.4700000    523.4978850
      5.4710000    523.5987560
      5.4720000    523.6990030
      5.4730000    523.7980920
      5.4740000    523.8974430
      5.4750000    523.9965380
      5.4760000    524.0951810
      5.4770000    524.1935370
      5.4780000    524.2923510
      5.4790000    524.3920070
      5.4800000    524.4902920
      5.4810000    524.5890840
      5.4820000    524.6877040
      5.4830000    524.7882500
      5.4840000    524.8878390
      5.4850000    524.9866430
      5.4860000    525.0860150
      5.4870000    525.1855140
      5.4880000    525.2842090
      5.4890000    525.3828000
      5.4900000    525.4816420
      5.4910000    525.5814820
      5.4920000    525.6806590
      5.4930000    525.7798160
      5.4940000    525.8792210
      5.4950000    525.9783380
      5.4960000    526.0772040
      5.4970000    526.1758340
      5.4980000    526.2759950
      5.4990000    526.3744450
      5.5000000    526.4730400
      5.5010000    526.5725530
      5.5020000    526.6712780
      5.5030000    526.7693720
      5.5040000    526.8676670
      5.5050000    526.9661770
      5.5060000    527.0654180
      5.5070000    527.1653780
      5.5080000    527.2639470
      5.5090000    527.3627360
      5.5100000    527.4608480
      5.5110000    527.5600800
      5.5120000    527.6601680
      5.5130000    527.7606350
      5.5140000    527.8613560
      5.5150000    527.9615410
      5.5160000    528.0601250
      5.5170000    528.1594210
      5.5180000    528.2580080
      5.5190000    528.3570260
      5.5200000    528.4554740
      5.5210000    528.5552020
      5.5220000    528.6537180
      5.5230000    528.7523830
      5.5240000    528.8511640
      5.5250000    528.9508180
      5.5260000    529.0496630
      5.5270000    529.1504290
      5.5280000    529.2508060
      5.5290000    529.3509180
      5.5300000    529.4497930
      5.5310000    529.5487400
      5.5320000    529.6473840
      5.5330000    529.7463050
      5.5340000    529.8454130
      5.5350000    529.9446350
      5.5360000    530.0432930
      5.5370000    530.1419820
      5.5380000    530.2413760
      5.5390000    530.3405100
      5.5400000    530.4398580
      5.5410000    530.5407980
      5.5420000    530.6412930
      5.5430000    530.7406230
      5.5440000    530.8389850
      5.5450000    530.9372350
      5.5460000    531.0359090
      5.5470000    531.1345610
      5.5480000    531.2328540
      5.5490000    531.3321990
      5.5500000    531.4317120
      5.5510000    531.5310980
      5.5520000    531.6300860
      5.5530000    531.7293860
      5.5540000    531.8284840
      5.5550000    531.9267410
      5.5560000    532.0264580
      5.5570000    532.1266770
      5.5580000    532.2259280
      5.5590000    532.3256080
      5.5600000    532.4242820
      5.5610000    532.5242740
      5.5620000    532.6229570
      5.5630000    532.7226660
      5.5640000    532.8223810
      5.5650000    532.9225290
      5.5660000    533.0207750
      5.5670000    533.1197290
      5.5680000    533.2190910
      5.5690000    533.3178570
      5.5700000    533.4172560
      5.5710000    533.5165930
      5.5720000    533.6164300
      5.5730000    533.7146150
      5.5740000    533.8143420
      5.5750000    533.9139990
      5.5760000    534.0133890
      5.5770000    534.1125890
      5.5780000    534.2105780
      5.5790000    534.3109660
      5.5800000    534.4097870
      5.5810000    534.5078760
      5.5820000    534.6065210
      5.5830000    534.7050890
      5.5840000    534.8041740
      5.5850000    534.9031410
      5.5860000    535.0029190
      5.5870000    535.1037240
      5.5880000    535.2027430
      5.5890000    535.3021420
      5.5900000    535.4006220
      5.5910000    535.4992250
      5.5920000    535.5980850
      5.5930000    535.6965260
      5.5940000    535.7961200
      5.5950000    535.8951650
      5.5960000    535.9939880
      5.5970000    536.0931220
      5.5980000    536.1925350
      5.5990000    536.2922900
      5.6000000    536.3912570
      5.6010000    536.4931040
      5.6020000    536.5929880
      5.6030000    536.6939980
      5.6040000    536.7933470
      5.6050000    536.8925750
      5.6060000    536.9914210
      5.6070000    537.0903610
      5.6080000    537.1898560
      5.6090000    537.2885860
      5.6100000    537.3870160
      5.6110000    537.4861620
      5.6120000    537.5849270
      5.6130000    537.6838480
      5.6140000    537.7826470
      5.6150000    537.8824070
      5.6160000    537.9818660
      5.6170000    538.0804010
      5.6180000    538.1795350
      5.6190000    538.2792700
      5.6200000    538.3779410
      5.6210000    538.4770290
      5.6220000    538.5761420
      5.6230000    538.6759180
      5.6240000    538.7747110
      5.6250000    538.8736160
      5.6260000    538.9728110
      5.6270000    539.0729200
      5.6280000    539.1720330
      5.6290000    539.2721390
      5.6300000    539.3721240
      5.6310000    539.4707170
      5.6320000    539.5699260
      5.6330000    539.6687940
      5.6340000    539.7686000
      5.6350000    539.8671730
      5.6360000    539.9660240
      5.6370000    540.0658310
      5.6380000    540.1644150
      5.6390000    540.2631800
      5.6400000    540.3616050
      5.6410000    540.4608770
      5.6420000    540.5600520
      5.6430000    540.6583940
      5.6440000    540.7608980
      5.6450000    540.8607490
      5.6460000    540.9600180
      5.6470000    541.0588100
      5.6480000    541.1581400
      5.6490000    541.2569540
      5.6500000    541.3551520
      5.6510000    541.4542600
      5.6520000    541.5533970
      5.6530000    541.6531750
      5.6540000    541.7517770
      5.6550000    541.8506440
      5.6560000    541.9494120
      5.6570000    542.0483180
      5.6580000    542.1474660
      5.6590000    542.2480300
      5.6600000    542.3474390
      5.6610000    542.4467020
      5.6620000    542.5467910
      5.6630000    542.6458480
      5.6640000    542.7446480
      5.6650000    542.8448460
      5.6660000    542.9435680
      5.6670000    543.0428360
      5.6680000    543.1417310
      5.6690000    543.2406960
      5.6700000    543.3398820
      5.6710000    543.4382360
      5.6720000    543.5381390
      5.6730000    543.6372010
      5.6740000    543.7357230
      5.6750000    543.8367160
      5.6760000    543.9369540
      5.6770000    544.0355510
      5.6780000    544.1345170
      5.6790000    544.2331740
      5.6800000    544.3329150
      5.6810000    544.4315800
      5.6820000    544.5299300
      5.6830000    544.6291310
      5.6840000    544.7284590
      5.6850000    544.8276850
      5.6860000    544.9268110
      5.6870000    545.0262550
      5.6880000    545.1261070
      5.6890000    545.2270670
      5.6900000    545.3271530
      5.6910000    545.4272640
      5.6920000    545.5251670
      5.6930000    545.6244030
      5.6940000    545.7227350
      5.6950000    545.8217550
      5.6960000    545.9204870
      5.6970000    546.0196720
      5.6980000    546.1184820
      5.6990000    546.2179340
      5.7000000    546.3169510
      5.7010000    546.4163210
      5.7020000    546.5154010
      5.7030000    546.6148660
      5.7040000    546.7135490
      5.7050000    546.8126540
      5.7060000    546.9134920
      5.7070000    547.0123540
      5.7080000    547.1102100
      5.7090000    547.2096680
      5.7100000    547.3082860
      5.7110000    547.4076770
      5.7120000    547.5073340
      5.7130000    547.6062920
      5.7140000    547.7062410
      5.7150000    547.8049200
      5.7160000    547.9031790
      5.7170000    548.0019960
      5.7180000    548.1014650
      5.7190000    548.2007830
      5.7200000    548.2997170
      5.7210000    548.4005350
      5.7220000    548.5004060
      5.7230000    548.5992670
      5.7240000    548.6985810
      5.7250000    548.7974280
      5.7260000    548.8967770
      5.7270000    548.9960030
      5.7280000    549.0959780
      5.7290000    549.1953070
      5.7300000    549.2941450
      5.7310000    549.3938050
      5.7320000    549.4929980
      5.7330000    549.5923930
      5.7340000    549.6930870
      5.7350000    549.7939480
      5.7360000    549.8944430
      5.7370000    549.9930240
      5.7380000    550.0922800
      5.7390000    550.1918460
      5.7400000    550.2910540
      5.7410000    550.3905410
      5.7420000    550.4893970
      5.7430000    550.5881360
      5.7440000    550.6874570
      5.7450000    550.7869700
      5.7460000    550.8866380
      5.7470000    550.9855950
      5.7480000    551.0847570
      5.7490000    551.1842500
      5.7500000    551.2841930
      5.7510000    551.3843610
      5.7520000    551.4837140
      5.7530000    551.5836480
      5.7540000    551.6843660
      5.7550000    551.7836160
      5.7560000    551.8839190
      5.7570000    551.9831440
      5.7580000    552.0826490
      5.7590000    552.1814270
      5.7600000    552.2800490
      5.7610000    552.3794360
      5.7620000    552.4788940
      5.7630000    552.5780050
      5.7640000    552.6775720
      5.7650000    552.7779910
      5.7660000    552.8770920
      5.7670000    552.9757520
      5.7680000    553.0745010
      5.7690000    553.1734240
      5.7700000    553.2727910
      5.7710000    553.3724970
      5.7720000    553.4712290
      5.7730000    553.5696540
      5.7740000    553.6686220
      5.7750000    553.7670150
      5.7760000    553.8660940
      5.7770000    553.9652410
      5.7780000    554.0657200
      5.7790000    554.1647250
      5.7800000    554.2649060
      5.7810000    554.3642540
      5.7820000    554.4645390
      5.7830000    554.5632250
      5.7840000    554.6621130
      5.7850000    554.7613250
      5.7860000    554.8603020
      5.7870000    554.9591610
      5.7880000    555.0587720
      5.7890000    555.1579370
      5.7900000    555.2568670
      5.7910000    555.3562060
      5.7920000    555.4568070
      5.7930000    555.5566980
      5.7940000    555.6552630
      5.7950000    555.7546860
      5.7960000    555.8541360
      5.7970000    555.9534800
      5.7980000    556.0521580
      5.7990000    556.1516350
      5.8000000    556.2515420
      5.8010000    556.3512770
      5.8020000    556.4513810
      5.8030000    556.5500630
      5.8040000    556.6493400
      5.8050000    556.7485490
      5.8060000    556.8482270
      5.8070000    556.9473640
      5.8080000    557.0468280
      5.8090000    557.1461290
      5.8100000    557.2449850
      5.8110000    557.3434820
      5.8120000    557.4421680
      5.8130000    557.5427040
      5.8140000    557.6417920
      5.8150000    557.7411670
      5.8160000    557.8400250
      5.8170000    557.9388010
      5.8180000    558.0369160
      5.8190000    558.1355600
      5.8200000    558.2332900
      5.8210000    558.3323160
      5.8220000    558.4311040
      5.8230000    558.5311110
      5.8240000    558.6316150
      5.8250000    558.7325720
      5.8260000    558.8322830
      5.8270000    558.9319310
      5.8280000    559.0305710
      5.8290000    559.1300710
      5.8300000    559.2304130
      5.8310000    559.3302480
      5.8320000    559.4296070
      5.8330000    559.5276270
      5.8340000    559.6274680
      5.8350000    559.7264680
      5.8360000    559.8256120
      5.8370000    559.9245810
      5.8380000    560.0239500
      5.8390000    560.1250120
      5.8400000    560.2239660
      5.8410000    560.3228530
      5.8420000    560.4231440
      5.8430000    560.5223840
      5.8440000    560.6215790
      5.8450000    560.7208470
      5.8460000    560.8193590
      5.8470000    560.9188250
      5.8480000    561.0175390
      5.8490000    561.1163230
      5.8500000    561.2148150
      5.8510000    561.3137280
      5.8520000    561.4137920
      5.8530000    561.5134620
      5.8540000    561.6128960
      5.8550000    561.7120310
      5.8560000    561.8101770
      5.8570000    561.9091520
      5.8580000    562.0082020
      5.8590000    562.1073960
      5.8600000    562.2064020
      5.8610000    562.3057870
      5.8620000    562.4044480
      5.8630000    562.5032890
      5.8640000    562.6018860
      5.8650000    562.7006120
      5.8660000    562.7998150
      5.8670000    562.8996540
      5.8680000    562.9990610
      5.8690000    563.1009560
      5.8700000    563.2011110
      5.8710000    563.2997810
      5.8720000    563.3996580
      5.8730000    563.5000280
      5.8740000    563.5988590
      5.8750000    563.6978870
      5.8760000    563.7962780
      5.8770000    563.8952980
      5.8780000    563.9945970
      5.8790000    564.0927380
      5.8800000    564.1916510
      5.8810000    564.2902890
      5.8820000    564.3899000
      5.8830000    564.4889250
      5.8840000    564.5895270
      5.8850000    564.6885440
      5.8860000    564.7886390
      5.8870000    564.8879580
      5.8880000    564.9869710
      5.8890000    565.0860710
      5.8900000    565.1857000
      5.8910000    565.2844610
      5.8920000    565.3838380
      5.8930000    565.4827910
      5.8940000    565.5824300
      5.8950000    565.6816790
      5.8960000    565.7805950
      5.8970000    565.8802660
      5.8980000    565.9800140
      5.8990000    566.0793580
      5.9000000    566.1793200
      5.9010000    566.2784770
      5.9020000    566.3778270
      5.9030000    566.4772910
      5.9040000    566.5765920
      5.9050000    566.6756760
      5.9060000    566.7752780
      5.9070000    566.8738390
      5.9080000    566.9729660
      5.9090000    567.0718530
      5.9100000    567.1713480
      5.9110000    567.2698630
      5.9120000    567.3689000
      5.9130000    567.4689450
      5.9140000    567.5681410
      5.9150000    567.6670720
      5.9160000    567.7670020
      5.9170000    567.8673280
      5.9180000    567.9659640
      5.9190000    568.0645490
      5.9200000    568.1629020
      5.9210000    568.2623700
      5.9220000    568.3630190
      5.9230000    568.4630330
      5.9240000    568.5620410
      5.9250000    568.6609130
      5.9260000    568.7601840
      5.9270000    568.8602470
      5.9280000    568.9594950
      5.9290000    569.0584820
      5.9300000    569.1579150
      5.9310000    569.2570530
      5.9320000    569.3569000
      5.9330000    569.4561050
      5.9340000    569.5550550
      5.9350000    569.6545910
      5.9360000    569.7530290
      5.9370000    569.8523860
      5.9380000    569.9517870
      5.9390000    570.0506200
      5.9400000    570.1504290
      5.9410000    570.2493100
      5.9420000    570.3488940
      5.9430000    570.4481690
      5.9440000    570.5469330
      5.9450000    570.6454590
      5.9460000    570.7452870
      5.9470000    570.8443110
      5.9480000    570.9438210
      5.9490000    571.0429330
      5.9500000    571.1422230
      5.9510000    571.2409590
      5.9520000    571.3401210
      5.9530000    571.4391420
      5.9540000    571.5398400
      5.9550000    571.6389850
      5.9560000    571.7385350
      5.9570000    571.8375580
      5.9580000    571.9369410
      5.9590000    572.0361030
      5.9600000    572.1346350
      5.9610000    572.2330690
      5.9620000    572.3333370
      5.9630000    572.4331970
      5.9640000    572.5324140
      5.9650000    572.6317370
      5.9660000    572.7309850
      5.9670000    572.8299570
      5.9680000    572.9288860
      5.9690000    573.0286290
      5.9700000    573.1279310
      5.9710000    573.2266400
      5.9720000    573.3255860
      5.9730000    573.4246450
      5.9740000    573.5259470
      5.9750000    573.6275380
      5.9760000    573.7265830
      5.9770000    573.8256330
      5.9780000    573.9247370
      5.9790000    574.0240540
      5.9800000    574.1233350
      5.9810000    574.2225220
      5.9820000    574.3206000
      5.9830000    574.4195110
      5.9840000    574.5182670
      5.9850000    574.6166830
      5.9860000    574.7156600
      5.9870000    574.8149920
      5.9880000    574.9139390
      5.9890000    575.0130870
      5.9900000    575.1121220
      5.9910000    575.2120030
      5.9920000    575.3104810
      5.9930000    575.4096620
      5.9940000    575.5092510
      5.9950000    575.6090650
      5.9960000    575.7082200
      5.9970000    575.8073380
      5.9980000    575.9063090
      5.9990000    576.0054740
      6.0000000    576.1048100
      6.0010000    576.2032940
      6.0020000    576.3027410
      6.0030000    576.4019710
      6.0040000    576.5004100
      6.0050000    576.5992550
      6.0060000    576.6988080
      6.0070000    576.7970580
      6.0080000    576.8958000
      6.0090000    576.9941890
      6.0100000    577.0929850
      6.0110000    577.1930300
      6.0120000    577.2925390
      6.0130000    577.3916870
      6.0140000    577.4911060
      6.0150000    577.5907740
      6.0160000    577.6893300
      6.0170000    577.7888660
      6.0180000    577.8873610
      6.0190000    577.9861410
      6.0200000    578.0847300
      6.0210000    578.1833480
      6.0220000    578.2820960
      6.0230000    578.3817060
      6.0240000    578.4801110
      6.0250000    578.5809240
      6.0260000    578.6803160
      6.0270000    578.7820500
      6.0280000    578.8835580
      6.0290000    578.9832440
      6.0300000    579.0818910
      6.0310000    579.1814540
      6.0320000    579.2810970
      6.0330000    579.3798860
      6.0340000    579.4789640
      6.0350000    579.5781290
      6.0360000    579.6773650
      6.0370000    579.7759830
      6.0380000    579.8751790
      6.0390000    579.9746220
      6.0400000    580.0742840
      6.0410000    580.1740630
      6.0420000    580.2733400
      6.0430000    580.3732910
      6.0440000    580.4728480
      6.0450000    580.5726370
      6.0460000    580.6715380
      6.0470000    580.7711380
      6.0480000    580.8706440
      6.0490000    580.9697590
      6.0500000    581.0687950
      6.0510000    581.1677560
      6.0520000    581.2669780
      6.0530000    581.3658740
      6.0540000    581.4660860
      6.0550000    581.5653810
      6.0560000    581.6643840
      6.0570000    581.7631840
      6.0580000    581.8628820
      6.0590000    581.9628660
      6.0600000    582.0612350
      6.0610000    582.1605200
      6.0620000    582.2599890
      6.0630000    582.3594420
      6.0640000    582.4577950
      6.0650000    582.5567540
      6.0660000    582.6561590
      6.0670000    582.7537960
      6.0680000    582.8531810
      6.0690000    582.9530030
      6.0700000    583.0521810
      6.0710000    583.1509470
      6.0720000    583.2497600
      6.0730000    583.3490700
      6.0740000    583.4475420
      6.0750000    583.5460310
      6.0760000    583.6451680
      6.0770000    583.7466620
      6.0780000    583.8474520
      6.0790000    583.9455660
      6.0800000    584.0444850
      6.0810000    584.1439940
      6.0820000    584.2436850
      6.0830000    584.3430130
      6.0840000    584.4427630
      6.0850000    584.5427750
      6.0860000    584.6439500
      6.0870000    584.7430840
      6.0880000    584.8419810
      6.0890000    584.9406650
      6.0900000    585.0402130
      6.0910000    585.1397350
      6.0920000    585.2390630
      6.0930000    585.3387260
      6.0940000    585.4374490
      6.0950000    585.5368720
      6.0960000    585.6367640
      6.0970000    585.7357020
      6.0980000    585.8346820
      6.0990000    585.9340190
      6.1000000    586.0336500
      6.1010000    586.1332750
      6.1020000    586.2335900
      6.1030000    586.3327290
      6.1040000    586.4330220
      6.1050000    586.5324140
      6.1060000    586.6310580
      6.1070000    586.7302380
      6.1080000    586.8296680
      6.1090000    586.9285760
      6.1100000    587.0278580
      6.1110000    587.1256110
      6.1120000    587.2242850
      6.1130000    587.3234180
      6.1140000    587.4222180
      6.1150000    587.5210840
      6.1160000    587.6205780
      6.1170000    587.7205430
      6.1180000    587.8199020
      6.1190000    587.9189670
      6.1200000    588.0187370
      6.1210000    588.1177850
      6.1220000    588.2172870
      6.1230000    588.3164800
      6.1240000    588.4161880
      6.1250000    588.5148210
      6.1260000    588.6145470
      6.1270000    588.7139150
      6.1280000    588.8144630
      6.1290000    588.9155240
      6.1300000    589.0181540
      6.1310000    589.1198510
      6.1320000    589.2194240
      6.1330000    589.3191440
      6.1340000    589.4193830
      6.1350000    589.5192330
      6.1360000    589.6200280
      6.1370000    589.7192630
      6.1380000    589.8177220
      6.1390000    589.9164720
      6.1400000    590.0148790
      6.1410000    590.1128050
      6.1420000    590.2109410
      6.1430000    590.3097550
      6.1440000    590.4077650
      6.1450000    590.5063420
      6.1460000    590.6060480
      6.1470000    590.7046930
      6.1480000    590.8042370
      6.1490000    590.9020560
      6.1500000    591.0005640
      6.1510000    591.0995160
      6.1520000    591.1973940
      6.1530000    591.2965480
      6.1540000    591.3942330
      6.1550000    591.4925750
      6.1560000    591.5907320
      6.1570000    591.6904730
      6.1580000    591.7889840
      6.1590000    591.8887090
      6.1600000    591.9884680
      6.1610000    592.0872330
      6.1620000    592.1855880
      6.1630000    592.2845810
      6.1640000    592.3819340
      6.1650000    592.4806460
      6.1660000    592.5787390
      6.1670000    592.6767210
      6.1680000    592.7745960
      6.1690000    592.8724270
      6.1700000    592.9719130
      6.1710000    593.0700230
      6.1720000    593.1678780
      6.1730000    593.2664620
      6.1740000    593.3654650
      6.1750000    593.4645620
      6.1760000    593.5635960
      6.1770000    593.6614820
      6.1780000    593.7595010
      6.1790000    593.8588240
      6.1800000    593.9573760
      6.1810000    594.0562860
      6.1820000    594.1566160
      6.1830000    594.2553820
      6.1840000    594.3547950
      6.1850000    594.4529450
      6.1860000    594.5520060
      6.1870000    594.6514370
      6.1880000    594.7509600
      6.1890000    594.8498960
      6.1900000    594.9482260
      6.1910000    595.0467630
      6.1920000    595.1450710
      6.1930000    595.2431850
      6.1940000    595.3415790
      6.1950000    595.4398430
      6.1960000    595.5381930
      6.1970000    595.6366900
      6.1980000    595.7348280
      6.1990000    595.8323860
      6.2000000    595.9305970
      6.2010000    596.0297050
      6.2020000    596.1276270
      6.2030000    596.2270040
      6.2040000    596.3258130
      6.2050000    596.4242030
      6.2060000    596.5234790
      6.2070000    596.6208800
      6.2080000    596.7190400
      6.2090000    596.8185500
      6.2100000    596.9179770
      6.2110000    597.0160600
      6.2120000    597.1147280
      6.2130000    597.2135410
      6.2140000    597.3120870
      6.2150000    597.4102590
      6.2160000    597.5098470
      6.2170000    597.6087210
      6.2180000    597.7081460
      6.2190000    597.8079030
      6.2200000    597.9059590
      6.2210000    598.0047510
      6.2220000    598.1023400
      6.2230000    598.2016260
      6.2240000    598.2993780
      6.2250000    598.3986090
      6.2260000    598.4964750
      6.2270000    598.5962650
      6.2280000    598.6958890
      6.2290000    598.7941430
      6.2300000    598.8940990
      6.2310000    598.9927090
      6.2320000    599.0909090
      6.2330000    599.1905660
      6.2340000    599.2886680
      6.2350000    599.3874200
      6.2360000    599.4853110
      6.2370000    599.5842620
      6.2380000    599.6827700
      6.2390000    599.7805350
      6.2400000    599.8798260
      6.2410000    599.9794350
      6.2420000    600.0765160
      6.2430000    600.1748430
      6.2440000    600.2729120
      6.2450000    600.3714800
      6.2460000    600.4695390
      6.2470000    600.5681120
      6.2480000    600.6669290
      6.2490000    600.7656180
      6.2500000    600.8646940
      6.2510000    600.9629360
      6.2520000    601.0609700
      6.2530000    601.1600050
      6.2540000    601.2583480
      6.2550000    601.3562830
      6.2560000    601.4554580
      6.2570000    601.5536300
      6.2580000    601.6517970
      6.2590000    601.7498570
      6.2600000    601.8480250
      6.2610000    601.9470410
      6.2620000    602.0451400
      6.2630000    602.1440870
      6.2640000    602.2434450
      6.2650000    602.3420140
      6.2660000    602.4404700
      6.2670000    602.5385280
      6.2680000    602.6375310
      6.2690000    602.7357830
      6.2700000    602.8340820
      6.2710000    602.9327850
      6.2720000    603.0305180
      6.2730000    603.1287660
      6.2740000    603.2273920
      6.2750000    603.3265560
      6.2760000    603.4249760
      6.2770000    603.5262600
      6.2780000    603.6252560
      6.2790000    603.7244680
      6.2800000    603.8229600
      6.2810000    603.9223590
      6.2820000    604.0206800
      6.2830000    604.1193280
      6.2840000    604.2178560
      6.2850000    604.3169600
      6.2860000    604.4159280
      6.2870000    604.5136760
      6.2880000    604.6118080
      6.2890000    604.7108360
      6.2900000    604.8093060
      6.2910000    604.9095510
      6.2920000    605.0078550
      6.2930000    605.1073000
      6.2940000    605.2057780
      6.2950000    605.3044370
      6.2960000    605.4035300
      6.2970000    605.5019690
      6.2980000    605.6003080
      6.2990000    605.6987580
      6.3000000    605.7980240
      6.3010000    605.8968890
      6.3020000    605.9951380
      6.3030000    606.0924640
      6.3040000    606.1915450
      6.3050000    606.2902390
      6.3060000    606.3894300
      6.3070000    606.4889680
      6.3080000    606.5882710
      6.3090000    606.6862820
      6.3100000    606.7842010
      6.3110000    606.8824330
      6.3120000    606.9815230
      6.3130000    607.0801820
      6.3140000    607.1782100
      6.3150000    607.2763470
      6.3160000    607.3749480
      6.3170000    607.4724080
      6.3180000    607.5721570
      6.3190000    607.6700680
      6.3200000    607.7690540
      6.3210000    607.8695860
      6.3220000    607.9681350
      6.3230000    608.0671920
      6.3240000    608.1656640
      6.3250000    608.2643920
      6.3260000    608.3633860
      6.3270000    608.4619230
      6.3280000    608.5607560
      6.3290000    608.6603610
      6.3300000    608.7591960
      6.3310000    608.8576360
      6.3320000    608.9563460
      6.3330000    609.0547810
      6.3340000    609.1532620
      6.3350000    609.2529970
      6.3360000    609.3523640
      6.3370000    609.4517990
      6.3380000    609.5510920
      6.3390000    609.6488080
      6.3400000    609.7468990
      6.3410000    609.8456640
      6.3420000    609.9437490
      6.3430000    610.0422590
      6.3440000    610.1415570
      6.3450000    610.2394350
      6.3460000    610.3384600
      6.3470000    610.4379810
      6.3480000    610.5377020
      6.3490000    610.6358240
      6.3500000    610.7346650
      6.3510000    610.8352420
      6.3520000    610.9337830
      6.3530000    611.0324750
      6.3540000    611.1313430
      6.3550000    611.2305280
      6.3560000    611.3290880
      6.3570000    611.4273050
      6.3580000    611.5263500
      6.3590000    611.6241580
      6.3600000    611.7223290
      6.3610000    611.8203610
      6.3620000    611.9187640
      6.3630000    612.0184950
      6.3640000    612.1169850
      6.3650000    612.2159450
      6.3660000    612.3153700
      6.3670000    612.4148000
      6.3680000    612.5130390
      6.3690000    612.6109080
      6.3700000    612.7088100
      6.3710000    612.8079420
      6.3720000    612.9056820
      6.3730000    613.0042370
      6.3740000    613.1027570
      6.3750000    613.2012020
      6.3760000    613.2993920
      6.3770000    613.3995980
      6.3780000    613.4992900
      6.3790000    613.5980480
      6.3800000    613.6976290
      6.3810000    613.7972650
      6.3820000    613.8957100
      6.3830000    613.9947780
      6.3840000    614.0934130
      6.3850000    614.1912610
      6.3860000    614.2904820
      6.3870000    614.3882160
      6.3880000    614.4865670
      6.3890000    614.5850050
      6.3900000    614.6836780
      6.3910000    614.7819480
      6.3920000    614.8813010
      6.3930000    614.9798430
      6.3940000    615.0776840
      6.3950000    615.1772650
      6.3960000    615.2769020
      6.3970000    615.3747890
      6.3980000    615.4732000
      6.3990000    615.5716910
      6.4000000    615.6703910
      6.4010000    615.7692690
      6.4020000    615.8672880
      6.4030000    615.9661490
      6.4040000    616.0651310
      6.4050000    616.1626920
      6.4060000    616.2607870
      6.4070000    616.3589630
      6.4080000    616.4585770
      6.4090000    616.5573640
      6.4100000    616.6552850
      6.4110000    616.7543790
      6.4120000    616.8529220
      6.4130000    616.9521570
      6.4140000    617.0504320
      6.4150000    617.1482380
      6.4160000    617.2462900
      6.4170000    617.3458310
      6.4180000    617.4438550
      6.4190000    617.5424640
      6.4200000    617.6409460
      6.4210000    617.7395220
      6.4220000    617.8402740
      6.4230000    617.9383790
      6.4240000    618.0378350
      6.4250000    618.1381380
      6.4260000    618.2360360
      6.4270000    618.3351640
      6.4280000    618.4347610
      6.4290000    618.5342810
      6.4300000    618.6324660
      6.4310000    618.7312400
      6.4320000    618.8297080
      6.4330000    618.9279050
      6.4340000    619.0264650
      6.4350000    619.1254480
      6.4360000    619.2237560
      6.4370000    619.3227820
      6.4380000    619.4207800
      6.4390000    619.5185360
      6.4400000    619.6167490
      6.4410000    619.7157220
      6.4420000    619.8138400
      6.4430000    619.9116060
      6.4440000    620.0092860
      6.4450000    620.1081030
      6.4460000    620.2063440
      6.4470000    620.3046870
      6.4480000    620.4034280
      6.4490000    620.5019840
      6.4500000    620.6017880
      6.4510000    620.6998930
      6.4520000    620.7979900
      6.4530000    620.8980700
      6.4540000    620.9962040
      6.4550000    621.0951220
      6.4560000    621.1929580
      6.4570000    621.2918720
      6.4580000    621.3898870
      6.4590000    621.4880930
      6.4600000    621.5873160
      6.4610000    621.6857500
      6.4620000    621.7833320
      6.4630000    621.8825070
      6.4640000    621.9832210
      6.4650000    622.0808730
      6.4660000    622.1796430
      6.4670000    622.2778310
      6.4680000    622.3759930
      6.4690000    622.4738000
      6.4700000    622.5718690
      6.4710000    622.6690530
      6.4720000    622.7680120
      6.4730000    622.8649740
      6.4740000    622.9654380
      6.4750000    623.0648440
      6.4760000    623.1643120
      6.4770000    623.2630870
      6.4780000    623.3629540
      6.4790000    623.4619920
      6.4800000    623.5600410
      6.4810000    623.6579030
      6.4820000    623.7570390
      6.4830000    623.8562470
      6.4840000    623.9544340
      6.4850000    624.0535650
      6.4860000    624.1508190
      6.4870000    624.2495070
      6.4880000    624.3483110
      6.4890000    624.4478390
      6.4900000    624.5462910
      6.4910000    624.6446270
      6.4920000    624.7425240
      6.4930000    624.8409560
      6.4940000    624.9389740
      6.4950000    625.0372080
      6.4960000    625.1364450
      6.4970000    625.2342720
      6.4980000    625.3325710
      6.4990000    625.4300410
      6.5000000    625.5283380
      6.5010000    625.6266210
      6.5020000    625.7251560
      6.5030000    625.8232580
      6.5040000    625.9228780
      6.5050000    626.0214830
      6.5060000    626.1223200
      6.5070000    626.2209640
      6.5080000    626.3192420
      6.5090000    626.4177200
      6.5100000    626.5160870
      6.5110000    626.6151990
      6.5120000    626.7125500
      6.5130000    626.8114700
      6.5140000    626.9111200
      6.5150000    627.0098530
      6.5160000    627.1080580
      6.5170000    627.2063510
      6.5180000    627.3041470
      6.5190000    627.4025070
      6.5200000    627.5015820
      6.5210000    627.6007630
      6.5220000    627.6978350
      6.5230000    627.7969240
      6.5240000    627.8955110
      6.5250000    627.9939260
      6.5260000    628.0932140
      6.5270000    628.1925500
      6.5280000    628.2914370
      6.5290000    628.3900790
      6.5300000    628.4918070
      6.5310000    628.5917930
      6.5320000    628.6898020
      6.5330000    628.7886630
      6.5340000    628.8873850
      6.5350000    628.9867030
      6.5360000    629.0851810
      6.5370000    629.1829500
      6.5380000    629.2822780
      6.5390000    629.3804340
      6.5400000    629.4780920
      6.5410000    629.5765670
      6.5420000    629.6762140
      6.5430000    629.7744400
      6.5440000    629.8719150
      6.5450000    629.9696700
      6.5460000    630.0677930
      6.5470000    630.1654780
      6.5480000    630.2647390
      6.5490000    630.3630620
      6.5500000    630.4620420
      6.5510000    630.5607210
      6.5520000    630.6599570
      6.5530000    630.7576270
      6.5540000    630.8571320
      6.5550000    630.9559510
      6.5560000    631.0540650
      6.5570000    631.1524920
      6.5580000    631.2514230
      6.5590000    631.3498940
      6.5600000    631.4478580
      6.5610000    631.5452460
      6.5620000    631.6441690
      6.5630000    631.7441710
      6.5640000    631.8432280
      6.5650000    631.9417190
      6.5660000    632.0408340
      6.5670000    632.1391970
      6.5680000    632.2378090
      6.5690000    632.3357600
      6.5700000    632.4348790
      6.5710000    632.5333070
      6.5720000    632.6327470
      6.5730000    632.7298710
      6.5740000    632.8289750
      6.5750000    632.9271690
      6.5760000    633.0266040
      6.5770000    633.1243450
      6.5780000    633.2237600
      6.5790000    633.3249210
      6.5800000    633.4233880
      6.5810000    633.5233120
      6.5820000    633.6237160
      6.5830000    633.7220570
      6.5840000    633.8207350
      6.5850000    633.9194980
      6.5860000    634.0169140
      6.5870000    634.1153680
      6.5880000    634.2147270
      6.5890000    634.3126640
      6.5900000    634.4111250
      6.5910000    634.5104970
      6.5920000    634.6094190
      6.5930000    634.7083450
      6.5940000    634.8065090
      6.5950000    634.9066430
      6.5960000    635.0041950
      6.5970000    635.1027900
      6.5980000    635.2020880
      6.5990000    635.3005420
      6.6000000    635.3984670
      6.6010000    635.4971450
      6.6020000    635.5951700
      6.6030000    635.6952660
      6.6040000    635.7934070
      6.6050000    635.8922320
      6.6060000    635.9912570
      6.6070000    636.0917580
      6.6080000    636.1905030
      6.6090000    636.2891430
      6.6100000    636.3871210
      6.6110000    636.4858170
      6.6120000    636.5839400
      6.6130000    636.6824770
      6.6140000    636.7806240
      6.6150000    636.8795380
      6.6160000    636.9779180
      6.6170000    637.0764780
      6.6180000    637.1743790
      6.6190000    637.2724080
      6.6200000    637.3705680
      6.6210000    637.4699990
      6.6220000    637.5693630
      6.6230000    637.6686760
      6.6240000    637.7671580
      6.6250000    637.8662370
      6.6260000    637.9642260
      6.6270000    638.0611580
      6.6280000    638.1601430
      6.6290000    638.2597990
      6.6300000    638.3578130
      6.6310000    638.4568960
      6.6320000    638.5559030
      6.6330000    638.6565620
      6.6340000    638.7552550
      6.6350000    638.8546260
      6.6360000    638.9535750
      6.6370000    639.0526710
      6.6380000    639.1517060
      6.6390000    639.2495330
      6.6400000    639.3476240
      6.6410000    639.4465450
      6.6420000    639.5451710
      6.6430000    639.6435590
      6.6440000    639.7419490
      6.6450000    639.8404980
      6.6460000    639.9381530
      6.6470000    640.0365050
      6.6480000    640.1350060
      6.6490000    640.2352650
      6.6500000    640.3339600
      6.6510000    640.4328680
      6.6520000    640.5310630
      6.6530000    640.6291030
      6.6540000    640.7277430
      6.6550000    640.8258160
      6.6560000    640.9250920
      6.6570000    641.0237110
      6.6580000    641.1226180
      6.6590000    641.2209140
      6.6600000    641.3193880
      6.6610000    641.4183140
      6.6620000    641.5170710
      6.6630000    641.6157130
      6.6640000    641.7152100
      6.6650000    641.8153650
      6.6660000    641.9138600
      6.6670000    642.0124120
      6.6680000    642.1119640
      6.6690000    642.2105060
      6.6700000    642.3102320
      6.6710000    642.4082930
      6.6720000    642.5072890
      6.6730000    642.6055530
      6.6740000    642.7039760
      6.6750000    642.8030730
      6.6760000    642.9021400
      6.6770000    643.0011350
      6.6780000    643.0998080
      6.6790000    643.1989860
      6.6800000    643.2982540
      6.6810000    643.3979250
      6.6820000    643.4964360
      6.6830000    643.5963070
      6.6840000    643.6952630
      6.6850000    643.7949580
      6.6860000    643.8927590
      6.6870000    643.9918650
      6.6880000    644.0895470
      6.6890000    644.1883060
      6.6900000    644.2879010
      6.6910000    644.3857540
      6.6920000    644.4835100
      6.6930000    644.5828530
      6.6940000    644.6826620
      6.6950000    644.7817250
      6.6960000    644.8798560
      6.6970000    644.9776730
      6.6980000    645.0767540
      6.6990000    645.1748420
      6.7000000    645.2741750
      6.7010000    645.3733940
      6.7020000    645.4723780
      6.7030000    645.5711380
      6.7040000    645.6689810
      6.7050000    645.7671680
      6.7060000    645.8661660
      6.7070000    645.9649030
      6.7080000    646.0634080
      6.7090000    646.1614430
      6.7100000    646.2598830
      6.7110000    646.3590050
      6.7120000    646.4570180
      6.7130000    646.5552390
      6.7140000    646.6529310
      6.7150000    646.7526480
      6.7160000    646.8506900
      6.7170000    646.9494590
      6.7180000    647.0489540
      6.7190000    647.1491500
      6.7200000    647.2477130
      6.7210000    647.3462620
      6.7220000    647.4454960
      6.7230000    647.5438390
      6.7240000    647.6418100
      6.7250000    647.7411340
      6.7260000    647.8387680
      6.7270000    647.9369090
      6.7280000    648.0352980
      6.7290000    648.1342860
      6.7300000    648.2329220
      6.7310000    648.3315670
      6.7320000    648.4311170
      6.7330000    648.5295640
      6.7340000    648.6292580
      6.7350000    648.7310120
      6.7360000    648.8299530
      6.7370000    648.9288720
      6.7380000    649.0290680
      6.7390000    649.1282060
      6.7400000    649.2280790
      6.7410000    649.3276650
      6.7420000    649.4280630
      6.7430000    649.5273120
      6.7440000    649.6271620
      6.7450000    649.7280350
      6.7460000    649.8284600
      6.7470000    649.9273400
      6.7480000    650.0266920
      6.7490000    650.1260180
      6.7500000    650.2260220
      6.7510000    650.3247080
      6.7520000    650.4243220
      6.7530000    650.5227160
      6.7540000    650.6226340
      6.7550000    650.7228400
      6.7560000    650.8225040
      6.7570000    650.9215660
      6.7580000    651.0214060
      6.7590000    651.1202580
      6.7600000    651.2184680
      6.7610000    651.3174000
      6.7620000    651.4175110
      6.7630000    651.5161720
      6.7640000    651.6155060
      6.7650000    651.7151870
      6.7660000    651.8144980
      6.7670000    651.9133780
      6.7680000    652.0117610
      6.7690000    652.1118540
      6.7700000    652.2106680
      6.7710000    652.3091460
      6.7720000    652.4083260
      6.7730000    652.5069650
      6.7740000    652.6062430
      6.7750000    652.7052850
      6.7760000    652.8039010
      6.7770000    652.9023890
      6.7780000    653.0010360
      6.7790000    653.1002880
      6.7800000    653.1990010
      6.7810000    653.2977500
      6.7820000    653.3956980
      6.7830000    653.4953670
      6.7840000    653.5951470
      6.7850000    653.6958520
      6.7860000    653.7973280
      6.7870000    653.8988950
      6.7880000    653.9994990
      6.7890000    654.0991130
      6.7900000    654.1977650
      6.7910000    654.2970950
      6.7920000    654.3972280
      6.7930000    654.4959280
      6.7940000    654.5950240
      6.7950000    654.6937610
      6.7960000    654.7924080
      6.7970000    654.8913770
      6.7980000    654.9911160
      6.7990000    655.0897940
      6.8000000    655.1904430
      6.8010000    655.2917570
      6.8020000    655.3905670
      6.8030000    655.4898220
      6.8040000    655.5888640
      6.8050000    655.6884040
      6.8060000    655.7866600
      6.8070000    655.8856950
      6.8080000    655.9860800
      6.8090000    656.0862740
      6.8100000    656.1847770
      6.8110000    656.2834740
      6.8120000    656.3827840
      6.8130000    656.4812580
      6.8140000    656.5819860
      6.8150000    656.6814720
      6.8160000    656.7811760
      6.8170000    656.8813670
      6.8180000    656.9798470
      6.8190000    657.0799070
      6.8200000    657.1792660
      6.8210000    657.2782820
      6.8220000    657.3773010
      6.8230000    657.4766610
      6.8240000    657.5762610
      6.8250000    657.6752910
      6.8260000    657.7741060
      6.8270000    657.8736860
      6.8280000    657.9731420
      6.8290000    658.0724340
      6.8300000    658.1720490
      6.8310000    658.2717980
      6.8320000    658.3713570
      6.8330000    658.4702420
      6.8340000    658.5707370
      6.8350000    658.6700030
      6.8360000    658.7689410
      6.8370000    658.8677540
      6.8380000    658.9669250
      6.8390000    659.0655860
      6.8400000    659.1660080
      6.8410000    659.2671890
      6.8420000    659.3674600
      6.8430000    659.4676840
      6.8440000    659.5675490
      6.8450000    659.6663510
      6.8460000    659.7660360
      6.8470000    659.8652400
      6.8480000    659.9645230
      6.8490000    660.0647230
      6.8500000    660.1638410
      6.8510000    660.2631550
      6.8520000    660.3629010
      6.8530000    660.4624270
      6.8540000    660.5619360
      6.8550000    660.6612120
      6.8560000    660.7607380
      6.8570000    660.8599090
      6.8580000    660.9602820
      6.8590000    661.0598280
      6.8600000    661.1593800
      6.8610000    661.2586510
      6.8620000    661.3571550
      6.8630000    661.4555480
      6.8640000    661.5542890
      6.8650000    661.6550730
      6.8660000    661.7553320
      6.8670000    661.8547410
      6.8680000    661.9535730
      6.8690000    662.0524620
      6.8700000    662.1525390
      6.8710000    662.2508590
      6.8720000    662.3496540
      6.8730000    662.4493760
      6.8740000    662.5489650
      6.8750000    662.6486170
      6.8760000    662.7482870
      6.8770000    662.8466090
      6.8780000    662.9465100
      6.8790000    663.0459720
      6.8800000    663.1448660
      6.8810000    663.2457540
      6.8820000    663.3448540
      6.8830000    663.4433690
      6.8840000    663.5420790
      6.8850000    663.6409450
      6.8860000    663.7414680
      6.8870000    663.8399390
      6.8880000    663.9407300
      6.8890000    664.0395340
      6.8900000    664.1397090
      6.8910000    664.2390220
      6.8920000    664.3383830
      6.8930000    664.4387050
      6.8940000    664.5374520
      6.8950000    664.6367150
      6.8960000    664.7376830
      6.8970000    664.8368140
      6.8980000    664.9368010
      6.8990000    665.0359830
      6.9000000    665.1347390
      6.9010000    665.2344600
      6.9020000    665.3339600
      6.9030000    665.4338790
      6.9040000    665.5342030
      6.9050000    665.6343260
      6.9060000    665.7335010
      6.9070000    665.8331410
      6.9080000    665.9330850
      6.9090000    666.0322280
      6.9100000    666.1317050
      6.9110000    666.2309690
      6.9120000    666.3306620
      6.9130000    666.4297330
      6.9140000    666.5280570
      6.9150000    666.6279420
      6.9160000    666.7273500
      6.9170000    666.8266080
      6.9180000    666.9267640
      6.9190000    667.0260010
      6.9200000    667.1256890
      6.9210000    667.2250190
      6.9220000    667.3245120
      6.9230000    667.4234770
      6.9240000    667.5238860
      6.9250000    667.6226820
      6.9260000    667.7222320
      6.9270000    667.8207630
      6.9280000    667.9201180
      6.9290000    668.0196400
      6.9300000    668.1192060
      6.9310000    668.2187770
      6.9320000    668.3180690
      6.9330000    668.4177340
      6.9340000    668.5173860
      6.9350000    668.6165340
      6.9360000    668.7159950
      6.9370000    668.8157650
      6.9380000    668.9152280
      6.9390000    669.0152360
      6.9400000    669.1142140
      6.9410000    669.2140710
      6.9420000    669.3147500
      6.9430000    669.4148320
      6.9440000    669.5147210
      6.9450000    669.6150780
      6.9460000    669.7158970
      6.9470000    669.8149810
      6.9480000    669.9141310
      6.9490000    670.0138040
      6.9500000    670.1130560
      6.9510000    670.2116500
      6.9520000    670.3117020
      6.9530000    670.4114720
      6.9540000    670.5111880
      6.9550000    670.6101500
      6.9560000    670.7096640
      6.9570000    670.8084940
      6.9580000    670.9078770
      6.9590000    671.0068520
      6.9600000    671.1059990
      6.9610000    671.2046000
      6.9620000    671.3048020
      6.9630000    671.4039580
      6.9640000    671.5035900
      6.9650000    671.6025610
      6.9660000    671.7018920
      6.9670000    671.8021540
      6.9680000    671.9012750
      6.9690000    672.0011200
      6.9700000    672.1006510
      6.9710000    672.2005270
      6.9720000    672.3000710
      6.9730000    672.3992690
      6.9740000    672.4984620
      6.9750000    672.5982510
      6.9760000    672.6985480
      6.9770000    672.7978500
      6.9780000    672.8973770
      6.9790000    672.9968770
      6.9800000    673.0957440
      6.9810000    673.1948460
      6.9820000    673.2942840
      6.9830000    673.3943550
      6.9840000    673.4932840
      6.9850000    673.5926800
      6.9860000    673.6927600
      6.9870000    673.7919390
      6.9880000    673.8932450
      6.9890000    673.9933400
      6.9900000    674.0940100
      6.9910000    674.1938840
      6.9920000    674.2930370
      6.9930000    674.3932850
      6.9940000    674.4920730
      6.9950000    674.5916210
      6.9960000    674.6916450
      6.9970000    674.7902820
      6.9980000    674.8890690
      6.9990000    674.9883960
      7.0000000    675.0883520
      7.0010000    675.1871960
      7.0020000    675.2870970
      7.0030000    675.3858090
      7.0040000    675.4846470
      7.0050000    675.5837760
      7.0060000    675.6826770
      7.0070000    675.7824560
      7.0080000    675.8828110
      7.0090000    675.9820210
      7.0100000    676.0810280
      7.0110000    676.1806830
      7.0120000    676.2794920
      7.0130000    676.3791910
      7.0140000    676.4796960
      7.0150000    676.5797270
      7.0160000    676.6784430
      7.0170000    676.7783140
      7.0180000    676.8772660
      7.0190000    676.9766120
      7.0200000    677.0759400
      7.0210000    677.1758460
      7.0220000    677.2748960
      7.0230000    677.3750780
      7.0240000    677.4745990
      7.0250000    677.5733420
      7.0260000    677.6726390
      7.0270000    677.7731100
      7.0280000    677.8723090
      7.0290000    677.9719680
      7.0300000    678.0710950
      7.0310000    678.1700340
      7.0320000    678.2689140
      7.0330000    678.3694960
      7.0340000    678.4685280
      7.0350000    678.5675490
      7.0360000    678.6674860
      7.0370000    678.7668140
      7.0380000    678.8667720
      7.0390000    678.9648950
      7.0400000    679.0657660
      7.0410000    679.1677310
      7.0420000    679.2664750
      7.0430000    679.3656240
      7.0440000    679.4663340
      7.0450000    679.5647060
      7.0460000    679.6637800
      7.0470000    679.7637610
      7.0480000    679.8627500
      7.0490000    679.9618000
      7.0500000    680.0601700
      7.0510000    680.1605840
      7.0520000    680.2596330
      7.0530000    680.3585370
      7.0540000    680.4585980
      7.0550000    680.5583690
      7.0560000    680.6578400
      7.0570000    680.7579040
      7.0580000    680.8574930
      7.0590000    680.9585940
      7.0600000    681.0577640
      7.0610000    681.1563200
      7.0620000    681.2554590
      7.0630000    681.3555720
      7.0640000    681.4549720
      7.0650000    681.5540950
      7.0660000    681.6536310
      7.0670000    681.7538310
      7.0680000    681.8533290
      7.0690000    681.9526040
      7.0700000    682.0530400
      7.0710000    682.1528350
      7.0720000    682.2520850
      7.0730000    682.3512350
      7.0740000    682.4514140
      7.0750000    682.5497020
      7.0760000    682.6483640
      7.0770000    682.7486920
      7.0780000    682.8492500
      7.0790000    682.9488560
      7.0800000    683.0485190
      7.0810000    683.1480310
      7.0820000    683.2465550
      7.0830000    683.3457420
      7.0840000    683.4440040
      7.0850000    683.5427220
      7.0860000    683.6422960
      7.0870000    683.7421160
      7.0880000    683.8412500
      7.0890000    683.9414930
      7.0900000    684.0410220
      7.0910000    684.1401530
      7.0920000    684.2396300
      7.0930000    684.3386810
      7.0940000    684.4392630
      7.0950000    684.5387750
      7.0960000    684.6378310
      7.0970000    684.7379940
      7.0980000    684.8379170
      7.0990000    684.9367920
      7.1000000    685.0361870
      7.1010000    685.1370610
      7.1020000    685.2381230
      7.1030000    685.3371610
      7.1040000    685.4367660
      7.1050000    685.5359540
      7.1060000    685.6352050
      7.1070000    685.7338390
      7.1080000    685.8328310
      7.1090000    685.9314570
      7.1100000    686.0324410
      7.1110000    686.1315560
      7.1120000    686.2313150
      7.1130000    686.3306030
      7.1140000    686.4310010
      7.1150000    686.5299570
      7.1160000    686.6307820
      7.1170000    686.7295930
      7.1180000    686.8290180
      7.1190000    686.9282460
      7.1200000    687.0279060
      7.1210000    687.1270520
      7.1220000    687.2269870
      7.1230000    687.3266650
      7.1240000    687.4261000
      7.1250000    687.5251510
      7.1260000    687.6248920
      7.1270000    687.7253620
      7.1280000    687.8243480
      7.1290000    687.9242210
      7.1300000    688.0237020
      7.1310000    688.1228550
      7.1320000    688.2230770
      7.1330000    688.3236720
      7.1340000    688.4230930
      7.1350000    688.5229850
      7.1360000    688.6221530
      7.1370000    688.7225680
      7.1380000    688.8225530
      7.1390000    688.9216970
      7.1400000    689.0224810
      7.1410000    689.1216550
      7.1420000    689.2228700
      7.1430000    689.3214860
      7.1440000    689.4206990
      7.1450000    689.5198880
      7.1460000    689.6192520
      7.1470000    689.7183550
      7.1480000    689.8189940
      7.1490000    689.9190820
      7.1500000    690.0196590
      7.1510000    690.1192410
      7.1520000    690.2192320
      7.1530000    690.3192710
      7.1540000    690.4175650
      7.1550000    690.5163930
      7.1560000    690.6157270
      7.1570000    690.7159230
      7.1580000    690.8142970
      7.1590000    690.9134020
      7.1600000    691.0128460
      7.1610000    691.1115490
      7.1620000    691.2097320
      7.1630000    691.3085730
      7.1640000    691.4096540
      7.1650000    691.5095140
      7.1660000    691.6083510
      7.1670000    691.7098640
      7.1680000    691.8098330
      7.1690000    691.9091330
      7.1700000    692.0095390
      7.1710000    692.1088090
      7.1720000    692.2081130
      7.1730000    692.3078430
      7.1740000    692.4070240
      7.1750000    692.5062500
      7.1760000    692.6049620
      7.1770000    692.7042530
      7.1780000    692.8044760
      7.1790000    692.9039100
      7.1800000    693.0024430
      7.1810000    693.1011990
      7.1820000    693.2011490
      7.1830000    693.3000620
      7.1840000    693.4015980
      7.1850000    693.5021570
      7.1860000    693.6016080
      7.1870000    693.7012840
      7.1880000    693.8011190
      7.1890000    693.9007890
      7.1900000    694.0001570
      7.1910000    694.0998110
      7.1920000    694.2001170
      7.1930000    694.3005760
      7.1940000    694.3994060
      7.1950000    694.4981630
      7.1960000    694.5973600
      7.1970000    694.6961910
      7.1980000    694.7949540
      7.1990000    694.8948120
      7.2000000    694.9953680
      7.2010000    695.0941290
      7.2020000    695.1933020
      7.2030000    695.2931130
      7.2040000    695.3927270
      7.2050000    695.4921770
      7.2060000    695.5917230
      7.2070000    695.6905260
      7.2080000    695.7905960
      7.2090000    695.8886260
      7.2100000    695.9881840
      7.2110000    696.0873640
      7.2120000    696.1858640
      7.2130000    696.2847010
      7.2140000    696.3840160
      7.2150000    696.4837080
      7.2160000    696.5831880
      7.2170000    696.6826770
      7.2180000    696.7818030
      7.2190000    696.8804090
      7.2200000    696.9804280
      7.2210000    697.0797370
      7.2220000    697.1786140
      7.2230000    697.2786470
      7.2240000    697.3779020
      7.2250000    697.4774650
      7.2260000    697.5765580
      7.2270000    697.6750630
      7.2280000    697.7735750
      7.2290000    697.8722850
      7.2300000    697.9720230
      7.2310000    698.0717240
      7.2320000    698.1704390
      7.2330000    698.2689530
      7.2340000    698.3681930
      7.2350000    698.4687110
      7.2360000    698.5696400
      7.2370000    698.6696660
      7.2380000    698.7696150
      7.2390000    698.8685710
      7.2400000    698.9679350
      7.2410000    699.0678530
      7.2420000    699.1666880
      7.2430000    699.2666030
      7.2440000    699.3657240
      7.2450000    699.4652150
      7.2460000    699.5649280
      7.2470000    699.6642040
      7.2480000    699.7634320
      7.2490000    699.8635040
      7.2500000    699.9619560
      7.2510000    700.0614400
      7.2520000    700.1606850
      7.2530000    700.2604970
      7.2540000    700.3601290
      7.2550000    700.4595030
      7.2560000    700.5584380
      7.2570000    700.6577070
      7.2580000    700.7565920
      7.2590000    700.8561640
      7.2600000    700.9557650
      7.2610000    701.0547960
      7.2620000    701.1539190
      7.2630000    701.2532100
      7.2640000    701.3524370
      7.2650000    701.4514430
      7.2660000    701.5506670
      7.2670000    701.6503580
      7.2680000    701.7496190
      7.2690000    701.8490880
      7.2700000    701.9479690
      7.2710000    702.0481140
      7.2720000    702.1472450
      7.2730000    702.2467230
      7.2740000    702.3455940
      7.2750000    702.4459360
      7.2760000    702.5453880
      7.2770000    702.6450300
      7.2780000    702.7445460
      7.2790000    702.8442930
      7.2800000    702.9436760
      7.2810000    703.0430740
      7.2820000    703.1423290
      7.2830000    703.2424470
      7.2840000    703.3421370
      7.2850000    703.4418100
      7.2860000    703.5420910
      7.2870000    703.6448490
      7.2880000    703.7465960
      7.2890000    703.8470370
      7.2900000    703.9460360
      7.2910000    704.0456230
      7.2920000    704.1464450
      7.2930000    704.2454480
      7.2940000    704.3448350
      7.2950000    704.4444630
      7.2960000    704.5438190
      7.2970000    704.6427510
      7.2980000    704.7425300
      7.2990000    704.8421020
      7.3000000    704.9422240
      7.3010000    705.0422390
      7.3020000    705.1413550
      7.3030000    705.2405120
      7.3040000    705.3389190
      7.3050000    705.4387220
      7.3060000    705.5379620
      7.3070000    705.6374010
      7.3080000    705.7362480
      7.3090000    705.8346280
      7.3100000    705.9336590
      7.3110000    706.0332250
      7.3120000    706.1334240
      7.3130000    706.2326860
      7.3140000    706.3318410
      7.3150000    706.4304270
      7.3160000    706.5289540
      7.3170000    706.6284260
      7.3180000    706.7273900
      7.3190000    706.8276480
      7.3200000    706.9263790
      7.3210000    707.0256860
      7.3220000    707.1258340
      7.3230000    707.2246940
      7.3240000    707.3233540
      7.3250000    707.4227780
      7.3260000    707.5222590
      7.3270000    707.6216820
      7.3280000    707.7209010
      7.3290000    707.8207380
      7.3300000    707.9204020
      7.3310000    708.0199700
      7.3320000    708.1188110
      7.3330000    708.2183900
      7.3340000    708.3205730
      7.3350000    708.4221810
      7.3360000    708.5219180
      7.3370000    708.6210740
      7.3380000    708.7212490
      7.3390000    708.8203090
      7.3400000    708.9196270
      7.3410000    709.0195270
      7.3420000    709.1186450
      7.3430000    709.2188570
      7.3440000    709.3181370
      7.3450000    709.4177040
      7.3460000    709.5159850
      7.3470000    709.6149070
      7.3480000    709.7142330
      7.3490000    709.8137260
      7.3500000    709.9137840
      7.3510000    710.0131330
      7.3520000    710.1131400
      7.3530000    710.2126810
      7.3540000    710.3121930
      7.3550000    710.4105030
      7.3560000    710.5101130
      7.3570000    710.6086760
      7.3580000    710.7081540
      7.3590000    710.8078560
      7.3600000    710.9071430
      7.3610000    711.0066310
      7.3620000    711.1059830
      7.3630000    711.2060290
      7.3640000    711.3049510
      7.3650000    711.4042230
      7.3660000    711.5032660
      7.3670000    711.6034420
      7.3680000    711.7025880
      7.3690000    711.8011830
      7.3700000    711.8997470
      7.3710000    711.9982620
      7.3720000    712.0972200
      7.3730000    712.1970250
      7.3740000    712.2966470
      7.3750000    712.3957740
      7.3760000    712.4944480
      7.3770000    712.5932810
      7.3780000    712.6918920
      7.3790000    712.7916540
      7.3800000    712.8915760
      7.3810000    712.9911140
      7.3820000    713.0903070
      7.3830000    713.1903180
      7.3840000    713.2889640
      7.3850000    713.3899940
      7.3860000    713.4913520
      7.3870000    713.5936270
      7.3880000    713.6923320
      7.3890000    713.7921050
      7.3900000    713.8910440
      7.3910000    713.9910470
      7.3920000    714.0903380
      7.3930000    714.1892860
      7.3940000    714.2879320
      7.3950000    714.3880200
      7.3960000    714.4871300
      7.3970000    714.5862200
      7.3980000    714.6856240
      7.3990000    714.7849680
      7.4000000    714.8835600
      7.4010000    714.9837020
      7.4020000    715.0827340
      7.4030000    715.1822910
      7.4040000    715.2813180
      7.4050000    715.3801230
      7.4060000    715.4798020
      7.4070000    715.5802940
      7.4080000    715.6801900
      7.4090000    715.7793380
      7.4100000    715.8784350
      7.4110000    715.9784500
      7.4120000    716.0778480
      7.4130000    716.1776550
      7.4140000    716.2773920
      7.4150000    716.3761500
      7.4160000    716.4751040
      7.4170000    716.5735410
      7.4180000    716.6723110
      7.4190000    716.7713610
      7.4200000    716.8704420
      7.4210000    716.9691430
      7.4220000    717.0690880
      7.4230000    717.1686780
      7.4240000    717.2677520
      7.4250000    717.3670360
      7.4260000    717.4667270
      7.4270000    717.5655170
      7.4280000    717.6654440
      7.4290000    717.7644450
      7.4300000    717.8649120
      7.4310000    717.9637100
      7.4320000    718.0626560
      7.4330000    718.1624530
      7.4340000    718.2620680
      7.4350000    718.3624550
      7.4360000    718.4610040
      7.4370000    718.5606140
      7.4380000    718.6599430
      7.4390000    718.7630910
      7.4400000    718.8645160
      7.4410000    718.9661500
      7.4420000    719.0661890
      7.4430000    719.1665160
      7.4440000    719.2651440
      7.4450000    719.3648270
      7.4460000    719.4644610
      7.4470000    719.5628340
      7.4480000    719.6620150
      7.4490000    719.7617550
      7.4500000    719.8608070
      7.4510000    719.9595050
      7.4520000    720.0588510
      7.4530000    720.1584480
      7.4540000    720.2583540
      7.4550000    720.3585900
      7.4560000    720.4574660
      7.4570000    720.5569810
      7.4580000    720.6558600
      7.4590000    720.7552740
      7.4600000    720.8548560
      7.4610000    720.9546860
      7.4620000    721.0540550
      7.4630000    721.1533650
      7.4640000    721.2524990
      7.4650000    721.3517820
      7.4660000    721.4514330
      7.4670000    721.5507410
      7.4680000    721.6502500
      7.4690000    721.7494310
      7.4700000    721.8492840
      7.4710000    721.9498810
      7.4720000    722.0494740
      7.4730000    722.1487520
      7.4740000    722.2476560
      7.4750000    722.3473450
      7.4760000    722.4467280
      7.4770000    722.5452800
      7.4780000    722.6448640
      7.4790000    722.7441660
      7.4800000    722.8434740
      7.4810000    722.9423090
      7.4820000    723.0411230
      7.4830000    723.1393030
      7.4840000    723.2391070
      7.4850000    723.3381430
      7.4860000    723.4374320
      7.4870000    723.5368770
      7.4880000    723.6367560
      7.4890000    723.7352040
      7.4900000    723.8342570
      7.4910000    723.9359690
      7.4920000    724.0366350
      7.4930000    724.1366180
      7.4940000    724.2363220
      7.4950000    724.3357030
      7.4960000    724.4353270
      7.4970000    724.5348150
      7.4980000    724.6340710
      7.4990000    724.7333830
      7.5000000    724.8335540
      7.5010000    724.9326420
      7.5020000    725.0334490
      7.5030000    725.1329280
      7.5040000    725.2320980
      7.5050000    725.3309830
      7.5060000    725.4301520
      7.5070000    725.5300260
      7.5080000    725.6284090
      7.5090000    725.7277390
      7.5100000    725.8268530
      7.5110000    725.9257710
      7.5120000    726.0255950
      7.5130000    726.1245530
      7.5140000    726.2252720
      7.5150000    726.3245030
      7.5160000    726.4231430
      7.5170000    726.5224030
      7.5180000    726.6211070
      7.5190000    726.7208700
      7.5200000    726.8200970
      7.5210000    726.9202470
      7.5220000    727.0194670
      7.5230000    727.1194570
      7.5240000    727.2185040
      7.5250000    727.3175200
      7.5260000    727.4163300
      7.5270000    727.5149530
      7.5280000    727.6141520
      7.5290000    727.7137450
      7.5300000    727.8132860
      7.5310000    727.9127310
      7.5320000    728.0120370
      7.5330000    728.1113260
      7.5340000    728.2104270
      7.5350000    728.3094740
      7.5360000    728.4086560
      7.5370000    728.5082770
      7.5380000    728.6076980
      7.5390000    728.7067090
      7.5400000    728.8062040
      7.5410000    728.9055140
      7.5420000    729.0066820
      7.5430000    729.1073040
      7.5440000    729.2068300
      7.5450000    729.3066170
      7.5460000    729.4054030
      7.5470000    729.5049610
      7.5480000    729.6036250
      7.5490000    729.7038180
      7.5500000    729.8024900
      7.5510000    729.9014390
      7.5520000    730.0009820
      7.5530000    730.1001430
      7.5540000    730.1985850
      7.5550000    730.2981470
      7.5560000    730.3982510
      7.5570000    730.4983460
      7.5580000    730.5972620
      7.5590000    730.6965610
      7.5600000    730.7965540
      7.5610000    730.8960540
      7.5620000    730.9947110
      7.5630000    731.0943600
      7.5640000    731.1943380
      7.5650000    731.2942870
      7.5660000    731.3934610
      7.5670000    731.4928770
      7.5680000    731.5925320
      7.5690000    731.6919690
      7.5700000    731.7909660
      7.5710000    731.8908810
      7.5720000    731.9911950
      7.5730000    732.0899590
      7.5740000    732.1893210
      7.5750000    732.2887400
      7.5760000    732.3874800
      7.5770000    732.4862060
      7.5780000    732.5856440
      7.5790000    732.6846110
      7.5800000    732.7834910
      7.5810000    732.8826010
      7.5820000    732.9826820
      7.5830000    733.0818190
      7.5840000    733.1810720
      7.5850000    733.2800430
      7.5860000    733.3802210
      7.5870000    733.4794400
      7.5880000    733.5790600
      7.5890000    733.6782830
      7.5900000    733.7782420
      7.5910000    733.8795100
      7.5920000    733.9809210
      7.5930000    734.0825230
      7.5940000    734.1816690
      7.5950000    734.2812660
      7.5960000    734.3808070
      7.5970000    734.4795340
      7.5980000    734.5791830
      7.5990000    734.6794090
      7.6000000    734.7783360
      7.6010000    734.8781390
      7.6020000    734.9776470
      7.6030000    735.0776230
      7.6040000    735.1773650
      7.6050000    735.2768660
      7.6060000    735.3771290
      7.6070000    735.4767280
      7.6080000    735.5764920
      7.6090000    735.6755530
      7.6100000    735.7745840
      7.6110000    735.8747050
      7.6120000    735.9734210
      7.6130000    736.0729780
      7.6140000    736.1729410
      7.6150000    736.2722680
      7.6160000    736.3714740
      7.6170000    736.4703220
      7.6180000    736.5693940
      7.6190000    736.6686520
      7.6200000    736.7679800
      7.6210000    736.8674070
      7.6220000    736.9673530
      7.6230000    737.0664270
      7.6240000    737.1660320
      7.6250000    737.2649470
      7.6260000    737.3645800
      7.6270000    737.4635020
      7.6280000    737.5625350
      7.6290000    737.6616180
      7.6300000    737.7613910
      7.6310000    737.8604710
      7.6320000    737.9599680
      7.6330000    738.0591540
      7.6340000    738.1586080
      7.6350000    738.2588010
      7.6360000    738.3586430
      7.6370000    738.4580860
      7.6380000    738.5578930
      7.6390000    738.6567620
      7.6400000    738.7563640
      7.6410000    738.8548910
      7.6420000    738.9543280
      7.6430000    739.0546060
      7.6440000    739.1545730
      7.6450000    739.2531440
      7.6460000    739.3537920
      7.6470000    739.4549210
      7.6480000    739.5541410
      7.6490000    739.6534940
      7.6500000    739.7528550
      7.6510000    739.8527910
      7.6520000    739.9518360
      7.6530000    740.0510070
      7.6540000    740.1509160
      7.6550000    740.2512640
      7.6560000    740.3507450
      7.6570000    740.4500580
      7.6580000    740.5489780
      7.6590000    740.6481290
      7.6600000    740.7468330
      7.6610000    740.8459060
      7.6620000    740.9456830
      7.6630000    741.0456100
      7.6640000    741.1450010
      7.6650000    741.2439700
      7.6660000    741.3433150
      7.6670000    741.4421290
      7.6680000    741.5418280
      7.6690000    741.6419120
      7.6700000    741.7417930
      7.6710000    741.8405190
      7.6720000    741.9405750
      7.6730000    742.0391830
      7.6740000    742.1378570
      7.6750000    742.2371400
      7.6760000    742.3362350
      7.6770000    742.4362500
      7.6780000    742.5352070
      7.6790000    742.6346650
      7.6800000    742.7335450
      7.6810000    742.8328110
      7.6820000    742.9317840
      7.6830000    743.0315720
      7.6840000    743.1312640
      7.6850000    743.2311980
      7.6860000    743.3307850
      7.6870000    743.4302010
      7.6880000    743.5294390
      7.6890000    743.6284710
      7.6900000    743.7272960
      7.6910000    743.8265840
      7.6920000    743.9252870
      7.6930000    744.0248280
      7.6940000    744.1238510
      7.6950000    744.2241860
      7.6960000    744.3248960
      7.6970000    744.4274120
      7.6980000    744.5273210
      7.6990000    744.6275370
      7.7000000    744.7282690
      7.7010000    744.8279820
      7.7020000    744.9268630
      7.7030000    745.0263140
      7.7040000    745.1250310
      7.7050000    745.2241920
      7.7060000    745.3239630
      7.7070000    745.4224160
      7.7080000    745.5213990
      7.7090000    745.6208140
      7.7100000    745.7205010
      7.7110000    745.8197680
      7.7120000    745.9201100
      7.7130000    746.0194230
      7.7140000    746.1193530
      7.7150000    746.2193090
      7.7160000    746.3186400
      7.7170000    746.4183680
      7.7180000    746.5174780
      7.7190000    746.6179100
      7.7200000    746.7169470
      7.7210000    746.8158760
      7.7220000    746.9159130
      7.7230000    747.0151950
      7.7240000    747.1146660
      7.7250000    747.2142380
      7.7260000    747.3133410
      7.7270000    747.4123890
      7.7280000    747.5111280
      7.7290000    747.6110320
      7.7300000    747.7113710
      7.7310000    747.8102540
      7.7320000    747.9095060
      7.7330000    748.0089520
      7.7340000    748.1098920
      7.7350000    748.2091490
      7.7360000    748.3080200
      7.7370000    748.4068840
      7.7380000    748.5071970
      7.7390000    748.6072240
      7.7400000    748.7065240
      7.7410000    748.8069080
      7.7420000    748.9053870
      7.7430000    749.0047490
      7.7440000    749.1029870
      7.7450000    749.2018990
      7.7460000    749.3020460
      7.7470000    749.4018090
      7.7480000    749.5027280
      7.7490000    749.6036570
      7.7500000    749.7058550
      7.7510000    749.8050060
      7.7520000    749.9047630
      7.7530000    750.0037940
      7.7540000    750.1034610
      7.7550000    750.2039190
      7.7560000    750.3036180
      7.7570000    750.4035180
      7.7580000    750.5029930
      7.7590000    750.6028570
      7.7600000    750.7024280
      7.7610000    750.8021520
      7.7620000    750.9015560
      7.7630000    751.0021080
      7.7640000    751.1016860
      7.7650000    751.2008750
      7.7660000    751.2999240
      7.7670000    751.3987040
      7.7680000    751.4984390
      7.7690000    751.5975660
      7.7700000    751.6961830
      7.7710000    751.7960510
      7.7720000    751.8953040
      7.7730000    751.9939630
      7.7740000    752.0937430
      7.7750000    752.1933830
      7.7760000    752.2928390
      7.7770000    752.3917470
      7.7780000    752.4910940
      7.7790000    752.5901410
      7.7800000    752.6908510
      7.7810000    752.7907350
      7.7820000    752.8894820
      7.7830000    752.9888670
      7.7840000    753.0882890
      7.7850000    753.1878490
      7.7860000    753.2873870
      7.7870000    753.3871190
      7.7880000    753.4866060
      7.7890000    753.5856500
      7.7900000    753.6842080
      7.7910000    753.7835730
      7.7920000    753.8831850
      7.7930000    753.9824420
      7.7940000    754.0817350
      7.7950000    754.1821180
      7.7960000    754.2824080
      7.7970000    754.3817130
      7.7980000    754.4814870
      7.7990000    754.5804920
      7.8000000    754.6812920
      7.8010000    754.7826160
      7.8020000    754.8820530
      7.8030000    754.9817840
      7.8040000    755.0802930
      7.8050000    755.1790290
      7.8060000    755.2780140
      7.8070000    755.3769480
      7.8080000    755.4765260
      7.8090000    755.5755230
      7.8100000    755.6746770
      7.8110000    755.7752060
      7.8120000    755.8729930
      7.8130000    755.9710210
      7.8140000    756.0694230
      7.8150000    756.1678900
      7.8160000    756.2665300
      7.8170000    756.3646260
      7.8180000    756.4626180
      7.8190000    756.5610430
      7.8200000    756.6589860
      7.8210000    756.7577600
      7.8220000    756.8557660
      7.8230000    756.9559160
      7.8240000    757.0554180
      7.8250000    757.1543200
      7.8260000    757.2537650
      7.8270000    757.3524380
      7.8280000    757.4504350
      7.8290000    757.5492840
      7.8300000    757.6470720
      7.8310000    757.7461310
      7.8320000    757.8453780
      7.8330000    757.9433710
      7.8340000    758.0417670
      7.8350000    758.1404120
      7.8360000    758.2393750
      7.8370000    758.3376920
      7.8380000    758.4369320
      7.8390000    758.5364740
      7.8400000    758.6352820
      7.8410000    758.7334890
      7.8420000    758.8323890
      7.8430000    758.9306540
      7.8440000    759.0284240
      7.8450000    759.1264850
      7.8460000    759.2254120
      7.8470000    759.3235780
      7.8480000    759.4231050
      7.8490000    759.5217030
      7.8500000    759.6196030
      7.8510000    759.7182690
      7.8520000    759.8174990
      7.8530000    759.9175470
      7.8540000    760.0165650
      7.8550000    760.1163460
      7.8560000    760.2148980
      7.8570000    760.3140030
      7.8580000    760.4118010
      7.8590000    760.5105020
      7.8600000    760.6089870
      7.8610000    760.7090090
      7.8620000    760.8076000
      7.8630000    760.9071020
      7.8640000    761.0042980
      7.8650000    761.1020500
      7.8660000    761.2016040
      7.8670000    761.2994690
      7.8680000    761.3982520
      7.8690000    761.4955710
      7.8700000    761.5952760
      7.8710000    761.6939600
      7.8720000    761.7934380
      7.8730000    761.8927290
      7.8740000    761.9914940
      7.8750000    762.0892220
      7.8760000    762.1874410
      7.8770000    762.2870640
      7.8780000    762.3856410
      7.8790000    762.4842680
      7.8800000    762.5835380
      7.8810000    762.6814730
      7.8820000    762.7803100
      7.8830000    762.8794320
      7.8840000    762.9788640
      7.8850000    763.0775580
      7.8860000    763.1760130
      7.8870000    763.2740160
      7.8880000    763.3729950
      7.8890000    763.4711710
      7.8900000    763.5694220
      7.8910000    763.6675130
      7.8920000    763.7673110
      7.8930000    763.8657520
      7.8940000    763.9638130
      7.8950000    764.0626910
      7.8960000    764.1610640
      7.8970000    764.2594060
      7.8980000    764.3570790
      7.8990000    764.4553140
      7.9000000    764.5547080
      7.9010000    764.6536140
      7.9020000    764.7525350
      7.9030000    764.8513190
      7.9040000    764.9501070
      7.9050000    765.0486190
      7.9060000    765.1484900
      7.9070000    765.2470020
      7.9080000    765.3451020
      7.9090000    765.4442940
      7.9100000    765.5440280
      7.9110000    765.6415360
      7.9120000    765.7399590
      7.9130000    765.8393900
      7.9140000    765.9376070
      7.9150000    766.0368910
      7.9160000    766.1355310
      7.9170000    766.2340420
      7.9180000    766.3327680
      7.9190000    766.4308710
      7.9200000    766.5293310
      7.9210000    766.6272050
      7.9220000    766.7266790
      7.9230000    766.8251930
      7.9240000    766.9247770
      7.9250000    767.0233650
      7.9260000    767.1232500
      7.9270000    767.2216760
      7.9280000    767.3207560
      7.9290000    767.4190960
      7.9300000    767.5189360
      7.9310000    767.6176570
      7.9320000    767.7161420
      7.9330000    767.8146640
      7.9340000    767.9127820
      7.9350000    768.0113290
      7.9360000    768.1106920
      7.9370000    768.2084910
      7.9380000    768.3075970
      7.9390000    768.4070790
      7.9400000    768.5058900
      7.9410000    768.6034100
      7.9420000    768.7019500
      7.9430000    768.8025810
      7.9440000    768.9011120
      7.9450000    768.9998860
      7.9460000    769.0990230
      7.9470000    769.1976610
      7.9480000    769.2969720
      7.9490000    769.3944910
      7.9500000    769.4930040
      7.9510000    769.5919280
      7.9520000    769.6909320
      7.9530000    769.7898830
      7.9540000    769.8886050
      7.9550000    769.9876950
      7.9560000    770.0878250
      7.9570000    770.1875700
      7.9580000    770.2864380
      7.9590000    770.3845010
      7.9600000    770.4838210
      7.9610000    770.5827130
      7.9620000    770.6813890
      7.9630000    770.7798570
      7.9640000    770.8792790
      7.9650000    770.9781160
      7.9660000    771.0764860
      7.9670000    771.1750500
      7.9680000    771.2728550
      7.9690000    771.3717570
      7.9700000    771.4704780
      7.9710000    771.5686010
      7.9720000    771.6674170
      7.9730000    771.7664560
      7.9740000    771.8651650
      7.9750000    771.9637420
      7.9760000    772.0615080
      7.9770000    772.1612810
      7.9780000    772.2608900
      7.9790000    772.3597150
      7.9800000    772.4583310
      7.9810000    772.5571750
      7.9820000    772.6562020
      7.9830000    772.7544490
      7.9840000    772.8535640
      7.9850000    772.9520230
      7.9860000    773.0504920
      7.9870000    773.1493210
      7.9880000    773.2479430
      7.9890000    773.3459440
      7.9900000    773.4446510
      7.9910000    773.5431620
      7.9920000    773.6413730
      7.9930000    773.7400320
      7.9940000    773.8399810
      7.9950000    773.9382740
      7.9960000    774.0379050
      7.9970000    774.1358320
      7.9980000    774.2345150
      7.9990000    774.3333600
      8.0000000    774.4317450
      8.0010000    774.5319640
      8.0020000    774.6302250
      8.0030000    774.7284450
      8.0040000    774.8279380
      8.0050000    774.9264450
      8.0060000    775.0251710
      8.0070000    775.1258010
      8.0080000    775.2247820
      8.0090000    775.3231890
      8.0100000    775.4227500
      8.0110000    775.5218190
      8.0120000    775.6199090
      8.0130000    775.7180800
      8.0140000    775.8177050
      8.0150000    775.9168530
      8.0160000    776.0146570
      8.0170000    776.1137330
      8.0180000    776.2121320
      8.0190000    776.3103980
      8.0200000    776.4087440
      8.0210000    776.5077460
      8.0220000    776.6057770
      8.0230000    776.7047610
      8.0240000    776.8039450
      8.0250000    776.9030550
      8.0260000    777.0019140
      8.0270000    777.1001510
      8.0280000    777.1990430
      8.0290000    777.2980710
      8.0300000    777.3965610
      8.0310000    777.4955230
      8.0320000    777.5946840
      8.0330000    777.6934520
      8.0340000    777.7927700
      8.0350000    777.8913250
      8.0360000    777.9905850
      8.0370000    778.0889700
      8.0380000    778.1886160
      8.0390000    778.2883670
      8.0400000    778.3865000
      8.0410000    778.4858470
      8.0420000    778.5846670
      8.0430000    778.6832810
      8.0440000    778.7822880
      8.0450000    778.8818540
      8.0460000    778.9807640
      8.0470000    779.0789410
      8.0480000    779.1765280
      8.0490000    779.2744580
      8.0500000    779.3732150
      8.0510000    779.4719870
      8.0520000    779.5706550
      8.0530000    779.6691480
      8.0540000    779.7685830
      8.0550000    779.8669560
      8.0560000    779.9644240
      8.0570000    780.0636770
      8.0580000    780.1622640
      8.0590000    780.2625720
      8.0600000    780.3613940
      8.0610000    780.4611810
      8.0620000    780.5605040
      8.0630000    780.6606740
      8.0640000    780.7587720
      8.0650000    780.8573840
      8.0660000    780.9561830
      8.0670000    781.0557620
      8.0680000    781.1537560
      8.0690000    781.2531130
      8.0700000    781.3510550
      8.0710000    781.4501010
      8.0720000    781.5490300
      8.0730000    781.6482020
      8.0740000    781.7470440
      8.0750000    781.8455250
      8.0760000    781.9435180
      8.0770000    782.0423030
      8.0780000    782.1404000
      8.0790000    782.2388120
      8.0800000    782.3374080
      8.0810000    782.4364540
      8.0820000    782.5347240
      8.0830000    782.6334290
      8.0840000    782.7312560
      8.0850000    782.8292440
      8.0860000    782.9284100
      8.0870000    783.0274040
      8.0880000    783.1259550
      8.0890000    783.2237680
      8.0900000    783.3225600
      8.0910000    783.4207100
      8.0920000    783.5187550
      8.0930000    783.6179380
      8.0940000    783.7158750
      8.0950000    783.8146480
      8.0960000    783.9138410
      8.0970000    784.0125720
      8.0980000    784.1104140
      8.0990000    784.2100610
      8.1000000    784.3087590
      8.1010000    784.4089450
      8.1020000    784.5075720
      8.1030000    784.6055930
      8.1040000    784.7045300
      8.1050000    784.8037120
      8.1060000    784.9015050
      8.1070000    785.0004670
      8.1080000    785.1005280
      8.1090000    785.1990720
      8.1100000    785.2994620
      8.1110000    785.3987580
      8.1120000    785.4978140
      8.1130000    785.5960520
      8.1140000    785.6941820
      8.1150000    785.7924770
      8.1160000    785.8916690
      8.1170000    785.9899200
      8.1180000    786.0900670
      8.1190000    786.1882850
      8.1200000    786.2877730
      8.1210000    786.3864710
      8.1220000    786.4854220
      8.1230000    786.5837090
      8.1240000    786.6823240
      8.1250000    786.7812590
      8.1260000    786.8793090
      8.1270000    786.9775970
      8.1280000    787.0771440
      8.1290000    787.1755230
      8.1300000    787.2740410
      8.1310000    787.3716350
      8.1320000    787.4715220
      8.1330000    787.5705360
      8.1340000    787.6698130
      8.1350000    787.7680070
      8.1360000    787.8658180
      8.1370000    787.9639200
      8.1380000    788.0616900
      8.1390000    788.1605820
      8.1400000    788.2597030
      8.1410000    788.3570600
      8.1420000    788.4570440
      8.1430000    788.5558110
      8.1440000    788.6544640
      8.1450000    788.7520150
      8.1460000    788.8515640
      8.1470000    788.9505360
      8.1480000    789.0498990
      8.1490000    789.1483920
      8.1500000    789.2468570
      8.1510000    789.3452620
      8.1520000    789.4452990
      8.1530000    789.5441900
      8.1540000    789.6431660
      8.1550000    789.7412050
      8.1560000    789.8400290
      8.1570000    789.9388930
      8.1580000    790.0394530
      8.1590000    790.1387740
      8.1600000    790.2371300
      8.1610000    790.3358560
      8.1620000    790.4353680
      8.1630000    790.5336680
      8.1640000    790.6320400
      8.1650000    790.7310700
      8.1660000    790.8301830
      8.1670000    790.9289480
      8.1680000    791.0278230
      8.1690000    791.1270460
      8.1700000    791.2247660
      8.1710000    791.3232310
      8.1720000    791.4224200
      8.1730000    791.5219750
      8.1740000    791.6212200
      8.1750000    791.7193310
      8.1760000    791.8180740
      8.1770000    791.9171650
      8.1780000    792.0151870
      8.1790000    792.1133450
      8.1800000    792.2128320
      8.1810000    792.3119640
      8.1820000    792.4099990
      8.1830000    792.5087350
      8.1840000    792.6093320
      8.1850000    792.7079420
      8.1860000    792.8060680
      8.1870000    792.9056810
      8.1880000    793.0039280
      8.1890000    793.1022810
      8.1900000    793.2012880
      8.1910000    793.3003290
      8.1920000    793.3994460
      8.1930000    793.4976160
      8.1940000    793.5956770
      8.1950000    793.6943950
      8.1960000    793.7927130
      8.1970000    793.8914150
      8.1980000    793.9901490
      8.1990000    794.0883900
      8.2000000    794.1876730
      8.2010000    794.2866400
      8.2020000    794.3854820
      8.2030000    794.4842690
      8.2040000    794.5831890
      8.2050000    794.6820810
      8.2060000    794.7837860
      8.2070000    794.8829270
      8.2080000    794.9824220
      8.2090000    795.0818410
      8.2100000    795.1802610
      8.2110000    795.2791680
      8.2120000    795.3778580
      8.2130000    795.4769420
      8.2140000    795.5751160
      8.2150000    795.6741210
      8.2160000    795.7731240
      8.2170000    795.8717010
      8.2180000    795.9690390
      8.2190000    796.0681290
      8.2200000    796.1677730
      8.2210000    796.2668380
      8.2220000    796.3668630
      8.2230000    796.4649420
      8.2240000    796.5632720
      8.2250000    796.6625240
      8.2260000    796.7619080
      8.2270000    796.8615000
      8.2280000    796.9588000
      8.2290000    797.0579500
      8.2300000    797.1560230
      8.2310000    797.2546800
      8.2320000    797.3528840
      8.2330000    797.4514960
      8.2340000    797.5497650
      8.2350000    797.6489740
      8.2360000    797.7485220
      8.2370000    797.8461880
      8.2380000    797.9452890
      8.2390000    798.0436410
      8.2400000    798.1421250
      8.2410000    798.2410600
      8.2420000    798.3392860
      8.2430000    798.4379620
      8.2440000    798.5368100
      8.2450000    798.6360410
      8.2460000    798.7348280
      8.2470000    798.8331730
      8.2480000    798.9325150
      8.2490000    799.0318640
      8.2500000    799.1311340
      8.2510000    799.2299760
      8.2520000    799.3292630
      8.2530000    799.4272090
      8.2540000    799.5271540
      8.2550000    799.6273350
      8.2560000    799.7267160
      8.2570000    799.8260640
      8.2580000    799.9246240
      8.2590000    800.0222880
      8.2600000    800.1218290
      8.2610000    800.2200550
      8.2620000    800.3182830
      8.2630000    800.4167550
      8.2640000    800.5155210
      8.2650000    800.6147580
      8.2660000    800.7129840
      8.2670000    800.8111340
      8.2680000    800.9095260
      8.2690000    801.0081660
      8.2700000    801.1078500
      8.2710000    801.2065870
      8.2720000    801.3050970
      8.2730000    801.4034170
      8.2740000    801.5034090
      8.2750000    801.6013710
      8.2760000    801.6996460
      8.2770000    801.7991200
      8.2780000    801.8982940
      8.2790000    801.9968800
      8.2800000    802.0952330
      8.2810000    802.1933650
      8.2820000    802.2919040
      8.2830000    802.3899800
      8.2840000    802.4887830
      8.2850000    802.5879650
      8.2860000    802.6864490
      8.2870000    802.7842910
      8.2880000    802.8827760
      8.2890000    802.9817560
      8.2900000    803.0797370
      8.2910000    803.1789220
      8.2920000    803.2773030
      8.2930000    803.3760640
      8.2940000    803.4743860
      8.2950000    803.5748480
      8.2960000    803.6732610
      8.2970000    803.7718490
      8.2980000    803.8710930
      8.2990000    803.9699540
      8.3000000    804.0681670
      8.3010000    804.1668580
      8.3020000    804.2643580
      8.3030000    804.3629720
      8.3040000    804.4612630
      8.3050000    804.5614590
      8.3060000    804.6614530
      8.3070000    804.7605800
      8.3080000    804.8607120
      8.3090000    804.9589540
      8.3100000    805.0591560
      8.3110000    805.1575600
      8.3120000    805.2566650
      8.3130000    805.3543940
      8.3140000    805.4528500
      8.3150000    805.5529650
      8.3160000    805.6522030
      8.3170000    805.7515190
      8.3180000    805.8493010
      8.3190000    805.9482230
      8.3200000    806.0462440
      8.3210000    806.1445550
      8.3220000    806.2425550
      8.3230000    806.3417830
      8.3240000    806.4397210
      8.3250000    806.5386660
      8.3260000    806.6369730
      8.3270000    806.7350910
      8.3280000    806.8344300
      8.3290000    806.9331780
      8.3300000    807.0313200
      8.3310000    807.1291450
      8.3320000    807.2277660
      8.3330000    807.3265730
      8.3340000    807.4250090
      8.3350000    807.5232240
      8.3360000    807.6216670
      8.3370000    807.7214080
      8.3380000    807.8196600
      8.3390000    807.9178550
      8.3400000    808.0170610
      8.3410000    808.1148830
      8.3420000    808.2131070
      8.3430000    808.3118540
      8.3440000    808.4102240
      8.3450000    808.5091410
      8.3460000    808.6075150
      8.3470000    808.7052850
      8.3480000    808.8049660
      8.3490000    808.9029260
      8.3500000    809.0027830
      8.3510000    809.1015050
      8.3520000    809.2006040
      8.3530000    809.3000410
      8.3540000    809.3993550
      8.3550000    809.4983220
      8.3560000    809.5973960
      8.3570000    809.6974300
      8.3580000    809.7967680
      8.3590000    809.8956530
      8.3600000    809.9944710
      8.3610000    810.0936000
      8.3620000    810.1918790
      8.3630000    810.2904420
      8.3640000    810.3896450
      8.3650000    810.4876330
      8.3660000    810.5866340
      8.3670000    810.6869360
      8.3680000    810.7851810
      8.3690000    810.8845540
      8.3700000    810.9826360
      8.3710000    811.0814870
      8.3720000    811.1801810
      8.3730000    811.2789340
      8.3740000    811.3780080
      8.3750000    811.4766610
      8.3760000    811.5759570
      8.3770000    811.6756550
      8.3780000    811.7743250
      8.3790000    811.8731690
      8.3800000    811.9716650
      8.3810000    812.0719330
      8.3820000    812.1705840
      8.3830000    812.2683450
      8.3840000    812.3673610
      8.3850000    812.4662560
      8.3860000    812.5645800
      8.3870000    812.6631200
      8.3880000    812.7615690
      8.3890000    812.8608600
      8.3900000    812.9588850
      8.3910000    813.0567290
      8.3920000    813.1558270
      8.3930000    813.2539740
      8.3940000    813.3518960
      8.3950000    813.4513020
      8.3960000    813.5505130
      8.3970000    813.6502800
      8.3980000    813.7480870
      8.3990000    813.8466030
      8.4000000    813.9453060
      8.4010000    814.0432300
      8.4020000    814.1417250
      8.4030000    814.2412530
      8.4040000    814.3395260
      8.4050000    814.4390970
      8.4060000    814.5377970
      8.4070000    814.6371110
      8.4080000    814.7375150
      8.4090000    814.8379780
      8.4100000    814.9366760
      8.4110000    815.0346640
      8.4120000    815.1340700
      8.4130000    815.2323530
      8.4140000    815.3311600
      8.4150000    815.4302460
      8.4160000    815.5294220
      8.4170000    815.6277330
      8.4180000    815.7274750
      8.4190000    815.8254090
      8.4200000    815.9235160
      8.4210000    816.0216980
      8.4220000    816.1202630
      8.4230000    816.2192200
      8.4240000    816.3176560
      8.4250000    816.4156960
      8.4260000    816.5143780
      8.4270000    816.6135950
      8.4280000    816.7117140
      8.4290000    816.8102140
      8.4300000    816.9096140
      8.4310000    817.0075770
      8.4320000    817.1058530
      8.4330000    817.2052370
      8.4340000    817.3031070
      8.4350000    817.4024260
      8.4360000    817.5008470
      8.4370000    817.6002280
      8.4380000    817.6989240
      8.4390000    817.7978930
      8.4400000    817.8964710
      8.4410000    817.9956060
      8.4420000    818.0946200
      8.4430000    818.1930420
      8.4440000    818.2909780
      8.4450000    818.3904040
      8.4460000    818.4893660
      8.4470000    818.5881740
      8.4480000    818.6880100
      8.4490000    818.7863280
      8.4500000    818.8846920
      8.4510000    818.9847670
      8.4520000    819.0838610
      8.4530000    819.1820610
      8.4540000    819.2809300
      8.4550000    819.3798750
      8.4560000    819.4794310
      8.4570000    819.5785790
      8.4580000    819.6765030
      8.4590000    819.7756140
      8.4600000    819.8743630
      8.4610000    819.9737760
      8.4620000    820.0732080
      8.4630000    820.1717690
      8.4640000    820.2703760
      8.4650000    820.3704800
      8.4660000    820.4693820
      8.4670000    820.5676990
      8.4680000    820.6667640
      8.4690000    820.7647660
      8.4700000    820.8651650
      8.4710000    820.9646740
      8.4720000    821.0631180
      8.4730000    821.1624580
      8.4740000    821.2610520
      8.4750000    821.3599020
      8.4760000    821.4592410
      8.4770000    821.5583200
      8.4780000    821.6565240
      8.4790000    821.7557660
      8.4800000    821.8558040
      8.4810000    821.9540340
      8.4820000    822.0523160
      8.4830000    822.1509460
      8.4840000    822.2495230
      8.4850000    822.3510600
      8.4860000    822.4498550
      8.4870000    822.5487780
      8.4880000    822.6473060
      8.4890000    822.7458610
      8.4900000    822.8448000
      8.4910000    822.9441480
      8.4920000    823.0424920
      8.4930000    823.1407160
      8.4940000    823.2393230
      8.4950000    823.3387950
      8.4960000    823.4381050
      8.4970000    823.5369090
      8.4980000    823.6359960
      8.4990000    823.7356220
      8.5000000    823.8354930
      8.5010000    823.9342830
      8.5020000    824.0326080
      8.5030000    824.1307610
      8.5040000    824.2291650
      8.5050000    824.3281160
      8.5060000    824.4276520
      8.5070000    824.5259830
      8.5080000    824.6243290
      8.5090000    824.7243670
      8.5100000    824.8249510
      8.5110000    824.9255980
      8.5120000    825.0249130
      8.5130000    825.1248090
      8.5140000    825.2226820
      8.5150000    825.3207720
      8.5160000    825.4189190
      8.5170000    825.5175790
      8.5180000    825.6161540
      8.5190000    825.7151790
      8.5200000    825.8139690
      8.5210000    825.9119120
      8.5220000    826.0116450
      8.5230000    826.1104980
      8.5240000    826.2084180
      8.5250000    826.3083360
      8.5260000    826.4069440
      8.5270000    826.5059590
      8.5280000    826.6053720
      8.5290000    826.7033130
      8.5300000    826.8030890
      8.5310000    826.9013450
      8.5320000    826.9997470
      8.5330000    827.0983200
      8.5340000    827.1974070
      8.5350000    827.2965300
      8.5360000    827.3956460
      8.5370000    827.4946670
      8.5380000    827.5933550
      8.5390000    827.6914050
      8.5400000    827.7904830
      8.5410000    827.8894230
      8.5420000    827.9896700
      8.5430000    828.0880970
      8.5440000    828.1863940
      8.5450000    828.2845620
      8.5460000    828.3839660
      8.5470000    828.4826550
      8.5480000    828.5800990
      8.5490000    828.6790640
      8.5500000    828.7776980
      8.5510000    828.8769960
      8.5520000    828.9749100
      8.5530000    829.0730540
      8.5540000    829.1718600
      8.5550000    829.2716570
      8.5560000    829.3703910
      8.5570000    829.4689090
      8.5580000    829.5675220
      8.5590000    829.6666520
      8.5600000    829.7658090
      8.5610000    829.8638560
      8.5620000    829.9639400
      8.5630000    830.0632790
      8.5640000    830.1623310
      8.5650000    830.2619730
      8.5660000    830.3604690
      8.5670000    830.4602850
      8.5680000    830.5611400
      8.5690000    830.6616350
      8.5700000    830.7604340
      8.5710000    830.8596830
      8.5720000    830.9575260
      8.5730000    831.0561350
      8.5740000    831.1555480
      8.5750000    831.2537210
      8.5760000    831.3520050
      8.5770000    831.4500960
      8.5780000    831.5493230
      8.5790000    831.6490700
      8.5800000    831.7476490
      8.5810000    831.8479240
      8.5820000    831.9474420
      8.5830000    832.0453120
      8.5840000    832.1448950
      8.5850000    832.2443100
      8.5860000    832.3436540
      8.5870000    832.4422470
      8.5880000    832.5413610
      8.5890000    832.6408630
      8.5900000    832.7393830
      8.5910000    832.8385520
      8.5920000    832.9372490
      8.5930000    833.0361880
      8.5940000    833.1352030
      8.5950000    833.2362380
      8.5960000    833.3356410
      8.5970000    833.4351720
      8.5980000    833.5338270
      8.5990000    833.6321530
      8.6000000    833.7306160
      8.6010000    833.8295410
      8.6020000    833.9279040
      8.6030000    834.0269480
      8.6040000    834.1262050
      8.6050000    834.2249480
      8.6060000    834.3231590
      8.6070000    834.4217390
      8.6080000    834.5208780
      8.6090000    834.6204080
      8.6100000    834.7194400
      8.6110000    834.8188430
      8.6120000    834.9176750
      8.6130000    835.0165400
      8.6140000    835.1153010
      8.6150000    835.2147930
      8.6160000    835.3144970
      8.6170000    835.4121140
      8.6180000    835.5112870
      8.6190000    835.6100150
      8.6200000    835.7084530
      8.6210000    835.8066560
      8.6220000    835.9056880
      8.6230000    836.0052950
      8.6240000    836.1043690
      8.6250000    836.2027350
      8.6260000    836.3008780
      8.6270000    836.3997650
      8.6280000    836.4986220
      8.6290000    836.5971990
      8.6300000    836.6951770
      8.6310000    836.7937040
      8.6320000    836.8938420
      8.6330000    836.9927470
      8.6340000    837.0912890
      8.6350000    837.1891650
      8.6360000    837.2890990
      8.6370000    837.3875530
      8.6380000    837.4872250
      8.6390000    837.5863010
      8.6400000    837.6848270
      8.6410000    837.7832010
      8.6420000    837.8813560
      8.6430000    837.9801930
      8.6440000    838.0793480
      8.6450000    838.1779660
      8.6460000    838.2757860
      8.6470000    838.3745340
      8.6480000    838.4728420
      8.6490000    838.5719370
      8.6500000    838.6704480
      8.6510000    838.7696510
      8.6520000    838.8684430
      8.6530000    838.9675270
      8.6540000    839.0657900
      8.6550000    839.1644930
      8.6560000    839.2628620
      8.6570000    839.3616820
      8.6580000    839.4603470
      8.6590000    839.5588130
      8.6600000    839.6575100
      8.6610000    839.7559420
      8.6620000    839.8550950
      8.6630000    839.9536210
      8.6640000    840.0536850
      8.6650000    840.1522660
      8.6660000    840.2515970
      8.6670000    840.3503230
      8.6680000    840.4499710
      8.6690000    840.5483570
      8.6700000    840.6457790
      8.6710000    840.7449980
      8.6720000    840.8439450
      8.6730000    840.9442220
      8.6740000    841.0425030
      8.6750000    841.1419000
      8.6760000    841.2397660
      8.6770000    841.3388660
      8.6780000    841.4373850
      8.6790000    841.5359880
      8.6800000    841.6345990
      8.6810000    841.7335250
      8.6820000    841.8318460
      8.6830000    841.9298550
      8.6840000    842.0277210
      8.6850000    842.1261780
      8.6860000    842.2250390
      8.6870000    842.3247720
      8.6880000    842.4245520
      8.6890000    842.5224340
      8.6900000    842.6207840
      8.6910000    842.7189740
      8.6920000    842.8168450
      8.6930000    842.9151700
      8.6940000    843.0154300
      8.6950000    843.1138050
      8.6960000    843.2126020
      8.6970000    843.3116040
      8.6980000    843.4106800
      8.6990000    843.5089300
      8.7000000    843.6065460
      8.7010000    843.7060820
      8.7020000    843.8058050
      8.7030000    843.9035460
      8.7040000    844.0022390
      8.7050000    844.1007420
      8.7060000    844.1998820
      8.7070000    844.2986790
      8.7080000    844.3981940
      8.7090000    844.4961050
      8.7100000    844.5949410
      8.7110000    844.6956040
      8.7120000    844.7941140
      8.7130000    844.8933960
      8.7140000    844.9923150
      8.7150000    845.0918640
      8.7160000    845.1908150
      8.7170000    845.2908570
      8.7180000    845.3900620
      8.7190000    845.4885970
      8.7200000    845.5870380
      8.7210000    845.6861260
      8.7220000    845.7846010
      8.7230000    845.8830570
      8.7240000    845.9819320
      8.7250000    846.0800970
      8.7260000    846.1791960
      8.7270000    846.2776950
      8.7280000    846.3758510
      8.7290000    846.4752200
      8.7300000    846.5750730
      8.7310000    846.6728570
      8.7320000    846.7720450
      8.7330000    846.8702820
      8.7340000    846.9685590
      8.7350000    847.0667410
      8.7360000    847.1657190
      8.7370000    847.2635740
      8.7380000    847.3621780
      8.7390000    847.4615190
      8.7400000    847.5604670
      8.7410000    847.6595040
      8.7420000    847.7574350
      8.7430000    847.8570720
      8.7440000    847.9553710
      8.7450000    848.0544060
      8.7460000    848.1532200
      8.7470000    848.2516940
      8.7480000    848.3507600
      8.7490000    848.4490540
      8.7500000    848.5484960
      8.7510000    848.6473540
      8.7520000    848.7464450
      8.7530000    848.8448030
      8.7540000    848.9436850
      8.7550000    849.0435690
      8.7560000    849.1419820
      8.7570000    849.2402960
      8.7580000    849.3393930
      8.7590000    849.4384210
      8.7600000    849.5364610
      8.7610000    849.6349870
      8.7620000    849.7343770
      8.7630000    849.8325110
      8.7640000    849.9305600
      8.7650000    850.0285150
      8.7660000    850.1288060
      8.7670000    850.2275820
      8.7680000    850.3268310
      8.7690000    850.4259710
      8.7700000    850.5250310
      8.7710000    850.6230700
      8.7720000    850.7224740
      8.7730000    850.8213680
      8.7740000    850.9196370
      8.7750000    851.0178030
      8.7760000    851.1166460
      8.7770000    851.2155920
      8.7780000    851.3136510
      8.7790000    851.4119750
      8.7800000    851.5127400
      8.7810000    851.6121850
      8.7820000    851.7103870
      8.7830000    851.8090460
      8.7840000    851.9085510
      8.7850000    852.0080840
      8.7860000    852.1056300
      8.7870000    852.2040250
      8.7880000    852.3027250
      8.7890000    852.4020810
      8.7900000    852.5004800
      8.7910000    852.5985600
      8.7920000    852.6980410
      8.7930000    852.7966880
      8.7940000    852.8950640
      8.7950000    852.9937950
      8.7960000    853.0920390
      8.7970000    853.1913440
      8.7980000    853.2895940
      8.7990000    853.3897450
      8.8000000    853.4890110
      8.8010000    853.5883250
      8.8020000    853.6870370
      8.8030000    853.7852610
      8.8040000    853.8832150
      8.8050000    853.9828000
      8.8060000    854.0821500
      8.8070000    854.1809830
      8.8080000    854.2793540
      8.8090000    854.3777690
      8.8100000    854.4767310
      8.8110000    854.5759620
      8.8120000    854.6745750
      8.8130000    854.7731190
      8.8140000    854.8716010
      8.8150000    854.9705730
      8.8160000    855.0695900
      8.8170000    855.1674050
      8.8180000    855.2662620
      8.8190000    855.3670760
      8.8200000    855.4667730
      8.8210000    855.5655660
      8.8220000    855.6640400
      8.8230000    855.7623060
      8.8240000    855.8609770
      8.8250000    855.9590710
      8.8260000    856.0575840
      8.8270000    856.1561550
      8.8280000    856.2546870
      8.8290000    856.3537810
      8.8300000    856.4517960
      8.8310000    856.5513790
      8.8320000    856.6507430
      8.8330000    856.7497880
      8.8340000    856.8497630
      8.8350000    856.9489130
      8.8360000    857.0482140
      8.8370000    857.1478820
      8.8380000    857.2469700
      8.8390000    857.3459230
      8.8400000    857.4450920
      8.8410000    857.5438020
      8.8420000    857.6433140
      8.8430000    857.7442700
      8.8440000    857.8446580
      8.8450000    857.9444770
      8.8460000    858.0439300
      8.8470000    858.1430040
      8.8480000    858.2422410
      8.8490000    858.3404090
      8.8500000    858.4392560
      8.8510000    858.5391770
      8.8520000    858.6377500
      8.8530000    858.7374060
      8.8540000    858.8358890
      8.8550000    858.9357280
      8.8560000    859.0347200
      8.8570000    859.1347560
      8.8580000    859.2347000
      8.8590000    859.3350050
      8.8600000    859.4336500
      8.8610000    859.5328920
      8.8620000    859.6320800
      8.8630000    859.7316200
      8.8640000    859.8311830
      8.8650000    859.9301770
      8.8660000    860.0295960
      8.8670000    860.1288020
      8.8680000    860.2294890
      8.8690000    860.3294990
      8.8700000    860.4314120
      8.8710000    860.5316980
      8.8720000    860.6326350
      8.8730000    860.7315390
      8.8740000    860.8314790
      8.8750000    860.9305360
      8.8760000    861.0295440
      8.8770000    861.1286640
      8.8780000    861.2285040
      8.8790000    861.3286750
      8.8800000    861.4281590
      8.8810000    861.5276920
      8.8820000    861.6272310
      8.8830000    861.7262150
      8.8840000    861.8272410
      8.8850000    861.9265320
      8.8860000    862.0260860
      8.8870000    862.1255040
      8.8880000    862.2261330
      8.8890000    862.3254270
      8.8900000    862.4243010
      8.8910000    862.5239290
      8.8920000    862.6230690
      8.8930000    862.7229530
      8.8940000    862.8229120
      8.8950000    862.9223350
      8.8960000    863.0217430
      8.8970000    863.1206810
      8.8980000    863.2205890
      8.8990000    863.3203050
      8.9000000    863.4196310
      8.9010000    863.5189860
      8.9020000    863.6182080
      8.9030000    863.7177970
      8.9040000    863.8173670
      8.9050000    863.9173210
      8.9060000    864.0173930
      8.9070000    864.1166530
      8.9080000    864.2156190
      8.9090000    864.3146580
      8.9100000    864.4145140
      8.9110000    864.5137250
      8.9120000    864.6131250
      8.9130000    864.7130670
      8.9140000    864.8122610
      8.9150000    864.9111710
      8.9160000    865.0099530
      8.9170000    865.1089440
      8.9180000    865.2080360
      8.9190000    865.3067480
      8.9200000    865.4076270
      8.9210000    865.5072780
      8.9220000    865.6055240
      8.9230000    865.7052720
      8.9240000    865.8069240
      8.9250000    865.9073670
      8.9260000    866.0074350
      8.9270000    866.1067060
      8.9280000    866.2061020
      8.9290000    866.3051700
      8.9300000    866.4045060
      8.9310000    866.5039180
      8.9320000    866.6035210
      8.9330000    866.7026110
      8.9340000    866.8018270
      8.9350000    866.9009760
      8.9360000    867.0001000
      8.9370000    867.1005810
      8.9380000    867.2005970
      8.9390000    867.2999310
      8.9400000    867.3985150
      8.9410000    867.4976670
      8.9420000    867.5971030
      8.9430000    867.6959990
      8.9440000    867.7951460
      8.9450000    867.8946380
      8.9460000    867.9939070
      8.9470000    868.0932430
      8.9480000    868.1920320
      8.9490000    868.2907800
      8.9500000    868.3898230
      8.9510000    868.4888100
      8.9520000    868.5892130
      8.9530000    868.6890600
      8.9540000    868.7880400
      8.9550000    868.8880340
      8.9560000    868.9880530
      8.9570000    869.0870380
      8.9580000    869.1869490
      8.9590000    869.2857320
      8.9600000    869.3849020
      8.9610000    869.4833130
      8.9620000    869.5826020
      8.9630000    869.6816270
      8.9640000    869.7811220
      8.9650000    869.8805950
      8.9660000    869.9792920
      8.9670000    870.0795700
      8.9680000    870.1788450
      8.9690000    870.2789420
      8.9700000    870.3792810
      8.9710000    870.4789850
      8.9720000    870.5783290
      8.9730000    870.6768460
      8.9740000    870.7758970
      8.9750000    870.8753440
      8.9760000    870.9761690
      8.9770000    871.0753340
      8.9780000    871.1740650
      8.9790000    871.2733890
      8.9800000    871.3727020
      8.9810000    871.4714350
      8.9820000    871.5700900
      8.9830000    871.6688330
      8.9840000    871.7698830
      8.9850000    871.8693940
      8.9860000    871.9672990
      8.9870000    872.0649790
      8.9880000    872.1634830
      8.9890000    872.2623220
      8.9900000    872.3602660
      8.9910000    872.4588170
      8.9920000    872.5574800
      8.9930000    872.6554390
      8.9940000    872.7547740
      8.9950000    872.8526240
      8.9960000    872.9519560
      8.9970000    873.0505640
      8.9980000    873.1516900
      8.9990000    873.2524420
      9.0000000    873.3507530
      9.0010000    873.4489910
      9.0020000    873.5475470
      9.0030000    873.6458880
      9.0040000    873.7449360
      9.0050000    873.8436420
      9.0060000    873.9434280
      9.0070000    874.0417590
      9.0080000    874.1400840
      9.0090000    874.2387690
      9.0100000    874.3371410
      9.0110000    874.4350540
      9.0120000    874.5339170
      9.0130000    874.6326370
      9.0140000    874.7307810
      9.0150000    874.8296780
      9.0160000    874.9274730
      9.0170000    875.0255650
      9.0180000    875.1240040
      9.0190000    875.2228290
      9.0200000    875.3206470
      9.0210000    875.4185240
      9.0220000    875.5167010
      9.0230000    875.6153060
      9.0240000    875.7152520
      9.0250000    875.8135340
      9.0260000    875.9125000
      9.0270000    876.0106840
      9.0280000    876.1094960
      9.0290000    876.2078940
      9.0300000    876.3076630
      9.0310000    876.4074640
      9.0320000    876.5072930
      9.0330000    876.6051680
      9.0340000    876.7039690
      9.0350000    876.8028440
      9.0360000    876.9015350
      9.0370000    877.0006950
      9.0380000    877.0994060
      9.0390000    877.1971680
      9.0400000    877.2952760
      9.0410000    877.3940780
      9.0420000    877.4929620
      9.0430000    877.5916030
      9.0440000    877.6890260
      9.0450000    877.7880770
      9.0460000    877.8872530
      9.0470000    877.9869210
      9.0480000    878.0847130
      9.0490000    878.1831630
      9.0500000    878.2831960
      9.0510000    878.3814510
      9.0520000    878.4809300
      9.0530000    878.5790540
      9.0540000    878.6775170
      9.0550000    878.7764510
      9.0560000    878.8749940
      9.0570000    878.9740830
      9.0580000    879.0720720
      9.0590000    879.1705420
      9.0600000    879.2698260
      9.0610000    879.3676400
      9.0620000    879.4682810
      9.0630000    879.5671120
      9.0640000    879.6675530
      9.0650000    879.7658960
      9.0660000    879.8641770
      9.0670000    879.9623110
      9.0680000    880.0618090
      9.0690000    880.1601960
      9.0700000    880.2581190
      9.0710000    880.3566680
      9.0720000    880.4555090
      9.0730000    880.5538500
      9.0740000    880.6517220
      9.0750000    880.7513990
      9.0760000    880.8513010
      9.0770000    880.9500500
      9.0780000    881.0487600
      9.0790000    881.1486500
      9.0800000    881.2475360
      9.0810000    881.3469100
      9.0820000    881.4457130
      9.0830000    881.5439500
      9.0840000    881.6418960
      9.0850000    881.7409900
      9.0860000    881.8394030
      9.0870000    881.9384280
      9.0880000    882.0370350
      9.0890000    882.1359290
      9.0900000    882.2375020
      9.0910000    882.3354950
      9.0920000    882.4342390
      9.0930000    882.5323630
      9.0940000    882.6312170
      9.0950000    882.7294850
      9.0960000    882.8284240
      9.0970000    882.9263910
      9.0980000    883.0241520
      9.0990000    883.1224000
      9.1000000    883.2207590
      9.1010000    883.3191530
      9.1020000    883.4178800
      9.1030000    883.5174100
      9.1040000    883.6166870
      9.1050000    883.7149650
      9.1060000    883.8127480
      9.1070000    883.9113410
      9.1080000    884.0104170
      9.1090000    884.1088750
      9.1100000    884.2070440
      9.1110000    884.3063570
      9.1120000    884.4041900
      9.1130000    884.5033970
      9.1140000    884.6014250
      9.1150000    884.7018490
      9.1160000    884.8009620
      9.1170000    884.8988920
      9.1180000    884.9990820
      9.1190000    885.0976020
      9.1200000    885.1962480
      9.1210000    885.2948270
      9.1220000    885.3932710
      9.1230000    885.4927580
      9.1240000    885.5909380
      9.1250000    885.6889840
      9.1260000    885.7878510
      9.1270000    885.8875430
      9.1280000    885.9862470
      9.1290000    886.0842640
      9.1300000    886.1842300
      9.1310000    886.2840370
      9.1320000    886.3838000
      9.1330000    886.4833220
      9.1340000    886.5829070
      9.1350000    886.6808840
      9.1360000    886.7792280
      9.1370000    886.8769470
      9.1380000    886.9759910
      9.1390000    887.0752800
      9.1400000    887.1744270
      9.1410000    887.2723850
      9.1420000    887.3713170
      9.1430000    887.4691380
      9.1440000    887.5675390
      9.1450000    887.6664010
      9.1460000    887.7643110
      9.1470000    887.8624620
      9.1480000    887.9632340
      9.1490000    888.0622360
      9.1500000    888.1607380
      9.1510000    888.2596600
      9.1520000    888.3595620
      9.1530000    888.4580720
      9.1540000    888.5569510
      9.1550000    888.6553130
      9.1560000    888.7537090
      9.1570000    888.8512130
      9.1580000    888.9493870
      9.1590000    889.0483220
      9.1600000    889.1481140
      9.1610000    889.2461420
      9.1620000    889.3464590
      9.1630000    889.4459010
      9.1640000    889.5442110
      9.1650000    889.6436630
      9.1660000    889.7421440
      9.1670000    889.8416330
      9.1680000    889.9408860
      9.1690000    890.0393200
      9.1700000    890.1373600
      9.1710000    890.2368030
      9.1720000    890.3351580
      9.1730000    890.4337300
      9.1740000    890.5324760
      9.1750000    890.6317240
      9.1760000    890.7296040
      9.1770000    890.8278870
      9.1780000    890.9264760
      9.1790000    891.0259810
      9.1800000    891.1270900
      9.1810000    891.2265220
      9.1820000    891.3251100
      9.1830000    891.4229400
      9.1840000    891.5212100
      9.1850000    891.6199350
      9.1860000    891.7172490
      9.1870000    891.8163260
      9.1880000    891.9143440
      9.1890000    892.0128240
      9.1900000    892.1103770
      9.1910000    892.2102080
      9.1920000    892.3101850
      9.1930000    892.4082760
      9.1940000    892.5062530
      9.1950000    892.6049040
      9.1960000    892.7039900
      9.1970000    892.8034580
      9.1980000    892.9011920
      9.1990000    892.9995450
      9.2000000    893.0979270
      9.2010000    893.1961810
      9.2020000    893.2946860
      9.2030000    893.3929160
      9.2040000    893.4922090
      9.2050000    893.5907820
      9.2060000    893.6902150
      9.2070000    893.7894270
      9.2080000    893.8883150
      9.2090000    893.9887140
      9.2100000    894.0881080
      9.2110000    894.1879710
      9.2120000    894.2882100
      9.2130000    894.3884820
      9.2140000    894.4879760
      9.2150000    894.5876010
      9.2160000    894.6876770
      9.2170000    894.7870860
      9.2180000    894.8870600
      9.2190000    894.9877700
      9.2200000    895.0872160
      9.2210000    895.1870410
      9.2220000    895.2860980
      9.2230000    895.3868760
      9.2240000    895.4877460
      9.2250000    895.5870060
      9.2260000    895.6861250
      9.2270000    895.7849370
      9.2280000    895.8850420
      9.2290000    895.9851710
      9.2300000    896.0855900
      9.2310000    896.1868630
      9.2320000    896.2856110
      9.2330000    896.3841430
      9.2340000    896.4835450
      9.2350000    896.5829160
      9.2360000    896.6814570
      9.2370000    896.7811370
      9.2380000    896.8797760
      9.2390000    896.9805060
      9.2400000    897.0801350
      9.2410000    897.1788960
      9.2420000    897.2782180
      9.2430000    897.3777880
      9.2440000    897.4774410
      9.2450000    897.5762150
      9.2460000    897.6744810
      9.2470000    897.7736770
      9.2480000    897.8727230
      9.2490000    897.9710200
      9.2500000    898.0691220
      9.2510000    898.1703290
      9.2520000    898.2699540
      9.2530000    898.3702760
      9.2540000    898.4700080
      9.2550000    898.5690380
      9.2560000    898.6694880
      9.2570000    898.7697640
      9.2580000    898.8682840
      9.2590000    898.9669910
      9.2600000    899.0664260
      9.2610000    899.1658080
      9.2620000    899.2655060
      9.2630000    899.3640690
      9.2640000    899.4629060
      9.2650000    899.5617640
      9.2660000    899.6607060
      9.2670000    899.7611050
      9.2680000    899.8615250
      9.2690000    899.9611910
      9.2700000    900.0599000
      9.2710000    900.1584540
      9.2720000    900.2578220
      9.2730000    900.3571910
      9.2740000    900.4570420
      9.2750000    900.5570130
      9.2760000    900.6565690
      9.2770000    900.7559320
      9.2780000    900.8562590
      9.2790000    900.9557240
      9.2800000    901.0554600
      9.2810000    901.1564520
      9.2820000    901.2575270
      9.2830000    901.3585020
      9.2840000    901.4576900
      9.2850000    901.5568960
      9.2860000    901.6571240
      9.2870000    901.7565220
      9.2880000    901.8551160
      9.2890000    901.9536460
      9.2900000    902.0528640
      9.2910000    902.1523310
      9.2920000    902.2511290
      9.2930000    902.3499160
      9.2940000    902.4494500
      9.2950000    902.5483950
      9.2960000    902.6471360
      9.2970000    902.7482260
      9.2980000    902.8483200
      9.2990000    902.9479620
      9.3000000    903.0463070
      9.3010000    903.1458210
      9.3020000    903.2447710
      9.3030000    903.3437200
      9.3040000    903.4420160
      9.3050000    903.5424080
      9.3060000    903.6427690
      9.3070000    903.7422110
      9.3080000    903.8418420
      9.3090000    903.9414480
      9.3100000    904.0413900
      9.3110000    904.1405190
      9.3120000    904.2396010
      9.3130000    904.3397950
      9.3140000    904.4391200
      9.3150000    904.5381760
      9.3160000    904.6371850
      9.3170000    904.7369900
      9.3180000    904.8362070
      9.3190000    904.9370290
      9.3200000    905.0365580
      9.3210000    905.1360640
      9.3220000    905.2356210
      9.3230000    905.3356500
      9.3240000    905.4366880
      9.3250000    905.5364020
      9.3260000    905.6354120
      9.3270000    905.7354190
      9.3280000    905.8357980
      9.3290000    905.9367760
      9.3300000    906.0380660
      9.3310000    906.1377320
      9.3320000    906.2378480
      9.3330000    906.3378800
      9.3340000    906.4389700
      9.3350000    906.5379900
      9.3360000    906.6374990
      9.3370000    906.7371150
      9.3380000    906.8369700
      9.3390000    906.9366640
      9.3400000    907.0359370
      9.3410000    907.1362050
      9.3420000    907.2359100
      9.3430000    907.3347060
      9.3440000    907.4342080
      9.3450000    907.5349680
      9.3460000    907.6351150
      9.3470000    907.7345690
      9.3480000    907.8340020
      9.3490000    907.9334700
      9.3500000    908.0324220
      9.3510000    908.1311890
      9.3520000    908.2316440
      9.3530000    908.3321040
      9.3540000    908.4317150
      9.3550000    908.5309930
      9.3560000    908.6300050
      9.3570000    908.7294700
      9.3580000    908.8285080
      9.3590000    908.9284990
      9.3600000    909.0283300
      9.3610000    909.1284810
      9.3620000    909.2272940
      9.3630000    909.3267070
      9.3640000    909.4256250
      9.3650000    909.5245530
      9.3660000    909.6240750
      9.3670000    909.7246560
      9.3680000    909.8237640
      9.3690000    909.9229390
      9.3700000    910.0228680
      9.3710000    910.1217650
      9.3720000    910.2213370
      9.3730000    910.3207730
      9.3740000    910.4203370
      9.3750000    910.5195820
      9.3760000    910.6192530
      9.3770000    910.7206500
      9.3780000    910.8205160
      9.3790000    910.9194150
      9.3800000    911.0205870
      9.3810000    911.1225240
      9.3820000    911.2214100
      9.3830000    911.3217300
      9.3840000    911.4209420
      9.3850000    911.5201350
      9.3860000    911.6190760
      9.3870000    911.7182830
      9.3880000    911.8177800
      9.3890000    911.9173490
      9.3900000    912.0161600
      9.3910000    912.1153780
      9.3920000    912.2141560
      9.3930000    912.3130650
      9.3940000    912.4126670
      9.3950000    912.5119240
      9.3960000    912.6109870
      9.3970000    912.7098040
      9.3980000    912.8100800
      9.3990000    912.9100300
      9.4000000    913.0093940
      9.4010000    913.1089450
      9.4020000    913.2077310
      9.4030000    913.3073070
      9.4040000    913.4057490
      9.4050000    913.5048240
      9.4060000    913.6056350
      9.4070000    913.7050050
      9.4080000    913.8047430
      9.4090000    913.9049440
      9.4100000    914.0039400
      9.4110000    914.1034470
      9.4120000    914.2033760
      9.4130000    914.3025950
      9.4140000    914.4033680
      9.4150000    914.5034140
      9.4160000    914.6021860
      9.4170000    914.7013470
      9.4180000    914.8002770
      9.4190000    914.8990660
      9.4200000    914.9984470
      9.4210000    915.0982460
      9.4220000    915.1976320
      9.4230000    915.2966530
      9.4240000    915.3974230
      9.4250000    915.4973160
      9.4260000    915.5967540
      9.4270000    915.6956840
      9.4280000    915.7954320
      9.4290000    915.8947020
      9.4300000    915.9941250
      9.4310000    916.0953220
      9.4320000    916.1956530
      9.4330000    916.2944480
      9.4340000    916.3936730
      9.4350000    916.4930840
      9.4360000    916.5924100
      9.4370000    916.6913470
      9.4380000    916.7914960
      9.4390000    916.8922670
      9.4400000    916.9919880
      9.4410000    917.0902040
      9.4420000    917.1887150
      9.4430000    917.2874680
      9.4440000    917.3871890
      9.4450000    917.4865470
      9.4460000    917.5874070
      9.4470000    917.6864520
      9.4480000    917.7853990
      9.4490000    917.8849580
      9.4500000    917.9833630
      9.4510000    918.0838530
      9.4520000    918.1835210
      9.4530000    918.2832490
      9.4540000    918.3830960
      9.4550000    918.4827860
      9.4560000    918.5820670
      9.4570000    918.6813520
      9.4580000    918.7811550
      9.4590000    918.8815810
      9.4600000    918.9814490
      9.4610000    919.0808520
      9.4620000    919.1805160
      9.4630000    919.2798460
      9.4640000    919.3793870
      9.4650000    919.4788520
      9.4660000    919.5784570
      9.4670000    919.6773080
      9.4680000    919.7774300
      9.4690000    919.8769760
      9.4700000    919.9764550
      9.4710000    920.0760550
      9.4720000    920.1754510
      9.4730000    920.2742460
      9.4740000    920.3735960
      9.4750000    920.4728790
      9.4760000    920.5732420
      9.4770000    920.6727850
      9.4780000    920.7711780
      9.4790000    920.8707620
      9.4800000    920.9707040
      9.4810000    921.0715030
      9.4820000    921.1719730
      9.4830000    921.2741100
      9.4840000    921.3731020
      9.4850000    921.4733050
      9.4860000    921.5736730
      9.4870000    921.6727490
      9.4880000    921.7713910
      9.4890000    921.8706180
      9.4900000    921.9717490
      9.4910000    922.0705920
      9.4920000    922.1695560
      9.4930000    922.2687300
      9.4940000    922.3678250
      9.4950000    922.4678660
      9.4960000    922.5674360
      9.4970000    922.6677970
      9.4980000    922.7671550
      9.4990000    922.8661170
      9.5000000    922.9655700
      9.5010000    923.0643620
      9.5020000    923.1629330
      9.5030000    923.2616840
      9.5040000    923.3613710
      9.5050000    923.4611430
      9.5060000    923.5606890
      9.5070000    923.6596300
      9.5080000    923.7590030
      9.5090000    923.8587210
      9.5100000    923.9587160
      9.5110000    924.0584670
      9.5120000    924.1574490
      9.5130000    924.2561310
      9.5140000    924.3561110
      9.5150000    924.4551680
      9.5160000    924.5540520
      9.5170000    924.6534090
      9.5180000    924.7539360
      9.5190000    924.8531480
      9.5200000    924.9529120
      9.5210000    925.0527410
      9.5220000    925.1524230
      9.5230000    925.2517040
      9.5240000    925.3501790
      9.5250000    925.4512270
      9.5260000    925.5496940
      9.5270000    925.6484540
      9.5280000    925.7473310
      9.5290000    925.8474660
      9.5300000    925.9464850
      9.5310000    926.0466510
      9.5320000    926.1475840
      9.5330000    926.2481670
      9.5340000    926.3478790
      9.5350000    926.4481870
      9.5360000    926.5484730
      9.5370000    926.6473930
      9.5380000    926.7464300
      9.5390000    926.8462930
      9.5400000    926.9457120
      9.5410000    927.0449530
      9.5420000    927.1449210
      9.5430000    927.2447750
      9.5440000    927.3447380
      9.5450000    927.4452810
      9.5460000    927.5450020
      9.5470000    927.6436710
      9.5480000    927.7426310
      9.5490000    927.8418040
      9.5500000    927.9418060
      9.5510000    928.0408560
      9.5520000    928.1398550
      9.5530000    928.2400010
      9.5540000    928.3392010
      9.5550000    928.4384750
      9.5560000    928.5376030
      9.5570000    928.6386020
      9.5580000    928.7379260
      9.5590000    928.8365070
      9.5600000    928.9364690
      9.5610000    929.0356680
      9.5620000    929.1341930
      9.5630000    929.2328710
      9.5640000    929.3316900
      9.5650000    929.4319620
      9.5660000    929.5307970
      9.5670000    929.6307140
      9.5680000    929.7301930
      9.5690000    929.8297230
      9.5700000    929.9292910
      9.5710000    930.0282460
      9.5720000    930.1286400
      9.5730000    930.2270040
      9.5740000    930.3263570
      9.5750000    930.4254690
      9.5760000    930.5244310
      9.5770000    930.6240940
      9.5780000    930.7233910
      9.5790000    930.8220430
      9.5800000    930.9215810
      9.5810000    931.0217210
      9.5820000    931.1207390
      9.5830000    931.2193600
      9.5840000    931.3199120
      9.5850000    931.4199380
      9.5860000    931.5204630
      9.5870000    931.6197020
      9.5880000    931.7184410
      9.5890000    931.8176120
      9.5900000    931.9171810
      9.5910000    932.0176280
      9.5920000    932.1164930
      9.5930000    932.2159310
      9.5940000    932.3150790
      9.5950000    932.4144130
      9.5960000    932.5140020
      9.5970000    932.6126440
      9.5980000    932.7114180
      9.5990000    932.8105730
      9.6000000    932.9100650
      9.6010000    933.0094330
      9.6020000    933.1094930
      9.6030000    933.2089530
      9.6040000    933.3091520
      9.6050000    933.4082380
      9.6060000    933.5078330
      9.6070000    933.6080930
      9.6080000    933.7082830
      9.6090000    933.8078070
      9.6100000    933.9080100
      9.6110000    934.0073240
      9.6120000    934.1059630
      9.6130000    934.2046130
      9.6140000    934.3037660
      9.6150000    934.4026630
      9.6160000    934.5025000
      9.6170000    934.6019280
      9.6180000    934.7017810
      9.6190000    934.8017570
      9.6200000    934.9015840
      9.6210000    935.0004390
      9.6220000    935.0999710
      9.6230000    935.2000280
      9.6240000    935.2989620
      9.6250000    935.3989040
      9.6260000    935.4993970
      9.6270000    935.5989640
      9.6280000    935.6984720
      9.6290000    935.7973860
      9.6300000    935.8975460
      9.6310000    935.9965300
      9.6320000    936.0960580
      9.6330000    936.1976530
      9.6340000    936.2979100
      9.6350000    936.3982770
      9.6360000    936.4983940
      9.6370000    936.5994190
      9.6380000    936.6985840
      9.6390000    936.7982890
      9.6400000    936.8976950
      9.6410000    936.9964450
      9.6420000    937.0965020
      9.6430000    937.1955990
      9.6440000    937.2961600
      9.6450000    937.3962340
      9.6460000    937.4950520
      9.6470000    937.5957060
      9.6480000    937.6947370
      9.6490000    937.7944550
      9.6500000    937.8933880
      9.6510000    937.9932470
      9.6520000    938.0924540
      9.6530000    938.1925840
      9.6540000    938.2920450
      9.6550000    938.3918870
      9.6560000    938.4918630
      9.6570000    938.5915140
      9.6580000    938.6906760
      9.6590000    938.7905780
      9.6600000    938.8898100
      9.6610000    938.9889950
      9.6620000    939.0897340
      9.6630000    939.1892300
      9.6640000    939.2885370
      9.6650000    939.3874380
      9.6660000    939.4868620
      9.6670000    939.5856560
      9.6680000    939.6853600
      9.6690000    939.7843610
      9.6700000    939.8833390
      9.6710000    939.9825480
      9.6720000    940.0811250
      9.6730000    940.1816930
      9.6740000    940.2808200
      9.6750000    940.3796750
      9.6760000    940.4792240
      9.6770000    940.5784980
      9.6780000    940.6776970
      9.6790000    940.7788070
      9.6800000    940.8792170
      9.6810000    940.9809580
      9.6820000    941.0808940
      9.6830000    941.1807980
      9.6840000    941.2814470
      9.6850000    941.3802930
      9.6860000    941.4796320
      9.6870000    941.5792060
      9.6880000    941.6785850
      9.6890000    941.7777020
      9.6900000    941.8768490
      9.6910000    941.9762710
      9.6920000    942.0752420
      9.6930000    942.1745490
      9.6940000    942.2741480
      9.6950000    942.3739890
      9.6960000    942.4730870
      9.6970000    942.5717970
      9.6980000    942.6706020
      9.6990000    942.7704930
      9.7000000    942.8704050
      9.7010000    942.9702080
      9.7020000    943.0698790
      9.7030000    943.1688230
      9.7040000    943.2685200
      9.7050000    943.3680510
      9.7060000    943.4665370
      9.7070000    943.5652170
      9.7080000    943.6651010
      9.7090000    943.7666610
      9.7100000    943.8662730
      9.7110000    943.9661620
      9.7120000    944.0656550
      9.7130000    944.1657580
      9.7140000    944.2645750
      9.7150000    944.3651480
      9.7160000    944.4641910
      9.7170000    944.5630950
      9.7180000    944.6628400
      9.7190000    944.7626680
      9.7200000    944.8617220
      9.7210000    944.9614000
      9.7220000    945.0620810
      9.7230000    945.1617680
      9.7240000    945.2617660
      9.7250000    945.3613870
      9.7260000    945.4600570
      9.7270000    945.5597750
      9.7280000    945.6590820
      9.7290000    945.7594630
      9.7300000    945.8590340
      9.7310000    945.9607750
      9.7320000    946.0596620
      9.7330000    946.1593940
      9.7340000    946.2586510
      9.7350000    946.3594410
      9.7360000    946.4590450
      9.7370000    946.5588500
      9.7380000    946.6581460
      9.7390000    946.7572890
      9.7400000    946.8563520
      9.7410000    946.9556240
      9.7420000    947.0540900
      9.7430000    947.1546260
      9.7440000    947.2544130
      9.7450000    947.3531240
      9.7460000    947.4527820
      9.7470000    947.5521220
      9.7480000    947.6512920
      9.7490000    947.7506640
      9.7500000    947.8503510
      9.7510000    947.9501240
      9.7520000    948.0492410
      9.7530000    948.1494670
      9.7540000    948.2496600
      9.7550000    948.3484610
      9.7560000    948.4490520
      9.7570000    948.5477640
      9.7580000    948.6469460
      9.7590000    948.7462650
      9.7600000    948.8465080
      9.7610000    948.9466530
      9.7620000    949.0476180
      9.7630000    949.1473690
      9.7640000    949.2462340
      9.7650000    949.3449370
      9.7660000    949.4435610
      9.7670000    949.5433870
      9.7680000    949.6426540
      9.7690000    949.7423970
      9.7700000    949.8420290
      9.7710000    949.9412580
      9.7720000    950.0407670
      9.7730000    950.1397760
      9.7740000    950.2398620
      9.7750000    950.3396840
      9.7760000    950.4412640
      9.7770000    950.5416860
      9.7780000    950.6416660
      9.7790000    950.7410050
      9.7800000    950.8399860
      9.7810000    950.9393020
      9.7820000    951.0392210
      9.7830000    951.1389070
      9.7840000    951.2384610
      9.7850000    951.3379550
      9.7860000    951.4370570
      9.7870000    951.5359370
      9.7880000    951.6364230
      9.7890000    951.7366630
      9.7900000    951.8358070
      9.7910000    951.9358530
      9.7920000    952.0355710
      9.7930000    952.1350110
      9.7940000    952.2349680
      9.7950000    952.3341070
      9.7960000    952.4340090
      9.7970000    952.5342320
      9.7980000    952.6335450
      9.7990000    952.7342020
      9.8000000    952.8346750
      9.8010000    952.9343070
      9.8020000    953.0330150
      9.8030000    953.1320260
      9.8040000    953.2314840
      9.8050000    953.3320190
      9.8060000    953.4318060
      9.8070000    953.5305710
      9.8080000    953.6302680
      9.8090000    953.7299360
      9.8100000    953.8295480
      9.8110000    953.9287160
      9.8120000    954.0283200
      9.8130000    954.1276670
      9.8140000    954.2277650
      9.8150000    954.3268250
      9.8160000    954.4261030
      9.8170000    954.5255240
      9.8180000    954.6248200
      9.8190000    954.7241640
      9.8200000    954.8236800
      9.8210000    954.9233200
      9.8220000    955.0229300
      9.8230000    955.1233480
      9.8240000    955.2243850
      9.8250000    955.3251400
      9.8260000    955.4242470
      9.8270000    955.5237190
      9.8280000    955.6231460
      9.8290000    955.7227230
      9.8300000    955.8221880
      9.8310000    955.9222160
      9.8320000    956.0217590
      9.8330000    956.1205910
      9.8340000    956.2199420
      9.8350000    956.3190520
      9.8360000    956.4191900
      9.8370000    956.5187770
      9.8380000    956.6177420
      9.8390000    956.7166800
      9.8400000    956.8157770
      9.8410000    956.9154770
      9.8420000    957.0143350
      9.8430000    957.1139310
      9.8440000    957.2134510
      9.8450000    957.3132670
      9.8460000    957.4141060
      9.8470000    957.5136150
      9.8480000    957.6127160
      9.8490000    957.7123710
      9.8500000    957.8122660
      9.8510000    957.9112580
      9.8520000    958.0129930
      9.8530000    958.1125110
      9.8540000    958.2116030
      9.8550000    958.3113390
      9.8560000    958.4110990
      9.8570000    958.5106900
      9.8580000    958.6114940
      9.8590000    958.7106990
      9.8600000    958.8094330
      9.8610000    958.9089780
      9.8620000    959.0077620
      9.8630000    959.1080490
      9.8640000    959.2078750
      9.8650000    959.3070600
      9.8660000    959.4064950
      9.8670000    959.5068480
      9.8680000    959.6070910
      9.8690000    959.7076350
      9.8700000    959.8085090
      9.8710000    959.9075250
      9.8720000    960.0067920
      9.8730000    960.1058960
      9.8740000    960.2047300
      9.8750000    960.3052290
      9.8760000    960.4038790
      9.8770000    960.5035790
      9.8780000    960.6028210
      9.8790000    960.7031870
      9.8800000    960.8026310
      9.8810000    960.9018530
      9.8820000    961.0018010
      9.8830000    961.1018700
      9.8840000    961.2005520
      9.8850000    961.2999180
      9.8860000    961.3999010
      9.8870000    961.4986120
      9.8880000    961.5981810
      9.8890000    961.6978480
      9.8900000    961.7980160
      9.8910000    961.8973250
      9.8920000    961.9962430
      9.8930000    962.0948010
      9.8940000    962.1936720
      9.8950000    962.2929330
      9.8960000    962.3939240
      9.8970000    962.4939110
      9.8980000    962.5933420
      9.8990000    962.6922100
      9.9000000    962.7924750
      9.9010000    962.8923610
      9.9020000    962.9929840
      9.9030000    963.0935000
      9.9040000    963.1927940
      9.9050000    963.2914170
      9.9060000    963.3908320
      9.9070000    963.4907610
      9.9080000    963.5908730
      9.9090000    963.6911080
      9.9100000    963.7904250
      9.9110000    963.8904730
      9.9120000    963.9894670
      9.9130000    964.0890190
      9.9140000    964.1894510
      9.9150000    964.2887860
      9.9160000    964.3905600
      9.9170000    964.4910780
      9.9180000    964.5905700
      9.9190000    964.6898860
      9.9200000    964.7887510
      9.9210000    964.8881870
      9.9220000    964.9875560
      9.9230000    965.0872890
      9.9240000    965.1867360
      9.9250000    965.2873170
      9.9260000    965.3861810
      9.9270000    965.4855390
      9.9280000    965.5854440
      9.9290000    965.6848160
      9.9300000    965.7850840
      9.9310000    965.8847430
      9.9320000    965.9842600
      9.9330000    966.0825610
      9.9340000    966.1814030
      9.9350000    966.2805660
      9.9360000    966.3797730
      9.9370000    966.4796940
      9.9380000    966.5799830
      9.9390000    966.6791480
      9.9400000    966.7784800
      9.9410000    966.8776550
      9.9420000    966.9772510
      9.9430000    967.0764110
      9.9440000    967.1780530
      9.9450000    967.2770050
      9.9460000    967.3765420
      9.9470000    967.4764620
      9.9480000    967.5770180
      9.9490000    967.6757570
      9.9500000    967.7757440
      9.9510000    967.8754900
      9.9520000    967.9755810
      9.9530000    968.0744910
      9.9540000    968.1745200
      9.9550000    968.2742930
      9.9560000    968.3737640
      9.9570000    968.4742530
      9.9580000    968.5747890
      9.9590000    968.6744690
      9.9600000    968.7739220
      9.9610000    968.8738260
      9.9620000    968.9730210
      9.9630000    969.0722130
      9.9640000    969.1718650
      9.9650000    969.2733950
      9.9660000    969.3731400
      9.9670000    969.4737260
      9.9680000    969.5737610
      9.9690000    969.6734430
      9.9700000    969.7727080
      9.9710000    969.8728620
      9.9720000    969.9728840
      9.9730000    970.0717670
      9.9740000    970.1710280
      9.9750000    970.2712580
      9.9760000    970.3703130
      9.9770000    970.4695810
      9.9780000    970.5698870
      9.9790000    970.6691420
      9.9800000    970.7681360
      9.9810000    970.8669080
      9.9820000    970.9662510
      9.9830000    971.0672340
      9.9840000    971.1661210
      9.9850000    971.2663330
      9.9860000    971.3650810
      9.9870000    971.4642380
      9.9880000    971.5641070
      9.9890000    971.6637360
      9.9900000    971.7650890
      9.9910000    971.8634250
      9.9920000    971.9637460
      9.9930000    972.0627060
      9.9940000    972.1624220
      9.9950000    972.2626100
      9.9960000    972.3629360
      9.9970000    972.4627000
      9.9980000    972.5619550
      9.9990000    972.6613350
     10.0000000    972.7613180
     10.0010000    972.8620170
     10.0020000    972.9611620
     10.0030000    973.0614100
     10.0040000    973.1617920
     10.0050000    973.2612860
     10.0060000    973.3614700
     10.0070000    973.4618290
     10.0080000    973.5612760
     10.0090000    973.6629090
     10.0100000    973.7623790
     10.0110000    973.8624730
     10.0120000    973.9621360
     10.0130000    974.0609360
     10.0140000    974.1614550
     10.0150000    974.2606650
     10.0160000    974.3617290
     10.0170000    974.4614170
     10.0180000    974.5606150
     10.0190000    974.6601120
     10.0200000    974.7593140
     10.0210000    974.8595490
     10.0220000    974.9598830
     10.0230000    975.0591170
     10.0240000    975.1583980
     10.0250000    975.2580460
     10.0260000    975.3574740
     10.0270000    975.4563710
     10.0280000    975.5558580
     10.0290000    975.6565140
     10.0300000    975.7557190
     10.0310000    975.8550820
     10.0320000    975.9543500
     10.0330000    976.0538760
     10.0340000    976.1531310
     10.0350000    976.2530200
     10.0360000    976.3532220
     10.0370000    976.4526460
     10.0380000    976.5520420
     10.0390000    976.6516650
     10.0400000    976.7516190
     10.0410000    976.8506690
     10.0420000    976.9507700
     10.0430000    977.0499260
     10.0440000    977.1490290
     10.0450000    977.2492540
     10.0460000    977.3495980
     10.0470000    977.4487280
     10.0480000    977.5484930
     10.0490000    977.6476760
     10.0500000    977.7475170
     10.0510000    977.8483060
     10.0520000    977.9485460
     10.0530000    978.0470920
     10.0540000    978.1466650
     10.0550000    978.2453000
     10.0560000    978.3454200
     10.0570000    978.4459360
     10.0580000    978.5475260
     10.0590000    978.6484050
     10.0600000    978.7475880
     10.0610000    978.8470010
     10.0620000    978.9464560
     10.0630000    979.0470770
     10.0640000    979.1464980
     10.0650000    979.2454860
     10.0660000    979.3452260
     10.0670000    979.4451580
     10.0680000    979.5443970
     10.0690000    979.6433900
     10.0700000    979.7420470
     10.0710000    979.8421520
     10.0720000    979.9419870
     10.0730000    980.0422010
     10.0740000    980.1418630
     10.0750000    980.2416230
     10.0760000    980.3414980
     10.0770000    980.4411350
     10.0780000    980.5410470
     10.0790000    980.6413650
     10.0800000    980.7410470
     10.0810000    980.8403970
     10.0820000    980.9398450
     10.0830000    981.0395210
     10.0840000    981.1385150
     10.0850000    981.2386940
     10.0860000    981.3384280
     10.0870000    981.4385660
     10.0880000    981.5389670
     10.0890000    981.6382700
     10.0900000    981.7378020
     10.0910000    981.8373080
     10.0920000    981.9369030
     10.0930000    982.0374600
     10.0940000    982.1371340
     10.0950000    982.2366700
     10.0960000    982.3359500
     10.0970000    982.4350280
     10.0980000    982.5352380
     10.0990000    982.6338810
     10.1000000    982.7342570
     10.1010000    982.8342840
     10.1020000    982.9344880
     10.1030000    983.0356000
     10.1040000    983.1358030
     10.1050000    983.2354480
     10.1060000    983.3354850
     10.1070000    983.4355000
     10.1080000    983.5349780
     10.1090000    983.6339330
     10.1100000    983.7330730
     10.1110000    983.8328830
     10.1120000    983.9321740
     10.1130000    984.0330190
     10.1140000    984.1317490
     10.1150000    984.2310120
     10.1160000    984.3305130
     10.1170000    984.4298720
     10.1180000    984.5298460
     10.1190000    984.6291290
     10.1200000    984.7286390
     10.1210000    984.8283360
     10.1220000    984.9273950
     10.1230000    985.0274120
     10.1240000    985.1265140
     10.1250000    985.2254930
     10.1260000    985.3242880
     10.1270000    985.4249030
     10.1280000    985.5228380
     10.1290000    985.6220110
     10.1300000    985.7216400
     10.1310000    985.8211280
     10.1320000    985.9204570
     10.1330000    986.0192590
     10.1340000    986.1207010
     10.1350000    986.2202790
     10.1360000    986.3198700
     10.1370000    986.4189370
     10.1380000    986.5180910
     10.1390000    986.6172550
     10.1400000    986.7171960
     10.1410000    986.8184030
     10.1420000    986.9181570
     10.1430000    987.0167440
     10.1440000    987.1170290
     10.1450000    987.2160490
     10.1460000    987.3149460
     10.1470000    987.4150370
     10.1480000    987.5145550
     10.1490000    987.6143910
     10.1500000    987.7136510
     10.1510000    987.8135090
     10.1520000    987.9133230
     10.1530000    988.0133390
     10.1540000    988.1138600
     10.1550000    988.2133400
     10.1560000    988.3124710
     10.1570000    988.4119980
     10.1580000    988.5114890
     10.1590000    988.6106070
     10.1600000    988.7098670
     10.1610000    988.8107600
     10.1620000    988.9101250
     10.1630000    989.0094630
     10.1640000    989.1091420
     10.1650000    989.2080330
     10.1660000    989.3071840
     10.1670000    989.4077220
     10.1680000    989.5078270
     10.1690000    989.6069330
     10.1700000    989.7055880
     10.1710000    989.8046790
     10.1720000    989.9033590
     10.1730000    990.0027530
     10.1740000    990.1025480
     10.1750000    990.2023110
     10.1760000    990.3016290
     10.1770000    990.4006170
     10.1780000    990.4994280
     10.1790000    990.5985950
     10.1800000    990.6976860
     10.1810000    990.7985530
     10.1820000    990.8980100
     10.1830000    990.9976700
     10.1840000    991.0970630
     10.1850000    991.1965980
     10.1860000    991.2969320
     10.1870000    991.3968920
     10.1880000    991.4962810
     10.1890000    991.5959320
     10.1900000    991.6947340
     10.1910000    991.7944770
     10.1920000    991.8945140
     10.1930000    991.9946750
     10.1940000    992.0956200
     10.1950000    992.1977360
     10.1960000    992.2979560
     10.1970000    992.3976200
     10.1980000    992.4980190
     10.1990000    992.5971330
     10.2000000    992.6969400
     10.2010000    992.7957580
     10.2020000    992.8954530
     10.2030000    992.9954080
     10.2040000    993.0948240
     10.2050000    993.1951100
     10.2060000    993.2943240
     10.2070000    993.3939040
     10.2080000    993.4944130
     10.2090000    993.5933760
     10.2100000    993.6928410
     10.2110000    993.7924540
     10.2120000    993.8921190
     10.2130000    993.9917300
     10.2140000    994.0909770
     10.2150000    994.1907560
     10.2160000    994.2904180
     10.2170000    994.3891390
     10.2180000    994.4892910
     10.2190000    994.5900530
     10.2200000    994.6898340
     10.2210000    994.7894160
     10.2220000    994.8892350
     10.2230000    994.9885450
     10.2240000    995.0873180
     10.2250000    995.1878190
     10.2260000    995.2872390
     10.2270000    995.3870590
     10.2280000    995.4867330
     10.2290000    995.5864490
     10.2300000    995.6858240
     10.2310000    995.7849670
     10.2320000    995.8841290
     10.2330000    995.9836400
     10.2340000    996.0843000
     10.2350000    996.1850030
     10.2360000    996.2843300
     10.2370000    996.3839900
     10.2380000    996.4833190
     10.2390000    996.5832130
     10.2400000    996.6833270
     10.2410000    996.7840260
     10.2420000    996.8840180
     10.2430000    996.9828740
     10.2440000    997.0825180
     10.2450000    997.1815550
     10.2460000    997.2814740
     10.2470000    997.3806130
     10.2480000    997.4816020
     10.2490000    997.5820250
     10.2500000    997.6809780
     10.2510000    997.7807920
     10.2520000    997.8808650
     10.2530000    997.9805230
     10.2540000    998.0793970
     10.2550000    998.1802910
     10.2560000    998.2800660
     10.2570000    998.3790810
     10.2580000    998.4787170
     10.2590000    998.5783610
     10.2600000    998.6782450
     10.2610000    998.7786210
     10.2620000    998.8782610
     10.2630000    998.9775650
     10.2640000    999.0775060
     10.2650000    999.1767050
     10.2660000    999.2762520
     10.2670000    999.3757390
     10.2680000    999.4752160
     10.2690000    999.5748290
     10.2700000    999.6740050
     10.2710000    999.7736010
     10.2720000    999.8729170
     10.2730000    999.9725630
     10.2740000   1000.0718700
     10.2750000   1000.1722950
     10.2760000   1000.2710630
     10.2770000   1000.3714100
     10.2780000   1000.4699500
     10.2790000   1000.5690940
     10.2800000   1000.6686980
     10.2810000   1000.7689460
     10.2820000   1000.8690630
     10.2830000   1000.9685330
     10.2840000   1001.0683040
     10.2850000   1001.1687800
     10.2860000   1001.2689820
     10.2870000   1001.3687450
     10.2880000   1001.4690110
     10.2890000   1001.5682770
     10.2900000   1001.6684950
     10.2910000   1001.7679970
     10.2920000   1001.8667070
     10.2930000   1001.9664950
     10.2940000   1002.0658360
     10.2950000   1002.1656870
     10.2960000   1002.2656980
     10.2970000   1002.3655960
     10.2980000   1002.4661610
     10.2990000   1002.5659280
     10.3000000   1002.6663580
     10.3010000   1002.7664830
     10.3020000   1002.8662010
     10.3030000   1002.9649620
     10.3040000   1003.0640660
     10.3050000   1003.1646240
     10.3060000   1003.2648730
     10.3070000   1003.3635650
     10.3080000   1003.4630320
     10.3090000   1003.5619210
     10.3100000   1003.6614260
     10.3110000   1003.7619040
     10.3120000   1003.8620320
     10.3130000   1003.9616730
     10.3140000   1004.0608920
     10.3150000   1004.1603380
     10.3160000   1004.2595690
     10.3170000   1004.3601940
     10.3180000   1004.4593740
     10.3190000   1004.5592120
     10.3200000   1004.6588440
     10.3210000   1004.7577630
     10.3220000   1004.8576930
     10.3230000   1004.9588940
     10.3240000   1005.0588650
     10.3250000   1005.1574550
     10.3260000   1005.2578980
     10.3270000   1005.3589250
     10.3280000   1005.4592250
     10.3290000   1005.5596970
     10.3300000   1005.6606380
     10.3310000   1005.7595700
     10.3320000   1005.8587100
     10.3330000   1005.9588300
     10.3340000   1006.0580680
     10.3350000   1006.1579110
     10.3360000   1006.2578470
     10.3370000   1006.3580020
     10.3380000   1006.4582220
     10.3390000   1006.5575630
     10.3400000   1006.6573280
     10.3410000   1006.7580400
     10.3420000   1006.8572410
     10.3430000   1006.9567990
     10.3440000   1007.0579590
     10.3450000   1007.1575370
     10.3460000   1007.2574310
     10.3470000   1007.3565540
     10.3480000   1007.4558990
     10.3490000   1007.5551300
     10.3500000   1007.6551460
     10.3510000   1007.7548440
     10.3520000   1007.8541550
     10.3530000   1007.9534610
     10.3540000   1008.0537600
     10.3550000   1008.1534500
     10.3560000   1008.2545410
     10.3570000   1008.3536600
     10.3580000   1008.4536250
     10.3590000   1008.5531870
     10.3600000   1008.6531820
     10.3610000   1008.7528050
     10.3620000   1008.8518410
     10.3630000   1008.9538270
     10.3640000   1009.0534500
     10.3650000   1009.1532060
     10.3660000   1009.2539090
     10.3670000   1009.3544860
     10.3680000   1009.4536740
     10.3690000   1009.5523770
     10.3700000   1009.6529180
     10.3710000   1009.7536800
     10.3720000   1009.8540220
     10.3730000   1009.9537520
     10.3740000   1010.0538000
     10.3750000   1010.1536610
     10.3760000   1010.2534030
     10.3770000   1010.3537700
     10.3780000   1010.4530400
     10.3790000   1010.5526470
     10.3800000   1010.6525690
     10.3810000   1010.7521350
     10.3820000   1010.8515650
     10.3830000   1010.9512560
     10.3840000   1011.0512280
     10.3850000   1011.1499850
     10.3860000   1011.2491550
     10.3870000   1011.3486420
     10.3880000   1011.4479550
     10.3890000   1011.5486890
     10.3900000   1011.6489360
     10.3910000   1011.7480900
     10.3920000   1011.8481950
     10.3930000   1011.9490510
     10.3940000   1012.0483730
     10.3950000   1012.1470950
     10.3960000   1012.2471140
     10.3970000   1012.3470680
     10.3980000   1012.4465820
     10.3990000   1012.5462410
     10.4000000   1012.6459420
     10.4010000   1012.7450010
     10.4020000   1012.8444240
     10.4030000   1012.9448240
     10.4040000   1013.0443980
     10.4050000   1013.1442680
     10.4060000   1013.2443510
     10.4070000   1013.3440480
     10.4080000   1013.4426450
     10.4090000   1013.5418470
     10.4100000   1013.6420500
     10.4110000   1013.7417510
     10.4120000   1013.8410480
     10.4130000   1013.9403050
     10.4140000   1014.0399800
     10.4150000   1014.1391220
     10.4160000   1014.2408590
     10.4170000   1014.3405690
     10.4180000   1014.4407320
     10.4190000   1014.5420290
     10.4200000   1014.6421290
     10.4210000   1014.7416540
     10.4220000   1014.8419860
     10.4230000   1014.9416300
     10.4240000   1015.0406690
     10.4250000   1015.1407050
     10.4260000   1015.2402490
     10.4270000   1015.3406540
     10.4280000   1015.4414870
     10.4290000   1015.5410780
     10.4300000   1015.6407250
     10.4310000   1015.7409290
     10.4320000   1015.8410940
     10.4330000   1015.9401290
     10.4340000   1016.0404520
     10.4350000   1016.1400950
     10.4360000   1016.2393280
     10.4370000   1016.3382350
     10.4380000   1016.4385730
     10.4390000   1016.5380040
     10.4400000   1016.6379880
     10.4410000   1016.7382050
     10.4420000   1016.8375620
     10.4430000   1016.9368040
     10.4440000   1017.0369030
     10.4450000   1017.1375080
     10.4460000   1017.2374950
     10.4470000   1017.3366210
     10.4480000   1017.4367760
     10.4490000   1017.5360150
     10.4500000   1017.6351760
     10.4510000   1017.7347050
     10.4520000   1017.8345270
     10.4530000   1017.9339570
     10.4540000   1018.0335030
     10.4550000   1018.1344230
     10.4560000   1018.2342560
     10.4570000   1018.3340930
     10.4580000   1018.4339290
     10.4590000   1018.5338090
     10.4600000   1018.6328060
     10.4610000   1018.7337100
     10.4620000   1018.8337220
     10.4630000   1018.9334240
     10.4640000   1019.0348540
     10.4650000   1019.1337820
     10.4660000   1019.2333310
     10.4670000   1019.3327550
     10.4680000   1019.4335580
     10.4690000   1019.5327430
     10.4700000   1019.6323950
     10.4710000   1019.7321770
     10.4720000   1019.8312300
     10.4730000   1019.9311760
     10.4740000   1020.0313030
     10.4750000   1020.1312880
     10.4760000   1020.2311180
     10.4770000   1020.3301830
     10.4780000   1020.4296700
     10.4790000   1020.5291730
     10.4800000   1020.6290350
     10.4810000   1020.7295410
     10.4820000   1020.8291190
     10.4830000   1020.9290500
     10.4840000   1021.0290340
     10.4850000   1021.1295250
     10.4860000   1021.2287820
     10.4870000   1021.3279250
     10.4880000   1021.4287430
     10.4890000   1021.5282050
     10.4900000   1021.6276300
     10.4910000   1021.7269470
     10.4920000   1021.8266110
     10.4930000   1021.9262920
     10.4940000   1022.0257930
     10.4950000   1022.1261690
     10.4960000   1022.2259560
     10.4970000   1022.3259580
     10.4980000   1022.4256570
     10.4990000   1022.5252500
     10.5000000   1022.6245180
     10.5010000   1022.7242300
     10.5020000   1022.8246720
     10.5030000   1022.9241720
     10.5040000   1023.0235320
     10.5050000   1023.1222200
     10.5060000   1023.2215770
     10.5070000   1023.3224380
     10.5080000   1023.4213100
     10.5090000   1023.5219770
     10.5100000   1023.6238780
     10.5110000   1023.7239870
     10.5120000   1023.8236120
     10.5130000   1023.9233350
     10.5140000   1024.0226910
     10.5150000   1024.1221400
     10.5160000   1024.2224360
     10.5170000   1024.3226260
     10.5180000   1024.4217750
     10.5190000   1024.5210180
     10.5200000   1024.6204160
     10.5210000   1024.7198350
     10.5220000   1024.8198270
     10.5230000   1024.9199910
     10.5240000   1025.0196030
     10.5250000   1025.1185340
     10.5260000   1025.2181580
     10.5270000   1025.3174900
     10.5280000   1025.4172460
     10.5290000   1025.5166800
     10.5300000   1025.6161830
     10.5310000   1025.7161400
     10.5320000   1025.8155680
     10.5330000   1025.9149750
     10.5340000   1026.0147730
     10.5350000   1026.1154390
     10.5360000   1026.2149190
     10.5370000   1026.3152100
     10.5380000   1026.4157730
     10.5390000   1026.5148600
     10.5400000   1026.6151870
     10.5410000   1026.7140840
     10.5420000   1026.8134770
     10.5430000   1026.9138820
     10.5440000   1027.0136590
     10.5450000   1027.1127730
     10.5460000   1027.2128540
     10.5470000   1027.3115220
     10.5480000   1027.4118780
     10.5490000   1027.5119760
     10.5500000   1027.6131440
     10.5510000   1027.7128380
     10.5520000   1027.8127090
     10.5530000   1027.9138560
     10.5540000   1028.0141100
     10.5550000   1028.1148540
     10.5560000   1028.2141120
     10.5570000   1028.3127500
     10.5580000   1028.4124390
     10.5590000   1028.5118980
     10.5600000   1028.6112330
     10.5610000   1028.7116900
     10.5620000   1028.8119750
     10.5630000   1028.9112480
     10.5640000   1029.0104480
     10.5650000   1029.1097410
     10.5660000   1029.2100010
     10.5670000   1029.3103890
     10.5680000   1029.4106720
     10.5690000   1029.5099800
     10.5700000   1029.6104440
     10.5710000   1029.7095850
     10.5720000   1029.8084820
     10.5730000   1029.9088830
     10.5740000   1030.0090310
     10.5750000   1030.1094130
     10.5760000   1030.2084430
     10.5770000   1030.3077540
     10.5780000   1030.4069280
     10.5790000   1030.5069720
     10.5800000   1030.6068520
     10.5810000   1030.7065460
     10.5820000   1030.8058280
     10.5830000   1030.9057730
     10.5840000   1031.0044070
     10.5850000   1031.1033270
     10.5860000   1031.2038110
     10.5870000   1031.3038330
     10.5880000   1031.4037650
     10.5890000   1031.5027420
     10.5900000   1031.6031620
     10.5910000   1031.7027900
     10.5920000   1031.8019630
     10.5930000   1031.9018330
     10.5940000   1032.0014100
     10.5950000   1032.1007470
     10.5960000   1032.2008670
     10.5970000   1032.3002310
     10.5980000   1032.4002280
     10.5990000   1032.5002320
     10.6000000   1032.6005030
     10.6010000   1032.7017730
     10.6020000   1032.8017760
     10.6030000   1032.9006950
     10.6040000   1033.0003900
     10.6050000   1033.0998110
     10.6060000   1033.1984620
     10.6070000   1033.2988750
     10.6080000   1033.3981420
     10.6090000   1033.4981740
     10.6100000   1033.5979490
     10.6110000   1033.6979620
     10.6120000   1033.7970800
     10.6130000   1033.8970210
     10.6140000   1033.9974620
     10.6150000   1034.0970580
     10.6160000   1034.1974150
     10.6170000   1034.2973270
     10.6180000   1034.3966510
     10.6190000   1034.4974110
     10.6200000   1034.5972900
     10.6210000   1034.6967130
     10.6220000   1034.7966320
     10.6230000   1034.8967250
     10.6240000   1034.9959780
     10.6250000   1035.0959030
     10.6260000   1035.1952080
     10.6270000   1035.2961090
     10.6280000   1035.3959330
     10.6290000   1035.4952900
     10.6300000   1035.5938560
     10.6310000   1035.6938440
     10.6320000   1035.7928040
     10.6330000   1035.8937620
     10.6340000   1035.9928040
     10.6350000   1036.0925800
     10.6360000   1036.1925340
     10.6370000   1036.2921720
     10.6380000   1036.3917100
     10.6390000   1036.4913890
     10.6400000   1036.5924140
     10.6410000   1036.6933160
     10.6420000   1036.7930680
     10.6430000   1036.8926060
     10.6440000   1036.9931680
     10.6450000   1037.0926360
     10.6460000   1037.1935060
     10.6470000   1037.2937680
     10.6480000   1037.3939470
     10.6490000   1037.4933180
     10.6500000   1037.5929930
     10.6510000   1037.6919800
     10.6520000   1037.7918170
     10.6530000   1037.8921240
     10.6540000   1037.9923160
     10.6550000   1038.0922820
     10.6560000   1038.1915460
     10.6570000   1038.2913260
     10.6580000   1038.3909850
     10.6590000   1038.4905350
     10.6600000   1038.5898990
     10.6610000   1038.6891700
     10.6620000   1038.7889620
     10.6630000   1038.8881240
     10.6640000   1038.9874860
     10.6650000   1039.0880260
     10.6660000   1039.1880180
     10.6670000   1039.2871520
     10.6680000   1039.3882990
     10.6690000   1039.4871790
     10.6700000   1039.5866790
     10.6710000   1039.6855970
     10.6720000   1039.7850170
     10.6730000   1039.8844170
     10.6740000   1039.9832730
     10.6750000   1040.0834580
     10.6760000   1040.1837090
     10.6770000   1040.2840420
     10.6780000   1040.3831240
     10.6790000   1040.4824480
     10.6800000   1040.5825350
     10.6810000   1040.6818760
     10.6820000   1040.7828860
     10.6830000   1040.8819050
     10.6840000   1040.9815850
     10.6850000   1041.0808270
     10.6860000   1041.1800140
     10.6870000   1041.2796890
     10.6880000   1041.3808610
     10.6890000   1041.4816720
     10.6900000   1041.5823680
     10.6910000   1041.6822680
     10.6920000   1041.7825380
     10.6930000   1041.8819590
     10.6940000   1041.9830470
     10.6950000   1042.0846890
     10.6960000   1042.1851120
     10.6970000   1042.2844630
     10.6980000   1042.3849760
     10.6990000   1042.4856420
     10.7000000   1042.5858180
     10.7010000   1042.6851590
     10.7020000   1042.7844830
     10.7030000   1042.8845070
     10.7040000   1042.9837100
     10.7050000   1043.0839960
     10.7060000   1043.1836950
     10.7070000   1043.2852590
     10.7080000   1043.3845080
     10.7090000   1043.4839430
     10.7100000   1043.5833590
     10.7110000   1043.6827570
     10.7120000   1043.7833940
     10.7130000   1043.8838640
     10.7140000   1043.9825980
     10.7150000   1044.0823270
     10.7160000   1044.1820530
     10.7170000   1044.2812580
     10.7180000   1044.3798820
     10.7190000   1044.4798140
     10.7200000   1044.5803030
     10.7210000   1044.6795630
     10.7220000   1044.7788820
     10.7230000   1044.8779700
     10.7240000   1044.9788270
     10.7250000   1045.0781530
     10.7260000   1045.1770340
     10.7270000   1045.2770780
     10.7280000   1045.3765130
     10.7290000   1045.4760250
     10.7300000   1045.5754550
     10.7310000   1045.6740650
     10.7320000   1045.7738750
     10.7330000   1045.8743740
     10.7340000   1045.9749150
     10.7350000   1046.0753940
     10.7360000   1046.1752420
     10.7370000   1046.2742180
     10.7380000   1046.3737220
     10.7390000   1046.4736950
     10.7400000   1046.5732980
     10.7410000   1046.6719120
     10.7420000   1046.7727170
     10.7430000   1046.8723980
     10.7440000   1046.9718730
     10.7450000   1047.0710090
     10.7460000   1047.1705230
     10.7470000   1047.2709540
     10.7480000   1047.3699550
     10.7490000   1047.4709670
     10.7500000   1047.5699920
     10.7510000   1047.6697290
     10.7520000   1047.7686230
     10.7530000   1047.8679410
     10.7540000   1047.9679510
     10.7550000   1048.0679670
     10.7560000   1048.1676120
     10.7570000   1048.2669340
     10.7580000   1048.3662220
     10.7590000   1048.4663670
     10.7600000   1048.5662060
     10.7610000   1048.6678330
     10.7620000   1048.7682240
     10.7630000   1048.8676060
     10.7640000   1048.9663800
     10.7650000   1049.0655340
     10.7660000   1049.1651360
     10.7670000   1049.2653240
     10.7680000   1049.3649570
     10.7690000   1049.4643480
     10.7700000   1049.5645940
     10.7710000   1049.6641490
     10.7720000   1049.7636090
     10.7730000   1049.8637300
     10.7740000   1049.9631330
     10.7750000   1050.0636630
     10.7760000   1050.1638370
     10.7770000   1050.2627190
     10.7780000   1050.3623290
     10.7790000   1050.4625750
     10.7800000   1050.5627250
     10.7810000   1050.6633700
     10.7820000   1050.7628850
     10.7830000   1050.8624540
     10.7840000   1050.9625070
     10.7850000   1051.0657290
     10.7860000   1051.1661360
     10.7870000   1051.2661890
     10.7880000   1051.3662900
     10.7890000   1051.4673750
     10.7900000   1051.5671920
     10.7910000   1051.6701190
     10.7920000   1051.7711790
     10.7930000   1051.8723980
     10.7940000   1051.9780340
     10.7950000   1052.0808370
     10.7960000   1052.1804310
     10.7970000   1052.2797020
     10.7980000   1052.3792380
     10.7990000   1052.4794500
     10.8000000   1052.5791820
     10.8010000   1052.6787980
     10.8020000   1052.7785360
     10.8030000   1052.8785290
     10.8040000   1052.9774070
     10.8050000   1053.0771130
     10.8060000   1053.1776520
     10.8070000   1053.2770020
     10.8080000   1053.3755540
     10.8090000   1053.4752600
     10.8100000   1053.5745740
     10.8110000   1053.6738760
     10.8120000   1053.7724690
     10.8130000   1053.8717950
     10.8140000   1053.9715240
     10.8150000   1054.0706170
     10.8160000   1054.1703570
     10.8170000   1054.2693630
     10.8180000   1054.3686350
     10.8190000   1054.4682550
     10.8200000   1054.5682600
     10.8210000   1054.6678630
     10.8220000   1054.7672430
     10.8230000   1054.8676520
     10.8240000   1054.9698550
     10.8250000   1055.0713410
     10.8260000   1055.1710830
     10.8270000   1055.2701120
     10.8280000   1055.3696440
     10.8290000   1055.4697690
     10.8300000   1055.5694180
     10.8310000   1055.6697750
     10.8320000   1055.7698470
     10.8330000   1055.8695190
     10.8340000   1055.9690440
     10.8350000   1056.0692280
     10.8360000   1056.1682930
     10.8370000   1056.2676510
     10.8380000   1056.3671570
     10.8390000   1056.4672640
     10.8400000   1056.5666750
     10.8410000   1056.6658230
     10.8420000   1056.7661280
     10.8430000   1056.8657510
     10.8440000   1056.9655650
     10.8450000   1057.0660420
     10.8460000   1057.1653770
     10.8470000   1057.2660330
     10.8480000   1057.3653730
     10.8490000   1057.4647030
     10.8500000   1057.5643830
     10.8510000   1057.6631900
     10.8520000   1057.7627650
     10.8530000   1057.8632050
     10.8540000   1057.9631480
     10.8550000   1058.0621060
     10.8560000   1058.1621650
     10.8570000   1058.2618060
     10.8580000   1058.3618870
     10.8590000   1058.4612510
     10.8600000   1058.5604780
     10.8610000   1058.6594510
     10.8620000   1058.7594450
     10.8630000   1058.8590960
     10.8640000   1058.9580810
     10.8650000   1059.0574420
     10.8660000   1059.1569190
     10.8670000   1059.2575370
     10.8680000   1059.3594260
     10.8690000   1059.4600150
     10.8700000   1059.5585920
     10.8710000   1059.6578430
     10.8720000   1059.7578830
     10.8730000   1059.8589700
     10.8740000   1059.9593560
     10.8750000   1060.0588450
     10.8760000   1060.1583210
     10.8770000   1060.2571410
     10.8780000   1060.3564550
     10.8790000   1060.4560720
     10.8800000   1060.5562370
     10.8810000   1060.6555620
     10.8820000   1060.7550120
     10.8830000   1060.8537490
     10.8840000   1060.9533570
     10.8850000   1061.0530350
     10.8860000   1061.1524290
     10.8870000   1061.2520780
     10.8880000   1061.3523080
     10.8890000   1061.4527370
     10.8900000   1061.5529680
     10.8910000   1061.6528260
     10.8920000   1061.7533320
     10.8930000   1061.8527980
     10.8940000   1061.9525260
     10.8950000   1062.0524430
     10.8960000   1062.1527840
     10.8970000   1062.2523380
     10.8980000   1062.3524210
     10.8990000   1062.4518110
     10.9000000   1062.5512470
     10.9010000   1062.6509800
     10.9020000   1062.7505770
     10.9030000   1062.8509560
     10.9040000   1062.9500160
     10.9050000   1063.0496060
     10.9060000   1063.1487570
     10.9070000   1063.2486610
     10.9080000   1063.3489940
     10.9090000   1063.4488910
     10.9100000   1063.5486810
     10.9110000   1063.6477740
     10.9120000   1063.7471990
     10.9130000   1063.8462130
     10.9140000   1063.9480940
     10.9150000   1064.0494550
     10.9160000   1064.1487360
     10.9170000   1064.2482940
     10.9180000   1064.3478550
     10.9190000   1064.4478620
     10.9200000   1064.5475670
     10.9210000   1064.6473340
     10.9220000   1064.7475350
     10.9230000   1064.8461810
     10.9240000   1064.9458460
     10.9250000   1065.0456420
     10.9260000   1065.1450540
     10.9270000   1065.2454280
     10.9280000   1065.3446410
     10.9290000   1065.4440960
     10.9300000   1065.5430450
     10.9310000   1065.6427600
     10.9320000   1065.7427010
     10.9330000   1065.8433020
     10.9340000   1065.9426000
     10.9350000   1066.0418260
     10.9360000   1066.1415810
     10.9370000   1066.2412080
     10.9380000   1066.3407980
     10.9390000   1066.4396700
     10.9400000   1066.5393790
     10.9410000   1066.6389300
     10.9420000   1066.7385140
     10.9430000   1066.8387900
     10.9440000   1066.9383330
     10.9450000   1067.0370970
     10.9460000   1067.1366070
     10.9470000   1067.2367050
     10.9480000   1067.3371490
     10.9490000   1067.4373530
     10.9500000   1067.5364920
     10.9510000   1067.6359700
     10.9520000   1067.7354400
     10.9530000   1067.8353610
     10.9540000   1067.9358010
     10.9550000   1068.0362210
     10.9560000   1068.1358180
     10.9570000   1068.2350280
     10.9580000   1068.3358800
     10.9590000   1068.4367760
     10.9600000   1068.5387400
     10.9610000   1068.6385280
     10.9620000   1068.7380330
     10.9630000   1068.8382330
     10.9640000   1068.9372580
     10.9650000   1069.0371030
     10.9660000   1069.1372090
     10.9670000   1069.2370310
     10.9680000   1069.3361000
     10.9690000   1069.4366410
     10.9700000   1069.5354240
     10.9710000   1069.6357920
     10.9720000   1069.7358220
     10.9730000   1069.8355050
     10.9740000   1069.9356540
     10.9750000   1070.0346180
     10.9760000   1070.1336950
     10.9770000   1070.2334320
     10.9780000   1070.3340370
     10.9790000   1070.4333370
     10.9800000   1070.5325410
     10.9810000   1070.6321760
     10.9820000   1070.7315390
     10.9830000   1070.8303880
     10.9840000   1070.9300190
     10.9850000   1071.0303810
     10.9860000   1071.1297040
     10.9870000   1071.2295080
     10.9880000   1071.3286520
     10.9890000   1071.4279680
     10.9900000   1071.5271140
     10.9910000   1071.6263460
     10.9920000   1071.7265590
     10.9930000   1071.8259710
     10.9940000   1071.9255330
     10.9950000   1072.0254500
     10.9960000   1072.1246180
     10.9970000   1072.2243590
     10.9980000   1072.3243250
     10.9990000   1072.4233030
     11.0000000   1072.5226930
     11.0010000   1072.6223670
     11.0020000   1072.7216930
     11.0030000   1072.8219650
     11.0040000   1072.9216070
     11.0050000   1073.0216060
     11.0060000   1073.1238580
     11.0070000   1073.2250880
     11.0080000   1073.3269780
     11.0090000   1073.4267700
     11.0100000   1073.5272230
     11.0110000   1073.6273000
     11.0120000   1073.7265740
     11.0130000   1073.8269880
     11.0140000   1073.9261480
     11.0150000   1074.0273960
     11.0160000   1074.1272600
     11.0170000   1074.2260380
     11.0180000   1074.3261330
     11.0190000   1074.4256370
     11.0200000   1074.5251770
     11.0210000   1074.6242690
     11.0220000   1074.7246700
     11.0230000   1074.8246630
     11.0240000   1074.9243840
     11.0250000   1075.0240650
     11.0260000   1075.1236280
     11.0270000   1075.2244160
     11.0280000   1075.3239000
     11.0290000   1075.4229980
     11.0300000   1075.5233690
     11.0310000   1075.6225960
     11.0320000   1075.7229310
     11.0330000   1075.8238190
     11.0340000   1075.9247310
     11.0350000   1076.0245000
     11.0360000   1076.1235790
     11.0370000   1076.2231230
     11.0380000   1076.3224250
     11.0390000   1076.4222100
     11.0400000   1076.5225280
     11.0410000   1076.6226050
     11.0420000   1076.7213410
     11.0430000   1076.8208160
     11.0440000   1076.9205340
     11.0450000   1077.0192340
     11.0460000   1077.1189130
     11.0470000   1077.2201770
     11.0480000   1077.3198160
     11.0490000   1077.4203050
     11.0500000   1077.5193970
     11.0510000   1077.6186650
     11.0520000   1077.7208270
     11.0530000   1077.8226160
     11.0540000   1077.9235900
     11.0550000   1078.0232420
     11.0560000   1078.1232730
     11.0570000   1078.2236240
     11.0580000   1078.3232550
     11.0590000   1078.4224610
     11.0600000   1078.5216710
     11.0610000   1078.6209770
     11.0620000   1078.7208340
     11.0630000   1078.8211740
     11.0640000   1078.9199650
     11.0650000   1079.0195760
     11.0660000   1079.1185800
     11.0670000   1079.2173720
     11.0680000   1079.3172910
     11.0690000   1079.4177320
     11.0700000   1079.5180170
     11.0710000   1079.6170640
     11.0720000   1079.7176280
     11.0730000   1079.8171130
     11.0740000   1079.9164730
     11.0750000   1080.0178580
     11.0760000   1080.1178980
     11.0770000   1080.2176570
     11.0780000   1080.3164590
     11.0790000   1080.4152190
     11.0800000   1080.5147460
     11.0810000   1080.6150560
     11.0820000   1080.7157100
     11.0830000   1080.8160450
     11.0840000   1080.9154110
     11.0850000   1081.0154820
     11.0860000   1081.1147220
     11.0870000   1081.2135190
     11.0880000   1081.3137280
     11.0890000   1081.4132430
     11.0900000   1081.5141730
     11.0910000   1081.6134820
     11.0920000   1081.7122180
     11.0930000   1081.8113350
     11.0940000   1081.9110980
     11.0950000   1082.0122660
     11.0960000   1082.1116330
     11.0970000   1082.2114370
     11.0980000   1082.3113760
     11.0990000   1082.4110960
     11.1000000   1082.5106040
     11.1010000   1082.6100100
     11.1020000   1082.7139700
     11.1030000   1082.8147910
     11.1040000   1082.9150750
     11.1050000   1083.0149610
     11.1060000   1083.1147210
     11.1070000   1083.2138910
     11.1080000   1083.3142840
     11.1090000   1083.4142850
     11.1100000   1083.5137720
     11.1110000   1083.6130380
     11.1120000   1083.7126180
     11.1130000   1083.8128880
     11.1140000   1083.9127420
     11.1150000   1084.0126590
     11.1160000   1084.1120910
     11.1170000   1084.2122610
     11.1180000   1084.3111130
     11.1190000   1084.4109260
     11.1200000   1084.5111540
     11.1210000   1084.6103760
     11.1220000   1084.7092570
     11.1230000   1084.8089260
     11.1240000   1084.9077050
     11.1250000   1085.0067890
     11.1260000   1085.1068380
     11.1270000   1085.2063050
     11.1280000   1085.3049590
     11.1290000   1085.4042920
     11.1300000   1085.5040090
     11.1310000   1085.6037820
     11.1320000   1085.7030400
     11.1330000   1085.8030940
     11.1340000   1085.9029930
     11.1350000   1086.0030590
     11.1360000   1086.1022110
     11.1370000   1086.2013860
     11.1380000   1086.3007090
     11.1390000   1086.4005650
     11.1400000   1086.5002720
     11.1410000   1086.5997640
     11.1420000   1086.6984770
     11.1430000   1086.7979940
     11.1440000   1086.8976620
     11.1450000   1086.9974770
     11.1460000   1087.1013740
     11.1470000   1087.2017280
     11.1480000   1087.3011560
     11.1490000   1087.4005260
     11.1500000   1087.4999130
     11.1510000   1087.5992240
     11.1520000   1087.7007990
     11.1530000   1087.8003090
     11.1540000   1087.8995720
     11.1550000   1087.9988350
     11.1560000   1088.0981210
     11.1570000   1088.1978760
     11.1580000   1088.2974910
     11.1590000   1088.3972590
     11.1600000   1088.4978450
     11.1610000   1088.5967310
     11.1620000   1088.6959580
     11.1630000   1088.7951760
     11.1640000   1088.8940620
     11.1650000   1088.9952220
     11.1660000   1089.0947040
     11.1670000   1089.1944440
     11.1680000   1089.2937930
     11.1690000   1089.3931190
     11.1700000   1089.4924630
     11.1710000   1089.5932610
     11.1720000   1089.6935810
     11.1730000   1089.7931420
     11.1740000   1089.8928700
     11.1750000   1089.9926430
     11.1760000   1090.0915540
     11.1770000   1090.1920540
     11.1780000   1090.2909060
     11.1790000   1090.3897080
     11.1800000   1090.4894980
     11.1810000   1090.5890150
     11.1820000   1090.6884120
     11.1830000   1090.7878070
     11.1840000   1090.8878320
     11.1850000   1090.9880490
     11.1860000   1091.0871580
     11.1870000   1091.1865220
     11.1880000   1091.2862900
     11.1890000   1091.3858740
     11.1900000   1091.4860370
     11.1910000   1091.5863370
     11.1920000   1091.6852540
     11.1930000   1091.7862930
     11.1940000   1091.8871350
     11.1950000   1091.9881680
     11.1960000   1092.0885320
     11.1970000   1092.1887960
     11.1980000   1092.2891790
     11.1990000   1092.3893410
     11.2000000   1092.4884150
     11.2010000   1092.5882480
     11.2020000   1092.6873140
     11.2030000   1092.7868460
     11.2040000   1092.8871170
     11.2050000   1092.9873140
     11.2060000   1093.0864280
     11.2070000   1093.1856310
     11.2080000   1093.2849720
     11.2090000   1093.3847190
     11.2100000   1093.4851060
     11.2110000   1093.5847840
     11.2120000   1093.6842150
     11.2130000   1093.7834170
     11.2140000   1093.8827310
     11.2150000   1093.9824540
     11.2160000   1094.0827340
     11.2170000   1094.1815630
     11.2180000   1094.2801410
     11.2190000   1094.3792040
     11.2200000   1094.4789000
     11.2210000   1094.5781120
     11.2220000   1094.6794340
     11.2230000   1094.7790580
     11.2240000   1094.8784230
     11.2250000   1094.9774880
     11.2260000   1095.0764010
     11.2270000   1095.1759700
     11.2280000   1095.2761320
     11.2290000   1095.3757670
     11.2300000   1095.4760160
     11.2310000   1095.5759390
     11.2320000   1095.6748860
     11.2330000   1095.7737020
     11.2340000   1095.8733980
     11.2350000   1095.9742890
     11.2360000   1096.0740580
     11.2370000   1096.1725560
     11.2380000   1096.2748460
     11.2390000   1096.3745460
     11.2400000   1096.4765290
     11.2410000   1096.5765140
     11.2420000   1096.6770820
     11.2430000   1096.7768500
     11.2440000   1096.8762580
     11.2450000   1096.9764490
     11.2460000   1097.0758400
     11.2470000   1097.1759290
     11.2480000   1097.2758610
     11.2490000   1097.3760970
     11.2500000   1097.4757030
     11.2510000   1097.5755070
     11.2520000   1097.6750840
     11.2530000   1097.7748970
     11.2540000   1097.8747810
     11.2550000   1097.9741930
     11.2560000   1098.0733100
     11.2570000   1098.1729800
     11.2580000   1098.2729210
     11.2590000   1098.3718180
     11.2600000   1098.4731100
     11.2610000   1098.5719340
     11.2620000   1098.6713660
     11.2630000   1098.7708860
     11.2640000   1098.8704880
     11.2650000   1098.9703770
     11.2660000   1099.0696710
     11.2670000   1099.1693240
     11.2680000   1099.2683870
     11.2690000   1099.3678200
     11.2700000   1099.4665890
     11.2710000   1099.5664650
     11.2720000   1099.6670440
     11.2730000   1099.7695450
     11.2740000   1099.8688000
     11.2750000   1099.9685510
     11.2760000   1100.0676110
     11.2770000   1100.1670400
     11.2780000   1100.2665580
     11.2790000   1100.3673960
     11.2800000   1100.4668290
     11.2810000   1100.5659960
     11.2820000   1100.6653900
     11.2830000   1100.7644740
     11.2840000   1100.8665380
     11.2850000   1100.9682590
     11.2860000   1101.0708520
     11.2870000   1101.1713240
     11.2880000   1101.2710130
     11.2890000   1101.3710310
     11.2900000   1101.4703290
     11.2910000   1101.5694290
     11.2920000   1101.6703630
     11.2930000   1101.7698750
     11.2940000   1101.8693430
     11.2950000   1101.9689420
     11.2960000   1102.0688240
     11.2970000   1102.1679790
     11.2980000   1102.2671910
     11.2990000   1102.3674260
     11.3000000   1102.4670160
     11.3010000   1102.5667430
     11.3020000   1102.6658200
     11.3030000   1102.7651040
     11.3040000   1102.8650780
     11.3050000   1102.9650570
     11.3060000   1103.0646470
     11.3070000   1103.1642950
     11.3080000   1103.2634700
     11.3090000   1103.3623670
     11.3100000   1103.4619430
     11.3110000   1103.5613020
     11.3120000   1103.6605760
     11.3130000   1103.7598730
     11.3140000   1103.8603750
     11.3150000   1103.9592790
     11.3160000   1104.0585280
     11.3170000   1104.1579880
     11.3180000   1104.2572220
     11.3190000   1104.3561490
     11.3200000   1104.4563130
     11.3210000   1104.5548380
     11.3220000   1104.6545140
     11.3230000   1104.7540940
     11.3240000   1104.8539800
     11.3250000   1104.9524530
     11.3260000   1105.0524080
     11.3270000   1105.1511170
     11.3280000   1105.2521090
     11.3290000   1105.3512880
     11.3300000   1105.4518970
     11.3310000   1105.5534040
     11.3320000   1105.6531630
     11.3330000   1105.7530390
     11.3340000   1105.8539540
     11.3350000   1105.9545160
     11.3360000   1106.0545980
     11.3370000   1106.1538020
     11.3380000   1106.2532670
     11.3390000   1106.3531180
     11.3400000   1106.4521580
     11.3410000   1106.5528570
     11.3420000   1106.6513950
     11.3430000   1106.7515500
     11.3440000   1106.8509800
     11.3450000   1106.9509660
     11.3460000   1107.0499300
     11.3470000   1107.1506660
     11.3480000   1107.2508010
     11.3490000   1107.3503360
     11.3500000   1107.4498080
     11.3510000   1107.5492500
     11.3520000   1107.6481980
     11.3530000   1107.7469770
     11.3540000   1107.8473500
     11.3550000   1107.9464500
     11.3560000   1108.0461750
     11.3570000   1108.1456830
     11.3580000   1108.2457430
     11.3590000   1108.3458890
     11.3600000   1108.4452410
     11.3610000   1108.5450410
     11.3620000   1108.6444300
     11.3630000   1108.7439940
     11.3640000   1108.8429790
     11.3650000   1108.9421620
     11.3660000   1109.0418040
     11.3670000   1109.1417770
     11.3680000   1109.2405780
     11.3690000   1109.3397170
     11.3700000   1109.4392910
     11.3710000   1109.5397350
     11.3720000   1109.6386820
     11.3730000   1109.7390000
     11.3740000   1109.8396750
     11.3750000   1109.9405410
     11.3760000   1110.0395420
     11.3770000   1110.1386360
     11.3780000   1110.2387300
     11.3790000   1110.3383070
     11.3800000   1110.4373780
     11.3810000   1110.5364250
     11.3820000   1110.6353720
     11.3830000   1110.7346970
     11.3840000   1110.8347380
     11.3850000   1110.9352220
     11.3860000   1111.0352820
     11.3870000   1111.1352850
     11.3880000   1111.2344920
     11.3890000   1111.3345680
     11.3900000   1111.4339040
     11.3910000   1111.5327630
     11.3920000   1111.6338250
     11.3930000   1111.7325080
     11.3940000   1111.8319890
     11.3950000   1111.9309290
     11.3960000   1112.0305120
     11.3970000   1112.1299820
     11.3980000   1112.2299640
     11.3990000   1112.3304700
     11.4000000   1112.4292680
     11.4010000   1112.5292820
     11.4020000   1112.6295880
     11.4030000   1112.7295610
     11.4040000   1112.8287200
     11.4050000   1112.9279840
     11.4060000   1113.0270580
     11.4070000   1113.1260140
     11.4080000   1113.2244040
     11.4090000   1113.3238690
     11.4100000   1113.4239430
     11.4110000   1113.5233850
     11.4120000   1113.6227300
     11.4130000   1113.7219100
     11.4140000   1113.8221610
     11.4150000   1113.9223260
     11.4160000   1114.0214430
     11.4170000   1114.1203540
     11.4180000   1114.2207010
     11.4190000   1114.3195810
     11.4200000   1114.4193350
     11.4210000   1114.5186200
     11.4220000   1114.6187640
     11.4230000   1114.7199870
     11.4240000   1114.8210270
     11.4250000   1114.9209150
     11.4260000   1115.0205330
     11.4270000   1115.1204390
     11.4280000   1115.2203320
     11.4290000   1115.3204940
     11.4300000   1115.4201830
     11.4310000   1115.5194110
     11.4320000   1115.6199840
     11.4330000   1115.7189560
     11.4340000   1115.8181030
     11.4350000   1115.9181900
     11.4360000   1116.0186610
     11.4370000   1116.1190890
     11.4380000   1116.2182820
     11.4390000   1116.3180420
     11.4400000   1116.4180390
     11.4410000   1116.5172740
     11.4420000   1116.6170200
     11.4430000   1116.7167910
     11.4440000   1116.8171060
     11.4450000   1116.9168620
     11.4460000   1117.0165770
     11.4470000   1117.1166450
     11.4480000   1117.2159760
     11.4490000   1117.3154080
     11.4500000   1117.4156010
     11.4510000   1117.5151930
     11.4520000   1117.6149190
     11.4530000   1117.7141640
     11.4540000   1117.8149250
     11.4550000   1117.9137900
     11.4560000   1118.0132060
     11.4570000   1118.1128680
     11.4580000   1118.2118550
     11.4590000   1118.3112440
     11.4600000   1118.4103040
     11.4610000   1118.5107190
     11.4620000   1118.6098520
     11.4630000   1118.7091450
     11.4640000   1118.8086320
     11.4650000   1118.9085660
     11.4660000   1119.0083520
     11.4670000   1119.1073950
     11.4680000   1119.2079960
     11.4690000   1119.3099350
     11.4700000   1119.4108440
     11.4710000   1119.5098100
     11.4720000   1119.6094910
     11.4730000   1119.7098520
     11.4740000   1119.8093220
     11.4750000   1119.9091060
     11.4760000   1120.0086300
     11.4770000   1120.1084900
     11.4780000   1120.2077650
     11.4790000   1120.3076010
     11.4800000   1120.4065740
     11.4810000   1120.5062340
     11.4820000   1120.6059970
     11.4830000   1120.7054660
     11.4840000   1120.8043530
     11.4850000   1120.9041490
     11.4860000   1121.0038900
     11.4870000   1121.1039480
     11.4880000   1121.2036470
     11.4890000   1121.3021460
     11.4900000   1121.4026910
     11.4910000   1121.5016630
     11.4920000   1121.6003660
     11.4930000   1121.7008350
     11.4940000   1121.7996140
     11.4950000   1121.8991300
     11.4960000   1121.9982200
     11.4970000   1122.0971670
     11.4980000   1122.1966950
     11.4990000   1122.2961030
     11.5000000   1122.3953790
     11.5010000   1122.4951440
     11.5020000   1122.5946630
     11.5030000   1122.6948980
     11.5040000   1122.7951700
     11.5050000   1122.8948180
     11.5060000   1122.9939240
     11.5070000   1123.0933740
     11.5080000   1123.1923250
     11.5090000   1123.2917170
     11.5100000   1123.3919360
     11.5110000   1123.4919320
     11.5120000   1123.5913610
     11.5130000   1123.6915430
     11.5140000   1123.7941950
     11.5150000   1123.8949990
     11.5160000   1123.9955290
     11.5170000   1124.0954610
     11.5180000   1124.1956330
     11.5190000   1124.2951350
     11.5200000   1124.3944900
     11.5210000   1124.4941810
     11.5220000   1124.5938410
     11.5230000   1124.6935350
     11.5240000   1124.7935470
     11.5250000   1124.8924420
     11.5260000   1124.9929560
     11.5270000   1125.0925010
     11.5280000   1125.1916150
     11.5290000   1125.2920350
     11.5300000   1125.3913020
     11.5310000   1125.4908840
     11.5320000   1125.5905380
     11.5330000   1125.6903710
     11.5340000   1125.7897250
     11.5350000   1125.8896220
     11.5360000   1125.9896080
     11.5370000   1126.0896080
     11.5380000   1126.1904700
     11.5390000   1126.2898430
     11.5400000   1126.3894330
     11.5410000   1126.4891060
     11.5420000   1126.5892270
     11.5430000   1126.6888380
     11.5440000   1126.7894630
     11.5450000   1126.8891930
     11.5460000   1126.9882070
     11.5470000   1127.0878770
     11.5480000   1127.1879030
     11.5490000   1127.2870580
     11.5500000   1127.3857030
     11.5510000   1127.4859870
     11.5520000   1127.5847710
     11.5530000   1127.6841020
     11.5540000   1127.7837850
     11.5550000   1127.8825730
     11.5560000   1127.9816750
     11.5570000   1128.0819120
     11.5580000   1128.1833730
     11.5590000   1128.2857940
     11.5600000   1128.3850370
     11.5610000   1128.4841360
     11.5620000   1128.5833780
     11.5630000   1128.6828180
     11.5640000   1128.7829520
     11.5650000   1128.8826080
     11.5660000   1128.9815530
     11.5670000   1129.0809170
     11.5680000   1129.1799010
     11.5690000   1129.2791330
     11.5700000   1129.3785740
     11.5710000   1129.4782950
     11.5720000   1129.5779480
     11.5730000   1129.6777510
     11.5740000   1129.7774850
     11.5750000   1129.8774500
     11.5760000   1129.9763090
     11.5770000   1130.0761250
     11.5780000   1130.1754090
     11.5790000   1130.2739630
     11.5800000   1130.3730840
     11.5810000   1130.4718900
     11.5820000   1130.5720040
     11.5830000   1130.6715140
     11.5840000   1130.7715210
     11.5850000   1130.8712970
     11.5860000   1130.9704170
     11.5870000   1131.0697700
     11.5880000   1131.1689070
     11.5890000   1131.2691640
     11.5900000   1131.3686420
     11.5910000   1131.4680820
     11.5920000   1131.5681300
     11.5930000   1131.6667230
     11.5940000   1131.7661930
     11.5950000   1131.8652120
     11.5960000   1131.9648350
     11.5970000   1132.0648870
     11.5980000   1132.1644180
     11.5990000   1132.2642040
     11.6000000   1132.3627740
     11.6010000   1132.4626890
     11.6020000   1132.5637210
     11.6030000   1132.6644720
     11.6040000   1132.7643430
     11.6050000   1132.8631700
     11.6060000   1132.9623860
     11.6070000   1133.0619740
     11.6080000   1133.1605290
     11.6090000   1133.2596820
     11.6100000   1133.3585650
     11.6110000   1133.4577670
     11.6120000   1133.5582280
     11.6130000   1133.6586280
     11.6140000   1133.7582350
     11.6150000   1133.8572790
     11.6160000   1133.9571920
     11.6170000   1134.0563460
     11.6180000   1134.1552160
     11.6190000   1134.2558470
     11.6200000   1134.3545740
     11.6210000   1134.4540750
     11.6220000   1134.5531710
     11.6230000   1134.6520480
     11.6240000   1134.7518850
     11.6250000   1134.8518980
     11.6260000   1134.9515780
     11.6270000   1135.0507790
     11.6280000   1135.1502570
     11.6290000   1135.2506090
     11.6300000   1135.3507410
     11.6310000   1135.4503340
     11.6320000   1135.5499820
     11.6330000   1135.6494160
     11.6340000   1135.7487020
     11.6350000   1135.8477530
     11.6360000   1135.9466440
     11.6370000   1136.0457850
     11.6380000   1136.1458680
     11.6390000   1136.2453180
     11.6400000   1136.3448550
     11.6410000   1136.4444850
     11.6420000   1136.5445770
     11.6430000   1136.6440440
     11.6440000   1136.7433170
     11.6450000   1136.8428770
     11.6460000   1136.9441290
     11.6470000   1137.0439590
     11.6480000   1137.1435200
     11.6490000   1137.2431780
     11.6500000   1137.3421240
     11.6510000   1137.4441040
     11.6520000   1137.5463700
     11.6530000   1137.6461780
     11.6540000   1137.7452500
     11.6550000   1137.8459340
     11.6560000   1137.9445450
     11.6570000   1138.0435420
     11.6580000   1138.1425320
     11.6590000   1138.2413850
     11.6600000   1138.3412490
     11.6610000   1138.4409930
     11.6620000   1138.5411370
     11.6630000   1138.6410830
     11.6640000   1138.7404120
     11.6650000   1138.8407480
     11.6660000   1138.9397500
     11.6670000   1139.0394620
     11.6680000   1139.1386570
     11.6690000   1139.2382260
     11.6700000   1139.3379040
     11.6710000   1139.4365970
     11.6720000   1139.5352210
     11.6730000   1139.6349810
     11.6740000   1139.7346420
     11.6750000   1139.8347390
     11.6760000   1139.9351400
     11.6770000   1140.0342140
     11.6780000   1140.1333370
     11.6790000   1140.2322940
     11.6800000   1140.3323510
     11.6810000   1140.4317180
     11.6820000   1140.5304250
     11.6830000   1140.6297450
     11.6840000   1140.7287160
     11.6850000   1140.8280150
     11.6860000   1140.9265860
     11.6870000   1141.0257120
     11.6880000   1141.1249810
     11.6890000   1141.2242880
     11.6900000   1141.3239120
     11.6910000   1141.4232060
     11.6920000   1141.5228290
     11.6930000   1141.6229470
     11.6940000   1141.7224290
     11.6950000   1141.8210460
     11.6960000   1141.9208390
     11.6970000   1142.0198630
     11.6980000   1142.1206960
     11.6990000   1142.2214140
     11.7000000   1142.3218920
     11.7010000   1142.4215810
     11.7020000   1142.5214940
     11.7030000   1142.6206910
     11.7040000   1142.7199670
     11.7050000   1142.8208990
     11.7060000   1142.9205180
     11.7070000   1143.0200250
     11.7080000   1143.1200820
     11.7090000   1143.2188560
     11.7100000   1143.3177060
     11.7110000   1143.4167720
     11.7120000   1143.5174260
     11.7130000   1143.6161010
     11.7140000   1143.7153920
     11.7150000   1143.8144920
     11.7160000   1143.9132900
     11.7170000   1144.0129320
     11.7180000   1144.1127820
     11.7190000   1144.2127920
     11.7200000   1144.3127340
     11.7210000   1144.4121560
     11.7220000   1144.5114470
     11.7230000   1144.6108800
     11.7240000   1144.7106290
     11.7250000   1144.8102590
     11.7260000   1144.9097740
     11.7270000   1145.0101430
     11.7280000   1145.1093090
     11.7290000   1145.2080750
     11.7300000   1145.3072000
     11.7310000   1145.4070230
     11.7320000   1145.5056540
     11.7330000   1145.6058040
     11.7340000   1145.7051440
     11.7350000   1145.8054380
     11.7360000   1145.9050840
     11.7370000   1146.0047610
     11.7380000   1146.1037220
     11.7390000   1146.2036890
     11.7400000   1146.3023780
     11.7410000   1146.4019100
     11.7420000   1146.5005880
     11.7430000   1146.5992320
     11.7440000   1146.6994190
     11.7450000   1146.7979990
     11.7460000   1146.8968100
     11.7470000   1146.9956880
     11.7480000   1147.0967330
     11.7490000   1147.2002640
     11.7500000   1147.3001260
     11.7510000   1147.3999150
     11.7520000   1147.4994440
     11.7530000   1147.5985680
     11.7540000   1147.6984100
     11.7550000   1147.7976730
     11.7560000   1147.8974650
     11.7570000   1147.9975570
     11.7580000   1148.0970650
     11.7590000   1148.1959060
     11.7600000   1148.2962290
     11.7610000   1148.3955660
     11.7620000   1148.4949890
     11.7630000   1148.5956170
     11.7640000   1148.6963210
     11.7650000   1148.7962920
     11.7660000   1148.8964280
     11.7670000   1148.9962820
     11.7680000   1149.0958690
     11.7690000   1149.1952760
     11.7700000   1149.2955980
     11.7710000   1149.3947700
     11.7720000   1149.4939770
     11.7730000   1149.5933820
     11.7740000   1149.6923420
     11.7750000   1149.7914090
     11.7760000   1149.8904870
     11.7770000   1149.9904070
     11.7780000   1150.0894540
     11.7790000   1150.1883380
     11.7800000   1150.2883380
     11.7810000   1150.3874920
     11.7820000   1150.4866830
     11.7830000   1150.5859140
     11.7840000   1150.6855980
     11.7850000   1150.7850050
     11.7860000   1150.8843450
     11.7870000   1150.9837920
     11.7880000   1151.0832770
     11.7890000   1151.1828340
     11.7900000   1151.2823910
     11.7910000   1151.3816240
     11.7920000   1151.4821110
     11.7930000   1151.5824510
     11.7940000   1151.6842390
     11.7950000   1151.7830560
     11.7960000   1151.8825350
     11.7970000   1151.9816330
     11.7980000   1152.0811880
     11.7990000   1152.1803500
     11.8000000   1152.2794950
     11.8010000   1152.3805640
     11.8020000   1152.4798910
     11.8030000   1152.5794630
     11.8040000   1152.6789030
     11.8050000   1152.7786640
     11.8060000   1152.8786000
     11.8070000   1152.9784610
     11.8080000   1153.0783060
     11.8090000   1153.1780200
     11.8100000   1153.2786270
     11.8110000   1153.3780480
     11.8120000   1153.4774650
     11.8130000   1153.5775590
     11.8140000   1153.6772420
     11.8150000   1153.7766910
     11.8160000   1153.8755770
     11.8170000   1153.9750510
     11.8180000   1154.0738980
     11.8190000   1154.1737870
     11.8200000   1154.2727360
     11.8210000   1154.3710950
     11.8220000   1154.4706830
     11.8230000   1154.5700520
     11.8240000   1154.6698700
     11.8250000   1154.7691660
     11.8260000   1154.8686210
     11.8270000   1154.9673060
     11.8280000   1155.0661600
     11.8290000   1155.1654080
     11.8300000   1155.2648260
     11.8310000   1155.3647240
     11.8320000   1155.4643220
     11.8330000   1155.5634990
     11.8340000   1155.6623590
     11.8350000   1155.7620720
     11.8360000   1155.8610670
     11.8370000   1155.9603070
     11.8380000   1156.0607840
     11.8390000   1156.1619070
     11.8400000   1156.2635250
     11.8410000   1156.3644370
     11.8420000   1156.4635150
     11.8430000   1156.5626150
     11.8440000   1156.6624330
     11.8450000   1156.7620070
     11.8460000   1156.8610310
     11.8470000   1156.9606210
     11.8480000   1157.0595600
     11.8490000   1157.1598100
     11.8500000   1157.2598200
     11.8510000   1157.3590860
     11.8520000   1157.4596300
     11.8530000   1157.5600010
     11.8540000   1157.6597450
     11.8550000   1157.7587720
     11.8560000   1157.8584260
     11.8570000   1157.9574050
     11.8580000   1158.0565000
     11.8590000   1158.1557150
     11.8600000   1158.2558880
     11.8610000   1158.3559050
     11.8620000   1158.4542170
     11.8630000   1158.5544010
     11.8640000   1158.6529810
     11.8650000   1158.7518540
     11.8660000   1158.8515640
     11.8670000   1158.9508270
     11.8680000   1159.0502160
     11.8690000   1159.1502390
     11.8700000   1159.2485820
     11.8710000   1159.3471470
     11.8720000   1159.4460090
     11.8730000   1159.5449180
     11.8740000   1159.6440720
     11.8750000   1159.7440360
     11.8760000   1159.8432510
     11.8770000   1159.9422760
     11.8780000   1160.0424850
     11.8790000   1160.1413550
     11.8800000   1160.2406390
     11.8810000   1160.3400700
     11.8820000   1160.4393880
     11.8830000   1160.5389630
     11.8840000   1160.6389180
     11.8850000   1160.7402740
     11.8860000   1160.8415670
     11.8870000   1160.9417290
     11.8880000   1161.0410410
     11.8890000   1161.1401670
     11.8900000   1161.2399290
     11.8910000   1161.3393200
     11.8920000   1161.4390110
     11.8930000   1161.5381870
     11.8940000   1161.6380660
     11.8950000   1161.7368030
     11.8960000   1161.8367180
     11.8970000   1161.9358280
     11.8980000   1162.0354150
     11.8990000   1162.1359410
     11.9000000   1162.2352280
     11.9010000   1162.3344220
     11.9020000   1162.4346870
     11.9030000   1162.5338510
     11.9040000   1162.6334680
     11.9050000   1162.7327900
     11.9060000   1162.8327020
     11.9070000   1162.9321070
     11.9080000   1163.0321530
     11.9090000   1163.1314610
     11.9100000   1163.2303520
     11.9110000   1163.3298610
     11.9120000   1163.4304760
     11.9130000   1163.5300330
     11.9140000   1163.6290130
     11.9150000   1163.7289310
     11.9160000   1163.8280660
     11.9170000   1163.9276140
     11.9180000   1164.0275210
     11.9190000   1164.1268370
     11.9200000   1164.2262970
     11.9210000   1164.3260540
     11.9220000   1164.4252790
     11.9230000   1164.5234830
     11.9240000   1164.6229770
     11.9250000   1164.7228990
     11.9260000   1164.8219510
     11.9270000   1164.9209850
     11.9280000   1165.0203250
     11.9290000   1165.1191180
     11.9300000   1165.2198750
     11.9310000   1165.3204430
     11.9320000   1165.4195150
     11.9330000   1165.5203060
     11.9340000   1165.6205770
     11.9350000   1165.7197370
     11.9360000   1165.8189940
     11.9370000   1165.9190790
     11.9380000   1166.0183550
     11.9390000   1166.1181040
     11.9400000   1166.2185190
     11.9410000   1166.3179430
     11.9420000   1166.4164670
     11.9430000   1166.5162640
     11.9440000   1166.6155530
     11.9450000   1166.7160330
     11.9460000   1166.8157370
     11.9470000   1166.9158970
     11.9480000   1167.0157420
     11.9490000   1167.1163640
     11.9500000   1167.2159000
     11.9510000   1167.3155170
     11.9520000   1167.4147380
     11.9530000   1167.5151930
     11.9540000   1167.6141820
     11.9550000   1167.7138470
     11.9560000   1167.8134370
     11.9570000   1167.9131420
     11.9580000   1168.0123720
     11.9590000   1168.1110370
     11.9600000   1168.2097120
     11.9610000   1168.3095140
     11.9620000   1168.4087750
     11.9630000   1168.5078370
     11.9640000   1168.6073170
     11.9650000   1168.7067030
     11.9660000   1168.8066590
     11.9670000   1168.9062820
     11.9680000   1169.0058250
     11.9690000   1169.1044120
     11.9700000   1169.2037850
     11.9710000   1169.3024750
     11.9720000   1169.4016850
     11.9730000   1169.5015020
     11.9740000   1169.6017960
     11.9750000   1169.7008410
     11.9760000   1169.8006210
     11.9770000   1169.9030260
     11.9780000   1170.0045300
     11.9790000   1170.1049010
     11.9800000   1170.2051620
     11.9810000   1170.3046740
     11.9820000   1170.4049530
     11.9830000   1170.5042180
     11.9840000   1170.6038710
     11.9850000   1170.7026130
     11.9860000   1170.8025110
     11.9870000   1170.9016550
     11.9880000   1171.0010030
     11.9890000   1171.1001890
     11.9900000   1171.1993540
     11.9910000   1171.2995530
     11.9920000   1171.3994520
     11.9930000   1171.4990930
     11.9940000   1171.5981070
     11.9950000   1171.6983790
     11.9960000   1171.7979740
     11.9970000   1171.8974160
     11.9980000   1171.9969200
     11.9990000   1172.0965700
     12.0000000   1172.1963370
     12.0010000   1172.2954270
     12.0020000   1172.3955400
     12.0030000   1172.4945730
     12.0040000   1172.5938040
     12.0050000   1172.6927600
     12.0060000   1172.7924950
     12.0070000   1172.8917530
     12.0080000   1172.9915900
     12.0090000   1173.0910410
     12.0100000   1173.1912680
     12.0110000   1173.2908460
     12.0120000   1173.3899370
     12.0130000   1173.4891980
     12.0140000   1173.5887660
     12.0150000   1173.6882870
     12.0160000   1173.7879500
     12.0170000   1173.8876960
     12.0180000   1173.9866630
     12.0190000   1174.0856030
     12.0200000   1174.1867620
     12.0210000   1174.2887230
     12.0220000   1174.3904040
     12.0230000   1174.4901530
     12.0240000   1174.5898230
     12.0250000   1174.6890850
     12.0260000   1174.7880760
     12.0270000   1174.8879880
     12.0280000   1174.9868130
     12.0290000   1175.0862430
     12.0300000   1175.1850570
     12.0310000   1175.2846440
     12.0320000   1175.3836830
     12.0330000   1175.4827980
     12.0340000   1175.5825860
     12.0350000   1175.6819680
     12.0360000   1175.7815280
     12.0370000   1175.8815110
     12.0380000   1175.9813190
     12.0390000   1176.0805180
     12.0400000   1176.1790920
     12.0410000   1176.2784190
     12.0420000   1176.3768580
     12.0430000   1176.4759140
     12.0440000   1176.5756650
     12.0450000   1176.6757500
     12.0460000   1176.7748240
     12.0470000   1176.8737870
     12.0480000   1176.9737250
     12.0490000   1177.0736840
     12.0500000   1177.1731060
     12.0510000   1177.2734070
     12.0520000   1177.3723840
     12.0530000   1177.4711400
     12.0540000   1177.5716630
     12.0550000   1177.6702400
     12.0560000   1177.7688550
     12.0570000   1177.8678720
     12.0580000   1177.9670930
     12.0590000   1178.0660790
     12.0600000   1178.1656730
     12.0610000   1178.2650700
     12.0620000   1178.3639810
     12.0630000   1178.4640100
     12.0640000   1178.5625880
     12.0650000   1178.6620720
     12.0660000   1178.7649270
     12.0670000   1178.8667400
     12.0680000   1178.9659010
     12.0690000   1179.0647870
     12.0700000   1179.1649280
     12.0710000   1179.2639360
     12.0720000   1179.3641930
     12.0730000   1179.4642210
     12.0740000   1179.5632990
     12.0750000   1179.6632100
     12.0760000   1179.7622380
     12.0770000   1179.8617620
     12.0780000   1179.9611540
     12.0790000   1180.0613640
     12.0800000   1180.1600990
     12.0810000   1180.2598890
     12.0820000   1180.3582640
     12.0830000   1180.4579720
     12.0840000   1180.5574390
     12.0850000   1180.6572580
     12.0860000   1180.7572680
     12.0870000   1180.8563980
     12.0880000   1180.9551190
     12.0890000   1181.0554440
     12.0900000   1181.1539940
     12.0910000   1181.2532140
     12.0920000   1181.3536720
     12.0930000   1181.4530040
     12.0940000   1181.5537720
     12.0950000   1181.6528300
     12.0960000   1181.7513810
     12.0970000   1181.8515940
     12.0980000   1181.9507500
     12.0990000   1182.0506330
     12.1000000   1182.1497820
     12.1010000   1182.2492800
     12.1020000   1182.3481320
     12.1030000   1182.4467940
     12.1040000   1182.5464510
     12.1050000   1182.6469530
     12.1060000   1182.7457870
     12.1070000   1182.8445280
     12.1080000   1182.9443480
     12.1090000   1183.0432520
     12.1100000   1183.1431720
     12.1110000   1183.2431500
     12.1120000   1183.3439360
     12.1130000   1183.4468810
     12.1140000   1183.5457850
     12.1150000   1183.6460790
     12.1160000   1183.7450940
     12.1170000   1183.8442850
     12.1180000   1183.9430130
     12.1190000   1184.0424860
     12.1200000   1184.1419300
     12.1210000   1184.2407560
     12.1220000   1184.3409270
     12.1230000   1184.4403620
     12.1240000   1184.5402160
     12.1250000   1184.6398930
     12.1260000   1184.7385570
     12.1270000   1184.8380070
     12.1280000   1184.9371230
     12.1290000   1185.0370090
     12.1300000   1185.1362480
     12.1310000   1185.2347330
     12.1320000   1185.3341650
     12.1330000   1185.4333290
     12.1340000   1185.5323710
     12.1350000   1185.6318250
     12.1360000   1185.7312020
     12.1370000   1185.8307740
     12.1380000   1185.9304450
     12.1390000   1186.0309960
     12.1400000   1186.1302840
     12.1410000   1186.2293690
     12.1420000   1186.3290430
     12.1430000   1186.4286120
     12.1440000   1186.5289050
     12.1450000   1186.6278390
     12.1460000   1186.7271740
     12.1470000   1186.8263690
     12.1480000   1186.9259030
     12.1490000   1187.0254510
     12.1500000   1187.1253120
     12.1510000   1187.2256920
     12.1520000   1187.3251920
     12.1530000   1187.4258660
     12.1540000   1187.5255400
     12.1550000   1187.6246140
     12.1560000   1187.7239540
     12.1570000   1187.8234580
     12.1580000   1187.9218260
     12.1590000   1188.0214640
     12.1600000   1188.1212580
     12.1610000   1188.2203410
     12.1620000   1188.3225100
     12.1630000   1188.4249060
     12.1640000   1188.5255770
     12.1650000   1188.6255190
     12.1660000   1188.7250980
     12.1670000   1188.8253500
     12.1680000   1188.9257280
     12.1690000   1189.0256300
     12.1700000   1189.1248640
     12.1710000   1189.2243380
     12.1720000   1189.3244940
     12.1730000   1189.4238270
     12.1740000   1189.5231330
     12.1750000   1189.6223580
     12.1760000   1189.7223980
     12.1770000   1189.8211780
     12.1780000   1189.9203190
     12.1790000   1190.0196760
     12.1800000   1190.1186860
     12.1810000   1190.2185090
     12.1820000   1190.3189840
     12.1830000   1190.4193810
     12.1840000   1190.5192720
     12.1850000   1190.6191310
     12.1860000   1190.7183520
     12.1870000   1190.8174520
     12.1880000   1190.9167690
     12.1890000   1191.0166190
     12.1900000   1191.1152220
     12.1910000   1191.2143390
     12.1920000   1191.3137080
     12.1930000   1191.4135140
     12.1940000   1191.5130800
     12.1950000   1191.6126510
     12.1960000   1191.7114850
     12.1970000   1191.8109280
     12.1980000   1191.9094670
     12.1990000   1192.0091360
     12.2000000   1192.1100340
     12.2010000   1192.2098140
     12.2020000   1192.3093030
     12.2030000   1192.4084840
     12.2040000   1192.5073810
     12.2050000   1192.6063250
     12.2060000   1192.7055580
     12.2070000   1192.8052580
     12.2080000   1192.9045340
     12.2090000   1193.0034930
     12.2100000   1193.1045510
     12.2110000   1193.2044850
     12.2120000   1193.3064680
     12.2130000   1193.4056930
     12.2140000   1193.5060600
     12.2150000   1193.6057050
     12.2160000   1193.7046220
     12.2170000   1193.8044050
     12.2180000   1193.9028640
     12.2190000   1194.0021410
     12.2200000   1194.1005220
     12.2210000   1194.1994800
     12.2220000   1194.2982720
     12.2230000   1194.3971440
     12.2240000   1194.4965370
     12.2250000   1194.5962320
     12.2260000   1194.6957240
     12.2270000   1194.7956630
     12.2280000   1194.8947630
     12.2290000   1194.9942160
     12.2300000   1195.0943200
     12.2310000   1195.1941470
     12.2320000   1195.2937950
     12.2330000   1195.3926160
     12.2340000   1195.4918620
     12.2350000   1195.5910510
     12.2360000   1195.6899450
     12.2370000   1195.7886040
     12.2380000   1195.8880290
     12.2390000   1195.9875770
     12.2400000   1196.0867390
     12.2410000   1196.1854630
     12.2420000   1196.2849290
     12.2430000   1196.3832670
     12.2440000   1196.4823110
     12.2450000   1196.5829750
     12.2460000   1196.6821170
     12.2470000   1196.7823230
     12.2480000   1196.8813060
     12.2490000   1196.9807130
     12.2500000   1197.0796450
     12.2510000   1197.1790770
     12.2520000   1197.2782140
     12.2530000   1197.3768140
     12.2540000   1197.4761140
     12.2550000   1197.5755260
     12.2560000   1197.6748300
     12.2570000   1197.7771760
     12.2580000   1197.8793580
     12.2590000   1197.9816550
     12.2600000   1198.0830170
     12.2610000   1198.1825000
     12.2620000   1198.2825280
     12.2630000   1198.3834200
     12.2640000   1198.4832210
     12.2650000   1198.5818560
     12.2660000   1198.6810530
     12.2670000   1198.7801040
     12.2680000   1198.8796940
     12.2690000   1198.9786280
     12.2700000   1199.0782860
     12.2710000   1199.1777410
     12.2720000   1199.2770420
     12.2730000   1199.3758330
     12.2740000   1199.4757040
     12.2750000   1199.5762780
     12.2760000   1199.6757150
     12.2770000   1199.7756880
     12.2780000   1199.8748440
     12.2790000   1199.9748610
     12.2800000   1200.0740990
     12.2810000   1200.1746420
     12.2820000   1200.2740880
     12.2830000   1200.3743030
     12.2840000   1200.4732920
     12.2850000   1200.5743840
     12.2860000   1200.6741810
     12.2870000   1200.7735420
     12.2880000   1200.8734090
     12.2890000   1200.9736490
     12.2900000   1201.0723970
     12.2910000   1201.1710390
     12.2920000   1201.2704620
     12.2930000   1201.3707180
     12.2940000   1201.4703600
     12.2950000   1201.5704990
     12.2960000   1201.6698270
     12.2970000   1201.7687780
     12.2980000   1201.8696450
     12.2990000   1201.9716540
     12.3000000   1202.0711570
     12.3010000   1202.1704060
     12.3020000   1202.2717600
     12.3030000   1202.3719630
     12.3040000   1202.4716700
     12.3050000   1202.5714250
     12.3060000   1202.6710540
     12.3070000   1202.7708430
     12.3080000   1202.8695800
     12.3090000   1202.9695180
     12.3100000   1203.0690610
     12.3110000   1203.1682750
     12.3120000   1203.2685380
     12.3130000   1203.3700640
     12.3140000   1203.4693340
     12.3150000   1203.5689530
     12.3160000   1203.6694530
     12.3170000   1203.7684920
     12.3180000   1203.8675430
     12.3190000   1203.9675030
     12.3200000   1204.0673360
     12.3210000   1204.1663700
     12.3220000   1204.2660310
     12.3230000   1204.3656050
     12.3240000   1204.4646170
     12.3250000   1204.5652390
     12.3260000   1204.6659380
     12.3270000   1204.7654100
     12.3280000   1204.8642390
     12.3290000   1204.9638200
     12.3300000   1205.0636680
     12.3310000   1205.1634300
     12.3320000   1205.2633560
     12.3330000   1205.3633270
     12.3340000   1205.4626210
     12.3350000   1205.5611830
     12.3360000   1205.6601530
     12.3370000   1205.7591500
     12.3380000   1205.8591300
     12.3390000   1205.9593300
     12.3400000   1206.0593370
     12.3410000   1206.1584310
     12.3420000   1206.2571540
     12.3430000   1206.3563880
     12.3440000   1206.4560100
     12.3450000   1206.5549660
     12.3460000   1206.6552160
     12.3470000   1206.7550390
     12.3480000   1206.8550020
     12.3490000   1206.9554040
     12.3500000   1207.0547000
     12.3510000   1207.1551580
     12.3520000   1207.2564540
     12.3530000   1207.3570770
     12.3540000   1207.4561990
     12.3550000   1207.5563300
     12.3560000   1207.6553910
     12.3570000   1207.7553470
     12.3580000   1207.8549430
     12.3590000   1207.9545300
     12.3600000   1208.0544000
     12.3610000   1208.1539560
     12.3620000   1208.2525880
     12.3630000   1208.3518810
     12.3640000   1208.4505620
     12.3650000   1208.5499690
     12.3660000   1208.6515060
     12.3670000   1208.7512090
     12.3680000   1208.8513750
     12.3690000   1208.9509470
     12.3700000   1209.0511680
     12.3710000   1209.1504420
     12.3720000   1209.2493800
     12.3730000   1209.3495010
     12.3740000   1209.4491200
     12.3750000   1209.5487530
     12.3760000   1209.6482420
     12.3770000   1209.7483940
     12.3780000   1209.8481610
     12.3790000   1209.9479870
     12.3800000   1210.0490540
     12.3810000   1210.1478200
     12.3820000   1210.2467790
     12.3830000   1210.3460960
     12.3840000   1210.4454900
     12.3850000   1210.5448930
     12.3860000   1210.6444230
     12.3870000   1210.7450370
     12.3880000   1210.8450560
     12.3890000   1210.9443590
     12.3900000   1211.0443020
     12.3910000   1211.1450880
     12.3920000   1211.2448300
     12.3930000   1211.3461220
     12.3940000   1211.4463930
     12.3950000   1211.5456840
     12.3960000   1211.6450250
     12.3970000   1211.7445310
     12.3980000   1211.8434140
     12.3990000   1211.9442820
     12.4000000   1212.0435940
     12.4010000   1212.1432810
     12.4020000   1212.2423160
     12.4030000   1212.3421330
     12.4040000   1212.4420180
     12.4050000   1212.5424840
     12.4060000   1212.6413070
     12.4070000   1212.7410570
     12.4080000   1212.8412880
     12.4090000   1212.9404280
     12.4100000   1213.0404540
     12.4110000   1213.1402020
     12.4120000   1213.2398270
     12.4130000   1213.3403300
     12.4140000   1213.4398630
     12.4150000   1213.5396150
     12.4160000   1213.6393840
     12.4170000   1213.7403750
     12.4180000   1213.8398060
     12.4190000   1213.9388760
     12.4200000   1214.0381390
     12.4210000   1214.1379280
     12.4220000   1214.2373750
     12.4230000   1214.3364080
     12.4240000   1214.4377720
     12.4250000   1214.5370690
     12.4260000   1214.6363300
     12.4270000   1214.7360540
     12.4280000   1214.8345600
     12.4290000   1214.9340740
     12.4300000   1215.0339580
     12.4310000   1215.1336180
     12.4320000   1215.2327710
     12.4330000   1215.3327590
     12.4340000   1215.4325720
     12.4350000   1215.5337730
     12.4360000   1215.6335140
     12.4370000   1215.7337300
     12.4380000   1215.8337830
     12.4390000   1215.9328480
     12.4400000   1216.0324320
     12.4410000   1216.1314320
     12.4420000   1216.2315340
     12.4430000   1216.3326190
     12.4440000   1216.4318310
     12.4450000   1216.5316850
     12.4460000   1216.6316120
     12.4470000   1216.7314390
     12.4480000   1216.8313960
     12.4490000   1216.9305510
     12.4500000   1217.0303280
     12.4510000   1217.1302050
     12.4520000   1217.2299100
     12.4530000   1217.3295790
     12.4540000   1217.4288380
     12.4550000   1217.5281290
     12.4560000   1217.6277370
     12.4570000   1217.7273100
     12.4580000   1217.8279270
     12.4590000   1217.9287560
     12.4600000   1218.0287580
     12.4610000   1218.1279250
     12.4620000   1218.2276750
     12.4630000   1218.3272930
     12.4640000   1218.4274470
     12.4650000   1218.5277620
     12.4660000   1218.6288480
     12.4670000   1218.7285660
     12.4680000   1218.8289750
     12.4690000   1218.9272300
     12.4700000   1219.0270350
     12.4710000   1219.1281000
     12.4720000   1219.2277850
     12.4730000   1219.3269520
     12.4740000   1219.4259460
     12.4750000   1219.5255100
     12.4760000   1219.6250240
     12.4770000   1219.7244610
     12.4780000   1219.8246580
     12.4790000   1219.9252840
     12.4800000   1220.0244700
     12.4810000   1220.1238570
     12.4820000   1220.2248330
     12.4830000   1220.3239450
     12.4840000   1220.4244280
     12.4850000   1220.5255800
     12.4860000   1220.6245550
     12.4870000   1220.7237990
     12.4880000   1220.8242260
     12.4890000   1220.9234810
     12.4900000   1221.0233330
     12.4910000   1221.1221670
     12.4920000   1221.2224850
     12.4930000   1221.3225630
     12.4940000   1221.4216860
     12.4950000   1221.5217800
     12.4960000   1221.6207680
     12.4970000   1221.7214590
     12.4980000   1221.8210060
     12.4990000   1221.9209640
     12.5000000   1222.0205450
     12.5010000   1222.1203380
     12.5020000   1222.2199890
     12.5030000   1222.3196310
     12.5040000   1222.4193920
     12.5050000   1222.5192310
     12.5060000   1222.6189400
     12.5070000   1222.7179490
     12.5080000   1222.8184190
     12.5090000   1222.9176470
     12.5100000   1223.0169270
     12.5110000   1223.1163420
     12.5120000   1223.2165160
     12.5130000   1223.3158790
     12.5140000   1223.4149660
     12.5150000   1223.5137970
     12.5160000   1223.6135280
     12.5170000   1223.7135040
     12.5180000   1223.8148220
     12.5190000   1223.9144490
     12.5200000   1224.0139240
     12.5210000   1224.1132240
     12.5220000   1224.2127350
     12.5230000   1224.3127150
     12.5240000   1224.4119560
     12.5250000   1224.5124230
     12.5260000   1224.6130850
     12.5270000   1224.7135050
     12.5280000   1224.8132170
     12.5290000   1224.9131510
     12.5300000   1225.0133250
     12.5310000   1225.1133620
     12.5320000   1225.2131390
     12.5330000   1225.3131710
     12.5340000   1225.4124580
     12.5350000   1225.5115780
     12.5360000   1225.6103060
     12.5370000   1225.7097410
     12.5380000   1225.8088770
     12.5390000   1225.9075780
     12.5400000   1226.0079430
     12.5410000   1226.1076570
     12.5420000   1226.2070240
     12.5430000   1226.3064630
     12.5440000   1226.4058670
     12.5450000   1226.5063940
     12.5460000   1226.6055180
     12.5470000   1226.7048710
     12.5480000   1226.8039340
     12.5490000   1226.9034320
     12.5500000   1227.0020610
     12.5510000   1227.1025000
     12.5520000   1227.2028920
     12.5530000   1227.3016040
     12.5540000   1227.4012460
     12.5550000   1227.5013700
     12.5560000   1227.6005890
     12.5570000   1227.7000770
     12.5580000   1227.8003970
     12.5590000   1227.8997450
     12.5600000   1227.9992010
     12.5610000   1228.0997290
     12.5620000   1228.1990640
     12.5630000   1228.2982380
     12.5640000   1228.3980650
     12.5650000   1228.4974600
     12.5660000   1228.5985150
     12.5670000   1228.6972700
     12.5680000   1228.7969180
     12.5690000   1228.8958660
     12.5700000   1228.9945910
     12.5710000   1229.0944530
     12.5720000   1229.1943320
     12.5730000   1229.2937520
     12.5740000   1229.3941490
     12.5750000   1229.4940040
     12.5760000   1229.5939310
     12.5770000   1229.6939330
     12.5780000   1229.7947420
     12.5790000   1229.8944510
     12.5800000   1229.9936970
     12.5810000   1230.0934080
     12.5820000   1230.1924480
     12.5830000   1230.2924920
     12.5840000   1230.3924650
     12.5850000   1230.4929800
     12.5860000   1230.5927020
     12.5870000   1230.6919470
     12.5880000   1230.7912820
     12.5890000   1230.8905370
     12.5900000   1230.9908460
     12.5910000   1231.0905390
     12.5920000   1231.1909480
     12.5930000   1231.2902920
     12.5940000   1231.3894640
     12.5950000   1231.4888310
     12.5960000   1231.5885460
     12.5970000   1231.6876880
     12.5980000   1231.7871300
     12.5990000   1231.8872960
     12.6000000   1231.9865240
     12.6010000   1232.0860900
     12.6020000   1232.1858580
     12.6030000   1232.2855330
     12.6040000   1232.3859460
     12.6050000   1232.4860120
     12.6060000   1232.5849070
     12.6070000   1232.6837230
     12.6080000   1232.7830470
     12.6090000   1232.8830840
     12.6100000   1232.9830670
     12.6110000   1233.0830970
     12.6120000   1233.1834140
     12.6130000   1233.2822630
     12.6140000   1233.3818080
     12.6150000   1233.4804000
     12.6160000   1233.5795690
     12.6170000   1233.6784710
     12.6180000   1233.7782840
     12.6190000   1233.8775620
     12.6200000   1233.9768360
     12.6210000   1234.0767310
     12.6220000   1234.1773350
     12.6230000   1234.2767160
     12.6240000   1234.3766500
     12.6250000   1234.4775830
     12.6260000   1234.5772270
     12.6270000   1234.6769100
     12.6280000   1234.7768220
     12.6290000   1234.8756910
     12.6300000   1234.9753380
     12.6310000   1235.0773330
     12.6320000   1235.1769620
     12.6330000   1235.2765000
     12.6340000   1235.3756940
     12.6350000   1235.4753550
     12.6360000   1235.5746160
     12.6370000   1235.6745460
     12.6380000   1235.7741350
     12.6390000   1235.8731440
     12.6400000   1235.9723780
     12.6410000   1236.0714050
     12.6420000   1236.1710620
     12.6430000   1236.2709740
     12.6440000   1236.3711860
     12.6450000   1236.4708960
     12.6460000   1236.5698940
     12.6470000   1236.6696290
     12.6480000   1236.7686030
     12.6490000   1236.8683540
     12.6500000   1236.9689500
     12.6510000   1237.0679570
     12.6520000   1237.1676020
     12.6530000   1237.2675700
     12.6540000   1237.3671970
     12.6550000   1237.4662490
     12.6560000   1237.5658410
     12.6570000   1237.6675630
     12.6580000   1237.7671470
     12.6590000   1237.8668700
     12.6600000   1237.9660600
     12.6610000   1238.0654300
     12.6620000   1238.1649080
     12.6630000   1238.2646920
     12.6640000   1238.3640770
     12.6650000   1238.4634370
     12.6660000   1238.5633940
     12.6670000   1238.6631730
     12.6680000   1238.7634110
     12.6690000   1238.8635700
     12.6700000   1238.9632740
     12.6710000   1239.0626240
     12.6720000   1239.1636170
     12.6730000   1239.2629910
     12.6740000   1239.3619130
     12.6750000   1239.4608210
     12.6760000   1239.5609540
     12.6770000   1239.6604000
     12.6780000   1239.7598630
     12.6790000   1239.8599350
     12.6800000   1239.9592810
     12.6810000   1240.0583190
     12.6820000   1240.1573360
     12.6830000   1240.2575290
     12.6840000   1240.3568730
     12.6850000   1240.4575520
     12.6860000   1240.5573350
     12.6870000   1240.6570500
     12.6880000   1240.7569760
     12.6890000   1240.8555740
     12.6900000   1240.9551320
     12.6910000   1241.0559770
     12.6920000   1241.1560720
     12.6930000   1241.2553410
     12.6940000   1241.3547380
     12.6950000   1241.4539680
     12.6960000   1241.5546340
     12.6970000   1241.6553480
     12.6980000   1241.7548230
     12.6990000   1241.8555070
     12.7000000   1241.9557200
     12.7010000   1242.0554170
     12.7020000   1242.1550090
     12.7030000   1242.2545670
     12.7040000   1242.3549530
     12.7050000   1242.4552080
     12.7060000   1242.5545660
     12.7070000   1242.6541660
     12.7080000   1242.7533650
     12.7090000   1242.8528910
     12.7100000   1242.9520120
     12.7110000   1243.0520120
     12.7120000   1243.1527890
     12.7130000   1243.2526630
     12.7140000   1243.3531430
     12.7150000   1243.4532650
     12.7160000   1243.5537680
     12.7170000   1243.6537400
     12.7180000   1243.7530580
     12.7190000   1243.8525390
     12.7200000   1243.9524330
     12.7210000   1244.0520110
     12.7220000   1244.1513870
     12.7230000   1244.2501330
     12.7240000   1244.3510880
     12.7250000   1244.4507070
     12.7260000   1244.5504870
     12.7270000   1244.6499060
     12.7280000   1244.7490410
     12.7290000   1244.8478790
     12.7300000   1244.9482530
     12.7310000   1245.0471530
     12.7320000   1245.1461290
     12.7330000   1245.2448600
     12.7340000   1245.3441900
     12.7350000   1245.4438760
     12.7360000   1245.5432640
     12.7370000   1245.6431730
     12.7380000   1245.7432100
     12.7390000   1245.8430340
     12.7400000   1245.9434610
     12.7410000   1246.0427950
     12.7420000   1246.1418690
     12.7430000   1246.2409230
     12.7440000   1246.3404140
     12.7450000   1246.4394040
     12.7460000   1246.5390840
     12.7470000   1246.6378610
     12.7480000   1246.7372230
     12.7490000   1246.8370170
     12.7500000   1246.9365890
     12.7510000   1247.0367450
     12.7520000   1247.1359780
     12.7530000   1247.2352010
     12.7540000   1247.3339490
     12.7550000   1247.4332380
     12.7560000   1247.5322470
     12.7570000   1247.6325510
     12.7580000   1247.7332040
     12.7590000   1247.8328370
     12.7600000   1247.9332250
     12.7610000   1248.0330200
     12.7620000   1248.1320010
     12.7630000   1248.2308030
     12.7640000   1248.3311670
     12.7650000   1248.4335780
     12.7660000   1248.5325880
     12.7670000   1248.6323060
     12.7680000   1248.7319990
     12.7690000   1248.8322820
     12.7700000   1248.9312330
     12.7710000   1249.0312420
     12.7720000   1249.1305600
     12.7730000   1249.2300440
     12.7740000   1249.3295940
     12.7750000   1249.4291820
     12.7760000   1249.5291690
     12.7770000   1249.6295810
     12.7780000   1249.7305830
     12.7790000   1249.8297010
     12.7800000   1249.9289000
     12.7810000   1250.0282620
     12.7820000   1250.1272950
     12.7830000   1250.2266360
     12.7840000   1250.3271290
     12.7850000   1250.4268380
     12.7860000   1250.5269120
     12.7870000   1250.6256220
     12.7880000   1250.7253340
     12.7890000   1250.8253610
     12.7900000   1250.9245420
     12.7910000   1251.0248370
     12.7920000   1251.1251110
     12.7930000   1251.2244900
     12.7940000   1251.3242540
     12.7950000   1251.4232350
     12.7960000   1251.5223820
     12.7970000   1251.6237560
     12.7980000   1251.7226290
     12.7990000   1251.8216740
     12.8000000   1251.9210660
     12.8010000   1252.0205040
     12.8020000   1252.1193060
     12.8030000   1252.2193490
     12.8040000   1252.3193730
     12.8050000   1252.4193570
     12.8060000   1252.5199250
     12.8070000   1252.6198280
     12.8080000   1252.7200410
     12.8090000   1252.8192910
     12.8100000   1252.9185380
     12.8110000   1253.0183410
     12.8120000   1253.1175990
     12.8130000   1253.2167100
     12.8140000   1253.3165790
     12.8150000   1253.4157930
     12.8160000   1253.5150060
     12.8170000   1253.6159620
     12.8180000   1253.7147350
     12.8190000   1253.8146620
     12.8200000   1253.9140150
     12.8210000   1254.0145480
     12.8220000   1254.1140690
     12.8230000   1254.2134290
     12.8240000   1254.3143020
     12.8250000   1254.4136830
     12.8260000   1254.5130460
     12.8270000   1254.6117610
     12.8280000   1254.7109620
     12.8290000   1254.8099860
     12.8300000   1254.9094720
     12.8310000   1255.0097720
     12.8320000   1255.1093630
     12.8330000   1255.2098890
     12.8340000   1255.3097340
     12.8350000   1255.4106540
     12.8360000   1255.5100960
     12.8370000   1255.6092820
     12.8380000   1255.7091040
     12.8390000   1255.8090140
     12.8400000   1255.9079870
     12.8410000   1256.0081840
     12.8420000   1256.1069720
     12.8430000   1256.2070540
     12.8440000   1256.3081480
     12.8450000   1256.4078480
     12.8460000   1256.5064460
     12.8470000   1256.6060130
     12.8480000   1256.7051250
     12.8490000   1256.8044820
     12.8500000   1256.9058230
     12.8510000   1257.0064740
     12.8520000   1257.1063270
     12.8530000   1257.2064140
     12.8540000   1257.3066580
     12.8550000   1257.4062400
     12.8560000   1257.5062180
     12.8570000   1257.6067060
     12.8580000   1257.7064090
     12.8590000   1257.8067340
     12.8600000   1257.9061180
     12.8610000   1258.0054820
     12.8620000   1258.1055380
     12.8630000   1258.2052650
     12.8640000   1258.3049390
     12.8650000   1258.4036370
     12.8660000   1258.5033550
     12.8670000   1258.6029820
     12.8680000   1258.7026500
     12.8690000   1258.8021490
     12.8700000   1258.9022550
     12.8710000   1259.0019880
     12.8720000   1259.1019260
     12.8730000   1259.2017070
     12.8740000   1259.3018580
     12.8750000   1259.4012470
     12.8760000   1259.5004110
     12.8770000   1259.5991420
     12.8780000   1259.6997230
     12.8790000   1259.7991930
     12.8800000   1259.8986350
     12.8810000   1259.9985030
     12.8820000   1260.0978560
     12.8830000   1260.1978100
     12.8840000   1260.2974660
     12.8850000   1260.3966970
     12.8860000   1260.4965030
     12.8870000   1260.5953530
     12.8880000   1260.6959170
     12.8890000   1260.7960140
     12.8900000   1260.8955150
     12.8910000   1260.9948930
     12.8920000   1261.0937020
     12.8930000   1261.1931460
     12.8940000   1261.2942030
     12.8950000   1261.3943380
     12.8960000   1261.4945800
     12.8970000   1261.5943880
     12.8980000   1261.6932110
     12.8990000   1261.7928660
     12.9000000   1261.8923430
     12.9010000   1261.9929570
     12.9020000   1262.0929050
     12.9030000   1262.1911470
     12.9040000   1262.2903370
     12.9050000   1262.3891620
     12.9060000   1262.4881730
     12.9070000   1262.5877680
     12.9080000   1262.6870690
     12.9090000   1262.7888040
     12.9100000   1262.8894800
     12.9110000   1262.9908820
     12.9120000   1263.0901280
     12.9130000   1263.1901550
     12.9140000   1263.2891390
     12.9150000   1263.3897280
     12.9160000   1263.4887930
     12.9170000   1263.5882050
     12.9180000   1263.6870700
     12.9190000   1263.7866490
     12.9200000   1263.8861780
     12.9210000   1263.9861180
     12.9220000   1264.0852850
     12.9230000   1264.1853140
     12.9240000   1264.2850870
     12.9250000   1264.3852240
     12.9260000   1264.4848770
     12.9270000   1264.5847210
     12.9280000   1264.6853850
     12.9290000   1264.7844010
     12.9300000   1264.8836100
     12.9310000   1264.9831410
     12.9320000   1265.0825400
     12.9330000   1265.1826410
     12.9340000   1265.2830490
     12.9350000   1265.3826040
     12.9360000   1265.4830030
     12.9370000   1265.5829720
     12.9380000   1265.6834190
     12.9390000   1265.7835880
     12.9400000   1265.8829970
     12.9410000   1265.9849400
     12.9420000   1266.0852120
     12.9430000   1266.1847870
     12.9440000   1266.2850920
     12.9450000   1266.3849670
     12.9460000   1266.4832900
     12.9470000   1266.5838650
     12.9480000   1266.6839710
     12.9490000   1266.7843510
     12.9500000   1266.8843920
     12.9510000   1266.9851740
     12.9520000   1267.0857850
     12.9530000   1267.1852670
     12.9540000   1267.2848260
     12.9550000   1267.3848640
     12.9560000   1267.4846570
     12.9570000   1267.5841140
     12.9580000   1267.6833810
     12.9590000   1267.7836950
     12.9600000   1267.8827600
     12.9610000   1267.9824150
     12.9620000   1268.0817080
     12.9630000   1268.1816820
     12.9640000   1268.2813220
     12.9650000   1268.3809580
     12.9660000   1268.4807450
     12.9670000   1268.5802560
     12.9680000   1268.6798980
     12.9690000   1268.7789880
     12.9700000   1268.8780730
     12.9710000   1268.9769940
     12.9720000   1269.0764940
     12.9730000   1269.1774020
     12.9740000   1269.2772740
     12.9750000   1269.3760840
     12.9760000   1269.4764760
     12.9770000   1269.5758310
     12.9780000   1269.6753490
     12.9790000   1269.7750240
     12.9800000   1269.8753980
     12.9810000   1269.9752300
     12.9820000   1270.0742240
     12.9830000   1270.1738510
     12.9840000   1270.2735160
     12.9850000   1270.3725940
     12.9860000   1270.4721750
     12.9870000   1270.5709580
     12.9880000   1270.6727950
     12.9890000   1270.7724910
     12.9900000   1270.8718200
     12.9910000   1270.9714430
     12.9920000   1271.0709560
     12.9930000   1271.1706460
     12.9940000   1271.2702690
     12.9950000   1271.3702790
     12.9960000   1271.4692870
     12.9970000   1271.5681960
     12.9980000   1271.6676500
     12.9990000   1271.7665110
     13.0000000   1271.8668700
     13.0010000   1271.9678120
     13.0020000   1272.0676280
     13.0030000   1272.1678420
     13.0040000   1272.2673390
     13.0050000   1272.3673270
     13.0060000   1272.4668130
     13.0070000   1272.5670100
     13.0080000   1272.6676580
     13.0090000   1272.7675820
     13.0100000   1272.8666870
     13.0110000   1272.9669350
     13.0120000   1273.0668540
     13.0130000   1273.1663030
     13.0140000   1273.2662860
     13.0150000   1273.3666490
     13.0160000   1273.4662580
     13.0170000   1273.5660470
     13.0180000   1273.6657880
     13.0190000   1273.7655630
     13.0200000   1273.8655430
     13.0210000   1273.9660910
     13.0220000   1274.0647180
     13.0230000   1274.1641080
     13.0240000   1274.2635460
     13.0250000   1274.3629980
     13.0260000   1274.4630220
     13.0270000   1274.5623990
     13.0280000   1274.6636410
     13.0290000   1274.7625650
     13.0300000   1274.8618110
     13.0310000   1274.9625000
     13.0320000   1275.0620860
     13.0330000   1275.1618460
     13.0340000   1275.2623330
     13.0350000   1275.3618120
     13.0360000   1275.4611330
     13.0370000   1275.5604610
     13.0380000   1275.6597600
     13.0390000   1275.7594170
     13.0400000   1275.8582570
     13.0410000   1275.9571520
     13.0420000   1276.0567500
     13.0430000   1276.1569250
     13.0440000   1276.2568050
     13.0450000   1276.3560430
     13.0460000   1276.4550940
     13.0470000   1276.5542130
     13.0480000   1276.6540200
     13.0490000   1276.7534270
     13.0500000   1276.8538160
     13.0510000   1276.9528950
     13.0520000   1277.0522310
     13.0530000   1277.1518860
     13.0540000   1277.2510580
     13.0550000   1277.3501580
     13.0560000   1277.4490970
     13.0570000   1277.5511650
     13.0580000   1277.6509790
     13.0590000   1277.7504290
     13.0600000   1277.8496510
     13.0610000   1277.9490440
     13.0620000   1278.0482850
     13.0630000   1278.1486420
     13.0640000   1278.2473860
     13.0650000   1278.3481530
     13.0660000   1278.4479270
     13.0670000   1278.5478240
     13.0680000   1278.6474730
     13.0690000   1278.7479570
     13.0700000   1278.8471600
     13.0710000   1278.9466020
     13.0720000   1279.0467870
     13.0730000   1279.1465680
     13.0740000   1279.2466740
     13.0750000   1279.3464210
     13.0760000   1279.4453560
     13.0770000   1279.5456000
     13.0780000   1279.6462040
     13.0790000   1279.7463790
     13.0800000   1279.8460560
     13.0810000   1279.9460200
     13.0820000   1280.0458100
     13.0830000   1280.1453000
     13.0840000   1280.2444740
     13.0850000   1280.3453340
     13.0860000   1280.4446220
     13.0870000   1280.5446450
     13.0880000   1280.6445400
     13.0890000   1280.7434970
     13.0900000   1280.8426930
     13.0910000   1280.9420130
     13.0920000   1281.0427110
     13.0930000   1281.1431470
     13.0940000   1281.2422450
     13.0950000   1281.3417240
     13.0960000   1281.4408310
     13.0970000   1281.5396050
     13.0980000   1281.6390160
     13.0990000   1281.7394420
     13.1000000   1281.8398030
     13.1010000   1281.9385430
     13.1020000   1282.0385310
     13.1030000   1282.1378300
     13.1040000   1282.2368640
     13.1050000   1282.3361170
     13.1060000   1282.4354460
     13.1070000   1282.5346280
     13.1080000   1282.6347420
     13.1090000   1282.7350020
     13.1100000   1282.8351160
     13.1110000   1282.9350850
     13.1120000   1283.0349170
     13.1130000   1283.1356910
     13.1140000   1283.2349400
     13.1150000   1283.3342550
     13.1160000   1283.4350880
     13.1170000   1283.5346780
     13.1180000   1283.6337230
     13.1190000   1283.7334180
     13.1200000   1283.8331800
     13.1210000   1283.9321660
     13.1220000   1284.0335040
     13.1230000   1284.1326940
     13.1240000   1284.2324870
     13.1250000   1284.3325690
     13.1260000   1284.4322670
     13.1270000   1284.5318100
     13.1280000   1284.6316850
     13.1290000   1284.7315650
     13.1300000   1284.8316500
     13.1310000   1284.9311400
     13.1320000   1285.0305870
     13.1330000   1285.1296990
     13.1340000   1285.2293930
     13.1350000   1285.3295200
     13.1360000   1285.4288490
     13.1370000   1285.5287510
     13.1380000   1285.6273640
     13.1390000   1285.7277330
     13.1400000   1285.8278840
     13.1410000   1285.9278350
     13.1420000   1286.0266910
     13.1430000   1286.1263760
     13.1440000   1286.2259310
     13.1450000   1286.3255700
     13.1460000   1286.4249870
     13.1470000   1286.5244790
     13.1480000   1286.6236840
     13.1490000   1286.7226300
     13.1500000   1286.8222560
     13.1510000   1286.9212680
     13.1520000   1287.0214900
     13.1530000   1287.1207520
     13.1540000   1287.2215990
     13.1550000   1287.3211100
     13.1560000   1287.4208320
     13.1570000   1287.5205830
     13.1580000   1287.6192490
     13.1590000   1287.7193270
     13.1600000   1287.8189350
     13.1610000   1287.9186390
     13.1620000   1288.0180550
     13.1630000   1288.1174750
     13.1640000   1288.2175900
     13.1650000   1288.3191840
     13.1660000   1288.4197300
     13.1670000   1288.5207150
     13.1680000   1288.6209860
     13.1690000   1288.7215670
     13.1700000   1288.8212350
     13.1710000   1288.9214910
     13.1720000   1289.0224310
     13.1730000   1289.1220920
     13.1740000   1289.2219220
     13.1750000   1289.3224760
     13.1760000   1289.4218580
     13.1770000   1289.5221800
     13.1780000   1289.6222150
     13.1790000   1289.7221120
     13.1800000   1289.8216510
     13.1810000   1289.9210430
     13.1820000   1290.0201510
     13.1830000   1290.1193500
     13.1840000   1290.2194400
     13.1850000   1290.3190060
     13.1860000   1290.4185910
     13.1870000   1290.5183560
     13.1880000   1290.6178050
     13.1890000   1290.7177930
     13.1900000   1290.8183920
     13.1910000   1290.9191810
     13.1920000   1291.0185630
     13.1930000   1291.1183880
     13.1940000   1291.2181880
     13.1950000   1291.3177710
     13.1960000   1291.4164460
     13.1970000   1291.5169170
     13.1980000   1291.6161510
     13.1990000   1291.7155490
     13.2000000   1291.8158630
     13.2010000   1291.9153800
     13.2020000   1292.0149420
     13.2030000   1292.1153760
     13.2040000   1292.2145050
     13.2050000   1292.3142740
     13.2060000   1292.4138400
     13.2070000   1292.5125780
     13.2080000   1292.6116160
     13.2090000   1292.7110800
     13.2100000   1292.8102080
     13.2110000   1292.9111170
     13.2120000   1293.0112540
     13.2130000   1293.1111770
     13.2140000   1293.2113550
     13.2150000   1293.3112860
     13.2160000   1293.4127010
     13.2170000   1293.5125070
     13.2180000   1293.6122620
     13.2190000   1293.7121450
     13.2200000   1293.8113670
     13.2210000   1293.9118880
     13.2220000   1294.0113990
     13.2230000   1294.1105330
     13.2240000   1294.2109240
     13.2250000   1294.3109470
     13.2260000   1294.4099810
     13.2270000   1294.5100290
     13.2280000   1294.6097230
     13.2290000   1294.7094820
     13.2300000   1294.8089720
     13.2310000   1294.9087590
     13.2320000   1295.0084580
     13.2330000   1295.1081890
     13.2340000   1295.2077040
     13.2350000   1295.3073750
     13.2360000   1295.4084010
     13.2370000   1295.5077920
     13.2380000   1295.6074300
     13.2390000   1295.7061750
     13.2400000   1295.8053320
     13.2410000   1295.9047670
     13.2420000   1296.0058930
     13.2430000   1296.1056860
     13.2440000   1296.2054360
     13.2450000   1296.3047500
     13.2460000   1296.4039500
     13.2470000   1296.5029750
     13.2480000   1296.6030770
     13.2490000   1296.7019840
     13.2500000   1296.8015080
     13.2510000   1296.9021380
     13.2520000   1297.0017440
     13.2530000   1297.1014850
     13.2540000   1297.2015040
     13.2550000   1297.3015570
     13.2560000   1297.4007880
     13.2570000   1297.5005880
     13.2580000   1297.6009200
     13.2590000   1297.7006240
     13.2600000   1297.8008570
     13.2610000   1297.9014820
     13.2620000   1298.0018400
     13.2630000   1298.1001390
     13.2640000   1298.2004840
     13.2650000   1298.3001350
     13.2660000   1298.3997570
     13.2670000   1298.4997560
     13.2680000   1298.6012130
     13.2690000   1298.7002590
     13.2700000   1298.8001360
     13.2710000   1298.8997040
     13.2720000   1298.9985100
     13.2730000   1299.0987650
     13.2740000   1299.1979210
     13.2750000   1299.2977330
     13.2760000   1299.3975500
     13.2770000   1299.4971580
     13.2780000   1299.5970700
     13.2790000   1299.6965110
     13.2800000   1299.7963790
     13.2810000   1299.8975730
     13.2820000   1299.9978680
     13.2830000   1300.0972230
     13.2840000   1300.1972310
     13.2850000   1300.2958630
     13.2860000   1300.3958890
     13.2870000   1300.4953240
     13.2880000   1300.5958280
     13.2890000   1300.6947910
     13.2900000   1300.7945200
     13.2910000   1300.8936530
     13.2920000   1300.9929890
     13.2930000   1301.0942780
     13.2940000   1301.1940180
     13.2950000   1301.2941760
     13.2960000   1301.3933720
     13.2970000   1301.4936560
     13.2980000   1301.5934200
     13.2990000   1301.6924520
     13.3000000   1301.7934310
     13.3010000   1301.8936870
     13.3020000   1301.9932270
     13.3030000   1302.0934860
     13.3040000   1302.1941490
     13.3050000   1302.2938020
     13.3060000   1302.3951240
     13.3070000   1302.4960130
     13.3080000   1302.5949150
     13.3090000   1302.6948180
     13.3100000   1302.7948510
     13.3110000   1302.8948840
     13.3120000   1302.9945210
     13.3130000   1303.0958110
     13.3140000   1303.1946020
     13.3150000   1303.2940910
     13.3160000   1303.3940080
     13.3170000   1303.4940390
     13.3180000   1303.5930890
     13.3190000   1303.6940020
     13.3200000   1303.7937350
     13.3210000   1303.8941510
     13.3220000   1303.9938250
     13.3230000   1304.0936330
     13.3240000   1304.1940150
     13.3250000   1304.2947980
     13.3260000   1304.3938910
     13.3270000   1304.4931890
     13.3280000   1304.5924820
     13.3290000   1304.6915960
     13.3300000   1304.7924120
     13.3310000   1304.8925840
     13.3320000   1304.9924030
     13.3330000   1305.0928680
     13.3340000   1305.1938800
     13.3350000   1305.2929110
     13.3360000   1305.3928830
     13.3370000   1305.4927220
     13.3380000   1305.5936770
     13.3390000   1305.6920500
     13.3400000   1305.7922350
     13.3410000   1305.8914280
     13.3420000   1305.9904270
     13.3430000   1306.0897170
     13.3440000   1306.1896320
     13.3450000   1306.2895000
     13.3460000   1306.3897900
     13.3470000   1306.4909810
     13.3480000   1306.5910950
     13.3490000   1306.6916120
     13.3500000   1306.7919080
     13.3510000   1306.8907550
     13.3520000   1306.9906170
     13.3530000   1307.0894900
     13.3540000   1307.1898390
     13.3550000   1307.2885510
     13.3560000   1307.3881550
     13.3570000   1307.4875170
     13.3580000   1307.5876440
     13.3590000   1307.6873830
     13.3600000   1307.7872430
     13.3610000   1307.8877940
     13.3620000   1307.9883320
     13.3630000   1308.0872550
     13.3640000   1308.1873250
     13.3650000   1308.2860510
     13.3660000   1308.3862530
     13.3670000   1308.4861490
     13.3680000   1308.5857420
     13.3690000   1308.6857200
     13.3700000   1308.7849260
     13.3710000   1308.8839500
     13.3720000   1308.9834400
     13.3730000   1309.0831430
     13.3740000   1309.1836060
     13.3750000   1309.2831250
     13.3760000   1309.3832050
     13.3770000   1309.4825260
     13.3780000   1309.5822100
     13.3790000   1309.6822060
     13.3800000   1309.7814340
     13.3810000   1309.8824240
     13.3820000   1309.9816660
     13.3830000   1310.0813890
     13.3840000   1310.1810790
     13.3850000   1310.2811720
     13.3860000   1310.3813880
     13.3870000   1310.4811570
     13.3880000   1310.5811370
     13.3890000   1310.6807150
     13.3900000   1310.7798730
     13.3910000   1310.8790920
     13.3920000   1310.9799140
     13.3930000   1311.0797220
     13.3940000   1311.1790170
     13.3950000   1311.2800590
     13.3960000   1311.3795100
     13.3970000   1311.4800360
     13.3980000   1311.5792800
     13.3990000   1311.6797340
     13.4000000   1311.7791500
     13.4010000   1311.8800350
     13.4020000   1311.9796500
     13.4030000   1312.0790680
     13.4040000   1312.1794790
     13.4050000   1312.2794920
     13.4060000   1312.3789490
     13.4070000   1312.4791640
     13.4080000   1312.5785020
     13.4090000   1312.6789370
     13.4100000   1312.7784930
     13.4110000   1312.8779570
     13.4120000   1312.9775330
     13.4130000   1313.0782410
     13.4140000   1313.1779530
     13.4150000   1313.2786810
     13.4160000   1313.3783770
     13.4170000   1313.4781090
     13.4180000   1313.5779980
     13.4190000   1313.6782210
     13.4200000   1313.7781240
     13.4210000   1313.8771150
     13.4220000   1313.9775330
     13.4230000   1314.0785930
     13.4240000   1314.1781500
     13.4250000   1314.2776820
     13.4260000   1314.3774700
     13.4270000   1314.4774240
     13.4280000   1314.5771160
     13.4290000   1314.6769770
     13.4300000   1314.7761200
     13.4310000   1314.8763460
     13.4320000   1314.9760980
     13.4330000   1315.0754130
     13.4340000   1315.1749980
     13.4350000   1315.2738290
     13.4360000   1315.3748420
     13.4370000   1315.4730040
     13.4380000   1315.5724430
     13.4390000   1315.6717870
     13.4400000   1315.7729770
     13.4410000   1315.8725680
     13.4420000   1315.9743070
     13.4430000   1316.0746790
     13.4440000   1316.1743930
     13.4450000   1316.2740700
     13.4460000   1316.3738070
     13.4470000   1316.4733760
     13.4480000   1316.5743240
     13.4490000   1316.6742230
     13.4500000   1316.7741110
     13.4510000   1316.8728830
     13.4520000   1316.9719700
     13.4530000   1317.0713980
     13.4540000   1317.1705880
     13.4550000   1317.2697050
     13.4560000   1317.3704250
     13.4570000   1317.4700560
     13.4580000   1317.5697080
     13.4590000   1317.6709790
     13.4600000   1317.7706650
     13.4610000   1317.8712130
     13.4620000   1317.9711480
     13.4630000   1318.0698600
     13.4640000   1318.1695960
     13.4650000   1318.2684300
     13.4660000   1318.3680170
     13.4670000   1318.4688500
     13.4680000   1318.5681150
     13.4690000   1318.6683420
     13.4700000   1318.7676660
     13.4710000   1318.8673000
     13.4720000   1318.9678200
     13.4730000   1319.0676980
     13.4740000   1319.1673050
     13.4750000   1319.2668060
     13.4760000   1319.3660690
     13.4770000   1319.4654430
     13.4780000   1319.5652950
     13.4790000   1319.6654050
     13.4800000   1319.7652190
     13.4810000   1319.8657560
     13.4820000   1319.9644650
     13.4830000   1320.0645420
     13.4840000   1320.1638090
     13.4850000   1320.2636030
     13.4860000   1320.3635130
     13.4870000   1320.4641180
     13.4880000   1320.5641650
     13.4890000   1320.6633960
     13.4900000   1320.7634750
     13.4910000   1320.8621830
     13.4920000   1320.9616330
     13.4930000   1321.0614610
     13.4940000   1321.1617110
     13.4950000   1321.2609930
     13.4960000   1321.3610460
     13.4970000   1321.4603850
     13.4980000   1321.5606450
     13.4990000   1321.6612570
     13.5000000   1321.7620430
     13.5010000   1321.8619560
     13.5020000   1321.9622300
     13.5030000   1322.0620520
     13.5040000   1322.1616950
     13.5050000   1322.2618160
     13.5060000   1322.3621830
     13.5070000   1322.4625090
     13.5080000   1322.5620530
     13.5090000   1322.6613330
     13.5100000   1322.7608530
     13.5110000   1322.8598950
     13.5120000   1322.9611600
     13.5130000   1323.0610150
     13.5140000   1323.1614390
     13.5150000   1323.2612110
     13.5160000   1323.3603910
     13.5170000   1323.4598340
     13.5180000   1323.5607150
     13.5190000   1323.6615060
     13.5200000   1323.7607570
     13.5210000   1323.8610550
     13.5220000   1323.9603640
     13.5230000   1324.0597350
     13.5240000   1324.1599480
     13.5250000   1324.2601360
     13.5260000   1324.3608500
     13.5270000   1324.4605630
     13.5280000   1324.5595410
     13.5290000   1324.6591980
     13.5300000   1324.7598110
     13.5310000   1324.8592940
     13.5320000   1324.9605190
     13.5330000   1325.0610750
     13.5340000   1325.1607340
     13.5350000   1325.2598260
     13.5360000   1325.3595560
     13.5370000   1325.4592590
     13.5380000   1325.5589260
     13.5390000   1325.6589430
     13.5400000   1325.7601370
     13.5410000   1325.8589580
     13.5420000   1325.9589720
     13.5430000   1326.0590120
     13.5440000   1326.1588150
     13.5450000   1326.2594700
     13.5460000   1326.3590930
     13.5470000   1326.4594190
     13.5480000   1326.5586700
     13.5490000   1326.6586940
     13.5500000   1326.7582460
     13.5510000   1326.8578180
     13.5520000   1326.9567570
     13.5530000   1327.0568890
     13.5540000   1327.1567520
     13.5550000   1327.2564230
     13.5560000   1327.3559950
     13.5570000   1327.4549660
     13.5580000   1327.5545490
     13.5590000   1327.6543400
     13.5600000   1327.7546410
     13.5610000   1327.8542020
     13.5620000   1327.9539830
     13.5630000   1328.0546830
     13.5640000   1328.1543310
     13.5650000   1328.2547860
     13.5660000   1328.3544760
     13.5670000   1328.4552480
     13.5680000   1328.5544480
     13.5690000   1328.6534620
     13.5700000   1328.7529990
     13.5710000   1328.8533690
     13.5720000   1328.9530670
     13.5730000   1329.0519620
     13.5740000   1329.1521640
     13.5750000   1329.2518400
     13.5760000   1329.3509370
     13.5770000   1329.4508010
     13.5780000   1329.5511760
     13.5790000   1329.6507720
     13.5800000   1329.7504830
     13.5810000   1329.8524340
     13.5820000   1329.9530370
     13.5830000   1330.0543030
     13.5840000   1330.1535560
     13.5850000   1330.2530770
     13.5860000   1330.3527590
     13.5870000   1330.4531880
     13.5880000   1330.5524060
     13.5890000   1330.6525200
     13.5900000   1330.7517800
     13.5910000   1330.8514270
     13.5920000   1330.9509090
     13.5930000   1331.0510740
     13.5940000   1331.1505790
     13.5950000   1331.2504490
     13.5960000   1331.3506730
     13.5970000   1331.4499930
     13.5980000   1331.5496380
     13.5990000   1331.6497580
     13.6000000   1331.7499250
     13.6010000   1331.8493540
     13.6020000   1331.9489370
     13.6030000   1332.0490070
     13.6040000   1332.1485420
     13.6050000   1332.2476390
     13.6060000   1332.3468800
     13.6070000   1332.4471830
     13.6080000   1332.5470010
     13.6090000   1332.6456020
     13.6100000   1332.7456890
     13.6110000   1332.8450390
     13.6120000   1332.9444000
     13.6130000   1333.0439910
     13.6140000   1333.1437880
     13.6150000   1333.2439000
     13.6160000   1333.3427970
     13.6170000   1333.4421220
     13.6180000   1333.5418120
     13.6190000   1333.6424770
     13.6200000   1333.7428970
     13.6210000   1333.8430830
     13.6220000   1333.9425520
     13.6230000   1334.0423170
     13.6240000   1334.1421110
     13.6250000   1334.2423990
     13.6260000   1334.3435430
     13.6270000   1334.4440490
     13.6280000   1334.5431210
     13.6290000   1334.6427120
     13.6300000   1334.7424100
     13.6310000   1334.8422820
     13.6320000   1334.9424280
     13.6330000   1335.0422490
     13.6340000   1335.1423600
     13.6350000   1335.2420430
     13.6360000   1335.3415560
     13.6370000   1335.4405980
     13.6380000   1335.5402430
     13.6390000   1335.6403000
     13.6400000   1335.7386770
     13.6410000   1335.8392450
     13.6420000   1335.9393310
     13.6430000   1336.0386550
     13.6440000   1336.1383290
     13.6450000   1336.2371610
     13.6460000   1336.3363880
     13.6470000   1336.4365790
     13.6480000   1336.5362330
     13.6490000   1336.6353330
     13.6500000   1336.7350790
     13.6510000   1336.8340010
     13.6520000   1336.9332130
     13.6530000   1337.0329220
     13.6540000   1337.1330060
     13.6550000   1337.2326670
     13.6560000   1337.3324710
     13.6570000   1337.4316880
     13.6580000   1337.5308100
     13.6590000   1337.6299520
     13.6600000   1337.7299900
     13.6610000   1337.8300660
     13.6620000   1337.9306980
     13.6630000   1338.0299100
     13.6640000   1338.1294820
     13.6650000   1338.2295150
     13.6660000   1338.3293810
     13.6670000   1338.4285180
     13.6680000   1338.5283250
     13.6690000   1338.6273590
     13.6700000   1338.7276970
     13.6710000   1338.8275150
     13.6720000   1338.9284200
     13.6730000   1339.0279530
     13.6740000   1339.1288590
     13.6750000   1339.2299770
     13.6760000   1339.3292140
     13.6770000   1339.4293720
     13.6780000   1339.5289610
     13.6790000   1339.6283700
     13.6800000   1339.7274170
     13.6810000   1339.8268840
     13.6820000   1339.9256840
     13.6830000   1340.0251980
     13.6840000   1340.1250700
     13.6850000   1340.2244260
     13.6860000   1340.3243070
     13.6870000   1340.4239170
     13.6880000   1340.5237560
     13.6890000   1340.6245380
     13.6900000   1340.7251460
     13.6910000   1340.8254250
     13.6920000   1340.9248190
     13.6930000   1341.0235340
     13.6940000   1341.1227650
     13.6950000   1341.2223220
     13.6960000   1341.3221340
     13.6970000   1341.4218710
     13.6980000   1341.5213540
     13.6990000   1341.6205720
     13.7000000   1341.7201030
     13.7010000   1341.8200860
     13.7020000   1341.9192700
     13.7030000   1342.0188950
     13.7040000   1342.1185550
     13.7050000   1342.2180710
     13.7060000   1342.3170760
     13.7070000   1342.4166950
     13.7080000   1342.5159880
     13.7090000   1342.6148960
     13.7100000   1342.7144480
     13.7110000   1342.8144140
     13.7120000   1342.9141270
     13.7130000   1343.0138070
     13.7140000   1343.1137750
     13.7150000   1343.2138520
     13.7160000   1343.3152030
     13.7170000   1343.4159790
     13.7180000   1343.5160630
     13.7190000   1343.6162270
     13.7200000   1343.7158600
     13.7210000   1343.8160120
     13.7220000   1343.9156230
     13.7230000   1344.0165170
     13.7240000   1344.1161050
     13.7250000   1344.2158020
     13.7260000   1344.3153090
     13.7270000   1344.4146780
     13.7280000   1344.5147360
     13.7290000   1344.6151690
     13.7300000   1344.7149260
     13.7310000   1344.8143470
     13.7320000   1344.9138980
     13.7330000   1345.0132950
     13.7340000   1345.1129900
     13.7350000   1345.2130110
     13.7360000   1345.3128030
     13.7370000   1345.4133030
     13.7380000   1345.5126490
     13.7390000   1345.6124370
     13.7400000   1345.7125060
     13.7410000   1345.8118190
     13.7420000   1345.9113760
     13.7430000   1346.0120870
     13.7440000   1346.1120410
     13.7450000   1346.2114200
     13.7460000   1346.3112040
     13.7470000   1346.4108330
     13.7480000   1346.5104160
     13.7490000   1346.6096230
     13.7500000   1346.7097730
     13.7510000   1346.8092540
     13.7520000   1346.9088080
     13.7530000   1347.0086630
     13.7540000   1347.1078110
     13.7550000   1347.2070180
     13.7560000   1347.3071580
     13.7570000   1347.4066740
     13.7580000   1347.5070700
     13.7590000   1347.6078860
     13.7600000   1347.7082560
     13.7610000   1347.8086930
     13.7620000   1347.9093990
     13.7630000   1348.0099170
     13.7640000   1348.1089570
     13.7650000   1348.2085830
     13.7660000   1348.3079430
     13.7670000   1348.4079740
     13.7680000   1348.5067030
     13.7690000   1348.6057310
     13.7700000   1348.7055310
     13.7710000   1348.8056410
     13.7720000   1348.9054320
     13.7730000   1349.0046010
     13.7740000   1349.1041620
     13.7750000   1349.2036080
     13.7760000   1349.3029170
     13.7770000   1349.4028330
     13.7780000   1349.5018490
     13.7790000   1349.6012260
     13.7800000   1349.7008010
     13.7810000   1349.7997820
     13.7820000   1349.8988340
     13.7830000   1349.9991760
     13.7840000   1350.0994910
     13.7850000   1350.1986980
     13.7860000   1350.2974390
     13.7870000   1350.3971200
     13.7880000   1350.4966480
     13.7890000   1350.5970610
     13.7900000   1350.6972950
     13.7910000   1350.7960580
     13.7920000   1350.8949520
     13.7930000   1350.9942270
     13.7940000   1351.0941800
     13.7950000   1351.1948600
     13.7960000   1351.2949630
     13.7970000   1351.3955300
     13.7980000   1351.4948560
     13.7990000   1351.5944630
     13.8000000   1351.6938790
     13.8010000   1351.7943880
     13.8020000   1351.8941170
     13.8030000   1351.9936410
     13.8040000   1352.0934430
     13.8050000   1352.1940530
     13.8060000   1352.2938580
     13.8070000   1352.3948880
     13.8080000   1352.4959030
     13.8090000   1352.5945330
     13.8100000   1352.6937660
     13.8110000   1352.7933350
     13.8120000   1352.8939210
     13.8130000   1352.9943060
     13.8140000   1353.0942640
     13.8150000   1353.1946410
     13.8160000   1353.2946110
     13.8170000   1353.3941900
     13.8180000   1353.4935040
     13.8190000   1353.5936410
     13.8200000   1353.6937810
     13.8210000   1353.7938720
     13.8220000   1353.8932730
     13.8230000   1353.9935130
     13.8240000   1354.0936880
     13.8250000   1354.1941620
     13.8260000   1354.2940010
     13.8270000   1354.3941340
     13.8280000   1354.4940250
     13.8290000   1354.5930120
     13.8300000   1354.6933630
     13.8310000   1354.7930110
     13.8320000   1354.8922420
     13.8330000   1354.9926120
     13.8340000   1355.0941390
     13.8350000   1355.1933280
     13.8360000   1355.2928510
     13.8370000   1355.3933410
     13.8380000   1355.4932440
     13.8390000   1355.5934120
     13.8400000   1355.6948770
     13.8410000   1355.7947500
     13.8420000   1355.8935730
     13.8430000   1355.9937940
     13.8440000   1356.0931690
     13.8450000   1356.1923600
     13.8460000   1356.2919770
     13.8470000   1356.3923140
     13.8480000   1356.4914320
     13.8490000   1356.5915700
     13.8500000   1356.6906250
     13.8510000   1356.7908960
     13.8520000   1356.8922790
     13.8530000   1356.9932820
     13.8540000   1357.0930640
     13.8550000   1357.1925260
     13.8560000   1357.2928020
     13.8570000   1357.3936500
     13.8580000   1357.4939360
     13.8590000   1357.5929560
     13.8600000   1357.6927440
     13.8610000   1357.7932800
     13.8620000   1357.8935600
     13.8630000   1357.9932200
     13.8640000   1358.0934390
     13.8650000   1358.1942470
     13.8660000   1358.2942440
     13.8670000   1358.3944700
     13.8680000   1358.4944490
     13.8690000   1358.5936920
     13.8700000   1358.6931760
     13.8710000   1358.7922960
     13.8720000   1358.8924930
     13.8730000   1358.9924720
     13.8740000   1359.0924240
     13.8750000   1359.1922480
     13.8760000   1359.2924700
     13.8770000   1359.3933870
     13.8780000   1359.4940350
     13.8790000   1359.5941210
     13.8800000   1359.6942630
     13.8810000   1359.7935050
     13.8820000   1359.8926110
     13.8830000   1359.9915610
     13.8840000   1360.0913860
     13.8850000   1360.1911910
     13.8860000   1360.2909010
     13.8870000   1360.3903920
     13.8880000   1360.4904520
     13.8890000   1360.5897190
     13.8900000   1360.6899980
     13.8910000   1360.7902090
     13.8920000   1360.8896190
     13.8930000   1360.9902300
     13.8940000   1361.0897540
     13.8950000   1361.1893020
     13.8960000   1361.2905180
     13.8970000   1361.3900140
     13.8980000   1361.4897100
     13.8990000   1361.5897170
     13.9000000   1361.6898840
     13.9010000   1361.7898250
     13.9020000   1361.8907780
     13.9030000   1361.9922990
     13.9040000   1362.0912580
     13.9050000   1362.1908910
     13.9060000   1362.2906010
     13.9070000   1362.3906990
     13.9080000   1362.4897830
     13.9090000   1362.5896270
     13.9100000   1362.6901950
     13.9110000   1362.7903930
     13.9120000   1362.8896390
     13.9130000   1362.9897320
     13.9140000   1363.0894680
     13.9150000   1363.1888790
     13.9160000   1363.2883940
     13.9170000   1363.3882970
     13.9180000   1363.4877470
     13.9190000   1363.5864950
     13.9200000   1363.6861260
     13.9210000   1363.7854570
     13.9220000   1363.8847260
     13.9230000   1363.9842660
     13.9240000   1364.0848830
     13.9250000   1364.1846160
     13.9260000   1364.2847880
     13.9270000   1364.3848140
     13.9280000   1364.4842500
     13.9290000   1364.5845570
     13.9300000   1364.6836070
     13.9310000   1364.7840530
     13.9320000   1364.8841000
     13.9330000   1364.9833640
     13.9340000   1365.0830140
     13.9350000   1365.1827150
     13.9360000   1365.2822520
     13.9370000   1365.3821230
     13.9380000   1365.4829780
     13.9390000   1365.5830090
     13.9400000   1365.6830950
     13.9410000   1365.7857940
     13.9420000   1365.8857160
     13.9430000   1365.9850970
     13.9440000   1366.0861780
     13.9450000   1366.1861680
     13.9460000   1366.2860790
     13.9470000   1366.3859440
     13.9480000   1366.4856030
     13.9490000   1366.5852390
     13.9500000   1366.6859200
     13.9510000   1366.7860500
     13.9520000   1366.8854540
     13.9530000   1366.9852540
     13.9540000   1367.0839500
     13.9550000   1367.1831960
     13.9560000   1367.2827350
     13.9570000   1367.3836630
     13.9580000   1367.4848140
     13.9590000   1367.5839070
     13.9600000   1367.6837730
     13.9610000   1367.7831620
     13.9620000   1367.8833650
     13.9630000   1367.9832210
     13.9640000   1368.0835180
     13.9650000   1368.1825780
     13.9660000   1368.2827260
     13.9670000   1368.3825100
     13.9680000   1368.4821880
     13.9690000   1368.5835400
     13.9700000   1368.6835140
     13.9710000   1368.7827880
     13.9720000   1368.8835010
     13.9730000   1368.9836340
     13.9740000   1369.0832370
     13.9750000   1369.1830100
     13.9760000   1369.2832040
     13.9770000   1369.3826540
     13.9780000   1369.4819510
     13.9790000   1369.5820440
     13.9800000   1369.6815480
     13.9810000   1369.7809000
     13.9820000   1369.8814620
     13.9830000   1369.9805320
     13.9840000   1370.0800720
     13.9850000   1370.1806240
     13.9860000   1370.2814970
     13.9870000   1370.3818150
     13.9880000   1370.4828080
     13.9890000   1370.5820880
     13.9900000   1370.6822320
     13.9910000   1370.7817540
     13.9920000   1370.8813810
     13.9930000   1370.9815360
     13.9940000   1371.0823950
     13.9950000   1371.1824540
     13.9960000   1371.2820460
     13.9970000   1371.3816040
     13.9980000   1371.4814310
     13.9990000   1371.5813800
     14.0000000   1371.6816050
     14.0010000   1371.7823120
     14.0020000   1371.8813430
     14.0030000   1371.9809120
     14.0040000   1372.0813240
     14.0050000   1372.1815480
     14.0060000   1372.2810940
     14.0070000   1372.3807050
     14.0080000   1372.4816420
     14.0090000   1372.5810710
     14.0100000   1372.6806390
     14.0110000   1372.7799650
     14.0120000   1372.8788810
     14.0130000   1372.9789810
     14.0140000   1373.0802620
     14.0150000   1373.1806890
     14.0160000   1373.2808940
     14.0170000   1373.3808910
     14.0180000   1373.4797370
     14.0190000   1373.5793260
     14.0200000   1373.6786780
     14.0210000   1373.7793730
     14.0220000   1373.8792780
     14.0230000   1373.9797150
     14.0240000   1374.0795060
     14.0250000   1374.1788890
     14.0260000   1374.2778910
     14.0270000   1374.3789920
     14.0280000   1374.4785560
     14.0290000   1374.5789660
     14.0300000   1374.6787470
     14.0310000   1374.7795160
     14.0320000   1374.8798110
     14.0330000   1374.9814600
     14.0340000   1375.0810240
     14.0350000   1375.1802490
     14.0360000   1375.2807550
     14.0370000   1375.3806130
     14.0380000   1375.4802820
     14.0390000   1375.5815460
     14.0400000   1375.6816150
     14.0410000   1375.7816360
     14.0420000   1375.8817240
     14.0430000   1375.9823240
     14.0440000   1376.0823330
     14.0450000   1376.1831370
     14.0460000   1376.2832320
     14.0470000   1376.3826350
     14.0480000   1376.4822870
     14.0490000   1376.5824580
     14.0500000   1376.6821590
     14.0510000   1376.7816140
     14.0520000   1376.8812940
     14.0530000   1376.9818450
     14.0540000   1377.0821430
     14.0550000   1377.1820210
     14.0560000   1377.2821800
     14.0570000   1377.3819370
     14.0580000   1377.4820830
     14.0590000   1377.5833570
     14.0600000   1377.6829070
     14.0610000   1377.7830410
     14.0620000   1377.8832770
     14.0630000   1377.9830770
     14.0640000   1378.0833240
     14.0650000   1378.1830430
     14.0660000   1378.2829950
     14.0670000   1378.3822130
     14.0680000   1378.4817090
     14.0690000   1378.5812470
     14.0700000   1378.6808000
     14.0710000   1378.7817100
     14.0720000   1378.8823440
     14.0730000   1378.9825090
     14.0740000   1379.0819180
     14.0750000   1379.1814380
     14.0760000   1379.2815850
     14.0770000   1379.3821730
     14.0780000   1379.4826920
     14.0790000   1379.5848330
     14.0800000   1379.6843790
     14.0810000   1379.7839290
     14.0820000   1379.8846990
     14.0830000   1379.9845840
     14.0840000   1380.0843690
     14.0850000   1380.1846650
     14.0860000   1380.2856720
     14.0870000   1380.3861030
     14.0880000   1380.4856660
     14.0890000   1380.5846560
     14.0900000   1380.6857030
     14.0910000   1380.7853930
     14.0920000   1380.8849800
     14.0930000   1380.9855450
     14.0940000   1381.0857000
     14.0950000   1381.1862180
     14.0960000   1381.2855270
     14.0970000   1381.3848180
     14.0980000   1381.4843950
     14.0990000   1381.5841030
     14.1000000   1381.6855560
     14.1010000   1381.7852110
     14.1020000   1381.8851130
     14.1030000   1381.9849240
     14.1040000   1382.0842520
     14.1050000   1382.1839510
     14.1060000   1382.2834370
     14.1070000   1382.3843180
     14.1080000   1382.4837660
     14.1090000   1382.5835310
     14.1100000   1382.6838880
     14.1110000   1382.7836330
     14.1120000   1382.8835770
     14.1130000   1382.9837820
     14.1140000   1383.0845480
     14.1150000   1383.1845380
     14.1160000   1383.2845810
     14.1170000   1383.3835580
     14.1180000   1383.4829260
     14.1190000   1383.5823550
     14.1200000   1383.6835170
     14.1210000   1383.7828070
     14.1220000   1383.8836180
     14.1230000   1383.9828080
     14.1240000   1384.0820080
     14.1250000   1384.1829060
     14.1260000   1384.2828530
     14.1270000   1384.3843060
     14.1280000   1384.4840440
     14.1290000   1384.5845060
     14.1300000   1384.6842560
     14.1310000   1384.7835480
     14.1320000   1384.8838140
     14.1330000   1384.9849050
     14.1340000   1385.0848810
     14.1350000   1385.1849030
     14.1360000   1385.2841550
     14.1370000   1385.3846540
     14.1380000   1385.4841640
     14.1390000   1385.5849180
     14.1400000   1385.6853820
     14.1410000   1385.7851400
     14.1420000   1385.8854040
     14.1430000   1385.9852910
     14.1440000   1386.0848260
     14.1450000   1386.1847180
     14.1460000   1386.2846920
     14.1470000   1386.3851470
     14.1480000   1386.4849360
     14.1490000   1386.5844130
     14.1500000   1386.6835260
     14.1510000   1386.7826950
     14.1520000   1386.8822290
     14.1530000   1386.9815420
     14.1540000   1387.0821660
     14.1550000   1387.1826180
     14.1560000   1387.2827770
     14.1570000   1387.3818700
     14.1580000   1387.4815570
     14.1590000   1387.5821500
     14.1600000   1387.6829820
     14.1610000   1387.7822030
     14.1620000   1387.8816600
     14.1630000   1387.9817830
     14.1640000   1388.0817030
     14.1650000   1388.1810490
     14.1660000   1388.2814270
     14.1670000   1388.3809750
     14.1680000   1388.4813020
     14.1690000   1388.5813670
     14.1700000   1388.6811190
     14.1710000   1388.7810410
     14.1720000   1388.8810350
     14.1730000   1388.9807600
     14.1740000   1389.0809470
     14.1750000   1389.1810890
     14.1760000   1389.2815490
     14.1770000   1389.3820680
     14.1780000   1389.4821640
     14.1790000   1389.5819710
     14.1800000   1389.6816210
     14.1810000   1389.7816440
     14.1820000   1389.8821770
     14.1830000   1389.9820040
     14.1840000   1390.0821790
     14.1850000   1390.1819530
     14.1860000   1390.2816350
     14.1870000   1390.3815810
     14.1880000   1390.4812370
     14.1890000   1390.5805690
     14.1900000   1390.6813980
     14.1910000   1390.7808050
     14.1920000   1390.8804330
     14.1930000   1390.9807600
     14.1940000   1391.0817890
     14.1950000   1391.1826070
     14.1960000   1391.2828430
     14.1970000   1391.3825610
     14.1980000   1391.4818810
     14.1990000   1391.5814470
     14.2000000   1391.6811390
     14.2010000   1391.7814150
     14.2020000   1391.8813520
     14.2030000   1391.9806610
     14.2040000   1392.0806510
     14.2050000   1392.1801020
     14.2060000   1392.2800060
     14.2070000   1392.3792670
     14.2080000   1392.4787000
     14.2090000   1392.5798250
     14.2100000   1392.6810390
     14.2110000   1392.7806370
     14.2120000   1392.8795490
     14.2130000   1392.9799220
     14.2140000   1393.0792410
     14.2150000   1393.1789840
     14.2160000   1393.2789300
     14.2170000   1393.3794350
     14.2180000   1393.4794640
     14.2190000   1393.5785880
     14.2200000   1393.6788230
     14.2210000   1393.7791330
     14.2220000   1393.8794500
     14.2230000   1393.9809820
     14.2240000   1394.0823510
     14.2250000   1394.1813560
     14.2260000   1394.2807820
     14.2270000   1394.3801320
     14.2280000   1394.4802220
     14.2290000   1394.5799690
     14.2300000   1394.6802030
     14.2310000   1394.7805360
     14.2320000   1394.8808100
     14.2330000   1394.9802180
     14.2340000   1395.0803720
     14.2350000   1395.1790050
     14.2360000   1395.2803210
     14.2370000   1395.3805070
     14.2380000   1395.4797350
     14.2390000   1395.5790190
     14.2400000   1395.6782740
     14.2410000   1395.7776100
     14.2420000   1395.8772230
     14.2430000   1395.9772590
     14.2440000   1396.0763280
     14.2450000   1396.1754670
     14.2460000   1396.2760540
     14.2470000   1396.3758330
     14.2480000   1396.4754360
     14.2490000   1396.5758940
     14.2500000   1396.6767180
     14.2510000   1396.7757760
     14.2520000   1396.8750810
     14.2530000   1396.9745460
     14.2540000   1397.0745270
     14.2550000   1397.1747350
     14.2560000   1397.2747670
     14.2570000   1397.3744720
     14.2580000   1397.4744000
     14.2590000   1397.5741120
     14.2600000   1397.6735970
     14.2610000   1397.7732650
     14.2620000   1397.8732890
     14.2630000   1397.9747190
     14.2640000   1398.0751130
     14.2650000   1398.1760030
     14.2660000   1398.2754320
     14.2670000   1398.3755620
     14.2680000   1398.4756250
     14.2690000   1398.5766050
     14.2700000   1398.6775810
     14.2710000   1398.7788370
     14.2720000   1398.8781210
     14.2730000   1398.9785330
     14.2740000   1399.0784210
     14.2750000   1399.1778540
     14.2760000   1399.2781460
     14.2770000   1399.3778690
     14.2780000   1399.4780990
     14.2790000   1399.5780180
     14.2800000   1399.6779600
     14.2810000   1399.7783670
     14.2820000   1399.8773130
     14.2830000   1399.9765470
     14.2840000   1400.0761150
     14.2850000   1400.1754560
     14.2860000   1400.2754910
     14.2870000   1400.3752220
     14.2880000   1400.4750920
     14.2890000   1400.5755550
     14.2900000   1400.6753170
     14.2910000   1400.7754970
     14.2920000   1400.8752990
     14.2930000   1400.9747610
     14.2940000   1401.0743510
     14.2950000   1401.1749960
     14.2960000   1401.2751550
     14.2970000   1401.3744500
     14.2980000   1401.4738180
     14.2990000   1401.5734600
     14.3000000   1401.6735400
     14.3010000   1401.7737760
     14.3020000   1401.8739770
     14.3030000   1401.9743870
     14.3040000   1402.0736980
     14.3050000   1402.1736400
     14.3060000   1402.2737300
     14.3070000   1402.3736780
     14.3080000   1402.4726480
     14.3090000   1402.5731790
     14.3100000   1402.6727930
     14.3110000   1402.7725160
     14.3120000   1402.8721230
     14.3130000   1402.9716650
     14.3140000   1403.0713940
     14.3150000   1403.1724700
     14.3160000   1403.2719780
     14.3170000   1403.3731080
     14.3180000   1403.4729190
     14.3190000   1403.5737100
     14.3200000   1403.6736250
     14.3210000   1403.7748400
     14.3220000   1403.8740790
     14.3230000   1403.9736570
     14.3240000   1404.0737710
     14.3250000   1404.1733440
     14.3260000   1404.2735470
     14.3270000   1404.3734220
     14.3280000   1404.4745070
     14.3290000   1404.5748740
     14.3300000   1404.6744470
     14.3310000   1404.7740310
     14.3320000   1404.8744100
     14.3330000   1404.9756110
     14.3340000   1405.0750950
     14.3350000   1405.1751250
     14.3360000   1405.2751530
     14.3370000   1405.3743910
     14.3380000   1405.4746140
     14.3390000   1405.5743870
     14.3400000   1405.6735780
     14.3410000   1405.7732680
     14.3420000   1405.8727710
     14.3430000   1405.9723730
     14.3440000   1406.0719420
     14.3450000   1406.1727220
     14.3460000   1406.2720490
     14.3470000   1406.3734040
     14.3480000   1406.4733120
     14.3490000   1406.5733460
     14.3500000   1406.6733440
     14.3510000   1406.7740690
     14.3520000   1406.8730070
     14.3530000   1406.9727060
     14.3540000   1407.0725800
     14.3550000   1407.1732710
     14.3560000   1407.2722740
     14.3570000   1407.3718200
     14.3580000   1407.4718100
     14.3590000   1407.5718830
     14.3600000   1407.6718120
     14.3610000   1407.7721030
     14.3620000   1407.8727720
     14.3630000   1407.9723880
     14.3640000   1408.0740100
     14.3650000   1408.1742070
     14.3660000   1408.2741490
     14.3670000   1408.3743720
     14.3680000   1408.4734560
     14.3690000   1408.5744250
     14.3700000   1408.6735270
     14.3710000   1408.7731470
     14.3720000   1408.8723360
     14.3730000   1408.9723530
     14.3740000   1409.0728020
     14.3750000   1409.1730220
     14.3760000   1409.2727560
     14.3770000   1409.3723170
     14.3780000   1409.4718560
     14.3790000   1409.5712140
     14.3800000   1409.6704010
     14.3810000   1409.7701760
     14.3820000   1409.8711070
     14.3830000   1409.9703470
     14.3840000   1410.0701530
     14.3850000   1410.1696430
     14.3860000   1410.2692720
     14.3870000   1410.3688360
     14.3880000   1410.4676140
     14.3890000   1410.5678670
     14.3900000   1410.6702230
     14.3910000   1410.7698000
     14.3920000   1410.8686910
     14.3930000   1410.9673690
     14.3940000   1411.0675730
     14.3950000   1411.1668180
     14.3960000   1411.2672560
     14.3970000   1411.3673720
     14.3980000   1411.4671510
     14.3990000   1411.5669260
     14.4000000   1411.6661490
     14.4010000   1411.7662960
     14.4020000   1411.8665630
     14.4030000   1411.9658620
     14.4040000   1412.0661660
     14.4050000   1412.1655970
     14.4060000   1412.2654030
     14.4070000   1412.3644640
     14.4080000   1412.4647850
     14.4090000   1412.5648500
     14.4100000   1412.6639730
     14.4110000   1412.7645900
     14.4120000   1412.8642600
     14.4130000   1412.9646290
     14.4140000   1413.0637200
     14.4150000   1413.1641000
     14.4160000   1413.2634790
     14.4170000   1413.3631460
     14.4180000   1413.4629710
     14.4190000   1413.5634360
     14.4200000   1413.6630240
     14.4210000   1413.7627530
     14.4220000   1413.8620310
     14.4230000   1413.9613420
     14.4240000   1414.0624210
     14.4250000   1414.1617280
     14.4260000   1414.2618260
     14.4270000   1414.3619350
     14.4280000   1414.4623280
     14.4290000   1414.5621350
     14.4300000   1414.6623650
     14.4310000   1414.7616510
     14.4320000   1414.8615660
     14.4330000   1414.9613940
     14.4340000   1415.0608780
     14.4350000   1415.1603670
     14.4360000   1415.2601170
     14.4370000   1415.3604670
     14.4380000   1415.4609840
     14.4390000   1415.5598020
     14.4400000   1415.6604710
     14.4410000   1415.7602080
     14.4420000   1415.8603550
     14.4430000   1415.9606710
     14.4440000   1416.0619260
     14.4450000   1416.1615240
     14.4460000   1416.2609300
     14.4470000   1416.3610110
     14.4480000   1416.4608750
     14.4490000   1416.5608110
     14.4500000   1416.6607880
     14.4510000   1416.7611800
     14.4520000   1416.8623120
     14.4530000   1416.9611710
     14.4540000   1417.0606450
     14.4550000   1417.1607150
     14.4560000   1417.2616660
     14.4570000   1417.3632020
     14.4580000   1417.4627670
     14.4590000   1417.5636420
     14.4600000   1417.6637840
     14.4610000   1417.7638100
     14.4620000   1417.8632160
     14.4630000   1417.9625280
     14.4640000   1418.0630580
     14.4650000   1418.1630680
     14.4660000   1418.2626860
     14.4670000   1418.3628180
     14.4680000   1418.4632770
     14.4690000   1418.5634170
     14.4700000   1418.6627480
     14.4710000   1418.7634750
     14.4720000   1418.8628430
     14.4730000   1418.9618860
     14.4740000   1419.0615990
     14.4750000   1419.1603530
     14.4760000   1419.2605770
     14.4770000   1419.3608880
     14.4780000   1419.4611030
     14.4790000   1419.5601220
     14.4800000   1419.6599910
     14.4810000   1419.7588890
     14.4820000   1419.8588920
     14.4830000   1419.9581420
     14.4840000   1420.0594650
     14.4850000   1420.1590770
     14.4860000   1420.2590900
     14.4870000   1420.3588690
     14.4880000   1420.4584550
     14.4890000   1420.5579590
     14.4900000   1420.6582190
     14.4910000   1420.7577730
     14.4920000   1420.8570560
     14.4930000   1420.9567770
     14.4940000   1421.0563350
     14.4950000   1421.1569500
     14.4960000   1421.2560890
     14.4970000   1421.3567770
     14.4980000   1421.4557690
     14.4990000   1421.5555690
     14.5000000   1421.6559440
     14.5010000   1421.7555860
     14.5020000   1421.8569440
     14.5030000   1421.9576700
     14.5040000   1422.0576660
     14.5050000   1422.1576280
     14.5060000   1422.2578670
     14.5070000   1422.3567770
     14.5080000   1422.4554480
     14.5090000   1422.5544650
     14.5100000   1422.6540780
     14.5110000   1422.7528090
     14.5120000   1422.8516360
     14.5130000   1422.9509820
     14.5140000   1423.0499910
     14.5150000   1423.1508060
     14.5160000   1423.2498220
     14.5170000   1423.3492840
     14.5180000   1423.4477610
     14.5190000   1423.5479110
     14.5200000   1423.6473480
     14.5210000   1423.7474540
     14.5220000   1423.8465580
     14.5230000   1423.9456990
     14.5240000   1424.0444150
     14.5250000   1424.1454150
     14.5260000   1424.2445980
     14.5270000   1424.3458990
     14.5280000   1424.4451860
     14.5290000   1424.5446870
     14.5300000   1424.6433260
     14.5310000   1424.7422780
     14.5320000   1424.8415040
     14.5330000   1424.9399650
     14.5340000   1425.0394330
     14.5350000   1425.1373930
     14.5360000   1425.2374070
     14.5370000   1425.3359450
     14.5380000   1425.4359590
     14.5390000   1425.5352320
     14.5400000   1425.6342970
     14.5410000   1425.7333450
     14.5420000   1425.8347680
     14.5430000   1425.9338900
     14.5440000   1426.0328950
     14.5450000   1426.1321540
     14.5460000   1426.2313120
     14.5470000   1426.3315270
     14.5480000   1426.4312430
     14.5490000   1426.5308080
     14.5500000   1426.6308730
     14.5510000   1426.7298630
     14.5520000   1426.8303690
     14.5530000   1426.9309620
     14.5540000   1427.0308580
     14.5550000   1427.1316020
     14.5560000   1427.2314730
     14.5570000   1427.3306720
     14.5580000   1427.4294340
     14.5590000   1427.5284300
     14.5600000   1427.6269000
     14.5610000   1427.7264830
     14.5620000   1427.8257320
     14.5630000   1427.9248840
     14.5640000   1428.0247100
     14.5650000   1428.1233530
     14.5660000   1428.2236940
     14.5670000   1428.3221680
     14.5680000   1428.4209390
     14.5690000   1428.5197750
     14.5700000   1428.6182300
     14.5710000   1428.7177700
     14.5720000   1428.8172810
     14.5730000   1428.9171310
     14.5740000   1429.0158210
     14.5750000   1429.1157390
     14.5760000   1429.2147410
     14.5770000   1429.3132240
     14.5780000   1429.4123790
     14.5790000   1429.5118080
     14.5800000   1429.6115990
     14.5810000   1429.7130180
     14.5820000   1429.8123010
     14.5830000   1429.9119890
     14.5840000   1430.0120980
     14.5850000   1430.1119440
     14.5860000   1430.2111470
     14.5870000   1430.3103140
     14.5880000   1430.4094680
     14.5890000   1430.5089480
     14.5900000   1430.6078450
     14.5910000   1430.7069480
     14.5920000   1430.8057120
     14.5930000   1430.9047370
     14.5940000   1431.0053270
     14.5950000   1431.1056580
     14.5960000   1431.2049510
     14.5970000   1431.3061210
     14.5980000   1431.4059270
     14.5990000   1431.5043630
     14.6000000   1431.6037780
     14.6010000   1431.7040830
     14.6020000   1431.8039660
     14.6030000   1431.9025210
     14.6040000   1432.0010260
     14.6050000   1432.1001480
     14.6060000   1432.1990630
     14.6070000   1432.2978930
     14.6080000   1432.3988000
     14.6090000   1432.4992520
     14.6100000   1432.5995940
     14.6110000   1432.6989230
     14.6120000   1432.7989620
     14.6130000   1432.8981290
     14.6140000   1432.9971710
     14.6150000   1433.0961740
     14.6160000   1433.1951340
     14.6170000   1433.2952200
     14.6180000   1433.3942330
     14.6190000   1433.4933070
     14.6200000   1433.5920090
     14.6210000   1433.6918530
     14.6220000   1433.7919870
     14.6230000   1433.8926610
     14.6240000   1433.9911320
     14.6250000   1434.0895140
     14.6260000   1434.1884000
     14.6270000   1434.2880280
     14.6280000   1434.3866430
     14.6290000   1434.4866000
     14.6300000   1434.5852680
     14.6310000   1434.6839930
     14.6320000   1434.7830010
     14.6330000   1434.8829080
     14.6340000   1434.9829380
     14.6350000   1435.0812300
     14.6360000   1435.1815370
     14.6370000   1435.2798610
     14.6380000   1435.3785180
     14.6390000   1435.4777990
     14.6400000   1435.5764530
     14.6410000   1435.6756370
     14.6420000   1435.7743500
     14.6430000   1435.8736430
     14.6440000   1435.9745400
     14.6450000   1436.0744900
     14.6460000   1436.1736680
     14.6470000   1436.2722030
     14.6480000   1436.3718310
     14.6490000   1436.4708500
     14.6500000   1436.5696640
     14.6510000   1436.6680430
     14.6520000   1436.7690890
     14.6530000   1436.8676780
     14.6540000   1436.9665230
     14.6550000   1437.0655150
     14.6560000   1437.1655000
     14.6570000   1437.2645600
     14.6580000   1437.3633330
     14.6590000   1437.4624340
     14.6600000   1437.5617390
     14.6610000   1437.6606020
     14.6620000   1437.7607560
     14.6630000   1437.8596020
     14.6640000   1437.9584970
     14.6650000   1438.0582760
     14.6660000   1438.1565590
     14.6670000   1438.2559200
     14.6680000   1438.3549280
     14.6690000   1438.4546050
     14.6700000   1438.5529710
     14.6710000   1438.6525110
     14.6720000   1438.7524390
     14.6730000   1438.8508450
     14.6740000   1438.9498050
     14.6750000   1439.0489820
     14.6760000   1439.1478950
     14.6770000   1439.2462350
     14.6780000   1439.3455300
     14.6790000   1439.4443370
     14.6800000   1439.5444860
     14.6810000   1439.6444570
     14.6820000   1439.7434070
     14.6830000   1439.8426100
     14.6840000   1439.9419870
     14.6850000   1440.0415510
     14.6860000   1440.1406390
     14.6870000   1440.2396900
     14.6880000   1440.3393160
     14.6890000   1440.4388830
     14.6900000   1440.5381480
     14.6910000   1440.6389360
     14.6920000   1440.7383110
     14.6930000   1440.8375110
     14.6940000   1440.9394250
     14.6950000   1441.0378070
     14.6960000   1441.1379220
     14.6970000   1441.2363260
     14.6980000   1441.3363720
     14.6990000   1441.4353630
     14.7000000   1441.5346480
     14.7010000   1441.6340010
     14.7020000   1441.7332700
     14.7030000   1441.8321670
     14.7040000   1441.9326650
     14.7050000   1442.0322220
     14.7060000   1442.1320400
     14.7070000   1442.2318060
     14.7080000   1442.3319570
     14.7090000   1442.4310730
     14.7100000   1442.5304050
     14.7110000   1442.6294540
     14.7120000   1442.7288930
     14.7130000   1442.8278510
     14.7140000   1442.9275530
     14.7150000   1443.0268940
     14.7160000   1443.1261810
     14.7170000   1443.2247590
     14.7180000   1443.3234230
     14.7190000   1443.4219470
     14.7200000   1443.5215250
     14.7210000   1443.6223920
     14.7220000   1443.7206700
     14.7230000   1443.8205950
     14.7240000   1443.9203300
     14.7250000   1444.0204940
     14.7260000   1444.1198620
     14.7270000   1444.2188990
     14.7280000   1444.3180270
     14.7290000   1444.4169540
     14.7300000   1444.5150440
     14.7310000   1444.6140970
     14.7320000   1444.7125510
     14.7330000   1444.8122900
     14.7340000   1444.9124070
     14.7350000   1445.0111910
     14.7360000   1445.1115100
     14.7370000   1445.2121990
     14.7380000   1445.3113280
     14.7390000   1445.4111500
     14.7400000   1445.5112620
     14.7410000   1445.6108370
     14.7420000   1445.7105540
     14.7430000   1445.8097660
     14.7440000   1445.9077450
     14.7450000   1446.0074750
     14.7460000   1446.1062980
     14.7470000   1446.2066900
     14.7480000   1446.3067220
     14.7490000   1446.4051680
     14.7500000   1446.5047900
     14.7510000   1446.6050320
     14.7520000   1446.7043390
     14.7530000   1446.8034130
     14.7540000   1446.9025320
     14.7550000   1447.0011780
     14.7560000   1447.1000560
     14.7570000   1447.1998490
     14.7580000   1447.2979790
     14.7590000   1447.3961690
     14.7600000   1447.4970840
     14.7610000   1447.5957560
     14.7620000   1447.6946890
     14.7630000   1447.7940310
     14.7640000   1447.8926780
     14.7650000   1447.9917460
     14.7660000   1448.0908400
     14.7670000   1448.1891740
     14.7680000   1448.2883770
     14.7690000   1448.3878230
     14.7700000   1448.4858030
     14.7710000   1448.5850890
     14.7720000   1448.6843150
     14.7730000   1448.7846610
     14.7740000   1448.8845110
     14.7750000   1448.9838270
     14.7760000   1449.0831200
     14.7770000   1449.1816110
     14.7780000   1449.2807550
     14.7790000   1449.3793930
     14.7800000   1449.4790250
     14.7810000   1449.5781150
     14.7820000   1449.6790390
     14.7830000   1449.7790140
     14.7840000   1449.8774400
     14.7850000   1449.9760110
     14.7860000   1450.0781480
     14.7870000   1450.1769610
     14.7880000   1450.2769220
     14.7890000   1450.3767400
     14.7900000   1450.4754490
     14.7910000   1450.5741660
     14.7920000   1450.6729250
     14.7930000   1450.7723770
     14.7940000   1450.8718630
     14.7950000   1450.9713990
     14.7960000   1451.0702310
     14.7970000   1451.1692790
     14.7980000   1451.2684810
     14.7990000   1451.3680700
     14.8000000   1451.4690760
     14.8010000   1451.5686110
     14.8020000   1451.6676240
     14.8030000   1451.7669750
     14.8040000   1451.8659280
     14.8050000   1451.9652830
     14.8060000   1452.0640780
     14.8070000   1452.1638730
     14.8080000   1452.2631620
     14.8090000   1452.3623050
     14.8100000   1452.4620370
     14.8110000   1452.5607300
     14.8120000   1452.6599350
     14.8130000   1452.7603980
     14.8140000   1452.8598000
     14.8150000   1452.9585190
     14.8160000   1453.0579670
     14.8170000   1453.1564740
     14.8180000   1453.2556590
     14.8190000   1453.3543230
     14.8200000   1453.4535030
     14.8210000   1453.5529430
     14.8220000   1453.6520510
     14.8230000   1453.7517300
     14.8240000   1453.8503400
     14.8250000   1453.9503680
     14.8260000   1454.0500030
     14.8270000   1454.1511400
     14.8280000   1454.2490040
     14.8290000   1454.3481460
     14.8300000   1454.4465390
     14.8310000   1454.5464390
     14.8320000   1454.6448870
     14.8330000   1454.7448620
     14.8340000   1454.8443340
     14.8350000   1454.9431950
     14.8360000   1455.0413120
     14.8370000   1455.1397500
     14.8380000   1455.2391340
     14.8390000   1455.3385890
     14.8400000   1455.4378090
     14.8410000   1455.5360110
     14.8420000   1455.6345010
     14.8430000   1455.7354070
     14.8440000   1455.8350630
     14.8450000   1455.9345500
     14.8460000   1456.0341830
     14.8470000   1456.1324150
     14.8480000   1456.2313150
     14.8490000   1456.3300710
     14.8500000   1456.4289150
     14.8510000   1456.5278930
     14.8520000   1456.6268320
     14.8530000   1456.7257830
     14.8540000   1456.8249030
     14.8550000   1456.9244070
     14.8560000   1457.0234280
     14.8570000   1457.1248340
     14.8580000   1457.2233430
     14.8590000   1457.3228010
     14.8600000   1457.4218160
     14.8610000   1457.5208040
     14.8620000   1457.6194350
     14.8630000   1457.7187190
     14.8640000   1457.8174700
     14.8650000   1457.9170270
     14.8660000   1458.0163010
     14.8670000   1458.1154260
     14.8680000   1458.2141570
     14.8690000   1458.3126700
     14.8700000   1458.4124960
     14.8710000   1458.5111270
     14.8720000   1458.6126530
     14.8730000   1458.7120670
     14.8740000   1458.8114250
     14.8750000   1458.9117590
     14.8760000   1459.0105850
     14.8770000   1459.1101680
     14.8780000   1459.2101700
     14.8790000   1459.3104490
     14.8800000   1459.4085490
     14.8810000   1459.5079100
     14.8820000   1459.6072910
     14.8830000   1459.7064380
     14.8840000   1459.8063570
     14.8850000   1459.9052540
     14.8860000   1460.0047530
     14.8870000   1460.1026650
     14.8880000   1460.2030230
     14.8890000   1460.3017010
     14.8900000   1460.4016610
     14.8910000   1460.5007170
     14.8920000   1460.6002780
     14.8930000   1460.6996730
     14.8940000   1460.7987460
     14.8950000   1460.8982970
     14.8960000   1460.9974500
     14.8970000   1461.0966880
     14.8980000   1461.1957890
     14.8990000   1461.2960040
     14.9000000   1461.3963430
     14.9010000   1461.4952380
     14.9020000   1461.5943230
     14.9030000   1461.6942400
     14.9040000   1461.7937110
     14.9050000   1461.8925410
     14.9060000   1461.9909750
     14.9070000   1462.0897730
     14.9080000   1462.1898050
     14.9090000   1462.2887730
     14.9100000   1462.3872520
     14.9110000   1462.4859770
     14.9120000   1462.5847680
     14.9130000   1462.6837450
     14.9140000   1462.7850880
     14.9150000   1462.8866080
     14.9160000   1462.9868610
     14.9170000   1463.0853980
     14.9180000   1463.1852950
     14.9190000   1463.2841860
     14.9200000   1463.3852650
     14.9210000   1463.4849560
     14.9220000   1463.5847650
     14.9230000   1463.6833700
     14.9240000   1463.7824870
     14.9250000   1463.8813310
     14.9260000   1463.9816210
     14.9270000   1464.0818440
     14.9280000   1464.1819780
     14.9290000   1464.2809710
     14.9300000   1464.3807310
     14.9310000   1464.4802770
     14.9320000   1464.5797050
     14.9330000   1464.6786440
     14.9340000   1464.7784110
     14.9350000   1464.8775920
     14.9360000   1464.9762470
     14.9370000   1465.0757870
     14.9380000   1465.1749940
     14.9390000   1465.2741650
     14.9400000   1465.3737260
     14.9410000   1465.4727230
     14.9420000   1465.5715360
     14.9430000   1465.6701110
     14.9440000   1465.7699110
     14.9450000   1465.8688360
     14.9460000   1465.9690740
     14.9470000   1466.0681360
     14.9480000   1466.1666630
     14.9490000   1466.2657970
     14.9500000   1466.3667530
     14.9510000   1466.4651320
     14.9520000   1466.5649350
     14.9530000   1466.6637460
     14.9540000   1466.7633680
     14.9550000   1466.8628230
     14.9560000   1466.9618090
     14.9570000   1467.0605890
     14.9580000   1467.1609730
     14.9590000   1467.2610400
     14.9600000   1467.3607240
     14.9610000   1467.4600390
     14.9620000   1467.5600370
     14.9630000   1467.6592670
     14.9640000   1467.7603690
     14.9650000   1467.8606210
     14.9660000   1467.9605340
     14.9670000   1468.0602020
     14.9680000   1468.1602230
     14.9690000   1468.2607950
     14.9700000   1468.3611940
     14.9710000   1468.4609770
     14.9720000   1468.5596040
     14.9730000   1468.6586140
     14.9740000   1468.7591070
     14.9750000   1468.8582450
     14.9760000   1468.9566920
     14.9770000   1469.0552830
     14.9780000   1469.1551820
     14.9790000   1469.2552640
     14.9800000   1469.3531160
     14.9810000   1469.4519100
     14.9820000   1469.5507940
     14.9830000   1469.6498130
     14.9840000   1469.7494190
     14.9850000   1469.8491290
     14.9860000   1469.9489510
     14.9870000   1470.0472510
     14.9880000   1470.1462020
     14.9890000   1470.2447020
     14.9900000   1470.3434770
     14.9910000   1470.4420390
     14.9920000   1470.5409250
     14.9930000   1470.6397680
     14.9940000   1470.7385180
     14.9950000   1470.8376040
     14.9960000   1470.9361240
     14.9970000   1471.0354250
     14.9980000   1471.1353250
     14.9990000   1471.2345360
     15.0000000   1471.3331410


==> gnuplot1/exam2/cpu_time/imc-64w-time.dat <==
      0.0010000      1.6362000
      0.0020000      2.9256270
      0.0030000      4.1898760
      0.0040000      5.4281500
      0.0050000      6.6766090
      0.0060000      7.9141030
      0.0070000      9.1707370
      0.0080000     10.4223850
      0.0090000     11.6949400
      0.0100000     12.9672690
      0.0110000     14.2471830
      0.0120000     15.5350510
      0.0130000     16.8228430
      0.0140000     18.1267270
      0.0150000     19.4359870
      0.0160000     20.7530380
      0.0170000     22.0703650
      0.0180000     23.3846690
      0.0190000     24.7053610
      0.0200000     26.0453300
      0.0210000     27.3783130
      0.0220000     28.7224200
      0.0230000     30.0798350
      0.0240000     31.4245370
      0.0250000     32.7776990
      0.0260000     34.1306920
      0.0270000     35.4925320
      0.0280000     36.8622860
      0.0290000     38.2192780
      0.0300000     39.5861420
      0.0310000     40.9666430
      0.0320000     42.3335480
      0.0330000     43.7108530
      0.0340000     45.0950080
      0.0350000     46.4848150
      0.0360000     47.8723260
      0.0370000     49.2719150
      0.0380000     50.6833890
      0.0390000     52.0774270
      0.0400000     53.4555800
      0.0410000     54.8373800
      0.0420000     56.2435500
      0.0430000     57.6445650
      0.0440000     59.0410420
      0.0450000     60.4420530
      0.0460000     61.8355940
      0.0470000     63.2265130
      0.0480000     64.6276540
      0.0490000     66.0231650
      0.0500000     67.4189390
      0.0510000     68.8109900
      0.0520000     70.2123860
      0.0530000     71.6149480
      0.0540000     73.0175980
      0.0550000     74.4145560
      0.0560000     75.8158060
      0.0570000     77.2357000
      0.0580000     78.6497970
      0.0590000     80.0600170
      0.0600000     81.4833110
      0.0610000     82.9030240
      0.0620000     84.3128510
      0.0630000     85.7293820
      0.0640000     87.1438330
      0.0650000     88.5647850
      0.0660000     89.9938760
      0.0670000     91.4064110
      0.0680000     92.8282010
      0.0690000     94.2580280
      0.0700000     95.6672980
      0.0710000     97.0820780
      0.0720000     98.4934540
      0.0730000     99.9095170
      0.0740000    101.3252290
      0.0750000    102.7571100
      0.0760000    104.1806310
      0.0770000    105.5934200
      0.0780000    107.0169630
      0.0790000    108.4376540
      0.0800000    109.8635090
      0.0810000    111.2958570
      0.0820000    112.7128040
      0.0830000    114.1328810
      0.0840000    115.5543210
      0.0850000    116.9874470
      0.0860000    118.4184360
      0.0870000    119.8639940
      0.0880000    121.2866590
      0.0890000    122.7015810
      0.0900000    124.1201270
      0.0910000    125.5349380
      0.0920000    126.9485550
      0.0930000    128.3694510
      0.0940000    129.7879040
      0.0950000    131.2022550
      0.0960000    132.6239830
      0.0970000    134.0363340
      0.0980000    135.4513610
      0.0990000    136.8772130
      0.1000000    138.2988680
      0.1010000    139.7259060
      0.1020000    141.1459340
      0.1030000    142.5620340
      0.1040000    143.9814840
      0.1050000    145.4051890
      0.1060000    146.8297000
      0.1070000    148.2572250
      0.1080000    149.6819050
      0.1090000    151.1034440
      0.1100000    152.5172780
      0.1110000    153.9386960
      0.1120000    155.3632710
      0.1130000    156.7872210
      0.1140000    158.2204850
      0.1150000    159.6456460
      0.1160000    161.0715620
      0.1170000    162.5029420
      0.1180000    163.9240400
      0.1190000    165.3403750
      0.1200000    166.7702170
      0.1210000    168.1952390
      0.1220000    169.6230550
      0.1230000    171.0625780
      0.1240000    172.4917810
      0.1250000    173.9146810
      0.1260000    175.3524380
      0.1270000    176.7785220
      0.1280000    178.2082230
      0.1290000    179.6473490
      0.1300000    181.0821140
      0.1310000    182.5056060
      0.1320000    183.9396410
      0.1330000    185.3684230
      0.1340000    186.7917280
      0.1350000    188.2228290
      0.1360000    189.6581940
      0.1370000    191.0935070
      0.1380000    192.5306840
      0.1390000    193.9634260
      0.1400000    195.3913650
      0.1410000    196.8272710
      0.1420000    198.2520220
      0.1430000    199.6801020
      0.1440000    201.1211740
      0.1450000    202.5569240
      0.1460000    203.9886600
      0.1470000    205.4279430
      0.1480000    206.8613160
      0.1490000    208.2954300
      0.1500000    209.7293590
      0.1510000    211.1673540
      0.1520000    212.6017390
      0.1530000    214.0435730
      0.1540000    215.4797210
      0.1550000    216.9175140
      0.1560000    218.3577950
      0.1570000    219.7902770
      0.1580000    221.2285360
      0.1590000    222.6636910
      0.1600000    224.1039490
      0.1610000    225.5388290
      0.1620000    226.9843310
      0.1630000    228.4259660
      0.1640000    229.8630520
      0.1650000    231.3044100
      0.1660000    232.7406860
      0.1670000    234.1798540
      0.1680000    235.6186550
      0.1690000    237.0602430
      0.1700000    238.5032280
      0.1710000    239.9457340
      0.1720000    241.3884570
      0.1730000    242.8292320
      0.1740000    244.2672040
      0.1750000    245.7056500
      0.1760000    247.1459690
      0.1770000    248.5880670
      0.1780000    250.0295030
      0.1790000    251.4740950
      0.1800000    252.9184750
      0.1810000    254.3638340
      0.1820000    255.8084820
      0.1830000    257.2590020
      0.1840000    258.7117100
      0.1850000    260.1685470
      0.1860000    261.6278620
      0.1870000    263.0815620
      0.1880000    264.5358440
      0.1890000    265.9954490
      0.1900000    267.4557010
      0.1910000    268.9146920
      0.1920000    270.3722760
      0.1930000    271.8326590
      0.1940000    273.2946040
      0.1950000    274.7519270
      0.1960000    276.2105010
      0.1970000    277.6711750
      0.1980000    279.1293920
      0.1990000    280.5910000
      0.2000000    282.0533560
      0.2010000    283.5150540
      0.2020000    284.9692340
      0.2030000    286.4269610
      0.2040000    287.8860670
      0.2050000    289.3458830
      0.2060000    290.8058520
      0.2070000    292.2633570
      0.2080000    293.7246070
      0.2090000    295.2013990
      0.2100000    296.6632050
      0.2110000    298.1234730
      0.2120000    299.5859630
      0.2130000    301.0381760
      0.2140000    302.4846180
      0.2150000    303.9348480
      0.2160000    305.3855100
      0.2170000    306.8365070
      0.2180000    308.2939810
      0.2190000    309.7472180
      0.2200000    311.1965890
      0.2210000    312.6526890
      0.2220000    314.1050070
      0.2230000    315.5538780
      0.2240000    317.0066670
      0.2250000    318.4659940
      0.2260000    319.9242750
      0.2270000    321.3884610
      0.2280000    322.8545020
      0.2290000    324.3136750
      0.2300000    325.7745230
      0.2310000    327.2291240
      0.2320000    328.6799890
      0.2330000    330.1342530
      0.2340000    331.5893760
      0.2350000    333.0360710
      0.2360000    334.4890830
      0.2370000    335.9434540
      0.2380000    337.3929010
      0.2390000    338.8448680
      0.2400000    340.2995050
      0.2410000    341.7512500
      0.2420000    343.2021280
      0.2430000    344.6547680
      0.2440000    346.1066710
      0.2450000    347.5593270
      0.2460000    349.0145610
      0.2470000    350.4662440
      0.2480000    351.9178290
      0.2490000    353.3737970
      0.2500000    354.8256480
      0.2510000    356.2817880
      0.2520000    357.7360710
      0.2530000    359.1913470
      0.2540000    360.6488940
      0.2550000    362.1055450
      0.2560000    363.5627720
      0.2570000    365.0212670
      0.2580000    366.4825810
      0.2590000    367.9358030
      0.2600000    369.3912430
      0.2610000    370.8527610
      0.2620000    372.3168440
      0.2630000    373.7728460
      0.2640000    375.2322560
      0.2650000    376.6915140
      0.2660000    378.1527960
      0.2670000    379.6111010
      0.2680000    381.0717150
      0.2690000    382.5243530
      0.2700000    383.9877940
      0.2710000    385.4495070
      0.2720000    386.9076570
      0.2730000    388.3708910
      0.2740000    389.8329480
      0.2750000    391.2925200
      0.2760000    392.7511140
      0.2770000    394.2167760
      0.2780000    395.6750890
      0.2790000    397.1323170
      0.2800000    398.5956350
      0.2810000    400.0526960
      0.2820000    401.5099860
      0.2830000    402.9722400
      0.2840000    404.4354330
      0.2850000    405.8952580
      0.2860000    407.3592680
      0.2870000    408.8197240
      0.2880000    410.2780950
      0.2890000    411.7404940
      0.2900000    413.2046400
      0.2910000    414.6623620
      0.2920000    416.1242400
      0.2930000    417.5870460
      0.2940000    419.0523650
      0.2950000    420.5210440
      0.2960000    421.9868460
      0.2970000    423.4502520
      0.2980000    424.9173720
      0.2990000    426.3823460
      0.3000000    427.8473830
      0.3010000    429.3129290
      0.3020000    430.7698570
      0.3030000    432.2386370
      0.3040000    433.7060370
      0.3050000    435.1697630
      0.3060000    436.6346090
      0.3070000    438.1051520
      0.3080000    439.5718990
      0.3090000    441.0376080
      0.3100000    442.5040990
      0.3110000    443.9662570
      0.3120000    445.4302740
      0.3130000    446.8966280
      0.3140000    448.3634440
      0.3150000    449.8254940
      0.3160000    451.2926120
      0.3170000    452.7589270
      0.3180000    454.2244780
      0.3190000    455.6938440
      0.3200000    457.1682760
      0.3210000    458.6358160
      0.3220000    460.1068900
      0.3230000    461.5732940
      0.3240000    463.0418610
      0.3250000    464.5080480
      0.3260000    465.9736710
      0.3270000    467.4408020
      0.3280000    468.9077780
      0.3290000    470.3764100
      0.3300000    471.8448280
      0.3310000    473.3159080
      0.3320000    474.7858500
      0.3330000    476.2591210
      0.3340000    477.7273410
      0.3350000    479.2008750
      0.3360000    480.6665060
      0.3370000    482.1342590
      0.3380000    483.6035130
      0.3390000    485.0697940
      0.3400000    486.5354450
      0.3410000    488.0079970
      0.3420000    489.4759990
      0.3430000    490.9443890
      0.3440000    492.4315780
      0.3450000    493.9101300
      0.3460000    495.3911850
      0.3470000    496.8736900
      0.3480000    498.3513600
      0.3490000    499.8351690
      0.3500000    501.3175430
      0.3510000    502.8015950
      0.3520000    504.2841300
      0.3530000    505.7635910
      0.3540000    507.2499960
      0.3550000    508.7401130
      0.3560000    510.2236100
      0.3570000    511.7102660
      0.3580000    513.1951560
      0.3590000    514.6871740
      0.3600000    516.1700480
      0.3610000    517.6548570
      0.3620000    519.1380480
      0.3630000    520.6230800
      0.3640000    522.1097430
      0.3650000    523.5941020
      0.3660000    525.0799130
      0.3670000    526.5710780
      0.3680000    528.0620870
      0.3690000    529.5493290
      0.3700000    531.0361530
      0.3710000    532.5244760
      0.3720000    534.0100790
      0.3730000    535.4978370
      0.3740000    536.9764150
      0.3750000    538.4519440
      0.3760000    539.9230650
      0.3770000    541.3976020
      0.3780000    542.8649620
      0.3790000    544.3403710
      0.3800000    545.8136220
      0.3810000    547.2914000
      0.3820000    548.7640110
      0.3830000    550.2423860
      0.3840000    551.7214460
      0.3850000    553.1951660
      0.3860000    554.6670040
      0.3870000    556.1464940
      0.3880000    557.6261190
      0.3890000    559.0981050
      0.3900000    560.5921750
      0.3910000    562.0785130
      0.3920000    563.5628350
      0.3930000    565.0455080
      0.3940000    566.5529730
      0.3950000    568.0396020
      0.3960000    569.5262970
      0.3970000    571.0187310
      0.3980000    572.5105240
      0.3990000    573.9973720
      0.4000000    575.4836850
      0.4010000    576.9762190
      0.4020000    578.4637140
      0.4030000    579.9496070
      0.4040000    581.4442240
      0.4050000    582.9315900
      0.4060000    584.4178230
      0.4070000    585.9175930
      0.4080000    587.4044020
      0.4090000    588.8934250
      0.4100000    590.3840780
      0.4110000    591.8720000
      0.4120000    593.3611710
      0.4130000    594.8498740
      0.4140000    596.3394310
      0.4150000    597.8357730
      0.4160000    599.3234470
      0.4170000    600.8105550
      0.4180000    602.3029750
      0.4190000    603.7927680
      0.4200000    605.2803400
      0.4210000    606.7723130
      0.4220000    608.2706530
      0.4230000    609.7602890
      0.4240000    611.2482900
      0.4250000    612.7419300
      0.4260000    614.2333580
      0.4270000    615.7219660
      0.4280000    617.2119410
      0.4290000    618.7089860
      0.4300000    620.2006830
      0.4310000    621.6896350
      0.4320000    623.1889230
      0.4330000    624.6707980
      0.4340000    626.1500460
      0.4350000    627.6467740
      0.4360000    629.1394810
      0.4370000    630.6227680
      0.4380000    632.0994620
      0.4390000    633.5805790
      0.4400000    635.0625510
      0.4410000    636.5406910
      0.4420000    638.0180840
      0.4430000    639.5080260
      0.4440000    640.9881530
      0.4450000    642.4639450
      0.4460000    643.9523070
      0.4470000    645.4299930
      0.4480000    646.9098130
      0.4490000    648.3914890
      0.4500000    649.8761140
      0.4510000    651.3595180
      0.4520000    652.8388910
      0.4530000    654.3223520
      0.4540000    655.8080220
      0.4550000    657.2952160
      0.4560000    658.7772360
      0.4570000    660.2689630
      0.4580000    661.7570830
      0.4590000    663.2599130
      0.4600000    664.7587480
      0.4610000    666.2620330
      0.4620000    667.7524770
      0.4630000    669.2438570
      0.4640000    670.7348480
      0.4650000    672.2196830
      0.4660000    673.7064750
      0.4670000    675.1958610
      0.4680000    676.6820820
      0.4690000    678.1666610
      0.4700000    679.6551090
      0.4710000    681.1390820
      0.4720000    682.6260940
      0.4730000    684.1164450
      0.4740000    685.5999760
      0.4750000    687.0823870
      0.4760000    688.5722770
      0.4770000    690.0560890
      0.4780000    691.5408450
      0.4790000    693.0238060
      0.4800000    694.5177190
      0.4810000    696.0076980
      0.4820000    697.4955910
      0.4830000    698.9872360
      0.4840000    700.4717040
      0.4850000    701.9530070
      0.4860000    703.4424400
      0.4870000    704.9302730
      0.4880000    706.4164400
      0.4890000    707.9016020
      0.4900000    709.3920300
      0.4910000    710.8811310
      0.4920000    712.3684290
      0.4930000    713.8590180
      0.4940000    715.3461980
      0.4950000    716.8333740
      0.4960000    718.3238740
      0.4970000    719.8078960
      0.4980000    721.2948410
      0.4990000    722.7887250
      0.5000000    724.2795050
      0.5010000    725.7680360
      0.5020000    727.2594820
      0.5030000    728.7688860
      0.5040000    730.2692430
      0.5050000    731.7647330
      0.5060000    733.2637580
      0.5070000    734.7651570
      0.5080000    736.2626540
      0.5090000    737.7582650
      0.5100000    739.2626280
      0.5110000    740.7617700
      0.5120000    742.2604070
      0.5130000    743.7576480
      0.5140000    745.2637220
      0.5150000    746.7638580
      0.5160000    748.2657370
      0.5170000    749.7767550
      0.5180000    751.2791390
      0.5190000    752.7801730
      0.5200000    754.2814840
      0.5210000    755.7979040
      0.5220000    757.2963040
      0.5230000    758.7956050
      0.5240000    760.2949890
      0.5250000    761.8030270
      0.5260000    763.3033650
      0.5270000    764.8075820
      0.5280000    766.3150740
      0.5290000    767.8155420
      0.5300000    769.3134860
      0.5310000    770.8187490
      0.5320000    772.3274270
      0.5330000    773.8302700
      0.5340000    775.3374530
      0.5350000    776.8428120
      0.5360000    778.3488760
      0.5370000    779.8550940
      0.5380000    781.3648590
      0.5390000    782.8772870
      0.5400000    784.3804910
      0.5410000    785.8819140
      0.5420000    787.3899610
      0.5430000    788.8964920
      0.5440000    790.4008980
      0.5450000    791.9058380
      0.5460000    793.4088180
      0.5470000    794.9165360
      0.5480000    796.4173540
      0.5490000    797.9228020
      0.5500000    799.4324650
      0.5510000    800.9354200
      0.5520000    802.4380680
      0.5530000    803.9463520
      0.5540000    805.4489960
      0.5550000    806.9570100
      0.5560000    808.4691870
      0.5570000    809.9743580
      0.5580000    811.4805450
      0.5590000    812.9870110
      0.5600000    814.4938890
      0.5610000    816.0004790
      0.5620000    817.5062140
      0.5630000    819.0151750
      0.5640000    820.5196280
      0.5650000    822.0260610
      0.5660000    823.5268880
      0.5670000    825.0417110
      0.5680000    826.5482260
      0.5690000    828.0569230
      0.5700000    829.5629530
      0.5710000    831.0725470
      0.5720000    832.5765570
      0.5730000    834.0796790
      0.5740000    835.6013040
      0.5750000    837.1047150
      0.5760000    838.6084690
      0.5770000    840.1161450
      0.5780000    841.6212690
      0.5790000    843.1226460
      0.5800000    844.6258440
      0.5810000    846.1389940
      0.5820000    847.6432870
      0.5830000    849.1537560
      0.5840000    850.6700870
      0.5850000    852.1639770
      0.5860000    853.6557240
      0.5870000    855.1546940
      0.5880000    856.6480210
      0.5890000    858.1437420
      0.5900000    859.6359640
      0.5910000    861.1298510
      0.5920000    862.6289110
      0.5930000    864.1205930
      0.5940000    865.6236240
      0.5950000    867.1222810
      0.5960000    868.6191360
      0.5970000    870.1168180
      0.5980000    871.6106550
      0.5990000    873.1075680
      0.6000000    874.6151290
      0.6010000    876.1266090
      0.6020000    877.6375030
      0.6030000    879.1355670
      0.6040000    880.6381490
      0.6050000    882.1403610
      0.6060000    883.6373610
      0.6070000    885.1258970
      0.6080000    886.6286860
      0.6090000    888.1240140
      0.6100000    889.6151760
      0.6110000    891.1153760
      0.6120000    892.6211550
      0.6130000    894.1170340
      0.6140000    895.6115540
      0.6150000    897.1172810
      0.6160000    898.6135910
      0.6170000    900.1080820
      0.6180000    901.6103380
      0.6190000    903.1175710
      0.6200000    904.6143060
      0.6210000    906.1071740
      0.6220000    907.6085070
      0.6230000    909.1068940
      0.6240000    910.6039440
      0.6250000    912.1018180
      0.6260000    913.6067870
      0.6270000    915.1038390
      0.6280000    916.6003220
      0.6290000    918.1014510
      0.6300000    919.5999980
      0.6310000    921.0981130
      0.6320000    922.5940980
      0.6330000    924.0979490
      0.6340000    925.5966420
      0.6350000    927.0925950
      0.6360000    928.5959430
      0.6370000    930.0942980
      0.6380000    931.5885020
      0.6390000    933.0871790
      0.6400000    934.5931440
      0.6410000    936.0938580
      0.6420000    937.5922680
      0.6430000    939.0958950
      0.6440000    940.5975870
      0.6450000    942.0978400
      0.6460000    943.5911920
      0.6470000    945.0894550
      0.6480000    946.5937880
      0.6490000    948.0922580
      0.6500000    949.5940870
      0.6510000    951.0945200
      0.6520000    952.5926350
      0.6530000    954.0911710
      0.6540000    955.5955770
      0.6550000    957.0967540
      0.6560000    958.5960970
      0.6570000    960.0911850
      0.6580000    961.5980050
      0.6590000    963.0972580
      0.6600000    964.5937360
      0.6610000    966.1005870
      0.6620000    967.6029300
      0.6630000    969.0987650
      0.6640000    970.5983500
      0.6650000    972.1025990
      0.6660000    973.6008860
      0.6670000    975.0985830
      0.6680000    976.6018570
      0.6690000    978.0997890
      0.6700000    979.5999750
      0.6710000    981.1013820
      0.6720000    982.6088120
      0.6730000    984.1111990
      0.6740000    985.6109300
      0.6750000    987.1139320
      0.6760000    988.6116910
      0.6770000    990.1133610
      0.6780000    991.6210490
      0.6790000    993.1249790
      0.6800000    994.6242330
      0.6810000    996.1229120
      0.6820000    997.6266730
      0.6830000    999.1265850
      0.6840000   1000.6261440
      0.6850000   1002.1281780
      0.6860000   1003.6330030
      0.6870000   1005.1370990
      0.6880000   1006.6406370
      0.6890000   1008.1401440
      0.6900000   1009.6389710
      0.6910000   1011.1397800
      0.6920000   1012.6449410
      0.6930000   1014.1470430
      0.6940000   1015.6492710
      0.6950000   1017.1553360
      0.6960000   1018.6575280
      0.6970000   1020.1568690
      0.6980000   1021.6548890
      0.6990000   1023.1582160
      0.7000000   1024.6605830
      0.7010000   1026.1610610
      0.7020000   1027.6705790
      0.7030000   1029.1719750
      0.7040000   1030.6767900
      0.7050000   1032.1792750
      0.7060000   1033.6983150
      0.7070000   1035.2123270
      0.7080000   1036.7271890
      0.7090000   1038.2432850
      0.7100000   1039.7625980
      0.7110000   1041.2773470
      0.7120000   1042.7990680
      0.7130000   1044.3137530
      0.7140000   1045.8283770
      0.7150000   1047.3419640
      0.7160000   1048.8659030
      0.7170000   1050.3982070
      0.7180000   1051.9003140
      0.7190000   1053.4063660
      0.7200000   1054.9144180
      0.7210000   1056.4188400
      0.7220000   1057.9278410
      0.7230000   1059.4357920
      0.7240000   1060.9444810
      0.7250000   1062.4535030
      0.7260000   1063.9618100
      0.7270000   1065.4660080
      0.7280000   1066.9748690
      0.7290000   1068.4803590
      0.7300000   1069.9894010
      0.7310000   1071.4910490
      0.7320000   1073.0022120
      0.7330000   1074.5097580
      0.7340000   1076.0132860
      0.7350000   1077.5329040
      0.7360000   1079.0383480
      0.7370000   1080.5438640
      0.7380000   1082.0482320
      0.7390000   1083.5586290
      0.7400000   1085.0644720
      0.7410000   1086.5712160
      0.7420000   1088.0844340
      0.7430000   1089.5888490
      0.7440000   1091.0997630
      0.7450000   1092.6086690
      0.7460000   1094.1171170
      0.7470000   1095.6272580
      0.7480000   1097.1329680
      0.7490000   1098.6397400
      0.7500000   1100.1490500
      0.7510000   1101.6666800
      0.7520000   1103.1867190
      0.7530000   1104.6944930
      0.7540000   1106.1996110
      0.7550000   1107.7135090
      0.7560000   1109.2217090
      0.7570000   1110.7278810
      0.7580000   1112.2404610
      0.7590000   1113.7472400
      0.7600000   1115.2508160
      0.7610000   1116.7588350
      0.7620000   1118.2670830
      0.7630000   1119.7730880
      0.7640000   1121.2819360
      0.7650000   1122.7894030
      0.7660000   1124.2991420
      0.7670000   1125.8100640
      0.7680000   1127.3172460
      0.7690000   1128.8224490
      0.7700000   1130.3333090
      0.7710000   1131.8555840
      0.7720000   1133.3636210
      0.7730000   1134.8704130
      0.7740000   1136.3870300
      0.7750000   1137.8972700
      0.7760000   1139.4081740
      0.7770000   1140.9211870
      0.7780000   1142.4365720
      0.7790000   1143.9465240
      0.7800000   1145.4566300
      0.7810000   1146.9658230
      0.7820000   1148.4786380
      0.7830000   1149.9907490
      0.7840000   1151.5014610
      0.7850000   1153.0098540
      0.7860000   1154.5248760
      0.7870000   1156.0556280
      0.7880000   1157.5677830
      0.7890000   1159.0792900
      0.7900000   1160.6039840
      0.7910000   1162.1168080
      0.7920000   1163.6236410
      0.7930000   1165.1408180
      0.7940000   1166.6541710
      0.7950000   1168.1659860
      0.7960000   1169.6774450
      0.7970000   1171.1900120
      0.7980000   1172.7002140
      0.7990000   1174.2129010
      0.8000000   1175.7271750
      0.8010000   1177.2372110
      0.8020000   1178.7478370
      0.8030000   1180.2666240
      0.8040000   1181.7798070
      0.8050000   1183.2910420
      0.8060000   1184.8029010
      0.8070000   1186.3181750
      0.8080000   1187.8301800
      0.8090000   1189.3471320
      0.8100000   1190.8624270
      0.8110000   1192.3755070
      0.8120000   1193.8856350
      0.8130000   1195.4013510
      0.8140000   1196.9154980
      0.8150000   1198.4299060
      0.8160000   1199.9445960
      0.8170000   1201.4543380
      0.8180000   1202.9752360
      0.8190000   1204.4939290
      0.8200000   1206.0050990
      0.8210000   1207.5117030
      0.8220000   1209.0391810
      0.8230000   1210.5502240
      0.8240000   1212.0551910
      0.8250000   1213.5836940
      0.8260000   1215.1001810
      0.8270000   1216.6089300
      0.8280000   1218.1195310
      0.8290000   1219.6353870
      0.8300000   1221.1485860
      0.8310000   1222.6578270
      0.8320000   1224.1749960
      0.8330000   1225.6861020
      0.8340000   1227.1963280
      0.8350000   1228.7116020
      0.8360000   1230.2273610
      0.8370000   1231.7389400
      0.8380000   1233.2511890
      0.8390000   1234.7633340
      0.8400000   1236.2776840
      0.8410000   1237.7931670
      0.8420000   1239.3131240
      0.8430000   1240.8262580
      0.8440000   1242.3392530
      0.8450000   1243.8521970
      0.8460000   1245.3681750
      0.8470000   1246.8846860
      0.8480000   1248.3958520
      0.8490000   1249.9121170
      0.8500000   1251.4269570
      0.8510000   1252.9401030
      0.8520000   1254.4533240
      0.8530000   1255.9726950
      0.8540000   1257.4862750
      0.8550000   1258.9952960
      0.8560000   1260.5172890
      0.8570000   1262.0335720
      0.8580000   1263.5509190
      0.8590000   1265.0700200
      0.8600000   1266.5866350
      0.8610000   1268.1027490
      0.8620000   1269.6186380
      0.8630000   1271.1410740
      0.8640000   1272.6543710
      0.8650000   1274.1691670
      0.8660000   1275.6871120
      0.8670000   1277.2024420
      0.8680000   1278.7171310
      0.8690000   1280.2327950
      0.8700000   1281.7514080
      0.8710000   1283.2678490
      0.8720000   1284.7803270
      0.8730000   1286.3014020
      0.8740000   1287.8157780
      0.8750000   1289.3296720
      0.8760000   1290.8465670
      0.8770000   1292.3665300
      0.8780000   1293.8836270
      0.8790000   1295.3971720
      0.8800000   1296.9151140
      0.8810000   1298.4266860
      0.8820000   1299.9424390
      0.8830000   1301.4594480
      0.8840000   1302.9730500
      0.8850000   1304.4897410
      0.8860000   1306.0023960
      0.8870000   1307.5258820
      0.8880000   1309.0443790
      0.8890000   1310.5591390
      0.8900000   1312.0789080
      0.8910000   1313.5925730
      0.8920000   1315.1091120
      0.8930000   1316.6211420
      0.8940000   1318.1419980
      0.8950000   1319.6594200
      0.8960000   1321.1751200
      0.8970000   1322.6952940
      0.8980000   1324.2129280
      0.8990000   1325.7261860
      0.9000000   1327.2417840
      0.9010000   1328.7636970
      0.9020000   1330.2849130
      0.9030000   1331.7952180
      0.9040000   1333.3201760
      0.9050000   1334.8382680
      0.9060000   1336.3525640
      0.9070000   1337.8741840
      0.9080000   1339.3936510
      0.9090000   1340.9151910
      0.9100000   1342.4391200
      0.9110000   1343.9606020
      0.9120000   1345.4782900
      0.9130000   1346.9923630
      0.9140000   1348.5118820
      0.9150000   1350.0279220
      0.9160000   1351.5452110
      0.9170000   1353.0779050
      0.9180000   1354.6052640
      0.9190000   1356.1231280
      0.9200000   1357.6392260
      0.9210000   1359.1629520
      0.9220000   1360.6825430
      0.9230000   1362.1956320
      0.9240000   1363.7249690
      0.9250000   1365.2459930
      0.9260000   1366.7606600
      0.9270000   1368.2766000
      0.9280000   1369.7986370
      0.9290000   1371.3171240
      0.9300000   1372.8333550
      0.9310000   1374.3578150
      0.9320000   1375.8745100
      0.9330000   1377.3905180
      0.9340000   1378.9094060
      0.9350000   1380.4277830
      0.9360000   1381.9435130
      0.9370000   1383.4686120
      0.9380000   1384.9882260
      0.9390000   1386.5100430
      0.9400000   1388.0239270
      0.9410000   1389.5423040
      0.9420000   1391.0593920
      0.9430000   1392.5737480
      0.9440000   1394.0958890
      0.9450000   1395.6128220
      0.9460000   1397.1237740
      0.9470000   1398.6414190
      0.9480000   1400.1599810
      0.9490000   1401.6776850
      0.9500000   1403.1905820
      0.9510000   1404.7116270
      0.9520000   1406.2297310
      0.9530000   1407.7462120
      0.9540000   1409.2789600
      0.9550000   1410.7920460
      0.9560000   1412.3092950
      0.9570000   1413.8282970
      0.9580000   1415.3491380
      0.9590000   1416.8648420
      0.9600000   1418.3799730
      0.9610000   1419.9031540
      0.9620000   1421.4173930
      0.9630000   1422.9343490
      0.9640000   1424.4534790
      0.9650000   1425.9732250
      0.9660000   1427.4906700
      0.9670000   1429.0072010
      0.9680000   1430.5278570
      0.9690000   1432.0449100
      0.9700000   1433.5665600
      0.9710000   1435.0899770
      0.9720000   1436.6098730
      0.9730000   1438.1298130
      0.9740000   1439.6441360
      0.9750000   1441.1691700
      0.9760000   1442.6850880
      0.9770000   1444.2048010
      0.9780000   1445.7290450
      0.9790000   1447.2464270
      0.9800000   1448.7626380
      0.9810000   1450.2818640
      0.9820000   1451.8074690
      0.9830000   1453.3269500
      0.9840000   1454.8380300
      0.9850000   1456.3719240
      0.9860000   1457.8893410
      0.9870000   1459.4069420
      0.9880000   1460.9264570
      0.9890000   1462.4449870
      0.9900000   1463.9658530
      0.9910000   1465.4815590
      0.9920000   1467.0028170
      0.9930000   1468.5178490
      0.9940000   1470.0323950
      0.9950000   1471.5459940
      0.9960000   1473.0668770
      0.9970000   1474.5815290
      0.9980000   1476.1016740
      0.9990000   1477.6147230
      1.0000000   1479.1312170
      1.0010000   1480.6503740
      1.0020000   1482.1738180
      1.0030000   1483.6851980
      1.0040000   1485.2019300
      1.0050000   1486.7238750
      1.0060000   1488.2402390
      1.0070000   1489.7568970
      1.0080000   1491.2749330
      1.0090000   1492.7946470
      1.0100000   1494.3130650
      1.0110000   1495.8309650
      1.0120000   1497.3538600
      1.0130000   1498.8712920
      1.0140000   1500.3853820
      1.0150000   1501.9041270
      1.0160000   1503.4283380
      1.0170000   1504.9483460
      1.0180000   1506.4801630
      1.0190000   1508.0174290
      1.0200000   1509.5514070
      1.0210000   1511.0855660
      1.0220000   1512.6133010
      1.0230000   1514.1347610
      1.0240000   1515.6613530
      1.0250000   1517.1897080
      1.0260000   1518.7112390
      1.0270000   1520.2263190
      1.0280000   1521.7586080
      1.0290000   1523.2884450
      1.0300000   1524.8095900
      1.0310000   1526.3417370
      1.0320000   1527.8680750
      1.0330000   1529.3873710
      1.0340000   1530.9280170
      1.0350000   1532.4443880
      1.0360000   1533.9646690
      1.0370000   1535.4930120
      1.0380000   1537.0152070
      1.0390000   1538.5409470
      1.0400000   1540.0710070
      1.0410000   1541.6029000
      1.0420000   1543.1306820
      1.0430000   1544.6632680
      1.0440000   1546.1930970
      1.0450000   1547.7074660
      1.0460000   1549.2297730
      1.0470000   1550.7519110
      1.0480000   1552.2681220
      1.0490000   1553.7878510
      1.0500000   1555.3139850
      1.0510000   1556.8440640
      1.0520000   1558.3693850
      1.0530000   1559.8980990
      1.0540000   1561.4322230
      1.0550000   1562.9608110
      1.0560000   1564.4903660
      1.0570000   1566.0185580
      1.0580000   1567.5450010
      1.0590000   1569.0745100
      1.0600000   1570.6010770
      1.0610000   1572.1260240
      1.0620000   1573.6574860
      1.0630000   1575.1908580
      1.0640000   1576.7137790
      1.0650000   1578.2405510
      1.0660000   1579.7716050
      1.0670000   1581.2887410
      1.0680000   1582.8176140
      1.0690000   1584.3495320
      1.0700000   1585.8770540
      1.0710000   1587.4092110
      1.0720000   1588.9450590
      1.0730000   1590.4645090
      1.0740000   1591.9924910
      1.0750000   1593.5195170
      1.0760000   1595.0446610
      1.0770000   1596.5693300
      1.0780000   1598.1024060
      1.0790000   1599.6286480
      1.0800000   1601.1470180
      1.0810000   1602.6747920
      1.0820000   1604.2072860
      1.0830000   1605.7339720
      1.0840000   1607.2676490
      1.0850000   1608.7947990
      1.0860000   1610.3242490
      1.0870000   1611.8657190
      1.0880000   1613.3998980
      1.0890000   1614.9273850
      1.0900000   1616.4580150
      1.0910000   1617.9917320
      1.0920000   1619.5089880
      1.0930000   1621.0328530
      1.0940000   1622.5582240
      1.0950000   1624.0831800
      1.0960000   1625.6111660
      1.0970000   1627.1483700
      1.0980000   1628.6924380
      1.0990000   1630.2191060
      1.1000000   1631.7433280
      1.1010000   1633.2808040
      1.1020000   1634.8065290
      1.1030000   1636.3278140
      1.1040000   1637.8746060
      1.1050000   1639.4019330
      1.1060000   1640.9324610
      1.1070000   1642.4655250
      1.1080000   1643.9882720
      1.1090000   1645.5174560
      1.1100000   1647.0596900
      1.1110000   1648.5867790
      1.1120000   1650.1104060
      1.1130000   1651.6403260
      1.1140000   1653.1703470
      1.1150000   1654.7033840
      1.1160000   1656.2410060
      1.1170000   1657.7651970
      1.1180000   1659.2913400
      1.1190000   1660.8349050
      1.1200000   1662.3596240
      1.1210000   1663.8849390
      1.1220000   1665.4222640
      1.1230000   1666.9478160
      1.1240000   1668.4779200
      1.1250000   1670.0168420
      1.1260000   1671.5467570
      1.1270000   1673.0693340
      1.1280000   1674.6017780
      1.1290000   1676.1384810
      1.1300000   1677.6714060
      1.1310000   1679.2095230
      1.1320000   1680.7399270
      1.1330000   1682.2696610
      1.1340000   1683.8052800
      1.1350000   1685.3354830
      1.1360000   1686.8676980
      1.1370000   1688.4055330
      1.1380000   1689.9404820
      1.1390000   1691.4778040
      1.1400000   1693.0166040
      1.1410000   1694.5449620
      1.1420000   1696.0728290
      1.1430000   1697.6104110
      1.1440000   1699.1305460
      1.1450000   1700.6564580
      1.1460000   1702.2045130
      1.1470000   1703.7367850
      1.1480000   1705.2725270
      1.1490000   1706.8084770
      1.1500000   1708.3373410
      1.1510000   1709.8607490
      1.1520000   1711.4048720
      1.1530000   1712.9362790
      1.1540000   1714.4606210
      1.1550000   1715.9946280
      1.1560000   1717.5215220
      1.1570000   1719.0510170
      1.1580000   1720.5807460
      1.1590000   1722.1140740
      1.1600000   1723.6510620
      1.1610000   1725.1859590
      1.1620000   1726.7183260
      1.1630000   1728.2392760
      1.1640000   1729.7667200
      1.1650000   1731.3006620
      1.1660000   1732.8322820
      1.1670000   1734.3576150
      1.1680000   1735.9061500
      1.1690000   1737.4278810
      1.1700000   1738.9534120
      1.1710000   1740.4859330
      1.1720000   1742.0144960
      1.1730000   1743.5411520
      1.1740000   1745.0849330
      1.1750000   1746.6174780
      1.1760000   1748.1487700
      1.1770000   1749.6837610
      1.1780000   1751.2226370
      1.1790000   1752.7580540
      1.1800000   1754.3000240
      1.1810000   1755.8317520
      1.1820000   1757.3659420
      1.1830000   1758.9073040
      1.1840000   1760.4407100
      1.1850000   1761.9722090
      1.1860000   1763.5057520
      1.1870000   1765.0429280
      1.1880000   1766.5629360
      1.1890000   1768.1009540
      1.1900000   1769.6346500
      1.1910000   1771.1639720
      1.1920000   1772.6972710
      1.1930000   1774.2352820
      1.1940000   1775.7591200
      1.1950000   1777.2976390
      1.1960000   1778.8337290
      1.1970000   1780.3616410
      1.1980000   1781.9024590
      1.1990000   1783.4245570
      1.2000000   1784.9523140
      1.2010000   1786.4784100
      1.2020000   1788.0223600
      1.2030000   1789.5511450
      1.2040000   1791.0755380
      1.2050000   1792.6103790
      1.2060000   1794.1505130
      1.2070000   1795.6783210
      1.2080000   1797.2109540
      1.2090000   1798.7457560
      1.2100000   1800.2708970
      1.2110000   1801.8012090
      1.2120000   1803.3221140
      1.2130000   1804.8535570
      1.2140000   1806.3896880
      1.2150000   1807.9228190
      1.2160000   1809.4479800
      1.2170000   1810.9826350
      1.2180000   1812.5181580
      1.2190000   1814.0472900
      1.2200000   1815.5882150
      1.2210000   1817.1193970
      1.2220000   1818.6409260
      1.2230000   1820.1832100
      1.2240000   1821.7255500
      1.2250000   1823.2610860
      1.2260000   1824.8211040
      1.2270000   1826.3453010
      1.2280000   1827.8679310
      1.2290000   1829.4055920
      1.2300000   1830.9376500
      1.2310000   1832.4663350
      1.2320000   1834.0010620
      1.2330000   1835.5324930
      1.2340000   1837.0556540
      1.2350000   1838.5960350
      1.2360000   1840.1328590
      1.2370000   1841.6604170
      1.2380000   1843.1881450
      1.2390000   1844.7205520
      1.2400000   1846.2587980
      1.2410000   1847.7990690
      1.2420000   1849.3298390
      1.2430000   1850.8621110
      1.2440000   1852.3982260
      1.2450000   1853.9379350
      1.2460000   1855.4677360
      1.2470000   1857.0073590
      1.2480000   1858.5315130
      1.2490000   1860.0628150
      1.2500000   1861.6057260
      1.2510000   1863.1460390
      1.2520000   1864.6772420
      1.2530000   1866.2147220
      1.2540000   1867.7451210
      1.2550000   1869.2749630
      1.2560000   1870.8090310
      1.2570000   1872.3419430
      1.2580000   1873.8732990
      1.2590000   1875.4103900
      1.2600000   1876.9412910
      1.2610000   1878.4710300
      1.2620000   1880.0129990
      1.2630000   1881.5528200
      1.2640000   1883.0883140
      1.2650000   1884.6207640
      1.2660000   1886.1567160
      1.2670000   1887.6879580
      1.2680000   1889.2259660
      1.2690000   1890.7646530
      1.2700000   1892.2915640
      1.2710000   1893.8343000
      1.2720000   1895.3689130
      1.2730000   1896.8935720
      1.2740000   1898.4341670
      1.2750000   1899.9683780
      1.2760000   1901.4987360
      1.2770000   1903.0400750
      1.2780000   1904.5772600
      1.2790000   1906.1096980
      1.2800000   1907.6471660
      1.2810000   1909.1826360
      1.2820000   1910.7150470
      1.2830000   1912.2591820
      1.2840000   1913.7906970
      1.2850000   1915.3168100
      1.2860000   1916.8495610
      1.2870000   1918.3756870
      1.2880000   1919.9046980
      1.2890000   1921.4373360
      1.2900000   1922.9674230
      1.2910000   1924.4973770
      1.2920000   1926.0327820
      1.2930000   1927.5596870
      1.2940000   1929.0862020
      1.2950000   1930.6151350
      1.2960000   1932.1502240
      1.2970000   1933.6787220
      1.2980000   1935.2134150
      1.2990000   1936.7520720
      1.3000000   1938.2865070
      1.3010000   1939.8156910
      1.3020000   1941.3492690
      1.3030000   1942.8787350
      1.3040000   1944.4251100
      1.3050000   1945.9660440
      1.3060000   1947.4977660
      1.3070000   1949.0444160
      1.3080000   1950.5758780
      1.3090000   1952.1053130
      1.3100000   1953.6401070
      1.3110000   1955.1649560
      1.3120000   1956.6978310
      1.3130000   1958.2341070
      1.3140000   1959.7711620
      1.3150000   1961.3025190
      1.3160000   1962.8323150
      1.3170000   1964.3655710
      1.3180000   1965.9019250
      1.3190000   1967.4353140
      1.3200000   1968.9726520
      1.3210000   1970.5030270
      1.3220000   1972.0362960
      1.3230000   1973.5773010
      1.3240000   1975.1070480
      1.3250000   1976.6421910
      1.3260000   1978.1784010
      1.3270000   1979.7001630
      1.3280000   1981.2304660
      1.3290000   1982.7685150
      1.3300000   1984.3026650
      1.3310000   1985.8394640
      1.3320000   1987.3747580
      1.3330000   1988.9058000
      1.3340000   1990.4346890
      1.3350000   1991.9826520
      1.3360000   1993.5273010
      1.3370000   1995.0631760
      1.3380000   1996.5916710
      1.3390000   1998.1284960
      1.3400000   1999.6584640
      1.3410000   2001.1920520
      1.3420000   2002.7352530
      1.3430000   2004.2620650
      1.3440000   2005.7934150
      1.3450000   2007.3311850
      1.3460000   2008.8557160
      1.3470000   2010.3967390
      1.3480000   2011.9328900
      1.3490000   2013.4653080
      1.3500000   2014.9917900
      1.3510000   2016.5295090
      1.3520000   2018.0562810
      1.3530000   2019.5965150
      1.3540000   2021.1350510
      1.3550000   2022.6748790
      1.3560000   2024.2194500
      1.3570000   2025.7646310
      1.3580000   2027.3004540
      1.3590000   2028.8328120
      1.3600000   2030.3685070
      1.3610000   2031.9041900
      1.3620000   2033.4467630
      1.3630000   2034.9916810
      1.3640000   2036.5317010
      1.3650000   2038.0641370
      1.3660000   2039.5905640
      1.3670000   2041.1335810
      1.3680000   2042.6653780
      1.3690000   2044.1945560
      1.3700000   2045.7313800
      1.3710000   2047.2740770
      1.3720000   2048.8049340
      1.3730000   2050.3389860
      1.3740000   2051.8775620
      1.3750000   2053.4125610
      1.3760000   2054.9418920
      1.3770000   2056.4835900
      1.3780000   2058.0160990
      1.3790000   2059.5512440
      1.3800000   2061.0923560
      1.3810000   2062.6348650
      1.3820000   2064.1624640
      1.3830000   2065.6954700
      1.3840000   2067.2371770
      1.3850000   2068.7713160
      1.3860000   2070.3170440
      1.3870000   2071.8492910
      1.3880000   2073.3790400
      1.3890000   2074.9119680
      1.3900000   2076.4655880
      1.3910000   2077.9989410
      1.3920000   2079.5307400
      1.3930000   2081.0808500
      1.3940000   2082.6149180
      1.3950000   2084.1405050
      1.3960000   2085.6797560
      1.3970000   2087.2141230
      1.3980000   2088.7504130
      1.3990000   2090.2934040
      1.4000000   2091.8368940
      1.4010000   2093.3765470
      1.4020000   2094.9175120
      1.4030000   2096.4514010
      1.4040000   2097.9850170
      1.4050000   2099.5143820
      1.4060000   2101.0414400
      1.4070000   2102.5831480
      1.4080000   2104.1315610
      1.4090000   2105.6623900
      1.4100000   2107.2029180
      1.4110000   2108.7488650
      1.4120000   2110.2846380
      1.4130000   2111.8180690
      1.4140000   2113.3503950
      1.4150000   2114.8841890
      1.4160000   2116.4162710
      1.4170000   2117.9493140
      1.4180000   2119.4803330
      1.4190000   2121.0194640
      1.4200000   2122.5523050
      1.4210000   2124.0938100
      1.4220000   2125.6320550
      1.4230000   2127.1671290
      1.4240000   2128.7171300
      1.4250000   2130.2538500
      1.4260000   2131.7913110
      1.4270000   2133.3488370
      1.4280000   2134.8920370
      1.4290000   2136.4234020
      1.4300000   2137.9686500
      1.4310000   2139.5110550
      1.4320000   2141.0409050
      1.4330000   2142.5807680
      1.4340000   2144.1210170
      1.4350000   2145.6566110
      1.4360000   2147.2037080
      1.4370000   2148.7317070
      1.4380000   2150.2684510
      1.4390000   2151.8086150
      1.4400000   2153.3420530
      1.4410000   2154.8803150
      1.4420000   2156.4186010
      1.4430000   2157.9551950
      1.4440000   2159.4958930
      1.4450000   2161.0342730
      1.4460000   2162.5822240
      1.4470000   2164.1184580
      1.4480000   2165.6559540
      1.4490000   2167.1966580
      1.4500000   2168.7298950
      1.4510000   2170.2691570
      1.4520000   2171.8045260
      1.4530000   2173.3403370
      1.4540000   2174.8869740
      1.4550000   2176.4275190
      1.4560000   2177.9719260
      1.4570000   2179.5205680
      1.4580000   2181.0481730
      1.4590000   2182.5860560
      1.4600000   2184.1327780
      1.4610000   2185.6724950
      1.4620000   2187.2159490
      1.4630000   2188.7553320
      1.4640000   2190.3006940
      1.4650000   2191.8345690
      1.4660000   2193.3580370
      1.4670000   2194.8904150
      1.4680000   2196.4307220
      1.4690000   2197.9667420
      1.4700000   2199.4976850
      1.4710000   2201.0378800
      1.4720000   2202.5772840
      1.4730000   2204.1195750
      1.4740000   2205.6576480
      1.4750000   2207.2009910
      1.4760000   2208.7483970
      1.4770000   2210.2900460
      1.4780000   2211.8244420
      1.4790000   2213.3646050
      1.4800000   2214.9029540
      1.4810000   2216.4417220
      1.4820000   2217.9820180
      1.4830000   2219.5197140
      1.4840000   2221.0553680
      1.4850000   2222.6037610
      1.4860000   2224.1454420
      1.4870000   2225.6858880
      1.4880000   2227.2281230
      1.4890000   2228.7665600
      1.4900000   2230.3088590
      1.4910000   2231.8509780
      1.4920000   2233.3906380
      1.4930000   2234.9256050
      1.4940000   2236.4715400
      1.4950000   2238.0059640
      1.4960000   2239.5377760
      1.4970000   2241.0748240
      1.4980000   2242.6143990
      1.4990000   2244.1570470
      1.5000000   2245.6917090
      1.5010000   2247.2403390
      1.5020000   2248.7759710
      1.5030000   2250.3133350
      1.5040000   2251.8576650
      1.5050000   2253.4068970
      1.5060000   2254.9492520
      1.5070000   2256.4854620
      1.5080000   2258.0365390
      1.5090000   2259.5737210
      1.5100000   2261.1077210
      1.5110000   2262.6410180
      1.5120000   2264.1754940
      1.5130000   2265.7174670
      1.5140000   2267.2638610
      1.5150000   2268.8005420
      1.5160000   2270.3459810
      1.5170000   2271.8882810
      1.5180000   2273.4308980
      1.5190000   2274.9676740
      1.5200000   2276.5110880
      1.5210000   2278.0533720
      1.5220000   2279.6016560
      1.5230000   2281.1457770
      1.5240000   2282.6860690
      1.5250000   2284.2348250
      1.5260000   2285.7792180
      1.5270000   2287.3196460
      1.5280000   2288.8612070
      1.5290000   2290.3994380
      1.5300000   2291.9375820
      1.5310000   2293.4743270
      1.5320000   2295.0174940
      1.5330000   2296.5481570
      1.5340000   2298.1019320
      1.5350000   2299.6404920
      1.5360000   2301.1752050
      1.5370000   2302.7176790
      1.5380000   2304.2536920
      1.5390000   2305.7921180
      1.5400000   2307.3339070
      1.5410000   2308.8664160
      1.5420000   2310.4014130
      1.5430000   2311.9513260
      1.5440000   2313.4964270
      1.5450000   2315.0341650
      1.5460000   2316.5760580
      1.5470000   2318.1191290
      1.5480000   2319.6564770
      1.5490000   2321.2065950
      1.5500000   2322.7517360
      1.5510000   2324.2882590
      1.5520000   2325.8204750
      1.5530000   2327.3619330
      1.5540000   2328.9017060
      1.5550000   2330.4321300
      1.5560000   2331.9814710
      1.5570000   2333.5165420
      1.5580000   2335.0571010
      1.5590000   2336.6021240
      1.5600000   2338.1417850
      1.5610000   2339.6796180
      1.5620000   2341.2216570
      1.5630000   2342.7680680
      1.5640000   2344.3099470
      1.5650000   2345.8676200
      1.5660000   2347.4107730
      1.5670000   2348.9427570
      1.5680000   2350.4858550
      1.5690000   2352.0243210
      1.5700000   2353.5632290
      1.5710000   2355.1067480
      1.5720000   2356.6526990
      1.5730000   2358.1946340
      1.5740000   2359.7399210
      1.5750000   2361.2817640
      1.5760000   2362.8270660
      1.5770000   2364.3738680
      1.5780000   2365.9144870
      1.5790000   2367.4502590
      1.5800000   2368.9911750
      1.5810000   2370.5390490
      1.5820000   2372.0834850
      1.5830000   2373.6358870
      1.5840000   2375.1803920
      1.5850000   2376.7268130
      1.5860000   2378.2796570
      1.5870000   2379.8290850
      1.5880000   2381.3786410
      1.5890000   2382.9261570
      1.5900000   2384.4690140
      1.5910000   2386.0159030
      1.5920000   2387.5544580
      1.5930000   2389.0968510
      1.5940000   2390.6443840
      1.5950000   2392.1900080
      1.5960000   2393.7321340
      1.5970000   2395.2729200
      1.5980000   2396.8163740
      1.5990000   2398.3633210
      1.6000000   2399.9084800
      1.6010000   2401.4496330
      1.6020000   2402.9889460
      1.6030000   2404.5327030
      1.6040000   2406.0762210
      1.6050000   2407.6197940
      1.6060000   2409.1543380
      1.6070000   2410.6950090
      1.6080000   2412.2370440
      1.6090000   2413.7763290
      1.6100000   2415.3137780
      1.6110000   2416.8624320
      1.6120000   2418.4045250
      1.6130000   2419.9555210
      1.6140000   2421.4988990
      1.6150000   2423.0486650
      1.6160000   2424.5908170
      1.6170000   2426.1325320
      1.6180000   2427.6756050
      1.6190000   2429.2209990
      1.6200000   2430.7678260
      1.6210000   2432.3012510
      1.6220000   2433.8527990
      1.6230000   2435.3957730
      1.6240000   2436.9417840
      1.6250000   2438.4858370
      1.6260000   2440.0308050
      1.6270000   2441.5738400
      1.6280000   2443.1262300
      1.6290000   2444.6708100
      1.6300000   2446.2152860
      1.6310000   2447.7520240
      1.6320000   2449.2900430
      1.6330000   2450.8360940
      1.6340000   2452.3811450
      1.6350000   2453.9286370
      1.6360000   2455.4733960
      1.6370000   2457.0250520
      1.6380000   2458.5758190
      1.6390000   2460.1273880
      1.6400000   2461.6675640
      1.6410000   2463.2115800
      1.6420000   2464.7601150
      1.6430000   2466.2980110
      1.6440000   2467.8409620
      1.6450000   2469.3797580
      1.6460000   2470.9293280
      1.6470000   2472.4708930
      1.6480000   2474.0173670
      1.6490000   2475.5654700
      1.6500000   2477.1074790
      1.6510000   2478.6434610
      1.6520000   2480.1871440
      1.6530000   2481.7363770
      1.6540000   2483.2839630
      1.6550000   2484.8332710
      1.6560000   2486.3837920
      1.6570000   2487.9259970
      1.6580000   2489.4642620
      1.6590000   2491.0145430
      1.6600000   2492.5546280
      1.6610000   2494.0943110
      1.6620000   2495.6542510
      1.6630000   2497.1931480
      1.6640000   2498.7345790
      1.6650000   2500.2827140
      1.6660000   2501.8273560
      1.6670000   2503.3643860
      1.6680000   2504.8991390
      1.6690000   2506.4418170
      1.6700000   2507.9837610
      1.6710000   2509.5213690
      1.6720000   2511.0650090
      1.6730000   2512.6109860
      1.6740000   2514.1573600
      1.6750000   2515.6933060
      1.6760000   2517.2444260
      1.6770000   2518.7877890
      1.6780000   2520.3295380
      1.6790000   2521.8748290
      1.6800000   2523.4229780
      1.6810000   2524.9722820
      1.6820000   2526.5220320
      1.6830000   2528.0750590
      1.6840000   2529.6124490
      1.6850000   2531.1542070
      1.6860000   2532.6969850
      1.6870000   2534.2535090
      1.6880000   2535.7995330
      1.6890000   2537.3423900
      1.6900000   2538.8955110
      1.6910000   2540.4569370
      1.6920000   2542.0005690
      1.6930000   2543.5421120
      1.6940000   2545.0911420
      1.6950000   2546.6324100
      1.6960000   2548.1798500
      1.6970000   2549.7289510
      1.6980000   2551.2694730
      1.6990000   2552.8148850
      1.7000000   2554.3528020
      1.7010000   2555.9037190
      1.7020000   2557.4456840
      1.7030000   2558.9971590
      1.7040000   2560.5386630
      1.7050000   2562.0971120
      1.7060000   2563.6400790
      1.7070000   2565.1889680
      1.7080000   2566.7345150
      1.7090000   2568.2797550
      1.7100000   2569.8216620
      1.7110000   2571.3721280
      1.7120000   2572.9152880
      1.7130000   2574.4587630
      1.7140000   2576.0086860
      1.7150000   2577.5574170
      1.7160000   2579.1035550
      1.7170000   2580.6520600
      1.7180000   2582.2051270
      1.7190000   2583.7489050
      1.7200000   2585.2911230
      1.7210000   2586.8355080
      1.7220000   2588.3736700
      1.7230000   2589.9163120
      1.7240000   2591.4598780
      1.7250000   2593.0042180
      1.7260000   2594.5469780
      1.7270000   2596.0923530
      1.7280000   2597.6393700
      1.7290000   2599.1804730
      1.7300000   2600.7312210
      1.7310000   2602.2786520
      1.7320000   2603.8226610
      1.7330000   2605.3763800
      1.7340000   2606.9231330
      1.7350000   2608.4640350
      1.7360000   2610.0142740
      1.7370000   2611.5539740
      1.7380000   2613.0920340
      1.7390000   2614.6314190
      1.7400000   2616.1801540
      1.7410000   2617.7269900
      1.7420000   2619.2740790
      1.7430000   2620.8164750
      1.7440000   2622.3616580
      1.7450000   2623.9186360
      1.7460000   2625.4645580
      1.7470000   2627.0141860
      1.7480000   2628.5623650
      1.7490000   2630.1141700
      1.7500000   2631.6645230
      1.7510000   2633.2054960
      1.7520000   2634.7545420
      1.7530000   2636.3017590
      1.7540000   2637.8522280
      1.7550000   2639.3901230
      1.7560000   2640.9365040
      1.7570000   2642.4845120
      1.7580000   2644.0332290
      1.7590000   2645.5784300
      1.7600000   2647.1241730
      1.7610000   2648.6754830
      1.7620000   2650.2162340
      1.7630000   2651.7657160
      1.7640000   2653.2966350
      1.7650000   2654.8488200
      1.7660000   2656.3898480
      1.7670000   2657.9386590
      1.7680000   2659.4871100
      1.7690000   2661.0415430
      1.7700000   2662.5939850
      1.7710000   2664.1519680
      1.7720000   2665.6994510
      1.7730000   2667.2538290
      1.7740000   2668.7975130
      1.7750000   2670.3506590
      1.7760000   2671.8949110
      1.7770000   2673.4352330
      1.7780000   2674.9923280
      1.7790000   2676.5342370
      1.7800000   2678.0810840
      1.7810000   2679.6270020
      1.7820000   2681.1715100
      1.7830000   2682.7200310
      1.7840000   2684.2663570
      1.7850000   2685.8134080
      1.7860000   2687.3586560
      1.7870000   2688.9036150
      1.7880000   2690.4414210
      1.7890000   2691.9885580
      1.7900000   2693.5326360
      1.7910000   2695.0899550
      1.7920000   2696.6344730
      1.7930000   2698.1807180
      1.7940000   2699.7275210
      1.7950000   2701.2744500
      1.7960000   2702.8145190
      1.7970000   2704.3700510
      1.7980000   2705.9177020
      1.7990000   2707.4531940
      1.8000000   2709.0037430
      1.8010000   2710.5500770
      1.8020000   2712.0876390
      1.8030000   2713.6225500
      1.8040000   2715.1717610
      1.8050000   2716.7155590
      1.8060000   2718.2566820
      1.8070000   2719.7972740
      1.8080000   2721.3491660
      1.8090000   2722.8867520
      1.8100000   2724.4526480
      1.8110000   2725.9936550
      1.8120000   2727.5382870
      1.8130000   2729.0922180
      1.8140000   2730.6401070
      1.8150000   2732.1907450
      1.8160000   2733.7314010
      1.8170000   2735.2748210
      1.8180000   2736.8222250
      1.8190000   2738.3758980
      1.8200000   2739.9261770
      1.8210000   2741.4690900
      1.8220000   2743.0134810
      1.8230000   2744.5592660
      1.8240000   2746.1094440
      1.8250000   2747.6677450
      1.8260000   2749.2120610
      1.8270000   2750.7531380
      1.8280000   2752.3146350
      1.8290000   2753.8518580
      1.8300000   2755.3946860
      1.8310000   2756.9486150
      1.8320000   2758.4854050
      1.8330000   2760.0203620
      1.8340000   2761.5785630
      1.8350000   2763.1310310
      1.8360000   2764.6673160
      1.8370000   2766.2136030
      1.8380000   2767.7526080
      1.8390000   2769.3010170
      1.8400000   2770.8430990
      1.8410000   2772.3856680
      1.8420000   2773.9367040
      1.8430000   2775.4820380
      1.8440000   2777.0279190
      1.8450000   2778.5591010
      1.8460000   2780.1109390
      1.8470000   2781.6599100
      1.8480000   2783.1993020
      1.8490000   2784.7502630
      1.8500000   2786.3055550
      1.8510000   2787.8577150
      1.8520000   2789.4113570
      1.8530000   2790.9590960
      1.8540000   2792.4986170
      1.8550000   2794.0516010
      1.8560000   2795.5912110
      1.8570000   2797.1336960
      1.8580000   2798.6947480
      1.8590000   2800.2363370
      1.8600000   2801.7811450
      1.8610000   2803.3261260
      1.8620000   2804.8765040
      1.8630000   2806.4244340
      1.8640000   2807.9706320
      1.8650000   2809.5157910
      1.8660000   2811.0607110
      1.8670000   2812.6165950
      1.8680000   2814.1688190
      1.8690000   2815.7124190
      1.8700000   2817.2591430
      1.8710000   2818.8052180
      1.8720000   2820.3476110
      1.8730000   2821.9019670
      1.8740000   2823.4485020
      1.8750000   2824.9997360
      1.8760000   2826.5564430
      1.8770000   2828.1065450
      1.8780000   2829.6562780
      1.8790000   2831.1993140
      1.8800000   2832.7412850
      1.8810000   2834.2808620
      1.8820000   2835.8408840
      1.8830000   2837.3790900
      1.8840000   2838.9256220
      1.8850000   2840.4749750
      1.8860000   2842.0180310
      1.8870000   2843.5544650
      1.8880000   2845.1006550
      1.8890000   2846.6449760
      1.8900000   2848.1904790
      1.8910000   2849.7307320
      1.8920000   2851.2770980
      1.8930000   2852.8152610
      1.8940000   2854.3657550
      1.8950000   2855.9122820
      1.8960000   2857.4573350
      1.8970000   2858.9973210
      1.8980000   2860.5368240
      1.8990000   2862.0888560
      1.9000000   2863.6307810
      1.9010000   2865.1735530
      1.9020000   2866.7189150
      1.9030000   2868.2737980
      1.9040000   2869.8161590
      1.9050000   2871.3641950
      1.9060000   2872.9087330
      1.9070000   2874.4547020
      1.9080000   2875.9949530
      1.9090000   2877.5397560
      1.9100000   2879.0862380
      1.9110000   2880.6296050
      1.9120000   2882.1801610
      1.9130000   2883.7215850
      1.9140000   2885.2647530
      1.9150000   2886.8191810
      1.9160000   2888.3608550
      1.9170000   2889.9022760
      1.9180000   2891.4627650
      1.9190000   2893.0037430
      1.9200000   2894.5438660
      1.9210000   2896.0903230
      1.9220000   2897.6310840
      1.9230000   2899.1758570
      1.9240000   2900.7265280
      1.9250000   2902.2793270
      1.9260000   2903.8196100
      1.9270000   2905.3741850
      1.9280000   2906.9245110
      1.9290000   2908.4681380
      1.9300000   2910.0188920
      1.9310000   2911.5654490
      1.9320000   2913.1112690
      1.9330000   2914.6650860
      1.9340000   2916.2040140
      1.9350000   2917.7408480
      1.9360000   2919.2874740
      1.9370000   2920.8386790
      1.9380000   2922.3909140
      1.9390000   2923.9422050
      1.9400000   2925.4812790
      1.9410000   2927.0207770
      1.9420000   2928.5773210
      1.9430000   2930.1194330
      1.9440000   2931.6809690
      1.9450000   2933.2378180
      1.9460000   2934.7825380
      1.9470000   2936.3343380
      1.9480000   2937.8771160
      1.9490000   2939.4173410
      1.9500000   2940.9663750
      1.9510000   2942.5205650
      1.9520000   2944.0691120
      1.9530000   2945.6174010
      1.9540000   2947.1715810
      1.9550000   2948.7153970
      1.9560000   2950.2685340
      1.9570000   2951.8269890
      1.9580000   2953.3756770
      1.9590000   2954.9298470
      1.9600000   2956.4739040
      1.9610000   2958.0205030
      1.9620000   2959.5679220
      1.9630000   2961.1202410
      1.9640000   2962.6661610
      1.9650000   2964.2089340
      1.9660000   2965.7623290
      1.9670000   2967.3116470
      1.9680000   2968.8600980
      1.9690000   2970.4114720
      1.9700000   2971.9622160
      1.9710000   2973.4996580
      1.9720000   2975.0485570
      1.9730000   2976.5974930
      1.9740000   2978.1487190
      1.9750000   2979.6999540
      1.9760000   2981.2460380
      1.9770000   2982.7936300
      1.9780000   2984.3504230
      1.9790000   2985.8998880
      1.9800000   2987.4450710
      1.9810000   2989.0020510
      1.9820000   2990.5505030
      1.9830000   2992.1037350
      1.9840000   2993.6559360
      1.9850000   2995.2087640
      1.9860000   2996.7446980
      1.9870000   2998.3047200
      1.9880000   2999.8532340
      1.9890000   3001.3993150
      1.9900000   3002.9512050
      1.9910000   3004.5029100
      1.9920000   3006.0544680
      1.9930000   3007.5957570
      1.9940000   3009.1420860
      1.9950000   3010.6960000
      1.9960000   3012.2497420
      1.9970000   3013.8050030
      1.9980000   3015.3553610
      1.9990000   3016.9164580
      2.0000000   3018.4685240
      2.0010000   3020.0199240
      2.0020000   3021.5671850
      2.0030000   3023.1152490
      2.0040000   3024.6685570
      2.0050000   3026.2147930
      2.0060000   3027.7606870
      2.0070000   3029.3106020
      2.0080000   3030.8554690
      2.0090000   3032.4078780
      2.0100000   3033.9640150
      2.0110000   3035.5110800
      2.0120000   3037.0605260
      2.0130000   3038.6002470
      2.0140000   3040.1502300
      2.0150000   3041.6919780
      2.0160000   3043.2327310
      2.0170000   3044.7701130
      2.0180000   3046.3217170
      2.0190000   3047.8764060
      2.0200000   3049.4272190
      2.0210000   3050.9831010
      2.0220000   3052.5331190
      2.0230000   3054.0809790
      2.0240000   3055.6375500
      2.0250000   3057.1975640
      2.0260000   3058.7476690
      2.0270000   3060.2955070
      2.0280000   3061.8475000
      2.0290000   3063.3834710
      2.0300000   3064.9307480
      2.0310000   3066.4769510
      2.0320000   3068.0263180
      2.0330000   3069.5704380
      2.0340000   3071.1323460
      2.0350000   3072.6763470
      2.0360000   3074.2246540
      2.0370000   3075.7895090
      2.0380000   3077.3425830
      2.0390000   3078.8815540
      2.0400000   3080.4345060
      2.0410000   3081.9874320
      2.0420000   3083.5335250
      2.0430000   3085.0896780
      2.0440000   3086.6396600
      2.0450000   3088.1901540
      2.0460000   3089.7440860
      2.0470000   3091.2927500
      2.0480000   3092.8386120
      2.0490000   3094.3896550
      2.0500000   3095.9395670
      2.0510000   3097.4891920
      2.0520000   3099.0390510
      2.0530000   3100.5939500
      2.0540000   3102.1385910
      2.0550000   3103.6899190
      2.0560000   3105.2390540
      2.0570000   3106.7869780
      2.0580000   3108.3447690
      2.0590000   3109.8908120
      2.0600000   3111.4344020
      2.0610000   3112.9796410
      2.0620000   3114.5325850
      2.0630000   3116.0842930
      2.0640000   3117.6403810
      2.0650000   3119.1950430
      2.0660000   3120.7493610
      2.0670000   3122.2990410
      2.0680000   3123.8508550
      2.0690000   3125.3973240
      2.0700000   3126.9522740
      2.0710000   3128.4962220
      2.0720000   3130.0500070
      2.0730000   3131.6077000
      2.0740000   3133.1674720
      2.0750000   3134.7174360
      2.0760000   3136.2677860
      2.0770000   3137.8174600
      2.0780000   3139.3676830
      2.0790000   3140.9264730
      2.0800000   3142.4771850
      2.0810000   3144.0218170
      2.0820000   3145.5728400
      2.0830000   3147.1206120
      2.0840000   3148.6718400
      2.0850000   3150.2162640
      2.0860000   3151.7664300
      2.0870000   3153.3198870
      2.0880000   3154.8788250
      2.0890000   3156.4356710
      2.0900000   3157.9790010
      2.0910000   3159.5408070
      2.0920000   3161.0934280
      2.0930000   3162.6355050
      2.0940000   3164.1866980
      2.0950000   3165.7399590
      2.0960000   3167.2815340
      2.0970000   3168.8410350
      2.0980000   3170.4131510
      2.0990000   3171.9735780
      2.1000000   3173.5376150
      2.1010000   3175.0981070
      2.1020000   3176.6511080
      2.1030000   3178.2115380
      2.1040000   3179.7640020
      2.1050000   3181.3153770
      2.1060000   3182.8745630
      2.1070000   3184.4221950
      2.1080000   3185.9749160
      2.1090000   3187.5316050
      2.1100000   3189.0791120
      2.1110000   3190.6341420
      2.1120000   3192.1867460
      2.1130000   3193.7359340
      2.1140000   3195.2855190
      2.1150000   3196.8412810
      2.1160000   3198.3872190
      2.1170000   3199.9357480
      2.1180000   3201.4878870
      2.1190000   3203.0354270
      2.1200000   3204.5749640
      2.1210000   3206.1231980
      2.1220000   3207.6706170
      2.1230000   3209.2227020
      2.1240000   3210.7772530
      2.1250000   3212.3211910
      2.1260000   3213.8668400
      2.1270000   3215.4231330
      2.1280000   3216.9734760
      2.1290000   3218.5168690
      2.1300000   3220.0743630
      2.1310000   3221.6235730
      2.1320000   3223.1733530
      2.1330000   3224.7290950
      2.1340000   3226.2672340
      2.1350000   3227.8136340
      2.1360000   3229.3651890
      2.1370000   3230.9138830
      2.1380000   3232.4556390
      2.1390000   3234.0064110
      2.1400000   3235.5535510
      2.1410000   3237.1042030
      2.1420000   3238.6527740
      2.1430000   3240.1931640
      2.1440000   3241.7425990
      2.1450000   3243.2890360
      2.1460000   3244.8385200
      2.1470000   3246.3840430
      2.1480000   3247.9479820
      2.1490000   3249.4960800
      2.1500000   3251.0471890
      2.1510000   3252.6116480
      2.1520000   3254.1649900
      2.1530000   3255.7125240
      2.1540000   3257.2622160
      2.1550000   3258.8143060
      2.1560000   3260.3667630
      2.1570000   3261.9195030
      2.1580000   3263.4729480
      2.1590000   3265.0221370
      2.1600000   3266.5741970
      2.1610000   3268.1261780
      2.1620000   3269.6812390
      2.1630000   3271.2282390
      2.1640000   3272.7765830
      2.1650000   3274.3252710
      2.1660000   3275.8826420
      2.1670000   3277.4321080
      2.1680000   3278.9865770
      2.1690000   3280.5349250
      2.1700000   3282.0860710
      2.1710000   3283.6350540
      2.1720000   3285.1820230
      2.1730000   3286.7366670
      2.1740000   3288.2930500
      2.1750000   3289.8486670
      2.1760000   3291.4050650
      2.1770000   3292.9546790
      2.1780000   3294.5169760
      2.1790000   3296.0707680
      2.1800000   3297.6314240
      2.1810000   3299.1940010
      2.1820000   3300.7422170
      2.1830000   3302.2947840
      2.1840000   3303.8464230
      2.1850000   3305.3958150
      2.1860000   3306.9421000
      2.1870000   3308.4966460
      2.1880000   3310.0400620
      2.1890000   3311.5878500
      2.1900000   3313.1388050
      2.1910000   3314.6902300
      2.1920000   3316.2445300
      2.1930000   3317.7974240
      2.1940000   3319.3504000
      2.1950000   3320.8955380
      2.1960000   3322.4480220
      2.1970000   3324.0114950
      2.1980000   3325.5715890
      2.1990000   3327.1157090
      2.2000000   3328.6758520
      2.2010000   3330.2300690
      2.2020000   3331.7770970
      2.2030000   3333.3296030
      2.2040000   3334.8724570
      2.2050000   3336.4271340
      2.2060000   3337.9885500
      2.2070000   3339.5394340
      2.2080000   3341.0909820
      2.2090000   3342.6417410
      2.2100000   3344.1954360
      2.2110000   3345.7417000
      2.2120000   3347.2935860
      2.2130000   3348.8436370
      2.2140000   3350.3886420
      2.2150000   3351.9519760
      2.2160000   3353.5027690
      2.2170000   3355.0561530
      2.2180000   3356.6178380
      2.2190000   3358.1724970
      2.2200000   3359.7181570
      2.2210000   3361.2729040
      2.2220000   3362.8358500
      2.2230000   3364.3841050
      2.2240000   3365.9396470
      2.2250000   3367.4912250
      2.2260000   3369.0328440
      2.2270000   3370.5900780
      2.2280000   3372.1511330
      2.2290000   3373.7043720
      2.2300000   3375.2527140
      2.2310000   3376.8021770
      2.2320000   3378.3528050
      2.2330000   3379.9037950
      2.2340000   3381.4555210
      2.2350000   3383.0087340
      2.2360000   3384.5537350
      2.2370000   3386.1118850
      2.2380000   3387.6589200
      2.2390000   3389.2067540
      2.2400000   3390.7567490
      2.2410000   3392.3085040
      2.2420000   3393.8509640
      2.2430000   3395.4182440
      2.2440000   3396.9746370
      2.2450000   3398.5215550
      2.2460000   3400.0759540
      2.2470000   3401.6287550
      2.2480000   3403.1797960
      2.2490000   3404.7400810
      2.2500000   3406.2942620
      2.2510000   3407.8437260
      2.2520000   3409.3925350
      2.2530000   3410.9369150
      2.2540000   3412.4876380
      2.2550000   3414.0363060
      2.2560000   3415.5853400
      2.2570000   3417.1330910
      2.2580000   3418.6842340
      2.2590000   3420.2348120
      2.2600000   3421.7871380
      2.2610000   3423.3388170
      2.2620000   3424.9070260
      2.2630000   3426.4609040
      2.2640000   3428.0126530
      2.2650000   3429.5711350
      2.2660000   3431.1272500
      2.2670000   3432.6741340
      2.2680000   3434.2300030
      2.2690000   3435.7867580
      2.2700000   3437.3445870
      2.2710000   3438.9065680
      2.2720000   3440.4467210
      2.2730000   3442.0110180
      2.2740000   3443.5613720
      2.2750000   3445.1113020
      2.2760000   3446.6738930
      2.2770000   3448.2267950
      2.2780000   3449.7786680
      2.2790000   3451.3303380
      2.2800000   3452.8818430
      2.2810000   3454.4319730
      2.2820000   3455.9855020
      2.2830000   3457.5426500
      2.2840000   3459.0964290
      2.2850000   3460.6498710
      2.2860000   3462.1975070
      2.2870000   3463.7489930
      2.2880000   3465.3125960
      2.2890000   3466.8614360
      2.2900000   3468.4151820
      2.2910000   3469.9752710
      2.2920000   3471.5239370
      2.2930000   3473.0769210
      2.2940000   3474.6372670
      2.2950000   3476.1870510
      2.2960000   3477.7375470
      2.2970000   3479.2880240
      2.2980000   3480.8366200
      2.2990000   3482.3922740
      2.3000000   3483.9496970
      2.3010000   3485.4946110
      2.3020000   3487.0521080
      2.3030000   3488.6239820
      2.3040000   3490.1823460
      2.3050000   3491.7373830
      2.3060000   3493.2967280
      2.3070000   3494.8469960
      2.3080000   3496.3960690
      2.3090000   3497.9530810
      2.3100000   3499.5111300
      2.3110000   3501.0683900
      2.3120000   3502.6217240
      2.3130000   3504.1738240
      2.3140000   3505.7242220
      2.3150000   3507.2826590
      2.3160000   3508.8352100
      2.3170000   3510.3824630
      2.3180000   3511.9338520
      2.3190000   3513.4897220
      2.3200000   3515.0423840
      2.3210000   3516.6009410
      2.3220000   3518.1561950
      2.3230000   3519.7076920
      2.3240000   3521.2650360
      2.3250000   3522.8178810
      2.3260000   3524.3656980
      2.3270000   3525.9272290
      2.3280000   3527.4839780
      2.3290000   3529.0339360
      2.3300000   3530.5903800
      2.3310000   3532.1358890
      2.3320000   3533.6902540
      2.3330000   3535.2454810
      2.3340000   3536.7952530
      2.3350000   3538.3459710
      2.3360000   3539.9082570
      2.3370000   3541.4495320
      2.3380000   3543.0082880
      2.3390000   3544.5735990
      2.3400000   3546.1203630
      2.3410000   3547.6705060
      2.3420000   3549.2387580
      2.3430000   3550.7884900
      2.3440000   3552.3398970
      2.3450000   3553.8963470
      2.3460000   3555.4451990
      2.3470000   3557.0024430
      2.3480000   3558.5597520
      2.3490000   3560.1128620
      2.3500000   3561.6651580
      2.3510000   3563.2304400
      2.3520000   3564.7822830
      2.3530000   3566.3368620
      2.3540000   3567.8964850
      2.3550000   3569.4517390
      2.3560000   3571.0065230
      2.3570000   3572.5655930
      2.3580000   3574.1121940
      2.3590000   3575.6690340
      2.3600000   3577.2236730
      2.3610000   3578.7799250
      2.3620000   3580.3322270
      2.3630000   3581.8870280
      2.3640000   3583.4358300
      2.3650000   3584.9940120
      2.3660000   3586.5393700
      2.3670000   3588.0923890
      2.3680000   3589.6546240
      2.3690000   3591.2107400
      2.3700000   3592.7598840
      2.3710000   3594.3228260
      2.3720000   3595.8737670
      2.3730000   3597.4323960
      2.3740000   3598.9896980
      2.3750000   3600.5378760
      2.3760000   3602.0931720
      2.3770000   3603.6469730
      2.3780000   3605.2051100
      2.3790000   3606.7532620
      2.3800000   3608.3223870
      2.3810000   3609.8689980
      2.3820000   3611.4233020
      2.3830000   3612.9828280
      2.3840000   3614.5393650
      2.3850000   3616.0863110
      2.3860000   3617.6475610
      2.3870000   3619.2050030
      2.3880000   3620.7597180
      2.3890000   3622.3118260
      2.3900000   3623.8644630
      2.3910000   3625.4140300
      2.3920000   3626.9844340
      2.3930000   3628.5332900
      2.3940000   3630.0815410
      2.3950000   3631.6363250
      2.3960000   3633.1870300
      2.3970000   3634.7431490
      2.3980000   3636.3010380
      2.3990000   3637.8556420
      2.4000000   3639.4012910
      2.4010000   3640.9607540
      2.4020000   3642.5055390
      2.4030000   3644.0607340
      2.4040000   3645.6212870
      2.4050000   3647.1837510
      2.4060000   3648.7387480
      2.4070000   3650.3003030
      2.4080000   3651.8518930
      2.4090000   3653.4002090
      2.4100000   3654.9596160
      2.4110000   3656.5172280
      2.4120000   3658.0711700
      2.4130000   3659.6280560
      2.4140000   3661.1826520
      2.4150000   3662.7385440
      2.4160000   3664.2950050
      2.4170000   3665.8489530
      2.4180000   3667.4022530
      2.4190000   3668.9593750
      2.4200000   3670.5085980
      2.4210000   3672.0610160
      2.4220000   3673.6173670
      2.4230000   3675.1752490
      2.4240000   3676.7302960
      2.4250000   3678.2738460
      2.4260000   3679.8375430
      2.4270000   3681.3883640
      2.4280000   3682.9365620
      2.4290000   3684.4951080
      2.4300000   3686.0438430
      2.4310000   3687.6013840
      2.4320000   3689.1531990
      2.4330000   3690.7100550
      2.4340000   3692.2639610
      2.4350000   3693.8131120
      2.4360000   3695.3684350
      2.4370000   3696.9310320
      2.4380000   3698.4922330
      2.4390000   3700.0393080
      2.4400000   3701.5955620
      2.4410000   3703.1480790
      2.4420000   3704.7084440
      2.4430000   3706.2734820
      2.4440000   3707.8248990
      2.4450000   3709.3810320
      2.4460000   3710.9459290
      2.4470000   3712.5038310
      2.4480000   3714.0558460
      2.4490000   3715.6222220
      2.4500000   3717.1800310
      2.4510000   3718.7307880
      2.4520000   3720.2890740
      2.4530000   3721.8490430
      2.4540000   3723.4024440
      2.4550000   3724.9631770
      2.4560000   3726.5201450
      2.4570000   3728.0802010
      2.4580000   3729.6315260
      2.4590000   3731.1815110
      2.4600000   3732.7369970
      2.4610000   3734.2944770
      2.4620000   3735.8461400
      2.4630000   3737.4005940
      2.4640000   3738.9595190
      2.4650000   3740.5150600
      2.4660000   3742.0661470
      2.4670000   3743.6229340
      2.4680000   3745.1774450
      2.4690000   3746.7335410
      2.4700000   3748.2954560
      2.4710000   3749.8435330
      2.4720000   3751.3985090
      2.4730000   3752.9522200
      2.4740000   3754.5069580
      2.4750000   3756.0630000
      2.4760000   3757.6199510
      2.4770000   3759.1781890
      2.4780000   3760.7389450
      2.4790000   3762.2927880
      2.4800000   3763.8468640
      2.4810000   3765.4002020
      2.4820000   3766.9555100
      2.4830000   3768.5190660
      2.4840000   3770.0764680
      2.4850000   3771.6318960
      2.4860000   3773.1868620
      2.4870000   3774.7487070
      2.4880000   3776.3065000
      2.4890000   3777.8606070
      2.4900000   3779.4129020
      2.4910000   3780.9677460
      2.4920000   3782.5206960
      2.4930000   3784.0748570
      2.4940000   3785.6348190
      2.4950000   3787.1913910
      2.4960000   3788.7403930
      2.4970000   3790.2953410
      2.4980000   3791.8513300
      2.4990000   3793.4144620
      2.5000000   3794.9721840
      2.5010000   3796.5273810
      2.5020000   3798.0981210
      2.5030000   3799.6540170
      2.5040000   3801.2101740
      2.5050000   3802.7780420
      2.5060000   3804.3392140
      2.5070000   3805.9002200
      2.5080000   3807.4570370
      2.5090000   3809.0121680
      2.5100000   3810.5658490
      2.5110000   3812.1261400
      2.5120000   3813.6841670
      2.5130000   3815.2518780
      2.5140000   3816.8096170
      2.5150000   3818.3661710
      2.5160000   3819.9338620
      2.5170000   3821.4970390
      2.5180000   3823.0516100
      2.5190000   3824.6156640
      2.5200000   3826.1686310
      2.5210000   3827.7219140
      2.5220000   3829.2897960
      2.5230000   3830.8404540
      2.5240000   3832.3916500
      2.5250000   3833.9596830
      2.5260000   3835.5185710
      2.5270000   3837.0720910
      2.5280000   3838.6345730
      2.5290000   3840.1880830
      2.5300000   3841.7477960
      2.5310000   3843.3125700
      2.5320000   3844.8690340
      2.5330000   3846.4166860
      2.5340000   3847.9721970
      2.5350000   3849.5246500
      2.5360000   3851.0845100
      2.5370000   3852.6390800
      2.5380000   3854.1872400
      2.5390000   3855.7426000
      2.5400000   3857.2991240
      2.5410000   3858.8572910
      2.5420000   3860.4151130
      2.5430000   3861.9777910
      2.5440000   3863.5341430
      2.5450000   3865.0835310
      2.5460000   3866.6448870
      2.5470000   3868.2012010
      2.5480000   3869.7616280
      2.5490000   3871.3228970
      2.5500000   3872.8841670
      2.5510000   3874.4399090
      2.5520000   3876.0103430
      2.5530000   3877.5671760
      2.5540000   3879.1181050
      2.5550000   3880.6774530
      2.5560000   3882.2311390
      2.5570000   3883.7915040
      2.5580000   3885.3548670
      2.5590000   3886.9076470
      2.5600000   3888.4636940
      2.5610000   3890.0279750
      2.5620000   3891.5878130
      2.5630000   3893.1492130
      2.5640000   3894.7187030
      2.5650000   3896.2785280
      2.5660000   3897.8345370
      2.5670000   3899.3906840
      2.5680000   3900.9519630
      2.5690000   3902.5149080
      2.5700000   3904.0828880
      2.5710000   3905.6303630
      2.5720000   3907.1847810
      2.5730000   3908.7401830
      2.5740000   3910.2873250
      2.5750000   3911.8454760
      2.5760000   3913.4036180
      2.5770000   3914.9586340
      2.5780000   3916.5173470
      2.5790000   3918.0819560
      2.5800000   3919.6392230
      2.5810000   3921.1926210
      2.5820000   3922.7631630
      2.5830000   3924.3217390
      2.5840000   3925.8750230
      2.5850000   3927.4397110
      2.5860000   3929.0002300
      2.5870000   3930.5569050
      2.5880000   3932.1204080
      2.5890000   3933.6749450
      2.5900000   3935.2352890
      2.5910000   3936.8014630
      2.5920000   3938.3515720
      2.5930000   3939.9106400
      2.5940000   3941.4758550
      2.5950000   3943.0386200
      2.5960000   3944.5899480
      2.5970000   3946.1446340
      2.5980000   3947.7051240
      2.5990000   3949.2686630
      2.6000000   3950.8217650
      2.6010000   3952.3765620
      2.6020000   3953.9432350
      2.6030000   3955.5134320
      2.6040000   3957.0674130
      2.6050000   3958.6274040
      2.6060000   3960.1899220
      2.6070000   3961.7467750
      2.6080000   3963.3005980
      2.6090000   3964.8593400
      2.6100000   3966.4123410
      2.6110000   3967.9659520
      2.6120000   3969.5297520
      2.6130000   3971.0897830
      2.6140000   3972.6506400
      2.6150000   3974.2099700
      2.6160000   3975.7699420
      2.6170000   3977.3296830
      2.6180000   3978.8886320
      2.6190000   3980.4447460
      2.6200000   3982.0084540
      2.6210000   3983.5732000
      2.6220000   3985.1283180
      2.6230000   3986.6888980
      2.6240000   3988.2514860
      2.6250000   3989.8127820
      2.6260000   3991.3762610
      2.6270000   3992.9299780
      2.6280000   3994.4932010
      2.6290000   3996.0493340
      2.6300000   3997.6123430
      2.6310000   3999.1800950
      2.6320000   4000.7383040
      2.6330000   4002.2937620
      2.6340000   4003.8571840
      2.6350000   4005.4175370
      2.6360000   4006.9780000
      2.6370000   4008.5378270
      2.6380000   4010.0986210
      2.6390000   4011.6602590
      2.6400000   4013.2192070
      2.6410000   4014.7734170
      2.6420000   4016.3310730
      2.6430000   4017.8970000
      2.6440000   4019.4603680
      2.6450000   4021.0153540
      2.6460000   4022.5748690
      2.6470000   4024.1299450
      2.6480000   4025.6921470
      2.6490000   4027.2622630
      2.6500000   4028.8135340
      2.6510000   4030.3633990
      2.6520000   4031.9274480
      2.6530000   4033.4829330
      2.6540000   4035.0429250
      2.6550000   4036.6007550
      2.6560000   4038.1633850
      2.6570000   4039.7184400
      2.6580000   4041.2926790
      2.6590000   4042.8623750
      2.6600000   4044.4232020
      2.6610000   4045.9835440
      2.6620000   4047.5494930
      2.6630000   4049.1094560
      2.6640000   4050.6688190
      2.6650000   4052.2230640
      2.6660000   4053.7835420
      2.6670000   4055.3437470
      2.6680000   4056.9037380
      2.6690000   4058.4770600
      2.6700000   4060.0325070
      2.6710000   4061.5856630
      2.6720000   4063.1588730
      2.6730000   4064.7203940
      2.6740000   4066.2757970
      2.6750000   4067.8452180
      2.6760000   4069.4088890
      2.6770000   4070.9689400
      2.6780000   4072.5302580
      2.6790000   4074.0792580
      2.6800000   4075.6436250
      2.6810000   4077.2103340
      2.6820000   4078.7722930
      2.6830000   4080.3248180
      2.6840000   4081.8914460
      2.6850000   4083.4553690
      2.6860000   4085.0126930
      2.6870000   4086.5631380
      2.6880000   4088.1284200
      2.6890000   4089.6844830
      2.6900000   4091.2466570
      2.6910000   4092.8067860
      2.6920000   4094.3684270
      2.6930000   4095.9424930
      2.6940000   4097.5072280
      2.6950000   4099.0596430
      2.6960000   4100.6235260
      2.6970000   4102.1882990
      2.6980000   4103.7454920
      2.6990000   4105.3170730
      2.7000000   4106.8802290
      2.7010000   4108.4419640
      2.7020000   4110.0001120
      2.7030000   4111.5754670
      2.7040000   4113.1357110
      2.7050000   4114.6870750
      2.7060000   4116.2381490
      2.7070000   4117.7908920
      2.7080000   4119.3525890
      2.7090000   4120.9131570
      2.7100000   4122.4682610
      2.7110000   4124.0293480
      2.7120000   4125.5953670
      2.7130000   4127.1590210
      2.7140000   4128.7165040
      2.7150000   4130.2898160
      2.7160000   4131.8486170
      2.7170000   4133.4059810
      2.7180000   4134.9697510
      2.7190000   4136.5369670
      2.7200000   4138.0909290
      2.7210000   4139.6570300
      2.7220000   4141.2163580
      2.7230000   4142.7742360
      2.7240000   4144.3353010
      2.7250000   4145.8955710
      2.7260000   4147.4465010
      2.7270000   4149.0105110
      2.7280000   4150.5658550
      2.7290000   4152.1156200
      2.7300000   4153.6845840
      2.7310000   4155.2411530
      2.7320000   4156.8035630
      2.7330000   4158.3766610
      2.7340000   4159.9285580
      2.7350000   4161.4914790
      2.7360000   4163.0496970
      2.7370000   4164.6079570
      2.7380000   4166.1726020
      2.7390000   4167.7327780
      2.7400000   4169.2989720
      2.7410000   4170.8646710
      2.7420000   4172.4254530
      2.7430000   4173.9840380
      2.7440000   4175.5444880
      2.7450000   4177.0945690
      2.7460000   4178.6569090
      2.7470000   4180.2195480
      2.7480000   4181.7720630
      2.7490000   4183.3402740
      2.7500000   4184.9080670
      2.7510000   4186.4647900
      2.7520000   4188.0259950
      2.7530000   4189.5795350
      2.7540000   4191.1330010
      2.7550000   4192.6928310
      2.7560000   4194.2534540
      2.7570000   4195.8117480
      2.7580000   4197.3743630
      2.7590000   4198.9353660
      2.7600000   4200.4943410
      2.7610000   4202.0602420
      2.7620000   4203.6219630
      2.7630000   4205.1785900
      2.7640000   4206.7429100
      2.7650000   4208.3023620
      2.7660000   4209.8529170
      2.7670000   4211.4152930
      2.7680000   4212.9866130
      2.7690000   4214.5385650
      2.7700000   4216.1035890
      2.7710000   4217.6609430
      2.7720000   4219.2202340
      2.7730000   4220.7833660
      2.7740000   4222.3455780
      2.7750000   4223.9062600
      2.7760000   4225.4598740
      2.7770000   4227.0183530
      2.7780000   4228.5720210
      2.7790000   4230.1372700
      2.7800000   4231.7009290
      2.7810000   4233.2592570
      2.7820000   4234.8260080
      2.7830000   4236.3867090
      2.7840000   4237.9402140
      2.7850000   4239.5134270
      2.7860000   4241.0704580
      2.7870000   4242.6300880
      2.7880000   4244.1846350
      2.7890000   4245.7420010
      2.7900000   4247.2987660
      2.7910000   4248.8623740
      2.7920000   4250.4244210
      2.7930000   4251.9857000
      2.7940000   4253.5469990
      2.7950000   4255.0942400
      2.7960000   4256.6604180
      2.7970000   4258.2186490
      2.7980000   4259.7692750
      2.7990000   4261.3242680
      2.8000000   4262.8834770
      2.8010000   4264.4449060
      2.8020000   4266.0099660
      2.8030000   4267.5700860
      2.8040000   4269.1299180
      2.8050000   4270.6906530
      2.8060000   4272.2524430
      2.8070000   4273.8091790
      2.8080000   4275.3776420
      2.8090000   4276.9305840
      2.8100000   4278.4916450
      2.8110000   4280.0476080
      2.8120000   4281.6014920
      2.8130000   4283.1651850
      2.8140000   4284.7337450
      2.8150000   4286.2910570
      2.8160000   4287.8481120
      2.8170000   4289.4163520
      2.8180000   4290.9787710
      2.8190000   4292.5392650
      2.8200000   4294.0986030
      2.8210000   4295.6604500
      2.8220000   4297.2125660
      2.8230000   4298.7740170
      2.8240000   4300.3264900
      2.8250000   4301.8883870
      2.8260000   4303.4599610
      2.8270000   4305.0141670
      2.8280000   4306.5726400
      2.8290000   4308.1343000
      2.8300000   4309.6941110
      2.8310000   4311.2456740
      2.8320000   4312.8115480
      2.8330000   4314.3681170
      2.8340000   4315.9273830
      2.8350000   4317.4912070
      2.8360000   4319.0531200
      2.8370000   4320.6079530
      2.8380000   4322.1856060
      2.8390000   4323.7457180
      2.8400000   4325.3100720
      2.8410000   4326.8709870
      2.8420000   4328.4208310
      2.8430000   4329.9764640
      2.8440000   4331.5346070
      2.8450000   4333.0922160
      2.8460000   4334.6420840
      2.8470000   4336.2058050
      2.8480000   4337.7743140
      2.8490000   4339.3281260
      2.8500000   4340.8900070
      2.8510000   4342.4528460
      2.8520000   4344.0132290
      2.8530000   4345.5648330
      2.8540000   4347.1205000
      2.8550000   4348.6783840
      2.8560000   4350.2413940
      2.8570000   4351.8043690
      2.8580000   4353.3724490
      2.8590000   4354.9403790
      2.8600000   4356.5007230
      2.8610000   4358.0634250
      2.8620000   4359.6210270
      2.8630000   4361.1747510
      2.8640000   4362.7364410
      2.8650000   4364.2924540
      2.8660000   4365.8512180
      2.8670000   4367.4079150
      2.8680000   4368.9677340
      2.8690000   4370.5235190
      2.8700000   4372.0878470
      2.8710000   4373.6399250
      2.8720000   4375.2035170
      2.8730000   4376.7644080
      2.8740000   4378.3245220
      2.8750000   4379.8837480
      2.8760000   4381.4570720
      2.8770000   4383.0202050
      2.8780000   4384.5724940
      2.8790000   4386.1429950
      2.8800000   4387.7042960
      2.8810000   4389.2681950
      2.8820000   4390.8373860
      2.8830000   4392.4000600
      2.8840000   4393.9543850
      2.8850000   4395.5273360
      2.8860000   4397.0876120
      2.8870000   4398.6449140
      2.8880000   4400.2130050
      2.8890000   4401.7654440
      2.8900000   4403.3161120
      2.8910000   4404.8886900
      2.8920000   4406.4420480
      2.8930000   4408.0035760
      2.8940000   4409.5764040
      2.8950000   4411.1343870
      2.8960000   4412.6961170
      2.8970000   4414.2589800
      2.8980000   4415.8176130
      2.8990000   4417.3746910
      2.9000000   4418.9403110
      2.9010000   4420.4960700
      2.9020000   4422.0534500
      2.9030000   4423.6178040
      2.9040000   4425.1782610
      2.9050000   4426.7378140
      2.9060000   4428.2921020
      2.9070000   4429.8535990
      2.9080000   4431.4135460
      2.9090000   4432.9793200
      2.9100000   4434.5398550
      2.9110000   4436.0917190
      2.9120000   4437.6625910
      2.9130000   4439.2271660
      2.9140000   4440.7870000
      2.9150000   4442.3504980
      2.9160000   4443.9176900
      2.9170000   4445.4753740
      2.9180000   4447.0348630
      2.9190000   4448.5857290
      2.9200000   4450.1360150
      2.9210000   4451.7000790
      2.9220000   4453.2581410
      2.9230000   4454.8124230
      2.9240000   4456.3778360
      2.9250000   4457.9404970
      2.9260000   4459.4969870
      2.9270000   4461.0620830
      2.9280000   4462.6142710
      2.9290000   4464.1739940
      2.9300000   4465.7321740
      2.9310000   4467.2861670
      2.9320000   4468.8406130
      2.9330000   4470.4047030
      2.9340000   4471.9671660
      2.9350000   4473.5188970
      2.9360000   4475.0841020
      2.9370000   4476.6465290
      2.9380000   4478.2116940
      2.9390000   4479.7814410
      2.9400000   4481.3507990
      2.9410000   4482.9121670
      2.9420000   4484.4724040
      2.9430000   4486.0346760
      2.9440000   4487.5920130
      2.9450000   4489.1602300
      2.9460000   4490.7194510
      2.9470000   4492.2830980
      2.9480000   4493.8412850
      2.9490000   4495.4001110
      2.9500000   4496.9544620
      2.9510000   4498.5087430
      2.9520000   4500.0668070
      2.9530000   4501.6190720
      2.9540000   4503.1747710
      2.9550000   4504.7314520
      2.9560000   4506.2853890
      2.9570000   4507.8484420
      2.9580000   4509.3998880
      2.9590000   4510.9537850
      2.9600000   4512.5120850
      2.9610000   4514.0736180
      2.9620000   4515.6345490
      2.9630000   4517.1988170
      2.9640000   4518.7577310
      2.9650000   4520.3195490
      2.9660000   4521.8804910
      2.9670000   4523.4381200
      2.9680000   4525.0002130
      2.9690000   4526.5534100
      2.9700000   4528.1142100
      2.9710000   4529.6703910
      2.9720000   4531.2330710
      2.9730000   4532.7949350
      2.9740000   4534.3592600
      2.9750000   4535.9183960
      2.9760000   4537.4720690
      2.9770000   4539.0379720
      2.9780000   4540.6008770
      2.9790000   4542.1594610
      2.9800000   4543.7308830
      2.9810000   4545.2913510
      2.9820000   4546.8485710
      2.9830000   4548.4003660
      2.9840000   4549.9529960
      2.9850000   4551.5067360
      2.9860000   4553.0681940
      2.9870000   4554.6232730
      2.9880000   4556.1729960
      2.9890000   4557.7362340
      2.9900000   4559.2827940
      2.9910000   4560.8397250
      2.9920000   4562.4114450
      2.9930000   4563.9727170
      2.9940000   4565.5246220
      2.9950000   4567.0860120
      2.9960000   4568.6500940
      2.9970000   4570.2130800
      2.9980000   4571.7779100
      2.9990000   4573.3378270
      3.0000000   4574.9028290
      3.0010000   4576.4605980
      3.0020000   4578.0193510
      3.0030000   4579.5839760
      3.0040000   4581.1516070
      3.0050000   4582.7178580
      3.0060000   4584.2738340
      3.0070000   4585.8404500
      3.0080000   4587.3969290
      3.0090000   4588.9614930
      3.0100000   4590.5293750
      3.0110000   4592.0928830
      3.0120000   4593.6519570
      3.0130000   4595.2163350
      3.0140000   4596.7757760
      3.0150000   4598.3311740
      3.0160000   4599.9000960
      3.0170000   4601.4602880
      3.0180000   4603.0227400
      3.0190000   4604.5937460
      3.0200000   4606.1550070
      3.0210000   4607.7096830
      3.0220000   4609.2606040
      3.0230000   4610.8251830
      3.0240000   4612.3875840
      3.0250000   4613.9423340
      3.0260000   4615.5127100
      3.0270000   4617.0694970
      3.0280000   4618.6269130
      3.0290000   4620.1939980
      3.0300000   4621.7540360
      3.0310000   4623.3154010
      3.0320000   4624.8792860
      3.0330000   4626.4363170
      3.0340000   4627.9978870
      3.0350000   4629.5716100
      3.0360000   4631.1332880
      3.0370000   4632.6994340
      3.0380000   4634.2662070
      3.0390000   4635.8348910
      3.0400000   4637.3902560
      3.0410000   4638.9508260
      3.0420000   4640.5108700
      3.0430000   4642.0701870
      3.0440000   4643.6318550
      3.0450000   4645.1866080
      3.0460000   4646.7472130
      3.0470000   4648.3111750
      3.0480000   4649.8747080
      3.0490000   4651.4212350
      3.0500000   4652.9699080
      3.0510000   4654.5266970
      3.0520000   4656.0950670
      3.0530000   4657.6588840
      3.0540000   4659.2218010
      3.0550000   4660.7813780
      3.0560000   4662.3404570
      3.0570000   4663.9011510
      3.0580000   4665.4628320
      3.0590000   4667.0210270
      3.0600000   4668.5897850
      3.0610000   4670.1535620
      3.0620000   4671.7197430
      3.0630000   4673.2835500
      3.0640000   4674.8464320
      3.0650000   4676.4063960
      3.0660000   4677.9660640
      3.0670000   4679.5246210
      3.0680000   4681.0878940
      3.0690000   4682.6468320
      3.0700000   4684.2229620
      3.0710000   4685.7888680
      3.0720000   4687.3539900
      3.0730000   4688.9211230
      3.0740000   4690.4784290
      3.0750000   4692.0379390
      3.0760000   4693.5972440
      3.0770000   4695.1613110
      3.0780000   4696.7171090
      3.0790000   4698.2869390
      3.0800000   4699.8440580
      3.0810000   4701.4011390
      3.0820000   4702.9561530
      3.0830000   4704.5187040
      3.0840000   4706.0862990
      3.0850000   4707.6453930
      3.0860000   4709.2091060
      3.0870000   4710.7691740
      3.0880000   4712.3322810
      3.0890000   4713.8966290
      3.0900000   4715.4571490
      3.0910000   4717.0131860
      3.0920000   4718.5753470
      3.0930000   4720.1320700
      3.0940000   4721.6890860
      3.0950000   4723.2525660
      3.0960000   4724.8053950
      3.0970000   4726.3631020
      3.0980000   4727.9260320
      3.0990000   4729.4816160
      3.1000000   4731.0445070
      3.1010000   4732.6050590
      3.1020000   4734.1577880
      3.1030000   4735.7184820
      3.1040000   4737.2880400
      3.1050000   4738.8466930
      3.1060000   4740.4109120
      3.1070000   4741.9719990
      3.1080000   4743.5270910
      3.1090000   4745.0895070
      3.1100000   4746.6513810
      3.1110000   4748.2089070
      3.1120000   4749.7652740
      3.1130000   4751.3371650
      3.1140000   4752.8988670
      3.1150000   4754.4539770
      3.1160000   4756.0125000
      3.1170000   4757.5796020
      3.1180000   4759.1367810
      3.1190000   4760.7008060
      3.1200000   4762.2655520
      3.1210000   4763.8299440
      3.1220000   4765.4038020
      3.1230000   4766.9637530
      3.1240000   4768.5243530
      3.1250000   4770.0867610
      3.1260000   4771.6523270
      3.1270000   4773.2108500
      3.1280000   4774.7695340
      3.1290000   4776.3251290
      3.1300000   4777.8852030
      3.1310000   4779.4427460
      3.1320000   4781.0014190
      3.1330000   4782.5622830
      3.1340000   4784.1156730
      3.1350000   4785.6838760
      3.1360000   4787.2412220
      3.1370000   4788.8014750
      3.1380000   4790.3636910
      3.1390000   4791.9287040
      3.1400000   4793.4948230
      3.1410000   4795.0795400
      3.1420000   4796.6371460
      3.1430000   4798.1920930
      3.1440000   4799.7545850
      3.1450000   4801.3120200
      3.1460000   4802.8745030
      3.1470000   4804.4396490
      3.1480000   4806.0007570
      3.1490000   4807.5593930
      3.1500000   4809.1297860
      3.1510000   4810.6901660
      3.1520000   4812.2536420
      3.1530000   4813.8143760
      3.1540000   4815.3771690
      3.1550000   4816.9370370
      3.1560000   4818.5097280
      3.1570000   4820.0726810
      3.1580000   4821.6306560
      3.1590000   4823.1976940
      3.1600000   4824.7488330
      3.1610000   4826.3107460
      3.1620000   4827.8842160
      3.1630000   4829.4470520
      3.1640000   4831.0021590
      3.1650000   4832.5734580
      3.1660000   4834.1292400
      3.1670000   4835.6898970
      3.1680000   4837.2602820
      3.1690000   4838.8263230
      3.1700000   4840.3813290
      3.1710000   4841.9556390
      3.1720000   4843.5070210
      3.1730000   4845.0644410
      3.1740000   4846.6181850
      3.1750000   4848.1777080
      3.1760000   4849.7335750
      3.1770000   4851.3123020
      3.1780000   4852.8750480
      3.1790000   4854.4302280
      3.1800000   4855.9922680
      3.1810000   4857.5500820
      3.1820000   4859.1124820
      3.1830000   4860.6723350
      3.1840000   4862.2326240
      3.1850000   4863.7883910
      3.1860000   4865.3476990
      3.1870000   4866.9054780
      3.1880000   4868.4575310
      3.1890000   4870.0154080
      3.1900000   4871.5884260
      3.1910000   4873.1456620
      3.1920000   4874.7142980
      3.1930000   4876.2809920
      3.1940000   4877.8482940
      3.1950000   4879.4129540
      3.1960000   4880.9880540
      3.1970000   4882.5494800
      3.1980000   4884.1027580
      3.1990000   4885.6664270
      3.2000000   4887.2302530
      3.2010000   4888.7826920
      3.2020000   4890.3423870
      3.2030000   4891.8920970
      3.2040000   4893.4477490
      3.2050000   4895.0147480
      3.2060000   4896.5730510
      3.2070000   4898.1316320
      3.2080000   4899.6988830
      3.2090000   4901.2588260
      3.2100000   4902.8169100
      3.2110000   4904.3896690
      3.2120000   4905.9530230
      3.2130000   4907.5115090
      3.2140000   4909.0906740
      3.2150000   4910.6606610
      3.2160000   4912.2193320
      3.2170000   4913.7837860
      3.2180000   4915.3444180
      3.2190000   4916.9067950
      3.2200000   4918.4588110
      3.2210000   4920.0247090
      3.2220000   4921.5942490
      3.2230000   4923.1659770
      3.2240000   4924.7279310
      3.2250000   4926.3010250
      3.2260000   4927.8577570
      3.2270000   4929.4189870
      3.2280000   4930.9792780
      3.2290000   4932.5388720
      3.2300000   4934.1065630
      3.2310000   4935.6763080
      3.2320000   4937.2309070
      3.2330000   4938.8086950
      3.2340000   4940.3695420
      3.2350000   4941.9275520
      3.2360000   4943.4925540
      3.2370000   4945.0479040
      3.2380000   4946.6065150
      3.2390000   4948.1688560
      3.2400000   4949.7313890
      3.2410000   4951.2959470
      3.2420000   4952.8599810
      3.2430000   4954.4189910
      3.2440000   4955.9752100
      3.2450000   4957.5512190
      3.2460000   4959.1119780
      3.2470000   4960.6812460
      3.2480000   4962.2497900
      3.2490000   4963.8160110
      3.2500000   4965.3745740
      3.2510000   4966.9376110
      3.2520000   4968.5030320
      3.2530000   4970.0644160
      3.2540000   4971.6280360
      3.2550000   4973.1890940
      3.2560000   4974.7508700
      3.2570000   4976.3105420
      3.2580000   4977.8717050
      3.2590000   4979.4333250
      3.2600000   4980.9982280
      3.2610000   4982.5639550
      3.2620000   4984.1282890
      3.2630000   4985.6966870
      3.2640000   4987.2640120
      3.2650000   4988.8263130
      3.2660000   4990.3833330
      3.2670000   4991.9565490
      3.2680000   4993.5223240
      3.2690000   4995.0940710
      3.2700000   4996.6674630
      3.2710000   4998.2339000
      3.2720000   4999.7949930
      3.2730000   5001.3558950
      3.2740000   5002.9159490
      3.2750000   5004.4806630
      3.2760000   5006.0530310
      3.2770000   5007.6156040
      3.2780000   5009.1697330
      3.2790000   5010.7302070
      3.2800000   5012.2981900
      3.2810000   5013.8554060
      3.2820000   5015.4197600
      3.2830000   5016.9920060
      3.2840000   5018.5502480
      3.2850000   5020.1176190
      3.2860000   5021.6865200
      3.2870000   5023.2500460
      3.2880000   5024.8055150
      3.2890000   5026.3805560
      3.2900000   5027.9481800
      3.2910000   5029.5132750
      3.2920000   5031.0810460
      3.2930000   5032.6472130
      3.2940000   5034.2064530
      3.2950000   5035.7711920
      3.2960000   5037.3249940
      3.2970000   5038.8820910
      3.2980000   5040.4463590
      3.2990000   5042.0075300
      3.3000000   5043.5707050
      3.3010000   5045.1373810
      3.3020000   5046.7077890
      3.3030000   5048.2699940
      3.3040000   5049.8352340
      3.3050000   5051.3947900
      3.3060000   5052.9586360
      3.3070000   5054.5247460
      3.3080000   5056.0864280
      3.3090000   5057.6438220
      3.3100000   5059.2006060
      3.3110000   5060.7566030
      3.3120000   5062.3231560
      3.3130000   5063.8942190
      3.3140000   5065.4591740
      3.3150000   5067.0198430
      3.3160000   5068.5838700
      3.3170000   5070.1501850
      3.3180000   5071.7131320
      3.3190000   5073.2864840
      3.3200000   5074.8497160
      3.3210000   5076.4065120
      3.3220000   5077.9709180
      3.3230000   5079.5365520
      3.3240000   5081.1020760
      3.3250000   5082.6791300
      3.3260000   5084.2508660
      3.3270000   5085.8167620
      3.3280000   5087.3807580
      3.3290000   5088.9435710
      3.3300000   5090.5094930
      3.3310000   5092.0681230
      3.3320000   5093.6343380
      3.3330000   5095.1938900
      3.3340000   5096.7589760
      3.3350000   5098.3284830
      3.3360000   5099.8926750
      3.3370000   5101.4486220
      3.3380000   5103.0184010
      3.3390000   5104.5854390
      3.3400000   5106.1452350
      3.3410000   5107.7076470
      3.3420000   5109.2706690
      3.3430000   5110.8311550
      3.3440000   5112.4028470
      3.3450000   5113.9715080
      3.3460000   5115.5359990
      3.3470000   5117.0994650
      3.3480000   5118.6680570
      3.3490000   5120.2277750
      3.3500000   5121.7956390
      3.3510000   5123.3576590
      3.3520000   5124.9182240
      3.3530000   5126.4854380
      3.3540000   5128.0423110
      3.3550000   5129.6035920
      3.3560000   5131.1655140
      3.3570000   5132.7234140
      3.3580000   5134.2791040
      3.3590000   5135.8488060
      3.3600000   5137.4055210
      3.3610000   5138.9698930
      3.3620000   5140.5480920
      3.3630000   5142.1182850
      3.3640000   5143.6761010
      3.3650000   5145.2449400
      3.3660000   5146.8118840
      3.3670000   5148.3761360
      3.3680000   5149.9416450
      3.3690000   5151.5027600
      3.3700000   5153.0665200
      3.3710000   5154.6344660
      3.3720000   5156.1934780
      3.3730000   5157.7568110
      3.3740000   5159.3174650
      3.3750000   5160.8769490
      3.3760000   5162.4376170
      3.3770000   5164.0013740
      3.3780000   5165.5781710
      3.3790000   5167.1469240
      3.3800000   5168.7108900
      3.3810000   5170.2937380
      3.3820000   5171.8512300
      3.3830000   5173.4188260
      3.3840000   5174.9885260
      3.3850000   5176.5403460
      3.3860000   5178.1038270
      3.3870000   5179.6792050
      3.3880000   5181.2455120
      3.3890000   5182.8137410
      3.3900000   5184.3751120
      3.3910000   5185.9323770
      3.3920000   5187.4936710
      3.3930000   5189.0609810
      3.3940000   5190.6199770
      3.3950000   5192.1838530
      3.3960000   5193.7475790
      3.3970000   5195.3125250
      3.3980000   5196.8891950
      3.3990000   5198.4510990
      3.4000000   5200.0197040
      3.4010000   5201.5810270
      3.4020000   5203.1512810
      3.4030000   5204.7134440
      3.4040000   5206.2776420
      3.4050000   5207.8410800
      3.4060000   5209.4082200
      3.4070000   5210.9690320
      3.4080000   5212.5282940
      3.4090000   5214.0906650
      3.4100000   5215.6576720
      3.4110000   5217.2073990
      3.4120000   5218.7658780
      3.4130000   5220.3311570
      3.4140000   5221.8878400
      3.4150000   5223.4485200
      3.4160000   5225.0117380
      3.4170000   5226.5793340
      3.4180000   5228.1417840
      3.4190000   5229.6966980
      3.4200000   5231.2738980
      3.4210000   5232.8328220
      3.4220000   5234.3946610
      3.4230000   5235.9663620
      3.4240000   5237.5307310
      3.4250000   5239.0939000
      3.4260000   5240.6587060
      3.4270000   5242.2192840
      3.4280000   5243.7859240
      3.4290000   5245.3526980
      3.4300000   5246.9159750
      3.4310000   5248.4769420
      3.4320000   5250.0321740
      3.4330000   5251.5973520
      3.4340000   5253.1692150
      3.4350000   5254.7405040
      3.4360000   5256.2966660
      3.4370000   5257.8558150
      3.4380000   5259.4160890
      3.4390000   5260.9741880
      3.4400000   5262.5435860
      3.4410000   5264.1134300
      3.4420000   5265.6807760
      3.4430000   5267.2508210
      3.4440000   5268.8140800
      3.4450000   5270.3749130
      3.4460000   5271.9408950
      3.4470000   5273.5119430
      3.4480000   5275.0717630
      3.4490000   5276.6237370
      3.4500000   5278.1895100
      3.4510000   5279.7583130
      3.4520000   5281.3219140
      3.4530000   5282.8987680
      3.4540000   5284.4606220
      3.4550000   5286.0214850
      3.4560000   5287.5890440
      3.4570000   5289.1541900
      3.4580000   5290.7160560
      3.4590000   5292.2817990
      3.4600000   5293.8445950
      3.4610000   5295.4129970
      3.4620000   5296.9785320
      3.4630000   5298.5458020
      3.4640000   5300.1096050
      3.4650000   5301.6810350
      3.4660000   5303.2541120
      3.4670000   5304.8158860
      3.4680000   5306.3899930
      3.4690000   5307.9624090
      3.4700000   5309.5251380
      3.4710000   5311.1023950
      3.4720000   5312.6758410
      3.4730000   5314.2384210
      3.4740000   5315.8048700
      3.4750000   5317.3725610
      3.4760000   5318.9384370
      3.4770000   5320.5080160
      3.4780000   5322.0773900
      3.4790000   5323.6491430
      3.4800000   5325.2121330
      3.4810000   5326.7818340
      3.4820000   5328.3332170
      3.4830000   5329.9021420
      3.4840000   5331.4664770
      3.4850000   5333.0308990
      3.4860000   5334.5961300
      3.4870000   5336.1674510
      3.4880000   5337.7312140
      3.4890000   5339.3004480
      3.4900000   5340.8620930
      3.4910000   5342.4277960
      3.4920000   5343.9863680
      3.4930000   5345.5518000
      3.4940000   5347.1189720
      3.4950000   5348.6818200
      3.4960000   5350.2414970
      3.4970000   5351.8091270
      3.4980000   5353.3765340
      3.4990000   5354.9343320
      3.5000000   5356.4991380
      3.5010000   5358.0673490
      3.5020000   5359.6235330
      3.5030000   5361.1886420
      3.5040000   5362.7473170
      3.5050000   5364.3242000
      3.5060000   5365.8947410
      3.5070000   5367.4580240
      3.5080000   5369.0218480
      3.5090000   5370.5865120
      3.5100000   5372.1438400
      3.5110000   5373.7138460
      3.5120000   5375.2711770
      3.5130000   5376.8421320
      3.5140000   5378.4115950
      3.5150000   5379.9763450
      3.5160000   5381.5343540
      3.5170000   5383.1006570
      3.5180000   5384.6580670
      3.5190000   5386.2292980
      3.5200000   5387.7994600
      3.5210000   5389.3708740
      3.5220000   5390.9404390
      3.5230000   5392.5246670
      3.5240000   5394.0993440
      3.5250000   5395.6538010
      3.5260000   5397.2224110
      3.5270000   5398.8000590
      3.5280000   5400.3688270
      3.5290000   5401.9328700
      3.5300000   5403.4922170
      3.5310000   5405.0579020
      3.5320000   5406.6207590
      3.5330000   5408.1834560
      3.5340000   5409.7441830
      3.5350000   5411.3061450
      3.5360000   5412.8731390
      3.5370000   5414.4376720
      3.5380000   5415.9999510
      3.5390000   5417.5690010
      3.5400000   5419.1259650
      3.5410000   5420.6894000
      3.5420000   5422.2716150
      3.5430000   5423.8364300
      3.5440000   5425.4003500
      3.5450000   5426.9699870
      3.5460000   5428.5370940
      3.5470000   5430.0959630
      3.5480000   5431.6550390
      3.5490000   5433.2108560
      3.5500000   5434.7758310
      3.5510000   5436.3368590
      3.5520000   5437.9035540
      3.5530000   5439.4726760
      3.5540000   5441.0395170
      3.5550000   5442.6003260
      3.5560000   5444.1607370
      3.5570000   5445.7264900
      3.5580000   5447.2938460
      3.5590000   5448.8608170
      3.5600000   5450.4317990
      3.5610000   5452.0227420
      3.5620000   5453.5825900
      3.5630000   5455.1435650
      3.5640000   5456.7071130
      3.5650000   5458.2760590
      3.5660000   5459.8379860
      3.5670000   5461.4129830
      3.5680000   5462.9849810
      3.5690000   5464.5467110
      3.5700000   5466.1215930
      3.5710000   5467.6831680
      3.5720000   5469.2443090
      3.5730000   5470.8127400
      3.5740000   5472.3916060
      3.5750000   5473.9569070
      3.5760000   5475.5101620
      3.5770000   5477.0770870
      3.5780000   5478.6309550
      3.5790000   5480.1964730
      3.5800000   5481.7853530
      3.5810000   5483.3503580
      3.5820000   5484.9038380
      3.5830000   5486.4673880
      3.5840000   5488.0359310
      3.5850000   5489.5935320
      3.5860000   5491.1505560
      3.5870000   5492.7204390
      3.5880000   5494.2842450
      3.5890000   5495.8478220
      3.5900000   5497.4056310
      3.5910000   5498.9680610
      3.5920000   5500.5306410
      3.5930000   5502.0980660
      3.5940000   5503.6692580
      3.5950000   5505.2303220
      3.5960000   5506.7930540
      3.5970000   5508.3591800
      3.5980000   5509.9262330
      3.5990000   5511.5181820
      3.6000000   5513.0850080
      3.6010000   5514.6446980
      3.6020000   5516.2051210
      3.6030000   5517.7682670
      3.6040000   5519.3243170
      3.6050000   5520.8879280
      3.6060000   5522.4581680
      3.6070000   5524.0223140
      3.6080000   5525.5847090
      3.6090000   5527.1626620
      3.6100000   5528.7129500
      3.6110000   5530.2786850
      3.6120000   5531.8470450
      3.6130000   5533.4091070
      3.6140000   5534.9718040
      3.6150000   5536.5440880
      3.6160000   5538.1120830
      3.6170000   5539.6760780
      3.6180000   5541.2432980
      3.6190000   5542.8096040
      3.6200000   5544.3783320
      3.6210000   5545.9497910
      3.6220000   5547.5210140
      3.6230000   5549.0795010
      3.6240000   5550.6456790
      3.6250000   5552.1996050
      3.6260000   5553.7670000
      3.6270000   5555.3367550
      3.6280000   5556.9057640
      3.6290000   5558.4677930
      3.6300000   5560.0388860
      3.6310000   5561.6072200
      3.6320000   5563.1681960
      3.6330000   5564.7328420
      3.6340000   5566.3006630
      3.6350000   5567.8644210
      3.6360000   5569.4215220
      3.6370000   5570.9997220
      3.6380000   5572.5741160
      3.6390000   5574.1338210
      3.6400000   5575.7057110
      3.6410000   5577.2709270
      3.6420000   5578.8312230
      3.6430000   5580.4046570
      3.6440000   5581.9738100
      3.6450000   5583.5414640
      3.6460000   5585.1016380
      3.6470000   5586.6689600
      3.6480000   5588.2279390
      3.6490000   5589.7867600
      3.6500000   5591.3513790
      3.6510000   5592.9088630
      3.6520000   5594.4704670
      3.6530000   5596.0295860
      3.6540000   5597.5971400
      3.6550000   5599.1616350
      3.6560000   5600.7204190
      3.6570000   5602.2897290
      3.6580000   5603.8578150
      3.6590000   5605.4296530
      3.6600000   5607.0079510
      3.6610000   5608.5789750
      3.6620000   5610.1429070
      3.6630000   5611.7058580
      3.6640000   5613.2642820
      3.6650000   5614.8356270
      3.6660000   5616.4081340
      3.6670000   5617.9794190
      3.6680000   5619.5491870
      3.6690000   5621.1129500
      3.6700000   5622.6868630
      3.6710000   5624.2558010
      3.6720000   5625.8268070
      3.6730000   5627.4018690
      3.6740000   5628.9592100
      3.6750000   5630.5252820
      3.6760000   5632.1039860
      3.6770000   5633.6719170
      3.6780000   5635.2422490
      3.6790000   5636.8171380
      3.6800000   5638.3879330
      3.6810000   5639.9584480
      3.6820000   5641.5324960
      3.6830000   5643.1014000
      3.6840000   5644.6624180
      3.6850000   5646.2328740
      3.6860000   5647.7998740
      3.6870000   5649.3667330
      3.6880000   5650.9337060
      3.6890000   5652.5051520
      3.6900000   5654.0700800
      3.6910000   5655.6439220
      3.6920000   5657.2083320
      3.6930000   5658.7750250
      3.6940000   5660.3425940
      3.6950000   5661.9089990
      3.6960000   5663.4727470
      3.6970000   5665.0453360
      3.6980000   5666.6129690
      3.6990000   5668.1833650
      3.7000000   5669.7572960
      3.7010000   5671.3227430
      3.7020000   5672.8873830
      3.7030000   5674.4498050
      3.7040000   5676.0193820
      3.7050000   5677.5793400
      3.7060000   5679.1421720
      3.7070000   5680.7053090
      3.7080000   5682.2737950
      3.7090000   5683.8454780
      3.7100000   5685.4300530
      3.7110000   5686.9919630
      3.7120000   5688.5596580
      3.7130000   5690.1287480
      3.7140000   5691.6943330
      3.7150000   5693.2585150
      3.7160000   5694.8345260
      3.7170000   5696.4021460
      3.7180000   5697.9662770
      3.7190000   5699.5479140
      3.7200000   5701.1119610
      3.7210000   5702.6778620
      3.7220000   5704.2459770
      3.7230000   5705.8125380
      3.7240000   5707.3831530
      3.7250000   5708.9533000
      3.7260000   5710.5169450
      3.7270000   5712.0811300
      3.7280000   5713.6507270
      3.7290000   5715.2256330
      3.7300000   5716.7830040
      3.7310000   5718.3450650
      3.7320000   5719.9080000
      3.7330000   5721.4719040
      3.7340000   5723.0386610
      3.7350000   5724.6003110
      3.7360000   5726.1657010
      3.7370000   5727.7263250
      3.7380000   5729.2969930
      3.7390000   5730.8574710
      3.7400000   5732.4221940
      3.7410000   5733.9866790
      3.7420000   5735.5465420
      3.7430000   5737.1087020
      3.7440000   5738.6650800
      3.7450000   5740.2347130
      3.7460000   5741.8118440
      3.7470000   5743.3855300
      3.7480000   5744.9789970
      3.7490000   5746.5430400
      3.7500000   5748.1068020
      3.7510000   5749.6809290
      3.7520000   5751.2391290
      3.7530000   5752.7949300
      3.7540000   5754.3634260
      3.7550000   5755.9388590
      3.7560000   5757.5032900
      3.7570000   5759.0742350
      3.7580000   5760.6390160
      3.7590000   5762.1993270
      3.7600000   5763.7767110
      3.7610000   5765.3472830
      3.7620000   5766.9078370
      3.7630000   5768.4768850
      3.7640000   5770.0451200
      3.7650000   5771.6075020
      3.7660000   5773.1957170
      3.7670000   5774.7619710
      3.7680000   5776.3167390
      3.7690000   5777.8802520
      3.7700000   5779.4439850
      3.7710000   5781.0066260
      3.7720000   5782.5792930
      3.7730000   5784.1452640
      3.7740000   5785.7132870
      3.7750000   5787.2862680
      3.7760000   5788.8564550
      3.7770000   5790.4238830
      3.7780000   5791.9931630
      3.7790000   5793.5719390
      3.7800000   5795.1459140
      3.7810000   5796.7051310
      3.7820000   5798.2824730
      3.7830000   5799.8539780
      3.7840000   5801.4195500
      3.7850000   5802.9963510
      3.7860000   5804.5528410
      3.7870000   5806.1253870
      3.7880000   5807.6902580
      3.7890000   5809.2539980
      3.7900000   5810.8244710
      3.7910000   5812.3925080
      3.7920000   5813.9638260
      3.7930000   5815.5235310
      3.7940000   5817.0892810
      3.7950000   5818.6620990
      3.7960000   5820.2341530
      3.7970000   5821.8087230
      3.7980000   5823.3826710
      3.7990000   5824.9493480
      3.8000000   5826.5155010
      3.8010000   5828.0932030
      3.8020000   5829.6566630
      3.8030000   5831.2218630
      3.8040000   5832.7985980
      3.8050000   5834.3749080
      3.8060000   5835.9379680
      3.8070000   5837.5071380
      3.8080000   5839.0789000
      3.8090000   5840.6491860
      3.8100000   5842.2191800
      3.8110000   5843.7907560
      3.8120000   5845.3523130
      3.8130000   5846.9203600
      3.8140000   5848.4873660
      3.8150000   5850.0604910
      3.8160000   5851.6332370
      3.8170000   5853.2092830
      3.8180000   5854.7732250
      3.8190000   5856.3421330
      3.8200000   5857.9120120
      3.8210000   5859.4789140
      3.8220000   5861.0370530
      3.8230000   5862.6213640
      3.8240000   5864.1844740
      3.8250000   5865.7483150
      3.8260000   5867.3195540
      3.8270000   5868.8905730
      3.8280000   5870.4603200
      3.8290000   5872.0249980
      3.8300000   5873.5889790
      3.8310000   5875.1534050
      3.8320000   5876.7171520
      3.8330000   5878.2930740
      3.8340000   5879.8654980
      3.8350000   5881.4213110
      3.8360000   5882.9844630
      3.8370000   5884.5568320
      3.8380000   5886.1196330
      3.8390000   5887.6962360
      3.8400000   5889.2679420
      3.8410000   5890.8344900
      3.8420000   5892.4026720
      3.8430000   5893.9731940
      3.8440000   5895.5225990
      3.8450000   5897.0688370
      3.8460000   5898.6233220
      3.8470000   5900.1678310
      3.8480000   5901.7172730
      3.8490000   5903.2720440
      3.8500000   5904.8219990
      3.8510000   5906.3735490
      3.8520000   5907.9280260
      3.8530000   5909.4725140
      3.8540000   5911.0213800
      3.8550000   5912.5740110
      3.8560000   5914.1225970
      3.8570000   5915.6742650
      3.8580000   5917.2278850
      3.8590000   5918.7772600
      3.8600000   5920.3249910
      3.8610000   5921.8801700
      3.8620000   5923.4274370
      3.8630000   5924.9783190
      3.8640000   5926.5357870
      3.8650000   5928.0875560
      3.8660000   5929.6352460
      3.8670000   5931.1836980
      3.8680000   5932.7377060
      3.8690000   5934.2825230
      3.8700000   5935.8350750
      3.8710000   5937.3893410
      3.8720000   5938.9391000
      3.8730000   5940.4841970
      3.8740000   5942.0414360
      3.8750000   5943.5894970
      3.8760000   5945.1361520
      3.8770000   5946.6916200
      3.8780000   5948.2387720
      3.8790000   5949.7856690
      3.8800000   5951.3427430
      3.8810000   5952.8906410
      3.8820000   5954.4399170
      3.8830000   5955.9945650
      3.8840000   5957.5376830
      3.8850000   5959.0846460
      3.8860000   5960.6451070
      3.8870000   5962.2010960
      3.8880000   5963.7469550
      3.8890000   5965.2974160
      3.8900000   5966.8448700
      3.8910000   5968.3968060
      3.8920000   5969.9448220
      3.8930000   5971.4934240
      3.8940000   5973.0425780
      3.8950000   5974.5894080
      3.8960000   5976.1391510
      3.8970000   5977.6866550
      3.8980000   5979.2322950
      3.8990000   5980.7851600
      3.9000000   5982.3321810
      3.9010000   5983.8787680
      3.9020000   5985.4334100
      3.9030000   5986.9795260
      3.9040000   5988.5270140
      3.9050000   5990.0791600
      3.9060000   5991.6260120
      3.9070000   5993.1732150
      3.9080000   5994.7438880
      3.9090000   5996.3229360
      3.9100000   5997.8973300
      3.9110000   5999.4814200
      3.9120000   6001.0588450
      3.9130000   6002.6316280
      3.9140000   6004.2190760
      3.9150000   6005.7962940
      3.9160000   6007.3740090
      3.9170000   6008.9629580
      3.9180000   6010.5400780
      3.9190000   6012.1171670
      3.9200000   6013.7012840
      3.9210000   6015.2787880
      3.9220000   6016.8566510
      3.9230000   6018.4414540
      3.9240000   6020.0173030
      3.9250000   6021.5943180
      3.9260000   6023.1794600
      3.9270000   6024.7612230
      3.9280000   6026.3385530
      3.9290000   6027.9293900
      3.9300000   6029.5319390
      3.9310000   6031.1073070
      3.9320000   6032.6895250
      3.9330000   6034.2760060
      3.9340000   6035.8506880
      3.9350000   6037.4291900
      3.9360000   6039.0158630
      3.9370000   6040.5969640
      3.9380000   6042.1763080
      3.9390000   6043.7693690
      3.9400000   6045.3507770
      3.9410000   6046.9302600
      3.9420000   6048.5212670
      3.9430000   6050.1022650
      3.9440000   6051.6832230
      3.9450000   6053.2721350
      3.9460000   6054.8534670
      3.9470000   6056.4321930
      3.9480000   6058.0197300
      3.9490000   6059.6034980
      3.9500000   6061.1827790
      3.9510000   6062.7898970
      3.9520000   6064.3718790
      3.9530000   6065.9475390
      3.9540000   6067.5349730
      3.9550000   6069.1167670
      3.9560000   6070.6951740
      3.9570000   6072.2852250
      3.9580000   6073.8659550
      3.9590000   6075.4529380
      3.9600000   6077.0414200
      3.9610000   6078.6203180
      3.9620000   6080.1966790
      3.9630000   6081.7839110
      3.9640000   6083.3618200
      3.9650000   6084.9372730
      3.9660000   6086.5225460
      3.9670000   6088.1025780
      3.9680000   6089.6817330
      3.9690000   6091.2640030
      3.9700000   6092.8440330
      3.9710000   6094.4215290
      3.9720000   6096.0129930
      3.9730000   6097.5990670
      3.9740000   6099.1768830
      3.9750000   6100.7622390
      3.9760000   6102.3395960
      3.9770000   6103.9161780
      3.9780000   6105.5055810
      3.9790000   6107.0835620
      3.9800000   6108.6614220
      3.9810000   6110.2468880
      3.9820000   6111.8279300
      3.9830000   6113.4064690
      3.9840000   6114.9921570
      3.9850000   6116.5749890
      3.9860000   6118.1516970
      3.9870000   6119.7315780
      3.9880000   6121.3174890
      3.9890000   6122.8975570
      3.9900000   6124.4775900
      3.9910000   6126.0644830
      3.9920000   6127.6419350
      3.9930000   6129.2168240
      3.9940000   6130.8177550
      3.9950000   6132.3980140
      3.9960000   6133.9759270
      3.9970000   6135.5638950
      3.9980000   6137.1411920
      3.9990000   6138.7196940
      4.0000000   6140.3070030
      4.0010000   6141.8866970
      4.0020000   6143.4617980
      4.0030000   6145.0510240
      4.0040000   6146.6310300
      4.0050000   6148.2057220
      4.0060000   6149.7952240
      4.0070000   6151.3746040
      4.0080000   6152.9506140
      4.0090000   6154.5401360
      4.0100000   6156.1179920
      4.0110000   6157.6946150
      4.0120000   6159.2814320
      4.0130000   6160.8569830
      4.0140000   6162.4333200
      4.0150000   6164.0265450
      4.0160000   6165.6082690
      4.0170000   6167.1856410
      4.0180000   6168.7691450
      4.0190000   6170.3479000
      4.0200000   6171.9255800
      4.0210000   6173.5108360
      4.0220000   6175.0919380
      4.0230000   6176.6685010
      4.0240000   6178.2548820
      4.0250000   6179.8344170
      4.0260000   6181.4103390
      4.0270000   6182.9974210
      4.0280000   6184.5746050
      4.0290000   6186.1546160
      4.0300000   6187.7390090
      4.0310000   6189.3211100
      4.0320000   6190.8948340
      4.0330000   6192.4843680
      4.0340000   6194.0658730
      4.0350000   6195.6433800
      4.0360000   6197.2279830
      4.0370000   6198.8140860
      4.0380000   6200.3935450
      4.0390000   6201.9776930
      4.0400000   6203.5614400
      4.0410000   6205.1385290
      4.0420000   6206.7187600
      4.0430000   6208.3054090
      4.0440000   6209.8803300
      4.0450000   6211.4605200
      4.0460000   6213.0524670
      4.0470000   6214.6321940
      4.0480000   6216.2103470
      4.0490000   6217.7985660
      4.0500000   6219.3794070
      4.0510000   6220.9569410
      4.0520000   6222.5452050
      4.0530000   6224.1249910
      4.0540000   6225.7011840
      4.0550000   6227.2907160
      4.0560000   6228.8717290
      4.0570000   6230.4482620
      4.0580000   6232.0376630
      4.0590000   6233.6185750
      4.0600000   6235.1952380
      4.0610000   6236.7811690
      4.0620000   6238.3579420
      4.0630000   6239.9387420
      4.0640000   6241.5266020
      4.0650000   6243.1056400
      4.0660000   6244.6825370
      4.0670000   6246.2722290
      4.0680000   6247.8507520
      4.0690000   6249.4298760
      4.0700000   6251.0169190
      4.0710000   6252.5962780
      4.0720000   6254.1737930
      4.0730000   6255.7589760
      4.0740000   6257.3412610
      4.0750000   6258.9201300
      4.0760000   6260.5057020
      4.0770000   6262.0836930
      4.0780000   6263.6628450
      4.0790000   6265.2510320
      4.0800000   6266.8282800
      4.0810000   6268.4045560
      4.0820000   6269.9941290
      4.0830000   6271.5730000
      4.0840000   6273.1495080
      4.0850000   6274.7358260
      4.0860000   6276.3145980
      4.0870000   6277.8906910
      4.0880000   6279.4754130
      4.0890000   6281.0563000
      4.0900000   6282.6323310
      4.0910000   6284.2177320
      4.0920000   6285.8009750
      4.0930000   6287.3794950
      4.0940000   6288.9598470
      4.0950000   6290.5480580
      4.0960000   6292.1279840
      4.0970000   6293.7057780
      4.0980000   6295.2952920
      4.0990000   6296.8742680
      4.1000000   6298.4522060
      4.1010000   6300.0548840
      4.1020000   6301.6305440
      4.1030000   6303.2071950
      4.1040000   6304.7961820
      4.1050000   6306.3759950
      4.1060000   6307.9538380
      4.1070000   6309.5422140
      4.1080000   6311.1193470
      4.1090000   6312.6972130
      4.1100000   6314.2843560
      4.1110000   6315.8630210
      4.1120000   6317.4374310
      4.1130000   6319.0242810
      4.1140000   6320.6055770
      4.1150000   6322.1830550
      4.1160000   6323.7700900
      4.1170000   6325.3498450
      4.1180000   6326.9253500
      4.1190000   6328.5100440
      4.1200000   6330.0902550
      4.1210000   6331.6672380
      4.1220000   6333.2641830
      4.1230000   6334.8411280
      4.1240000   6336.4100620
      4.1250000   6337.9796860
      4.1260000   6339.5459260
      4.1270000   6341.1125310
      4.1280000   6342.6831060
      4.1290000   6344.2497620
      4.1300000   6345.8187710
      4.1310000   6347.3909220
      4.1320000   6348.9596540
      4.1330000   6350.5263050
      4.1340000   6352.0991930
      4.1350000   6353.6695050
      4.1360000   6355.2409710
      4.1370000   6356.8125010
      4.1380000   6358.3831870
      4.1390000   6359.9507630
      4.1400000   6361.5199570
      4.1410000   6363.0907970
      4.1420000   6364.6587660
      4.1430000   6366.2283580
      4.1440000   6367.8019490
      4.1450000   6369.3712180
      4.1460000   6370.9410160
      4.1470000   6372.5156310
      4.1480000   6374.0819510
      4.1490000   6375.6489190
      4.1500000   6377.2228430
      4.1510000   6378.7909710
      4.1520000   6380.3573630
      4.1530000   6381.9256080
      4.1540000   6383.4933320
      4.1550000   6385.0613470
      4.1560000   6386.6328190
      4.1570000   6388.1976700
      4.1580000   6389.7661220
      4.1590000   6391.3395530
      4.1600000   6392.9039570
      4.1610000   6394.4732790
      4.1620000   6396.0463490
      4.1630000   6397.6166800
      4.1640000   6399.1831410
      4.1650000   6400.7652220
      4.1660000   6402.3412680
      4.1670000   6403.9159810
      4.1680000   6405.4908890
      4.1690000   6407.0655580
      4.1700000   6408.6371840
      4.1710000   6410.2152300
      4.1720000   6411.7892660
      4.1730000   6413.3627130
      4.1740000   6414.9376490
      4.1750000   6416.5136890
      4.1760000   6418.0855980
      4.1770000   6419.6648840
      4.1780000   6421.2398250
      4.1790000   6422.8126430
      4.1800000   6424.3916080
      4.1810000   6425.9680890
      4.1820000   6427.5428790
      4.1830000   6429.1228710
      4.1840000   6430.6955250
      4.1850000   6432.2739720
      4.1860000   6433.8624870
      4.1870000   6435.4445930
      4.1880000   6437.0163420
      4.1890000   6438.5957460
      4.1900000   6440.1686930
      4.1910000   6441.7445810
      4.1920000   6443.3249650
      4.1930000   6444.8983620
      4.1940000   6446.4744820
      4.1950000   6448.0530430
      4.1960000   6449.6283640
      4.1970000   6451.2055690
      4.1980000   6452.7858390
      4.1990000   6454.3623490
      4.2000000   6455.9378970
      4.2010000   6457.5195000
      4.2020000   6459.0932450
      4.2030000   6460.6685530
      4.2040000   6462.2488690
      4.2050000   6463.8233640
      4.2060000   6465.3969040
      4.2070000   6466.9770900
      4.2080000   6468.5538540
      4.2090000   6470.1300160
      4.2100000   6471.7084720
      4.2110000   6473.2809810
      4.2120000   6474.8540690
      4.2130000   6476.4325800
      4.2140000   6478.0080890
      4.2150000   6479.5823590
      4.2160000   6481.1595870
      4.2170000   6482.7349480
      4.2180000   6484.3099410
      4.2190000   6485.8693570
      4.2200000   6487.4249660
      4.2210000   6488.9760250
      4.2220000   6490.5245690
      4.2230000   6492.0847800
      4.2240000   6493.6349920
      4.2250000   6495.1860890
      4.2260000   6496.7400890
      4.2270000   6498.2900640
      4.2280000   6499.8414840
      4.2290000   6501.4003820
      4.2300000   6502.9497570
      4.2310000   6504.4964570
      4.2320000   6506.0542440
      4.2330000   6507.6013350
      4.2340000   6509.1502590
      4.2350000   6510.7039610
      4.2360000   6512.2538290
      4.2370000   6513.8055980
      4.2380000   6515.3572850
      4.2390000   6516.9030590
      4.2400000   6518.4515260
      4.2410000   6520.0089520
      4.2420000   6521.5579890
      4.2430000   6523.1076610
      4.2440000   6524.6620710
      4.2450000   6526.2153680
      4.2460000   6527.7626590
      4.2470000   6529.3144570
      4.2480000   6530.8668480
      4.2490000   6532.4177980
      4.2500000   6533.9690010
      4.2510000   6535.5342950
      4.2520000   6537.0832730
      4.2530000   6538.6319800
      4.2540000   6540.1878110
      4.2550000   6541.7392760
      4.2560000   6543.2874630
      4.2570000   6544.8455280
      4.2580000   6546.3955590
      4.2590000   6547.9424070
      4.2600000   6549.4952750
      4.2610000   6551.0456650
      4.2620000   6552.5958450
      4.2630000   6554.1507340
      4.2640000   6555.7036000
      4.2650000   6557.2521550
      4.2660000   6558.8094790
      4.2670000   6560.3579800
      4.2680000   6561.9087820
      4.2690000   6563.4599630
      4.2700000   6565.0126030
      4.2710000   6566.5647340
      4.2720000   6568.1110610
      4.2730000   6569.6755730
      4.2740000   6571.2258930
      4.2750000   6572.7732020
      4.2760000   6574.3257380
      4.2770000   6575.8759940
      4.2780000   6577.4228330
      4.2790000   6578.9747530
      4.2800000   6580.5275230
      4.2810000   6582.0751750
      4.2820000   6583.6264880
      4.2830000   6585.1745180
      4.2840000   6586.7241950
      4.2850000   6588.2811640
      4.2860000   6589.8300280
      4.2870000   6591.3823670
      4.2880000   6592.9344380
      4.2890000   6594.4845510
      4.2900000   6596.0322720
      4.2910000   6597.5873670
      4.2920000   6599.1350800
      4.2930000   6600.6858110
      4.2940000   6602.2377620
      4.2950000   6603.8191140
      4.2960000   6605.3999610
      4.2970000   6606.9841850
      4.2980000   6608.5730960
      4.2990000   6610.1531500
      4.3000000   6611.7333470
      4.3010000   6613.3237760
      4.3020000   6614.9038550
      4.3030000   6616.4853550
      4.3040000   6618.0741370
      4.3050000   6619.6544130
      4.3060000   6621.2295230
      4.3070000   6622.8229960
      4.3080000   6624.4056050
      4.3090000   6625.9829760
      4.3100000   6627.5749700
      4.3110000   6629.1526300
      4.3120000   6630.7318830
      4.3130000   6632.3205370
      4.3140000   6633.9037240
      4.3150000   6635.4815610
      4.3160000   6637.0824530
      4.3170000   6638.6645450
      4.3180000   6640.2410790
      4.3190000   6641.8319140
      4.3200000   6643.4115460
      4.3210000   6644.9917690
      4.3220000   6646.5785510
      4.3230000   6648.1605020
      4.3240000   6649.7427760
      4.3250000   6651.3321250
      4.3260000   6652.9132570
      4.3270000   6654.4895820
      4.3280000   6656.0786030
      4.3290000   6657.6612640
      4.3300000   6659.2407330
      4.3310000   6660.8299130
      4.3320000   6662.4141780
      4.3330000   6663.9930700
      4.3340000   6665.5780960
      4.3350000   6667.1572390
      4.3360000   6668.7396620
      4.3370000   6670.3337660
      4.3380000   6671.9260320
      4.3390000   6673.5068640
      4.3400000   6675.0904040
      4.3410000   6676.6720850
      4.3420000   6678.2540830
      4.3430000   6679.8447050
      4.3440000   6681.4249960
      4.3450000   6683.0060810
      4.3460000   6684.5987480
      4.3470000   6686.1830280
      4.3480000   6687.7616810
      4.3490000   6689.3525590
      4.3500000   6690.9366170
      4.3510000   6692.5170400
      4.3520000   6694.1008750
      4.3530000   6695.6922820
      4.3540000   6697.2754680
      4.3550000   6698.8566870
      4.3560000   6700.4496940
      4.3570000   6702.0307440
      4.3580000   6703.6120190
      4.3590000   6705.2188790
      4.3600000   6706.8019390
      4.3610000   6708.3781270
      4.3620000   6709.9717100
      4.3630000   6711.5521650
      4.3640000   6713.1299000
      4.3650000   6714.7234450
      4.3660000   6716.3048730
      4.3670000   6717.8849450
      4.3680000   6719.4765960
      4.3690000   6721.0586890
      4.3700000   6722.6379860
      4.3710000   6724.2298120
      4.3720000   6725.8132520
      4.3730000   6727.3923030
      4.3740000   6728.9839120
      4.3750000   6730.5644400
      4.3760000   6732.1442980
      4.3770000   6733.7364800
      4.3780000   6735.3176250
      4.3790000   6736.8999000
      4.3800000   6738.4988460
      4.3810000   6740.0819050
      4.3820000   6741.6574720
      4.3830000   6743.2461690
      4.3840000   6744.8280500
      4.3850000   6746.4083430
      4.3860000   6747.9933650
      4.3870000   6749.5754430
      4.3880000   6751.1557680
      4.3890000   6752.7464980
      4.3900000   6754.3301440
      4.3910000   6755.9086000
      4.3920000   6757.5000740
      4.3930000   6759.0815470
      4.3940000   6760.6633090
      4.3950000   6762.2556300
      4.3960000   6763.8373280
      4.3970000   6765.4188930
      4.3980000   6767.0084510
      4.3990000   6768.5908320
      4.4000000   6770.1722750
      4.4010000   6771.7647870
      4.4020000   6773.3481890
      4.4030000   6774.9269890
      4.4040000   6776.5143490
      4.4050000   6778.0987780
      4.4060000   6779.6803810
      4.4070000   6781.2634830
      4.4080000   6782.8519820
      4.4090000   6784.4334520
      4.4100000   6786.0183400
      4.4110000   6787.6126670
      4.4120000   6789.1940640
      4.4130000   6790.7741710
      4.4140000   6792.3691570
      4.4150000   6793.9514710
      4.4160000   6795.5322570
      4.4170000   6797.1252140
      4.4180000   6798.7059560
      4.4190000   6800.2881150
      4.4200000   6801.8832330
      4.4210000   6803.4669850
      4.4220000   6805.0493440
      4.4230000   6806.6488010
      4.4240000   6808.2348590
      4.4250000   6809.8144590
      4.4260000   6811.4098310
      4.4270000   6812.9867970
      4.4280000   6814.5605920
      4.4290000   6816.1482760
      4.4300000   6817.7243950
      4.4310000   6819.2965560
      4.4320000   6820.8848800
      4.4330000   6822.4581960
      4.4340000   6824.0332280
      4.4350000   6825.6198350
      4.4360000   6827.1961120
      4.4370000   6828.7705450
      4.4380000   6830.3527000
      4.4390000   6831.9290040
      4.4400000   6833.5029800
      4.4410000   6835.0814510
      4.4420000   6836.6594520
      4.4430000   6838.2320570
      4.4440000   6839.8152260
      4.4450000   6841.3946570
      4.4460000   6842.9676710
      4.4470000   6844.5526260
      4.4480000   6846.1357700
      4.4490000   6847.7093730
      4.4500000   6849.2948960
      4.4510000   6850.8726430
      4.4520000   6852.4460810
      4.4530000   6854.0302330
      4.4540000   6855.6053240
      4.4550000   6857.1794340
      4.4560000   6858.7648190
      4.4570000   6860.3391710
      4.4580000   6861.9112110
      4.4590000   6863.4957680
      4.4600000   6865.0738010
      4.4610000   6866.6485360
      4.4620000   6868.2252060
      4.4630000   6869.8088820
      4.4640000   6871.3854640
      4.4650000   6872.9604440
      4.4660000   6874.5497860
      4.4670000   6876.1239960
      4.4680000   6877.7005500
      4.4690000   6879.3013290
      4.4700000   6880.8795940
      4.4710000   6882.4529760
      4.4720000   6884.0416230
      4.4730000   6885.6191640
      4.4740000   6887.1929570
      4.4750000   6888.7803820
      4.4760000   6890.3573200
      4.4770000   6891.9332180
      4.4780000   6893.5206930
      4.4790000   6895.0979670
      4.4800000   6896.6724820
      4.4810000   6898.2606750
      4.4820000   6899.8389190
      4.4830000   6901.4120220
      4.4840000   6902.9959090
      4.4850000   6904.5726690
      4.4860000   6906.1486410
      4.4870000   6907.7332830
      4.4880000   6909.3097650
      4.4890000   6910.8818600
      4.4900000   6912.4831830
      4.4910000   6914.0634890
      4.4920000   6915.6368150
      4.4930000   6917.2191080
      4.4940000   6918.7957680
      4.4950000   6920.3718090
      4.4960000   6921.9550150
      4.4970000   6923.5362120
      4.4980000   6925.1129240
      4.4990000   6926.6974390
      4.5000000   6928.2751320
      4.5010000   6929.8505130
      4.5020000   6931.4340580
      4.5030000   6933.0057630
      4.5040000   6934.5781670
      4.5050000   6936.1624600
      4.5060000   6937.7383100
      4.5070000   6939.3152770
      4.5080000   6940.8982200
      4.5090000   6942.4751610
      4.5100000   6944.0505400
      4.5110000   6945.6539380
      4.5120000   6947.2315060
      4.5130000   6948.8051610
      4.5140000   6950.3916620
      4.5150000   6951.9658820
      4.5160000   6953.5431100
      4.5170000   6955.1289080
      4.5180000   6956.7073720
      4.5190000   6958.2806460
      4.5200000   6959.8656020
      4.5210000   6961.4418620
      4.5220000   6963.0161720
      4.5230000   6964.5942850
      4.5240000   6966.1754230
      4.5250000   6967.7514870
      4.5260000   6969.3310050
      4.5270000   6970.9149440
      4.5280000   6972.4896240
      4.5290000   6974.0644500
      4.5300000   6975.6526330
      4.5310000   6977.2297840
      4.5320000   6978.8021110
      4.5330000   6980.4039510
      4.5340000   6981.9807910
      4.5350000   6983.5511130
      4.5360000   6985.1396030
      4.5370000   6986.7135270
      4.5380000   6988.2888150
      4.5390000   6989.8763090
      4.5400000   6991.4539880
      4.5410000   6993.0276150
      4.5420000   6994.6165890
      4.5430000   6996.1945780
      4.5440000   6997.7706880
      4.5450000   6999.3569530
      4.5460000   7000.9342010
      4.5470000   7002.5082940
      4.5480000   7004.0983900
      4.5490000   7005.6749730
      4.5500000   7007.2489830
      4.5510000   7008.8353970
      4.5520000   7010.4111570
      4.5530000   7011.9841500
      4.5540000   7013.5820130
      4.5550000   7015.1612050
      4.5560000   7016.7369640
      4.5570000   7018.3233180
      4.5580000   7019.9012130
      4.5590000   7021.4773480
      4.5600000   7023.0603330
      4.5610000   7024.6387110
      4.5620000   7026.2169410
      4.5630000   7027.8022860
      4.5640000   7029.3816310
      4.5650000   7030.9574200
      4.5660000   7032.5408430
      4.5670000   7034.1213910
      4.5680000   7035.5568100
      4.5690000   7036.7799870
      4.5700000   7038.3652530
      4.5710000   7039.9410650
      4.5720000   7041.5138900
      4.5730000   7043.1055330
      4.5740000   7044.6779740
      4.5750000   7046.2561190
      4.5760000   7047.8566160
      4.5770000   7049.4334320
      4.5780000   7051.0061050
      4.5790000   7052.5926130
      4.5800000   7054.1680110
      4.5810000   7055.7419450
      4.5820000   7057.3302600
      4.5830000   7058.9049270
      4.5840000   7060.4784710
      4.5850000   7062.0638190
      4.5860000   7063.6391460
      4.5870000   7065.2138860
      4.5880000   7066.8001940
      4.5890000   7068.3783040
      4.5900000   7069.9530500
      4.5910000   7071.5399150
      4.5920000   7073.1187270
      4.5930000   7074.6920880
      4.5940000   7076.2778570
      4.5950000   7077.8549620
      4.5960000   7079.4301140
      4.5970000   7081.0300330
      4.5980000   7082.6064800
      4.5990000   7084.1804960
      4.6000000   7085.7673200
      4.6010000   7087.3453770
      4.6020000   7088.9194090
      4.6030000   7090.5001310
      4.6040000   7092.0750320
      4.6050000   7093.6478340
      4.6060000   7095.2294040
      4.6070000   7096.8087210
      4.6080000   7098.3822950
      4.6090000   7099.9660170
      4.6100000   7101.5442580
      4.6110000   7103.1169930
      4.6120000   7104.7016100
      4.6130000   7106.2792460
      4.6140000   7107.8532400
      4.6150000   7109.4399650
      4.6160000   7111.0148230
      4.6170000   7112.5898940
      4.6180000   7114.1930770
      4.6190000   7115.7732620
      4.6200000   7117.3466630
      4.6210000   7118.9332040
      4.6220000   7120.5099740
      4.6230000   7122.0852440
      4.6240000   7123.6699510
      4.6250000   7125.2461080
      4.6260000   7126.8208650
      4.6270000   7128.4026940
      4.6280000   7129.9838950
      4.6290000   7131.5604630
      4.6300000   7133.1384520
      4.6310000   7134.7218020
      4.6320000   7136.2980760
      4.6330000   7137.8748100
      4.6340000   7139.4621480
      4.6350000   7141.0385080
      4.6360000   7142.6109400
      4.6370000   7144.1990710
      4.6380000   7145.7765380
      4.6390000   7147.3500960
      4.6400000   7148.9543800
      4.6410000   7150.5336080
      4.6420000   7152.1076740
      4.6430000   7153.6956650
      4.6440000   7155.2736120
      4.6450000   7156.8472940
      4.6460000   7158.4360130
      4.6470000   7160.0107010
      4.6480000   7161.5817830
      4.6490000   7163.1676570
      4.6500000   7164.7442870
      4.6510000   7166.3155810
      4.6520000   7167.9028140
      4.6530000   7169.4795220
      4.6540000   7171.0538370
      4.6550000   7172.6419620
      4.6560000   7174.2196950
      4.6570000   7175.7957320
      4.6580000   7177.3810060
      4.6590000   7178.9575750
      4.6600000   7180.5345790
      4.6610000   7182.1440910
      4.6620000   7183.7205850
      4.6630000   7185.2957060
      4.6640000   7186.8822030
      4.6650000   7188.4583470
      4.6660000   7190.0353370
      4.6670000   7191.6187670
      4.6680000   7193.1981690
      4.6690000   7194.7700320
      4.6700000   7196.1171420
      4.6710000   7197.6933270
      4.6720000   7199.2749600
      4.6730000   7200.8634220
      4.6740000   7202.4471580
      4.6750000   7204.0243870
      4.6760000   7205.6128390
      4.6770000   7207.1978670
      4.6780000   7208.7811820
      4.6790000   7210.3687690
      4.6800000   7211.9532710
      4.6810000   7213.5345860
      4.6820000   7215.1243360
      4.6830000   7216.7165520
      4.6840000   7218.2987580
      4.6850000   7219.8921520
      4.6860000   7221.4756750
      4.6870000   7223.0601870
      4.6880000   7224.6514210
      4.6890000   7226.2333010
      4.6900000   7227.8187410
      4.6910000   7229.4080700
      4.6920000   7230.9925720
      4.6930000   7232.5715180
      4.6940000   7234.1574450
      4.6950000   7235.7466680
      4.6960000   7237.3288690
      4.6970000   7238.9144550
      4.6980000   7240.5057780
      4.6990000   7242.0914150
      4.7000000   7243.6739780
      4.7010000   7245.2692790
      4.7020000   7246.8532510
      4.7030000   7248.4349290
      4.7040000   7250.0407310
      4.7050000   7251.6244740
      4.7060000   7253.2052610
      4.7070000   7254.7998780
      4.7080000   7256.3842560
      4.7090000   7257.9658490
      4.7100000   7259.5601290
      4.7110000   7261.1453430
      4.7120000   7262.7249390
      4.7130000   7264.3201040
      4.7140000   7265.9047220
      4.7150000   7267.4881220
      4.7160000   7269.0782690
      4.7170000   7270.6652510
      4.7180000   7272.2475870
      4.7190000   7273.8404290
      4.7200000   7275.4234240
      4.7210000   7277.0057350
      4.7220000   7278.5959000
      4.7230000   7280.1821940
      4.7240000   7281.7625160
      4.7250000   7283.3702820
      4.7260000   7284.9540840
      4.7270000   7286.5345670
      4.7280000   7288.1260020
      4.7290000   7289.7092500
      4.7300000   7291.2921050
      4.7310000   7292.8821090
      4.7320000   7294.4673050
      4.7330000   7296.0467810
      4.7340000   7297.6385110
      4.7350000   7299.2208650
      4.7360000   7300.8054410
      4.7370000   7302.3967510
      4.7380000   7303.9835410
      4.7390000   7305.5657480
      4.7400000   7307.1580310
      4.7410000   7308.7418530
      4.7420000   7310.3257020
      4.7430000   7311.9155230
      4.7440000   7313.5059420
      4.7450000   7315.0892100
      4.7460000   7316.6715460
      4.7470000   7318.2697830
      4.7480000   7319.8547810
      4.7490000   7321.4354950
      4.7500000   7323.0320200
      4.7510000   7324.6161270
      4.7520000   7326.1990230
      4.7530000   7327.7951400
      4.7540000   7329.3823720
      4.7550000   7330.9639210
      4.7560000   7332.5569770
      4.7570000   7334.1410650
      4.7580000   7335.7261150
      4.7590000   7337.3196070
      4.7600000   7338.9047880
      4.7610000   7340.4871090
      4.7620000   7342.0791870
      4.7630000   7343.6651790
      4.7640000   7345.2486760
      4.7650000   7346.8434440
      4.7660000   7348.4281400
      4.7670000   7350.0074590
      4.7680000   7351.6121700
      4.7690000   7353.1979290
      4.7700000   7354.7793090
      4.7710000   7356.3699810
      4.7720000   7357.9536490
      4.7730000   7359.5352610
      4.7740000   7361.1252750
      4.7750000   7362.7087370
      4.7760000   7364.2931950
      4.7770000   7365.8836400
      4.7780000   7367.4716110
      4.7790000   7369.0565130
      4.7800000   7370.6489580
      4.7810000   7372.2339640
      4.7820000   7373.8160680
      4.7830000   7375.4081400
      4.7840000   7376.9921520
      4.7850000   7378.5768690
      4.7860000   7380.1659610
      4.7870000   7381.7533830
      4.7880000   7383.3364230
      4.7890000   7384.9356200
      4.7900000   7386.5345290
      4.7910000   7388.1174540
      4.7920000   7389.7061750
      4.7930000   7391.2969860
      4.7940000   7392.8775470
      4.7950000   7394.4599930
      4.7960000   7395.6668240
      4.7970000   7396.8019900
      4.7980000   7397.9358690
      4.7990000   7399.0704640
      4.8000000   7400.2095610
      4.8010000   7401.3478930
      4.8020000   7402.4801210
      4.8030000   7403.7003030
      4.8040000   7405.2864240
      4.8050000   7406.8656100
      4.8060000   7408.4496610
      4.8070000   7410.0352260
      4.8080000   7411.6192970
      4.8090000   7413.1977330
      4.8100000   7414.7846480
      4.8110000   7416.3664280
      4.8120000   7417.9629580
      4.8130000   7419.5536030
      4.8140000   7421.1360040
      4.8150000   7422.7217600
      4.8160000   7424.3017500
      4.8170000   7425.6815830
      4.8180000   7427.2663170
      4.8190000   7428.8496760
      4.8200000   7430.4308160
      4.8210000   7432.0181170
      4.8220000   7433.5996880
      4.8230000   7435.1809510
      4.8240000   7436.7655720
      4.8250000   7438.3440920
      4.8260000   7439.9315610
      4.8270000   7441.5105310
      4.8280000   7443.0952730
      4.8290000   7444.6771340
      4.8300000   7446.2618660
      4.8310000   7447.8438810
      4.8320000   7449.4288300
      4.8330000   7451.0151890
      4.8340000   7452.5962320
      4.8350000   7454.1971880
      4.8360000   7455.7769860
      4.8370000   7457.3640930
      4.8380000   7458.9432460
      4.8390000   7460.5311630
      4.8400000   7462.1065060
      4.8410000   7463.6813260
      4.8420000   7465.2675810
      4.8430000   7466.7978210
      4.8440000   7467.9320330
      4.8450000   7469.0667370
      4.8460000   7470.2075210
      4.8470000   7471.3442160
      4.8480000   7472.4782820
      4.8490000   7473.6151150
      4.8500000   7474.7521010
      4.8510000   7475.8870100
      4.8520000   7477.0188390
      4.8530000   7478.1497930
      4.8540000   7479.2892590
      4.8550000   7480.4233960
      4.8560000   7481.5567560
      4.8570000   7482.6898730
      4.8580000   7483.8294010
      4.8590000   7484.9627080
      4.8600000   7486.0972210
      4.8610000   7487.2296850
      4.8620000   7488.3713120
      4.8630000   7489.5489280
      4.8640000   7490.6848780
      4.8650000   7491.8188610
      4.8660000   7492.9521150
      4.8670000   7494.0907530
      4.8680000   7495.2255550
      4.8690000   7496.3586100
      4.8700000   7497.4911790
      4.8710000   7498.6293400
      4.8720000   7499.7646130
      4.8730000   7500.8994790
      4.8740000   7502.0330470
      4.8750000   7503.1697000
      4.8760000   7504.3082320
      4.8770000   7505.4492650
      4.8780000   7506.5837350
      4.8790000   7507.7168880
      4.8800000   7508.8553700
      4.8810000   7509.9910520
      4.8820000   7511.1285010
      4.8830000   7512.2601860
      4.8840000   7513.4008320
      4.8850000   7514.5360970
      4.8860000   7515.6726510
      4.8870000   7516.8066550
      4.8880000   7517.9429330
      4.8890000   7519.0770150
      4.8900000   7520.2129150
      4.8910000   7521.3485640
      4.8920000   7522.4829050
      4.8930000   7523.6645500
      4.8940000   7524.7992980
      4.8950000   7526.1640280
      4.8960000   7527.7492370
      4.8970000   7529.3238470
      4.8980000   7530.9067240
      4.8990000   7532.4934630
      4.9000000   7534.0728910
      4.9010000   7535.6571750
      4.9020000   7537.2367690
      4.9030000   7538.8240700
      4.9040000   7540.4068110
      4.9050000   7541.9950370
      4.9060000   7543.5741220
      4.9070000   7545.1550890
      4.9080000   7546.7405400
      4.9090000   7548.3246360
      4.9100000   7549.9116700
      4.9110000   7551.4916660
      4.9120000   7553.0765060
      4.9130000   7554.6584140
      4.9140000   7556.2629090
      4.9150000   7557.8530480
      4.9160000   7559.4415290
      4.9170000   7561.0198190
      4.9180000   7562.6019790
      4.9190000   7564.1855940
      4.9200000   7565.7682220
      4.9210000   7567.3549570
      4.9220000   7568.9340500
      4.9230000   7570.5185080
      4.9240000   7572.0969560
      4.9250000   7573.6806250
      4.9260000   7575.2624030
      4.9270000   7576.8494690
      4.9280000   7578.4303070
      4.9290000   7580.0103270
      4.9300000   7581.5925780
      4.9310000   7583.1737190
      4.9320000   7584.7607780
      4.9330000   7586.3429770
      4.9340000   7587.9299090
      4.9350000   7589.5130920
      4.9360000   7591.1108170
      4.9370000   7592.6930560
      4.9380000   7594.2789120
      4.9390000   7595.8660630
      4.9400000   7597.4537410
      4.9410000   7599.0387030
      4.9420000   7600.6212700
      4.9430000   7602.2055790
      4.9440000   7603.7854380
      4.9450000   7605.3704380
      4.9460000   7606.9523010
      4.9470000   7608.5377040
      4.9480000   7610.1157530
      4.9490000   7611.7029740
      4.9500000   7613.2859120
      4.9510000   7614.8674420
      4.9520000   7616.4526520
      4.9530000   7618.0337780
      4.9540000   7619.6203720
      4.9550000   7621.1995910
      4.9560000   7622.7877520
      4.9570000   7624.3691390
      4.9580000   7625.9736130
      4.9590000   7627.5536940
      4.9600000   7629.1402390
      4.9610000   7630.7217980
      4.9620000   7632.3060160
      4.9630000   7633.8874120
      4.9640000   7635.4660260
      4.9650000   7637.0499080
      4.9660000   7638.6301670
      4.9670000   7640.2161390
      4.9680000   7641.7952610
      4.9690000   7643.3803590
      4.9700000   7644.9588280
      4.9710000   7646.5431420
      4.9720000   7648.1219040
      4.9730000   7649.5276420
      4.9740000   7651.1144610
      4.9750000   7652.6914180
      4.9760000   7654.2672220
      4.9770000   7655.8530950
      4.9780000   7657.4273550
      4.9790000   7659.0016960
      4.9800000   7660.6055970
      4.9810000   7662.1857210
      4.9820000   7663.7574760
      4.9830000   7665.3451920
      4.9840000   7666.9243070
      4.9850000   7668.5005760
      4.9860000   7670.0881600
      4.9870000   7671.6667480
      4.9880000   7673.2449100
      4.9890000   7674.8307820
      4.9900000   7676.4110030
      4.9910000   7677.9897800
      4.9920000   7679.5787430
      4.9930000   7681.1600200
      4.9940000   7682.7335730
      4.9950000   7684.3184130
      4.9960000   7685.8969900
      4.9970000   7687.4738770
      4.9980000   7689.0612890
      4.9990000   7690.6405440
      5.0000000   7692.2182890
      5.0010000   7693.8230570
      5.0020000   7695.4025300
      5.0030000   7696.9787020
      5.0040000   7698.5652060
      5.0050000   7700.1437680
      5.0060000   7701.7222020
      5.0070000   7703.3111330
      5.0080000   7704.8933000
      5.0090000   7706.4706970
      5.0100000   7708.0576930
      5.0110000   7709.6365370
      5.0120000   7711.2121700
      5.0130000   7712.7976290
      5.0140000   7714.3780270
      5.0150000   7715.9547450
      5.0160000   7717.5361540
      5.0170000   7719.1192090
      5.0180000   7720.6950050
      5.0190000   7722.2736520
      5.0200000   7723.8598950
      5.0210000   7725.4338290
      5.0220000   7727.0116890
      5.0230000   7728.6025350
      5.0240000   7730.1795900
      5.0250000   7731.7552880
      5.0260000   7733.3464870
      5.0270000   7734.9225640
      5.0280000   7736.5008180
      5.0290000   7738.0784920
      5.0300000   7739.6569590
      5.0310000   7741.2366500
      5.0320000   7742.8193130
      5.0330000   7744.3952440
      5.0340000   7745.9745190
      5.0350000   7747.5641620
      5.0360000   7749.1421840
      5.0370000   7750.7171570
      5.0380000   7752.3110920
      5.0390000   7753.8866840
      5.0400000   7755.4631420
      5.0410000   7756.6046490
      5.0420000   7757.7391390
      5.0430000   7758.8756890
      5.0440000   7760.0099680
      5.0450000   7761.3413970
      5.0460000   7762.9087660
      5.0470000   7764.4893050
      5.0480000   7766.0652190
      5.0490000   7767.6379430
      5.0500000   7769.2125560
      5.0510000   7770.7831780
      5.0520000   7772.3619560
      5.0530000   7773.9348540
      5.0540000   7775.5121980
      5.0550000   7777.0879580
      5.0560000   7778.6652080
      5.0570000   7780.2394230
      5.0580000   7781.8155120
      5.0590000   7783.3906170
      5.0600000   7784.9695830
      5.0610000   7786.5425910
      5.0620000   7788.1164720
      5.0630000   7789.6940690
      5.0640000   7791.2677330
      5.0650000   7792.8457970
      5.0660000   7794.4258850
      5.0670000   7796.0013340
      5.0680000   7797.5726240
      5.0690000   7799.1493610
      5.0700000   7800.7221870
      5.0710000   7802.2983470
      5.0720000   7803.8720340
      5.0730000   7805.4434070
      5.0740000   7807.0249780
      5.0750000   7808.6018110
      5.0760000   7810.1793380
      5.0770000   7811.7532130
      5.0780000   7813.3320630
      5.0790000   7814.9031110
      5.0800000   7816.4806250
      5.0810000   7818.0551150
      5.0820000   7819.6366170
      5.0830000   7821.2086980
      5.0840000   7822.7812200
      5.0850000   7824.3611460
      5.0860000   7825.9376980
      5.0870000   7827.5241160
      5.0880000   7829.0959340
      5.0890000   7830.6748710
      5.0900000   7832.2450050
      5.0910000   7833.8222550
      5.0920000   7835.3977560
      5.0930000   7836.9765560
      5.0940000   7838.5502830
      5.0950000   7840.1248380
      5.0960000   7841.7018180
      5.0970000   7843.2734390
      5.0980000   7844.8522080
      5.0990000   7846.4265610
      5.1000000   7848.0083380
      5.1010000   7849.5827430
      5.1020000   7851.1633240
      5.1030000   7852.7357790
      5.1040000   7854.3137260
      5.1050000   7855.8888990
      5.1060000   7857.4645010
      5.1070000   7859.0422690
      5.1080000   7860.6171780
      5.1090000   7862.2052520
      5.1100000   7863.7751300
      5.1110000   7865.3545770
      5.1120000   7866.9328810
      5.1130000   7868.0867060
      5.1140000   7869.2212330
      5.1150000   7870.3631830
      5.1160000   7871.4978080
      5.1170000   7872.6331930
      5.1180000   7873.7647570
      5.1190000   7874.8981460
      5.1200000   7876.0373910
      5.1210000   7877.1723460
      5.1220000   7878.3076560
      5.1230000   7879.4436390
      5.1240000   7880.5833380
      5.1250000   7881.7169020
      5.1260000   7882.8514930
      5.1270000   7883.9840550
      5.1280000   7885.1238430
      5.1290000   7886.2593860
      5.1300000   7887.3952740
      5.1310000   7888.5305270
      5.1320000   7889.6709050
      5.1330000   7890.8067360
      5.1340000   7891.9414090
      5.1350000   7893.0753720
      5.1360000   7894.2091110
      5.1370000   7895.3749690
      5.1380000   7896.5231550
      5.1390000   7897.6578310
      5.1400000   7898.7922420
      5.1410000   7899.9400020
      5.1420000   7901.0720480
      5.1430000   7902.2068560
      5.1440000   7903.3386610
      5.1450000   7904.4766810
      5.1460000   7905.6108860
      5.1470000   7906.7442750
      5.1480000   7907.8820980
      5.1490000   7909.0189710
      5.1500000   7910.1539300
      5.1510000   7911.2873180
      5.1520000   7912.4224420
      5.1530000   7913.5555060
      5.1540000   7914.6917740
      5.1550000   7915.8258650
      5.1560000   7916.9574580
      5.1570000   7918.0903600
      5.1580000   7919.2299700
      5.1590000   7920.3645670
      5.1600000   7921.5073170
      5.1610000   7922.7013320
      5.1620000   7923.8415370
      5.1630000   7924.9754890
      5.1640000   7926.1114800
      5.1650000   7927.2420290
      5.1660000   7928.4186960
      5.1670000   7929.6066290
      5.1680000   7930.7401810
      5.1690000   7931.8824750
      5.1700000   7933.0469180
      5.1710000   7934.1845580
      5.1720000   7935.3193940
      5.1730000   7936.4528220
      5.1740000   7937.5875700
      5.1750000   7938.7243950
      5.1760000   7939.8586430
      5.1770000   7940.9937390
      5.1780000   7942.1353560
      5.1790000   7943.2745840
      5.1800000   7944.4096080
      5.1810000   7945.5462020
      5.1820000   7946.6802140
      5.1830000   7947.8154670
      5.1840000   7948.9535930
      5.1850000   7950.0869020
      5.1860000   7951.2224170
      5.1870000   7952.3542850
      5.1880000   7953.4921670
      5.1890000   7954.6230460
      5.1900000   7955.7583520
      5.1910000   7956.8897270
      5.1920000   7958.0296500
      5.1930000   7959.1640250
      5.1940000   7960.2975090
      5.1950000   7961.4313660
      5.1960000   7962.5683740
      5.1970000   7963.7295650
      5.1980000   7964.8626190
      5.1990000   7966.0034410
      5.2000000   7967.1380600
      5.2010000   7968.2785500
      5.2020000   7969.4133340
      5.2030000   7970.5457540
      5.2040000   7971.6761610
      5.2050000   7972.8137930
      5.2060000   7973.9559420
      5.2070000   7975.0890760
      5.2080000   7976.2243540
      5.2090000   7977.3976870
      5.2100000   7978.5320050
      5.2110000   7979.6665780
      5.2120000   7980.7999740
      5.2130000   7981.9412210
      5.2140000   7983.0761320
      5.2150000   7984.2106520
      5.2160000   7985.3460100
      5.2170000   7986.4815820
      5.2180000   7987.6217830
      5.2190000   7988.7553760
      5.2200000   7989.8961680
      5.2210000   7991.0299900
      5.2220000   7992.1703230
      5.2230000   7993.3059630
      5.2240000   7994.4457070
      5.2250000   7995.5814910
      5.2260000   7996.7486000
      5.2270000   7997.8842970
      5.2280000   7999.0207830
      5.2290000   8000.1555310
      5.2300000   8001.2951040
      5.2310000   8002.4315780
      5.2320000   8003.5666750
      5.2330000   8004.6983660
      5.2340000   8005.8339110
      5.2350000   8006.9727870
      5.2360000   8008.1200500
      5.2370000   8009.2552570
      5.2380000   8010.3887920
      5.2390000   8011.5282030
      5.2400000   8012.6622650
      5.2410000   8013.7959030
      5.2420000   8014.9338950
      5.2430000   8016.0749070
      5.2440000   8017.2101070
      5.2450000   8018.3453690
      5.2460000   8019.4851870
      5.2470000   8020.6243110
      5.2480000   8021.7618770
      5.2490000   8022.8969370
      5.2500000   8024.0312460
      5.2510000   8025.1651590
      5.2520000   8026.3039120
      5.2530000   8027.4423610
      5.2540000   8028.5789810
      5.2550000   8029.7158160
      5.2560000   8030.8874150
      5.2570000   8032.0353830
      5.2580000   8033.1716250
      5.2590000   8034.3046440
      5.2600000   8035.4427930
      5.2610000   8036.5799220
      5.2620000   8037.7139200
      5.2630000   8038.8495140
      5.2640000   8039.9886680
      5.2650000   8041.1263070
      5.2660000   8042.2605980
      5.2670000   8043.3983010
      5.2680000   8044.5296510
      5.2690000   8045.6698510
      5.2700000   8046.8031840
      5.2710000   8047.9383040
      5.2720000   8049.0705930
      5.2730000   8050.2079920
      5.2740000   8051.3511990
      5.2750000   8052.4845250
      5.2760000   8053.6201790
      5.2770000   8054.7590810
      5.2780000   8055.8932340
      5.2790000   8057.0261290
      5.2800000   8058.1612260
      5.2810000   8059.2962180
      5.2820000   8060.4346100
      5.2830000   8061.5681580
      5.2840000   8062.7037530
      5.2850000   8063.8388120
      5.2860000   8065.0150050
      5.2870000   8066.1510930
      5.2880000   8067.2923480
      5.2890000   8068.4268650
      5.2900000   8069.5667490
      5.2910000   8070.7025610
      5.2920000   8071.8369060
      5.2930000   8072.9703670
      5.2940000   8074.1098790
      5.2950000   8075.2454810
      5.2960000   8076.4295720
      5.2970000   8077.5655190
      5.2980000   8078.7048550
      5.2990000   8079.8839020
      5.3000000   8081.0204190
      5.3010000   8082.1588300
      5.3020000   8083.2937770
      5.3030000   8084.4336060
      5.3040000   8085.5697630
      5.3050000   8086.7037520
      5.3060000   8087.8400450
      5.3070000   8088.9801940
      5.3080000   8090.1171200
      5.3090000   8091.2525150
      5.3100000   8092.3887050
      5.3110000   8093.5278910
      5.3120000   8094.6630080
      5.3130000   8095.7989970
      5.3140000   8096.9334150
      5.3150000   8098.0822500
      5.3160000   8099.2248260
      5.3170000   8100.3614170
      5.3180000   8101.4951580
      5.3190000   8102.6296540
      5.3200000   8103.7791820
      5.3210000   8104.9158990
      5.3220000   8106.0525360
      5.3230000   8107.1857400
      5.3240000   8108.3249250
      5.3250000   8109.4640250
      5.3260000   8110.5977610
      5.3270000   8111.7345420
      5.3280000   8112.8752050
      5.3290000   8114.0090150
      5.3300000   8115.1464380
      5.3310000   8116.2845770
      5.3320000   8117.4229870
      5.3330000   8118.5618280
      5.3340000   8119.6979860
      5.3350000   8120.8394280
      5.3360000   8121.9753970
      5.3370000   8123.1161610
      5.3380000   8124.2546920
      5.3390000   8125.3908600
      5.3400000   8126.5299300
      5.3410000   8127.6701330
      5.3420000   8128.8089180
      5.3430000   8129.9571800
      5.3440000   8131.0923630
      5.3450000   8132.2338720
      5.3460000   8133.3692630
      5.3470000   8134.5082740
      5.3480000   8135.6586580
      5.3490000   8136.7957770
      5.3500000   8137.9340530
      5.3510000   8139.0697970
      5.3520000   8140.2050540
      5.3530000   8141.3406370
      5.3540000   8142.4806290
      5.3550000   8143.6159300
      5.3560000   8144.7581050
      5.3570000   8145.8917200
      5.3580000   8147.0343420
      5.3590000   8148.1693020
      5.3600000   8149.3074370
      5.3610000   8150.4422700
      5.3620000   8151.5836360
      5.3630000   8152.7228300
      5.3640000   8153.8581340
      5.3650000   8154.9936450
      5.3660000   8156.1303810
      5.3670000   8157.2773030
      5.3680000   8158.4127000
      5.3690000   8159.5470700
      5.3700000   8160.6842070
      5.3710000   8161.8239160
      5.3720000   8162.9825040
      5.3730000   8164.1180330
      5.3740000   8165.2551370
      5.3750000   8166.3933090
      5.3760000   8167.5297640
      5.3770000   8168.6634920
      5.3780000   8169.7992460
      5.3790000   8170.9460510
      5.3800000   8172.0830080
      5.3810000   8173.6438580
      5.3820000   8175.2250280
      5.3830000   8176.8208160
      5.3840000   8178.4051030
      5.3850000   8179.9867700
      5.3860000   8181.5834130
      5.3870000   8183.1689070
      5.3880000   8184.7522510
      5.3890000   8186.3459760
      5.3900000   8187.9293060
      5.3910000   8189.5095760
      5.3920000   8191.1022060
      5.3930000   8192.6898010
      5.3940000   8194.2702440
      5.3950000   8195.8791050
      5.3960000   8197.4618080
      5.3970000   8199.0467360
      5.3980000   8200.6391090
      5.3990000   8202.2249750
      5.4000000   8203.8065730
      5.4010000   8205.3963340
      5.4020000   8206.9803980
      5.4030000   8208.5638510
      5.4040000   8210.1543180
      5.4050000   8211.7394160
      5.4060000   8213.3248340
      5.4070000   8214.9176540
      5.4080000   8216.5023950
      5.4090000   8218.0900280
      5.4100000   8219.6819810
      5.4110000   8221.2701800
      5.4120000   8222.8530530
      5.4130000   8224.4439160
      5.4140000   8226.0290380
      5.4150000   8227.6132270
      5.4160000   8229.2099530
      5.4170000   8230.8002150
      5.4180000   8232.3867020
      5.4190000   8233.9714300
      5.4200000   8235.5644210
      5.4210000   8237.1479550
      5.4220000   8238.7309780
      5.4230000   8240.3272150
      5.4240000   8241.9131210
      5.4250000   8243.4943650
      5.4260000   8245.0938510
      5.4270000   8246.6812490
      5.4280000   8248.2627830
      5.4290000   8249.8571260
      5.4300000   8251.4416540
      5.4310000   8253.0267010
      5.4320000   8254.6216380
      5.4330000   8256.2066930
      5.4340000   8257.7917360
      5.4350000   8259.3877360
      5.4360000   8260.9769700
      5.4370000   8262.5613470
      5.4380000   8264.1547880
      5.4390000   8265.7409830
      5.4400000   8267.3254110
      5.4410000   8268.9185590
      5.4420000   8270.5050320
      5.4430000   8272.0895240
      5.4440000   8273.6833170
      5.4450000   8275.2696510
      5.4460000   8276.8560620
      5.4470000   8278.4486700
      5.4480000   8280.0351360
      5.4490000   8281.6185190
      5.4500000   8283.2119390
      5.4510000   8284.7996110
      5.4520000   8286.3836380
      5.4530000   8287.9784960
      5.4540000   8289.5625660
      5.4550000   8291.1482820
      5.4560000   8292.7432500
      5.4570000   8294.3349830
      5.4580000   8295.9166290
      5.4590000   8297.5103490
      5.4600000   8299.0982160
      5.4610000   8300.6806570
      5.4620000   8302.2724400
      5.4630000   8303.8601330
      5.4640000   8305.4428070
      5.4650000   8307.0273020
      5.4660000   8308.6194890
      5.4670000   8310.2013270
      5.4680000   8311.7875400
      5.4690000   8313.3832940
      5.4700000   8314.9686330
      5.4710000   8316.5526520
      5.4720000   8318.1481230
      5.4730000   8319.7332310
      5.4740000   8321.3171750
      5.4750000   8322.9110560
      5.4760000   8324.4940940
      5.4770000   8326.0762400
      5.4780000   8327.6910360
      5.4790000   8329.2793480
      5.4800000   8330.8613460
      5.4810000   8332.4572650
      5.4820000   8334.0408100
      5.4830000   8335.6249560
      5.4840000   8337.2176170
      5.4850000   8338.8032850
      5.4860000   8340.3861150
      5.4870000   8341.9799560
      5.4880000   8343.5668180
      5.4890000   8345.1516450
      5.4900000   8346.7416220
      5.4910000   8348.3304990
      5.4920000   8349.9144130
      5.4930000   8351.3511430
      5.4940000   8352.4867550
      5.4950000   8353.6218410
      5.4960000   8354.7578440
      5.4970000   8355.8969490
      5.4980000   8357.4357870
      5.4990000   8358.6878580
      5.5000000   8359.8242680
      5.5010000   8361.0816280
      5.5020000   8362.6627540
      5.5030000   8364.2417290
      5.5040000   8365.8315500
      5.5050000   8367.4117060
      5.5060000   8368.9897530
      5.5070000   8370.5800320
      5.5080000   8372.1617220
      5.5090000   8373.7377440
      5.5100000   8375.3280910
      5.5110000   8376.9095570
      5.5120000   8378.4857620
      5.5130000   8380.0785300
      5.5140000   8381.6560170
      5.5150000   8383.2331220
      5.5160000   8384.8185790
      5.5170000   8386.4002230
      5.5180000   8387.9787150
      5.5190000   8389.5664170
      5.5200000   8391.1460270
      5.5210000   8392.7201940
      5.5220000   8394.3215020
      5.5230000   8395.9190150
      5.5240000   8397.4955340
      5.5250000   8399.0829650
      5.5260000   8400.6635230
      5.5270000   8402.2426270
      5.5280000   8403.8316150
      5.5290000   8405.4113340
      5.5300000   8406.9858190
      5.5310000   8408.5729900
      5.5320000   8410.1558740
      5.5330000   8411.7333430
      5.5340000   8413.3234380
      5.5350000   8414.9026250
      5.5360000   8416.4825240
      5.5370000   8418.0732290
      5.5380000   8419.6527740
      5.5390000   8421.2296640
      5.5400000   8422.8176120
      5.5410000   8424.4001950
      5.5420000   8425.9799110
      5.5430000   8427.5623610
      5.5440000   8429.1619600
      5.5450000   8430.7380360
      5.5460000   8432.3169950
      5.5470000   8433.9078550
      5.5480000   8435.4852950
      5.5490000   8437.0614000
      5.5500000   8438.6551370
      5.5510000   8440.2310390
      5.5520000   8441.8051850
      5.5530000   8443.3961750
      5.5540000   8444.9768950
      5.5550000   8446.5553980
      5.5560000   8448.1461390
      5.5570000   8449.7271880
      5.5580000   8451.3055670
      5.5590000   8452.8966810
      5.5600000   8454.4780520
      5.5610000   8456.0569480
      5.5620000   8457.6465160
      5.5630000   8459.2289930
      5.5640000   8460.8026470
      5.5650000   8462.4185280
      5.5660000   8463.9983630
      5.5670000   8465.5755160
      5.5680000   8467.1648210
      5.5690000   8468.7466730
      5.5700000   8470.3263870
      5.5710000   8471.9160330
      5.5720000   8473.4950120
      5.5730000   8475.0727050
      5.5740000   8476.6610830
      5.5750000   8478.2406720
      5.5760000   8479.8185590
      5.5770000   8481.4039480
      5.5780000   8482.9821080
      5.5790000   8484.5589640
      5.5800000   8486.1459330
      5.5810000   8487.7278410
      5.5820000   8489.3048880
      5.5830000   8490.8919930
      5.5840000   8492.4731680
      5.5850000   8494.0511240
      5.5860000   8495.6411210
      5.5870000   8497.2254430
      5.5880000   8498.8025780
      5.5890000   8500.3936230
      5.5900000   8501.9729870
      5.5910000   8503.5500070
      5.5920000   8505.1398310
      5.5930000   8506.7195340
      5.5940000   8508.2971590
      5.5950000   8509.8841270
      5.5960000   8511.4655290
      5.5970000   8513.0408180
      5.5980000   8514.6220780
      5.5990000   8516.2088210
      5.6000000   8517.7877580
      5.6010000   8519.3688140
      5.6020000   8520.9595020
      5.6030000   8522.5378740
      5.6040000   8524.1148140
      5.6050000   8525.7072450
      5.6060000   8527.2849040
      5.6070000   8528.8619300
      5.6080000   8530.4618460
      5.6090000   8532.0405460
      5.6100000   8533.6180220
      5.6110000   8535.2087840
      5.6120000   8536.7879470
      5.6130000   8538.3642780
      5.6140000   8539.9555480
      5.6150000   8541.4680920
      5.6160000   8542.9907630
      5.6170000   8544.5879800
      5.6180000   8546.1758890
      5.6190000   8547.7576660
      5.6200000   8549.3528520
      5.6210000   8550.9400740
      5.6220000   8552.5233690
      5.6230000   8554.1145700
      5.6240000   8555.7022680
      5.6250000   8557.2849470
      5.6260000   8558.8789040
      5.6270000   8560.4662940
      5.6280000   8562.0496600
      5.6290000   8563.6571350
      5.6300000   8565.2537850
      5.6310000   8566.8365990
      5.6320000   8568.3296620
      5.6330000   8569.4655440
      5.6340000   8570.6011320
      5.6350000   8572.1298520
      5.6360000   8573.7097290
      5.6370000   8575.2875450
      5.6380000   8576.8710220
      5.6390000   8578.3452130
      5.6400000   8579.4800060
      5.6410000   8580.6210130
      5.6420000   8581.7600610
      5.6430000   8582.8996660
      5.6440000   8584.0328460
      5.6450000   8585.1765890
      5.6460000   8586.3145120
      5.6470000   8587.4580810
      5.6480000   8588.5951330
      5.6490000   8589.7348150
      5.6500000   8590.8742190
      5.6510000   8592.0097680
      5.6520000   8593.1445780
      5.6530000   8594.2781670
      5.6540000   8595.4244930
      5.6550000   8596.5601030
      5.6560000   8597.7218580
      5.6570000   8598.8574220
      5.6580000   8599.9978310
      5.6590000   8601.1354620
      5.6600000   8602.2704290
      5.6610000   8603.4054790
      5.6620000   8604.5452900
      5.6630000   8605.6909160
      5.6640000   8606.8297150
      5.6650000   8607.9643640
      5.6660000   8609.0999580
      5.6670000   8610.2391590
      5.6680000   8611.3758120
      5.6690000   8612.5149020
      5.6700000   8613.6496790
      5.6710000   8614.7892910
      5.6720000   8615.9250290
      5.6730000   8617.0600970
      5.6740000   8618.1944090
      5.6750000   8619.3353710
      5.6760000   8620.4691960
      5.6770000   8621.6040890
      5.6780000   8622.7393560
      5.6790000   8623.8749410
      5.6800000   8625.0145100
      5.6810000   8626.1514890
      5.6820000   8627.2877510
      5.6830000   8628.4225270
      5.6840000   8629.5851300
      5.6850000   8630.7197290
      5.6860000   8631.8573870
      5.6870000   8632.9919820
      5.6880000   8634.1344750
      5.6890000   8635.2774020
      5.6900000   8636.4147600
      5.6910000   8637.5516250
      5.6920000   8638.6945530
      5.6930000   8639.8309450
      5.6940000   8640.9680990
      5.6950000   8642.1025140
      5.6960000   8643.2414630
      5.6970000   8644.3802200
      5.6980000   8645.5153730
      5.6990000   8646.6512140
      5.7000000   8647.7849980
      5.7010000   8648.9362620
      5.7020000   8650.0724470
      5.7030000   8651.2089330
      5.7040000   8652.3455550
      5.7050000   8653.4851340
      5.7060000   8654.6214020
      5.7070000   8655.7573290
      5.7080000   8656.8921730
      5.7090000   8658.0284400
      5.7100000   8659.1681430
      5.7110000   8660.3044770
      5.7120000   8661.4402230
      5.7130000   8662.5742620
      5.7140000   8663.8159030
      5.7150000   8665.3945940
      5.7160000   8666.9800950
      5.7170000   8668.5616750
      5.7180000   8670.1443170
      5.7190000   8671.7336890
      5.7200000   8673.3134660
      5.7210000   8674.9018060
      5.7220000   8676.4844800
      5.7230000   8678.0691820
      5.7240000   8679.6524060
      5.7250000   8681.2386440
      5.7260000   8682.8201560
      5.7270000   8684.4071580
      5.7280000   8685.9889580
      5.7290000   8687.5693100
      5.7300000   8689.1579550
      5.7310000   8690.7400550
      5.7320000   8692.3313960
      5.7330000   8693.9117510
      5.7340000   8695.5013600
      5.7350000   8697.0807230
      5.7360000   8698.6773940
      5.7370000   8700.2618500
      5.7380000   8701.8507450
      5.7390000   8703.4309050
      5.7400000   8705.0112600
      5.7410000   8706.5976390
      5.7420000   8708.1821170
      5.7430000   8709.7729170
      5.7440000   8711.3528930
      5.7450000   8712.9431110
      5.7460000   8714.5233920
      5.7470000   8716.1113620
      5.7480000   8717.6948210
      5.7490000   8719.2836550
      5.7500000   8720.8627720
      5.7510000   8722.4441050
      5.7520000   8724.0332930
      5.7530000   8725.6156800
      5.7540000   8727.2035390
      5.7550000   8728.7865920
      5.7560000   8730.3917430
      5.7570000   8731.9827330
      5.7580000   8733.5721060
      5.7590000   8735.1545220
      5.7600000   8736.7438440
      5.7610000   8738.3270730
      5.7620000   8739.9097400
      5.7630000   8741.4972050
      5.7640000   8743.0803370
      5.7650000   8744.6674460
      5.7660000   8746.2471140
      5.7670000   8747.8354540
      5.7680000   8749.4181970
      5.7690000   8751.0095450
      5.7700000   8752.5895780
      5.7710000   8754.1784870
      5.7720000   8755.7643050
      5.7730000   8757.3476170
      5.7740000   8758.9372420
      5.7750000   8760.5206620
      5.7760000   8762.1087250
      5.7770000   8763.6958870
      5.7780000   8765.3029260
      5.7790000   8766.8988740
      5.7800000   8768.4863250
      5.7810000   8770.0704130
      5.7820000   8771.6579520
      5.7830000   8773.2436970
      5.7840000   8774.8281020
      5.7850000   8776.4136880
      5.7860000   8777.9983260
      5.7870000   8779.5835950
      5.7880000   8781.1682710
      5.7890000   8782.7558350
      5.7900000   8784.3398110
      5.7910000   8785.9301340
      5.7920000   8787.5127630
      5.7930000   8789.1017440
      5.7940000   8790.6880380
      5.7950000   8792.2699060
      5.7960000   8793.8610180
      5.7970000   8795.4437820
      5.7980000   8797.0345080
      5.7990000   8798.6177940
      5.8000000   8800.2251620
      5.8010000   8801.8085360
      5.8020000   8803.3971420
      5.8030000   8804.9807660
      5.8040000   8806.5694960
      5.8050000   8808.1521550
      5.8060000   8809.7322440
      5.8070000   8811.3200790
      5.8080000   8812.9034580
      5.8090000   8814.4911570
      5.8100000   8816.0738780
      5.8110000   8817.6633620
      5.8120000   8819.2449500
      5.8130000   8820.8304450
      5.8140000   8822.4135950
      5.8150000   8824.0006040
      5.8160000   8825.5836140
      5.8170000   8827.1670590
      5.8180000   8828.7539150
      5.8190000   8830.3393230
      5.8200000   8831.9368420
      5.8210000   8833.5234380
      5.8220000   8835.1091200
      5.8230000   8836.6953890
      5.8240000   8838.2836960
      5.8250000   8839.8689480
      5.8260000   8841.4571030
      5.8270000   8843.0408540
      5.8280000   8844.6230790
      5.8290000   8846.2112110
      5.8300000   8847.7945490
      5.8310000   8849.3838010
      5.8320000   8850.9663850
      5.8330000   8852.5529870
      5.8340000   8854.1354070
      5.8350000   8855.7241760
      5.8360000   8857.3095410
      5.8370000   8858.8956690
      5.8380000   8860.4824400
      5.8390000   8862.0631050
      5.8400000   8863.6570100
      5.8410000   8865.2485280
      5.8420000   8866.8514830
      5.8430000   8868.4361010
      5.8440000   8870.0262240
      5.8450000   8871.6107900
      5.8460000   8873.1999620
      5.8470000   8874.7849980
      5.8480000   8876.3711560
      5.8490000   8877.9582510
      5.8500000   8879.5432530
      5.8510000   8881.1290460
      5.8520000   8882.7134540
      5.8530000   8884.3042250
      5.8540000   8885.8859120
      5.8550000   8887.4744910
      5.8560000   8889.0593880
      5.8570000   8890.6471690
      5.8580000   8892.2334330
      5.8590000   8893.8207510
      5.8600000   8895.4102870
      5.8610000   8896.9932860
      5.8620000   8898.5814560
      5.8630000   8900.1730310
      5.8640000   8901.7629470
      5.8650000   8903.3487550
      5.8660000   8904.9400860
      5.8670000   8906.5233980
      5.8680000   8908.1151100
      5.8690000   8909.7016810
      5.8700000   8911.2869600
      5.8710000   8912.8744330
      5.8720000   8914.4569190
      5.8730000   8916.0451240
      5.8740000   8917.6299780
      5.8750000   8919.2179720
      5.8760000   8920.8024600
      5.8770000   8922.3936850
      5.8780000   8923.9780880
      5.8790000   8925.5657050
      5.8800000   8927.1496990
      5.8810000   8928.7358450
      5.8820000   8930.3221070
      5.8830000   8931.9017480
      5.8840000   8933.5026630
      5.8850000   8935.0859120
      5.8860000   8936.6760730
      5.8870000   8938.2588710
      5.8880000   8939.8465640
      5.8890000   8941.4351090
      5.8900000   8943.0243290
      5.8910000   8944.5377680
      5.8920000   8946.1221280
      5.8930000   8947.7117110
      5.8940000   8949.2943960
      5.8950000   8950.8751840
      5.8960000   8952.0266510
      5.8970000   8953.1646120
      5.8980000   8954.3036240
      5.8990000   8955.4396120
      5.9000000   8956.5809150
      5.9010000   8957.7201630
      5.9020000   8958.8576900
      5.9030000   8959.9947230
      5.9040000   8961.1356820
      5.9050000   8962.2733860
      5.9060000   8963.4100460
      5.9070000   8964.5521880
      5.9080000   8965.7040920
      5.9090000   8966.8471730
      5.9100000   8967.9844270
      5.9110000   8969.1197780
      5.9120000   8970.2552290
      5.9130000   8971.3980820
      5.9140000   8972.5367030
      5.9150000   8973.6739500
      5.9160000   8974.8097450
      5.9170000   8975.9500010
      5.9180000   8977.0861470
      5.9190000   8978.2251850
      5.9200000   8979.3635420
      5.9210000   8980.5009180
      5.9220000   8981.6412850
      5.9230000   8982.7779240
      5.9240000   8983.9128270
      5.9250000   8985.0479230
      5.9260000   8986.1897020
      5.9270000   8987.3264010
      5.9280000   8988.4624520
      5.9290000   8989.5980960
      5.9300000   8990.7398560
      5.9310000   8991.8776540
      5.9320000   8993.0139820
      5.9330000   8994.1488410
      5.9340000   8995.2896640
      5.9350000   8996.4274660
      5.9360000   8997.5801040
      5.9370000   8998.7165430
      5.9380000   8999.8530580
      5.9390000   9000.9941000
      5.9400000   9002.1326040
      5.9410000   9003.2673610
      5.9420000   9004.4026440
      5.9430000   9005.5459530
      5.9440000   9006.6850240
      5.9450000   9007.8273880
      5.9460000   9008.9648580
      5.9470000   9010.1054050
      5.9480000   9011.2447100
      5.9490000   9012.3807570
      5.9500000   9013.5172220
      5.9510000   9014.6604650
      5.9520000   9015.7985890
      5.9530000   9016.9365600
      5.9540000   9018.0764860
      5.9550000   9019.2145000
      5.9560000   9020.3592270
      5.9570000   9021.4987040
      5.9580000   9022.6346590
      5.9590000   9023.7724060
      5.9600000   9024.9137750
      5.9610000   9026.0510120
      5.9620000   9027.1900280
      5.9630000   9028.3278380
      5.9640000   9029.4658130
      5.9650000   9030.6363740
      5.9660000   9031.7741120
      5.9670000   9032.9108160
      5.9680000   9034.0498830
      5.9690000   9035.1891080
      5.9700000   9036.3264870
      5.9710000   9037.4637180
      5.9720000   9038.6003430
      5.9730000   9039.7448290
      5.9740000   9040.8825420
      5.9750000   9042.0202990
      5.9760000   9043.1568930
      5.9770000   9044.3009400
      5.9780000   9045.4383430
      5.9790000   9046.5763420
      5.9800000   9047.7147990
      5.9810000   9048.8557280
      5.9820000   9049.9933810
      5.9830000   9051.1306230
      5.9840000   9052.2675550
      5.9850000   9053.4067120
      5.9860000   9054.5464940
      5.9870000   9055.6841340
      5.9880000   9056.8255380
      5.9890000   9057.9633060
      5.9900000   9059.1059560
      5.9910000   9060.2443700
      5.9920000   9061.3831490
      5.9930000   9062.5221460
      5.9940000   9063.6873720
      5.9950000   9064.8640150
      5.9960000   9066.0074410
      5.9970000   9067.1430250
      5.9980000   9068.2849390
      5.9990000   9069.4222530
      6.0000000   9070.5608390
      6.0010000   9071.7000410
      6.0020000   9072.8364040
      6.0030000   9073.9751520
      6.0040000   9075.1098150
      6.0050000   9076.2455540
      6.0060000   9077.3804300
      6.0070000   9078.5267930
      6.0080000   9079.6645290
      6.0090000   9080.8045290
      6.0100000   9081.9388570
      6.0110000   9083.0794970
      6.0120000   9084.2169430
      6.0130000   9085.3521750
      6.0140000   9086.4898900
      6.0150000   9087.6294800
      6.0160000   9088.7682760
      6.0170000   9089.9035880
      6.0180000   9091.0396460
      6.0190000   9092.1770020
      6.0200000   9093.3178180
      6.0210000   9094.4532520
      6.0220000   9095.5970480
      6.0230000   9096.7327280
      6.0240000   9097.8878860
      6.0250000   9099.0408520
      6.0260000   9100.1767760
      6.0270000   9101.3107080
      6.0280000   9102.4517010
      6.0290000   9103.5902260
      6.0300000   9104.7259360
      6.0310000   9105.8647130
      6.0320000   9107.0023530
      6.0330000   9108.1423210
      6.0340000   9109.2796630
      6.0350000   9110.4193680
      6.0360000   9111.5528860
      6.0370000   9112.6964210
      6.0380000   9113.8396440
      6.0390000   9114.9752670
      6.0400000   9116.1118680
      6.0410000   9117.2546940
      6.0420000   9118.3917220
      6.0430000   9119.5285140
      6.0440000   9120.6633640
      6.0450000   9121.8058920
      6.0460000   9122.9422600
      6.0470000   9124.0800450
      6.0480000   9125.2140580
      6.0490000   9126.3518470
      6.0500000   9127.5009430
      6.0510000   9128.6371290
      6.0520000   9129.7938850
      6.0530000   9130.9478000
      6.0540000   9132.1192760
      6.0550000   9133.2564370
      6.0560000   9134.3959100
      6.0570000   9135.5367770
      6.0580000   9136.6786600
      6.0590000   9137.8163700
      6.0600000   9138.9564030
      6.0610000   9140.0936050
      6.0620000   9141.2389170
      6.0630000   9142.3770260
      6.0640000   9143.5170540
      6.0650000   9144.6516680
      6.0660000   9145.7892930
      6.0670000   9146.9309430
      6.0680000   9148.0707930
      6.0690000   9149.2084780
      6.0700000   9150.3503480
      6.0710000   9151.4930300
      6.0720000   9152.6305000
      6.0730000   9153.7649600
      6.0740000   9154.9015450
      6.0750000   9156.0411490
      6.0760000   9157.1811540
      6.0770000   9158.3175200
      6.0780000   9159.4557140
      6.0790000   9160.5939360
      6.0800000   9161.7367980
      6.0810000   9162.9871980
      6.0820000   9164.2967790
      6.0830000   9165.4625510
      6.0840000   9166.6281700
      6.0850000   9167.7651250
      6.0860000   9168.9003650
      6.0870000   9170.0392980
      6.0880000   9171.5433760
      6.0890000   9173.1300300
      6.0900000   9174.7197480
      6.0910000   9176.3059990
      6.0920000   9177.8986590
      6.0930000   9179.4867790
      6.0940000   9181.0767640
      6.0950000   9182.6606230
      6.0960000   9184.2478560
      6.0970000   9185.8349030
      6.0980000   9187.4175850
      6.0990000   9189.0060730
      6.1000000   9190.1832920
      6.1010000   9191.6814790
      6.1020000   9193.2734100
      6.1030000   9194.8545320
      6.1040000   9196.4329000
      6.1050000   9198.0242150
      6.1060000   9199.6048010
      6.1070000   9201.1931880
      6.1080000   9202.8023600
      6.1090000   9204.3815260
      6.1100000   9205.9600130
      6.1110000   9207.5487500
      6.1120000   9209.1305170
      6.1130000   9210.7114200
      6.1140000   9212.3049010
      6.1150000   9213.8881990
      6.1160000   9215.4665710
      6.1170000   9217.0551180
      6.1180000   9218.6371310
      6.1190000   9220.2205360
      6.1200000   9221.8102390
      6.1210000   9223.3901060
      6.1220000   9224.9709980
      6.1230000   9226.5563940
      6.1240000   9228.1397950
      6.1250000   9229.7228340
      6.1260000   9230.9810430
      6.1270000   9232.1196300
      6.1280000   9233.2670800
      6.1290000   9234.4304020
      6.1300000   9235.5700960
      6.1310000   9236.7082790
      6.1320000   9237.8421740
      6.1330000   9238.9840820
      6.1340000   9240.1232490
      6.1350000   9241.2642620
      6.1360000   9242.4006350
      6.1370000   9243.5419440
      6.1380000   9244.6800160
      6.1390000   9245.8170360
      6.1400000   9246.9620070
      6.1410000   9248.1013320
      6.1420000   9249.2416520
      6.1430000   9250.3805980
      6.1440000   9251.5194180
      6.1450000   9252.6536890
      6.1460000   9253.7968060
      6.1470000   9254.9325930
      6.1480000   9256.0691120
      6.1490000   9257.2047620
      6.1500000   9258.3467600
      6.1510000   9259.4869190
      6.1520000   9260.6243000
      6.1530000   9261.7628250
      6.1540000   9262.9032590
      6.1550000   9264.0424870
      6.1560000   9265.1807300
      6.1570000   9266.3182780
      6.1580000   9267.4572750
      6.1590000   9268.6162360
      6.1600000   9269.7551420
      6.1610000   9270.8942480
      6.1620000   9272.0285100
      6.1630000   9273.1707220
      6.1640000   9274.3079490
      6.1650000   9275.4512390
      6.1660000   9276.5888710
      6.1670000   9277.7321140
      6.1680000   9278.8712760
      6.1690000   9280.0076530
      6.1700000   9281.1422470
      6.1710000   9282.2815820
      6.1720000   9283.4222920
      6.1730000   9284.5605730
      6.1740000   9285.6954850
      6.1750000   9286.8394650
      6.1760000   9287.9848940
      6.1770000   9289.4736240
      6.1780000   9291.0494680
      6.1790000   9292.6362350
      6.1800000   9294.2182590
      6.1810000   9295.8023840
      6.1820000   9297.3905090
      6.1830000   9298.9744900
      6.1840000   9300.5615290
      6.1850000   9302.1549370
      6.1860000   9303.7556700
      6.1870000   9305.3433650
      6.1880000   9306.9316030
      6.1890000   9308.5178830
      6.1900000   9310.1084720
      6.1910000   9311.6940250
      6.1920000   9313.2798350
      6.1930000   9314.8705970
      6.1940000   9316.4586390
      6.1950000   9318.0466140
      6.1960000   9319.6340920
      6.1970000   9321.2252040
      6.1980000   9322.8069690
      6.1990000   9324.3986250
      6.2000000   9325.9809080
      6.2010000   9327.5723630
      6.2020000   9329.1568780
      6.2030000   9330.7430130
      6.2040000   9332.3339330
      6.2050000   9333.9188820
      6.2060000   9335.5076270
      6.2070000   9337.1019940
      6.2080000   9338.6921380
      6.2090000   9340.2787810
      6.2100000   9341.8684190
      6.2110000   9343.4542800
      6.2120000   9345.0456520
      6.2130000   9346.6329740
      6.2140000   9348.2211850
      6.2150000   9349.8131880
      6.2160000   9351.3959540
      6.2170000   9352.9870850
      6.2180000   9354.5739060
      6.2190000   9356.1637410
      6.2200000   9357.7511560
      6.2210000   9359.3404130
      6.2220000   9360.9261050
      6.2230000   9362.5183620
      6.2240000   9364.1042480
      6.2250000   9365.6859330
      6.2260000   9367.2750490
      6.2270000   9368.8575070
      6.2280000   9370.4535900
      6.2290000   9372.0405510
      6.2300000   9373.6254440
      6.2310000   9375.2130090
      6.2320000   9376.8058540
      6.2330000   9378.3915040
      6.2340000   9379.9812000
      6.2350000   9381.5711200
      6.2360000   9383.1572680
      6.2370000   9384.7464380
      6.2380000   9386.3340100
      6.2390000   9387.9269180
      6.2400000   9389.5118330
      6.2410000   9391.1030270
      6.2420000   9392.6908390
      6.2430000   9394.2791070
      6.2440000   9395.8614360
      6.2450000   9397.4514170
      6.2460000   9399.0368430
      6.2470000   9400.6225760
      6.2480000   9402.2234810
      6.2490000   9403.8082840
      6.2500000   9405.3957020
      6.2510000   9406.9790150
      6.2520000   9408.5696390
      6.2530000   9410.1520560
      6.2540000   9411.7437990
      6.2550000   9413.3318640
      6.2560000   9414.9196470
      6.2570000   9416.5061250
      6.2580000   9418.0904900
      6.2590000   9419.6834710
      6.2600000   9421.2692860
      6.2610000   9422.8601690
      6.2620000   9424.4462830
      6.2630000   9426.0365760
      6.2640000   9427.6217700
      6.2650000   9429.2118530
      6.2660000   9430.7956430
      6.2670000   9432.3827510
      6.2680000   9433.9711050
      6.2690000   9435.5625190
      6.2700000   9437.1493460
      6.2710000   9438.7354510
      6.2720000   9440.3221510
      6.2730000   9441.9069600
      6.2740000   9443.4971960
      6.2750000   9445.0827900
      6.2760000   9446.6729640
      6.2770000   9448.2580850
      6.2780000   9449.8470520
      6.2790000   9451.4409410
      6.2800000   9453.0262580
      6.2810000   9454.6171130
      6.2820000   9456.2002260
      6.2830000   9457.7915070
      6.2840000   9459.3746510
      6.2850000   9460.9646300
      6.2860000   9462.5516370
      6.2870000   9464.1383280
      6.2880000   9465.7282680
      6.2890000   9467.3124880
      6.2900000   9468.9095410
      6.2910000   9470.4937650
      6.2920000   9472.0824820
      6.2930000   9473.6693120
      6.2940000   9475.2625230
      6.2950000   9476.8475180
      6.2960000   9478.4358790
      6.2970000   9480.0188710
      6.2980000   9481.6110080
      6.2990000   9483.1994860
      6.3000000   9484.7860660
      6.3010000   9486.3797620
      6.3020000   9487.9634760
      6.3030000   9489.5533310
      6.3040000   9491.1384630
      6.3050000   9492.7293180
      6.3060000   9494.3153090
      6.3070000   9495.9057110
      6.3080000   9497.4911410
      6.3090000   9499.0787710
      6.3100000   9500.6683340
      6.3110000   9502.2509630
      6.3120000   9503.8368940
      6.3130000   9505.4215180
      6.3140000   9507.0100260
      6.3150000   9508.5953090
      6.3160000   9510.1847730
      6.3170000   9511.7683640
      6.3180000   9513.3541350
      6.3190000   9514.9391580
      6.3200000   9516.5291310
      6.3210000   9518.1159090
      6.3220000   9519.7035270
      6.3230000   9521.2939550
      6.3240000   9522.8811630
      6.3250000   9524.4708260
      6.3260000   9526.0563840
      6.3270000   9527.6467600
      6.3280000   9529.2314590
      6.3290000   9530.8212080
      6.3300000   9532.4061980
      6.3310000   9533.9961140
      6.3320000   9535.5962840
      6.3330000   9537.1790830
      6.3340000   9538.7657100
      6.3350000   9540.3515210
      6.3360000   9541.9412040
      6.3370000   9543.5257100
      6.3380000   9545.1180030
      6.3390000   9546.7009670
      6.3400000   9548.2902680
      6.3410000   9549.8750230
      6.3420000   9551.4637400
      6.3430000   9553.0513710
      6.3440000   9554.6383990
      6.3450000   9556.2285170
      6.3460000   9557.8156370
      6.3470000   9559.4092470
      6.3480000   9560.9945710
      6.3490000   9562.5850970
      6.3500000   9564.1718310
      6.3510000   9565.7584450
      6.3520000   9567.3434670
      6.3530000   9568.9560260
      6.3540000   9570.5608040
      6.3550000   9572.1475340
      6.3560000   9573.7356990
      6.3570000   9575.3197410
      6.3580000   9576.9105490
      6.3590000   9578.4943510
      6.3600000   9580.0811770
      6.3610000   9581.6663880
      6.3620000   9583.2574710
      6.3630000   9584.8449480
      6.3640000   9586.0666930
      6.3650000   9587.4979270
      6.3660000   9589.0803450
      6.3670000   9590.6614500
      6.3680000   9592.2540990
      6.3690000   9593.8373810
      6.3700000   9595.4182340
      6.3710000   9597.0109990
      6.3720000   9598.5938600
      6.3730000   9600.1749390
      6.3740000   9601.7668340
      6.3750000   9603.3539160
      6.3760000   9604.9367280
      6.3770000   9606.5225120
      6.3780000   9608.1081340
      6.3790000   9609.6884320
      6.3800000   9611.2729460
      6.3810000   9612.8649350
      6.3820000   9614.4461960
      6.3830000   9616.0261600
      6.3840000   9617.6165140
      6.3850000   9619.2081020
      6.3860000   9620.7977870
      6.3870000   9622.3945730
      6.3880000   9623.9863560
      6.3890000   9625.5730870
      6.3900000   9627.1756540
      6.3910000   9628.7647420
      6.3920000   9630.3513970
      6.3930000   9631.9492150
      6.3940000   9633.5400150
      6.3950000   9635.1262770
      6.3960000   9636.7380240
      6.3970000   9638.3271210
      6.3980000   9639.9126530
      6.3990000   9641.5125050
      6.4000000   9643.1002520
      6.4010000   9644.6888560
      6.4020000   9646.2857490
      6.4030000   9647.8764060
      6.4040000   9649.4634840
      6.4050000   9651.0594140
      6.4060000   9652.6513560
      6.4070000   9654.2368620
      6.4080000   9655.8316320
      6.4090000   9657.4216050
      6.4100000   9659.0068370
      6.4110000   9660.6009160
      6.4120000   9662.1886260
      6.4130000   9663.7746390
      6.4140000   9665.3708510
      6.4150000   9666.9563010
      6.4160000   9668.5442470
      6.4170000   9670.0519750
      6.4180000   9671.6350490
      6.4190000   9673.2159010
      6.4200000   9674.8073110
      6.4210000   9676.3877530
      6.4220000   9677.9677370
      6.4230000   9679.5589330
      6.4240000   9681.1388110
      6.4250000   9682.7187960
      6.4260000   9684.3048180
      6.4270000   9685.8892590
      6.4280000   9687.4692290
      6.4290000   9689.0521050
      6.4300000   9690.6431760
      6.4310000   9692.2250160
      6.4320000   9693.8107070
      6.4330000   9695.4041670
      6.4340000   9696.9857140
      6.4350000   9698.5634540
      6.4360000   9700.1538960
      6.4370000   9701.7333430
      6.4380000   9703.3137720
      6.4390000   9704.9184970
      6.4400000   9706.5010920
      6.4410000   9708.0821560
      6.4420000   9709.6737860
      6.4430000   9711.2584230
      6.4440000   9712.8388930
      6.4450000   9714.4334000
      6.4460000   9716.0153620
      6.4470000   9717.5960490
      6.4480000   9719.1893000
      6.4490000   9720.7736030
      6.4500000   9722.3515060
      6.4510000   9723.9458610
      6.4520000   9725.5283970
      6.4530000   9727.1109160
      6.4540000   9728.7026610
      6.4550000   9730.2842300
      6.4560000   9731.8643160
      6.4570000   9733.4543710
      6.4580000   9735.0377250
      6.4590000   9736.6144490
      6.4600000   9738.2195140
      6.4610000   9739.8053610
      6.4620000   9741.3846980
      6.4630000   9742.9759590
      6.4640000   9744.5578720
      6.4650000   9746.1379180
      6.4660000   9747.7263200
      6.4670000   9749.3083920
      6.4680000   9750.8880660
      6.4690000   9752.4803980
      6.4700000   9754.0621070
      6.4710000   9755.6403470
      6.4720000   9757.2309850
      6.4730000   9758.8101850
      6.4740000   9760.3904510
      6.4750000   9761.9810600
      6.4760000   9763.5623090
      6.4770000   9765.1433280
      6.4780000   9766.7312780
      6.4790000   9768.3161420
      6.4800000   9769.8977160
      6.4810000   9771.4860280
      6.4820000   9773.1004050
      6.4830000   9774.6825420
      6.4840000   9776.2612250
      6.4850000   9777.8579890
      6.4860000   9779.4391550
      6.4870000   9781.0185060
      6.4880000   9782.6111760
      6.4890000   9784.1937000
      6.4900000   9785.7723410
      6.4910000   9787.3692890
      6.4920000   9788.9509650
      6.4930000   9790.5392410
      6.4940000   9791.8616160
      6.4950000   9792.9984750
      6.4960000   9794.1364550
      6.4970000   9795.2869110
      6.4980000   9796.4251450
      6.4990000   9797.5633720
      6.5000000   9798.7030620
      6.5010000   9799.8483940
      6.5020000   9800.9860320
      6.5030000   9802.1247620
      6.5040000   9803.2639250
      6.5050000   9804.4023340
      6.5060000   9805.5464720
      6.5070000   9806.7119220
      6.5080000   9807.8492220
      6.5090000   9808.9916930
      6.5100000   9810.1345030
      6.5110000   9811.2744630
      6.5120000   9812.4125990
      6.5130000   9813.5507370
      6.5140000   9814.6935060
      6.5150000   9815.8334770
      6.5160000   9816.9727150
      6.5170000   9818.1120760
      6.5180000   9819.2639640
      6.5190000   9820.4017860
      6.5200000   9821.5417850
      6.5210000   9822.6799470
      6.5220000   9823.8211420
      6.5230000   9824.9645860
      6.5240000   9826.1040870
      6.5250000   9827.2444780
      6.5260000   9828.3823110
      6.5270000   9829.5249710
      6.5280000   9830.6640530
      6.5290000   9831.8101760
      6.5300000   9832.9476120
      6.5310000   9834.0916140
      6.5320000   9835.2294250
      6.5330000   9836.3688380
      6.5340000   9837.5070250
      6.5350000   9838.6478960
      6.5360000   9839.8203660
      6.5370000   9840.9589820
      6.5380000   9842.0961830
      6.5390000   9843.2364640
      6.5400000   9844.3800100
      6.5410000   9845.5287570
      6.5420000   9846.6662050
      6.5430000   9847.8036860
      6.5440000   9849.1272120
      6.5450000   9850.7074970
      6.5460000   9852.2946040
      6.5470000   9853.8832580
      6.5480000   9855.4713160
      6.5490000   9857.0576030
      6.5500000   9858.6543140
      6.5510000   9860.2405310
      6.5520000   9861.8276790
      6.5530000   9863.0141530
      6.5540000   9864.5245910
      6.5550000   9866.0463140
      6.5560000   9867.1852300
      6.5570000   9868.3241480
      6.5580000   9869.4608770
      6.5590000   9870.5985830
      6.5600000   9871.7329900
      6.5610000   9872.9504570
      6.5620000   9874.0855530
      6.5630000   9875.2246790
      6.5640000   9876.3595740
      6.5650000   9877.7978620
      6.5660000   9879.2911900
      6.5670000   9880.8762340
      6.5680000   9882.4694920
      6.5690000   9884.0562140
      6.5700000   9885.2588070
      6.5710000   9886.8544250
      6.5720000   9888.4398010
      6.5730000   9890.0243570
      6.5740000   9891.6205810
      6.5750000   9893.1054110
      6.5760000   9894.5370820
      6.5770000   9895.6757330
      6.5780000   9896.8146920
      6.5790000   9898.2779580
      6.5800000   9899.8699140
      6.5810000   9901.4588390
      6.5820000   9903.0461560
      6.5830000   9904.6344920
      6.5840000   9906.2165050
      6.5850000   9907.7980580
      6.5860000   9909.3975400
      6.5870000   9910.9876710
      6.5880000   9912.5859530
      6.5890000   9914.1775740
      6.5900000   9915.7311350
      6.5910000   9917.3310230
      6.5920000   9918.9194250
      6.5930000   9920.5089980
      6.5940000   9922.0998390
      6.5950000   9923.6955300
      6.5960000   9925.2846290
      6.5970000   9926.8705570
      6.5980000   9928.4684740
      6.5990000   9930.0571960
      6.6000000   9931.6427900
      6.6010000   9933.2441130
      6.6020000   9934.8320270
      6.6030000   9936.4187860
      6.6040000   9937.6979420
      6.6050000   9938.8370900
      6.6060000   9939.9744790
      6.6070000   9941.5051940
      6.6080000   9943.0896930
      6.6090000   9944.6729170
      6.6100000   9946.2578690
      6.6110000   9947.8393670
      6.6120000   9949.4237440
      6.6130000   9951.0010030
      6.6140000   9952.5835570
      6.6150000   9954.1616540
      6.6160000   9955.7461130
      6.6170000   9957.3212600
      6.6180000   9958.9060490
      6.6190000   9960.4833720
      6.6200000   9962.0653380
      6.6210000   9963.6479620
      6.6220000   9965.2287730
      6.6230000   9966.8118880
      6.6240000   9968.3913640
      6.6250000   9969.9744840
      6.6260000   9971.5538010
      6.6270000   9973.1371690
      6.6280000   9974.7173220
      6.6290000   9976.3015510
      6.6300000   9977.8858580
      6.6310000   9979.4638720
      6.6320000   9981.0458700
      6.6330000   9982.6258960
      6.6340000   9984.2114110
      6.6350000   9985.7911540
      6.6360000   9987.3741380
      6.6370000   9988.9521940
      6.6380000   9990.5392380
      6.6390000   9992.1169180
      6.6400000   9993.6993340
      6.6410000   9995.2814130
      6.6420000   9996.8593900
      6.6430000   9998.4432880
      6.6440000  10000.0241090
      6.6450000  10001.6067620
      6.6460000  10003.1842610
      6.6470000  10004.7714310
      6.6480000  10006.3494800
      6.6490000  10007.9322040
      6.6500000  10009.5109810
      6.6510000  10011.1075240
      6.6520000  10012.6890500
      6.6530000  10014.2716670
      6.6540000  10015.8563480
      6.6550000  10017.4344750
      6.6560000  10019.0198430
      6.6570000  10020.6014590
      6.6580000  10022.1847150
      6.6590000  10023.7656990
      6.6600000  10025.3478770
      6.6610000  10026.9284030
      6.6620000  10028.5105450
      6.6630000  10030.0905170
      6.6640000  10031.6713770
      6.6650000  10033.2522260
      6.6660000  10034.8310110
      6.6670000  10036.4153430
      6.6680000  10037.9932030
      6.6690000  10039.5767390
      6.6700000  10041.1548180
      6.6710000  10042.7403990
      6.6720000  10044.3215770
      6.6730000  10045.9048780
      6.6740000  10047.4896950
      6.6750000  10049.0695970
      6.6760000  10050.6554630
      6.6770000  10052.2343070
      6.6780000  10053.8207720
      6.6790000  10055.4010360
      6.6800000  10056.9851420
      6.6810000  10058.5640650
      6.6820000  10060.1466710
      6.6830000  10061.7251270
      6.6840000  10063.3083340
      6.6850000  10064.8884560
      6.6860000  10066.4670080
      6.6870000  10068.0531490
      6.6880000  10069.6337040
      6.6890000  10071.2182770
      6.6900000  10072.7990210
      6.6910000  10074.3836380
      6.6920000  10075.9628820
      6.6930000  10077.5440540
      6.6940000  10079.1230370
      6.6950000  10080.7147130
      6.6960000  10082.2991260
      6.6970000  10083.8798920
      6.6980000  10085.4634890
      6.6990000  10087.0449080
      6.7000000  10088.6278060
      6.7010000  10090.2067370
      6.7020000  10091.7876820
      6.7030000  10093.3660650
      6.7040000  10094.9471860
      6.7050000  10096.5263490
      6.7060000  10098.1085470
      6.7070000  10099.6901510
      6.7080000  10101.2692110
      6.7090000  10102.8519040
      6.7100000  10104.4292750
      6.7110000  10106.0147520
      6.7120000  10107.5940930
      6.7130000  10109.1778390
      6.7140000  10110.7582540
      6.7150000  10112.3419560
      6.7160000  10113.9224010
      6.7170000  10115.5065680
      6.7180000  10117.0943380
      6.7190000  10118.6743560
      6.7200000  10120.2580750
      6.7210000  10121.8390730
      6.7220000  10123.4253320
      6.7230000  10125.0049940
      6.7240000  10126.5898420
      6.7250000  10128.1700580
      6.7260000  10129.7518140
      6.7270000  10131.3337400
      6.7280000  10132.9186800
      6.7290000  10134.4991050
      6.7300000  10136.0785140
      6.7310000  10137.6599650
      6.7320000  10139.2380320
      6.7330000  10140.8231100
      6.7340000  10142.4023390
      6.7350000  10143.9839950
      6.7360000  10145.5626000
      6.7370000  10147.1463120
      6.7380000  10148.7308620
      6.7390000  10150.3143540
      6.7400000  10151.8969240
      6.7410000  10153.4749040
      6.7420000  10155.0597700
      6.7430000  10156.6328980
      6.7440000  10158.2182560
      6.7450000  10159.7984620
      6.7460000  10161.3837180
      6.7470000  10162.9676240
      6.7480000  10164.5494280
      6.7490000  10166.1298620
      6.7500000  10167.7112780
      6.7510000  10169.2915770
      6.7520000  10170.8706520
      6.7530000  10172.4554070
      6.7540000  10174.0366300
      6.7550000  10175.6207630
      6.7560000  10177.2017910
      6.7570000  10178.7863970
      6.7580000  10180.3686570
      6.7590000  10181.9678060
      6.7600000  10183.5494950
      6.7610000  10185.1348170
      6.7620000  10186.7310400
      6.7630000  10188.3114690
      6.7640000  10189.7579960
      6.7650000  10191.3457860
      6.7660000  10192.9236750
      6.7670000  10194.5032210
      6.7680000  10196.0876660
      6.7690000  10197.6700810
      6.7700000  10199.2539470
      6.7710000  10200.8336860
      6.7720000  10202.4185910
      6.7730000  10203.9974570
      6.7740000  10205.5744360
      6.7750000  10207.1567600
      6.7760000  10208.7378900
      6.7770000  10210.2980480
      6.7780000  10211.4356220
      6.7790000  10212.5734990
      6.7800000  10213.7863010
      6.7810000  10215.3869840
      6.7820000  10216.5695490
      6.7830000  10217.7088720
      6.7840000  10219.2424510
      6.7850000  10220.8288090
      6.7860000  10222.4199630
      6.7870000  10224.0079310
      6.7880000  10225.5976420
      6.7890000  10227.1910710
      6.7900000  10228.7776150
      6.7910000  10230.3683130
      6.7920000  10231.9550240
      6.7930000  10233.5479130
      6.7940000  10235.1343670
      6.7950000  10236.7286030
      6.7960000  10238.3150390
      6.7970000  10239.9081690
      6.7980000  10241.4947800
      6.7990000  10243.0817850
      6.8000000  10244.6743230
      6.8010000  10246.2617230
      6.8020000  10247.8611160
      6.8030000  10249.4492640
      6.8040000  10251.0575920
      6.8050000  10252.6444330
      6.8060000  10254.2386490
      6.8070000  10255.8280530
      6.8080000  10257.4172900
      6.8090000  10259.0058090
      6.8100000  10260.5951720
      6.8110000  10262.1859810
      6.8120000  10263.7719020
      6.8130000  10265.3637390
      6.8140000  10266.9515080
      6.8150000  10268.5440830
      6.8160000  10270.1310840
      6.8170000  10271.7257250
      6.8180000  10273.3118180
      6.8190000  10274.9038120
      6.8200000  10276.4902670
      6.8210000  10278.0780490
      6.8220000  10279.6674380
      6.8230000  10281.2542100
      6.8240000  10282.8545510
      6.8250000  10284.4415760
      6.8260000  10286.0346710
      6.8270000  10287.6226700
      6.8280000  10289.2147230
      6.8290000  10290.8034030
      6.8300000  10292.3964920
      6.8310000  10293.9861190
      6.8320000  10295.5738900
      6.8330000  10297.1669850
      6.8340000  10298.7526590
      6.8350000  10300.3430980
      6.8360000  10301.9295920
      6.8370000  10303.5233710
      6.8380000  10305.1114280
      6.8390000  10306.7017510
      6.8400000  10308.2886010
      6.8410000  10309.8780950
      6.8420000  10311.4655390
      6.8430000  10313.0514580
      6.8440000  10314.6426600
      6.8450000  10316.2290400
      6.8460000  10317.8388170
      6.8470000  10319.4248790
      6.8480000  10321.0179780
      6.8490000  10322.6056530
      6.8500000  10324.1983530
      6.8510000  10325.7839620
      6.8520000  10327.3704970
      6.8530000  10328.9584940
      6.8540000  10330.5421830
      6.8550000  10332.1353600
      6.8560000  10333.7206670
      6.8570000  10335.3110930
      6.8580000  10336.4902650
      6.8590000  10337.6273290
      6.8600000  10338.7673470
      6.8610000  10339.9096550
      6.8620000  10341.0515750
      6.8630000  10342.1902640
      6.8640000  10343.3271160
      6.8650000  10344.4698370
      6.8660000  10345.6111220
      6.8670000  10346.7533430
      6.8680000  10347.8929450
      6.8690000  10349.0378610
      6.8700000  10350.1927270
      6.8710000  10351.3325870
      6.8720000  10352.4707250
      6.8730000  10353.6125550
      6.8740000  10354.7526670
      6.8750000  10355.8921100
      6.8760000  10357.0291870
      6.8770000  10358.1689090
      6.8780000  10359.3129730
      6.8790000  10360.4524340
      6.8800000  10361.5903120
      6.8810000  10362.7298770
      6.8820000  10363.8730770
      6.8830000  10365.0142470
      6.8840000  10366.1532280
      6.8850000  10367.2911310
      6.8860000  10368.4746690
      6.8870000  10369.6149860
      6.8880000  10370.7574900
      6.8890000  10371.8994640
      6.8900000  10373.0413940
      6.8910000  10374.1834740
      6.8920000  10375.3227370
      6.8930000  10376.4641710
      6.8940000  10377.6031640
      6.8950000  10378.7500970
      6.8960000  10379.8889820
      6.8970000  10381.0270420
      6.8980000  10382.1679680
      6.8990000  10383.3467570
      6.9000000  10384.4895240
      6.9010000  10385.6289520
      6.9020000  10386.7660880
      6.9030000  10387.9084440
      6.9040000  10389.0483600
      6.9050000  10390.1868920
      6.9060000  10391.3264300
      6.9070000  10392.4641970
      6.9080000  10393.6102650
      6.9090000  10394.7504130
      6.9100000  10395.8895380
      6.9110000  10397.2418040
      6.9120000  10398.5833300
      6.9130000  10400.1626910
      6.9140000  10401.7624810
      6.9150000  10403.3532320
      6.9160000  10404.5137870
      6.9170000  10405.6597500
      6.9180000  10406.8363780
      6.9190000  10407.9809400
      6.9200000  10409.1265760
      6.9210000  10410.2673350
      6.9220000  10411.4133060
      6.9230000  10412.6777910
      6.9240000  10414.2675630
      6.9250000  10415.6442440
      6.9260000  10416.9856900
      6.9270000  10418.4227560
      6.9280000  10420.0072590
      6.9290000  10421.5500500
      6.9300000  10423.1551350
      6.9310000  10424.6319270
      6.9320000  10426.1594620
      6.9330000  10427.5099370
      6.9340000  10428.6606030
      6.9350000  10429.8468530
      6.9360000  10431.0230610
      6.9370000  10432.1745770
      6.9380000  10433.3359960
      6.9390000  10434.4745670
      6.9400000  10435.6789040
      6.9410000  10436.8263730
      6.9420000  10438.0678410
      6.9430000  10439.4607290
      6.9440000  10440.7464240
      6.9450000  10442.2668090
      6.9460000  10443.4809520
      6.9470000  10444.7349410
      6.9480000  10446.3232720
      6.9490000  10447.9123000
      6.9500000  10449.5124270
      6.9510000  10450.9638450
      6.9520000  10452.5541780
      6.9530000  10454.1587480
      6.9540000  10455.7468130
      6.9550000  10457.3331330
      6.9560000  10458.9242350
      6.9570000  10460.4167740
      6.9580000  10462.0005620
      6.9590000  10463.5933660
      6.9600000  10464.9086150
      6.9610000  10466.3077090
      6.9620000  10467.9022240
      6.9630000  10469.4978910
      6.9640000  10471.0811520
      6.9650000  10472.6918930
      6.9660000  10474.2834680
      6.9670000  10475.8754530
      6.9680000  10477.4710660
      6.9690000  10479.0720200
      6.9700000  10480.6676530
      6.9710000  10482.2601870
      6.9720000  10483.8569450
      6.9730000  10485.4309740
      6.9740000  10487.0087810
      6.9750000  10488.5810220
      6.9760000  10490.1489840
      6.9770000  10491.7376050
      6.9780000  10493.3327860
      6.9790000  10494.9165300
      6.9800000  10496.5087940
      6.9810000  10498.0949340
      6.9820000  10499.6946170
      6.9830000  10501.2924230
      6.9840000  10502.8863080
      6.9850000  10504.4779970
      6.9860000  10506.0810810
      6.9870000  10507.6753500
      6.9880000  10509.2638520
      6.9890000  10510.8535610
      6.9900000  10512.4564090
      6.9910000  10514.0452060
      6.9920000  10515.6323590
      6.9930000  10517.2365080
      6.9940000  10518.8261600
      6.9950000  10520.4151240
      6.9960000  10522.0152540
      6.9970000  10523.6068290
      6.9980000  10525.1908570
      6.9990000  10526.7919470
      7.0000000  10528.3800920
      7.0010000  10529.9673260
      7.0020000  10531.5699910
      7.0030000  10533.1588320
      7.0040000  10534.7464210
      7.0050000  10536.3463750
      7.0060000  10537.9371410
      7.0070000  10539.5228380
      7.0080000  10541.1225720
      7.0090000  10542.7132950
      7.0100000  10544.2974410
      7.0110000  10545.8966110
      7.0120000  10547.4865560
      7.0130000  10549.0713020
      7.0140000  10550.6700450
      7.0150000  10552.2596220
      7.0160000  10553.8463180
      7.0170000  10555.4456700
      7.0180000  10557.0357300
      7.0190000  10558.6226250
      7.0200000  10560.2237420
      7.0210000  10561.8122450
      7.0220000  10563.4008030
      7.0230000  10565.0003520
      7.0240000  10566.5952970
      7.0250000  10568.1884500
      7.0260000  10569.7903700
      7.0270000  10571.3837090
      7.0280000  10572.9685660
      7.0290000  10574.5654720
      7.0300000  10576.1530240
      7.0310000  10577.7462140
      7.0320000  10579.3397170
      7.0330000  10580.9320690
      7.0340000  10582.5188780
      7.0350000  10584.1076290
      7.0360000  10585.7020670
      7.0370000  10587.2898640
      7.0380000  10588.8816290
      7.0390000  10590.4833540
      7.0400000  10592.0737880
      7.0410000  10593.6600320
      7.0420000  10595.2623830
      7.0430000  10596.8519290
      7.0440000  10598.4357540
      7.0450000  10600.0418430
      7.0460000  10601.6330480
      7.0470000  10603.2216500
      7.0480000  10604.8224270
      7.0490000  10606.4090900
      7.0500000  10607.9949790
      7.0510000  10609.5922640
      7.0520000  10611.1836920
      7.0530000  10612.7716990
      7.0540000  10614.3695200
      7.0550000  10615.9601380
      7.0560000  10617.5483460
      7.0570000  10619.1456630
      7.0580000  10620.7327400
      7.0590000  10622.3194370
      7.0600000  10623.9165690
      7.0610000  10625.5064510
      7.0620000  10627.0929640
      7.0630000  10628.6908090
      7.0640000  10630.2817480
      7.0650000  10631.8699630
      7.0660000  10633.4716920
      7.0670000  10635.0577340
      7.0680000  10636.6464280
      7.0690000  10638.2440660
      7.0700000  10639.8314700
      7.0710000  10641.4198270
      7.0720000  10643.0161630
      7.0730000  10644.6035100
      7.0740000  10646.1935450
      7.0750000  10647.7865490
      7.0760000  10649.3749790
      7.0770000  10650.9650640
      7.0780000  10652.5600840
      7.0790000  10654.1480090
      7.0800000  10655.7400600
      7.0810000  10657.3345910
      7.0820000  10658.9236880
      7.0830000  10660.5125240
      7.0840000  10662.1081710
      7.0850000  10663.6976940
      7.0860000  10665.2871580
      7.0870000  10666.8773190
      7.0880000  10668.4679140
      7.0890000  10670.0578330
      7.0900000  10671.6503440
      7.0910000  10673.2421530
      7.0920000  10674.8322640
      7.0930000  10676.4237060
      7.0940000  10678.0166840
      7.0950000  10679.6039820
      7.0960000  10681.1922230
      7.0970000  10682.7826020
      7.0980000  10684.3693970
      7.0990000  10685.9601660
      7.1000000  10687.5491580
      7.1010000  10689.1381240
      7.1020000  10690.7278780
      7.1030000  10692.3179040
      7.1040000  10693.9079040
      7.1050000  10695.4998950
      7.1060000  10697.0966440
      7.1070000  10698.6850430
      7.1080000  10700.2756290
      7.1090000  10701.8750520
      7.1100000  10703.4681800
      7.1110000  10705.0604810
      7.1120000  10706.6539920
      7.1130000  10708.2449180
      7.1140000  10709.8352940
      7.1150000  10711.4270020
      7.1160000  10713.0164210
      7.1170000  10714.6019770
      7.1180000  10716.1970180
      7.1190000  10717.7863040
      7.1200000  10719.3756620
      7.1210000  10720.9704890
      7.1220000  10722.5584560
      7.1230000  10724.1487270
      7.1240000  10725.7419260
      7.1250000  10727.3325180
      7.1260000  10728.9200630
      7.1270000  10730.5155040
      7.1280000  10732.1056200
      7.1290000  10733.6972540
      7.1300000  10735.3039300
      7.1310000  10736.9005960
      7.1320000  10738.4891820
      7.1330000  10740.0804670
      7.1340000  10741.6716060
      7.1350000  10743.2614750
      7.1360000  10744.8536640
      7.1370000  10746.4420240
      7.1380000  10748.0269550
      7.1390000  10749.6201400
      7.1400000  10751.2092950
      7.1410000  10752.7967130
      7.1420000  10754.3910960
      7.1430000  10755.9803760
      7.1440000  10757.5707650
      7.1450000  10759.1645850
      7.1460000  10760.7539630
      7.1470000  10762.3421650
      7.1480000  10763.9360260
      7.1490000  10765.5271510
      7.1500000  10767.1163480
      7.1510000  10768.7102960
      7.1520000  10770.3061470
      7.1530000  10771.8966980
      7.1540000  10773.4921690
      7.1550000  10775.0805180
      7.1560000  10776.6702260
      7.1570000  10778.2631560
      7.1580000  10779.8530750
      7.1590000  10781.4433020
      7.1600000  10783.0378450
      7.1610000  10784.6249520
      7.1620000  10786.2165110
      7.1630000  10787.8128620
      7.1640000  10789.4013150
      7.1650000  10790.9932270
      7.1660000  10792.5896390
      7.1670000  10794.1802180
      7.1680000  10795.7687620
      7.1690000  10797.3665010
      7.1700000  10798.9553540
      7.1710000  10800.5459800
      7.1720000  10802.1536760
      7.1730000  10803.7443900
      7.1740000  10805.3340400
      7.1750000  10806.9397930
      7.1760000  10808.5427230
      7.1770000  10810.1462620
      7.1780000  10811.7486810
      7.1790000  10813.3474680
      7.1800000  10814.9414240
      7.1810000  10816.5415700
      7.1820000  10818.1170060
      7.1830000  10819.6801830
      7.1840000  10821.2460170
      7.1850000  10822.8123240
      7.1860000  10824.3726160
      7.1870000  10825.9380230
      7.1880000  10827.4995220
      7.1890000  10829.0625290
      7.1900000  10830.6279120
      7.1910000  10832.1920640
      7.1920000  10833.7546850
      7.1930000  10835.3176820
      7.1940000  10836.8985460
      7.1950000  10838.4598320
      7.1960000  10840.0196590
      7.1970000  10841.5868020
      7.1980000  10843.1460790
      7.1990000  10844.7068830
      7.2000000  10846.2705330
      7.2010000  10847.8315530
      7.2020000  10849.3927200
      7.2030000  10850.9593450
      7.2040000  10852.5205380
      7.2050000  10854.0825160
      7.2060000  10855.6461190
      7.2070000  10857.2063940
      7.2080000  10858.7646970
      7.2090000  10860.3301490
      7.2100000  10861.8917260
      7.2110000  10863.4516910
      7.2120000  10865.0185480
      7.2130000  10866.5801740
      7.2140000  10868.1364650
      7.2150000  10869.7004800
      7.2160000  10871.2646650
      7.2170000  10872.8263470
      7.2180000  10874.3871750
      7.2190000  10875.9506030
      7.2200000  10877.5108450
      7.2210000  10879.0728010
      7.2220000  10880.6354810
      7.2230000  10882.1953780
      7.2240000  10883.7540780
      7.2250000  10885.3195480
      7.2260000  10886.8818060
      7.2270000  10888.4427510
      7.2280000  10890.0069950
      7.2290000  10891.5660880
      7.2300000  10893.1284440
      7.2310000  10894.6935960
      7.2320000  10896.2554390
      7.2330000  10897.8176750
      7.2340000  10899.3853440
      7.2350000  10900.9473330
      7.2360000  10902.5092100
      7.2370000  10904.0819520
      7.2380000  10905.6491300
      7.2390000  10907.2113530
      7.2400000  10908.7783770
      7.2410000  10910.3427090
      7.2420000  10911.9071640
      7.2430000  10913.4750700
      7.2440000  10915.0385640
      7.2450000  10916.6041440
      7.2460000  10918.1734060
      7.2470000  10919.7399130
      7.2480000  10921.3042370
      7.2490000  10922.8708190
      7.2500000  10924.4360370
      7.2510000  10926.0001710
      7.2520000  10927.5669700
      7.2530000  10929.1334640
      7.2540000  10930.6966610
      7.2550000  10932.2571020
      7.2560000  10933.8233400
      7.2570000  10935.3876400
      7.2580000  10936.9520090
      7.2590000  10938.5233640
      7.2600000  10940.0858120
      7.2610000  10941.6513170
      7.2620000  10943.2202360
      7.2630000  10944.7828890
      7.2640000  10946.3465160
      7.2650000  10947.9132220
      7.2660000  10949.4775990
      7.2670000  10951.0419280
      7.2680000  10952.6111720
      7.2690000  10954.1736540
      7.2700000  10955.7410150
      7.2710000  10957.3084170
      7.2720000  10958.8702550
      7.2730000  10960.4326490
      7.2740000  10961.9999980
      7.2750000  10963.5824760
      7.2760000  10965.1635050
      7.2770000  10966.7506570
      7.2780000  10968.3329480
      7.2790000  10969.9192380
      7.2800000  10971.5174790
      7.2810000  10973.1041420
      7.2820000  10974.6889200
      7.2830000  10976.2775900
      7.2840000  10977.8589010
      7.2850000  10979.4391440
      7.2860000  10981.0262340
      7.2870000  10982.6139150
      7.2880000  10984.1990950
      7.2890000  10985.7842660
      7.2900000  10987.3702460
      7.2910000  10988.9548650
      7.2920000  10990.5407770
      7.2930000  10992.1268680
      7.2940000  10993.7111020
      7.2950000  10995.2973160
      7.2960000  10996.8823790
      7.2970000  10998.4661290
      7.2980000  11000.0505220
      7.2990000  11001.6382800
      7.3000000  11003.2236510
      7.3010000  11004.8075850
      7.3020000  11006.4078400
      7.3030000  11008.0003510
      7.3040000  11009.5899100
      7.3050000  11011.1836490
      7.3060000  11012.7736580
      7.3070000  11014.3621900
      7.3080000  11015.9568870
      7.3090000  11017.5448640
      7.3100000  11019.1352750
      7.3110000  11020.7313020
      7.3120000  11022.3197180
      7.3130000  11023.9063820
      7.3140000  11025.4999180
      7.3150000  11027.0869180
      7.3160000  11028.6750930
      7.3170000  11030.2701010
      7.3180000  11031.8606480
      7.3190000  11033.4480050
      7.3200000  11035.0430520
      7.3210000  11036.6353170
      7.3220000  11038.2245400
      7.3230000  11039.6415060
      7.3240000  11040.7819350
      7.3250000  11041.9215100
      7.3260000  11043.0597860
      7.3270000  11044.2035270
      7.3280000  11045.3434110
      7.3290000  11046.4883020
      7.3300000  11047.6261290
      7.3310000  11048.7714410
      7.3320000  11050.3127900
      7.3330000  11051.8737580
      7.3340000  11053.4385280
      7.3350000  11054.9970720
      7.3360000  11056.5643790
      7.3370000  11058.1230080
      7.3380000  11059.6869970
      7.3390000  11061.2476610
      7.3400000  11062.8137160
      7.3410000  11064.3732110
      7.3420000  11065.9337920
      7.3430000  11067.4984840
      7.3440000  11069.0580980
      7.3450000  11070.6215940
      7.3460000  11072.1476230
      7.3470000  11073.3007090
      7.3480000  11074.4437180
      7.3490000  11075.7390710
      7.3500000  11077.3002430
      7.3510000  11078.8618950
      7.3520000  11080.4223510
      7.3530000  11081.9886840
      7.3540000  11083.5488860
      7.3550000  11085.1111020
      7.3560000  11086.6711330
      7.3570000  11088.2367870
      7.3580000  11089.7972360
      7.3590000  11091.3624490
      7.3600000  11092.9221220
      7.3610000  11094.4808200
      7.3620000  11096.0461420
      7.3630000  11097.6020120
      7.3640000  11099.1676080
      7.3650000  11100.7250810
      7.3660000  11102.2898060
      7.3670000  11103.8508120
      7.3680000  11105.1929160
      7.3690000  11106.3365570
      7.3700000  11107.4762500
      7.3710000  11108.8616370
      7.3720000  11110.4256670
      7.3730000  11111.9849270
      7.3740000  11113.5514550
      7.3750000  11115.1118890
      7.3760000  11116.6763620
      7.3770000  11118.2380460
      7.3780000  11119.7982670
      7.3790000  11121.3630130
      7.3800000  11122.9232040
      7.3810000  11124.4903610
      7.3820000  11126.0496360
      7.3830000  11127.6149620
      7.3840000  11129.1734560
      7.3850000  11130.7402120
      7.3860000  11132.3020680
      7.3870000  11133.8595620
      7.3880000  11135.4256250
      7.3890000  11136.9854500
      7.3900000  11138.1830770
      7.3910000  11139.3230590
      7.3920000  11140.7742630
      7.3930000  11142.3389620
      7.3940000  11143.9011330
      7.3950000  11145.4665320
      7.3960000  11147.0277400
      7.3970000  11148.5912090
      7.3980000  11150.1597430
      7.3990000  11151.7199070
      7.4000000  11153.2864000
      7.4010000  11154.8503040
      7.4020000  11156.4158930
      7.4030000  11157.9833720
      7.4040000  11159.5454150
      7.4050000  11161.1064280
      7.4060000  11162.6728530
      7.4070000  11164.2355340
      7.4080000  11165.7980750
      7.4090000  11167.3648270
      7.4100000  11168.9262260
      7.4110000  11170.3041040
      7.4120000  11171.6324870
      7.4130000  11173.1982200
      7.4140000  11174.7706760
      7.4150000  11176.3341080
      7.4160000  11177.8994100
      7.4170000  11179.4645350
      7.4180000  11181.0282430
      7.4190000  11182.5969550
      7.4200000  11184.1642750
      7.4210000  11185.7267740
      7.4220000  11187.2926040
      7.4230000  11188.8632520
      7.4240000  11190.4306210
      7.4250000  11191.9990060
      7.4260000  11193.5637860
      7.4270000  11195.1326540
      7.4280000  11196.6955570
      7.4290000  11198.2671280
      7.4300000  11199.8302670
      7.4310000  11201.3962860
      7.4320000  11202.9680190
      7.4330000  11204.1091680
      7.4340000  11205.2511520
      7.4350000  11206.3948920
      7.4360000  11207.5372750
      7.4370000  11208.6773990
      7.4380000  11209.8188720
      7.4390000  11210.9635140
      7.4400000  11212.1049890
      7.4410000  11213.2555770
      7.4420000  11214.3937520
      7.4430000  11215.5352900
      7.4440000  11216.6791750
      7.4450000  11217.8198230
      7.4460000  11218.9780980
      7.4470000  11220.1174270
      7.4480000  11221.2608610
      7.4490000  11222.4016700
      7.4500000  11223.5405810
      7.4510000  11224.6809720
      7.4520000  11225.8243570
      7.4530000  11226.9664880
      7.4540000  11228.1055890
      7.4550000  11229.2443030
      7.4560000  11230.3860110
      7.4570000  11231.5277970
      7.4580000  11232.6686780
      7.4590000  11233.8384420
      7.4600000  11234.9810730
      7.4610000  11236.5434440
      7.4620000  11238.1056710
      7.4630000  11239.6753250
      7.4640000  11241.2376340
      7.4650000  11242.8057640
      7.4660000  11244.3684660
      7.4670000  11245.9317750
      7.4680000  11247.4963290
      7.4690000  11249.0625540
      7.4700000  11250.6235480
      7.4710000  11252.1850860
      7.4720000  11253.7525810
      7.4730000  11255.3184020
      7.4740000  11256.8840630
      7.4750000  11258.4460260
      7.4760000  11260.0142330
      7.4770000  11261.5773400
      7.4780000  11263.1470660
      7.4790000  11264.7107390
      7.4800000  11266.2706460
      7.4810000  11267.8489980
      7.4820000  11269.4405600
      7.4830000  11270.6136690
      7.4840000  11271.7645880
      7.4850000  11272.9041610
      7.4860000  11274.0451660
      7.4870000  11275.1861500
      7.4880000  11276.3313950
      7.4890000  11277.4726520
      7.4900000  11278.6141180
      7.4910000  11279.7540920
      7.4920000  11280.8988290
      7.4930000  11282.0401740
      7.4940000  11283.1786760
      7.4950000  11284.3211110
      7.4960000  11285.4653090
      7.4970000  11286.6079660
      7.4980000  11287.7501970
      7.4990000  11288.8894220
      7.5000000  11290.0295460
      7.5010000  11291.1768800
      7.5020000  11292.3166400
      7.5030000  11293.4580990
      7.5040000  11294.5986850
      7.5050000  11295.7444430
      7.5060000  11296.8845720
      7.5070000  11298.0334670
      7.5080000  11299.1826040
      7.5090000  11300.3278770
      7.5100000  11301.8598600
      7.5110000  11303.4268860
      7.5120000  11304.9937910
      7.5130000  11306.5877870
      7.5140000  11308.1904610
      7.5150000  11309.7853540
      7.5160000  11311.3732600
      7.5170000  11312.9771090
      7.5180000  11314.5681430
      7.5190000  11316.1583620
      7.5200000  11317.7560570
      7.5210000  11319.3489380
      7.5220000  11320.9416310
      7.5230000  11322.5375690
      7.5240000  11324.1392720
      7.5250000  11325.7315650
      7.5260000  11327.3266630
      7.5270000  11328.9268760
      7.5280000  11330.5187580
      7.5290000  11332.1084600
      7.5300000  11333.7129750
      7.5310000  11335.3071840
      7.5320000  11336.8962030
      7.5330000  11338.5005450
      7.5340000  11340.0935540
      7.5350000  11341.6845030
      7.5360000  11343.2845760
      7.5370000  11344.8778090
      7.5380000  11346.4690050
      7.5390000  11348.0732360
      7.5400000  11349.6667820
      7.5410000  11351.2599050
      7.5420000  11352.8609830
      7.5430000  11354.4560910
      7.5440000  11356.0477270
      7.5450000  11357.6506130
      7.5460000  11359.2435080
      7.5470000  11360.8398770
      7.5480000  11362.4389920
      7.5490000  11364.0322400
      7.5500000  11365.6258080
      7.5510000  11367.0598490
      7.5520000  11368.1994490
      7.5530000  11369.3432630
      7.5540000  11370.4832530
      7.5550000  11371.6303350
      7.5560000  11372.7719440
      7.5570000  11373.9153890
      7.5580000  11375.0635020
      7.5590000  11376.2093380
      7.5600000  11377.3514140
      7.5610000  11378.4934980
      7.5620000  11379.6341880
      7.5630000  11380.7782650
      7.5640000  11381.9213040
      7.5650000  11383.0610500
      7.5660000  11384.2014000
      7.5670000  11385.3414230
      7.5680000  11386.4951390
      7.5690000  11387.6350120
      7.5700000  11388.7765160
      7.5710000  11389.9155950
      7.5720000  11391.0611880
      7.5730000  11392.2023310
      7.5740000  11393.3445660
      7.5750000  11394.4869230
      7.5760000  11395.6317510
      7.5770000  11396.7724660
      7.5780000  11397.9162560
      7.5790000  11399.2762930
      7.5800000  11400.8441700
      7.5810000  11402.4073380
      7.5820000  11403.9741140
      7.5830000  11405.5374530
      7.5840000  11407.1040120
      7.5850000  11408.5662180
      7.5860000  11409.7218810
      7.5870000  11411.0577880
      7.5880000  11412.1977450
      7.5890000  11413.3385340
      7.5900000  11414.4780220
      7.5910000  11415.6235940
      7.5920000  11416.7656640
      7.5930000  11417.9084320
      7.5940000  11419.0485170
      7.5950000  11420.1908250
      7.5960000  11421.3335200
      7.5970000  11422.4742910
      7.5980000  11423.6148160
      7.5990000  11424.7614410
      7.6000000  11425.9084030
      7.6010000  11427.0569700
      7.6020000  11428.1946020
      7.6030000  11429.3346720
      7.6040000  11430.4775870
      7.6050000  11431.7966200
      7.6060000  11433.3551410
      7.6070000  11434.7383220
      7.6080000  11435.8836080
      7.6090000  11437.0241490
      7.6100000  11438.1624110
      7.6110000  11439.3078260
      7.6120000  11440.4519070
      7.6130000  11441.5938500
      7.6140000  11442.7350230
      7.6150000  11443.8852370
      7.6160000  11445.0253290
      7.6170000  11446.1640900
      7.6180000  11447.3062920
      7.6190000  11448.4579530
      7.6200000  11449.5999890
      7.6210000  11450.7526660
      7.6220000  11451.8933650
      7.6230000  11453.0372580
      7.6240000  11454.1803840
      7.6250000  11455.3331900
      7.6260000  11456.4727020
      7.6270000  11457.6124770
      7.6280000  11458.7539420
      7.6290000  11459.8931890
      7.6300000  11461.0351130
      7.6310000  11462.1754770
      7.6320000  11463.3195090
      7.6330000  11464.7090000
      7.6340000  11466.2939030
      7.6350000  11467.8839050
      7.6360000  11469.4702960
      7.6370000  11471.0516680
      7.6380000  11472.6435470
      7.6390000  11474.2289720
      7.6400000  11475.8114070
      7.6410000  11477.4037500
      7.6420000  11478.9869270
      7.6430000  11480.5715250
      7.6440000  11482.1638270
      7.6450000  11483.7472970
      7.6460000  11485.3304490
      7.6470000  11486.9225360
      7.6480000  11488.5074090
      7.6490000  11490.0900590
      7.6500000  11491.6844670
      7.6510000  11493.2696610
      7.6520000  11494.8520000
      7.6530000  11496.4429930
      7.6540000  11497.6257680
      7.6550000  11498.9623850
      7.6560000  11500.5432950
      7.6570000  11502.1377910
      7.6580000  11503.7223770
      7.6590000  11505.3057880
      7.6600000  11506.8992010
      7.6610000  11508.4837760
      7.6620000  11510.0676320
      7.6630000  11511.6600360
      7.6640000  11513.2478650
      7.6650000  11514.8337800
      7.6660000  11516.4279810
      7.6670000  11518.0155230
      7.6680000  11519.5986340
      7.6690000  11521.1910080
      7.6700000  11522.7755320
      7.6710000  11524.3598240
      7.6720000  11525.9515520
      7.6730000  11527.5389440
      7.6740000  11528.7774670
      7.6750000  11529.9830890
      7.6760000  11531.1844880
      7.6770000  11532.3347440
      7.6780000  11533.4767800
      7.6790000  11534.6143760
      7.6800000  11536.1544280
      7.6810000  11537.7169520
      7.6820000  11539.2874020
      7.6830000  11540.8510530
      7.6840000  11542.4218880
      7.6850000  11543.9871050
      7.6860000  11545.5513100
      7.6870000  11547.1215310
      7.6880000  11548.6839990
      7.6890000  11550.2545940
      7.6900000  11551.8194310
      7.6910000  11553.3873720
      7.6920000  11554.9536670
      7.6930000  11556.5247040
      7.6940000  11558.0910210
      7.6950000  11559.6650640
      7.6960000  11561.2331890
      7.6970000  11562.7987180
      7.6980000  11564.3894670
      7.6990000  11565.9736430
      7.7000000  11567.3216360
      7.7010000  11568.4774780
      7.7020000  11569.6176560
      7.7030000  11570.7668430
      7.7040000  11571.9060800
      7.7050000  11573.0498250
      7.7060000  11574.1926930
      7.7070000  11575.3307740
      7.7080000  11576.4713890
      7.7090000  11577.6148290
      7.7100000  11578.7589240
      7.7110000  11579.9017400
      7.7120000  11581.0446820
      7.7130000  11582.1837000
      7.7140000  11583.3283050
      7.7150000  11584.4698350
      7.7160000  11585.6108860
      7.7170000  11586.7498090
      7.7180000  11588.0862330
      7.7190000  11589.6785460
      7.7200000  11591.2464030
      7.7210000  11592.8177000
      7.7220000  11594.3839280
      7.7230000  11595.9560300
      7.7240000  11597.5317760
      7.7250000  11599.1069300
      7.7260000  11600.6694600
      7.7270000  11602.2418510
      7.7280000  11603.8058500
      7.7290000  11605.3705710
      7.7300000  11606.9459730
      7.7310000  11608.5115760
      7.7320000  11610.0813980
      7.7330000  11611.6498010
      7.7340000  11613.2203170
      7.7350000  11614.7901960
      7.7360000  11616.3614440
      7.7370000  11617.9279680
      7.7380000  11619.4942450
      7.7390000  11621.0678860
      7.7400000  11622.6374550
      7.7410000  11624.2113250
      7.7420000  11625.7816540
      7.7430000  11627.3512200
      7.7440000  11628.9159240
      7.7450000  11630.4989400
      7.7460000  11632.0637160
      7.7470000  11633.6303200
      7.7480000  11635.1980610
      7.7490000  11636.7642970
      7.7500000  11638.3359590
      7.7510000  11639.8992390
      7.7520000  11641.4687500
      7.7530000  11643.0364650
      7.7540000  11644.6068180
      7.7550000  11646.1772450
      7.7560000  11647.7422770
      7.7570000  11649.3107630
      7.7580000  11650.8942530
      7.7590000  11652.4854190
      7.7600000  11654.0537200
      7.7610000  11655.6290820
      7.7620000  11657.1958340
      7.7630000  11658.7620500
      7.7640000  11660.3271500
      7.7650000  11661.8488890
      7.7660000  11662.9908540
      7.7670000  11664.1375460
      7.7680000  11665.2818020
      7.7690000  11666.5561160
      7.7700000  11668.1421130
      7.7710000  11669.7249210
      7.7720000  11671.3079650
      7.7730000  11672.9015730
      7.7740000  11674.4783550
      7.7750000  11676.0502430
      7.7760000  11677.6480270
      7.7770000  11679.2387670
      7.7780000  11680.8263140
      7.7790000  11682.4253180
      7.7800000  11683.7154400
      7.7810000  11685.2775110
      7.7820000  11686.8413580
      7.7830000  11688.4045360
      7.7840000  11689.9698320
      7.7850000  11691.5315520
      7.7860000  11693.0953480
      7.7870000  11694.6060030
      7.7880000  11695.7464110
      7.7890000  11696.8877370
      7.7900000  11698.0365370
      7.7910000  11699.1790440
      7.7920000  11700.3191750
      7.7930000  11701.4610830
      7.7940000  11702.6088850
      7.7950000  11703.7520820
      7.7960000  11704.8974030
      7.7970000  11706.3064800
      7.7980000  11707.8735470
      7.7990000  11709.4370770
      7.8000000  11711.0019150
      7.8010000  11712.5946040
      7.8020000  11714.1832400
      7.8030000  11715.7861790
      7.8040000  11717.3829140
      7.8050000  11718.9737520
      7.8060000  11720.5743290
      7.8070000  11722.1697670
      7.8080000  11723.7616060
      7.8090000  11725.3646180
      7.8100000  11726.9582140
      7.8110000  11728.5355300
      7.8120000  11730.1201850
      7.8130000  11731.7102490
      7.8140000  11733.3030200
      7.8150000  11734.9078990
      7.8160000  11736.4992640
      7.8170000  11738.0900840
      7.8180000  11739.6959910
      7.8190000  11741.2907550
      7.8200000  11742.8844380
      7.8210000  11744.4912130
      7.8220000  11746.0859700
      7.8230000  11747.6765040
      7.8240000  11749.2811430
      7.8250000  11750.8731450
      7.8260000  11752.4626360
      7.8270000  11754.0670440
      7.8280000  11755.6636080
      7.8290000  11757.2571400
      7.8300000  11758.8597600
      7.8310000  11760.4531270
      7.8320000  11762.0427010
      7.8330000  11763.6114770
      7.8340000  11765.0010060
      7.8350000  11766.1411010
      7.8360000  11767.2845570
      7.8370000  11768.4294760
      7.8380000  11769.5743660
      7.8390000  11770.7117010
      7.8400000  11771.8584180
      7.8410000  11772.9990650
      7.8420000  11774.1402750
      7.8430000  11775.2812980
      7.8440000  11776.4249680
      7.8450000  11777.5665060
      7.8460000  11778.7081410
      7.8470000  11779.8464880
      7.8480000  11780.9892130
      7.8490000  11782.1334590
      7.8500000  11783.2785960
      7.8510000  11784.4186670
      7.8520000  11785.5581560
      7.8530000  11786.7020960
      7.8540000  11787.8525700
      7.8550000  11788.9945310
      7.8560000  11790.1357460
      7.8570000  11791.2817040
      7.8580000  11792.4225640
      7.8590000  11793.5635480
      7.8600000  11794.8123740
      7.8610000  11796.3848290
      7.8620000  11797.9760460
      7.8630000  11799.1931580
      7.8640000  11800.3385650
      7.8650000  11801.4805070
      7.8660000  11802.6590820
      7.8670000  11804.2506590
      7.8680000  11805.8580230
      7.8690000  11807.4504600
      7.8700000  11809.0423430
      7.8710000  11810.6497090
      7.8720000  11812.2423540
      7.8730000  11813.8349130
      7.8740000  11815.4378240
      7.8750000  11817.0325460
      7.8760000  11818.6243610
      7.8770000  11820.2244880
      7.8780000  11821.8159540
      7.8790000  11823.4063190
      7.8800000  11825.0081370
      7.8810000  11826.5987160
      7.8820000  11828.1161990
      7.8830000  11829.6833250
      7.8840000  11831.2496270
      7.8850000  11832.8173350
      7.8860000  11834.3823840
      7.8870000  11835.9495080
      7.8880000  11837.5127230
      7.8890000  11839.0814360
      7.8900000  11840.6438790
      7.8910000  11842.2068700
      7.8920000  11843.7741610
      7.8930000  11845.3345480
      7.8940000  11846.9062740
      7.8950000  11848.4707040
      7.8960000  11850.0339020
      7.8970000  11851.5964520
      7.8980000  11853.1634710
      7.8990000  11854.7278120
      7.9000000  11856.2928910
      7.9010000  11857.8593140
      7.9020000  11859.4203940
      7.9030000  11861.0034550
      7.9040000  11862.5677200
      7.9050000  11864.1343610
      7.9060000  11865.6965520
      7.9070000  11867.2645560
      7.9080000  11868.8259510
      7.9090000  11870.3868500
      7.9100000  11871.9562840
      7.9110000  11873.5188070
      7.9120000  11875.0885800
      7.9130000  11876.6509370
      7.9140000  11878.2201420
      7.9150000  11879.7857700
      7.9160000  11881.3546450
      7.9170000  11882.9147380
      7.9180000  11884.4793920
      7.9190000  11886.0438620
      7.9200000  11887.6068940
      7.9210000  11889.1754430
      7.9220000  11890.7390530
      7.9230000  11892.3167500
      7.9240000  11893.8812660
      7.9250000  11895.4485380
      7.9260000  11897.0147460
      7.9270000  11898.5808170
      7.9280000  11900.1491790
      7.9290000  11901.7208020
      7.9300000  11902.8631220
      7.9310000  11904.0044810
      7.9320000  11905.1463630
      7.9330000  11906.2864390
      7.9340000  11907.4352180
      7.9350000  11908.5819310
      7.9360000  11909.7201260
      7.9370000  11910.8598480
      7.9380000  11912.0011570
      7.9390000  11913.1452090
      7.9400000  11914.2874620
      7.9410000  11915.4286520
      7.9420000  11916.5673550
      7.9430000  11917.7134430
      7.9440000  11918.8613340
      7.9450000  11920.0022370
      7.9460000  11921.1431860
      7.9470000  11922.2931570
      7.9480000  11923.4356890
      7.9490000  11924.5776170
      7.9500000  11925.7429880
      7.9510000  11926.9026670
      7.9520000  11928.0471500
      7.9530000  11929.1867910
      7.9540000  11930.3274370
      7.9550000  11931.4693750
      7.9560000  11932.6238940
      7.9570000  11933.7673580
      7.9580000  11934.9072160
      7.9590000  11936.0467460
      7.9600000  11937.1920760
      7.9610000  11938.3335650
      7.9620000  11939.4748020
      7.9630000  11940.6143930
      7.9640000  11941.7592490
      7.9650000  11942.8998540
      7.9660000  11944.0414960
      7.9670000  11945.1830400
      7.9680000  11946.3305550
      7.9690000  11947.4710300
      7.9700000  11948.6134740
      7.9710000  11949.7559800
      7.9720000  11950.8964790
      7.9730000  11952.0397660
      7.9740000  11953.1816520
      7.9750000  11954.3239500
      7.9760000  11955.4649050
      7.9770000  11956.6077690
      7.9780000  11957.7506640
      7.9790000  11958.8908240
      7.9800000  11960.0451750
      7.9810000  11961.1982840
      7.9820000  11962.3387990
      7.9830000  11963.4815110
      7.9840000  11964.6234960
      7.9850000  11965.7698650
      7.9860000  11966.9112500
      7.9870000  11968.0533050
      7.9880000  11969.1962100
      7.9890000  11970.3434720
      7.9900000  11971.4881330
      7.9910000  11972.6375710
      7.9920000  11973.7807920
      7.9930000  11974.9249290
      7.9940000  11976.0667460
      7.9950000  11977.2080690
      7.9960000  11978.3487380
      7.9970000  11979.4899290
      7.9980000  11980.6338140
      7.9990000  11981.7758830
      8.0000000  11982.9180690
      8.0010000  11984.0570980
      8.0020000  11985.2021860
      8.0030000  11986.3435810
      8.0040000  11987.4843210
      8.0050000  11988.6274310
      8.0060000  11989.7711680
      8.0070000  11990.9120510
      8.0080000  11992.0544320
      8.0090000  11993.2178020
      8.0100000  11994.3638750
      8.0110000  11995.5062660
      8.0120000  11996.6466960
      8.0130000  11997.7903150
      8.0140000  11998.9320570
      8.0150000  12000.0791890
      8.0160000  12001.2281860
      8.0170000  12002.3702290
      8.0180000  12003.5117600
      8.0190000  12004.6558090
      8.0200000  12005.7979780
      8.0210000  12006.9397710
      8.0220000  12008.0784750
      8.0230000  12009.2235860
      8.0240000  12010.3650920
      8.0250000  12011.5072900
      8.0260000  12012.6479540
      8.0270000  12013.7920680
      8.0280000  12014.9342700
      8.0290000  12016.0784010
      8.0300000  12017.2229290
      8.0310000  12018.3699860
      8.0320000  12019.5115980
      8.0330000  12020.6521200
      8.0340000  12021.7931760
      8.0350000  12022.9358440
      8.0360000  12024.0812200
      8.0370000  12025.2382940
      8.0380000  12026.4014710
      8.0390000  12027.5402630
      8.0400000  12028.6890870
      8.0410000  12029.8343470
      8.0420000  12030.9753940
      8.0430000  12032.1159660
      8.0440000  12033.2616290
      8.0450000  12034.4045830
      8.0460000  12035.5444260
      8.0470000  12036.6866760
      8.0480000  12037.8335550
      8.0490000  12038.9766210
      8.0500000  12040.1192210
      8.0510000  12041.2611890
      8.0520000  12042.4078340
      8.0530000  12043.5501650
      8.0540000  12044.6969500
      8.0550000  12045.8381810
      8.0560000  12046.9803430
      8.0570000  12048.1228290
      8.0580000  12049.2653030
      8.0590000  12050.4071190
      8.0600000  12051.5497660
      8.0610000  12052.6953180
      8.0620000  12053.8364200
      8.0630000  12054.9789770
      8.0640000  12056.1179340
      8.0650000  12057.2640710
      8.0660000  12058.4283500
      8.0670000  12059.5703310
      8.0680000  12060.7107320
      8.0690000  12061.8557980
      8.0700000  12062.9984400
      8.0710000  12064.1395270
      8.0720000  12065.2801690
      8.0730000  12066.4241750
      8.0740000  12067.5649830
      8.0750000  12068.7077550
      8.0760000  12069.8482840
      8.0770000  12070.9910800
      8.0780000  12072.1374450
      8.0790000  12073.2801150
      8.0800000  12074.4221010
      8.0810000  12075.5622550
      8.0820000  12076.7086090
      8.0830000  12077.8523480
      8.0840000  12078.9929920
      8.0850000  12080.1420390
      8.0860000  12081.2881820
      8.0870000  12082.4301380
      8.0880000  12083.5729480
      8.0890000  12084.7147010
      8.0900000  12085.8614320
      8.0910000  12087.0042500
      8.0920000  12088.1490270
      8.0930000  12089.2886000
      8.0940000  12090.4702730
      8.0950000  12091.6553080
      8.0960000  12092.7967590
      8.0970000  12093.9381650
      8.0980000  12095.0814690
      8.0990000  12096.2266400
      8.1000000  12097.3692880
      8.1010000  12098.5149560
      8.1020000  12099.6570970
      8.1030000  12100.8027130
      8.1040000  12101.9483640
      8.1050000  12103.0894550
      8.1060000  12104.2299660
      8.1070000  12105.3750760
      8.1080000  12106.5195280
      8.1090000  12107.6601800
      8.1100000  12108.8007150
      8.1110000  12109.9457000
      8.1120000  12111.0869130
      8.1130000  12112.2372310
      8.1140000  12113.3780780
      8.1150000  12114.5215020
      8.1160000  12115.6661840
      8.1170000  12116.8258100
      8.1180000  12117.9662790
      8.1190000  12119.1082310
      8.1200000  12120.2518250
      8.1210000  12121.3948940
      8.1220000  12122.5346720
      8.1230000  12123.6984870
      8.1240000  12124.8949990
      8.1250000  12126.0375170
      8.1260000  12127.1783920
      8.1270000  12128.3179990
      8.1280000  12129.4634050
      8.1290000  12130.6074960
      8.1300000  12131.7496330
      8.1310000  12132.8909510
      8.1320000  12134.0360680
      8.1330000  12135.1767150
      8.1340000  12136.3199510
      8.1350000  12137.4630340
      8.1360000  12138.6064560
      8.1370000  12139.7503990
      8.1380000  12140.8924090
      8.1390000  12142.0335150
      8.1400000  12143.1739730
      8.1410000  12144.3201470
      8.1420000  12145.4640140
      8.1430000  12146.6053250
      8.1440000  12147.7452240
      8.1450000  12148.8926490
      8.1460000  12150.0326590
      8.1470000  12151.1761250
      8.1480000  12152.3178730
      8.1490000  12153.4615080
      8.1500000  12154.6043010
      8.1510000  12155.7457510
      8.1520000  12156.8879930
      8.1530000  12158.1101470
      8.1540000  12159.2950060
      8.1550000  12160.4358930
      8.1560000  12161.5743280
      8.1570000  12162.7231680
      8.1580000  12163.8647390
      8.1590000  12165.0085010
      8.1600000  12166.1481200
      8.1610000  12167.2893350
      8.1620000  12168.4399020
      8.1630000  12169.5812050
      8.1640000  12170.7214710
      8.1650000  12171.8620520
      8.1660000  12173.0074300
      8.1670000  12174.1480460
      8.1680000  12175.2878340
      8.1690000  12176.4315220
      8.1700000  12177.5836280
      8.1710000  12178.7264270
      8.1720000  12179.8667970
      8.1730000  12181.0083250
      8.1740000  12182.1618880
      8.1750000  12183.3017960
      8.1760000  12184.4425590
      8.1770000  12185.5828150
      8.1780000  12186.7287210
      8.1790000  12187.8716980
      8.1800000  12189.0161210
      8.1810000  12190.1589480
      8.1820000  12191.3132180
      8.1830000  12192.4612560
      8.1840000  12193.6024790
      8.1850000  12194.7428930
      8.1860000  12195.8876220
      8.1870000  12197.0347000
      8.1880000  12198.1779120
      8.1890000  12199.3202350
      8.1900000  12200.4593240
      8.1910000  12201.6072510
      8.1920000  12202.7437480
      8.1930000  12203.8847730
      8.1940000  12205.1382440
      8.1950000  12206.7347290
      8.1960000  12208.3282020
      8.1970000  12209.9172260
      8.1980000  12211.5212730
      8.1990000  12213.1153260
      8.2000000  12214.7100200
      8.2010000  12216.3126270
      8.2020000  12217.9063980
      8.2030000  12219.4989230
      8.2040000  12221.0988580
      8.2050000  12222.6972180
      8.2060000  12224.3010600
      8.2070000  12225.9027930
      8.2080000  12227.4961410
      8.2090000  12229.0883250
      8.2100000  12230.6888880
      8.2110000  12232.2844820
      8.2120000  12233.8778560
      8.2130000  12235.4780970
      8.2140000  12237.0749890
      8.2150000  12238.6668620
      8.2160000  12240.2711100
      8.2170000  12241.8650060
      8.2180000  12243.4600690
      8.2190000  12245.0627930
      8.2200000  12246.6607930
      8.2210000  12248.2555120
      8.2220000  12249.8573440
      8.2230000  12251.4502800
      8.2240000  12253.0443360
      8.2250000  12254.6452530
      8.2260000  12256.2597990
      8.2270000  12257.8601540
      8.2280000  12259.4547080
      8.2290000  12261.0601110
      8.2300000  12262.6575510
      8.2310000  12264.2499020
      8.2320000  12265.8560330
      8.2330000  12267.4536130
      8.2340000  12269.0487920
      8.2350000  12270.6500190
      8.2360000  12272.2415900
      8.2370000  12273.8341190
      8.2380000  12275.4378120
      8.2390000  12277.0330740
      8.2400000  12278.6256670
      8.2410000  12280.2325880
      8.2420000  12281.8273350
      8.2430000  12283.4213440
      8.2440000  12285.0275790
      8.2450000  12286.6227840
      8.2460000  12288.2187420
      8.2470000  12289.8284750
      8.2480000  12291.4245600
      8.2490000  12293.0194700
      8.2500000  12294.6221630
      8.2510000  12296.2170170
      8.2520000  12297.8076660
      8.2530000  12299.4098440
      8.2540000  12301.0047550
      8.2550000  12302.5963800
      8.2560000  12304.1983640
      8.2570000  12305.7946200
      8.2580000  12307.3865100
      8.2590000  12308.9890070
      8.2600000  12310.5842680
      8.2610000  12312.1800270
      8.2620000  12313.7820420
      8.2630000  12315.3759580
      8.2640000  12316.9693740
      8.2650000  12318.5713790
      8.2660000  12320.1640110
      8.2670000  12321.7600470
      8.2680000  12323.3576860
      8.2690000  12324.9545410
      8.2700000  12326.5448330
      8.2710000  12328.1394070
      8.2720000  12329.7451590
      8.2730000  12331.3413950
      8.2740000  12332.9375550
      8.2750000  12334.5421550
      8.2760000  12336.1402040
      8.2770000  12337.7327430
      8.2780000  12339.3386200
      8.2790000  12340.9353120
      8.2800000  12342.5282570
      8.2810000  12344.1313100
      8.2820000  12345.7279720
      8.2830000  12347.3197370
      8.2840000  12348.9224470
      8.2850000  12350.5184770
      8.2860000  12352.1111140
      8.2870000  12353.7163600
      8.2880000  12355.3201140
      8.2890000  12356.9137290
      8.2900000  12358.5140670
      8.2910000  12360.1054710
      8.2920000  12361.6984630
      8.2930000  12363.3025360
      8.2940000  12364.9003000
      8.2950000  12366.4938820
      8.2960000  12368.0954140
      8.2970000  12369.6915460
      8.2980000  12371.2825090
      8.2990000  12372.8878450
      8.3000000  12374.4822450
      8.3010000  12376.0769080
      8.3020000  12377.6792590
      8.3030000  12379.2722060
      8.3040000  12380.8652020
      8.3050000  12382.4667670
      8.3060000  12384.0605140
      8.3070000  12385.6499310
      8.3080000  12387.2594500
      8.3090000  12388.8509270
      8.3100000  12390.4428710
      8.3110000  12392.0415300
      8.3120000  12393.6411490
      8.3130000  12395.2353440
      8.3140000  12396.8310020
      8.3150000  12398.4331300
      8.3160000  12400.0257820
      8.3170000  12401.6194770
      8.3180000  12403.2276780
      8.3190000  12404.8220680
      8.3200000  12406.4146710
      8.3210000  12408.0189800
      8.3220000  12409.6134510
      8.3230000  12411.2051720
      8.3240000  12412.8098830
      8.3250000  12414.4050260
      8.3260000  12415.9972030
      8.3270000  12417.6023650
      8.3280000  12419.1937360
      8.3290000  12420.7916040
      8.3300000  12422.3895770
      8.3310000  12423.9853280
      8.3320000  12425.5804640
      8.3330000  12427.1797360
      8.3340000  12428.7758640
      8.3350000  12430.3681550
      8.3360000  12431.9684870
      8.3370000  12433.5642170
      8.3380000  12435.1556030
      8.3390000  12436.7591170
      8.3400000  12438.3566640
      8.3410000  12439.9487480
      8.3420000  12441.5502240
      8.3430000  12443.1437230
      8.3440000  12444.7372130
      8.3450000  12446.3397030
      8.3460000  12447.9346120
      8.3470000  12449.5314360
      8.3480000  12451.1364030
      8.3490000  12452.7334860
      8.3500000  12454.3245630
      8.3510000  12455.9269390
      8.3520000  12457.5227740
      8.3530000  12459.1155560
      8.3540000  12460.7093180
      8.3550000  12462.3115250
      8.3560000  12463.9075920
      8.3570000  12465.5046880
      8.3580000  12467.1076620
      8.3590000  12468.7029140
      8.3600000  12470.2946030
      8.3610000  12471.8988250
      8.3620000  12473.4933440
      8.3630000  12475.0873000
      8.3640000  12476.6930440
      8.3650000  12478.2873180
      8.3660000  12479.8805800
      8.3670000  12481.4852190
      8.3680000  12483.0800560
      8.3690000  12484.6747460
      8.3700000  12486.2867650
      8.3710000  12487.8852390
      8.3720000  12489.4774150
      8.3730000  12491.0853750
      8.3740000  12492.6817640
      8.3750000  12494.2747380
      8.3760000  12495.8755430
      8.3770000  12497.4706720
      8.3780000  12499.0649510
      8.3790000  12500.6663270
      8.3800000  12502.2623230
      8.3810000  12503.8553410
      8.3820000  12505.4569750
      8.3830000  12507.0535090
      8.3840000  12508.6486400
      8.3850000  12510.2512380
      8.3860000  12511.8425860
      8.3870000  12513.4331780
      8.3880000  12515.0364170
      8.3890000  12516.6359400
      8.3900000  12518.2312840
      8.3910000  12519.8312800
      8.3920000  12521.4256280
      8.3930000  12523.0182840
      8.3940000  12524.6182220
      8.3950000  12526.2135260
      8.3960000  12527.8073820
      8.3970000  12529.4034650
      8.3980000  12531.0056440
      8.3990000  12532.5960940
      8.4000000  12534.1955010
      8.4010000  12535.7982460
      8.4020000  12537.3926560
      8.4030000  12538.9681390
      8.4040000  12540.5330280
      8.4050000  12542.0971890
      8.4060000  12543.6670710
      8.4070000  12545.2263470
      8.4080000  12546.7972430
      8.4090000  12547.9757390
      8.4100000  12549.1178300
      8.4110000  12550.2882230
      8.4120000  12551.4364250
      8.4130000  12552.5809470
      8.4140000  12553.7242580
      8.4150000  12554.8681250
      8.4160000  12556.0138020
      8.4170000  12557.1572150
      8.4180000  12558.3012330
      8.4190000  12559.4418560
      8.4200000  12560.5907560
      8.4210000  12561.7352900
      8.4220000  12562.8804920
      8.4230000  12564.0231560
      8.4240000  12565.1791380
      8.4250000  12566.3240340
      8.4260000  12567.4686500
      8.4270000  12568.6126590
      8.4280000  12569.7608130
      8.4290000  12570.9046110
      8.4300000  12572.0461350
      8.4310000  12573.1925800
      8.4320000  12574.3380800
      8.4330000  12575.4850560
      8.4340000  12576.6277010
      8.4350000  12577.7695570
      8.4360000  12578.9145760
      8.4370000  12580.0630440
      8.4380000  12581.2091530
      8.4390000  12582.3501940
      8.4400000  12583.5135980
      8.4410000  12584.6605140
      8.4420000  12585.8021170
      8.4430000  12586.9429380
      8.4440000  12588.0844430
      8.4450000  12589.2310340
      8.4460000  12590.3731770
      8.4470000  12591.5136130
      8.4480000  12592.6556340
      8.4490000  12593.8024860
      8.4500000  12594.9434380
      8.4510000  12596.0859580
      8.4520000  12597.2286340
      8.4530000  12598.3701180
      8.4540000  12599.5122160
      8.4550000  12600.6533290
      8.4560000  12601.7960530
      8.4570000  12602.9395810
      8.4580000  12604.0853100
      8.4590000  12605.2266180
      8.4600000  12606.3678080
      8.4610000  12607.5095540
      8.4620000  12608.6561790
      8.4630000  12609.7965530
      8.4640000  12610.9372750
      8.4650000  12612.0794440
      8.4660000  12613.2324640
      8.4670000  12614.3767100
      8.4680000  12615.5296500
      8.4690000  12616.6719990
      8.4700000  12617.8142900
      8.4710000  12618.9572510
      8.4720000  12620.0973210
      8.4730000  12621.2394500
      8.4740000  12622.3804710
      8.4750000  12623.5288320
      8.4760000  12624.6695970
      8.4770000  12625.8140510
      8.4780000  12626.9542770
      8.4790000  12628.1013910
      8.4800000  12629.2494530
      8.4810000  12630.3913270
      8.4820000  12631.5408200
      8.4830000  12632.6861160
      8.4840000  12633.8324170
      8.4850000  12634.9711290
      8.4860000  12636.1157850
      8.4870000  12637.2609460
      8.4880000  12638.4050690
      8.4890000  12639.5487370
      8.4900000  12640.6932460
      8.4910000  12641.8368960
      8.4920000  12642.9809180
      8.4930000  12644.1256290
      8.4940000  12645.2668980
      8.4950000  12646.4100690
      8.4960000  12647.5556780
      8.4970000  12648.7114970
      8.4980000  12649.8531750
      8.4990000  12651.0008590
      8.5000000  12652.1465110
      8.5010000  12653.2894270
      8.5020000  12654.4321960
      8.5030000  12655.5753360
      8.5040000  12656.7214200
      8.5050000  12657.8677670
      8.5060000  12659.0129380
      8.5070000  12660.1551320
      8.5080000  12661.3003700
      8.5090000  12662.4448880
      8.5100000  12663.5879380
      8.5110000  12664.7314660
      8.5120000  12665.8755800
      8.5130000  12667.0207430
      8.5140000  12668.1621420
      8.5150000  12669.3078110
      8.5160000  12670.4472880
      8.5170000  12671.5959470
      8.5180000  12672.7379780
      8.5190000  12673.8828770
      8.5200000  12675.0251140
      8.5210000  12676.1738450
      8.5220000  12677.3156960
      8.5230000  12678.4569880
      8.5240000  12679.6086710
      8.5250000  12680.7567620
      8.5260000  12681.9320950
      8.5270000  12683.0727730
      8.5280000  12684.2172080
      8.5290000  12685.3677050
      8.5300000  12686.5120720
      8.5310000  12687.6560690
      8.5320000  12688.7975430
      8.5330000  12689.9405520
      8.5340000  12691.0898030
      8.5350000  12692.2359500
      8.5360000  12693.3789630
      8.5370000  12694.5219110
      8.5380000  12695.6688870
      8.5390000  12696.8121130
      8.5400000  12697.9539590
      8.5410000  12699.0965180
      8.5420000  12700.2444810
      8.5430000  12701.3829760
      8.5440000  12702.5293190
      8.5450000  12703.6733020
      8.5460000  12705.2243240
      8.5470000  12706.7846310
      8.5480000  12708.3491000
      8.5490000  12709.9161100
      8.5500000  12711.4996240
      8.5510000  12713.0974600
      8.5520000  12714.6854560
      8.5530000  12716.2682410
      8.5540000  12717.8647270
      8.5550000  12719.4553770
      8.5560000  12721.0423670
      8.5570000  12722.6409000
      8.5580000  12724.2284920
      8.5590000  12725.8123270
      8.5600000  12727.4111270
      8.5610000  12729.0002240
      8.5620000  12730.5855080
      8.5630000  12732.1816480
      8.5640000  12733.7692590
      8.5650000  12735.3555460
      8.5660000  12736.9508370
      8.5670000  12738.5380120
      8.5680000  12740.1267910
      8.5690000  12741.7222600
      8.5700000  12743.3110290
      8.5710000  12744.8967020
      8.5720000  12746.5091230
      8.5730000  12748.0976790
      8.5740000  12749.6851570
      8.5750000  12751.2815200
      8.5760000  12752.8683460
      8.5770000  12754.4393750
      8.5780000  12755.5874610
      8.5790000  12756.8162650
      8.5800000  12757.9566370
      8.5810000  12759.1004170
      8.5820000  12760.2472600
      8.5830000  12761.3917350
      8.5840000  12762.5335380
      8.5850000  12763.6759670
      8.5860000  12764.8199750
      8.5870000  12765.9659390
      8.5880000  12767.1138950
      8.5890000  12768.2559890
      8.5900000  12769.3980750
      8.5910000  12770.5450970
      8.5920000  12771.6886520
      8.5930000  12772.8350000
      8.5940000  12773.9814440
      8.5950000  12775.1303020
      8.5960000  12776.2724480
      8.5970000  12777.4146660
      8.5980000  12778.5594220
      8.5990000  12779.7290940
      8.6000000  12780.8710920
      8.6010000  12782.0128490
      8.6020000  12783.1632600
      8.6030000  12784.3080130
      8.6040000  12785.4552530
      8.6050000  12786.5979180
      8.6060000  12787.7392320
      8.6070000  12788.8825520
      8.6080000  12790.0295620
      8.6090000  12791.1763990
      8.6100000  12792.3199000
      8.6110000  12793.4651370
      8.6120000  12794.6148730
      8.6130000  12795.7576460
      8.6140000  12796.9038960
      8.6150000  12798.0449840
      8.6160000  12799.1920150
      8.6170000  12800.3358300
      8.6180000  12801.4780170
      8.6190000  12802.6207610
      8.6200000  12803.7624010
      8.6210000  12804.9113040
      8.6220000  12806.0533180
      8.6230000  12807.1963740
      8.6240000  12808.3388440
      8.6250000  12809.4890250
      8.6260000  12810.6313350
      8.6270000  12811.7866190
      8.6280000  12812.9296100
      8.6290000  12814.0749450
      8.6300000  12815.2156760
      8.6310000  12816.3583380
      8.6320000  12817.4995520
      8.6330000  12818.6464510
      8.6340000  12819.7903750
      8.6350000  12820.9334740
      8.6360000  12822.0822580
      8.6370000  12823.2285070
      8.6380000  12824.3725960
      8.6390000  12825.5171440
      8.6400000  12826.6592350
      8.6410000  12827.8029830
      8.6420000  12828.9499650
      8.6430000  12830.0945840
      8.6440000  12831.2382860
      8.6450000  12832.3813360
      8.6460000  12833.5293430
      8.6470000  12834.6795510
      8.6480000  12835.8232170
      8.6490000  12836.9643960
      8.6500000  12838.1114620
      8.6510000  12839.2537260
      8.6520000  12840.3996850
      8.6530000  12841.5409410
      8.6540000  12842.6915030
      8.6550000  12843.8352800
      8.6560000  12845.0187020
      8.6570000  12846.1823260
      8.6580000  12847.3273790
      8.6590000  12848.4736820
      8.6600000  12849.6168150
      8.6610000  12850.7592530
      8.6620000  12851.9000240
      8.6630000  12853.0470300
      8.6640000  12854.1919820
      8.6650000  12855.3335870
      8.6660000  12856.4750840
      8.6670000  12857.6216520
      8.6680000  12858.7647040
      8.6690000  12859.9058000
      8.6700000  12861.0480390
      8.6710000  12862.1934010
      8.6720000  12863.3366100
      8.6730000  12864.4809450
      8.6740000  12865.6209180
      8.6750000  12866.7734890
      8.6760000  12867.9179350
      8.6770000  12869.0625950
      8.6780000  12870.2065210
      8.6790000  12871.3509570
      8.6800000  12872.5003640
      8.6810000  12873.6431750
      8.6820000  12874.7847660
      8.6830000  12875.9280190
      8.6840000  12877.0748290
      8.6850000  12878.2211090
      8.6860000  12879.3838120
      8.6870000  12880.5327710
      8.6880000  12881.8602460
      8.6890000  12883.0089510
      8.6900000  12884.1554150
      8.6910000  12885.2997500
      8.6920000  12886.4463960
      8.6930000  12887.5909950
      8.6940000  12888.7421420
      8.6950000  12889.8868700
      8.6960000  12891.0358450
      8.6970000  12892.3357800
      8.6980000  12893.9080910
      8.6990000  12895.4810650
      8.7000000  12897.0502500
      8.7010000  12898.6246430
      8.7020000  12900.1924860
      8.7030000  12901.7593920
      8.7040000  12903.3349890
      8.7050000  12904.9022890
      8.7060000  12906.4757150
      8.7070000  12908.0476970
      8.7080000  12909.6188460
      8.7090000  12911.1884460
      8.7100000  12912.7667250
      8.7110000  12914.3337080
      8.7120000  12915.9042450
      8.7130000  12917.4778470
      8.7140000  12919.0425000
      8.7150000  12920.6209280
      8.7160000  12922.1912150
      8.7170000  12923.7685900
      8.7180000  12925.3364350
      8.7190000  12926.9111570
      8.7200000  12928.4802220
      8.7210000  12930.0554160
      8.7220000  12931.6281740
      8.7230000  12933.1962480
      8.7240000  12934.7699450
      8.7250000  12936.3371220
      8.7260000  12937.9122100
      8.7270000  12939.4828310
      8.7280000  12941.0569750
      8.7290000  12942.6277130
      8.7300000  12944.2038600
      8.7310000  12945.7867030
      8.7320000  12947.3563630
      8.7330000  12948.9304980
      8.7340000  12950.4966320
      8.7350000  12952.0713010
      8.7360000  12953.6404010
      8.7370000  12955.2150490
      8.7380000  12956.7869210
      8.7390000  12958.3605810
      8.7400000  12959.9290160
      8.7410000  12961.4984700
      8.7420000  12963.0726910
      8.7430000  12964.6423620
      8.7440000  12966.2148020
      8.7450000  12967.7851340
      8.7460000  12969.3562960
      8.7470000  12970.9262260
      8.7480000  12972.5007250
      8.7490000  12974.0673120
      8.7500000  12975.6353190
      8.7510000  12977.2119730
      8.7520000  12978.7829570
      8.7530000  12980.3658080
      8.7540000  12981.9321400
      8.7550000  12983.5065950
      8.7560000  12985.0762470
      8.7570000  12986.6516160
      8.7580000  12988.2203190
      8.7590000  12989.7885690
      8.7600000  12991.3610720
      8.7610000  12992.9293700
      8.7620000  12994.5025570
      8.7630000  12996.0755500
      8.7640000  12997.6468870
      8.7650000  12999.2146810
      8.7660000  13000.7884000
      8.7670000  13002.3566250
      8.7680000  13003.9187910
      8.7690000  13005.4915920
      8.7700000  13007.0603420
      8.7710000  13008.6366910
      8.7720000  13010.2037300
      8.7730000  13011.7894980
      8.7740000  13013.3587410
      8.7750000  13014.9304690
      8.7760000  13016.4947500
      8.7770000  13018.0617460
      8.7780000  13019.6361510
      8.7790000  13021.2039920
      8.7800000  13022.7749180
      8.7810000  13024.3393480
      8.7820000  13025.9128290
      8.7830000  13027.4795090
      8.7840000  13029.0524170
      8.7850000  13030.6204310
      8.7860000  13032.1860390
      8.7870000  13033.7585910
      8.7880000  13035.3257730
      8.7890000  13036.8978410
      8.7900000  13038.4643600
      8.7910000  13040.0377960
      8.7920000  13041.6065450
      8.7930000  13043.1750930
      8.7940000  13044.7449780
      8.7950000  13046.3148290
      8.7960000  13047.8871110
      8.7970000  13049.4698370
      8.7980000  13051.0710240
      8.7990000  13052.6639740
      8.8000000  13053.8576830
      8.8010000  13055.0029010
      8.8020000  13056.1965500
      8.8030000  13057.3418540
      8.8040000  13058.4859390
      8.8050000  13059.6269080
      8.8060000  13060.7777510
      8.8070000  13061.9217550
      8.8080000  13063.0667360
      8.8090000  13064.2107490
      8.8100000  13065.3599700
      8.8110000  13066.5088700
      8.8120000  13067.6524560
      8.8130000  13068.7942890
      8.8140000  13069.9428550
      8.8150000  13071.0881850
      8.8160000  13072.2329420
      8.8170000  13073.3780110
      8.8180000  13074.5202740
      8.8190000  13075.6680760
      8.8200000  13076.8107660
      8.8210000  13077.9777080
      8.8220000  13079.1201180
      8.8230000  13080.2665810
      8.8240000  13081.4100280
      8.8250000  13082.5578250
      8.8260000  13083.7029540
      8.8270000  13084.8506640
      8.8280000  13085.9935720
      8.8290000  13087.1378980
      8.8300000  13088.2804690
      8.8310000  13089.4274980
      8.8320000  13090.5731270
      8.8330000  13091.7201270
      8.8340000  13092.8641350
      8.8350000  13094.0113890
      8.8360000  13095.1588560
      8.8370000  13096.3032660
      8.8380000  13097.4466090
      8.8390000  13098.5899260
      8.8400000  13099.7385430
      8.8410000  13100.8831190
      8.8420000  13102.0266320
      8.8430000  13103.1722550
      8.8440000  13104.3276690
      8.8450000  13105.4701870
      8.8460000  13106.6130030
      8.8470000  13107.7567090
      8.8480000  13108.9056320
      8.8490000  13110.0660450
      8.8500000  13111.2106030
      8.8510000  13112.3544440
      8.8520000  13113.4988500
      8.8530000  13114.6427580
      8.8540000  13115.7872890
      8.8550000  13116.9295210
      8.8560000  13118.0706460
      8.8570000  13119.2216380
      8.8580000  13120.3657970
      8.8590000  13121.5110440
      8.8600000  13122.6540220
      8.8610000  13123.8041120
      8.8620000  13124.9530720
      8.8630000  13126.1030420
      8.8640000  13127.2462060
      8.8650000  13128.3958290
      8.8660000  13129.5448690
      8.8670000  13130.6970800
      8.8680000  13131.8398670
      8.8690000  13132.9872180
      8.8700000  13134.1321310
      8.8710000  13135.2767550
      8.8720000  13136.4196190
      8.8730000  13137.5660570
      8.8740000  13138.7134700
      8.8750000  13139.8570650
      8.8760000  13141.0001920
      8.8770000  13142.1437870
      8.8780000  13143.3677300
      8.8790000  13144.5116470
      8.8800000  13145.6551070
      8.8810000  13146.7989180
      8.8820000  13147.9488200
      8.8830000  13149.0920880
      8.8840000  13150.2388560
      8.8850000  13151.3845470
      8.8860000  13152.5327190
      8.8870000  13153.6784020
      8.8880000  13154.8220320
      8.8890000  13155.9656340
      8.8900000  13157.1106000
      8.8910000  13158.2570420
      8.8920000  13159.4000480
      8.8930000  13160.5412700
      8.8940000  13161.6833290
      8.8950000  13162.8319560
      8.8960000  13163.9838620
      8.8970000  13165.1261260
      8.8980000  13166.2706310
      8.8990000  13167.4200660
      8.9000000  13168.5637270
      8.9010000  13169.7087260
      8.9020000  13170.8513820
      8.9030000  13172.0001960
      8.9040000  13173.1430880
      8.9050000  13174.2863780
      8.9060000  13175.4482540
      8.9070000  13176.6047430
      8.9080000  13177.7493810
      8.9090000  13178.8941430
      8.9100000  13180.0389160
      8.9110000  13181.1840690
      8.9120000  13182.3299740
      8.9130000  13183.4731100
      8.9140000  13184.6143080
      8.9150000  13185.7586180
      8.9160000  13186.9069740
      8.9170000  13188.0502660
      8.9180000  13189.2023690
      8.9190000  13190.3463480
      8.9200000  13191.4949660
      8.9210000  13192.6399310
      8.9220000  13193.7852990
      8.9230000  13195.2498570
      8.9240000  13196.8207180
      8.9250000  13198.0008160
      8.9260000  13199.1417150
      8.9270000  13200.2890040
      8.9280000  13201.4360090
      8.9290000  13202.7977940
      8.9300000  13203.9435050
      8.9310000  13205.0889860
      8.9320000  13206.2325390
      8.9330000  13207.3740960
      8.9340000  13208.5321770
      8.9350000  13209.6814110
      8.9360000  13210.8265750
      8.9370000  13211.9686930
      8.9380000  13213.1126170
      8.9390000  13214.2589480
      8.9400000  13215.4030150
      8.9410000  13216.5459290
      8.9420000  13217.6949600
      8.9430000  13218.8423180
      8.9440000  13219.9853340
      8.9450000  13221.1276420
      8.9460000  13222.2697550
      8.9470000  13223.4144290
      8.9480000  13224.5602040
      8.9490000  13225.7024570
      8.9500000  13226.8475740
      8.9510000  13227.9905020
      8.9520000  13229.1390240
      8.9530000  13230.2817350
      8.9540000  13231.4253380
      8.9550000  13232.5661330
      8.9560000  13233.7125460
      8.9570000  13234.8602020
      8.9580000  13236.0117760
      8.9590000  13237.1553200
      8.9600000  13238.3056400
      8.9610000  13239.4525350
      8.9620000  13240.6103380
      8.9630000  13241.7532670
      8.9640000  13242.9018930
      8.9650000  13244.0443530
      8.9660000  13245.1873910
      8.9670000  13246.3293920
      8.9680000  13247.4740110
      8.9690000  13248.6209300
      8.9700000  13249.7742900
      8.9710000  13250.9183540
      8.9720000  13252.0602390
      8.9730000  13253.2091000
      8.9740000  13254.3510050
      8.9750000  13255.4951580
      8.9760000  13256.6369780
      8.9770000  13257.7866360
      8.9780000  13258.9302720
      8.9790000  13260.0733480
      8.9800000  13261.2159430
      8.9810000  13262.3651640
      8.9820000  13263.5082820
      8.9830000  13264.6535560
      8.9840000  13265.7978170
      8.9850000  13266.9482930
      8.9860000  13268.0898830
      8.9870000  13269.2369010
      8.9880000  13270.3790550
      8.9890000  13271.5235070
      8.9900000  13272.6702120
      8.9910000  13273.8386110
      8.9920000  13274.9797050
      8.9930000  13276.1204600
      8.9940000  13277.2727810
      8.9950000  13278.4174350
      8.9960000  13279.5610080
      8.9970000  13280.7050960
      8.9980000  13281.8531050
      8.9990000  13282.9959630
      9.0000000  13284.1408080
      9.0010000  13285.2851450
      9.0020000  13286.4323550
      9.0030000  13287.5779110
      9.0040000  13288.7197110
      9.0050000  13289.8774240
      9.0060000  13291.0261420
      9.0070000  13292.1695980
      9.0080000  13293.3133810
      9.0090000  13294.4554180
      9.0100000  13295.6019940
      9.0110000  13296.7496780
      9.0120000  13297.8921340
      9.0130000  13299.0359180
      9.0140000  13300.1797230
      9.0150000  13301.3287180
      9.0160000  13302.4768330
      9.0170000  13303.6225150
      9.0180000  13304.7747000
      9.0190000  13305.9597650
      9.0200000  13307.1040480
      9.0210000  13308.2473470
      9.0220000  13309.4000160
      9.0230000  13310.5480380
      9.0240000  13311.6937900
      9.0250000  13312.8366190
      9.0260000  13314.0039080
      9.0270000  13315.1512340
      9.0280000  13316.2941150
      9.0290000  13317.4386860
      9.0300000  13318.5807460
      9.0310000  13319.7252620
      9.0320000  13320.8719750
      9.0330000  13322.0163160
      9.0340000  13323.1588790
      9.0350000  13324.3037940
      9.0360000  13325.4536800
      9.0370000  13326.5988140
      9.0380000  13327.7462550
      9.0390000  13328.8924970
      9.0400000  13330.0415990
      9.0410000  13331.1851780
      9.0420000  13332.3275760
      9.0430000  13333.4718470
      9.0440000  13334.6192630
      9.0450000  13335.7620700
      9.0460000  13336.9066830
      9.0470000  13338.0507310
      9.0480000  13339.2212980
      9.0490000  13340.3657370
      9.0500000  13341.5101800
      9.0510000  13342.6547090
      9.0520000  13343.8435800
      9.0530000  13344.9907970
      9.0540000  13346.1347620
      9.0550000  13347.2791730
      9.0560000  13348.4223530
      9.0570000  13349.5701840
      9.0580000  13350.7142580
      9.0590000  13351.8569350
      9.0600000  13353.0026940
      9.0610000  13354.1513610
      9.0620000  13355.3397240
      9.0630000  13356.4828680
      9.0640000  13357.6310780
      9.0650000  13358.7798900
      9.0660000  13359.9242950
      9.0670000  13361.0680700
      9.0680000  13362.2151250
      9.0690000  13363.3659660
      9.0700000  13364.5105030
      9.0710000  13365.6651600
      9.0720000  13366.8085730
      9.0730000  13367.9525750
      9.0740000  13369.1014520
      9.0750000  13370.2465140
      9.0760000  13371.4046250
      9.0770000  13372.5484710
      9.0780000  13373.6960670
      9.0790000  13374.8431420
      9.0800000  13375.9872450
      9.0810000  13377.1310870
      9.0820000  13378.2777440
      9.0830000  13379.4222930
      9.0840000  13380.5660200
      9.0850000  13381.7091540
      9.0860000  13382.8540550
      9.0870000  13383.9968530
      9.0880000  13385.1477180
      9.0890000  13386.2919860
      9.0900000  13387.4399260
      9.0910000  13388.5865360
      9.0920000  13389.7288400
      9.0930000  13390.8704680
      9.0940000  13392.0164400
      9.0950000  13393.1699130
      9.0960000  13394.3153050
      9.0970000  13395.4584220
      9.0980000  13396.5987710
      9.0990000  13397.7482610
      9.1000000  13398.8938940
      9.1010000  13400.0398740
      9.1020000  13401.1831330
      9.1030000  13402.3310370
      9.1040000  13403.4861790
      9.1050000  13404.6485800
      9.1060000  13405.7906540
      9.1070000  13406.9393930
      9.1080000  13408.0829380
      9.1090000  13409.2271910
      9.1100000  13410.3695420
      9.1110000  13411.5158310
      9.1120000  13412.6627440
      9.1130000  13413.8054720
      9.1140000  13414.9501640
      9.1150000  13416.0933710
      9.1160000  13417.2427300
      9.1170000  13418.4420920
      9.1180000  13420.0073190
      9.1190000  13421.6048200
      9.1200000  13423.1918940
      9.1210000  13424.7794470
      9.1220000  13426.3824330
      9.1230000  13427.9726750
      9.1240000  13429.5618190
      9.1250000  13431.1608240
      9.1260000  13432.7508600
      9.1270000  13434.3395660
      9.1280000  13435.9365950
      9.1290000  13437.5305710
      9.1300000  13439.1150540
      9.1310000  13440.7147710
      9.1320000  13442.3020630
      9.1330000  13443.8920110
      9.1340000  13445.4903110
      9.1350000  13447.0778910
      9.1360000  13448.6663340
      9.1370000  13450.2639680
      9.1380000  13451.8510110
      9.1390000  13453.4360910
      9.1400000  13455.0320390
      9.1410000  13456.6215060
      9.1420000  13458.2067460
      9.1430000  13459.8022800
      9.1440000  13461.3917990
      9.1450000  13462.9768770
      9.1460000  13464.5708050
      9.1470000  13466.1622900
      9.1480000  13467.7505140
      9.1490000  13469.3589370
      9.1500000  13470.9756970
      9.1510000  13472.5673430
      9.1520000  13474.1557980
      9.1530000  13475.7549020
      9.1540000  13477.3420290
      9.1550000  13478.9282160
      9.1560000  13480.5252410
      9.1570000  13482.1118470
      9.1580000  13483.6998520
      9.1590000  13485.2985000
      9.1600000  13486.8886920
      9.1610000  13488.4778080
      9.1620000  13490.0765290
      9.1630000  13491.6665190
      9.1640000  13493.2534420
      9.1650000  13494.8520260
      9.1660000  13496.4417910
      9.1670000  13498.0313760
      9.1680000  13499.6316930
      9.1690000  13501.2218770
      9.1700000  13502.8097970
      9.1710000  13504.4146640
      9.1720000  13506.0028800
      9.1730000  13507.5879900
      9.1740000  13509.1852180
      9.1750000  13510.7755520
      9.1760000  13512.3638700
      9.1770000  13513.9617340
      9.1780000  13515.5526390
      9.1790000  13517.1420620
      9.1800000  13518.7424840
      9.1810000  13520.3248290
      9.1820000  13521.4770970
      9.1830000  13523.0030410
      9.1840000  13524.5717440
      9.1850000  13526.1375930
      9.1860000  13527.7081820
      9.1870000  13529.2743260
      9.1880000  13530.8434000
      9.1890000  13532.4102090
      9.1900000  13533.7784110
      9.1910000  13535.2989320
      9.1920000  13536.8999380
      9.1930000  13538.5074020
      9.1940000  13540.1082870
      9.1950000  13541.7048920
      9.1960000  13543.3095160
      9.1970000  13544.9085260
      9.1980000  13546.5056880
      9.1990000  13548.1121550
      9.2000000  13549.7110880
      9.2010000  13551.3066700
      9.2020000  13552.9111160
      9.2030000  13554.5112690
      9.2040000  13556.1071800
      9.2050000  13557.7096350
      9.2060000  13559.3136730
      9.2070000  13560.9102220
      9.2080000  13562.5089020
      9.2090000  13564.1178700
      9.2100000  13565.7151570
      9.2110000  13567.3107000
      9.2120000  13568.9354480
      9.2130000  13570.5294050
      9.2140000  13572.1264840
      9.2150000  13573.7365750
      9.2160000  13575.3349460
      9.2170000  13576.9288620
      9.2180000  13578.5374830
      9.2190000  13580.1360990
      9.2200000  13581.7303650
      9.2210000  13583.3358320
      9.2220000  13584.9351700
      9.2230000  13586.5307790
      9.2240000  13588.1363380
      9.2250000  13589.7369110
      9.2260000  13591.3314190
      9.2270000  13592.9377260
      9.2280000  13594.5357690
      9.2290000  13596.1328160
      9.2300000  13597.7427490
      9.2310000  13599.3416460
      9.2320000  13600.9390830
      9.2330000  13602.5458980
      9.2340000  13604.1452340
      9.2350000  13605.7410610
      9.2360000  13607.3472640
      9.2370000  13608.9454880
      9.2380000  13610.5393230
      9.2390000  13612.1498920
      9.2400000  13613.7503990
      9.2410000  13615.3454310
      9.2420000  13616.9497190
      9.2430000  13618.5464210
      9.2440000  13620.1447820
      9.2450000  13621.7478140
      9.2460000  13623.3464900
      9.2470000  13624.9440340
      9.2480000  13626.5445080
      9.2490000  13628.1490960
      9.2500000  13629.7447670
      9.2510000  13631.3442270
      9.2520000  13632.9520870
      9.2530000  13634.5541840
      9.2540000  13636.1531300
      9.2550000  13637.7610450
      9.2560000  13639.3610580
      9.2570000  13640.9604780
      9.2580000  13642.5699100
      9.2590000  13644.1670610
      9.2600000  13645.7645660
      9.2610000  13647.3743130
      9.2620000  13648.9700210
      9.2630000  13650.5673080
      9.2640000  13652.1742510
      9.2650000  13653.6180440
      9.2660000  13654.7618130
      9.2670000  13655.9105920
      9.2680000  13657.0562700
      9.2690000  13658.1997000
      9.2700000  13659.3437590
      9.2710000  13660.4893650
      9.2720000  13661.6394890
      9.2730000  13662.7827360
      9.2740000  13663.9365580
      9.2750000  13665.0797870
      9.2760000  13666.2275670
      9.2770000  13667.3952470
      9.2780000  13668.5396210
      9.2790000  13669.6894930
      9.2800000  13670.8448400
      9.2810000  13671.9909050
      9.2820000  13673.1352280
      9.2830000  13674.2805010
      9.2840000  13675.4231970
      9.2850000  13676.5700630
      9.2860000  13677.7134620
      9.2870000  13678.8574740
      9.2880000  13680.0080290
      9.2890000  13681.1550650
      9.2900000  13682.2995170
      9.2910000  13683.4432520
      9.2920000  13684.5853430
      9.2930000  13685.7344190
      9.2940000  13686.8785730
      9.2950000  13688.0255660
      9.2960000  13689.1683260
      9.2970000  13690.3246910
      9.2980000  13691.4723250
      9.2990000  13693.0481980
      9.3000000  13694.6206610
      9.3010000  13696.0097280
      9.3020000  13697.1501020
      9.3030000  13698.2959220
      9.3040000  13699.4808260
      9.3050000  13700.6253590
      9.3060000  13702.0035880
      9.3070000  13703.5851130
      9.3080000  13705.1553880
      9.3090000  13706.7226820
      9.3100000  13708.2979980
      9.3110000  13709.8637020
      9.3120000  13711.4386810
      9.3130000  13713.0090610
      9.3140000  13714.5798480
      9.3150000  13716.1470400
      9.3160000  13717.7220810
      9.3170000  13719.2897780
      9.3180000  13720.8564300
      9.3190000  13722.4284230
      9.3200000  13723.9953950
      9.3210000  13725.5700210
      9.3220000  13727.1404110
      9.3230000  13728.7136270
      9.3240000  13730.2818260
      9.3250000  13731.8561720
      9.3260000  13733.4278410
      9.3270000  13734.9933620
      9.3280000  13736.5719340
      9.3290000  13738.1401610
      9.3300000  13739.7116170
      9.3310000  13741.2774710
      9.3320000  13742.8514230
      9.3330000  13744.4207520
      9.3340000  13745.9959130
      9.3350000  13747.5646930
      9.3360000  13749.1352900
      9.3370000  13750.7067160
      9.3380000  13752.1105810
      9.3390000  13753.7096090
      9.3400000  13755.2966630
      9.3410000  13756.8851090
      9.3420000  13758.4813580
      9.3430000  13760.0715650
      9.3440000  13761.6586250
      9.3450000  13763.2500080
      9.3460000  13764.8508470
      9.3470000  13766.4379370
      9.3480000  13768.0283640
      9.3490000  13769.6253550
      9.3500000  13771.2117140
      9.3510000  13772.7996180
      9.3520000  13774.3988240
      9.3530000  13775.9884320
      9.3540000  13777.5759160
      9.3550000  13779.1767240
      9.3560000  13780.7647390
      9.3570000  13782.3526260
      9.3580000  13783.9549960
      9.3590000  13785.5468850
      9.3600000  13787.1357750
      9.3610000  13788.7348090
      9.3620000  13790.3248490
      9.3630000  13791.9124180
      9.3640000  13793.5109720
      9.3650000  13795.1030440
      9.3660000  13796.6910110
      9.3670000  13798.2959240
      9.3680000  13799.8862670
      9.3690000  13801.4747500
      9.3700000  13803.0696200
      9.3710000  13804.6602890
      9.3720000  13806.2510920
      9.3730000  13807.8476930
      9.3740000  13809.4376250
      9.3750000  13811.0270250
      9.3760000  13812.6284260
      9.3770000  13814.2203000
      9.3780000  13815.8062960
      9.3790000  13817.4080060
      9.3800000  13819.0012470
      9.3810000  13820.5909810
      9.3820000  13822.1905080
      9.3830000  13823.7817420
      9.3840000  13825.3705630
      9.3850000  13826.9706270
      9.3860000  13828.5614920
      9.3870000  13830.1525100
      9.3880000  13831.7470410
      9.3890000  13833.3383780
      9.3900000  13834.9268360
      9.3910000  13836.5190670
      9.3920000  13838.1159320
      9.3930000  13839.7044290
      9.3940000  13841.2908180
      9.3950000  13842.8914880
      9.3960000  13844.4802030
      9.3970000  13846.0685750
      9.3980000  13847.6684510
      9.3990000  13849.2542490
      9.4000000  13850.8424880
      9.4010000  13852.4439640
      9.4020000  13854.0339020
      9.4030000  13855.6205500
      9.4040000  13857.2182700
      9.4050000  13858.7429140
      9.4060000  13859.8857500
      9.4070000  13861.0346370
      9.4080000  13862.1807040
      9.4090000  13863.3601730
      9.4100000  13864.5051670
      9.4110000  13865.6530700
      9.4120000  13866.7953750
      9.4130000  13867.9406680
      9.4140000  13869.0901630
      9.4150000  13870.2354830
      9.4160000  13871.3851600
      9.4170000  13872.5289970
      9.4180000  13873.6698560
      9.4190000  13874.8117060
      9.4200000  13875.9606640
      9.4210000  13877.1047680
      9.4220000  13878.2497970
      9.4230000  13879.3918170
      9.4240000  13880.5478040
      9.4250000  13881.6908050
      9.4260000  13882.8365170
      9.4270000  13883.9792340
      9.4280000  13885.1290580
      9.4290000  13886.2745440
      9.4300000  13887.4185670
      9.4310000  13888.5635770
      9.4320000  13889.7099980
      9.4330000  13890.8547700
      9.4340000  13891.9998090
      9.4350000  13893.1513800
      9.4360000  13894.2963560
      9.4370000  13895.4739310
      9.4380000  13896.6182800
      9.4390000  13897.7613060
      9.4400000  13898.9024240
      9.4410000  13900.0491270
      9.4420000  13901.1973230
      9.4430000  13902.3423330
      9.4440000  13903.4851390
      9.4450000  13904.6319440
      9.4460000  13905.7750930
      9.4470000  13906.9284390
      9.4480000  13908.0706410
      9.4490000  13909.2214490
      9.4500000  13910.3644610
      9.4510000  13911.5078850
      9.4520000  13912.6833900
      9.4530000  13913.8277100
      9.4540000  13914.9726240
      9.4550000  13916.1163070
      9.4560000  13917.2579240
      9.4570000  13918.4005210
      9.4580000  13919.5466270
      9.4590000  13920.6909510
      9.4600000  13921.8347510
      9.4610000  13922.9764490
      9.4620000  13924.1235060
      9.4630000  13925.2674740
      9.4640000  13926.4120560
      9.4650000  13927.5544320
      9.4660000  13928.7198880
      9.4670000  13929.8643720
      9.4680000  13931.0082560
      9.4690000  13932.1523070
      9.4700000  13933.3017080
      9.4710000  13934.4449380
      9.4720000  13935.5886020
      9.4730000  13936.7318480
      9.4740000  13937.8769950
      9.4750000  13939.0238120
      9.4760000  13940.1677770
      9.4770000  13941.3175560
      9.4780000  13942.4661490
      9.4790000  13943.6155290
      9.4800000  13944.7591540
      9.4810000  13945.9030450
      9.4820000  13947.0443340
      9.4830000  13948.1915580
      9.4840000  13949.3341440
      9.4850000  13950.4776540
      9.4860000  13951.6185980
      9.4870000  13952.8073630
      9.4880000  13953.9502180
      9.4890000  13955.0987080
      9.4900000  13956.2429150
      9.4910000  13957.3910840
      9.4920000  13958.5402590
      9.4930000  13959.6851000
      9.4940000  13960.8410270
      9.4950000  13961.9917680
      9.4960000  13963.1402960
      9.4970000  13964.2876550
      9.4980000  13965.4324520
      9.4990000  13966.5766910
      9.5000000  13967.7236230
      9.5010000  13968.8712170
      9.5020000  13970.0136570
      9.5030000  13971.1586070
      9.5040000  13972.3082840
      9.5050000  13973.4542720
      9.5060000  13974.5967000
      9.5070000  13975.7415580
      9.5080000  13976.9741370
      9.5090000  13978.1191700
      9.5100000  13979.2645890
      9.5110000  13980.4075520
      9.5120000  13981.5523140
      9.5130000  13982.6988940
      9.5140000  13983.8446090
      9.5150000  13984.9886290
      9.5160000  13986.1328070
      9.5170000  13987.2821260
      9.5180000  13988.4279200
      9.5190000  13989.5786570
      9.5200000  13990.7261490
      9.5210000  13991.8745050
      9.5220000  13993.0395360
      9.5230000  13994.1828100
      9.5240000  13995.3266790
      9.5250000  13996.4759910
      9.5260000  13997.6217390
      9.5270000  13998.7664250
      9.5280000  13999.9195760
      9.5290000  14001.0684440
      9.5300000  14002.2153370
      9.5310000  14003.3590520
      9.5320000  14004.5040000
      9.5330000  14005.6473360
      9.5340000  14006.7933370
      9.5350000  14007.9404540
      9.5360000  14009.0832420
      9.5370000  14010.2273840
      9.5380000  14011.3745870
      9.5390000  14012.5257700
      9.5400000  14013.6715040
      9.5410000  14014.8157960
      9.5420000  14015.9669160
      9.5430000  14017.1136160
      9.5440000  14018.2592560
      9.5450000  14019.4046190
      9.5460000  14020.5552500
      9.5470000  14021.7011800
      9.5480000  14022.8486840
      9.5490000  14023.9903740
      9.5500000  14025.1400500
      9.5510000  14026.3198740
      9.5520000  14027.4628830
      9.5530000  14028.6062070
      9.5540000  14029.7508710
      9.5550000  14030.8991470
      9.5560000  14032.0431190
      9.5570000  14033.1899190
      9.5580000  14034.3307520
      9.5590000  14035.4780950
      9.5600000  14036.6250470
      9.5610000  14037.7706550
      9.5620000  14038.9156110
      9.5630000  14040.0644010
      9.5640000  14041.2100300
      9.5650000  14042.3544310
      9.5660000  14043.4990790
      9.5670000  14044.6474020
      9.5680000  14045.7926910
      9.5690000  14046.9368200
      9.5700000  14048.0815510
      9.5710000  14049.2287050
      9.5720000  14050.3750350
      9.5730000  14051.5218630
      9.5740000  14052.6628230
      9.5750000  14053.8088400
      9.5760000  14054.9572850
      9.5770000  14056.1021580
      9.5780000  14057.2476790
      9.5790000  14058.4041180
      9.5800000  14059.5519180
      9.5810000  14060.6955280
      9.5820000  14061.8390510
      9.5830000  14062.9825500
      9.5840000  14064.1269170
      9.5850000  14065.2737060
      9.5860000  14066.4180250
      9.5870000  14067.5635750
      9.5880000  14068.7118980
      9.5890000  14069.8565890
      9.5900000  14071.0008590
      9.5910000  14072.1449240
      9.5920000  14073.2896290
      9.5930000  14074.4359760
      9.5940000  14075.5841040
      9.5950000  14076.7283240
      9.5960000  14077.8707100
      9.5970000  14079.2247580
      9.5980000  14080.7891290
      9.5990000  14082.3592360
      9.6000000  14083.9564140
      9.6010000  14085.5528230
      9.6020000  14087.1565580
      9.6030000  14088.7550280
      9.6040000  14090.3513240
      9.6050000  14091.9790450
      9.6060000  14093.5768730
      9.6070000  14095.1747470
      9.6080000  14096.7798690
      9.6090000  14098.3777020
      9.6100000  14099.9774720
      9.6110000  14101.5845230
      9.6120000  14103.1815080
      9.6130000  14104.7777710
      9.6140000  14106.3836320
      9.6150000  14107.9826070
      9.6160000  14109.5805640
      9.6170000  14111.1841260
      9.6180000  14112.7810100
      9.6190000  14114.3773190
      9.6200000  14115.9814790
      9.6210000  14117.5810160
      9.6220000  14119.1784370
      9.6230000  14120.7813620
      9.6240000  14122.2004790
      9.6250000  14123.4501430
      9.6260000  14124.6132470
      9.6270000  14125.7608870
      9.6280000  14126.9056380
      9.6290000  14128.0495350
      9.6300000  14129.1986600
      9.6310000  14130.3422060
      9.6320000  14131.4914030
      9.6330000  14132.6421950
      9.6340000  14133.7874840
      9.6350000  14134.9326410
      9.6360000  14136.0840740
      9.6370000  14137.2299370
      9.6380000  14138.3731140
      9.6390000  14139.5199330
      9.6400000  14140.6681920
      9.6410000  14141.8137030
      9.6420000  14142.9606790
      9.6430000  14144.1042680
      9.6440000  14145.2538710
      9.6450000  14146.4080270
      9.6460000  14147.5528720
      9.6470000  14148.6996660
      9.6480000  14149.8441830
      9.6490000  14150.9920070
      9.6500000  14152.1379390
      9.6510000  14153.2837610
      9.6520000  14154.4295910
      9.6530000  14155.5766400
      9.6540000  14156.7398850
      9.6550000  14157.8829020
      9.6560000  14159.0285130
      9.6570000  14160.1762380
      9.6580000  14161.3224260
      9.6590000  14162.4676540
      9.6600000  14163.6131930
      9.6610000  14164.7635210
      9.6620000  14165.9087640
      9.6630000  14167.0514520
      9.6640000  14168.1969380
      9.6650000  14169.3447170
      9.6660000  14170.4908100
      9.6670000  14171.6351350
      9.6680000  14172.7793390
      9.6690000  14173.9242440
      9.6700000  14175.0770980
      9.6710000  14176.2219890
      9.6720000  14177.3668070
      9.6730000  14178.5112840
      9.6740000  14179.6568660
      9.6750000  14180.8038470
      9.6760000  14181.9484500
      9.6770000  14183.0919840
      9.6780000  14184.2413040
      9.6790000  14185.3880310
      9.6800000  14186.5335430
      9.6810000  14187.6777680
      9.6820000  14188.8265490
      9.6830000  14190.0054830
      9.6840000  14191.1477450
      9.6850000  14192.2966310
      9.6860000  14193.4419330
      9.6870000  14194.5873940
      9.6880000  14195.7353700
      9.6890000  14196.8765500
      9.6900000  14198.0173270
      9.6910000  14199.1668440
      9.6920000  14200.3127170
      9.6930000  14201.4742490
      9.6940000  14202.6200670
      9.6950000  14203.7676580
      9.6960000  14204.9123130
      9.6970000  14206.0646070
      9.6980000  14207.2090360
      9.6990000  14208.3601480
      9.7000000  14209.5057930
      9.7010000  14210.6505800
      9.7020000  14211.8011840
      9.7030000  14212.9469350
      9.7040000  14214.0913150
      9.7050000  14215.2914100
      9.7060000  14216.8620650
      9.7070000  14218.4379860
      9.7080000  14220.0077120
      9.7090000  14221.5792340
      9.7100000  14223.1613640
      9.7110000  14224.7361840
      9.7120000  14226.3042380
      9.7130000  14227.8770520
      9.7140000  14229.4489980
      9.7150000  14231.0193230
      9.7160000  14232.5939650
      9.7170000  14234.1635980
      9.7180000  14235.7397390
      9.7190000  14237.3080530
      9.7200000  14238.8832200
      9.7210000  14240.4531380
      9.7220000  14242.0279950
      9.7230000  14243.5970940
      9.7240000  14245.1671780
      9.7250000  14246.7412770
      9.7260000  14248.3145380
      9.7270000  14249.8879580
      9.7280000  14251.4606900
      9.7290000  14253.0329210
      9.7300000  14254.6081570
      9.7310000  14256.1871230
      9.7320000  14257.7590780
      9.7330000  14259.3294660
      9.7340000  14260.9059410
      9.7350000  14262.4780520
      9.7360000  14264.0507060
      9.7370000  14265.6211410
      9.7380000  14267.1982430
      9.7390000  14268.7695240
      9.7400000  14270.3441880
      9.7410000  14271.9158740
      9.7420000  14273.4837340
      9.7430000  14275.0607100
      9.7440000  14276.6315960
      9.7450000  14278.2067120
      9.7460000  14279.7788260
      9.7470000  14281.3528250
      9.7480000  14282.9221210
      9.7490000  14284.4961080
      9.7500000  14286.0638200
      9.7510000  14287.6370860
      9.7520000  14289.2087900
      9.7530000  14290.7785460
      9.7540000  14292.3558920
      9.7550000  14293.9272960
      9.7560000  14295.5065970
      9.7570000  14297.0775310
      9.7580000  14298.6518560
      9.7590000  14300.2233200
      9.7600000  14301.7969320
      9.7610000  14303.3734970
      9.7620000  14304.9465220
      9.7630000  14306.5233940
      9.7640000  14308.0927590
      9.7650000  14309.6670030
      9.7660000  14311.2375670
      9.7670000  14312.6629500
      9.7680000  14314.2298250
      9.7690000  14315.7982510
      9.7700000  14317.3695570
      9.7710000  14318.9394760
      9.7720000  14320.5244060
      9.7730000  14322.0956740
      9.7740000  14323.6701340
      9.7750000  14325.2375980
      9.7760000  14326.8084620
      9.7770000  14328.3745680
      9.7780000  14329.9430040
      9.7790000  14331.5149140
      9.7800000  14333.0833040
      9.7810000  14334.6538600
      9.7820000  14336.2183220
      9.7830000  14337.7873440
      9.7840000  14339.3538760
      9.7850000  14340.9254640
      9.7860000  14342.4951130
      9.7870000  14344.0644210
      9.7880000  14345.6330980
      9.7890000  14347.2012740
      9.7900000  14348.7681970
      9.7910000  14350.3352730
      9.7920000  14351.9069220
      9.7930000  14353.4795180
      9.7940000  14355.0484860
      9.7950000  14356.6132450
      9.7960000  14358.1849750
      9.7970000  14359.7510530
      9.7980000  14361.3172470
      9.7990000  14362.8904660
      9.8000000  14364.4564910
      9.8010000  14366.0289830
      9.8020000  14367.5927200
      9.8030000  14369.1662800
      9.8040000  14370.7340910
      9.8050000  14372.3034980
      9.8060000  14373.8689130
      9.8070000  14375.4334860
      9.8080000  14377.0042390
      9.8090000  14378.5739850
      9.8100000  14380.1468820
      9.8110000  14381.7136830
      9.8120000  14383.2825700
      9.8130000  14384.8506760
      9.8140000  14386.4234530
      9.8150000  14387.9920650
      9.8160000  14389.5623570
      9.8170000  14391.1300910
      9.8180000  14392.6972590
      9.8190000  14394.2669420
      9.8200000  14395.8329040
      9.8210000  14397.4060710
      9.8220000  14398.9745660
      9.8230000  14400.5428020
      9.8240000  14402.1094280
      9.8250000  14403.6818370
      9.8260000  14405.2504410
      9.8270000  14406.8161880
      9.8280000  14408.3855220
      9.8290000  14409.9507260
      9.8300000  14411.5227470
      9.8310000  14413.0907900
      9.8320000  14414.6652490
      9.8330000  14416.2279170
      9.8340000  14417.8036090
      9.8350000  14419.3719440
      9.8360000  14420.9365820
      9.8370000  14422.5059850
      9.8380000  14424.0742460
      9.8390000  14425.6449140
      9.8400000  14427.2090290
      9.8410000  14428.7775310
      9.8420000  14430.3461700
      9.8430000  14431.9165360
      9.8440000  14433.4858620
      9.8450000  14435.0513800
      9.8460000  14436.6228340
      9.8470000  14438.1869430
      9.8480000  14439.7576890
      9.8490000  14441.3254160
      9.8500000  14442.8970540
      9.8510000  14444.4636370
      9.8520000  14446.0361870
      9.8530000  14447.6048150
      9.8540000  14449.1757340
      9.8550000  14450.7637610
      9.8560000  14452.3338200
      9.8570000  14453.9087570
      9.8580000  14455.4746580
      9.8590000  14457.0487400
      9.8600000  14458.6157890
      9.8610000  14460.1862240
      9.8620000  14461.7531710
      9.8630000  14463.3241240
      9.8640000  14464.8942400
      9.8650000  14466.4619210
      9.8660000  14468.0338420
      9.8670000  14469.6035250
      9.8680000  14471.1772400
      9.8690000  14472.7431870
      9.8700000  14474.3147800
      9.8710000  14475.8810750
      9.8720000  14477.4538220
      9.8730000  14479.0257930
      9.8740000  14480.5941820
      9.8750000  14482.1666050
      9.8760000  14483.7366440
      9.8770000  14485.3114200
      9.8780000  14486.8834760
      9.8790000  14488.4546960
      9.8800000  14490.0205530
      9.8810000  14491.5935540
      9.8820000  14493.1616950
      9.8830000  14494.7298500
      9.8840000  14496.3066480
      9.8850000  14497.8766220
      9.8860000  14499.4496410
      9.8870000  14501.0174280
      9.8880000  14502.5904340
      9.8890000  14504.1604830
      9.8900000  14505.7327120
      9.8910000  14507.3022710
      9.8920000  14508.8714440
      9.8930000  14510.4441770
      9.8940000  14512.0105840
      9.8950000  14513.5818460
      9.8960000  14515.1550820
      9.8970000  14516.4587650
      9.8980000  14517.6040470
      9.8990000  14518.7496000
      9.9000000  14519.8935300
      9.9010000  14521.0411950
      9.9020000  14522.1904560
      9.9030000  14523.3358670
      9.9040000  14524.4808360
      9.9050000  14525.6276940
      9.9060000  14526.7754470
      9.9070000  14527.9204370
      9.9080000  14529.0671570
      9.9090000  14530.2100430
      9.9100000  14531.3591340
      9.9110000  14532.5044040
      9.9120000  14533.6492470
      9.9130000  14534.7945800
      9.9140000  14535.9442880
      9.9150000  14537.0867450
      9.9160000  14538.2332220
      9.9170000  14539.3800480
      9.9180000  14540.5290800
      9.9190000  14541.6763140
      9.9200000  14542.8192370
      9.9210000  14543.9627380
      9.9220000  14545.1087650
      9.9230000  14546.2591860
      9.9240000  14547.4056190
      9.9250000  14548.5846380
      9.9260000  14549.7719050
      9.9270000  14550.9211820
      9.9280000  14552.0672570
      9.9290000  14553.2110780
      9.9300000  14554.3564900
      9.9310000  14555.5073960
      9.9320000  14556.6554870
      9.9330000  14557.8005990
      9.9340000  14558.9461360
      9.9350000  14560.1011480
      9.9360000  14561.2470050
      9.9370000  14562.3919600
      9.9380000  14563.5359420
      9.9390000  14564.6862970
      9.9400000  14565.8287030
      9.9410000  14566.9736930
      9.9420000  14568.1181160
      9.9430000  14569.2654400
      9.9440000  14570.4137830
      9.9450000  14571.5583200
      9.9460000  14572.7025680
      9.9470000  14573.8459290
      9.9480000  14574.9932940
      9.9490000  14576.1393520
      9.9500000  14577.2815410
      9.9510000  14578.4257360
      9.9520000  14579.5730650
      9.9530000  14580.7380880
      9.9540000  14581.8792440
      9.9550000  14583.0225450
      9.9560000  14584.1702710
      9.9570000  14585.3169860
      9.9580000  14586.4614060
      9.9590000  14587.6099030
      9.9600000  14588.7568170
      9.9610000  14589.9016600
      9.9620000  14591.0466210
      9.9630000  14592.1908080
      9.9640000  14593.3359730
      9.9650000  14594.4827810
      9.9660000  14595.6259960
      9.9670000  14596.7691800
      9.9680000  14597.9160000
      9.9690000  14599.0618990
      9.9700000  14600.2096610
      9.9710000  14601.3546520
      9.9720000  14602.4990220
      9.9730000  14603.6456730
      9.9740000  14604.7898800
      9.9750000  14605.9324390
      9.9760000  14607.0774190
      9.9770000  14608.2251540
      9.9780000  14609.3714370
      9.9790000  14610.5152410
      9.9800000  14611.6603660
      9.9810000  14612.8058370
      9.9820000  14613.9862750
      9.9830000  14615.1316610
      9.9840000  14616.2741700
      9.9850000  14617.4182410
      9.9860000  14618.5683090
      9.9870000  14619.7127240
      9.9880000  14620.8561290
      9.9890000  14622.0001800
      9.9900000  14623.1461120
      9.9910000  14624.2979440
      9.9920000  14625.4465780
      9.9930000  14626.5966630
      9.9940000  14627.7425580
      9.9950000  14628.8868250
      9.9960000  14630.0316520
      9.9970000  14631.1733070
      9.9980000  14632.3195770
      9.9990000  14633.4649670
     10.0000000  14634.6092300
     10.0010000  14635.7522950
     10.0020000  14636.8980410
     10.0030000  14638.0459890
     10.0040000  14639.1902470
     10.0050000  14640.3360070
     10.0060000  14641.4798650
     10.0070000  14642.6286520
     10.0080000  14643.7729010
     10.0090000  14644.9172950
     10.0100000  14646.0758800
     10.0110000  14647.2271920
     10.0120000  14648.3725130
     10.0130000  14649.5168590
     10.0140000  14650.6605840
     10.0150000  14651.8112120
     10.0160000  14652.9556000
     10.0170000  14654.1041590
     10.0180000  14655.2473200
     10.0190000  14656.3972250
     10.0200000  14657.5431440
     10.0210000  14658.6882300
     10.0220000  14659.8332340
     10.0230000  14660.9789400
     10.0240000  14662.1289340
     10.0250000  14663.2755370
     10.0260000  14664.4220730
     10.0270000  14665.5682120
     10.0280000  14666.7184920
     10.0290000  14667.8636450
     10.0300000  14669.0103910
     10.0310000  14670.1559230
     10.0320000  14671.3057530
     10.0330000  14672.4514500
     10.0340000  14673.5987440
     10.0350000  14674.7423700
     10.0360000  14675.8925260
     10.0370000  14677.0372780
     10.0380000  14678.1840920
     10.0390000  14679.3451440
     10.0400000  14680.4932770
     10.0410000  14681.6366520
     10.0420000  14682.7796170
     10.0430000  14683.9324320
     10.0440000  14685.0764760
     10.0450000  14686.2221770
     10.0460000  14687.3659260
     10.0470000  14688.5093210
     10.0480000  14689.6511130
     10.0490000  14690.7968270
     10.0500000  14691.9415880
     10.0510000  14693.0841060
     10.0520000  14694.2260000
     10.0530000  14695.3764050
     10.0540000  14696.5188110
     10.0550000  14697.6631910
     10.0560000  14698.8057460
     10.0570000  14699.9557780
     10.0580000  14701.1011930
     10.0590000  14702.2466090
     10.0600000  14703.3911010
     10.0610000  14704.5368320
     10.0620000  14705.6833110
     10.0630000  14706.8276920
     10.0640000  14707.9739560
     10.0650000  14709.1161680
     10.0660000  14710.2669080
     10.0670000  14711.4333400
     10.0680000  14712.6011540
     10.0690000  14713.7456910
     10.0700000  14714.8967560
     10.0710000  14716.0422790
     10.0720000  14717.1876280
     10.0730000  14718.3288270
     10.0740000  14719.4766890
     10.0750000  14720.6194450
     10.0760000  14721.7652690
     10.0770000  14722.9080250
     10.0780000  14724.0642960
     10.0790000  14725.2122370
     10.0800000  14726.3568350
     10.0810000  14727.5001900
     10.0820000  14728.6442110
     10.0830000  14729.7910590
     10.0840000  14730.9368190
     10.0850000  14732.0817770
     10.0860000  14733.2267950
     10.0870000  14734.3790060
     10.0880000  14735.5247810
     10.0890000  14736.6700400
     10.0900000  14737.8143400
     10.0910000  14738.9633410
     10.0920000  14740.1100670
     10.0930000  14741.2592670
     10.0940000  14742.4489200
     10.0950000  14743.6011720
     10.0960000  14744.7481930
     10.0970000  14745.9050010
     10.0980000  14747.0555790
     10.0990000  14748.2047210
     10.1000000  14749.3504200
     10.1010000  14750.7399770
     10.1020000  14752.3155220
     10.1030000  14753.8898550
     10.1040000  14755.4604510
     10.1050000  14757.0357750
     10.1060000  14758.6054310
     10.1070000  14760.1862630
     10.1080000  14761.7595470
     10.1090000  14763.3367860
     10.1100000  14764.9086990
     10.1110000  14766.4833320
     10.1120000  14768.0577120
     10.1130000  14769.6300350
     10.1140000  14771.2056060
     10.1150000  14772.7738800
     10.1160000  14774.3495480
     10.1170000  14775.9172910
     10.1180000  14777.4933760
     10.1190000  14779.0750610
     10.1200000  14780.6501630
     10.1210000  14782.2233770
     10.1220000  14783.7918200
     10.1230000  14785.3668780
     10.1240000  14786.9397570
     10.1250000  14788.5158750
     10.1260000  14790.0885930
     10.1270000  14791.6669590
     10.1280000  14793.2396890
     10.1290000  14794.8155160
     10.1300000  14796.3920190
     10.1310000  14797.9621760
     10.1320000  14799.5406360
     10.1330000  14801.1124490
     10.1340000  14802.6880870
     10.1350000  14804.2619860
     10.1360000  14805.8378970
     10.1370000  14807.4065150
     10.1380000  14808.9846410
     10.1390000  14810.5579850
     10.1400000  14812.1313030
     10.1410000  14813.7084140
     10.1420000  14815.2774570
     10.1430000  14816.8535110
     10.1440000  14818.4262280
     10.1450000  14820.0018340
     10.1460000  14821.5729520
     10.1470000  14823.1510860
     10.1480000  14824.7226920
     10.1490000  14826.2937790
     10.1500000  14827.8749460
     10.1510000  14829.4465810
     10.1520000  14831.0216840
     10.1530000  14832.5928890
     10.1540000  14834.1689110
     10.1550000  14835.7409250
     10.1560000  14837.3193690
     10.1570000  14838.8919670
     10.1580000  14840.4607130
     10.1590000  14842.0380240
     10.1600000  14843.6074950
     10.1610000  14845.1875170
     10.1620000  14846.7604330
     10.1630000  14848.3338260
     10.1640000  14849.9065950
     10.1650000  14851.4827930
     10.1660000  14853.0573640
     10.1670000  14854.6264960
     10.1680000  14856.2044920
     10.1690000  14857.7774160
     10.1700000  14859.3507320
     10.1710000  14860.9193260
     10.1720000  14862.4937680
     10.1730000  14864.0620280
     10.1740000  14865.6384230
     10.1750000  14867.2072660
     10.1760000  14868.7739700
     10.1770000  14870.3501940
     10.1780000  14871.9156300
     10.1790000  14873.4930760
     10.1800000  14875.0637110
     10.1810000  14876.6415680
     10.1820000  14878.2183040
     10.1830000  14879.7919290
     10.1840000  14881.3619530
     10.1850000  14882.9309910
     10.1860000  14884.5015150
     10.1870000  14886.0710630
     10.1880000  14887.6434980
     10.1890000  14889.2114390
     10.1900000  14890.7836780
     10.1910000  14892.3547770
     10.1920000  14893.9283230
     10.1930000  14895.4986960
     10.1940000  14897.0657100
     10.1950000  14898.6426150
     10.1960000  14900.2070580
     10.1970000  14901.7825810
     10.1980000  14903.3523420
     10.1990000  14904.9298350
     10.2000000  14906.5004740
     10.2010000  14908.0760300
     10.2020000  14909.6512680
     10.2030000  14911.2213390
     10.2040000  14912.7991290
     10.2050000  14914.3710060
     10.2060000  14915.9451180
     10.2070000  14917.5138250
     10.2080000  14919.0868250
     10.2090000  14920.6581550
     10.2100000  14922.2344560
     10.2110000  14923.8051390
     10.2120000  14925.3738550
     10.2130000  14926.9463660
     10.2140000  14928.5181710
     10.2150000  14930.0940130
     10.2160000  14931.6643550
     10.2170000  14932.9258280
     10.2180000  14934.2265700
     10.2190000  14935.8155970
     10.2200000  14937.4074140
     10.2210000  14939.0070550
     10.2220000  14940.5967510
     10.2230000  14942.1835930
     10.2240000  14943.7929650
     10.2250000  14945.3836450
     10.2260000  14946.9703110
     10.2270000  14948.5562960
     10.2280000  14950.0935650
     10.2290000  14951.2415790
     10.2300000  14952.3869650
     10.2310000  14953.5317970
     10.2320000  14954.6737660
     10.2330000  14955.8172420
     10.2340000  14956.9667410
     10.2350000  14958.1103160
     10.2360000  14959.2533420
     10.2370000  14960.3961880
     10.2380000  14961.5467880
     10.2390000  14962.6884200
     10.2400000  14963.8328050
     10.2410000  14964.9768450
     10.2420000  14966.1242220
     10.2430000  14967.2698200
     10.2440000  14968.4156630
     10.2450000  14969.5684750
     10.2460000  14970.7187920
     10.2470000  14971.8711410
     10.2480000  14973.0202460
     10.2490000  14974.1693480
     10.2500000  14975.3292550
     10.2510000  14976.4773030
     10.2520000  14977.6223310
     10.2530000  14978.7676440
     10.2540000  14979.9110230
     10.2550000  14981.0681950
     10.2560000  14982.2142040
     10.2570000  14983.3593710
     10.2580000  14984.5046660
     10.2590000  14985.6552060
     10.2600000  14986.7972320
     10.2610000  14987.9425470
     10.2620000  14989.0887760
     10.2630000  14990.2401870
     10.2640000  14991.3871180
     10.2650000  14992.5299620
     10.2660000  14993.6753760
     10.2670000  14994.8208770
     10.2680000  14995.9718110
     10.2690000  14997.1169750
     10.2700000  14998.2646710
     10.2710000  14999.4081920
     10.2720000  15000.5574580
     10.2730000  15001.7047230
     10.2740000  15002.8485270
     10.2750000  15003.9960970
     10.2760000  15005.1542270
     10.2770000  15006.2992110
     10.2780000  15007.4577160
     10.2790000  15008.6026330
     10.2800000  15009.7520150
     10.2810000  15010.8973730
     10.2820000  15012.0417570
     10.2830000  15013.1881500
     10.2840000  15014.3342840
     10.2850000  15015.4821940
     10.2860000  15016.6284310
     10.2870000  15017.7736950
     10.2880000  15018.9202810
     10.2890000  15020.0695950
     10.2900000  15021.2152500
     10.2910000  15022.3622830
     10.2920000  15023.5063240
     10.2930000  15024.6575510
     10.2940000  15025.8032640
     10.2950000  15026.9464380
     10.2960000  15028.0929330
     10.2970000  15029.2422330
     10.2980000  15030.3874950
     10.2990000  15031.5351190
     10.3000000  15032.6807350
     10.3010000  15033.8340110
     10.3020000  15034.9795660
     10.3030000  15036.1245580
     10.3040000  15037.2706450
     10.3050000  15038.4158700
     10.3060000  15039.5645330
     10.3070000  15040.7297140
     10.3080000  15041.8726660
     10.3090000  15043.0230400
     10.3100000  15044.1716880
     10.3110000  15045.3179790
     10.3120000  15046.4639450
     10.3130000  15047.6078760
     10.3140000  15048.7579570
     10.3150000  15049.9037880
     10.3160000  15051.0495700
     10.3170000  15052.1940430
     10.3180000  15053.3436950
     10.3190000  15054.4906410
     10.3200000  15055.6374730
     10.3210000  15056.7807040
     10.3220000  15057.9264910
     10.3230000  15059.0714250
     10.3240000  15060.2177210
     10.3250000  15061.3644120
     10.3260000  15062.5089690
     10.3270000  15063.6571020
     10.3280000  15064.8018120
     10.3290000  15065.9460350
     10.3300000  15067.0920080
     10.3310000  15068.2405700
     10.3320000  15069.3851150
     10.3330000  15070.5404850
     10.3340000  15071.6860020
     10.3350000  15072.8796820
     10.3360000  15074.0248260
     10.3370000  15075.1703500
     10.3380000  15076.3157690
     10.3390000  15077.4645880
     10.3400000  15078.6116710
     10.3410000  15079.7561040
     10.3420000  15080.9028660
     10.3430000  15082.0449900
     10.3440000  15083.1939450
     10.3450000  15084.3412240
     10.3460000  15085.4870960
     10.3470000  15086.6302090
     10.3480000  15087.7794090
     10.3490000  15088.9255270
     10.3500000  15090.0704360
     10.3510000  15091.2154160
     10.3520000  15092.3673700
     10.3530000  15093.5140370
     10.3540000  15094.6603580
     10.3550000  15095.8041320
     10.3560000  15096.9563890
     10.3570000  15098.1030700
     10.3580000  15099.2757190
     10.3590000  15100.4278740
     10.3600000  15101.5741900
     10.3610000  15102.7236040
     10.3620000  15103.8688700
     10.3630000  15105.0118910
     10.3640000  15106.1729410
     10.3650000  15107.3238150
     10.3660000  15108.4716590
     10.3670000  15109.6186320
     10.3680000  15110.7645130
     10.3690000  15111.9125930
     10.3700000  15113.0683500
     10.3710000  15114.2148860
     10.3720000  15115.3591830
     10.3730000  15116.5104950
     10.3740000  15117.6578080
     10.3750000  15118.7999850
     10.3760000  15119.9447840
     10.3770000  15121.0920410
     10.3780000  15122.2401000
     10.3790000  15123.3848520
     10.3800000  15124.5305690
     10.3810000  15125.6764300
     10.3820000  15126.8298260
     10.3830000  15127.9746740
     10.3840000  15129.1193990
     10.3850000  15130.2717890
     10.3860000  15131.4205250
     10.3870000  15132.5667570
     10.3880000  15133.7153610
     10.3890000  15134.8598160
     10.3900000  15136.0097900
     10.3910000  15137.1547820
     10.3920000  15138.3168300
     10.3930000  15139.4825130
     10.3940000  15140.6313700
     10.3950000  15141.7789830
     10.3960000  15142.9219000
     10.3970000  15144.0691580
     10.3980000  15145.5797990
     10.3990000  15147.1743090
     10.4000000  15148.5393560
     10.4010000  15149.6957630
     10.4020000  15150.8516560
     10.4030000  15152.0013650
     10.4040000  15153.1453180
     10.4050000  15154.2947810
     10.4060000  15155.4481280
     10.4070000  15156.5965470
     10.4080000  15157.7421000
     10.4090000  15158.8870910
     10.4100000  15160.0437360
     10.4110000  15161.1933150
     10.4120000  15162.3417520
     10.4130000  15163.4883220
     10.4140000  15164.6399680
     10.4150000  15165.7866370
     10.4160000  15166.9332560
     10.4170000  15168.0798300
     10.4180000  15169.2300680
     10.4190000  15170.5191520
     10.4200000  15172.0914010
     10.4210000  15173.6719620
     10.4220000  15175.2467200
     10.4230000  15176.8267350
     10.4240000  15178.4006530
     10.4250000  15179.9762260
     10.4260000  15181.5494730
     10.4270000  15183.1202890
     10.4280000  15184.6978050
     10.4290000  15186.2711070
     10.4300000  15187.8477070
     10.4310000  15189.4191120
     10.4320000  15190.9947940
     10.4330000  15192.5663500
     10.4340000  15194.1440800
     10.4350000  15195.7186240
     10.4360000  15197.2892950
     10.4370000  15198.8675900
     10.4380000  15200.4410650
     10.4390000  15202.0186130
     10.4400000  15203.5946540
     10.4410000  15205.1698880
     10.4420000  15206.7527420
     10.4430000  15208.3299360
     10.4440000  15209.9023350
     10.4450000  15211.4737480
     10.4460000  15213.0517900
     10.4470000  15214.6225460
     10.4480000  15216.1992060
     10.4490000  15217.7695680
     10.4500000  15219.3467020
     10.4510000  15220.9171800
     10.4520000  15222.4970250
     10.4530000  15224.0707600
     10.4540000  15225.6405040
     10.4550000  15227.2168790
     10.4560000  15228.7874890
     10.4570000  15230.3651970
     10.4580000  15231.9396730
     10.4590000  15233.5169370
     10.4600000  15235.0879320
     10.4610000  15236.6657170
     10.4620000  15238.2431960
     10.4630000  15239.8148550
     10.4640000  15241.3905120
     10.4650000  15242.9613900
     10.4660000  15244.5354220
     10.4670000  15246.1039130
     10.4680000  15247.6789050
     10.4690000  15249.2465850
     10.4700000  15250.8266200
     10.4710000  15252.3974280
     10.4720000  15253.9685610
     10.4730000  15255.5458190
     10.4740000  15257.1187010
     10.4750000  15258.6931440
     10.4760000  15260.2594910
     10.4770000  15261.8350490
     10.4780000  15263.4033100
     10.4790000  15264.9778930
     10.4800000  15266.5451940
     10.4810000  15268.1179010
     10.4820000  15269.6919530
     10.4830000  15271.2658730
     10.4840000  15272.8471810
     10.4850000  15274.4155180
     10.4860000  15275.9893970
     10.4870000  15277.5608030
     10.4880000  15279.1362440
     10.4890000  15280.7002120
     10.4900000  15282.2901620
     10.4910000  15283.8898100
     10.4920000  15285.4803780
     10.4930000  15287.0681420
     10.4940000  15288.6651070
     10.4950000  15290.2578230
     10.4960000  15291.8476260
     10.4970000  15293.4482030
     10.4980000  15295.0407950
     10.4990000  15296.6282040
     10.5000000  15298.2274650
     10.5010000  15299.8197520
     10.5020000  15301.4096790
     10.5030000  15303.0122240
     10.5040000  15304.6110730
     10.5050000  15306.2003520
     10.5060000  15307.7981460
     10.5070000  15309.3926110
     10.5080000  15310.9807600
     10.5090000  15312.5794080
     10.5100000  15314.1702420
     10.5110000  15315.7606840
     10.5120000  15317.3565910
     10.5130000  15318.9509480
     10.5140000  15320.5398960
     10.5150000  15322.1350920
     10.5160000  15323.7338550
     10.5170000  15325.3083210
     10.5180000  15326.9137380
     10.5190000  15328.5184670
     10.5200000  15330.1109690
     10.5210000  15331.7219320
     10.5220000  15333.3233080
     10.5230000  15334.9212120
     10.5240000  15336.5271560
     10.5250000  15338.1413630
     10.5260000  15339.7382380
     10.5270000  15341.3420630
     10.5280000  15342.9481520
     10.5290000  15344.5474720
     10.5300000  15346.1464900
     10.5310000  15347.7600730
     10.5320000  15349.3572050
     10.5330000  15350.9574540
     10.5340000  15352.5689360
     10.5350000  15354.1693280
     10.5360000  15355.7695320
     10.5370000  15357.3808400
     10.5380000  15358.9813120
     10.5390000  15360.5791780
     10.5400000  15362.1903720
     10.5410000  15363.6455700
     10.5420000  15365.2182360
     10.5430000  15366.7909250
     10.5440000  15368.3621180
     10.5450000  15369.9384950
     10.5460000  15371.5096260
     10.5470000  15373.0809660
     10.5480000  15374.6502170
     10.5490000  15376.2222400
     10.5500000  15377.7908200
     10.5510000  15379.3646830
     10.5520000  15380.9357300
     10.5530000  15382.5041360
     10.5540000  15384.0793890
     10.5550000  15385.6503960
     10.5560000  15387.2241940
     10.5570000  15388.7973390
     10.5580000  15390.3705580
     10.5590000  15391.9417790
     10.5600000  15393.5146290
     10.5610000  15395.0843120
     10.5620000  15396.6519970
     10.5630000  15398.2267950
     10.5640000  15399.7975830
     10.5650000  15401.3760860
     10.5660000  15402.9484320
     10.5670000  15404.5242140
     10.5680000  15406.0956770
     10.5690000  15407.6675120
     10.5700000  15409.2380680
     10.5710000  15410.8098430
     10.5720000  15412.3798750
     10.5730000  15413.9502230
     10.5740000  15415.5235320
     10.5750000  15417.0907090
     10.5760000  15418.6643180
     10.5770000  15420.2353180
     10.5780000  15421.8075580
     10.5790000  15423.3772860
     10.5800000  15424.9482060
     10.5810000  15426.5155120
     10.5820000  15428.0843110
     10.5830000  15429.6566530
     10.5840000  15431.2247730
     10.5850000  15432.8002200
     10.5860000  15434.3780680
     10.5870000  15435.9518760
     10.5880000  15437.5208390
     10.5890000  15439.0927360
     10.5900000  15440.6644160
     10.5910000  15442.2357990
     10.5920000  15443.8077730
     10.5930000  15445.3753120
     10.5940000  15446.9463600
     10.5950000  15448.5145470
     10.5960000  15450.0855770
     10.5970000  15451.6547700
     10.5980000  15453.2287210
     10.5990000  15454.5349250
     10.6000000  15455.6946320
     10.6010000  15457.2827540
     10.6020000  15458.8842110
     10.6030000  15460.4707930
     10.6040000  15462.0590870
     10.6050000  15463.6611210
     10.6060000  15465.2526520
     10.6070000  15466.8490380
     10.6080000  15468.4680780
     10.6090000  15470.0633980
     10.6100000  15471.6529440
     10.6110000  15473.2542590
     10.6120000  15474.8471470
     10.6130000  15476.4353890
     10.6140000  15478.0431970
     10.6150000  15479.6459490
     10.6160000  15481.2450940
     10.6170000  15482.8546790
     10.6180000  15484.4535940
     10.6190000  15486.0541720
     10.6200000  15487.6614020
     10.6210000  15489.2625190
     10.6220000  15490.8647910
     10.6230000  15492.4702190
     10.6240000  15494.0733550
     10.6250000  15495.6746030
     10.6260000  15497.2843640
     10.6270000  15498.8833690
     10.6280000  15500.4859630
     10.6290000  15502.1016580
     10.6300000  15503.7011510
     10.6310000  15505.3000170
     10.6320000  15506.9089370
     10.6330000  15508.5129500
     10.6340000  15510.1112180
     10.6350000  15511.7200780
     10.6360000  15513.3197760
     10.6370000  15514.9171130
     10.6380000  15516.5198350
     10.6390000  15518.1282730
     10.6400000  15519.7263250
     10.6410000  15521.3252510
     10.6420000  15522.9368370
     10.6430000  15524.5351670
     10.6440000  15526.1362840
     10.6450000  15527.7485790
     10.6460000  15529.3511210
     10.6470000  15530.9489290
     10.6480000  15532.5615450
     10.6490000  15534.1663920
     10.6500000  15535.7639460
     10.6510000  15537.3745940
     10.6520000  15538.9764330
     10.6530000  15540.5694530
     10.6540000  15542.1810400
     10.6550000  15543.7800410
     10.6560000  15545.3749270
     10.6570000  15546.9817730
     10.6580000  15548.5801670
     10.6590000  15550.1786720
     10.6600000  15551.7844400
     10.6610000  15553.3862600
     10.6620000  15554.9837500
     10.6630000  15556.5925880
     10.6640000  15558.1924850
     10.6650000  15559.7875480
     10.6660000  15561.3980500
     10.6670000  15562.9980700
     10.6680000  15564.5959080
     10.6690000  15566.2029860
     10.6700000  15567.8089290
     10.6710000  15569.4059220
     10.6720000  15571.0148320
     10.6730000  15572.6139780
     10.6740000  15574.2118400
     10.6750000  15575.8164750
     10.6760000  15577.4169830
     10.6770000  15579.0139170
     10.6780000  15580.6157380
     10.6790000  15582.2191310
     10.6800000  15583.8164960
     10.6810000  15585.4158410
     10.6820000  15587.0263170
     10.6830000  15588.6230200
     10.6840000  15590.2181210
     10.6850000  15591.8289840
     10.6860000  15593.4311380
     10.6870000  15595.0255630
     10.6880000  15596.6358500
     10.6890000  15598.2367780
     10.6900000  15599.8322240
     10.6910000  15601.4569120
     10.6920000  15603.0599710
     10.6930000  15604.6553090
     10.6940000  15606.2625860
     10.6950000  15607.8601200
     10.6960000  15609.4569540
     10.6970000  15611.0641070
     10.6980000  15612.6655520
     10.6990000  15614.2611520
     10.7000000  15615.8664160
     10.7010000  15617.4673550
     10.7020000  15619.0684990
     10.7030000  15620.6779330
     10.7040000  15622.2797950
     10.7050000  15623.8780770
     10.7060000  15625.4845340
     10.7070000  15627.0843580
     10.7080000  15628.6804540
     10.7090000  15630.2867370
     10.7100000  15631.8887860
     10.7110000  15633.4879640
     10.7120000  15635.0995940
     10.7130000  15636.6967420
     10.7140000  15638.2927990
     10.7150000  15639.9012630
     10.7160000  15641.5005090
     10.7170000  15642.9335380
     10.7180000  15644.0794840
     10.7190000  15645.2278400
     10.7200000  15646.3733240
     10.7210000  15647.5165640
     10.7220000  15648.6616730
     10.7230000  15649.8120190
     10.7240000  15650.9570570
     10.7250000  15652.0998910
     10.7260000  15653.2456040
     10.7270000  15654.3935240
     10.7280000  15655.5367300
     10.7290000  15656.6822760
     10.7300000  15657.8278610
     10.7310000  15658.9772120
     10.7320000  15660.1228010
     10.7330000  15661.2692940
     10.7340000  15662.4207430
     10.7350000  15663.5706370
     10.7360000  15664.7210050
     10.7370000  15665.8658150
     10.7380000  15667.0235260
     10.7390000  15668.1688370
     10.7400000  15669.3283360
     10.7410000  15670.4734850
     10.7420000  15671.6210800
     10.7430000  15672.7646960
     10.7440000  15673.9148130
     10.7450000  15675.0608320
     10.7460000  15676.2054700
     10.7470000  15677.3513100
     10.7480000  15678.5002130
     10.7490000  15679.6456890
     10.7500000  15680.7893970
     10.7510000  15681.9348130
     10.7520000  15683.0828510
     10.7530000  15684.2305240
     10.7540000  15685.3737840
     10.7550000  15686.5251110
     10.7560000  15687.6692600
     10.7570000  15688.8192160
     10.7580000  15689.9652120
     10.7590000  15691.1115580
     10.7600000  15692.2553780
     10.7610000  15693.4075230
     10.7620000  15694.5541740
     10.7630000  15695.6986490
     10.7640000  15696.8460880
     10.7650000  15698.0278140
     10.7660000  15699.1737850
     10.7670000  15700.3522320
     10.7680000  15701.4948010
     10.7690000  15702.6435920
     10.7700000  15703.7908220
     10.7710000  15704.9382960
     10.7720000  15706.0816960
     10.7730000  15707.2290280
     10.7740000  15708.3808090
     10.7750000  15709.5267380
     10.7760000  15710.6738650
     10.7770000  15711.8187640
     10.7780000  15712.9710420
     10.7790000  15714.1184510
     10.7800000  15715.2647510
     10.7810000  15716.4115150
     10.7820000  15717.5626560
     10.7830000  15718.7105560
     10.7840000  15719.8580180
     10.7850000  15721.0036660
     10.7860000  15722.1543250
     10.7870000  15723.2996310
     10.7880000  15724.4472240
     10.7890000  15725.5913860
     10.7900000  15726.7382810
     10.7910000  15727.8872930
     10.7920000  15729.0412130
     10.7930000  15730.1861530
     10.7940000  15731.3296730
     10.7950000  15732.5146500
     10.7960000  15733.6763780
     10.7970000  15734.8196950
     10.7980000  15735.9617990
     10.7990000  15737.1111240
     10.8000000  15738.2565760
     10.8010000  15739.4041140
     10.8020000  15740.5461170
     10.8030000  15741.6950620
     10.8040000  15742.8403320
     10.8050000  15743.9852460
     10.8060000  15745.1297470
     10.8070000  15746.3203730
     10.8080000  15747.4671180
     10.8090000  15748.6142780
     10.8100000  15749.7596320
     10.8110000  15750.9051890
     10.8120000  15752.0525900
     10.8130000  15753.2008340
     10.8140000  15754.3471280
     10.8150000  15755.4902380
     10.8160000  15756.6466540
     10.8170000  15757.7927830
     10.8180000  15758.9367770
     10.8190000  15760.0807890
     10.8200000  15761.2308260
     10.8210000  15762.3777800
     10.8220000  15763.5250610
     10.8230000  15764.6710290
     10.8240000  15765.8329310
     10.8250000  15767.0054640
     10.8260000  15768.1512360
     10.8270000  15769.2946210
     10.8280000  15770.4462870
     10.8290000  15771.5978690
     10.8300000  15772.7452290
     10.8310000  15773.8938570
     10.8320000  15775.0393460
     10.8330000  15776.1906120
     10.8340000  15777.3367660
     10.8350000  15778.4848210
     10.8360000  15779.6292110
     10.8370000  15780.7788290
     10.8380000  15781.9268210
     10.8390000  15783.0720040
     10.8400000  15784.2246510
     10.8410000  15785.3788600
     10.8420000  15786.5246980
     10.8430000  15787.6705440
     10.8440000  15788.8168540
     10.8450000  15789.9672970
     10.8460000  15791.1148790
     10.8470000  15792.2616050
     10.8480000  15793.4078040
     10.8490000  15794.5602790
     10.8500000  15795.7129720
     10.8510000  15796.8599910
     10.8520000  15798.0067870
     10.8530000  15799.1519340
     10.8540000  15800.3555720
     10.8550000  15801.5028200
     10.8560000  15802.6488990
     10.8570000  15803.7918260
     10.8580000  15804.9435290
     10.8590000  15806.0978260
     10.8600000  15807.2440380
     10.8610000  15808.3889270
     10.8620000  15809.5442930
     10.8630000  15810.6917340
     10.8640000  15811.8354970
     10.8650000  15812.9790600
     10.8660000  15814.1241120
     10.8670000  15815.2732070
     10.8680000  15816.4203590
     10.8690000  15817.5652250
     10.8700000  15818.7114420
     10.8710000  15819.8706680
     10.8720000  15821.0166230
     10.8730000  15822.1617870
     10.8740000  15823.3074200
     10.8750000  15824.6166890
     10.8760000  15826.1899720
     10.8770000  15827.5508580
     10.8780000  15829.1254730
     10.8790000  15830.6976610
     10.8800000  15832.2820820
     10.8810000  15833.8601760
     10.8820000  15835.4321220
     10.8830000  15837.0016140
     10.8840000  15838.5778510
     10.8850000  15840.1488510
     10.8860000  15841.7185230
     10.8870000  15843.2895760
     10.8880000  15844.8590720
     10.8890000  15846.4301190
     10.8900000  15847.9985820
     10.8910000  15849.5731600
     10.8920000  15851.1444200
     10.8930000  15852.7172880
     10.8940000  15854.2852690
     10.8950000  15855.8575590
     10.8960000  15857.4281290
     10.8970000  15858.9987770
     10.8980000  15860.5719960
     10.8990000  15862.1399390
     10.9000000  15863.7147760
     10.9010000  15865.3045990
     10.9020000  15866.8922760
     10.9030000  15868.4834710
     10.9040000  15870.0566830
     10.9050000  15871.6297910
     10.9060000  15873.2050050
     10.9070000  15874.7838430
     10.9080000  15876.3590440
     10.9090000  15877.9315410
     10.9100000  15879.5108520
     10.9110000  15881.0826780
     10.9120000  15882.6598040
     10.9130000  15884.2338940
     10.9140000  15885.8084850
     10.9150000  15887.3796340
     10.9160000  15888.9525600
     10.9170000  15890.5263580
     10.9180000  15892.0995320
     10.9190000  15893.6779100
     10.9200000  15895.2488920
     10.9210000  15896.8283110
     10.9220000  15898.3998810
     10.9230000  15899.9789280
     10.9240000  15901.5545260
     10.9250000  15903.1397270
     10.9260000  15904.7094810
     10.9270000  15906.2860130
     10.9280000  15907.8613170
     10.9290000  15909.4338210
     10.9300000  15910.9016720
     10.9310000  15912.0481770
     10.9320000  15913.5737170
     10.9330000  15915.1745050
     10.9340000  15916.7677080
     10.9350000  15918.3619290
     10.9360000  15919.9662090
     10.9370000  15921.5614700
     10.9380000  15923.1520920
     10.9390000  15924.7549270
     10.9400000  15926.3500580
     10.9410000  15927.9409630
     10.9420000  15929.5428200
     10.9430000  15931.1383570
     10.9440000  15932.7306620
     10.9450000  15934.3310100
     10.9460000  15935.9329720
     10.9470000  15937.5239440
     10.9480000  15939.1270570
     10.9490000  15940.7192500
     10.9500000  15942.3073920
     10.9510000  15943.9063140
     10.9520000  15945.5034770
     10.9530000  15947.0959660
     10.9540000  15948.6874070
     10.9550000  15950.2921830
     10.9560000  15951.8833560
     10.9570000  15953.4742110
     10.9580000  15955.0804340
     10.9590000  15956.6718560
     10.9600000  15958.2628370
     10.9610000  15959.8678500
     10.9620000  15961.4595520
     10.9630000  15963.0501880
     10.9640000  15964.6519910
     10.9650000  15966.2435460
     10.9660000  15967.8409210
     10.9670000  15969.4426410
     10.9680000  15971.0366750
     10.9690000  15972.6250960
     10.9700000  15974.2281990
     10.9710000  15975.8197390
     10.9720000  15977.4119450
     10.9730000  15979.0143260
     10.9740000  15980.6072940
     10.9750000  15982.1958580
     10.9760000  15983.7959720
     10.9770000  15985.3887310
     10.9780000  15986.9803850
     10.9790000  15988.5843320
     10.9800000  15990.1795510
     10.9810000  15991.7716260
     10.9820000  15993.3727850
     10.9830000  15994.9647000
     10.9840000  15996.5587190
     10.9850000  15998.1608340
     10.9860000  15999.7610040
     10.9870000  16001.3517020
     10.9880000  16002.9508960
     10.9890000  16004.5432340
     10.9900000  16006.1298080
     10.9910000  16007.7285340
     10.9920000  16009.3247510
     10.9930000  16010.9167140
     10.9940000  16012.5139850
     10.9950000  16014.1130960
     10.9960000  16015.7034630
     10.9970000  16017.2953780
     10.9980000  16018.8957810
     10.9990000  16020.4909380
     11.0000000  16022.0821580
     11.0010000  16023.6882950
     11.0020000  16025.2823110
     11.0030000  16026.8744680
     11.0040000  16028.4796360
     11.0050000  16030.0679010
     11.0060000  16031.6589560
     11.0070000  16033.2723600
     11.0080000  16034.8627980
     11.0090000  16036.4520540
     11.0100000  16038.0564680
     11.0110000  16039.6478540
     11.0120000  16041.2386490
     11.0130000  16042.8421980
     11.0140000  16044.4383620
     11.0150000  16046.0291480
     11.0160000  16047.6307660
     11.0170000  16049.2255480
     11.0180000  16050.8169020
     11.0190000  16052.4192250
     11.0200000  16054.0143220
     11.0210000  16055.6042420
     11.0220000  16057.2078380
     11.0230000  16058.8023140
     11.0240000  16060.3923710
     11.0250000  16061.9953300
     11.0260000  16063.5860790
     11.0270000  16065.1815000
     11.0280000  16066.7833350
     11.0290000  16068.3793080
     11.0300000  16069.9656000
     11.0310000  16071.5688870
     11.0320000  16073.1604740
     11.0330000  16074.7522350
     11.0340000  16076.3531950
     11.0350000  16077.9457980
     11.0360000  16079.5359530
     11.0370000  16081.1301760
     11.0380000  16082.7254830
     11.0390000  16084.3137960
     11.0400000  16085.9099510
     11.0410000  16087.5087460
     11.0420000  16089.1004980
     11.0430000  16090.6891690
     11.0440000  16092.2984280
     11.0450000  16093.8892210
     11.0460000  16095.4791030
     11.0470000  16097.0889640
     11.0480000  16098.6801190
     11.0490000  16100.2703660
     11.0500000  16101.8725490
     11.0510000  16103.4652210
     11.0520000  16105.0332470
     11.0530000  16106.6248420
     11.0540000  16108.2231970
     11.0550000  16109.8285510
     11.0560000  16111.4290040
     11.0570000  16113.0253430
     11.0580000  16114.6343480
     11.0590000  16116.2354760
     11.0600000  16117.8302040
     11.0610000  16119.4311650
     11.0620000  16120.6395280
     11.0630000  16121.7830810
     11.0640000  16122.9308110
     11.0650000  16124.1399330
     11.0660000  16125.7446810
     11.0670000  16127.3350100
     11.0680000  16128.9218900
     11.0690000  16130.5295470
     11.0700000  16132.1192600
     11.0710000  16133.7077640
     11.0720000  16135.3098790
     11.0730000  16136.9019170
     11.0740000  16138.4929320
     11.0750000  16140.0964780
     11.0760000  16141.6924380
     11.0770000  16143.2819210
     11.0780000  16144.8800880
     11.0790000  16146.4729360
     11.0800000  16148.0606710
     11.0810000  16149.6636580
     11.0820000  16151.2547010
     11.0830000  16152.8462320
     11.0840000  16154.4475230
     11.0850000  16156.0412490
     11.0860000  16157.6289910
     11.0870000  16159.2271180
     11.0880000  16160.8212540
     11.0890000  16162.4196630
     11.0900000  16164.0219910
     11.0910000  16165.6182580
     11.0920000  16167.2082720
     11.0930000  16168.8098300
     11.0940000  16170.4027910
     11.0950000  16171.9948830
     11.0960000  16173.5979880
     11.0970000  16175.1891380
     11.0980000  16176.7817680
     11.0990000  16178.3838250
     11.1000000  16179.9768150
     11.1010000  16181.5667030
     11.1020000  16183.1643700
     11.1030000  16184.7595850
     11.1040000  16186.3498120
     11.1050000  16187.9446220
     11.1060000  16189.5439810
     11.1070000  16191.1378780
     11.1080000  16192.7266390
     11.1090000  16194.3385830
     11.1100000  16195.9323210
     11.1110000  16197.5248810
     11.1120000  16199.1279390
     11.1130000  16200.7221130
     11.1140000  16202.3124140
     11.1150000  16203.9174510
     11.1160000  16205.5113060
     11.1170000  16207.1024040
     11.1180000  16208.7039770
     11.1190000  16210.2966250
     11.1200000  16211.8876010
     11.1210000  16213.4875740
     11.1220000  16215.0814270
     11.1230000  16216.6693960
     11.1240000  16218.2715950
     11.1250000  16219.8621950
     11.1260000  16221.4559110
     11.1270000  16223.0620460
     11.1280000  16224.6635370
     11.1290000  16226.2674790
     11.1300000  16227.8781940
     11.1310000  16229.4793120
     11.1320000  16231.0762840
     11.1330000  16232.6830950
     11.1340000  16234.2826220
     11.1350000  16235.8809730
     11.1360000  16237.4897130
     11.1370000  16239.0875130
     11.1380000  16240.6871240
     11.1390000  16242.2961300
     11.1400000  16243.8970160
     11.1410000  16245.4979900
     11.1420000  16247.1064770
     11.1430000  16248.7062190
     11.1440000  16250.3060180
     11.1450000  16251.9157040
     11.1460000  16253.5166040
     11.1470000  16255.1140320
     11.1480000  16256.7168120
     11.1490000  16258.3181710
     11.1500000  16259.9169780
     11.1510000  16261.5225140
     11.1520000  16263.1622580
     11.1530000  16264.7627430
     11.1540000  16266.3578940
     11.1550000  16267.9684680
     11.1560000  16269.5674700
     11.1570000  16271.1622490
     11.1580000  16272.7752570
     11.1590000  16274.3732760
     11.1600000  16275.9692130
     11.1610000  16277.5786450
     11.1620000  16279.1797730
     11.1630000  16280.5859520
     11.1640000  16282.1568490
     11.1650000  16283.7285170
     11.1660000  16285.3057980
     11.1670000  16286.8795060
     11.1680000  16288.4522480
     11.1690000  16290.0223580
     11.1700000  16291.5938000
     11.1710000  16293.1688010
     11.1720000  16294.7396070
     11.1730000  16296.3226340
     11.1740000  16297.8933350
     11.1750000  16299.4656740
     11.1760000  16301.0334920
     11.1770000  16302.6061280
     11.1780000  16304.1771400
     11.1790000  16305.7479750
     11.1800000  16307.3182900
     11.1810000  16308.8840060
     11.1820000  16310.4586890
     11.1830000  16312.0256340
     11.1840000  16313.6007790
     11.1850000  16315.1701830
     11.1860000  16316.7440730
     11.1870000  16318.3092740
     11.1880000  16319.8816150
     11.1890000  16321.4493640
     11.1900000  16323.0162040
     11.1910000  16324.5873930
     11.1920000  16326.1530100
     11.1930000  16327.7263440
     11.1940000  16329.2978250
     11.1950000  16330.8736240
     11.1960000  16332.4463660
     11.1970000  16334.0189400
     11.1980000  16335.5864300
     11.1990000  16337.1525290
     11.2000000  16338.7246640
     11.2010000  16340.2928520
     11.2020000  16341.8670320
     11.2030000  16343.4364940
     11.2040000  16345.0080890
     11.2050000  16346.5787870
     11.2060000  16348.1517420
     11.2070000  16349.7211270
     11.2080000  16351.2929280
     11.2090000  16352.8663500
     11.2100000  16354.4335140
     11.2110000  16356.0060280
     11.2120000  16357.5764410
     11.2130000  16359.1482090
     11.2140000  16360.7182050
     11.2150000  16362.2878720
     11.2160000  16363.8634410
     11.2170000  16365.4294390
     11.2180000  16367.0013970
     11.2190000  16368.5695860
     11.2200000  16370.1439850
     11.2210000  16371.7116590
     11.2220000  16373.2834440
     11.2230000  16374.8570580
     11.2240000  16376.4310360
     11.2250000  16378.0025620
     11.2260000  16379.5739940
     11.2270000  16381.1445060
     11.2280000  16382.7158150
     11.2290000  16384.2883410
     11.2300000  16385.8547830
     11.2310000  16387.4263170
     11.2320000  16388.9967540
     11.2330000  16390.5687920
     11.2340000  16392.1331080
     11.2350000  16393.7046880
     11.2360000  16395.2750240
     11.2370000  16396.8510920
     11.2380000  16398.4350500
     11.2390000  16400.0020150
     11.2400000  16401.5736520
     11.2410000  16403.1399450
     11.2420000  16404.7120630
     11.2430000  16406.2800530
     11.2440000  16407.8528630
     11.2450000  16409.4194780
     11.2460000  16410.9833000
     11.2470000  16412.5556810
     11.2480000  16414.1215280
     11.2490000  16415.6946880
     11.2500000  16417.2637800
     11.2510000  16418.8350720
     11.2520000  16420.4022570
     11.2530000  16421.9743260
     11.2540000  16423.5411530
     11.2550000  16425.1069280
     11.2560000  16426.6816770
     11.2570000  16428.2470070
     11.2580000  16429.8189160
     11.2590000  16431.3906960
     11.2600000  16432.9605190
     11.2610000  16434.5292930
     11.2620000  16436.1008290
     11.2630000  16437.6674280
     11.2640000  16439.2348920
     11.2650000  16440.8076800
     11.2660000  16442.3746670
     11.2670000  16443.9470940
     11.2680000  16445.5165760
     11.2690000  16447.0885320
     11.2700000  16448.6556250
     11.2710000  16450.2264750
     11.2720000  16451.7939090
     11.2730000  16453.3644930
     11.2740000  16454.9353450
     11.2750000  16456.5000800
     11.2760000  16458.0721750
     11.2770000  16459.6389300
     11.2780000  16461.2118930
     11.2790000  16462.7792270
     11.2800000  16464.3562160
     11.2810000  16465.9213860
     11.2820000  16467.4907380
     11.2830000  16469.0605890
     11.2840000  16470.6247520
     11.2850000  16472.1982410
     11.2860000  16473.7684400
     11.2870000  16475.3427530
     11.2880000  16476.9128290
     11.2890000  16478.4865580
     11.2900000  16480.0578860
     11.2910000  16481.6332220
     11.2920000  16483.2033520
     11.2930000  16484.7729490
     11.2940000  16486.3475540
     11.2950000  16487.9162950
     11.2960000  16489.4900040
     11.2970000  16491.0583890
     11.2980000  16492.6330850
     11.2990000  16494.2037320
     11.3000000  16495.7755970
     11.3010000  16497.3495170
     11.3020000  16498.9151920
     11.3030000  16500.4882150
     11.3040000  16502.0568310
     11.3050000  16503.6277490
     11.3060000  16505.1976460
     11.3070000  16506.7689290
     11.3080000  16508.3397890
     11.3090000  16509.9153000
     11.3100000  16511.4866370
     11.3110000  16513.0812760
     11.3120000  16514.2415990
     11.3130000  16515.3860160
     11.3140000  16516.5324420
     11.3150000  16517.6793570
     11.3160000  16518.8291870
     11.3170000  16519.9735420
     11.3180000  16521.1159690
     11.3190000  16522.2602430
     11.3200000  16523.4088550
     11.3210000  16524.5576470
     11.3220000  16525.7060370
     11.3230000  16526.8502370
     11.3240000  16527.9934080
     11.3250000  16529.1708920
     11.3260000  16530.3163990
     11.3270000  16531.4594980
     11.3280000  16532.6018950
     11.3290000  16533.7497360
     11.3300000  16534.8923670
     11.3310000  16536.0440470
     11.3320000  16537.1856390
     11.3330000  16538.3327160
     11.3340000  16539.4773200
     11.3350000  16540.6240550
     11.3360000  16541.7685180
     11.3370000  16542.9130610
     11.3380000  16544.0578790
     11.3390000  16545.2043410
     11.3400000  16546.3470290
     11.3410000  16547.4910020
     11.3420000  16548.6397380
     11.3430000  16549.7834030
     11.3440000  16550.9259170
     11.3450000  16552.0682840
     11.3460000  16553.2146620
     11.3470000  16554.3579100
     11.3480000  16555.5020530
     11.3490000  16556.6469220
     11.3500000  16557.7963860
     11.3510000  16558.9378360
     11.3520000  16560.0828440
     11.3530000  16561.2408120
     11.3540000  16562.4030230
     11.3550000  16563.5688430
     11.3560000  16564.7129680
     11.3570000  16565.8577790
     11.3580000  16567.0037360
     11.3590000  16568.1522130
     11.3600000  16569.2967520
     11.3610000  16570.6758510
     11.3620000  16572.2450990
     11.3630000  16573.8088830
     11.3640000  16575.3777130
     11.3650000  16576.9476240
     11.3660000  16578.5325290
     11.3670000  16580.1038990
     11.3680000  16581.6679720
     11.3690000  16583.2402110
     11.3700000  16584.7044520
     11.3710000  16585.8486730
     11.3720000  16587.0292460
     11.3730000  16588.5958480
     11.3740000  16590.1681510
     11.3750000  16591.7325650
     11.3760000  16593.3032640
     11.3770000  16594.8744760
     11.3780000  16596.4694620
     11.3790000  16598.0752070
     11.3800000  16599.6395620
     11.3810000  16601.1668900
     11.3820000  16602.4614720
     11.3830000  16603.6090690
     11.3840000  16604.7570370
     11.3850000  16606.2237490
     11.3860000  16607.7878100
     11.3870000  16609.3531430
     11.3880000  16610.6111370
     11.3890000  16611.7570330
     11.3900000  16612.9016240
     11.3910000  16614.2599780
     11.3920000  16615.8269260
     11.3930000  16617.3936570
     11.3940000  16618.9647980
     11.3950000  16620.5304860
     11.3960000  16622.1019110
     11.3970000  16623.6692720
     11.3980000  16625.2368640
     11.3990000  16626.8129340
     11.4000000  16628.3801280
     11.4010000  16629.6091550
     11.4020000  16630.7551390
     11.4030000  16631.8993100
     11.4040000  16633.0487690
     11.4050000  16634.2063490
     11.4060000  16635.3527530
     11.4070000  16636.4976850
     11.4080000  16637.6419480
     11.4090000  16638.7910140
     11.4100000  16639.9372370
     11.4110000  16641.1265520
     11.4120000  16642.2814420
     11.4130000  16643.4335570
     11.4140000  16644.5819230
     11.4150000  16645.7290360
     11.4160000  16646.8741150
     11.4170000  16648.0231110
     11.4180000  16649.1741970
     11.4190000  16650.3203880
     11.4200000  16651.4662550
     11.4210000  16652.6127770
     11.4220000  16653.7703670
     11.4230000  16654.9161090
     11.4240000  16656.0621970
     11.4250000  16657.2076160
     11.4260000  16658.3564500
     11.4270000  16659.4994200
     11.4280000  16660.6466020
     11.4290000  16661.8041200
     11.4300000  16662.9560850
     11.4310000  16664.1014400
     11.4320000  16665.2547150
     11.4330000  16666.4008500
     11.4340000  16667.5500810
     11.4350000  16668.6983470
     11.4360000  16669.8456250
     11.4370000  16670.9900440
     11.4380000  16672.1348320
     11.4390000  16673.2869980
     11.4400000  16674.4346360
     11.4410000  16675.5812440
     11.4420000  16676.7269590
     11.4430000  16677.8883290
     11.4440000  16679.0409110
     11.4450000  16680.1875330
     11.4460000  16681.3300970
     11.4470000  16682.4769370
     11.4480000  16683.6232810
     11.4490000  16684.7682160
     11.4500000  16685.9128780
     11.4510000  16687.0638540
     11.4520000  16688.2097680
     11.4530000  16689.3624680
     11.4540000  16690.5075570
     11.4550000  16691.6542220
     11.4560000  16692.9857310
     11.4570000  16694.1576250
     11.4580000  16695.3002240
     11.4590000  16696.4472960
     11.4600000  16697.5981620
     11.4610000  16698.7437190
     11.4620000  16699.8890830
     11.4630000  16701.0413280
     11.4640000  16702.1885600
     11.4650000  16703.3360090
     11.4660000  16704.4826010
     11.4670000  16705.6270230
     11.4680000  16706.7819460
     11.4690000  16707.9282320
     11.4700000  16709.0750980
     11.4710000  16710.2202000
     11.4720000  16711.3690280
     11.4730000  16712.5172160
     11.4740000  16713.6652570
     11.4750000  16714.8189350
     11.4760000  16715.9635910
     11.4770000  16717.1122430
     11.4780000  16718.2583570
     11.4790000  16719.4039970
     11.4800000  16720.5507600
     11.4810000  16721.7002330
     11.4820000  16722.8472220
     11.4830000  16723.9931770
     11.4840000  16725.1364210
     11.4850000  16726.3190020
     11.4860000  16727.4775130
     11.4870000  16728.6442240
     11.4880000  16729.8049540
     11.4890000  16730.9597610
     11.4900000  16732.1054560
     11.4910000  16733.2505270
     11.4920000  16734.3921720
     11.4930000  16735.5378110
     11.4940000  16736.6842620
     11.4950000  16737.8293370
     11.4960000  16738.9749840
     11.4970000  16740.1202750
     11.4980000  16741.2693090
     11.4990000  16742.4155360
     11.5000000  16743.5585410
     11.5010000  16744.7077090
     11.5020000  16745.8553880
     11.5030000  16747.0030420
     11.5040000  16748.1488740
     11.5050000  16749.3002050
     11.5060000  16750.4505830
     11.5070000  16751.5967550
     11.5080000  16752.7429840
     11.5090000  16753.8879910
     11.5100000  16755.0384310
     11.5110000  16756.1879860
     11.5120000  16757.3349960
     11.5130000  16758.4800570
     11.5140000  16759.6268910
     11.5150000  16760.7787010
     11.5160000  16761.9248610
     11.5170000  16763.0814150
     11.5180000  16764.2260030
     11.5190000  16765.7126510
     11.5200000  16767.3091630
     11.5210000  16768.8804620
     11.5220000  16770.4583610
     11.5230000  16772.0305530
     11.5240000  16773.6090460
     11.5250000  16775.1773500
     11.5260000  16776.7544490
     11.5270000  16778.3250220
     11.5280000  16779.9045120
     11.5290000  16781.4749780
     11.5300000  16783.0423210
     11.5310000  16784.6145380
     11.5320000  16786.1818310
     11.5330000  16787.7539290
     11.5340000  16789.3237650
     11.5350000  16790.8999120
     11.5360000  16792.4670310
     11.5370000  16794.0404910
     11.5380000  16795.6118500
     11.5390000  16797.1905600
     11.5400000  16798.7649480
     11.5410000  16800.3351780
     11.5420000  16801.9098900
     11.5430000  16803.4804790
     11.5440000  16805.0545960
     11.5450000  16806.6266290
     11.5460000  16808.2025670
     11.5470000  16809.7773030
     11.5480000  16811.3468220
     11.5490000  16812.9213890
     11.5500000  16814.4916360
     11.5510000  16816.0665970
     11.5520000  16817.6374940
     11.5530000  16819.2113010
     11.5540000  16820.7823520
     11.5550000  16822.3553270
     11.5560000  16823.9270510
     11.5570000  16825.4979200
     11.5580000  16827.0705280
     11.5590000  16828.6445600
     11.5600000  16830.2403300
     11.5610000  16831.8081450
     11.5620000  16833.3785430
     11.5630000  16834.9478310
     11.5640000  16836.5208850
     11.5650000  16838.0887140
     11.5660000  16839.6622570
     11.5670000  16841.2380310
     11.5680000  16842.8057350
     11.5690000  16844.3832120
     11.5700000  16845.9519320
     11.5710000  16847.5260020
     11.5720000  16849.0948570
     11.5730000  16850.6725150
     11.5740000  16852.2423320
     11.5750000  16853.8148620
     11.5760000  16855.3893750
     11.5770000  16856.9592860
     11.5780000  16858.5348510
     11.5790000  16860.1010830
     11.5800000  16861.6773200
     11.5810000  16863.2548920
     11.5820000  16864.8345570
     11.5830000  16866.4029260
     11.5840000  16867.9761260
     11.5850000  16869.5518920
     11.5860000  16871.1213720
     11.5870000  16872.6984340
     11.5880000  16874.2683500
     11.5890000  16875.8423780
     11.5900000  16877.4112990
     11.5910000  16878.9890050
     11.5920000  16880.5591520
     11.5930000  16882.1313690
     11.5940000  16883.6194880
     11.5950000  16885.2145760
     11.5960000  16886.8228350
     11.5970000  16888.4219600
     11.5980000  16890.0177460
     11.5990000  16891.6259920
     11.6000000  16893.2250360
     11.6010000  16894.3871730
     11.6020000  16895.5339350
     11.6030000  16896.6841490
     11.6040000  16897.8513890
     11.6050000  16899.0114370
     11.6060000  16900.1552250
     11.6070000  16901.3055030
     11.6080000  16902.4538260
     11.6090000  16903.5995960
     11.6100000  16904.7458130
     11.6110000  16905.8913710
     11.6120000  16907.0421300
     11.6130000  16908.1881860
     11.6140000  16909.3344200
     11.6150000  16910.4871240
     11.6160000  16911.6365300
     11.6170000  16912.7828200
     11.6180000  16913.9283090
     11.6190000  16915.0733850
     11.6200000  16916.2240140
     11.6210000  16917.3690580
     11.6220000  16918.5183200
     11.6230000  16919.6613540
     11.6240000  16920.8117980
     11.6250000  16921.9596350
     11.6260000  16923.1036150
     11.6270000  16924.2511820
     11.6280000  16925.3965830
     11.6290000  16926.5459980
     11.6300000  16927.6908930
     11.6310000  16928.8415640
     11.6320000  16929.9853850
     11.6330000  16931.1825060
     11.6340000  16932.3297650
     11.6350000  16933.4734690
     11.6360000  16934.6146820
     11.6370000  16935.7637020
     11.6380000  16936.9097510
     11.6390000  16938.0542810
     11.6400000  16939.1999070
     11.6410000  16940.3824140
     11.6420000  16941.5272200
     11.6430000  16942.6775950
     11.6440000  16943.8253640
     11.6450000  16944.9743660
     11.6460000  16946.1216450
     11.6470000  16947.2693990
     11.6480000  16948.4132280
     11.6490000  16949.5575210
     11.6500000  16950.7061170
     11.6510000  16951.8500950
     11.6520000  16953.0024870
     11.6530000  16954.1477870
     11.6540000  16955.2973200
     11.6550000  16956.4425550
     11.6560000  16957.5875430
     11.6570000  16958.7313350
     11.6580000  16959.8805460
     11.6590000  16961.0304360
     11.6600000  16962.1768440
     11.6610000  16963.3305560
     11.6620000  16964.4981420
     11.6630000  16965.6441270
     11.6640000  16966.7920950
     11.6650000  16967.9381940
     11.6660000  16969.0846690
     11.6670000  16970.2418810
     11.6680000  16971.3879890
     11.6690000  16972.5345820
     11.6700000  16973.6793260
     11.6710000  16974.8290120
     11.6720000  16975.9762930
     11.6730000  16977.1230070
     11.6740000  16978.2730260
     11.6750000  16979.4228810
     11.6760000  16980.5683410
     11.6770000  16981.7140510
     11.6780000  16982.8664570
     11.6790000  16984.0252300
     11.6800000  16985.1716920
     11.6810000  16986.3180370
     11.6820000  16987.4638210
     11.6830000  16988.6181640
     11.6840000  16989.7679810
     11.6850000  16990.9138140
     11.6860000  16992.0603440
     11.6870000  16993.2053080
     11.6880000  16994.3563800
     11.6890000  16995.5021320
     11.6900000  16996.6506140
     11.6910000  16997.8001610
     11.6920000  16998.9875440
     11.6930000  17000.1404670
     11.6940000  17001.2882520
     11.6950000  17002.4343410
     11.6960000  17003.5876890
     11.6970000  17004.7352300
     11.6980000  17005.8835150
     11.6990000  17007.0295960
     11.7000000  17008.1801340
     11.7010000  17009.3295040
     11.7020000  17010.4764150
     11.7030000  17011.6211370
     11.7040000  17012.7663220
     11.7050000  17013.9223090
     11.7060000  17015.0689850
     11.7070000  17016.2178610
     11.7080000  17017.3662970
     11.7090000  17018.5173320
     11.7100000  17019.6656290
     11.7110000  17020.8114170
     11.7120000  17021.9592930
     11.7130000  17023.1136200
     11.7140000  17024.2613810
     11.7150000  17025.4093900
     11.7160000  17026.5540460
     11.7170000  17027.7063890
     11.7180000  17028.8532360
     11.7190000  17030.0009670
     11.7200000  17031.1620400
     11.7210000  17032.3073330
     11.7220000  17033.4585140
     11.7230000  17034.6040470
     11.7240000  17035.7482700
     11.7250000  17036.8947580
     11.7260000  17038.0447310
     11.7270000  17039.1924470
     11.7280000  17040.3407950
     11.7290000  17041.4860770
     11.7300000  17042.6363180
     11.7310000  17043.7837600
     11.7320000  17044.9334710
     11.7330000  17046.0774760
     11.7340000  17047.2286140
     11.7350000  17048.3743560
     11.7360000  17049.5210180
     11.7370000  17050.6640010
     11.7380000  17051.8081780
     11.7390000  17052.9588830
     11.7400000  17054.1071540
     11.7410000  17055.2539170
     11.7420000  17056.4016920
     11.7430000  17057.5530530
     11.7440000  17058.6995310
     11.7450000  17059.8465210
     11.7460000  17060.9915810
     11.7470000  17062.1439340
     11.7480000  17063.3050960
     11.7490000  17064.4786540
     11.7500000  17065.6254230
     11.7510000  17066.7764630
     11.7520000  17067.9231350
     11.7530000  17069.0680870
     11.7540000  17070.2137570
     11.7550000  17071.3609450
     11.7560000  17072.5092320
     11.7570000  17073.6627960
     11.7580000  17074.8119560
     11.7590000  17075.9567120
     11.7600000  17077.1067280
     11.7610000  17078.2519860
     11.7620000  17079.3984900
     11.7630000  17080.5426070
     11.7640000  17081.6958500
     11.7650000  17082.8418540
     11.7660000  17083.9869810
     11.7670000  17085.1327330
     11.7680000  17086.2857650
     11.7690000  17087.4326410
     11.7700000  17088.5771590
     11.7710000  17089.7237600
     11.7720000  17090.8731200
     11.7730000  17092.0196790
     11.7740000  17093.1682550
     11.7750000  17094.3151370
     11.7760000  17095.4599030
     11.7770000  17096.6134610
     11.7780000  17097.7744320
     11.7790000  17098.9317410
     11.7800000  17100.0745190
     11.7810000  17101.2766390
     11.7820000  17102.4443470
     11.7830000  17103.5900250
     11.7840000  17104.7360000
     11.7850000  17105.8867830
     11.7860000  17107.0334950
     11.7870000  17108.1786670
     11.7880000  17109.3222250
     11.7890000  17110.4727000
     11.7900000  17111.6180490
     11.7910000  17112.7656950
     11.7920000  17113.9100020
     11.7930000  17115.0541770
     11.7940000  17116.2052140
     11.7950000  17117.3510330
     11.7960000  17118.4946820
     11.7970000  17119.6401490
     11.7980000  17120.7869050
     11.7990000  17121.9374450
     11.8000000  17123.0829340
     11.8010000  17124.2266850
     11.8020000  17125.3775690
     11.8030000  17126.5241030
     11.8040000  17127.6704060
     11.8050000  17128.8154530
     11.8060000  17129.9658680
     11.8070000  17131.1116410
     11.8080000  17132.2652540
     11.8090000  17133.4078660
     11.8100000  17134.5920660
     11.8110000  17135.7904340
     11.8120000  17136.9369390
     11.8130000  17138.0794850
     11.8140000  17139.2235530
     11.8150000  17140.3748880
     11.8160000  17141.5196750
     11.8170000  17142.6635060
     11.8180000  17143.8084620
     11.8190000  17144.9588480
     11.8200000  17146.1069210
     11.8210000  17147.2522690
     11.8220000  17148.3971790
     11.8230000  17149.5571700
     11.8240000  17150.6995950
     11.8250000  17151.8453400
     11.8260000  17152.9884240
     11.8270000  17154.1346290
     11.8280000  17155.2835690
     11.8290000  17156.4257710
     11.8300000  17157.5699590
     11.8310000  17158.7145410
     11.8320000  17159.8639730
     11.8330000  17161.0059290
     11.8340000  17162.1612980
     11.8350000  17163.3113380
     11.8360000  17164.4606170
     11.8370000  17165.6048440
     11.8380000  17166.7495710
     11.8390000  17167.9115350
     11.8400000  17169.0697460
     11.8410000  17170.2137300
     11.8420000  17171.3591630
     11.8430000  17172.5017650
     11.8440000  17173.6488300
     11.8450000  17174.7948530
     11.8460000  17175.9406620
     11.8470000  17177.0841190
     11.8480000  17178.2346110
     11.8490000  17179.3806190
     11.8500000  17180.5288920
     11.8510000  17181.6759880
     11.8520000  17182.8215900
     11.8530000  17183.9705920
     11.8540000  17185.1176420
     11.8550000  17186.2628100
     11.8560000  17187.4073250
     11.8570000  17188.5572120
     11.8580000  17189.7024810
     11.8590000  17190.8487210
     11.8600000  17192.0202650
     11.8610000  17193.1703550
     11.8620000  17194.3152320
     11.8630000  17195.4599600
     11.8640000  17196.6050870
     11.8650000  17197.7498470
     11.8660000  17198.8978610
     11.8670000  17200.0459140
     11.8680000  17201.1929310
     11.8690000  17202.3439910
     11.8700000  17203.5372100
     11.8710000  17204.6851050
     11.8720000  17205.8306810
     11.8730000  17206.9745140
     11.8740000  17208.1222590
     11.8750000  17209.2676560
     11.8760000  17210.4111210
     11.8770000  17211.5914680
     11.8780000  17212.7422870
     11.8790000  17213.8892800
     11.8800000  17215.0360990
     11.8810000  17216.1802800
     11.8820000  17217.3272610
     11.8830000  17218.4754680
     11.8840000  17219.6229240
     11.8850000  17220.7694630
     11.8860000  17221.9186650
     11.8870000  17223.0710240
     11.8880000  17224.2728490
     11.8890000  17225.4165660
     11.8900000  17226.5640350
     11.8910000  17227.7229290
     11.8920000  17228.8681240
     11.8930000  17230.0154480
     11.8940000  17231.1588730
     11.8950000  17232.3085630
     11.8960000  17233.4540740
     11.8970000  17234.5994010
     11.8980000  17235.7443160
     11.8990000  17236.8981220
     11.9000000  17238.0442190
     11.9010000  17239.2312280
     11.9020000  17240.3754150
     11.9030000  17241.5271070
     11.9040000  17242.6778520
     11.9050000  17243.8252830
     11.9060000  17244.9693290
     11.9070000  17246.1149900
     11.9080000  17247.2655160
     11.9090000  17248.4134620
     11.9100000  17249.5582840
     11.9110000  17250.7043990
     11.9120000  17251.8619050
     11.9130000  17253.0070250
     11.9140000  17254.1536290
     11.9150000  17255.2976300
     11.9160000  17256.4491600
     11.9170000  17257.5945780
     11.9180000  17258.7405130
     11.9190000  17259.8859130
     11.9200000  17261.0340190
     11.9210000  17262.1815290
     11.9220000  17263.3340320
     11.9230000  17264.4817340
     11.9240000  17265.6283370
     11.9250000  17266.7772240
     11.9260000  17267.9222450
     11.9270000  17269.0698060
     11.9280000  17270.2284800
     11.9290000  17271.3798730
     11.9300000  17272.5259660
     11.9310000  17273.6752160
     11.9320000  17274.8186320
     11.9330000  17275.9677010
     11.9340000  17277.1195490
     11.9350000  17278.2656280
     11.9360000  17279.4112480
     11.9370000  17280.5624790
     11.9380000  17281.7092620
     11.9390000  17282.8553400
     11.9400000  17283.9998260
     11.9410000  17285.1432730
     11.9420000  17286.2947820
     11.9430000  17287.4442480
     11.9440000  17288.5905920
     11.9450000  17289.7347060
     11.9460000  17290.8853950
     11.9470000  17292.0284200
     11.9480000  17293.1737310
     11.9490000  17294.3180170
     11.9500000  17295.4718390
     11.9510000  17296.6194310
     11.9520000  17297.7648550
     11.9530000  17298.9099440
     11.9540000  17300.0585450
     11.9550000  17301.2054390
     11.9560000  17302.3622430
     11.9570000  17303.5077440
     11.9580000  17304.6547860
     11.9590000  17305.8137390
     11.9600000  17306.9581920
     11.9610000  17308.1053830
     11.9620000  17309.2484080
     11.9630000  17310.4006100
     11.9640000  17311.5475180
     11.9650000  17312.6942030
     11.9660000  17313.8413550
     11.9670000  17314.9900390
     11.9680000  17316.4674270
     11.9690000  17318.0376830
     11.9700000  17319.6060220
     11.9710000  17321.1741350
     11.9720000  17322.7546610
     11.9730000  17324.3452290
     11.9740000  17325.9341960
     11.9750000  17327.5382690
     11.9760000  17329.1310210
     11.9770000  17330.7197510
     11.9780000  17332.3215660
     11.9790000  17333.9124100
     11.9800000  17335.3974760
     11.9810000  17337.0001780
     11.9820000  17338.5926850
     11.9830000  17340.1820870
     11.9840000  17341.7832120
     11.9850000  17343.3762980
     11.9860000  17344.9680460
     11.9870000  17346.5734470
     11.9880000  17348.1781340
     11.9890000  17349.7684800
     11.9900000  17351.3677880
     11.9910000  17352.9697960
     11.9920000  17354.5597690
     11.9930000  17356.1577050
     11.9940000  17357.7518170
     11.9950000  17359.3399580
     11.9960000  17360.9368640
     11.9970000  17362.5266350
     11.9980000  17364.1178530
     11.9990000  17365.7103030
     12.0000000  17367.3066540
     12.0010000  17368.8958460
     12.0020000  17370.4854460
     12.0030000  17372.0929630
     12.0040000  17373.6809320
     12.0050000  17375.2702870
     12.0060000  17376.8708290
     12.0070000  17378.4617950
     12.0080000  17380.0500790
     12.0090000  17381.6519490
     12.0100000  17383.2447710
     12.0110000  17384.8342190
     12.0120000  17386.4620320
     12.0130000  17388.0629150
     12.0140000  17389.6533790
     12.0150000  17391.2532470
     12.0160000  17392.8444040
     12.0170000  17394.4327590
     12.0180000  17396.0323130
     12.0190000  17397.6240070
     12.0200000  17399.2110110
     12.0210000  17400.8133680
     12.0220000  17402.4065120
     12.0230000  17403.9962120
     12.0240000  17405.5949620
     12.0250000  17407.1877440
     12.0260000  17408.7780730
     12.0270000  17410.3803270
     12.0280000  17411.9715840
     12.0290000  17413.5629160
     12.0300000  17415.1668990
     12.0310000  17416.7621800
     12.0320000  17418.3537050
     12.0330000  17419.9543630
     12.0340000  17421.5577930
     12.0350000  17423.1493370
     12.0360000  17424.7519900
     12.0370000  17426.3434860
     12.0380000  17427.9334870
     12.0390000  17429.5254940
     12.0400000  17431.1254600
     12.0410000  17432.7158020
     12.0420000  17434.3054960
     12.0430000  17435.9099220
     12.0440000  17437.5013140
     12.0450000  17439.0938120
     12.0460000  17440.7128690
     12.0470000  17442.3059880
     12.0480000  17443.8995160
     12.0490000  17445.5037490
     12.0500000  17447.0958250
     12.0510000  17448.6858630
     12.0520000  17450.2890400
     12.0530000  17451.8775510
     12.0540000  17453.4687450
     12.0550000  17455.0718100
     12.0560000  17456.6627860
     12.0570000  17458.2530480
     12.0580000  17459.8540260
     12.0590000  17461.4459930
     12.0600000  17463.0348500
     12.0610000  17464.6332340
     12.0620000  17466.2250800
     12.0630000  17467.8154800
     12.0640000  17469.4141990
     12.0650000  17471.0067060
     12.0660000  17472.5971800
     12.0670000  17474.2030460
     12.0680000  17475.7919280
     12.0690000  17477.3803890
     12.0700000  17478.9825890
     12.0710000  17480.5760320
     12.0720000  17482.1645990
     12.0730000  17483.7631400
     12.0740000  17485.3539810
     12.0750000  17486.9413250
     12.0760000  17488.5385880
     12.0770000  17490.1311030
     12.0780000  17491.7205320
     12.0790000  17493.3176430
     12.0800000  17494.9160770
     12.0810000  17496.5053260
     12.0820000  17498.0936640
     12.0830000  17499.6998430
     12.0840000  17501.2912950
     12.0850000  17502.8803060
     12.0860000  17504.4834210
     12.0870000  17506.0842490
     12.0880000  17507.6795520
     12.0890000  17509.2965520
     12.0900000  17510.8876720
     12.0910000  17512.4755760
     12.0920000  17514.0804550
     12.0930000  17515.6721280
     12.0940000  17517.2585530
     12.0950000  17518.8608270
     12.0960000  17520.4512770
     12.0970000  17522.0424220
     12.0980000  17523.6432100
     12.0990000  17525.2329240
     12.1000000  17526.8231140
     12.1010000  17528.4228430
     12.1020000  17530.0173910
     12.1030000  17531.6082500
     12.1040000  17533.2094300
     12.1050000  17534.8054730
     12.1060000  17536.3975410
     12.1070000  17537.8534470
     12.1080000  17539.0078520
     12.1090000  17540.2574590
     12.1100000  17541.4220770
     12.1110000  17543.0314670
     12.1120000  17544.6350810
     12.1130000  17546.2379780
     12.1140000  17547.7438350
     12.1150000  17548.8910200
     12.1160000  17550.3212700
     12.1170000  17551.9196570
     12.1180000  17553.5357890
     12.1190000  17555.1369000
     12.1200000  17556.7385730
     12.1210000  17557.9445910
     12.1220000  17559.0906640
     12.1230000  17560.2852980
     12.1240000  17561.8886730
     12.1250000  17563.4990380
     12.1260000  17565.1016960
     12.1270000  17566.7013850
     12.1280000  17567.9470000
     12.1290000  17569.0957520
     12.1300000  17570.2473210
     12.1310000  17571.3931170
     12.1320000  17572.5453830
     12.1330000  17573.6937670
     12.1340000  17574.8627970
     12.1350000  17576.4409340
     12.1360000  17578.0114320
     12.1370000  17579.5850760
     12.1380000  17581.1607280
     12.1390000  17582.7267170
     12.1400000  17584.3025140
     12.1410000  17585.8714310
     12.1420000  17587.4469170
     12.1430000  17589.0186210
     12.1440000  17590.5928530
     12.1450000  17592.1642020
     12.1460000  17593.7381390
     12.1470000  17595.3106740
     12.1480000  17596.8795210
     12.1490000  17598.4531540
     12.1500000  17600.0266890
     12.1510000  17601.6070100
     12.1520000  17603.2063380
     12.1530000  17604.7870520
     12.1540000  17606.3623120
     12.1550000  17607.9414900
     12.1560000  17609.5415110
     12.1570000  17611.1126470
     12.1580000  17612.6918770
     12.1590000  17614.2665830
     12.1600000  17615.8451680
     12.1610000  17617.4190290
     12.1620000  17618.9947890
     12.1630000  17620.5699980
     12.1640000  17622.1422160
     12.1650000  17623.7173060
     12.1660000  17625.2901860
     12.1670000  17626.8657630
     12.1680000  17628.4397290
     12.1690000  17630.0164440
     12.1700000  17631.5915510
     12.1710000  17633.1687080
     12.1720000  17634.7469250
     12.1730000  17636.3160010
     12.1740000  17637.8934420
     12.1750000  17639.4667920
     12.1760000  17641.0436400
     12.1770000  17642.6218520
     12.1780000  17644.2009750
     12.1790000  17645.7770530
     12.1800000  17647.3560700
     12.1810000  17648.9311190
     12.1820000  17650.5036870
     12.1830000  17652.0803310
     12.1840000  17653.6548190
     12.1850000  17655.2371060
     12.1860000  17656.8118940
     12.1870000  17658.3911940
     12.1880000  17659.9619350
     12.1890000  17661.5387020
     12.1900000  17663.1159470
     12.1910000  17664.6893300
     12.1920000  17666.2713530
     12.1930000  17667.8433140
     12.1940000  17669.4233950
     12.1950000  17670.9946410
     12.1960000  17672.5712840
     12.1970000  17674.1431290
     12.1980000  17675.7271940
     12.1990000  17677.3021980
     12.2000000  17678.8749570
     12.2010000  17680.4534820
     12.2020000  17682.0270790
     12.2030000  17683.6067140
     12.2040000  17685.1808490
     12.2050000  17686.7597890
     12.2060000  17688.3341910
     12.2070000  17689.9151960
     12.2080000  17691.4880330
     12.2090000  17693.0602940
     12.2100000  17694.6368160
     12.2110000  17696.2121880
     12.2120000  17697.7881400
     12.2130000  17699.3584720
     12.2140000  17700.9384120
     12.2150000  17702.5127050
     12.2160000  17704.0929740
     12.2170000  17705.6630670
     12.2180000  17707.2332760
     12.2190000  17708.8199260
     12.2200000  17710.3900440
     12.2210000  17711.9674840
     12.2220000  17713.5387480
     12.2230000  17715.1146620
     12.2240000  17716.6870520
     12.2250000  17718.2646770
     12.2260000  17719.8381490
     12.2270000  17721.4093680
     12.2280000  17722.9859620
     12.2290000  17724.5566580
     12.2300000  17726.1341610
     12.2310000  17727.7077030
     12.2320000  17729.2847370
     12.2330000  17730.8551280
     12.2340000  17732.4335380
     12.2350000  17734.0060180
     12.2360000  17735.5752680
     12.2370000  17737.1556660
     12.2380000  17738.7276790
     12.2390000  17740.3095670
     12.2400000  17741.8838640
     12.2410000  17743.4616860
     12.2420000  17745.0377880
     12.2430000  17746.6157630
     12.2440000  17748.1873100
     12.2450000  17749.7604710
     12.2460000  17751.3392270
     12.2470000  17752.9112780
     12.2480000  17754.4890640
     12.2490000  17756.0583300
     12.2500000  17757.6382140
     12.2510000  17759.2113380
     12.2520000  17760.7882250
     12.2530000  17762.3621920
     12.2540000  17763.9317490
     12.2550000  17765.5102960
     12.2560000  17767.0856220
     12.2570000  17768.6624630
     12.2580000  17770.2330380
     12.2590000  17771.8120680
     12.2600000  17773.3907980
     12.2610000  17774.9675910
     12.2620000  17776.5400530
     12.2630000  17778.1128070
     12.2640000  17779.6881310
     12.2650000  17781.2605850
     12.2660000  17782.8357270
     12.2670000  17784.4100500
     12.2680000  17785.9872350
     12.2690000  17787.5621590
     12.2700000  17789.1418610
     12.2710000  17790.7139600
     12.2720000  17792.2882150
     12.2730000  17793.8654420
     12.2740000  17795.4367240
     12.2750000  17797.0150460
     12.2760000  17798.5893840
     12.2770000  17800.1668280
     12.2780000  17801.7404270
     12.2790000  17803.3163390
     12.2800000  17804.8887440
     12.2810000  17806.4689710
     12.2820000  17808.0469000
     12.2830000  17809.6199520
     12.2840000  17811.2037750
     12.2850000  17812.7928040
     12.2860000  17814.3708880
     12.2870000  17815.9441560
     12.2880000  17817.5130220
     12.2890000  17819.0903630
     12.2900000  17820.6669050
     12.2910000  17822.2452670
     12.2920000  17823.8130930
     12.2930000  17825.3890130
     12.2940000  17826.9629210
     12.2950000  17828.5402870
     12.2960000  17830.1144660
     12.2970000  17831.6876420
     12.2980000  17833.2638230
     12.2990000  17834.8387770
     12.3000000  17836.4166780
     12.3010000  17837.9881430
     12.3020000  17839.5727050
     12.3030000  17841.1432300
     12.3040000  17842.7203130
     12.3050000  17844.3052380
     12.3060000  17845.8790280
     12.3070000  17847.4552030
     12.3080000  17849.0260100
     12.3090000  17850.6046830
     12.3100000  17852.1779900
     12.3110000  17853.7525000
     12.3120000  17855.3239560
     12.3130000  17856.8956860
     12.3140000  17858.4724840
     12.3150000  17860.0446840
     12.3160000  17861.6247520
     12.3170000  17863.1971010
     12.3180000  17864.7759940
     12.3190000  17866.3501520
     12.3200000  17867.9283180
     12.3210000  17869.5016070
     12.3220000  17871.0781780
     12.3230000  17872.6527140
     12.3240000  17874.2224480
     12.3250000  17875.7981720
     12.3260000  17877.3726080
     12.3270000  17878.9508960
     12.3280000  17880.5229230
     12.3290000  17881.8900970
     12.3300000  17883.4932580
     12.3310000  17885.0864100
     12.3320000  17886.6758150
     12.3330000  17888.2770300
     12.3340000  17889.8701170
     12.3350000  17891.4581170
     12.3360000  17893.0613920
     12.3370000  17894.6540650
     12.3380000  17896.2444320
     12.3390000  17897.8463130
     12.3400000  17899.4387950
     12.3410000  17901.0289580
     12.3420000  17902.6272520
     12.3430000  17904.2183640
     12.3440000  17905.8100770
     12.3450000  17907.4122900
     12.3460000  17909.0053880
     12.3470000  17910.6060170
     12.3480000  17912.2218510
     12.3490000  17913.8147710
     12.3500000  17915.4063820
     12.3510000  17917.0040630
     12.3520000  17918.3976240
     12.3530000  17919.5445230
     12.3540000  17920.6894630
     12.3550000  17921.8395790
     12.3560000  17922.9876940
     12.3570000  17924.1332840
     12.3580000  17925.2771130
     12.3590000  17926.4298330
     12.3600000  17927.5842540
     12.3610000  17928.7283430
     12.3620000  17929.8744550
     12.3630000  17931.0258880
     12.3640000  17932.1709550
     12.3650000  17933.3160890
     12.3660000  17934.4638280
     12.3670000  17935.6105650
     12.3680000  17936.7589030
     12.3690000  17937.9028690
     12.3700000  17939.0480010
     12.3710000  17940.1936010
     12.3720000  17941.3452860
     12.3730000  17942.4906020
     12.3740000  17943.6356150
     12.3750000  17944.7861540
     12.3760000  17945.9523290
     12.3770000  17947.1001670
     12.3780000  17948.2477580
     12.3790000  17949.3934770
     12.3800000  17950.5446770
     12.3810000  17951.6923360
     12.3820000  17952.8385610
     12.3830000  17953.9830410
     12.3840000  17955.1316620
     12.3850000  17956.4011720
     12.3860000  17958.0001210
     12.3870000  17959.5951230
     12.3880000  17961.2046450
     12.3890000  17962.8034810
     12.3900000  17964.4025870
     12.3910000  17966.0113750
     12.3920000  17967.6150280
     12.3930000  17969.2121670
     12.3940000  17970.8316600
     12.3950000  17972.4311480
     12.3960000  17974.0300050
     12.3970000  17975.6445600
     12.3980000  17977.2433950
     12.3990000  17978.8416600
     12.4000000  17980.4482730
     12.4010000  17982.0513530
     12.4020000  17983.6496980
     12.4030000  17985.2571200
     12.4040000  17986.8574230
     12.4050000  17988.4552450
     12.4060000  17990.0626170
     12.4070000  17991.6677630
     12.4080000  17993.2674840
     12.4090000  17994.8757310
     12.4100000  17996.4795090
     12.4110000  17998.0786120
     12.4120000  17999.6879400
     12.4130000  18001.2885750
     12.4140000  18002.8883500
     12.4150000  18004.4994160
     12.4160000  18006.1000830
     12.4170000  18007.7010180
     12.4180000  18009.3113930
     12.4190000  18010.9151980
     12.4200000  18012.5144800
     12.4210000  18014.1215710
     12.4220000  18015.7426600
     12.4230000  18017.3401910
     12.4240000  18018.9359180
     12.4250000  18020.5492720
     12.4260000  18022.1464420
     12.4270000  18023.7461910
     12.4280000  18025.3582980
     12.4290000  18026.9572500
     12.4300000  18028.5525420
     12.4310000  18030.1629010
     12.4320000  18031.7626610
     12.4330000  18033.0296840
     12.4340000  18034.1789040
     12.4350000  18035.4825190
     12.4360000  18037.0747900
     12.4370000  18038.6667740
     12.4380000  18040.2701140
     12.4390000  18041.8604950
     12.4400000  18043.4527220
     12.4410000  18045.0567260
     12.4420000  18046.6478390
     12.4430000  18048.2456410
     12.4440000  18049.8483340
     12.4450000  18051.4426280
     12.4460000  18053.0350150
     12.4470000  18054.6385210
     12.4480000  18056.2330540
     12.4490000  18057.8243190
     12.4500000  18059.4257040
     12.4510000  18061.0207440
     12.4520000  18062.6114190
     12.4530000  18064.2112460
     12.4540000  18065.8074220
     12.4550000  18067.3989210
     12.4560000  18068.9997900
     12.4570000  18070.5958800
     12.4580000  18072.1886630
     12.4590000  18073.7883260
     12.4600000  18075.3832450
     12.4610000  18076.9765390
     12.4620000  18078.5778900
     12.4630000  18080.1802680
     12.4640000  18081.7743220
     12.4650000  18083.3745500
     12.4660000  18084.9697050
     12.4670000  18086.5634170
     12.4680000  18088.1628350
     12.4690000  18089.7558960
     12.4700000  18091.3465850
     12.4710000  18092.9455590
     12.4720000  18094.5378650
     12.4730000  18096.1312690
     12.4740000  18097.7287280
     12.4750000  18099.3265150
     12.4760000  18100.9181080
     12.4770000  18102.5095650
     12.4780000  18104.1142310
     12.4790000  18105.7070440
     12.4800000  18107.2950820
     12.4810000  18108.9007700
     12.4820000  18110.4920310
     12.4830000  18112.0815310
     12.4840000  18113.6852440
     12.4850000  18115.2944480
     12.4860000  18116.8957570
     12.4870000  18118.5006670
     12.4880000  18120.0929330
     12.4890000  18121.6854670
     12.4900000  18123.2877550
     12.4910000  18124.8825400
     12.4920000  18126.4723100
     12.4930000  18128.0733030
     12.4940000  18129.6662610
     12.4950000  18131.2574210
     12.4960000  18132.8615920
     12.4970000  18134.4537310
     12.4980000  18136.0488240
     12.4990000  18137.6474150
     12.5000000  18139.2406510
     12.5010000  18140.8362960
     12.5020000  18142.4384490
     12.5030000  18144.0331220
     12.5040000  18145.6254110
     12.5050000  18147.2275650
     12.5060000  18148.8265820
     12.5070000  18150.4224600
     12.5080000  18152.0219110
     12.5090000  18153.6157780
     12.5100000  18155.2090130
     12.5110000  18156.8073060
     12.5120000  18158.4021660
     12.5130000  18159.9969510
     12.5140000  18161.5867470
     12.5150000  18163.1896560
     12.5160000  18164.7815000
     12.5170000  18166.3724410
     12.5180000  18167.9771280
     12.5190000  18169.5694380
     12.5200000  18171.1573480
     12.5210000  18172.7631270
     12.5220000  18174.3554910
     12.5230000  18175.9484880
     12.5240000  18177.5531730
     12.5250000  18179.1460360
     12.5260000  18180.7389580
     12.5270000  18182.3430920
     12.5280000  18183.9383110
     12.5290000  18185.5292230
     12.5300000  18187.1318080
     12.5310000  18188.7235960
     12.5320000  18190.3154580
     12.5330000  18191.9176220
     12.5340000  18193.5154770
     12.5350000  18195.1043970
     12.5360000  18196.7093510
     12.5370000  18198.3031480
     12.5380000  18199.8948900
     12.5390000  18201.4947690
     12.5400000  18203.0869620
     12.5410000  18204.6754080
     12.5420000  18206.2767670
     12.5430000  18207.8686650
     12.5440000  18209.4597360
     12.5450000  18211.0598240
     12.5460000  18212.6521130
     12.5470000  18214.2478120
     12.5480000  18215.8487480
     12.5490000  18217.4388290
     12.5500000  18219.0289560
     12.5510000  18220.6246210
     12.5520000  18222.2193900
     12.5530000  18223.8116820
     12.5540000  18225.4007570
     12.5550000  18226.9806270
     12.5560000  18228.5594230
     12.5570000  18230.1276730
     12.5580000  18231.7057630
     12.5590000  18233.3024730
     12.5600000  18234.9000630
     12.5610000  18236.4896700
     12.5620000  18238.0836880
     12.5630000  18239.6816570
     12.5640000  18241.2695630
     12.5650000  18242.8606720
     12.5660000  18244.4633130
     12.5670000  18246.0546060
     12.5680000  18247.6464530
     12.5690000  18249.2448220
     12.5700000  18250.8383770
     12.5710000  18252.4264980
     12.5720000  18254.0308530
     12.5730000  18255.6250600
     12.5740000  18257.2159880
     12.5750000  18258.8182740
     12.5760000  18260.4102640
     12.5770000  18261.9858200
     12.5780000  18263.5625250
     12.5790000  18264.8857870
     12.5800000  18266.0330090
     12.5810000  18267.1836050
     12.5820000  18268.3315430
     12.5830000  18269.4853000
     12.5840000  18270.6314600
     12.5850000  18271.7824620
     12.5860000  18272.9276940
     12.5870000  18274.0758140
     12.5880000  18275.2240120
     12.5890000  18276.3737450
     12.5900000  18277.5225680
     12.5910000  18278.6688530
     12.5920000  18279.8160090
     12.5930000  18280.9677170
     12.5940000  18282.1155680
     12.5950000  18283.2651190
     12.5960000  18284.4112780
     12.5970000  18285.5605370
     12.5980000  18286.7137760
     12.5990000  18287.8590060
     12.6000000  18289.0062770
     12.6010000  18290.1553220
     12.6020000  18291.3057700
     12.6030000  18292.4542640
     12.6040000  18293.9061120
     12.6050000  18295.4813410
     12.6060000  18297.0543620
     12.6070000  18298.6319110
     12.6080000  18300.2051520
     12.6090000  18301.7774540
     12.6100000  18303.3575440
     12.6110000  18304.9285310
     12.6120000  18306.5055730
     12.6130000  18308.0766190
     12.6140000  18309.6565390
     12.6150000  18311.2296630
     12.6160000  18312.8053800
     12.6170000  18314.3795240
     12.6180000  18315.9509370
     12.6190000  18317.5318630
     12.6200000  18319.1032490
     12.6210000  18320.6848190
     12.6220000  18322.2541160
     12.6230000  18323.8302270
     12.6240000  18325.4049210
     12.6250000  18326.6035910
     12.6260000  18327.7542320
     12.6270000  18329.0693010
     12.6280000  18330.6620270
     12.6290000  18332.2639570
     12.6300000  18333.8588010
     12.6310000  18335.4507600
     12.6320000  18337.0532930
     12.6330000  18338.6448830
     12.6340000  18340.2382320
     12.6350000  18341.8331520
     12.6360000  18343.4335100
     12.6370000  18345.0239380
     12.6380000  18346.6133600
     12.6390000  18348.2204210
     12.6400000  18349.8098520
     12.6410000  18351.3991860
     12.6420000  18353.0030860
     12.6430000  18354.5964800
     12.6440000  18356.1867660
     12.6450000  18357.7892600
     12.6460000  18359.2613350
     12.6470000  18360.8520620
     12.6480000  18362.4542500
     12.6490000  18364.0473170
     12.6500000  18365.3381710
     12.6510000  18366.5531110
     12.6520000  18368.1254320
     12.6530000  18369.6998910
     12.6540000  18371.2787660
     12.6550000  18372.8513450
     12.6560000  18374.4310560
     12.6570000  18376.0042330
     12.6580000  18377.5829240
     12.6590000  18379.1527630
     12.6600000  18380.7320640
     12.6610000  18382.3058390
     12.6620000  18383.8774520
     12.6630000  18385.4560630
     12.6640000  18387.0274710
     12.6650000  18388.6067610
     12.6660000  18390.1803240
     12.6670000  18391.7657200
     12.6680000  18393.3379170
     12.6690000  18394.9187530
     12.6700000  18396.4940340
     12.6710000  18398.0666320
     12.6720000  18399.6451990
     12.6730000  18401.2167010
     12.6740000  18402.7932790
     12.6750000  18404.3680660
     12.6760000  18405.9472770
     12.6770000  18407.5208300
     12.6780000  18409.1014050
     12.6790000  18410.6738860
     12.6800000  18412.2451490
     12.6810000  18413.8217200
     12.6820000  18415.3974570
     12.6830000  18416.9775830
     12.6840000  18418.5562590
     12.6850000  18420.1324200
     12.6860000  18421.7055710
     12.6870000  18423.2802920
     12.6880000  18424.8606870
     12.6890000  18426.4303220
     12.6900000  18428.0080310
     12.6910000  18429.5784530
     12.6920000  18431.1551090
     12.6930000  18432.7261990
     12.6940000  18434.3047360
     12.6950000  18435.8784440
     12.6960000  18437.4568740
     12.6970000  18439.0318460
     12.6980000  18440.6039090
     12.6990000  18442.1825120
     12.7000000  18443.7503090
     12.7010000  18445.3244050
     12.7020000  18446.8938680
     12.7030000  18448.4723710
     12.7040000  18450.0460040
     12.7050000  18451.6233200
     12.7060000  18453.1938370
     12.7070000  18454.7662470
     12.7080000  18456.3463320
     12.7090000  18457.9269980
     12.7100000  18459.5075780
     12.7110000  18461.0831070
     12.7120000  18462.6612570
     12.7130000  18464.2352060
     12.7140000  18465.8099520
     12.7150000  18467.3855900
     12.7160000  18468.9588430
     12.7170000  18470.5390150
     12.7180000  18472.1101690
     12.7190000  18473.6853740
     12.7200000  18475.2576770
     12.7210000  18476.8347360
     12.7220000  18478.4101330
     12.7230000  18479.9841430
     12.7240000  18481.5628720
     12.7250000  18483.1353190
     12.7260000  18484.7141760
     12.7270000  18486.2852900
     12.7280000  18487.8603710
     12.7290000  18489.4341130
     12.7300000  18491.0128110
     12.7310000  18492.5965930
     12.7320000  18494.1699630
     12.7330000  18495.7459530
     12.7340000  18497.3154690
     12.7350000  18498.8944890
     12.7360000  18500.4702250
     12.7370000  18502.0495700
     12.7380000  18503.6232610
     12.7390000  18505.1987970
     12.7400000  18506.7708360
     12.7410000  18508.3455260
     12.7420000  18509.9222170
     12.7430000  18511.4950440
     12.7440000  18513.0726090
     12.7450000  18514.6444260
     12.7460000  18516.2173120
     12.7470000  18517.7857880
     12.7480000  18519.3648330
     12.7490000  18520.9371880
     12.7500000  18522.5092860
     12.7510000  18524.0934100
     12.7520000  18525.6651840
     12.7530000  18527.2406080
     12.7540000  18528.8147540
     12.7550000  18530.3934800
     12.7560000  18531.9653580
     12.7570000  18533.5428680
     12.7580000  18535.1163450
     12.7590000  18536.7121180
     12.7600000  18538.3211300
     12.7610000  18539.8109890
     12.7620000  18540.9555990
     12.7630000  18542.0991300
     12.7640000  18543.2506690
     12.7650000  18544.3975870
     12.7660000  18545.5403330
     12.7670000  18546.6883490
     12.7680000  18547.8378870
     12.7690000  18548.9892480
     12.7700000  18550.1370390
     12.7710000  18551.6956080
     12.7720000  18553.2630170
     12.7730000  18554.8634020
     12.7740000  18556.4836210
     12.7750000  18558.0934880
     12.7760000  18559.6975390
     12.7770000  18561.3068900
     12.7780000  18562.9108100
     12.7790000  18564.5121890
     12.7800000  18566.1216880
     12.7810000  18567.7262000
     12.7820000  18569.3270230
     12.7830000  18570.9357620
     12.7840000  18572.5367670
     12.7850000  18574.1386260
     12.7860000  18575.7448680
     12.7870000  18577.3474830
     12.7880000  18578.9468700
     12.7890000  18580.4704330
     12.7900000  18581.9849340
     12.7910000  18583.5627370
     12.7920000  18585.1364220
     12.7930000  18586.7089230
     12.7940000  18588.2840410
     12.7950000  18589.8558690
     12.7960000  18591.4323540
     12.7970000  18592.9969070
     12.7980000  18594.5691310
     12.7990000  18596.1441090
     12.8000000  18597.7146040
     12.8010000  18599.2883600
     12.8020000  18600.8589060
     12.8030000  18602.4317310
     12.8040000  18603.9987870
     12.8050000  18605.5755350
     12.8060000  18607.1447750
     12.8070000  18608.7153770
     12.8080000  18610.2858590
     12.8090000  18611.8560850
     12.8100000  18613.4270950
     12.8110000  18614.9971700
     12.8120000  18616.5755970
     12.8130000  18618.1449790
     12.8140000  18619.7161050
     12.8150000  18621.2852990
     12.8160000  18622.8573620
     12.8170000  18624.4298560
     12.8180000  18626.0016320
     12.8190000  18627.5739770
     12.8200000  18629.1434030
     12.8210000  18630.7187590
     12.8220000  18632.2894560
     12.8230000  18633.8626020
     12.8240000  18635.4332380
     12.8250000  18637.0108760
     12.8260000  18638.5786060
     12.8270000  18640.1484630
     12.8280000  18641.7211610
     12.8290000  18643.2900520
     12.8300000  18644.8620020
     12.8310000  18646.4311260
     12.8320000  18648.0040060
     12.8330000  18649.5796200
     12.8340000  18651.1543850
     12.8350000  18652.7178960
     12.8360000  18654.2885640
     12.8370000  18655.8630450
     12.8380000  18657.4341130
     12.8390000  18659.0075790
     12.8400000  18660.5740300
     12.8410000  18662.1440150
     12.8420000  18663.7134240
     12.8430000  18665.2870070
     12.8440000  18666.8546010
     12.8450000  18668.4211190
     12.8460000  18669.9955690
     12.8470000  18671.5645150
     12.8480000  18673.1363730
     12.8490000  18674.7073120
     12.8500000  18676.2833010
     12.8510000  18677.8545080
     12.8520000  18679.4304700
     12.8530000  18681.0013110
     12.8540000  18682.5781590
     12.8550000  18684.1522940
     12.8560000  18685.7247570
     12.8570000  18687.3010020
     12.8580000  18688.8723410
     12.8590000  18690.4436110
     12.8600000  18692.0152120
     12.8610000  18693.5890480
     12.8620000  18695.1608460
     12.8630000  18696.7333460
     12.8640000  18698.3084840
     12.8650000  18699.8779000
     12.8660000  18701.4519220
     12.8670000  18703.0243490
     12.8680000  18704.6018110
     12.8690000  18706.1721250
     12.8700000  18707.7439360
     12.8710000  18709.3149800
     12.8720000  18710.8845140
     12.8730000  18712.4591220
     12.8740000  18714.0297370
     12.8750000  18715.6177360
     12.8760000  18717.1980030
     12.8770000  18718.7693230
     12.8780000  18720.3402530
     12.8790000  18721.9149700
     12.8800000  18723.4822220
     12.8810000  18725.0553190
     12.8820000  18726.6463590
     12.8830000  18728.2213980
     12.8840000  18729.8077740
     12.8850000  18731.3749950
     12.8860000  18732.9492780
     12.8870000  18734.3031840
     12.8880000  18735.6836410
     12.8890000  18737.2401840
     12.8900000  18738.6797010
     12.8910000  18740.2731310
     12.8920000  18741.8636900
     12.8930000  18743.4823600
     12.8940000  18745.0802030
     12.8950000  18746.6683930
     12.8960000  18748.2725980
     12.8970000  18749.8672200
     12.8980000  18751.4581480
     12.8990000  18753.0640610
     12.9000000  18754.6587800
     12.9010000  18756.2467020
     12.9020000  18757.8515180
     12.9030000  18759.4439530
     12.9040000  18761.0336370
     12.9050000  18762.6349450
     12.9060000  18764.2278450
     12.9070000  18765.8175980
     12.9080000  18767.4172760
     12.9090000  18769.0100490
     12.9100000  18770.5994960
     12.9110000  18772.2019900
     12.9120000  18773.7962960
     12.9130000  18775.3881320
     12.9140000  18777.0092030
     12.9150000  18778.6026540
     12.9160000  18780.1946320
     12.9170000  18781.7935920
     12.9180000  18783.3871410
     12.9190000  18784.9789340
     12.9200000  18786.5831250
     12.9210000  18788.1755040
     12.9220000  18789.7667210
     12.9230000  18791.3653630
     12.9240000  18792.9600680
     12.9250000  18794.5497250
     12.9260000  18796.1491630
     12.9270000  18797.7466880
     12.9280000  18799.3372470
     12.9290000  18800.9342590
     12.9300000  18802.5322220
     12.9310000  18804.1268600
     12.9320000  18805.7175210
     12.9330000  18807.3194060
     12.9340000  18808.9160040
     12.9350000  18810.5095080
     12.9360000  18812.1206970
     12.9370000  18813.7122980
     12.9380000  18815.3004940
     12.9390000  18816.9014640
     12.9400000  18818.4958730
     12.9410000  18820.0837080
     12.9420000  18821.6847530
     12.9430000  18823.2748330
     12.9440000  18824.8649480
     12.9450000  18826.4645830
     12.9460000  18828.0586350
     12.9470000  18829.6487210
     12.9480000  18831.2486200
     12.9490000  18832.8445890
     12.9500000  18834.4352590
     12.9510000  18836.0350170
     12.9520000  18837.6299120
     12.9530000  18839.2208950
     12.9540000  18840.8116860
     12.9550000  18842.3804060
     12.9560000  18843.7449570
     12.9570000  18844.9405570
     12.9580000  18846.0953750
     12.9590000  18847.2429890
     12.9600000  18848.3882240
     12.9610000  18849.5401390
     12.9620000  18850.6864890
     12.9630000  18851.8338840
     12.9640000  18852.9800990
     12.9650000  18854.1350510
     12.9660000  18855.2833330
     12.9670000  18856.4333530
     12.9680000  18857.5809780
     12.9690000  18858.7416770
     12.9700000  18859.8906000
     12.9710000  18861.0379150
     12.9720000  18862.1866490
     12.9730000  18863.3337350
     12.9740000  18864.4886700
     12.9750000  18865.6375380
     12.9760000  18866.7869400
     12.9770000  18867.9329070
     12.9780000  18869.0852840
     12.9790000  18870.2342260
     12.9800000  18871.3830400
     12.9810000  18872.5333120
     12.9820000  18873.6838910
     12.9830000  18874.8322290
     12.9840000  18875.9906400
     12.9850000  18877.1391310
     12.9860000  18878.3206420
     12.9870000  18879.5158900
     12.9880000  18880.6624480
     12.9890000  18881.8078770
     12.9900000  18882.9575670
     12.9910000  18884.1104410
     12.9920000  18885.2563200
     12.9930000  18886.4032890
     12.9940000  18887.5512680
     12.9950000  18888.7047780
     12.9960000  18889.8535530
     12.9970000  18891.0036020
     12.9980000  18892.1509290
     12.9990000  18893.3044440
     13.0000000  18894.4519420
     13.0010000  18895.6036650
     13.0020000  18896.7582240
     13.0030000  18897.9078250
     13.0040000  18899.0589250
     13.0050000  18900.2066870
     13.0060000  18901.3533880
     13.0070000  18902.5035850
     13.0080000  18903.6523610
     13.0090000  18904.8018410
     13.0100000  18905.9495290
     13.0110000  18907.0965270
     13.0120000  18908.2510130
     13.0130000  18909.3992550
     13.0140000  18910.5482160
     13.0150000  18911.6964080
     13.0160000  18912.8788870
     13.0170000  18914.0279890
     13.0180000  18915.1808070
     13.0190000  18916.3284410
     13.0200000  18917.4812020
     13.0210000  18918.6299690
     13.0220000  18919.7779900
     13.0230000  18920.9273440
     13.0240000  18922.0804360
     13.0250000  18923.2298670
     13.0260000  18924.3785850
     13.0270000  18925.5294070
     13.0280000  18926.6859610
     13.0290000  18927.8355410
     13.0300000  18928.9831010
     13.0310000  18930.1310360
     13.0320000  18931.2791850
     13.0330000  18932.4330360
     13.0340000  18933.5815140
     13.0350000  18934.7280820
     13.0360000  18935.8749130
     13.0370000  18937.0337140
     13.0380000  18938.1820640
     13.0390000  18939.3392210
     13.0400000  18940.4873420
     13.0410000  18941.6377060
     13.0420000  18942.7860550
     13.0430000  18943.9355350
     13.0440000  18945.0824620
     13.0450000  18946.2296890
     13.0460000  18947.4399890
     13.0470000  18948.5960730
     13.0480000  18949.7433380
     13.0490000  18950.8907320
     13.0500000  18952.0422040
     13.0510000  18953.1896500
     13.0520000  18954.3380370
     13.0530000  18955.4838370
     13.0540000  18956.6357520
     13.0550000  18957.7818350
     13.0560000  18958.9288090
     13.0570000  18960.0834710
     13.0580000  18961.2348600
     13.0590000  18962.3869330
     13.0600000  18963.5348290
     13.0610000  18964.6828540
     13.0620000  18965.8298770
     13.0630000  18966.9812590
     13.0640000  18968.1299470
     13.0650000  18969.2769330
     13.0660000  18970.4234320
     13.0670000  18971.5747470
     13.0680000  18972.7294110
     13.0690000  18973.8782790
     13.0700000  18975.0244360
     13.0710000  18976.1795190
     13.0720000  18977.3285080
     13.0730000  18978.4770550
     13.0740000  18979.6230670
     13.0750000  18980.8242760
     13.0760000  18981.9728580
     13.0770000  18983.1204160
     13.0780000  18984.2671520
     13.0790000  18985.4442340
     13.0800000  18986.6036410
     13.0810000  18987.7503120
     13.0820000  18988.8969750
     13.0830000  18990.0426050
     13.0840000  18991.1942540
     13.0850000  18992.3446640
     13.0860000  18993.4922620
     13.0870000  18994.6378840
     13.0880000  18995.8010760
     13.0890000  18996.9482860
     13.0900000  18998.0977350
     13.0910000  18999.2438320
     13.0920000  19000.3987580
     13.0930000  19001.5469270
     13.0940000  19002.6959030
     13.0950000  19003.8701650
     13.0960000  19005.0279850
     13.0970000  19006.1782380
     13.0980000  19007.3239630
     13.0990000  19008.4711290
     13.1000000  19009.6167200
     13.1010000  19010.7679690
     13.1020000  19011.9159590
     13.1030000  19013.0739800
     13.1040000  19014.2193620
     13.1050000  19015.3716470
     13.1060000  19016.5196490
     13.1070000  19017.6680470
     13.1080000  19018.8157650
     13.1090000  19019.9695870
     13.1100000  19021.1153890
     13.1110000  19022.2658130
     13.1120000  19023.4123270
     13.1130000  19024.5673730
     13.1140000  19025.7170610
     13.1150000  19026.8632360
     13.1160000  19028.0105030
     13.1170000  19029.1578660
     13.1180000  19030.3094520
     13.1190000  19031.4864470
     13.1200000  19032.6642270
     13.1210000  19033.8157110
     13.1220000  19034.9718850
     13.1230000  19036.1199050
     13.1240000  19037.2676340
     13.1250000  19038.4161570
     13.1260000  19039.5720800
     13.1270000  19040.7207390
     13.1280000  19041.8742350
     13.1290000  19043.0211570
     13.1300000  19044.1733830
     13.1310000  19045.3198300
     13.1320000  19046.4912440
     13.1330000  19047.6459180
     13.1340000  19048.7905430
     13.1350000  19049.9789410
     13.1360000  19051.1265970
     13.1370000  19052.2732060
     13.1380000  19053.4191870
     13.1390000  19054.5716360
     13.1400000  19055.7188820
     13.1410000  19056.8666070
     13.1420000  19058.0131650
     13.1430000  19059.1644800
     13.1440000  19060.3126700
     13.1450000  19061.4676450
     13.1460000  19062.6190190
     13.1470000  19063.7749050
     13.1480000  19064.9226660
     13.1490000  19066.0701870
     13.1500000  19067.2156390
     13.1510000  19068.3649410
     13.1520000  19069.5203900
     13.1530000  19070.6701060
     13.1540000  19071.8155470
     13.1550000  19072.9613910
     13.1560000  19074.1146420
     13.1570000  19075.2629640
     13.1580000  19076.4127130
     13.1590000  19077.5573680
     13.1600000  19078.7098070
     13.1610000  19079.8600820
     13.1620000  19081.0064210
     13.1630000  19082.1622350
     13.1640000  19083.5593330
     13.1650000  19084.8186230
     13.1660000  19085.9830330
     13.1670000  19087.1295440
     13.1680000  19088.2834550
     13.1690000  19089.4312150
     13.1700000  19090.5789530
     13.1710000  19091.7278700
     13.1720000  19092.8771770
     13.1730000  19094.0287510
     13.1740000  19095.1777170
     13.1750000  19096.3249710
     13.1760000  19097.4788300
     13.1770000  19098.6286070
     13.1780000  19099.7789100
     13.1790000  19100.9243280
     13.1800000  19102.0720520
     13.1810000  19103.2231650
     13.1820000  19104.3700620
     13.1830000  19105.5195980
     13.1840000  19106.6637220
     13.1850000  19107.8150530
     13.1860000  19108.9638340
     13.1870000  19110.1181700
     13.1880000  19111.2671840
     13.1890000  19112.4183890
     13.1900000  19113.5659870
     13.1910000  19114.7157920
     13.1920000  19115.8648540
     13.1930000  19117.0453370
     13.1940000  19118.2513610
     13.1950000  19119.4045920
     13.1960000  19120.5516440
     13.1970000  19121.7051160
     13.1980000  19122.8578140
     13.1990000  19124.0060430
     13.2000000  19125.1537430
     13.2010000  19126.3003650
     13.2020000  19127.4524830
     13.2030000  19128.5997880
     13.2040000  19129.7480370
     13.2050000  19130.8948700
     13.2060000  19132.0462940
     13.2070000  19133.1951590
     13.2080000  19134.3500170
     13.2090000  19135.4975890
     13.2100000  19136.6496320
     13.2110000  19137.7968030
     13.2120000  19138.9423260
     13.2130000  19140.0878660
     13.2140000  19141.2379530
     13.2150000  19142.3883410
     13.2160000  19143.5375440
     13.2170000  19144.6841120
     13.2180000  19145.8318740
     13.2190000  19146.9844000
     13.2200000  19148.1340980
     13.2210000  19149.2817270
     13.2220000  19150.4393650
     13.2230000  19151.5986550
     13.2240000  19152.7740170
     13.2250000  19153.9218250
     13.2260000  19155.0684420
     13.2270000  19156.2195920
     13.2280000  19157.3668930
     13.2290000  19158.5133120
     13.2300000  19159.6627680
     13.2310000  19160.8108950
     13.2320000  19161.9612840
     13.2330000  19163.1087100
     13.2340000  19164.2565630
     13.2350000  19165.4078950
     13.2360000  19166.5598710
     13.2370000  19167.7119090
     13.2380000  19168.8601810
     13.2390000  19170.0061400
     13.2400000  19171.1597280
     13.2410000  19172.3059410
     13.2420000  19173.4531580
     13.2430000  19174.5995440
     13.2440000  19175.7514850
     13.2450000  19176.9023580
     13.2460000  19178.0504350
     13.2470000  19179.1982030
     13.2480000  19180.3511100
     13.2490000  19181.4996310
     13.2500000  19182.6471140
     13.2510000  19183.7942890
     13.2520000  19184.9549240
     13.2530000  19186.1409910
     13.2540000  19187.2891430
     13.2550000  19188.4371320
     13.2560000  19189.5839340
     13.2570000  19190.7335560
     13.2580000  19191.8799580
     13.2590000  19193.0257950
     13.2600000  19194.1700240
     13.2610000  19195.3205890
     13.2620000  19196.4643270
     13.2630000  19197.6115450
     13.2640000  19198.7565620
     13.2650000  19199.9064980
     13.2660000  19201.0542110
     13.2670000  19202.2024960
     13.2680000  19203.3474910
     13.2690000  19204.4931020
     13.2700000  19205.6402380
     13.2710000  19206.7848940
     13.2720000  19207.9333050
     13.2730000  19209.0764660
     13.2740000  19210.2285370
     13.2750000  19211.3797750
     13.2760000  19212.5243340
     13.2770000  19213.6703750
     13.2780000  19214.8204900
     13.2790000  19215.9659610
     13.2800000  19217.1135060
     13.2810000  19218.2574430
     13.2820000  19219.4330960
     13.2830000  19220.6020100
     13.2840000  19221.7457720
     13.2850000  19222.8908420
     13.2860000  19224.0398120
     13.2870000  19225.1957290
     13.2880000  19226.3395220
     13.2890000  19227.4853750
     13.2900000  19228.6328180
     13.2910000  19229.7806330
     13.2920000  19230.9274820
     13.2930000  19232.0734270
     13.2940000  19233.2177790
     13.2950000  19234.3663490
     13.2960000  19235.5148530
     13.2970000  19236.6612690
     13.2980000  19237.8054660
     13.2990000  19238.9562210
     13.3000000  19240.1034540
     13.3010000  19241.2578830
     13.3020000  19242.4057970
     13.3030000  19243.5571260
     13.3040000  19244.7031170
     13.3050000  19245.8521570
     13.3060000  19246.9979290
     13.3070000  19248.1452250
     13.3080000  19249.2963290
     13.3090000  19250.4432100
     13.3100000  19251.5915420
     13.3110000  19252.7497380
     13.3120000  19253.9096820
     13.3130000  19255.0603800
     13.3140000  19256.2083920
     13.3150000  19257.3560240
     13.3160000  19258.5076750
     13.3170000  19259.6562050
     13.3180000  19260.8041380
     13.3190000  19261.9549940
     13.3200000  19263.1082320
     13.3210000  19264.2573040
     13.3220000  19265.4119240
     13.3230000  19266.5576200
     13.3240000  19267.7086070
     13.3250000  19268.8582070
     13.3260000  19270.0056730
     13.3270000  19271.1532480
     13.3280000  19272.3009200
     13.3290000  19273.4553360
     13.3300000  19274.6060170
     13.3310000  19275.7525870
     13.3320000  19276.8995730
     13.3330000  19278.0552510
     13.3340000  19279.2034220
     13.3350000  19280.3499070
     13.3360000  19281.4960770
     13.3370000  19282.6478320
     13.3380000  19283.8032090
     13.3390000  19284.9655020
     13.3400000  19286.1226230
     13.3410000  19287.2736940
     13.3420000  19288.4223670
     13.3430000  19289.5687670
     13.3440000  19290.7165610
     13.3450000  19291.8643550
     13.3460000  19293.0123050
     13.3470000  19294.1612580
     13.3480000  19295.3087760
     13.3490000  19296.4564630
     13.3500000  19297.6087260
     13.3510000  19298.7572550
     13.3520000  19299.9138430
     13.3530000  19301.0660180
     13.3540000  19302.2171630
     13.3550000  19303.3653460
     13.3560000  19304.5146920
     13.3570000  19305.6608550
     13.3580000  19306.8163900
     13.3590000  19307.9625110
     13.3600000  19309.1108820
     13.3610000  19310.2577350
     13.3620000  19311.4068240
     13.3630000  19312.5553140
     13.3640000  19313.7030680
     13.3650000  19314.8497540
     13.3660000  19315.9953530
     13.3670000  19317.1447090
     13.3680000  19318.2949100
     13.3690000  19319.4536260
     13.3700000  19320.6112160
     13.3710000  19321.7604250
     13.3720000  19322.9099510
     13.3730000  19324.0614010
     13.3740000  19325.2088290
     13.3750000  19326.3591640
     13.3760000  19327.5074370
     13.3770000  19328.6560340
     13.3780000  19329.8057660
     13.3790000  19331.0074460
     13.3800000  19332.1559240
     13.3810000  19333.3061640
     13.3820000  19334.4538920
     13.3830000  19335.6048080
     13.3840000  19336.7573120
     13.3850000  19337.9110060
     13.3860000  19339.0601840
     13.3870000  19340.2062110
     13.3880000  19341.3686120
     13.3890000  19342.5170570
     13.3900000  19343.6650340
     13.3910000  19344.8110980
     13.3920000  19345.9619380
     13.3930000  19347.1091000
     13.3940000  19348.2559320
     13.3950000  19349.4038790
     13.3960000  19350.5560130
     13.3970000  19351.7177090
     13.3980000  19352.8719920
     13.3990000  19354.0177130
     13.4000000  19355.1712170
     13.4010000  19356.3184850
     13.4020000  19357.4675670
     13.4030000  19358.6134170
     13.4040000  19359.7633030
     13.4050000  19360.9151420
     13.4060000  19362.0623400
     13.4070000  19363.2114200
     13.4080000  19364.3563470
     13.4090000  19365.5090100
     13.4100000  19366.6641210
     13.4110000  19367.8145660
     13.4120000  19368.9670630
     13.4130000  19370.1178330
     13.4140000  19371.2679100
     13.4150000  19372.4151210
     13.4160000  19373.5605420
     13.4170000  19374.7152900
     13.4180000  19375.8612410
     13.4190000  19377.0104180
     13.4200000  19378.1568380
     13.4210000  19379.3123800
     13.4220000  19380.4658180
     13.4230000  19381.6124630
     13.4240000  19382.7602540
     13.4250000  19383.9062950
     13.4260000  19385.1035420
     13.4270000  19386.2596720
     13.4280000  19387.4074070
     13.4290000  19388.5521400
     13.4300000  19389.7023210
     13.4310000  19390.8586510
     13.4320000  19392.0044800
     13.4330000  19393.1496630
     13.4340000  19394.3024590
     13.4350000  19395.4499580
     13.4360000  19396.5970610
     13.4370000  19397.7430240
     13.4380000  19398.8932620
     13.4390000  19400.0428060
     13.4400000  19401.1887540
     13.4410000  19402.3355840
     13.4420000  19403.4807230
     13.4430000  19404.6397300
     13.4440000  19405.7869650
     13.4450000  19406.9338010
     13.4460000  19408.0792220
     13.4470000  19409.2320790
     13.4480000  19410.3823890
     13.4490000  19411.5305020
     13.4500000  19412.6771750
     13.4510000  19413.8271370
     13.4520000  19414.9762820
     13.4530000  19416.1261880
     13.4540000  19417.2712990
     13.4550000  19418.4225670
     13.4560000  19419.5867890
     13.4570000  19420.7351550
     13.4580000  19421.8799290
     13.4590000  19423.0278170
     13.4600000  19424.1783480
     13.4610000  19425.3252960
     13.4620000  19426.4736100
     13.4630000  19427.6189600
     13.4640000  19428.7713610
     13.4650000  19429.9204360
     13.4660000  19431.0670980
     13.4670000  19432.2123130
     13.4680000  19433.3636830
     13.4690000  19434.5115600
     13.4700000  19435.6597680
     13.4710000  19436.8059400
     13.4720000  19437.9594360
     13.4730000  19439.1068130
     13.4740000  19440.2569880
     13.4750000  19441.4038570
     13.4760000  19442.5555640
     13.4770000  19443.7045010
     13.4780000  19444.8518480
     13.4790000  19445.9983620
     13.4800000  19447.1484850
     13.4810000  19448.2963420
     13.4820000  19449.4438100
     13.4830000  19450.5895060
     13.4840000  19452.0162950
     13.4850000  19453.1647540
     13.4860000  19454.3126230
     13.4870000  19455.4600360
     13.4880000  19456.6098340
     13.4890000  19457.7598940
     13.4900000  19458.9093660
     13.4910000  19460.0577520
     13.4920000  19461.2065470
     13.4930000  19462.3566070
     13.4940000  19463.5037210
     13.4950000  19464.6580880
     13.4960000  19465.8037520
     13.4970000  19466.9546380
     13.4980000  19468.1044850
     13.4990000  19469.2513370
     13.5000000  19470.3989870
     13.5010000  19471.7890760
     13.5020000  19473.3686410
     13.5030000  19474.9414820
     13.5040000  19476.5182840
     13.5050000  19478.0940060
     13.5060000  19479.6724870
     13.5070000  19481.2481590
     13.5080000  19482.8284580
     13.5090000  19484.4011180
     13.5100000  19485.9773080
     13.5110000  19487.5530270
     13.5120000  19489.1243880
     13.5130000  19490.7064020
     13.5140000  19492.2783140
     13.5150000  19493.8554480
     13.5160000  19495.4266760
     13.5170000  19497.0056060
     13.5180000  19498.5795220
     13.5190000  19500.1577350
     13.5200000  19501.7316920
     13.5210000  19503.3046410
     13.5220000  19504.8769270
     13.5230000  19506.4504880
     13.5240000  19508.0265950
     13.5250000  19509.5984460
     13.5260000  19511.1762420
     13.5270000  19512.7510690
     13.5280000  19514.3272700
     13.5290000  19515.9040980
     13.5300000  19517.4799870
     13.5310000  19519.0701700
     13.5320000  19520.6456470
     13.5330000  19522.2430860
     13.5340000  19523.8163040
     13.5350000  19525.3914110
     13.5360000  19526.9623660
     13.5370000  19528.5403410
     13.5380000  19530.1150890
     13.5390000  19531.6866980
     13.5400000  19533.2627530
     13.5410000  19534.8340930
     13.5420000  19536.4131880
     13.5430000  19537.9852300
     13.5440000  19539.5648490
     13.5450000  19541.1379940
     13.5460000  19542.7189350
     13.5470000  19544.2917690
     13.5480000  19545.8609330
     13.5490000  19547.4380000
     13.5500000  19549.0128310
     13.5510000  19550.5895960
     13.5520000  19552.1621390
     13.5530000  19553.7433420
     13.5540000  19555.3338850
     13.5550000  19556.9170220
     13.5560000  19558.4988420
     13.5570000  19560.0751670
     13.5580000  19561.6516870
     13.5590000  19563.2249210
     13.5600000  19564.8037590
     13.5610000  19566.3762070
     13.5620000  19567.9540130
     13.5630000  19569.5269900
     13.5640000  19571.1055760
     13.5650000  19572.6756670
     13.5660000  19574.2512020
     13.5670000  19575.8288010
     13.5680000  19577.4042520
     13.5690000  19578.9844280
     13.5700000  19580.5580900
     13.5710000  19582.1364350
     13.5720000  19583.7072640
     13.5730000  19585.2887500
     13.5740000  19586.8624010
     13.5750000  19588.4345050
     13.5760000  19590.0135300
     13.5770000  19591.5938090
     13.5780000  19593.1756960
     13.5790000  19594.7510050
     13.5800000  19596.3269840
     13.5810000  19597.8975690
     13.5820000  19599.4738780
     13.5830000  19601.0463630
     13.5840000  19602.6159030
     13.5850000  19604.1908530
     13.5860000  19605.7642620
     13.5870000  19607.3425690
     13.5880000  19608.9146060
     13.5890000  19610.4954750
     13.5900000  19612.0662140
     13.5910000  19613.6437630
     13.5920000  19615.2208370
     13.5930000  19616.7917210
     13.5940000  19618.3724560
     13.5950000  19619.9443550
     13.5960000  19621.5220410
     13.5970000  19623.0949710
     13.5980000  19624.6750850
     13.5990000  19626.2526400
     13.6000000  19627.8309520
     13.6010000  19629.4048730
     13.6020000  19630.9828180
     13.6030000  19632.5577860
     13.6040000  19634.1285030
     13.6050000  19635.7082290
     13.6060000  19637.2816440
     13.6070000  19638.8600510
     13.6080000  19640.4338320
     13.6090000  19642.0090860
     13.6100000  19643.5892590
     13.6110000  19645.1596170
     13.6120000  19646.7440520
     13.6130000  19648.3180210
     13.6140000  19649.8953300
     13.6150000  19651.4719360
     13.6160000  19653.0511700
     13.6170000  19654.6295280
     13.6180000  19656.2202750
     13.6190000  19657.8196580
     13.6200000  19659.4018200
     13.6210000  19660.9999070
     13.6220000  19662.5770520
     13.6230000  19664.1552100
     13.6240000  19665.7310020
     13.6250000  19667.3119550
     13.6260000  19668.8842060
     13.6270000  19670.4583470
     13.6280000  19672.0373310
     13.6290000  19673.6118890
     13.6300000  19675.1917430
     13.6310000  19676.7685510
     13.6320000  19678.3483770
     13.6330000  19679.9223940
     13.6340000  19681.5032030
     13.6350000  19683.0776910
     13.6360000  19684.6530260
     13.6370000  19686.2280530
     13.6380000  19687.8055580
     13.6390000  19689.3909000
     13.6400000  19690.9634570
     13.6410000  19692.5431480
     13.6420000  19694.1241280
     13.6430000  19695.7240820
     13.6440000  19697.3130820
     13.6450000  19698.8917960
     13.6460000  19700.4720710
     13.6470000  19702.0473630
     13.6480000  19703.6303080
     13.6490000  19705.2029360
     13.6500000  19706.7836470
     13.6510000  19708.3587360
     13.6520000  19709.9390180
     13.6530000  19711.5150470
     13.6540000  19713.0904030
     13.6550000  19714.6790750
     13.6560000  19716.2588900
     13.6570000  19717.8487940
     13.6580000  19719.4231530
     13.6590000  19721.0050170
     13.6600000  19722.5796610
     13.6610000  19724.1625780
     13.6620000  19725.7381340
     13.6630000  19727.3110530
     13.6640000  19728.8907580
     13.6650000  19730.4670710
     13.6660000  19732.0453910
     13.6670000  19733.6202960
     13.6680000  19735.1987160
     13.6690000  19736.7701580
     13.6700000  19738.3476080
     13.6710000  19739.9232690
     13.6720000  19741.4959680
     13.6730000  19743.0737820
     13.6740000  19744.6444500
     13.6750000  19746.2235450
     13.6760000  19747.7983730
     13.6770000  19749.3759360
     13.6780000  19750.9522580
     13.6790000  19752.5329570
     13.6800000  19754.1039000
     13.6810000  19755.6759230
     13.6820000  19757.2541720
     13.6830000  19758.8254960
     13.6840000  19760.4044340
     13.6850000  19761.9762620
     13.6860000  19763.5531780
     13.6870000  19765.1303880
     13.6880000  19766.7068390
     13.6890000  19768.2824680
     13.6900000  19769.8536580
     13.6910000  19771.4353650
     13.6920000  19773.0070190
     13.6930000  19774.5870800
     13.6940000  19776.1594900
     13.6950000  19777.7362450
     13.6960000  19779.3104440
     13.6970000  19780.8907700
     13.6980000  19782.4671480
     13.6990000  19784.0427180
     13.7000000  19785.6408630
     13.7010000  19787.2117620
     13.7020000  19788.7891550
     13.7030000  19790.3627360
     13.7040000  19791.9434090
     13.7050000  19793.5191740
     13.7060000  19795.1001750
     13.7070000  19796.6751060
     13.7080000  19798.2455550
     13.7090000  19799.8287640
     13.7100000  19801.4025480
     13.7110000  19802.9856980
     13.7120000  19804.5562770
     13.7130000  19806.1345100
     13.7140000  19807.7086460
     13.7150000  19809.2890870
     13.7160000  19810.8629500
     13.7170000  19812.4366080
     13.7180000  19814.0192730
     13.7190000  19815.5914850
     13.7200000  19817.1657720
     13.7210000  19818.7445840
     13.7220000  19820.3227610
     13.7230000  19821.8974370
     13.7240000  19823.4813290
     13.7250000  19825.0535290
     13.7260000  19826.6266320
     13.7270000  19827.8614750
     13.7280000  19829.0086390
     13.7290000  19830.5750740
     13.7300000  19832.1790100
     13.7310000  19833.7740450
     13.7320000  19835.3678720
     13.7330000  19836.9696950
     13.7340000  19838.5641060
     13.7350000  19840.1544520
     13.7360000  19841.7558770
     13.7370000  19843.3485930
     13.7380000  19844.9404860
     13.7390000  19846.5413270
     13.7400000  19848.1366580
     13.7410000  19849.7303520
     13.7420000  19851.3355140
     13.7430000  19852.9307310
     13.7440000  19854.5218370
     13.7450000  19856.1160710
     13.7460000  19857.7199830
     13.7470000  19859.3129390
     13.7480000  19860.9046910
     13.7490000  19862.5066300
     13.7500000  19864.1010100
     13.7510000  19865.6950740
     13.7520000  19867.3004710
     13.7530000  19868.8950820
     13.7540000  19870.4866860
     13.7550000  19872.0906330
     13.7560000  19873.6821690
     13.7570000  19875.2730770
     13.7580000  19876.8765610
     13.7590000  19878.4710590
     13.7600000  19880.0658220
     13.7610000  19881.6699760
     13.7620000  19883.2705810
     13.7630000  19884.8656900
     13.7640000  19886.4689360
     13.7650000  19888.0644210
     13.7660000  19889.6582960
     13.7670000  19891.2592900
     13.7680000  19892.8572040
     13.7690000  19894.4503930
     13.7700000  19896.0544980
     13.7710000  19897.6510630
     13.7720000  19899.2441940
     13.7730000  19900.8499600
     13.7740000  19902.4446700
     13.7750000  19904.0403740
     13.7760000  19905.6443120
     13.7770000  19907.2387320
     13.7780000  19908.8331050
     13.7790000  19910.4382700
     13.7800000  19912.0333540
     13.7810000  19913.6284090
     13.7820000  19915.2279450
     13.7830000  19916.8311830
     13.7840000  19918.4265440
     13.7850000  19920.0202990
     13.7860000  19921.6260300
     13.7870000  19923.2226150
     13.7880000  19924.8150030
     13.7890000  19926.4214070
     13.7900000  19928.0174660
     13.7910000  19929.6091850
     13.7920000  19931.2164710
     13.7930000  19932.8102690
     13.7940000  19934.4030010
     13.7950000  19936.0052260
     13.7960000  19937.5998410
     13.7970000  19939.1915080
     13.7980000  19940.7967920
     13.7990000  19942.3917480
     13.8000000  19943.9865570
     13.8010000  19945.5881970
     13.8020000  19947.1849340
     13.8030000  19948.7848450
     13.8040000  19950.3874300
     13.8050000  19951.9844160
     13.8060000  19953.5770560
     13.8070000  19955.1813920
     13.8080000  19956.7746400
     13.8090000  19958.3662670
     13.8100000  19959.9721680
     13.8110000  19961.5701700
     13.8120000  19963.1642190
     13.8130000  19964.7677890
     13.8140000  19966.3612820
     13.8150000  19967.9557950
     13.8160000  19969.5594400
     13.8170000  19971.1546260
     13.8180000  19972.7482600
     13.8190000  19974.3472560
     13.8200000  19975.9477430
     13.8210000  19977.5405830
     13.8220000  19979.1369640
     13.8230000  19980.7523600
     13.8240000  19982.3537130
     13.8250000  19983.9462330
     13.8260000  19985.5516630
     13.8270000  19987.1477360
     13.8280000  19988.7388110
     13.8290000  19990.3452680
     13.8300000  19991.9399280
     13.8310000  19993.5314470
     13.8320000  19995.1354780
     13.8330000  19996.7307670
     13.8340000  19998.3275370
     13.8350000  19999.9310680
     13.8360000  20001.5261080
     13.8370000  20003.1209090
     13.8380000  20004.7234450
     13.8390000  20006.3189870
     13.8400000  20007.9119390
     13.8410000  20009.5140630
     13.8420000  20011.1123120
     13.8430000  20012.7102480
     13.8440000  20014.3252690
     13.8450000  20015.9239550
     13.8460000  20017.5165050
     13.8470000  20019.1190050
     13.8480000  20020.7148650
     13.8490000  20022.3105340
     13.8500000  20023.9163710
     13.8510000  20025.5093150
     13.8520000  20027.1034770
     13.8530000  20028.7085760
     13.8540000  20030.3049000
     13.8550000  20031.8987290
     13.8560000  20033.4980260
     13.8570000  20035.0963440
     13.8580000  20036.6904310
     13.8590000  20038.2871230
     13.8600000  20039.8891190
     13.8610000  20041.4861550
     13.8620000  20043.0795160
     13.8630000  20044.6876490
     13.8640000  20046.2836120
     13.8650000  20047.8818850
     13.8660000  20049.0988380
     13.8670000  20050.3402690
     13.8680000  20051.9348400
     13.8690000  20053.5409590
     13.8700000  20055.1357980
     13.8710000  20056.7313190
     13.8720000  20058.3330480
     13.8730000  20059.9321960
     13.8740000  20061.5297010
     13.8750000  20063.1345790
     13.8760000  20064.7305200
     13.8770000  20066.3226120
     13.8780000  20067.9219820
     13.8790000  20069.5245870
     13.8800000  20071.1181810
     13.8810000  20072.7153640
     13.8820000  20074.3159290
     13.8830000  20075.9126240
     13.8840000  20077.5067030
     13.8850000  20079.1051170
     13.8860000  20080.7054980
     13.8870000  20082.3004590
     13.8880000  20083.9064200
     13.8890000  20085.5002930
     13.8900000  20087.0910860
     13.8910000  20088.6963040
     13.8920000  20090.2916590
     13.8930000  20091.8843870
     13.8940000  20093.4873030
     13.8950000  20095.0831980
     13.8960000  20096.6754720
     13.8970000  20098.2795840
     13.8980000  20099.8753040
     13.8990000  20101.4684930
     13.9000000  20103.0735920
     13.9010000  20104.6694050
     13.9020000  20106.2388730
     13.9030000  20107.7455760
     13.9040000  20108.8950010
     13.9050000  20110.0470880
     13.9060000  20111.3260480
     13.9070000  20112.9019360
     13.9080000  20114.4785700
     13.9090000  20116.0569800
     13.9100000  20117.6253040
     13.9110000  20119.2022080
     13.9120000  20120.7735610
     13.9130000  20122.3510380
     13.9140000  20123.9254300
     13.9150000  20125.4981610
     13.9160000  20127.0719700
     13.9170000  20128.4765080
     13.9180000  20129.6267940
     13.9190000  20130.7768170
     13.9200000  20131.9275960
     13.9210000  20133.0749660
     13.9220000  20134.2276020
     13.9230000  20135.3760680
     13.9240000  20136.5243570
     13.9250000  20137.6731050
     13.9260000  20138.8209800
     13.9270000  20139.9751810
     13.9280000  20141.1242060
     13.9290000  20142.2728090
     13.9300000  20143.4209430
     13.9310000  20144.5750450
     13.9320000  20145.7454100
     13.9330000  20146.9048250
     13.9340000  20148.0517050
     13.9350000  20149.2063320
     13.9360000  20150.3611080
     13.9370000  20151.5102840
     13.9380000  20152.6581780
     13.9390000  20153.8109740
     13.9400000  20154.9598700
     13.9410000  20156.1078820
     13.9420000  20157.2567230
     13.9430000  20158.4118130
     13.9440000  20159.5596380
     13.9450000  20160.7085650
     13.9460000  20161.8597890
     13.9470000  20163.0077450
     13.9480000  20164.1611500
     13.9490000  20165.3103160
     13.9500000  20166.4578850
     13.9510000  20167.6057200
     13.9520000  20168.7565660
     13.9530000  20169.9085600
     13.9540000  20171.0574320
     13.9550000  20172.2062340
     13.9560000  20173.3597730
     13.9570000  20174.5160370
     13.9580000  20175.6725030
     13.9590000  20176.8211090
     13.9600000  20178.0128410
     13.9610000  20179.1608560
     13.9620000  20180.3072930
     13.9630000  20181.4625580
     13.9640000  20182.6346550
     13.9650000  20183.7864290
     13.9660000  20184.9345940
     13.9670000  20186.0826040
     13.9680000  20187.2291870
     13.9690000  20188.3820910
     13.9700000  20189.5285970
     13.9710000  20190.6767240
     13.9720000  20191.8288810
     13.9730000  20192.9806110
     13.9740000  20194.1310270
     13.9750000  20195.2783980
     13.9760000  20196.4266280
     13.9770000  20197.5809720
     13.9780000  20198.7296360
     13.9790000  20199.9151750
     13.9800000  20201.0626710
     13.9810000  20202.3316180
     13.9820000  20203.9056220
     13.9830000  20205.4979980
     13.9840000  20207.1141690
     13.9850000  20208.7191320
     13.9860000  20210.3201900
     13.9870000  20211.9497650
     13.9880000  20213.5529810
     13.9890000  20215.1538180
     13.9900000  20216.7652830
     13.9910000  20218.3695310
     13.9920000  20219.9757050
     13.9930000  20221.5865860
     13.9940000  20223.1942560
     13.9950000  20224.7965430
     13.9960000  20226.4119720
     13.9970000  20228.0141650
     13.9980000  20229.6152880
     13.9990000  20231.2271830
     14.0000000  20232.8325550
     14.0010000  20234.4345780
     14.0020000  20236.0456870
     14.0030000  20237.6505700
     14.0040000  20239.2544990
     14.0050000  20240.8658230
     14.0060000  20242.4688720
     14.0070000  20244.0732610
     14.0080000  20245.6836380
     14.0090000  20247.2962270
     14.0100000  20248.8980860
     14.0110000  20250.5017480
     14.0120000  20252.1102830
     14.0130000  20253.7113120
     14.0140000  20255.3129950
     14.0150000  20256.9304970
     14.0160000  20258.5317270
     14.0170000  20260.1328420
     14.0180000  20261.7445080
     14.0190000  20263.3474380
     14.0200000  20264.9484650
     14.0210000  20266.5622400
     14.0220000  20268.1634080
     14.0230000  20269.7638810
     14.0240000  20271.3774050
     14.0250000  20272.9798000
     14.0260000  20274.5850280
     14.0270000  20276.1963590
     14.0280000  20277.7974950
     14.0290000  20279.4143390
     14.0300000  20280.8494430
     14.0310000  20282.3611260
     14.0320000  20283.9566930
     14.0330000  20285.5596080
     14.0340000  20287.1551160
     14.0350000  20288.7466070
     14.0360000  20290.3487940
     14.0370000  20291.9416090
     14.0380000  20293.5304100
     14.0390000  20295.1302850
     14.0400000  20296.7271890
     14.0410000  20298.3188590
     14.0420000  20299.9136310
     14.0430000  20301.5131370
     14.0440000  20303.1037480
     14.0450000  20304.6958690
     14.0460000  20306.2971520
     14.0470000  20307.8897020
     14.0480000  20309.4794140
     14.0490000  20311.0958590
     14.0500000  20312.6904530
     14.0510000  20314.2829090
     14.0520000  20315.8844080
     14.0530000  20317.4800290
     14.0540000  20319.0731610
     14.0550000  20320.6765390
     14.0560000  20322.2696280
     14.0570000  20323.8593730
     14.0580000  20325.4614110
     14.0590000  20327.0553830
     14.0600000  20328.6472380
     14.0610000  20330.2486930
     14.0620000  20331.8437580
     14.0630000  20333.4355210
     14.0640000  20335.0376100
     14.0650000  20336.6313280
     14.0660000  20338.2245580
     14.0670000  20339.8281710
     14.0680000  20341.4233560
     14.0690000  20343.0169150
     14.0700000  20344.6213250
     14.0710000  20346.2073230
     14.0720000  20347.4609100
     14.0730000  20348.6061730
     14.0740000  20349.7599110
     14.0750000  20350.9078340
     14.0760000  20352.0563200
     14.0770000  20353.2019200
     14.0780000  20354.3563150
     14.0790000  20355.5057010
     14.0800000  20356.6527050
     14.0810000  20357.7978320
     14.0820000  20358.9528840
     14.0830000  20360.1014110
     14.0840000  20361.2564920
     14.0850000  20362.4031580
     14.0860000  20363.5508460
     14.0870000  20364.6998480
     14.0880000  20365.8494930
     14.0890000  20366.9979440
     14.0900000  20368.1446840
     14.0910000  20369.2949890
     14.0920000  20370.4436230
     14.0930000  20371.5981000
     14.0940000  20372.7453810
     14.0950000  20373.9165330
     14.0960000  20375.0658420
     14.0970000  20376.2232670
     14.0980000  20377.3709740
     14.0990000  20378.5236480
     14.1000000  20379.6717130
     14.1010000  20380.8227420
     14.1020000  20381.9707270
     14.1030000  20383.1237820
     14.1040000  20384.2766050
     14.1050000  20385.4266410
     14.1060000  20386.5735980
     14.1070000  20387.7215480
     14.1080000  20388.8751270
     14.1090000  20390.0249820
     14.1100000  20391.1721450
     14.1110000  20392.3207500
     14.1120000  20393.4739220
     14.1130000  20394.6223400
     14.1140000  20395.7705950
     14.1150000  20396.9207490
     14.1160000  20398.0730300
     14.1170000  20399.2227980
     14.1180000  20400.3713260
     14.1190000  20401.5200130
     14.1200000  20402.6727040
     14.1210000  20403.8214320
     14.1220000  20404.9726820
     14.1230000  20406.1236350
     14.1240000  20407.2716630
     14.1250000  20408.4236790
     14.1260000  20409.6122840
     14.1270000  20410.7666830
     14.1280000  20411.9143470
     14.1290000  20413.0672560
     14.1300000  20414.2150900
     14.1310000  20415.3649180
     14.1320000  20416.5131260
     14.1330000  20417.6654520
     14.1340000  20418.8265180
     14.1350000  20419.9747640
     14.1360000  20421.1237810
     14.1370000  20422.4212000
     14.1380000  20424.0046290
     14.1390000  20425.5787120
     14.1400000  20427.1565310
     14.1410000  20428.7290910
     14.1420000  20430.3073950
     14.1430000  20431.8803840
     14.1440000  20433.4598260
     14.1450000  20435.0350290
     14.1460000  20436.6137450
     14.1470000  20438.1874870
     14.1480000  20439.7605570
     14.1490000  20441.3423580
     14.1500000  20442.9152740
     14.1510000  20444.4935800
     14.1520000  20446.0679480
     14.1530000  20447.6427260
     14.1540000  20449.2146450
     14.1550000  20450.7911060
     14.1560000  20452.3646160
     14.1570000  20453.9364360
     14.1580000  20455.5153780
     14.1590000  20457.0892470
     14.1600000  20458.6651620
     14.1610000  20460.2394010
     14.1620000  20461.8153590
     14.1630000  20463.3891440
     14.1640000  20464.9651590
     14.1650000  20466.5372580
     14.1660000  20468.1081700
     14.1670000  20469.6848840
     14.1680000  20471.2530930
     14.1690000  20472.8309920
     14.1700000  20474.4184490
     14.1710000  20476.0036970
     14.1720000  20477.5776180
     14.1730000  20479.1521180
     14.1740000  20480.7280970
     14.1750000  20482.2981370
     14.1760000  20483.8744710
     14.1770000  20485.4464780
     14.1780000  20487.0227730
     14.1790000  20488.5977850
     14.1800000  20490.1730430
     14.1810000  20491.7466150
     14.1820000  20493.3249170
     14.1830000  20494.9003360
     14.1840000  20496.4713940
     14.1850000  20498.0460890
     14.1860000  20499.6184230
     14.1870000  20501.1939480
     14.1880000  20502.4860740
     14.1890000  20504.0646950
     14.1900000  20505.6406060
     14.1910000  20507.2181620
     14.1920000  20508.8110880
     14.1930000  20510.3835840
     14.1940000  20511.9609060
     14.1950000  20513.5345360
     14.1960000  20515.1161430
     14.1970000  20516.6871940
     14.1980000  20518.2674140
     14.1990000  20519.8433660
     14.2000000  20521.4135420
     14.2010000  20522.9929450
     14.2020000  20524.5685920
     14.2030000  20526.1502090
     14.2040000  20527.7273530
     14.2050000  20529.3063120
     14.2060000  20530.8802560
     14.2070000  20532.4605690
     14.2080000  20534.0365980
     14.2090000  20535.6114310
     14.2100000  20537.1907280
     14.2110000  20538.7697900
     14.2120000  20540.3512560
     14.2130000  20541.9381560
     14.2140000  20543.5142560
     14.2150000  20545.0912190
     14.2160000  20546.6675510
     14.2170000  20548.2471680
     14.2180000  20549.8216060
     14.2190000  20551.4028000
     14.2200000  20552.9780130
     14.2210000  20554.5600490
     14.2220000  20556.1371840
     14.2230000  20557.7191740
     14.2240000  20559.2986520
     14.2250000  20560.8774080
     14.2260000  20562.4532600
     14.2270000  20564.0253430
     14.2280000  20565.6074610
     14.2290000  20567.1823580
     14.2300000  20568.7639230
     14.2310000  20570.3424450
     14.2320000  20571.9218120
     14.2330000  20573.4959210
     14.2340000  20575.0802970
     14.2350000  20576.6749750
     14.2360000  20578.2517990
     14.2370000  20579.8345020
     14.2380000  20581.4112530
     14.2390000  20582.9932760
     14.2400000  20584.5705470
     14.2410000  20586.1480910
     14.2420000  20587.7241770
     14.2430000  20589.3028600
     14.2440000  20590.8836250
     14.2450000  20592.4595340
     14.2460000  20594.0406070
     14.2470000  20595.6160730
     14.2480000  20597.1961880
     14.2490000  20598.7721320
     14.2500000  20600.3549710
     14.2510000  20601.9326190
     14.2520000  20603.5087260
     14.2530000  20605.0876730
     14.2540000  20606.6622540
     14.2550000  20608.2444320
     14.2560000  20609.8296480
     14.2570000  20611.4139430
     14.2580000  20612.9898620
     14.2590000  20614.5716600
     14.2600000  20616.1473990
     14.2610000  20617.7276910
     14.2620000  20619.3044910
     14.2630000  20620.8804000
     14.2640000  20622.4615660
     14.2650000  20624.0373460
     14.2660000  20625.6192730
     14.2670000  20627.1944210
     14.2680000  20628.7751830
     14.2690000  20630.3500870
     14.2700000  20631.9319310
     14.2710000  20633.5090650
     14.2720000  20635.0875620
     14.2730000  20636.6700120
     14.2740000  20638.2441040
     14.2750000  20639.8244150
     14.2760000  20641.4014800
     14.2770000  20643.0044930
     14.2780000  20644.5819470
     14.2790000  20646.1594830
     14.2800000  20647.7377920
     14.2810000  20649.3122280
     14.2820000  20650.8914840
     14.2830000  20652.4678890
     14.2840000  20654.0480380
     14.2850000  20655.6232550
     14.2860000  20657.2031990
     14.2870000  20658.7799610
     14.2880000  20660.3588550
     14.2890000  20661.9366040
     14.2900000  20663.5169810
     14.2910000  20665.0977900
     14.2920000  20666.6700820
     14.2930000  20668.2528230
     14.2940000  20669.8302470
     14.2950000  20671.4084640
     14.2960000  20672.9871550
     14.2970000  20674.5676830
     14.2980000  20676.1455190
     14.2990000  20677.7206760
     14.3000000  20679.3134170
     14.3010000  20680.8908310
     14.3020000  20682.4724070
     14.3030000  20684.0490610
     14.3040000  20685.6316970
     14.3050000  20687.2072620
     14.3060000  20688.7840450
     14.3070000  20690.3623840
     14.3080000  20691.9366760
     14.3090000  20693.5168730
     14.3100000  20695.0979280
     14.3110000  20696.6794210
     14.3120000  20698.2566070
     14.3130000  20699.8371910
     14.3140000  20701.4135620
     14.3150000  20702.9937930
     14.3160000  20704.5722200
     14.3170000  20706.1458500
     14.3180000  20707.7260510
     14.3190000  20709.2987030
     14.3200000  20710.8789920
     14.3210000  20712.4547390
     14.3220000  20714.0544560
     14.3230000  20715.6345470
     14.3240000  20717.2134960
     14.3250000  20718.7891870
     14.3260000  20720.3647240
     14.3270000  20721.9445970
     14.3280000  20723.5179900
     14.3290000  20725.0996660
     14.3300000  20726.6772890
     14.3310000  20728.2589070
     14.3320000  20729.8342270
     14.3330000  20731.4122920
     14.3340000  20732.9914040
     14.3350000  20734.5673980
     14.3360000  20736.1482120
     14.3370000  20737.7257030
     14.3380000  20739.3053020
     14.3390000  20740.8806300
     14.3400000  20742.4610440
     14.3410000  20744.0364560
     14.3420000  20745.6169170
     14.3430000  20747.1957800
     14.3440000  20748.7741440
     14.3450000  20750.3671120
     14.3460000  20751.9421080
     14.3470000  20753.5207920
     14.3480000  20755.1000250
     14.3490000  20756.6803050
     14.3500000  20758.2571440
     14.3510000  20759.8372090
     14.3520000  20761.4148180
     14.3530000  20762.9901410
     14.3540000  20764.5731060
     14.3550000  20766.1444050
     14.3560000  20767.7268340
     14.3570000  20769.3024110
     14.3580000  20770.8836500
     14.3590000  20772.4566400
     14.3600000  20774.0368160
     14.3610000  20775.6146310
     14.3620000  20777.1887710
     14.3630000  20778.7712770
     14.3640000  20780.3481510
     14.3650000  20781.9312500
     14.3660000  20783.5133670
     14.3670000  20784.9907450
     14.3680000  20786.4497040
     14.3690000  20788.0530960
     14.3700000  20789.6618100
     14.3710000  20791.2718340
     14.3720000  20792.8765980
     14.3730000  20794.4767240
     14.3740000  20796.0876220
     14.3750000  20797.6905370
     14.3760000  20799.2933250
     14.3770000  20800.9072340
     14.3780000  20802.5121740
     14.3790000  20804.1147730
     14.3800000  20805.7438080
     14.3810000  20807.3488520
     14.3820000  20808.9494210
     14.3830000  20810.5626990
     14.3840000  20812.1680860
     14.3850000  20813.7694530
     14.3860000  20815.3835250
     14.3870000  20816.9837810
     14.3880000  20818.5861200
     14.3890000  20820.1981140
     14.3900000  20821.8049200
     14.3910000  20823.4062770
     14.3920000  20825.0213920
     14.3930000  20826.6266480
     14.3940000  20828.2291360
     14.3950000  20829.8410000
     14.3960000  20831.4467340
     14.3970000  20833.0510430
     14.3980000  20834.4967590
     14.3990000  20835.8248830
     14.4000000  20837.4183140
     14.4010000  20839.0132910
     14.4020000  20840.6224080
     14.4030000  20842.2134460
     14.4040000  20843.8098080
     14.4050000  20845.4177260
     14.4060000  20847.0141200
     14.4070000  20848.6107110
     14.4080000  20850.2195920
     14.4090000  20851.8158110
     14.4100000  20853.4087980
     14.4110000  20855.0171600
     14.4120000  20856.6104200
     14.4130000  20858.2080880
     14.4140000  20859.8124180
     14.4150000  20861.4115900
     14.4160000  20863.0080860
     14.4170000  20864.6130050
     14.4180000  20866.2099960
     14.4190000  20867.8066080
     14.4200000  20869.4116540
     14.4210000  20871.0087450
     14.4220000  20872.6064240
     14.4230000  20874.2101720
     14.4240000  20875.8052600
     14.4250000  20877.4006260
     14.4260000  20879.0081960
     14.4270000  20880.6051360
     14.4280000  20882.1987990
     14.4290000  20883.8019810
     14.4300000  20885.3729350
     14.4310000  20886.9443940
     14.4320000  20888.5266660
     14.4330000  20890.1180440
     14.4340000  20891.7205210
     14.4350000  20893.3199400
     14.4360000  20894.9147260
     14.4370000  20896.5143850
     14.4380000  20898.1183150
     14.4390000  20899.7147890
     14.4400000  20901.3078630
     14.4410000  20902.9161550
     14.4420000  20904.5143920
     14.4430000  20906.1088840
     14.4440000  20907.7168630
     14.4450000  20909.3120110
     14.4460000  20910.9064790
     14.4470000  20912.5113160
     14.4480000  20914.1038520
     14.4490000  20915.6980180
     14.4500000  20917.3024330
     14.4510000  20918.8968800
     14.4520000  20920.4910560
     14.4530000  20922.0959490
     14.4540000  20923.6946760
     14.4550000  20925.2922160
     14.4560000  20926.8967780
     14.4570000  20928.4922610
     14.4580000  20930.0868170
     14.4590000  20931.6927120
     14.4600000  20933.2918000
     14.4610000  20934.8879120
     14.4620000  20936.4934720
     14.4630000  20938.0849770
     14.4640000  20939.6791220
     14.4650000  20941.2816130
     14.4660000  20942.8760780
     14.4670000  20944.4689740
     14.4680000  20946.0717190
     14.4690000  20947.6657390
     14.4700000  20949.2579490
     14.4710000  20950.8638780
     14.4720000  20952.4597510
     14.4730000  20954.0536120
     14.4740000  20955.6556470
     14.4750000  20957.2504160
     14.4760000  20958.8437520
     14.4770000  20960.4398810
     14.4780000  20962.0398330
     14.4790000  20963.6339110
     14.4800000  20965.2244020
     14.4810000  20966.8344110
     14.4820000  20968.4290550
     14.4830000  20970.0214910
     14.4840000  20971.6270040
     14.4850000  20973.2201020
     14.4860000  20974.8110240
     14.4870000  20976.4169830
     14.4880000  20978.0123190
     14.4890000  20979.6053690
     14.4900000  20981.2085310
     14.4910000  20982.8049720
     14.4920000  20984.3990470
     14.4930000  20986.0019880
     14.4940000  20987.5996170
     14.4950000  20989.1893730
     14.4960000  20990.7871980
     14.4970000  20992.3873270
     14.4980000  20993.9907190
     14.4990000  20995.6045320
     14.5000000  20997.2080560
     14.5010000  20998.8121350
     14.5020000  21000.4231070
     14.5030000  21002.0275330
     14.5040000  21003.6318950
     14.5050000  21005.2466430
     14.5060000  21006.8509860
     14.5070000  21008.4558080
     14.5080000  21010.0682310
     14.5090000  21011.6722670
     14.5100000  21013.2739530
     14.5110000  21014.8879890
     14.5120000  21016.4889590
     14.5130000  21018.0902990
     14.5140000  21019.7026600
     14.5150000  21021.3094810
     14.5160000  21022.9119930
     14.5170000  21024.5197690
     14.5180000  21026.1237910
     14.5190000  21027.7271000
     14.5200000  21029.3335170
     14.5210000  21030.9410210
     14.5220000  21032.5455690
     14.5230000  21034.1455600
     14.5240000  21035.7618880
     14.5250000  21037.3646160
     14.5260000  21038.9664160
     14.5270000  21040.5819800
     14.5280000  21042.1844500
     14.5290000  21043.7847120
     14.5300000  21045.3990940
     14.5310000  21047.0044150
     14.5320000  21048.6058600
     14.5330000  21050.2161230
     14.5340000  21051.8197280
     14.5350000  21053.4211910
     14.5360000  21055.0337200
     14.5370000  21056.6362040
     14.5380000  21058.2370550
     14.5390000  21059.6680210
     14.5400000  21060.8160990
     14.5410000  21062.1553420
     14.5420000  21063.7474510
     14.5430000  21065.3555310
     14.5440000  21066.9499760
     14.5450000  21068.5426350
     14.5460000  21070.1464930
     14.5470000  21071.7393490
     14.5480000  21073.3332650
     14.5490000  21074.9389770
     14.5500000  21076.5354760
     14.5510000  21078.1299990
     14.5520000  21079.7351860
     14.5530000  21081.3290070
     14.5540000  21082.9252690
     14.5550000  21084.5301460
     14.5560000  21086.1256270
     14.5570000  21087.7196380
     14.5580000  21089.3283060
     14.5590000  21090.9227950
     14.5600000  21092.5184840
     14.5610000  21094.1200810
     14.5620000  21095.7167100
     14.5630000  21097.3089010
     14.5640000  21098.9121110
     14.5650000  21100.5076900
     14.5660000  21102.1029950
     14.5670000  21103.7057880
     14.5680000  21105.3012180
     14.5690000  21106.8946050
     14.5700000  21108.4970280
     14.5710000  21110.0925720
     14.5720000  21111.6879430
     14.5730000  21113.2908310
     14.5740000  21114.8869960
     14.5750000  21116.4832210
     14.5760000  21117.7381300
     14.5770000  21118.8914000
     14.5780000  21120.0431320
     14.5790000  21121.1899680
     14.5800000  21122.3379490
     14.5810000  21123.4908160
     14.5820000  21125.0156110
     14.5830000  21126.5899830
     14.5840000  21128.1618170
     14.5850000  21129.7338300
     14.5860000  21131.3446850
     14.5870000  21132.9532490
     14.5880000  21134.5573560
     14.5890000  21136.1562590
     14.5900000  21137.5499820
     14.5910000  21138.7001840
     14.5920000  21139.8562590
     14.5930000  21141.0033910
     14.5940000  21142.1543300
     14.5950000  21143.3034700
     14.5960000  21144.4523970
     14.5970000  21145.6018950
     14.5980000  21146.7507360
     14.5990000  21147.9001860
     14.6000000  21149.0476050
     14.6010000  21150.2026210
     14.6020000  21151.3524110
     14.6030000  21152.5008010
     14.6040000  21153.6517530
     14.6050000  21154.8040020
     14.6060000  21155.9539910
     14.6070000  21157.1022970
     14.6080000  21158.2510610
     14.6090000  21159.4053250
     14.6100000  21160.5541960
     14.6110000  21161.7105110
     14.6120000  21162.8601720
     14.6130000  21164.0145490
     14.6140000  21165.1641000
     14.6150000  21166.3133070
     14.6160000  21167.4625170
     14.6170000  21168.6091660
     14.6180000  21169.7662950
     14.6190000  21170.9155900
     14.6200000  21172.0716010
     14.6210000  21173.2218800
     14.6220000  21174.3771380
     14.6230000  21175.5265160
     14.6240000  21176.6774430
     14.6250000  21177.8260600
     14.6260000  21178.9802480
     14.6270000  21180.1322100
     14.6280000  21181.2829690
     14.6290000  21182.4315780
     14.6300000  21183.5867350
     14.6310000  21184.7369360
     14.6320000  21185.8854270
     14.6330000  21187.0351630
     14.6340000  21188.1880500
     14.6350000  21189.3404900
     14.6360000  21190.5031070
     14.6370000  21191.6524630
     14.6380000  21192.8004000
     14.6390000  21193.9540280
     14.6400000  21195.1050310
     14.6410000  21196.2560840
     14.6420000  21197.4044320
     14.6430000  21198.5568700
     14.6440000  21199.7057640
     14.6450000  21200.8551540
     14.6460000  21202.0030830
     14.6470000  21203.1561290
     14.6480000  21204.3050020
     14.6490000  21205.4544840
     14.6500000  21206.6017040
     14.6510000  21207.7517520
     14.6520000  21208.9036950
     14.6530000  21210.0542750
     14.6540000  21211.2026360
     14.6550000  21212.3533960
     14.6560000  21213.5081080
     14.6570000  21214.6596200
     14.6580000  21215.8109920
     14.6590000  21216.9590820
     14.6600000  21218.1130430
     14.6610000  21219.2615310
     14.6620000  21220.4118310
     14.6630000  21221.5615040
     14.6640000  21223.1356520
     14.6650000  21224.7102900
     14.6660000  21226.2882360
     14.6670000  21227.8649320
     14.6680000  21229.4422400
     14.6690000  21231.0154430
     14.6700000  21232.5857120
     14.6710000  21234.1619440
     14.6720000  21235.7326680
     14.6730000  21237.3112340
     14.6740000  21238.8864330
     14.6750000  21240.4643020
     14.6760000  21242.0386820
     14.6770000  21243.6172110
     14.6780000  21245.1906730
     14.6790000  21246.7614130
     14.6800000  21248.3407530
     14.6810000  21249.9148920
     14.6820000  21251.4923250
     14.6830000  21253.0654560
     14.6840000  21254.6432210
     14.6850000  21256.2184750
     14.6860000  21257.7988280
     14.6870000  21259.3736200
     14.6880000  21260.9443070
     14.6890000  21262.5194950
     14.6900000  21264.0948070
     14.6910000  21265.6716370
     14.6920000  21267.2446150
     14.6930000  21268.8236640
     14.6940000  21270.3986130
     14.6950000  21271.9736350
     14.6960000  21273.5497570
     14.6970000  21275.1191490
     14.6980000  21276.6955990
     14.6990000  21278.2709320
     14.7000000  21279.8495340
     14.7010000  21281.4240860
     14.7020000  21283.0003750
     14.7030000  21284.5742460
     14.7040000  21286.1486850
     14.7050000  21287.7239610
     14.7060000  21289.2959720
     14.7070000  21290.8726320
     14.7080000  21292.4450100
     14.7090000  21294.0213890
     14.7100000  21295.5969730
     14.7110000  21296.9406330
     14.7120000  21298.5464420
     14.7130000  21300.1509200
     14.7140000  21301.7649600
     14.7150000  21303.3697490
     14.7160000  21304.9703940
     14.7170000  21306.5795200
     14.7180000  21308.1923410
     14.7190000  21309.7979630
     14.7200000  21311.3974720
     14.7210000  21313.0151840
     14.7220000  21314.4789950
     14.7230000  21316.0093130
     14.7240000  21317.5826880
     14.7250000  21319.1585520
     14.7260000  21320.7355610
     14.7270000  21322.3098000
     14.7280000  21323.8863910
     14.7290000  21325.4620130
     14.7300000  21327.0392590
     14.7310000  21328.6132620
     14.7320000  21330.1909610
     14.7330000  21331.7627540
     14.7340000  21333.3322970
     14.7350000  21334.9104900
     14.7360000  21336.4832680
     14.7370000  21338.0566630
     14.7380000  21339.6298620
     14.7390000  21341.2040320
     14.7400000  21342.7776130
     14.7410000  21344.3545150
     14.7420000  21345.9309120
     14.7430000  21347.5042810
     14.7440000  21349.0791560
     14.7450000  21350.6508800
     14.7460000  21352.2282970
     14.7470000  21353.8011170
     14.7480000  21355.3792250
     14.7490000  21356.9531870
     14.7500000  21358.5299030
     14.7510000  21360.1016950
     14.7520000  21361.6718040
     14.7530000  21363.2483260
     14.7540000  21364.8188610
     14.7550000  21366.3975170
     14.7560000  21367.9669320
     14.7570000  21369.5467110
     14.7580000  21371.1201500
     14.7590000  21372.6958750
     14.7600000  21374.2687130
     14.7610000  21375.8405550
     14.7620000  21377.4196220
     14.7630000  21378.9923950
     14.7640000  21380.5679870
     14.7650000  21382.1400880
     14.7660000  21383.7174100
     14.7670000  21385.2885130
     14.7680000  21386.8641880
     14.7690000  21388.4388010
     14.7700000  21390.0110920
     14.7710000  21391.5870690
     14.7720000  21393.1583640
     14.7730000  21394.7354340
     14.7740000  21396.3083570
     14.7750000  21397.8857780
     14.7760000  21399.4618960
     14.7770000  21401.0371310
     14.7780000  21402.6124670
     14.7790000  21404.1864150
     14.7800000  21405.7613220
     14.7810000  21407.3318570
     14.7820000  21408.9114770
     14.7830000  21410.4828790
     14.7840000  21412.0583250
     14.7850000  21413.6288580
     14.7860000  21415.2059290
     14.7870000  21416.7793050
     14.7880000  21418.3520880
     14.7890000  21419.9311750
     14.7900000  21421.5041220
     14.7910000  21423.0799410
     14.7920000  21424.6498270
     14.7930000  21426.2219150
     14.7940000  21427.7956010
     14.7950000  21429.3721830
     14.7960000  21430.9475450
     14.7970000  21432.5236270
     14.7980000  21434.1027240
     14.7990000  21435.6777180
     14.8000000  21437.2568250
     14.8010000  21438.8320580
     14.8020000  21440.4113640
     14.8030000  21441.9859200
     14.8040000  21443.5639210
     14.8050000  21445.1359360
     14.8060000  21446.7119240
     14.8070000  21448.2910340
     14.8080000  21449.8635210
     14.8090000  21451.4446600
     14.8100000  21453.0185080
     14.8110000  21454.5965240
     14.8120000  21456.1692210
     14.8130000  21457.7470700
     14.8140000  21459.3254390
     14.8150000  21460.8995160
     14.8160000  21462.4725740
     14.8170000  21464.0427800
     14.8180000  21465.6215380
     14.8190000  21467.1949000
     14.8200000  21468.7755040
     14.8210000  21470.3503960
     14.8220000  21471.9293820
     14.8230000  21473.5040070
     14.8240000  21475.0786320
     14.8250000  21476.6544970
     14.8260000  21478.2278110
     14.8270000  21479.8095420
     14.8280000  21481.3828700
     14.8290000  21482.9621340
     14.8300000  21484.5368460
     14.8310000  21486.1154820
     14.8320000  21487.6872490
     14.8330000  21489.2650040
     14.8340000  21490.8399830
     14.8350000  21492.4130590
     14.8360000  21493.9889910
     14.8370000  21495.5638260
     14.8380000  21497.1407960
     14.8390000  21498.7183610
     14.8400000  21500.2958320
     14.8410000  21501.8695890
     14.8420000  21503.4458580
     14.8430000  21505.0217320
     14.8440000  21506.5947520
     14.8450000  21508.1704870
     14.8460000  21509.7456410
     14.8470000  21511.3235720
     14.8480000  21512.8980740
     14.8490000  21514.4778420
     14.8500000  21516.0500730
     14.8510000  21517.6305570
     14.8520000  21519.2064710
     14.8530000  21520.7777250
     14.8540000  21522.3527860
     14.8550000  21523.9270020
     14.8560000  21525.4366450
     14.8570000  21526.5843770
     14.8580000  21527.7320140
     14.8590000  21528.8786310
     14.8600000  21530.0309930
     14.8610000  21531.1793970
     14.8620000  21532.3308330
     14.8630000  21533.4807080
     14.8640000  21534.6319730
     14.8650000  21535.7822390
     14.8660000  21536.9306530
     14.8670000  21538.0800130
     14.8680000  21539.2303950
     14.8690000  21540.3858800
     14.8700000  21541.5353710
     14.8710000  21542.6854040
     14.8720000  21543.8362430
     14.8730000  21544.9918480
     14.8740000  21546.1428950
     14.8750000  21547.2927950
     14.8760000  21548.4434800
     14.8770000  21549.5967580
     14.8780000  21550.7463260
     14.8790000  21551.8973560
     14.8800000  21553.0477020
     14.8810000  21554.2006990
     14.8820000  21555.3607180
     14.8830000  21556.5102330
     14.8840000  21557.6583150
     14.8850000  21558.8078710
     14.8860000  21559.9595950
     14.8870000  21561.1096730
     14.8880000  21562.3690420
     14.8890000  21563.9822050
     14.8900000  21565.5867100
     14.8910000  21567.1900360
     14.8920000  21568.5218940
     14.8930000  21570.1355930
     14.8940000  21571.5976200
     14.8950000  21572.7463030
     14.8960000  21573.9016000
     14.8970000  21575.1129360
     14.8980000  21576.6847840
     14.8990000  21578.2625160
     14.9000000  21579.8407550
     14.9010000  21581.4265360
     14.9020000  21583.0132430
     14.9030000  21584.6190220
     14.9040000  21586.2288570
     14.9050000  21587.8359830
     14.9060000  21589.4116710
     14.9070000  21590.9919380
     14.9080000  21592.5664310
     14.9090000  21594.1427070
     14.9100000  21595.7205090
     14.9110000  21597.3028130
     14.9120000  21598.8772370
     14.9130000  21600.4519620
     14.9140000  21602.0303400
     14.9150000  21603.6049550
     14.9160000  21605.1845480
     14.9170000  21606.7573770
     14.9180000  21608.3383940
     14.9190000  21609.9126440
     14.9200000  21611.4922980
     14.9210000  21613.0655100
     14.9220000  21614.6378640
     14.9230000  21616.0114920
     14.9240000  21617.1636980
     14.9250000  21618.3115900
     14.9260000  21619.4640840
     14.9270000  21620.6168130
     14.9280000  21621.7671820
     14.9290000  21622.9176870
     14.9300000  21624.0690580
     14.9310000  21625.2922580
     14.9320000  21626.6479470
     14.9330000  21627.7969000
     14.9340000  21628.9506770
     14.9350000  21630.5590030
     14.9360000  21632.1610400
     14.9370000  21633.7547750
     14.9380000  21635.3620980
     14.9390000  21636.9565220
     14.9400000  21638.5495270
     14.9410000  21640.1575160
     14.9420000  21641.7518450
     14.9430000  21643.3466560
     14.9440000  21644.9535140
     14.9450000  21646.5480570
     14.9460000  21648.1416430
     14.9470000  21649.7468730
     14.9480000  21651.3435170
     14.9490000  21652.9361860
     14.9500000  21654.5403790
     14.9510000  21656.1360440
     14.9520000  21657.7294720
     14.9530000  21659.3345930
     14.9540000  21660.9327550
     14.9550000  21662.5259990
     14.9560000  21664.1313630
     14.9570000  21665.7282110
     14.9580000  21667.3221850
     14.9590000  21668.9260910
     14.9600000  21670.5241350
     14.9610000  21672.1189800
     14.9620000  21673.7201920
     14.9630000  21675.3148250
     14.9640000  21676.9073020
     14.9650000  21678.5110870
     14.9660000  21680.1076190
     14.9670000  21681.7027610
     14.9680000  21683.2979090
     14.9690000  21684.9033580
     14.9700000  21686.5002690
     14.9710000  21688.0972270
     14.9720000  21689.7067100
     14.9730000  21691.3059660
     14.9740000  21692.8981930
     14.9750000  21694.5049290
     14.9760000  21696.1009390
     14.9770000  21697.6970430
     14.9780000  21699.3012430
     14.9790000  21700.8944610
     14.9800000  21702.4888990
     14.9810000  21704.0919440
     14.9820000  21705.6872610
     14.9830000  21707.2825840
     14.9840000  21708.8848140
     14.9850000  21710.4808780
     14.9860000  21712.0780440
     14.9870000  21713.6833100
     14.9880000  21715.2803330
     14.9890000  21716.8773800
     14.9900000  21718.4826190
     14.9910000  21720.0803460
     14.9920000  21721.6767400
     14.9930000  21723.2796930
     14.9940000  21724.8799480
     14.9950000  21726.4735780
     14.9960000  21728.0796710
     14.9970000  21729.6765960
     14.9980000  21731.2715710
     14.9990000  21732.8757480
     15.0000000  21734.4728650


==> gnuplot1/exam2/cpu_time/opt-4w-time.dat <==
      0.0010000      0.5349120
      0.0020000      0.7230150
      0.0030000      0.8650610
      0.0040000      1.0276620
      0.0050000      1.1878030
      0.0060000      1.3583260
      0.0070000      1.5379940
      0.0080000      1.7222680
      0.0090000      1.9048470
      0.0100000      2.0928740
      0.0110000      2.2854720
      0.0120000      2.4764250
      0.0130000      2.6772880
      0.0140000      2.8820690
      0.0150000      3.0873450
      0.0160000      3.2957850
      0.0170000      3.5067630
      0.0180000      3.7189890
      0.0190000      3.9326520
      0.0200000      4.1517430
      0.0210000      4.3708510
      0.0220000      4.5962310
      0.0230000      4.8215110
      0.0240000      5.0522080
      0.0250000      5.2785680
      0.0260000      5.5103450
      0.0270000      5.7422660
      0.0280000      5.9736510
      0.0290000      6.2072380
      0.0300000      6.4430770
      0.0310000      6.6780800
      0.0320000      6.9149480
      0.0330000      7.1532650
      0.0340000      7.3965710
      0.0350000      7.6415290
      0.0360000      7.8859550
      0.0370000      8.1297640
      0.0380000      8.3748450
      0.0390000      8.6197660
      0.0400000      8.8641000
      0.0410000      9.1093830
      0.0420000      9.3589490
      0.0430000      9.6089430
      0.0440000      9.8635670
      0.0450000     10.1122420
      0.0460000     10.3623830
      0.0470000     10.6148120
      0.0480000     10.8688960
      0.0490000     11.1216430
      0.0500000     11.3741980
      0.0510000     11.6279600
      0.0520000     11.8817690
      0.0530000     12.1386110
      0.0540000     12.3980860
      0.0550000     12.6557720
      0.0560000     12.9150810
      0.0570000     13.1726940
      0.0580000     13.4311550
      0.0590000     13.6907180
      0.0600000     13.9476420
      0.0610000     14.2088780
      0.0620000     14.4680380
      0.0630000     14.7321130
      0.0640000     14.9990740
      0.0650000     15.2587670
      0.0660000     15.5203230
      0.0670000     15.7816010
      0.0680000     16.0433090
      0.0690000     16.3086180
      0.0700000     16.5722280
      0.0710000     16.8344690
      0.0720000     17.0973130
      0.0730000     17.3654180
      0.0740000     17.6316400
      0.0750000     17.9025560
      0.0760000     18.1673720
      0.0770000     18.4305590
      0.0780000     18.6954040
      0.0790000     18.9588040
      0.0800000     19.2262780
      0.0810000     19.4978400
      0.0820000     19.7702070
      0.0830000     20.0371870
      0.0840000     20.3039830
      0.0850000     20.5717440
      0.0860000     20.8402950
      0.0870000     21.1097400
      0.0880000     21.3778810
      0.0890000     21.6461920
      0.0900000     21.9158390
      0.0910000     22.1844140
      0.0920000     22.4553010
      0.0930000     22.7290020
      0.0940000     22.9982320
      0.0950000     23.2684060
      0.0960000     23.5345800
      0.0970000     23.8039170
      0.0980000     24.0741460
      0.0990000     24.3457780
      0.1000000     24.6187340
      0.1010000     24.8956440
      0.1020000     25.1670450
      0.1030000     25.4360580
      0.1040000     25.7079580
      0.1050000     25.9771000
      0.1060000     26.2481660
      0.1070000     26.5210740
      0.1080000     26.7939510
      0.1090000     27.0669790
      0.1100000     27.3400020
      0.1110000     27.6115270
      0.1120000     27.8849700
      0.1130000     28.1540970
      0.1140000     28.4252830
      0.1150000     28.6977910
      0.1160000     28.9718410
      0.1170000     29.2430450
      0.1180000     29.5197930
      0.1190000     29.7974210
      0.1200000     30.0727150
      0.1210000     30.3453430
      0.1220000     30.6184220
      0.1230000     30.8928990
      0.1240000     31.1677350
      0.1250000     31.4403640
      0.1260000     31.7140030
      0.1270000     31.9889500
      0.1280000     32.2641450
      0.1290000     32.5424260
      0.1300000     32.8190400
      0.1310000     33.0939920
      0.1320000     33.3678680
      0.1330000     33.6139080
      0.1340000     33.7734230
      0.1350000     33.9323260
      0.1360000     34.0916660
      0.1370000     34.2506140
      0.1380000     34.4120440
      0.1390000     34.5744050
      0.1400000     34.7370970
      0.1410000     34.8966060
      0.1420000     35.0560520
      0.1430000     35.2153980
      0.1440000     35.3755870
      0.1450000     35.5355890
      0.1460000     35.6963130
      0.1470000     35.9556460
      0.1480000     36.2408890
      0.1490000     36.5288570
      0.1500000     36.8155890
      0.1510000     37.1020230
      0.1520000     37.3834550
      0.1530000     37.6705670
      0.1540000     37.9576170
      0.1550000     38.2442720
      0.1560000     38.5338360
      0.1570000     38.8196890
      0.1580000     39.1033490
      0.1590000     39.3886850
      0.1600000     39.6734200
      0.1610000     39.9603370
      0.1620000     40.2490430
      0.1630000     40.5346050
      0.1640000     40.8241780
      0.1650000     41.1099130
      0.1660000     41.3931490
      0.1670000     41.6791680
      0.1680000     41.9665790
      0.1690000     42.2584090
      0.1700000     42.5449800
      0.1710000     42.8302290
      0.1720000     43.1184190
      0.1730000     43.4085340
      0.1740000     43.6957960
      0.1750000     43.9825380
      0.1760000     44.2677010
      0.1770000     44.5530970
      0.1780000     44.8398390
      0.1790000     45.1278200
      0.1800000     45.4166100
      0.1810000     45.7038260
      0.1820000     45.9966880
      0.1830000     46.2857640
      0.1840000     46.5734340
      0.1850000     46.8634230
      0.1860000     47.1499800
      0.1870000     47.4368710
      0.1880000     47.7254620
      0.1890000     48.0146870
      0.1900000     48.3052090
      0.1910000     48.5924050
      0.1920000     48.8841230
      0.1930000     49.1721770
      0.1940000     49.4639140
      0.1950000     49.7525490
      0.1960000     50.0429260
      0.1970000     50.3298800
      0.1980000     50.6214920
      0.1990000     50.9099660
      0.2000000     51.1946850
      0.2010000     51.4868580
      0.2020000     51.7765500
      0.2030000     52.0659440
      0.2040000     52.3477240
      0.2050000     52.6275450
      0.2060000     52.9070790
      0.2070000     53.1906120
      0.2080000     53.4776890
      0.2090000     53.7658130
      0.2100000     54.0572520
      0.2110000     54.3454110
      0.2120000     54.6358200
      0.2130000     54.9271170
      0.2140000     55.2167940
      0.2150000     55.5077400
      0.2160000     55.7945060
      0.2170000     56.0858190
      0.2180000     56.3757510
      0.2190000     56.6653040
      0.2200000     56.9610650
      0.2210000     57.2533730
      0.2220000     57.5452000
      0.2230000     57.8356420
      0.2240000     58.1270900
      0.2250000     58.4147580
      0.2260000     58.7059520
      0.2270000     58.9967590
      0.2280000     59.2871130
      0.2290000     59.5782360
      0.2300000     59.8664990
      0.2310000     60.1575410
      0.2320000     60.4493200
      0.2330000     60.7443970
      0.2340000     61.0348790
      0.2350000     61.3201710
      0.2360000     61.6068280
      0.2370000     61.8954000
      0.2380000     62.1847010
      0.2390000     62.4745490
      0.2400000     62.7639210
      0.2410000     63.0526980
      0.2420000     63.3340000
      0.2430000     63.6165790
      0.2440000     63.8970850
      0.2450000     64.1788300
      0.2460000     64.4642770
      0.2470000     64.7529590
      0.2480000     65.0377930
      0.2490000     65.3182080
      0.2500000     65.5991920
      0.2510000     65.8516730
      0.2520000     66.0158560
      0.2530000     66.1790870
      0.2540000     66.4284690
      0.2550000     66.7204210
      0.2560000     67.0139940
      0.2570000     67.3041400
      0.2580000     67.5959790
      0.2590000     67.8890120
      0.2600000     68.1824470
      0.2610000     68.4762880
      0.2620000     68.7708800
      0.2630000     69.0661880
      0.2640000     69.3587080
      0.2650000     69.6522080
      0.2660000     69.9462490
      0.2670000     70.2369260
      0.2680000     70.5286630
      0.2690000     70.8219440
      0.2700000     71.1153820
      0.2710000     71.4068050
      0.2720000     71.7005980
      0.2730000     71.9952920
      0.2740000     72.2923080
      0.2750000     72.5500110
      0.2760000     72.7145900
      0.2770000     72.8805770
      0.2780000     73.0458090
      0.2790000     73.2097270
      0.2800000     73.3736500
      0.2810000     73.5373360
      0.2820000     73.7012930
      0.2830000     73.8663090
      0.2840000     74.0319240
      0.2850000     74.1966450
      0.2860000     74.3627080
      0.2870000     74.5271830
      0.2880000     74.6931450
      0.2890000     74.8584680
      0.2900000     75.0228920
      0.2910000     75.1878370
      0.2920000     75.3515170
      0.2930000     75.5181410
      0.2940000     75.6831560
      0.2950000     75.8471510
      0.2960000     76.0126630
      0.2970000     76.1766980
      0.2980000     76.3424600
      0.2990000     76.5077320
      0.3000000     76.6721240
      0.3010000     76.8389740
      0.3020000     77.0071860
      0.3030000     77.1732810
      0.3040000     77.3413260
      0.3050000     77.5069760
      0.3060000     77.6716990
      0.3070000     77.8377020
      0.3080000     78.0050250
      0.3090000     78.1694350
      0.3100000     78.3361680
      0.3110000     78.5022170
      0.3120000     78.6666810
      0.3130000     78.8322140
      0.3140000     78.9975900
      0.3150000     79.1648680
      0.3160000     79.3284250
      0.3170000     79.4926120
      0.3180000     79.6566830
      0.3190000     79.8200540
      0.3200000     79.9832650
      0.3210000     80.1472930
      0.3220000     80.3129720
      0.3230000     80.4786080
      0.3240000     80.6443730
      0.3250000     80.8101490
      0.3260000     80.9777010
      0.3270000     81.1436590
      0.3280000     81.3088840
      0.3290000     81.4761660
      0.3300000     81.6419910
      0.3310000     81.8103090
      0.3320000     81.9781230
      0.3330000     82.1465800
      0.3340000     82.3126700
      0.3350000     82.4782570
      0.3360000     82.6450860
      0.3370000     82.8118880
      0.3380000     82.9783070
      0.3390000     83.1433400
      0.3400000     83.3088800
      0.3410000     83.4746610
      0.3420000     83.6409140
      0.3430000     83.8077200
      0.3440000     83.9730550
      0.3450000     84.1392210
      0.3460000     84.3054390
      0.3470000     84.4719070
      0.3480000     84.6386120
      0.3490000     84.8043060
      0.3500000     84.9707080
      0.3510000     85.1376040
      0.3520000     85.3023900
      0.3530000     85.4690040
      0.3540000     85.6370480
      0.3550000     85.8037290
      0.3560000     85.9715250
      0.3570000     86.1363090
      0.3580000     86.3021320
      0.3590000     86.4690410
      0.3600000     86.6337570
      0.3610000     86.8017900
      0.3620000     86.9715830
      0.3630000     87.1387140
      0.3640000     87.3045050
      0.3650000     87.4704260
      0.3660000     87.6364300
      0.3670000     87.8033720
      0.3680000     87.9695620
      0.3690000     88.1365280
      0.3700000     88.3016430
      0.3710000     88.4679220
      0.3720000     88.6335630
      0.3730000     88.7998590
      0.3740000     88.9668950
      0.3750000     89.1330640
      0.3760000     89.2995230
      0.3770000     89.4661550
      0.3780000     89.6325200
      0.3790000     89.7990000
      0.3800000     89.9663220
      0.3810000     90.1329200
      0.3820000     90.2996950
      0.3830000     90.4662260
      0.3840000     90.6327090
      0.3850000     90.7995210
      0.3860000     90.9668130
      0.3870000     91.1325420
      0.3880000     91.2990170
      0.3890000     91.4660180
      0.3900000     91.6333570
      0.3910000     91.8012790
      0.3920000     91.9702930
      0.3930000     92.1379940
      0.3940000     92.3029540
      0.3950000     92.4690800
      0.3960000     92.6366140
      0.3970000     92.8025330
      0.3980000     92.9688030
      0.3990000     93.1358950
      0.4000000     93.3030320
      0.4010000     93.4707690
      0.4020000     93.6369220
      0.4030000     93.8041270
      0.4040000     93.9723320
      0.4050000     94.1387830
      0.4060000     94.3056010
      0.4070000     94.4718320
      0.4080000     94.6401030
      0.4090000     94.8075800
      0.4100000     94.9746020
      0.4110000     95.1439150
      0.4120000     95.3765560
      0.4130000     95.5462210
      0.4140000     95.7144830
      0.4150000     95.8800540
      0.4160000     96.0452520
      0.4170000     96.2089850
      0.4180000     96.3745640
      0.4190000     96.5396580
      0.4200000     96.7052820
      0.4210000     96.8751160
      0.4220000     97.0417410
      0.4230000     97.2097510
      0.4240000     97.3787640
      0.4250000     97.5474470
      0.4260000     97.7154850
      0.4270000     97.8828850
      0.4280000     98.0507730
      0.4290000     98.2207790
      0.4300000     98.3878250
      0.4310000     98.5549900
      0.4320000     98.7226890
      0.4330000     98.9777980
      0.4340000     99.2671860
      0.4350000     99.5562480
      0.4360000     99.8478530
      0.4370000    100.0265340
      0.4380000    100.1926750
      0.4390000    100.3607590
      0.4400000    100.5291100
      0.4410000    100.6979210
      0.4420000    100.8646570
      0.4430000    101.0311830
      0.4440000    101.1988830
      0.4450000    101.3663240
      0.4460000    101.5355250
      0.4470000    101.7058610
      0.4480000    101.8855500
      0.4490000    102.0518430
      0.4500000    102.2196000
      0.4510000    102.3875940
      0.4520000    102.5554770
      0.4530000    102.7226020
      0.4540000    102.8902330
      0.4550000    103.0574380
      0.4560000    103.2251800
      0.4570000    103.3944050
      0.4580000    103.5627100
      0.4590000    103.7289950
      0.4600000    103.8956940
      0.4610000    104.0633480
      0.4620000    104.2306060
      0.4630000    104.3989720
      0.4640000    104.5650040
      0.4650000    104.7305030
      0.4660000    104.8955420
      0.4670000    105.0594020
      0.4680000    105.2256730
      0.4690000    105.3906240
      0.4700000    105.5547240
      0.4710000    105.7199350
      0.4720000    105.8847740
      0.4730000    106.0496630
      0.4740000    106.2162510
      0.4750000    106.3861480
      0.4760000    106.5555370
      0.4770000    106.7240000
      0.4780000    106.8913040
      0.4790000    107.0585700
      0.4800000    107.2258240
      0.4810000    107.3949060
      0.4820000    107.5632970
      0.4830000    107.7324790
      0.4840000    107.8989460
      0.4850000    108.0663400
      0.4860000    108.2342660
      0.4870000    108.4013750
      0.4880000    108.5674280
      0.4890000    108.7347550
      0.4900000    108.9027120
      0.4910000    109.0693260
      0.4920000    109.2372970
      0.4930000    109.4045120
      0.4940000    109.5721840
      0.4950000    109.7398330
      0.4960000    109.9082300
      0.4970000    110.0760550
      0.4980000    110.2429570
      0.4990000    110.4111140
      0.5000000    110.5790670
      0.5010000    110.7491730
      0.5020000    110.9156120
      0.5030000    111.0833270
      0.5040000    111.2533140
      0.5050000    111.4227200
      0.5060000    111.5933270
      0.5070000    111.7622200
      0.5080000    111.9311650
      0.5090000    112.0978900
      0.5100000    112.2667150
      0.5110000    112.4349100
      0.5120000    112.6026380
      0.5130000    112.7815330
      0.5140000    112.9491770
      0.5150000    113.1172890
      0.5160000    113.2863040
      0.5170000    113.4535890
      0.5180000    113.6229040
      0.5190000    113.7909590
      0.5200000    113.9584010
      0.5210000    114.1254100
      0.5220000    114.2939950
      0.5230000    114.4585410
      0.5240000    114.6266180
      0.5250000    114.7951600
      0.5260000    114.9634290
      0.5270000    115.1327990
      0.5280000    115.3006060
      0.5290000    115.4695840
      0.5300000    115.6377730
      0.5310000    115.8055380
      0.5320000    115.9732870
      0.5330000    116.1421330
      0.5340000    116.3123020
      0.5350000    116.4812980
      0.5360000    116.6488930
      0.5370000    116.8176930
      0.5380000    116.9893640
      0.5390000    117.1588020
      0.5400000    117.3275290
      0.5410000    117.4946520
      0.5420000    117.6625280
      0.5430000    117.8318720
      0.5440000    117.9997530
      0.5450000    118.1733550
      0.5460000    118.3482150
      0.5470000    118.5166650
      0.5480000    118.6848100
      0.5490000    118.8526730
      0.5500000    119.0228330
      0.5510000    119.1916970
      0.5520000    119.3599760
      0.5530000    119.5284010
      0.5540000    119.6975220
      0.5550000    119.8652080
      0.5560000    120.0325780
      0.5570000    120.2030180
      0.5580000    120.3703380
      0.5590000    120.5390210
      0.5600000    120.7080490
      0.5610000    120.8773000
      0.5620000    121.0471520
      0.5630000    121.2173950
      0.5640000    121.3859820
      0.5650000    121.5511540
      0.5660000    121.7166810
      0.5670000    121.8834650
      0.5680000    122.0487300
      0.5690000    122.2141830
      0.5700000    122.3794720
      0.5710000    122.5452670
      0.5720000    122.7125200
      0.5730000    122.8801850
      0.5740000    123.0494030
      0.5750000    123.2170500
      0.5760000    123.3864760
      0.5770000    123.5562010
      0.5780000    123.7253070
      0.5790000    123.8928120
      0.5800000    124.0606630
      0.5810000    124.2294770
      0.5820000    124.3972420
      0.5830000    124.5656360
      0.5840000    124.7351730
      0.5850000    124.9031370
      0.5860000    125.0717440
      0.5870000    125.2419370
      0.5880000    125.4106090
      0.5890000    125.5793760
      0.5900000    125.7476010
      0.5910000    125.9179950
      0.5920000    126.0885850
      0.5930000    126.2587230
      0.5940000    126.4283050
      0.5950000    126.5983210
      0.5960000    126.7664320
      0.5970000    126.9365580
      0.5980000    127.1048050
      0.5990000    127.2746700
      0.6000000    127.4429440
      0.6010000    127.6140990
      0.6020000    127.7819000
      0.6030000    127.9507280
      0.6040000    128.1212540
      0.6050000    128.2906060
      0.6060000    128.4589270
      0.6070000    128.6281340
      0.6080000    128.7986540
      0.6090000    128.9682110
      0.6100000    129.1368060
      0.6110000    129.3073080
      0.6120000    129.4763750
      0.6130000    129.6448420
      0.6140000    129.8123700
      0.6150000    129.9813800
      0.6160000    130.1507120
      0.6170000    130.3188290
      0.6180000    130.4887360
      0.6190000    130.6577610
      0.6200000    130.8274070
      0.6210000    130.9983800
      0.6220000    131.1687560
      0.6230000    131.3545070
      0.6240000    131.6414640
      0.6250000    131.9406260
      0.6260000    132.1891660
      0.6270000    132.3613850
      0.6280000    132.5296580
      0.6290000    132.7021000
      0.6300000    132.8718010
      0.6310000    133.0405500
      0.6320000    133.2101920
      0.6330000    133.3783400
      0.6340000    133.5473150
      0.6350000    133.7162050
      0.6360000    133.8836680
      0.6370000    134.0539960
      0.6380000    134.2232850
      0.6390000    134.3921350
      0.6400000    134.5623670
      0.6410000    134.7331230
      0.6420000    134.9028650
      0.6430000    135.0710490
      0.6440000    135.2405730
      0.6450000    135.4099620
      0.6460000    135.5805040
      0.6470000    135.7522360
      0.6480000    135.9248690
      0.6490000    136.0944700
      0.6500000    136.2620250
      0.6510000    136.4335140
      0.6520000    136.6013350
      0.6530000    136.7695870
      0.6540000    136.9390140
      0.6550000    137.1095990
      0.6560000    137.2793890
      0.6570000    137.4485740
      0.6580000    137.6196550
      0.6590000    137.7877750
      0.6600000    137.9554140
      0.6610000    138.1214630
      0.6620000    138.2900970
      0.6630000    138.4563570
      0.6640000    138.6262420
      0.6650000    138.7927600
      0.6660000    138.9590640
      0.6670000    139.1262120
      0.6680000    139.2939360
      0.6690000    139.4605850
      0.6700000    139.6282160
      0.6710000    139.7962360
      0.6720000    139.9624970
      0.6730000    140.1297630
      0.6740000    140.2962140
      0.6750000    140.4671300
      0.6760000    140.6379420
      0.6770000    140.8072350
      0.6780000    140.9815370
      0.6790000    141.1571510
      0.6800000    141.3279990
      0.6810000    141.4975730
      0.6820000    141.6666520
      0.6830000    141.8347800
      0.6840000    142.0047620
      0.6850000    142.1750530
      0.6860000    142.3454050
      0.6870000    142.5246510
      0.6880000    142.6941120
      0.6890000    142.8632670
      0.6900000    143.0319950
      0.6910000    143.2014660
      0.6920000    143.3709870
      0.6930000    143.5407130
      0.6940000    143.7099570
      0.6950000    143.8793170
      0.6960000    144.0497230
      0.6970000    144.2201490
      0.6980000    144.3894510
      0.6990000    144.5604130
      0.7000000    144.7301440
      0.7010000    144.9006390
      0.7020000    145.0706090
      0.7030000    145.2427370
      0.7040000    145.4133960
      0.7050000    145.5857500
      0.7060000    145.7555970
      0.7070000    145.9245400
      0.7080000    146.0953650
      0.7090000    146.2650900
      0.7100000    146.4347160
      0.7110000    146.6059330
      0.7120000    146.7759910
      0.7130000    146.9450510
      0.7140000    147.1159490
      0.7150000    147.2848040
      0.7160000    147.4550080
      0.7170000    147.6243450
      0.7180000    147.7935310
      0.7190000    147.9649660
      0.7200000    148.1346460
      0.7210000    148.3051380
      0.7220000    148.4738790
      0.7230000    148.6437300
      0.7240000    148.8130120
      0.7250000    148.9826360
      0.7260000    149.1529430
      0.7270000    149.3220770
      0.7280000    149.4936890
      0.7290000    149.7861180
      0.7300000    150.0818630
      0.7310000    150.2660160
      0.7320000    150.4389400
      0.7330000    150.6098490
      0.7340000    150.7798490
      0.7350000    150.9516420
      0.7360000    151.1219050
      0.7370000    151.2920280
      0.7380000    151.4649120
      0.7390000    151.6349260
      0.7400000    151.8049570
      0.7410000    151.9761010
      0.7420000    152.1465360
      0.7430000    152.3152890
      0.7440000    152.4846830
      0.7450000    152.6541530
      0.7460000    152.8241510
      0.7470000    152.9947510
      0.7480000    153.1649190
      0.7490000    153.3337880
      0.7500000    153.5040970
      0.7510000    153.6735220
      0.7520000    153.8441260
      0.7530000    154.0118090
      0.7540000    154.1793030
      0.7550000    154.3492620
      0.7560000    154.5183390
      0.7570000    154.6856740
      0.7580000    154.8514730
      0.7590000    155.0224030
      0.7600000    155.1928430
      0.7610000    155.3641840
      0.7620000    155.5350660
      0.7630000    155.7049670
      0.7640000    155.8750720
      0.7650000    156.0450570
      0.7660000    156.2150030
      0.7670000    156.3836460
      0.7680000    156.5522970
      0.7690000    156.7189850
      0.7700000    156.8868990
      0.7710000    157.0536210
      0.7720000    157.2216510
      0.7730000    157.3900850
      0.7740000    157.5570820
      0.7750000    157.7248970
      0.7760000    157.8934270
      0.7770000    158.0605690
      0.7780000    158.2282270
      0.7790000    158.3972590
      0.7800000    158.5676580
      0.7810000    158.7367830
      0.7820000    158.9075210
      0.7830000    159.0771590
      0.7840000    159.2472620
      0.7850000    159.4175540
      0.7860000    159.5873000
      0.7870000    159.7558080
      0.7880000    159.9279830
      0.7890000    160.0979590
      0.7900000    160.2715020
      0.7910000    160.4418690
      0.7920000    160.6118110
      0.7930000    160.7812750
      0.7940000    160.9518690
      0.7950000    161.1220090
      0.7960000    161.2942070
      0.7970000    161.4761990
      0.7980000    161.6457730
      0.7990000    161.8150940
      0.8000000    161.9879830
      0.8010000    162.1588540
      0.8020000    162.3295600
      0.8030000    162.4988480
      0.8040000    162.6724640
      0.8050000    162.8423660
      0.8060000    163.0132130
      0.8070000    163.1844900
      0.8080000    163.3548800
      0.8090000    163.5248450
      0.8100000    163.6937600
      0.8110000    163.8698350
      0.8120000    164.0459560
      0.8130000    164.2159400
      0.8140000    164.3859120
      0.8150000    164.5561130
      0.8160000    164.7263030
      0.8170000    164.9201180
      0.8180000    165.2202210
      0.8190000    165.5134020
      0.8200000    165.7102890
      0.8210000    165.8814710
      0.8220000    166.0510370
      0.8230000    166.2217070
      0.8240000    166.3929180
      0.8250000    166.5631920
      0.8260000    166.7338740
      0.8270000    166.9050600
      0.8280000    167.0751110
      0.8290000    167.2447120
      0.8300000    167.4151950
      0.8310000    167.5859990
      0.8320000    167.7565920
      0.8330000    167.9284710
      0.8340000    168.0985110
      0.8350000    168.2693630
      0.8360000    168.5028830
      0.8370000    168.7945100
      0.8380000    169.0867100
      0.8390000    169.3802250
      0.8400000    169.6765720
      0.8410000    169.9728650
      0.8420000    170.2720650
      0.8430000    170.4725490
      0.8440000    170.6426560
      0.8450000    170.8131320
      0.8460000    170.9837220
      0.8470000    171.1515830
      0.8480000    171.3221870
      0.8490000    171.4913790
      0.8500000    171.6614030
      0.8510000    171.8286350
      0.8520000    171.9993130
      0.8530000    172.1691550
      0.8540000    172.3378210
      0.8550000    172.5063850
      0.8560000    172.6742540
      0.8570000    172.8415590
      0.8580000    173.0108610
      0.8590000    173.1807750
      0.8600000    173.3498790
      0.8610000    173.5186750
      0.8620000    173.6855820
      0.8630000    173.8549010
      0.8640000    174.0249850
      0.8650000    174.1962940
      0.8660000    174.4166870
      0.8670000    174.7217580
      0.8680000    175.0239490
      0.8690000    175.2072870
      0.8700000    175.3764630
      0.8710000    175.5466630
      0.8720000    175.7175010
      0.8730000    175.8856160
      0.8740000    176.0550040
      0.8750000    176.2255030
      0.8760000    176.3954130
      0.8770000    176.5655260
      0.8780000    176.7349290
      0.8790000    176.9056800
      0.8800000    177.0776120
      0.8810000    177.2484640
      0.8820000    177.4168100
      0.8830000    177.5848120
      0.8840000    177.7533390
      0.8850000    177.9228980
      0.8860000    178.0937090
      0.8870000    178.2644990
      0.8880000    178.4361300
      0.8890000    178.6070920
      0.8900000    178.7781240
      0.8910000    178.9481100
      0.8920000    179.1194860
      0.8930000    179.2899700
      0.8940000    179.4622020
      0.8950000    179.6347390
      0.8960000    179.8062670
      0.8970000    179.9768400
      0.8980000    180.1477640
      0.8990000    180.3185140
      0.9000000    180.4890240
      0.9010000    180.6606130
      0.9020000    180.8320510
      0.9030000    181.0029600
      0.9040000    181.1762100
      0.9050000    181.3466300
      0.9060000    181.5164670
      0.9070000    181.6850190
      0.9080000    181.8540490
      0.9090000    182.0227910
      0.9100000    182.1902650
      0.9110000    182.3593930
      0.9120000    182.5283800
      0.9130000    182.6957770
      0.9140000    182.8633920
      0.9150000    183.0346040
      0.9160000    183.2005960
      0.9170000    183.3681520
      0.9180000    183.5381620
      0.9190000    183.7076640
      0.9200000    183.8787230
      0.9210000    184.0502130
      0.9220000    184.2359530
      0.9230000    184.4081150
      0.9240000    184.5800070
      0.9250000    184.7538630
      0.9260000    184.9252380
      0.9270000    185.0954260
      0.9280000    185.2684980
      0.9290000    185.4395720
      0.9300000    185.6107660
      0.9310000    185.7825220
      0.9320000    185.9546480
      0.9330000    186.1254180
      0.9340000    186.2969810
      0.9350000    186.4683500
      0.9360000    186.6405930
      0.9370000    186.8111230
      0.9380000    186.9820570
      0.9390000    187.1531480
      0.9400000    187.3229870
      0.9410000    187.4946990
      0.9420000    187.6649590
      0.9430000    187.8364950
      0.9440000    188.0128360
      0.9450000    188.1881370
      0.9460000    188.3608120
      0.9470000    188.5312580
      0.9480000    188.7018330
      0.9490000    188.8732250
      0.9500000    189.0445460
      0.9510000    189.2167550
      0.9520000    189.3909410
      0.9530000    189.5623750
      0.9540000    189.7331450
      0.9550000    189.9032660
      0.9560000    190.0755500
      0.9570000    190.2471430
      0.9580000    190.4166970
      0.9590000    190.5886020
      0.9600000    190.7617230
      0.9610000    190.9312540
      0.9620000    191.1012530
      0.9630000    191.2738840
      0.9640000    191.4434320
      0.9650000    191.6153870
      0.9660000    191.7864350
      0.9670000    191.9583240
      0.9680000    192.1305230
      0.9690000    192.3030310
      0.9700000    192.4746170
      0.9710000    192.6440700
      0.9720000    192.8148730
      0.9730000    192.9857040
      0.9740000    193.1579420
      0.9750000    193.3292650
      0.9760000    193.5005830
      0.9770000    193.6721880
      0.9780000    193.8423290
      0.9790000    194.0149590
      0.9800000    194.1880290
      0.9810000    194.3605190
      0.9820000    194.5302530
      0.9830000    194.7018490
      0.9840000    194.8731040
      0.9850000    195.0444150
      0.9860000    195.2156290
      0.9870000    195.3864220
      0.9880000    195.5561760
      0.9890000    195.7288160
      0.9900000    195.8998720
      0.9910000    196.0716270
      0.9920000    196.2430440
      0.9930000    196.4143260
      0.9940000    196.5861670
      0.9950000    196.7585000
      0.9960000    196.9304360
      0.9970000    197.1016730
      0.9980000    197.2729690
      0.9990000    197.4443880
      1.0000000    197.6151270
      1.0010000    197.7883330
      1.0020000    197.9583030
      1.0030000    198.1284400
      1.0040000    198.3018310
      1.0050000    198.4720920
      1.0060000    198.6435430
      1.0070000    198.8152390
      1.0080000    198.9892190
      1.0090000    199.1643690
      1.0100000    199.3363040
      1.0110000    199.5720630
      1.0120000    199.8667900
      1.0130000    200.0956520
      1.0140000    200.2667070
      1.0150000    200.4372080
      1.0160000    200.6091820
      1.0170000    200.7813960
      1.0180000    200.9539130
      1.0190000    201.1266400
      1.0200000    201.2983100
      1.0210000    201.4683670
      1.0220000    201.6396150
      1.0230000    201.8108570
      1.0240000    201.9816940
      1.0250000    202.1649650
      1.0260000    202.3362350
      1.0270000    202.5098440
      1.0280000    202.6821530
      1.0290000    202.8527620
      1.0300000    203.0260480
      1.0310000    203.1974260
      1.0320000    203.3677900
      1.0330000    203.5383960
      1.0340000    203.7098590
      1.0350000    203.8835400
      1.0360000    204.0568670
      1.0370000    204.2326380
      1.0380000    204.4030690
      1.0390000    204.5754990
      1.0400000    204.7457600
      1.0410000    204.9188330
      1.0420000    205.0903180
      1.0430000    205.2614120
      1.0440000    205.4337050
      1.0450000    205.6045530
      1.0460000    205.7774720
      1.0470000    205.9483530
      1.0480000    206.1205630
      1.0490000    206.2910520
      1.0500000    206.4609640
      1.0510000    206.6339910
      1.0520000    206.8056320
      1.0530000    206.9772360
      1.0540000    207.1477820
      1.0550000    207.3196180
      1.0560000    207.4901400
      1.0570000    207.6617410
      1.0580000    207.8338900
      1.0590000    208.0060520
      1.0600000    208.1774140
      1.0610000    208.3496480
      1.0620000    208.5212360
      1.0630000    208.6947520
      1.0640000    208.8686500
      1.0650000    209.0423630
      1.0660000    209.2137780
      1.0670000    209.3849900
      1.0680000    209.5561900
      1.0690000    209.7268050
      1.0700000    209.8978740
      1.0710000    210.0683620
      1.0720000    210.2386820
      1.0730000    210.4102140
      1.0740000    210.5822180
      1.0750000    210.7544940
      1.0760000    210.9261620
      1.0770000    211.1054010
      1.0780000    211.2812050
      1.0790000    211.4518520
      1.0800000    211.6236900
      1.0810000    211.7957680
      1.0820000    211.9665770
      1.0830000    212.1380940
      1.0840000    212.3085510
      1.0850000    212.4795690
      1.0860000    212.6514680
      1.0870000    212.8223970
      1.0880000    212.9934820
      1.0890000    213.1642320
      1.0900000    213.3348840
      1.0910000    213.5069470
      1.0920000    213.6808780
      1.0930000    213.8548980
      1.0940000    214.0395630
      1.0950000    214.2101040
      1.0960000    214.3810170
      1.0970000    214.5532670
      1.0980000    214.7248130
      1.0990000    214.8956480
      1.1000000    215.0678450
      1.1010000    215.2400710
      1.1020000    215.4114000
      1.1030000    215.5825940
      1.1040000    215.7554580
      1.1050000    215.9269330
      1.1060000    216.0972450
      1.1070000    216.2677400
      1.1080000    216.4400260
      1.1090000    216.6136230
      1.1100000    216.7855620
      1.1110000    216.9583790
      1.1120000    217.1306690
      1.1130000    217.3016480
      1.1140000    217.4750330
      1.1150000    217.6462500
      1.1160000    217.8171080
      1.1170000    217.9894930
      1.1180000    218.1616530
      1.1190000    218.3323210
      1.1200000    218.5084860
      1.1210000    218.6820400
      1.1220000    218.8531580
      1.1230000    219.0218310
      1.1240000    219.1906470
      1.1250000    219.3607040
      1.1260000    219.5300870
      1.1270000    219.6996010
      1.1280000    219.8700380
      1.1290000    220.0384830
      1.1300000    220.2086030
      1.1310000    220.3772080
      1.1320000    220.5495850
      1.1330000    220.7179970
      1.1340000    220.8872100
      1.1350000    221.0547260
      1.1360000    221.2238530
      1.1370000    221.3906220
      1.1380000    221.5617490
      1.1390000    221.7313970
      1.1400000    221.8996660
      1.1410000    222.0690150
      1.1420000    222.2379770
      1.1430000    222.4065810
      1.1440000    222.5758260
      1.1450000    222.7449330
      1.1460000    222.9131890
      1.1470000    223.0832400
      1.1480000    223.2522370
      1.1490000    223.4224470
      1.1500000    223.5944510
      1.1510000    223.7652160
      1.1520000    223.9349350
      1.1530000    224.1049670
      1.1540000    224.2735560
      1.1550000    224.4435540
      1.1560000    224.6124860
      1.1570000    224.7843490
      1.1580000    224.9524390
      1.1590000    225.1203890
      1.1600000    225.2888080
      1.1610000    225.4580690
      1.1620000    225.6269740
      1.1630000    225.7958200
      1.1640000    225.9662840
      1.1650000    226.1344500
      1.1660000    226.3042530
      1.1670000    226.4732170
      1.1680000    226.6430540
      1.1690000    226.8121620
      1.1700000    226.9810770
      1.1710000    227.1509390
      1.1720000    227.3203880
      1.1730000    227.4882630
      1.1740000    227.6578070
      1.1750000    227.8268630
      1.1760000    228.0083080
      1.1770000    228.1782000
      1.1780000    228.3497180
      1.1790000    228.5221250
      1.1800000    228.6921270
      1.1810000    228.8614990
      1.1820000    229.0308630
      1.1830000    229.1990960
      1.1840000    229.3673190
      1.1850000    229.5361870
      1.1860000    229.7056540
      1.1870000    229.8752550
      1.1880000    230.0434240
      1.1890000    230.2126580
      1.1900000    230.3809920
      1.1910000    230.5505930
      1.1920000    230.7192500
      1.1930000    230.8887060
      1.1940000    231.0568550
      1.1950000    231.2264830
      1.1960000    231.3952210
      1.1970000    231.5652170
      1.1980000    231.7349720
      1.1990000    231.9049070
      1.2000000    232.0728630
      1.2010000    232.2433560
      1.2020000    232.4125900
      1.2030000    232.5839520
      1.2040000    232.7529380
      1.2050000    232.9220740
      1.2060000    233.0902340
      1.2070000    233.2603780
      1.2080000    233.4328090
      1.2090000    233.6766540
      1.2100000    233.9747170
      1.2110000    234.1805780
      1.2120000    234.3493170
      1.2130000    234.5181330
      1.2140000    234.6873730
      1.2150000    234.8551880
      1.2160000    235.0245900
      1.2170000    235.2984940
      1.2180000    235.6012770
      1.2190000    235.9052650
      1.2200000    236.2081520
      1.2210000    236.5082340
      1.2220000    236.8118990
      1.2230000    237.1160590
      1.2240000    237.4203760
      1.2250000    237.7267070
      1.2260000    238.0293450
      1.2270000    238.3333780
      1.2280000    238.6352940
      1.2290000    238.9363180
      1.2300000    239.2359400
      1.2310000    239.5383230
      1.2320000    239.8421220
      1.2330000    240.1465400
      1.2340000    240.4493110
      1.2350000    240.7489210
      1.2360000    241.0556850
      1.2370000    241.3600150
      1.2380000    241.6629330
      1.2390000    241.9647940
      1.2400000    242.2594040
      1.2410000    242.5539130
      1.2420000    242.8496820
      1.2430000    243.0308930
      1.2440000    243.1994640
      1.2450000    243.3681660
      1.2460000    243.5384420
      1.2470000    243.7077220
      1.2480000    243.8758550
      1.2490000    244.0451110
      1.2500000    244.2143510
      1.2510000    244.3835070
      1.2520000    244.5534100
      1.2530000    244.7222740
      1.2540000    244.8908680
      1.2550000    245.0596400
      1.2560000    245.2286330
      1.2570000    245.4000700
      1.2580000    245.5705510
      1.2590000    245.7424050
      1.2600000    245.9105190
      1.2610000    246.0795080
      1.2620000    246.2479870
      1.2630000    246.4178240
      1.2640000    246.5877390
      1.2650000    246.7577520
      1.2660000    246.9284850
      1.2670000    247.0965750
      1.2680000    247.2654970
      1.2690000    247.4348210
      1.2700000    247.6052160
      1.2710000    247.7753840
      1.2720000    247.9456780
      1.2730000    248.1153130
      1.2740000    248.2846360
      1.2750000    248.4547930
      1.2760000    248.6244400
      1.2770000    248.7945200
      1.2780000    248.9627550
      1.2790000    249.1325710
      1.2800000    249.3005720
      1.2810000    249.4748830
      1.2820000    249.6441880
      1.2830000    249.8135060
      1.2840000    249.9828730
      1.2850000    250.1527370
      1.2860000    250.3240510
      1.2870000    250.4964670
      1.2880000    250.6678140
      1.2890000    250.8384590
      1.2900000    251.0082390
      1.2910000    251.1772200
      1.2920000    251.3465270
      1.2930000    251.5163570
      1.2940000    251.6852780
      1.2950000    251.8545690
      1.2960000    252.0238170
      1.2970000    252.1943070
      1.2980000    252.3629660
      1.2990000    252.5334030
      1.3000000    252.7019620
      1.3010000    252.8728260
      1.3020000    253.0425970
      1.3030000    253.2119100
      1.3040000    253.3815230
      1.3050000    253.5507780
      1.3060000    253.7192420
      1.3070000    253.8889230
      1.3080000    254.0599240
      1.3090000    254.2290030
      1.3100000    254.3979550
      1.3110000    254.5685070
      1.3120000    254.7382570
      1.3130000    254.9076510
      1.3140000    255.0781190
      1.3150000    255.2492740
      1.3160000    255.4215570
      1.3170000    255.5929850
      1.3180000    255.7759460
      1.3190000    255.9454940
      1.3200000    256.1144750
      1.3210000    256.2848810
      1.3220000    256.4555460
      1.3230000    256.6253850
      1.3240000    256.7946390
      1.3250000    256.9641760
      1.3260000    257.1332210
      1.3270000    257.3014800
      1.3280000    257.4718050
      1.3290000    257.6422570
      1.3300000    257.8116830
      1.3310000    257.9817800
      1.3320000    258.1506790
      1.3330000    258.3194530
      1.3340000    258.4887360
      1.3350000    258.6585750
      1.3360000    258.8280590
      1.3370000    258.9979420
      1.3380000    259.1673800
      1.3390000    259.3381880
      1.3400000    259.5076600
      1.3410000    259.6772370
      1.3420000    259.8476660
      1.3430000    260.0221480
      1.3440000    260.1971980
      1.3450000    260.3714340
      1.3460000    260.5430640
      1.3470000    260.7121880
      1.3480000    260.8816130
      1.3490000    261.0506300
      1.3500000    261.2213880
      1.3510000    261.3908290
      1.3520000    261.5600430
      1.3530000    261.7311180
      1.3540000    261.9003240
      1.3550000    262.0698520
      1.3560000    262.2392950
      1.3570000    262.4110390
      1.3580000    262.5803990
      1.3590000    262.7497810
      1.3600000    262.9209030
      1.3610000    263.0911330
      1.3620000    263.2614900
      1.3630000    263.4314560
      1.3640000    263.6022210
      1.3650000    263.7724270
      1.3660000    263.9424830
      1.3670000    264.1119660
      1.3680000    264.2819270
      1.3690000    264.4526920
      1.3700000    264.6228300
      1.3710000    264.7931790
      1.3720000    264.9639230
      1.3730000    265.1355910
      1.3740000    265.3070560
      1.3750000    265.4793830
      1.3760000    265.6492700
      1.3770000    265.8191620
      1.3780000    265.9884940
      1.3790000    266.1581920
      1.3800000    266.3277460
      1.3810000    266.4963290
      1.3820000    266.6657460
      1.3830000    266.8349140
      1.3840000    267.0047020
      1.3850000    267.1745650
      1.3860000    267.3443620
      1.3870000    267.5133380
      1.3880000    267.6830000
      1.3890000    267.8529500
      1.3900000    268.0231860
      1.3910000    268.1928040
      1.3920000    268.3629560
      1.3930000    268.5340620
      1.3940000    268.7045600
      1.3950000    268.8733700
      1.3960000    269.0426870
      1.3970000    269.2128610
      1.3980000    269.3829410
      1.3990000    269.5522730
      1.4000000    269.7218440
      1.4010000    269.8954780
      1.4020000    270.0664540
      1.4030000    270.2920540
      1.4040000    270.5947740
      1.4050000    270.8050050
      1.4060000    271.0140560
      1.4070000    271.3161160
      1.4080000    271.6182020
      1.4090000    271.9248480
      1.4100000    272.2285700
      1.4110000    272.5289280
      1.4120000    272.8323000
      1.4130000    273.1369500
      1.4140000    273.4419180
      1.4150000    273.7480550
      1.4160000    274.0527120
      1.4170000    274.3556670
      1.4180000    274.6599580
      1.4190000    274.9656100
      1.4200000    275.2659370
      1.4210000    275.5713570
      1.4220000    275.8762790
      1.4230000    276.1808160
      1.4240000    276.4854760
      1.4250000    276.7874140
      1.4260000    277.0913120
      1.4270000    277.3977920
      1.4280000    277.7049770
      1.4290000    278.0088860
      1.4300000    278.3114440
      1.4310000    278.6158080
      1.4320000    278.9196780
      1.4330000    279.2241130
      1.4340000    279.5252740
      1.4350000    279.8296680
      1.4360000    280.1324880
      1.4370000    280.4366600
      1.4380000    280.7430490
      1.4390000    281.0480100
      1.4400000    281.3541120
      1.4410000    281.6594670
      1.4420000    281.9634840
      1.4430000    282.2654790
      1.4440000    282.5709280
      1.4450000    282.8757100
      1.4460000    283.1810360
      1.4470000    283.4862410
      1.4480000    283.7862380
      1.4490000    284.0917700
      1.4500000    284.3973210
      1.4510000    284.7045020
      1.4520000    285.0092770
      1.4530000    285.3117910
      1.4540000    285.6181700
      1.4550000    285.9237060
      1.4560000    286.2252890
      1.4570000    286.5276570
      1.4580000    286.8318750
      1.4590000    287.1350740
      1.4600000    287.4407150
      1.4610000    287.7433990
      1.4620000    288.0437670
      1.4630000    288.3509620
      1.4640000    288.6554990
      1.4650000    288.9599400
      1.4660000    289.2609400
      1.4670000    289.5658590
      1.4680000    289.8717330
      1.4690000    290.1770370
      1.4700000    290.4816570
      1.4710000    290.7841000
      1.4720000    291.0889580
      1.4730000    291.3942050
      1.4740000    291.6988940
      1.4750000    292.0060570
      1.4760000    292.3126950
      1.4770000    292.6171870
      1.4780000    292.9223740
      1.4790000    293.2272740
      1.4800000    293.5260110
      1.4810000    293.8302410
      1.4820000    294.1351430
      1.4830000    294.4406070
      1.4840000    294.7456460
      1.4850000    295.0468030
      1.4860000    295.3526660
      1.4870000    295.6587270
      1.4880000    295.9631870
      1.4890000    296.2634370
      1.4900000    296.5686010
      1.4910000    296.8744530
      1.4920000    297.1786200
      1.4930000    297.4832030
      1.4940000    297.7841270
      1.4950000    298.0872620
      1.4960000    298.3919280
      1.4970000    298.6989490
      1.4980000    299.0066980
      1.4990000    299.3192000
      1.5000000    299.6279790
      1.5010000    299.9345320
      1.5020000    300.2414890
      1.5030000    300.5454080
      1.5040000    300.8510750
      1.5050000    301.1561860
      1.5060000    301.4627200
      1.5070000    301.7685800
      1.5080000    302.0737500
      1.5090000    302.3797480
      1.5100000    302.6871770
      1.5110000    302.9968920
      1.5120000    303.3000950
      1.5130000    303.6048320
      1.5140000    303.9109320
      1.5150000    304.2181700
      1.5160000    304.5212370
      1.5170000    304.8256110
      1.5180000    305.1312030
      1.5190000    305.4380570
      1.5200000    305.7440920
      1.5210000    306.0473600
      1.5220000    306.3523870
      1.5230000    306.6628650
      1.5240000    306.9691410
      1.5250000    307.2762920
      1.5260000    307.5777040
      1.5270000    307.8828180
      1.5280000    308.1889560
      1.5290000    308.4941920
      1.5300000    308.8036200
      1.5310000    309.1080690
      1.5320000    309.4135550
      1.5330000    309.7177440
      1.5340000    310.0220870
      1.5350000    310.3266970
      1.5360000    310.6332120
      1.5370000    310.9400580
      1.5380000    311.2435580
      1.5390000    311.5494300
      1.5400000    311.8558210
      1.5410000    312.1595640
      1.5420000    312.4664520
      1.5430000    312.7721300
      1.5440000    313.0719150
      1.5450000    313.3752840
      1.5460000    313.6826650
      1.5470000    313.9879720
      1.5480000    314.2949060
      1.5490000    314.5984700
      1.5500000    314.9039120
      1.5510000    315.2079430
      1.5520000    315.5150310
      1.5530000    315.8147740
      1.5540000    316.1197270
      1.5550000    316.4259700
      1.5560000    316.7299370
      1.5570000    317.0337320
      1.5580000    317.3365750
      1.5590000    317.6413580
      1.5600000    317.9436360
      1.5610000    318.2390790
      1.5620000    318.5333040
      1.5630000    318.8274640
      1.5640000    319.1237270
      1.5650000    319.4210070
      1.5660000    319.7176960
      1.5670000    320.0154830
      1.5680000    320.3115460
      1.5690000    320.6117940
      1.5700000    320.9081630
      1.5710000    321.2044310
      1.5720000    321.5000980
      1.5730000    321.7931480
      1.5740000    322.0905040
      1.5750000    322.3881620
      1.5760000    322.6957410
      1.5770000    322.9908860
      1.5780000    323.2870600
      1.5790000    323.5803960
      1.5800000    323.8793600
      1.5810000    324.1773920
      1.5820000    324.4736920
      1.5830000    324.7700180
      1.5840000    325.0667510
      1.5850000    325.3658140
      1.5860000    325.6639040
      1.5870000    325.9604670
      1.5880000    326.2560930
      1.5890000    326.5495080
      1.5900000    326.8454210
      1.5910000    327.1412610
      1.5920000    327.4380860
      1.5930000    327.7428100
      1.5940000    328.0385330
      1.5950000    328.3329130
      1.5960000    328.6294120
      1.5970000    328.9245290
      1.5980000    329.2214890
      1.5990000    329.5148370
      1.6000000    329.8125590
      1.6010000    330.1087780
      1.6020000    330.4065920
      1.6030000    330.7062690
      1.6040000    331.0019610
      1.6050000    331.2991000
      1.6060000    331.5955410
      1.6070000    331.8904560
      1.6080000    332.1876810
      1.6090000    332.4854720
      1.6100000    332.7875870
      1.6110000    333.0840700
      1.6120000    333.3797710
      1.6130000    333.6759710
      1.6140000    333.9733280
      1.6150000    334.2681740
      1.6160000    334.5670010
      1.6170000    334.8637150
      1.6180000    335.1617360
      1.6190000    335.4612840
      1.6200000    335.7609010
      1.6210000    336.0555230
      1.6220000    336.3520520
      1.6230000    336.6465710
      1.6240000    336.9437090
      1.6250000    337.2437070
      1.6260000    337.5456690
      1.6270000    337.8414080
      1.6280000    338.1374080
      1.6290000    338.4333120
      1.6300000    338.7316460
      1.6310000    339.0259150
      1.6320000    339.3251500
      1.6330000    339.6215510
      1.6340000    339.9202620
      1.6350000    340.2172880
      1.6360000    340.5183420
      1.6370000    340.8137620
      1.6380000    341.1079870
      1.6390000    341.4022680
      1.6400000    341.6994660
      1.6410000    341.9960630
      1.6420000    342.2945490
      1.6430000    342.5959910
      1.6440000    342.8906260
      1.6450000    343.1873800
      1.6460000    343.4840690
      1.6470000    343.7790280
      1.6480000    344.0748890
      1.6490000    344.3710950
      1.6500000    344.6680000
      1.6510000    344.9658760
      1.6520000    345.2643870
      1.6530000    345.5630990
      1.6540000    345.8586590
      1.6550000    346.1523290
      1.6560000    346.4486230
      1.6570000    346.7421840
      1.6580000    347.0399160
      1.6590000    347.3419790
      1.6600000    347.5132470
      1.6610000    347.7648400
      1.6620000    348.0684640
      1.6630000    348.3751050
      1.6640000    348.6809980
      1.6650000    348.9873120
      1.6660000    349.2930560
      1.6670000    349.5963500
      1.6680000    349.9016080
      1.6690000    350.2085550
      1.6700000    350.5123620
      1.6710000    350.8156410
      1.6720000    351.1243420
      1.6730000    351.4301110
      1.6740000    351.7356850
      1.6750000    352.0423590
      1.6760000    352.3439960
      1.6770000    352.6492080
      1.6780000    352.9544140
      1.6790000    353.2591440
      1.6800000    353.5631580
      1.6810000    353.8690780
      1.6820000    354.1745430
      1.6830000    354.4803710
      1.6840000    354.7903410
      1.6850000    355.0930380
      1.6860000    355.4017890
      1.6870000    355.7082410
      1.6880000    356.0132690
      1.6890000    356.3110200
      1.6900000    356.6089500
      1.6910000    356.9060480
      1.6920000    357.2070810
      1.6930000    357.5036550
      1.6940000    357.7052340
      1.6950000    357.8761350
      1.6960000    358.0472060
      1.6970000    358.2167470
      1.6980000    358.3891430
      1.6990000    358.5607750
      1.7000000    358.7302390
      1.7010000    358.9028770
      1.7020000    359.0749490
      1.7030000    359.2478950
      1.7040000    359.4191340
      1.7050000    359.5887680
      1.7060000    359.7595780
      1.7070000    359.9301740
      1.7080000    360.1010170
      1.7090000    360.2724900
      1.7100000    360.4435460
      1.7110000    360.6151610
      1.7120000    360.7848900
      1.7130000    360.9553060
      1.7140000    361.1257790
      1.7150000    361.2972320
      1.7160000    361.4685220
      1.7170000    361.6393390
      1.7180000    361.8111950
      1.7190000    361.9820410
      1.7200000    362.1523630
      1.7210000    362.3229340
      1.7220000    362.4951160
      1.7230000    362.6649550
      1.7240000    362.8347920
      1.7250000    363.0047200
      1.7260000    363.1800740
      1.7270000    363.3513990
      1.7280000    363.5219990
      1.7290000    363.6924240
      1.7300000    363.9116720
      1.7310000    364.0854640
      1.7320000    364.2569050
      1.7330000    364.4746820
      1.7340000    364.6508330
      1.7350000    364.8216740
      1.7360000    364.9927120
      1.7370000    365.1633750
      1.7380000    365.3335630
      1.7390000    365.5034080
      1.7400000    365.6829530
      1.7410000    365.9071580
      1.7420000    366.0854140
      1.7430000    366.2571960
      1.7440000    366.4281880
      1.7450000    366.5990050
      1.7460000    366.7686920
      1.7470000    366.9399990
      1.7480000    367.1107130
      1.7490000    367.2836030
      1.7500000    367.4549400
      1.7510000    367.6262620
      1.7520000    367.7965700
      1.7530000    367.9680880
      1.7540000    368.1379790
      1.7550000    368.3083040
      1.7560000    368.4779310
      1.7570000    368.6499880
      1.7580000    368.8220070
      1.7590000    368.9960100
      1.7600000    369.1672020
      1.7610000    369.3372050
      1.7620000    369.5083430
      1.7630000    369.6787900
      1.7640000    369.8499320
      1.7650000    370.0223560
      1.7660000    370.1926940
      1.7670000    370.3627000
      1.7680000    370.5334850
      1.7690000    370.7054190
      1.7700000    370.8755080
      1.7710000    371.0466240
      1.7720000    371.2181630
      1.7730000    371.3887870
      1.7740000    371.5621680
      1.7750000    371.7335560
      1.7760000    371.9036170
      1.7770000    372.0740600
      1.7780000    372.2466340
      1.7790000    372.4173590
      1.7800000    372.5884230
      1.7810000    372.7590580
      1.7820000    372.9735950
      1.7830000    373.2705200
      1.7840000    373.5682750
      1.7850000    373.8731690
      1.7860000    374.1704990
      1.7870000    374.4681700
      1.7880000    374.7641160
      1.7890000    375.0611950
      1.7900000    375.3674220
      1.7910000    375.6723800
      1.7920000    375.9785260
      1.7930000    376.2863330
      1.7940000    376.5898840
      1.7950000    376.8966260
      1.7960000    377.1998770
      1.7970000    377.4958120
      1.7980000    377.7945230
      1.7990000    378.0985180
      1.8000000    378.3942070
      1.8010000    378.6907560
      1.8020000    378.9875720
      1.8030000    379.2847760
      1.8040000    379.5821800
      1.8050000    379.8794430
      1.8060000    380.1768930
      1.8070000    380.4739550
      1.8080000    380.7750600
      1.8090000    381.0758480
      1.8100000    381.3709300
      1.8110000    381.6687960
      1.8120000    381.9658340
      1.8130000    382.2637450
      1.8140000    382.5612940
      1.8150000    382.8605200
      1.8160000    383.1633760
      1.8170000    383.4588800
      1.8180000    383.7550500
      1.8190000    384.0521250
      1.8200000    384.3472890
      1.8210000    384.6451870
      1.8220000    384.9412940
      1.8230000    385.2404860
      1.8240000    385.5373190
      1.8250000    385.8385170
      1.8260000    386.1368240
      1.8270000    386.3765730
      1.8280000    386.5477390
      1.8290000    386.7183830
      1.8300000    386.8882240
      1.8310000    387.0595810
      1.8320000    387.2307200
      1.8330000    387.4243600
      1.8340000    387.7340490
      1.8350000    388.0415300
      1.8360000    388.3479670
      1.8370000    388.6552910
      1.8380000    388.9605660
      1.8390000    389.2685130
      1.8400000    389.5753570
      1.8410000    389.8770340
      1.8420000    390.1835180
      1.8430000    390.4885170
      1.8440000    390.7960220
      1.8450000    391.1008110
      1.8460000    391.4076900
      1.8470000    391.7153460
      1.8480000    392.0209950
      1.8490000    392.3275580
      1.8500000    392.6303260
      1.8510000    392.9366550
      1.8520000    393.2430580
      1.8530000    393.5496730
      1.8540000    393.8577890
      1.8550000    394.1548050
      1.8560000    394.4489860
      1.8570000    394.7482420
      1.8580000    395.0472740
      1.8590000    395.3471930
      1.8600000    395.5429750
      1.8610000    395.7141400
      1.8620000    395.8850690
      1.8630000    396.0566720
      1.8640000    396.2276030
      1.8650000    396.3992690
      1.8660000    396.5697860
      1.8670000    396.7839020
      1.8680000    397.0800390
      1.8690000    397.3794200
      1.8700000    397.6768880
      1.8710000    397.9756400
      1.8720000    398.2762150
      1.8730000    398.5750090
      1.8740000    398.8700060
      1.8750000    399.1674660
      1.8760000    399.4625800
      1.8770000    399.7585590
      1.8780000    400.0609190
      1.8790000    400.3622190
      1.8800000    400.6601720
      1.8810000    400.9577140
      1.8820000    401.2548100
      1.8830000    401.4845370
      1.8840000    401.6552750
      1.8850000    401.8255670
      1.8860000    401.9965180
      1.8870000    402.1675800
      1.8880000    402.3376150
      1.8890000    402.5087500
      1.8900000    402.6799210
      1.8910000    402.8507950
      1.8920000    403.0228450
      1.8930000    403.1945520
      1.8940000    403.3655220
      1.8950000    403.5364370
      1.8960000    403.7070260
      1.8970000    403.8772350
      1.8980000    404.0478640
      1.8990000    404.2216730
      1.9000000    404.3937560
      1.9010000    404.5655310
      1.9020000    404.7355760
      1.9030000    404.9060490
      1.9040000    405.0781500
      1.9050000    405.2501310
      1.9060000    405.4230070
      1.9070000    405.5944700
      1.9080000    405.7658940
      1.9090000    405.9357010
      1.9100000    406.1079240
      1.9110000    406.2793120
      1.9120000    406.4495000
      1.9130000    406.6202520
      1.9140000    406.7909660
      1.9150000    406.9626990
      1.9160000    407.1339480
      1.9170000    407.3038330
      1.9180000    407.4763980
      1.9190000    407.6466180
      1.9200000    407.8174610
      1.9210000    407.9873530
      1.9220000    408.1584720
      1.9230000    408.3308130
      1.9240000    408.5030300
      1.9250000    408.6737820
      1.9260000    408.8449000
      1.9270000    409.0155360
      1.9280000    409.1863530
      1.9290000    409.3581700
      1.9300000    409.5285260
      1.9310000    409.6982960
      1.9320000    409.8695850
      1.9330000    410.0421840
      1.9340000    410.2159200
      1.9350000    410.3886350
      1.9360000    410.5594200
      1.9370000    410.7300020
      1.9380000    410.9008510
      1.9390000    411.0725470
      1.9400000    411.2437170
      1.9410000    411.4271470
      1.9420000    411.5979560
      1.9430000    411.7682800
      1.9440000    411.9392090
      1.9450000    412.1116210
      1.9460000    412.2833010
      1.9470000    412.4547720
      1.9480000    412.6249710
      1.9490000    412.7952920
      1.9500000    412.9659340
      1.9510000    413.1379170
      1.9520000    413.3084750
      1.9530000    413.4800440
      1.9540000    413.6502030
      1.9550000    413.8217130
      1.9560000    413.9923050
      1.9570000    414.1636830
      1.9580000    414.3353430
      1.9590000    414.5058750
      1.9600000    414.6759970
      1.9610000    414.8466420
      1.9620000    415.0196160
      1.9630000    415.1937130
      1.9640000    415.3649000
      1.9650000    415.5360520
      1.9660000    415.7068120
      1.9670000    415.8783830
      1.9680000    416.0492020
      1.9690000    416.2212280
      1.9700000    416.3920760
      1.9710000    416.5633960
      1.9720000    416.7353230
      1.9730000    416.9067300
      1.9740000    417.0787710
      1.9750000    417.2509140
      1.9760000    417.4215560
      1.9770000    417.5924360
      1.9780000    417.7636240
      1.9790000    417.9351430
      1.9800000    418.1066960
      1.9810000    418.2785600
      1.9820000    418.4500740
      1.9830000    418.6207540
      1.9840000    418.7921090
      1.9850000    418.9632230
      1.9860000    419.1346270
      1.9870000    419.3068650
      1.9880000    419.4813270
      1.9890000    419.6521870
      1.9900000    419.8236030
      1.9910000    419.9956760
      1.9920000    420.1699740
      1.9930000    420.3408280
      1.9940000    420.5112490
      1.9950000    420.6835990
      1.9960000    420.8551670
      1.9970000    421.0263280
      1.9980000    421.1978670
      1.9990000    421.3676770
      2.0000000    421.5382290
      2.0010000    421.7098730
      2.0020000    421.8808540
      2.0030000    422.0523660
      2.0040000    422.2243890
      2.0050000    422.3977680
      2.0060000    422.5690200
      2.0070000    422.7399680
      2.0080000    422.9188980
      2.0090000    423.0968420
      2.0100000    423.2685120
      2.0110000    423.4398280
      2.0120000    423.6110290
      2.0130000    423.7817700
      2.0140000    423.9533310
      2.0150000    424.1250290
      2.0160000    424.2971290
      2.0170000    424.4675500
      2.0180000    424.6374730
      2.0190000    424.8108540
      2.0200000    424.9830160
      2.0210000    425.1567560
      2.0220000    425.3263680
      2.0230000    425.4976850
      2.0240000    425.6693180
      2.0250000    425.8393100
      2.0260000    426.0111020
      2.0270000    426.1825660
      2.0280000    426.3531870
      2.0290000    426.5246260
      2.0300000    426.6955390
      2.0310000    426.8658040
      2.0320000    427.0372040
      2.0330000    427.2078410
      2.0340000    427.3803370
      2.0350000    427.5506450
      2.0360000    427.7222140
      2.0370000    427.8923830
      2.0380000    428.0634430
      2.0390000    428.2343840
      2.0400000    428.4062520
      2.0410000    428.5770660
      2.0420000    428.7488200
      2.0430000    428.9202790
      2.0440000    429.0915300
      2.0450000    429.2748020
      2.0460000    429.4453850
      2.0470000    429.6167630
      2.0480000    429.7891910
      2.0490000    429.9622100
      2.0500000    430.1363700
      2.0510000    430.3092510
      2.0520000    430.4816410
      2.0530000    430.6549390
      2.0540000    430.8283730
      2.0550000    431.0010510
      2.0560000    431.1760410
      2.0570000    431.3508880
      2.0580000    431.5240670
      2.0590000    431.6941310
      2.0600000    431.8656610
      2.0610000    432.0362850
      2.0620000    432.2080630
      2.0630000    432.3794480
      2.0640000    432.5499120
      2.0650000    432.7206530
      2.0660000    432.8918970
      2.0670000    433.0633560
      2.0680000    433.2355680
      2.0690000    433.4077870
      2.0700000    433.5799760
      2.0710000    433.7516520
      2.0720000    433.9230580
      2.0730000    434.0946110
      2.0740000    434.2672860
      2.0750000    434.4375400
      2.0760000    434.6090970
      2.0770000    434.7816160
      2.0780000    434.9549990
      2.0790000    435.1276890
      2.0800000    435.3052130
      2.0810000    435.4773110
      2.0820000    435.6478390
      2.0830000    435.8196890
      2.0840000    435.9917540
      2.0850000    436.1631480
      2.0860000    436.3348610
      2.0870000    436.5052470
      2.0880000    436.6767290
      2.0890000    436.8483320
      2.0900000    437.0203690
      2.0910000    437.1919620
      2.0920000    437.3662370
      2.0930000    437.5373940
      2.0940000    437.7092360
      2.0950000    437.8804370
      2.0960000    438.0517840
      2.0970000    438.2230260
      2.0980000    438.3938760
      2.0990000    438.5647360
      2.1000000    438.7358660
      2.1010000    438.9074600
      2.1020000    439.0791160
      2.1030000    439.2516830
      2.1040000    439.4229870
      2.1050000    439.5939640
      2.1060000    439.7684230
      2.1070000    439.9432630
      2.1080000    440.1139440
      2.1090000    440.2856650
      2.1100000    440.4570010
      2.1110000    440.6284150
      2.1120000    440.7996880
      2.1130000    440.9718640
      2.1140000    441.1444490
      2.1150000    441.3290660
      2.1160000    441.5005090
      2.1170000    441.6708350
      2.1180000    441.8424550
      2.1190000    442.0146990
      2.1200000    442.1862170
      2.1210000    442.3578490
      2.1220000    442.5298560
      2.1230000    442.8173620
      2.1240000    443.1138850
      2.1250000    443.4134620
      2.1260000    443.7110340
      2.1270000    444.0100390
      2.1280000    444.3066080
      2.1290000    444.5466080
      2.1300000    444.7201190
      2.1310000    444.8942440
      2.1320000    445.0680880
      2.1330000    445.2388840
      2.1340000    445.4110830
      2.1350000    445.5818800
      2.1360000    445.7533030
      2.1370000    445.9251840
      2.1380000    446.0958970
      2.1390000    446.2857430
      2.1400000    446.4659940
      2.1410000    446.6383360
      2.1420000    446.8133360
      2.1430000    446.9858390
      2.1440000    447.1570470
      2.1450000    447.3291300
      2.1460000    447.5003970
      2.1470000    447.6732700
      2.1480000    447.8449720
      2.1490000    448.0170520
      2.1500000    448.1886920
      2.1510000    448.3601000
      2.1520000    448.5320020
      2.1530000    448.7030540
      2.1540000    448.8737770
      2.1550000    449.0466970
      2.1560000    449.2189490
      2.1570000    449.3912590
      2.1580000    449.5638980
      2.1590000    449.7376540
      2.1600000    449.9110310
      2.1610000    450.0826590
      2.1620000    450.2538570
      2.1630000    450.4271560
      2.1640000    450.5983250
      2.1650000    450.7695020
      2.1660000    450.9421210
      2.1670000    451.1133050
      2.1680000    451.2844090
      2.1690000    451.4554530
      2.1700000    451.6280350
      2.1710000    451.7998130
      2.1720000    451.9723740
      2.1730000    452.1440410
      2.1740000    452.3145220
      2.1750000    452.4868600
      2.1760000    452.6574590
      2.1770000    452.8292290
      2.1780000    453.0016220
      2.1790000    453.1741420
      2.1800000    453.3456750
      2.1810000    453.5173300
      2.1820000    453.6890330
      2.1830000    453.8598890
      2.1840000    454.0309990
      2.1850000    454.2036540
      2.1860000    454.3750530
      2.1870000    454.5496850
      2.1880000    454.7251750
      2.1890000    454.8966810
      2.1900000    455.0683440
      2.1910000    455.2399910
      2.1920000    455.4120150
      2.1930000    455.5838880
      2.1940000    455.7560110
      2.1950000    455.9290800
      2.1960000    456.1019610
      2.1970000    456.2740310
      2.1980000    456.4457560
      2.1990000    456.6212070
      2.2000000    456.7917390
      2.2010000    456.9642520
      2.2020000    457.1363160
      2.2030000    457.3205800
      2.2040000    457.4920920
      2.2050000    457.6640940
      2.2060000    457.8351700
      2.2070000    458.0067570
      2.2080000    458.1778540
      2.2090000    458.3503080
      2.2100000    458.5214490
      2.2110000    458.6940840
      2.2120000    458.8654010
      2.2130000    459.0379690
      2.2140000    459.2092570
      2.2150000    459.3824380
      2.2160000    459.5550550
      2.2170000    459.7273990
      2.2180000    459.8989890
      2.2190000    460.0719660
      2.2200000    460.2437040
      2.2210000    460.4147790
      2.2220000    460.5866350
      2.2230000    460.7579530
      2.2240000    460.9294900
      2.2250000    461.1005690
      2.2260000    461.2727150
      2.2270000    461.4457190
      2.2280000    461.6179530
      2.2290000    461.7890600
      2.2300000    461.9625520
      2.2310000    462.1344750
      2.2320000    462.3065850
      2.2330000    462.4779340
      2.2340000    462.6508110
      2.2350000    462.8223520
      2.2360000    462.9943270
      2.2370000    463.1670290
      2.2380000    463.3380880
      2.2390000    463.5090870
      2.2400000    463.6800240
      2.2410000    463.8517830
      2.2420000    464.0242480
      2.2430000    464.1974070
      2.2440000    464.3700190
      2.2450000    464.5449480
      2.2460000    464.7168780
      2.2470000    464.8889520
      2.2480000    465.0617440
      2.2490000    465.2323720
      2.2500000    465.4042480
      2.2510000    465.5772080
      2.2520000    465.7478650
      2.2530000    465.9220730
      2.2540000    466.0950990
      2.2550000    466.2672100
      2.2560000    466.4384900
      2.2570000    466.6094660
      2.2580000    466.7816290
      2.2590000    466.9553840
      2.2600000    467.1279780
      2.2610000    467.3013060
      2.2620000    467.4737770
      2.2630000    467.6460550
      2.2640000    467.8306660
      2.2650000    468.0019720
      2.2660000    468.1749270
      2.2670000    468.3458440
      2.2680000    468.5167950
      2.2690000    468.6885650
      2.2700000    468.8603550
      2.2710000    469.0329880
      2.2720000    469.2059530
      2.2730000    469.3802190
      2.2740000    469.5690020
      2.2750000    469.7425540
      2.2760000    469.9326170
      2.2770000    470.1054410
      2.2780000    470.2770860
      2.2790000    470.4608220
      2.2800000    470.6321330
      2.2810000    470.8046450
      2.2820000    470.9812000
      2.2830000    471.1573220
      2.2840000    471.3289020
      2.2850000    471.5020440
      2.2860000    471.6733800
      2.2870000    471.8463540
      2.2880000    472.0186980
      2.2890000    472.1908720
      2.2900000    472.3649610
      2.2910000    472.5361650
      2.2920000    472.7080300
      2.2930000    472.8793440
      2.2940000    473.0518200
      2.2950000    473.2257900
      2.2960000    473.3976920
      2.2970000    473.5700460
      2.2980000    473.7423530
      2.2990000    473.9157040
      2.3000000    474.0902810
      2.3010000    474.2619490
      2.3020000    474.4377570
      2.3030000    474.6110360
      2.3040000    474.7823080
      2.3050000    474.9549220
      2.3060000    475.1282850
      2.3070000    475.2987480
      2.3080000    475.4719100
      2.3090000    475.6436380
      2.3100000    475.8154400
      2.3110000    475.9880020
      2.3120000    476.1608970
      2.3130000    476.3336640
      2.3140000    476.5056070
      2.3150000    476.6780760
      2.3160000    476.8502730
      2.3170000    477.0227110
      2.3180000    477.1950770
      2.3190000    477.3666730
      2.3200000    477.5396400
      2.3210000    477.7115650
      2.3220000    477.8847960
      2.3230000    478.0571340
      2.3240000    478.2288030
      2.3250000    478.4007740
      2.3260000    478.5737490
      2.3270000    478.7461360
      2.3280000    478.9183620
      2.3290000    479.0918700
      2.3300000    479.2656970
      2.3310000    479.4396500
      2.3320000    479.6118970
      2.3330000    479.7837440
      2.3340000    479.9564910
      2.3350000    480.1398840
      2.3360000    480.3114090
      2.3370000    480.4842850
      2.3380000    480.6561200
      2.3390000    480.8279420
      2.3400000    481.0005950
      2.3410000    481.1717530
      2.3420000    481.3442090
      2.3430000    481.5164620
      2.3440000    481.6877860
      2.3450000    481.8605850
      2.3460000    482.0338930
      2.3470000    482.2057740
      2.3480000    482.3775870
      2.3490000    482.5503550
      2.3500000    482.7219680
      2.3510000    482.8942660
      2.3520000    483.0668710
      2.3530000    483.2399720
      2.3540000    483.4116560
      2.3550000    483.5828010
      2.3560000    483.7556120
      2.3570000    483.9273700
      2.3580000    484.1021990
      2.3590000    484.2764880
      2.3600000    484.4485840
      2.3610000    484.6271620
      2.3620000    484.7979490
      2.3630000    484.9702180
      2.3640000    485.1431070
      2.3650000    485.3154000
      2.3660000    485.4875580
      2.3670000    485.6594900
      2.3680000    485.8315030
      2.3690000    486.0052910
      2.3700000    486.1770700
      2.3710000    486.3487600
      2.3720000    486.5205770
      2.3730000    486.6921930
      2.3740000    486.8631210
      2.3750000    487.0357280
      2.3760000    487.2075490
      2.3770000    487.3805050
      2.3780000    487.5518950
      2.3790000    487.7254310
      2.3800000    487.8974970
      2.3810000    488.0706330
      2.3820000    488.2426200
      2.3830000    488.4138460
      2.3840000    488.5852640
      2.3850000    488.7583930
      2.3860000    488.9313020
      2.3870000    489.1047430
      2.3880000    489.2782040
      2.3890000    489.4511500
      2.3900000    489.6216950
      2.3910000    489.7941330
      2.3920000    489.9670230
      2.3930000    490.1426510
      2.3940000    490.3142540
      2.3950000    490.4859390
      2.3960000    490.6584840
      2.3970000    490.8321350
      2.3980000    491.0048970
      2.3990000    491.1795460
      2.4000000    491.3519340
      2.4010000    491.5258040
      2.4020000    491.6971150
      2.4030000    491.8697580
      2.4040000    492.0435590
      2.4050000    492.2149880
      2.4060000    492.3876990
      2.4070000    492.5679970
      2.4080000    492.7452030
      2.4090000    492.9171290
      2.4100000    493.0890610
      2.4110000    493.2599560
      2.4120000    493.4327710
      2.4130000    493.6058030
      2.4140000    493.7781660
      2.4150000    493.9518130
      2.4160000    494.1283020
      2.4170000    494.3012080
      2.4180000    494.4727470
      2.4190000    494.6449970
      2.4200000    494.8169380
      2.4210000    494.9899400
      2.4220000    495.1611300
      2.4230000    495.3340810
      2.4240000    495.5077160
      2.4250000    495.6789170
      2.4260000    495.8529220
      2.4270000    496.0262700
      2.4280000    496.1992710
      2.4290000    496.3704260
      2.4300000    496.5427150
      2.4310000    496.7147980
      2.4320000    496.8880620
      2.4330000    497.0604160
      2.4340000    497.2346820
      2.4350000    497.4074140
      2.4360000    497.5793680
      2.4370000    497.7516700
      2.4380000    497.9244910
      2.4390000    498.0968880
      2.4400000    498.2696590
      2.4410000    498.4432940
      2.4420000    498.6147120
      2.4430000    498.7867730
      2.4440000    498.9600400
      2.4450000    499.1343870
      2.4460000    499.3060610
      2.4470000    499.4778430
      2.4480000    499.6504760
      2.4490000    499.8228700
      2.4500000    499.9946280
      2.4510000    500.1668820
      2.4520000    500.3388670
      2.4530000    500.5116940
      2.4540000    500.6834700
      2.4550000    500.8555700
      2.4560000    501.0341360
      2.4570000    501.2101270
      2.4580000    501.3830590
      2.4590000    501.5559590
      2.4600000    501.7281880
      2.4610000    501.9011980
      2.4620000    502.0734260
      2.4630000    502.2448080
      2.4640000    502.4185200
      2.4650000    502.5899160
      2.4660000    502.7625040
      2.4670000    502.9347330
      2.4680000    503.1086700
      2.4690000    503.2805200
      2.4700000    503.4519020
      2.4710000    503.6240960
      2.4720000    503.7986120
      2.4730000    503.9730510
      2.4740000    504.1459770
      2.4750000    504.3178410
      2.4760000    504.4907330
      2.4770000    504.6794880
      2.4780000    504.8546420
      2.4790000    505.0279420
      2.4800000    505.2029580
      2.4810000    505.3747030
      2.4820000    505.5472620
      2.4830000    505.7196780
      2.4840000    505.8913830
      2.4850000    506.0646990
      2.4860000    506.2368120
      2.4870000    506.4103800
      2.4880000    506.5828970
      2.4890000    506.7549190
      2.4900000    506.9267320
      2.4910000    507.0996240
      2.4920000    507.2722600
      2.4930000    507.4446360
      2.4940000    507.6155300
      2.4950000    507.7896070
      2.4960000    507.9623100
      2.4970000    508.1350100
      2.4980000    508.3078030
      2.4990000    508.4789740
      2.5000000    508.6525980
      2.5010000    508.8261190
      2.5020000    509.0007940
      2.5030000    509.1733760
      2.5040000    509.3455690
      2.5050000    509.5179870
      2.5060000    509.6905560
      2.5070000    509.8635580
      2.5080000    510.0376050
      2.5090000    510.2091330
      2.5100000    510.3815120
      2.5110000    510.5553420
      2.5120000    510.7268100
      2.5130000    510.9002580
      2.5140000    511.0723280
      2.5150000    511.2441710
      2.5160000    511.4161550
      2.5170000    511.5882160
      2.5180000    511.7618100
      2.5190000    511.9359210
      2.5200000    512.1096910
      2.5210000    512.2818560
      2.5220000    512.4551330
      2.5230000    512.6273990
      2.5240000    512.8005130
      2.5250000    512.9732090
      2.5260000    513.1535040
      2.5270000    513.3269850
      2.5280000    513.4994410
      2.5290000    513.6743940
      2.5300000    513.8490820
      2.5310000    514.0226450
      2.5320000    514.1955930
      2.5330000    514.3683300
      2.5340000    514.5403870
      2.5350000    514.7135430
      2.5360000    514.8870840
      2.5370000    515.0590050
      2.5380000    515.2315570
      2.5390000    515.4038980
      2.5400000    515.5851460
      2.5410000    515.7640800
      2.5420000    515.9376300
      2.5430000    516.1117280
      2.5440000    516.2843320
      2.5450000    516.4600210
      2.5460000    516.6312560
      2.5470000    516.8043850
      2.5480000    516.9768180
      2.5490000    517.1498940
      2.5500000    517.3226550
      2.5510000    517.4957420
      2.5520000    517.6696150
      2.5530000    517.8416510
      2.5540000    518.0146700
      2.5550000    518.1874380
      2.5560000    518.3595970
      2.5570000    518.5336070
      2.5580000    518.7089360
      2.5590000    518.8836830
      2.5600000    519.0574080
      2.5610000    519.2300520
      2.5620000    519.4026400
      2.5630000    519.5760460
      2.5640000    519.7486600
      2.5650000    519.9222580
      2.5660000    520.0961220
      2.5670000    520.2696260
      2.5680000    520.4414080
      2.5690000    520.6142780
      2.5700000    520.7879900
      2.5710000    520.9610590
      2.5720000    521.1351680
      2.5730000    521.3077050
      2.5740000    521.4806240
      2.5750000    521.6521950
      2.5760000    521.8253910
      2.5770000    521.9977850
      2.5780000    522.1699930
      2.5790000    522.3427920
      2.5800000    522.5148770
      2.5810000    522.6868490
      2.5820000    522.8608380
      2.5830000    523.0333220
      2.5840000    523.2054570
      2.5850000    523.3781400
      2.5860000    523.5516680
      2.5870000    523.7255360
      2.5880000    523.9009030
      2.5890000    524.0736700
      2.5900000    524.2473570
      2.5910000    524.4208460
      2.5920000    524.5925930
      2.5930000    524.7668120
      2.5940000    524.9394290
      2.5950000    525.1114110
      2.5960000    525.2851150
      2.5970000    525.4577760
      2.5980000    525.6305500
      2.5990000    525.8045290
      2.6000000    525.9881850
      2.6010000    526.1614320
      2.6020000    526.3347800
      2.6030000    526.5071990
      2.6040000    526.6797690
      2.6050000    526.8534340
      2.6060000    527.0275310
      2.6070000    527.2000300
      2.6080000    527.3730690
      2.6090000    527.5457220
      2.6100000    527.7184470
      2.6110000    527.8913210
      2.6120000    528.0651430
      2.6130000    528.2370200
      2.6140000    528.4124530
      2.6150000    528.5862430
      2.6160000    528.7602860
      2.6170000    528.9325130
      2.6180000    529.1051210
      2.6190000    529.2792190
      2.6200000    529.4506630
      2.6210000    529.6230160
      2.6220000    529.7959480
      2.6230000    529.9700540
      2.6240000    530.1433230
      2.6250000    530.3156260
      2.6260000    530.4892370
      2.6270000    530.6620140
      2.6280000    530.8344530
      2.6290000    531.0072680
      2.6300000    531.1807970
      2.6310000    531.3539810
      2.6320000    531.5267140
      2.6330000    531.6989800
      2.6340000    531.8717270
      2.6350000    532.0443230
      2.6360000    532.2182240
      2.6370000    532.3912050
      2.6380000    532.5645300
      2.6390000    532.7366560
      2.6400000    532.9099810
      2.6410000    533.0847030
      2.6420000    533.2579420
      2.6430000    533.4317630
      2.6440000    533.6057530
      2.6450000    533.7808680
      2.6460000    533.9553770
      2.6470000    534.1282950
      2.6480000    534.3009600
      2.6490000    534.4741800
      2.6500000    534.6466140
      2.6510000    534.8206880
      2.6520000    534.9939750
      2.6530000    535.1666420
      2.6540000    535.3399100
      2.6550000    535.5119320
      2.6560000    535.6858350
      2.6570000    535.8579000
      2.6580000    536.0312170
      2.6590000    536.2041460
      2.6600000    536.3769260
      2.6610000    536.5507620
      2.6620000    536.7233800
      2.6630000    536.8964170
      2.6640000    537.0710170
      2.6650000    537.2529700
      2.6660000    537.4261930
      2.6670000    537.5986330
      2.6680000    537.7720050
      2.6690000    537.9447320
      2.6700000    538.1194810
      2.6710000    538.2937050
      2.6720000    538.4695390
      2.6730000    538.6503270
      2.6740000    538.8282320
      2.6750000    539.0034610
      2.6760000    539.1762690
      2.6770000    539.3497600
      2.6780000    539.5230920
      2.6790000    539.6958940
      2.6800000    539.8698760
      2.6810000    540.0428270
      2.6820000    540.2177280
      2.6830000    540.3908410
      2.6840000    540.5636950
      2.6850000    540.7369350
      2.6860000    540.9093970
      2.6870000    541.0811990
      2.6880000    541.2535630
      2.6890000    541.4263940
      2.6900000    541.5992880
      2.6910000    541.7718000
      2.6920000    541.9452230
      2.6930000    542.1192660
      2.6940000    542.2924240
      2.6950000    542.4657610
      2.6960000    542.6385000
      2.6970000    542.8108670
      2.6980000    542.9969160
      2.6990000    543.1701340
      2.7000000    543.3460940
      2.7010000    543.5198810
      2.7020000    543.6932030
      2.7030000    543.8661820
      2.7040000    544.0380140
      2.7050000    544.2109840
      2.7060000    544.3843440
      2.7070000    544.5568890
      2.7080000    544.7319840
      2.7090000    544.9060870
      2.7100000    545.0808560
      2.7110000    545.2537760
      2.7120000    545.4266950
      2.7130000    545.5998200
      2.7140000    545.7730930
      2.7150000    545.9460470
      2.7160000    546.1205020
      2.7170000    546.2933880
      2.7180000    546.4664060
      2.7190000    546.6390020
      2.7200000    546.8120810
      2.7210000    546.9855420
      2.7220000    547.1585260
      2.7230000    547.3298350
      2.7240000    547.5040860
      2.7250000    547.6769020
      2.7260000    547.8496320
      2.7270000    548.0239360
      2.7280000    548.1981390
      2.7290000    548.3719210
      2.7300000    548.5442480
      2.7310000    548.7181260
      2.7320000    548.8932650
      2.7330000    549.0669480
      2.7340000    549.2415410
      2.7350000    549.4133010
      2.7360000    549.5864040
      2.7370000    549.7594120
      2.7380000    549.9326470
      2.7390000    550.1055950
      2.7400000    550.2788020
      2.7410000    550.4525800
      2.7420000    550.6264240
      2.7430000    550.8004850
      2.7440000    550.9732480
      2.7450000    551.1463310
      2.7460000    551.3181680
      2.7470000    551.4912220
      2.7480000    551.6666330
      2.7490000    551.8397620
      2.7500000    552.0138560
      2.7510000    552.1874560
      2.7520000    552.3591420
      2.7530000    552.5334130
      2.7540000    552.7070030
      2.7550000    552.8811860
      2.7560000    553.0567730
      2.7570000    553.2323580
      2.7580000    553.4048350
      2.7590000    553.5787100
      2.7600000    553.7511860
      2.7610000    553.9247580
      2.7620000    554.0975100
      2.7630000    554.2709220
      2.7640000    554.4442780
      2.7650000    554.6177880
      2.7660000    554.7909520
      2.7670000    554.9755360
      2.7680000    555.1483330
      2.7690000    555.3199250
      2.7700000    555.4925280
      2.7710000    555.6662550
      2.7720000    555.8405600
      2.7730000    556.0138550
      2.7740000    556.1861380
      2.7750000    556.3599900
      2.7760000    556.5321180
      2.7770000    556.7057010
      2.7780000    556.8788540
      2.7790000    557.0557350
      2.7800000    557.2280340
      2.7810000    557.4020940
      2.7820000    557.5755830
      2.7830000    557.7497860
      2.7840000    557.9240440
      2.7850000    558.0996680
      2.7860000    558.2740500
      2.7870000    558.4480040
      2.7880000    558.6204270
      2.7890000    558.7945970
      2.7900000    558.9677270
      2.7910000    559.1402870
      2.7920000    559.3137910
      2.7930000    559.4862240
      2.7940000    559.6592590
      2.7950000    559.8338770
      2.7960000    560.0089620
      2.7970000    560.1827610
      2.7980000    560.3550710
      2.7990000    560.5281900
      2.8000000    560.7028330
      2.8010000    560.8751020
      2.8020000    561.0494710
      2.8030000    561.2246110
      2.8040000    561.3980370
      2.8050000    561.5726460
      2.8060000    561.7538900
      2.8070000    561.9325770
      2.8080000    562.1062660
      2.8090000    562.2788650
      2.8100000    562.4524640
      2.8110000    562.6266150
      2.8120000    562.7999360
      2.8130000    562.9763830
      2.8140000    563.1507940
      2.8150000    563.3236340
      2.8160000    563.4967460
      2.8170000    563.6709640
      2.8180000    563.8463730
      2.8190000    564.0224430
      2.8200000    564.1967130
      2.8210000    564.3717710
      2.8220000    564.5465010
      2.8230000    564.7216320
      2.8240000    564.8962020
      2.8250000    565.0698920
      2.8260000    565.2461760
      2.8270000    565.4204510
      2.8280000    565.5943690
      2.8290000    565.7699100
      2.8300000    565.9446310
      2.8310000    566.1187930
      2.8320000    566.2932550
      2.8330000    566.4680640
      2.8340000    566.6430340
      2.8350000    566.8178920
      2.8360000    567.0024650
      2.8370000    567.1750280
      2.8380000    567.3498950
      2.8390000    567.5247040
      2.8400000    567.7005890
      2.8410000    567.8752920
      2.8420000    568.0548570
      2.8430000    568.2289520
      2.8440000    568.4031680
      2.8450000    568.5774450
      2.8460000    568.7531210
      2.8470000    568.9290760
      2.8480000    569.1041030
      2.8490000    569.2795170
      2.8500000    569.4550810
      2.8510000    569.6296680
      2.8520000    569.8049830
      2.8530000    569.9970330
      2.8540000    570.1733430
      2.8550000    570.3461690
      2.8560000    570.5210260
      2.8570000    570.6973070
      2.8580000    570.8716160
      2.8590000    571.0447590
      2.8600000    571.2193670
      2.8610000    571.3947880
      2.8620000    571.5695180
      2.8630000    571.7438590
      2.8640000    571.9175510
      2.8650000    572.0940060
      2.8660000    572.2680280
      2.8670000    572.4431660
      2.8680000    572.6190790
      2.8690000    572.7948130
      2.8700000    572.9731370
      2.8710000    573.1470140
      2.8720000    573.3207070
      2.8730000    573.4968090
      2.8740000    573.6731500
      2.8750000    573.8473310
      2.8760000    574.0226910
      2.8770000    574.1977410
      2.8780000    574.3714510
      2.8790000    574.5471350
      2.8800000    574.7219970
      2.8810000    574.8997010
      2.8820000    575.0744590
      2.8830000    575.2492180
      2.8840000    575.4231500
      2.8850000    575.5976390
      2.8860000    575.7720560
      2.8870000    575.9462750
      2.8880000    576.1207850
      2.8890000    576.3007230
      2.8900000    576.4755370
      2.8910000    576.6503490
      2.8920000    576.8252300
      2.8930000    576.9996740
      2.8940000    577.1757230
      2.8950000    577.3504760
      2.8960000    577.5262080
      2.8970000    577.7024590
      2.8980000    577.8806240
      2.8990000    578.0549860
      2.9000000    578.2299150
      2.9010000    578.4056170
      2.9020000    578.5800850
      2.9030000    578.7555880
      2.9040000    578.9310220
      2.9050000    579.1059330
      2.9060000    579.2801260
      2.9070000    579.4549800
      2.9080000    579.6302150
      2.9090000    579.8047780
      2.9100000    579.9811860
      2.9110000    580.1562370
      2.9120000    580.3309280
      2.9130000    580.5055030
      2.9140000    580.6801970
      2.9150000    580.8553080
      2.9160000    581.0302210
      2.9170000    581.2040980
      2.9180000    581.3794400
      2.9190000    581.5531040
      2.9200000    581.7295720
      2.9210000    581.9033890
      2.9220000    582.0786570
      2.9230000    582.2537720
      2.9240000    582.4290450
      2.9250000    582.6053810
      2.9260000    582.7831830
      2.9270000    582.9595840
      2.9280000    583.1354660
      2.9290000    583.3105680
      2.9300000    583.4854110
      2.9310000    583.6606530
      2.9320000    583.8358100
      2.9330000    584.0107140
      2.9340000    584.1860580
      2.9350000    584.3610230
      2.9360000    584.5364670
      2.9370000    584.7117320
      2.9380000    584.8882530
      2.9390000    585.0784970
      2.9400000    585.2537470
      2.9410000    585.4283450
      2.9420000    585.6036150
      2.9430000    585.7787830
      2.9440000    585.9549690
      2.9450000    586.1307590
      2.9460000    586.3053030
      2.9470000    586.4803480
      2.9480000    586.6563320
      2.9490000    586.8431470
      2.9500000    587.0197030
      2.9510000    587.1954220
      2.9520000    587.3705230
      2.9530000    587.5470020
      2.9540000    587.7246390
      2.9550000    587.9005910
      2.9560000    588.0741790
      2.9570000    588.2485720
      2.9580000    588.4235960
      2.9590000    588.5992200
      2.9600000    588.7740940
      2.9610000    588.9508410
      2.9620000    589.1262790
      2.9630000    589.3007500
      2.9640000    589.4757570
      2.9650000    589.6507640
      2.9660000    589.8260110
      2.9670000    590.0004400
      2.9680000    590.1764210
      2.9690000    590.3519490
      2.9700000    590.5267460
      2.9710000    590.7015860
      2.9720000    590.8766130
      2.9730000    591.0513600
      2.9740000    591.2272120
      2.9750000    591.4020600
      2.9760000    591.5769450
      2.9770000    591.7513060
      2.9780000    591.9283470
      2.9790000    592.1040450
      2.9800000    592.2789330
      2.9810000    592.4547340
      2.9820000    592.6347200
      2.9830000    592.8095360
      2.9840000    592.9871240
      2.9850000    593.1633490
      2.9860000    593.3379330
      2.9870000    593.5124900
      2.9880000    593.6879070
      2.9890000    593.8619580
      2.9900000    594.0377290
      2.9910000    594.2119970
      2.9920000    594.3866770
      2.9930000    594.5617320
      2.9940000    594.7374300
      2.9950000    594.9129100
      2.9960000    595.0873560
      2.9970000    595.2634180
      2.9980000    595.4381620
      2.9990000    595.6139000
      3.0000000    595.7898230
      3.0010000    595.9638980
      3.0020000    596.1383830
      3.0030000    596.3138730
      3.0040000    596.4887800
      3.0050000    596.6652110
      3.0060000    596.8413390
      3.0070000    597.0161430
      3.0080000    597.1913740
      3.0090000    597.3678800
      3.0100000    597.5450670
      3.0110000    597.7204140
      3.0120000    597.8957340
      3.0130000    598.0717400
      3.0140000    598.2468940
      3.0150000    598.4217820
      3.0160000    598.5969440
      3.0170000    598.7709600
      3.0180000    598.9492920
      3.0190000    599.1234750
      3.0200000    599.2977280
      3.0210000    599.4729980
      3.0220000    599.6481690
      3.0230000    599.8241630
      3.0240000    599.9979760
      3.0250000    600.1734000
      3.0260000    600.3476400
      3.0270000    600.5222480
      3.0280000    600.6977200
      3.0290000    600.8730850
      3.0300000    601.0486570
      3.0310000    601.2242720
      3.0320000    601.3988950
      3.0330000    601.5733700
      3.0340000    601.7477330
      3.0350000    601.9232800
      3.0360000    602.0985190
      3.0370000    602.2754230
      3.0380000    602.4524820
      3.0390000    602.6473710
      3.0400000    602.8327480
      3.0410000    603.0085050
      3.0420000    603.1828780
      3.0430000    603.3581840
      3.0440000    603.5336940
      3.0450000    603.7096550
      3.0460000    603.8848290
      3.0470000    604.0601770
      3.0480000    604.2351380
      3.0490000    604.4098110
      3.0500000    604.5845850
      3.0510000    604.7591680
      3.0520000    604.9375850
      3.0530000    605.1121620
      3.0540000    605.2874290
      3.0550000    605.4621550
      3.0560000    605.6372640
      3.0570000    605.8125640
      3.0580000    605.9875220
      3.0590000    606.1613880
      3.0600000    606.3376690
      3.0610000    606.5127910
      3.0620000    606.6876850
      3.0630000    606.8640060
      3.0640000    607.0387440
      3.0650000    607.2140520
      3.0660000    607.3913880
      3.0670000    607.5673010
      3.0680000    607.7431940
      3.0690000    607.9194020
      3.0700000    608.0943670
      3.0710000    608.2691890
      3.0720000    608.4595250
      3.0730000    608.6351120
      3.0740000    608.8105810
      3.0750000    608.9862590
      3.0760000    609.1607990
      3.0770000    609.3356200
      3.0780000    609.5120230
      3.0790000    609.6872160
      3.0800000    609.8633210
      3.0810000    610.0388260
      3.0820000    610.2130560
      3.0830000    610.3896450
      3.0840000    610.5640620
      3.0850000    610.7401010
      3.0860000    610.9143680
      3.0870000    611.0896150
      3.0880000    611.2643240
      3.0890000    611.4389270
      3.0900000    611.6146400
      3.0910000    611.7912250
      3.0920000    611.9666320
      3.0930000    612.1434340
      3.0940000    612.3201330
      3.0950000    612.4961260
      3.0960000    612.6717690
      3.0970000    612.8469160
      3.0980000    613.0221010
      3.0990000    613.1977160
      3.1000000    613.3730290
      3.1010000    613.5491300
      3.1020000    613.7258050
      3.1030000    613.9017980
      3.1040000    614.0773530
      3.1050000    614.2519150
      3.1060000    614.4280630
      3.1070000    614.6044620
      3.1080000    614.7918910
      3.1090000    614.9668750
      3.1100000    615.1420920
      3.1110000    615.3159640
      3.1120000    615.4917740
      3.1130000    615.6674770
      3.1140000    615.8435140
      3.1150000    616.0176830
      3.1160000    616.1933230
      3.1170000    616.3680890
      3.1180000    616.5431290
      3.1190000    616.7181790
      3.1200000    616.8962410
      3.1210000    617.0734170
      3.1220000    617.2524230
      3.1230000    617.4289020
      3.1240000    617.6039100
      3.1250000    617.8363310
      3.1260000    618.1505050
      3.1270000    618.4656570
      3.1280000    618.7482210
      3.1290000    618.9238190
      3.1300000    619.0987620
      3.1310000    619.2730110
      3.1320000    619.4476740
      3.1330000    619.6222640
      3.1340000    619.7988850
      3.1350000    619.9744170
      3.1360000    620.1490250
      3.1370000    620.3250130
      3.1380000    620.5000020
      3.1390000    620.6762700
      3.1400000    620.8524160
      3.1410000    621.0268520
      3.1420000    621.2023520
      3.1430000    621.3830870
      3.1440000    621.5601080
      3.1450000    621.7358990
      3.1460000    621.9136890
      3.1470000    622.0884290
      3.1480000    622.2642420
      3.1490000    622.4388210
      3.1500000    622.6129920
      3.1510000    622.7904770
      3.1520000    622.9660900
      3.1530000    623.1410480
      3.1540000    623.3158630
      3.1550000    623.4915360
      3.1560000    623.6680310
      3.1570000    623.8439170
      3.1580000    624.0198030
      3.1590000    624.1951640
      3.1600000    624.3709580
      3.1610000    624.5458800
      3.1620000    624.7219610
      3.1630000    624.9001110
      3.1640000    625.0742870
      3.1650000    625.2494600
      3.1660000    625.4252750
      3.1670000    625.6033750
      3.1680000    625.7783560
      3.1690000    625.9543200
      3.1700000    626.1285860
      3.1710000    626.3042400
      3.1720000    626.4793260
      3.1730000    626.6570520
      3.1740000    626.8491820
      3.1750000    627.0240080
      3.1760000    627.1982020
      3.1770000    627.3733100
      3.1780000    627.5483650
      3.1790000    627.7245230
      3.1800000    627.8997780
      3.1810000    628.0748470
      3.1820000    628.2500860
      3.1830000    628.4248910
      3.1840000    628.6003610
      3.1850000    628.7772190
      3.1860000    628.9525190
      3.1870000    629.1274700
      3.1880000    629.3024320
      3.1890000    629.4791700
      3.1900000    629.6552280
      3.1910000    629.8300400
      3.1920000    630.0054130
      3.1930000    630.1804200
      3.1940000    630.3559270
      3.1950000    630.5314060
      3.1960000    630.7070700
      3.1970000    630.8828250
      3.1980000    631.0573180
      3.1990000    631.2311950
      3.2000000    631.4061690
      3.2010000    631.5835690
      3.2020000    631.7618330
      3.2030000    631.9377130
      3.2040000    632.1133240
      3.2050000    632.3034260
      3.2060000    632.4784920
      3.2070000    632.6537490
      3.2080000    632.8283950
      3.2090000    633.0040570
      3.2100000    633.1790340
      3.2110000    633.3540840
      3.2120000    633.5289040
      3.2130000    633.7038470
      3.2140000    633.8817090
      3.2150000    634.0570150
      3.2160000    634.2309570
      3.2170000    634.4063000
      3.2180000    634.5822040
      3.2190000    634.7576870
      3.2200000    634.9334810
      3.2210000    635.1081770
      3.2220000    635.2936230
      3.2230000    635.4702480
      3.2240000    635.6452620
      3.2250000    635.8222740
      3.2260000    635.9967730
      3.2270000    636.1725580
      3.2280000    636.3477650
      3.2290000    636.5244400
      3.2300000    636.7027250
      3.2310000    636.8785270
      3.2320000    637.0528940
      3.2330000    637.2280140
      3.2340000    637.4025160
      3.2350000    637.5782910
      3.2360000    637.7532450
      3.2370000    637.9270410
      3.2380000    638.1026750
      3.2390000    638.2767910
      3.2400000    638.4511070
      3.2410000    638.6263020
      3.2420000    638.8013370
      3.2430000    638.9774910
      3.2440000    639.1524660
      3.2450000    639.3276740
      3.2460000    639.5034170
      3.2470000    639.6785400
      3.2480000    639.8619270
      3.2490000    640.0376600
      3.2500000    640.2121670
      3.2510000    640.3885860
      3.2520000    640.5641310
      3.2530000    640.7421240
      3.2540000    640.9178190
      3.2550000    641.0920660
      3.2560000    641.2678440
      3.2570000    641.4443470
      3.2580000    641.6238460
      3.2590000    641.8019000
      3.2600000    641.9765210
      3.2610000    642.1516370
      3.2620000    642.3273880
      3.2630000    642.5043300
      3.2640000    642.6917900
      3.2650000    642.8671940
      3.2660000    643.0425790
      3.2670000    643.2181050
      3.2680000    643.3945180
      3.2690000    643.5695400
      3.2700000    643.7450030
      3.2710000    643.9213090
      3.2720000    644.0954680
      3.2730000    644.2713640
      3.2740000    644.4479220
      3.2750000    644.6233580
      3.2760000    644.7987400
      3.2770000    644.9750820
      3.2780000    645.1503720
      3.2790000    645.3250330
      3.2800000    645.5011450
      3.2810000    645.6786970
      3.2820000    645.8549840
      3.2830000    646.0305680
      3.2840000    646.2048910
      3.2850000    646.3821300
      3.2860000    646.5599020
      3.2870000    646.7381990
      3.2880000    646.9146090
      3.2890000    647.0899590
      3.2900000    647.2657920
      3.2910000    647.4403110
      3.2920000    647.6161820
      3.2930000    647.7918740
      3.2940000    647.9684070
      3.2950000    648.1431570
      3.2960000    648.3178790
      3.2970000    648.4944380
      3.2980000    648.6708130
      3.2990000    648.8462790
      3.3000000    649.0217850
      3.3010000    649.1986330
      3.3020000    649.3736150
      3.3030000    649.5504240
      3.3040000    649.7244180
      3.3050000    649.9009700
      3.3060000    650.0768290
      3.3070000    650.2523310
      3.3080000    650.4285370
      3.3090000    650.6038830
      3.3100000    650.7792270
      3.3110000    650.9556680
      3.3120000    651.1308740
      3.3130000    651.3073290
      3.3140000    651.4852910
      3.3150000    651.6618730
      3.3160000    651.8376540
      3.3170000    652.0126330
      3.3180000    652.1875700
      3.3190000    652.3814300
      3.3200000    652.5626720
      3.3210000    652.7388280
      3.3220000    652.9129620
      3.3230000    653.0898280
      3.3240000    653.2657440
      3.3250000    653.4405510
      3.3260000    653.6174940
      3.3270000    653.7935450
      3.3280000    653.9701480
      3.3290000    654.1454830
      3.3300000    654.3203960
      3.3310000    654.4967280
      3.3320000    654.6720050
      3.3330000    654.8473760
      3.3340000    655.0226540
      3.3350000    655.1972640
      3.3360000    655.3725730
      3.3370000    655.5488660
      3.3380000    655.7388280
      3.3390000    655.9136740
      3.3400000    656.0893970
      3.3410000    656.2666640
      3.3420000    656.4455340
      3.3430000    656.6348520
      3.3440000    656.8122210
      3.3450000    656.9868590
      3.3460000    657.1631080
      3.3470000    657.3377840
      3.3480000    657.5150750
      3.3490000    657.6905860
      3.3500000    657.8667750
      3.3510000    658.0436500
      3.3520000    658.2193640
      3.3530000    658.3941300
      3.3540000    658.5695390
      3.3550000    658.7457770
      3.3560000    658.9215040
      3.3570000    659.0962550
      3.3580000    659.2715410
      3.3590000    659.4484290
      3.3600000    659.6221370
      3.3610000    659.7983020
      3.3620000    659.9755380
      3.3630000    660.1515040
      3.3640000    660.3265860
      3.3650000    660.5022510
      3.3660000    660.6777140
      3.3670000    660.8535340
      3.3680000    661.0300130
      3.3690000    661.2067540
      3.3700000    661.3851250
      3.3710000    661.5617960
      3.3720000    661.7378270
      3.3730000    661.9130760
      3.3740000    662.0901940
      3.3750000    662.2646950
      3.3760000    662.4393410
      3.3770000    662.6156600
      3.3780000    662.7919730
      3.3790000    662.9665960
      3.3800000    663.1428890
      3.3810000    663.3177510
      3.3820000    663.4944330
      3.3830000    663.6692650
      3.3840000    663.8445140
      3.3850000    664.0203340
      3.3860000    664.1956070
      3.3870000    664.3720010
      3.3880000    664.5484070
      3.3890000    664.7258600
      3.3900000    664.9013890
      3.3910000    665.0772460
      3.3920000    665.2526180
      3.3930000    665.4279490
      3.3940000    665.6036920
      3.3950000    665.7789360
      3.3960000    665.9547630
      3.3970000    666.1332010
      3.3980000    666.3121000
      3.3990000    666.4888300
      3.4000000    666.6634450
      3.4010000    666.8399760
      3.4020000    667.0150620
      3.4030000    667.1909390
      3.4040000    667.3667170
      3.4050000    667.5434570
      3.4060000    667.7191900
      3.4070000    667.8947420
      3.4080000    668.0846150
      3.4090000    668.2594840
      3.4100000    668.4346240
      3.4110000    668.6215540
      3.4120000    668.7974790
      3.4130000    668.9742910
      3.4140000    669.1500220
      3.4150000    669.3262150
      3.4160000    669.5021220
      3.4170000    669.6776140
      3.4180000    669.8534910
      3.4190000    670.0291060
      3.4200000    670.2050980
      3.4210000    670.3821480
      3.4220000    670.5586810
      3.4230000    670.7357930
      3.4240000    670.9113030
      3.4250000    671.0891670
      3.4260000    671.2662570
      3.4270000    671.4428330
      3.4280000    671.6212880
      3.4290000    671.7980100
      3.4300000    671.9747010
      3.4310000    672.1504540
      3.4320000    672.3266910
      3.4330000    672.5031550
      3.4340000    672.6794280
      3.4350000    672.8553590
      3.4360000    673.0313270
      3.4370000    673.2076920
      3.4380000    673.3850970
      3.4390000    673.5605880
      3.4400000    673.7368300
      3.4410000    673.9124170
      3.4420000    674.0876180
      3.4430000    674.2638520
      3.4440000    674.4396250
      3.4450000    674.6161150
      3.4460000    674.7909120
      3.4470000    674.9668920
      3.4480000    675.1430320
      3.4490000    675.3171450
      3.4500000    675.4943440
      3.4510000    675.6701030
      3.4520000    675.8461540
      3.4530000    676.0246960
      3.4540000    676.2021250
      3.4550000    676.3787550
      3.4560000    676.5546910
      3.4570000    676.7319820
      3.4580000    676.9069410
      3.4590000    677.0834750
      3.4600000    677.2592320
      3.4610000    677.4339380
      3.4620000    677.6110350
      3.4630000    677.7873690
      3.4640000    677.9631300
      3.4650000    678.1385980
      3.4660000    678.3136670
      3.4670000    678.4902020
      3.4680000    678.6658190
      3.4690000    678.8413640
      3.4700000    679.0185140
      3.4710000    679.2086850
      3.4720000    679.3841530
      3.4730000    679.5587610
      3.4740000    679.7359990
      3.4750000    679.9099380
      3.4760000    680.0845890
      3.4770000    680.2595310
      3.4780000    680.4341800
      3.4790000    680.6092030
      3.4800000    680.7844790
      3.4810000    680.9588290
      3.4820000    681.1357830
      3.4830000    681.3130260
      3.4840000    681.4879490
      3.4850000    681.6628170
      3.4860000    681.8378560
      3.4870000    682.0121300
      3.4880000    682.1863010
      3.4890000    682.3622730
      3.4900000    682.5376720
      3.4910000    682.7156910
      3.4920000    682.8907540
      3.4930000    683.0648100
      3.4940000    683.2390480
      3.4950000    683.4137000
      3.4960000    683.5877600
      3.4970000    683.7622570
      3.4980000    683.9373500
      3.4990000    684.1129700
      3.5000000    684.2869690
      3.5010000    684.4625260
      3.5020000    684.6367880
      3.5030000    684.8108860
      3.5040000    684.9860540
      3.5050000    685.1603640
      3.5060000    685.3354650
      3.5070000    685.5110040
      3.5080000    685.6859100
      3.5090000    685.8642530
      3.5100000    686.0427110
      3.5110000    686.2185160
      3.5120000    686.3931530
      3.5130000    686.5699970
      3.5140000    686.7455190
      3.5150000    686.9198670
      3.5160000    687.0953560
      3.5170000    687.2699880
      3.5180000    687.4442390
      3.5190000    687.6194580
      3.5200000    687.7950710
      3.5210000    687.9707860
      3.5220000    688.1449970
      3.5230000    688.3186640
      3.5240000    688.4951020
      3.5250000    688.6713690
      3.5260000    688.8463010
      3.5270000    689.0216410
      3.5280000    689.1961190
      3.5290000    689.3717210
      3.5300000    689.5581360
      3.5310000    689.7331450
      3.5320000    689.9090790
      3.5330000    690.0831470
      3.5340000    690.2581230
      3.5350000    690.4325850
      3.5360000    690.6066010
      3.5370000    690.7836790
      3.5380000    690.9590830
      3.5390000    691.1377490
      3.5400000    691.3133210
      3.5410000    691.4888750
      3.5420000    691.6646770
      3.5430000    691.8405660
      3.5440000    692.0161790
      3.5450000    692.1917660
      3.5460000    692.3668420
      3.5470000    692.5426380
      3.5480000    692.7167040
      3.5490000    693.0088150
      3.5500000    693.3203830
      3.5510000    693.6345500
      3.5520000    693.9457020
      3.5530000    694.2579940
      3.5540000    694.5722310
      3.5550000    694.8816670
      3.5560000    695.1973860
      3.5570000    695.5110580
      3.5580000    695.8245660
      3.5590000    696.1354700
      3.5600000    696.4509160
      3.5610000    696.6543130
      3.5620000    696.8289680
      3.5630000    697.0046000
      3.5640000    697.1794710
      3.5650000    697.3532280
      3.5660000    697.5309010
      3.5670000    697.7065100
      3.5680000    697.8816430
      3.5690000    698.0568710
      3.5700000    698.2322540
      3.5710000    698.4078370
      3.5720000    698.5826000
      3.5730000    698.7585710
      3.5740000    698.9349090
      3.5750000    699.1092650
      3.5760000    699.2847800
      3.5770000    699.4622850
      3.5780000    699.6407240
      3.5790000    699.8164980
      3.5800000    699.9905030
      3.5810000    700.1658580
      3.5820000    700.3412490
      3.5830000    700.5180690
      3.5840000    700.7049340
      3.5850000    700.8791890
      3.5860000    701.0544030
      3.5870000    701.2297140
      3.5880000    701.4054930
      3.5890000    701.5817000
      3.5900000    701.7590140
      3.5910000    701.9345840
      3.5920000    702.1101720
      3.5930000    702.2857000
      3.5940000    702.4621120
      3.5950000    702.6380440
      3.5960000    702.8130640
      3.5970000    702.9901040
      3.5980000    703.1644870
      3.5990000    703.3393870
      3.6000000    703.5697680
      3.6010000    703.8834580
      3.6020000    704.1906770
      3.6030000    704.5002190
      3.6040000    704.8021480
      3.6050000    705.1071230
      3.6060000    705.4102400
      3.6070000    705.7138280
      3.6080000    706.0178560
      3.6090000    706.3239000
      3.6100000    706.6272160
      3.6110000    706.9346770
      3.6120000    707.2417200
      3.6130000    707.5472000
      3.6140000    707.8489200
      3.6150000    708.1512180
      3.6160000    708.4563320
      3.6170000    708.7591630
      3.6180000    709.0652280
      3.6190000    709.3767760
      3.6200000    709.6790440
      3.6210000    709.9823570
      3.6220000    710.2845860
      3.6230000    710.5901030
      3.6240000    710.8932340
      3.6250000    711.1975580
      3.6260000    711.5026500
      3.6270000    711.8094280
      3.6280000    712.1169410
      3.6290000    712.4207640
      3.6300000    712.7233350
      3.6310000    713.0250380
      3.6320000    713.3292560
      3.6330000    713.6338030
      3.6340000    713.9397650
      3.6350000    714.2509930
      3.6360000    714.5529940
      3.6370000    714.8582760
      3.6380000    715.1636810
      3.6390000    715.4653090
      3.6400000    715.7696490
      3.6410000    716.0729620
      3.6420000    716.3780100
      3.6430000    716.6843580
      3.6440000    716.9904780
      3.6450000    717.2930730
      3.6460000    717.5947290
      3.6470000    717.8962970
      3.6480000    718.1994490
      3.6490000    718.5036260
      3.6500000    718.8102590
      3.6510000    719.1192920
      3.6520000    719.4201220
      3.6530000    719.7250620
      3.6540000    720.0284680
      3.6550000    720.3325560
      3.6560000    720.6367250
      3.6570000    720.9414190
      3.6580000    721.2448450
      3.6590000    721.5499790
      3.6600000    721.8592440
      3.6610000    722.1640720
      3.6620000    722.4666220
      3.6630000    722.7697850
      3.6640000    723.0729410
      3.6650000    723.3785680
      3.6660000    723.6848770
      3.6670000    723.9962830
      3.6680000    724.3007920
      3.6690000    724.6046890
      3.6700000    724.9081600
      3.6710000    725.2123240
      3.6720000    725.5165620
      3.6730000    725.8211540
      3.6740000    726.1262060
      3.6750000    726.4301260
      3.6760000    726.7376690
      3.6770000    727.0426100
      3.6780000    727.3456720
      3.6790000    727.6489260
      3.6800000    727.9525080
      3.6810000    728.2557850
      3.6820000    728.5608670
      3.6830000    728.8716420
      3.6840000    729.1752250
      3.6850000    729.4789720
      3.6860000    729.7809360
      3.6870000    730.0848900
      3.6880000    730.3876100
      3.6890000    730.6932380
      3.6900000    730.9980160
      3.6910000    731.3045980
      3.6920000    731.6113420
      3.6930000    731.9173800
      3.6940000    732.2185740
      3.6950000    732.5215100
      3.6960000    732.8233960
      3.6970000    733.1244970
      3.6980000    733.4314810
      3.6990000    733.7393620
      3.7000000    734.0440050
      3.7010000    734.3496530
      3.7020000    734.6534700
      3.7030000    734.9562070
      3.7040000    735.2593610
      3.7050000    735.5642150
      3.7060000    735.8683770
      3.7070000    736.1737720
      3.7080000    736.4805680
      3.7090000    736.7878420
      3.7100000    737.0925190
      3.7110000    737.3961110
      3.7120000    737.7004580
      3.7130000    738.0063460
      3.7140000    738.3104970
      3.7150000    738.6201950
      3.7160000    738.9252880
      3.7170000    739.2284110
      3.7180000    739.5336750
      3.7190000    739.8374780
      3.7200000    740.1400840
      3.7210000    740.4468180
      3.7220000    740.7504320
      3.7230000    741.0569670
      3.7240000    741.3627500
      3.7250000    741.6720100
      3.7260000    741.9754690
      3.7270000    742.2774600
      3.7280000    742.5806840
      3.7290000    742.8841500
      3.7300000    743.1868490
      3.7310000    743.4942560
      3.7320000    743.8000940
      3.7330000    744.1055720
      3.7340000    744.4104200
      3.7350000    744.7139840
      3.7360000    745.0165780
      3.7370000    745.3224150
      3.7380000    745.6274950
      3.7390000    745.9316400
      3.7400000    746.2369230
      3.7410000    746.5473740
      3.7420000    746.8508840
      3.7430000    747.1539610
      3.7440000    747.4574000
      3.7450000    747.7603720
      3.7460000    748.0661170
      3.7470000    748.3725280
      3.7480000    748.6806820
      3.7490000    748.9851970
      3.7500000    749.2871700
      3.7510000    749.5912680
      3.7520000    749.8950070
      3.7530000    750.1986020
      3.7540000    750.5051810
      3.7550000    750.8086320
      3.7560000    751.1143240
      3.7570000    751.4234490
      3.7580000    751.7274510
      3.7590000    752.0316920
      3.7600000    752.3335540
      3.7610000    752.6367080
      3.7620000    752.9420830
      3.7630000    753.2480030
      3.7640000    753.5577760
      3.7650000    753.8608720
      3.7660000    754.1654220
      3.7670000    754.4697450
      3.7680000    754.7733780
      3.7690000    755.0776860
      3.7700000    755.3807730
      3.7710000    755.6851490
      3.7720000    755.9918790
      3.7730000    756.2995550
      3.7740000    756.6023780
      3.7750000    756.9054790
      3.7760000    757.2087730
      3.7770000    757.5120720
      3.7780000    757.8167580
      3.7790000    758.1248220
      3.7800000    758.4345300
      3.7810000    758.7371320
      3.7820000    759.0411100
      3.7830000    759.3453060
      3.7840000    759.6511510
      3.7850000    759.9556380
      3.7860000    760.2605690
      3.7870000    760.5641800
      3.7880000    760.8723920
      3.7890000    761.1807070
      3.7900000    761.4845700
      3.7910000    761.7883020
      3.7920000    762.0911650
      3.7930000    762.3931070
      3.7940000    762.6995990
      3.7950000    763.0057960
      3.7960000    763.3161440
      3.7970000    763.6189730
      3.7980000    763.9235910
      3.7990000    764.2272300
      3.8000000    764.5309210
      3.8010000    764.8350580
      3.8020000    765.1402150
      3.8030000    765.4455300
      3.8040000    765.7520580
      3.8050000    766.0612430
      3.8060000    766.3651810
      3.8070000    766.6678490
      3.8080000    766.9711610
      3.8090000    767.2756360
      3.8100000    767.5795960
      3.8110000    767.8869750
      3.8120000    768.1956700
      3.8130000    768.5003820
      3.8140000    768.8043190
      3.8150000    769.1067420
      3.8160000    769.4106640
      3.8170000    769.7150080
      3.8180000    770.0200250
      3.8190000    770.3247800
      3.8200000    770.6307590
      3.8210000    770.9390880
      3.8220000    771.2445490
      3.8230000    771.5475630
      3.8240000    771.8511920
      3.8250000    772.1538200
      3.8260000    772.4573070
      3.8270000    772.7617270
      3.8280000    773.0723780
      3.8290000    773.3768610
      3.8300000    773.6797740
      3.8310000    773.9833310
      3.8320000    774.2883820
      3.8330000    774.5931600
      3.8340000    774.8983910
      3.8350000    775.2028660
      3.8360000    775.5097230
      3.8370000    775.8174250
      3.8380000    776.1251570
      3.8390000    776.4274500
      3.8400000    776.7304760
      3.8410000    777.0344940
      3.8420000    777.3386780
      3.8430000    777.6423810
      3.8440000    777.9517860
      3.8450000    778.2568090
      3.8460000    778.5607420
      3.8470000    778.8645250
      3.8480000    779.1685230
      3.8490000    779.4747780
      3.8500000    779.7789400
      3.8510000    780.0835030
      3.8520000    780.3894070
      3.8530000    780.6965410
      3.8540000    781.0031590
      3.8550000    781.3064100
      3.8560000    781.6096730
      3.8570000    781.9121950
      3.8580000    782.2156250
      3.8590000    782.5214280
      3.8600000    782.8326080
      3.8610000    783.1390920
      3.8620000    783.4414050
      3.8630000    783.7445050
      3.8640000    784.0481700
      3.8650000    784.3533270
      3.8660000    784.6597330
      3.8670000    784.9643690
      3.8680000    785.2678050
      3.8690000    785.5758220
      3.8700000    785.8825880
      3.8710000    786.1866700
      3.8720000    786.4889500
      3.8730000    786.7956910
      3.8740000    787.0989280
      3.8750000    787.4037790
      3.8760000    787.7138440
      3.8770000    788.0191980
      3.8780000    788.3237380
      3.8790000    788.6252280
      3.8800000    788.9308060
      3.8810000    789.2340660
      3.8820000    789.5396830
      3.8830000    789.8447390
      3.8840000    790.1509950
      3.8850000    790.4572720
      3.8860000    790.7662770
      3.8870000    791.0710010
      3.8880000    791.3744930
      3.8890000    791.6778350
      3.8900000    791.9813210
      3.8910000    792.2872660
      3.8920000    792.5975910
      3.8930000    792.9038750
      3.8940000    793.2095680
      3.8950000    793.5115120
      3.8960000    793.8163290
      3.8970000    794.1228750
      3.8980000    794.4276020
      3.8990000    794.7343090
      3.9000000    795.0394980
      3.9010000    795.3462800
      3.9020000    795.6570070
      3.9030000    795.9601470
      3.9040000    796.2646530
      3.9050000    796.5692030
      3.9060000    796.8734150
      3.9070000    797.1798770
      3.9080000    797.4883780
      3.9090000    797.7954480
      3.9100000    798.0983880
      3.9110000    798.4039340
      3.9120000    798.7092560
      3.9130000    799.0142740
      3.9140000    799.3189960
      3.9150000    799.6254960
      3.9160000    799.9299120
      3.9170000    800.2379010
      3.9180000    800.5470800
      3.9190000    800.8501250
      3.9200000    801.1529270
      3.9210000    801.4567510
      3.9220000    801.7614840
      3.9230000    802.0664640
      3.9240000    802.3726250
      3.9250000    802.6812920
      3.9260000    802.9842040
      3.9270000    803.2877760
      3.9280000    803.5920500
      3.9290000    803.8954450
      3.9300000    804.2006320
      3.9310000    804.5050310
      3.9320000    804.8105340
      3.9330000    805.1152200
      3.9340000    805.4256220
      3.9350000    805.7286400
      3.9360000    806.0306110
      3.9370000    806.3349060
      3.9380000    806.6374420
      3.9390000    806.9433560
      3.9400000    807.2505060
      3.9410000    807.5590170
      3.9420000    807.8650710
      3.9430000    808.1689650
      3.9440000    808.4734960
      3.9450000    808.7770790
      3.9460000    809.0821970
      3.9470000    809.3887600
      3.9480000    809.6927560
      3.9490000    810.0002170
      3.9500000    810.3072600
      3.9510000    810.6110540
      3.9520000    810.9170370
      3.9530000    811.2211420
      3.9540000    811.5250660
      3.9550000    811.8306410
      3.9560000    812.1373630
      3.9570000    812.4502400
      3.9580000    812.7529470
      3.9590000    813.0578070
      3.9600000    813.3627420
      3.9610000    813.6675090
      3.9620000    813.9729490
      3.9630000    814.2770430
      3.9640000    814.5840120
      3.9650000    814.8919520
      3.9660000    815.1993150
      3.9670000    815.5054700
      3.9680000    815.8088600
      3.9690000    816.1125010
      3.9700000    816.4180350
      3.9710000    816.7223620
      3.9720000    817.0296250
      3.9730000    817.3394840
      3.9740000    817.6457500
      3.9750000    817.9485450
      3.9760000    818.2534890
      3.9770000    818.5574130
      3.9780000    818.8627160
      3.9790000    819.1692970
      3.9800000    819.4741230
      3.9810000    819.7798720
      3.9820000    820.0903150
      3.9830000    820.3946230
      3.9840000    820.6991750
      3.9850000    821.0020900
      3.9860000    821.3061730
      3.9870000    821.6116250
      3.9880000    821.9194220
      3.9890000    822.2309170
      3.9900000    822.5354440
      3.9910000    822.8376670
      3.9920000    823.1440020
      3.9930000    823.4473140
      3.9940000    823.7529260
      3.9950000    824.0588240
      3.9960000    824.3643600
      3.9970000    824.6727720
      3.9980000    824.9788470
      3.9990000    825.2846160
      4.0000000    825.5890210
      4.0010000    825.8924050
      4.0020000    826.1973080
      4.0030000    826.5041710
      4.0040000    826.8125670
      4.0050000    827.1215390
      4.0060000    827.4258990
      4.0070000    827.7302440
      4.0080000    828.0348770
      4.0090000    828.3403660
      4.0100000    828.6441270
      4.0110000    828.9500160
      4.0120000    829.2557350
      4.0130000    829.5618190
      4.0140000    829.8705760
      4.0150000    830.1768840
      4.0160000    830.4807030
      4.0170000    830.7832730
      4.0180000    831.0865150
      4.0190000    831.3918970
      4.0200000    831.6966340
      4.0210000    832.0082150
      4.0220000    832.3118050
      4.0230000    832.6182000
      4.0240000    832.9248230
      4.0250000    833.2298060
      4.0260000    833.5340900
      4.0270000    833.8400900
      4.0280000    834.1470160
      4.0290000    834.4529620
      4.0300000    834.7611720
      4.0310000    835.0672710
      4.0320000    835.3733860
      4.0330000    835.6764300
      4.0340000    835.9795560
      4.0350000    836.2835680
      4.0360000    836.5869380
      4.0370000    836.9002390
      4.0380000    837.2043060
      4.0390000    837.5096780
      4.0400000    837.8133210
      4.0410000    838.1184210
      4.0420000    838.4237090
      4.0430000    838.7293680
      4.0440000    839.0356100
      4.0450000    839.3427000
      4.0460000    839.6512990
      4.0470000    839.9600530
      4.0480000    840.2630000
      4.0490000    840.5679270
      4.0500000    840.8721200
      4.0510000    841.1762590
      4.0520000    841.4803930
      4.0530000    841.7939350
      4.0540000    842.0986730
      4.0550000    842.4019240
      4.0560000    842.7078400
      4.0570000    843.0135240
      4.0580000    843.3179920
      4.0590000    843.6234770
      4.0600000    843.9292490
      4.0610000    844.2341120
      4.0620000    844.5413730
      4.0630000    844.8497150
      4.0640000    845.1512110
      4.0650000    845.4556740
      4.0660000    845.7605110
      4.0670000    846.0662700
      4.0680000    846.3725430
      4.0690000    846.6864390
      4.0700000    846.9895750
      4.0710000    847.2943880
      4.0720000    847.5984460
      4.0730000    847.9027840
      4.0740000    848.2074950
      4.0750000    848.5134830
      4.0760000    848.8191220
      4.0770000    849.1253210
      4.0780000    849.4334890
      4.0790000    849.7410800
      4.0800000    850.0445830
      4.0810000    850.3492960
      4.0820000    850.6524350
      4.0830000    850.9559880
      4.0840000    851.2623450
      4.0850000    851.5743020
      4.0860000    851.8804900
      4.0870000    852.1849790
      4.0880000    852.4908730
      4.0890000    852.7976700
      4.0900000    853.1034190
      4.0910000    853.4073420
      4.0920000    853.7131670
      4.0930000    854.0206430
      4.0940000    854.3281990
      4.0950000    854.6367040
      4.0960000    854.9410130
      4.0970000    855.2453850
      4.0980000    855.5493620
      4.0990000    855.8541380
      4.1000000    856.1601830
      4.1010000    856.4715980
      4.1020000    856.7772040
      4.1030000    857.0827170
      4.1040000    857.3863080
      4.1050000    857.6903530
      4.1060000    857.9963350
      4.1070000    858.3018230
      4.1080000    858.6083810
      4.1090000    858.9141370
      4.1100000    859.2220150
      4.1110000    859.5306710
      4.1120000    859.8336860
      4.1130000    860.1390530
      4.1140000    860.4418540
      4.1150000    860.7486920
      4.1160000    861.0528490
      4.1170000    861.3626090
      4.1180000    861.6695990
      4.1190000    861.9747160
      4.1200000    862.2793160
      4.1210000    862.5846660
      4.1220000    862.8879240
      4.1230000    863.1932300
      4.1240000    863.4988350
      4.1250000    863.8038890
      4.1260000    864.1121240
      4.1270000    864.4221450
      4.1280000    864.7246920
      4.1290000    865.0287520
      4.1300000    865.3330790
      4.1310000    865.6374310
      4.1320000    865.9431020
      4.1330000    866.2532820
      4.1340000    866.5620710
      4.1350000    866.8681850
      4.1360000    867.1737730
      4.1370000    867.4787260
      4.1380000    867.7867870
      4.1390000    868.0906760
      4.1400000    868.3978060
      4.1410000    868.7030060
      4.1420000    869.0076150
      4.1430000    869.3186570
      4.1440000    869.6209890
      4.1450000    869.9251720
      4.1460000    870.2286060
      4.1470000    870.5343080
      4.1480000    870.8404990
      4.1490000    871.1482750
      4.1500000    871.4583640
      4.1510000    871.7629050
      4.1520000    872.0647470
      4.1530000    872.3715830
      4.1540000    872.6757980
      4.1550000    872.9821340
      4.1560000    873.2876600
      4.1570000    873.5936390
      4.1580000    873.8989900
      4.1590000    874.2079850
      4.1600000    874.5117850
      4.1610000    874.8155020
      4.1620000    875.1199560
      4.1630000    875.4257440
      4.1640000    875.7313300
      4.1650000    876.0391560
      4.1660000    876.3477480
      4.1670000    876.6531650
      4.1680000    876.9602460
      4.1690000    877.2660150
      4.1700000    877.5701890
      4.1710000    877.8752910
      4.1720000    878.1807940
      4.1730000    878.4862420
      4.1740000    878.7929590
      4.1750000    879.1015450
      4.1760000    879.4048870
      4.1770000    879.7075160
      4.1780000    880.0122690
      4.1790000    880.3166090
      4.1800000    880.6243380
      4.1810000    880.9309110
      4.1820000    881.2422310
      4.1830000    881.5460890
      4.1840000    881.8509410
      4.1850000    882.1564110
      4.1860000    882.4615300
      4.1870000    882.7673560
      4.1880000    883.0733370
      4.1890000    883.3797500
      4.1900000    883.6868250
      4.1910000    883.9978170
      4.1920000    884.3015520
      4.1930000    884.6079300
      4.1940000    884.9114970
      4.1950000    885.2146360
      4.1960000    885.5192860
      4.1970000    885.8278840
      4.1980000    886.1399300
      4.1990000    886.4436480
      4.2000000    886.7504280
      4.2010000    887.0547790
      4.2020000    887.3604350
      4.2030000    887.6655690
      4.2040000    887.9719550
      4.2050000    888.2783140
      4.2060000    888.5844620
      4.2070000    888.8940730
      4.2080000    889.1987850
      4.2090000    889.5030640
      4.2100000    889.8094980
      4.2110000    890.1125650
      4.2120000    890.4193840
      4.2130000    890.7268150
      4.2140000    891.0379330
      4.2150000    891.3414040
      4.2160000    891.6460790
      4.2170000    891.9516680
      4.2180000    892.2558310
      4.2190000    892.5618230
      4.2200000    892.8667650
      4.2210000    893.1741060
      4.2220000    893.4814870
      4.2230000    893.7895420
      4.2240000    894.0965350
      4.2250000    894.4001900
      4.2260000    894.7043820
      4.2270000    895.0082480
      4.2280000    895.3147170
      4.2290000    895.6226980
      4.2300000    895.9339370
      4.2310000    896.2389850
      4.2320000    896.5439780
      4.2330000    896.8505790
      4.2340000    897.1557550
      4.2350000    897.4601850
      4.2360000    897.7645180
      4.2370000    898.0721480
      4.2380000    898.3813080
      4.2390000    898.6896060
      4.2400000    898.9940810
      4.2410000    899.2994130
      4.2420000    899.6025490
      4.2430000    899.9079430
      4.2440000    900.2109020
      4.2450000    900.5232500
      4.2460000    900.8324770
      4.2470000    901.1404560
      4.2480000    901.4490510
      4.2490000    901.7521200
      4.2500000    902.0591510
      4.2510000    902.3653990
      4.2520000    902.6690350
      4.2530000    902.9745310
      4.2540000    903.2823270
      4.2550000    903.5924140
      4.2560000    903.8997180
      4.2570000    904.2048570
      4.2580000    904.5089250
      4.2590000    904.8133900
      4.2600000    905.1177000
      4.2610000    905.4226340
      4.2620000    905.7348870
      4.2630000    906.0400570
      4.2640000    906.3467080
      4.2650000    906.6506990
      4.2660000    906.9563820
      4.2670000    907.2616010
      4.2680000    907.5671210
      4.2690000    907.8730770
      4.2700000    908.1809600
      4.2710000    908.4896140
      4.2720000    908.7959790
      4.2730000    909.1034680
      4.2740000    909.4075920
      4.2750000    909.7119650
      4.2760000    910.0189390
      4.2770000    910.3279930
      4.2780000    910.6395130
      4.2790000    910.9459510
      4.2800000    911.2511430
      4.2810000    911.5566620
      4.2820000    911.8622890
      4.2830000    912.1689530
      4.2840000    912.4741790
      4.2850000    912.7808260
      4.2860000    913.0863370
      4.2870000    913.3942510
      4.2880000    913.7023210
      4.2890000    914.0048500
      4.2900000    914.3097390
      4.2910000    914.6152040
      4.2920000    914.9180370
      4.2930000    915.2282300
      4.2940000    915.5404190
      4.2950000    915.8469770
      4.2960000    916.1518790
      4.2970000    916.4565190
      4.2980000    916.7634520
      4.2990000    917.0674870
      4.3000000    917.3743380
      4.3010000    917.6805410
      4.3020000    917.9872050
      4.3030000    918.2967790
      4.3040000    918.6043320
      4.3050000    918.9072110
      4.3060000    919.2117560
      4.3070000    919.5176470
      4.3080000    919.8235930
      4.3090000    920.1325660
      4.3100000    920.4431710
      4.3110000    920.7490030
      4.3120000    921.0551830
      4.3130000    921.3626930
      4.3140000    921.6674990
      4.3150000    921.9729800
      4.3160000    922.2792040
      4.3170000    922.5855290
      4.3180000    922.8916480
      4.3190000    923.2002790
      4.3200000    923.5058680
      4.3210000    923.8116110
      4.3220000    924.1156510
      4.3230000    924.4210120
      4.3240000    924.7263730
      4.3250000    925.0349780
      4.3260000    925.3464050
      4.3270000    925.6517180
      4.3280000    925.9587450
      4.3290000    926.2628100
      4.3300000    926.5687400
      4.3310000    926.8730490
      4.3320000    927.1784960
      4.3330000    927.4855000
      4.3340000    927.7923790
      4.3350000    928.0970840
      4.3360000    928.4053100
      4.3370000    928.7089040
      4.3380000    929.0141930
      4.3390000    929.3183700
      4.3400000    929.6239410
      4.3410000    929.9327280
      4.3420000    930.2447330
      4.3430000    930.5490170
      4.3440000    930.8521080
      4.3450000    931.1585450
      4.3460000    931.4655930
      4.3470000    931.7716120
      4.3480000    932.0765720
      4.3490000    932.3833460
      4.3500000    932.6922030
      4.3510000    933.0000120
      4.3520000    933.3073720
      4.3530000    933.6134970
      4.3540000    933.9178570
      4.3550000    934.2237880
      4.3560000    934.5292650
      4.3570000    934.8371630
      4.3580000    935.1507950
      4.3590000    935.4555090
      4.3600000    935.7628140
      4.3610000    936.0683640
      4.3620000    936.3745770
      4.3630000    936.6801890
      4.3640000    936.9866860
      4.3650000    937.2930920
      4.3660000    937.6004260
      4.3670000    937.9075760
      4.3680000    938.2158080
      4.3690000    938.5196740
      4.3700000    938.8253060
      4.3710000    939.1295940
      4.3720000    939.4339980
      4.3730000    939.7419590
      4.3740000    940.0539590
      4.3750000    940.3613190
      4.3760000    940.6670530
      4.3770000    940.9731030
      4.3780000    941.2773790
      4.3790000    941.5836400
      4.3800000    941.8916760
      4.3810000    942.1973780
      4.3820000    942.5026170
      4.3830000    942.8138910
      4.3840000    943.1229090
      4.3850000    943.4267060
      4.3860000    943.7307850
      4.3870000    944.0339670
      4.3880000    944.3376790
      4.3890000    944.6456570
      4.3900000    944.9608590
      4.3910000    945.2676520
      4.3920000    945.5732750
      4.3930000    945.8788790
      4.3940000    946.1834510
      4.3950000    946.4911160
      4.3960000    946.7989000
      4.3970000    947.1056170
      4.3980000    947.4134260
      4.3990000    947.7214510
      4.4000000    948.0303310
      4.4010000    948.3363330
      4.4020000    948.6424360
      4.4030000    948.9482840
      4.4040000    949.2552410
      4.4050000    949.5634500
      4.4060000    949.8778590
      4.4070000    950.1838250
      4.4080000    950.4900530
      4.4090000    950.7969630
      4.4100000    951.1020610
      4.4110000    951.4089360
      4.4120000    951.7146300
      4.4130000    952.0222190
      4.4140000    952.3298810
      4.4150000    952.6385880
      4.4160000    952.9481260
      4.4170000    953.2535460
      4.4180000    953.5608740
      4.4190000    953.8641800
      4.4200000    954.1694590
      4.4210000    954.4775890
      4.4220000    954.7920270
      4.4230000    955.0999820
      4.4240000    955.4057630
      4.4250000    955.7113160
      4.4260000    956.0170640
      4.4270000    956.3223070
      4.4280000    956.6284240
      4.4290000    956.9334250
      4.4300000    957.2412980
      4.4310000    957.5483320
      4.4320000    957.8560290
      4.4330000    958.1604550
      4.4340000    958.4629030
      4.4350000    958.7675250
      4.4360000    959.0717570
      4.4370000    959.3776360
      4.4380000    959.6936410
      4.4390000    959.9994410
      4.4400000    960.3061730
      4.4410000    960.6120950
      4.4420000    960.9173980
      4.4430000    961.2226660
      4.4440000    961.5301250
      4.4450000    961.8360910
      4.4460000    962.1442770
      4.4470000    962.4523360
      4.4480000    962.7625350
      4.4490000    963.0670570
      4.4500000    963.3732290
      4.4510000    963.6799150
      4.4520000    963.9858150
      4.4530000    964.2918240
      4.4540000    964.6025400
      4.4550000    964.9098980
      4.4560000    965.2167360
      4.4570000    965.5233440
      4.4580000    965.8286840
      4.4590000    966.1333100
      4.4600000    966.4406560
      4.4610000    966.7473820
      4.4620000    967.0534700
      4.4630000    967.3622050
      4.4640000    967.6723640
      4.4650000    967.9760670
      4.4660000    968.2809170
      4.4670000    968.5854020
      4.4680000    968.8909640
      4.4690000    969.1984520
      4.4700000    969.5095020
      4.4710000    969.8175850
      4.4720000    970.1227340
      4.4730000    970.4291100
      4.4740000    970.7356530
      4.4750000    971.0417990
      4.4760000    971.3473720
      4.4770000    971.6546670
      4.4780000    971.9604480
      4.4790000    972.2687840
      4.4800000    972.5773730
      4.4810000    972.8819990
      4.4820000    973.1886510
      4.4830000    973.4936760
      4.4840000    973.7998540
      4.4850000    974.1057340
      4.4860000    974.4209280
      4.4870000    974.7255320
      4.4880000    975.0322150
      4.4890000    975.3365220
      4.4900000    975.6410410
      4.4910000    975.9464970
      4.4920000    976.2516500
      4.4930000    976.5561650
      4.4940000    976.8650010
      4.4950000    977.1746620
      4.4960000    977.4835530
      4.4970000    977.7886660
      4.4980000    978.0941970
      4.4990000    978.3996720
      4.5000000    978.7057430
      4.5010000    979.0123950
      4.5020000    979.3238650
      4.5030000    979.6309150
      4.5040000    979.9379660
      4.5050000    980.2452290
      4.5060000    980.5508160
      4.5070000    980.8570000
      4.5080000    981.1634210
      4.5090000    981.4694770
      4.5100000    981.7790640
      4.5110000    982.0865070
      4.5120000    982.3947180
      4.5130000    982.6987680
      4.5140000    983.0041750
      4.5150000    983.3103760
      4.5160000    983.6183410
      4.5170000    983.9247790
      4.5180000    984.2362630
      4.5190000    984.5418860
      4.5200000    984.8483810
      4.5210000    985.1546130
      4.5220000    985.4624550
      4.5230000    985.7675910
      4.5240000    986.0747770
      4.5250000    986.3802340
      4.5260000    986.6888210
      4.5270000    986.9967550
      4.5280000    987.3089090
      4.5290000    987.6134000
      4.5300000    987.9198510
      4.5310000    988.2248880
      4.5320000    988.5303030
      4.5330000    988.8376230
      4.5340000    989.1490070
      4.5350000    989.4539430
      4.5360000    989.7610930
      4.5370000    990.0663470
      4.5380000    990.3718120
      4.5390000    990.6790910
      4.5400000    990.9848100
      4.5410000    991.2917480
      4.5420000    991.5994660
      4.5430000    991.9070850
      4.5440000    992.2173910
      4.5450000    992.5249710
      4.5460000    992.8282770
      4.5470000    993.1352030
      4.5480000    993.4416640
      4.5490000    993.7493890
      4.5500000    994.0616330
      4.5510000    994.3677770
      4.5520000    994.6761150
      4.5530000    994.9820310
      4.5540000    995.2880040
      4.5550000    995.5950610
      4.5560000    995.8999190
      4.5570000    996.2077020
      4.5580000    996.5136340
      4.5590000    996.8216720
      4.5600000    997.1321710
      4.5610000    997.4346350
      4.5620000    997.7403350
      4.5630000    998.0458100
      4.5640000    998.3524210
      4.5650000    998.6578230
      4.5660000    998.9708760
      4.5670000    999.2764890
      4.5680000    999.5810840
      4.5690000    999.8864690
      4.5700000   1000.1921170
      4.5710000   1000.4995020
      4.5720000   1000.8068740
      4.5730000   1001.1138830
      4.5740000   1001.4210090
      4.5750000   1001.7312900
      4.5760000   1002.0431640
      4.5770000   1002.3474950
      4.5780000   1002.6535420
      4.5790000   1002.9580560
      4.5800000   1003.2630810
      4.5810000   1003.5691270
      4.5820000   1003.8823360
      4.5830000   1004.1895040
      4.5840000   1004.4959900
      4.5850000   1004.8030060
      4.5860000   1005.1072480
      4.5870000   1005.4124950
      4.5880000   1005.7203180
      4.5890000   1006.0270960
      4.5900000   1006.3339620
      4.5910000   1006.6425580
      4.5920000   1006.9518700
      4.5930000   1007.2564750
      4.5940000   1007.5608360
      4.5950000   1007.8661260
      4.5960000   1008.1707100
      4.5970000   1008.4792690
      4.5980000   1008.7916200
      4.5990000   1009.0988910
      4.6000000   1009.4050070
      4.6010000   1009.7090470
      4.6020000   1010.0175310
      4.6030000   1010.3228190
      4.6040000   1010.6300100
      4.6050000   1010.9383090
      4.6060000   1011.2434880
      4.6070000   1011.5524250
      4.6080000   1011.8606930
      4.6090000   1012.1669740
      4.6100000   1012.4737230
      4.6110000   1012.7774690
      4.6120000   1013.0858480
      4.6130000   1013.3909070
      4.6140000   1013.7047430
      4.6150000   1014.0118800
      4.6160000   1014.3186840
      4.6170000   1014.6251410
      4.6180000   1014.9319300
      4.6190000   1015.2401490
      4.6200000   1015.5434130
      4.6210000   1015.8512580
      4.6220000   1016.1588140
      4.6230000   1016.4685320
      4.6240000   1016.7780420
      4.6250000   1017.0836910
      4.6260000   1017.3895580
      4.6270000   1017.6944090
      4.6280000   1018.0001030
      4.6290000   1018.3081210
      4.6300000   1018.6199090
      4.6310000   1018.9274250
      4.6320000   1019.2326780
      4.6330000   1019.5385700
      4.6340000   1019.8451670
      4.6350000   1020.1535750
      4.6360000   1020.4600790
      4.6370000   1020.7680120
      4.6380000   1021.0758130
      4.6390000   1021.3848190
      4.6400000   1021.6931130
      4.6410000   1021.9998110
      4.6420000   1022.3045780
      4.6430000   1022.6096880
      4.6440000   1022.9145170
      4.6450000   1023.2229140
      4.6460000   1023.5373970
      4.6470000   1023.8463270
      4.6480000   1024.1518830
      4.6490000   1024.4585250
      4.6500000   1024.7650150
      4.6510000   1025.0702680
      4.6520000   1025.3778060
      4.6530000   1025.6839140
      4.6540000   1025.9910260
      4.6550000   1026.2997610
      4.6560000   1026.6080330
      4.6570000   1026.9134600
      4.6580000   1027.2173940
      4.6590000   1027.5238520
      4.6600000   1027.8316090
      4.6610000   1028.1374580
      4.6620000   1028.4523780
      4.6630000   1028.7579570
      4.6640000   1029.0653880
      4.6650000   1029.3715660
      4.6660000   1029.6791450
      4.6670000   1029.9855860
      4.6680000   1030.2944470
      4.6690000   1030.6018860
      4.6700000   1030.9080410
      4.6710000   1031.2192980
      4.6720000   1031.5278670
      4.6730000   1031.8340210
      4.6740000   1032.1379250
      4.6750000   1032.4452510
      4.6760000   1032.7506480
      4.6770000   1033.0582480
      4.6780000   1033.3741450
      4.6790000   1033.6818150
      4.6800000   1033.9871770
      4.6810000   1034.2940440
      4.6820000   1034.6013210
      4.6830000   1034.9083160
      4.6840000   1035.2141610
      4.6850000   1035.5234130
      4.6860000   1035.8299740
      4.6870000   1036.1409020
      4.6880000   1036.4501190
      4.6890000   1036.7552440
      4.6900000   1037.0621150
      4.6910000   1037.3663710
      4.6920000   1037.6739340
      4.6930000   1037.9827140
      4.6940000   1038.2960470
      4.6950000   1038.6028620
      4.6960000   1038.9096630
      4.6970000   1039.2174620
      4.6980000   1039.5226840
      4.6990000   1039.8297200
      4.7000000   1040.1373540
      4.7010000   1040.4451880
      4.7020000   1040.7591420
      4.7030000   1041.0742930
      4.7040000   1041.3883240
      4.7050000   1041.7034740
      4.7060000   1042.0204410
      4.7070000   1042.2443850
      4.7080000   1042.4241080
      4.7090000   1042.6041790
      4.7100000   1042.7825640
      4.7110000   1042.9592210
      4.7120000   1043.1355270
      4.7130000   1043.3127980
      4.7140000   1043.4897370
      4.7150000   1043.6671610
      4.7160000   1043.8439940
      4.7170000   1044.0203570
      4.7180000   1044.1975650
      4.7190000   1044.3746860
      4.7200000   1044.5512090
      4.7210000   1044.7279950
      4.7220000   1044.9057820
      4.7230000   1045.0838270
      4.7240000   1045.2606940
      4.7250000   1045.4385770
      4.7260000   1045.6150000
      4.7270000   1045.7921490
      4.7280000   1045.9685730
      4.7290000   1046.1462640
      4.7300000   1046.3238470
      4.7310000   1046.5018400
      4.7320000   1046.6784980
      4.7330000   1046.8548680
      4.7340000   1047.0322320
      4.7350000   1047.2087300
      4.7360000   1047.3874790
      4.7370000   1047.5682550
      4.7380000   1047.7470380
      4.7390000   1047.9249830
      4.7400000   1048.1018270
      4.7410000   1048.2794290
      4.7420000   1048.4564700
      4.7430000   1048.6338690
      4.7440000   1048.8112820
      4.7450000   1048.9896730
      4.7460000   1049.1675310
      4.7470000   1049.3437960
      4.7480000   1049.5208980
      4.7490000   1049.6986100
      4.7500000   1049.8764750
      4.7510000   1050.0533010
      4.7520000   1050.2311880
      4.7530000   1050.4090230
      4.7540000   1050.5875250
      4.7550000   1050.7645440
      4.7560000   1050.9415840
      4.7570000   1051.1181440
      4.7580000   1051.2951180
      4.7590000   1051.4731660
      4.7600000   1051.6502190
      4.7610000   1051.8267170
      4.7620000   1052.0047910
      4.7630000   1052.1836790
      4.7640000   1052.3637790
      4.7650000   1052.5436270
      4.7660000   1052.7213280
      4.7670000   1052.8980360
      4.7680000   1053.0756220
      4.7690000   1053.2536770
      4.7700000   1053.4345600
      4.7710000   1053.6112510
      4.7720000   1053.7893950
      4.7730000   1053.9658920
      4.7740000   1054.1438220
      4.7750000   1054.3207890
      4.7760000   1054.4993300
      4.7770000   1054.6765630
      4.7780000   1054.8544230
      4.7790000   1055.0307690
      4.7800000   1055.2082530
      4.7810000   1055.3854370
      4.7820000   1055.5630890
      4.7830000   1055.7395740
      4.7840000   1055.9174240
      4.7850000   1056.0945560
      4.7860000   1056.2712170
      4.7870000   1056.4487080
      4.7880000   1056.6253360
      4.7890000   1056.8017940
      4.7900000   1056.9790040
      4.7910000   1057.1581520
      4.7920000   1057.3357700
      4.7930000   1057.5176560
      4.7940000   1057.6949290
      4.7950000   1057.8722920
      4.7960000   1058.0709480
      4.7970000   1058.2478560
      4.7980000   1058.4272730
      4.7990000   1058.6182910
      4.8000000   1058.8048160
      4.8010000   1058.9891590
      4.8020000   1059.1785010
      4.8030000   1059.3567970
      4.8040000   1059.5334100
      4.8050000   1059.7107240
      4.8060000   1059.8894450
      4.8070000   1060.0678480
      4.8080000   1060.2458370
      4.8090000   1060.4230120
      4.8100000   1060.6003340
      4.8110000   1060.7770320
      4.8120000   1060.9536310
      4.8130000   1061.1301480
      4.8140000   1061.3073940
      4.8150000   1061.4835630
      4.8160000   1061.6605970
      4.8170000   1061.8380830
      4.8180000   1062.0179270
      4.8190000   1062.2007290
      4.8200000   1062.3819880
      4.8210000   1062.5598020
      4.8220000   1062.7381420
      4.8230000   1062.9143860
      4.8240000   1063.0917370
      4.8250000   1063.2695460
      4.8260000   1063.4459610
      4.8270000   1063.6258510
      4.8280000   1063.8023510
      4.8290000   1063.9796390
      4.8300000   1064.1586550
      4.8310000   1064.3356800
      4.8320000   1064.5125950
      4.8330000   1064.6897970
      4.8340000   1064.8662830
      4.8350000   1065.0427810
      4.8360000   1065.2205800
      4.8370000   1065.3985710
      4.8380000   1065.5758690
      4.8390000   1065.7524100
      4.8400000   1065.9296230
      4.8410000   1066.1059400
      4.8420000   1066.2840050
      4.8430000   1066.4598780
      4.8440000   1066.6380120
      4.8450000   1066.8158660
      4.8460000   1066.9923470
      4.8470000   1067.1713880
      4.8480000   1067.3520300
      4.8490000   1067.5310890
      4.8500000   1067.7081740
      4.8510000   1067.8844060
      4.8520000   1068.0622780
      4.8530000   1068.2400810
      4.8540000   1068.4173390
      4.8550000   1068.5946490
      4.8560000   1068.7712490
      4.8570000   1068.9492350
      4.8580000   1069.1253370
      4.8590000   1069.3031270
      4.8600000   1069.4810970
      4.8610000   1069.6590070
      4.8620000   1069.8362420
      4.8630000   1070.0140740
      4.8640000   1070.1930120
      4.8650000   1070.3690740
      4.8660000   1070.5472120
      4.8670000   1070.7241450
      4.8680000   1070.9023370
      4.8690000   1071.0794270
      4.8700000   1071.2562170
      4.8710000   1071.4347700
      4.8720000   1071.6125950
      4.8730000   1071.7898620
      4.8740000   1071.9667570
      4.8750000   1072.1456060
      4.8760000   1072.3265170
      4.8770000   1072.5051050
      4.8780000   1072.6806160
      4.8790000   1072.8579320
      4.8800000   1073.0357250
      4.8810000   1073.2128360
      4.8820000   1073.3913840
      4.8830000   1073.5703320
      4.8840000   1073.7471510
      4.8850000   1073.9249520
      4.8860000   1074.1017650
      4.8870000   1074.2789530
      4.8880000   1074.4562660
      4.8890000   1074.6328060
      4.8900000   1074.8102060
      4.8910000   1074.9884860
      4.8920000   1075.1659170
      4.8930000   1075.3440800
      4.8940000   1075.5213870
      4.8950000   1075.6994580
      4.8960000   1075.8758940
      4.8970000   1076.0537090
      4.8980000   1076.2308550
      4.8990000   1076.4092490
      4.9000000   1076.5869570
      4.9010000   1076.7648260
      4.9020000   1076.9420690
      4.9030000   1077.1195480
      4.9040000   1077.3011730
      4.9050000   1077.4779150
      4.9060000   1077.6561460
      4.9070000   1077.8322730
      4.9080000   1078.0106000
      4.9090000   1078.1872610
      4.9100000   1078.3644410
      4.9110000   1078.5426140
      4.9120000   1078.7190660
      4.9130000   1078.8966800
      4.9140000   1079.0748160
      4.9150000   1079.2519500
      4.9160000   1079.4292920
      4.9170000   1079.6068120
      4.9180000   1079.7838490
      4.9190000   1079.9605240
      4.9200000   1080.1460820
      4.9210000   1080.3240560
      4.9220000   1080.5029310
      4.9230000   1080.6807920
      4.9240000   1080.8583250
      4.9250000   1081.0363800
      4.9260000   1081.2132940
      4.9270000   1081.3901060
      4.9280000   1081.5671350
      4.9290000   1081.7458710
      4.9300000   1081.9258950
      4.9310000   1082.1055560
      4.9320000   1082.2852090
      4.9330000   1082.4701090
      4.9340000   1082.6559230
      4.9350000   1082.8328850
      4.9360000   1083.0112910
      4.9370000   1083.1878350
      4.9380000   1083.3671390
      4.9390000   1083.5447650
      4.9400000   1083.7218080
      4.9410000   1083.8984330
      4.9420000   1084.0764390
      4.9430000   1084.2535070
      4.9440000   1084.4314690
      4.9450000   1084.6097040
      4.9460000   1084.7859550
      4.9470000   1084.9633430
      4.9480000   1085.1420520
      4.9490000   1085.3201510
      4.9500000   1085.4959670
      4.9510000   1085.6736310
      4.9520000   1085.8527500
      4.9530000   1086.0288930
      4.9540000   1086.2055760
      4.9550000   1086.3834850
      4.9560000   1086.5611920
      4.9570000   1086.7376910
      4.9580000   1086.9153620
      4.9590000   1087.0972530
      4.9600000   1087.2770300
      4.9610000   1087.4537600
      4.9620000   1087.6317210
      4.9630000   1087.8078440
      4.9640000   1087.9847450
      4.9650000   1088.1622470
      4.9660000   1088.3396220
      4.9670000   1088.5166970
      4.9680000   1088.6948170
      4.9690000   1088.8731590
      4.9700000   1089.0502290
      4.9710000   1089.2275810
      4.9720000   1089.4047670
      4.9730000   1089.5831520
      4.9740000   1089.7599460
      4.9750000   1089.9381860
      4.9760000   1090.1153660
      4.9770000   1090.2925070
      4.9780000   1090.4705200
      4.9790000   1090.6477960
      4.9800000   1090.8246240
      4.9810000   1091.0011520
      4.9820000   1091.1781200
      4.9830000   1091.3622510
      4.9840000   1091.5400710
      4.9850000   1091.7166660
      4.9860000   1091.8950660
      4.9870000   1092.0737530
      4.9880000   1092.2526340
      4.9890000   1092.4301680
      4.9900000   1092.6075900
      4.9910000   1092.7838240
      4.9920000   1092.9614970
      4.9930000   1093.1386040
      4.9940000   1093.3166060
      4.9950000   1093.4933770
      4.9960000   1093.6707570
      4.9970000   1093.8484070
      4.9980000   1094.0286370
      4.9990000   1094.2064720
      5.0000000   1094.3840230
      5.0010000   1094.5617260
      5.0020000   1094.7390180
      5.0030000   1094.9155600
      5.0040000   1095.0922610
      5.0050000   1095.2692040
      5.0060000   1095.4475270
      5.0070000   1095.6241020
      5.0080000   1095.8019020
      5.0090000   1095.9791460
      5.0100000   1096.1564420
      5.0110000   1096.3334000
      5.0120000   1096.5107440
      5.0130000   1096.6879640
      5.0140000   1096.8676180
      5.0150000   1097.0479230
      5.0160000   1097.2251960
      5.0170000   1097.4012500
      5.0180000   1097.5781720
      5.0190000   1097.7547180
      5.0200000   1097.9317250
      5.0210000   1098.1111590
      5.0220000   1098.2883450
      5.0230000   1098.4652380
      5.0240000   1098.6419800
      5.0250000   1098.8208260
      5.0260000   1098.9973060
      5.0270000   1099.1751810
      5.0280000   1099.3530150
      5.0290000   1099.5327450
      5.0300000   1099.7099540
      5.0310000   1099.8872840
      5.0320000   1100.0661000
      5.0330000   1100.2429490
      5.0340000   1100.4199870
      5.0350000   1100.5968580
      5.0360000   1100.7740630
      5.0370000   1100.9510480
      5.0380000   1101.1291650
      5.0390000   1101.3066440
      5.0400000   1101.4844650
      5.0410000   1101.6630480
      5.0420000   1101.8415180
      5.0430000   1102.0225190
      5.0440000   1102.2021000
      5.0450000   1102.3787750
      5.0460000   1102.5567870
      5.0470000   1102.7350610
      5.0480000   1102.9120000
      5.0490000   1103.0894890
      5.0500000   1103.2683330
      5.0510000   1103.4456740
      5.0520000   1103.6233850
      5.0530000   1103.8007950
      5.0540000   1103.9782920
      5.0550000   1104.1563260
      5.0560000   1104.3320420
      5.0570000   1104.5091120
      5.0580000   1104.6860270
      5.0590000   1104.8637040
      5.0600000   1105.0411170
      5.0610000   1105.2180370
      5.0620000   1105.3958060
      5.0630000   1105.5739880
      5.0640000   1105.7523020
      5.0650000   1105.9301030
      5.0660000   1106.1116970
      5.0670000   1106.3009770
      5.0680000   1106.4781470
      5.0690000   1106.6572670
      5.0700000   1106.8369590
      5.0710000   1107.0158080
      5.0720000   1107.1932930
      5.0730000   1107.3709170
      5.0740000   1107.5493290
      5.0750000   1107.7278260
      5.0760000   1107.9059800
      5.0770000   1108.0834610
      5.0780000   1108.2610660
      5.0790000   1108.4378590
      5.0800000   1108.6165990
      5.0810000   1108.7943770
      5.0820000   1108.9718560
      5.0830000   1109.1481280
      5.0840000   1109.3266010
      5.0850000   1109.5045190
      5.0860000   1109.6809470
      5.0870000   1109.8577730
      5.0880000   1110.0354790
      5.0890000   1110.2125500
      5.0900000   1110.3902050
      5.0910000   1110.5670560
      5.0920000   1110.7454450
      5.0930000   1110.9219950
      5.0940000   1111.0995970
      5.0950000   1111.2768530
      5.0960000   1111.4540780
      5.0970000   1111.6332940
      5.0980000   1111.8127890
      5.0990000   1111.9934160
      5.1000000   1112.1690570
      5.1010000   1112.3472060
      5.1020000   1112.5250460
      5.1030000   1112.7018620
      5.1040000   1112.8790120
      5.1050000   1113.0563470
      5.1060000   1113.2396240
      5.1070000   1113.4171580
      5.1080000   1113.5959600
      5.1090000   1113.7729830
      5.1100000   1113.9501200
      5.1110000   1114.1274660
      5.1120000   1114.3047500
      5.1130000   1114.4843460
      5.1140000   1114.6616930
      5.1150000   1114.8401630
      5.1160000   1115.0167300
      5.1170000   1115.1951720
      5.1180000   1115.3719210
      5.1190000   1115.5502060
      5.1200000   1115.7274740
      5.1210000   1115.9168330
      5.1220000   1116.0939830
      5.1230000   1116.2721740
      5.1240000   1116.4489740
      5.1250000   1116.6281840
      5.1260000   1116.8092620
      5.1270000   1116.9878470
      5.1280000   1117.1670420
      5.1290000   1117.3444160
      5.1300000   1117.5219920
      5.1310000   1117.6997390
      5.1320000   1117.8769400
      5.1330000   1118.0552420
      5.1340000   1118.2322050
      5.1350000   1118.4104130
      5.1360000   1118.5877610
      5.1370000   1118.7659040
      5.1380000   1118.9434870
      5.1390000   1119.1205840
      5.1400000   1119.2982440
      5.1410000   1119.4758560
      5.1420000   1119.6534320
      5.1430000   1119.8322540
      5.1440000   1120.0105280
      5.1450000   1120.1877670
      5.1460000   1120.3634480
      5.1470000   1120.5411250
      5.1480000   1120.7191800
      5.1490000   1120.8982100
      5.1500000   1121.0747390
      5.1510000   1121.2529530
      5.1520000   1121.4315660
      5.1530000   1121.6103510
      5.1540000   1121.7903590
      5.1550000   1121.9667290
      5.1560000   1122.1449070
      5.1570000   1122.3225590
      5.1580000   1122.4998490
      5.1590000   1122.6785810
      5.1600000   1122.8559720
      5.1610000   1123.0326570
      5.1620000   1123.2101930
      5.1630000   1123.3878610
      5.1640000   1123.5651390
      5.1650000   1123.7432330
      5.1660000   1123.9215790
      5.1670000   1124.1183630
      5.1680000   1124.2948970
      5.1690000   1124.4728150
      5.1700000   1124.6496910
      5.1710000   1124.8276350
      5.1720000   1125.0045700
      5.1730000   1125.1823250
      5.1740000   1125.3602400
      5.1750000   1125.5376320
      5.1760000   1125.7153420
      5.1770000   1125.8935060
      5.1780000   1126.0699490
      5.1790000   1126.2470600
      5.1800000   1126.4254100
      5.1810000   1126.6041720
      5.1820000   1126.7861430
      5.1830000   1126.9638920
      5.1840000   1127.1416290
      5.1850000   1127.3196890
      5.1860000   1127.4966480
      5.1870000   1127.6739130
      5.1880000   1127.8628150
      5.1890000   1128.0406220
      5.1900000   1128.2187140
      5.1910000   1128.3963790
      5.1920000   1128.5744680
      5.1930000   1128.7517140
      5.1940000   1128.9294990
      5.1950000   1129.1070750
      5.1960000   1129.2839000
      5.1970000   1129.4630370
      5.1980000   1129.6404000
      5.1990000   1129.8228170
      5.2000000   1130.0080700
      5.2010000   1130.1853250
      5.2020000   1130.3638920
      5.2030000   1130.5400730
      5.2040000   1130.7166980
      5.2050000   1130.8952970
      5.2060000   1131.0727990
      5.2070000   1131.2506210
      5.2080000   1131.4301310
      5.2090000   1131.6089800
      5.2100000   1131.7889340
      5.2110000   1131.9662910
      5.2120000   1132.1433020
      5.2130000   1132.3212240
      5.2140000   1132.4982570
      5.2150000   1132.6754300
      5.2160000   1132.8521850
      5.2170000   1133.0298150
      5.2180000   1133.2088070
      5.2190000   1133.3867950
      5.2200000   1133.5660450
      5.2210000   1133.7436360
      5.2220000   1133.9209580
      5.2230000   1134.0982750
      5.2240000   1134.2759500
      5.2250000   1134.4534110
      5.2260000   1134.6302340
      5.2270000   1134.8079720
      5.2280000   1134.9861040
      5.2290000   1135.1645480
      5.2300000   1135.3428160
      5.2310000   1135.5214410
      5.2320000   1135.6989420
      5.2330000   1135.8780440
      5.2340000   1136.0554860
      5.2350000   1136.2333130
      5.2360000   1136.4114900
      5.2370000   1136.5922880
      5.2380000   1136.7693400
      5.2390000   1136.9471500
      5.2400000   1137.1244300
      5.2410000   1137.3016410
      5.2420000   1137.4812170
      5.2430000   1137.6602360
      5.2440000   1137.8376470
      5.2450000   1138.0146460
      5.2460000   1138.1920150
      5.2470000   1138.3692290
      5.2480000   1138.5466620
      5.2490000   1138.7242740
      5.2500000   1138.9012870
      5.2510000   1139.0792800
      5.2520000   1139.2563800
      5.2530000   1139.4351760
      5.2540000   1139.6120140
      5.2550000   1139.7894960
      5.2560000   1139.9668960
      5.2570000   1140.1451510
      5.2580000   1140.3222310
      5.2590000   1140.5005080
      5.2600000   1140.6780880
      5.2610000   1140.8558610
      5.2620000   1141.0340390
      5.2630000   1141.2119210
      5.2640000   1141.3918100
      5.2650000   1141.5726610
      5.2660000   1141.7514810
      5.2670000   1141.9306410
      5.2680000   1142.1092530
      5.2690000   1142.2861790
      5.2700000   1142.4644540
      5.2710000   1142.6414660
      5.2720000   1142.8194030
      5.2730000   1142.9969580
      5.2740000   1143.1756000
      5.2750000   1143.3540600
      5.2760000   1143.5323740
      5.2770000   1143.7095690
      5.2780000   1143.8880470
      5.2790000   1144.0650250
      5.2800000   1144.2420480
      5.2810000   1144.4200330
      5.2820000   1144.5975450
      5.2830000   1144.7753010
      5.2840000   1144.9535720
      5.2850000   1145.1318010
      5.2860000   1145.3096030
      5.2870000   1145.4876850
      5.2880000   1145.6652670
      5.2890000   1145.8438640
      5.2900000   1146.0199490
      5.2910000   1146.1998350
      5.2920000   1146.3791520
      5.2930000   1146.5592210
      5.2940000   1146.7364790
      5.2950000   1146.9136230
      5.2960000   1147.0922120
      5.2970000   1147.2709070
      5.2980000   1147.4484000
      5.2990000   1147.6267590
      5.3000000   1147.8052140
      5.3010000   1147.9828790
      5.3020000   1148.1605550
      5.3030000   1148.3384520
      5.3040000   1148.5160590
      5.3050000   1148.6951430
      5.3060000   1148.8732840
      5.3070000   1149.0509750
      5.3080000   1149.2276500
      5.3090000   1149.4071390
      5.3100000   1149.5851970
      5.3110000   1149.7632440
      5.3120000   1149.9438390
      5.3130000   1150.1223180
      5.3140000   1150.3013840
      5.3150000   1150.4784980
      5.3160000   1150.6565470
      5.3170000   1150.8331050
      5.3180000   1151.0103680
      5.3190000   1151.1898940
      5.3200000   1151.3708770
      5.3210000   1151.5497290
      5.3220000   1151.7278780
      5.3230000   1151.9143520
      5.3240000   1152.0926140
      5.3250000   1152.2694170
      5.3260000   1152.4464050
      5.3270000   1152.6250010
      5.3280000   1152.8021380
      5.3290000   1152.9809800
      5.3300000   1153.1593640
      5.3310000   1153.3370830
      5.3320000   1153.5227530
      5.3330000   1153.7085800
      5.3340000   1153.8886890
      5.3350000   1154.0661450
      5.3360000   1154.2436660
      5.3370000   1154.4223920
      5.3380000   1154.6000470
      5.3390000   1154.7772150
      5.3400000   1154.9549200
      5.3410000   1155.1328560
      5.3420000   1155.3109700
      5.3430000   1155.4888130
      5.3440000   1155.6674610
      5.3450000   1155.8448480
      5.3460000   1156.0206360
      5.3470000   1156.2004250
      5.3480000   1156.3797330
      5.3490000   1156.5584520
      5.3500000   1156.7545640
      5.3510000   1156.9331630
      5.3520000   1157.1117060
      5.3530000   1157.2892200
      5.3540000   1157.4659590
      5.3550000   1157.6440580
      5.3560000   1157.8213630
      5.3570000   1157.9990520
      5.3580000   1158.1772460
      5.3590000   1158.3551940
      5.3600000   1158.5331220
      5.3610000   1158.7106200
      5.3620000   1158.8876150
      5.3630000   1159.0651740
      5.3640000   1159.2426470
      5.3650000   1159.4218160
      5.3660000   1159.6003140
      5.3670000   1159.7797920
      5.3680000   1159.9580760
      5.3690000   1160.1362770
      5.3700000   1160.3137220
      5.3710000   1160.4911200
      5.3720000   1160.6698450
      5.3730000   1160.8479340
      5.3740000   1161.0267540
      5.3750000   1161.2055240
      5.3760000   1161.3868490
      5.3770000   1161.5640690
      5.3780000   1161.7415600
      5.3790000   1161.9201650
      5.3800000   1162.0973790
      5.3810000   1162.2756040
      5.3820000   1162.4545450
      5.3830000   1162.6336260
      5.3840000   1162.8106100
      5.3850000   1162.9886070
      5.3860000   1163.1668440
      5.3870000   1163.3454980
      5.3880000   1163.5239260
      5.3890000   1163.7025410
      5.3900000   1163.8887250
      5.3910000   1164.0664150
      5.3920000   1164.2448090
      5.3930000   1164.4240130
      5.3940000   1164.6013120
      5.3950000   1164.7787330
      5.3960000   1164.9564280
      5.3970000   1165.1354080
      5.3980000   1165.3139980
      5.3990000   1165.4903730
      5.4000000   1165.6697260
      5.4010000   1165.8484280
      5.4020000   1166.0266460
      5.4030000   1166.2087340
      5.4040000   1166.3894340
      5.4050000   1166.5668540
      5.4060000   1166.7452690
      5.4070000   1166.9224010
      5.4080000   1167.1002620
      5.4090000   1167.2782270
      5.4100000   1167.4558040
      5.4110000   1167.6347970
      5.4120000   1167.8129190
      5.4130000   1167.9898790
      5.4140000   1168.1683210
      5.4150000   1168.3458080
      5.4160000   1168.5233930
      5.4170000   1168.7020650
      5.4180000   1168.8793690
      5.4190000   1169.0588440
      5.4200000   1169.2358360
      5.4210000   1169.4137560
      5.4220000   1169.5929020
      5.4230000   1169.7712040
      5.4240000   1169.9480020
      5.4250000   1170.1253350
      5.4260000   1170.3038870
      5.4270000   1170.4820510
      5.4280000   1170.6601980
      5.4290000   1170.8396680
      5.4300000   1171.0167180
      5.4310000   1171.1962400
      5.4320000   1171.3746920
      5.4330000   1171.5522130
      5.4340000   1171.7315300
      5.4350000   1171.9104580
      5.4360000   1172.0892960
      5.4370000   1172.2675100
      5.4380000   1172.4441950
      5.4390000   1172.6218850
      5.4400000   1172.8003810
      5.4410000   1172.9779100
      5.4420000   1173.1604500
      5.4430000   1173.3392880
      5.4440000   1173.5171660
      5.4450000   1173.6955540
      5.4460000   1173.8726900
      5.4470000   1174.0496970
      5.4480000   1174.2305670
      5.4490000   1174.4105670
      5.4500000   1174.5887870
      5.4510000   1174.7672310
      5.4520000   1174.9440490
      5.4530000   1175.1222190
      5.4540000   1175.3002180
      5.4550000   1175.4775800
      5.4560000   1175.6559510
      5.4570000   1175.8420490
      5.4580000   1176.0271420
      5.4590000   1176.2080090
      5.4600000   1176.3855750
      5.4610000   1176.5637370
      5.4620000   1176.7423360
      5.4630000   1176.9189690
      5.4640000   1177.1170310
      5.4650000   1177.4247920
      5.4660000   1177.7323640
      5.4670000   1178.0395220
      5.4680000   1178.3577370
      5.4690000   1178.6767700
      5.4700000   1178.9960030
      5.4710000   1179.3101850
      5.4720000   1179.6294810
      5.4730000   1179.9488580
      5.4740000   1180.2712530
      5.4750000   1180.5861230
      5.4760000   1180.9063770
      5.4770000   1181.2235550
      5.4780000   1181.5418790
      5.4790000   1181.8603150
      5.4800000   1182.1798630
      5.4810000   1182.4974180
      5.4820000   1182.8158310
      5.4830000   1183.1321380
      5.4840000   1183.4480140
      5.4850000   1183.7691990
      5.4860000   1184.0891440
      5.4870000   1184.4082950
      5.4880000   1184.7243360
      5.4890000   1185.0427640
      5.4900000   1185.3622440
      5.4910000   1185.6817590
      5.4920000   1185.9996140
      5.4930000   1186.3162380
      5.4940000   1186.6360060
      5.4950000   1186.9517330
      5.4960000   1187.2720590
      5.4970000   1187.5896610
      5.4980000   1187.9082840
      5.4990000   1188.2278850
      5.5000000   1188.5465440
      5.5010000   1188.8632430
      5.5020000   1189.1796380
      5.5030000   1189.5007340
      5.5040000   1189.8185930
      5.5050000   1190.1380140
      5.5060000   1190.4558980
      5.5070000   1190.7732450
      5.5080000   1191.0983960
      5.5090000   1191.4177800
      5.5100000   1191.7318160
      5.5110000   1192.0507390
      5.5120000   1192.3680630
      5.5130000   1192.6881090
      5.5140000   1193.0029440
      5.5150000   1193.3211090
      5.5160000   1193.6401330
      5.5170000   1193.9585110
      5.5180000   1194.2780890
      5.5190000   1194.5971240
      5.5200000   1194.9162280
      5.5210000   1195.2358610
      5.5220000   1195.5541140
      5.5230000   1195.8700970
      5.5240000   1196.1870010
      5.5250000   1196.5055230
      5.5260000   1196.8237500
      5.5270000   1197.1404550
      5.5280000   1197.4570000
      5.5290000   1197.7767180
      5.5300000   1198.0975380
      5.5310000   1198.4173170
      5.5320000   1198.7333920
      5.5330000   1199.0500520
      5.5340000   1199.3688070
      5.5350000   1199.6860300
      5.5360000   1200.0001150
      5.5370000   1200.3178760
      5.5380000   1200.6351490
      5.5390000   1200.9537060
      5.5400000   1201.2691980
      5.5410000   1201.5890600
      5.5420000   1201.9097420
      5.5430000   1202.2282980
      5.5440000   1202.5454710
      5.5450000   1202.8603720
      5.5460000   1203.1794700
      5.5470000   1203.4969310
      5.5480000   1203.8157880
      5.5490000   1204.1324450
      5.5500000   1204.4506470
      5.5510000   1204.7703420
      5.5520000   1205.0890820
      5.5530000   1205.4084250
      5.5540000   1205.7258040
      5.5550000   1206.0446700
      5.5560000   1206.3625210
      5.5570000   1206.6816400
      5.5580000   1206.9975510
      5.5590000   1207.3169970
      5.5600000   1207.6375700
      5.5610000   1207.9567120
      5.5620000   1208.2721780
      5.5630000   1208.5901570
      5.5640000   1208.9140090
      5.5650000   1209.2320380
      5.5660000   1209.5517920
      5.5670000   1209.8694770
      5.5680000   1210.1890300
      5.5690000   1210.5095000
      5.5700000   1210.8290060
      5.5710000   1211.1451190
      5.5720000   1211.4622080
      5.5730000   1211.7831440
      5.5740000   1212.1012230
      5.5750000   1212.4205460
      5.5760000   1212.7392220
      5.5770000   1213.0593770
      5.5780000   1213.3777700
      5.5790000   1213.6961000
      5.5800000   1214.0173390
      5.5810000   1214.3366690
      5.5820000   1214.6532870
      5.5830000   1214.9725000
      5.5840000   1215.2866100
      5.5850000   1215.6047750
      5.5860000   1215.9249350
      5.5870000   1216.2446920
      5.5880000   1216.5588120
      5.5890000   1216.8783530
      5.5900000   1217.1967430
      5.5910000   1217.5139960
      5.5920000   1217.8334040
      5.5930000   1218.1521730
      5.5940000   1218.4702870
      5.5950000   1218.7905230
      5.5960000   1219.1077930
      5.5970000   1219.4233980
      5.5980000   1219.7441470
      5.5990000   1220.0615550
      5.6000000   1220.3826680
      5.6010000   1220.6980560
      5.6020000   1221.0161200
      5.6030000   1221.3350850
      5.6040000   1221.6524960
      5.6050000   1221.9713130
      5.6060000   1222.2880640
      5.6070000   1222.6059510
      5.6080000   1222.9247970
      5.6090000   1223.2461570
      5.6100000   1223.5628720
      5.6110000   1223.8820510
      5.6120000   1224.2008480
      5.6130000   1224.5213960
      5.6140000   1224.8355220
      5.6150000   1225.1545890
      5.6160000   1225.4747030
      5.6170000   1225.7936680
      5.6180000   1226.1112370
      5.6190000   1226.4264150
      5.6200000   1226.7472150
      5.6210000   1227.0678280
      5.6220000   1227.3871650
      5.6230000   1227.7014490
      5.6240000   1228.0194870
      5.6250000   1228.3384210
      5.6260000   1228.6558220
      5.6270000   1228.9721320
      5.6280000   1229.2915550
      5.6290000   1229.6098990
      5.6300000   1229.9294920
      5.6310000   1230.2486270
      5.6320000   1230.5660140
      5.6330000   1230.8859160
      5.6340000   1231.2053740
      5.6350000   1231.5231880
      5.6360000   1231.8395250
      5.6370000   1232.1584390
      5.6380000   1232.4785040
      5.6390000   1232.7972460
      5.6400000   1233.1114070
      5.6410000   1233.4329630
      5.6420000   1233.7524100
      5.6430000   1234.0752090
      5.6440000   1234.3934430
      5.6450000   1234.7098350
      5.6460000   1235.0281880
      5.6470000   1235.3452810
      5.6480000   1235.6640600
      5.6490000   1235.9788970
      5.6500000   1236.2977740
      5.6510000   1236.6167450
      5.6520000   1236.9353760
      5.6530000   1237.2508340
      5.6540000   1237.5768940
      5.6550000   1237.8938990
      5.6560000   1238.2146650
      5.6570000   1238.5316310
      5.6580000   1238.8478010
      5.6590000   1239.1672210
      5.6600000   1239.4845000
      5.6610000   1239.8047770
      5.6620000   1240.1215700
      5.6630000   1240.4403240
      5.6640000   1240.7611090
      5.6650000   1241.0826810
      5.6660000   1241.4023000
      5.6670000   1241.7219760
      5.6680000   1242.0416230
      5.6690000   1242.3616760
      5.6700000   1242.6781040
      5.6710000   1242.9947780
      5.6720000   1243.3123490
      5.6730000   1243.6298720
      5.6740000   1243.9491400
      5.6750000   1244.2656190
      5.6760000   1244.5853930
      5.6770000   1244.9054710
      5.6780000   1245.2237560
      5.6790000   1245.5431240
      5.6800000   1245.8634640
      5.6810000   1246.1816990
      5.6820000   1246.4998680
      5.6830000   1246.8215280
      5.6840000   1247.1369830
      5.6850000   1247.4571340
      5.6860000   1247.7753550
      5.6870000   1248.0962780
      5.6880000   1248.4130800
      5.6890000   1248.7342390
      5.6900000   1249.0525560
      5.6910000   1249.3723180
      5.6920000   1249.6912450
      5.6930000   1250.0108600
      5.6940000   1250.3279320
      5.6950000   1250.6495210
      5.6960000   1250.9670260
      5.6970000   1251.2809980
      5.6980000   1251.6018880
      5.6990000   1251.9235710
      5.7000000   1252.2421860
      5.7010000   1252.5603560
      5.7020000   1252.8793330
      5.7030000   1253.1991190
      5.7040000   1253.5178090
      5.7050000   1253.8354290
      5.7060000   1254.1548350
      5.7070000   1254.4728310
      5.7080000   1254.7917210
      5.7090000   1255.1105610
      5.7100000   1255.4289220
      5.7110000   1255.7469270
      5.7120000   1256.0651000
      5.7130000   1256.3826570
      5.7140000   1256.6994100
      5.7150000   1257.0190900
      5.7160000   1257.3373950
      5.7170000   1257.6574560
      5.7180000   1257.9775250
      5.7190000   1258.2949490
      5.7200000   1258.6150970
      5.7210000   1258.9366040
      5.7220000   1259.2597110
      5.7230000   1259.5738020
      5.7240000   1259.8944740
      5.7250000   1260.2146790
      5.7260000   1260.5334790
      5.7270000   1260.8483240
      5.7280000   1261.1684800
      5.7290000   1261.4868110
      5.7300000   1261.8058520
      5.7310000   1262.1235920
      5.7320000   1262.4431010
      5.7330000   1262.7639720
      5.7340000   1263.0824670
      5.7350000   1263.4016350
      5.7360000   1263.7148660
      5.7370000   1264.0320610
      5.7380000   1264.3520770
      5.7390000   1264.6710860
      5.7400000   1264.9866890
      5.7410000   1265.3059000
      5.7420000   1265.6244870
      5.7430000   1265.9455630
      5.7440000   1266.2656530
      5.7450000   1266.5830570
      5.7460000   1266.9020750
      5.7470000   1267.2201640
      5.7480000   1267.5388860
      5.7490000   1267.8536960
      5.7500000   1268.1725890
      5.7510000   1268.4928110
      5.7520000   1268.8111380
      5.7530000   1269.1295440
      5.7540000   1269.4495760
      5.7550000   1269.7715430
      5.7560000   1270.0881200
      5.7570000   1270.4092750
      5.7580000   1270.7265210
      5.7590000   1271.0472050
      5.7600000   1271.3653050
      5.7610000   1271.6842220
      5.7620000   1272.0012380
      5.7630000   1272.3193850
      5.7640000   1272.6392220
      5.7650000   1272.9588460
      5.7660000   1273.2773850
      5.7670000   1273.5977570
      5.7680000   1273.9163020
      5.7690000   1274.2352930
      5.7700000   1274.5549100
      5.7710000   1274.8719430
      5.7720000   1275.1912910
      5.7730000   1275.5106650
      5.7740000   1275.8289640
      5.7750000   1276.1449780
      5.7760000   1276.4628190
      5.7770000   1276.7865760
      5.7780000   1277.1065630
      5.7790000   1277.4222260
      5.7800000   1277.7413350
      5.7810000   1278.0619880
      5.7820000   1278.3802280
      5.7830000   1278.6998570
      5.7840000   1279.0160910
      5.7850000   1279.3331210
      5.7860000   1279.6515880
      5.7870000   1279.9724580
      5.7880000   1280.2888230
      5.7890000   1280.6095740
      5.7900000   1280.9291800
      5.7910000   1281.2488870
      5.7920000   1281.5633610
      5.7930000   1281.8838300
      5.7940000   1282.2045720
      5.7950000   1282.5234020
      5.7960000   1282.8423410
      5.7970000   1283.1586220
      5.7980000   1283.4765250
      5.7990000   1283.7951330
      5.8000000   1284.1172980
      5.8010000   1284.4332030
      5.8020000   1284.7521700
      5.8030000   1285.0725600
      5.8040000   1285.3930240
      5.8050000   1285.7099600
      5.8060000   1286.0284660
      5.8070000   1286.3468800
      5.8080000   1286.6657390
      5.8090000   1286.9849210
      5.8100000   1287.3005530
      5.8110000   1287.6234660
      5.8120000   1287.9428970
      5.8130000   1288.2619840
      5.8140000   1288.5767590
      5.8150000   1288.8968280
      5.8160000   1289.2181530
      5.8170000   1289.5388440
      5.8180000   1289.8557880
      5.8190000   1290.1758960
      5.8200000   1290.4941070
      5.8210000   1290.8114410
      5.8220000   1291.1333030
      5.8230000   1291.4504770
      5.8240000   1291.7711430
      5.8250000   1292.0890950
      5.8260000   1292.4085260
      5.8270000   1292.7262580
      5.8280000   1293.0451850
      5.8290000   1293.3641320
      5.8300000   1293.6830980
      5.8310000   1294.0002300
      5.8320000   1294.3200220
      5.8330000   1294.6397250
      5.8340000   1294.9615910
      5.8350000   1295.2817510
      5.8360000   1295.5954620
      5.8370000   1295.9145770
      5.8380000   1296.2331850
      5.8390000   1296.5521650
      5.8400000   1296.8684860
      5.8410000   1297.1859000
      5.8420000   1297.5059520
      5.8430000   1297.8227520
      5.8440000   1298.1411340
      5.8450000   1298.4642620
      5.8460000   1298.7851450
      5.8470000   1299.1050520
      5.8480000   1299.4246670
      5.8490000   1299.7403880
      5.8500000   1300.0602560
      5.8510000   1300.3791520
      5.8520000   1300.6990370
      5.8530000   1301.0140220
      5.8540000   1301.3326430
      5.8550000   1301.6506640
      5.8560000   1301.9730270
      5.8570000   1302.2909450
      5.8580000   1302.6123680
      5.8590000   1302.9312920
      5.8600000   1303.2488870
      5.8610000   1303.5679680
      5.8620000   1303.8854160
      5.8630000   1304.2046070
      5.8640000   1304.5258120
      5.8650000   1304.8442240
      5.8660000   1305.1613130
      5.8670000   1305.4835980
      5.8680000   1305.8042270
      5.8690000   1306.1234940
      5.8700000   1306.4442910
      5.8710000   1306.7647910
      5.8720000   1307.0839210
      5.8730000   1307.4029440
      5.8740000   1307.7212640
      5.8750000   1308.0371410
      5.8760000   1308.3533490
      5.8770000   1308.6724910
      5.8780000   1308.9950600
      5.8790000   1309.3158640
      5.8800000   1309.6342270
      5.8810000   1309.9544730
      5.8820000   1310.2728180
      5.8830000   1310.5919210
      5.8840000   1310.9100560
      5.8850000   1311.2291240
      5.8860000   1311.5478330
      5.8870000   1311.8676470
      5.8880000   1312.1835770
      5.8890000   1312.5027150
      5.8900000   1312.8264340
      5.8910000   1313.1443910
      5.8920000   1313.4617800
      5.8930000   1313.7821710
      5.8940000   1314.0995080
      5.8950000   1314.4197450
      5.8960000   1314.7386120
      5.8970000   1315.0583420
      5.8980000   1315.3787140
      5.8990000   1315.6982130
      5.9000000   1316.0175370
      5.9010000   1316.3383240
      5.9020000   1316.6569870
      5.9030000   1316.9760510
      5.9040000   1317.2970630
      5.9050000   1317.6130330
      5.9060000   1317.9310520
      5.9070000   1318.2500940
      5.9080000   1318.5696110
      5.9090000   1318.8878860
      5.9100000   1319.2070360
      5.9110000   1319.5259500
      5.9120000   1319.8496300
      5.9130000   1320.1692480
      5.9140000   1320.4850660
      5.9150000   1320.8055980
      5.9160000   1321.1247800
      5.9170000   1321.4455220
      5.9180000   1321.7619880
      5.9190000   1322.0818900
      5.9200000   1322.3999990
      5.9210000   1322.7197330
      5.9220000   1323.0394360
      5.9230000   1323.3618280
      5.9240000   1323.6825730
      5.9250000   1324.0013470
      5.9260000   1324.3238870
      5.9270000   1324.6389720
      5.9280000   1324.9588350
      5.9290000   1325.2782960
      5.9300000   1325.5966720
      5.9310000   1325.9125740
      5.9320000   1326.2318310
      5.9330000   1326.5496660
      5.9340000   1326.8698680
      5.9350000   1327.1907010
      5.9360000   1327.5094120
      5.9370000   1327.8284450
      5.9380000   1328.1470030
      5.9390000   1328.4681190
      5.9400000   1328.7832840
      5.9410000   1329.1032080
      5.9420000   1329.4226980
      5.9430000   1329.7426290
      5.9440000   1330.0600370
      5.9450000   1330.3811530
      5.9460000   1330.7027450
      5.9470000   1331.0197270
      5.9480000   1331.3380840
      5.9490000   1331.6568490
      5.9500000   1331.9754110
      5.9510000   1332.2944280
      5.9520000   1332.6134040
      5.9530000   1332.9272610
      5.9540000   1333.2472130
      5.9550000   1333.4830310
      5.9560000   1333.6610550
      5.9570000   1333.8386180
      5.9580000   1334.0171860
      5.9590000   1334.1949980
      5.9600000   1334.3755900
      5.9610000   1334.5562570
      5.9620000   1334.7345360
      5.9630000   1334.9123560
      5.9640000   1335.0909210
      5.9650000   1335.2688450
      5.9660000   1335.4489030
      5.9670000   1335.6276790
      5.9680000   1335.8056840
      5.9690000   1335.9836530
      5.9700000   1336.1612220
      5.9710000   1336.3407150
      5.9720000   1336.5193880
      5.9730000   1336.7090940
      5.9740000   1336.8892330
      5.9750000   1337.0669480
      5.9760000   1337.2453820
      5.9770000   1337.4237150
      5.9780000   1337.6026390
      5.9790000   1337.7806510
      5.9800000   1337.9584250
      5.9810000   1338.1385130
      5.9820000   1338.3166890
      5.9830000   1338.4963370
      5.9840000   1338.6775380
      5.9850000   1338.8555870
      5.9860000   1339.0327690
      5.9870000   1339.2133500
      5.9880000   1339.3935890
      5.9890000   1339.5744760
      5.9900000   1339.7507940
      5.9910000   1339.9301020
      5.9920000   1340.1081550
      5.9930000   1340.2858480
      5.9940000   1340.4641670
      5.9950000   1340.6427720
      5.9960000   1340.8220060
      5.9970000   1341.0085890
      5.9980000   1341.1957320
      5.9990000   1341.3748830
      6.0000000   1341.5526920
      6.0010000   1341.7303580
      6.0020000   1341.9079910
      6.0030000   1342.0880380
      6.0040000   1342.2662040
      6.0050000   1342.4459300
      6.0060000   1342.6242050
      6.0070000   1342.8028400
      6.0080000   1342.9816560
      6.0090000   1343.1602080
      6.0100000   1343.3386710
      6.0110000   1343.5172590
      6.0120000   1343.6962300
      6.0130000   1343.8750320
      6.0140000   1344.0552230
      6.0150000   1344.2351930
      6.0160000   1344.4162510
      6.0170000   1344.5938700
      6.0180000   1344.7737580
      6.0190000   1344.9524830
      6.0200000   1345.1319380
      6.0210000   1345.3098330
      6.0220000   1345.4896670
      6.0230000   1345.6679820
      6.0240000   1345.8463770
      6.0250000   1346.0240680
      6.0260000   1346.2021020
      6.0270000   1346.3817230
      6.0280000   1346.5621330
      6.0290000   1346.7415570
      6.0300000   1346.9196320
      6.0310000   1347.0985000
      6.0320000   1347.2774500
      6.0330000   1347.4555120
      6.0340000   1347.6337720
      6.0350000   1347.8132030
      6.0360000   1347.9921980
      6.0370000   1348.1713880
      6.0380000   1348.3494630
      6.0390000   1348.5295470
      6.0400000   1348.7154050
      6.0410000   1348.8948240
      6.0420000   1349.0757000
      6.0430000   1349.2575090
      6.0440000   1349.4390580
      6.0450000   1349.6168270
      6.0460000   1349.7955760
      6.0470000   1349.9736460
      6.0480000   1350.1541590
      6.0490000   1350.3325820
      6.0500000   1350.5123710
      6.0510000   1350.6918040
      6.0520000   1350.8700900
      6.0530000   1351.0480810
      6.0540000   1351.2268080
      6.0550000   1351.4044640
      6.0560000   1351.5832880
      6.0570000   1351.7622270
      6.0580000   1351.9442020
      6.0590000   1352.1340830
      6.0600000   1352.3132840
      6.0610000   1352.4921840
      6.0620000   1352.6742010
      6.0630000   1352.8524250
      6.0640000   1353.0319700
      6.0650000   1353.2113030
      6.0660000   1353.3921750
      6.0670000   1353.5704210
      6.0680000   1353.7490740
      6.0690000   1353.9281120
      6.0700000   1354.1098370
      6.0710000   1354.2906380
      6.0720000   1354.4702040
      6.0730000   1354.6502600
      6.0740000   1354.8293290
      6.0750000   1355.0067470
      6.0760000   1355.1857660
      6.0770000   1355.3652980
      6.0780000   1355.5443470
      6.0790000   1355.7222820
      6.0800000   1355.9009900
      6.0810000   1356.0806530
      6.0820000   1356.2595710
      6.0830000   1356.4394050
      6.0840000   1356.6186290
      6.0850000   1356.7974220
      6.0860000   1356.9767280
      6.0870000   1357.1551650
      6.0880000   1357.3354500
      6.0890000   1357.5140430
      6.0900000   1357.6912090
      6.0910000   1357.8690710
      6.0920000   1358.0473060
      6.0930000   1358.2263240
      6.0940000   1358.4042430
      6.0950000   1358.5828230
      6.0960000   1358.7617270
      6.0970000   1358.9424260
      6.0980000   1359.1227840
      6.0990000   1359.3031240
      6.1000000   1359.4824190
      6.1010000   1359.6621510
      6.1020000   1359.8395710
      6.1030000   1360.0196920
      6.1040000   1360.1982970
      6.1050000   1360.3768070
      6.1060000   1360.5556760
      6.1070000   1360.7341160
      6.1080000   1360.9114660
      6.1090000   1361.0914580
      6.1100000   1361.2699880
      6.1110000   1361.4495290
      6.1120000   1361.6285530
      6.1130000   1361.8068390
      6.1140000   1361.9860880
      6.1150000   1362.1635760
      6.1160000   1362.3426130
      6.1170000   1362.5323860
      6.1180000   1362.7125430
      6.1190000   1362.8914700
      6.1200000   1363.0698030
      6.1210000   1363.2489400
      6.1220000   1363.4277930
      6.1230000   1363.6068130
      6.1240000   1363.7850240
      6.1250000   1363.9669220
      6.1260000   1364.1498590
      6.1270000   1364.3278160
      6.1280000   1364.5064690
      6.1290000   1364.6857760
      6.1300000   1364.8728340
      6.1310000   1365.0591060
      6.1320000   1365.2367460
      6.1330000   1365.4173900
      6.1340000   1365.5964440
      6.1350000   1365.7741990
      6.1360000   1365.9542220
      6.1370000   1366.1329170
      6.1380000   1366.3105810
      6.1390000   1366.4905050
      6.1400000   1366.6690410
      6.1410000   1366.8475190
      6.1420000   1367.0285230
      6.1430000   1367.2085230
      6.1440000   1367.3886470
      6.1450000   1367.5668830
      6.1460000   1367.7461560
      6.1470000   1367.9242880
      6.1480000   1368.1036080
      6.1490000   1368.2846290
      6.1500000   1368.4636420
      6.1510000   1368.6432720
      6.1520000   1368.8234410
      6.1530000   1369.0036310
      6.1540000   1369.1845080
      6.1550000   1369.3644560
      6.1560000   1369.5440170
      6.1570000   1369.7236620
      6.1580000   1369.9014360
      6.1590000   1370.0810120
      6.1600000   1370.2595490
      6.1610000   1370.4384880
      6.1620000   1370.6172940
      6.1630000   1370.7952760
      6.1640000   1370.9776420
      6.1650000   1371.1568390
      6.1660000   1371.3352980
      6.1670000   1371.5141550
      6.1680000   1371.6921650
      6.1690000   1371.8715410
      6.1700000   1372.0496600
      6.1710000   1372.2297130
      6.1720000   1372.4081180
      6.1730000   1372.5986760
      6.1740000   1372.7773790
      6.1750000   1372.9564120
      6.1760000   1373.1351690
      6.1770000   1373.3138270
      6.1780000   1373.4938640
      6.1790000   1373.6738620
      6.1800000   1373.8557780
      6.1810000   1374.0372280
      6.1820000   1374.2164260
      6.1830000   1374.3965330
      6.1840000   1374.5761130
      6.1850000   1374.7548150
      6.1860000   1374.9334090
      6.1870000   1375.1121440
      6.1880000   1375.2898730
      6.1890000   1375.4687340
      6.1900000   1375.6472730
      6.1910000   1375.8251600
      6.1920000   1376.0034830
      6.1930000   1376.1826680
      6.1940000   1376.3633120
      6.1950000   1376.5425860
      6.1960000   1376.7217300
      6.1970000   1376.8998840
      6.1980000   1377.0867220
      6.1990000   1377.2651050
      6.2000000   1377.4439140
      6.2010000   1377.6226440
      6.2020000   1377.8028150
      6.2030000   1377.9812430
      6.2040000   1378.1588170
      6.2050000   1378.3377900
      6.2060000   1378.5163490
      6.2070000   1378.6961540
      6.2080000   1378.8762450
      6.2090000   1379.0580300
      6.2100000   1379.2363110
      6.2110000   1379.4179050
      6.2120000   1379.5963670
      6.2130000   1379.7755330
      6.2140000   1379.9533700
      6.2150000   1380.1322590
      6.2160000   1380.3111380
      6.2170000   1380.4910090
      6.2180000   1380.6700590
      6.2190000   1380.8480380
      6.2200000   1381.0272160
      6.2210000   1381.2061350
      6.2220000   1381.3847400
      6.2230000   1381.5636330
      6.2240000   1381.7422190
      6.2250000   1381.9217140
      6.2260000   1382.1004780
      6.2270000   1382.2792390
      6.2280000   1382.4584190
      6.2290000   1382.6367420
      6.2300000   1382.8148840
      6.2310000   1382.9940550
      6.2320000   1383.1745620
      6.2330000   1383.3530920
      6.2340000   1383.5327660
      6.2350000   1383.7137910
      6.2360000   1383.8942980
      6.2370000   1384.0757720
      6.2380000   1384.2539650
      6.2390000   1384.4341910
      6.2400000   1384.6128550
      6.2410000   1384.8110780
      6.2420000   1384.9911150
      6.2430000   1385.1697760
      6.2440000   1385.3483860
      6.2450000   1385.5315830
      6.2460000   1385.7107170
      6.2470000   1385.8888480
      6.2480000   1386.0697520
      6.2490000   1386.2476610
      6.2500000   1386.4271040
      6.2510000   1386.6086540
      6.2520000   1386.7872090
      6.2530000   1386.9660360
      6.2540000   1387.1449170
      6.2550000   1387.3256330
      6.2560000   1387.5046710
      6.2570000   1387.6830530
      6.2580000   1387.8617960
      6.2590000   1388.0403110
      6.2600000   1388.2183660
      6.2610000   1388.3994650
      6.2620000   1388.5799820
      6.2630000   1388.7701570
      6.2640000   1388.9592060
      6.2650000   1389.1378280
      6.2660000   1389.3160890
      6.2670000   1389.4956810
      6.2680000   1389.6730360
      6.2690000   1389.8524350
      6.2700000   1390.0320850
      6.2710000   1390.2112890
      6.2720000   1390.3918150
      6.2730000   1390.5709180
      6.2740000   1390.7488680
      6.2750000   1390.9284640
      6.2760000   1391.1074830
      6.2770000   1391.2867310
      6.2780000   1391.4662000
      6.2790000   1391.6431900
      6.2800000   1391.8220320
      6.2810000   1392.0004530
      6.2820000   1392.1793870
      6.2830000   1392.3582260
      6.2840000   1392.5399000
      6.2850000   1392.7193110
      6.2860000   1392.8973750
      6.2870000   1393.0766630
      6.2880000   1393.2548350
      6.2890000   1393.4344640
      6.2900000   1393.6156770
      6.2910000   1393.7956050
      6.2920000   1393.9758090
      6.2930000   1394.1555030
      6.2940000   1394.3341920
      6.2950000   1394.5142140
      6.2960000   1394.6938310
      6.2970000   1394.8716870
      6.2980000   1395.0521970
      6.2990000   1395.2313130
      6.3000000   1395.4102660
      6.3010000   1395.5895430
      6.3020000   1395.7689320
      6.3030000   1395.9489520
      6.3040000   1396.1281640
      6.3050000   1396.3071290
      6.3060000   1396.4973010
      6.3070000   1396.6758690
      6.3080000   1396.8555690
      6.3090000   1397.0339440
      6.3100000   1397.2119190
      6.3110000   1397.3902380
      6.3120000   1397.5682330
      6.3130000   1397.7464080
      6.3140000   1397.9255960
      6.3150000   1398.1050790
      6.3160000   1398.2842470
      6.3170000   1398.4649580
      6.3180000   1398.6443040
      6.3190000   1398.8251280
      6.3200000   1399.0049790
      6.3210000   1399.1837670
      6.3220000   1399.3635990
      6.3230000   1399.5433650
      6.3240000   1399.7217770
      6.3250000   1399.8996040
      6.3260000   1400.0797410
      6.3270000   1400.2586020
      6.3280000   1400.4375470
      6.3290000   1400.6164670
      6.3300000   1400.7949800
      6.3310000   1400.9744340
      6.3320000   1401.1524850
      6.3330000   1401.3320740
      6.3340000   1401.5116110
      6.3350000   1401.6893490
      6.3360000   1401.8681060
      6.3370000   1402.0474250
      6.3380000   1402.2267850
      6.3390000   1402.4061370
      6.3400000   1402.5846070
      6.3410000   1402.7636640
      6.3420000   1402.9417970
      6.3430000   1403.1209960
      6.3440000   1403.3006870
      6.3450000   1403.4812800
      6.3460000   1403.6638630
      6.3470000   1403.8440990
      6.3480000   1404.0224320
      6.3490000   1404.2025370
      6.3500000   1404.3817220
      6.3510000   1404.5626820
      6.3520000   1404.7411970
      6.3530000   1404.9198950
      6.3540000   1405.0993710
      6.3550000   1405.2788280
      6.3560000   1405.4571590
      6.3570000   1405.6370970
      6.3580000   1405.8153460
      6.3590000   1405.9946630
      6.3600000   1406.1726500
      6.3610000   1406.3523630
      6.3620000   1406.5320390
      6.3630000   1406.7105980
      6.3640000   1406.8902000
      6.3650000   1407.0684280
      6.3660000   1407.2469140
      6.3670000   1407.4259920
      6.3680000   1407.6043740
      6.3690000   1407.7842390
      6.3700000   1407.9632710
      6.3710000   1408.1417520
      6.3720000   1408.3217480
      6.3730000   1408.5023320
      6.3740000   1408.6839590
      6.3750000   1408.8623390
      6.3760000   1409.0425090
      6.3770000   1409.2224820
      6.3780000   1409.4021410
      6.3790000   1409.5803540
      6.3800000   1409.7594140
      6.3810000   1409.9382660
      6.3820000   1410.1175440
      6.3830000   1410.2967360
      6.3840000   1410.4771730
      6.3850000   1410.6562210
      6.3860000   1410.8346440
      6.3870000   1411.0139880
      6.3880000   1411.1926330
      6.3890000   1411.3729860
      6.3900000   1411.5513630
      6.3910000   1411.7349800
      6.3920000   1411.9147240
      6.3930000   1412.0933680
      6.3940000   1412.2730130
      6.3950000   1412.4526220
      6.3960000   1412.6393680
      6.3970000   1412.8250150
      6.3980000   1413.0039130
      6.3990000   1413.1841020
      6.4000000   1413.3653780
      6.4010000   1413.5480730
      6.4020000   1413.7279080
      6.4030000   1413.9070490
      6.4040000   1414.0854210
      6.4050000   1414.2639920
      6.4060000   1414.4544970
      6.4070000   1414.6345670
      6.4080000   1414.8132940
      6.4090000   1414.9926800
      6.4100000   1415.1716180
      6.4110000   1415.3514080
      6.4120000   1415.5313850
      6.4130000   1415.7104850
      6.4140000   1415.8905460
      6.4150000   1416.0698730
      6.4160000   1416.2488870
      6.4170000   1416.4284050
      6.4180000   1416.6078750
      6.4190000   1416.7868390
      6.4200000   1416.9662040
      6.4210000   1417.1450590
      6.4220000   1417.3248260
      6.4230000   1417.5150060
      6.4240000   1417.6939170
      6.4250000   1417.8717460
      6.4260000   1418.0503530
      6.4270000   1418.2309800
      6.4280000   1418.4108950
      6.4290000   1418.5934320
      6.4300000   1418.7739130
      6.4310000   1418.9538250
      6.4320000   1419.1333050
      6.4330000   1419.3117110
      6.4340000   1419.4913780
      6.4350000   1419.6706930
      6.4360000   1419.8496810
      6.4370000   1420.0299370
      6.4380000   1420.2083510
      6.4390000   1420.3867590
      6.4400000   1420.5657700
      6.4410000   1420.7454390
      6.4420000   1420.9244940
      6.4430000   1421.1027690
      6.4440000   1421.2818020
      6.4450000   1421.4612390
      6.4460000   1421.6403500
      6.4470000   1421.8193910
      6.4480000   1421.9982570
      6.4490000   1422.1765590
      6.4500000   1422.3553540
      6.4510000   1422.5353410
      6.4520000   1422.7148390
      6.4530000   1422.8938500
      6.4540000   1423.0728740
      6.4550000   1423.2525950
      6.4560000   1423.4341410
      6.4570000   1423.6149370
      6.4580000   1423.7940230
      6.4590000   1423.9751930
      6.4600000   1424.1552600
      6.4610000   1424.3338980
      6.4620000   1424.5149420
      6.4630000   1424.6933310
      6.4640000   1424.8722230
      6.4650000   1425.0518410
      6.4660000   1425.2312170
      6.4670000   1425.4114040
      6.4680000   1425.5912760
      6.4690000   1425.7701040
      6.4700000   1425.9499200
      6.4710000   1426.1291190
      6.4720000   1426.3083480
      6.4730000   1426.4872570
      6.4740000   1426.6667240
      6.4750000   1426.8474990
      6.4760000   1427.0276380
      6.4770000   1427.2064220
      6.4780000   1427.3878250
      6.4790000   1427.5665070
      6.4800000   1427.7454520
      6.4810000   1427.9251250
      6.4820000   1428.1038300
      6.4830000   1428.2854690
      6.4840000   1428.4679060
      6.4850000   1428.6470620
      6.4860000   1428.8267000
      6.4870000   1429.0064410
      6.4880000   1429.1857790
      6.4890000   1429.3657020
      6.4900000   1429.5463500
      6.4910000   1429.7243800
      6.4920000   1429.9043730
      6.4930000   1430.0832870
      6.4940000   1430.2636280
      6.4950000   1430.4416450
      6.4960000   1430.6208590
      6.4970000   1430.8000340
      6.4980000   1430.9788660
      6.4990000   1431.1572170
      6.5000000   1431.3357380
      6.5010000   1431.5154260
      6.5020000   1431.6941510
      6.5030000   1431.8728550
      6.5040000   1432.0512460
      6.5050000   1432.2312170
      6.5060000   1432.4103300
      6.5070000   1432.5891830
      6.5080000   1432.7681010
      6.5090000   1432.9475100
      6.5100000   1433.1289020
      6.5110000   1433.3103060
      6.5120000   1433.4909020
      6.5130000   1433.6715070
      6.5140000   1433.8512170
      6.5150000   1434.0299770
      6.5160000   1434.2105200
      6.5170000   1434.3888600
      6.5180000   1434.5677850
      6.5190000   1434.7455980
      6.5200000   1434.9262230
      6.5210000   1435.1063670
      6.5220000   1435.2866550
      6.5230000   1435.4658290
      6.5240000   1435.6457180
      6.5250000   1435.8235830
      6.5260000   1436.0020900
      6.5270000   1436.1816490
      6.5280000   1436.3619810
      6.5290000   1436.5490370
      6.5300000   1436.7347670
      6.5310000   1436.9146840
      6.5320000   1437.0936180
      6.5330000   1437.2727360
      6.5340000   1437.4525200
      6.5350000   1437.6318450
      6.5360000   1437.8120370
      6.5370000   1437.9910970
      6.5380000   1438.1735020
      6.5390000   1438.3557880
      6.5400000   1438.5349240
      6.5410000   1438.7141400
      6.5420000   1438.8932840
      6.5430000   1439.0724450
      6.5440000   1439.2518910
      6.5450000   1439.4323280
      6.5460000   1439.6119670
      6.5470000   1439.7902840
      6.5480000   1439.9701150
      6.5490000   1440.1488900
      6.5500000   1440.3300110
      6.5510000   1440.5111960
      6.5520000   1440.6896080
      6.5530000   1440.8688850
      6.5540000   1441.0471920
      6.5550000   1441.2278260
      6.5560000   1441.4060720
      6.5570000   1441.5858370
      6.5580000   1441.7654220
      6.5590000   1441.9449040
      6.5600000   1442.1239960
      6.5610000   1442.3034200
      6.5620000   1442.4820380
      6.5630000   1442.6613050
      6.5640000   1442.8404570
      6.5650000   1443.0209640
      6.5660000   1443.2044680
      6.5670000   1443.3856150
      6.5680000   1443.5647420
      6.5690000   1443.7443530
      6.5700000   1443.9239620
      6.5710000   1444.1033580
      6.5720000   1444.2826010
      6.5730000   1444.4631720
      6.5740000   1444.6436330
      6.5750000   1444.8232470
      6.5760000   1445.0030540
      6.5770000   1445.1831590
      6.5780000   1445.3622520
      6.5790000   1445.5404400
      6.5800000   1445.7190710
      6.5810000   1445.8997070
      6.5820000   1446.0772620
      6.5830000   1446.2572480
      6.5840000   1446.4384670
      6.5850000   1446.6186920
      6.5860000   1446.7971220
      6.5870000   1446.9763670
      6.5880000   1447.1563850
      6.5890000   1447.3466650
      6.5900000   1447.5248930
      6.5910000   1447.7039100
      6.5920000   1447.8843360
      6.5930000   1448.0658660
      6.5940000   1448.2490070
      6.5950000   1448.4280590
      6.5960000   1448.6065240
      6.5970000   1448.7852960
      6.5980000   1448.9656950
      6.5990000   1449.1457750
      6.6000000   1449.3245750
      6.6010000   1449.5036280
      6.6020000   1449.6829310
      6.6030000   1449.8630850
      6.6040000   1450.0525670
      6.6050000   1450.2374010
      6.6060000   1450.4169770
      6.6070000   1450.6049700
      6.6080000   1450.7848060
      6.6090000   1450.9648630
      6.6100000   1451.1442960
      6.6110000   1451.3245190
      6.6120000   1451.5033660
      6.6130000   1451.6821220
      6.6140000   1451.8620150
      6.6150000   1452.0411470
      6.6160000   1452.2207700
      6.6170000   1452.4012470
      6.6180000   1452.5794070
      6.6190000   1452.7636530
      6.6200000   1452.9461680
      6.6210000   1453.1264010
      6.6220000   1453.3080750
      6.6230000   1453.4860380
      6.6240000   1453.6663390
      6.6250000   1453.8443170
      6.6260000   1454.0247930
      6.6270000   1454.2050900
      6.6280000   1454.3849110
      6.6290000   1454.5631510
      6.6300000   1454.7427370
      6.6310000   1454.9223170
      6.6320000   1455.1018320
      6.6330000   1455.2815420
      6.6340000   1455.4615030
      6.6350000   1455.6409710
      6.6360000   1455.8203310
      6.6370000   1455.9993740
      6.6380000   1456.1783910
      6.6390000   1456.3575020
      6.6400000   1456.5360480
      6.6410000   1456.7151820
      6.6420000   1456.8965500
      6.6430000   1457.0749260
      6.6440000   1457.2551090
      6.6450000   1457.4338620
      6.6460000   1457.6134500
      6.6470000   1457.7931060
      6.6480000   1457.9750110
      6.6490000   1458.1589320
      6.6500000   1458.3387270
      6.6510000   1458.5183820
      6.6520000   1458.6975280
      6.6530000   1458.8764730
      6.6540000   1459.0552370
      6.6550000   1459.2344790
      6.6560000   1459.4148830
      6.6570000   1459.5951200
      6.6580000   1459.7739130
      6.6590000   1459.9535300
      6.6600000   1460.1330450
      6.6610000   1460.3124950
      6.6620000   1460.5014610
      6.6630000   1460.6875630
      6.6640000   1460.8675580
      6.6650000   1461.0477190
      6.6660000   1461.2270950
      6.6670000   1461.4071670
      6.6680000   1461.5860920
      6.6690000   1461.7650780
      6.6700000   1461.9439810
      6.6710000   1462.1243170
      6.6720000   1462.3158250
      6.6730000   1462.4955080
      6.6740000   1462.6740280
      6.6750000   1462.8555640
      6.6760000   1463.0364200
      6.6770000   1463.2175660
      6.6780000   1463.3964070
      6.6790000   1463.5769840
      6.6800000   1463.7568520
      6.6810000   1463.9363810
      6.6820000   1464.1172010
      6.6830000   1464.2967750
      6.6840000   1464.4758380
      6.6850000   1464.6551940
      6.6860000   1464.8332240
      6.6870000   1465.0130570
      6.6880000   1465.1929080
      6.6890000   1465.3733190
      6.6900000   1465.5510630
      6.6910000   1465.7312450
      6.6920000   1465.9100380
      6.6930000   1466.0899530
      6.6940000   1466.2712080
      6.6950000   1466.4503330
      6.6960000   1466.6305630
      6.6970000   1466.8101060
      6.6980000   1466.9894710
      6.6990000   1467.1690560
      6.7000000   1467.3487940
      6.7010000   1467.5272470
      6.7020000   1467.7087740
      6.7030000   1467.8891060
      6.7040000   1468.0722460
      6.7050000   1468.2518360
      6.7060000   1468.4304900
      6.7070000   1468.6099840
      6.7080000   1468.7893800
      6.7090000   1468.9678980
      6.7100000   1469.1486380
      6.7110000   1469.3280230
      6.7120000   1469.5082640
      6.7130000   1469.6866420
      6.7140000   1469.8658080
      6.7150000   1470.0462110
      6.7160000   1470.2281110
      6.7170000   1470.4089440
      6.7180000   1470.5882750
      6.7190000   1470.7673480
      6.7200000   1470.9471650
      6.7210000   1471.1277500
      6.7220000   1471.3061760
      6.7230000   1471.4862980
      6.7240000   1471.6689360
      6.7250000   1471.8493770
      6.7260000   1472.0282750
      6.7270000   1472.2084100
      6.7280000   1472.3881180
      6.7290000   1472.5668660
      6.7300000   1472.7469320
      6.7310000   1472.9300790
      6.7320000   1473.1109380
      6.7330000   1473.2896310
      6.7340000   1473.4687550
      6.7350000   1473.6485370
      6.7360000   1473.8267890
      6.7370000   1474.0057570
      6.7380000   1474.1851600
      6.7390000   1474.3644350
      6.7400000   1474.5450320
      6.7410000   1474.7230480
      6.7420000   1474.9035380
      6.7430000   1475.0838990
      6.7440000   1475.2653990
      6.7450000   1475.4447070
      6.7460000   1475.6233230
      6.7470000   1475.8047480
      6.7480000   1475.9838280
      6.7490000   1476.1641230
      6.7500000   1476.3437590
      6.7510000   1476.5231140
      6.7520000   1476.7015080
      6.7530000   1476.8817410
      6.7540000   1477.0612670
      6.7550000   1477.2423910
      6.7560000   1477.4213390
      6.7570000   1477.6016250
      6.7580000   1477.7821360
      6.7590000   1477.9643000
      6.7600000   1478.1433540
      6.7610000   1478.3220540
      6.7620000   1478.5027340
      6.7630000   1478.6830500
      6.7640000   1478.8632300
      6.7650000   1479.0411520
      6.7660000   1479.2204580
      6.7670000   1479.4001760
      6.7680000   1479.5783440
      6.7690000   1479.7583260
      6.7700000   1479.9391400
      6.7710000   1480.1196110
      6.7720000   1480.3080920
      6.7730000   1480.4875830
      6.7740000   1480.6660610
      6.7750000   1480.8459440
      6.7760000   1481.0257880
      6.7770000   1481.2055070
      6.7780000   1481.3861050
      6.7790000   1481.5659860
      6.7800000   1481.7453640
      6.7810000   1481.9258210
      6.7820000   1482.1055020
      6.7830000   1482.2854650
      6.7840000   1482.4639400
      6.7850000   1482.6452890
      6.7860000   1482.8437940
      6.7870000   1483.0241820
      6.7880000   1483.2051690
      6.7890000   1483.4072400
      6.7900000   1483.5865700
      6.7910000   1483.7663940
      6.7920000   1483.9523440
      6.7930000   1484.1326540
      6.7940000   1484.3114370
      6.7950000   1484.4978550
      6.7960000   1484.6852620
      6.7970000   1484.8662180
      6.7980000   1485.0459910
      6.7990000   1485.2262800
      6.8000000   1485.4076160
      6.8010000   1485.5858250
      6.8020000   1485.7666470
      6.8030000   1485.9455190
      6.8040000   1486.1240710
      6.8050000   1486.3031970
      6.8060000   1486.4825700
      6.8070000   1486.6614520
      6.8080000   1486.8423230
      6.8090000   1487.0209770
      6.8100000   1487.2012170
      6.8110000   1487.3815930
      6.8120000   1487.5622290
      6.8130000   1487.7440950
      6.8140000   1487.9238350
      6.8150000   1488.1040900
      6.8160000   1488.2875780
      6.8170000   1488.4667970
      6.8180000   1488.6461470
      6.8190000   1488.8265920
      6.8200000   1489.0057760
      6.8210000   1489.1839940
      6.8220000   1489.3634360
      6.8230000   1489.5437890
      6.8240000   1489.7236220
      6.8250000   1489.9028930
      6.8260000   1490.0820960
      6.8270000   1490.2629400
      6.8280000   1490.4420750
      6.8290000   1490.6203170
      6.8300000   1490.8032740
      6.8310000   1490.9827040
      6.8320000   1491.1612010
      6.8330000   1491.3409550
      6.8340000   1491.5205440
      6.8350000   1491.7002390
      6.8360000   1491.8792040
      6.8370000   1492.0595500
      6.8380000   1492.2399420
      6.8390000   1492.4200290
      6.8400000   1492.6007040
      6.8410000   1492.7838020
      6.8420000   1492.9626510
      6.8430000   1493.1417220
      6.8440000   1493.3208010
      6.8450000   1493.5007330
      6.8460000   1493.6812410
      6.8470000   1493.8612240
      6.8480000   1494.0408800
      6.8490000   1494.2210340
      6.8500000   1494.4006000
      6.8510000   1494.5793070
      6.8520000   1494.7601490
      6.8530000   1494.9403070
      6.8540000   1495.1333100
      6.8550000   1495.3129410
      6.8560000   1495.4917890
      6.8570000   1495.6711050
      6.8580000   1495.8510180
      6.8590000   1496.0308250
      6.8600000   1496.2101180
      6.8610000   1496.3902840
      6.8620000   1496.5702390
      6.8630000   1496.7497640
      6.8640000   1496.9292730
      6.8650000   1497.1098450
      6.8660000   1497.2892390
      6.8670000   1497.4688720
      6.8680000   1497.6538770
      6.8690000   1497.8347290
      6.8700000   1498.0139070
      6.8710000   1498.1927410
      6.8720000   1498.3719510
      6.8730000   1498.5492950
      6.8740000   1498.7292620
      6.8750000   1498.9095120
      6.8760000   1499.0886880
      6.8770000   1499.2679350
      6.8780000   1499.4473250
      6.8790000   1499.6265600
      6.8800000   1499.8055160
      6.8810000   1499.9861470
      6.8820000   1500.1667770
      6.8830000   1500.3471890
      6.8840000   1500.5275010
      6.8850000   1500.7074900
      6.8860000   1500.8867980
      6.8870000   1501.0662600
      6.8880000   1501.2465340
      6.8890000   1501.4248080
      6.8900000   1501.6042210
      6.8910000   1501.7851590
      6.8920000   1501.9647090
      6.8930000   1502.1427570
      6.8940000   1502.3236930
      6.8950000   1502.5034930
      6.8960000   1502.6855850
      6.8970000   1502.8644190
      6.8980000   1503.0444980
      6.8990000   1503.2250820
      6.9000000   1503.4043430
      6.9010000   1503.5838230
      6.9020000   1503.7637390
      6.9030000   1503.9426390
      6.9040000   1504.1229120
      6.9050000   1504.3018550
      6.9060000   1504.4824910
      6.9070000   1504.6612760
      6.9080000   1504.8421150
      6.9090000   1505.0218330
      6.9100000   1505.2018500
      6.9110000   1505.3811070
      6.9120000   1505.5607810
      6.9130000   1505.7409560
      6.9140000   1505.9213590
      6.9150000   1506.1004410
      6.9160000   1506.2819130
      6.9170000   1506.4608030
      6.9180000   1506.6389430
      6.9190000   1506.8194870
      6.9200000   1507.0001280
      6.9210000   1507.1788700
      6.9220000   1507.3604300
      6.9230000   1507.5428130
      6.9240000   1507.7223010
      6.9250000   1507.9022280
      6.9260000   1508.0813010
      6.9270000   1508.2614980
      6.9280000   1508.4488750
      6.9290000   1508.6381100
      6.9300000   1508.8180170
      6.9310000   1508.9964210
      6.9320000   1509.1756880
      6.9330000   1509.3556390
      6.9340000   1509.5350480
      6.9350000   1509.7151780
      6.9360000   1509.8971340
      6.9370000   1510.0884870
      6.9380000   1510.2684430
      6.9390000   1510.4485990
      6.9400000   1510.6269580
      6.9410000   1510.8073600
      6.9420000   1510.9856650
      6.9430000   1511.1655680
      6.9440000   1511.3460840
      6.9450000   1511.5257660
      6.9460000   1511.7048070
      6.9470000   1511.8845390
      6.9480000   1512.0646730
      6.9490000   1512.2472010
      6.9500000   1512.4290880
      6.9510000   1512.6106390
      6.9520000   1512.7905870
      6.9530000   1512.9699690
      6.9540000   1513.1506280
      6.9550000   1513.3304430
      6.9560000   1513.5101130
      6.9570000   1513.6898610
      6.9580000   1513.8691990
      6.9590000   1514.0502950
      6.9600000   1514.2289580
      6.9610000   1514.4075990
      6.9620000   1514.5860640
      6.9630000   1514.7663870
      6.9640000   1514.9459250
      6.9650000   1515.1259740
      6.9660000   1515.3062860
      6.9670000   1515.4865710
      6.9680000   1515.6665100
      6.9690000   1515.8462710
      6.9700000   1516.0265520
      6.9710000   1516.2060980
      6.9720000   1516.3854890
      6.9730000   1516.5638940
      6.9740000   1516.7438720
      6.9750000   1516.9248380
      6.9760000   1517.1034600
      6.9770000   1517.2849400
      6.9780000   1517.4821650
      6.9790000   1517.6626610
      6.9800000   1517.8417120
      6.9810000   1518.0213290
      6.9820000   1518.2043960
      6.9830000   1518.3841000
      6.9840000   1518.5630750
      6.9850000   1518.7427560
      6.9860000   1518.9229310
      6.9870000   1519.1027100
      6.9880000   1519.2814320
      6.9890000   1519.4610650
      6.9900000   1519.6409170
      6.9910000   1519.8202390
      6.9920000   1520.0003810
      6.9930000   1520.1792640
      6.9940000   1520.3585340
      6.9950000   1520.5385240
      6.9960000   1520.7180610
      6.9970000   1520.8995930
      6.9980000   1521.0786930
      6.9990000   1521.2576880
      7.0000000   1521.4377300
      7.0010000   1521.6182660
      7.0020000   1521.7996230
      7.0030000   1521.9810660
      7.0040000   1522.1748020
      7.0050000   1522.3570960
      7.0060000   1522.5368310
      7.0070000   1522.7166810
      7.0080000   1522.8948320
      7.0090000   1523.0749090
      7.0100000   1523.2541420
      7.0110000   1523.4339530
      7.0120000   1523.6138870
      7.0130000   1523.7933640
      7.0140000   1523.9737940
      7.0150000   1524.1536390
      7.0160000   1524.3335730
      7.0170000   1524.5143230
      7.0180000   1524.6941260
      7.0190000   1524.8758720
      7.0200000   1525.0571230
      7.0210000   1525.2366110
      7.0220000   1525.4172220
      7.0230000   1525.5959420
      7.0240000   1525.7777720
      7.0250000   1525.9578300
      7.0260000   1526.1372200
      7.0270000   1526.3171540
      7.0280000   1526.4963380
      7.0290000   1526.6753630
      7.0300000   1526.8553040
      7.0310000   1527.0363460
      7.0320000   1527.2172780
      7.0330000   1527.3987610
      7.0340000   1527.5782350
      7.0350000   1527.7601610
      7.0360000   1527.9404570
      7.0370000   1528.1208480
      7.0380000   1528.3000410
      7.0390000   1528.4804570
      7.0400000   1528.6601600
      7.0410000   1528.8395740
      7.0420000   1529.0203430
      7.0430000   1529.1995000
      7.0440000   1529.3793340
      7.0450000   1529.5592620
      7.0460000   1529.7386150
      7.0470000   1529.9177060
      7.0480000   1530.0972910
      7.0490000   1530.2769860
      7.0500000   1530.4573580
      7.0510000   1530.6375480
      7.0520000   1530.8168410
      7.0530000   1530.9963790
      7.0540000   1531.1771270
      7.0550000   1531.3604470
      7.0560000   1531.5392210
      7.0570000   1531.7207400
      7.0580000   1531.9013950
      7.0590000   1532.0849810
      7.0600000   1532.2678590
      7.0610000   1532.4560290
      7.0620000   1532.6432110
      7.0630000   1532.8227060
      7.0640000   1533.0035130
      7.0650000   1533.1849960
      7.0660000   1533.3648040
      7.0670000   1533.5436920
      7.0680000   1533.7242990
      7.0690000   1533.9036560
      7.0700000   1534.0843510
      7.0710000   1534.2636220
      7.0720000   1534.4439890
      7.0730000   1534.6244340
      7.0740000   1534.8055270
      7.0750000   1534.9845290
      7.0760000   1535.1683400
      7.0770000   1535.3477920
      7.0780000   1535.5282320
      7.0790000   1535.7082220
      7.0800000   1535.8886080
      7.0810000   1536.0703820
      7.0820000   1536.2500460
      7.0830000   1536.4295170
      7.0840000   1536.6106640
      7.0850000   1536.7904510
      7.0860000   1536.9711310
      7.0870000   1537.1532400
      7.0880000   1537.3340930
      7.0890000   1537.5138440
      7.0900000   1537.6940630
      7.0910000   1537.8745320
      7.0920000   1538.0549890
      7.0930000   1538.2344220
      7.0940000   1538.4471490
      7.0950000   1538.6308780
      7.0960000   1538.8119820
      7.0970000   1538.9923200
      7.0980000   1539.1716340
      7.0990000   1539.3519710
      7.1000000   1539.5307870
      7.1010000   1539.7117060
      7.1020000   1539.8929240
      7.1030000   1540.0832650
      7.1040000   1540.2635750
      7.1050000   1540.4431130
      7.1060000   1540.6242060
      7.1070000   1540.8044080
      7.1080000   1540.9835900
      7.1090000   1541.1636860
      7.1100000   1541.3439060
      7.1110000   1541.5230140
      7.1120000   1541.7031550
      7.1130000   1541.8848170
      7.1140000   1542.0678080
      7.1150000   1542.2492790
      7.1160000   1542.4294360
      7.1170000   1542.6097130
      7.1180000   1542.7890490
      7.1190000   1542.9703820
      7.1200000   1543.1493570
      7.1210000   1543.3297240
      7.1220000   1543.5096700
      7.1230000   1543.6897560
      7.1240000   1543.8697250
      7.1250000   1544.0516020
      7.1260000   1544.2315690
      7.1270000   1544.4109420
      7.1280000   1544.5907600
      7.1290000   1544.7712650
      7.1300000   1544.9507140
      7.1310000   1545.1295990
      7.1320000   1545.3092180
      7.1330000   1545.4889760
      7.1340000   1545.6700220
      7.1350000   1545.8496950
      7.1360000   1546.0317720
      7.1370000   1546.2103050
      7.1380000   1546.3897540
      7.1390000   1546.5696990
      7.1400000   1546.7520950
      7.1410000   1546.9345780
      7.1420000   1547.1178100
      7.1430000   1547.2985260
      7.1440000   1547.4774590
      7.1450000   1547.6566860
      7.1460000   1547.8359360
      7.1470000   1548.0187490
      7.1480000   1548.1996370
      7.1490000   1548.3792280
      7.1500000   1548.5587160
      7.1510000   1548.7390930
      7.1520000   1548.9201090
      7.1530000   1549.0993330
      7.1540000   1549.2792610
      7.1550000   1549.4601280
      7.1560000   1549.6418860
      7.1570000   1549.8206290
      7.1580000   1549.9997570
      7.1590000   1550.1952780
      7.1600000   1550.3752060
      7.1610000   1550.5560000
      7.1620000   1550.7363090
      7.1630000   1550.9163010
      7.1640000   1551.0958770
      7.1650000   1551.2755320
      7.1660000   1551.4549520
      7.1670000   1551.6356600
      7.1680000   1551.8163230
      7.1690000   1552.0122170
      7.1700000   1552.1936100
      7.1710000   1552.3743280
      7.1720000   1552.5539800
      7.1730000   1552.7340550
      7.1740000   1552.9140590
      7.1750000   1553.0944500
      7.1760000   1553.2742340
      7.1770000   1553.4547230
      7.1780000   1553.6348900
      7.1790000   1553.8141640
      7.1800000   1553.9946440
      7.1810000   1554.1742200
      7.1820000   1554.3544970
      7.1830000   1554.5345860
      7.1840000   1554.7157500
      7.1850000   1554.8967140
      7.1860000   1555.0769750
      7.1870000   1555.2573410
      7.1880000   1555.4379590
      7.1890000   1555.6182040
      7.1900000   1555.7984590
      7.1910000   1555.9776170
      7.1920000   1556.1579660
      7.1930000   1556.3383430
      7.1940000   1556.5262520
      7.1950000   1556.7160420
      7.1960000   1556.8973110
      7.1970000   1557.0804660
      7.1980000   1557.2598840
      7.1990000   1557.4399720
      7.2000000   1557.6207870
      7.2010000   1557.8010420
      7.2020000   1557.9821430
      7.2030000   1558.1620080
      7.2040000   1558.3417750
      7.2050000   1558.5216420
      7.2060000   1558.7015860
      7.2070000   1558.8811430
      7.2080000   1559.0617130
      7.2090000   1559.2418830
      7.2100000   1559.4209510
      7.2110000   1559.6009670
      7.2120000   1559.7802040
      7.2130000   1559.9607300
      7.2140000   1560.1875080
      7.2150000   1560.3793910
      7.2160000   1560.5605160
      7.2170000   1560.7396810
      7.2180000   1560.9188390
      7.2190000   1561.0992080
      7.2200000   1561.2782490
      7.2210000   1561.4585350
      7.2220000   1561.6406270
      7.2230000   1561.8236010
      7.2240000   1562.0059220
      7.2250000   1562.1866520
      7.2260000   1562.3659580
      7.2270000   1562.5459230
      7.2280000   1562.7247320
      7.2290000   1562.9066930
      7.2300000   1563.0879810
      7.2310000   1563.2680480
      7.2320000   1563.4460710
      7.2330000   1563.6277030
      7.2340000   1563.8067520
      7.2350000   1563.9866870
      7.2360000   1564.1670150
      7.2370000   1564.3461130
      7.2380000   1564.5275620
      7.2390000   1564.7075420
      7.2400000   1564.8883240
      7.2410000   1565.0679990
      7.2420000   1565.2470870
      7.2430000   1565.4264020
      7.2440000   1565.6068720
      7.2450000   1565.7874760
      7.2460000   1565.9700040
      7.2470000   1566.1498420
      7.2480000   1566.3302960
      7.2490000   1566.5100470
      7.2500000   1566.6924230
      7.2510000   1566.8747810
      7.2520000   1567.0565310
      7.2530000   1567.2369030
      7.2540000   1567.4174510
      7.2550000   1567.5971610
      7.2560000   1567.7770690
      7.2570000   1567.9572640
      7.2580000   1568.1367440
      7.2590000   1568.3167160
      7.2600000   1568.4966710
      7.2610000   1568.6781910
      7.2620000   1568.8585840
      7.2630000   1569.0387920
      7.2640000   1569.2180810
      7.2650000   1569.3979900
      7.2660000   1569.5786060
      7.2670000   1569.7590770
      7.2680000   1569.9405930
      7.2690000   1570.1208940
      7.2700000   1570.3007430
      7.2710000   1570.4806190
      7.2720000   1570.6609410
      7.2730000   1570.8409200
      7.2740000   1571.0209160
      7.2750000   1571.2015460
      7.2760000   1571.3821320
      7.2770000   1571.5655510
      7.2780000   1571.7469490
      7.2790000   1571.9294490
      7.2800000   1572.1107230
      7.2810000   1572.2902200
      7.2820000   1572.4707320
      7.2830000   1572.6510310
      7.2840000   1572.8327000
      7.2850000   1573.0126410
      7.2860000   1573.1935530
      7.2870000   1573.3737060
      7.2880000   1573.5541370
      7.2890000   1573.7345840
      7.2900000   1573.9145030
      7.2910000   1574.0950500
      7.2920000   1574.2759690
      7.2930000   1574.4547670
      7.2940000   1574.6352230
      7.2950000   1574.8174170
      7.2960000   1574.9964040
      7.2970000   1575.1761730
      7.2980000   1575.3568370
      7.2990000   1575.5378440
      7.3000000   1575.7176870
      7.3010000   1575.8986710
      7.3020000   1576.0784820
      7.3030000   1576.2573590
      7.3040000   1576.4368560
      7.3050000   1576.6194220
      7.3060000   1576.8029910
      7.3070000   1576.9835310
      7.3080000   1577.1626590
      7.3090000   1577.3433810
      7.3100000   1577.5236730
      7.3110000   1577.7031840
      7.3120000   1577.8827100
      7.3130000   1578.0638110
      7.3140000   1578.2450520
      7.3150000   1578.4257800
      7.3160000   1578.6055890
      7.3170000   1578.7856030
      7.3180000   1578.9656320
      7.3190000   1579.1455000
      7.3200000   1579.3256380
      7.3210000   1579.5070080
      7.3220000   1579.6874090
      7.3230000   1579.8671380
      7.3240000   1580.0481290
      7.3250000   1580.2277750
      7.3260000   1580.4074150
      7.3270000   1580.5951130
      7.3280000   1580.7833330
      7.3290000   1580.9640710
      7.3300000   1581.1452800
      7.3310000   1581.3253860
      7.3320000   1581.5075800
      7.3330000   1581.6894980
      7.3340000   1581.8716390
      7.3350000   1582.0513190
      7.3360000   1582.2321120
      7.3370000   1582.4120700
      7.3380000   1582.5918340
      7.3390000   1582.7711380
      7.3400000   1582.9597600
      7.3410000   1583.1392740
      7.3420000   1583.3215970
      7.3430000   1583.5078090
      7.3440000   1583.6890550
      7.3450000   1583.8698710
      7.3460000   1584.0514750
      7.3470000   1584.2309360
      7.3480000   1584.4105620
      7.3490000   1584.5902190
      7.3500000   1584.7699380
      7.3510000   1584.9514580
      7.3520000   1585.1313280
      7.3530000   1585.3101150
      7.3540000   1585.4908690
      7.3550000   1585.6708250
      7.3560000   1585.8504060
      7.3570000   1586.0310300
      7.3580000   1586.2107030
      7.3590000   1586.3919020
      7.3600000   1586.5745600
      7.3610000   1586.7582440
      7.3620000   1586.9397020
      7.3630000   1587.1191010
      7.3640000   1587.3000220
      7.3650000   1587.4800230
      7.3660000   1587.6618980
      7.3670000   1587.8418780
      7.3680000   1588.0221870
      7.3690000   1588.2561310
      7.3700000   1588.4349380
      7.3710000   1588.6157280
      7.3720000   1588.7961500
      7.3730000   1588.9820470
      7.3740000   1589.1622410
      7.3750000   1589.3420160
      7.3760000   1589.5232160
      7.3770000   1589.7027380
      7.3780000   1589.8862740
      7.3790000   1590.0673360
      7.3800000   1590.2475630
      7.3810000   1590.4288330
      7.3820000   1590.6095700
      7.3830000   1590.7895900
      7.3840000   1590.9808570
      7.3850000   1591.1625090
      7.3860000   1591.3441260
      7.3870000   1591.5262350
      7.3880000   1591.7100460
      7.3890000   1591.8921850
      7.3900000   1592.0717950
      7.3910000   1592.2520950
      7.3920000   1592.4318480
      7.3930000   1592.6122390
      7.3940000   1592.7927980
      7.3950000   1592.9741260
      7.3960000   1593.1545040
      7.3970000   1593.3348530
      7.3980000   1593.5133980
      7.3990000   1593.6933240
      7.4000000   1593.8741700
      7.4010000   1594.0557150
      7.4020000   1594.2345490
      7.4030000   1594.4153070
      7.4040000   1594.5961640
      7.4050000   1594.7764010
      7.4060000   1594.9573690
      7.4070000   1595.1379070
      7.4080000   1595.3179460
      7.4090000   1595.4966080
      7.4100000   1595.6760390
      7.4110000   1595.8582980
      7.4120000   1596.0395130
      7.4130000   1596.2192910
      7.4140000   1596.4031570
      7.4150000   1596.5865060
      7.4160000   1596.7659910
      7.4170000   1596.9453000
      7.4180000   1597.1263530
      7.4190000   1597.3065950
      7.4200000   1597.4871750
      7.4210000   1597.6674850
      7.4220000   1597.8481990
      7.4230000   1598.0277760
      7.4240000   1598.2072140
      7.4250000   1598.3877820
      7.4260000   1598.5705060
      7.4270000   1598.7507340
      7.4280000   1598.9321520
      7.4290000   1599.1116210
      7.4300000   1599.2920250
      7.4310000   1599.4713000
      7.4320000   1599.6511020
      7.4330000   1599.8325100
      7.4340000   1600.0129020
      7.4350000   1600.1929420
      7.4360000   1600.3721810
      7.4370000   1600.5523250
      7.4380000   1600.7319630
      7.4390000   1600.9111880
      7.4400000   1601.0921140
      7.4410000   1601.2741340
      7.4420000   1601.4565230
      7.4430000   1601.6388670
      7.4440000   1601.8324930
      7.4450000   1602.0128620
      7.4460000   1602.1923190
      7.4470000   1602.3718990
      7.4480000   1602.5527410
      7.4490000   1602.7333100
      7.4500000   1602.9134240
      7.4510000   1603.0933830
      7.4520000   1603.2744640
      7.4530000   1603.4541730
      7.4540000   1603.6334540
      7.4550000   1603.8139410
      7.4560000   1603.9944140
      7.4570000   1604.1748870
      7.4580000   1604.3541200
      7.4590000   1604.5345620
      7.4600000   1604.7221750
      7.4610000   1604.9091280
      7.4620000   1605.0908390
      7.4630000   1605.2705450
      7.4640000   1605.4518070
      7.4650000   1605.6323370
      7.4660000   1605.8134480
      7.4670000   1605.9939210
      7.4680000   1606.1736340
      7.4690000   1606.3558240
      7.4700000   1606.5388370
      7.4710000   1606.7191350
      7.4720000   1606.9012430
      7.4730000   1607.0818450
      7.4740000   1607.2628490
      7.4750000   1607.4438120
      7.4760000   1607.6238630
      7.4770000   1607.8053350
      7.4780000   1607.9877950
      7.4790000   1608.1690180
      7.4800000   1608.3484030
      7.4810000   1608.5289510
      7.4820000   1608.7109690
      7.4830000   1608.8912940
      7.4840000   1609.0721880
      7.4850000   1609.2522590
      7.4860000   1609.4335940
      7.4870000   1609.6149040
      7.4880000   1609.7960160
      7.4890000   1609.9763630
      7.4900000   1610.1564010
      7.4910000   1610.3371580
      7.4920000   1610.5182940
      7.4930000   1610.6989740
      7.4940000   1610.8807560
      7.4950000   1611.0612830
      7.4960000   1611.2482750
      7.4970000   1611.4332570
      7.4980000   1611.6145630
      7.4990000   1611.7948530
      7.5000000   1611.9750470
      7.5010000   1612.1576820
      7.5020000   1612.3407850
      7.5030000   1612.5251180
      7.5040000   1612.7066120
      7.5050000   1612.8859280
      7.5060000   1613.0667690
      7.5070000   1613.2468720
      7.5080000   1613.4516080
      7.5090000   1613.6954140
      7.5100000   1613.8783760
      7.5110000   1614.0597050
      7.5120000   1614.2391720
      7.5130000   1614.4213580
      7.5140000   1614.6059520
      7.5150000   1614.7985590
      7.5160000   1614.9802230
      7.5170000   1615.1613550
      7.5180000   1615.3415250
      7.5190000   1615.5256970
      7.5200000   1615.7048790
      7.5210000   1615.8856960
      7.5220000   1616.0667980
      7.5230000   1616.2491920
      7.5240000   1616.4316370
      7.5250000   1616.6123340
      7.5260000   1616.7925950
      7.5270000   1616.9734160
      7.5280000   1617.1526410
      7.5290000   1617.3321030
      7.5300000   1617.5128640
      7.5310000   1617.6945640
      7.5320000   1617.8763590
      7.5330000   1618.0571470
      7.5340000   1618.2382220
      7.5350000   1618.4185870
      7.5360000   1618.5996610
      7.5370000   1618.7809470
      7.5380000   1618.9642890
      7.5390000   1619.1438740
      7.5400000   1619.3247230
      7.5410000   1619.5063550
      7.5420000   1619.6883110
      7.5430000   1619.8717810
      7.5440000   1620.0512770
      7.5450000   1620.2330590
      7.5460000   1620.4147080
      7.5470000   1620.5955670
      7.5480000   1620.7774730
      7.5490000   1620.9575840
      7.5500000   1621.2754030
      7.5510000   1621.5859060
      7.5520000   1621.8991300
      7.5530000   1622.2108310
      7.5540000   1622.5249720
      7.5550000   1622.8364180
      7.5560000   1623.1526890
      7.5570000   1623.4662110
      7.5580000   1623.7822640
      7.5590000   1624.0966140
      7.5600000   1624.4123260
      7.5610000   1624.5943960
      7.5620000   1624.7756920
      7.5630000   1624.9562300
      7.5640000   1625.1378370
      7.5650000   1625.3206600
      7.5660000   1625.5039520
      7.5670000   1625.6838380
      7.5680000   1625.8655230
      7.5690000   1626.0467870
      7.5700000   1626.2303730
      7.5710000   1626.4108490
      7.5720000   1626.5928170
      7.5730000   1626.7737410
      7.5740000   1626.9543430
      7.5750000   1627.1354450
      7.5760000   1627.3163580
      7.5770000   1627.4974790
      7.5780000   1627.6774730
      7.5790000   1627.8586250
      7.5800000   1628.0404240
      7.5810000   1628.2201340
      7.5820000   1628.4010730
      7.5830000   1628.5818810
      7.5840000   1628.7630350
      7.5850000   1628.9425470
      7.5860000   1629.1233300
      7.5870000   1629.3044990
      7.5880000   1629.4856320
      7.5890000   1629.6656100
      7.5900000   1629.8552750
      7.5910000   1630.0370480
      7.5920000   1630.2185360
      7.5930000   1630.4062540
      7.5940000   1630.5945340
      7.5950000   1630.7763030
      7.5960000   1630.9582110
      7.5970000   1631.1414180
      7.5980000   1631.3231800
      7.5990000   1631.5050150
      7.6000000   1631.6866550
      7.6010000   1631.8701400
      7.6020000   1632.0515610
      7.6030000   1632.2314550
      7.6040000   1632.4123760
      7.6050000   1632.5936860
      7.6060000   1632.7754610
      7.6070000   1632.9568200
      7.6080000   1633.1377940
      7.6090000   1633.3179100
      7.6100000   1633.5000280
      7.6110000   1633.6806730
      7.6120000   1633.8617590
      7.6130000   1634.0444620
      7.6140000   1634.2240240
      7.6150000   1634.4060390
      7.6160000   1634.5871300
      7.6170000   1634.7679860
      7.6180000   1634.9483220
      7.6190000   1635.1291000
      7.6200000   1635.3100770
      7.6210000   1635.4928540
      7.6220000   1635.6737800
      7.6230000   1635.8553340
      7.6240000   1636.0369250
      7.6250000   1636.2193950
      7.6260000   1636.4006860
      7.6270000   1636.5816980
      7.6280000   1636.7632070
      7.6290000   1636.9449910
      7.6300000   1637.1262830
      7.6310000   1637.3062670
      7.6320000   1637.4880980
      7.6330000   1637.6684140
      7.6340000   1637.8510390
      7.6350000   1638.0310690
      7.6360000   1638.2123750
      7.6370000   1638.3934490
      7.6380000   1638.5743790
      7.6390000   1638.7550620
      7.6400000   1638.9362870
      7.6410000   1639.1159020
      7.6420000   1639.2981160
      7.6430000   1639.4789100
      7.6440000   1639.6593570
      7.6450000   1639.8387900
      7.6460000   1640.0209990
      7.6470000   1640.2010580
      7.6480000   1640.3821040
      7.6490000   1640.5638750
      7.6500000   1640.7560240
      7.6510000   1640.9395420
      7.6520000   1641.1226460
      7.6530000   1641.3027830
      7.6540000   1641.4859290
      7.6550000   1641.6660330
      7.6560000   1641.8478520
      7.6570000   1642.0290420
      7.6580000   1642.2103560
      7.6590000   1642.3924830
      7.6600000   1642.5736970
      7.6610000   1642.7544210
      7.6620000   1642.9354680
      7.6630000   1643.1170270
      7.6640000   1643.2977450
      7.6650000   1643.4804330
      7.6660000   1643.6619570
      7.6670000   1643.8451390
      7.6680000   1644.0262630
      7.6690000   1644.2061920
      7.6700000   1644.3863320
      7.6710000   1644.5670100
      7.6720000   1644.7477380
      7.6730000   1644.9283730
      7.6740000   1645.1101010
      7.6750000   1645.2919080
      7.6760000   1645.4727700
      7.6770000   1645.6549780
      7.6780000   1645.8375990
      7.6790000   1646.0201390
      7.6800000   1646.2024560
      7.6810000   1646.3833250
      7.6820000   1646.5642460
      7.6830000   1646.7467650
      7.6840000   1646.9271900
      7.6850000   1647.1074630
      7.6860000   1647.2880470
      7.6870000   1647.4696640
      7.6880000   1647.6498750
      7.6890000   1647.8323160
      7.6900000   1648.0131310
      7.6910000   1648.2095570
      7.6920000   1648.3908630
      7.6930000   1648.5716070
      7.6940000   1648.7528900
      7.6950000   1648.9330230
      7.6960000   1649.1162650
      7.6970000   1649.2969480
      7.6980000   1649.4779040
      7.6990000   1649.6598620
      7.7000000   1649.8425200
      7.7010000   1650.0230070
      7.7020000   1650.2027830
      7.7030000   1650.3845390
      7.7040000   1650.5671690
      7.7050000   1650.7487840
      7.7060000   1650.9320510
      7.7070000   1651.1172310
      7.7080000   1651.2987080
      7.7090000   1651.4794320
      7.7100000   1651.6608120
      7.7110000   1651.8432710
      7.7120000   1652.0238780
      7.7130000   1652.2047900
      7.7140000   1652.3863510
      7.7150000   1652.5675420
      7.7160000   1652.7493860
      7.7170000   1652.9306930
      7.7180000   1653.1125700
      7.7190000   1653.2933710
      7.7200000   1653.4748790
      7.7210000   1653.6679730
      7.7220000   1653.8495720
      7.7230000   1654.0306890
      7.7240000   1654.2115620
      7.7250000   1654.3910090
      7.7260000   1654.5832120
      7.7270000   1654.7733430
      7.7280000   1654.9545770
      7.7290000   1655.1356770
      7.7300000   1655.3168800
      7.7310000   1655.4977730
      7.7320000   1655.6816100
      7.7330000   1655.8638460
      7.7340000   1656.0459720
      7.7350000   1656.2250060
      7.7360000   1656.4060670
      7.7370000   1656.5876720
      7.7380000   1656.7695810
      7.7390000   1656.9500100
      7.7400000   1657.1300130
      7.7410000   1657.3116680
      7.7420000   1657.4928790
      7.7430000   1657.6741090
      7.7440000   1657.8551750
      7.7450000   1658.0361940
      7.7460000   1658.2162380
      7.7470000   1658.3959220
      7.7480000   1658.5769450
      7.7490000   1658.7588950
      7.7500000   1658.9403460
      7.7510000   1659.1203160
      7.7520000   1659.3007950
      7.7530000   1659.4821750
      7.7540000   1659.6629830
      7.7550000   1659.8443070
      7.7560000   1660.0252370
      7.7570000   1660.2063930
      7.7580000   1660.3874970
      7.7590000   1660.5694490
      7.7600000   1660.7551290
      7.7610000   1660.9349160
      7.7620000   1661.1161970
      7.7630000   1661.3195370
      7.7640000   1661.5015280
      7.7650000   1661.6846160
      7.7660000   1661.8762860
      7.7670000   1662.0583290
      7.7680000   1662.2397230
      7.7690000   1662.4346890
      7.7700000   1662.6161940
      7.7710000   1662.7981040
      7.7720000   1662.9904080
      7.7730000   1663.1716120
      7.7740000   1663.3529230
      7.7750000   1663.5331970
      7.7760000   1663.7147980
      7.7770000   1663.8950450
      7.7780000   1664.0761370
      7.7790000   1664.2568510
      7.7800000   1664.4381670
      7.7810000   1664.6311040
      7.7820000   1664.8120280
      7.7830000   1664.9919230
      7.7840000   1665.1722540
      7.7850000   1665.3536050
      7.7860000   1665.5366540
      7.7870000   1665.7205560
      7.7880000   1665.9008880
      7.7890000   1666.0811500
      7.7900000   1666.2624550
      7.7910000   1666.4433310
      7.7920000   1666.6246260
      7.7930000   1666.8066240
      7.7940000   1666.9880640
      7.7950000   1667.1694810
      7.7960000   1667.3511240
      7.7970000   1667.5307280
      7.7980000   1667.7147730
      7.7990000   1667.8973370
      7.8000000   1668.0777510
      7.8010000   1668.2590980
      7.8020000   1668.4404340
      7.8030000   1668.6210830
      7.8040000   1668.8031780
      7.8050000   1668.9835240
      7.8060000   1669.1646390
      7.8070000   1669.3464090
      7.8080000   1669.5263230
      7.8090000   1669.7093130
      7.8100000   1669.8894570
      7.8110000   1670.0701710
      7.8120000   1670.2504180
      7.8130000   1670.4328780
      7.8140000   1670.6165430
      7.8150000   1670.7973420
      7.8160000   1670.9796150
      7.8170000   1671.1609520
      7.8180000   1671.3420420
      7.8190000   1671.5237480
      7.8200000   1671.7041020
      7.8210000   1671.8851170
      7.8220000   1672.0649640
      7.8230000   1672.2457690
      7.8240000   1672.4287150
      7.8250000   1672.6095560
      7.8260000   1672.7907110
      7.8270000   1672.9731600
      7.8280000   1673.1533260
      7.8290000   1673.3350550
      7.8300000   1673.5156780
      7.8310000   1673.6981380
      7.8320000   1673.8803290
      7.8330000   1674.0609760
      7.8340000   1674.2424540
      7.8350000   1674.4230800
      7.8360000   1674.6050540
      7.8370000   1674.7856460
      7.8380000   1674.9669940
      7.8390000   1675.1477220
      7.8400000   1675.3299010
      7.8410000   1675.5128570
      7.8420000   1675.6937520
      7.8430000   1675.8751740
      7.8440000   1676.0547610
      7.8450000   1676.2348030
      7.8460000   1676.4159980
      7.8470000   1676.5987600
      7.8480000   1676.7789620
      7.8490000   1676.9606810
      7.8500000   1677.1427850
      7.8510000   1677.3232740
      7.8520000   1677.5045290
      7.8530000   1677.6854490
      7.8540000   1677.8674780
      7.8550000   1678.0479550
      7.8560000   1678.2285030
      7.8570000   1678.4089360
      7.8580000   1678.5904490
      7.8590000   1678.7801560
      7.8600000   1678.9681540
      7.8610000   1679.1500370
      7.8620000   1679.3331850
      7.8630000   1679.5148570
      7.8640000   1679.6966610
      7.8650000   1679.8759380
      7.8660000   1680.0577600
      7.8670000   1680.2391720
      7.8680000   1680.4218720
      7.8690000   1680.6040870
      7.8700000   1680.7865030
      7.8710000   1680.9672860
      7.8720000   1681.1480130
      7.8730000   1681.3297090
      7.8740000   1681.5105390
      7.8750000   1681.6908940
      7.8760000   1681.8716970
      7.8770000   1682.0549160
      7.8780000   1682.2364120
      7.8790000   1682.4178580
      7.8800000   1682.5999180
      7.8810000   1682.7803660
      7.8820000   1682.9611650
      7.8830000   1683.1419650
      7.8840000   1683.3243560
      7.8850000   1683.5067690
      7.8860000   1683.6879870
      7.8870000   1683.8692630
      7.8880000   1684.0500260
      7.8890000   1684.2313670
      7.8900000   1684.4125560
      7.8910000   1684.5974940
      7.8920000   1684.7798370
      7.8930000   1684.9615780
      7.8940000   1685.1442780
      7.8950000   1685.3268740
      7.8960000   1685.5081880
      7.8970000   1685.6917120
      7.8980000   1685.8730360
      7.8990000   1686.0553980
      7.9000000   1686.2362430
      7.9010000   1686.4177430
      7.9020000   1686.6002410
      7.9030000   1686.7830010
      7.9040000   1686.9634450
      7.9050000   1687.1448870
      7.9060000   1687.3255360
      7.9070000   1687.5078770
      7.9080000   1687.6893870
      7.9090000   1687.8712610
      7.9100000   1688.0519070
      7.9110000   1688.2330820
      7.9120000   1688.4151800
      7.9130000   1688.6074680
      7.9140000   1688.7897030
      7.9150000   1688.9710200
      7.9160000   1689.1519500
      7.9170000   1689.3340310
      7.9180000   1689.5147120
      7.9190000   1689.6974210
      7.9200000   1689.8776360
      7.9210000   1690.0596930
      7.9220000   1690.2441790
      7.9230000   1690.4263950
      7.9240000   1690.6072030
      7.9250000   1690.7895230
      7.9260000   1690.9696140
      7.9270000   1691.1508920
      7.9280000   1691.3318390
      7.9290000   1691.5144870
      7.9300000   1691.6968730
      7.9310000   1691.8775690
      7.9320000   1692.0590930
      7.9330000   1692.2399210
      7.9340000   1692.4206490
      7.9350000   1692.6021060
      7.9360000   1692.7833140
      7.9370000   1692.9655120
      7.9380000   1693.1474280
      7.9390000   1693.3285330
      7.9400000   1693.5097870
      7.9410000   1693.6912160
      7.9420000   1693.8716640
      7.9430000   1694.0522730
      7.9440000   1694.2339560
      7.9450000   1694.4155870
      7.9460000   1694.5968890
      7.9470000   1694.7783810
      7.9480000   1694.9594070
      7.9490000   1695.1884630
      7.9500000   1695.5029010
      7.9510000   1695.8160170
      7.9520000   1696.1280670
      7.9530000   1696.4400710
      7.9540000   1696.7530780
      7.9550000   1697.0649630
      7.9560000   1697.3795400
      7.9570000   1697.6924330
      7.9580000   1698.0109610
      7.9590000   1698.3253730
      7.9600000   1698.6377000
      7.9610000   1698.9496210
      7.9620000   1699.2596530
      7.9630000   1699.5844970
      7.9640000   1699.9129670
      7.9650000   1700.2368160
      7.9660000   1700.5610930
      7.9670000   1700.8806670
      7.9680000   1701.2043760
      7.9690000   1701.5260900
      7.9700000   1701.8518180
      7.9710000   1702.1682620
      7.9720000   1702.4906650
      7.9730000   1702.8140480
      7.9740000   1703.1383230
      7.9750000   1703.4626110
      7.9760000   1703.7855010
      7.9770000   1704.1073460
      7.9780000   1704.4318290
      7.9790000   1704.7554040
      7.9800000   1705.0763720
      7.9810000   1705.3993080
      7.9820000   1705.7236270
      7.9830000   1706.0465640
      7.9840000   1706.3676480
      7.9850000   1706.6922900
      7.9860000   1707.0201620
      7.9870000   1707.3449520
      7.9880000   1707.6669060
      7.9890000   1707.9928050
      7.9900000   1708.3156380
      7.9910000   1708.6370560
      7.9920000   1708.9596050
      7.9930000   1709.2787020
      7.9940000   1709.6028010
      7.9950000   1709.9251320
      7.9960000   1710.2478240
      7.9970000   1710.5703470
      7.9980000   1710.8937320
      7.9990000   1711.2182300
      8.0000000   1711.5429220
      8.0010000   1711.8657900
      8.0020000   1712.1933050
      8.0030000   1712.5158560
      8.0040000   1712.8387390
      8.0050000   1713.1604120
      8.0060000   1713.4799580
      8.0070000   1713.8030530
      8.0080000   1714.1282690
      8.0090000   1714.4541880
      8.0100000   1714.7736260
      8.0110000   1715.0952000
      8.0120000   1715.4194330
      8.0130000   1715.7434700
      8.0140000   1716.0675580
      8.0150000   1716.3926290
      8.0160000   1716.7166070
      8.0170000   1717.0414290
      8.0180000   1717.3618070
      8.0190000   1717.6848920
      8.0200000   1718.0098340
      8.0210000   1718.3358200
      8.0220000   1718.6581360
      8.0230000   1718.9789250
      8.0240000   1719.3033100
      8.0250000   1719.6274550
      8.0260000   1719.9514410
      8.0270000   1720.2747480
      8.0280000   1720.6005970
      8.0290000   1720.9249050
      8.0300000   1721.2502970
      8.0310000   1721.5762320
      8.0320000   1721.8966250
      8.0330000   1722.2209110
      8.0340000   1722.5426320
      8.0350000   1722.8652290
      8.0360000   1723.1848960
      8.0370000   1723.5082540
      8.0380000   1723.8307220
      8.0390000   1724.1549950
      8.0400000   1724.4764680
      8.0410000   1724.8017990
      8.0420000   1725.1285750
      8.0430000   1725.4528330
      8.0440000   1725.7757080
      8.0450000   1726.0979210
      8.0460000   1726.4200090
      8.0470000   1726.7451440
      8.0480000   1727.0670690
      8.0490000   1727.3881310
      8.0500000   1727.7123170
      8.0510000   1728.0359040
      8.0520000   1728.3595820
      8.0530000   1728.6866600
      8.0540000   1729.0110410
      8.0550000   1729.3344960
      8.0560000   1729.6581180
      8.0570000   1729.9814870
      8.0580000   1730.3011440
      8.0590000   1730.6247250
      8.0600000   1730.9475610
      8.0610000   1731.2704990
      8.0620000   1731.5885760
      8.0630000   1731.9110490
      8.0640000   1732.2395110
      8.0650000   1732.5639580
      8.0660000   1732.8875720
      8.0670000   1733.2108350
      8.0680000   1733.5351580
      8.0690000   1733.8579730
      8.0700000   1734.1818130
      8.0710000   1734.5028950
      8.0720000   1734.8259420
      8.0730000   1735.1512990
      8.0740000   1735.4748280
      8.0750000   1735.7968510
      8.0760000   1736.1219610
      8.0770000   1736.4460400
      8.0780000   1736.7693440
      8.0790000   1737.0929600
      8.0800000   1737.4156270
      8.0810000   1737.7385300
      8.0820000   1738.0629960
      8.0830000   1738.3881650
      8.0840000   1738.7059930
      8.0850000   1739.0313470
      8.0860000   1739.3565710
      8.0870000   1739.6814350
      8.0880000   1740.0012260
      8.0890000   1740.3243240
      8.0900000   1740.6480000
      8.0910000   1740.9707840
      8.0920000   1741.2956480
      8.0930000   1741.6178220
      8.0940000   1741.9430800
      8.0950000   1742.2669000
      8.0960000   1742.5904410
      8.0970000   1742.9117310
      8.0980000   1743.2371660
      8.0990000   1743.5614060
      8.1000000   1743.8842780
      8.1010000   1744.2065090
      8.1020000   1744.5278930
      8.1030000   1744.8546730
      8.1040000   1745.1768530
      8.1050000   1745.5007570
      8.1060000   1745.8240220
      8.1070000   1746.1456730
      8.1080000   1746.4720020
      8.1090000   1746.7972040
      8.1100000   1747.1186480
      8.1110000   1747.4426410
      8.1120000   1747.7674830
      8.1130000   1748.0940140
      8.1140000   1748.4129560
      8.1150000   1748.7362020
      8.1160000   1749.0579240
      8.1170000   1749.3818000
      8.1180000   1749.7041070
      8.1190000   1750.0297560
      8.1200000   1750.3562290
      8.1210000   1750.6789790
      8.1220000   1751.0016180
      8.1230000   1751.3212470
      8.1240000   1751.6454430
      8.1250000   1751.9690550
      8.1260000   1752.2911200
      8.1270000   1752.6132770
      8.1280000   1752.9360920
      8.1290000   1753.2609490
      8.1300000   1753.5836450
      8.1310000   1753.9145520
      8.1320000   1754.2387680
      8.1330000   1754.5620610
      8.1340000   1754.8866820
      8.1350000   1755.2091030
      8.1360000   1755.5273270
      8.1370000   1755.8521870
      8.1380000   1756.1758210
      8.1390000   1756.5012520
      8.1400000   1756.8212060
      8.1410000   1757.1454770
      8.1420000   1757.4729160
      8.1430000   1757.7955360
      8.1440000   1758.1193040
      8.1450000   1758.4440140
      8.1460000   1758.7674090
      8.1470000   1759.0892940
      8.1480000   1759.4121670
      8.1490000   1759.7313270
      8.1500000   1760.0531650
      8.1510000   1760.3801230
      8.1520000   1760.6635710
      8.1530000   1760.9852860
      8.1540000   1761.3122560
      8.1550000   1761.6351970
      8.1560000   1761.9576520
      8.1570000   1762.2815480
      8.1580000   1762.6016680
      8.1590000   1762.9257530
      8.1600000   1763.2475690
      8.1610000   1763.5724910
      8.1620000   1763.8918290
      8.1630000   1764.2158200
      8.1640000   1764.5414190
      8.1650000   1764.8680780
      8.1660000   1765.1885880
      8.1670000   1765.5125870
      8.1680000   1765.8336430
      8.1690000   1766.1594140
      8.1700000   1766.4820370
      8.1710000   1766.8021570
      8.1720000   1767.1273510
      8.1730000   1767.4528640
      8.1740000   1767.7733280
      8.1750000   1768.0975410
      8.1760000   1768.4250560
      8.1770000   1768.7494860
      8.1780000   1769.0720710
      8.1790000   1769.3899980
      8.1800000   1769.7140550
      8.1810000   1770.0390010
      8.1820000   1770.3618890
      8.1830000   1770.6864540
      8.1840000   1771.0062440
      8.1850000   1771.3289190
      8.1860000   1771.6524460
      8.1870000   1771.9792890
      8.1880000   1772.2989730
      8.1890000   1772.6236480
      8.1900000   1772.9463170
      8.1910000   1773.2707890
      8.1920000   1773.5913040
      8.1930000   1773.9171120
      8.1940000   1774.2413170
      8.1950000   1774.5652550
      8.1960000   1774.8891270
      8.1970000   1775.2096720
      8.1980000   1775.5365240
      8.1990000   1775.8605550
      8.2000000   1776.1835460
      8.2010000   1776.5032450
      8.2020000   1776.8283260
      8.2030000   1777.1528080
      8.2040000   1777.4762130
      8.2050000   1777.7957240
      8.2060000   1778.1200700
      8.2070000   1778.4431330
      8.2080000   1778.7674370
      8.2090000   1779.0970330
      8.2100000   1779.4165130
      8.2110000   1779.7394090
      8.2120000   1780.0637690
      8.2130000   1780.3881990
      8.2140000   1780.7058020
      8.2150000   1781.0299470
      8.2160000   1781.3532380
      8.2170000   1781.6774170
      8.2180000   1781.9973450
      8.2190000   1782.3213070
      8.2200000   1782.6495630
      8.2210000   1782.9725230
      8.2220000   1783.2979050
      8.2230000   1783.6180600
      8.2240000   1783.9418380
      8.2250000   1784.2674030
      8.2260000   1784.5905830
      8.2270000   1784.9115720
      8.2280000   1785.2360780
      8.2290000   1785.5603900
      8.2300000   1785.8838210
      8.2310000   1786.2081380
      8.2320000   1786.5333760
      8.2330000   1786.8574810
      8.2340000   1787.1817770
      8.2350000   1787.5062820
      8.2360000   1787.8266130
      8.2370000   1788.1517130
      8.2380000   1788.4750480
      8.2390000   1788.7983550
      8.2400000   1789.1200600
      8.2410000   1789.4453890
      8.2420000   1789.7721850
      8.2430000   1790.0965090
      8.2440000   1790.4169680
      8.2450000   1790.7424920
      8.2460000   1791.0665810
      8.2470000   1791.3885640
      8.2480000   1791.7131170
      8.2490000   1792.0343110
      8.2500000   1792.3573910
      8.2510000   1792.6802960
      8.2520000   1793.0024220
      8.2530000   1793.3254730
      8.2540000   1793.6527230
      8.2550000   1793.9758760
      8.2560000   1794.3011300
      8.2570000   1794.6220800
      8.2580000   1794.9464430
      8.2590000   1795.2687370
      8.2600000   1795.5937960
      8.2610000   1795.9183590
      8.2620000   1796.2392540
      8.2630000   1796.5635340
      8.2640000   1796.8865800
      8.2650000   1797.2143560
      8.2660000   1797.5356710
      8.2670000   1797.8595390
      8.2680000   1798.1828170
      8.2690000   1798.5080390
      8.2700000   1798.8282550
      8.2710000   1799.1538890
      8.2720000   1799.4776940
      8.2730000   1799.8022280
      8.2740000   1800.1261940
      8.2750000   1800.4473170
      8.2760000   1800.7710600
      8.2770000   1801.0957020
      8.2780000   1801.4203550
      8.2790000   1801.7395250
      8.2800000   1802.0627890
      8.2810000   1802.3879540
      8.2820000   1802.7104060
      8.2830000   1803.0327150
      8.2840000   1803.3575230
      8.2850000   1803.6820620
      8.2860000   1804.0055000
      8.2870000   1804.3335790
      8.2880000   1804.6529980
      8.2890000   1804.9770060
      8.2900000   1805.3001550
      8.2910000   1805.6250970
      8.2920000   1805.9457960
      8.2930000   1806.2690760
      8.2940000   1806.5934140
      8.2950000   1806.9169460
      8.2960000   1807.2374760
      8.2970000   1807.5628990
      8.2980000   1807.8913180
      8.2990000   1808.2152100
      8.3000000   1808.5394620
      8.3010000   1808.8615320
      8.3020000   1809.1861270
      8.3030000   1809.5089230
      8.3040000   1809.8322470
      8.3050000   1810.1544210
      8.3060000   1810.4772450
      8.3070000   1810.8006620
      8.3080000   1811.1237020
      8.3090000   1811.4490920
      8.3100000   1811.7756550
      8.3110000   1812.0985270
      8.3120000   1812.4204430
      8.3130000   1812.7451010
      8.3140000   1813.0658860
      8.3150000   1813.3915690
      8.3160000   1813.7158480
      8.3170000   1814.0392770
      8.3180000   1814.3608090
      8.3190000   1814.6851550
      8.3200000   1815.0111170
      8.3210000   1815.3349170
      8.3220000   1815.6540950
      8.3230000   1815.9803410
      8.3240000   1816.3044860
      8.3250000   1816.6294310
      8.3260000   1816.9530570
      8.3270000   1817.2741720
      8.3280000   1817.5972730
      8.3290000   1817.9224110
      8.3300000   1818.2465790
      8.3310000   1818.5691730
      8.3320000   1818.8948600
      8.3330000   1819.2197990
      8.3340000   1819.5447690
      8.3350000   1819.8656120
      8.3360000   1820.1891610
      8.3370000   1820.5174320
      8.3380000   1820.8387090
      8.3390000   1821.1611880
      8.3400000   1821.4816690
      8.3410000   1821.8058410
      8.3420000   1822.1285610
      8.3430000   1822.4543640
      8.3440000   1822.7754430
      8.3450000   1823.1019640
      8.3460000   1823.4237540
      8.3470000   1823.7468570
      8.3480000   1824.0699300
      8.3490000   1824.3948920
      8.3500000   1824.7185570
      8.3510000   1825.0445990
      8.3520000   1825.3681420
      8.3530000   1825.6924160
      8.3540000   1826.0176990
      8.3550000   1826.3433430
      8.3560000   1826.6663530
      8.3570000   1826.9882860
      8.3580000   1827.3114140
      8.3590000   1827.6369440
      8.3600000   1827.9583600
      8.3610000   1828.2793240
      8.3620000   1828.6032940
      8.3630000   1828.9266530
      8.3640000   1829.2526230
      8.3650000   1829.5799330
      8.3660000   1829.8996740
      8.3670000   1830.2221260
      8.3680000   1830.5439550
      8.3690000   1830.8695000
      8.3700000   1831.1885260
      8.3710000   1831.5119840
      8.3720000   1831.8347600
      8.3730000   1832.1604070
      8.3740000   1832.4811520
      8.3750000   1832.8069320
      8.3760000   1833.1375820
      8.3770000   1833.4599590
      8.3780000   1833.7852340
      8.3790000   1834.1072370
      8.3800000   1834.4298980
      8.3810000   1834.7537000
      8.3820000   1835.0768880
      8.3830000   1835.3969850
      8.3840000   1835.7210740
      8.3850000   1836.0432240
      8.3860000   1836.3683970
      8.3870000   1836.6954020
      8.3880000   1837.0221260
      8.3890000   1837.3436230
      8.3900000   1837.6688460
      8.3910000   1837.9899740
      8.3920000   1838.3111010
      8.3930000   1838.6353660
      8.3940000   1838.9601970
      8.3950000   1839.2831340
      8.3960000   1839.6049190
      8.3970000   1839.9290770
      8.3980000   1840.2587350
      8.3990000   1840.5833530
      8.4000000   1840.9062590
      8.4010000   1841.2321770
      8.4020000   1841.5553010
      8.4030000   1841.8782260
      8.4040000   1842.2033250
      8.4050000   1842.5254450
      8.4060000   1842.8489500
      8.4070000   1843.1747680
      8.4080000   1843.4991070
      8.4090000   1843.8236050
      8.4100000   1844.1501150
      8.4110000   1844.4734550
      8.4120000   1844.7988240
      8.4130000   1845.1196980
      8.4140000   1845.4445210
      8.4150000   1845.7703310
      8.4160000   1846.0946090
      8.4170000   1846.4189520
      8.4180000   1846.7427810
      8.4190000   1847.0625960
      8.4200000   1847.3883710
      8.4210000   1847.7129130
      8.4220000   1848.0357350
      8.4230000   1848.3592150
      8.4240000   1848.6808270
      8.4250000   1849.0057230
      8.4260000   1849.3261500
      8.4270000   1849.6517410
      8.4280000   1849.9765980
      8.4290000   1850.2983870
      8.4300000   1850.6219330
      8.4310000   1850.9429630
      8.4320000   1851.2703630
      8.4330000   1851.5945990
      8.4340000   1851.9171200
      8.4350000   1852.2371620
      8.4360000   1852.5629900
      8.4370000   1852.8856840
      8.4380000   1853.2101430
      8.4390000   1853.5323180
      8.4400000   1853.8580440
      8.4410000   1854.1834510
      8.4420000   1854.5101070
      8.4430000   1854.8352990
      8.4440000   1855.1569020
      8.4450000   1855.4809940
      8.4460000   1855.8048990
      8.4470000   1856.1295020
      8.4480000   1856.4523320
      8.4490000   1856.7752890
      8.4500000   1857.1007920
      8.4510000   1857.4243480
      8.4520000   1857.7449780
      8.4530000   1858.0703990
      8.4540000   1858.3973380
      8.4550000   1858.6728480
      8.4560000   1858.9867780
      8.4570000   1859.2999280
      8.4580000   1859.6131030
      8.4590000   1859.9274740
      8.4600000   1860.2441000
      8.4610000   1860.5585210
      8.4620000   1860.8760110
      8.4630000   1861.1922760
      8.4640000   1861.5043390
      8.4650000   1861.8174080
      8.4660000   1862.1313460
      8.4670000   1862.4454200
      8.4680000   1862.7623450
      8.4690000   1863.0818250
      8.4700000   1863.3965570
      8.4710000   1863.7095110
      8.4720000   1864.0248590
      8.4730000   1864.3376640
      8.4740000   1864.6528430
      8.4750000   1864.9648940
      8.4760000   1865.2794330
      8.4770000   1865.5951060
      8.4780000   1865.9131030
      8.4790000   1866.2251210
      8.4800000   1866.5379370
      8.4810000   1866.8518540
      8.4820000   1867.1648130
      8.4830000   1867.4793280
      8.4840000   1867.7957850
      8.4850000   1868.1142140
      8.4860000   1868.4279370
      8.4870000   1868.7415270
      8.4880000   1869.0552370
      8.4890000   1869.3685660
      8.4900000   1869.6831450
      8.4910000   1869.9986040
      8.4920000   1870.3139300
      8.4930000   1870.6309900
      8.4940000   1870.9483660
      8.4950000   1871.2627760
      8.4960000   1871.5753820
      8.4970000   1871.8901680
      8.4980000   1872.2032280
      8.4990000   1872.5181180
      8.5000000   1872.8391350
      8.5010000   1873.1524260
      8.5020000   1873.4665740
      8.5030000   1873.7812090
      8.5040000   1874.0949230
      8.5050000   1874.4091630
      8.5060000   1874.7240690
      8.5070000   1875.0410730
      8.5080000   1875.3569490
      8.5090000   1875.6734560
      8.5100000   1875.9882650
      8.5110000   1876.3014460
      8.5120000   1876.6140780
      8.5130000   1876.9285040
      8.5140000   1877.2417690
      8.5150000   1877.5598820
      8.5160000   1877.8801880
      8.5170000   1878.1937250
      8.5180000   1878.5096120
      8.5190000   1878.8249280
      8.5200000   1879.1383960
      8.5210000   1879.4521340
      8.5220000   1879.7668610
      8.5230000   1880.0814190
      8.5240000   1880.3995300
      8.5250000   1880.7187600
      8.5260000   1881.0319120
      8.5270000   1881.3462280
      8.5280000   1881.6596020
      8.5290000   1881.9743710
      8.5300000   1882.2897900
      8.5310000   1882.6112770
      8.5320000   1882.9241140
      8.5330000   1883.2405020
      8.5340000   1883.5538200
      8.5350000   1883.8666520
      8.5360000   1884.1829000
      8.5370000   1884.4973890
      8.5380000   1884.8136970
      8.5390000   1885.1298170
      8.5400000   1885.4468660
      8.5410000   1885.7598090
      8.5420000   1886.0756820
      8.5430000   1886.3879740
      8.5440000   1886.7029740
      8.5450000   1887.0152940
      8.5460000   1887.3341260
      8.5470000   1887.6526270
      8.5480000   1887.8411810
      8.5490000   1888.0223000
      8.5500000   1888.2042170
      8.5510000   1888.3857400
      8.5520000   1888.5676900
      8.5530000   1888.7493730
      8.5540000   1888.9316630
      8.5550000   1889.1137140
      8.5560000   1889.2985160
      8.5570000   1889.4798490
      8.5580000   1889.6617120
      8.5590000   1889.8425470
      8.5600000   1890.0237160
      8.5610000   1890.3254440
      8.5620000   1890.6409460
      8.5630000   1890.9546500
      8.5640000   1891.2698980
      8.5650000   1891.5839610
      8.5660000   1891.8975640
      8.5670000   1892.2144370
      8.5680000   1892.5368690
      8.5690000   1892.8489240
      8.5700000   1893.1629300
      8.5710000   1893.4762420
      8.5720000   1893.7886990
      8.5730000   1894.1039660
      8.5740000   1894.4177580
      8.5750000   1894.7338670
      8.5760000   1895.0485640
      8.5770000   1895.3682450
      8.5780000   1895.6802060
      8.5790000   1895.9955940
      8.5800000   1896.3098860
      8.5810000   1896.6220510
      8.5820000   1896.9356680
      8.5830000   1897.2527670
      8.5840000   1897.5704070
      8.5850000   1897.8863300
      8.5860000   1898.1981440
      8.5870000   1898.5133590
      8.5880000   1898.8277950
      8.5890000   1899.1417400
      8.5900000   1899.4566490
      8.5910000   1899.7726140
      8.5920000   1900.0888410
      8.5930000   1900.4073940
      8.5940000   1900.7215090
      8.5950000   1901.0331590
      8.5960000   1901.3491110
      8.5970000   1901.6643790
      8.5980000   1901.9813300
      8.5990000   1902.3044740
      8.6000000   1902.6198910
      8.6010000   1902.9344010
      8.6020000   1903.2480300
      8.6030000   1903.5614790
      8.6040000   1903.8769600
      8.6050000   1904.1910310
      8.6060000   1904.5073390
      8.6070000   1904.8244860
      8.6080000   1905.1404070
      8.6090000   1905.4561980
      8.6100000   1905.7694540
      8.6110000   1906.0829440
      8.6120000   1906.3953700
      8.6130000   1906.7091170
      8.6140000   1907.0269510
      8.6150000   1907.3465990
      8.6160000   1907.6675920
      8.6170000   1907.9672640
      8.6180000   1908.1497500
      8.6190000   1908.3322830
      8.6200000   1908.5138670
      8.6210000   1908.6955580
      8.6220000   1908.8767530
      8.6230000   1909.0587760
      8.6240000   1909.2410940
      8.6250000   1909.4229730
      8.6260000   1909.6045270
      8.6270000   1909.7866400
      8.6280000   1909.9703420
      8.6290000   1910.1512010
      8.6300000   1910.3329530
      8.6310000   1910.5145770
      8.6320000   1910.6980520
      8.6330000   1910.8791150
      8.6340000   1911.0635860
      8.6350000   1911.2448760
      8.6360000   1911.4267520
      8.6370000   1911.6092590
      8.6380000   1911.7915290
      8.6390000   1911.9786360
      8.6400000   1912.1631160
      8.6410000   1912.3448130
      8.6420000   1912.5268870
      8.6430000   1912.7080720
      8.6440000   1912.8886390
      8.6450000   1913.0711100
      8.6460000   1913.2540680
      8.6470000   1913.4365420
      8.6480000   1913.6186790
      8.6490000   1913.7999660
      8.6500000   1913.9822470
      8.6510000   1914.1631900
      8.6520000   1914.3451370
      8.6530000   1914.5272600
      8.6540000   1914.7085600
      8.6550000   1914.8900570
      8.6560000   1915.0719060
      8.6570000   1915.2632550
      8.6580000   1915.4525340
      8.6590000   1915.6336240
      8.6600000   1915.8156880
      8.6610000   1915.9976230
      8.6620000   1916.1808600
      8.6630000   1916.3614100
      8.6640000   1916.5436270
      8.6650000   1916.7271800
      8.6660000   1916.9116340
      8.6670000   1917.0966260
      8.6680000   1917.2780630
      8.6690000   1917.4619720
      8.6700000   1917.6442890
      8.6710000   1917.8252410
      8.6720000   1918.0082910
      8.6730000   1918.1894910
      8.6740000   1918.3714960
      8.6750000   1918.5539890
      8.6760000   1918.7359530
      8.6770000   1918.9179990
      8.6780000   1919.0998440
      8.6790000   1919.2813820
      8.6800000   1919.4639080
      8.6810000   1919.6453300
      8.6820000   1919.8266790
      8.6830000   1920.0085790
      8.6840000   1920.1927360
      8.6850000   1920.3737220
      8.6860000   1920.5553250
      8.6870000   1920.7368460
      8.6880000   1920.9173020
      8.6890000   1921.0989240
      8.6900000   1921.2803760
      8.6910000   1921.4625200
      8.6920000   1921.6438340
      8.6930000   1921.8271790
      8.6940000   1922.0097300
      8.6950000   1922.1918670
      8.6960000   1922.3730790
      8.6970000   1922.5560660
      8.6980000   1922.7372700
      8.6990000   1922.9191260
      8.7000000   1923.1012720
      8.7010000   1923.2839510
      8.7020000   1923.4646780
      8.7030000   1923.6465890
      8.7040000   1923.8281370
      8.7050000   1924.0298640
      8.7060000   1924.2130130
      8.7070000   1924.3969360
      8.7080000   1924.5808070
      8.7090000   1924.7646940
      8.7100000   1924.9471230
      8.7110000   1925.1290570
      8.7120000   1925.3105290
      8.7130000   1925.4927090
      8.7140000   1925.6741630
      8.7150000   1925.8569350
      8.7160000   1926.0389080
      8.7170000   1926.2206760
      8.7180000   1926.4020490
      8.7190000   1926.5843840
      8.7200000   1926.7685080
      8.7210000   1926.9550580
      8.7220000   1927.1376830
      8.7230000   1927.3188400
      8.7240000   1927.5001860
      8.7250000   1927.6822870
      8.7260000   1927.8642270
      8.7270000   1928.0448400
      8.7280000   1928.2271460
      8.7290000   1928.4103250
      8.7300000   1928.5922710
      8.7310000   1928.7747830
      8.7320000   1928.9569020
      8.7330000   1929.1380010
      8.7340000   1929.3197790
      8.7350000   1929.5012670
      8.7360000   1929.6836340
      8.7370000   1929.8650220
      8.7380000   1930.0483770
      8.7390000   1930.2302720
      8.7400000   1930.4116460
      8.7410000   1930.5930330
      8.7420000   1930.7751010
      8.7430000   1930.9575790
      8.7440000   1931.1416640
      8.7450000   1931.3235370
      8.7460000   1931.5072070
      8.7470000   1931.6910570
      8.7480000   1931.8745490
      8.7490000   1932.0576910
      8.7500000   1932.2389020
      8.7510000   1932.4210700
      8.7520000   1932.6027660
      8.7530000   1932.7841030
      8.7540000   1932.9662530
      8.7550000   1933.1482970
      8.7560000   1933.3296250
      8.7570000   1933.5098300
      8.7580000   1933.6921260
      8.7590000   1933.8754710
      8.7600000   1934.0564570
      8.7610000   1934.2387230
      8.7620000   1934.4197060
      8.7630000   1934.6006170
      8.7640000   1934.7823820
      8.7650000   1934.9767780
      8.7660000   1935.1596080
      8.7670000   1935.3415040
      8.7680000   1935.5234810
      8.7690000   1935.7050830
      8.7700000   1935.8876690
      8.7710000   1936.0689400
      8.7720000   1936.2514200
      8.7730000   1936.4347010
      8.7740000   1936.6177320
      8.7750000   1936.8021610
      8.7760000   1936.9840730
      8.7770000   1937.1659210
      8.7780000   1937.3473900
      8.7790000   1937.5287530
      8.7800000   1937.7105100
      8.7810000   1937.8928420
      8.7820000   1938.0762010
      8.7830000   1938.2570810
      8.7840000   1938.4393350
      8.7850000   1938.6201750
      8.7860000   1938.8019580
      8.7870000   1938.9833880
      8.7880000   1939.1671960
      8.7890000   1939.3496070
      8.7900000   1939.5390800
      8.7910000   1939.7290380
      8.7920000   1939.9120060
      8.7930000   1940.0947850
      8.7940000   1940.2759710
      8.7950000   1940.4571890
      8.7960000   1940.6393470
      8.7970000   1940.8206370
      8.7980000   1941.0024960
      8.7990000   1941.1842200
      8.8000000   1941.3653100
      8.8010000   1941.5476730
      8.8020000   1941.7325910
      8.8030000   1941.9154610
      8.8040000   1942.0982180
      8.8050000   1942.2801930
      8.8060000   1942.4613560
      8.8070000   1942.6421970
      8.8080000   1942.8236050
      8.8090000   1943.0075880
      8.8100000   1943.1882800
      8.8110000   1943.3706950
      8.8120000   1943.5514810
      8.8130000   1943.7331390
      8.8140000   1943.9146200
      8.8150000   1944.0966870
      8.8160000   1944.2786980
      8.8170000   1944.4601560
      8.8180000   1944.6424590
      8.8190000   1944.8242520
      8.8200000   1945.0055960
      8.8210000   1945.1870270
      8.8220000   1945.3683020
      8.8230000   1945.5508890
      8.8240000   1945.7313250
      8.8250000   1945.9142290
      8.8260000   1946.0961810
      8.8270000   1946.2792390
      8.8280000   1946.4630320
      8.8290000   1946.6455660
      8.8300000   1946.8285400
      8.8310000   1947.0099260
      8.8320000   1947.1917360
      8.8330000   1947.3743070
      8.8340000   1947.5567180
      8.8350000   1947.7382260
      8.8360000   1947.9199580
      8.8370000   1948.1052230
      8.8380000   1948.2869920
      8.8390000   1948.4683220
      8.8400000   1948.6499240
      8.8410000   1948.8338730
      8.8420000   1949.0166010
      8.8430000   1949.1992510
      8.8440000   1949.3815900
      8.8450000   1949.5629580
      8.8460000   1949.7443410
      8.8470000   1949.9394560
      8.8480000   1950.1228690
      8.8490000   1950.3091030
      8.8500000   1950.4906340
      8.8510000   1950.6711680
      8.8520000   1950.8532090
      8.8530000   1951.0354880
      8.8540000   1951.2171830
      8.8550000   1951.4020510
      8.8560000   1951.5867630
      8.8570000   1951.7691720
      8.8580000   1951.9525190
      8.8590000   1952.1345990
      8.8600000   1952.3169330
      8.8610000   1952.4988470
      8.8620000   1952.6812550
      8.8630000   1952.8638990
      8.8640000   1953.0460840
      8.8650000   1953.2287380
      8.8660000   1953.4102050
      8.8670000   1953.5926010
      8.8680000   1953.7743990
      8.8690000   1953.9582560
      8.8700000   1954.1405300
      8.8710000   1954.3215800
      8.8720000   1954.5040050
      8.8730000   1954.6859810
      8.8740000   1954.8686980
      8.8750000   1955.0516870
      8.8760000   1955.2336880
      8.8770000   1955.4152110
      8.8780000   1955.5985530
      8.8790000   1955.7790010
      8.8800000   1955.9616720
      8.8810000   1956.1438620
      8.8820000   1956.3263880
      8.8830000   1956.5113140
      8.8840000   1956.7222250
      8.8850000   1956.9051160
      8.8860000   1957.0884770
      8.8870000   1957.2800930
      8.8880000   1957.4616380
      8.8890000   1957.6434700
      8.8900000   1957.8260410
      8.8910000   1958.0082490
      8.8920000   1958.1906830
      8.8930000   1958.3729430
      8.8940000   1958.5548930
      8.8950000   1958.7366130
      8.8960000   1958.9185160
      8.8970000   1959.1005610
      8.8980000   1959.2827300
      8.8990000   1959.4643490
      8.9000000   1959.6464350
      8.9010000   1959.8283230
      8.9020000   1960.0109200
      8.9030000   1960.1940620
      8.9040000   1960.3753730
      8.9050000   1960.5574030
      8.9060000   1960.7386580
      8.9070000   1960.9350150
      8.9080000   1961.1192070
      8.9090000   1961.3025510
      8.9100000   1961.4873730
      8.9110000   1961.6701890
      8.9120000   1961.8518000
      8.9130000   1962.0332850
      8.9140000   1962.2150100
      8.9150000   1962.3970590
      8.9160000   1962.5799760
      8.9170000   1962.7617250
      8.9180000   1962.9440280
      8.9190000   1963.1251550
      8.9200000   1963.3060890
      8.9210000   1963.4879990
      8.9220000   1963.6701530
      8.9230000   1963.8634720
      8.9240000   1964.0532400
      8.9250000   1964.2365540
      8.9260000   1964.4196850
      8.9270000   1964.6008610
      8.9280000   1964.7818390
      8.9290000   1964.9651870
      8.9300000   1965.1483190
      8.9310000   1965.3296430
      8.9320000   1965.5102920
      8.9330000   1965.6916540
      8.9340000   1965.8740860
      8.9350000   1966.0560970
      8.9360000   1966.2389290
      8.9370000   1966.4249170
      8.9380000   1966.6075040
      8.9390000   1966.7888900
      8.9400000   1966.9717710
      8.9410000   1967.1531010
      8.9420000   1967.3348150
      8.9430000   1967.5159830
      8.9440000   1967.6981440
      8.9450000   1967.8817110
      8.9460000   1968.0633280
      8.9470000   1968.2460080
      8.9480000   1968.4266500
      8.9490000   1968.6094280
      8.9500000   1968.7906430
      8.9510000   1968.9726150
      8.9520000   1969.1539090
      8.9530000   1969.3359920
      8.9540000   1969.5171100
      8.9550000   1969.6988490
      8.9560000   1969.8819560
      8.9570000   1970.0639070
      8.9580000   1970.2464360
      8.9590000   1970.4284420
      8.9600000   1970.6111570
      8.9610000   1970.7928570
      8.9620000   1970.9857200
      8.9630000   1971.1684150
      8.9640000   1971.3522010
      8.9650000   1971.5345190
      8.9660000   1971.7166520
      8.9670000   1971.9009190
      8.9680000   1972.0830480
      8.9690000   1972.2645170
      8.9700000   1972.4466320
      8.9710000   1972.6284470
      8.9720000   1972.8109990
      8.9730000   1972.9932310
      8.9740000   1973.1745660
      8.9750000   1973.3568220
      8.9760000   1973.5380020
      8.9770000   1973.7198780
      8.9780000   1973.9028590
      8.9790000   1974.0860140
      8.9800000   1974.2682050
      8.9810000   1974.4492310
      8.9820000   1974.6321650
      8.9830000   1974.8140100
      8.9840000   1974.9965260
      8.9850000   1975.1781120
      8.9860000   1975.3600710
      8.9870000   1975.5428390
      8.9880000   1975.7244270
      8.9890000   1975.9080550
      8.9900000   1976.0926350
      8.9910000   1976.2762710
      8.9920000   1976.4587350
      8.9930000   1976.6400420
      8.9940000   1976.8237570
      8.9950000   1977.0055220
      8.9960000   1977.1876120
      8.9970000   1977.3712600
      8.9980000   1977.5541390
      8.9990000   1977.7355850
      9.0000000   1977.9175530
      9.0010000   1978.0992310
      9.0020000   1978.2816710
      9.0030000   1978.4639250
      9.0040000   1978.6444600
      9.0050000   1978.8276610
      9.0060000   1979.0094130
      9.0070000   1979.1918980
      9.0080000   1979.3750770
      9.0090000   1979.5580060
      9.0100000   1979.7395090
      9.0110000   1979.9220350
      9.0120000   1980.1054280
      9.0130000   1980.2874090
      9.0140000   1980.4695560
      9.0150000   1980.6504410
      9.0160000   1980.8330180
      9.0170000   1981.0158150
      9.0180000   1981.2000580
      9.0190000   1981.3837290
      9.0200000   1981.5662420
      9.0210000   1981.7478530
      9.0220000   1981.9285100
      9.0230000   1982.1113190
      9.0240000   1982.2923930
      9.0250000   1982.4739180
      9.0260000   1982.6558540
      9.0270000   1982.8381070
      9.0280000   1983.0200840
      9.0290000   1983.2014950
      9.0300000   1983.3850700
      9.0310000   1983.5669490
      9.0320000   1983.7489040
      9.0330000   1983.9346300
      9.0340000   1984.1162950
      9.0350000   1984.2982160
      9.0360000   1984.4796750
      9.0370000   1984.6608240
      9.0380000   1984.8460270
      9.0390000   1985.0284950
      9.0400000   1985.2102250
      9.0410000   1985.3918420
      9.0420000   1985.5745750
      9.0430000   1985.7566200
      9.0440000   1985.9410160
      9.0450000   1986.1235240
      9.0460000   1986.3086400
      9.0470000   1986.4894040
      9.0480000   1986.6708190
      9.0490000   1986.8524270
      9.0500000   1987.0368710
      9.0510000   1987.2189070
      9.0520000   1987.4019890
      9.0530000   1987.5835320
      9.0540000   1987.7653550
      9.0550000   1987.9479740
      9.0560000   1988.1374960
      9.0570000   1988.3253420
      9.0580000   1988.5082420
      9.0590000   1988.6906040
      9.0600000   1988.8733670
      9.0610000   1989.0553350
      9.0620000   1989.2496100
      9.0630000   1989.4361120
      9.0640000   1989.6183760
      9.0650000   1989.8018590
      9.0660000   1989.9837460
      9.0670000   1990.1642640
      9.0680000   1990.3469680
      9.0690000   1990.5289410
      9.0700000   1990.7105620
      9.0710000   1990.8959410
      9.0720000   1991.0825000
      9.0730000   1991.2652200
      9.0740000   1991.4478320
      9.0750000   1991.6288960
      9.0760000   1991.8115890
      9.0770000   1991.9930890
      9.0780000   1992.1734730
      9.0790000   1992.3566140
      9.0800000   1992.5380320
      9.0810000   1992.7199330
      9.0820000   1992.9033160
      9.0830000   1993.0853100
      9.0840000   1993.2674640
      9.0850000   1993.4490280
      9.0860000   1993.6303810
      9.0870000   1993.8128050
      9.0880000   1993.9946790
      9.0890000   1994.1763640
      9.0900000   1994.3582360
      9.0910000   1994.5410330
      9.0920000   1994.7240350
      9.0930000   1994.9129990
      9.0940000   1995.0970310
      9.0950000   1995.2797040
      9.0960000   1995.4623830
      9.0970000   1995.6432440
      9.0980000   1995.8275330
      9.0990000   1996.0126370
      9.1000000   1996.1969850
      9.1010000   1996.3783500
      9.1020000   1996.5604330
      9.1030000   1996.7425520
      9.1040000   1996.9269850
      9.1050000   1997.1082710
      9.1060000   1997.2906480
      9.1070000   1997.4726980
      9.1080000   1997.6542990
      9.1090000   1997.8381080
      9.1100000   1998.0199280
      9.1110000   1998.2023400
      9.1120000   1998.3841230
      9.1130000   1998.5664190
      9.1140000   1998.7479710
      9.1150000   1998.9300370
      9.1160000   1999.1134540
      9.1170000   1999.2964600
      9.1180000   1999.4789090
      9.1190000   1999.6608340
      9.1200000   1999.8428610
      9.1210000   2000.0247410
      9.1220000   2000.2076430
      9.1230000   2000.3894380
      9.1240000   2000.5725480
      9.1250000   2000.7563180
      9.1260000   2000.9414580
      9.1270000   2001.1240830
      9.1280000   2001.3064620
      9.1290000   2001.4887170
      9.1300000   2001.6709500
      9.1310000   2001.8522110
      9.1320000   2002.0340760
      9.1330000   2002.2173230
      9.1340000   2002.3981100
      9.1350000   2002.5804890
      9.1360000   2002.7650040
      9.1370000   2002.9479620
      9.1380000   2003.1295510
      9.1390000   2003.3132170
      9.1400000   2003.4959010
      9.1410000   2003.6785720
      9.1420000   2003.9491480
      9.1430000   2004.2643540
      9.1440000   2004.5781410
      9.1450000   2004.8916640
      9.1460000   2005.2078900
      9.1470000   2005.5222920
      9.1480000   2005.8404570
      9.1490000   2006.1599300
      9.1500000   2006.4738070
      9.1510000   2006.7974670
      9.1520000   2007.1250240
      9.1530000   2007.4494700
      9.1540000   2007.7752490
      9.1550000   2008.1002200
      9.1560000   2008.4265040
      9.1570000   2008.7523120
      9.1580000   2009.0779610
      9.1590000   2009.3999820
      9.1600000   2009.7271390
      9.1610000   2010.0551380
      9.1620000   2010.3806340
      9.1630000   2010.7013140
      9.1640000   2011.0259690
      9.1650000   2011.3510660
      9.1660000   2011.6753510
      9.1670000   2011.9981140
      9.1680000   2012.3244340
      9.1690000   2012.6506140
      9.1700000   2012.9774000
      9.1710000   2013.3068330
      9.1720000   2013.6304290
      9.1730000   2013.9557660
      9.1740000   2014.2812780
      9.1750000   2014.6054770
      9.1760000   2014.9261590
      9.1770000   2015.2516090
      9.1780000   2015.5783680
      9.1790000   2015.9035950
      9.1800000   2016.2258860
      9.1810000   2016.5515430
      9.1820000   2016.8812520
      9.1830000   2017.2052390
      9.1840000   2017.5273010
      9.1850000   2017.8549120
      9.1860000   2018.1796050
      9.1870000   2018.5055150
      9.1880000   2018.8299560
      9.1890000   2019.1537460
      9.1900000   2019.4771870
      9.1910000   2019.8019140
      9.1920000   2020.1273170
      9.1930000   2020.4521280
      9.1940000   2020.7764950
      9.1950000   2021.1022290
      9.1960000   2021.4276050
      9.1970000   2021.7483530
      9.1980000   2022.0747430
      9.1990000   2022.4008790
      9.2000000   2022.7262890
      9.2010000   2023.0498180
      9.2020000   2023.3741270
      9.2030000   2023.6982390
      9.2040000   2024.0273500
      9.2050000   2024.3549030
      9.2060000   2024.6765000
      9.2070000   2025.0027280
      9.2080000   2025.3292530
      9.2090000   2025.6545030
      9.2100000   2025.9772150
      9.2110000   2026.3015780
      9.2120000   2026.6255050
      9.2130000   2026.9497660
      9.2140000   2027.2714180
      9.2150000   2027.5978960
      9.2160000   2027.9259370
      9.2170000   2028.2509580
      9.2180000   2028.5773920
      9.2190000   2028.9008000
      9.2200000   2029.2250400
      9.2210000   2029.5500780
      9.2220000   2029.8752970
      9.2230000   2030.1967680
      9.2240000   2030.5222280
      9.2250000   2030.8471290
      9.2260000   2031.1749940
      9.2270000   2031.4980190
      9.2280000   2031.8261030
      9.2290000   2032.1498750
      9.2300000   2032.4769240
      9.2310000   2032.7990950
      9.2320000   2033.1255140
      9.2330000   2033.4494950
      9.2340000   2033.7756610
      9.2350000   2034.1011780
      9.2360000   2034.4280630
      9.2370000   2034.7548080
      9.2380000   2035.0826590
      9.2390000   2035.4081960
      9.2400000   2035.7221230
      9.2410000   2036.0364450
      9.2420000   2036.3527030
      9.2430000   2036.6670970
      9.2440000   2036.9836750
      9.2450000   2037.3034650
      9.2460000   2037.6195540
      9.2470000   2037.9357670
      9.2480000   2038.2487050
      9.2490000   2038.5641130
      9.2500000   2038.8820330
      9.2510000   2039.2011170
      9.2520000   2039.4802930
      9.2530000   2039.7499570
      9.2540000   2040.0758830
      9.2550000   2040.4015020
      9.2560000   2040.7250090
      9.2570000   2041.0513970
      9.2580000   2041.3748060
      9.2590000   2041.6993930
      9.2600000   2042.0191100
      9.2610000   2042.2013750
      9.2620000   2042.3832230
      9.2630000   2042.5664170
      9.2640000   2042.7485570
      9.2650000   2042.9285460
      9.2660000   2043.1111870
      9.2670000   2043.2935650
      9.2680000   2043.4792960
      9.2690000   2043.6611080
      9.2700000   2043.8435520
      9.2710000   2044.0254730
      9.2720000   2044.2082550
      9.2730000   2044.3888720
      9.2740000   2044.5724890
      9.2750000   2044.7544120
      9.2760000   2044.9370680
      9.2770000   2045.1203270
      9.2780000   2045.3029470
      9.2790000   2045.4851160
      9.2800000   2045.6667450
      9.2810000   2045.8480520
      9.2820000   2046.0302290
      9.2830000   2046.2112540
      9.2840000   2046.3948540
      9.2850000   2046.5775960
      9.2860000   2046.7609030
      9.2870000   2046.9430650
      9.2880000   2047.1252980
      9.2890000   2047.3070090
      9.2900000   2047.4899280
      9.2910000   2047.6736580
      9.2920000   2047.8547140
      9.2930000   2048.0374500
      9.2940000   2048.2211900
      9.2950000   2048.4051260
      9.2960000   2048.5883190
      9.2970000   2048.7699200
      9.2980000   2048.9528940
      9.2990000   2049.1347920
      9.3000000   2049.3164010
      9.3010000   2049.4983020
      9.3020000   2049.6811200
      9.3030000   2049.8631630
      9.3040000   2050.0453820
      9.3050000   2050.2276490
      9.3060000   2050.4109570
      9.3070000   2050.5938380
      9.3080000   2050.7770630
      9.3090000   2050.9587190
      9.3100000   2051.1414990
      9.3110000   2051.3224090
      9.3120000   2051.5049970
      9.3130000   2051.6880180
      9.3140000   2051.8700990
      9.3150000   2052.0529620
      9.3160000   2052.2355980
      9.3170000   2052.4175580
      9.3180000   2052.5993740
      9.3190000   2052.7824930
      9.3200000   2052.9631160
      9.3210000   2053.1476650
      9.3220000   2053.3402050
      9.3230000   2053.5315010
      9.3240000   2053.7150720
      9.3250000   2053.8968850
      9.3260000   2054.0800040
      9.3270000   2054.2614250
      9.3280000   2054.4447670
      9.3290000   2054.6428590
      9.3300000   2054.8250430
      9.3310000   2055.0083570
      9.3320000   2055.1886080
      9.3330000   2055.3694200
      9.3340000   2055.5529640
      9.3350000   2055.7348470
      9.3360000   2055.9164990
      9.3370000   2056.0986990
      9.3380000   2056.2798550
      9.3390000   2056.4618240
      9.3400000   2056.6460580
      9.3410000   2056.8281450
      9.3420000   2057.0097020
      9.3430000   2057.1913960
      9.3440000   2057.3730880
      9.3450000   2057.5555100
      9.3460000   2057.7380080
      9.3470000   2057.9206250
      9.3480000   2058.1044200
      9.3490000   2058.2883660
      9.3500000   2058.4702770
      9.3510000   2058.6559330
      9.3520000   2058.8388810
      9.3530000   2059.0218030
      9.3540000   2059.2042630
      9.3550000   2059.3878070
      9.3560000   2059.5702790
      9.3570000   2059.7534430
      9.3580000   2059.9354280
      9.3590000   2060.1187640
      9.3600000   2060.3006940
      9.3610000   2060.4831680
      9.3620000   2060.6666580
      9.3630000   2060.8494720
      9.3640000   2061.0320940
      9.3650000   2061.2139210
      9.3660000   2061.3967900
      9.3670000   2061.5798270
      9.3680000   2061.7612570
      9.3690000   2061.9438060
      9.3700000   2062.1256990
      9.3710000   2062.3077560
      9.3720000   2062.4908190
      9.3730000   2062.6742340
      9.3740000   2062.8577250
      9.3750000   2063.0414820
      9.3760000   2063.2265900
      9.3770000   2063.4104630
      9.3780000   2063.5930700
      9.3790000   2063.7756300
      9.3800000   2063.9577390
      9.3810000   2064.1407740
      9.3820000   2064.3218520
      9.3830000   2064.5026610
      9.3840000   2064.6868410
      9.3850000   2064.8684130
      9.3860000   2065.0506680
      9.3870000   2065.2317360
      9.3880000   2065.4141420
      9.3890000   2065.5971960
      9.3900000   2065.7796520
      9.3910000   2065.9608890
      9.3920000   2066.1418810
      9.3930000   2066.3244020
      9.3940000   2066.5072430
      9.3950000   2066.6904550
      9.3960000   2066.8749940
      9.3970000   2067.0572280
      9.3980000   2067.2392560
      9.3990000   2067.4220360
      9.4000000   2067.6047360
      9.4010000   2067.7872360
      9.4020000   2067.9716900
      9.4030000   2068.1564400
      9.4040000   2068.3386450
      9.4050000   2068.5221020
      9.4060000   2068.7058150
      9.4070000   2068.8868840
      9.4080000   2069.0691630
      9.4090000   2069.2507060
      9.4100000   2069.4341370
      9.4110000   2069.6184120
      9.4120000   2069.8032790
      9.4130000   2069.9862930
      9.4140000   2070.1686620
      9.4150000   2070.3504770
      9.4160000   2070.5343490
      9.4170000   2070.7168240
      9.4180000   2070.8999000
      9.4190000   2071.0820510
      9.4200000   2071.2634220
      9.4210000   2071.4454730
      9.4220000   2071.6294930
      9.4230000   2071.8115760
      9.4240000   2071.9946690
      9.4250000   2072.1761730
      9.4260000   2072.3583830
      9.4270000   2072.5416890
      9.4280000   2072.7248370
      9.4290000   2072.9067240
      9.4300000   2073.0916090
      9.4310000   2073.2732760
      9.4320000   2073.4558470
      9.4330000   2073.6403780
      9.4340000   2073.8224830
      9.4350000   2074.0037180
      9.4360000   2074.1861880
      9.4370000   2074.3684750
      9.4380000   2074.5524790
      9.4390000   2074.7345670
      9.4400000   2074.9164390
      9.4410000   2075.0995910
      9.4420000   2075.2823390
      9.4430000   2075.4652610
      9.4440000   2075.6472380
      9.4450000   2075.8300710
      9.4460000   2076.0114700
      9.4470000   2076.1939890
      9.4480000   2076.3763280
      9.4490000   2076.5589430
      9.4500000   2076.7410820
      9.4510000   2076.9239180
      9.4520000   2077.1059720
      9.4530000   2077.2875420
      9.4540000   2077.4699870
      9.4550000   2077.6620140
      9.4560000   2077.8536850
      9.4570000   2078.0376680
      9.4580000   2078.2186530
      9.4590000   2078.4022100
      9.4600000   2078.5848860
      9.4610000   2078.7671300
      9.4620000   2078.9501500
      9.4630000   2079.1330750
      9.4640000   2079.3159210
      9.4650000   2079.4967230
      9.4660000   2079.6792420
      9.4670000   2079.8612670
      9.4680000   2080.0442080
      9.4690000   2080.2264840
      9.4700000   2080.4207850
      9.4710000   2080.6044860
      9.4720000   2080.7871610
      9.4730000   2080.9682660
      9.4740000   2081.1504400
      9.4750000   2081.3321050
      9.4760000   2081.5152000
      9.4770000   2081.6973710
      9.4780000   2081.8802230
      9.4790000   2082.0636880
      9.4800000   2082.2453670
      9.4810000   2082.4276730
      9.4820000   2082.6129360
      9.4830000   2082.7963640
      9.4840000   2082.9801320
      9.4850000   2083.1629660
      9.4860000   2083.3457970
      9.4870000   2083.5292090
      9.4880000   2083.7111830
      9.4890000   2083.8946100
      9.4900000   2084.0763900
      9.4910000   2084.2584070
      9.4920000   2084.4406560
      9.4930000   2084.6250720
      9.4940000   2084.8067440
      9.4950000   2084.9894190
      9.4960000   2085.1718740
      9.4970000   2085.3553330
      9.4980000   2085.5373770
      9.4990000   2085.7192510
      9.5000000   2085.9016600
      9.5010000   2086.0851200
      9.5020000   2086.2673360
      9.5030000   2086.4509950
      9.5040000   2086.6336370
      9.5050000   2086.8167400
      9.5060000   2086.9985860
      9.5070000   2087.1882020
      9.5080000   2087.3711160
      9.5090000   2087.5563790
      9.5100000   2087.7396970
      9.5110000   2087.9247710
      9.5120000   2088.1066180
      9.5130000   2088.2885240
      9.5140000   2088.4715030
      9.5150000   2088.6543720
      9.5160000   2088.8377710
      9.5170000   2089.0210620
      9.5180000   2089.2022450
      9.5190000   2089.3835000
      9.5200000   2089.5675250
      9.5210000   2089.7487400
      9.5220000   2089.9312590
      9.5230000   2090.1158490
      9.5240000   2090.2974280
      9.5250000   2090.4804050
      9.5260000   2090.6636330
      9.5270000   2090.8456380
      9.5280000   2091.0272790
      9.5290000   2091.2085870
      9.5300000   2091.3921310
      9.5310000   2091.5752570
      9.5320000   2091.7583760
      9.5330000   2091.9397420
      9.5340000   2092.1244690
      9.5350000   2092.3072030
      9.5360000   2092.4906850
      9.5370000   2092.6735440
      9.5380000   2092.8635730
      9.5390000   2093.0467550
      9.5400000   2093.2299210
      9.5410000   2093.4134900
      9.5420000   2093.5957140
      9.5430000   2093.7774020
      9.5440000   2093.9598880
      9.5450000   2094.1425790
      9.5460000   2094.3264320
      9.5470000   2094.5104650
      9.5480000   2094.6929780
      9.5490000   2094.8746770
      9.5500000   2095.0561940
      9.5510000   2095.2387210
      9.5520000   2095.4212340
      9.5530000   2095.6038640
      9.5540000   2095.7861750
      9.5550000   2095.9683660
      9.5560000   2096.1510340
      9.5570000   2096.3341760
      9.5580000   2096.5174310
      9.5590000   2096.6990570
      9.5600000   2096.8821760
      9.5610000   2097.0666650
      9.5620000   2097.2477680
      9.5630000   2097.4316200
      9.5640000   2097.6163280
      9.5650000   2097.7998750
      9.5660000   2097.9803890
      9.5670000   2098.1627950
      9.5680000   2098.3466420
      9.5690000   2098.5309130
      9.5700000   2098.7131650
      9.5710000   2098.8962110
      9.5720000   2099.0783630
      9.5730000   2099.2597630
      9.5740000   2099.4423140
      9.5750000   2099.6239840
      9.5760000   2099.8063060
      9.5770000   2099.9886880
      9.5780000   2100.1703210
      9.5790000   2100.3521170
      9.5800000   2100.5354890
      9.5810000   2100.7180820
      9.5820000   2100.8999680
      9.5830000   2101.0828460
      9.5840000   2101.2652650
      9.5850000   2101.4469310
      9.5860000   2101.6315590
      9.5870000   2101.8121940
      9.5880000   2102.0033060
      9.5890000   2102.1934240
      9.5900000   2102.3784810
      9.5910000   2102.5629260
      9.5920000   2102.7448470
      9.5930000   2102.9275770
      9.5940000   2103.1096380
      9.5950000   2103.2915860
      9.5960000   2103.4748480
      9.5970000   2103.6560530
      9.5980000   2103.8392260
      9.5990000   2104.0216480
      9.6000000   2104.2037940
      9.6010000   2104.3870720
      9.6020000   2104.5704470
      9.6030000   2104.7532040
      9.6040000   2104.9355310
      9.6050000   2105.1192860
      9.6060000   2105.3017150
      9.6070000   2105.4845670
      9.6080000   2105.6666810
      9.6090000   2105.8483960
      9.6100000   2106.0298710
      9.6110000   2106.2130590
      9.6120000   2106.3952950
      9.6130000   2106.5784910
      9.6140000   2106.7604490
      9.6150000   2106.9413520
      9.6160000   2107.1250770
      9.6170000   2107.3085810
      9.6180000   2107.4933790
      9.6190000   2107.6761920
      9.6200000   2107.8600870
      9.6210000   2108.0435790
      9.6220000   2108.2260360
      9.6230000   2108.4180610
      9.6240000   2108.6017070
      9.6250000   2108.7842390
      9.6260000   2108.9671670
      9.6270000   2109.1502910
      9.6280000   2109.3340940
      9.6290000   2109.5165330
      9.6300000   2109.6990580
      9.6310000   2109.8809170
      9.6320000   2110.0629370
      9.6330000   2110.2455770
      9.6340000   2110.4292530
      9.6350000   2110.6130850
      9.6360000   2110.7958580
      9.6370000   2110.9780190
      9.6380000   2111.1613930
      9.6390000   2111.3451090
      9.6400000   2111.5271550
      9.6410000   2111.7099740
      9.6420000   2111.8916980
      9.6430000   2112.0758680
      9.6440000   2112.2592050
      9.6450000   2112.4453130
      9.6460000   2112.6284230
      9.6470000   2112.8110970
      9.6480000   2112.9941140
      9.6490000   2113.1758370
      9.6500000   2113.3615060
      9.6510000   2113.5439040
      9.6520000   2113.7261830
      9.6530000   2113.9090070
      9.6540000   2114.0915640
      9.6550000   2114.2741010
      9.6560000   2114.4574910
      9.6570000   2114.6405960
      9.6580000   2114.8246200
      9.6590000   2115.0065040
      9.6600000   2115.1883740
      9.6610000   2115.3707640
      9.6620000   2115.5529940
      9.6630000   2115.7340340
      9.6640000   2115.9157720
      9.6650000   2116.0988120
      9.6660000   2116.2811830
      9.6670000   2116.4627840
      9.6680000   2116.6460430
      9.6690000   2116.8278400
      9.6700000   2117.0101050
      9.6710000   2117.1946230
      9.6720000   2117.3796490
      9.6730000   2117.5633270
      9.6740000   2117.7452520
      9.6750000   2117.9276780
      9.6760000   2118.1103210
      9.6770000   2118.2940780
      9.6780000   2118.4753970
      9.6790000   2118.6591280
      9.6800000   2118.8406150
      9.6810000   2119.0238140
      9.6820000   2119.2060150
      9.6830000   2119.3880220
      9.6840000   2119.5707860
      9.6850000   2119.7524920
      9.6860000   2119.9530680
      9.6870000   2120.1359310
      9.6880000   2120.3305270
      9.6890000   2120.5140120
      9.6900000   2120.6961310
      9.6910000   2120.8778350
      9.6920000   2121.0606480
      9.6930000   2121.2425530
      9.6940000   2121.4253230
      9.6950000   2121.6094600
      9.6960000   2121.7926340
      9.6970000   2121.9758340
      9.6980000   2122.1606420
      9.6990000   2122.3460220
      9.7000000   2122.5288510
      9.7010000   2122.7112230
      9.7020000   2122.8941490
      9.7030000   2123.0775270
      9.7040000   2123.2600750
      9.7050000   2123.4434700
      9.7060000   2123.6256150
      9.7070000   2123.8083600
      9.7080000   2123.9915330
      9.7090000   2124.1739590
      9.7100000   2124.3583840
      9.7110000   2124.5414090
      9.7120000   2124.7246600
      9.7130000   2124.9075730
      9.7140000   2125.0908390
      9.7150000   2125.2734270
      9.7160000   2125.4563620
      9.7170000   2125.6394370
      9.7180000   2125.8218080
      9.7190000   2126.0045690
      9.7200000   2126.1867760
      9.7210000   2126.3788760
      9.7220000   2126.5663990
      9.7230000   2126.7492830
      9.7240000   2126.9327050
      9.7250000   2127.1180660
      9.7260000   2127.3015390
      9.7270000   2127.4842610
      9.7280000   2127.6671080
      9.7290000   2127.8497360
      9.7300000   2128.0333700
      9.7310000   2128.2160680
      9.7320000   2128.4012950
      9.7330000   2128.5844710
      9.7340000   2128.7667210
      9.7350000   2128.9492540
      9.7360000   2129.1317050
      9.7370000   2129.3133850
      9.7380000   2129.4968240
      9.7390000   2129.6805170
      9.7400000   2129.8638160
      9.7410000   2130.0463560
      9.7420000   2130.2277700
      9.7430000   2130.4119680
      9.7440000   2130.5946980
      9.7450000   2130.7769190
      9.7460000   2130.9586870
      9.7470000   2131.1425440
      9.7480000   2131.3240240
      9.7490000   2131.5068040
      9.7500000   2131.6892020
      9.7510000   2131.8723140
      9.7520000   2132.0567570
      9.7530000   2132.2427090
      9.7540000   2132.4245180
      9.7550000   2132.6078990
      9.7560000   2132.7899800
      9.7570000   2132.9735260
      9.7580000   2133.1551600
      9.7590000   2133.3421210
      9.7600000   2133.5250720
      9.7610000   2133.7079540
      9.7620000   2133.8924310
      9.7630000   2134.0737070
      9.7640000   2134.2575930
      9.7650000   2134.4409020
      9.7660000   2134.6231360
      9.7670000   2134.8055060
      9.7680000   2134.9887760
      9.7690000   2135.1717980
      9.7700000   2135.3558690
      9.7710000   2135.5388960
      9.7720000   2135.7206810
      9.7730000   2135.9026200
      9.7740000   2136.0844520
      9.7750000   2136.2791770
      9.7760000   2136.4626420
      9.7770000   2136.6466880
      9.7780000   2136.8309730
      9.7790000   2137.0154040
      9.7800000   2137.2332110
      9.7810000   2137.4153150
      9.7820000   2137.5977020
      9.7830000   2137.7813380
      9.7840000   2137.9644110
      9.7850000   2138.1479460
      9.7860000   2138.3322450
      9.7870000   2138.5147660
      9.7880000   2138.6984250
      9.7890000   2138.8812290
      9.7900000   2139.0644210
      9.7910000   2139.2467520
      9.7920000   2139.4313460
      9.7930000   2139.6134090
      9.7940000   2139.7963280
      9.7950000   2139.9792910
      9.7960000   2140.1605800
      9.7970000   2140.3445370
      9.7980000   2140.5271760
      9.7990000   2140.7100990
      9.8000000   2140.8940600
      9.8010000   2141.0767170
      9.8020000   2141.2605260
      9.8030000   2141.4424230
      9.8040000   2141.6245450
      9.8050000   2141.8082930
      9.8060000   2141.9942170
      9.8070000   2142.1780240
      9.8080000   2142.3613310
      9.8090000   2142.5456410
      9.8100000   2142.7281810
      9.8110000   2142.9105260
      9.8120000   2143.0920600
      9.8130000   2143.2750450
      9.8140000   2143.4586900
      9.8150000   2143.6408560
      9.8160000   2143.8240960
      9.8170000   2144.0075320
      9.8180000   2144.1890950
      9.8190000   2144.3716310
      9.8200000   2144.5542590
      9.8210000   2144.7376080
      9.8220000   2144.9210970
      9.8230000   2145.1041300
      9.8240000   2145.2874410
      9.8250000   2145.4711620
      9.8260000   2145.6528190
      9.8270000   2145.8362270
      9.8280000   2146.0179320
      9.8290000   2146.2009260
      9.8300000   2146.3852310
      9.8310000   2146.5680610
      9.8320000   2146.7527700
      9.8330000   2146.9380970
      9.8340000   2147.1212580
      9.8350000   2147.3031500
      9.8360000   2147.4858140
      9.8370000   2147.6691960
      9.8380000   2147.8523250
      9.8390000   2148.0363130
      9.8400000   2148.2197320
      9.8410000   2148.4031120
      9.8420000   2148.5838500
      9.8430000   2148.7665900
      9.8440000   2148.9503260
      9.8450000   2149.1333400
      9.8460000   2149.3147270
      9.8470000   2149.4979860
      9.8480000   2149.6812180
      9.8490000   2149.8637690
      9.8500000   2150.0465690
      9.8510000   2150.2297000
      9.8520000   2150.4156270
      9.8530000   2150.5980020
      9.8540000   2150.7882670
      9.8550000   2150.9784620
      9.8560000   2151.1614850
      9.8570000   2151.3448010
      9.8580000   2151.5281790
      9.8590000   2151.7134710
      9.8600000   2151.8992800
      9.8610000   2152.0829460
      9.8620000   2152.2682580
      9.8630000   2152.4500850
      9.8640000   2152.6461150
      9.8650000   2152.8280620
      9.8660000   2153.0110010
      9.8670000   2153.1950240
      9.8680000   2153.3776520
      9.8690000   2153.5608610
      9.8700000   2153.7421420
      9.8710000   2153.9241290
      9.8720000   2154.1056190
      9.8730000   2154.2895020
      9.8740000   2154.4735930
      9.8750000   2154.6567120
      9.8760000   2154.8387790
      9.8770000   2155.0215200
      9.8780000   2155.2038260
      9.8790000   2155.3865280
      9.8800000   2155.5690850
      9.8810000   2155.7515140
      9.8820000   2155.9346670
      9.8830000   2156.1169020
      9.8840000   2156.2991600
      9.8850000   2156.5252680
      9.8860000   2156.8481200
      9.8870000   2157.1645850
      9.8880000   2157.4787760
      9.8890000   2157.7950030
      9.8900000   2158.1124260
      9.8910000   2158.3449560
      9.8920000   2158.5701030
      9.8930000   2158.7525330
      9.8940000   2158.9355630
      9.8950000   2159.1172920
      9.8960000   2159.3003460
      9.8970000   2159.4833520
      9.8980000   2159.6656760
      9.8990000   2159.8483880
      9.9000000   2160.0314580
      9.9010000   2160.2144300
      9.9020000   2160.3978800
      9.9030000   2160.5801110
      9.9040000   2160.7618880
      9.9050000   2160.9442420
      9.9060000   2161.1249270
      9.9070000   2161.3104160
      9.9080000   2161.4947830
      9.9090000   2161.6798590
      9.9100000   2161.8620180
      9.9110000   2162.0442880
      9.9120000   2162.2272080
      9.9130000   2162.4095010
      9.9140000   2162.5941510
      9.9150000   2162.7764370
      9.9160000   2162.9587750
      9.9170000   2163.1409750
      9.9180000   2163.3232030
      9.9190000   2163.5066390
      9.9200000   2163.6894540
      9.9210000   2163.8725890
      9.9220000   2164.0556930
      9.9230000   2164.2388080
      9.9240000   2164.4228080
      9.9250000   2164.6042970
      9.9260000   2164.7859060
      9.9270000   2164.9689280
      9.9280000   2165.1509200
      9.9290000   2165.3350190
      9.9300000   2165.5178210
      9.9310000   2165.6992920
      9.9320000   2165.8819120
      9.9330000   2166.0630320
      9.9340000   2166.2442050
      9.9350000   2166.4292690
      9.9360000   2166.6140350
      9.9370000   2166.7988350
      9.9380000   2166.9820180
      9.9390000   2167.1653810
      9.9400000   2167.3473850
      9.9410000   2167.5289620
      9.9420000   2167.7112600
      9.9430000   2167.8950950
      9.9440000   2168.0766190
      9.9450000   2168.2588820
      9.9460000   2168.4419620
      9.9470000   2168.6236520
      9.9480000   2168.8052020
      9.9490000   2168.9873040
      9.9500000   2169.1702110
      9.9510000   2169.3537410
      9.9520000   2169.5359150
      9.9530000   2169.7171640
      9.9540000   2169.8994080
      9.9550000   2170.0818630
      9.9560000   2170.2647750
      9.9570000   2170.4467660
      9.9580000   2170.6303020
      9.9590000   2170.8129210
      9.9600000   2170.9953920
      9.9610000   2171.1775200
      9.9620000   2171.3616310
      9.9630000   2171.5465510
      9.9640000   2171.7304680
      9.9650000   2171.9135090
      9.9660000   2172.0968390
      9.9670000   2172.2797060
      9.9680000   2172.4632250
      9.9690000   2172.6450150
      9.9700000   2172.8280310
      9.9710000   2173.0117310
      9.9720000   2173.1948930
      9.9730000   2173.3787300
      9.9740000   2173.5616800
      9.9750000   2173.7442960
      9.9760000   2173.9282560
      9.9770000   2174.1109050
      9.9780000   2174.2942640
      9.9790000   2174.4786450
      9.9800000   2174.6604080
      9.9810000   2174.8434970
      9.9820000   2175.0264520
      9.9830000   2175.2102580
      9.9840000   2175.3904380
      9.9850000   2175.5743690
      9.9860000   2175.7573640
      9.9870000   2175.9478930
      9.9880000   2176.1387450
      9.9890000   2176.3260900
      9.9900000   2176.5915400
      9.9910000   2176.9182270
      9.9920000   2177.2465750
      9.9930000   2177.5697880
      9.9940000   2177.8984310
      9.9950000   2178.2238040
      9.9960000   2178.5496060
      9.9970000   2178.8763820
      9.9980000   2179.1995000
      9.9990000   2179.5250400
     10.0000000   2179.8507890
     10.0010000   2180.1794270
     10.0020000   2180.5029110
     10.0030000   2180.8290180
     10.0040000   2181.1562500
     10.0050000   2181.4832340
     10.0060000   2181.8060860
     10.0070000   2182.1311160
     10.0080000   2182.4585310
     10.0090000   2182.7864910
     10.0100000   2183.1068210
     10.0110000   2183.4340200
     10.0120000   2183.7626240
     10.0130000   2184.0886500
     10.0140000   2184.4150080
     10.0150000   2184.7415230
     10.0160000   2185.0669140
     10.0170000   2185.3925480
     10.0180000   2185.7199850
     10.0190000   2186.0425390
     10.0200000   2186.3710110
     10.0210000   2186.6982470
     10.0220000   2187.0262390
     10.0230000   2187.3545940
     10.0240000   2187.6805920
     10.0250000   2188.0086180
     10.0260000   2188.3338990
     10.0270000   2188.6577250
     10.0280000   2188.9837520
     10.0290000   2189.3095760
     10.0300000   2189.6370050
     10.0310000   2189.9601840
     10.0320000   2190.2836790
     10.0330000   2190.6134330
     10.0340000   2190.9419960
     10.0350000   2191.2675030
     10.0360000   2191.5897950
     10.0370000   2191.9164950
     10.0380000   2192.2415480
     10.0390000   2192.5671470
     10.0400000   2192.8907410
     10.0410000   2193.2171590
     10.0420000   2193.5442670
     10.0430000   2193.8706000
     10.0440000   2194.1939250
     10.0450000   2194.5250170
     10.0460000   2194.8507990
     10.0470000   2195.1760650
     10.0480000   2195.5019990
     10.0490000   2195.8292960
     10.0500000   2196.1557470
     10.0510000   2196.4807660
     10.0520000   2196.8080800
     10.0530000   2197.1307730
     10.0540000   2197.4580660
     10.0550000   2197.7854150
     10.0560000   2198.1150080
     10.0570000   2198.4394970
     10.0580000   2198.7642640
     10.0590000   2199.0938390
     10.0600000   2199.4207370
     10.0610000   2199.7438810
     10.0620000   2200.0724800
     10.0630000   2200.3991040
     10.0640000   2200.7259700
     10.0650000   2201.0542480
     10.0660000   2201.3791170
     10.0670000   2201.7089250
     10.0680000   2202.0330220
     10.0690000   2202.3612670
     10.0700000   2202.6854390
     10.0710000   2203.0109420
     10.0720000   2203.3384720
     10.0730000   2203.6655830
     10.0740000   2203.9877930
     10.0750000   2204.3153080
     10.0760000   2204.6430510
     10.0770000   2204.9703180
     10.0780000   2205.2967430
     10.0790000   2205.6226930
     10.0800000   2205.9494980
     10.0810000   2206.2753840
     10.0820000   2206.6027150
     10.0830000   2206.9294990
     10.0840000   2207.2547760
     10.0850000   2207.5827600
     10.0860000   2207.9080580
     10.0870000   2208.2313460
     10.0880000   2208.5572100
     10.0890000   2208.8890280
     10.0900000   2209.2156830
     10.0910000   2209.5402450
     10.0920000   2209.8655500
     10.0930000   2210.1926800
     10.0940000   2210.5188380
     10.0950000   2210.8426970
     10.0960000   2211.1693370
     10.0970000   2211.4959010
     10.0980000   2211.8195290
     10.0990000   2212.1461820
     10.1000000   2212.4774320
     10.1010000   2212.8028000
     10.1020000   2213.1287400
     10.1030000   2213.4539260
     10.1040000   2213.7762310
     10.1050000   2214.1043800
     10.1060000   2214.4312310
     10.1070000   2214.7576390
     10.1080000   2215.0815370
     10.1090000   2215.4058050
     10.1100000   2215.7343940
     10.1110000   2216.0608260
     10.1120000   2216.3844090
     10.1130000   2216.7117860
     10.1140000   2217.0373940
     10.1150000   2217.3650060
     10.1160000   2217.6928950
     10.1170000   2218.0202570
     10.1180000   2218.3454760
     10.1190000   2218.6713700
     10.1200000   2218.9983670
     10.1210000   2219.3238580
     10.1220000   2219.6514790
     10.1230000   2219.9786970
     10.1240000   2220.3049110
     10.1250000   2220.6266960
     10.1260000   2220.9513340
     10.1270000   2221.2784990
     10.1280000   2221.6036000
     10.1290000   2221.9283810
     10.1300000   2222.2551620
     10.1310000   2222.5817980
     10.1320000   2222.9088000
     10.1330000   2223.2381520
     10.1340000   2223.5636020
     10.1350000   2223.8904730
     10.1360000   2224.2166190
     10.1370000   2224.5436670
     10.1380000   2224.8669020
     10.1390000   2225.1925910
     10.1400000   2225.5200810
     10.1410000   2225.8464250
     10.1420000   2226.1706420
     10.1430000   2226.4987980
     10.1440000   2226.8266990
     10.1450000   2227.1539020
     10.1460000   2227.4777390
     10.1470000   2227.8034960
     10.1480000   2228.1319800
     10.1490000   2228.4589610
     10.1500000   2228.7837840
     10.1510000   2229.1129740
     10.1520000   2229.4392480
     10.1530000   2229.7657900
     10.1540000   2230.0930720
     10.1550000   2230.4178790
     10.1560000   2230.7451240
     10.1570000   2231.0716950
     10.1580000   2231.4002830
     10.1590000   2231.7226170
     10.1600000   2232.0474190
     10.1610000   2232.3743520
     10.1620000   2232.7012380
     10.1630000   2233.0238750
     10.1640000   2233.3477900
     10.1650000   2233.6776000
     10.1660000   2234.0078550
     10.1670000   2234.3336220
     10.1680000   2234.6624730
     10.1690000   2234.9911270
     10.1700000   2235.3186840
     10.1710000   2235.6437750
     10.1720000   2235.9674170
     10.1730000   2236.2952380
     10.1740000   2236.6224860
     10.1750000   2236.9473930
     10.1760000   2237.2710560
     10.1770000   2237.5991640
     10.1780000   2237.9259160
     10.1790000   2238.2519120
     10.1800000   2238.5759130
     10.1810000   2238.9040140
     10.1820000   2239.2290730
     10.1830000   2239.5551500
     10.1840000   2239.8837960
     10.1850000   2240.2112910
     10.1860000   2240.5373370
     10.1870000   2240.8657090
     10.1880000   2241.1952330
     10.1890000   2241.5185720
     10.1900000   2241.8460410
     10.1910000   2242.1750060
     10.1920000   2242.5011450
     10.1930000   2242.8255100
     10.1940000   2243.1502320
     10.1950000   2243.4759020
     10.1960000   2243.8024750
     10.1970000   2244.1254150
     10.1980000   2244.4535160
     10.1990000   2244.7820080
     10.2000000   2245.1086440
     10.2010000   2245.4326280
     10.2020000   2245.7594280
     10.2030000   2246.0867150
     10.2040000   2246.4141240
     10.2050000   2246.7402090
     10.2060000   2247.0637700
     10.2070000   2247.3906500
     10.2080000   2247.7184640
     10.2090000   2248.0434120
     10.2100000   2248.3694110
     10.2110000   2248.6976290
     10.2120000   2249.0255510
     10.2130000   2249.3523330
     10.2140000   2249.6761860
     10.2150000   2250.0043170
     10.2160000   2250.3314380
     10.2170000   2250.6581840
     10.2180000   2250.9812390
     10.2190000   2251.3103300
     10.2200000   2251.6358330
     10.2210000   2251.9646900
     10.2220000   2252.2902100
     10.2230000   2252.6186230
     10.2240000   2252.9445320
     10.2250000   2253.2715590
     10.2260000   2253.5968940
     10.2270000   2253.9219370
     10.2280000   2254.2489960
     10.2290000   2254.5749750
     10.2300000   2254.9012210
     10.2310000   2255.2241430
     10.2320000   2255.5518810
     10.2330000   2255.8789150
     10.2340000   2256.2052640
     10.2350000   2256.5277640
     10.2360000   2256.8564950
     10.2370000   2257.1814420
     10.2380000   2257.5099170
     10.2390000   2257.8373490
     10.2400000   2258.1628870
     10.2410000   2258.4892770
     10.2420000   2258.8196150
     10.2430000   2259.1498000
     10.2440000   2259.4713980
     10.2450000   2259.7963420
     10.2460000   2260.1248200
     10.2470000   2260.4489550
     10.2480000   2260.7721890
     10.2490000   2261.0979140
     10.2500000   2261.4242120
     10.2510000   2261.7517730
     10.2520000   2262.0742250
     10.2530000   2262.4024800
     10.2540000   2262.7305920
     10.2550000   2263.0553650
     10.2560000   2263.3833060
     10.2570000   2263.7099750
     10.2580000   2264.0366400
     10.2590000   2264.3630620
     10.2600000   2264.6901690
     10.2610000   2265.0129620
     10.2620000   2265.3395520
     10.2630000   2265.6673940
     10.2640000   2265.9956600
     10.2650000   2266.3161140
     10.2660000   2266.6419840
     10.2670000   2266.9683140
     10.2680000   2267.2959600
     10.2690000   2267.6183300
     10.2700000   2267.9435690
     10.2710000   2268.2690600
     10.2720000   2268.5984630
     10.2730000   2268.9234830
     10.2740000   2269.2485690
     10.2750000   2269.5794460
     10.2760000   2269.9063290
     10.2770000   2270.2327150
     10.2780000   2270.5547670
     10.2790000   2270.8818340
     10.2800000   2271.2062650
     10.2810000   2271.5324100
     10.2820000   2271.8557830
     10.2830000   2272.1818890
     10.2840000   2272.5074260
     10.2850000   2272.8350200
     10.2860000   2273.1608850
     10.2870000   2273.4873050
     10.2880000   2273.8148590
     10.2890000   2274.1428280
     10.2900000   2274.4681610
     10.2910000   2274.7957350
     10.2920000   2275.1218280
     10.2930000   2275.4484850
     10.2940000   2275.7744940
     10.2950000   2276.0971520
     10.2960000   2276.4226380
     10.2970000   2276.7548270
     10.2980000   2277.0811440
     10.2990000   2277.4048790
     10.3000000   2277.7305210
     10.3010000   2278.0564700
     10.3020000   2278.3836280
     10.3030000   2278.7080590
     10.3040000   2279.0352540
     10.3050000   2279.3617380
     10.3060000   2279.6886020
     10.3070000   2280.0146130
     10.3080000   2280.3451500
     10.3090000   2280.6721520
     10.3100000   2280.9997730
     10.3110000   2281.3272470
     10.3120000   2281.6499360
     10.3130000   2281.9774770
     10.3140000   2282.3019590
     10.3150000   2282.6261990
     10.3160000   2282.9479400
     10.3170000   2283.2753180
     10.3180000   2283.6021290
     10.3190000   2283.9333670
     10.3200000   2284.2552600
     10.3210000   2284.5826360
     10.3220000   2284.9106510
     10.3230000   2285.2365370
     10.3240000   2285.5649730
     10.3250000   2285.8918450
     10.3260000   2286.2189720
     10.3270000   2286.5473020
     10.3280000   2286.8731370
     10.3290000   2287.1977340
     10.3300000   2287.5246720
     10.3310000   2287.8523870
     10.3320000   2288.1805080
     10.3330000   2288.5049780
     10.3340000   2288.8337120
     10.3350000   2289.1604760
     10.3360000   2289.4864430
     10.3370000   2289.8107260
     10.3380000   2290.1381340
     10.3390000   2290.4647100
     10.3400000   2290.7919110
     10.3410000   2291.1222350
     10.3420000   2291.4492410
     10.3430000   2291.7762290
     10.3440000   2292.1044370
     10.3450000   2292.4297770
     10.3460000   2292.7529470
     10.3470000   2293.0808160
     10.3480000   2293.4066410
     10.3490000   2293.7333300
     10.3500000   2294.0577610
     10.3510000   2294.3840690
     10.3520000   2294.7154850
     10.3530000   2295.0407820
     10.3540000   2295.3649170
     10.3550000   2295.6912300
     10.3560000   2296.0175180
     10.3570000   2296.3441050
     10.3580000   2296.6676690
     10.3590000   2296.9969890
     10.3600000   2297.3255360
     10.3610000   2297.6527360
     10.3620000   2297.9783230
     10.3630000   2298.3063020
     10.3640000   2298.6332410
     10.3650000   2298.9606710
     10.3660000   2299.2864070
     10.3670000   2299.6112240
     10.3680000   2299.9366790
     10.3690000   2300.2620370
     10.3700000   2300.5893610
     10.3710000   2300.9130210
     10.3720000   2301.2398030
     10.3730000   2301.5636930
     10.3740000   2301.8948790
     10.3750000   2302.2188940
     10.3760000   2302.5477810
     10.3770000   2302.8736360
     10.3780000   2303.1990650
     10.3790000   2303.5260260
     10.3800000   2303.8495120
     10.3810000   2304.1775660
     10.3820000   2304.5035950
     10.3830000   2304.8280170
     10.3840000   2305.1521390
     10.3850000   2305.4808220
     10.3860000   2305.8077080
     10.3870000   2306.1340860
     10.3880000   2306.4579480
     10.3890000   2306.7855140
     10.3900000   2307.1116640
     10.3910000   2307.4397370
     10.3920000   2307.7631110
     10.3930000   2308.0906020
     10.3940000   2308.4184930
     10.3950000   2308.7491270
     10.3960000   2309.0785630
     10.3970000   2309.4039280
     10.3980000   2309.7312710
     10.3990000   2310.0580770
     10.4000000   2310.3851450
     10.4010000   2310.7084470
     10.4020000   2311.0345050
     10.4030000   2311.3633150
     10.4040000   2311.6905900
     10.4050000   2312.0141500
     10.4060000   2312.3411900
     10.4070000   2312.6710080
     10.4080000   2312.9983520
     10.4090000   2313.3209000
     10.4100000   2313.6488440
     10.4110000   2313.9777440
     10.4120000   2314.3034060
     10.4130000   2314.6290990
     10.4140000   2314.9558020
     10.4150000   2315.2836270
     10.4160000   2315.6097710
     10.4170000   2315.9384190
     10.4180000   2316.2621760
     10.4190000   2316.5913470
     10.4200000   2316.9173080
     10.4210000   2317.2444630
     10.4220000   2317.5660110
     10.4230000   2317.8908070
     10.4240000   2318.2184810
     10.4250000   2318.5465950
     10.4260000   2318.8706730
     10.4270000   2319.1977420
     10.4280000   2319.5241250
     10.4290000   2319.8520560
     10.4300000   2320.1826790
     10.4310000   2320.5096240
     10.4320000   2320.8361780
     10.4330000   2321.1614470
     10.4340000   2321.4881660
     10.4350000   2321.8134120
     10.4360000   2322.1396410
     10.4370000   2322.4641960
     10.4380000   2322.7920030
     10.4390000   2323.1177550
     10.4400000   2323.4456610
     10.4410000   2323.7733790
     10.4420000   2324.1011700
     10.4430000   2324.4257390
     10.4440000   2324.7522470
     10.4450000   2325.0781850
     10.4460000   2325.4063100
     10.4470000   2325.7317050
     10.4480000   2326.0601560
     10.4490000   2326.3868270
     10.4500000   2326.7135270
     10.4510000   2327.0424050
     10.4520000   2327.3652350
     10.4530000   2327.6925120
     10.4540000   2328.0211490
     10.4550000   2328.3463420
     10.4560000   2328.6706870
     10.4570000   2328.9948380
     10.4580000   2329.3249370
     10.4590000   2329.6513690
     10.4600000   2329.9736560
     10.4610000   2330.3001600
     10.4620000   2330.6329410
     10.4630000   2330.9605210
     10.4640000   2331.2874270
     10.4650000   2331.6200720
     10.4660000   2331.9452430
     10.4670000   2332.2704100
     10.4680000   2332.5983620
     10.4690000   2332.9226000
     10.4700000   2333.2492500
     10.4710000   2333.5777580
     10.4720000   2333.9048570
     10.4730000   2334.2295360
     10.4740000   2334.5568000
     10.4750000   2334.8838070
     10.4760000   2335.2112440
     10.4770000   2335.5356840
     10.4780000   2335.8616440
     10.4790000   2336.1888450
     10.4800000   2336.5167040
     10.4810000   2336.8419900
     10.4820000   2337.1683050
     10.4830000   2337.4975590
     10.4840000   2337.8309560
     10.4850000   2338.1577190
     10.4860000   2338.4812910
     10.4870000   2338.8081760
     10.4880000   2339.1354230
     10.4890000   2339.4610170
     10.4900000   2339.7874540
     10.4910000   2340.1133770
     10.4920000   2340.4388960
     10.4930000   2340.7654240
     10.4940000   2341.0882820
     10.4950000   2341.4194570
     10.4960000   2341.7485900
     10.4970000   2342.0756220
     10.4980000   2342.3996870
     10.4990000   2342.7260590
     10.5000000   2343.0537680
     10.5010000   2343.3785170
     10.5020000   2343.7068590
     10.5030000   2344.0311070
     10.5040000   2344.3581850
     10.5050000   2344.6858210
     10.5060000   2345.0168760
     10.5070000   2345.3395960
     10.5080000   2345.6660000
     10.5090000   2345.9935140
     10.5100000   2346.3177900
     10.5110000   2346.6424110
     10.5120000   2346.9708640
     10.5130000   2347.2978860
     10.5140000   2347.6252210
     10.5150000   2347.9480990
     10.5160000   2348.2775730
     10.5170000   2348.6083040
     10.5180000   2348.9348940
     10.5190000   2349.2613150
     10.5200000   2349.5867480
     10.5210000   2349.9123610
     10.5220000   2350.2381330
     10.5230000   2350.5659680
     10.5240000   2350.8890860
     10.5250000   2351.2140260
     10.5260000   2351.5416110
     10.5270000   2351.8697880
     10.5280000   2352.1934420
     10.5290000   2352.5210350
     10.5300000   2352.8497220
     10.5310000   2353.1754790
     10.5320000   2353.5004380
     10.5330000   2353.8269760
     10.5340000   2354.1538220
     10.5350000   2354.4809020
     10.5360000   2354.8053960
     10.5370000   2355.1324540
     10.5380000   2355.4596310
     10.5390000   2355.7909990
     10.5400000   2356.1163790
     10.5410000   2356.4395080
     10.5420000   2356.7653200
     10.5430000   2357.0941160
     10.5440000   2357.4207110
     10.5450000   2357.7441070
     10.5460000   2358.0692130
     10.5470000   2358.3966000
     10.5480000   2358.7233300
     10.5490000   2359.0468550
     10.5500000   2359.3770390
     10.5510000   2359.7053240
     10.5520000   2360.0315460
     10.5530000   2360.3592390
     10.5540000   2360.6868930
     10.5550000   2361.0147350
     10.5560000   2361.3445800
     10.5570000   2361.6723290
     10.5580000   2361.9954900
     10.5590000   2362.3224880
     10.5600000   2362.6490700
     10.5610000   2362.9790990
     10.5620000   2363.3036820
     10.5630000   2363.6290550
     10.5640000   2363.9573720
     10.5650000   2364.2853260
     10.5660000   2364.6063700
     10.5670000   2364.9346150
     10.5680000   2365.2613600
     10.5690000   2365.5894190
     10.5700000   2365.9158550
     10.5710000   2366.2445570
     10.5720000   2366.5734070
     10.5730000   2366.9012310
     10.5740000   2367.2307160
     10.5750000   2367.5530610
     10.5760000   2367.8805490
     10.5770000   2368.2070920
     10.5780000   2368.5338670
     10.5790000   2368.8578260
     10.5800000   2369.1864670
     10.5810000   2369.5129630
     10.5820000   2369.8404360
     10.5830000   2370.1668440
     10.5840000   2370.4944490
     10.5850000   2370.8225490
     10.5860000   2371.1485140
     10.5870000   2371.4716120
     10.5880000   2371.7992380
     10.5890000   2372.1262380
     10.5900000   2372.4538560
     10.5910000   2372.7795000
     10.5920000   2373.1033850
     10.5930000   2373.4339500
     10.5940000   2373.7642150
     10.5950000   2374.0902610
     10.5960000   2374.4120830
     10.5970000   2374.7399340
     10.5980000   2375.0668450
     10.5990000   2375.3953340
     10.6000000   2375.7180630
     10.6010000   2376.0464680
     10.6020000   2376.3730110
     10.6030000   2376.6999460
     10.6040000   2377.0256300
     10.6050000   2377.3564710
     10.6060000   2377.6826720
     10.6070000   2378.0089200
     10.6080000   2378.3330910
     10.6090000   2378.6509880
     10.6100000   2378.9688810
     10.6110000   2379.2888760
     10.6120000   2379.6112050
     10.6130000   2379.8236150
     10.6140000   2380.0070870
     10.6150000   2380.1915670
     10.6160000   2380.3735430
     10.6170000   2380.5575150
     10.6180000   2380.7392250
     10.6190000   2380.9219410
     10.6200000   2381.1047640
     10.6210000   2381.2868930
     10.6220000   2381.4738350
     10.6230000   2381.6591400
     10.6240000   2381.8436050
     10.6250000   2382.0263830
     10.6260000   2382.2098080
     10.6270000   2382.3934580
     10.6280000   2382.5768990
     10.6290000   2382.7613260
     10.6300000   2382.9440020
     10.6310000   2383.1275940
     10.6320000   2383.3100770
     10.6330000   2383.4936060
     10.6340000   2383.6757280
     10.6350000   2383.8578460
     10.6360000   2384.0418890
     10.6370000   2384.2268060
     10.6380000   2384.4087880
     10.6390000   2384.5920600
     10.6400000   2384.7761270
     10.6410000   2384.9596840
     10.6420000   2385.1433750
     10.6430000   2385.3276960
     10.6440000   2385.5101050
     10.6450000   2385.6935680
     10.6460000   2385.8783430
     10.6470000   2386.0612910
     10.6480000   2386.2455920
     10.6490000   2386.4297620
     10.6500000   2386.6150330
     10.6510000   2386.7975630
     10.6520000   2386.9905980
     10.6530000   2387.1817300
     10.6540000   2387.3665340
     10.6550000   2387.5496370
     10.6560000   2387.7325100
     10.6570000   2387.9173290
     10.6580000   2388.1017580
     10.6590000   2388.2850910
     10.6600000   2388.4686070
     10.6610000   2388.6510310
     10.6620000   2388.8354140
     10.6630000   2389.0176840
     10.6640000   2389.2025430
     10.6650000   2389.3855660
     10.6660000   2389.5685210
     10.6670000   2389.7527400
     10.6680000   2389.9362630
     10.6690000   2390.1190250
     10.6700000   2390.3026760
     10.6710000   2390.4860640
     10.6720000   2390.6685040
     10.6730000   2390.8544650
     10.6740000   2391.0381540
     10.6750000   2391.2224640
     10.6760000   2391.4108340
     10.6770000   2391.5964210
     10.6780000   2391.7810300
     10.6790000   2391.9641700
     10.6800000   2392.1464770
     10.6810000   2392.3305480
     10.6820000   2392.5149050
     10.6830000   2392.6985500
     10.6840000   2392.8818410
     10.6850000   2393.0658890
     10.6860000   2393.2494660
     10.6870000   2393.4325450
     10.6880000   2393.6161250
     10.6890000   2393.8010710
     10.6900000   2393.9846380
     10.6910000   2394.1680970
     10.6920000   2394.3517110
     10.6930000   2394.5347850
     10.6940000   2394.7187360
     10.6950000   2394.9007460
     10.6960000   2395.0841320
     10.6970000   2395.2689750
     10.6980000   2395.4515110
     10.6990000   2395.6352740
     10.7000000   2395.8192740
     10.7010000   2396.0033700
     10.7020000   2396.1872450
     10.7030000   2396.3730390
     10.7040000   2396.5579760
     10.7050000   2396.7430110
     10.7060000   2396.9279140
     10.7070000   2397.1117600
     10.7080000   2397.2949140
     10.7090000   2397.4778390
     10.7100000   2397.6602380
     10.7110000   2397.8437140
     10.7120000   2398.0260190
     10.7130000   2398.2109580
     10.7140000   2398.3936520
     10.7150000   2398.5771070
     10.7160000   2398.7599100
     10.7170000   2398.9438870
     10.7180000   2399.1274190
     10.7190000   2399.3118830
     10.7200000   2399.4946550
     10.7210000   2399.6769930
     10.7220000   2399.8613210
     10.7230000   2400.0436110
     10.7240000   2400.2275550
     10.7250000   2400.4110870
     10.7260000   2400.5949150
     10.7270000   2400.7785480
     10.7280000   2400.9621470
     10.7290000   2401.1460080
     10.7300000   2401.3325430
     10.7310000   2401.5168610
     10.7320000   2401.7010270
     10.7330000   2401.8840350
     10.7340000   2402.0677120
     10.7350000   2402.2512350
     10.7360000   2402.4333380
     10.7370000   2402.6173260
     10.7380000   2402.8011490
     10.7390000   2402.9848350
     10.7400000   2403.1681490
     10.7410000   2403.3528210
     10.7420000   2403.5358850
     10.7430000   2403.7213110
     10.7440000   2403.9048780
     10.7450000   2404.0883370
     10.7460000   2404.2714550
     10.7470000   2404.4543850
     10.7480000   2404.6365570
     10.7490000   2404.8219260
     10.7500000   2405.0180280
     10.7510000   2405.2033540
     10.7520000   2405.3868280
     10.7530000   2405.5701840
     10.7540000   2405.7540300
     10.7550000   2405.9364400
     10.7560000   2406.1219370
     10.7570000   2406.3093660
     10.7580000   2406.4938030
     10.7590000   2406.6879120
     10.7600000   2406.8729410
     10.7610000   2407.0558770
     10.7620000   2407.2397890
     10.7630000   2407.4231310
     10.7640000   2407.6061840
     10.7650000   2407.7905030
     10.7660000   2407.9743520
     10.7670000   2408.1579650
     10.7680000   2408.3410830
     10.7690000   2408.5235990
     10.7700000   2408.7085340
     10.7710000   2408.8912400
     10.7720000   2409.0754920
     10.7730000   2409.2595530
     10.7740000   2409.4419050
     10.7750000   2409.6244100
     10.7760000   2409.8079540
     10.7770000   2409.9919840
     10.7780000   2410.1762340
     10.7790000   2410.3595720
     10.7800000   2410.5419110
     10.7810000   2410.7253540
     10.7820000   2410.9105950
     10.7830000   2411.0953640
     10.7840000   2411.2804990
     10.7850000   2411.4730470
     10.7860000   2411.6636890
     10.7870000   2411.8486130
     10.7880000   2412.0307400
     10.7890000   2412.2153320
     10.7900000   2412.3998890
     10.7910000   2412.5816820
     10.7920000   2412.7654540
     10.7930000   2412.9499840
     10.7940000   2413.1327370
     10.7950000   2413.3155850
     10.7960000   2413.4990340
     10.7970000   2413.6821370
     10.7980000   2413.8655460
     10.7990000   2414.0486190
     10.8000000   2414.2321680
     10.8010000   2414.4155900
     10.8020000   2414.5985260
     10.8030000   2414.7836720
     10.8040000   2414.9674690
     10.8050000   2415.1515250
     10.8060000   2415.3345290
     10.8070000   2415.5179460
     10.8080000   2415.7022450
     10.8090000   2415.8862600
     10.8100000   2416.0716140
     10.8110000   2416.2560140
     10.8120000   2416.4402050
     10.8130000   2416.6231060
     10.8140000   2416.8103370
     10.8150000   2416.9930940
     10.8160000   2417.1765980
     10.8170000   2417.3609980
     10.8180000   2417.5439120
     10.8190000   2417.7271670
     10.8200000   2417.9109100
     10.8210000   2418.0944490
     10.8220000   2418.2795060
     10.8230000   2418.4628290
     10.8240000   2418.6583560
     10.8250000   2418.8409910
     10.8260000   2419.0243270
     10.8270000   2419.2085210
     10.8280000   2419.3919260
     10.8290000   2419.5743210
     10.8300000   2419.7587660
     10.8310000   2419.9425950
     10.8320000   2420.1261120
     10.8330000   2420.3088160
     10.8340000   2420.4926320
     10.8350000   2420.6769350
     10.8360000   2420.8600740
     10.8370000   2421.0468990
     10.8380000   2421.2315850
     10.8390000   2421.4143160
     10.8400000   2421.5972570
     10.8410000   2421.7810600
     10.8420000   2421.9647610
     10.8430000   2422.1474120
     10.8440000   2422.3303760
     10.8450000   2422.5137710
     10.8460000   2422.6975320
     10.8470000   2422.8813840
     10.8480000   2423.0644920
     10.8490000   2423.2485920
     10.8500000   2423.4319170
     10.8510000   2423.6159500
     10.8520000   2423.7992330
     10.8530000   2423.9827530
     10.8540000   2424.1679550
     10.8550000   2424.3508890
     10.8560000   2424.5328170
     10.8570000   2424.7174990
     10.8580000   2424.9006850
     10.8590000   2425.0831630
     10.8600000   2425.2680690
     10.8610000   2425.4498410
     10.8620000   2425.6333300
     10.8630000   2425.8180320
     10.8640000   2426.0049470
     10.8650000   2426.1888850
     10.8660000   2426.3721160
     10.8670000   2426.5556550
     10.8680000   2426.7398540
     10.8690000   2426.9245580
     10.8700000   2427.1085330
     10.8710000   2427.2920320
     10.8720000   2427.4751550
     10.8730000   2427.6589340
     10.8740000   2427.9343220
     10.8750000   2428.1185540
     10.8760000   2428.3023000
     10.8770000   2428.4864030
     10.8780000   2428.6700720
     10.8790000   2428.8541940
     10.8800000   2429.0372910
     10.8810000   2429.2222570
     10.8820000   2429.4062240
     10.8830000   2429.5882630
     10.8840000   2429.7723560
     10.8850000   2429.9544620
     10.8860000   2430.1366180
     10.8870000   2430.3207030
     10.8880000   2430.5027630
     10.8890000   2430.7013180
     10.8900000   2430.8898490
     10.8910000   2431.0731690
     10.8920000   2431.2569630
     10.8930000   2431.4397480
     10.8940000   2431.6232550
     10.8950000   2431.8100860
     10.8960000   2431.9920790
     10.8970000   2432.1772050
     10.8980000   2432.3599280
     10.8990000   2432.5428530
     10.9000000   2432.7273360
     10.9010000   2432.9103510
     10.9020000   2433.0959880
     10.9030000   2433.2803620
     10.9040000   2433.4640830
     10.9050000   2433.6494730
     10.9060000   2433.8321510
     10.9070000   2434.0159260
     10.9080000   2434.2000880
     10.9090000   2434.3855060
     10.9100000   2434.5694710
     10.9110000   2434.7532800
     10.9120000   2434.9373060
     10.9130000   2435.1222260
     10.9140000   2435.3063810
     10.9150000   2435.4889900
     10.9160000   2435.6919410
     10.9170000   2435.8890470
     10.9180000   2436.0807150
     10.9190000   2436.2721820
     10.9200000   2436.4563400
     10.9210000   2436.6389700
     10.9220000   2436.8222380
     10.9230000   2437.0064940
     10.9240000   2437.1907630
     10.9250000   2437.3744520
     10.9260000   2437.5593480
     10.9270000   2437.7625110
     10.9280000   2437.9460100
     10.9290000   2438.1295540
     10.9300000   2438.3120310
     10.9310000   2438.4953690
     10.9320000   2438.6799420
     10.9330000   2438.8633750
     10.9340000   2439.0475870
     10.9350000   2439.2311130
     10.9360000   2439.4150840
     10.9370000   2439.5991160
     10.9380000   2439.7779400
     10.9390000   2439.9573870
     10.9400000   2440.1359020
     10.9410000   2440.3162730
     10.9420000   2440.4969350
     10.9430000   2440.6782060
     10.9440000   2440.8609400
     10.9450000   2441.0406270
     10.9460000   2441.2211580
     10.9470000   2441.3994030
     10.9480000   2441.5791240
     10.9490000   2441.7597500
     10.9500000   2441.9381710
     10.9510000   2442.1182030
     10.9520000   2442.2972440
     10.9530000   2442.4761970
     10.9540000   2442.6567250
     10.9550000   2442.8353010
     10.9560000   2443.0162640
     10.9570000   2443.1944180
     10.9580000   2443.3708980
     10.9590000   2443.5501930
     10.9600000   2443.7277810
     10.9610000   2443.9069130
     10.9620000   2444.0876880
     10.9630000   2444.2665180
     10.9640000   2444.4450690
     10.9650000   2444.6245400
     10.9660000   2444.8032920
     10.9670000   2444.9816020
     10.9680000   2445.1607700
     10.9690000   2445.3393130
     10.9700000   2445.5187370
     10.9710000   2445.6995930
     10.9720000   2445.8790880
     10.9730000   2446.0578000
     10.9740000   2446.2379050
     10.9750000   2446.4160350
     10.9760000   2446.5947330
     10.9770000   2446.7744350
     10.9780000   2446.9537170
     10.9790000   2447.1338110
     10.9800000   2447.3136520
     10.9810000   2447.4926380
     10.9820000   2447.6707300
     10.9830000   2447.8500180
     10.9840000   2448.0303040
     10.9850000   2448.2090290
     10.9860000   2448.3856030
     10.9870000   2448.5657510
     10.9880000   2448.7454840
     10.9890000   2448.9248190
     10.9900000   2449.1040430
     10.9910000   2449.2815970
     10.9920000   2449.4583100
     10.9930000   2449.6356780
     10.9940000   2449.8149970
     10.9950000   2449.9944860
     10.9960000   2450.1727620
     10.9970000   2450.3517750
     10.9980000   2450.5336600
     10.9990000   2450.7163770
     11.0000000   2450.8958230
     11.0010000   2451.0733080
     11.0020000   2451.2533120
     11.0030000   2451.4300520
     11.0040000   2451.6108330
     11.0050000   2451.7906720
     11.0060000   2451.9692910
     11.0070000   2452.1487310
     11.0080000   2452.3277270
     11.0090000   2452.5074360
     11.0100000   2452.6879940
     11.0110000   2452.8662200
     11.0120000   2453.0456400
     11.0130000   2453.2257340
     11.0140000   2453.4044480
     11.0150000   2453.5832500
     11.0160000   2453.7604860
     11.0170000   2453.9385050
     11.0180000   2454.1158360
     11.0190000   2454.2948680
     11.0200000   2454.4736440
     11.0210000   2454.6527240
     11.0220000   2454.8304660
     11.0230000   2455.0096730
     11.0240000   2455.1899670
     11.0250000   2455.3710080
     11.0260000   2455.5518250
     11.0270000   2455.7330740
     11.0280000   2455.9125220
     11.0290000   2456.0904490
     11.0300000   2456.2664900
     11.0310000   2456.4481610
     11.0320000   2456.6258850
     11.0330000   2456.8054790
     11.0340000   2456.9853640
     11.0350000   2457.1637160
     11.0360000   2457.3434020
     11.0370000   2457.5243410
     11.0380000   2457.7031410
     11.0390000   2457.8814120
     11.0400000   2458.0599190
     11.0410000   2458.2370650
     11.0420000   2458.4160730
     11.0430000   2458.5957920
     11.0440000   2458.7753870
     11.0450000   2458.9528860
     11.0460000   2459.1312310
     11.0470000   2459.3105810
     11.0480000   2459.4906730
     11.0490000   2459.6702030
     11.0500000   2459.8491820
     11.0510000   2460.0360640
     11.0520000   2460.2222100
     11.0530000   2460.4030590
     11.0540000   2460.5830080
     11.0550000   2460.7610150
     11.0560000   2460.9396550
     11.0570000   2461.1175190
     11.0580000   2461.2941250
     11.0590000   2461.4714740
     11.0600000   2461.6510730
     11.0610000   2461.8299500
     11.0620000   2462.0081370
     11.0630000   2462.1890050
     11.0640000   2462.3668810
     11.0650000   2462.5479700
     11.0660000   2462.7270470
     11.0670000   2462.9056450
     11.0680000   2463.0866610
     11.0690000   2463.2642680
     11.0700000   2463.4441830
     11.0710000   2463.6240060
     11.0720000   2463.8017170
     11.0730000   2463.9804870
     11.0740000   2464.1594840
     11.0750000   2464.3375280
     11.0760000   2464.5159110
     11.0770000   2464.6965160
     11.0780000   2464.8754580
     11.0790000   2465.0553350
     11.0800000   2465.2347580
     11.0810000   2465.4145700
     11.0820000   2465.5952420
     11.0830000   2465.7740850
     11.0840000   2465.9532800
     11.0850000   2466.1323020
     11.0860000   2466.3121890
     11.0870000   2466.4905660
     11.0880000   2466.6686280
     11.0890000   2466.8470270
     11.0900000   2467.0266630
     11.0910000   2467.2063010
     11.0920000   2467.3853080
     11.0930000   2467.5656440
     11.0940000   2467.7447060
     11.0950000   2467.9242310
     11.0960000   2468.1036620
     11.0970000   2468.2804360
     11.0980000   2468.4565410
     11.0990000   2468.6373350
     11.1000000   2468.8154000
     11.1010000   2468.9962050
     11.1020000   2469.1754430
     11.1030000   2469.3533510
     11.1040000   2469.5302630
     11.1050000   2469.7088620
     11.1060000   2469.8869300
     11.1070000   2470.0636950
     11.1080000   2470.2448840
     11.1090000   2470.4546280
     11.1100000   2470.6355840
     11.1110000   2470.8143800
     11.1120000   2471.0446110
     11.1130000   2471.2236420
     11.1140000   2471.4018940
     11.1150000   2471.5913740
     11.1160000   2471.7713280
     11.1170000   2471.9498940
     11.1180000   2472.1390240
     11.1190000   2472.3172640
     11.1200000   2472.4968470
     11.1210000   2472.6759350
     11.1220000   2472.8544930
     11.1230000   2473.0348590
     11.1240000   2473.2143820
     11.1250000   2473.3910660
     11.1260000   2473.5678690
     11.1270000   2473.7453560
     11.1280000   2473.9242290
     11.1290000   2474.1028620
     11.1300000   2474.2823450
     11.1310000   2474.4617470
     11.1320000   2474.6420490
     11.1330000   2474.8202670
     11.1340000   2474.9999820
     11.1350000   2475.1800750
     11.1360000   2475.3591480
     11.1370000   2475.5407050
     11.1380000   2475.7200290
     11.1390000   2475.9543490
     11.1400000   2476.2653340
     11.1410000   2476.5756430
     11.1420000   2476.8944040
     11.1430000   2477.2152640
     11.1440000   2477.5352530
     11.1450000   2477.8534120
     11.1460000   2478.1697040
     11.1470000   2478.4895420
     11.1480000   2478.8091120
     11.1490000   2479.1288490
     11.1500000   2479.4482730
     11.1510000   2479.7665710
     11.1520000   2480.0848750
     11.1530000   2480.4024640
     11.1540000   2480.7187940
     11.1550000   2481.0374970
     11.1560000   2481.3582320
     11.1570000   2481.6784140
     11.1580000   2481.9975020
     11.1590000   2482.3134540
     11.1600000   2482.6329150
     11.1610000   2482.9589050
     11.1620000   2483.2784190
     11.1630000   2483.5953910
     11.1640000   2483.9158630
     11.1650000   2484.2357240
     11.1660000   2484.5565170
     11.1670000   2484.8783340
     11.1680000   2485.1979190
     11.1690000   2485.5148360
     11.1700000   2485.8352350
     11.1710000   2486.1546150
     11.1720000   2486.4725110
     11.1730000   2486.7888040
     11.1740000   2487.0990080
     11.1750000   2487.4097560
     11.1760000   2487.7202200
     11.1770000   2488.0399310
     11.1780000   2488.3566100
     11.1790000   2488.6778030
     11.1800000   2488.9957400
     11.1810000   2489.3139230
     11.1820000   2489.6270020
     11.1830000   2489.9475770
     11.1840000   2490.2695120
     11.1850000   2490.5948910
     11.1860000   2490.9147010
     11.1870000   2491.2308370
     11.1880000   2491.5484250
     11.1890000   2491.8677870
     11.1900000   2492.1891020
     11.1910000   2492.5069380
     11.1920000   2492.8284750
     11.1930000   2493.1471680
     11.1940000   2493.4663970
     11.1950000   2493.7814430
     11.1960000   2494.1085610
     11.1970000   2494.4287040
     11.1980000   2494.7500400
     11.1990000   2495.0712290
     11.2000000   2495.3878930
     11.2010000   2495.7079510
     11.2020000   2496.0276280
     11.2030000   2496.3493970
     11.2040000   2496.6638880
     11.2050000   2496.9856680
     11.2060000   2497.3043230
     11.2070000   2497.6269470
     11.2080000   2497.9501700
     11.2090000   2498.2711240
     11.2100000   2498.5905550
     11.2110000   2498.9092940
     11.2120000   2499.2268860
     11.2130000   2499.5412730
     11.2140000   2499.8603530
     11.2150000   2500.1766450
     11.2160000   2500.4971230
     11.2170000   2500.8136720
     11.2180000   2501.1368920
     11.2190000   2501.4580660
     11.2200000   2501.7778670
     11.2210000   2502.0982300
     11.2220000   2502.3132860
     11.2230000   2502.4904500
     11.2240000   2502.6692490
     11.2250000   2502.8487830
     11.2260000   2503.0246490
     11.2270000   2503.2028710
     11.2280000   2503.3816130
     11.2290000   2503.5601610
     11.2300000   2503.7397160
     11.2310000   2503.9184040
     11.2320000   2504.0960790
     11.2330000   2504.2751190
     11.2340000   2504.4875910
     11.2350000   2504.7987670
     11.2360000   2505.1062880
     11.2370000   2505.4180460
     11.2380000   2505.7349380
     11.2390000   2506.0420230
     11.2400000   2506.3524070
     11.2410000   2506.6585650
     11.2420000   2506.9707780
     11.2430000   2507.2783720
     11.2440000   2507.5898560
     11.2450000   2507.9005710
     11.2460000   2508.2123790
     11.2470000   2508.5250460
     11.2480000   2508.8400260
     11.2490000   2509.1484230
     11.2500000   2509.4583410
     11.2510000   2509.7651220
     11.2520000   2510.0748910
     11.2530000   2510.3893300
     11.2540000   2510.7069050
     11.2550000   2511.0189340
     11.2560000   2511.3294360
     11.2570000   2511.5914940
     11.2580000   2511.7728360
     11.2590000   2511.9516270
     11.2600000   2512.1312040
     11.2610000   2512.3104250
     11.2620000   2512.4901330
     11.2630000   2512.6704920
     11.2640000   2512.8494750
     11.2650000   2513.0295840
     11.2660000   2513.2099880
     11.2670000   2513.3876040
     11.2680000   2513.5645560
     11.2690000   2513.7426980
     11.2700000   2513.9220780
     11.2710000   2514.0994620
     11.2720000   2514.2759420
     11.2730000   2514.4548990
     11.2740000   2514.6338190
     11.2750000   2514.8121540
     11.2760000   2514.9914850
     11.2770000   2515.1704670
     11.2780000   2515.3497660
     11.2790000   2515.5301630
     11.2800000   2515.7120790
     11.2810000   2515.8928030
     11.2820000   2516.0733270
     11.2830000   2516.2518820
     11.2840000   2516.4308110
     11.2850000   2516.7351410
     11.2860000   2517.0470480
     11.2870000   2517.3576870
     11.2880000   2517.6684650
     11.2890000   2517.9804090
     11.2900000   2518.2904680
     11.2910000   2518.6008200
     11.2920000   2518.9119400
     11.2930000   2519.2218990
     11.2940000   2519.5297250
     11.2950000   2519.8391860
     11.2960000   2520.1505020
     11.2970000   2520.4644140
     11.2980000   2520.6592680
     11.2990000   2520.8393330
     11.3000000   2521.0196800
     11.3010000   2521.1974780
     11.3020000   2521.4372410
     11.3030000   2521.7471920
     11.3040000   2522.0571470
     11.3050000   2522.3674230
     11.3060000   2522.6787550
     11.3070000   2522.9890440
     11.3080000   2523.3014550
     11.3090000   2523.6169230
     11.3100000   2523.9270950
     11.3110000   2524.2368350
     11.3120000   2524.5459450
     11.3130000   2524.8566050
     11.3140000   2525.1682130
     11.3150000   2525.4856630
     11.3160000   2525.7971330
     11.3170000   2526.1081220
     11.3180000   2526.4189390
     11.3190000   2526.7283610
     11.3200000   2527.0379570
     11.3210000   2527.3478910
     11.3220000   2527.6621310
     11.3230000   2527.9742050
     11.3240000   2528.2885890
     11.3250000   2528.6026140
     11.3260000   2528.9123410
     11.3270000   2529.2216640
     11.3280000   2529.5308310
     11.3290000   2529.8414540
     11.3300000   2530.1540200
     11.3310000   2530.4700580
     11.3320000   2530.7799320
     11.3330000   2531.0868150
     11.3340000   2531.3995140
     11.3350000   2531.7108530
     11.3360000   2532.0219130
     11.3370000   2532.3327340
     11.3380000   2532.6410070
     11.3390000   2532.9530290
     11.3400000   2533.2631730
     11.3410000   2533.5751220
     11.3420000   2533.8832250
     11.3430000   2534.1935770
     11.3440000   2534.5024130
     11.3450000   2534.8124780
     11.3460000   2535.1252120
     11.3470000   2535.4419420
     11.3480000   2535.7501790
     11.3490000   2536.0599910
     11.3500000   2536.3704820
     11.3510000   2536.6820610
     11.3520000   2536.9934990
     11.3530000   2537.3043330
     11.3540000   2537.6145960
     11.3550000   2537.9279700
     11.3560000   2538.2431460
     11.3570000   2538.5525890
     11.3580000   2538.8579830
     11.3590000   2539.1639000
     11.3600000   2539.4718210
     11.3610000   2539.7804400
     11.3620000   2540.0912140
     11.3630000   2540.4052380
     11.3640000   2540.7151650
     11.3650000   2541.0262790
     11.3660000   2541.3348800
     11.3670000   2541.6436630
     11.3680000   2541.9565120
     11.3690000   2542.2662230
     11.3700000   2542.5781490
     11.3710000   2542.8912110
     11.3720000   2543.2064370
     11.3730000   2543.5150910
     11.3740000   2543.8218840
     11.3750000   2544.1308660
     11.3760000   2544.4402720
     11.3770000   2544.7500510
     11.3780000   2545.0630880
     11.3790000   2545.3742730
     11.3800000   2545.6839230
     11.3810000   2545.9957670
     11.3820000   2546.3038720
     11.3830000   2546.6139900
     11.3840000   2546.9273080
     11.3850000   2547.2362580
     11.3860000   2547.5474970
     11.3870000   2547.8609600
     11.3880000   2548.1733460
     11.3890000   2548.4819280
     11.3900000   2548.7906240
     11.3910000   2549.0998040
     11.3920000   2549.4114440
     11.3930000   2549.7218510
     11.3940000   2550.0382400
     11.3950000   2550.3485060
     11.3960000   2550.6568280
     11.3970000   2550.9671820
     11.3980000   2551.2774900
     11.3990000   2551.5892350
     11.4000000   2551.8994130
     11.4010000   2552.2088100
     11.4020000   2552.5188950
     11.4030000   2552.8323270
     11.4040000   2553.1423400
     11.4050000   2553.4502270
     11.4060000   2553.7609840
     11.4070000   2554.0700570
     11.4080000   2554.3784000
     11.4090000   2554.6882730
     11.4100000   2555.0031100
     11.4110000   2555.3133130
     11.4120000   2555.6251370
     11.4130000   2555.9343520
     11.4140000   2556.2460770
     11.4150000   2556.5570340
     11.4160000   2556.8672530
     11.4170000   2557.1786490
     11.4180000   2557.4895220
     11.4190000   2557.8039930
     11.4200000   2558.1146720
     11.4210000   2558.4242790
     11.4220000   2558.7344820
     11.4230000   2559.0420310
     11.4240000   2559.3542670
     11.4250000   2559.6637630
     11.4260000   2559.9817520
     11.4270000   2560.2931850
     11.4280000   2560.6005310
     11.4290000   2560.9096700
     11.4300000   2561.2161150
     11.4310000   2561.5267550
     11.4320000   2561.8381240
     11.4330000   2562.1494090
     11.4340000   2562.4621540
     11.4350000   2562.7752950
     11.4360000   2563.0823200
     11.4370000   2563.3917160
     11.4380000   2563.7003230
     11.4390000   2564.0091210
     11.4400000   2564.3209420
     11.4410000   2564.6357850
     11.4420000   2564.9518930
     11.4430000   2565.2665260
     11.4440000   2565.5770260
     11.4450000   2565.8870110
     11.4460000   2566.1956190
     11.4470000   2566.5071940
     11.4480000   2566.8165510
     11.4490000   2567.1292240
     11.4500000   2567.4430410
     11.4510000   2567.7576080
     11.4520000   2568.0675080
     11.4530000   2568.3744990
     11.4540000   2568.6845220
     11.4550000   2568.9926840
     11.4560000   2569.3041610
     11.4570000   2569.6174590
     11.4580000   2569.9305710
     11.4590000   2570.2367960
     11.4600000   2570.5483220
     11.4610000   2570.8591670
     11.4620000   2571.1701100
     11.4630000   2571.4809400
     11.4640000   2571.7927610
     11.4650000   2572.1054700
     11.4660000   2572.4172970
     11.4670000   2572.7311980
     11.4680000   2573.0401390
     11.4690000   2573.3504100
     11.4700000   2573.6620120
     11.4710000   2573.9722690
     11.4720000   2574.2810730
     11.4730000   2574.5944710
     11.4740000   2574.9046760
     11.4750000   2575.2173480
     11.4760000   2575.5279900
     11.4770000   2575.8394610
     11.4780000   2576.1495720
     11.4790000   2576.4596850
     11.4800000   2576.7718830
     11.4810000   2577.0825870
     11.4820000   2577.3921100
     11.4830000   2577.7043340
     11.4840000   2578.0133640
     11.4850000   2578.3237060
     11.4860000   2578.6326010
     11.4870000   2578.9438610
     11.4880000   2579.2511910
     11.4890000   2579.5639350
     11.4900000   2579.8797860
     11.4910000   2580.1902630
     11.4920000   2580.4987240
     11.4930000   2580.8076750
     11.4940000   2581.1158520
     11.4950000   2581.4269970
     11.4960000   2581.7354290
     11.4970000   2582.0447670
     11.4980000   2582.3561040
     11.4990000   2582.6700740
     11.5000000   2582.9819790
     11.5010000   2583.2898830
     11.5020000   2583.5997220
     11.5030000   2583.9101640
     11.5040000   2584.2181730
     11.5050000   2584.5322440
     11.5060000   2584.8416200
     11.5070000   2585.1513380
     11.5080000   2585.4603280
     11.5090000   2585.7680050
     11.5100000   2586.0792920
     11.5110000   2586.3899790
     11.5120000   2586.7016100
     11.5130000   2587.0125320
     11.5140000   2587.3226410
     11.5150000   2587.6374160
     11.5160000   2587.9412260
     11.5170000   2588.2530560
     11.5180000   2588.5635910
     11.5190000   2588.8740020
     11.5200000   2589.1860880
     11.5210000   2589.5005990
     11.5220000   2589.8113130
     11.5230000   2590.1214800
     11.5240000   2590.4321090
     11.5250000   2590.7413060
     11.5260000   2591.0518190
     11.5270000   2591.3642700
     11.5280000   2591.6764040
     11.5290000   2591.9875610
     11.5300000   2592.3006370
     11.5310000   2592.6145830
     11.5320000   2592.9215160
     11.5330000   2593.2319800
     11.5340000   2593.5418500
     11.5350000   2593.8526990
     11.5360000   2594.1643010
     11.5370000   2594.4799590
     11.5380000   2594.7894740
     11.5390000   2595.1014960
     11.5400000   2595.4116500
     11.5410000   2595.7190630
     11.5420000   2596.0325930
     11.5430000   2596.3411460
     11.5440000   2596.6541040
     11.5450000   2596.9673060
     11.5460000   2597.2787260
     11.5470000   2597.5892960
     11.5480000   2597.8973450
     11.5490000   2598.2058660
     11.5500000   2598.5179320
     11.5510000   2598.8282710
     11.5520000   2599.1390000
     11.5530000   2599.4562640
     11.5540000   2599.7665750
     11.5550000   2600.0770470
     11.5560000   2600.3858510
     11.5570000   2600.6970680
     11.5580000   2601.0058370
     11.5590000   2601.3182870
     11.5600000   2601.6294880
     11.5610000   2601.9399010
     11.5620000   2602.2541110
     11.5630000   2602.5672680
     11.5640000   2602.8764060
     11.5650000   2603.1850820
     11.5660000   2603.4918550
     11.5670000   2603.8032920
     11.5680000   2604.1217610
     11.5690000   2604.4444160
     11.5700000   2604.7635890
     11.5710000   2605.0837870
     11.5720000   2605.4052590
     11.5730000   2605.7248830
     11.5740000   2606.0382870
     11.5750000   2606.3586020
     11.5760000   2606.6778650
     11.5770000   2606.9641950
     11.5780000   2607.1453100
     11.5790000   2607.3291560
     11.5800000   2607.5154330
     11.5810000   2607.6930860
     11.5820000   2607.8750380
     11.5830000   2608.0566370
     11.5840000   2608.2355920
     11.5850000   2608.4146910
     11.5860000   2608.5934090
     11.5870000   2608.7745730
     11.5880000   2608.9526730
     11.5890000   2609.1330460
     11.5900000   2609.3125120
     11.5910000   2609.4913590
     11.5920000   2609.6702100
     11.5930000   2609.8486970
     11.5940000   2610.0276590
     11.5950000   2610.2083830
     11.5960000   2610.3866780
     11.5970000   2610.5660200
     11.5980000   2610.7448770
     11.5990000   2610.9254990
     11.6000000   2611.1048460
     11.6010000   2611.2831880
     11.6020000   2611.4638120
     11.6030000   2611.6426290
     11.6040000   2611.8221860
     11.6050000   2612.0001200
     11.6060000   2612.1761290
     11.6070000   2612.3561030
     11.6080000   2612.5355760
     11.6090000   2612.7143160
     11.6100000   2612.8956020
     11.6110000   2613.0779930
     11.6120000   2613.2565310
     11.6130000   2613.4343720
     11.6140000   2613.6124320
     11.6150000   2613.7905690
     11.6160000   2613.9695820
     11.6170000   2614.1492480
     11.6180000   2614.3293010
     11.6190000   2614.5094510
     11.6200000   2614.6888620
     11.6210000   2614.8684070
     11.6220000   2615.0479590
     11.6230000   2615.2277310
     11.6240000   2615.4073240
     11.6250000   2615.5868440
     11.6260000   2615.7660380
     11.6270000   2615.9459410
     11.6280000   2616.1250820
     11.6290000   2616.3045460
     11.6300000   2616.4834010
     11.6310000   2616.6624640
     11.6320000   2616.8406830
     11.6330000   2617.0211330
     11.6340000   2617.2014330
     11.6350000   2617.3813790
     11.6360000   2617.5620500
     11.6370000   2617.7532100
     11.6380000   2617.9359510
     11.6390000   2618.1172000
     11.6400000   2618.2952880
     11.6410000   2618.4755800
     11.6420000   2618.6542390
     11.6430000   2618.8338510
     11.6440000   2619.0115140
     11.6450000   2619.1909780
     11.6460000   2619.3680400
     11.6470000   2619.5461370
     11.6480000   2619.7247430
     11.6490000   2619.9028720
     11.6500000   2620.0812370
     11.6510000   2620.2612240
     11.6520000   2620.4400580
     11.6530000   2620.6190140
     11.6540000   2620.7974220
     11.6550000   2620.9774450
     11.6560000   2621.1567860
     11.6570000   2621.3355950
     11.6580000   2621.5149380
     11.6590000   2621.6943090
     11.6600000   2621.8739680
     11.6610000   2622.0516620
     11.6620000   2622.2296970
     11.6630000   2622.4088660
     11.6640000   2622.5854270
     11.6650000   2622.7646980
     11.6660000   2622.9460020
     11.6670000   2623.1398950
     11.6680000   2623.3187210
     11.6690000   2623.4984260
     11.6700000   2623.6798920
     11.6710000   2623.8601130
     11.6720000   2624.0395870
     11.6730000   2624.2183710
     11.6740000   2624.3955550
     11.6750000   2624.5726490
     11.6760000   2624.7500510
     11.6770000   2624.9279440
     11.6780000   2625.1067520
     11.6790000   2625.2837400
     11.6800000   2625.4628160
     11.6810000   2625.6416310
     11.6820000   2625.8218710
     11.6830000   2626.0019870
     11.6840000   2626.1815320
     11.6850000   2626.3617510
     11.6860000   2626.5414070
     11.6870000   2626.7221570
     11.6880000   2626.9012380
     11.6890000   2627.0795120
     11.6900000   2627.2569750
     11.6910000   2627.4377790
     11.6920000   2627.6176640
     11.6930000   2627.7982240
     11.6940000   2627.9781480
     11.6950000   2628.1551920
     11.6960000   2628.3346150
     11.6970000   2628.5139070
     11.6980000   2628.6925660
     11.6990000   2628.8723450
     11.7000000   2629.0503750
     11.7010000   2629.2309600
     11.7020000   2629.4103220
     11.7030000   2629.5902130
     11.7040000   2629.7711030
     11.7050000   2629.9512470
     11.7060000   2630.1297700
     11.7070000   2630.3095940
     11.7080000   2630.4874950
     11.7090000   2630.6676930
     11.7100000   2630.8460300
     11.7110000   2631.0257680
     11.7120000   2631.2039140
     11.7130000   2631.3831730
     11.7140000   2631.5625190
     11.7150000   2631.7422490
     11.7160000   2631.9286070
     11.7170000   2632.1153430
     11.7180000   2632.2932110
     11.7190000   2632.4725140
     11.7200000   2632.6557290
     11.7210000   2632.8390800
     11.7220000   2633.0196390
     11.7230000   2633.1977970
     11.7240000   2633.3859550
     11.7250000   2633.5656400
     11.7260000   2633.7504680
     11.7270000   2633.9295420
     11.7280000   2634.1066980
     11.7290000   2634.2873030
     11.7300000   2634.4668300
     11.7310000   2634.6476960
     11.7320000   2634.8268670
     11.7330000   2635.0045260
     11.7340000   2635.1841030
     11.7350000   2635.3623780
     11.7360000   2635.5420430
     11.7370000   2635.7202430
     11.7380000   2635.9008370
     11.7390000   2636.0794260
     11.7400000   2636.2571170
     11.7410000   2636.4376550
     11.7420000   2636.6158360
     11.7430000   2636.7957200
     11.7440000   2636.9727580
     11.7450000   2637.1520080
     11.7460000   2637.3297370
     11.7470000   2637.5108520
     11.7480000   2637.6932670
     11.7490000   2637.8797900
     11.7500000   2638.0592510
     11.7510000   2638.2374710
     11.7520000   2638.4144720
     11.7530000   2638.5955620
     11.7540000   2638.7763490
     11.7550000   2638.9550860
     11.7560000   2639.1351260
     11.7570000   2639.3143220
     11.7580000   2639.4929010
     11.7590000   2639.6742190
     11.7600000   2639.8543370
     11.7610000   2640.0334010
     11.7620000   2640.2118430
     11.7630000   2640.3907360
     11.7640000   2640.5693320
     11.7650000   2640.7489140
     11.7660000   2640.9287500
     11.7670000   2641.1068910
     11.7680000   2641.2856870
     11.7690000   2641.4658660
     11.7700000   2641.6438690
     11.7710000   2641.8207340
     11.7720000   2642.0010050
     11.7730000   2642.1785150
     11.7740000   2642.3583390
     11.7750000   2642.5373720
     11.7760000   2642.7206870
     11.7770000   2642.9015390
     11.7780000   2643.0802250
     11.7790000   2643.2604710
     11.7800000   2643.4394850
     11.7810000   2643.6185670
     11.7820000   2643.7985920
     11.7830000   2643.9778720
     11.7840000   2644.1577540
     11.7850000   2644.3382050
     11.7860000   2644.5173900
     11.7870000   2644.6953850
     11.7880000   2644.8754490
     11.7890000   2645.0531790
     11.7900000   2645.2316780
     11.7910000   2645.4112270
     11.7920000   2645.5913570
     11.7930000   2645.7693380
     11.7940000   2645.9481400
     11.7950000   2646.1277900
     11.7960000   2646.3063930
     11.7970000   2646.4844340
     11.7980000   2646.6631290
     11.7990000   2646.8428010
     11.8000000   2647.0228360
     11.8010000   2647.2028480
     11.8020000   2647.3824560
     11.8030000   2647.5648230
     11.8040000   2647.7471280
     11.8050000   2647.9278930
     11.8060000   2648.1078200
     11.8070000   2648.2883090
     11.8080000   2648.4677530
     11.8090000   2648.6476980
     11.8100000   2648.8275960
     11.8110000   2649.0077820
     11.8120000   2649.1874770
     11.8130000   2649.3663550
     11.8140000   2649.5461230
     11.8150000   2649.7249930
     11.8160000   2649.9063600
     11.8170000   2650.0856560
     11.8180000   2650.2656270
     11.8190000   2650.4458330
     11.8200000   2650.6247870
     11.8210000   2650.8028340
     11.8220000   2650.9844260
     11.8230000   2651.1632570
     11.8240000   2651.3436400
     11.8250000   2651.5226710
     11.8260000   2651.7000250
     11.8270000   2651.8799680
     11.8280000   2652.0598230
     11.8290000   2652.2374350
     11.8300000   2652.4202800
     11.8310000   2652.6023970
     11.8320000   2652.7825930
     11.8330000   2652.9605520
     11.8340000   2653.1385230
     11.8350000   2653.3186580
     11.8360000   2653.4983480
     11.8370000   2653.6773300
     11.8380000   2653.8571380
     11.8390000   2654.0360840
     11.8400000   2654.2160310
     11.8410000   2654.3947750
     11.8420000   2654.5739930
     11.8430000   2654.7532700
     11.8440000   2654.9322070
     11.8450000   2655.1126500
     11.8460000   2655.2918250
     11.8470000   2655.4692250
     11.8480000   2655.6862230
     11.8490000   2655.9941440
     11.8500000   2656.3014970
     11.8510000   2656.6110640
     11.8520000   2656.9193800
     11.8530000   2657.2281320
     11.8540000   2657.5450500
     11.8550000   2657.8550970
     11.8560000   2658.1637370
     11.8570000   2658.4714280
     11.8580000   2658.7806510
     11.8590000   2659.0907220
     11.8600000   2659.4002660
     11.8610000   2659.7089250
     11.8620000   2660.0172770
     11.8630000   2660.3289490
     11.8640000   2660.6373800
     11.8650000   2660.9474270
     11.8660000   2661.2537430
     11.8670000   2661.5615220
     11.8680000   2661.8696600
     11.8690000   2662.1811460
     11.8700000   2662.4975880
     11.8710000   2662.8052350
     11.8720000   2663.1168600
     11.8730000   2663.4270300
     11.8740000   2663.7386900
     11.8750000   2664.0484690
     11.8760000   2664.3583390
     11.8770000   2664.6699750
     11.8780000   2664.9829440
     11.8790000   2665.2980370
     11.8800000   2665.6092210
     11.8810000   2665.9149270
     11.8820000   2666.2232720
     11.8830000   2666.5325070
     11.8840000   2666.8436730
     11.8850000   2667.1530140
     11.8860000   2667.4678520
     11.8870000   2667.7778800
     11.8880000   2668.0883610
     11.8890000   2668.3977790
     11.8900000   2668.7091500
     11.8910000   2669.0195530
     11.8920000   2669.3406400
     11.8930000   2669.6573400
     11.8940000   2669.9790190
     11.8950000   2670.3001770
     11.8960000   2670.6195050
     11.8970000   2670.9343500
     11.8980000   2671.2534320
     11.8990000   2671.5796990
     11.9000000   2671.9004690
     11.9010000   2672.2200460
     11.9020000   2672.5415560
     11.9030000   2672.8629050
     11.9040000   2673.1834450
     11.9050000   2673.5049910
     11.9060000   2673.8214440
     11.9070000   2674.1408010
     11.9080000   2674.4598400
     11.9090000   2674.7806140
     11.9100000   2675.0998670
     11.9110000   2675.4171450
     11.9120000   2675.7386620
     11.9130000   2676.0582630
     11.9140000   2676.3776760
     11.9150000   2676.6972170
     11.9160000   2677.0127880
     11.9170000   2677.3344130
     11.9180000   2677.6560280
     11.9190000   2677.9748280
     11.9200000   2678.2937420
     11.9210000   2678.6075990
     11.9220000   2678.9244900
     11.9230000   2679.2330900
     11.9240000   2679.5444920
     11.9250000   2679.8518050
     11.9260000   2680.1627860
     11.9270000   2680.4742260
     11.9280000   2680.7855810
     11.9290000   2681.0972950
     11.9300000   2681.4111960
     11.9310000   2681.7281780
     11.9320000   2682.0253540
     11.9330000   2682.2054120
     11.9340000   2682.3851200
     11.9350000   2682.5645400
     11.9360000   2682.7431830
     11.9370000   2682.9220750
     11.9380000   2683.0999650
     11.9390000   2683.2793570
     11.9400000   2683.4594030
     11.9410000   2683.6431090
     11.9420000   2683.8237670
     11.9430000   2684.0034010
     11.9440000   2684.1828520
     11.9450000   2684.3622590
     11.9460000   2684.5405290
     11.9470000   2684.7184900
     11.9480000   2684.8968440
     11.9490000   2685.0734850
     11.9500000   2685.2544170
     11.9510000   2685.4309380
     11.9520000   2685.6111350
     11.9530000   2685.7905370
     11.9540000   2685.9710340
     11.9550000   2686.1489320
     11.9560000   2686.3299320
     11.9570000   2686.5086620
     11.9580000   2686.6865370
     11.9590000   2686.8645450
     11.9600000   2687.0417540
     11.9610000   2687.2203490
     11.9620000   2687.5225430
     11.9630000   2687.8306110
     11.9640000   2688.1384660
     11.9650000   2688.4466170
     11.9660000   2688.7601970
     11.9670000   2689.0717620
     11.9680000   2689.3819960
     11.9690000   2689.6931040
     11.9700000   2690.0007160
     11.9710000   2690.3092670
     11.9720000   2690.6307380
     11.9730000   2690.9501760
     11.9740000   2691.2734250
     11.9750000   2691.5946300
     11.9760000   2691.9119790
     11.9770000   2692.2317480
     11.9780000   2692.5421110
     11.9790000   2692.8600910
     11.9800000   2693.1703570
     11.9810000   2693.4795650
     11.9820000   2693.7910950
     11.9830000   2694.1018770
     11.9840000   2694.4134050
     11.9850000   2694.7254440
     11.9860000   2695.0376400
     11.9870000   2695.3477270
     11.9880000   2695.6619880
     11.9890000   2695.9750880
     11.9900000   2696.2831010
     11.9910000   2696.5902270
     11.9920000   2696.9015780
     11.9930000   2697.2084710
     11.9940000   2697.5212160
     11.9950000   2697.8364510
     11.9960000   2698.1437230
     11.9970000   2698.4509550
     11.9980000   2698.7617010
     11.9990000   2699.0703010
     12.0000000   2699.3778460
     12.0010000   2699.6913970
     12.0020000   2700.0022960
     12.0030000   2700.3151210
     12.0040000   2700.6285430
     12.0050000   2700.9410200
     12.0060000   2701.1202220
     12.0070000   2701.2999900
     12.0080000   2701.4772350
     12.0090000   2701.6568800
     12.0100000   2701.8340750
     12.0110000   2702.0139440
     12.0120000   2702.1914550
     12.0130000   2702.3726580
     12.0140000   2702.5589100
     12.0150000   2702.7406210
     12.0160000   2702.9204880
     12.0170000   2703.1003780
     12.0180000   2703.2804030
     12.0190000   2703.4599310
     12.0200000   2703.6401310
     12.0210000   2703.8180440
     12.0220000   2703.9972250
     12.0230000   2704.1813560
     12.0240000   2704.3613010
     12.0250000   2704.5406240
     12.0260000   2704.7317370
     12.0270000   2704.9090330
     12.0280000   2705.0879940
     12.0290000   2705.2668610
     12.0300000   2705.4461510
     12.0310000   2705.6252710
     12.0320000   2705.8050020
     12.0330000   2705.9846410
     12.0340000   2706.1645030
     12.0350000   2706.3450010
     12.0360000   2706.5239200
     12.0370000   2706.7023570
     12.0380000   2706.8807950
     12.0390000   2707.0598820
     12.0400000   2707.2394910
     12.0410000   2707.4197360
     12.0420000   2707.6008770
     12.0430000   2707.7812820
     12.0440000   2707.9620510
     12.0450000   2708.1410800
     12.0460000   2708.3200410
     12.0470000   2708.5012100
     12.0480000   2708.6801570
     12.0490000   2708.8593480
     12.0500000   2709.0391190
     12.0510000   2709.2182110
     12.0520000   2709.3970670
     12.0530000   2709.5760830
     12.0540000   2709.7546660
     12.0550000   2709.9324840
     12.0560000   2710.1105440
     12.0570000   2710.2891890
     12.0580000   2710.4694190
     12.0590000   2710.6480000
     12.0600000   2710.9385690
     12.0610000   2711.2486500
     12.0620000   2711.5574020
     12.0630000   2711.8701000
     12.0640000   2712.1785640
     12.0650000   2712.4915980
     12.0660000   2712.8012200
     12.0670000   2713.1111130
     12.0680000   2713.4227660
     12.0690000   2713.7334460
     12.0700000   2714.0427820
     12.0710000   2714.3537710
     12.0720000   2714.6656020
     12.0730000   2714.9756380
     12.0740000   2715.2896080
     12.0750000   2715.6011670
     12.0760000   2715.9089250
     12.0770000   2716.2175590
     12.0780000   2716.5240120
     12.0790000   2716.8345090
     12.0800000   2717.1453280
     12.0810000   2717.4659500
     12.0820000   2717.7872350
     12.0830000   2718.1112850
     12.0840000   2718.4293190
     12.0850000   2718.7457170
     12.0860000   2719.0671850
     12.0870000   2719.3867070
     12.0880000   2719.7076210
     12.0890000   2720.0269360
     12.0900000   2720.3464290
     12.0910000   2720.6630350
     12.0920000   2720.9856620
     12.0930000   2721.3024390
     12.0940000   2721.6241500
     12.0950000   2721.9467430
     12.0960000   2722.2693690
     12.0970000   2722.5873510
     12.0980000   2722.9100650
     12.0990000   2723.2292480
     12.1000000   2723.5529230
     12.1010000   2723.8735340
     12.1020000   2724.1942390
     12.1030000   2724.5167290
     12.1040000   2724.8417590
     12.1050000   2725.1634260
     12.1060000   2725.3550800
     12.1070000   2725.5349110
     12.1080000   2725.7679700
     12.1090000   2726.0763010
     12.1100000   2726.3858030
     12.1110000   2726.6976800
     12.1120000   2727.0116910
     12.1130000   2727.3266420
     12.1140000   2727.6367770
     12.1150000   2727.9451670
     12.1160000   2728.2574380
     12.1170000   2728.5677820
     12.1180000   2728.8768210
     12.1190000   2729.1924490
     12.1200000   2729.5054090
     12.1210000   2729.8162180
     12.1220000   2730.1283820
     12.1230000   2730.4380390
     12.1240000   2730.7462700
     12.1250000   2731.0596990
     12.1260000   2731.3721210
     12.1270000   2731.6861560
     12.1280000   2731.9999740
     12.1290000   2732.3165390
     12.1300000   2732.6325160
     12.1310000   2732.9581190
     12.1320000   2733.2777900
     12.1330000   2733.6019650
     12.1340000   2733.9235010
     12.1350000   2734.2414140
     12.1360000   2734.5594180
     12.1370000   2734.8712490
     12.1380000   2735.1804140
     12.1390000   2735.4934400
     12.1400000   2735.8089350
     12.1410000   2736.1231910
     12.1420000   2736.4372520
     12.1430000   2736.7466740
     12.1440000   2737.0596870
     12.1450000   2737.3722020
     12.1460000   2737.6833240
     12.1470000   2737.9987740
     12.1480000   2738.3152800
     12.1490000   2738.6276810
     12.1500000   2738.9358710
     12.1510000   2739.2481640
     12.1520000   2739.5567430
     12.1530000   2739.8662910
     12.1540000   2740.1749880
     12.1550000   2740.4886520
     12.1560000   2740.8007760
     12.1570000   2741.1163370
     12.1580000   2741.4284500
     12.1590000   2741.7396510
     12.1600000   2742.0509030
     12.1610000   2742.3631270
     12.1620000   2742.6730350
     12.1630000   2742.9890900
     12.1640000   2743.3052580
     12.1650000   2743.6157910
     12.1660000   2743.9285460
     12.1670000   2744.2402430
     12.1680000   2744.5515430
     12.1690000   2744.8611660
     12.1700000   2745.1711240
     12.1710000   2745.4806780
     12.1720000   2745.7940610
     12.1730000   2746.1063820
     12.1740000   2746.4194850
     12.1750000   2746.7298840
     12.1760000   2747.0395000
     12.1770000   2747.3525890
     12.1780000   2747.6654030
     12.1790000   2747.9798710
     12.1800000   2748.2940090
     12.1810000   2748.6042810
     12.1820000   2748.9168170
     12.1830000   2749.2283310
     12.1840000   2749.5398050
     12.1850000   2749.8497340
     12.1860000   2750.1631300
     12.1870000   2750.4757840
     12.1880000   2750.7876390
     12.1890000   2751.1003140
     12.1900000   2751.4096050
     12.1910000   2751.7202090
     12.1920000   2752.0275430
     12.1930000   2752.3373630
     12.1940000   2752.6458040
     12.1950000   2752.9582420
     12.1960000   2753.2730080
     12.1970000   2753.5829990
     12.1980000   2753.8936520
     12.1990000   2754.1997930
     12.2000000   2754.5127210
     12.2010000   2754.8253250
     12.2020000   2755.1346810
     12.2030000   2755.4438080
     12.2040000   2755.7554990
     12.2050000   2756.0684410
     12.2060000   2756.3790980
     12.2070000   2756.6884420
     12.2080000   2757.0018220
     12.2090000   2757.3104490
     12.2100000   2757.6205550
     12.2110000   2757.9350110
     12.2120000   2758.2517430
     12.2130000   2758.5640050
     12.2140000   2758.8758280
     12.2150000   2759.1848470
     12.2160000   2759.4941050
     12.2170000   2759.8054580
     12.2180000   2760.1144410
     12.2190000   2760.4231330
     12.2200000   2760.7350960
     12.2210000   2761.0493400
     12.2220000   2761.3609720
     12.2230000   2761.6686090
     12.2240000   2761.9762280
     12.2250000   2762.2891850
     12.2260000   2762.6002660
     12.2270000   2762.9142080
     12.2280000   2763.2310050
     12.2290000   2763.5422190
     12.2300000   2763.8516470
     12.2310000   2764.1633250
     12.2320000   2764.4754590
     12.2330000   2764.7885880
     12.2340000   2765.1015550
     12.2350000   2765.4167360
     12.2360000   2765.7304580
     12.2370000   2766.0452430
     12.2380000   2766.3555740
     12.2390000   2766.6665210
     12.2400000   2766.9763510
     12.2410000   2767.2870740
     12.2420000   2767.5997070
     12.2430000   2767.9155620
     12.2440000   2768.2276000
     12.2450000   2768.5377500
     12.2460000   2768.8459030
     12.2470000   2769.1563910
     12.2480000   2769.4665290
     12.2490000   2769.7752230
     12.2500000   2770.0870560
     12.2510000   2770.3969230
     12.2520000   2770.7106860
     12.2530000   2771.0271010
     12.2540000   2771.3374990
     12.2550000   2771.6495860
     12.2560000   2771.9605570
     12.2570000   2772.2719240
     12.2580000   2772.5847950
     12.2590000   2772.9003610
     12.2600000   2773.2111040
     12.2610000   2773.5229950
     12.2620000   2773.8354740
     12.2630000   2774.1461810
     12.2640000   2774.4569970
     12.2650000   2774.7698980
     12.2660000   2775.0795260
     12.2670000   2775.3892950
     12.2680000   2775.7022240
     12.2690000   2776.0188540
     12.2700000   2776.3295750
     12.2710000   2776.6412270
     12.2720000   2776.9538470
     12.2730000   2777.2653500
     12.2740000   2777.5757660
     12.2750000   2777.8950050
     12.2760000   2778.2061190
     12.2770000   2778.5184180
     12.2780000   2778.8300850
     12.2790000   2779.1405230
     12.2800000   2779.4489030
     12.2810000   2779.7604440
     12.2820000   2780.0727600
     12.2830000   2780.3858200
     12.2840000   2780.7019560
     12.2850000   2781.0175480
     12.2860000   2781.3284460
     12.2870000   2781.6356360
     12.2880000   2781.9427410
     12.2890000   2782.2538390
     12.2900000   2782.5665150
     12.2910000   2782.8869270
     12.2920000   2783.1989310
     12.2930000   2783.5114280
     12.2940000   2783.8248970
     12.2950000   2784.1362510
     12.2960000   2784.4479420
     12.2970000   2784.7606060
     12.2980000   2785.0722330
     12.2990000   2785.3871410
     12.3000000   2785.7027080
     12.3010000   2786.0229450
     12.3020000   2786.3353850
     12.3030000   2786.6457740
     12.3040000   2786.9581220
     12.3050000   2787.2701820
     12.3060000   2787.5851020
     12.3070000   2787.8960510
     12.3080000   2788.2066320
     12.3090000   2788.5167390
     12.3100000   2788.8281250
     12.3110000   2789.1381820
     12.3120000   2789.4480400
     12.3130000   2789.7588180
     12.3140000   2790.0686250
     12.3150000   2790.3842950
     12.3160000   2790.6979820
     12.3170000   2791.0088520
     12.3180000   2791.3181120
     12.3190000   2791.6281560
     12.3200000   2791.9388850
     12.3210000   2792.2506760
     12.3220000   2792.5679840
     12.3230000   2792.8784050
     12.3240000   2793.1886160
     12.3250000   2793.4969120
     12.3260000   2793.8072490
     12.3270000   2794.1195040
     12.3280000   2794.4278650
     12.3290000   2794.7379180
     12.3300000   2795.0491700
     12.3310000   2795.3625440
     12.3320000   2795.6747790
     12.3330000   2795.9845720
     12.3340000   2796.2946510
     12.3350000   2796.6042420
     12.3360000   2796.9123870
     12.3370000   2797.2245360
     12.3380000   2797.5389500
     12.3390000   2797.8470040
     12.3400000   2798.1533330
     12.3410000   2798.4614870
     12.3420000   2798.7734240
     12.3430000   2799.0825270
     12.3440000   2799.3951270
     12.3450000   2799.7056620
     12.3460000   2800.0168070
     12.3470000   2800.3311510
     12.3480000   2800.6413920
     12.3490000   2800.9509500
     12.3500000   2801.2625570
     12.3510000   2801.5726610
     12.3520000   2801.8856060
     12.3530000   2802.1985330
     12.3540000   2802.5136330
     12.3550000   2802.8218120
     12.3560000   2803.1334170
     12.3570000   2803.4478290
     12.3580000   2803.7557390
     12.3590000   2804.0644370
     12.3600000   2804.3739200
     12.3610000   2804.6856920
     12.3620000   2804.9991980
     12.3630000   2805.3137110
     12.3640000   2805.6262080
     12.3650000   2805.9323240
     12.3660000   2806.2411680
     12.3670000   2806.5518220
     12.3680000   2806.8612360
     12.3690000   2807.1721520
     12.3700000   2807.4883410
     12.3710000   2807.7989740
     12.3720000   2808.1079860
     12.3730000   2808.4175470
     12.3740000   2808.7285260
     12.3750000   2809.0417270
     12.3760000   2809.3555380
     12.3770000   2809.6685740
     12.3780000   2809.9828640
     12.3790000   2810.3002350
     12.3800000   2810.6098310
     12.3810000   2810.9225260
     12.3820000   2811.2313420
     12.3830000   2811.5440790
     12.3840000   2811.8569950
     12.3850000   2812.1678930
     12.3860000   2812.4800050
     12.3870000   2812.7905740
     12.3880000   2813.1002120
     12.3890000   2813.4136940
     12.3900000   2813.7220130
     12.3910000   2814.0310260
     12.3920000   2814.3422780
     12.3930000   2814.6546810
     12.3940000   2814.9707070
     12.3950000   2815.2832930
     12.3960000   2815.5935290
     12.3970000   2815.9037880
     12.3980000   2816.2139070
     12.3990000   2816.5254900
     12.4000000   2816.8380600
     12.4010000   2817.1563680
     12.4020000   2817.4625380
     12.4030000   2817.7716270
     12.4040000   2818.0818620
     12.4050000   2818.3899810
     12.4060000   2818.6988530
     12.4070000   2819.0099620
     12.4080000   2819.3235180
     12.4090000   2819.6344910
     12.4100000   2819.9503250
     12.4110000   2820.2617340
     12.4120000   2820.5716820
     12.4130000   2820.8830500
     12.4140000   2821.1933700
     12.4150000   2821.5053300
     12.4160000   2821.8183970
     12.4170000   2822.1368300
     12.4180000   2822.4477900
     12.4190000   2822.7571250
     12.4200000   2823.0668550
     12.4210000   2823.3754510
     12.4220000   2823.6825380
     12.4230000   2823.9936850
     12.4240000   2824.3068590
     12.4250000   2824.6181210
     12.4260000   2824.9323180
     12.4270000   2825.2423460
     12.4280000   2825.5550020
     12.4290000   2825.8643800
     12.4300000   2826.1737500
     12.4310000   2826.4821110
     12.4320000   2826.7959730
     12.4330000   2827.1149090
     12.4340000   2827.4226960
     12.4350000   2827.7298040
     12.4360000   2828.0403320
     12.4370000   2828.3492690
     12.4380000   2828.6616760
     12.4390000   2828.9727000
     12.4400000   2829.2850220
     12.4410000   2829.5997840
     12.4420000   2829.9144520
     12.4430000   2830.2240560
     12.4440000   2830.5330280
     12.4450000   2830.8424500
     12.4460000   2831.1518170
     12.4470000   2831.4657130
     12.4480000   2831.7800570
     12.4490000   2832.0961290
     12.4500000   2832.4099970
     12.4510000   2832.7203030
     12.4520000   2833.0313250
     12.4530000   2833.3421930
     12.4540000   2833.6522900
     12.4550000   2833.9623430
     12.4560000   2834.2757210
     12.4570000   2834.5871150
     12.4580000   2834.9042510
     12.4590000   2835.2130360
     12.4600000   2835.5258290
     12.4610000   2835.8355130
     12.4620000   2836.1468540
     12.4630000   2836.4606200
     12.4640000   2836.7801850
     12.4650000   2837.0915950
     12.4660000   2837.4013890
     12.4670000   2837.7138150
     12.4680000   2838.0262820
     12.4690000   2838.3368450
     12.4700000   2838.6500950
     12.4710000   2838.9614210
     12.4720000   2839.2735190
     12.4730000   2839.5878820
     12.4740000   2839.9031600
     12.4750000   2840.2122640
     12.4760000   2840.5194270
     12.4770000   2840.8291470
     12.4780000   2841.1406260
     12.4790000   2841.4556970
     12.4800000   2841.7697810
     12.4810000   2842.0799560
     12.4820000   2842.3893800
     12.4830000   2842.7014160
     12.4840000   2843.0121170
     12.4850000   2843.3210590
     12.4860000   2843.6298070
     12.4870000   2843.9417070
     12.4880000   2844.2544750
     12.4890000   2844.5669320
     12.4900000   2844.8790590
     12.4910000   2845.1892870
     12.4920000   2845.5008460
     12.4930000   2845.8120070
     12.4940000   2846.1235370
     12.4950000   2846.4388310
     12.4960000   2846.7534970
     12.4970000   2847.0648800
     12.4980000   2847.3768250
     12.4990000   2847.6893340
     12.5000000   2847.9989010
     12.5010000   2848.3104550
     12.5020000   2848.6238570
     12.5030000   2848.9360190
     12.5040000   2849.2472600
     12.5050000   2849.5623560
     12.5060000   2849.8740090
     12.5070000   2850.1817480
     12.5080000   2850.4895910
     12.5090000   2850.7990350
     12.5100000   2851.1095980
     12.5110000   2851.4215440
     12.5120000   2851.7370590
     12.5130000   2852.0448600
     12.5140000   2852.3537430
     12.5150000   2852.6654020
     12.5160000   2852.9745730
     12.5170000   2853.1791000
     12.5180000   2853.4960160
     12.5190000   2853.8184230
     12.5200000   2854.1411560
     12.5210000   2854.4592740
     12.5220000   2854.7767970
     12.5230000   2855.0962110
     12.5240000   2855.4189030
     12.5250000   2855.7450580
     12.5260000   2856.0627100
     12.5270000   2856.3841870
     12.5280000   2856.7073000
     12.5290000   2857.0290360
     12.5300000   2857.3476950
     12.5310000   2857.6654980
     12.5320000   2857.9822280
     12.5330000   2858.3045450
     12.5340000   2858.6263010
     12.5350000   2858.9440400
     12.5360000   2859.2693330
     12.5370000   2859.5893820
     12.5380000   2859.9105880
     12.5390000   2860.2305940
     12.5400000   2860.5527740
     12.5410000   2860.8757200
     12.5420000   2861.1934540
     12.5430000   2861.5083230
     12.5440000   2861.8294400
     12.5450000   2862.1485530
     12.5460000   2862.4680270
     12.5470000   2862.7897560
     12.5480000   2863.1118560
     12.5490000   2863.4332580
     12.5500000   2863.7538410
     12.5510000   2864.0767250
     12.5520000   2864.3938290
     12.5530000   2864.7173400
     12.5540000   2865.0386920
     12.5550000   2865.3601090
     12.5560000   2865.6783970
     12.5570000   2865.9999510
     12.5580000   2866.3250740
     12.5590000   2866.6490680
     12.5600000   2866.9684930
     12.5610000   2867.2853790
     12.5620000   2867.6046270
     12.5630000   2867.9256680
     12.5640000   2868.2468810
     12.5650000   2868.5662360
     12.5660000   2868.8877070
     12.5670000   2869.2092530
     12.5680000   2869.5308810
     12.5690000   2869.8476010
     12.5700000   2870.1722230
     12.5710000   2870.4948550
     12.5720000   2870.8130030
     12.5730000   2871.1326550
     12.5740000   2871.4488470
     12.5750000   2871.7708930
     12.5760000   2872.0941910
     12.5770000   2872.4163150
     12.5780000   2872.7356240
     12.5790000   2873.0582800
     12.5800000   2873.3803570
     12.5810000   2873.7041510
     12.5820000   2874.0216900
     12.5830000   2874.3436880
     12.5840000   2874.6635800
     12.5850000   2874.9823740
     12.5860000   2875.3014540
     12.5870000   2875.6195160
     12.5880000   2875.9430620
     12.5890000   2876.2629360
     12.5900000   2876.5834500
     12.5910000   2876.9041700
     12.5920000   2877.2294800
     12.5930000   2877.5516960
     12.5940000   2877.8721690
     12.5950000   2878.1856290
     12.5960000   2878.5061100
     12.5970000   2878.8273520
     12.5980000   2879.1479420
     12.5990000   2879.4684630
     12.6000000   2879.7879590
     12.6010000   2880.1099670
     12.6020000   2880.4326680
     12.6030000   2880.7594720
     12.6040000   2881.0763980
     12.6050000   2881.3977470
     12.6060000   2881.7181990
     12.6070000   2882.0413220
     12.6080000   2882.3599640
     12.6090000   2882.6818380
     12.6100000   2883.0011750
     12.6110000   2883.3222850
     12.6120000   2883.6404990
     12.6130000   2883.9624460
     12.6140000   2884.2846390
     12.6150000   2884.6062440
     12.6160000   2884.9303830
     12.6170000   2885.2499360
     12.6180000   2885.5697930
     12.6190000   2885.8913450
     12.6200000   2886.2101780
     12.6210000   2886.5300870
     12.6220000   2886.8507090
     12.6230000   2887.1687520
     12.6240000   2887.4909520
     12.6250000   2887.8115990
     12.6260000   2888.1363890
     12.6270000   2888.4586800
     12.6280000   2888.7801290
     12.6290000   2889.1003090
     12.6300000   2889.4199490
     12.6310000   2889.7393190
     12.6320000   2890.0632860
     12.6330000   2890.3824670
     12.6340000   2890.7000410
     12.6350000   2891.0220980
     12.6360000   2891.3449630
     12.6370000   2891.6700000
     12.6380000   2891.9904810
     12.6390000   2892.3124340
     12.6400000   2892.6360330
     12.6410000   2892.9576260
     12.6420000   2893.2792800
     12.6430000   2893.5967870
     12.6440000   2893.9162600
     12.6450000   2894.2368860
     12.6460000   2894.5599730
     12.6470000   2894.8751710
     12.6480000   2895.1970370
     12.6490000   2895.5170720
     12.6500000   2895.8393730
     12.6510000   2896.1570880
     12.6520000   2896.4775940
     12.6530000   2896.7971170
     12.6540000   2897.1199940
     12.6550000   2897.4410300
     12.6560000   2897.7583930
     12.6570000   2898.0803140
     12.6580000   2898.4029250
     12.6590000   2898.7259460
     12.6600000   2899.0430420
     12.6610000   2899.3629590
     12.6620000   2899.6820590
     12.6630000   2900.0023470
     12.6640000   2900.3173050
     12.6650000   2900.6375180
     12.6660000   2900.9564950
     12.6670000   2901.2758310
     12.6680000   2901.5946280
     12.6690000   2901.9138410
     12.6700000   2902.2385300
     12.6710000   2902.5568140
     12.6720000   2902.8777340
     12.6730000   2903.1956800
     12.6740000   2903.5177250
     12.6750000   2903.8384850
     12.6760000   2904.1614270
     12.6770000   2904.4803050
     12.6780000   2904.8039170
     12.6790000   2905.1252020
     12.6800000   2905.4443820
     12.6810000   2905.7713800
     12.6820000   2906.0882100
     12.6830000   2906.4111680
     12.6840000   2906.7334540
     12.6850000   2907.0569520
     12.6860000   2907.3727940
     12.6870000   2907.6982480
     12.6880000   2908.0196270
     12.6890000   2908.3409950
     12.6900000   2908.6610310
     12.6910000   2908.9821350
     12.6920000   2909.3057120
     12.6930000   2909.6288110
     12.6940000   2909.9509040
     12.6950000   2910.2717700
     12.6960000   2910.5933080
     12.6970000   2910.9132360
     12.6980000   2911.2335550
     12.6990000   2911.5485370
     12.7000000   2911.8673780
     12.7010000   2912.1879900
     12.7020000   2912.5065270
     12.7030000   2912.8255850
     12.7040000   2913.1486670
     12.7050000   2913.4703360
     12.7060000   2913.7892530
     12.7070000   2914.1136970
     12.7080000   2914.4335830
     12.7090000   2914.7541020
     12.7100000   2915.0731660
     12.7110000   2915.3921870
     12.7120000   2915.7077750
     12.7130000   2916.0291280
     12.7140000   2916.3521150
     12.7150000   2916.6746210
     12.7160000   2916.9930210
     12.7170000   2917.3135220
     12.7180000   2917.6361030
     12.7190000   2917.9576900
     12.7200000   2918.2771400
     12.7210000   2918.6002900
     12.7220000   2918.9224640
     12.7230000   2919.2450410
     12.7240000   2919.5665550
     12.7250000   2919.8842310
     12.7260000   2920.2062110
     12.7270000   2920.5284550
     12.7280000   2920.8504960
     12.7290000   2921.1717520
     12.7300000   2921.4940130
     12.7310000   2921.8181220
     12.7320000   2922.1367560
     12.7330000   2922.4552680
     12.7340000   2922.7780030
     12.7350000   2923.1018200
     12.7360000   2923.4207090
     12.7370000   2923.7450540
     12.7380000   2924.0596240
     12.7390000   2924.3779470
     12.7400000   2924.7004730
     12.7410000   2925.0222930
     12.7420000   2925.3371520
     12.7430000   2925.6589370
     12.7440000   2925.9801100
     12.7450000   2926.3031540
     12.7460000   2926.6211470
     12.7470000   2926.9437420
     12.7480000   2927.2706530
     12.7490000   2927.5930450
     12.7500000   2927.9150980
     12.7510000   2928.2370490
     12.7520000   2928.5577700
     12.7530000   2928.8789140
     12.7540000   2929.1974220
     12.7550000   2929.5161450
     12.7560000   2929.8372340
     12.7570000   2930.1596180
     12.7580000   2930.4800130
     12.7590000   2930.8000530
     12.7600000   2931.1233990
     12.7610000   2931.4469140
     12.7620000   2931.7652660
     12.7630000   2932.0860150
     12.7640000   2932.4045700
     12.7650000   2932.7263370
     12.7660000   2933.0467750
     12.7670000   2933.3658430
     12.7680000   2933.6834820
     12.7690000   2934.0057930
     12.7700000   2934.3317920
     12.7710000   2934.6526900
     12.7720000   2934.9736070
     12.7730000   2935.2913650
     12.7740000   2935.6104030
     12.7750000   2935.9304740
     12.7760000   2936.2535520
     12.7770000   2936.5776060
     12.7780000   2936.8995690
     12.7790000   2937.2222570
     12.7800000   2937.5431330
     12.7810000   2937.8638910
     12.7820000   2938.1873930
     12.7830000   2938.5114780
     12.7840000   2938.8350170
     12.7850000   2939.1493520
     12.7860000   2939.4728600
     12.7870000   2939.7939170
     12.7880000   2940.1135750
     12.7890000   2940.4331430
     12.7900000   2940.7539830
     12.7910000   2941.0725230
     12.7920000   2941.3970410
     12.7930000   2941.7213080
     12.7940000   2942.0389800
     12.7950000   2942.3624280
     12.7960000   2942.6848390
     12.7970000   2943.0065060
     12.7980000   2943.3249160
     12.7990000   2943.6459050
     12.8000000   2943.9650990
     12.8010000   2944.2850880
     12.8020000   2944.6035950
     12.8030000   2944.9252450
     12.8040000   2945.2509810
     12.8050000   2945.5729770
     12.8060000   2945.8937890
     12.8070000   2946.2081170
     12.8080000   2946.5280550
     12.8090000   2946.8518340
     12.8100000   2947.1706090
     12.8110000   2947.4886980
     12.8120000   2947.8103020
     12.8130000   2948.1327100
     12.8140000   2948.4558140
     12.8150000   2948.7807640
     12.8160000   2949.1001470
     12.8170000   2949.4233490
     12.8180000   2949.7461060
     12.8190000   2950.0651930
     12.8200000   2950.3869960
     12.8210000   2950.7077950
     12.8220000   2951.0306400
     12.8230000   2951.3542630
     12.8240000   2951.6733430
     12.8250000   2951.9982090
     12.8260000   2952.3235010
     12.8270000   2952.6469410
     12.8280000   2952.9658850
     12.8290000   2953.2884410
     12.8300000   2953.6118400
     12.8310000   2953.9342690
     12.8320000   2954.2572980
     12.8330000   2954.5826430
     12.8340000   2954.9057370
     12.8350000   2955.2293750
     12.8360000   2955.5506780
     12.8370000   2955.8754490
     12.8380000   2956.1988460
     12.8390000   2956.5198820
     12.8400000   2956.8438120
     12.8410000   2957.1616120
     12.8420000   2957.4838040
     12.8430000   2957.8050920
     12.8440000   2958.1268100
     12.8450000   2958.4492790
     12.8460000   2958.7703830
     12.8470000   2959.0940820
     12.8480000   2959.4200030
     12.8490000   2959.7431830
     12.8500000   2960.0617260
     12.8510000   2960.3835900
     12.8520000   2960.7060630
     12.8530000   2961.0266990
     12.8540000   2961.3455050
     12.8550000   2961.6682080
     12.8560000   2961.9932260
     12.8570000   2962.3139000
     12.8580000   2962.6343430
     12.8590000   2962.9598070
     12.8600000   2963.2838870
     12.8610000   2963.6054550
     12.8620000   2963.9299700
     12.8630000   2964.2529190
     12.8640000   2964.5732900
     12.8650000   2964.8943600
     12.8660000   2965.2191790
     12.8670000   2965.5389700
     12.8680000   2965.8614200
     12.8690000   2966.1833340
     12.8700000   2966.5107930
     12.8710000   2966.8294400
     12.8720000   2967.1545160
     12.8730000   2967.4776920
     12.8740000   2967.7988050
     12.8750000   2968.1209960
     12.8760000   2968.4432570
     12.8770000   2968.7664720
     12.8780000   2969.0890250
     12.8790000   2969.4114570
     12.8800000   2969.7336650
     12.8810000   2970.0586590
     12.8820000   2970.3804370
     12.8830000   2970.7050930
     12.8840000   2971.0219080
     12.8850000   2971.3448140
     12.8860000   2971.6658700
     12.8870000   2971.9864520
     12.8880000   2972.3056940
     12.8890000   2972.6280450
     12.8900000   2972.9498330
     12.8910000   2973.2715470
     12.8920000   2973.5935320
     12.8930000   2973.9102050
     12.8940000   2974.2343630
     12.8950000   2974.5572340
     12.8960000   2974.8799010
     12.8970000   2975.1955730
     12.8980000   2975.5166750
     12.8990000   2975.8389580
     12.9000000   2976.1621850
     12.9010000   2976.4771250
     12.9020000   2976.7990260
     12.9030000   2977.1243040
     12.9040000   2977.4496470
     12.9050000   2977.7693320
     12.9060000   2978.0912940
     12.9070000   2978.4132600
     12.9080000   2978.7351110
     12.9090000   2979.0567210
     12.9100000   2979.3769940
     12.9110000   2979.6962450
     12.9120000   2980.0192210
     12.9130000   2980.3434020
     12.9140000   2980.6642690
     12.9150000   2980.9913600
     12.9160000   2981.3131090
     12.9170000   2981.6343630
     12.9180000   2981.9573120
     12.9190000   2982.2768120
     12.9200000   2982.5953880
     12.9210000   2982.9172240
     12.9220000   2983.2404090
     12.9230000   2983.5569320
     12.9240000   2983.8783890
     12.9250000   2984.2022630
     12.9260000   2984.5294800
     12.9270000   2984.8479190
     12.9280000   2985.1708000
     12.9290000   2985.4929840
     12.9300000   2985.8155990
     12.9310000   2986.1367310
     12.9320000   2986.4584670
     12.9330000   2986.7757010
     12.9340000   2987.0956840
     12.9350000   2987.4178220
     12.9360000   2987.7357690
     12.9370000   2988.0559430
     12.9380000   2988.3766800
     12.9390000   2988.6996960
     12.9400000   2989.0156000
     12.9410000   2989.3361030
     12.9420000   2989.6549750
     12.9430000   2989.9778030
     12.9440000   2990.2984140
     12.9450000   2990.6179160
     12.9460000   2990.9369200
     12.9470000   2991.2599600
     12.9480000   2991.5839650
     12.9490000   2991.9057280
     12.9500000   2992.2270630
     12.9510000   2992.5484410
     12.9520000   2992.8689090
     12.9530000   2993.1863380
     12.9540000   2993.5079200
     12.9550000   2993.8273800
     12.9560000   2994.1462440
     12.9570000   2994.4649340
     12.9580000   2994.7872050
     12.9590000   2995.1087190
     12.9600000   2995.4324350
     12.9610000   2995.7528750
     12.9620000   2996.0706200
     12.9630000   2996.3918180
     12.9640000   2996.7142410
     12.9650000   2997.0362190
     12.9660000   2997.3546970
     12.9670000   2997.6760790
     12.9680000   2997.9991230
     12.9690000   2998.3210860
     12.9700000   2998.6387750
     12.9710000   2998.9635190
     12.9720000   2999.2840540
     12.9730000   2999.6063140
     12.9740000   2999.9296390
     12.9750000   3000.2457640
     12.9760000   3000.5667750
     12.9770000   3000.8877240
     12.9780000   3001.2099410
     12.9790000   3001.5290350
     12.9800000   3001.8513810
     12.9810000   3002.1735090
     12.9820000   3002.4962310
     12.9830000   3002.8144110
     12.9840000   3003.1347890
     12.9850000   3003.4557670
     12.9860000   3003.7774970
     12.9870000   3004.1008010
     12.9880000   3004.4161180
     12.9890000   3004.7365200
     12.9900000   3005.0565600
     12.9910000   3005.3798130
     12.9920000   3005.6986310
     12.9930000   3006.0240470
     12.9940000   3006.3464940
     12.9950000   3006.6688350
     12.9960000   3006.9891540
     12.9970000   3007.3108760
     12.9980000   3007.6296770
     12.9990000   3007.9510950
     13.0000000   3008.2731640
     13.0010000   3008.5971240
     13.0020000   3008.9166120
     13.0030000   3009.2390320
     13.0040000   3009.5646420
     13.0050000   3009.8858650
     13.0060000   3010.2072710
     13.0070000   3010.5300780
     13.0080000   3010.8536020
     13.0090000   3011.1728290
     13.0100000   3011.4951790
     13.0110000   3011.8173500
     13.0120000   3012.1402580
     13.0130000   3012.4638510
     13.0140000   3012.7862430
     13.0150000   3013.1113040
     13.0160000   3013.4339180
     13.0170000   3013.7545230
     13.0180000   3014.0732930
     13.0190000   3014.3958840
     13.0200000   3014.7178340
     13.0210000   3015.0402560
     13.0220000   3015.3590160
     13.0230000   3015.6812600
     13.0240000   3016.0034330
     13.0250000   3016.3257360
     13.0260000   3016.6514630
     13.0270000   3016.9767600
     13.0280000   3017.2983070
     13.0290000   3017.6230380
     13.0300000   3017.9441750
     13.0310000   3018.2648430
     13.0320000   3018.5892520
     13.0330000   3018.9124760
     13.0340000   3019.2347530
     13.0350000   3019.5553830
     13.0360000   3019.8778480
     13.0370000   3020.2035660
     13.0380000   3020.5278420
     13.0390000   3020.8491580
     13.0400000   3021.1722440
     13.0410000   3021.4967470
     13.0420000   3021.8175860
     13.0430000   3022.1404060
     13.0440000   3022.4637730
     13.0450000   3022.7837720
     13.0460000   3023.1038400
     13.0470000   3023.4277090
     13.0480000   3023.7455530
     13.0490000   3024.0703350
     13.0500000   3024.3917710
     13.0510000   3024.7149860
     13.0520000   3025.0331120
     13.0530000   3025.3520910
     13.0540000   3025.6714830
     13.0550000   3025.9902100
     13.0560000   3026.3132550
     13.0570000   3026.6358620
     13.0580000   3026.9590350
     13.0590000   3027.2805430
     13.0600000   3027.6046740
     13.0610000   3027.9243970
     13.0620000   3028.2460350
     13.0630000   3028.5686680
     13.0640000   3028.8905160
     13.0650000   3029.2090190
     13.0660000   3029.5310160
     13.0670000   3029.8503960
     13.0680000   3030.1699590
     13.0690000   3030.4868240
     13.0700000   3030.8101720
     13.0710000   3031.1380920
     13.0720000   3031.4592110
     13.0730000   3031.7808000
     13.0740000   3032.0996660
     13.0750000   3032.4205160
     13.0760000   3032.7420960
     13.0770000   3033.0654890
     13.0780000   3033.3835060
     13.0790000   3033.7065210
     13.0800000   3034.0287610
     13.0810000   3034.3517590
     13.0820000   3034.6745610
     13.0830000   3034.9991350
     13.0840000   3035.3218730
     13.0850000   3035.6444510
     13.0860000   3035.9644900
     13.0870000   3036.2887950
     13.0880000   3036.6114320
     13.0890000   3036.9331530
     13.0900000   3037.2570450
     13.0910000   3037.5773460
     13.0920000   3037.9007020
     13.0930000   3038.2264650
     13.0940000   3038.5484850
     13.0950000   3038.8673820
     13.0960000   3039.1904750
     13.0970000   3039.5154570
     13.0980000   3039.8382880
     13.0990000   3040.1594340
     13.1000000   3040.4805570
     13.1010000   3040.8000370
     13.1020000   3041.1226720
     13.1030000   3041.4449110
     13.1040000   3041.7687120
     13.1050000   3042.0927080
     13.1060000   3042.4150960
     13.1070000   3042.7388210
     13.1080000   3043.0612980
     13.1090000   3043.3822560
     13.1100000   3043.7035880
     13.1110000   3044.0270730
     13.1120000   3044.3434520
     13.1130000   3044.6659060
     13.1140000   3044.9898010
     13.1150000   3045.3145450
     13.1160000   3045.6417120
     13.1170000   3045.9610890
     13.1180000   3046.2818000
     13.1190000   3046.6038450
     13.1200000   3046.9291390
     13.1210000   3047.2441490
     13.1220000   3047.5646600
     13.1230000   3047.8892010
     13.1240000   3048.2120910
     13.1250000   3048.5321520
     13.1260000   3048.8573830
     13.1270000   3049.1818990
     13.1280000   3049.5078320
     13.1290000   3049.8285610
     13.1300000   3050.1506010
     13.1310000   3050.4728980
     13.1320000   3050.7937280
     13.1330000   3051.1161390
     13.1340000   3051.4368570
     13.1350000   3051.7604600
     13.1360000   3052.0834760
     13.1370000   3052.4078340
     13.1380000   3052.7279080
     13.1390000   3053.0527360
     13.1400000   3053.3720280
     13.1410000   3053.6962160
     13.1420000   3054.0169630
     13.1430000   3054.3405630
     13.1440000   3054.6637630
     13.1450000   3054.9870840
     13.1460000   3055.3089430
     13.1470000   3055.6234390
     13.1480000   3055.9430120
     13.1490000   3056.2687680
     13.1500000   3056.5902190
     13.1510000   3056.9099450
     13.1520000   3057.2335820
     13.1530000   3057.5541250
     13.1540000   3057.8767650
     13.1550000   3058.1940130
     13.1560000   3058.5174500
     13.1570000   3058.8387420
     13.1580000   3059.1614810
     13.1590000   3059.4844360
     13.1600000   3059.8066610
     13.1610000   3060.1288070
     13.1620000   3060.4525910
     13.1630000   3060.7715110
     13.1640000   3061.0910540
     13.1650000   3061.4127090
     13.1660000   3061.7328100
     13.1670000   3062.0528430
     13.1680000   3062.3701030
     13.1690000   3062.6883660
     13.1700000   3063.0082500
     13.1710000   3063.3325230
     13.1720000   3063.6554560
     13.1730000   3063.9762750
     13.1740000   3064.2983400
     13.1750000   3064.6199470
     13.1760000   3064.9419930
     13.1770000   3065.2618960
     13.1780000   3065.5834160
     13.1790000   3065.9041150
     13.1800000   3066.2268730
     13.1810000   3066.5417980
     13.1820000   3066.8642480
     13.1830000   3067.1866610
     13.1840000   3067.5071930
     13.1850000   3067.8264320
     13.1860000   3068.1493670
     13.1870000   3068.4722170
     13.1880000   3068.7949040
     13.1890000   3069.1190410
     13.1900000   3069.4364290
     13.1910000   3069.7581010
     13.1920000   3070.0785350
     13.1930000   3070.4030010
     13.1940000   3070.7193840
     13.1950000   3071.0427330
     13.1960000   3071.3619270
     13.1970000   3071.6822870
     13.1980000   3071.9992780
     13.1990000   3072.3197830
     13.2000000   3072.6382950
     13.2010000   3072.9622850
     13.2020000   3073.2825270
     13.2030000   3073.6038360
     13.2040000   3073.9248130
     13.2050000   3074.2514450
     13.2060000   3074.5721320
     13.2070000   3074.8895130
     13.2080000   3075.2140910
     13.2090000   3075.5346610
     13.2100000   3075.8568620
     13.2110000   3076.1781470
     13.2120000   3076.4965280
     13.2130000   3076.8179030
     13.2140000   3077.1377800
     13.2150000   3077.4589250
     13.2160000   3077.7793040
     13.2170000   3078.0980550
     13.2180000   3078.4193930
     13.2190000   3078.7428150
     13.2200000   3079.0615190
     13.2210000   3079.3851010
     13.2220000   3079.7057000
     13.2230000   3080.0258020
     13.2240000   3080.3456220
     13.2250000   3080.6668700
     13.2260000   3080.9899010
     13.2270000   3081.3138130
     13.2280000   3081.6370170
     13.2290000   3081.9572920
     13.2300000   3082.2799860
     13.2310000   3082.6016240
     13.2320000   3082.9205160
     13.2330000   3083.2370580
     13.2340000   3083.5590250
     13.2350000   3083.8832190
     13.2360000   3084.2059010
     13.2370000   3084.5251620
     13.2380000   3084.8505570
     13.2390000   3085.1718400
     13.2400000   3085.4952870
     13.2410000   3085.8174740
     13.2420000   3086.1381110
     13.2430000   3086.4584290
     13.2440000   3086.7803360
     13.2450000   3087.1002780
     13.2460000   3087.4207890
     13.2470000   3087.7435010
     13.2480000   3088.0667620
     13.2490000   3088.3879200
     13.2500000   3088.7104370
     13.2510000   3089.0321930
     13.2520000   3089.3565890
     13.2530000   3089.6763360
     13.2540000   3089.9957040
     13.2550000   3090.3179880
     13.2560000   3090.6418510
     13.2570000   3090.9654080
     13.2580000   3091.2873580
     13.2590000   3091.6031750
     13.2600000   3091.9268130
     13.2610000   3092.2519410
     13.2620000   3092.5757030
     13.2630000   3092.8966880
     13.2640000   3093.2184900
     13.2650000   3093.5395050
     13.2660000   3093.8617060
     13.2670000   3094.1833920
     13.2680000   3094.5056880
     13.2690000   3094.8269160
     13.2700000   3095.1472870
     13.2710000   3095.4699710
     13.2720000   3095.7931970
     13.2730000   3096.1143690
     13.2740000   3096.4363730
     13.2750000   3096.7593310
     13.2760000   3097.0789810
     13.2770000   3097.3993160
     13.2780000   3097.7221240
     13.2790000   3098.0455250
     13.2800000   3098.3643950
     13.2810000   3098.6880730
     13.2820000   3099.0114490
     13.2830000   3099.3356400
     13.2840000   3099.6607130
     13.2850000   3099.9789080
     13.2860000   3100.3004150
     13.2870000   3100.6195960
     13.2880000   3100.9426510
     13.2890000   3101.2594410
     13.2900000   3101.5791530
     13.2910000   3101.9021230
     13.2920000   3102.2251350
     13.2930000   3102.5431440
     13.2940000   3102.8685000
     13.2950000   3103.1878300
     13.2960000   3103.5082830
     13.2970000   3103.8303710
     13.2980000   3104.1523710
     13.2990000   3104.4744910
     13.3000000   3104.7981110
     13.3010000   3105.1244800
     13.3020000   3105.4396780
     13.3030000   3105.7608010
     13.3040000   3106.0807130
     13.3050000   3106.4078400
     13.3060000   3106.7248290
     13.3070000   3107.0462750
     13.3080000   3107.3686400
     13.3090000   3107.6896550
     13.3100000   3108.0126520
     13.3110000   3108.3347150
     13.3120000   3108.6585340
     13.3130000   3108.9811030
     13.3140000   3109.3045680
     13.3150000   3109.6204900
     13.3160000   3109.9425620
     13.3170000   3110.2127060
     13.3180000   3110.5363610
     13.3190000   3110.8544830
     13.3200000   3111.1772380
     13.3210000   3111.4985270
     13.3220000   3111.8164100
     13.3230000   3112.1376470
     13.3240000   3112.4584450
     13.3250000   3112.7828710
     13.3260000   3113.1067020
     13.3270000   3113.4314210
     13.3280000   3113.7527340
     13.3290000   3114.0748300
     13.3300000   3114.3966030
     13.3310000   3114.7201590
     13.3320000   3115.0415380
     13.3330000   3115.3661190
     13.3340000   3115.6882890
     13.3350000   3116.0093470
     13.3360000   3116.3308190
     13.3370000   3116.6510100
     13.3380000   3116.9747290
     13.3390000   3117.2999840
     13.3400000   3117.6202330
     13.3410000   3117.9374620
     13.3420000   3118.2597080
     13.3430000   3118.5803520
     13.3440000   3118.9030010
     13.3450000   3119.2210380
     13.3460000   3119.5425640
     13.3470000   3119.8626750
     13.3480000   3120.1827200
     13.3490000   3120.5070870
     13.3500000   3120.8316690
     13.3510000   3121.1554010
     13.3520000   3121.4762720
     13.3530000   3121.7977840
     13.3540000   3122.1175830
     13.3550000   3122.4380420
     13.3560000   3122.7585000
     13.3570000   3123.0780620
     13.3580000   3123.3925810
     13.3590000   3123.7158890
     13.3600000   3124.0389700
     13.3610000   3124.3651630
     13.3620000   3124.6852140
     13.3630000   3125.0097410
     13.3640000   3125.3334620
     13.3650000   3125.6564510
     13.3660000   3125.9795250
     13.3670000   3126.2975970
     13.3680000   3126.6196130
     13.3690000   3126.9414070
     13.3700000   3127.2632720
     13.3710000   3127.5817590
     13.3720000   3127.9065470
     13.3730000   3128.2288810
     13.3740000   3128.5501200
     13.3750000   3128.8691080
     13.3760000   3129.1908240
     13.3770000   3129.5099640
     13.3780000   3129.8301470
     13.3790000   3130.1464380
     13.3800000   3130.4549410
     13.3810000   3130.7640690
     13.3820000   3131.0763500
     13.3830000   3131.3864480
     13.3840000   3131.7013720
     13.3850000   3132.0205940
     13.3860000   3132.3296310
     13.3870000   3132.6393710
     13.3880000   3132.9502710
     13.3890000   3133.2638780
     13.3900000   3133.5760650
     13.3910000   3133.8860370
     13.3920000   3134.2066010
     13.3930000   3134.5282610
     13.3940000   3134.8493970
     13.3950000   3135.1727360
     13.3960000   3135.4915150
     13.3970000   3135.8113790
     13.3980000   3136.1324340
     13.3990000   3136.4542610
     13.4000000   3136.7703520
     13.4010000   3137.0911650
     13.4020000   3137.4106900
     13.4030000   3137.7340420
     13.4040000   3138.0538440
     13.4050000   3138.3737390
     13.4060000   3138.6978600
     13.4070000   3139.0186150
     13.4080000   3139.3408000
     13.4090000   3139.6626160
     13.4100000   3139.9856110
     13.4110000   3140.3079630
     13.4120000   3140.6290270
     13.4130000   3140.9492740
     13.4140000   3141.2715190
     13.4150000   3141.5916310
     13.4160000   3141.9129640
     13.4170000   3142.2309690
     13.4180000   3142.5547440
     13.4190000   3142.8781880
     13.4200000   3143.2035190
     13.4210000   3143.5272050
     13.4220000   3143.8473660
     13.4230000   3144.1682780
     13.4240000   3144.4899980
     13.4250000   3144.8154900
     13.4260000   3145.1341650
     13.4270000   3145.4569300
     13.4280000   3145.7812140
     13.4290000   3146.1038110
     13.4300000   3146.4209480
     13.4310000   3146.7450690
     13.4320000   3147.0697260
     13.4330000   3147.3933780
     13.4340000   3147.7144330
     13.4350000   3148.0360110
     13.4360000   3148.3583490
     13.4370000   3148.6813380
     13.4380000   3149.0004230
     13.4390000   3149.3202330
     13.4400000   3149.6460360
     13.4410000   3149.9691890
     13.4420000   3150.2938040
     13.4430000   3150.6162660
     13.4440000   3150.9389440
     13.4450000   3151.2610520
     13.4460000   3151.5857050
     13.4470000   3151.9064110
     13.4480000   3152.2294820
     13.4490000   3152.5524570
     13.4500000   3152.8749310
     13.4510000   3153.1989450
     13.4520000   3153.5180300
     13.4530000   3153.8420810
     13.4540000   3154.1669220
     13.4550000   3154.4911340
     13.4560000   3154.8089210
     13.4570000   3155.1329640
     13.4580000   3155.4560140
     13.4590000   3155.7793260
     13.4600000   3156.0994380
     13.4610000   3156.4229480
     13.4620000   3156.7443850
     13.4630000   3157.0689770
     13.4640000   3157.3929280
     13.4650000   3157.7169920
     13.4660000   3158.0407470
     13.4670000   3158.3633460
     13.4680000   3158.6871250
     13.4690000   3159.0060050
     13.4700000   3159.3284080
     13.4710000   3159.6496550
     13.4720000   3159.9714320
     13.4730000   3160.2907660
     13.4740000   3160.6138010
     13.4750000   3160.9350200
     13.4760000   3161.2592070
     13.4770000   3161.5805990
     13.4780000   3161.9031370
     13.4790000   3162.2216310
     13.4800000   3162.5416560
     13.4810000   3162.8631440
     13.4820000   3163.1845440
     13.4830000   3163.5059590
     13.4840000   3163.8278160
     13.4850000   3164.1494700
     13.4860000   3164.4693330
     13.4870000   3164.7943710
     13.4880000   3165.1155440
     13.4890000   3165.4383960
     13.4900000   3165.7535480
     13.4910000   3166.0747570
     13.4920000   3166.3965380
     13.4930000   3166.7219990
     13.4940000   3167.0432700
     13.4950000   3167.3620580
     13.4960000   3167.6856620
     13.4970000   3168.0073400
     13.4980000   3168.3360170
     13.4990000   3168.6522500
     13.5000000   3168.9755330
     13.5010000   3169.2945890
     13.5020000   3169.6163610
     13.5030000   3169.9366550
     13.5040000   3170.2612130
     13.5050000   3170.5842350
     13.5060000   3170.9070590
     13.5070000   3171.2297810
     13.5080000   3171.5548480
     13.5090000   3171.8819520
     13.5100000   3172.2045500
     13.5110000   3172.5272620
     13.5120000   3172.8480420
     13.5130000   3173.1726450
     13.5140000   3173.4947640
     13.5150000   3173.8178950
     13.5160000   3174.1391230
     13.5170000   3174.4623060
     13.5180000   3174.7830950
     13.5190000   3175.1067370
     13.5200000   3175.4306310
     13.5210000   3175.7511630
     13.5220000   3176.0714670
     13.5230000   3176.3919010
     13.5240000   3176.7183880
     13.5250000   3177.0367840
     13.5260000   3177.3603900
     13.5270000   3177.6848120
     13.5280000   3178.0076270
     13.5290000   3178.3275910
     13.5300000   3178.6501810
     13.5310000   3178.9758810
     13.5320000   3179.2979390
     13.5330000   3179.6164180
     13.5340000   3179.9405630
     13.5350000   3180.2601710
     13.5360000   3180.5838860
     13.5370000   3180.9069360
     13.5380000   3181.2236330
     13.5390000   3181.5467920
     13.5400000   3181.8680010
     13.5410000   3182.1905650
     13.5420000   3182.5116300
     13.5430000   3182.8342680
     13.5440000   3183.1594170
     13.5450000   3183.4817610
     13.5460000   3183.8011250
     13.5470000   3184.1241270
     13.5480000   3184.4438690
     13.5490000   3184.7670880
     13.5500000   3185.0891910
     13.5510000   3185.4116140
     13.5520000   3185.7315510
     13.5530000   3186.0529890
     13.5540000   3186.3795290
     13.5550000   3186.6988420
     13.5560000   3187.0202120
     13.5570000   3187.3410120
     13.5580000   3187.6652760
     13.5590000   3187.9849030
     13.5600000   3188.3054450
     13.5610000   3188.6275760
     13.5620000   3188.9494080
     13.5630000   3189.2696210
     13.5640000   3189.5937150
     13.5650000   3189.9189870
     13.5660000   3190.2412190
     13.5670000   3190.5623800
     13.5680000   3190.8821470
     13.5690000   3191.2045500
     13.5700000   3191.5273340
     13.5710000   3191.8494800
     13.5720000   3192.1665260
     13.5730000   3192.4891410
     13.5740000   3192.8092280
     13.5750000   3193.1299740
     13.5760000   3193.4462720
     13.5770000   3193.7716400
     13.5780000   3194.0956300
     13.5790000   3194.4159200
     13.5800000   3194.7391020
     13.5810000   3195.0560880
     13.5820000   3195.3760980
     13.5830000   3195.6990020
     13.5840000   3196.0211890
     13.5850000   3196.3399460
     13.5860000   3196.6604460
     13.5870000   3196.9858610
     13.5880000   3197.3081380
     13.5890000   3197.6257310
     13.5900000   3197.9486580
     13.5910000   3198.2723190
     13.5920000   3198.5922960
     13.5930000   3198.9150950
     13.5940000   3199.2366560
     13.5950000   3199.5601640
     13.5960000   3199.8835880
     13.5970000   3200.2047630
     13.5980000   3200.5239430
     13.5990000   3200.8451110
     13.6000000   3201.1662980
     13.6010000   3201.4886860
     13.6020000   3201.8052120
     13.6030000   3202.1250290
     13.6040000   3202.4461190
     13.6050000   3202.7667690
     13.6060000   3203.0850180
     13.6070000   3203.4059910
     13.6080000   3203.7294280
     13.6090000   3204.0557400
     13.6100000   3204.3786740
     13.6110000   3204.7018210
     13.6120000   3205.0255640
     13.6130000   3205.3482980
     13.6140000   3205.6727990
     13.6150000   3205.9927540
     13.6160000   3206.3169550
     13.6170000   3206.6418130
     13.6180000   3206.9660660
     13.6190000   3207.2828490
     13.6200000   3207.6087780
     13.6210000   3207.9305690
     13.6220000   3208.2571340
     13.6230000   3208.5798640
     13.6240000   3208.8991030
     13.6250000   3209.2219500
     13.6260000   3209.5437840
     13.6270000   3209.8688790
     13.6280000   3210.1872930
     13.6290000   3210.5121200
     13.6300000   3210.8353590
     13.6310000   3211.1623130
     13.6320000   3211.4841810
     13.6330000   3211.8063040
     13.6340000   3212.1304890
     13.6350000   3212.4528700
     13.6360000   3212.7764770
     13.6370000   3213.1001120
     13.6380000   3213.4214180
     13.6390000   3213.7439870
     13.6400000   3214.0696750
     13.6410000   3214.3901600
     13.6420000   3214.7153370
     13.6430000   3215.0403400
     13.6440000   3215.3646600
     13.6450000   3215.6827140
     13.6460000   3216.0049270
     13.6470000   3216.3304960
     13.6480000   3216.6545540
     13.6490000   3216.9732700
     13.6500000   3217.2980530
     13.6510000   3217.6213230
     13.6520000   3217.9448690
     13.6530000   3218.2709090
     13.6540000   3218.5894040
     13.6550000   3218.9139450
     13.6560000   3219.2374720
     13.6570000   3219.5598220
     13.6580000   3219.8792530
     13.6590000   3220.2006080
     13.6600000   3220.5234970
     13.6610000   3220.8462010
     13.6620000   3221.1676270
     13.6630000   3221.4937190
     13.6640000   3221.8180300
     13.6650000   3222.1435630
     13.6660000   3222.4667200
     13.6670000   3222.7915070
     13.6680000   3223.1141600
     13.6690000   3223.4388970
     13.6700000   3223.7626630
     13.6710000   3224.0824230
     13.6720000   3224.4047920
     13.6730000   3224.7288330
     13.6740000   3225.0523800
     13.6750000   3225.3741350
     13.6760000   3225.6994520
     13.6770000   3226.0234460
     13.6780000   3226.3462850
     13.6790000   3226.6668170
     13.6800000   3226.9915820
     13.6810000   3227.3143880
     13.6820000   3227.6384610
     13.6830000   3227.9624880
     13.6840000   3228.2819350
     13.6850000   3228.6063070
     13.6860000   3228.9307500
     13.6870000   3229.2561080
     13.6880000   3229.5766160
     13.6890000   3229.9000420
     13.6900000   3230.2226150
     13.6910000   3230.5477740
     13.6920000   3230.8689490
     13.6930000   3231.1900450
     13.6940000   3231.5159580
     13.6950000   3231.8394470
     13.6960000   3232.1626580
     13.6970000   3232.4863780
     13.6980000   3232.8125550
     13.6990000   3233.1355940
     13.7000000   3233.4581400
     13.7010000   3233.7779090
     13.7020000   3234.1020030
     13.7030000   3234.4243920
     13.7040000   3234.7475040
     13.7050000   3235.0673830
     13.7060000   3235.3919160
     13.7070000   3235.7143600
     13.7080000   3236.0395230
     13.7090000   3236.3614430
     13.7100000   3236.6857990
     13.7110000   3237.0091420
     13.7120000   3237.3319640
     13.7130000   3237.6559070
     13.7140000   3237.9761690
     13.7150000   3238.3017570
     13.7160000   3238.6241700
     13.7170000   3238.9478450
     13.7180000   3239.2688270
     13.7190000   3239.5928560
     13.7200000   3239.9216660
     13.7210000   3240.2463700
     13.7220000   3240.5671840
     13.7230000   3240.8877540
     13.7240000   3241.2120050
     13.7250000   3241.5345180
     13.7260000   3241.8584580
     13.7270000   3242.1805880
     13.7280000   3242.5017430
     13.7290000   3242.8258310
     13.7300000   3243.1454160
     13.7310000   3243.4680960
     13.7320000   3243.7883660
     13.7330000   3244.1121040
     13.7340000   3244.4321290
     13.7350000   3244.7496740
     13.7360000   3245.0713720
     13.7370000   3245.3954100
     13.7380000   3245.7183940
     13.7390000   3246.0396390
     13.7400000   3246.3616160
     13.7410000   3246.6807460
     13.7420000   3247.0052090
     13.7430000   3247.3302290
     13.7440000   3247.6482210
     13.7450000   3247.9721380
     13.7460000   3248.2905670
     13.7470000   3248.6108430
     13.7480000   3248.9321090
     13.7490000   3249.2558610
     13.7500000   3249.5792690
     13.7510000   3249.9023820
     13.7520000   3250.2186090
     13.7530000   3250.5435550
     13.7540000   3250.8642520
     13.7550000   3251.1863880
     13.7560000   3251.5090000
     13.7570000   3251.8283030
     13.7580000   3252.1516740
     13.7590000   3252.4725520
     13.7600000   3252.7956420
     13.7610000   3253.1153490
     13.7620000   3253.4381830
     13.7630000   3253.7585110
     13.7640000   3254.0825340
     13.7650000   3254.4007480
     13.7660000   3254.7258980
     13.7670000   3255.0473320
     13.7680000   3255.3678390
     13.7690000   3255.6875000
     13.7700000   3256.0071140
     13.7710000   3256.3265640
     13.7720000   3256.6489910
     13.7730000   3256.9716580
     13.7740000   3257.2909080
     13.7750000   3257.6162700
     13.7760000   3257.9382090
     13.7770000   3258.2570830
     13.7780000   3258.5741180
     13.7790000   3258.8943360
     13.7800000   3259.2150800
     13.7810000   3259.5358810
     13.7820000   3259.8548410
     13.7830000   3260.1742360
     13.7840000   3260.4927250
     13.7850000   3260.8119360
     13.7860000   3261.1360180
     13.7870000   3261.4550430
     13.7880000   3261.7753980
     13.7890000   3262.0995940
     13.7900000   3262.4210850
     13.7910000   3262.7406620
     13.7920000   3263.0625440
     13.7930000   3263.3828700
     13.7940000   3263.7041540
     13.7950000   3264.0245700
     13.7960000   3264.3499720
     13.7970000   3264.6782400
     13.7980000   3265.0015430
     13.7990000   3265.3238900
     13.8000000   3265.6421880
     13.8010000   3265.9631920
     13.8020000   3266.2830270
     13.8030000   3266.6030480
     13.8040000   3266.9234340
     13.8050000   3267.2452740
     13.8060000   3267.5693810
     13.8070000   3267.8909720
     13.8080000   3268.2092350
     13.8090000   3268.5319880
     13.8100000   3268.8551810
     13.8110000   3269.1792450
     13.8120000   3269.5036650
     13.8130000   3269.8225660
     13.8140000   3270.1472060
     13.8150000   3270.4664080
     13.8160000   3270.7881220
     13.8170000   3271.1043600
     13.8180000   3271.4253030
     13.8190000   3271.7441340
     13.8200000   3272.0674620
     13.8210000   3272.3836790
     13.8220000   3272.7091140
     13.8230000   3273.0317110
     13.8240000   3273.3548660
     13.8250000   3273.6767130
     13.8260000   3273.9935660
     13.8270000   3274.3156480
     13.8280000   3274.6403290
     13.8290000   3274.9592060
     13.8300000   3275.2817880
     13.8310000   3275.6073780
     13.8320000   3275.9288710
     13.8330000   3276.2510420
     13.8340000   3276.5709270
     13.8350000   3276.8949330
     13.8360000   3277.2161850
     13.8370000   3277.5366260
     13.8380000   3277.8574870
     13.8390000   3278.1769560
     13.8400000   3278.5027070
     13.8410000   3278.8228460
     13.8420000   3279.1468090
     13.8430000   3279.4636960
     13.8440000   3279.7829700
     13.8450000   3280.1058990
     13.8460000   3280.4298840
     13.8470000   3280.7482370
     13.8480000   3281.0708940
     13.8490000   3281.3949150
     13.8500000   3281.7185700
     13.8510000   3282.0395030
     13.8520000   3282.3656880
     13.8530000   3282.6908490
     13.8540000   3283.0117060
     13.8550000   3283.3348530
     13.8560000   3283.6529890
     13.8570000   3283.9741590
     13.8580000   3284.2968480
     13.8590000   3284.6173820
     13.8600000   3284.9375100
     13.8610000   3285.2592300
     13.8620000   3285.5854770
     13.8630000   3285.9074870
     13.8640000   3286.2255420
     13.8650000   3286.5516380
     13.8660000   3286.8746370
     13.8670000   3287.1981720
     13.8680000   3287.5226000
     13.8690000   3287.8411930
     13.8700000   3288.1608110
     13.8710000   3288.4816280
     13.8720000   3288.8003380
     13.8730000   3289.1237880
     13.8740000   3289.4423630
     13.8750000   3289.7647450
     13.8760000   3290.0921170
     13.8770000   3290.4095100
     13.8780000   3290.7311900
     13.8790000   3291.0550750
     13.8800000   3291.3793450
     13.8810000   3291.7031910
     13.8820000   3292.0255010
     13.8830000   3292.3484290
     13.8840000   3292.6721060
     13.8850000   3292.9910260
     13.8860000   3293.3031860
     13.8870000   3293.6209570
     13.8880000   3293.9361440
     13.8890000   3294.2495430
     13.8900000   3294.5607010
     13.8910000   3294.8745020
     13.8920000   3295.1856180
     13.8930000   3295.5010500
     13.8940000   3295.8146990
     13.8950000   3296.1267660
     13.8960000   3296.4410360
     13.8970000   3296.7552710
     13.8980000   3297.0653190
     13.8990000   3297.3715280
     13.9000000   3297.6814680
     13.9010000   3297.9915640
     13.9020000   3298.3069390
     13.9030000   3298.6308620
     13.9040000   3298.9251940
     13.9050000   3299.1063710
     13.9060000   3299.2853180
     13.9070000   3299.4662520
     13.9080000   3299.6447180
     13.9090000   3299.8250920
     13.9100000   3300.0090540
     13.9110000   3300.1897030
     13.9120000   3300.3698830
     13.9130000   3300.5502010
     13.9140000   3300.7309330
     13.9150000   3300.9128140
     13.9160000   3301.0906860
     13.9170000   3301.2721430
     13.9180000   3301.4525510
     13.9190000   3301.6423990
     13.9200000   3301.8246790
     13.9210000   3302.0055350
     13.9220000   3302.1851790
     13.9230000   3302.3627940
     13.9240000   3302.5408620
     13.9250000   3302.7213070
     13.9260000   3302.8996510
     13.9270000   3303.0786170
     13.9280000   3303.2606020
     13.9290000   3303.4401980
     13.9300000   3303.6248810
     13.9310000   3303.8082780
     13.9320000   3303.9896140
     13.9330000   3304.1682930
     13.9340000   3304.3465950
     13.9350000   3304.5279170
     13.9360000   3304.7083960
     13.9370000   3304.8887300
     13.9380000   3305.0704170
     13.9390000   3305.2513000
     13.9400000   3305.4314900
     13.9410000   3305.6123950
     13.9420000   3305.7941310
     13.9430000   3305.9746420
     13.9440000   3306.1545320
     13.9450000   3306.3353330
     13.9460000   3306.5146980
     13.9470000   3306.6962430
     13.9480000   3306.8765970
     13.9490000   3307.0563710
     13.9500000   3307.2373460
     13.9510000   3307.4178900
     13.9520000   3307.5977270
     13.9530000   3307.7788680
     13.9540000   3307.9575190
     13.9550000   3308.1350910
     13.9560000   3308.3144930
     13.9570000   3308.4964750
     13.9580000   3308.6761430
     13.9590000   3308.8564540
     13.9600000   3309.0364910
     13.9610000   3309.2152750
     13.9620000   3309.3934630
     13.9630000   3309.5738470
     13.9640000   3309.7548550
     13.9650000   3309.9343770
     13.9660000   3310.1154420
     13.9670000   3310.2954650
     13.9680000   3310.4777490
     13.9690000   3310.6566660
     13.9700000   3310.8352310
     13.9710000   3311.0157090
     13.9720000   3311.1968100
     13.9730000   3311.3773410
     13.9740000   3311.5559450
     13.9750000   3311.7364350
     13.9760000   3311.9158660
     13.9770000   3312.1017410
     13.9780000   3312.2879130
     13.9790000   3312.4699170
     13.9800000   3312.6501870
     13.9810000   3312.8311540
     13.9820000   3313.0138170
     13.9830000   3313.1956190
     13.9840000   3313.3783550
     13.9850000   3313.5600190
     13.9860000   3313.7526490
     13.9870000   3313.9332290
     13.9880000   3314.1137270
     13.9890000   3314.2916460
     13.9900000   3314.4712960
     13.9910000   3314.6516080
     13.9920000   3314.8328090
     13.9930000   3315.0141930
     13.9940000   3315.1941470
     13.9950000   3315.3742360
     13.9960000   3315.5544680
     13.9970000   3315.7352770
     13.9980000   3315.9173340
     13.9990000   3316.0981900
     14.0000000   3316.2789690
     14.0010000   3316.4570360
     14.0020000   3316.6374440
     14.0030000   3316.8180240
     14.0040000   3316.9987450
     14.0050000   3317.1801790
     14.0060000   3317.3610150
     14.0070000   3317.5396930
     14.0080000   3317.7204860
     14.0090000   3317.9009890
     14.0100000   3318.0814550
     14.0110000   3318.2606180
     14.0120000   3318.4449940
     14.0130000   3318.6242660
     14.0140000   3318.8044440
     14.0150000   3318.9861560
     14.0160000   3319.1657300
     14.0170000   3319.3463440
     14.0180000   3319.5250810
     14.0190000   3319.7051470
     14.0200000   3319.8859020
     14.0210000   3320.0655170
     14.0220000   3320.2458060
     14.0230000   3320.4263650
     14.0240000   3320.6049060
     14.0250000   3320.7829650
     14.0260000   3320.9624790
     14.0270000   3321.1426740
     14.0280000   3321.3239290
     14.0290000   3321.5020620
     14.0300000   3321.6831460
     14.0310000   3321.8643750
     14.0320000   3322.0439850
     14.0330000   3322.2227480
     14.0340000   3322.4014170
     14.0350000   3322.5795950
     14.0360000   3322.7609120
     14.0370000   3322.9425950
     14.0380000   3323.1249500
     14.0390000   3323.3077230
     14.0400000   3323.4893210
     14.0410000   3323.6680660
     14.0420000   3323.8486600
     14.0430000   3324.0302360
     14.0440000   3324.2075150
     14.0450000   3324.3887410
     14.0460000   3324.5677810
     14.0470000   3324.7478730
     14.0480000   3324.9279900
     14.0490000   3325.1094210
     14.0500000   3325.2905500
     14.0510000   3325.4735180
     14.0520000   3325.6553010
     14.0530000   3325.8361060
     14.0540000   3326.0176100
     14.0550000   3326.1977570
     14.0560000   3326.3786910
     14.0570000   3326.5570520
     14.0580000   3326.7422850
     14.0590000   3326.9222010
     14.0600000   3327.1034920
     14.0610000   3327.2820180
     14.0620000   3327.4616440
     14.0630000   3327.6426680
     14.0640000   3327.8237500
     14.0650000   3328.0037120
     14.0660000   3328.1844030
     14.0670000   3328.3653350
     14.0680000   3328.5440350
     14.0690000   3328.7239190
     14.0700000   3328.9059610
     14.0710000   3329.0864750
     14.0720000   3329.2655610
     14.0730000   3329.4449990
     14.0740000   3329.6265350
     14.0750000   3329.8077050
     14.0760000   3329.9862340
     14.0770000   3330.1674190
     14.0780000   3330.3479870
     14.0790000   3330.5280500
     14.0800000   3330.7085860
     14.0810000   3330.8899350
     14.0820000   3331.0704280
     14.0830000   3331.2514430
     14.0840000   3331.4691360
     14.0850000   3331.6505440
     14.0860000   3331.8304840
     14.0870000   3332.0115460
     14.0880000   3332.1907150
     14.0890000   3332.3696950
     14.0900000   3332.5487480
     14.0910000   3332.7295630
     14.0920000   3332.9103470
     14.0930000   3333.0955430
     14.0940000   3333.2788390
     14.0950000   3333.4602650
     14.0960000   3333.6530660
     14.0970000   3333.8341100
     14.0980000   3334.0148140
     14.0990000   3334.1943190
     14.1000000   3334.3754840
     14.1010000   3334.5556560
     14.1020000   3334.7383800
     14.1030000   3334.9203340
     14.1040000   3335.1006870
     14.1050000   3335.2796500
     14.1060000   3335.4591000
     14.1070000   3335.6366720
     14.1080000   3335.8177190
     14.1090000   3335.9969240
     14.1100000   3336.1846080
     14.1110000   3336.3745970
     14.1120000   3336.5542610
     14.1130000   3336.7350410
     14.1140000   3336.9135390
     14.1150000   3337.0941120
     14.1160000   3337.2732290
     14.1170000   3337.4531340
     14.1180000   3337.6349990
     14.1190000   3337.8156420
     14.1200000   3337.9977780
     14.1210000   3338.1785110
     14.1220000   3338.3606610
     14.1230000   3338.5408280
     14.1240000   3338.7188290
     14.1250000   3338.8995840
     14.1260000   3339.0791900
     14.1270000   3339.2595540
     14.1280000   3339.4394980
     14.1290000   3339.6207280
     14.1300000   3339.8015970
     14.1310000   3339.9819520
     14.1320000   3340.1616230
     14.1330000   3340.3435020
     14.1340000   3340.5230880
     14.1350000   3340.7043190
     14.1360000   3340.8858070
     14.1370000   3341.0670870
     14.1380000   3341.2466600
     14.1390000   3341.4273630
     14.1400000   3341.6072430
     14.1410000   3341.7875660
     14.1420000   3341.9658950
     14.1430000   3342.1462870
     14.1440000   3342.3250520
     14.1450000   3342.5035050
     14.1460000   3342.6818940
     14.1470000   3342.8642210
     14.1480000   3343.0475240
     14.1490000   3343.2320820
     14.1500000   3343.4134530
     14.1510000   3343.5936740
     14.1520000   3343.7739510
     14.1530000   3343.9550530
     14.1540000   3344.1339930
     14.1550000   3344.3155990
     14.1560000   3344.4967690
     14.1570000   3344.6774120
     14.1580000   3344.8574630
     14.1590000   3345.0381610
     14.1600000   3345.2169790
     14.1610000   3345.3973020
     14.1620000   3345.5769400
     14.1630000   3345.7563800
     14.1640000   3345.9372400
     14.1650000   3346.1162430
     14.1660000   3346.2969710
     14.1670000   3346.4780980
     14.1680000   3346.6593300
     14.1690000   3346.8402310
     14.1700000   3347.0214620
     14.1710000   3347.2032470
     14.1720000   3347.3847490
     14.1730000   3347.5644070
     14.1740000   3347.7448130
     14.1750000   3347.9244520
     14.1760000   3348.1071850
     14.1770000   3348.2882400
     14.1780000   3348.4694070
     14.1790000   3348.6495930
     14.1800000   3348.8284560
     14.1810000   3349.0080440
     14.1820000   3349.1858740
     14.1830000   3349.3636930
     14.1840000   3349.5442490
     14.1850000   3349.7250010
     14.1860000   3349.9045080
     14.1870000   3350.0860310
     14.1880000   3350.2669100
     14.1890000   3350.4447820
     14.1900000   3350.6256590
     14.1910000   3350.8044120
     14.1920000   3350.9834980
     14.1930000   3351.1638210
     14.1940000   3351.3449230
     14.1950000   3351.5251410
     14.1960000   3351.7529930
     14.1970000   3351.9477360
     14.1980000   3352.1287640
     14.1990000   3352.3080460
     14.2000000   3352.4884920
     14.2010000   3352.6690610
     14.2020000   3352.8514940
     14.2030000   3353.0353110
     14.2040000   3353.2181190
     14.2050000   3353.3996640
     14.2060000   3353.5777780
     14.2070000   3353.7593430
     14.2080000   3353.9398140
     14.2090000   3354.1216740
     14.2100000   3354.3022840
     14.2110000   3354.4813050
     14.2120000   3354.6604200
     14.2130000   3354.8400240
     14.2140000   3355.0187000
     14.2150000   3355.1965380
     14.2160000   3355.3775920
     14.2170000   3355.5582610
     14.2180000   3355.7380110
     14.2190000   3355.9168270
     14.2200000   3356.0945400
     14.2210000   3356.2734350
     14.2220000   3356.4537820
     14.2230000   3356.6348300
     14.2240000   3356.8169570
     14.2250000   3356.9956820
     14.2260000   3357.1759180
     14.2270000   3357.3565050
     14.2280000   3357.5373090
     14.2290000   3357.7163640
     14.2300000   3357.8974550
     14.2310000   3358.0822190
     14.2320000   3358.2632990
     14.2330000   3358.4413960
     14.2340000   3358.6228100
     14.2350000   3358.8020790
     14.2360000   3358.9820350
     14.2370000   3359.1610570
     14.2380000   3359.3388100
     14.2390000   3359.5201810
     14.2400000   3359.6995840
     14.2410000   3359.8810510
     14.2420000   3360.0608870
     14.2430000   3360.2487960
     14.2440000   3360.4345210
     14.2450000   3360.6161190
     14.2460000   3360.7970230
     14.2470000   3360.9782770
     14.2480000   3361.1585970
     14.2490000   3361.3399610
     14.2500000   3361.5203320
     14.2510000   3361.7011130
     14.2520000   3361.8797030
     14.2530000   3362.0616400
     14.2540000   3362.2415330
     14.2550000   3362.4212720
     14.2560000   3362.6002270
     14.2570000   3362.7817980
     14.2580000   3362.9641970
     14.2590000   3363.1455680
     14.2600000   3363.3271190
     14.2610000   3363.5072400
     14.2620000   3363.6895840
     14.2630000   3363.8718780
     14.2640000   3364.0513090
     14.2650000   3364.2305010
     14.2660000   3364.4110010
     14.2670000   3364.5920890
     14.2680000   3364.7712320
     14.2690000   3364.9528840
     14.2700000   3365.1333650
     14.2710000   3365.3152330
     14.2720000   3365.4958840
     14.2730000   3365.6769970
     14.2740000   3365.8569340
     14.2750000   3366.0369960
     14.2760000   3366.2182680
     14.2770000   3366.3983540
     14.2780000   3366.5782310
     14.2790000   3366.7578740
     14.2800000   3366.9381120
     14.2810000   3367.1190200
     14.2820000   3367.3000470
     14.2830000   3367.4786160
     14.2840000   3367.6638850
     14.2850000   3367.8472500
     14.2860000   3368.0272440
     14.2870000   3368.2065280
     14.2880000   3368.3878300
     14.2890000   3368.5684120
     14.2900000   3368.7498110
     14.2910000   3368.9304370
     14.2920000   3369.1099510
     14.2930000   3369.2887900
     14.2940000   3369.4673840
     14.2950000   3369.6464250
     14.2960000   3369.8280120
     14.2970000   3370.0096410
     14.2980000   3370.1888130
     14.2990000   3370.3692370
     14.3000000   3370.5513910
     14.3010000   3370.7323880
     14.3020000   3370.9100230
     14.3030000   3371.0886890
     14.3040000   3371.2676610
     14.3050000   3371.4462870
     14.3060000   3371.6253760
     14.3070000   3371.8065230
     14.3080000   3371.9862410
     14.3090000   3372.1654700
     14.3100000   3372.3466730
     14.3110000   3372.5270240
     14.3120000   3372.7053820
     14.3130000   3372.8901360
     14.3140000   3373.0715510
     14.3150000   3373.2522450
     14.3160000   3373.4315210
     14.3170000   3373.6105840
     14.3180000   3373.7912390
     14.3190000   3373.9715780
     14.3200000   3374.1515470
     14.3210000   3374.3303470
     14.3220000   3374.5099930
     14.3230000   3374.6890670
     14.3240000   3374.8678120
     14.3250000   3375.0463950
     14.3260000   3375.2245950
     14.3270000   3375.4028940
     14.3280000   3375.5821310
     14.3290000   3375.7618380
     14.3300000   3375.9406140
     14.3310000   3376.1183470
     14.3320000   3376.2968430
     14.3330000   3376.4750900
     14.3340000   3376.6539480
     14.3350000   3376.8334210
     14.3360000   3377.0120380
     14.3370000   3377.1900790
     14.3380000   3377.3691940
     14.3390000   3377.5487140
     14.3400000   3377.7297950
     14.3410000   3377.9112240
     14.3420000   3378.0899610
     14.3430000   3378.2677290
     14.3440000   3378.4497640
     14.3450000   3378.6287710
     14.3460000   3378.8079800
     14.3470000   3378.9854520
     14.3480000   3379.1646320
     14.3490000   3379.3460880
     14.3500000   3379.5252960
     14.3510000   3379.7070320
     14.3520000   3379.9378560
     14.3530000   3380.1187130
     14.3540000   3380.3000980
     14.3550000   3380.4797440
     14.3560000   3380.6588420
     14.3570000   3380.8374510
     14.3580000   3381.0166610
     14.3590000   3381.1952870
     14.3600000   3381.3758560
     14.3610000   3381.5571890
     14.3620000   3381.7364260
     14.3630000   3381.9145210
     14.3640000   3382.0942280
     14.3650000   3382.2730220
     14.3660000   3382.4528880
     14.3670000   3382.6342660
     14.3680000   3382.8184050
     14.3690000   3382.9975140
     14.3700000   3383.1766290
     14.3710000   3383.3548470
     14.3720000   3383.5340860
     14.3730000   3383.7134840
     14.3740000   3383.8929130
     14.3750000   3384.0715850
     14.3760000   3384.2582680
     14.3770000   3384.4429520
     14.3780000   3384.6215550
     14.3790000   3384.8014760
     14.3800000   3384.9792190
     14.3810000   3385.1567340
     14.3820000   3385.3357990
     14.3830000   3385.5148760
     14.3840000   3385.6932070
     14.3850000   3385.8722930
     14.3860000   3386.0508500
     14.3870000   3386.2300210
     14.3880000   3386.4089990
     14.3890000   3386.5871490
     14.3900000   3386.7666330
     14.3910000   3386.9451010
     14.3920000   3387.1236320
     14.3930000   3387.3021220
     14.3940000   3387.4826940
     14.3950000   3387.6635720
     14.3960000   3387.8443500
     14.3970000   3388.0227120
     14.3980000   3388.2034830
     14.3990000   3388.3814210
     14.4000000   3388.5603180
     14.4010000   3388.7397890
     14.4020000   3388.9189180
     14.4030000   3389.0978800
     14.4040000   3389.2788230
     14.4050000   3389.4576270
     14.4060000   3389.6376790
     14.4070000   3389.8177630
     14.4080000   3389.9961470
     14.4090000   3390.1745890
     14.4100000   3390.3529220
     14.4110000   3390.5437310
     14.4120000   3390.7220370
     14.4130000   3390.9044860
     14.4140000   3391.0854220
     14.4150000   3391.2665990
     14.4160000   3391.4461340
     14.4170000   3391.6248560
     14.4180000   3391.8067750
     14.4190000   3391.9863000
     14.4200000   3392.1673680
     14.4210000   3392.3491540
     14.4220000   3392.5317330
     14.4230000   3392.7159550
     14.4240000   3392.8971050
     14.4250000   3393.0776430
     14.4260000   3393.2587440
     14.4270000   3393.4392020
     14.4280000   3393.6213810
     14.4290000   3393.8029250
     14.4300000   3393.9833140
     14.4310000   3394.1656520
     14.4320000   3394.3459850
     14.4330000   3394.5277360
     14.4340000   3394.7087680
     14.4350000   3394.8873250
     14.4360000   3395.0697210
     14.4370000   3395.2481560
     14.4380000   3395.4284830
     14.4390000   3395.6098000
     14.4400000   3395.7896680
     14.4410000   3395.9698120
     14.4420000   3396.1507690
     14.4430000   3396.3321210
     14.4440000   3396.5136380
     14.4450000   3396.6935170
     14.4460000   3396.8730310
     14.4470000   3397.0550840
     14.4480000   3397.2356370
     14.4490000   3397.4186780
     14.4500000   3397.6022140
     14.4510000   3397.7905750
     14.4520000   3397.9696990
     14.4530000   3398.1504670
     14.4540000   3398.3299240
     14.4550000   3398.5107870
     14.4560000   3398.6927130
     14.4570000   3398.8742480
     14.4580000   3399.0536450
     14.4590000   3399.2337090
     14.4600000   3399.4175310
     14.4610000   3399.5974720
     14.4620000   3399.7784580
     14.4630000   3399.9584770
     14.4640000   3400.1398170
     14.4650000   3400.3203950
     14.4660000   3400.5002520
     14.4670000   3400.6808870
     14.4680000   3400.8618180
     14.4690000   3401.0407330
     14.4700000   3401.2211850
     14.4710000   3401.4020110
     14.4720000   3401.5819440
     14.4730000   3401.7641000
     14.4740000   3401.9443000
     14.4750000   3402.1241920
     14.4760000   3402.3054740
     14.4770000   3402.4872700
     14.4780000   3402.6706060
     14.4790000   3402.8518900
     14.4800000   3403.0320600
     14.4810000   3403.2116990
     14.4820000   3403.3932010
     14.4830000   3403.5739590
     14.4840000   3403.7571140
     14.4850000   3403.9377130
     14.4860000   3404.1183370
     14.4870000   3404.2993660
     14.4880000   3404.4805400
     14.4890000   3404.6609800
     14.4900000   3404.8424670
     14.4910000   3405.0215110
     14.4920000   3405.2014290
     14.4930000   3405.3807090
     14.4940000   3405.5609870
     14.4950000   3405.7422850
     14.4960000   3405.9238840
     14.4970000   3406.1026800
     14.4980000   3406.2819720
     14.4990000   3406.4621140
     14.5000000   3406.6450840
     14.5010000   3406.8258650
     14.5020000   3407.0052540
     14.5030000   3407.1884530
     14.5040000   3407.3701680
     14.5050000   3407.5531320
     14.5060000   3407.7337150
     14.5070000   3407.9151490
     14.5080000   3408.0965560
     14.5090000   3408.2831940
     14.5100000   3408.4678830
     14.5110000   3408.6481810
     14.5120000   3408.8292600
     14.5130000   3409.0075370
     14.5140000   3409.1887770
     14.5150000   3409.3803300
     14.5160000   3409.5602700
     14.5170000   3409.7423740
     14.5180000   3409.9215970
     14.5190000   3410.1028890
     14.5200000   3410.2817080
     14.5210000   3410.4608470
     14.5220000   3410.6417970
     14.5230000   3410.8221530
     14.5240000   3411.0023630
     14.5250000   3411.1847150
     14.5260000   3411.3641150
     14.5270000   3411.5444820
     14.5280000   3411.7230760
     14.5290000   3411.9032040
     14.5300000   3412.0816990
     14.5310000   3412.2618310
     14.5320000   3412.4425550
     14.5330000   3412.6244330
     14.5340000   3412.8043800
     14.5350000   3412.9848290
     14.5360000   3413.1657480
     14.5370000   3413.3458980
     14.5380000   3413.5262020
     14.5390000   3413.7092280
     14.5400000   3413.8901390
     14.5410000   3414.0717660
     14.5420000   3414.2521600
     14.5430000   3414.4321120
     14.5440000   3414.6122920
     14.5450000   3414.7943800
     14.5460000   3414.9761440
     14.5470000   3415.1570710
     14.5480000   3415.3380560
     14.5490000   3415.5198490
     14.5500000   3415.7002690
     14.5510000   3415.8819200
     14.5520000   3416.0600190
     14.5530000   3416.2384810
     14.5540000   3416.4181660
     14.5550000   3416.5967860
     14.5560000   3416.7787350
     14.5570000   3416.9622930
     14.5580000   3417.1440530
     14.5590000   3417.3263270
     14.5600000   3417.5108500
     14.5610000   3417.6916860
     14.5620000   3417.8725660
     14.5630000   3418.0510430
     14.5640000   3418.2308740
     14.5650000   3418.4092800
     14.5660000   3418.5887620
     14.5670000   3418.7675570
     14.5680000   3418.9484510
     14.5690000   3419.1291530
     14.5700000   3419.3095420
     14.5710000   3419.4909460
     14.5720000   3419.6722650
     14.5730000   3419.8520700
     14.5740000   3420.0319300
     14.5750000   3420.2141690
     14.5760000   3420.3951960
     14.5770000   3420.5760510
     14.5780000   3420.7580850
     14.5790000   3420.9406650
     14.5800000   3421.1210380
     14.5810000   3421.3104240
     14.5820000   3421.4936030
     14.5830000   3421.6752530
     14.5840000   3421.8556400
     14.5850000   3422.0364290
     14.5860000   3422.2187050
     14.5870000   3422.3999560
     14.5880000   3422.5810350
     14.5890000   3422.7627400
     14.5900000   3422.9431380
     14.5910000   3423.1245210
     14.5920000   3423.3056770
     14.5930000   3423.4875970
     14.5940000   3423.6689860
     14.5950000   3423.8503840
     14.5960000   3424.0307130
     14.5970000   3424.2116410
     14.5980000   3424.3903800
     14.5990000   3424.5706090
     14.6000000   3424.7490890
     14.6010000   3424.9302460
     14.6020000   3425.1116140
     14.6030000   3425.2912740
     14.6040000   3425.4733680
     14.6050000   3425.6533590
     14.6060000   3425.8351970
     14.6070000   3426.0155110
     14.6080000   3426.1971000
     14.6090000   3426.3785210
     14.6100000   3426.5604170
     14.6110000   3426.7412940
     14.6120000   3426.9211500
     14.6130000   3427.1042750
     14.6140000   3427.2887340
     14.6150000   3427.4690380
     14.6160000   3427.6504020
     14.6170000   3427.8323930
     14.6180000   3428.0131470
     14.6190000   3428.1947770
     14.6200000   3428.3773650
     14.6210000   3428.5582610
     14.6220000   3428.7399820
     14.6230000   3428.9210820
     14.6240000   3429.1036360
     14.6250000   3429.2848870
     14.6260000   3429.4672270
     14.6270000   3429.6489270
     14.6280000   3429.8306390
     14.6290000   3430.0112770
     14.6300000   3430.1919520
     14.6310000   3430.3721730
     14.6320000   3430.5525470
     14.6330000   3430.7338640
     14.6340000   3430.9144480
     14.6350000   3431.0962740
     14.6360000   3431.2759330
     14.6370000   3431.4559390
     14.6380000   3431.6380950
     14.6390000   3431.8196650
     14.6400000   3432.0023500
     14.6410000   3432.1863250
     14.6420000   3432.3744720
     14.6430000   3432.5623490
     14.6440000   3432.7414410
     14.6450000   3432.9217680
     14.6460000   3433.1041160
     14.6470000   3433.2848120
     14.6480000   3433.4664800
     14.6490000   3433.6477880
     14.6500000   3433.8292960
     14.6510000   3434.0096810
     14.6520000   3434.1906270
     14.6530000   3434.3711590
     14.6540000   3434.5532610
     14.6550000   3434.7342450
     14.6560000   3434.9137620
     14.6570000   3435.0927140
     14.6580000   3435.2732820
     14.6590000   3435.4566710
     14.6600000   3435.6382770
     14.6610000   3435.8193890
     14.6620000   3436.0006430
     14.6630000   3436.1801860
     14.6640000   3436.3607900
     14.6650000   3436.5415980
     14.6660000   3436.7219590
     14.6670000   3436.9041100
     14.6680000   3437.0872910
     14.6690000   3437.2691470
     14.6700000   3437.4498950
     14.6710000   3437.6318700
     14.6720000   3437.8121860
     14.6730000   3437.9934550
     14.6740000   3438.1735940
     14.6750000   3438.3530560
     14.6760000   3438.5340510
     14.6770000   3438.7168250
     14.6780000   3438.8973620
     14.6790000   3439.0786190
     14.6800000   3439.2705590
     14.6810000   3439.4523440
     14.6820000   3439.6351670
     14.6830000   3439.8138080
     14.6840000   3439.9957280
     14.6850000   3440.1761440
     14.6860000   3440.3542650
     14.6870000   3440.5345760
     14.6880000   3440.7153890
     14.6890000   3440.8954550
     14.6900000   3441.0777860
     14.6910000   3441.2561250
     14.6920000   3441.4364630
     14.6930000   3441.6157400
     14.6940000   3441.7977380
     14.6950000   3441.9804040
     14.6960000   3442.1638300
     14.6970000   3442.3452730
     14.6980000   3442.5263870
     14.6990000   3442.7118010
     14.7000000   3442.8923880
     14.7010000   3443.0744740
     14.7020000   3443.2557510
     14.7030000   3443.4374560
     14.7040000   3443.6200410
     14.7050000   3443.8006540
     14.7060000   3443.9817730
     14.7070000   3444.1627560
     14.7080000   3444.3428600
     14.7090000   3444.5219420
     14.7100000   3444.7031970
     14.7110000   3444.8829010
     14.7120000   3445.0639470
     14.7130000   3445.2434730
     14.7140000   3445.4243220
     14.7150000   3445.6053700
     14.7160000   3445.7856060
     14.7170000   3445.9641790
     14.7180000   3446.1447070
     14.7190000   3446.3243160
     14.7200000   3446.5052190
     14.7210000   3446.6872460
     14.7220000   3446.8713010
     14.7230000   3447.0561460
     14.7240000   3447.2367370
     14.7250000   3447.4191730
     14.7260000   3447.6001870
     14.7270000   3447.7815760
     14.7280000   3447.9625510
     14.7290000   3448.1441900
     14.7300000   3448.3230590
     14.7310000   3448.5047410
     14.7320000   3448.6866240
     14.7330000   3448.8676360
     14.7340000   3449.0480160
     14.7350000   3449.2291510
     14.7360000   3449.4092850
     14.7370000   3449.5899130
     14.7380000   3449.7695200
     14.7390000   3449.9481560
     14.7400000   3450.1277740
     14.7410000   3450.3069350
     14.7420000   3450.4878970
     14.7430000   3450.6661980
     14.7440000   3450.8489400
     14.7450000   3451.0291420
     14.7460000   3451.2078380
     14.7470000   3451.3863040
     14.7480000   3451.5636590
     14.7490000   3451.7446500
     14.7500000   3451.9278640
     14.7510000   3452.1079650
     14.7520000   3452.2877280
     14.7530000   3452.4686900
     14.7540000   3452.6479130
     14.7550000   3452.8271810
     14.7560000   3453.0048830
     14.7570000   3453.1863560
     14.7580000   3453.3775630
     14.7590000   3453.5593100
     14.7600000   3453.7407940
     14.7610000   3453.9208540
     14.7620000   3454.1019090
     14.7630000   3454.2821760
     14.7640000   3454.4635530
     14.7650000   3454.6461820
     14.7660000   3454.8276530
     14.7670000   3455.0082730
     14.7680000   3455.1891640
     14.7690000   3455.3676920
     14.7700000   3455.5489660
     14.7710000   3455.7296470
     14.7720000   3455.9107470
     14.7730000   3456.0912260
     14.7740000   3456.2716110
     14.7750000   3456.4592170
     14.7760000   3456.6494710
     14.7770000   3456.8327710
     14.7780000   3457.0149660
     14.7790000   3457.1964110
     14.7800000   3457.3769940
     14.7810000   3457.5590600
     14.7820000   3457.7394510
     14.7830000   3457.9208410
     14.7840000   3458.0998680
     14.7850000   3458.2817520
     14.7860000   3458.4623810
     14.7870000   3458.6424020
     14.7880000   3458.8215890
     14.7890000   3459.0035770
     14.7900000   3459.1831200
     14.7910000   3459.3650350
     14.7920000   3459.5460960
     14.7930000   3459.7267790
     14.7940000   3459.9075430
     14.7950000   3460.0892760
     14.7960000   3460.2712160
     14.7970000   3460.4520880
     14.7980000   3460.6344580
     14.7990000   3460.8132540
     14.8000000   3460.9948100
     14.8010000   3461.1755990
     14.8020000   3461.3554670
     14.8030000   3461.5382780
     14.8040000   3461.7188110
     14.8050000   3461.9001670
     14.8060000   3462.0815510
     14.8070000   3462.2618910
     14.8080000   3462.4423600
     14.8090000   3462.6239550
     14.8100000   3462.8029290
     14.8110000   3462.9839760
     14.8120000   3463.1646060
     14.8130000   3463.3547700
     14.8140000   3463.5373960
     14.8150000   3463.7191440
     14.8160000   3463.8999080
     14.8170000   3464.0803430
     14.8180000   3464.2613260
     14.8190000   3464.4412940
     14.8200000   3464.6250820
     14.8210000   3464.8057600
     14.8220000   3464.9873480
     14.8230000   3465.1674080
     14.8240000   3465.3465830
     14.8250000   3465.5247820
     14.8260000   3465.7056170
     14.8270000   3465.8863140
     14.8280000   3466.0672460
     14.8290000   3466.2457520
     14.8300000   3466.4261560
     14.8310000   3466.6093800
     14.8320000   3466.7903290
     14.8330000   3466.9721440
     14.8340000   3467.1534880
     14.8350000   3467.3347470
     14.8360000   3467.5159200
     14.8370000   3467.6966160
     14.8380000   3467.8776760
     14.8390000   3468.0587050
     14.8400000   3468.2379530
     14.8410000   3468.4191600
     14.8420000   3468.6019880
     14.8430000   3468.7836220
     14.8440000   3468.9631020
     14.8450000   3469.1460010
     14.8460000   3469.3255970
     14.8470000   3469.5084640
     14.8480000   3469.6898190
     14.8490000   3469.8707300
     14.8500000   3470.0525420
     14.8510000   3470.2334050
     14.8520000   3470.4141540
     14.8530000   3470.5936240
     14.8540000   3470.7749300
     14.8550000   3470.9542070
     14.8560000   3471.1330210
     14.8570000   3471.3166600
     14.8580000   3471.5015100
     14.8590000   3471.6866960
     14.8600000   3471.8709360
     14.8610000   3472.0518560
     14.8620000   3472.2338720
     14.8630000   3472.4146970
     14.8640000   3472.5958920
     14.8650000   3472.7791970
     14.8660000   3472.9610970
     14.8670000   3473.1424370
     14.8680000   3473.3234120
     14.8690000   3473.5050260
     14.8700000   3473.7219680
     14.8710000   3473.9996240
     14.8720000   3474.1821500
     14.8730000   3474.3640670
     14.8740000   3474.5460710
     14.8750000   3474.7264270
     14.8760000   3474.9069020
     14.8770000   3475.0883210
     14.8780000   3475.2690200
     14.8790000   3475.4506130
     14.8800000   3475.6317430
     14.8810000   3475.8122120
     14.8820000   3475.9934970
     14.8830000   3476.1747590
     14.8840000   3476.3588900
     14.8850000   3476.5425680
     14.8860000   3476.7264220
     14.8870000   3476.9083460
     14.8880000   3477.0871930
     14.8890000   3477.2698690
     14.8900000   3477.4512520
     14.8910000   3477.6315400
     14.8920000   3477.8122250
     14.8930000   3477.9933300
     14.8940000   3478.1751020
     14.8950000   3478.3542000
     14.8960000   3478.5357710
     14.8970000   3478.7184170
     14.8980000   3478.8965270
     14.8990000   3479.0776840
     14.9000000   3479.2566040
     14.9010000   3479.4376490
     14.9020000   3479.6192150
     14.9030000   3479.7994540
     14.9040000   3479.9799370
     14.9050000   3480.1612960
     14.9060000   3480.3399270
     14.9070000   3480.5187330
     14.9080000   3480.7072260
     14.9090000   3480.8962780
     14.9100000   3481.0759440
     14.9110000   3481.2691850
     14.9120000   3481.4518050
     14.9130000   3481.6358000
     14.9140000   3481.8179260
     14.9150000   3481.9995700
     14.9160000   3482.1802860
     14.9170000   3482.3631610
     14.9180000   3482.5437850
     14.9190000   3482.7240960
     14.9200000   3482.9060940
     14.9210000   3483.0871490
     14.9220000   3483.2688850
     14.9230000   3483.4492530
     14.9240000   3483.6304050
     14.9250000   3483.8125620
     14.9260000   3483.9936460
     14.9270000   3484.1742520
     14.9280000   3484.3549580
     14.9290000   3484.5370030
     14.9300000   3484.7178410
     14.9310000   3484.8991310
     14.9320000   3485.0795840
     14.9330000   3485.2617580
     14.9340000   3485.4425810
     14.9350000   3485.6206860
     14.9360000   3485.8000420
     14.9370000   3485.9801710
     14.9380000   3486.1585700
     14.9390000   3486.3382810
     14.9400000   3486.5197160
     14.9410000   3486.7007620
     14.9420000   3486.8785360
     14.9430000   3487.0586910
     14.9440000   3487.2376660
     14.9450000   3487.4182510
     14.9460000   3487.6000750
     14.9470000   3487.7826150
     14.9480000   3487.9634700
     14.9490000   3488.1438010
     14.9500000   3488.3236770
     14.9510000   3488.5052890
     14.9520000   3488.6872620
     14.9530000   3488.8668590
     14.9540000   3489.0482790
     14.9550000   3489.2307940
     14.9560000   3489.4120260
     14.9570000   3489.5911470
     14.9580000   3489.7722610
     14.9590000   3489.9535080
     14.9600000   3490.1330720
     14.9610000   3490.3138990
     14.9620000   3490.4951540
     14.9630000   3490.6745790
     14.9640000   3490.8554300
     14.9650000   3491.0360530
     14.9660000   3491.2167650
     14.9670000   3491.3999840
     14.9680000   3491.5847800
     14.9690000   3491.7652650
     14.9700000   3491.9465170
     14.9710000   3492.1268520
     14.9720000   3492.3086800
     14.9730000   3492.4898560
     14.9740000   3492.6718690
     14.9750000   3492.8519990
     14.9760000   3493.0328300
     14.9770000   3493.2144540
     14.9780000   3493.3942650
     14.9790000   3493.5736770
     14.9800000   3493.7522710
     14.9810000   3493.9318070
     14.9820000   3494.1112650
     14.9830000   3494.2912090
     14.9840000   3494.4718440
     14.9850000   3494.6517060
     14.9860000   3494.8310850
     14.9870000   3495.0127310
     14.9880000   3495.1944380
     14.9890000   3495.3727180
     14.9900000   3495.5546080
     14.9910000   3495.7346860
     14.9920000   3495.9160420
     14.9930000   3496.0963760
     14.9940000   3496.2797560
     14.9950000   3496.4615420
     14.9960000   3496.6435280
     14.9970000   3496.8243180
     14.9980000   3497.0063820
     14.9990000   3497.1852600
     15.0000000   3497.3670930


==> gnuplot1/exam2/cpu_time/opt-5d-1w-time.dat <==
      0.0010000      0.3478060
      0.0020000      0.4024110
      0.0030000      0.4486340
      0.0040000      0.4987050
      0.0050000      0.5484740
      0.0060000      0.5993780
      0.0070000      0.6507430
      0.0080000      0.7033420
      0.0090000      0.7543070
      0.0100000      0.8080000
      0.0110000      0.8621170
      0.0120000      0.9163820
      0.0130000      0.9720370
      0.0140000      1.0260190
      0.0150000      1.0810060
      0.0160000      1.1383230
      0.0170000      1.1957650
      0.0180000      1.2530900
      0.0190000      1.3102760
      0.0200000      1.3686140
      0.0210000      1.4262460
      0.0220000      1.4845330
      0.0230000      1.5434310
      0.0240000      1.6029460
      0.0250000      1.6628340
      0.0260000      1.7227940
      0.0270000      1.7832160
      0.0280000      1.8429360
      0.0290000      1.9032770
      0.0300000      1.9640130
      0.0310000      2.0248640
      0.0320000      2.0856700
      0.0330000      2.1463710
      0.0340000      2.2071370
      0.0350000      2.2676300
      0.0360000      2.3287650
      0.0370000      2.3903300
      0.0380000      2.4519610
      0.0390000      2.5126910
      0.0400000      2.5747630
      0.0410000      2.6390670
      0.0420000      2.7028660
      0.0430000      2.7672590
      0.0440000      2.8299140
      0.0450000      2.8936890
      0.0460000      2.9569260
      0.0470000      3.0195660
      0.0480000      3.0823020
      0.0490000      3.1454980
      0.0500000      3.2078120
      0.0510000      3.2707820
      0.0520000      3.3334270
      0.0530000      3.3965640
      0.0540000      3.4609560
      0.0550000      3.5255310
      0.0560000      3.5899930
      0.0570000      3.6543750
      0.0580000      3.7149190
      0.0590000      3.7795770
      0.0600000      3.8442720
      0.0610000      3.9100460
      0.0620000      3.9749200
      0.0630000      4.0373000
      0.0640000      4.1018500
      0.0650000      4.1664800
      0.0660000      4.2310790
      0.0670000      4.2951710
      0.0680000      4.3586520
      0.0690000      4.4247960
      0.0700000      4.4885040
      0.0710000      4.5533990
      0.0720000      4.6171000
      0.0730000      4.6811010
      0.0740000      4.7457250
      0.0750000      4.8103590
      0.0760000      4.8754240
      0.0770000      4.9374410
      0.0780000      5.0016510
      0.0790000      5.0658920
      0.0800000      5.1302850
      0.0810000      5.1955120
      0.0820000      5.2593670
      0.0830000      5.3248770
      0.0840000      5.3902090
      0.0850000      5.4549820
      0.0860000      5.5186460
      0.0870000      5.5829160
      0.0880000      5.6479450
      0.0890000      5.7141700
      0.0900000      5.7799220
      0.0910000      5.8425890
      0.0920000      5.9088850
      0.0930000      5.9742220
      0.0940000      6.0408360
      0.0950000      6.1045390
      0.0960000      6.1718780
      0.0970000      6.2379560
      0.0980000      6.3015490
      0.0990000      6.3677050
      0.1000000      6.4322740
      0.1010000      6.4974900
      0.1020000      6.5621440
      0.1030000      6.6250590
      0.1040000      6.6912860
      0.1050000      6.7566240
      0.1060000      6.8193580
      0.1070000      6.8852500
      0.1080000      6.9488980
      0.1090000      7.0148130
      0.1100000      7.0818020
      0.1110000      7.1446530
      0.1120000      7.2119590
      0.1130000      7.2765230
      0.1140000      7.3413050
      0.1150000      7.4064310
      0.1160000      7.4696290
      0.1170000      7.5358890
      0.1180000      7.6018400
      0.1190000      7.6655130
      0.1200000      7.7311130
      0.1210000      7.7947870
      0.1220000      7.8618670
      0.1230000      7.9278820
      0.1240000      7.9905820
      0.1250000      8.0576530
      0.1260000      8.1217890
      0.1270000      8.1875970
      0.1280000      8.2496560
      0.1290000      8.3098850
      0.1300000      8.3650850
      0.1310000      8.4193580
      0.1320000      8.4743830
      0.1330000      8.5159370
      0.1340000      8.5568690
      0.1350000      8.5971850
      0.1360000      8.6374390
      0.1370000      8.6787400
      0.1380000      8.7191820
      0.1390000      8.7595160
      0.1400000      8.8007270
      0.1410000      8.8494350
      0.1420000      8.8897950
      0.1430000      8.9304010
      0.1440000      8.9709840
      0.1450000      9.0117730
      0.1460000      9.0522390
      0.1470000      9.0930630
      0.1480000      9.1341240
      0.1490000      9.1752290
      0.1500000      9.2160660
      0.1510000      9.2564470
      0.1520000      9.2971120
      0.1530000      9.3380180
      0.1540000      9.3782710
      0.1550000      9.4199600
      0.1560000      9.4609310
      0.1570000      9.5018140
      0.1580000      9.5426730
      0.1590000      9.5836650
      0.1600000      9.6244920
      0.1610000      9.6647970
      0.1620000      9.7055140
      0.1630000      9.7461900
      0.1640000      9.7872420
      0.1650000      9.8285790
      0.1660000      9.8689960
      0.1670000      9.9094230
      0.1680000      9.9506360
      0.1690000      9.9917010
      0.1700000     10.0329160
      0.1710000     10.0742440
      0.1720000     10.1151030
      0.1730000     10.1558970
      0.1740000     10.1971920
      0.1750000     10.2378350
      0.1760000     10.2789060
      0.1770000     10.3196600
      0.1780000     10.3633020
      0.1790000     10.4086710
      0.1800000     10.4494360
      0.1810000     10.4952030
      0.1820000     10.5357770
      0.1830000     10.5838250
      0.1840000     10.6257460
      0.1850000     10.6819370
      0.1860000     10.7400780
      0.1870000     10.7905620
      0.1880000     10.8406460
      0.1890000     10.8842210
      0.1900000     10.9307710
      0.1910000     10.9724520
      0.1920000     11.0143750
      0.1930000     11.0578150
      0.1940000     11.0996600
      0.1950000     11.1415010
      0.1960000     11.1836910
      0.1970000     11.2267140
      0.1980000     11.2696170
      0.1990000     11.3125990
      0.2000000     11.3557290
      0.2010000     11.3990470
      0.2020000     11.4415330
      0.2030000     11.4838590
      0.2040000     11.5248640
      0.2050000     11.5669140
      0.2060000     11.6079720
      0.2070000     11.6494310
      0.2080000     11.6903210
      0.2090000     11.7315560
      0.2100000     11.7728610
      0.2110000     11.8141310
      0.2120000     11.8560520
      0.2130000     11.8982200
      0.2140000     11.9393650
      0.2150000     11.9813120
      0.2160000     12.0227730
      0.2170000     12.0638160
      0.2180000     12.1055820
      0.2190000     12.1469110
      0.2200000     12.1892670
      0.2210000     12.2307230
      0.2220000     12.2719680
      0.2230000     12.3132060
      0.2240000     12.3542970
      0.2250000     12.3958910
      0.2260000     12.4371930
      0.2270000     12.4786710
      0.2280000     12.5209480
      0.2290000     12.5622280
      0.2300000     12.6038080
      0.2310000     12.6451010
      0.2320000     12.6882980
      0.2330000     12.7560350
      0.2340000     12.8234320
      0.2350000     12.8685530
      0.2360000     12.9100310
      0.2370000     12.9518310
      0.2380000     12.9936750
      0.2390000     13.0358680
      0.2400000     13.0776870
      0.2410000     13.1188810
      0.2420000     13.1604000
      0.2430000     13.2020250
      0.2440000     13.2433900
      0.2450000     13.2848090
      0.2460000     13.3422270
      0.2470000     13.4098730
      0.2480000     13.4758600
      0.2490000     13.5436400
      0.2500000     13.6131430
      0.2510000     13.6787740
      0.2520000     13.7467890
      0.2530000     13.8160440
      0.2540000     13.8816380
      0.2550000     13.9499500
      0.2560000     14.0176930
      0.2570000     14.0834640
      0.2580000     14.1514280
      0.2590000     14.2187460
      0.2600000     14.2855750
      0.2610000     14.3531880
      0.2620000     14.4202570
      0.2630000     14.4875730
      0.2640000     14.5553590
      0.2650000     14.6214140
      0.2660000     14.6896200
      0.2670000     14.7582800
      0.2680000     14.8238100
      0.2690000     14.8920960
      0.2700000     14.9615060
      0.2710000     15.0266230
      0.2720000     15.0955510
      0.2730000     15.1631580
      0.2740000     15.2290040
      0.2750000     15.2972450
      0.2760000     15.3643900
      0.2770000     15.4314730
      0.2780000     15.5000490
      0.2790000     15.5675780
      0.2800000     15.6354510
      0.2810000     15.7030180
      0.2820000     15.7699060
      0.2830000     15.8393280
      0.2840000     15.9071440
      0.2850000     15.9730110
      0.2860000     16.0419990
      0.2870000     16.1105220
      0.2880000     16.1768090
      0.2890000     16.2460930
      0.2900000     16.3150170
      0.2910000     16.3805100
      0.2920000     16.4491720
      0.2930000     16.5189360
      0.2940000     16.5847380
      0.2950000     16.6538220
      0.2960000     16.7227320
      0.2970000     16.7884230
      0.2980000     16.8576370
      0.2990000     16.9256170
      0.3000000     16.9915620
      0.3010000     17.0601700
      0.3020000     17.1279330
      0.3030000     17.1945680
      0.3040000     17.2612200
      0.3050000     17.3287720
      0.3060000     17.3970710
      0.3070000     17.4648940
      0.3080000     17.5316500
      0.3090000     17.6003090
      0.3100000     17.6678410
      0.3110000     17.7346710
      0.3120000     17.8040300
      0.3130000     17.8668430
      0.3140000     17.9090400
      0.3150000     17.9510180
      0.3160000     17.9928760
      0.3170000     18.0345710
      0.3180000     18.0765630
      0.3190000     18.1181180
      0.3200000     18.1597730
      0.3210000     18.2019730
      0.3220000     18.2441610
      0.3230000     18.2859500
      0.3240000     18.3277240
      0.3250000     18.3902730
      0.3260000     18.4596600
      0.3270000     18.5258400
      0.3280000     18.5950190
      0.3290000     18.6649620
      0.3300000     18.7339400
      0.3310000     18.8008150
      0.3320000     18.8689310
      0.3330000     18.9379820
      0.3340000     19.0073160
      0.3350000     19.0769960
      0.3360000     19.1451170
      0.3370000     19.2144440
      0.3380000     19.2838380
      0.3390000     19.3527930
      0.3400000     19.4187340
      0.3410000     19.4877980
      0.3420000     19.5575560
      0.3430000     19.6273510
      0.3440000     19.6966160
      0.3450000     19.7648080
      0.3460000     19.8346180
      0.3470000     19.9044340
      0.3480000     19.9740470
      0.3490000     20.0415300
      0.3500000     20.1105910
      0.3510000     20.1793920
      0.3520000     20.2488130
      0.3530000     20.3154330
      0.3540000     20.3850380
      0.3550000     20.4539880
      0.3560000     20.5234930
      0.3570000     20.5932980
      0.3580000     20.6627280
      0.3590000     20.7323910
      0.3600000     20.8011670
      0.3610000     20.8707780
      0.3620000     20.9373410
      0.3630000     21.0067670
      0.3640000     21.0768760
      0.3650000     21.1463720
      0.3660000     21.2134960
      0.3670000     21.2822930
      0.3680000     21.3514520
      0.3690000     21.4220340
      0.3700000     21.4912470
      0.3710000     21.5601310
      0.3720000     21.6297430
      0.3730000     21.6998020
      0.3740000     21.7697510
      0.3750000     21.8367050
      0.3760000     21.9065510
      0.3770000     21.9755610
      0.3780000     22.0450870
      0.3790000     22.1127820
      0.3800000     22.1814710
      0.3810000     22.2514520
      0.3820000     22.3216790
      0.3830000     22.3911670
      0.3840000     22.4595490
      0.3850000     22.5290810
      0.3860000     22.5982420
      0.3870000     22.6685320
      0.3880000     22.7348440
      0.3890000     22.8044660
      0.3900000     22.8750390
      0.3910000     22.9439240
      0.3920000     23.0136150
      0.3930000     23.0835250
      0.3940000     23.1535920
      0.3950000     23.2231010
      0.3960000     23.2934040
      0.3970000     23.3605940
      0.3980000     23.4304050
      0.3990000     23.4997480
      0.4000000     23.5695920
      0.4010000     23.6361690
      0.4020000     23.7055380
      0.4030000     23.7751900
      0.4040000     23.8444550
      0.4050000     23.9138900
      0.4060000     23.9834700
      0.4070000     24.0536030
      0.4080000     24.1230690
      0.4090000     24.1929620
      0.4100000     24.2617480
      0.4110000     24.3308580
      0.4120000     24.4005800
      0.4130000     24.4708660
      0.4140000     24.5373330
      0.4150000     24.6075580
      0.4160000     24.6778670
      0.4170000     24.7479330
      0.4180000     24.8176020
      0.4190000     24.8876990
      0.4200000     24.9574880
      0.4210000     25.0273860
      0.4220000     25.0976450
      0.4230000     25.1658100
      0.4240000     25.2358100
      0.4250000     25.3055330
      0.4260000     25.3755310
      0.4270000     25.4419990
      0.4280000     25.5110040
      0.4290000     25.5803810
      0.4300000     25.6493900
      0.4310000     25.7191760
      0.4320000     25.7893130
      0.4330000     25.8591920
      0.4340000     25.9282780
      0.4350000     25.9989100
      0.4360000     26.0651670
      0.4370000     26.1354020
      0.4380000     26.2052170
      0.4390000     26.2752260
      0.4400000     26.3426440
      0.4410000     26.4112400
      0.4420000     26.4804030
      0.4430000     26.5501760
      0.4440000     26.6203110
      0.4450000     26.6894870
      0.4460000     26.7591350
      0.4470000     26.8291260
      0.4480000     26.8988120
      0.4490000     26.9660090
      0.4500000     27.0363250
      0.4510000     27.1064590
      0.4520000     27.1760340
      0.4530000     27.2448180
      0.4540000     27.3144020
      0.4550000     27.3838300
      0.4560000     27.4539350
      0.4570000     27.5246120
      0.4580000     27.5938020
      0.4590000     27.6648390
      0.4600000     27.7350550
      0.4610000     27.8047490
      0.4620000     27.8722810
      0.4630000     27.9426270
      0.4640000     28.0130890
      0.4650000     28.0840280
      0.4660000     28.1528140
      0.4670000     28.2210990
      0.4680000     28.2904910
      0.4690000     28.3599710
      0.4700000     28.4295310
      0.4710000     28.4983970
      0.4720000     28.5679870
      0.4730000     28.6377150
      0.4740000     28.7087540
      0.4750000     28.7746360
      0.4760000     28.8448250
      0.4770000     28.9154150
      0.4780000     28.9858390
      0.4790000     29.0550070
      0.4800000     29.1242680
      0.4810000     29.1948110
      0.4820000     29.2652820
      0.4830000     29.3350740
      0.4840000     29.4041050
      0.4850000     29.4740660
      0.4860000     29.5455180
      0.4870000     29.6152680
      0.4880000     29.6822620
      0.4890000     29.7520620
      0.4900000     29.8226300
      0.4910000     29.8938120
      0.4920000     29.9620200
      0.4930000     30.0312190
      0.4940000     30.1016080
      0.4950000     30.1710830
      0.4960000     30.2415410
      0.4970000     30.3102840
      0.4980000     30.3796970
      0.4990000     30.4494990
      0.5000000     30.5197790
      0.5010000     30.5876460
      0.5020000     30.6585130
      0.5030000     30.7293020
      0.5040000     30.7992850
      0.5050000     30.8673560
      0.5060000     30.9365440
      0.5070000     31.0070980
      0.5080000     31.0769260
      0.5090000     31.1468850
      0.5100000     31.2160030
      0.5110000     31.2864210
      0.5120000     31.3566030
      0.5130000     31.4261380
      0.5140000     31.4933800
      0.5150000     31.5624900
      0.5160000     31.6325330
      0.5170000     31.7023040
      0.5180000     31.7715030
      0.5190000     31.8404250
      0.5200000     31.9098680
      0.5210000     31.9795560
      0.5220000     32.0499160
      0.5230000     32.1183020
      0.5240000     32.1891470
      0.5250000     32.2587750
      0.5260000     32.3295010
      0.5270000     32.3964100
      0.5280000     32.4662850
      0.5290000     32.5364950
      0.5300000     32.6061460
      0.5310000     32.6741440
      0.5320000     32.7434820
      0.5330000     32.8128580
      0.5340000     32.8827030
      0.5350000     32.9526860
      0.5360000     33.0221920
      0.5370000     33.0925440
      0.5380000     33.1627030
      0.5390000     33.2328870
      0.5400000     33.3009310
      0.5410000     33.3709660
      0.5420000     33.4411240
      0.5430000     33.5124840
      0.5440000     33.5790830
      0.5450000     33.6498340
      0.5460000     33.7195960
      0.5470000     33.7903120
      0.5480000     33.8608100
      0.5490000     33.9316720
      0.5500000     34.0030500
      0.5510000     34.0732350
      0.5520000     34.1436280
      0.5530000     34.2122260
      0.5540000     34.2831100
      0.5550000     34.3532920
      0.5560000     34.4231030
      0.5570000     34.4907230
      0.5580000     34.5609280
      0.5590000     34.6309150
      0.5600000     34.7017600
      0.5610000     34.7716920
      0.5620000     34.8414470
      0.5630000     34.9116820
      0.5640000     34.9824660
      0.5650000     35.0524380
      0.5660000     35.1208950
      0.5670000     35.1914250
      0.5680000     35.2623100
      0.5690000     35.3323890
      0.5700000     35.3992520
      0.5710000     35.4700820
      0.5720000     35.5402190
      0.5730000     35.6110640
      0.5740000     35.6791120
      0.5750000     35.7482290
      0.5760000     35.8189270
      0.5770000     35.8896550
      0.5780000     35.9600850
      0.5790000     36.0306970
      0.5800000     36.1011940
      0.5810000     36.1716650
      0.5820000     36.2418010
      0.5830000     36.3106200
      0.5840000     36.3811550
      0.5850000     36.4526860
      0.5860000     36.5232980
      0.5870000     36.5907260
      0.5880000     36.6610810
      0.5890000     36.7323520
      0.5900000     36.8028780
      0.5910000     36.8735180
      0.5920000     36.9424900
      0.5930000     37.0128590
      0.5940000     37.0831370
      0.5950000     37.1543680
      0.5960000     37.2244170
      0.5970000     37.2942820
      0.5980000     37.3647450
      0.5990000     37.4352940
      0.6000000     37.5029870
      0.6010000     37.5740500
      0.6020000     37.6444940
      0.6030000     37.7146750
      0.6040000     37.7833490
      0.6050000     37.8538830
      0.6060000     37.9246890
      0.6070000     37.9955830
      0.6080000     38.0661750
      0.6090000     38.1374170
      0.6100000     38.2082250
      0.6110000     38.2787910
      0.6120000     38.3495150
      0.6130000     38.4174950
      0.6140000     38.4888480
      0.6150000     38.5596330
      0.6160000     38.6303440
      0.6170000     38.6975840
      0.6180000     38.7687150
      0.6190000     38.8387610
      0.6200000     38.9102200
      0.6210000     38.9800950
      0.6220000     39.0500430
      0.6230000     39.1214140
      0.6240000     39.1919020
      0.6250000     39.2624160
      0.6260000     39.3326620
      0.6270000     39.4034010
      0.6280000     39.4746000
      0.6290000     39.5447680
      0.6300000     39.6125770
      0.6310000     39.6827270
      0.6320000     39.7530890
      0.6330000     39.8245280
      0.6340000     39.8926540
      0.6350000     39.9627510
      0.6360000     40.0341340
      0.6370000     40.1047260
      0.6380000     40.1756080
      0.6390000     40.2472300
      0.6400000     40.3186290
      0.6410000     40.3904610
      0.6420000     40.4615600
      0.6430000     40.5308970
      0.6440000     40.6027950
      0.6450000     40.6737640
      0.6460000     40.7448320
      0.6470000     40.8127670
      0.6480000     40.8826070
      0.6490000     40.9535420
      0.6500000     41.0246620
      0.6510000     41.0936430
      0.6520000     41.1637650
      0.6530000     41.2346260
      0.6540000     41.3055900
      0.6550000     41.3774000
      0.6560000     41.4486560
      0.6570000     41.5198120
      0.6580000     41.5910240
      0.6590000     41.6619440
      0.6600000     41.7307780
      0.6610000     41.8022800
      0.6620000     41.8743430
      0.6630000     41.9460140
      0.6640000     42.0147000
      0.6650000     42.0863030
      0.6660000     42.1567510
      0.6670000     42.2251250
      0.6680000     42.2959250
      0.6690000     42.3658940
      0.6700000     42.4342610
      0.6710000     42.5052750
      0.6720000     42.5754890
      0.6730000     42.6445370
      0.6740000     42.7161480
      0.6750000     42.7858390
      0.6760000     42.8567160
      0.6770000     42.9276820
      0.6780000     42.9990470
      0.6790000     43.0704050
      0.6800000     43.1416830
      0.6810000     43.2129750
      0.6820000     43.2841920
      0.6830000     43.3551540
      0.6840000     43.4247200
      0.6850000     43.4969950
      0.6860000     43.5678170
      0.6870000     43.6390240
      0.6880000     43.7070010
      0.6890000     43.7773490
      0.6900000     43.8492490
      0.6910000     43.9196760
      0.6920000     43.9882140
      0.6930000     44.0599150
      0.6940000     44.1318560
      0.6950000     44.2034650
      0.6960000     44.2751220
      0.6970000     44.3476670
      0.6980000     44.4197040
      0.6990000     44.4910630
      0.7000000     44.5626330
      0.7010000     44.6324190
      0.7020000     44.7036690
      0.7030000     44.7746810
      0.7040000     44.8461830
      0.7050000     44.9150290
      0.7060000     44.9868780
      0.7070000     45.0584160
      0.7080000     45.1311860
      0.7090000     45.1998730
      0.7100000     45.2718680
      0.7110000     45.3442100
      0.7120000     45.4164240
      0.7130000     45.4871570
      0.7140000     45.5583510
      0.7150000     45.6311490
      0.7160000     45.7024200
      0.7170000     45.7741910
      0.7180000     45.8460000
      0.7190000     45.9175560
      0.7200000     45.9848300
      0.7210000     46.0566740
      0.7220000     46.1283140
      0.7230000     46.1970010
      0.7240000     46.2682890
      0.7250000     46.3394640
      0.7260000     46.4073620
      0.7270000     46.4782910
      0.7280000     46.5511360
      0.7290000     46.6201020
      0.7300000     46.6921170
      0.7310000     46.7634690
      0.7320000     46.8316770
      0.7330000     46.9027580
      0.7340000     46.9741750
      0.7350000     47.0429300
      0.7360000     47.1146960
      0.7370000     47.1869160
      0.7380000     47.2547570
      0.7390000     47.3263260
      0.7400000     47.3983150
      0.7410000     47.4669430
      0.7420000     47.5381210
      0.7430000     47.6098690
      0.7440000     47.6771170
      0.7450000     47.7456000
      0.7460000     47.8179040
      0.7470000     47.8908320
      0.7480000     47.9627030
      0.7490000     48.0349840
      0.7500000     48.1060020
      0.7510000     48.1780220
      0.7520000     48.2511270
      0.7530000     48.3236930
      0.7540000     48.3953850
      0.7550000     48.4684200
      0.7560000     48.5400090
      0.7570000     48.6121530
      0.7580000     48.6831580
      0.7590000     48.7546480
      0.7600000     48.8271940
      0.7610000     48.8984350
      0.7620000     48.9692270
      0.7630000     49.0418660
      0.7640000     49.1138120
      0.7650000     49.1852040
      0.7660000     49.2542840
      0.7670000     49.3263350
      0.7680000     49.3982000
      0.7690000     49.4703680
      0.7700000     49.5415010
      0.7710000     49.6124280
      0.7720000     49.6841560
      0.7730000     49.7565480
      0.7740000     49.8287910
      0.7750000     49.9009600
      0.7760000     49.9733370
      0.7770000     50.0455850
      0.7780000     50.1174450
      0.7790000     50.1881830
      0.7800000     50.2597320
      0.7810000     50.3323780
      0.7820000     50.4053710
      0.7830000     50.4756330
      0.7840000     50.5477350
      0.7850000     50.6188100
      0.7860000     50.6909690
      0.7870000     50.7603870
      0.7880000     50.8325710
      0.7890000     50.9049300
      0.7900000     50.9765470
      0.7910000     51.0473440
      0.7920000     51.1188490
      0.7930000     51.1908950
      0.7940000     51.2632470
      0.7950000     51.3361940
      0.7960000     51.4074010
      0.7970000     51.4805830
      0.7980000     51.5529340
      0.7990000     51.6250940
      0.8000000     51.6970570
      0.8010000     51.7697460
      0.8020000     51.8431360
      0.8030000     51.9160230
      0.8040000     51.9870620
      0.8050000     52.0603600
      0.8060000     52.1327310
      0.8070000     52.2055980
      0.8080000     52.2738570
      0.8090000     52.3471210
      0.8100000     52.4196730
      0.8110000     52.4924170
      0.8120000     52.5610950
      0.8130000     52.6338500
      0.8140000     52.7059880
      0.8150000     52.7787210
      0.8160000     52.8489100
      0.8170000     52.9199560
      0.8180000     52.9933080
      0.8190000     53.0655120
      0.8200000     53.1375230
      0.8210000     53.2108500
      0.8220000     53.2825350
      0.8230000     53.3553090
      0.8240000     53.4274680
      0.8250000     53.4998450
      0.8260000     53.5724920
      0.8270000     53.6450740
      0.8280000     53.7179390
      0.8290000     53.7882610
      0.8300000     53.8612850
      0.8310000     53.9332850
      0.8320000     54.0056430
      0.8330000     54.0749620
      0.8340000     54.1470240
      0.8350000     54.2189600
      0.8360000     54.2916490
      0.8370000     54.3605440
      0.8380000     54.4324830
      0.8390000     54.5050390
      0.8400000     54.5773620
      0.8410000     54.6499730
      0.8420000     54.7222030
      0.8430000     54.7946430
      0.8440000     54.8671520
      0.8450000     54.9399150
      0.8460000     55.0126780
      0.8470000     55.0851340
      0.8480000     55.1575220
      0.8490000     55.2299850
      0.8500000     55.3008130
      0.8510000     55.3735500
      0.8520000     55.4465880
      0.8530000     55.5197000
      0.8540000     55.5889510
      0.8550000     55.6613450
      0.8560000     55.7335690
      0.8570000     55.8066450
      0.8580000     55.8756180
      0.8590000     55.9479490
      0.8600000     56.0207810
      0.8610000     56.0929310
      0.8620000     56.1624190
      0.8630000     56.2339580
      0.8640000     56.3071780
      0.8650000     56.3801200
      0.8660000     56.4521650
      0.8670000     56.5237660
      0.8680000     56.5960110
      0.8690000     56.6687280
      0.8700000     56.7414290
      0.8710000     56.8142770
      0.8720000     56.8869670
      0.8730000     56.9593410
      0.8740000     57.0322780
      0.8750000     57.1032040
      0.8760000     57.1747860
      0.8770000     57.2479410
      0.8780000     57.3209080
      0.8790000     57.3919070
      0.8800000     57.4644130
      0.8810000     57.5369820
      0.8820000     57.6095900
      0.8830000     57.6793000
      0.8840000     57.7522600
      0.8850000     57.8254740
      0.8860000     57.8983700
      0.8870000     57.9678080
      0.8880000     58.0404160
      0.8890000     58.1126640
      0.8900000     58.1847300
      0.8910000     58.2575550
      0.8920000     58.3295190
      0.8930000     58.4027600
      0.8940000     58.4754800
      0.8950000     58.5484260
      0.8960000     58.6213710
      0.8970000     58.6936170
      0.8980000     58.7653470
      0.8990000     58.8384020
      0.9000000     58.9093110
      0.9010000     58.9822130
      0.9020000     59.0543470
      0.9030000     59.1266990
      0.9040000     59.1965040
      0.9050000     59.2691650
      0.9060000     59.3428210
      0.9070000     59.4154620
      0.9080000     59.4854740
      0.9090000     59.5580910
      0.9100000     59.6310270
      0.9110000     59.7037710
      0.9120000     59.7746770
      0.9130000     59.8474390
      0.9140000     59.9200580
      0.9150000     59.9930940
      0.9160000     60.0654570
      0.9170000     60.1370920
      0.9180000     60.2097770
      0.9190000     60.2822640
      0.9200000     60.3550750
      0.9210000     60.4288130
      0.9220000     60.5023110
      0.9230000     60.5759810
      0.9240000     60.6486400
      0.9250000     60.7213340
      0.9260000     60.7938340
      0.9270000     60.8669240
      0.9280000     60.9402350
      0.9290000     61.0117470
      0.9300000     61.0845600
      0.9310000     61.1579210
      0.9320000     61.2306320
      0.9330000     61.3021450
      0.9340000     61.3745200
      0.9350000     61.4473970
      0.9360000     61.5201910
      0.9370000     61.5903470
      0.9380000     61.6634600
      0.9390000     61.7357600
      0.9400000     61.8093390
      0.9410000     61.8783610
      0.9420000     61.9510070
      0.9430000     62.0244680
      0.9440000     62.0978980
      0.9450000     62.1702900
      0.9460000     62.2415640
      0.9470000     62.3158140
      0.9480000     62.3887950
      0.9490000     62.4619240
      0.9500000     62.5356990
      0.9510000     62.6086310
      0.9520000     62.6816190
      0.9530000     62.7542620
      0.9540000     62.8266880
      0.9550000     62.9000060
      0.9560000     62.9733360
      0.9570000     63.0456640
      0.9580000     63.1165760
      0.9590000     63.1895360
      0.9600000     63.2626550
      0.9610000     63.3345720
      0.9620000     63.4053280
      0.9630000     63.4783410
      0.9640000     63.5510010
      0.9650000     63.6247720
      0.9660000     63.6939760
      0.9670000     63.7667200
      0.9680000     63.8396330
      0.9690000     63.9124710
      0.9700000     63.9830970
      0.9710000     64.0551680
      0.9720000     64.1279640
      0.9730000     64.2008770
      0.9740000     64.2745620
      0.9750000     64.3474620
      0.9760000     64.4207700
      0.9770000     64.4949000
      0.9780000     64.5675250
      0.9790000     64.6407020
      0.9800000     64.7130380
      0.9810000     64.7859400
      0.9820000     64.8594970
      0.9830000     64.9305120
      0.9840000     65.0035790
      0.9850000     65.0760320
      0.9860000     65.1491810
      0.9870000     65.2210640
      0.9880000     65.2930230
      0.9890000     65.3661990
      0.9900000     65.4404930
      0.9910000     65.5104440
      0.9920000     65.5834220
      0.9930000     65.6563330
      0.9940000     65.7303420
      0.9950000     65.8003570
      0.9960000     65.8728370
      0.9970000     65.9459600
      0.9980000     66.0192290
      0.9990000     66.0890700
      1.0000000     66.1616520
      1.0010000     66.2354750
      1.0020000     66.3081620
      1.0030000     66.3812530
      1.0040000     66.4534520
      1.0050000     66.5262920
      1.0060000     66.5996150
      1.0070000     66.6727230
      1.0080000     66.7458360
      1.0090000     66.8184420
      1.0100000     66.8906350
      1.0110000     66.9644720
      1.0120000     67.0357650
      1.0130000     67.1099500
      1.0140000     67.1824970
      1.0150000     67.2547800
      1.0160000     67.3249010
      1.0170000     67.3984480
      1.0180000     67.4721410
      1.0190000     67.5450100
      1.0200000     67.6151290
      1.0210000     67.6873880
      1.0220000     67.7611050
      1.0230000     67.8343650
      1.0240000     67.9045940
      1.0250000     67.9781580
      1.0260000     68.0509000
      1.0270000     68.1237720
      1.0280000     68.1957000
      1.0290000     68.2673770
      1.0300000     68.3398480
      1.0310000     68.4134520
      1.0320000     68.4860640
      1.0330000     68.5585320
      1.0340000     68.6317300
      1.0350000     68.7040720
      1.0360000     68.7782420
      1.0370000     68.8509900
      1.0380000     68.9237860
      1.0390000     68.9970070
      1.0400000     69.0700470
      1.0410000     69.1420760
      1.0420000     69.2149620
      1.0430000     69.2884210
      1.0440000     69.3621610
      1.0450000     69.4335640
      1.0460000     69.5063700
      1.0470000     69.5795600
      1.0480000     69.6526870
      1.0490000     69.7224260
      1.0500000     69.7953040
      1.0510000     69.8687760
      1.0520000     69.9416820
      1.0530000     70.0122620
      1.0540000     70.0856900
      1.0550000     70.1583060
      1.0560000     70.2320880
      1.0570000     70.3038360
      1.0580000     70.3761660
      1.0590000     70.4495680
      1.0600000     70.5218520
      1.0610000     70.5949750
      1.0620000     70.6685400
      1.0630000     70.7418920
      1.0640000     70.8145330
      1.0650000     70.8882330
      1.0660000     70.9604300
      1.0670000     71.0331270
      1.0680000     71.1055880
      1.0690000     71.1783220
      1.0700000     71.2496840
      1.0710000     71.3229970
      1.0720000     71.3963930
      1.0730000     71.4692790
      1.0740000     71.5396360
      1.0750000     71.6131870
      1.0760000     71.6856560
      1.0770000     71.7594470
      1.0780000     71.8290940
      1.0790000     71.9025260
      1.0800000     71.9762590
      1.0810000     72.0504330
      1.0820000     72.1210250
      1.0830000     72.1939580
      1.0840000     72.2676360
      1.0850000     72.3411680
      1.0860000     72.4143490
      1.0870000     72.4873720
      1.0880000     72.5606500
      1.0890000     72.6343680
      1.0900000     72.7077620
      1.0910000     72.7812450
      1.0920000     72.8542920
      1.0930000     72.9268570
      1.0940000     73.0002800
      1.0950000     73.0728680
      1.0960000     73.1463660
      1.0970000     73.2196810
      1.0980000     73.2921910
      1.0990000     73.3629910
      1.1000000     73.4357940
      1.1010000     73.5102130
      1.1020000     73.5841640
      1.1030000     73.6536830
      1.1040000     73.7277400
      1.1050000     73.8018450
      1.1060000     73.8750280
      1.1070000     73.9458420
      1.1080000     74.0193310
      1.1090000     74.0921840
      1.1100000     74.1660990
      1.1110000     74.2373150
      1.1120000     74.3099720
      1.1130000     74.3828320
      1.1140000     74.4557400
      1.1150000     74.5291780
      1.1160000     74.6032530
      1.1170000     74.6758940
      1.1180000     74.7494830
      1.1190000     74.8228500
      1.1200000     74.8787550
      1.1210000     74.9239020
      1.1220000     74.9945350
      1.1230000     75.0690780
      1.1240000     75.1427320
      1.1250000     75.2160680
      1.1260000     75.2892650
      1.1270000     75.3636680
      1.1280000     75.4108500
      1.1290000     75.4551260
      1.1300000     75.4999890
      1.1310000     75.5442190
      1.1320000     75.5883030
      1.1330000     75.6324070
      1.1340000     75.6761640
      1.1350000     75.7205760
      1.1360000     75.7888340
      1.1370000     75.8618950
      1.1380000     75.9315780
      1.1390000     76.0042150
      1.1400000     76.0761670
      1.1410000     76.1464770
      1.1420000     76.2187810
      1.1430000     76.2904580
      1.1440000     76.3609500
      1.1450000     76.4329170
      1.1460000     76.5054380
      1.1470000     76.5746140
      1.1480000     76.6479890
      1.1490000     76.7209190
      1.1500000     76.7902480
      1.1510000     76.8639270
      1.1520000     76.9356760
      1.1530000     77.0058560
      1.1540000     77.0788680
      1.1550000     77.1512450
      1.1560000     77.2222750
      1.1570000     77.2945780
      1.1580000     77.3670640
      1.1590000     77.4371530
      1.1600000     77.5093590
      1.1610000     77.5818600
      1.1620000     77.6509330
      1.1630000     77.7228410
      1.1640000     77.7953200
      1.1650000     77.8654240
      1.1660000     77.9375090
      1.1670000     78.0098350
      1.1680000     78.0808500
      1.1690000     78.1541380
      1.1700000     78.2256610
      1.1710000     78.2970480
      1.1720000     78.3696330
      1.1730000     78.4429460
      1.1740000     78.5136460
      1.1750000     78.5868600
      1.1760000     78.6608600
      1.1770000     78.7302310
      1.1780000     78.8042610
      1.1790000     78.8775810
      1.1800000     78.9461980
      1.1810000     79.0198040
      1.1820000     79.0924330
      1.1830000     79.1625350
      1.1840000     79.2348560
      1.1850000     79.3083080
      1.1860000     79.3784900
      1.1870000     79.4521730
      1.1880000     79.5260140
      1.1890000     79.5957030
      1.1900000     79.6683710
      1.1910000     79.7419980
      1.1920000     79.8118930
      1.1930000     79.8851840
      1.1940000     79.9594610
      1.1950000     80.0288370
      1.1960000     80.1017590
      1.1970000     80.1746880
      1.1980000     80.2448390
      1.1990000     80.3172230
      1.2000000     80.3902420
      1.2010000     80.4646010
      1.2020000     80.5388650
      1.2030000     80.6126070
      1.2040000     80.6874430
      1.2050000     80.7613080
      1.2060000     80.8349340
      1.2070000     80.9083590
      1.2080000     80.9816240
      1.2090000     81.0555540
      1.2100000     81.1288490
      1.2110000     81.2019140
      1.2120000     81.2742140
      1.2130000     81.3475320
      1.2140000     81.4217610
      1.2150000     81.4947640
      1.2160000     81.5655710
      1.2170000     81.6396060
      1.2180000     81.7129220
      1.2190000     81.7869880
      1.2200000     81.8573520
      1.2210000     81.9314570
      1.2220000     82.0051170
      1.2230000     82.0789900
      1.2240000     82.1495890
      1.2250000     82.2238000
      1.2260000     82.2975500
      1.2270000     82.3723340
      1.2280000     82.4442460
      1.2290000     82.5170150
      1.2300000     82.5901530
      1.2310000     82.6634940
      1.2320000     82.7363230
      1.2330000     82.7885830
      1.2340000     82.8329930
      1.2350000     82.8779880
      1.2360000     82.9223780
      1.2370000     82.9671760
      1.2380000     83.0119740
      1.2390000     83.0563680
      1.2400000     83.1017670
      1.2410000     83.1457230
      1.2420000     83.1901770
      1.2430000     83.2339190
      1.2440000     83.2784710
      1.2450000     83.3223500
      1.2460000     83.3669220
      1.2470000     83.4116530
      1.2480000     83.4563900
      1.2490000     83.5006090
      1.2500000     83.5444390
      1.2510000     83.5892090
      1.2520000     83.6333020
      1.2530000     83.6785270
      1.2540000     83.7297400
      1.2550000     83.7773120
      1.2560000     83.8219130
      1.2570000     83.8667890
      1.2580000     83.9113360
      1.2590000     83.9561090
      1.2600000     84.0013740
      1.2610000     84.0458420
      1.2620000     84.0898050
      1.2630000     84.1348740
      1.2640000     84.1789140
      1.2650000     84.2230030
      1.2660000     84.2671630
      1.2670000     84.3125270
      1.2680000     84.3569970
      1.2690000     84.4017270
      1.2700000     84.4462290
      1.2710000     84.4911760
      1.2720000     84.5362420
      1.2730000     84.5809680
      1.2740000     84.6260020
      1.2750000     84.6713090
      1.2760000     84.7152780
      1.2770000     84.7597630
      1.2780000     84.8040360
      1.2790000     84.8482060
      1.2800000     84.8927520
      1.2810000     84.9371690
      1.2820000     84.9814900
      1.2830000     85.0254240
      1.2840000     85.0698630
      1.2850000     85.1151090
      1.2860000     85.1593850
      1.2870000     85.2050900
      1.2880000     85.2503750
      1.2890000     85.2954390
      1.2900000     85.3404330
      1.2910000     85.3851390
      1.2920000     85.4303850
      1.2930000     85.4744100
      1.2940000     85.5197760
      1.2950000     85.5644640
      1.2960000     85.6098530
      1.2970000     85.6548580
      1.2980000     85.6988550
      1.2990000     85.7440110
      1.3000000     85.7884310
      1.3010000     85.8333340
      1.3020000     85.8781570
      1.3030000     85.9228990
      1.3040000     85.9667510
      1.3050000     86.0102510
      1.3060000     86.0540000
      1.3070000     86.0977950
      1.3080000     86.1419150
      1.3090000     86.1869330
      1.3100000     86.2316520
      1.3110000     86.2754870
      1.3120000     86.3191750
      1.3130000     86.3641680
      1.3140000     86.4083930
      1.3150000     86.4538030
      1.3160000     86.4989620
      1.3170000     86.5433180
      1.3180000     86.5871300
      1.3190000     86.6311310
      1.3200000     86.6760540
      1.3210000     86.7199320
      1.3220000     86.7654530
      1.3230000     86.8091000
      1.3240000     86.8542610
      1.3250000     86.8980090
      1.3260000     86.9416610
      1.3270000     86.9852000
      1.3280000     87.0305610
      1.3290000     87.0756290
      1.3300000     87.1195010
      1.3310000     87.1650970
      1.3320000     87.2095340
      1.3330000     87.2543670
      1.3340000     87.2986080
      1.3350000     87.3434400
      1.3360000     87.3875680
      1.3370000     87.4444770
      1.3380000     87.4898030
      1.3390000     87.5341390
      1.3400000     87.5789100
      1.3410000     87.6238750
      1.3420000     87.6683710
      1.3430000     87.7219530
      1.3440000     87.7679610
      1.3450000     87.8126690
      1.3460000     87.8577240
      1.3470000     87.9021460
      1.3480000     87.9472510
      1.3490000     87.9921860
      1.3500000     88.0369710
      1.3510000     88.0810630
      1.3520000     88.1258270
      1.3530000     88.1706460
      1.3540000     88.2159300
      1.3550000     88.2606370
      1.3560000     88.3059230
      1.3570000     88.3504620
      1.3580000     88.3981380
      1.3590000     88.4419590
      1.3600000     88.4865130
      1.3610000     88.5318070
      1.3620000     88.5758630
      1.3630000     88.6207500
      1.3640000     88.6653250
      1.3650000     88.7090920
      1.3660000     88.7545140
      1.3670000     88.7980940
      1.3680000     88.8533680
      1.3690000     88.8997080
      1.3700000     88.9458860
      1.3710000     88.9922770
      1.3720000     89.0388540
      1.3730000     89.0832080
      1.3740000     89.1272230
      1.3750000     89.1715690
      1.3760000     89.2159920
      1.3770000     89.2606960
      1.3780000     89.3045430
      1.3790000     89.3491290
      1.3800000     89.3935220
      1.3810000     89.4387360
      1.3820000     89.4831920
      1.3830000     89.5289260
      1.3840000     89.5738470
      1.3850000     89.6178090
      1.3860000     89.6622130
      1.3870000     89.7060400
      1.3880000     89.7531570
      1.3890000     89.7983150
      1.3900000     89.8442560
      1.3910000     89.8884020
      1.3920000     89.9327120
      1.3930000     89.9776520
      1.3940000     90.0216270
      1.3950000     90.0658270
      1.3960000     90.1097440
      1.3970000     90.1543470
      1.3980000     90.1981940
      1.3990000     90.2420620
      1.4000000     90.2864380
      1.4010000     90.3318930
      1.4020000     90.3766650
      1.4030000     90.4208150
      1.4040000     90.4652260
      1.4050000     90.5092480
      1.4060000     90.5543860
      1.4070000     90.5994790
      1.4080000     90.6444100
      1.4090000     90.6884050
      1.4100000     90.7330160
      1.4110000     90.7773160
      1.4120000     90.8214070
      1.4130000     90.8663400
      1.4140000     90.9113090
      1.4150000     90.9566970
      1.4160000     91.0008310
      1.4170000     91.0453930
      1.4180000     91.0906920
      1.4190000     91.1358020
      1.4200000     91.1797910
      1.4210000     91.2237050
      1.4220000     91.2680420
      1.4230000     91.3118780
      1.4240000     91.3578700
      1.4250000     91.4017420
      1.4260000     91.4467500
      1.4270000     91.4906750
      1.4280000     91.5353300
      1.4290000     91.5795360
      1.4300000     91.6247200
      1.4310000     91.6700100
      1.4320000     91.7144980
      1.4330000     91.7587750
      1.4340000     91.8034740
      1.4350000     91.8484130
      1.4360000     91.8929660
      1.4370000     91.9382160
      1.4380000     91.9836330
      1.4390000     92.0279590
      1.4400000     92.0730370
      1.4410000     92.1174210
      1.4420000     92.1615590
      1.4430000     92.2064970
      1.4440000     92.2508590
      1.4450000     92.2948500
      1.4460000     92.3402740
      1.4470000     92.3841950
      1.4480000     92.4296440
      1.4490000     92.4740810
      1.4500000     92.5194270
      1.4510000     92.5645820
      1.4520000     92.6087500
      1.4530000     92.6539210
      1.4540000     92.6996880
      1.4550000     92.7445700
      1.4560000     92.7911330
      1.4570000     92.8364010
      1.4580000     92.8823410
      1.4590000     92.9278450
      1.4600000     92.9731310
      1.4610000     93.0183780
      1.4620000     93.0626340
      1.4630000     93.1078370
      1.4640000     93.1533180
      1.4650000     93.1978190
      1.4660000     93.2432690
      1.4670000     93.2870740
      1.4680000     93.3315020
      1.4690000     93.3764880
      1.4700000     93.4205780
      1.4710000     93.4669400
      1.4720000     93.5287130
      1.4730000     93.5825130
      1.4740000     93.6267330
      1.4750000     93.6723990
      1.4760000     93.7165040
      1.4770000     93.7660440
      1.4780000     93.8110070
      1.4790000     93.8550680
      1.4800000     93.8999430
      1.4810000     93.9450450
      1.4820000     93.9900750
      1.4830000     94.0342410
      1.4840000     94.0782920
      1.4850000     94.1226230
      1.4860000     94.1669290
      1.4870000     94.2107700
      1.4880000     94.2552560
      1.4890000     94.3003110
      1.4900000     94.3446870
      1.4910000     94.3888030
      1.4920000     94.4343510
      1.4930000     94.4798520
      1.4940000     94.5245980
      1.4950000     94.5695190
      1.4960000     94.6148110
      1.4970000     94.6588830
      1.4980000     94.7051890
      1.4990000     94.7639990
      1.5000000     94.8116150
      1.5010000     94.8569850
      1.5020000     94.9023460
      1.5030000     94.9475780
      1.5040000     94.9920640
      1.5050000     95.0361550
      1.5060000     95.0809230
      1.5070000     95.1250670
      1.5080000     95.1702190
      1.5090000     95.2144390
      1.5100000     95.2598950
      1.5110000     95.3039780
      1.5120000     95.3484700
      1.5130000     95.3936080
      1.5140000     95.4392260
      1.5150000     95.4848170
      1.5160000     95.5304520
      1.5170000     95.5757540
      1.5180000     95.6203240
      1.5190000     95.6662990
      1.5200000     95.7108910
      1.5210000     95.7567830
      1.5220000     95.8027370
      1.5230000     95.8479380
      1.5240000     95.8925520
      1.5250000     95.9391400
      1.5260000     95.9847660
      1.5270000     96.0303590
      1.5280000     96.0749040
      1.5290000     96.1202170
      1.5300000     96.1644240
      1.5310000     96.2098600
      1.5320000     96.2553130
      1.5330000     96.3004170
      1.5340000     96.3459850
      1.5350000     96.3909650
      1.5360000     96.4355190
      1.5370000     96.4806810
      1.5380000     96.5251970
      1.5390000     96.5714270
      1.5400000     96.6166810
      1.5410000     96.6620990
      1.5420000     96.7066270
      1.5430000     96.7507430
      1.5440000     96.7960850
      1.5450000     96.8415580
      1.5460000     96.8879510
      1.5470000     96.9333730
      1.5480000     96.9788090
      1.5490000     97.0234380
      1.5500000     97.0685560
      1.5510000     97.1136080
      1.5520000     97.1590590
      1.5530000     97.2043170
      1.5540000     97.2495440
      1.5550000     97.2949540
      1.5560000     97.3391470
      1.5570000     97.3843760
      1.5580000     97.4299480
      1.5590000     97.4762340
      1.5600000     97.5208110
      1.5610000     97.5660480
      1.5620000     97.6288780
      1.5630000     97.6750880
      1.5640000     97.7204850
      1.5650000     97.7714140
      1.5660000     97.8166310
      1.5670000     97.8622200
      1.5680000     97.9080260
      1.5690000     97.9537290
      1.5700000     97.9981010
      1.5710000     98.0420120
      1.5720000     98.0874230
      1.5730000     98.1318220
      1.5740000     98.1762710
      1.5750000     98.2216180
      1.5760000     98.2670940
      1.5770000     98.3126250
      1.5780000     98.3570440
      1.5790000     98.4023700
      1.5800000     98.4482070
      1.5810000     98.4925700
      1.5820000     98.5383100
      1.5830000     98.5833340
      1.5840000     98.6289550
      1.5850000     98.6743230
      1.5860000     98.7193030
      1.5870000     98.7658710
      1.5880000     98.8110080
      1.5890000     98.8569520
      1.5900000     98.9010600
      1.5910000     98.9506050
      1.5920000     98.9970090
      1.5930000     99.0422710
      1.5940000     99.0953810
      1.5950000     99.1405820
      1.5960000     99.1857760
      1.5970000     99.2316380
      1.5980000     99.2770440
      1.5990000     99.3244880
      1.6000000     99.3698970
      1.6010000     99.4165920
      1.6020000     99.4631000
      1.6030000     99.5075190
      1.6040000     99.5533640
      1.6050000     99.5985170
      1.6060000     99.6498890
      1.6070000     99.6989180
      1.6080000     99.7444420
      1.6090000     99.7891560
      1.6100000     99.8345810
      1.6110000     99.8791280
      1.6120000     99.9251170
      1.6130000     99.9708740
      1.6140000    100.0162110
      1.6150000    100.0612410
      1.6160000    100.1060810
      1.6170000    100.1504560
      1.6180000    100.1958500
      1.6190000    100.2410030
      1.6200000    100.2869830
      1.6210000    100.3344710
      1.6220000    100.3801870
      1.6230000    100.4269600
      1.6240000    100.4723380
      1.6250000    100.5177420
      1.6260000    100.5634830
      1.6270000    100.6090240
      1.6280000    100.6544320
      1.6290000    100.6988630
      1.6300000    100.7442610
      1.6310000    100.7903770
      1.6320000    100.8363190
      1.6330000    100.8823740
      1.6340000    100.9270750
      1.6350000    100.9713910
      1.6360000    101.0158900
      1.6370000    101.0613860
      1.6380000    101.1067920
      1.6390000    101.1520190
      1.6400000    101.1976820
      1.6410000    101.2429640
      1.6420000    101.2869720
      1.6430000    101.3317140
      1.6440000    101.3763150
      1.6450000    101.4219320
      1.6460000    101.4676270
      1.6470000    101.5220080
      1.6480000    101.5668980
      1.6490000    101.6203360
      1.6500000    101.6654600
      1.6510000    101.7107040
      1.6520000    101.7570480
      1.6530000    101.8027470
      1.6540000    101.8474420
      1.6550000    101.8928910
      1.6560000    101.9373160
      1.6570000    101.9823310
      1.6580000    102.0266780
      1.6590000    102.0726850
      1.6600000    102.1183130
      1.6610000    102.1628600
      1.6620000    102.2083750
      1.6630000    102.2526450
      1.6640000    102.2975920
      1.6650000    102.3421580
      1.6660000    102.3874130
      1.6670000    102.4330690
      1.6680000    102.4773080
      1.6690000    102.5230190
      1.6700000    102.5675020
      1.6710000    102.6124700
      1.6720000    102.6572850
      1.6730000    102.7030600
      1.6740000    102.7488920
      1.6750000    102.7944080
      1.6760000    102.8387770
      1.6770000    102.8840240
      1.6780000    102.9285820
      1.6790000    102.9743020
      1.6800000    103.0202210
      1.6810000    103.0649610
      1.6820000    103.1110640
      1.6830000    103.1563260
      1.6840000    103.2010670
      1.6850000    103.2458040
      1.6860000    103.2918530
      1.6870000    103.3374360
      1.6880000    103.3833030
      1.6890000    103.4289340
      1.6900000    103.4748970
      1.6910000    103.5211150
      1.6920000    103.5666960
      1.6930000    103.6122510
      1.6940000    103.6576030
      1.6950000    103.7024470
      1.6960000    103.7477640
      1.6970000    103.7920770
      1.6980000    103.8369690
      1.6990000    103.8828990
      1.7000000    103.9292050
      1.7010000    103.9863250
      1.7020000    104.0316780
      1.7030000    104.0767560
      1.7040000    104.1217470
      1.7050000    104.1678850
      1.7060000    104.2128190
      1.7070000    104.2586780
      1.7080000    104.3032900
      1.7090000    104.3478490
      1.7100000    104.3927820
      1.7110000    104.4382260
      1.7120000    104.4840890
      1.7130000    104.5299680
      1.7140000    104.5751100
      1.7150000    104.6199090
      1.7160000    104.6656320
      1.7170000    104.7105660
      1.7180000    104.7562380
      1.7190000    104.8023060
      1.7200000    104.8490170
      1.7210000    104.8942280
      1.7220000    104.9404460
      1.7230000    104.9852500
      1.7240000    105.0304180
      1.7250000    105.0769290
      1.7260000    105.1223760
      1.7270000    105.1674990
      1.7280000    105.2118640
      1.7290000    105.2577920
      1.7300000    105.3024840
      1.7310000    105.3471110
      1.7320000    105.4051740
      1.7330000    105.4509970
      1.7340000    105.4957940
      1.7350000    105.5416040
      1.7360000    105.5874210
      1.7370000    105.6318510
      1.7380000    105.6774010
      1.7390000    105.7232210
      1.7400000    105.7702780
      1.7410000    105.8154140
      1.7420000    105.8616640
      1.7430000    105.9068830
      1.7440000    105.9516750
      1.7450000    105.9975540
      1.7460000    106.0426950
      1.7470000    106.0886690
      1.7480000    106.1331790
      1.7490000    106.1790900
      1.7500000    106.2234830
      1.7510000    106.2688070
      1.7520000    106.3142950
      1.7530000    106.3596710
      1.7540000    106.4061160
      1.7550000    106.4519240
      1.7560000    106.4965430
      1.7570000    106.5414850
      1.7580000    106.5873540
      1.7590000    106.6320690
      1.7600000    106.6769750
      1.7610000    106.7219750
      1.7620000    106.7666970
      1.7630000    106.8126270
      1.7640000    106.8588300
      1.7650000    106.9043660
      1.7660000    106.9504040
      1.7670000    106.9953800
      1.7680000    107.0403870
      1.7690000    107.0858610
      1.7700000    107.1316040
      1.7710000    107.1779200
      1.7720000    107.2222570
      1.7730000    107.2689030
      1.7740000    107.3138380
      1.7750000    107.3596000
      1.7760000    107.4046700
      1.7770000    107.4506640
      1.7780000    107.4966000
      1.7790000    107.5418060
      1.7800000    107.5872450
      1.7810000    107.6321860
      1.7820000    107.6802390
      1.7830000    107.7258920
      1.7840000    107.7712340
      1.7850000    107.8169160
      1.7860000    107.8629040
      1.7870000    107.9081540
      1.7880000    107.9527380
      1.7890000    107.9982970
      1.7900000    108.0440510
      1.7910000    108.0896780
      1.7920000    108.1342080
      1.7930000    108.1797030
      1.7940000    108.2240600
      1.7950000    108.2686510
      1.7960000    108.3133020
      1.7970000    108.3586270
      1.7980000    108.4036670
      1.7990000    108.4492420
      1.8000000    108.4956130
      1.8010000    108.5426750
      1.8020000    108.5886700
      1.8030000    108.6346910
      1.8040000    108.6793560
      1.8050000    108.7241420
      1.8060000    108.7692450
      1.8070000    108.8154150
      1.8080000    108.8611810
      1.8090000    108.9069810
      1.8100000    108.9521340
      1.8110000    108.9966950
      1.8120000    109.0419450
      1.8130000    109.0871330
      1.8140000    109.1325380
      1.8150000    109.1783370
      1.8160000    109.2242270
      1.8170000    109.2701790
      1.8180000    109.3156660
      1.8190000    109.3624370
      1.8200000    109.4088250
      1.8210000    109.4549850
      1.8220000    109.5002340
      1.8230000    109.5458140
      1.8240000    109.5908050
      1.8250000    109.6368150
      1.8260000    109.6824020
      1.8270000    109.7272490
      1.8280000    109.7728280
      1.8290000    109.8176480
      1.8300000    109.8635720
      1.8310000    109.9093070
      1.8320000    109.9545480
      1.8330000    110.0001690
      1.8340000    110.0465920
      1.8350000    110.0922490
      1.8360000    110.1387970
      1.8370000    110.1837620
      1.8380000    110.2292530
      1.8390000    110.2749040
      1.8400000    110.3207190
      1.8410000    110.3670010
      1.8420000    110.4125570
      1.8430000    110.4596790
      1.8440000    110.5055800
      1.8450000    110.5506600
      1.8460000    110.6055990
      1.8470000    110.6530680
      1.8480000    110.6988240
      1.8490000    110.7457690
      1.8500000    110.7918180
      1.8510000    110.8367900
      1.8520000    110.8814490
      1.8530000    110.9270590
      1.8540000    110.9725340
      1.8550000    111.0188130
      1.8560000    111.0648350
      1.8570000    111.1090520
      1.8580000    111.1546680
      1.8590000    111.1993220
      1.8600000    111.2444910
      1.8610000    111.2904220
      1.8620000    111.3365810
      1.8630000    111.3813110
      1.8640000    111.4260350
      1.8650000    111.4724480
      1.8660000    111.5181990
      1.8670000    111.5647550
      1.8680000    111.6106590
      1.8690000    111.6556060
      1.8700000    111.7016860
      1.8710000    111.7477710
      1.8720000    111.7937190
      1.8730000    111.8391070
      1.8740000    111.8841420
      1.8750000    111.9294460
      1.8760000    111.9749070
      1.8770000    112.0209310
      1.8780000    112.0671560
      1.8790000    112.1127280
      1.8800000    112.1588500
      1.8810000    112.2047280
      1.8820000    112.2498330
      1.8830000    112.2946350
      1.8840000    112.3398350
      1.8850000    112.3855150
      1.8860000    112.4309140
      1.8870000    112.4768080
      1.8880000    112.5229720
      1.8890000    112.5676130
      1.8900000    112.6138070
      1.8910000    112.6599210
      1.8920000    112.7056780
      1.8930000    112.7510930
      1.8940000    112.7979720
      1.8950000    112.8440210
      1.8960000    112.8898790
      1.8970000    112.9350390
      1.8980000    112.9809090
      1.8990000    113.0270200
      1.9000000    113.0730340
      1.9010000    113.1194960
      1.9020000    113.1641280
      1.9030000    113.2105960
      1.9040000    113.2554440
      1.9050000    113.3013090
      1.9060000    113.3466760
      1.9070000    113.3919110
      1.9080000    113.4380200
      1.9090000    113.4842290
      1.9100000    113.5299120
      1.9110000    113.5751880
      1.9120000    113.6204200
      1.9130000    113.6671080
      1.9140000    113.7135190
      1.9150000    113.7596290
      1.9160000    113.8053230
      1.9170000    113.8501630
      1.9180000    113.8952170
      1.9190000    113.9409780
      1.9200000    113.9856840
      1.9210000    114.0327670
      1.9220000    114.0786830
      1.9230000    114.1244580
      1.9240000    114.1693330
      1.9250000    114.2141190
      1.9260000    114.2604120
      1.9270000    114.3062510
      1.9280000    114.3526800
      1.9290000    114.3988020
      1.9300000    114.4441860
      1.9310000    114.4890680
      1.9320000    114.5351190
      1.9330000    114.5811240
      1.9340000    114.6280150
      1.9350000    114.6745020
      1.9360000    114.7205590
      1.9370000    114.7669270
      1.9380000    114.8120420
      1.9390000    114.8579430
      1.9400000    114.9047330
      1.9410000    114.9500210
      1.9420000    114.9953240
      1.9430000    115.0419920
      1.9440000    115.0876470
      1.9450000    115.1342800
      1.9460000    115.1786970
      1.9470000    115.2255200
      1.9480000    115.2719560
      1.9490000    115.3183020
      1.9500000    115.3648990
      1.9510000    115.4107730
      1.9520000    115.4560770
      1.9530000    115.5014060
      1.9540000    115.5470000
      1.9550000    115.5936550
      1.9560000    115.6388310
      1.9570000    115.6854160
      1.9580000    115.7308480
      1.9590000    115.7770840
      1.9600000    115.8224720
      1.9610000    115.8689690
      1.9620000    115.9141890
      1.9630000    115.9602660
      1.9640000    116.0058480
      1.9650000    116.0517390
      1.9660000    116.0965370
      1.9670000    116.1434380
      1.9680000    116.1893450
      1.9690000    116.2356710
      1.9700000    116.2819730
      1.9710000    116.3282550
      1.9720000    116.3753840
      1.9730000    116.4216870
      1.9740000    116.4671120
      1.9750000    116.5134950
      1.9760000    116.5597000
      1.9770000    116.6059290
      1.9780000    116.6513490
      1.9790000    116.6983140
      1.9800000    116.7446950
      1.9810000    116.7917010
      1.9820000    116.8380820
      1.9830000    116.8832830
      1.9840000    116.9285630
      1.9850000    116.9742370
      1.9860000    117.0202270
      1.9870000    117.0675010
      1.9880000    117.1140460
      1.9890000    117.1607510
      1.9900000    117.2065010
      1.9910000    117.2530140
      1.9920000    117.2980630
      1.9930000    117.3447900
      1.9940000    117.3912170
      1.9950000    117.4364670
      1.9960000    117.4821190
      1.9970000    117.5274220
      1.9980000    117.5737130
      1.9990000    117.6190300
      2.0000000    117.6643190
      2.0010000    117.7108030
      2.0020000    117.7573190
      2.0030000    117.8025430
      2.0040000    117.8487620
      2.0050000    117.8948330
      2.0060000    117.9411410
      2.0070000    117.9866800
      2.0080000    118.0321440
      2.0090000    118.0772870
      2.0100000    118.1223670
      2.0110000    118.1677320
      2.0120000    118.2126650
      2.0130000    118.2593410
      2.0140000    118.3053930
      2.0150000    118.3520950
      2.0160000    118.3975650
      2.0170000    118.4438290
      2.0180000    118.4899680
      2.0190000    118.5351130
      2.0200000    118.5818280
      2.0210000    118.6273060
      2.0220000    118.6739780
      2.0230000    118.7201390
      2.0240000    118.7664700
      2.0250000    118.8119790
      2.0260000    118.8570700
      2.0270000    118.9038240
      2.0280000    118.9488910
      2.0290000    118.9946880
      2.0300000    119.0407880
      2.0310000    119.0858410
      2.0320000    119.1312560
      2.0330000    119.1773010
      2.0340000    119.2232940
      2.0350000    119.2698260
      2.0360000    119.3160030
      2.0370000    119.3613460
      2.0380000    119.4078230
      2.0390000    119.4538150
      2.0400000    119.5003960
      2.0410000    119.5469990
      2.0420000    119.5923680
      2.0430000    119.6403880
      2.0440000    119.6867370
      2.0450000    119.7320800
      2.0460000    119.7777480
      2.0470000    119.8238610
      2.0480000    119.8690130
      2.0490000    119.9157020
      2.0500000    119.9618660
      2.0510000    120.0082370
      2.0520000    120.0542270
      2.0530000    120.0993510
      2.0540000    120.1461850
      2.0550000    120.1922820
      2.0560000    120.2391220
      2.0570000    120.2841420
      2.0580000    120.3297530
      2.0590000    120.3766050
      2.0600000    120.4229670
      2.0610000    120.4693490
      2.0620000    120.5159410
      2.0630000    120.5724100
      2.0640000    120.6204450
      2.0650000    120.6671260
      2.0660000    120.7137360
      2.0670000    120.7602220
      2.0680000    120.8071620
      2.0690000    120.8537230
      2.0700000    120.8997520
      2.0710000    120.9466540
      2.0720000    120.9927890
      2.0730000    121.0388170
      2.0740000    121.0854200
      2.0750000    121.1321010
      2.0760000    121.1781490
      2.0770000    121.2237150
      2.0780000    121.2697360
      2.0790000    121.3146750
      2.0800000    121.3611210
      2.0810000    121.4075470
      2.0820000    121.4540160
      2.0830000    121.4990230
      2.0840000    121.5447580
      2.0850000    121.5926580
      2.0860000    121.6393820
      2.0870000    121.6861340
      2.0880000    121.7320020
      2.0890000    121.7781870
      2.0900000    121.8245950
      2.0910000    121.8699320
      2.0920000    121.9162130
      2.0930000    121.9627590
      2.0940000    122.0097160
      2.0950000    122.0560180
      2.0960000    122.1026370
      2.0970000    122.1481460
      2.0980000    122.1936340
      2.0990000    122.2385660
      2.1000000    122.2842480
      2.1010000    122.3312050
      2.1020000    122.3781910
      2.1030000    122.4233220
      2.1040000    122.4689800
      2.1050000    122.5145590
      2.1060000    122.5607140
      2.1070000    122.6067220
      2.1080000    122.6531880
      2.1090000    122.6991960
      2.1100000    122.7459040
      2.1110000    122.7910910
      2.1120000    122.8363260
      2.1130000    122.8832140
      2.1140000    122.9300050
      2.1150000    122.9749590
      2.1160000    123.0213550
      2.1170000    123.0665910
      2.1180000    123.1130720
      2.1190000    123.1593950
      2.1200000    123.2063540
      2.1210000    123.2527530
      2.1220000    123.2992070
      2.1230000    123.3455000
      2.1240000    123.3920910
      2.1250000    123.4387990
      2.1260000    123.4848640
      2.1270000    123.5320700
      2.1280000    123.5778450
      2.1290000    123.6232040
      2.1300000    123.6684790
      2.1310000    123.7152510
      2.1320000    123.7619770
      2.1330000    123.8091500
      2.1340000    123.8545920
      2.1350000    123.8995880
      2.1360000    123.9458480
      2.1370000    123.9908200
      2.1380000    124.0365190
      2.1390000    124.0830970
      2.1400000    124.1301860
      2.1410000    124.1765600
      2.1420000    124.2273560
      2.1430000    124.2740840
      2.1440000    124.3208160
      2.1450000    124.3678700
      2.1460000    124.4146580
      2.1470000    124.4613610
      2.1480000    124.5077310
      2.1490000    124.5584810
      2.1500000    124.6057470
      2.1510000    124.6527110
      2.1520000    124.6996760
      2.1530000    124.7463560
      2.1540000    124.7941430
      2.1550000    124.8397630
      2.1560000    124.8864870
      2.1570000    124.9328870
      2.1580000    124.9782200
      2.1590000    125.0250090
      2.1600000    125.0704590
      2.1610000    125.1155570
      2.1620000    125.1622170
      2.1630000    125.2089260
      2.1640000    125.2558360
      2.1650000    125.3031770
      2.1660000    125.3505870
      2.1670000    125.3972380
      2.1680000    125.4431290
      2.1690000    125.4894550
      2.1700000    125.5349460
      2.1710000    125.5815150
      2.1720000    125.6576060
      2.1730000    125.7331070
      2.1740000    125.8027920
      2.1750000    125.8488880
      2.1760000    125.8945260
      2.1770000    125.9402500
      2.1780000    125.9869400
      2.1790000    126.0330040
      2.1800000    126.0795980
      2.1810000    126.1258020
      2.1820000    126.1730250
      2.1830000    126.2193470
      2.1840000    126.2648710
      2.1850000    126.3103340
      2.1860000    126.3560400
      2.1870000    126.4016610
      2.1880000    126.4469750
      2.1890000    126.4941720
      2.1900000    126.5405890
      2.1910000    126.5863920
      2.1920000    126.6331910
      2.1930000    126.6804180
      2.1940000    126.7270370
      2.1950000    126.7740870
      2.1960000    126.8209960
      2.1970000    126.8684830
      2.1980000    126.9149420
      2.1990000    126.9605360
      2.2000000    127.0074690
      2.2010000    127.0537490
      2.2020000    127.1007430
      2.2030000    127.1468400
      2.2040000    127.1934720
      2.2050000    127.2401580
      2.2060000    127.2869370
      2.2070000    127.3336350
      2.2080000    127.3801640
      2.2090000    127.4274570
      2.2100000    127.4734860
      2.2110000    127.5199500
      2.2120000    127.5663750
      2.2130000    127.6128380
      2.2140000    127.6585710
      2.2150000    127.7053050
      2.2160000    127.7518740
      2.2170000    127.7986530
      2.2180000    127.8449410
      2.2190000    127.8915190
      2.2200000    127.9370670
      2.2210000    127.9840950
      2.2220000    128.0312330
      2.2230000    128.0769980
      2.2240000    128.1236730
      2.2250000    128.1687680
      2.2260000    128.2158060
      2.2270000    128.2624210
      2.2280000    128.3088160
      2.2290000    128.3560050
      2.2300000    128.4016720
      2.2310000    128.4474530
      2.2320000    128.4938700
      2.2330000    128.5398090
      2.2340000    128.5868200
      2.2350000    128.6334460
      2.2360000    128.6794560
      2.2370000    128.7248850
      2.2380000    128.7721140
      2.2390000    128.8175300
      2.2400000    128.8633240
      2.2410000    128.9101560
      2.2420000    128.9570710
      2.2430000    129.0041060
      2.2440000    129.0497150
      2.2450000    129.0964860
      2.2460000    129.1438810
      2.2470000    129.1906230
      2.2480000    129.2361760
      2.2490000    129.2835140
      2.2500000    129.3293410
      2.2510000    129.3747650
      2.2520000    129.4216790
      2.2530000    129.4687380
      2.2540000    129.5145020
      2.2550000    129.5618320
      2.2560000    129.6091850
      2.2570000    129.6559530
      2.2580000    129.7031730
      2.2590000    129.7498320
      2.2600000    129.7967040
      2.2610000    129.8429570
      2.2620000    129.8905420
      2.2630000    129.9365810
      2.2640000    129.9835500
      2.2650000    130.0308440
      2.2660000    130.0761010
      2.2670000    130.1232910
      2.2680000    130.1702910
      2.2690000    130.2167220
      2.2700000    130.2623700
      2.2710000    130.3088320
      2.2720000    130.3549520
      2.2730000    130.4017190
      2.2740000    130.4482020
      2.2750000    130.4951370
      2.2760000    130.5409230
      2.2770000    130.5880180
      2.2780000    130.6332400
      2.2790000    130.6800920
      2.2800000    130.7258760
      2.2810000    130.7728860
      2.2820000    130.8204080
      2.2830000    130.8671270
      2.2840000    130.9140800
      2.2850000    130.9595370
      2.2860000    131.0063080
      2.2870000    131.0530640
      2.2880000    131.0989990
      2.2890000    131.1453640
      2.2900000    131.1907850
      2.2910000    131.2379010
      2.2920000    131.2847620
      2.2930000    131.3317470
      2.2940000    131.3786090
      2.2950000    131.4245580
      2.2960000    131.4708710
      2.2970000    131.5183590
      2.2980000    131.5658420
      2.2990000    131.6117080
      2.3000000    131.6587450
      2.3010000    131.7067100
      2.3020000    131.7535160
      2.3030000    131.7992470
      2.3040000    131.8460570
      2.3050000    131.8926950
      2.3060000    131.9393920
      2.3070000    131.9860290
      2.3080000    132.0332210
      2.3090000    132.0790040
      2.3100000    132.1248780
      2.3110000    132.1710420
      2.3120000    132.2168190
      2.3130000    132.2642710
      2.3140000    132.3112490
      2.3150000    132.3586370
      2.3160000    132.4056680
      2.3170000    132.4529200
      2.3180000    132.4986220
      2.3190000    132.5449230
      2.3200000    132.5919450
      2.3210000    132.6381290
      2.3220000    132.6874740
      2.3230000    132.7344670
      2.3240000    132.7811520
      2.3250000    132.8269250
      2.3260000    132.8738330
      2.3270000    132.9200670
      2.3280000    132.9676430
      2.3290000    133.0133200
      2.3300000    133.0598840
      2.3310000    133.1052640
      2.3320000    133.1528030
      2.3330000    133.1982480
      2.3340000    133.2442740
      2.3350000    133.2918410
      2.3360000    133.3382510
      2.3370000    133.3858580
      2.3380000    133.4310640
      2.3390000    133.4783310
      2.3400000    133.5250260
      2.3410000    133.5720360
      2.3420000    133.6194510
      2.3430000    133.6659950
      2.3440000    133.7129840
      2.3450000    133.7587600
      2.3460000    133.8048330
      2.3470000    133.8517700
      2.3480000    133.8980360
      2.3490000    133.9435140
      2.3500000    133.9891140
      2.3510000    134.0362060
      2.3520000    134.0828080
      2.3530000    134.1294660
      2.3540000    134.1765490
      2.3550000    134.2229210
      2.3560000    134.2704990
      2.3570000    134.3232780
      2.3580000    134.3704760
      2.3590000    134.4161500
      2.3600000    134.4628570
      2.3610000    134.5109230
      2.3620000    134.5576330
      2.3630000    134.6050350
      2.3640000    134.6519150
      2.3650000    134.6987950
      2.3660000    134.7462140
      2.3670000    134.7931540
      2.3680000    134.8396000
      2.3690000    134.8868070
      2.3700000    134.9340770
      2.3710000    134.9805690
      2.3720000    135.0260320
      2.3730000    135.0725000
      2.3740000    135.1201610
      2.3750000    135.1675470
      2.3760000    135.2137080
      2.3770000    135.2599710
      2.3780000    135.3061390
      2.3790000    135.3529250
      2.3800000    135.3991870
      2.3810000    135.4517920
      2.3820000    135.5019690
      2.3830000    135.5481980
      2.3840000    135.5951530
      2.3850000    135.6418310
      2.3860000    135.6878490
      2.3870000    135.7344980
      2.3880000    135.7810480
      2.3890000    135.8285630
      2.3900000    135.8760180
      2.3910000    135.9230940
      2.3920000    135.9704700
      2.3930000    136.0179130
      2.3940000    136.0654370
      2.3950000    136.1123840
      2.3960000    136.1595020
      2.3970000    136.2065450
      2.3980000    136.2533560
      2.3990000    136.3007930
      2.4000000    136.3481430
      2.4010000    136.3969690
      2.4020000    136.4440400
      2.4030000    136.4910310
      2.4040000    136.5382090
      2.4050000    136.5838270
      2.4060000    136.6311510
      2.4070000    136.6768870
      2.4080000    136.7231150
      2.4090000    136.7707060
      2.4100000    136.8164950
      2.4110000    136.8624210
      2.4120000    136.9094770
      2.4130000    136.9572760
      2.4140000    137.0041830
      2.4150000    137.0513320
      2.4160000    137.0986710
      2.4170000    137.1442700
      2.4180000    137.1907710
      2.4190000    137.2382360
      2.4200000    137.2844750
      2.4210000    137.3317500
      2.4220000    137.3789430
      2.4230000    137.4252350
      2.4240000    137.4721340
      2.4250000    137.5207070
      2.4260000    137.5673060
      2.4270000    137.6144830
      2.4280000    137.6637130
      2.4290000    137.7112200
      2.4300000    137.7583680
      2.4310000    137.8055440
      2.4320000    137.8530750
      2.4330000    137.9008920
      2.4340000    137.9478110
      2.4350000    137.9948520
      2.4360000    138.0408110
      2.4370000    138.0880450
      2.4380000    138.1353930
      2.4390000    138.1825920
      2.4400000    138.2297980
      2.4410000    138.2766810
      2.4420000    138.3235950
      2.4430000    138.3709020
      2.4440000    138.4175800
      2.4450000    138.4640380
      2.4460000    138.5118590
      2.4470000    138.5592610
      2.4480000    138.6062050
      2.4490000    138.6535270
      2.4500000    138.6997260
      2.4510000    138.7454980
      2.4520000    138.7915420
      2.4530000    138.8387210
      2.4540000    138.8863380
      2.4550000    138.9331530
      2.4560000    138.9807770
      2.4570000    139.0277100
      2.4580000    139.0751180
      2.4590000    139.1219100
      2.4600000    139.1679100
      2.4610000    139.2153910
      2.4620000    139.2611660
      2.4630000    139.3082010
      2.4640000    139.3552400
      2.4650000    139.4013660
      2.4660000    139.4478320
      2.4670000    139.4940970
      2.4680000    139.5411910
      2.4690000    139.5881110
      2.4700000    139.6352950
      2.4710000    139.6811300
      2.4720000    139.7281600
      2.4730000    139.7756280
      2.4740000    139.8212310
      2.4750000    139.8683860
      2.4760000    139.9152010
      2.4770000    139.9611820
      2.4780000    140.0077040
      2.4790000    140.0540240
      2.4800000    140.1012360
      2.4810000    140.1716920
      2.4820000    140.2485650
      2.4830000    140.3251890
      2.4840000    140.4032770
      2.4850000    140.4815590
      2.4860000    140.5600790
      2.4870000    140.6388390
      2.4880000    140.7165410
      2.4890000    140.7944830
      2.4900000    140.8720540
      2.4910000    140.9512360
      2.4920000    141.0276490
      2.4930000    141.1066240
      2.4940000    141.1857080
      2.4950000    141.2640810
      2.4960000    141.3402200
      2.4970000    141.4184250
      2.4980000    141.4970100
      2.4990000    141.5745780
      2.5000000    141.6531850
      2.5010000    141.7321080
      2.5020000    141.8088510
      2.5030000    141.8847740
      2.5040000    141.9621310
      2.5050000    142.0387480
      2.5060000    142.1147290
      2.5070000    142.1922550
      2.5080000    142.2719840
      2.5090000    142.3500000
      2.5100000    142.4259810
      2.5110000    142.5041740
      2.5120000    142.5830900
      2.5130000    142.6616850
      2.5140000    142.7356350
      2.5150000    142.8142330
      2.5160000    142.8925250
      2.5170000    142.9694440
      2.5180000    143.0444930
      2.5190000    143.1235050
      2.5200000    143.2005620
      2.5210000    143.2792680
      2.5220000    143.3549560
      2.5230000    143.4341280
      2.5240000    143.5110720
      2.5250000    143.5895770
      2.5260000    143.6658780
      2.5270000    143.7429170
      2.5280000    143.8214310
      2.5290000    143.9001490
      2.5300000    143.9779730
      2.5310000    144.0563220
      2.5320000    144.1356200
      2.5330000    144.2146470
      2.5340000    144.2916570
      2.5350000    144.3690070
      2.5360000    144.4480810
      2.5370000    144.5264480
      2.5380000    144.6054370
      2.5390000    144.6838870
      2.5400000    144.7628720
      2.5410000    144.8398380
      2.5420000    144.9178410
      2.5430000    144.9939970
      2.5440000    145.0721460
      2.5450000    145.1489180
      2.5460000    145.2264210
      2.5470000    145.3057200
      2.5480000    145.3844210
      2.5490000    145.4599040
      2.5500000    145.5371450
      2.5510000    145.6154790
      2.5520000    145.6941580
      2.5530000    145.7679520
      2.5540000    145.8452480
      2.5550000    145.9230310
      2.5560000    146.0019590
      2.5570000    146.0760940
      2.5580000    146.1545990
      2.5590000    146.2327160
      2.5600000    146.3098490
      2.5610000    146.3838840
      2.5620000    146.4614950
      2.5630000    146.5400000
      2.5640000    146.6188550
      2.5650000    146.6970320
      2.5660000    146.7754470
      2.5670000    146.8523870
      2.5680000    146.9305330
      2.5690000    147.0078030
      2.5700000    147.0864000
      2.5710000    147.1652290
      2.5720000    147.2419120
      2.5730000    147.3194060
      2.5740000    147.3970570
      2.5750000    147.4741060
      2.5760000    147.5510200
      2.5770000    147.6292780
      2.5780000    147.7069720
      2.5790000    147.7850890
      2.5800000    147.8640990
      2.5810000    147.9413760
      2.5820000    148.0186030
      2.5830000    148.0981070
      2.5840000    148.1765820
      2.5850000    148.2541320
      2.5860000    148.3328560
      2.5870000    148.4109250
      2.5880000    148.4857460
      2.5890000    148.5624810
      2.5900000    148.6397210
      2.5910000    148.7170950
      2.5920000    148.7915730
      2.5930000    148.8703310
      2.5940000    148.9490150
      2.5950000    149.0277620
      2.5960000    149.1033620
      2.5970000    149.1823230
      2.5980000    149.2618850
      2.5990000    149.3400870
      2.6000000    149.4157560
      2.6010000    149.4940760
      2.6020000    149.5713630
      2.6030000    149.6489550
      2.6040000    149.7130290
      2.6050000    149.7601610
      2.6060000    149.8077250
      2.6070000    149.8550030
      2.6080000    149.9022680
      2.6090000    149.9481690
      2.6100000    149.9967690
      2.6110000    150.0490500
      2.6120000    150.0967510
      2.6130000    150.1445380
      2.6140000    150.1910010
      2.6150000    150.2383350
      2.6160000    150.2860450
      2.6170000    150.3337300
      2.6180000    150.3814290
      2.6190000    150.4288560
      2.6200000    150.4752900
      2.6210000    150.5229640
      2.6220000    150.5694340
      2.6230000    150.6174180
      2.6240000    150.6641250
      2.6250000    150.7105670
      2.6260000    150.7580390
      2.6270000    150.8043200
      2.6280000    150.8517110
      2.6290000    150.8980110
      2.6300000    150.9453790
      2.6310000    150.9935240
      2.6320000    151.0408530
      2.6330000    151.0879540
      2.6340000    151.1350110
      2.6350000    151.1823170
      2.6360000    151.2305090
      2.6370000    151.2779040
      2.6380000    151.3253430
      2.6390000    151.3724750
      2.6400000    151.4200330
      2.6410000    151.4699280
      2.6420000    151.5173700
      2.6430000    151.5650460
      2.6440000    151.6127520
      2.6450000    151.6596940
      2.6460000    151.7068300
      2.6470000    151.7535850
      2.6480000    151.7998070
      2.6490000    151.8474100
      2.6500000    151.8952090
      2.6510000    151.9424600
      2.6520000    151.9901030
      2.6530000    152.0378520
      2.6540000    152.0852480
      2.6550000    152.1316120
      2.6560000    152.1785310
      2.6570000    152.2263330
      2.6580000    152.2737140
      2.6590000    152.3207840
      2.6600000    152.3681210
      2.6610000    152.4159260
      2.6620000    152.4643340
      2.6630000    152.5119430
      2.6640000    152.5595430
      2.6650000    152.6069980
      2.6660000    152.6537830
      2.6670000    152.7041180
      2.6680000    152.7517480
      2.6690000    152.7993440
      2.6700000    152.8466730
      2.6710000    152.8932290
      2.6720000    152.9391340
      2.6730000    152.9858210
      2.6740000    153.0320900
      2.6750000    153.0800970
      2.6760000    153.1285160
      2.6770000    153.1758860
      2.6780000    153.2234650
      2.6790000    153.2709110
      2.6800000    153.3182970
      2.6810000    153.3657580
      2.6820000    153.4137610
      2.6830000    153.4614990
      2.6840000    153.5075360
      2.6850000    153.5541690
      2.6860000    153.6015650
      2.6870000    153.6490970
      2.6880000    153.6975360
      2.6890000    153.7435690
      2.6900000    153.7915130
      2.6910000    153.8387380
      2.6920000    153.8852320
      2.6930000    153.9327010
      2.6940000    153.9793550
      2.6950000    154.0272930
      2.6960000    154.0751390
      2.6970000    154.1210140
      2.6980000    154.1689380
      2.6990000    154.2159840
      2.7000000    154.2637890
      2.7010000    154.3112790
      2.7020000    154.3593850
      2.7030000    154.4068020
      2.7040000    154.4541760
      2.7050000    154.5178600
      2.7060000    154.5639620
      2.7070000    154.6117090
      2.7080000    154.6587040
      2.7090000    154.7071220
      2.7100000    154.7531970
      2.7110000    154.8008120
      2.7120000    154.8482580
      2.7130000    154.8954910
      2.7140000    154.9432830
      2.7150000    154.9905240
      2.7160000    155.0377920
      2.7170000    155.0854250
      2.7180000    155.1320370
      2.7190000    155.1801050
      2.7200000    155.2280910
      2.7210000    155.2749370
      2.7220000    155.3224270
      2.7230000    155.3699140
      2.7240000    155.4174770
      2.7250000    155.4675300
      2.7260000    155.5155790
      2.7270000    155.5622300
      2.7280000    155.6090260
      2.7290000    155.6555000
      2.7300000    155.7029380
      2.7310000    155.7506290
      2.7320000    155.7982700
      2.7330000    155.8463160
      2.7340000    155.8929780
      2.7350000    155.9404790
      2.7360000    155.9874680
      2.7370000    156.0343980
      2.7380000    156.0822440
      2.7390000    156.1288970
      2.7400000    156.1770010
      2.7410000    156.2248390
      2.7420000    156.2720540
      2.7430000    156.3200620
      2.7440000    156.3672350
      2.7450000    156.4146990
      2.7460000    156.4627760
      2.7470000    156.5107290
      2.7480000    156.5585050
      2.7490000    156.6060230
      2.7500000    156.6527640
      2.7510000    156.7003110
      2.7520000    156.7481560
      2.7530000    156.7964640
      2.7540000    156.8440400
      2.7550000    156.8917420
      2.7560000    156.9395400
      2.7570000    156.9871320
      2.7580000    157.0351670
      2.7590000    157.0838640
      2.7600000    157.1299550
      2.7610000    157.1779480
      2.7620000    157.2261190
      2.7630000    157.2732800
      2.7640000    157.3213200
      2.7650000    157.3686750
      2.7660000    157.4229760
      2.7670000    157.5019180
      2.7680000    157.5800180
      2.7690000    157.6564950
      2.7700000    157.7353970
      2.7710000    157.8146720
      2.7720000    157.8903430
      2.7730000    157.9687300
      2.7740000    158.0464390
      2.7750000    158.1218780
      2.7760000    158.1994470
      2.7770000    158.2769190
      2.7780000    158.3535420
      2.7790000    158.4273230
      2.7800000    158.5061320
      2.7810000    158.5852890
      2.7820000    158.6602160
      2.7830000    158.7372520
      2.7840000    158.8165240
      2.7850000    158.8928350
      2.7860000    158.9706500
      2.7870000    159.0489680
      2.7880000    159.1262030
      2.7890000    159.2016200
      2.7900000    159.2803660
      2.7910000    159.3587470
      2.7920000    159.4265830
      2.7930000    159.4745480
      2.7940000    159.5221760
      2.7950000    159.5697830
      2.7960000    159.6164380
      2.7970000    159.6633160
      2.7980000    159.7394920
      2.7990000    159.8181300
      2.8000000    159.8855050
      2.8010000    159.9345360
      2.8020000    159.9813180
      2.8030000    160.0288100
      2.8040000    160.0773110
      2.8050000    160.1255290
      2.8060000    160.1736350
      2.8070000    160.2206270
      2.8080000    160.2680840
      2.8090000    160.3153810
      2.8100000    160.3633980
      2.8110000    160.4122970
      2.8120000    160.4589290
      2.8130000    160.5072170
      2.8140000    160.5539520
      2.8150000    160.6015030
      2.8160000    160.6495550
      2.8170000    160.7199860
      2.8180000    160.7993130
      2.8190000    160.8786310
      2.8200000    160.9585280
      2.8210000    161.0361810
      2.8220000    161.1160780
      2.8230000    161.1939070
      2.8240000    161.2732610
      2.8250000    161.3519220
      2.8260000    161.4308060
      2.8270000    161.5104250
      2.8280000    161.5887160
      2.8290000    161.6636310
      2.8300000    161.7427820
      2.8310000    161.8221720
      2.8320000    161.8998990
      2.8330000    161.9761470
      2.8340000    162.0559790
      2.8350000    162.1353580
      2.8360000    162.2148120
      2.8370000    162.2899590
      2.8380000    162.3699950
      2.8390000    162.4496360
      2.8400000    162.5272970
      2.8410000    162.6041700
      2.8420000    162.6837560
      2.8430000    162.7627730
      2.8440000    162.8425710
      2.8450000    162.9218960
      2.8460000    163.0020570
      2.8470000    163.0810060
      2.8480000    163.1601250
      2.8490000    163.2406920
      2.8500000    163.3183890
      2.8510000    163.3959630
      2.8520000    163.4748720
      2.8530000    163.5522840
      2.8540000    163.6318650
      2.8550000    163.7101970
      2.8560000    163.7856790
      2.8570000    163.8649150
      2.8580000    163.9426960
      2.8590000    164.0213190
      2.8600000    164.0969960
      2.8610000    164.1770960
      2.8620000    164.2560110
      2.8630000    164.3355600
      2.8640000    164.4010480
      2.8650000    164.4491100
      2.8660000    164.4971620
      2.8670000    164.5450760
      2.8680000    164.5931280
      2.8690000    164.6410170
      2.8700000    164.6891430
      2.8710000    164.7369890
      2.8720000    164.7842990
      2.8730000    164.8318560
      2.8740000    164.8794280
      2.8750000    164.9264440
      2.8760000    164.9743050
      2.8770000    165.0217790
      2.8780000    165.0702610
      2.8790000    165.1170360
      2.8800000    165.1658330
      2.8810000    165.2253140
      2.8820000    165.2737970
      2.8830000    165.3212100
      2.8840000    165.3692630
      2.8850000    165.4170680
      2.8860000    165.4649370
      2.8870000    165.5130990
      2.8880000    165.5616280
      2.8890000    165.6100500
      2.8900000    165.6583720
      2.8910000    165.7063960
      2.8920000    165.7544390
      2.8930000    165.8021850
      2.8940000    165.8491160
      2.8950000    165.8971350
      2.8960000    165.9449600
      2.8970000    165.9937580
      2.8980000    166.0405020
      2.8990000    166.0890590
      2.9000000    166.1366490
      2.9010000    166.1867200
      2.9020000    166.2351620
      2.9030000    166.2834880
      2.9040000    166.3312550
      2.9050000    166.3798000
      2.9060000    166.4280160
      2.9070000    166.4760470
      2.9080000    166.5231580
      2.9090000    166.5710930
      2.9100000    166.6196650
      2.9110000    166.6683830
      2.9120000    166.7168870
      2.9130000    166.7651020
      2.9140000    166.8123680
      2.9150000    166.8596000
      2.9160000    166.9066880
      2.9170000    166.9550000
      2.9180000    167.0031870
      2.9190000    167.0506160
      2.9200000    167.0981120
      2.9210000    167.1457010
      2.9220000    167.1939130
      2.9230000    167.2414160
      2.9240000    167.2881980
      2.9250000    167.3354300
      2.9260000    167.3836150
      2.9270000    167.4306820
      2.9280000    167.4801500
      2.9290000    167.5289160
      2.9300000    167.5770030
      2.9310000    167.6250180
      2.9320000    167.6730910
      2.9330000    167.7211630
      2.9340000    167.7697030
      2.9350000    167.8172250
      2.9360000    167.8652090
      2.9370000    167.9143290
      2.9380000    167.9620330
      2.9390000    168.0103040
      2.9400000    168.0583590
      2.9410000    168.1071610
      2.9420000    168.1554560
      2.9430000    168.2040270
      2.9440000    168.2523390
      2.9450000    168.3009780
      2.9460000    168.3496500
      2.9470000    168.3970520
      2.9480000    168.4463120
      2.9490000    168.4935840
      2.9500000    168.5420470
      2.9510000    168.5904020
      2.9520000    168.6385670
      2.9530000    168.6874680
      2.9540000    168.7353090
      2.9550000    168.7849880
      2.9560000    168.8333110
      2.9570000    168.8820830
      2.9580000    168.9303430
      2.9590000    168.9780820
      2.9600000    169.0268820
      2.9610000    169.0742520
      2.9620000    169.1220440
      2.9630000    169.1697520
      2.9640000    169.2177590
      2.9650000    169.2664380
      2.9660000    169.3134500
      2.9670000    169.3621460
      2.9680000    169.4104870
      2.9690000    169.4573540
      2.9700000    169.5054200
      2.9710000    169.5529280
      2.9720000    169.6005780
      2.9730000    169.6479990
      2.9740000    169.6962170
      2.9750000    169.7443070
      2.9760000    169.7927400
      2.9770000    169.8407740
      2.9780000    169.8895740
      2.9790000    169.9383740
      2.9800000    169.9864970
      2.9810000    170.0350820
      2.9820000    170.0838500
      2.9830000    170.1322860
      2.9840000    170.1804170
      2.9850000    170.2283670
      2.9860000    170.2767510
      2.9870000    170.3363390
      2.9880000    170.4147330
      2.9890000    170.4907960
      2.9900000    170.5482980
      2.9910000    170.5956400
      2.9920000    170.6497050
      2.9930000    170.7248440
      2.9940000    170.8041120
      2.9950000    170.8838060
      2.9960000    170.9613940
      2.9970000    171.0388320
      2.9980000    171.1177770
      2.9990000    171.1970660
      3.0000000    171.2737000
      3.0010000    171.3530090
      3.0020000    171.4326070
      3.0030000    171.5086600
      3.0040000    171.5859320
      3.0050000    171.6648000
      3.0060000    171.7438130
      3.0070000    171.8208400
      3.0080000    171.8994530
      3.0090000    171.9792300
      3.0100000    172.0568440
      3.0110000    172.1360990
      3.0120000    172.2137230
      3.0130000    172.2924940
      3.0140000    172.3676500
      3.0150000    172.4453850
      3.0160000    172.5229900
      3.0170000    172.5986620
      3.0180000    172.6786520
      3.0190000    172.7561340
      3.0200000    172.8333230
      3.0210000    172.9131760
      3.0220000    172.9921540
      3.0230000    173.0707620
      3.0240000    173.1458150
      3.0250000    173.2261180
      3.0260000    173.3052890
      3.0270000    173.3816120
      3.0280000    173.4604810
      3.0290000    173.5397200
      3.0300000    173.6168620
      3.0310000    173.6958740
      3.0320000    173.7747370
      3.0330000    173.8291620
      3.0340000    173.8774380
      3.0350000    173.9259890
      3.0360000    173.9743170
      3.0370000    174.0228330
      3.0380000    174.0716550
      3.0390000    174.1188470
      3.0400000    174.1667760
      3.0410000    174.2151550
      3.0420000    174.2635650
      3.0430000    174.3120790
      3.0440000    174.3603180
      3.0450000    174.4075430
      3.0460000    174.4554740
      3.0470000    174.5038530
      3.0480000    174.5527490
      3.0490000    174.6009200
      3.0500000    174.6489560
      3.0510000    174.6970900
      3.0520000    174.7456820
      3.0530000    174.7938570
      3.0540000    174.8430050
      3.0550000    174.8911650
      3.0560000    174.9378720
      3.0570000    174.9863520
      3.0580000    175.0349080
      3.0590000    175.0815640
      3.0600000    175.1294880
      3.0610000    175.1779510
      3.0620000    175.2287590
      3.0630000    175.2771220
      3.0640000    175.3249270
      3.0650000    175.3733900
      3.0660000    175.4220000
      3.0670000    175.4735320
      3.0680000    175.5218980
      3.0690000    175.5698390
      3.0700000    175.6180410
      3.0710000    175.6691410
      3.0720000    175.7176150
      3.0730000    175.7655610
      3.0740000    175.8125640
      3.0750000    175.8612720
      3.0760000    175.9094690
      3.0770000    175.9578120
      3.0780000    176.0064690
      3.0790000    176.0552730
      3.0800000    176.1048840
      3.0810000    176.1528580
      3.0820000    176.2016100
      3.0830000    176.2508600
      3.0840000    176.2987520
      3.0850000    176.3461830
      3.0860000    176.3939760
      3.0870000    176.4423700
      3.0880000    176.4911620
      3.0890000    176.5380360
      3.0900000    176.5863560
      3.0910000    176.6342000
      3.0920000    176.6862390
      3.0930000    176.7346760
      3.0940000    176.7853350
      3.0950000    176.8338890
      3.0960000    176.8826040
      3.0970000    176.9310470
      3.0980000    176.9797850
      3.0990000    177.0285610
      3.1000000    177.0772310
      3.1010000    177.1268610
      3.1020000    177.1741530
      3.1030000    177.2221510
      3.1040000    177.2693490
      3.1050000    177.3176130
      3.1060000    177.3662910
      3.1070000    177.4130120
      3.1080000    177.4616320
      3.1090000    177.5093240
      3.1100000    177.5581490
      3.1110000    177.6072570
      3.1120000    177.6559110
      3.1130000    177.7062040
      3.1140000    177.7541060
      3.1150000    177.8023300
      3.1160000    177.8505300
      3.1170000    177.8983010
      3.1180000    177.9466680
      3.1190000    177.9956500
      3.1200000    178.0446880
      3.1210000    178.0932440
      3.1220000    178.1415920
      3.1230000    178.1897860
      3.1240000    178.2392470
      3.1250000    178.2871550
      3.1260000    178.3356590
      3.1270000    178.3847260
      3.1280000    178.4334340
      3.1290000    178.4820490
      3.1300000    178.5302760
      3.1310000    178.5785230
      3.1320000    178.6265290
      3.1330000    178.6750600
      3.1340000    178.7227390
      3.1350000    178.7714800
      3.1360000    178.8201490
      3.1370000    178.8686720
      3.1380000    178.9166600
      3.1390000    178.9652230
      3.1400000    179.0141890
      3.1410000    179.0633580
      3.1420000    179.1112750
      3.1430000    179.1608920
      3.1440000    179.2080870
      3.1450000    179.2569430
      3.1460000    179.3052290
      3.1470000    179.3540580
      3.1480000    179.4048500
      3.1490000    179.4532070
      3.1500000    179.5016770
      3.1510000    179.5490820
      3.1520000    179.5979830
      3.1530000    179.6466760
      3.1540000    179.6945190
      3.1550000    179.7431640
      3.1560000    179.7924860
      3.1570000    179.8406980
      3.1580000    179.8889820
      3.1590000    179.9365410
      3.1600000    179.9847850
      3.1610000    180.0351870
      3.1620000    180.0845550
      3.1630000    180.1328800
      3.1640000    180.1815880
      3.1650000    180.2292390
      3.1660000    180.2784870
      3.1670000    180.3305070
      3.1680000    180.3852620
      3.1690000    180.4339010
      3.1700000    180.4833350
      3.1710000    180.5325590
      3.1720000    180.5809600
      3.1730000    180.6304120
      3.1740000    180.6787810
      3.1750000    180.7282150
      3.1760000    180.7756700
      3.1770000    180.8243490
      3.1780000    180.8730100
      3.1790000    180.9213950
      3.1800000    180.9709750
      3.1810000    181.0196170
      3.1820000    181.0682520
      3.1830000    181.1161450
      3.1840000    181.1654020
      3.1850000    181.2146590
      3.1860000    181.2631220
      3.1870000    181.3127710
      3.1880000    181.3600080
      3.1890000    181.4072410
      3.1900000    181.4550360
      3.1910000    181.5031070
      3.1920000    181.5517970
      3.1930000    181.6007740
      3.1940000    181.6495690
      3.1950000    181.6978450
      3.1960000    181.7463480
      3.1970000    181.7947620
      3.1980000    181.8434590
      3.1990000    181.8923440
      3.2000000    181.9417230
      3.2010000    181.9922020
      3.2020000    182.0401120
      3.2030000    182.0895110
      3.2040000    182.1385550
      3.2050000    182.1872780
      3.2060000    182.2357230
      3.2070000    182.2838690
      3.2080000    182.3319570
      3.2090000    182.3799880
      3.2100000    182.4276790
      3.2110000    182.4760100
      3.2120000    182.5239930
      3.2130000    182.5730980
      3.2140000    182.6216170
      3.2150000    182.6721740
      3.2160000    182.7205880
      3.2170000    182.7696230
      3.2180000    182.8182160
      3.2190000    182.8684360
      3.2200000    182.9164980
      3.2210000    182.9649030
      3.2220000    183.0133680
      3.2230000    183.0612740
      3.2240000    183.1102030
      3.2250000    183.1596030
      3.2260000    183.2090390
      3.2270000    183.2577240
      3.2280000    183.3056620
      3.2290000    183.3539580
      3.2300000    183.4026630
      3.2310000    183.4511420
      3.2320000    183.5006060
      3.2330000    183.5492420
      3.2340000    183.5973780
      3.2350000    183.6461930
      3.2360000    183.6949040
      3.2370000    183.7442950
      3.2380000    183.7947040
      3.2390000    183.8432660
      3.2400000    183.8912870
      3.2410000    183.9400870
      3.2420000    183.9891750
      3.2430000    184.0375240
      3.2440000    184.0866180
      3.2450000    184.1359820
      3.2460000    184.1848780
      3.2470000    184.2331070
      3.2480000    184.2821170
      3.2490000    184.3307480
      3.2500000    184.3798690
      3.2510000    184.4289290
      3.2520000    184.4778630
      3.2530000    184.5267840
      3.2540000    184.5762420
      3.2550000    184.6242650
      3.2560000    184.6731780
      3.2570000    184.7226400
      3.2580000    184.7708110
      3.2590000    184.8203390
      3.2600000    184.8681310
      3.2610000    184.9171780
      3.2620000    184.9651340
      3.2630000    185.0149580
      3.2640000    185.0639420
      3.2650000    185.1128560
      3.2660000    185.1625160
      3.2670000    185.2105640
      3.2680000    185.2590790
      3.2690000    185.3081600
      3.2700000    185.3569180
      3.2710000    185.4057060
      3.2720000    185.4619050
      3.2730000    185.5424410
      3.2740000    185.6225580
      3.2750000    185.7031470
      3.2760000    185.7677090
      3.2770000    185.8160580
      3.2780000    185.8640560
      3.2790000    185.9114030
      3.2800000    185.9607110
      3.2810000    186.0096940
      3.2820000    186.0582580
      3.2830000    186.1072910
      3.2840000    186.1562260
      3.2850000    186.2050950
      3.2860000    186.2545820
      3.2870000    186.3034780
      3.2880000    186.3516340
      3.2890000    186.4002970
      3.2900000    186.4485490
      3.2910000    186.4975850
      3.2920000    186.5468070
      3.2930000    186.5952670
      3.2940000    186.6441960
      3.2950000    186.6937740
      3.2960000    186.7425950
      3.2970000    186.7911540
      3.2980000    186.8402300
      3.2990000    186.8897840
      3.3000000    186.9381920
      3.3010000    186.9889740
      3.3020000    187.0376380
      3.3030000    187.0872220
      3.3040000    187.1359030
      3.3050000    187.1850430
      3.3060000    187.2341340
      3.3070000    187.2827860
      3.3080000    187.3318970
      3.3090000    187.3809880
      3.3100000    187.4299370
      3.3110000    187.4789080
      3.3120000    187.5277820
      3.3130000    187.5769920
      3.3140000    187.6260180
      3.3150000    187.6766190
      3.3160000    187.7255690
      3.3170000    187.7751730
      3.3180000    187.8242500
      3.3190000    187.8732310
      3.3200000    187.9220600
      3.3210000    187.9715560
      3.3220000    188.0206250
      3.3230000    188.0690010
      3.3240000    188.1184800
      3.3250000    188.1669420
      3.3260000    188.2155570
      3.3270000    188.2649000
      3.3280000    188.3135220
      3.3290000    188.3613470
      3.3300000    188.4109350
      3.3310000    188.4599270
      3.3320000    188.5094250
      3.3330000    188.5585360
      3.3340000    188.6077770
      3.3350000    188.6568680
      3.3360000    188.7057980
      3.3370000    188.7549370
      3.3380000    188.8040270
      3.3390000    188.8530490
      3.3400000    188.9008060
      3.3410000    188.9492920
      3.3420000    188.9989230
      3.3430000    189.0481030
      3.3440000    189.0967510
      3.3450000    189.1456940
      3.3460000    189.1942130
      3.3470000    189.2421220
      3.3480000    189.2907610
      3.3490000    189.3399310
      3.3500000    189.3891170
      3.3510000    189.4378460
      3.3520000    189.4865700
      3.3530000    189.5349590
      3.3540000    189.5843230
      3.3550000    189.6326540
      3.3560000    189.6813290
      3.3570000    189.7288700
      3.3580000    189.7777580
      3.3590000    189.8265890
      3.3600000    189.8744330
      3.3610000    189.9234710
      3.3620000    189.9726310
      3.3630000    190.0218560
      3.3640000    190.0706360
      3.3650000    190.1196910
      3.3660000    190.1687970
      3.3670000    190.2178240
      3.3680000    190.2668020
      3.3690000    190.3158730
      3.3700000    190.3640140
      3.3710000    190.4131700
      3.3720000    190.4627390
      3.3730000    190.5115440
      3.3740000    190.5615710
      3.3750000    190.6099410
      3.3760000    190.6592450
      3.3770000    190.7083860
      3.3780000    190.7571200
      3.3790000    190.8072130
      3.3800000    190.8561000
      3.3810000    190.9052360
      3.3820000    190.9539030
      3.3830000    191.0033080
      3.3840000    191.0516690
      3.3850000    191.1005320
      3.3860000    191.1496280
      3.3870000    191.1988240
      3.3880000    191.2479020
      3.3890000    191.2963890
      3.3900000    191.3471530
      3.3910000    191.3983460
      3.3920000    191.4475450
      3.3930000    191.4968470
      3.3940000    191.5459050
      3.3950000    191.5944250
      3.3960000    191.6426900
      3.3970000    191.6921480
      3.3980000    191.7406200
      3.3990000    191.7896360
      3.4000000    191.8380970
      3.4010000    191.8882500
      3.4020000    191.9377470
      3.4030000    191.9863180
      3.4040000    192.0359170
      3.4050000    192.0858330
      3.4060000    192.1348980
      3.4070000    192.1839820
      3.4080000    192.2329080
      3.4090000    192.2806300
      3.4100000    192.3295180
      3.4110000    192.3786620
      3.4120000    192.4269960
      3.4130000    192.4760930
      3.4140000    192.5245500
      3.4150000    192.5735960
      3.4160000    192.6228470
      3.4170000    192.6727110
      3.4180000    192.7218720
      3.4190000    192.7713990
      3.4200000    192.8199860
      3.4210000    192.8691010
      3.4220000    192.9180790
      3.4230000    192.9673090
      3.4240000    193.0170150
      3.4250000    193.0660190
      3.4260000    193.1152110
      3.4270000    193.1649990
      3.4280000    193.2136080
      3.4290000    193.2626600
      3.4300000    193.3121790
      3.4310000    193.3612310
      3.4320000    193.4103420
      3.4330000    193.4593490
      3.4340000    193.5084340
      3.4350000    193.5571590
      3.4360000    193.6070680
      3.4370000    193.6563200
      3.4380000    193.7050200
      3.4390000    193.7540960
      3.4400000    193.8031550
      3.4410000    193.8524810
      3.4420000    193.9011670
      3.4430000    193.9518300
      3.4440000    194.0007090
      3.4450000    194.0493540
      3.4460000    194.0987230
      3.4470000    194.1543990
      3.4480000    194.2041610
      3.4490000    194.2525880
      3.4500000    194.3016750
      3.4510000    194.3510220
      3.4520000    194.4006750
      3.4530000    194.4493130
      3.4540000    194.4990620
      3.4550000    194.5477010
      3.4560000    194.5979620
      3.4570000    194.6465310
      3.4580000    194.6955820
      3.4590000    194.7454540
      3.4600000    194.7941660
      3.4610000    194.8433890
      3.4620000    194.8925920
      3.4630000    194.9420110
      3.4640000    194.9911750
      3.4650000    195.0395540
      3.4660000    195.0895250
      3.4670000    195.1391510
      3.4680000    195.1880730
      3.4690000    195.2366210
      3.4700000    195.2898310
      3.4710000    195.3432240
      3.4720000    195.3916880
      3.4730000    195.4398850
      3.4740000    195.4888870
      3.4750000    195.5373940
      3.4760000    195.5850510
      3.4770000    195.6337390
      3.4780000    195.6821120
      3.4790000    195.7303410
      3.4800000    195.7795020
      3.4810000    195.8284340
      3.4820000    195.8771170
      3.4830000    195.9255490
      3.4840000    195.9733540
      3.4850000    196.0217440
      3.4860000    196.0705810
      3.4870000    196.1195940
      3.4880000    196.1686340
      3.4890000    196.2170020
      3.4900000    196.2650980
      3.4910000    196.3137570
      3.4920000    196.3621640
      3.4930000    196.4115060
      3.4940000    196.4603890
      3.4950000    196.5088530
      3.4960000    196.5570870
      3.4970000    196.6055380
      3.4980000    196.6534720
      3.4990000    196.7018240
      3.5000000    196.7508540
      3.5010000    196.7997960
      3.5020000    196.8482880
      3.5030000    196.8966450
      3.5040000    196.9449190
      3.5050000    196.9932480
      3.5060000    197.0423240
      3.5070000    197.0910470
      3.5080000    197.1392450
      3.5090000    197.1879230
      3.5100000    197.2354310
      3.5110000    197.2836770
      3.5120000    197.3336330
      3.5130000    197.3835620
      3.5140000    197.4319120
      3.5150000    197.4802270
      3.5160000    197.5289960
      3.5170000    197.5769710
      3.5180000    197.6260230
      3.5190000    197.6753610
      3.5200000    197.7243200
      3.5210000    197.7723880
      3.5220000    197.8213720
      3.5230000    197.8692590
      3.5240000    197.9179020
      3.5250000    197.9671450
      3.5260000    198.0153460
      3.5270000    198.0641390
      3.5280000    198.1131590
      3.5290000    198.1616940
      3.5300000    198.2104660
      3.5310000    198.2589280
      3.5320000    198.3074250
      3.5330000    198.3560850
      3.5340000    198.4048970
      3.5350000    198.4530250
      3.5360000    198.5019920
      3.5370000    198.5507840
      3.5380000    198.5997080
      3.5390000    198.6481020
      3.5400000    198.6962880
      3.5410000    198.7441750
      3.5420000    198.7925590
      3.5430000    198.8409040
      3.5440000    198.8892210
      3.5450000    198.9376310
      3.5460000    198.9861760
      3.5470000    199.0344410
      3.5480000    199.0833120
      3.5490000    199.1312620
      3.5500000    199.1806440
      3.5510000    199.2294950
      3.5520000    199.2776610
      3.5530000    199.3260780
      3.5540000    199.3742530
      3.5550000    199.4233230
      3.5560000    199.4720560
      3.5570000    199.5213010
      3.5580000    199.5690750
      3.5590000    199.6169640
      3.5600000    199.6658310
      3.5610000    199.7136530
      3.5620000    199.7619550
      3.5630000    199.8097280
      3.5640000    199.8578550
      3.5650000    199.9065370
      3.5660000    199.9547540
      3.5670000    200.0031010
      3.5680000    200.0512950
      3.5690000    200.1004970
      3.5700000    200.1491770
      3.5710000    200.1977700
      3.5720000    200.2458420
      3.5730000    200.2931180
      3.5740000    200.3415770
      3.5750000    200.3895580
      3.5760000    200.4390160
      3.5770000    200.4877750
      3.5780000    200.5362640
      3.5790000    200.5849520
      3.5800000    200.6362760
      3.5810000    200.6865460
      3.5820000    200.7352640
      3.5830000    200.7843890
      3.5840000    200.8335400
      3.5850000    200.8870530
      3.5860000    200.9366850
      3.5870000    200.9852030
      3.5880000    201.0341060
      3.5890000    201.0974530
      3.5900000    201.1674160
      3.5910000    201.2384870
      3.5920000    201.2969950
      3.5930000    201.3459730
      3.5940000    201.3947410
      3.5950000    201.4431300
      3.5960000    201.4914800
      3.5970000    201.5403370
      3.5980000    201.5892680
      3.5990000    201.6385310
      3.6000000    201.6869200
      3.6010000    201.7364090
      3.6020000    201.7849800
      3.6030000    201.8333180
      3.6040000    201.8819930
      3.6050000    201.9300710
      3.6060000    201.9790860
      3.6070000    202.0277410
      3.6080000    202.0797590
      3.6090000    202.1285180
      3.6100000    202.1789020
      3.6110000    202.2271440
      3.6120000    202.2757170
      3.6130000    202.3241300
      3.6140000    202.3727430
      3.6150000    202.4215240
      3.6160000    202.4698730
      3.6170000    202.5181720
      3.6180000    202.5691040
      3.6190000    202.6177600
      3.6200000    202.6683720
      3.6210000    202.7170470
      3.6220000    202.7652720
      3.6230000    202.8128020
      3.6240000    202.8616720
      3.6250000    202.9108090
      3.6260000    202.9590940
      3.6270000    203.0077720
      3.6280000    203.0568550
      3.6290000    203.1050850
      3.6300000    203.1525860
      3.6310000    203.2014270
      3.6320000    203.2501550
      3.6330000    203.2983690
      3.6340000    203.3481660
      3.6350000    203.3963920
      3.6360000    203.4449710
      3.6370000    203.4945770
      3.6380000    203.5429150
      3.6390000    203.5917370
      3.6400000    203.6400600
      3.6410000    203.6887580
      3.6420000    203.7371040
      3.6430000    203.7854500
      3.6440000    203.8345370
      3.6450000    203.8829130
      3.6460000    203.9319710
      3.6470000    203.9804590
      3.6480000    204.0295280
      3.6490000    204.0782290
      3.6500000    204.1278520
      3.6510000    204.1763650
      3.6520000    204.2248000
      3.6530000    204.2735580
      3.6540000    204.3221580
      3.6550000    204.3708850
      3.6560000    204.4199670
      3.6570000    204.4692390
      3.6580000    204.5185630
      3.6590000    204.5668460
      3.6600000    204.6150810
      3.6610000    204.6639840
      3.6620000    204.7134830
      3.6630000    204.7622300
      3.6640000    204.8108180
      3.6650000    204.8591190
      3.6660000    204.9079060
      3.6670000    204.9567370
      3.6680000    205.0055160
      3.6690000    205.0541900
      3.6700000    205.1038260
      3.6710000    205.1520280
      3.6720000    205.1999610
      3.6730000    205.2487300
      3.6740000    205.2975530
      3.6750000    205.3578890
      3.6760000    205.4058650
      3.6770000    205.4541150
      3.6780000    205.5040730
      3.6790000    205.5526970
      3.6800000    205.6014520
      3.6810000    205.6511630
      3.6820000    205.7004010
      3.6830000    205.7482650
      3.6840000    205.7958340
      3.6850000    205.8442660
      3.6860000    205.8930160
      3.6870000    205.9413960
      3.6880000    205.9905220
      3.6890000    206.0396910
      3.6900000    206.0879380
      3.6910000    206.1366520
      3.6920000    206.1853550
      3.6930000    206.2329410
      3.6940000    206.2821870
      3.6950000    206.3308580
      3.6960000    206.3793700
      3.6970000    206.4277070
      3.6980000    206.4759830
      3.6990000    206.5238820
      3.7000000    206.5726650
      3.7010000    206.6233540
      3.7020000    206.6718800
      3.7030000    206.7202530
      3.7040000    206.7690680
      3.7050000    206.8175800
      3.7060000    206.8666640
      3.7070000    206.9154450
      3.7080000    206.9647550
      3.7090000    207.0240320
      3.7100000    207.0730690
      3.7110000    207.1211570
      3.7120000    207.1701590
      3.7130000    207.2190070
      3.7140000    207.2779880
      3.7150000    207.3267660
      3.7160000    207.3756890
      3.7170000    207.4241710
      3.7180000    207.4728770
      3.7190000    207.5208820
      3.7200000    207.5699320
      3.7210000    207.6178400
      3.7220000    207.6678290
      3.7230000    207.7161610
      3.7240000    207.7654630
      3.7250000    207.8137840
      3.7260000    207.8630250
      3.7270000    207.9112800
      3.7280000    207.9604770
      3.7290000    208.0087960
      3.7300000    208.0577970
      3.7310000    208.1067850
      3.7320000    208.1550860
      3.7330000    208.2037730
      3.7340000    208.2523080
      3.7350000    208.3019690
      3.7360000    208.3508410
      3.7370000    208.4000190
      3.7380000    208.4490460
      3.7390000    208.4977170
      3.7400000    208.5464730
      3.7410000    208.5953340
      3.7420000    208.6441720
      3.7430000    208.6934860
      3.7440000    208.7423600
      3.7450000    208.7919310
      3.7460000    208.8402830
      3.7470000    208.8889890
      3.7480000    208.9373780
      3.7490000    208.9862300
      3.7500000    209.0349290
      3.7510000    209.0850060
      3.7520000    209.1329450
      3.7530000    209.1819990
      3.7540000    209.2309800
      3.7550000    209.2798230
      3.7560000    209.3311520
      3.7570000    209.3805520
      3.7580000    209.4293980
      3.7590000    209.4783750
      3.7600000    209.5273550
      3.7610000    209.5765730
      3.7620000    209.6249990
      3.7630000    209.6753450
      3.7640000    209.7233010
      3.7650000    209.7722230
      3.7660000    209.8212280
      3.7670000    209.8705040
      3.7680000    209.9195830
      3.7690000    209.9676480
      3.7700000    210.0166830
      3.7710000    210.0642930
      3.7720000    210.1132880
      3.7730000    210.1622720
      3.7740000    210.2104340
      3.7750000    210.2589120
      3.7760000    210.3086490
      3.7770000    210.3579470
      3.7780000    210.4068030
      3.7790000    210.4560310
      3.7800000    210.5040620
      3.7810000    210.5533390
      3.7820000    210.6018800
      3.7830000    210.6505570
      3.7840000    210.7000420
      3.7850000    210.7490110
      3.7860000    210.7979800
      3.7870000    210.8464400
      3.7880000    210.8957890
      3.7890000    210.9450180
      3.7900000    210.9942170
      3.7910000    211.0421760
      3.7920000    211.0909260
      3.7930000    211.1390260
      3.7940000    211.1876490
      3.7950000    211.2368400
      3.7960000    211.2858410
      3.7970000    211.3348150
      3.7980000    211.3836480
      3.7990000    211.4318850
      3.8000000    211.4805900
      3.8010000    211.5308440
      3.8020000    211.5799340
      3.8030000    211.6286500
      3.8040000    211.6776800
      3.8050000    211.7260530
      3.8060000    211.7747130
      3.8070000    211.8237470
      3.8080000    211.8721900
      3.8090000    211.9206980
      3.8100000    211.9694310
      3.8110000    212.0181890
      3.8120000    212.0679060
      3.8130000    212.1170420
      3.8140000    212.1663460
      3.8150000    212.2152510
      3.8160000    212.2639350
      3.8170000    212.3113410
      3.8180000    212.3601580
      3.8190000    212.4081320
      3.8200000    212.4578640
      3.8210000    212.5071640
      3.8220000    212.5563320
      3.8230000    212.6054800
      3.8240000    212.6556830
      3.8250000    212.7048360
      3.8260000    212.7534840
      3.8270000    212.8025820
      3.8280000    212.8515670
      3.8290000    212.9004930
      3.8300000    212.9491950
      3.8310000    212.9975080
      3.8320000    213.0464880
      3.8330000    213.0960690
      3.8340000    213.1448170
      3.8350000    213.1929680
      3.8360000    213.2419340
      3.8370000    213.2904130
      3.8380000    213.3394610
      3.8390000    213.3888900
      3.8400000    213.4368030
      3.8410000    213.4857940
      3.8420000    213.5343660
      3.8430000    213.5830140
      3.8440000    213.6318970
      3.8450000    213.6811660
      3.8460000    213.7303300
      3.8470000    213.7787560
      3.8480000    213.8297180
      3.8490000    213.8787280
      3.8500000    213.9277040
      3.8510000    213.9764560
      3.8520000    214.0260690
      3.8530000    214.0751180
      3.8540000    214.1238900
      3.8550000    214.1729550
      3.8560000    214.2217390
      3.8570000    214.2700610
      3.8580000    214.3262920
      3.8590000    214.3823400
      3.8600000    214.4311280
      3.8610000    214.4796460
      3.8620000    214.5289230
      3.8630000    214.5778660
      3.8640000    214.6291230
      3.8650000    214.6776550
      3.8660000    214.7267670
      3.8670000    214.7752620
      3.8680000    214.8239870
      3.8690000    214.8722030
      3.8700000    214.9207340
      3.8710000    214.9704530
      3.8720000    215.0192660
      3.8730000    215.0689410
      3.8740000    215.1163820
      3.8750000    215.1651040
      3.8760000    215.2144860
      3.8770000    215.2626360
      3.8780000    215.3141070
      3.8790000    215.3626450
      3.8800000    215.4118690
      3.8810000    215.4607920
      3.8820000    215.5099010
      3.8830000    215.5594170
      3.8840000    215.6081900
      3.8850000    215.6567470
      3.8860000    215.7052060
      3.8870000    215.7537580
      3.8880000    215.8026660
      3.8890000    215.8522890
      3.8900000    215.9014060
      3.8910000    215.9502140
      3.8920000    215.9995120
      3.8930000    216.0486190
      3.8940000    216.0981890
      3.8950000    216.1471330
      3.8960000    216.1967870
      3.8970000    216.2455530
      3.8980000    216.2945620
      3.8990000    216.3437440
      3.9000000    216.3927750
      3.9010000    216.4432730
      3.9020000    216.4922720
      3.9030000    216.5415790
      3.9040000    216.5902860
      3.9050000    216.6399450
      3.9060000    216.6891580
      3.9070000    216.7373910
      3.9080000    216.7868080
      3.9090000    216.8354760
      3.9100000    216.8841250
      3.9110000    216.9323850
      3.9120000    216.9811790
      3.9130000    217.0288070
      3.9140000    217.0771820
      3.9150000    217.1261600
      3.9160000    217.1751020
      3.9170000    217.2245090
      3.9180000    217.2728210
      3.9190000    217.3212280
      3.9200000    217.3698610
      3.9210000    217.4190780
      3.9220000    217.4678740
      3.9230000    217.5169080
      3.9240000    217.5661200
      3.9250000    217.6150110
      3.9260000    217.6642330
      3.9270000    217.7146720
      3.9280000    217.7637530
      3.9290000    217.8129840
      3.9300000    217.8619560
      3.9310000    217.9111770
      3.9320000    217.9601270
      3.9330000    218.0098350
      3.9340000    218.0595480
      3.9350000    218.1091220
      3.9360000    218.1580210
      3.9370000    218.2073980
      3.9380000    218.2563030
      3.9390000    218.3052220
      3.9400000    218.3541890
      3.9410000    218.4028430
      3.9420000    218.4522320
      3.9430000    218.5010070
      3.9440000    218.5501660
      3.9450000    218.5994370
      3.9460000    218.6495800
      3.9470000    218.6986070
      3.9480000    218.7472030
      3.9490000    218.7967540
      3.9500000    218.8453290
      3.9510000    218.8937110
      3.9520000    218.9434160
      3.9530000    218.9927700
      3.9540000    219.0408870
      3.9550000    219.0903400
      3.9560000    219.1389270
      3.9570000    219.1876870
      3.9580000    219.2481070
      3.9590000    219.2973140
      3.9600000    219.3463590
      3.9610000    219.3955500
      3.9620000    219.4441060
      3.9630000    219.4926550
      3.9640000    219.5411120
      3.9650000    219.5896560
      3.9660000    219.6386200
      3.9670000    219.6873440
      3.9680000    219.7364150
      3.9690000    219.7852800
      3.9700000    219.8346980
      3.9710000    219.8844930
      3.9720000    219.9339780
      3.9730000    219.9825990
      3.9740000    220.0311250
      3.9750000    220.0803610
      3.9760000    220.1290140
      3.9770000    220.1781130
      3.9780000    220.2297660
      3.9790000    220.2788340
      3.9800000    220.3273380
      3.9810000    220.3769940
      3.9820000    220.4257830
      3.9830000    220.4755630
      3.9840000    220.5244120
      3.9850000    220.5738110
      3.9860000    220.6228780
      3.9870000    220.6713940
      3.9880000    220.7204310
      3.9890000    220.7695480
      3.9900000    220.8192710
      3.9910000    220.8686370
      3.9920000    220.9175250
      3.9930000    220.9666800
      3.9940000    221.0151490
      3.9950000    221.0643580
      3.9960000    221.1180150
      3.9970000    221.1799960
      3.9980000    221.2292010
      3.9990000    221.2800750
      4.0000000    221.3283940
      4.0010000    221.3792470
      4.0020000    221.4471840
      4.0030000    221.5021210
      4.0040000    221.5508050
      4.0050000    221.6000940
      4.0060000    221.6489190
      4.0070000    221.7008020
      4.0080000    221.7496800
      4.0090000    221.7988660
      4.0100000    221.8479390
      4.0110000    221.8969660
      4.0120000    221.9458990
      4.0130000    221.9947280
      4.0140000    222.0445070
      4.0150000    222.0933760
      4.0160000    222.1423970
      4.0170000    222.1912900
      4.0180000    222.2407500
      4.0190000    222.2893430
      4.0200000    222.3388600
      4.0210000    222.3880930
      4.0220000    222.4371130
      4.0230000    222.4864600
      4.0240000    222.5354060
      4.0250000    222.5844560
      4.0260000    222.6332960
      4.0270000    222.6857130
      4.0280000    222.7351240
      4.0290000    222.7842870
      4.0300000    222.8337010
      4.0310000    222.8825720
      4.0320000    222.9319820
      4.0330000    222.9808520
      4.0340000    223.0299480
      4.0350000    223.0791420
      4.0360000    223.1278230
      4.0370000    223.1766210
      4.0380000    223.2259370
      4.0390000    223.2758410
      4.0400000    223.3244140
      4.0410000    223.3737110
      4.0420000    223.4222860
      4.0430000    223.4720450
      4.0440000    223.5211110
      4.0450000    223.5798090
      4.0460000    223.6286540
      4.0470000    223.6788120
      4.0480000    223.7285170
      4.0490000    223.7772990
      4.0500000    223.8269740
      4.0510000    223.8763690
      4.0520000    223.9245290
      4.0530000    223.9742520
      4.0540000    224.0234900
      4.0550000    224.0728620
      4.0560000    224.1219660
      4.0570000    224.1717130
      4.0580000    224.2208380
      4.0590000    224.2699150
      4.0600000    224.3188130
      4.0610000    224.3680760
      4.0620000    224.4170490
      4.0630000    224.4658240
      4.0640000    224.5154050
      4.0650000    224.5644260
      4.0660000    224.6139410
      4.0670000    224.6628610
      4.0680000    224.7126340
      4.0690000    224.7612810
      4.0700000    224.8106400
      4.0710000    224.8598960
      4.0720000    224.9086180
      4.0730000    224.9580820
      4.0740000    225.0072310
      4.0750000    225.0668780
      4.0760000    225.1157470
      4.0770000    225.1650530
      4.0780000    225.2145940
      4.0790000    225.2638100
      4.0800000    225.3129270
      4.0810000    225.3643860
      4.0820000    225.4143400
      4.0830000    225.4638410
      4.0840000    225.5176710
      4.0850000    225.5836390
      4.0860000    225.6334620
      4.0870000    225.6854730
      4.0880000    225.7347820
      4.0890000    225.7836300
      4.0900000    225.8327170
      4.0910000    225.8816660
      4.0920000    225.9302060
      4.0930000    225.9801500
      4.0940000    226.0299470
      4.0950000    226.0843980
      4.0960000    226.1336080
      4.0970000    226.1828700
      4.0980000    226.2404330
      4.0990000    226.2909980
      4.1000000    226.3406490
      4.1010000    226.3915810
      4.1020000    226.4435770
      4.1030000    226.4929080
      4.1040000    226.5423580
      4.1050000    226.5913920
      4.1060000    226.6410310
      4.1070000    226.6910050
      4.1080000    226.7405450
      4.1090000    226.7895730
      4.1100000    226.8384290
      4.1110000    226.8871990
      4.1120000    226.9364980
      4.1130000    226.9864560
      4.1140000    227.0355950
      4.1150000    227.0850760
      4.1160000    227.1338290
      4.1170000    227.1834340
      4.1180000    227.2322390
      4.1190000    227.2830860
      4.1200000    227.3320760
      4.1210000    227.3814070
      4.1220000    227.4307640
      4.1230000    227.4835890
      4.1240000    227.5340950
      4.1250000    227.5840480
      4.1260000    227.6332040
      4.1270000    227.6853090
      4.1280000    227.7343620
      4.1290000    227.7834380
      4.1300000    227.8326780
      4.1310000    227.8821940
      4.1320000    227.9310310
      4.1330000    227.9805040
      4.1340000    228.0298640
      4.1350000    228.0785670
      4.1360000    228.1280740
      4.1370000    228.1776580
      4.1380000    228.2273290
      4.1390000    228.2769860
      4.1400000    228.3262340
      4.1410000    228.3748600
      4.1420000    228.4241380
      4.1430000    228.4729580
      4.1440000    228.5228920
      4.1450000    228.5725050
      4.1460000    228.6218300
      4.1470000    228.6708060
      4.1480000    228.7200510
      4.1490000    228.7694160
      4.1500000    228.8186200
      4.1510000    228.8670990
      4.1520000    228.9162570
      4.1530000    228.9656530
      4.1540000    229.0156170
      4.1550000    229.0645020
      4.1560000    229.1140030
      4.1570000    229.1624910
      4.1580000    229.2119360
      4.1590000    229.2626580
      4.1600000    229.3118830
      4.1610000    229.3612680
      4.1620000    229.4106460
      4.1630000    229.4600360
      4.1640000    229.5092880
      4.1650000    229.5578010
      4.1660000    229.6069280
      4.1670000    229.6559840
      4.1680000    229.7051850
      4.1690000    229.7547160
      4.1700000    229.8042230
      4.1710000    229.8532200
      4.1720000    229.9018380
      4.1730000    229.9503530
      4.1740000    230.0002830
      4.1750000    230.0505500
      4.1760000    230.0994630
      4.1770000    230.1492640
      4.1780000    230.2087430
      4.1790000    230.2581270
      4.1800000    230.3069900
      4.1810000    230.3584590
      4.1820000    230.4066240
      4.1830000    230.4561230
      4.1840000    230.5049200
      4.1850000    230.5537070
      4.1860000    230.6026120
      4.1870000    230.6524050
      4.1880000    230.7021880
      4.1890000    230.7515580
      4.1900000    230.8007240
      4.1910000    230.8492580
      4.1920000    230.8988370
      4.1930000    230.9490720
      4.1940000    230.9990110
      4.1950000    231.0492650
      4.1960000    231.0985310
      4.1970000    231.1482070
      4.1980000    231.1974530
      4.1990000    231.2472580
      4.2000000    231.2969620
      4.2010000    231.3468090
      4.2020000    231.3960030
      4.2030000    231.4447170
      4.2040000    231.4938960
      4.2050000    231.5434670
      4.2060000    231.5932570
      4.2070000    231.6426350
      4.2080000    231.6929570
      4.2090000    231.7421880
      4.2100000    231.7914390
      4.2110000    231.8411940
      4.2120000    231.8908570
      4.2130000    231.9401210
      4.2140000    231.9893710
      4.2150000    232.0386200
      4.2160000    232.0875930
      4.2170000    232.1368420
      4.2180000    232.1868000
      4.2190000    232.2366740
      4.2200000    232.2864800
      4.2210000    232.3357400
      4.2220000    232.3855220
      4.2230000    232.4341260
      4.2240000    232.4837640
      4.2250000    232.5323460
      4.2260000    232.5810060
      4.2270000    232.6305160
      4.2280000    232.6814920
      4.2290000    232.7297200
      4.2300000    232.7795230
      4.2310000    232.8281410
      4.2320000    232.8769480
      4.2330000    232.9251680
      4.2340000    232.9742010
      4.2350000    233.0238880
      4.2360000    233.0733180
      4.2370000    233.1229180
      4.2380000    233.1724190
      4.2390000    233.2235700
      4.2400000    233.2729570
      4.2410000    233.3219050
      4.2420000    233.3714320
      4.2430000    233.4215570
      4.2440000    233.4711410
      4.2450000    233.5205070
      4.2460000    233.5699230
      4.2470000    233.6198420
      4.2480000    233.6688330
      4.2490000    233.7182850
      4.2500000    233.7677600
      4.2510000    233.8161090
      4.2520000    233.8656140
      4.2530000    233.9149260
      4.2540000    233.9639190
      4.2550000    234.0133800
      4.2560000    234.0633850
      4.2570000    234.1120430
      4.2580000    234.1624350
      4.2590000    234.2115810
      4.2600000    234.2613130
      4.2610000    234.3109930
      4.2620000    234.3605560
      4.2630000    234.4101500
      4.2640000    234.4596640
      4.2650000    234.5086540
      4.2660000    234.5578470
      4.2670000    234.6073070
      4.2680000    234.6566080
      4.2690000    234.7060960
      4.2700000    234.7562040
      4.2710000    234.8053090
      4.2720000    234.8548210
      4.2730000    234.9040010
      4.2740000    234.9537190
      4.2750000    235.0035620
      4.2760000    235.0529500
      4.2770000    235.1028710
      4.2780000    235.1517580
      4.2790000    235.2012740
      4.2800000    235.2503900
      4.2810000    235.3005940
      4.2820000    235.3495620
      4.2830000    235.3989140
      4.2840000    235.4483930
      4.2850000    235.4970640
      4.2860000    235.5454320
      4.2870000    235.5952300
      4.2880000    235.6450930
      4.2890000    235.6943910
      4.2900000    235.7435910
      4.2910000    235.7929900
      4.2920000    235.8421940
      4.2930000    235.8919750
      4.2940000    235.9414680
      4.2950000    235.9910540
      4.2960000    236.0398320
      4.2970000    236.0892960
      4.2980000    236.1382540
      4.2990000    236.1883910
      4.3000000    236.2375840
      4.3010000    236.2876840
      4.3020000    236.3382330
      4.3030000    236.3877130
      4.3040000    236.4375300
      4.3050000    236.4863000
      4.3060000    236.5362050
      4.3070000    236.5859170
      4.3080000    236.6353480
      4.3090000    236.6854820
      4.3100000    236.7345330
      4.3110000    236.7844550
      4.3120000    236.8341560
      4.3130000    236.8841890
      4.3140000    236.9328800
      4.3150000    236.9825350
      4.3160000    237.0311820
      4.3170000    237.0804730
      4.3180000    237.1304810
      4.3190000    237.1795380
      4.3200000    237.2283990
      4.3210000    237.2769330
      4.3220000    237.3262770
      4.3230000    237.3761550
      4.3240000    237.4259730
      4.3250000    237.4752630
      4.3260000    237.5237850
      4.3270000    237.5733430
      4.3280000    237.6229060
      4.3290000    237.6736900
      4.3300000    237.7232310
      4.3310000    237.7726420
      4.3320000    237.8215110
      4.3330000    237.8705640
      4.3340000    237.9197370
      4.3350000    237.9688430
      4.3360000    238.0178880
      4.3370000    238.0668260
      4.3380000    238.1161700
      4.3390000    238.1659390
      4.3400000    238.2157110
      4.3410000    238.2653130
      4.3420000    238.3140830
      4.3430000    238.3642100
      4.3440000    238.4135160
      4.3450000    238.4630600
      4.3460000    238.5123630
      4.3470000    238.5613080
      4.3480000    238.6104700
      4.3490000    238.6602490
      4.3500000    238.7091140
      4.3510000    238.7578980
      4.3520000    238.8072790
      4.3530000    238.8565180
      4.3540000    238.9060020
      4.3550000    238.9556180
      4.3560000    239.0055670
      4.3570000    239.0539480
      4.3580000    239.1020360
      4.3590000    239.1513040
      4.3600000    239.2034250
      4.3610000    239.2532500
      4.3620000    239.3026030
      4.3630000    239.3523460
      4.3640000    239.4017260
      4.3650000    239.4519400
      4.3660000    239.5013740
      4.3670000    239.5507130
      4.3680000    239.6012170
      4.3690000    239.6505240
      4.3700000    239.6995090
      4.3710000    239.7484350
      4.3720000    239.7976850
      4.3730000    239.8468120
      4.3740000    239.8959550
      4.3750000    239.9449430
      4.3760000    239.9944610
      4.3770000    240.0444010
      4.3780000    240.0934190
      4.3790000    240.1539440
      4.3800000    240.2036390
      4.3810000    240.2538910
      4.3820000    240.3037320
      4.3830000    240.3534650
      4.3840000    240.4028420
      4.3850000    240.4528220
      4.3860000    240.5021510
      4.3870000    240.5523630
      4.3880000    240.6011640
      4.3890000    240.6497920
      4.3900000    240.6990670
      4.3910000    240.7481440
      4.3920000    240.7978040
      4.3930000    240.8476300
      4.3940000    240.8974890
      4.3950000    240.9469750
      4.3960000    240.9960350
      4.3970000    241.0458700
      4.3980000    241.0946880
      4.3990000    241.1449470
      4.4000000    241.1940230
      4.4010000    241.2448050
      4.4020000    241.2938200
      4.4030000    241.3670990
      4.4040000    241.4278180
      4.4050000    241.4772460
      4.4060000    241.5261400
      4.4070000    241.5755590
      4.4080000    241.6253840
      4.4090000    241.6750710
      4.4100000    241.7244600
      4.4110000    241.7739050
      4.4120000    241.8230590
      4.4130000    241.8722490
      4.4140000    241.9222290
      4.4150000    241.9720480
      4.4160000    242.0214040
      4.4170000    242.0706090
      4.4180000    242.1199120
      4.4190000    242.1697080
      4.4200000    242.2194380
      4.4210000    242.2690970
      4.4220000    242.3189720
      4.4230000    242.3681460
      4.4240000    242.4177650
      4.4250000    242.4667150
      4.4260000    242.5160480
      4.4270000    242.5655550
      4.4280000    242.6150070
      4.4290000    242.6668880
      4.4300000    242.7163880
      4.4310000    242.7655430
      4.4320000    242.8144320
      4.4330000    242.8643390
      4.4340000    242.9135290
      4.4350000    242.9627760
      4.4360000    243.0125110
      4.4370000    243.0619030
      4.4380000    243.1116020
      4.4390000    243.1616000
      4.4400000    243.2112410
      4.4410000    243.2607770
      4.4420000    243.3108030
      4.4430000    243.3600670
      4.4440000    243.4097520
      4.4450000    243.4586420
      4.4460000    243.5085530
      4.4470000    243.5585880
      4.4480000    243.6079310
      4.4490000    243.6575140
      4.4500000    243.7071660
      4.4510000    243.7567200
      4.4520000    243.8065280
      4.4530000    243.8561820
      4.4540000    243.9057110
      4.4550000    243.9554280
      4.4560000    244.0050000
      4.4570000    244.0543360
      4.4580000    244.1034760
      4.4590000    244.1526060
      4.4600000    244.2027020
      4.4610000    244.2522130
      4.4620000    244.3026050
      4.4630000    244.3519100
      4.4640000    244.4016120
      4.4650000    244.4519250
      4.4660000    244.5017190
      4.4670000    244.5508490
      4.4680000    244.6007040
      4.4690000    244.6499870
      4.4700000    244.6998120
      4.4710000    244.7495610
      4.4720000    244.7988330
      4.4730000    244.8493110
      4.4740000    244.8987860
      4.4750000    244.9476280
      4.4760000    244.9973850
      4.4770000    245.0467490
      4.4780000    245.0969680
      4.4790000    245.1466460
      4.4800000    245.1986560
      4.4810000    245.2483770
      4.4820000    245.3218720
      4.4830000    245.4030720
      4.4840000    245.4840420
      4.4850000    245.5646720
      4.4860000    245.6169970
      4.4870000    245.6665630
      4.4880000    245.7155020
      4.4890000    245.7653950
      4.4900000    245.8150840
      4.4910000    245.8647500
      4.4920000    245.9135980
      4.4930000    245.9637160
      4.4940000    246.0131510
      4.4950000    246.0627030
      4.4960000    246.1123350
      4.4970000    246.1620390
      4.4980000    246.2110870
      4.4990000    246.2607340
      4.5000000    246.3102850
      4.5010000    246.3606290
      4.5020000    246.4102530
      4.5030000    246.4598870
      4.5040000    246.5099140
      4.5050000    246.5598650
      4.5060000    246.6096240
      4.5070000    246.6598930
      4.5080000    246.7105020
      4.5090000    246.7590880
      4.5100000    246.8084410
      4.5110000    246.8576860
      4.5120000    246.9072950
      4.5130000    246.9571750
      4.5140000    247.0065970
      4.5150000    247.0564160
      4.5160000    247.1057260
      4.5170000    247.1550460
      4.5180000    247.2040070
      4.5190000    247.2537210
      4.5200000    247.3036320
      4.5210000    247.3542100
      4.5220000    247.4044970
      4.5230000    247.4536100
      4.5240000    247.5036330
      4.5250000    247.5530730
      4.5260000    247.6044220
      4.5270000    247.6558300
      4.5280000    247.7045250
      4.5290000    247.7544460
      4.5300000    247.8038890
      4.5310000    247.8544900
      4.5320000    247.9035660
      4.5330000    247.9538990
      4.5340000    248.0035720
      4.5350000    248.0533950
      4.5360000    248.1028860
      4.5370000    248.1527250
      4.5380000    248.2024110
      4.5390000    248.2526080
      4.5400000    248.3027490
      4.5410000    248.3516720
      4.5420000    248.4016200
      4.5430000    248.4511650
      4.5440000    248.5012120
      4.5450000    248.5510280
      4.5460000    248.6011770
      4.5470000    248.6512150
      4.5480000    248.7008670
      4.5490000    248.7508150
      4.5500000    248.7998810
      4.5510000    248.8500700
      4.5520000    248.8994870
      4.5530000    248.9488350
      4.5540000    248.9975220
      4.5550000    249.0474660
      4.5560000    249.0967500
      4.5570000    249.1466110
      4.5580000    249.1966760
      4.5590000    249.2452910
      4.5600000    249.2946560
      4.5610000    249.3441690
      4.5620000    249.3941660
      4.5630000    249.4443440
      4.5640000    249.4945670
      4.5650000    249.5443600
      4.5660000    249.5939170
      4.5670000    249.6433510
      4.5680000    249.6930370
      4.5690000    249.7425220
      4.5700000    249.7925060
      4.5710000    249.8422330
      4.5720000    249.8918530
      4.5730000    249.9411840
      4.5740000    249.9908870
      4.5750000    250.0393350
      4.5760000    250.0892220
      4.5770000    250.1389820
      4.5780000    250.1882130
      4.5790000    250.2380450
      4.5800000    250.2870260
      4.5810000    250.3374870
      4.5820000    250.3870870
      4.5830000    250.4372230
      4.5840000    250.4869720
      4.5850000    250.5363470
      4.5860000    250.5853790
      4.5870000    250.6355370
      4.5880000    250.6854210
      4.5890000    250.7358030
      4.5900000    250.7844850
      4.5910000    250.8339300
      4.5920000    250.8837230
      4.5930000    250.9338450
      4.5940000    250.9838530
      4.5950000    251.0338760
      4.5960000    251.0827930
      4.5970000    251.1316090
      4.5980000    251.1830390
      4.5990000    251.2327100
      4.6000000    251.2822710
      4.6010000    251.3337060
      4.6020000    251.3876870
      4.6030000    251.4377550
      4.6040000    251.4872500
      4.6050000    251.5452140
      4.6060000    251.5962800
      4.6070000    251.6468970
      4.6080000    251.6970000
      4.6090000    251.7467240
      4.6100000    251.7959020
      4.6110000    251.8476060
      4.6120000    251.8972570
      4.6130000    251.9473370
      4.6140000    251.9973210
      4.6150000    252.0475670
      4.6160000    252.0976540
      4.6170000    252.1473420
      4.6180000    252.1967760
      4.6190000    252.2471640
      4.6200000    252.2964820
      4.6210000    252.3464320
      4.6220000    252.3955410
      4.6230000    252.4448370
      4.6240000    252.4947430
      4.6250000    252.5442850
      4.6260000    252.5944540
      4.6270000    252.6437170
      4.6280000    252.6939770
      4.6290000    252.7438920
      4.6300000    252.7941790
      4.6310000    252.8467970
      4.6320000    252.8966710
      4.6330000    252.9480800
      4.6340000    252.9971790
      4.6350000    253.0470590
      4.6360000    253.0960580
      4.6370000    253.1465290
      4.6380000    253.1970220
      4.6390000    253.2460480
      4.6400000    253.2961230
      4.6410000    253.3457570
      4.6420000    253.3946480
      4.6430000    253.4446000
      4.6440000    253.4947520
      4.6450000    253.5437930
      4.6460000    253.5937620
      4.6470000    253.6436440
      4.6480000    253.6937040
      4.6490000    253.7437890
      4.6500000    253.7936160
      4.6510000    253.8429980
      4.6520000    253.8926010
      4.6530000    253.9505310
      4.6540000    253.9998090
      4.6550000    254.0499000
      4.6560000    254.1002690
      4.6570000    254.1506690
      4.6580000    254.2001290
      4.6590000    254.2492990
      4.6600000    254.2993470
      4.6610000    254.3491540
      4.6620000    254.3993580
      4.6630000    254.4495420
      4.6640000    254.4992320
      4.6650000    254.5486320
      4.6660000    254.5976330
      4.6670000    254.6474070
      4.6680000    254.6976780
      4.6690000    254.7485560
      4.6700000    254.7978360
      4.6710000    254.8477600
      4.6720000    254.8966760
      4.6730000    254.9470720
      4.6740000    254.9968010
      4.6750000    255.0474520
      4.6760000    255.1080550
      4.6770000    255.1580490
      4.6780000    255.2079060
      4.6790000    255.2580950
      4.6800000    255.3084940
      4.6810000    255.3591070
      4.6820000    255.4087530
      4.6830000    255.4588660
      4.6840000    255.5086300
      4.6850000    255.5583770
      4.6860000    255.6080520
      4.6870000    255.6583340
      4.6880000    255.7078360
      4.6890000    255.7578380
      4.6900000    255.8076490
      4.6910000    255.8565200
      4.6920000    255.9075090
      4.6930000    255.9579650
      4.6940000    256.0074470
      4.6950000    256.0570660
      4.6960000    256.1072440
      4.6970000    256.1571620
      4.6980000    256.2073000
      4.6990000    256.2574230
      4.7000000    256.3077230
      4.7010000    256.3602430
      4.7020000    256.4097420
      4.7030000    256.4597060
      4.7040000    256.5095350
      4.7050000    256.5599240
      4.7060000    256.6103040
      4.7070000    256.6597340
      4.7080000    256.7096620
      4.7090000    256.7594630
      4.7100000    256.8089480
      4.7110000    256.8589630
      4.7120000    256.9081560
      4.7130000    256.9577650
      4.7140000    257.0083910
      4.7150000    257.0580240
      4.7160000    257.1078490
      4.7170000    257.1580560
      4.7180000    257.2087280
      4.7190000    257.2583670
      4.7200000    257.3084260
      4.7210000    257.3581140
      4.7220000    257.4080900
      4.7230000    257.4586590
      4.7240000    257.5085510
      4.7250000    257.5585210
      4.7260000    257.6078630
      4.7270000    257.6585590
      4.7280000    257.7077240
      4.7290000    257.7574480
      4.7300000    257.8087850
      4.7310000    257.8580830
      4.7320000    257.9087310
      4.7330000    257.9581650
      4.7340000    258.0075340
      4.7350000    258.0569110
      4.7360000    258.1074140
      4.7370000    258.1577340
      4.7380000    258.2078980
      4.7390000    258.2581730
      4.7400000    258.3081090
      4.7410000    258.3583250
      4.7420000    258.4080040
      4.7430000    258.4577150
      4.7440000    258.5078480
      4.7450000    258.5578440
      4.7460000    258.6078310
      4.7470000    258.6586170
      4.7480000    258.7082910
      4.7490000    258.7590660
      4.7500000    258.8093560
      4.7510000    258.8581870
      4.7520000    258.9089410
      4.7530000    258.9585890
      4.7540000    259.0082230
      4.7550000    259.0584440
      4.7560000    259.1071880
      4.7570000    259.1577270
      4.7580000    259.2076280
      4.7590000    259.2574710
      4.7600000    259.3073050
      4.7610000    259.3579070
      4.7620000    259.4073300
      4.7630000    259.4574240
      4.7640000    259.5082780
      4.7650000    259.5579970
      4.7660000    259.6079250
      4.7670000    259.6585370
      4.7680000    259.7086520
      4.7690000    259.7577780
      4.7700000    259.8067610
      4.7710000    259.8569050
      4.7720000    259.9072120
      4.7730000    259.9569890
      4.7740000    260.0065370
      4.7750000    260.0563350
      4.7760000    260.1055450
      4.7770000    260.1554310
      4.7780000    260.2055430
      4.7790000    260.2556250
      4.7800000    260.3063070
      4.7810000    260.3566700
      4.7820000    260.4065370
      4.7830000    260.4560970
      4.7840000    260.5064740
      4.7850000    260.5560900
      4.7860000    260.6058390
      4.7870000    260.6561530
      4.7880000    260.7060410
      4.7890000    260.7563420
      4.7900000    260.8062260
      4.7910000    260.8567750
      4.7920000    260.9071990
      4.7930000    260.9571690
      4.7940000    261.0072200
      4.7950000    261.0578600
      4.7960000    261.1071540
      4.7970000    261.1572570
      4.7980000    261.2078530
      4.7990000    261.2571030
      4.8000000    261.3076180
      4.8010000    261.3584450
      4.8020000    261.4079790
      4.8030000    261.4577730
      4.8040000    261.5083440
      4.8050000    261.5582140
      4.8060000    261.6080280
      4.8070000    261.6585240
      4.8080000    261.7079960
      4.8090000    261.7582340
      4.8100000    261.8086350
      4.8110000    261.8593520
      4.8120000    261.9097340
      4.8130000    261.9597000
      4.8140000    262.0095920
      4.8150000    262.0588430
      4.8160000    262.1094150
      4.8170000    262.1591100
      4.8180000    262.2094320
      4.8190000    262.2580170
      4.8200000    262.3078480
      4.8210000    262.3582710
      4.8220000    262.4085480
      4.8230000    262.4588690
      4.8240000    262.5086010
      4.8250000    262.5589890
      4.8260000    262.6085060
      4.8270000    262.6601990
      4.8280000    262.7094330
      4.8290000    262.7597610
      4.8300000    262.8100460
      4.8310000    262.8600630
      4.8320000    262.9097840
      4.8330000    262.9600600
      4.8340000    263.0101700
      4.8350000    263.0604930
      4.8360000    263.1125080
      4.8370000    263.1616740
      4.8380000    263.2112990
      4.8390000    263.2607570
      4.8400000    263.3108830
      4.8410000    263.3614410
      4.8420000    263.4110540
      4.8430000    263.4614180
      4.8440000    263.5113530
      4.8450000    263.5622700
      4.8460000    263.6121960
      4.8470000    263.6624900
      4.8480000    263.7127340
      4.8490000    263.7631350
      4.8500000    263.8136360
      4.8510000    263.8631050
      4.8520000    263.9132130
      4.8530000    263.9637570
      4.8540000    264.0140900
      4.8550000    264.0636840
      4.8560000    264.1136450
      4.8570000    264.1633550
      4.8580000    264.2127860
      4.8590000    264.2630030
      4.8600000    264.3128920
      4.8610000    264.3636540
      4.8620000    264.4132630
      4.8630000    264.4637960
      4.8640000    264.5133600
      4.8650000    264.5638120
      4.8660000    264.6139010
      4.8670000    264.6640060
      4.8680000    264.7137380
      4.8690000    264.7641150
      4.8700000    264.8138760
      4.8710000    264.8628600
      4.8720000    264.9139940
      4.8730000    264.9638370
      4.8740000    265.0128740
      4.8750000    265.0628830
      4.8760000    265.1125810
      4.8770000    265.1621320
      4.8780000    265.2122780
      4.8790000    265.2626130
      4.8800000    265.3123400
      4.8810000    265.3630960
      4.8820000    265.4128550
      4.8830000    265.4627010
      4.8840000    265.5131890
      4.8850000    265.5632840
      4.8860000    265.6134110
      4.8870000    265.6633500
      4.8880000    265.7139160
      4.8890000    265.7637640
      4.8900000    265.8137270
      4.8910000    265.8640380
      4.8920000    265.9147590
      4.8930000    265.9647120
      4.8940000    266.0143830
      4.8950000    266.0648390
      4.8960000    266.1216890
      4.8970000    266.1723570
      4.8980000    266.2225530
      4.8990000    266.2721280
      4.9000000    266.3221390
      4.9010000    266.3735920
      4.9020000    266.4236000
      4.9030000    266.4733030
      4.9040000    266.5236560
      4.9050000    266.5734720
      4.9060000    266.6231660
      4.9070000    266.6731340
      4.9080000    266.7238160
      4.9090000    266.7781900
      4.9100000    266.8355160
      4.9110000    266.8857450
      4.9120000    266.9362350
      4.9130000    266.9869400
      4.9140000    267.0419590
      4.9150000    267.0973050
      4.9160000    267.1466230
      4.9170000    267.1970190
      4.9180000    267.2472280
      4.9190000    267.2970740
      4.9200000    267.3476090
      4.9210000    267.3984380
      4.9220000    267.4487170
      4.9230000    267.4986880
      4.9240000    267.5490010
      4.9250000    267.5988250
      4.9260000    267.6510740
      4.9270000    267.7016120
      4.9280000    267.7522290
      4.9290000    267.8023730
      4.9300000    267.8524430
      4.9310000    267.9029210
      4.9320000    267.9532790
      4.9330000    268.0036370
      4.9340000    268.0538110
      4.9350000    268.1041350
      4.9360000    268.1540730
      4.9370000    268.2139480
      4.9380000    268.2653920
      4.9390000    268.3203470
      4.9400000    268.3729610
      4.9410000    268.4234790
      4.9420000    268.4732890
      4.9430000    268.5235690
      4.9440000    268.5736460
      4.9450000    268.6243860
      4.9460000    268.6752760
      4.9470000    268.7253150
      4.9480000    268.7757790
      4.9490000    268.8258280
      4.9500000    268.8767260
      4.9510000    268.9274670
      4.9520000    268.9779400
      4.9530000    269.0281540
      4.9540000    269.0786990
      4.9550000    269.1299670
      4.9560000    269.1801760
      4.9570000    269.2312520
      4.9580000    269.2808050
      4.9590000    269.3306080
      4.9600000    269.3812800
      4.9610000    269.4312680
      4.9620000    269.4810320
      4.9630000    269.5311410
      4.9640000    269.5822290
      4.9650000    269.6314720
      4.9660000    269.6808400
      4.9670000    269.7304750
      4.9680000    269.7800720
      4.9690000    269.8301570
      4.9700000    269.8810830
      4.9710000    269.9310770
      4.9720000    269.9809800
      4.9730000    270.0313930
      4.9740000    270.0814010
      4.9750000    270.1319020
      4.9760000    270.1821940
      4.9770000    270.2345540
      4.9780000    270.2846830
      4.9790000    270.3350090
      4.9800000    270.3857900
      4.9810000    270.4363100
      4.9820000    270.4869410
      4.9830000    270.5366470
      4.9840000    270.5874370
      4.9850000    270.6374040
      4.9860000    270.6879270
      4.9870000    270.7382000
      4.9880000    270.7909740
      4.9890000    270.8414300
      4.9900000    270.8918060
      4.9910000    270.9418720
      4.9920000    270.9921030
      4.9930000    271.0425930
      4.9940000    271.0927660
      4.9950000    271.1431990
      4.9960000    271.1936250
      4.9970000    271.2437880
      4.9980000    271.2943970
      4.9990000    271.3444930
      5.0000000    271.3945150
      5.0010000    271.4449600
      5.0020000    271.4952210
      5.0030000    271.5459580
      5.0040000    271.5959560
      5.0050000    271.6467400
      5.0060000    271.6975660
      5.0070000    271.7485540
      5.0080000    271.7978410
      5.0090000    271.8480610
      5.0100000    271.8973560
      5.0110000    271.9481430
      5.0120000    271.9984740
      5.0130000    272.0492330
      5.0140000    272.0987560
      5.0150000    272.1496060
      5.0160000    272.1998550
      5.0170000    272.2494280
      5.0180000    272.3002190
      5.0190000    272.3505760
      5.0200000    272.4012300
      5.0210000    272.4509870
      5.0220000    272.5012030
      5.0230000    272.5517940
      5.0240000    272.6023300
      5.0250000    272.6530670
      5.0260000    272.7036340
      5.0270000    272.7543340
      5.0280000    272.8041160
      5.0290000    272.8542840
      5.0300000    272.9051180
      5.0310000    272.9563010
      5.0320000    273.0056270
      5.0330000    273.0561150
      5.0340000    273.1060040
      5.0350000    273.1560240
      5.0360000    273.2060240
      5.0370000    273.2568970
      5.0380000    273.3078590
      5.0390000    273.3581300
      5.0400000    273.4081080
      5.0410000    273.4581200
      5.0420000    273.5086250
      5.0430000    273.5591520
      5.0440000    273.6098390
      5.0450000    273.6601610
      5.0460000    273.7103690
      5.0470000    273.7609650
      5.0480000    273.8107920
      5.0490000    273.8617580
      5.0500000    273.9120940
      5.0510000    273.9624650
      5.0520000    274.0123270
      5.0530000    274.0618480
      5.0540000    274.1255860
      5.0550000    274.1798230
      5.0560000    274.2309060
      5.0570000    274.2802470
      5.0580000    274.3300990
      5.0590000    274.3804020
      5.0600000    274.4303080
      5.0610000    274.4800860
      5.0620000    274.5315080
      5.0630000    274.5816500
      5.0640000    274.6322460
      5.0650000    274.6827290
      5.0660000    274.7328270
      5.0670000    274.7839080
      5.0680000    274.8343110
      5.0690000    274.8850190
      5.0700000    274.9351020
      5.0710000    274.9857940
      5.0720000    275.0355020
      5.0730000    275.0890850
      5.0740000    275.1397420
      5.0750000    275.1900890
      5.0760000    275.2401180
      5.0770000    275.2902730
      5.0780000    275.3406080
      5.0790000    275.3902290
      5.0800000    275.4407460
      5.0810000    275.4911250
      5.0820000    275.5423000
      5.0830000    275.5927190
      5.0840000    275.6432140
      5.0850000    275.6932990
      5.0860000    275.7437500
      5.0870000    275.7939580
      5.0880000    275.8438140
      5.0890000    275.8941460
      5.0900000    275.9448100
      5.0910000    275.9951660
      5.0920000    276.0458910
      5.0930000    276.0956750
      5.0940000    276.1455570
      5.0950000    276.1954780
      5.0960000    276.2452030
      5.0970000    276.2948440
      5.0980000    276.3476920
      5.0990000    276.3979910
      5.1000000    276.4485550
      5.1010000    276.4999850
      5.1020000    276.5498700
      5.1030000    276.6000360
      5.1040000    276.6501470
      5.1050000    276.7026750
      5.1060000    276.7522560
      5.1070000    276.8027910
      5.1080000    276.8536290
      5.1090000    276.9083140
      5.1100000    276.9600710
      5.1110000    277.0095380
      5.1120000    277.0597890
      5.1130000    277.1109020
      5.1140000    277.1609310
      5.1150000    277.2109290
      5.1160000    277.2616090
      5.1170000    277.3117790
      5.1180000    277.3617730
      5.1190000    277.4117500
      5.1200000    277.4612110
      5.1210000    277.5109780
      5.1220000    277.5612710
      5.1230000    277.6126620
      5.1240000    277.6636190
      5.1250000    277.7139520
      5.1260000    277.7639730
      5.1270000    277.8144860
      5.1280000    277.8658900
      5.1290000    277.9163390
      5.1300000    277.9669110
      5.1310000    278.0173940
      5.1320000    278.0678360
      5.1330000    278.1213590
      5.1340000    278.1740160
      5.1350000    278.2249920
      5.1360000    278.2754450
      5.1370000    278.3261870
      5.1380000    278.3761830
      5.1390000    278.4268650
      5.1400000    278.4767050
      5.1410000    278.5276070
      5.1420000    278.5771560
      5.1430000    278.6293570
      5.1440000    278.6798850
      5.1450000    278.7306260
      5.1460000    278.7813990
      5.1470000    278.8321680
      5.1480000    278.8832840
      5.1490000    278.9340290
      5.1500000    278.9843490
      5.1510000    279.0348600
      5.1520000    279.0855580
      5.1530000    279.1363270
      5.1540000    279.1867570
      5.1550000    279.2371290
      5.1560000    279.2875860
      5.1570000    279.3375590
      5.1580000    279.3877610
      5.1590000    279.4389000
      5.1600000    279.4888310
      5.1610000    279.5387030
      5.1620000    279.5883200
      5.1630000    279.6389420
      5.1640000    279.6889100
      5.1650000    279.7403370
      5.1660000    279.7908220
      5.1670000    279.8418720
      5.1680000    279.8925380
      5.1690000    279.9421390
      5.1700000    279.9945030
      5.1710000    280.0454580
      5.1720000    280.0952790
      5.1730000    280.1453060
      5.1740000    280.1950300
      5.1750000    280.2448040
      5.1760000    280.2954710
      5.1770000    280.3466310
      5.1780000    280.3970860
      5.1790000    280.4477830
      5.1800000    280.4984050
      5.1810000    280.5491200
      5.1820000    280.5991860
      5.1830000    280.6503830
      5.1840000    280.7014890
      5.1850000    280.7518600
      5.1860000    280.8026880
      5.1870000    280.8623920
      5.1880000    280.9130150
      5.1890000    280.9710940
      5.1900000    281.0219410
      5.1910000    281.0728640
      5.1920000    281.1231030
      5.1930000    281.1734460
      5.1940000    281.2247300
      5.1950000    281.2757180
      5.1960000    281.3262010
      5.1970000    281.3761300
      5.1980000    281.4269260
      5.1990000    281.4769350
      5.2000000    281.5277740
      5.2010000    281.5816370
      5.2020000    281.6328880
      5.2030000    281.6832610
      5.2040000    281.7332500
      5.2050000    281.7826930
      5.2060000    281.8341010
      5.2070000    281.8849230
      5.2080000    281.9358120
      5.2090000    281.9859570
      5.2100000    282.0357930
      5.2110000    282.0861390
      5.2120000    282.1359590
      5.2130000    282.1868630
      5.2140000    282.2371760
      5.2150000    282.2882380
      5.2160000    282.3382600
      5.2170000    282.3888810
      5.2180000    282.4390570
      5.2190000    282.4899400
      5.2200000    282.5397150
      5.2210000    282.5906630
      5.2220000    282.6433160
      5.2230000    282.6929220
      5.2240000    282.7434830
      5.2250000    282.7935730
      5.2260000    282.8452060
      5.2270000    282.8953950
      5.2280000    282.9458200
      5.2290000    282.9962560
      5.2300000    283.0469610
      5.2310000    283.0973110
      5.2320000    283.1479490
      5.2330000    283.1983790
      5.2340000    283.2485620
      5.2350000    283.2989250
      5.2360000    283.3488420
      5.2370000    283.3996240
      5.2380000    283.4503240
      5.2390000    283.5123040
      5.2400000    283.5623000
      5.2410000    283.6125780
      5.2420000    283.6622400
      5.2430000    283.7126270
      5.2440000    283.7636920
      5.2450000    283.8140190
      5.2460000    283.8655710
      5.2470000    283.9164880
      5.2480000    283.9676070
      5.2490000    284.0175380
      5.2500000    284.0682690
      5.2510000    284.1190460
      5.2520000    284.1691850
      5.2530000    284.2192050
      5.2540000    284.2695930
      5.2550000    284.3205970
      5.2560000    284.3712240
      5.2570000    284.4225150
      5.2580000    284.4732810
      5.2590000    284.5240710
      5.2600000    284.5750360
      5.2610000    284.6258040
      5.2620000    284.6768760
      5.2630000    284.7272620
      5.2640000    284.7774230
      5.2650000    284.8394590
      5.2660000    284.8897550
      5.2670000    284.9392670
      5.2680000    285.0015480
      5.2690000    285.0521240
      5.2700000    285.1026880
      5.2710000    285.1525920
      5.2720000    285.2031410
      5.2730000    285.2535420
      5.2740000    285.3046550
      5.2750000    285.3556470
      5.2760000    285.4057520
      5.2770000    285.4564760
      5.2780000    285.5285930
      5.2790000    285.5825870
      5.2800000    285.6357970
      5.2810000    285.6868500
      5.2820000    285.7370560
      5.2830000    285.7880420
      5.2840000    285.8377430
      5.2850000    285.8881270
      5.2860000    285.9393080
      5.2870000    285.9899960
      5.2880000    286.0407110
      5.2890000    286.0908680
      5.2900000    286.1411060
      5.2910000    286.1917530
      5.2920000    286.2431080
      5.2930000    286.2934070
      5.2940000    286.3444110
      5.2950000    286.3948970
      5.2960000    286.4459860
      5.2970000    286.4963890
      5.2980000    286.5474650
      5.2990000    286.5984230
      5.3000000    286.6489320
      5.3010000    286.7011190
      5.3020000    286.7519430
      5.3030000    286.8038690
      5.3040000    286.8567710
      5.3050000    286.9064770
      5.3060000    286.9569910
      5.3070000    287.0070200
      5.3080000    287.0593060
      5.3090000    287.1101940
      5.3100000    287.1615320
      5.3110000    287.2121980
      5.3120000    287.2629020
      5.3130000    287.3136190
      5.3140000    287.3643960
      5.3150000    287.4152970
      5.3160000    287.4668600
      5.3170000    287.5184810
      5.3180000    287.5686850
      5.3190000    287.6218530
      5.3200000    287.6724950
      5.3210000    287.7234350
      5.3220000    287.7738210
      5.3230000    287.8238610
      5.3240000    287.8748390
      5.3250000    287.9255870
      5.3260000    287.9763970
      5.3270000    288.0269480
      5.3280000    288.0772210
      5.3290000    288.1284060
      5.3300000    288.1791490
      5.3310000    288.2299890
      5.3320000    288.2807580
      5.3330000    288.3323360
      5.3340000    288.3857210
      5.3350000    288.4378830
      5.3360000    288.4898370
      5.3370000    288.5407870
      5.3380000    288.5916770
      5.3390000    288.6429130
      5.3400000    288.6938500
      5.3410000    288.7451720
      5.3420000    288.8033010
      5.3430000    288.8854170
      5.3440000    288.9664000
      5.3450000    289.0497060
      5.3460000    289.1326620
      5.3470000    289.2153950
      5.3480000    289.2965590
      5.3490000    289.3792890
      5.3500000    289.4625460
      5.3510000    289.5459380
      5.3520000    289.6257960
      5.3530000    289.6936650
      5.3540000    289.7468690
      5.3550000    289.7972610
      5.3560000    289.8474590
      5.3570000    289.8979520
      5.3580000    289.9498180
      5.3590000    290.0004550
      5.3600000    290.0508910
      5.3610000    290.1039280
      5.3620000    290.1546270
      5.3630000    290.2055000
      5.3640000    290.2842250
      5.3650000    290.3669760
      5.3660000    290.4514230
      5.3670000    290.5349960
      5.3680000    290.6190550
      5.3690000    290.7034220
      5.3700000    290.7872950
      5.3710000    290.8704050
      5.3720000    290.9545080
      5.3730000    291.0373860
      5.3740000    291.1171220
      5.3750000    291.1932010
      5.3760000    291.2713180
      5.3770000    291.3488230
      5.3780000    291.4318740
      5.3790000    291.5158730
      5.3800000    291.5971780
      5.3810000    291.6776500
      5.3820000    291.7603190
      5.3830000    291.8435800
      5.3840000    291.9239760
      5.3850000    292.0061830
      5.3860000    292.0886460
      5.3870000    292.1710900
      5.3880000    292.2510510
      5.3890000    292.3339940
      5.3900000    292.4169140
      5.3910000    292.4993820
      5.3920000    292.5806230
      5.3930000    292.6658950
      5.3940000    292.7498500
      5.3950000    292.8313340
      5.3960000    292.9135300
      5.3970000    292.9966190
      5.3980000    293.0787490
      5.3990000    293.1584270
      5.4000000    293.2423750
      5.4010000    293.3078380
      5.4020000    293.3672440
      5.4030000    293.4289520
      5.4040000    293.4855350
      5.4050000    293.5394920
      5.4060000    293.5899900
      5.4070000    293.6402840
      5.4080000    293.6910010
      5.4090000    293.7426590
      5.4100000    293.8046340
      5.4110000    293.8895850
      5.4120000    293.9754130
      5.4130000    294.0622770
      5.4140000    294.1472420
      5.4150000    294.2313250
      5.4160000    294.3148330
      5.4170000    294.3977570
      5.4180000    294.4827180
      5.4190000    294.5666690
      5.4200000    294.6463990
      5.4210000    294.7294000
      5.4220000    294.8137870
      5.4230000    294.8960710
      5.4240000    294.9769270
      5.4250000    295.0621730
      5.4260000    295.1467360
      5.4270000    295.2300120
      5.4280000    295.3121790
      5.4290000    295.3951640
      5.4300000    295.4789320
      5.4310000    295.5606740
      5.4320000    295.6440290
      5.4330000    295.7266810
      5.4340000    295.8100460
      5.4350000    295.8917430
      5.4360000    295.9763090
      5.4370000    296.0597920
      5.4380000    296.1424980
      5.4390000    296.2188670
      5.4400000    296.2693320
      5.4410000    296.3197970
      5.4420000    296.3707560
      5.4430000    296.4210400
      5.4440000    296.4718580
      5.4450000    296.5349590
      5.4460000    296.6191700
      5.4470000    296.7033080
      5.4480000    296.7858050
      5.4490000    296.8691390
      5.4500000    296.9522440
      5.4510000    297.0360620
      5.4520000    297.1182630
      5.4530000    297.2001250
      5.4540000    297.2834470
      5.4550000    297.3667020
      5.4560000    297.4473250
      5.4570000    297.5322790
      5.4580000    297.6166490
      5.4590000    297.6999820
      5.4600000    297.7828850
      5.4610000    297.8668170
      5.4620000    297.9500400
      5.4630000    298.0329180
      5.4640000    298.1159590
      5.4650000    298.1999160
      5.4660000    298.2834270
      5.4670000    298.3635120
      5.4680000    298.4480990
      5.4690000    298.5317490
      5.4700000    298.6161840
      5.4710000    298.7000480
      5.4720000    298.7840160
      5.4730000    298.8680000
      5.4740000    298.9495850
      5.4750000    299.0318030
      5.4760000    299.1160010
      5.4770000    299.1991890
      5.4780000    299.2820920
      5.4790000    299.3638720
      5.4800000    299.4477300
      5.4810000    299.5318570
      5.4820000    299.6170620
      5.4830000    299.7015930
      5.4840000    299.7859000
      5.4850000    299.8669550
      5.4860000    299.9508070
      5.4870000    300.0352660
      5.4880000    300.1185200
      5.4890000    300.2002460
      5.4900000    300.2843650
      5.4910000    300.3685150
      5.4920000    300.4519770
      5.4930000    300.5348720
      5.4940000    300.6179140
      5.4950000    300.7020800
      5.4960000    300.7818970
      5.4970000    300.8659420
      5.4980000    300.9492370
      5.4990000    301.0324580
      5.5000000    301.1171710
      5.5010000    301.2015700
      5.5020000    301.2861230
      5.5030000    301.3703630
      5.5040000    301.4560630
      5.5050000    301.5413860
      5.5060000    301.6225220
      5.5070000    301.7042510
      5.5080000    301.7869010
      5.5090000    301.8705140
      5.5100000    301.9516320
      5.5110000    302.0340990
      5.5120000    302.1166420
      5.5130000    302.1987940
      5.5140000    302.2791290
      5.5150000    302.3654080
      5.5160000    302.4521970
      5.5170000    302.5336180
      5.5180000    302.6177030
      5.5190000    302.7013070
      5.5200000    302.7838050
      5.5210000    302.8655620
      5.5220000    302.9468440
      5.5230000    303.0271040
      5.5240000    303.1106450
      5.5250000    303.1930280
      5.5260000    303.2734340
      5.5270000    303.3561990
      5.5280000    303.4372510
      5.5290000    303.5200070
      5.5300000    303.5998780
      5.5310000    303.6827790
      5.5320000    303.7651930
      5.5330000    303.8481920
      5.5340000    303.9284390
      5.5350000    304.0097510
      5.5360000    304.0952740
      5.5370000    304.1771550
      5.5380000    304.2582040
      5.5390000    304.3411120
      5.5400000    304.4248500
      5.5410000    304.5038590
      5.5420000    304.5864450
      5.5430000    304.6671320
      5.5440000    304.7487200
      5.5450000    304.8297540
      5.5460000    304.9130090
      5.5470000    304.9962580
      5.5480000    305.0773090
      5.5490000    305.1579760
      5.5500000    305.2405400
      5.5510000    305.3248620
      5.5520000    305.4056950
      5.5530000    305.4886050
      5.5540000    305.5710960
      5.5550000    305.6543090
      5.5560000    305.7338570
      5.5570000    305.8166480
      5.5580000    305.9001380
      5.5590000    305.9830790
      5.5600000    306.0648520
      5.5610000    306.1488000
      5.5620000    306.2311000
      5.5630000    306.3120040
      5.5640000    306.3939260
      5.5650000    306.4781720
      5.5660000    306.5604390
      5.5670000    306.6382090
      5.5680000    306.7222610
      5.5690000    306.8059920
      5.5700000    306.8882570
      5.5710000    306.9693230
      5.5720000    307.0516160
      5.5730000    307.1359390
      5.5740000    307.2164740
      5.5750000    307.2973870
      5.5760000    307.3789790
      5.5770000    307.4492520
      5.5780000    307.5276100
      5.5790000    307.6118340
      5.5800000    307.6931490
      5.5810000    307.7762450
      5.5820000    307.8593560
      5.5830000    307.9314580
      5.5840000    307.9890620
      5.5850000    308.0441410
      5.5860000    308.0954070
      5.5870000    308.1748100
      5.5880000    308.2593270
      5.5890000    308.3428500
      5.5900000    308.4237890
      5.5910000    308.5096050
      5.5920000    308.5930220
      5.5930000    308.6757610
      5.5940000    308.7576460
      5.5950000    308.8414850
      5.5960000    308.9249090
      5.5970000    309.0057030
      5.5980000    309.0894120
      5.5990000    309.1714510
      5.6000000    309.2540270
      5.6010000    309.3350060
      5.6020000    309.4202950
      5.6030000    309.5064710
      5.6040000    309.5904030
      5.6050000    309.6737350
      5.6060000    309.7572980
      5.6070000    309.8412510
      5.6080000    309.9246840
      5.6090000    310.0042220
      5.6100000    310.0864570
      5.6110000    310.1696410
      5.6120000    310.2496530
      5.6130000    310.3329350
      5.6140000    310.4171820
      5.6150000    310.5014060
      5.6160000    310.5816480
      5.6170000    310.6636380
      5.6180000    310.7458420
      5.6190000    310.8289860
      5.6200000    310.9088660
      5.6210000    310.9923910
      5.6220000    311.0752850
      5.6230000    311.1572320
      5.6240000    311.2362250
      5.6250000    311.3199790
      5.6260000    311.4042240
      5.6270000    311.4863260
      5.6280000    311.5666970
      5.6290000    311.6505170
      5.6300000    311.7338320
      5.6310000    311.8133110
      5.6320000    311.8967110
      5.6330000    311.9782480
      5.6340000    312.0607280
      5.6350000    312.1402210
      5.6360000    312.2241860
      5.6370000    312.3068080
      5.6380000    312.3899910
      5.6390000    312.4697130
      5.6400000    312.5540220
      5.6410000    312.6375270
      5.6420000    312.7182360
      5.6430000    312.7985070
      5.6440000    312.8818930
      5.6450000    312.9654640
      5.6460000    313.0468650
      5.6470000    313.1286810
      5.6480000    313.2109760
      5.6490000    313.2934030
      5.6500000    313.3725270
      5.6510000    313.4560230
      5.6520000    313.5386310
      5.6530000    313.6206990
      5.6540000    313.7007710
      5.6550000    313.7846220
      5.6560000    313.8688600
      5.6570000    313.9498750
      5.6580000    314.0302120
      5.6590000    314.1137420
      5.6600000    314.1977050
      5.6610000    314.2793860
      5.6620000    314.3615580
      5.6630000    314.4432160
      5.6640000    314.5270710
      5.6650000    314.6068070
      5.6660000    314.6903390
      5.6670000    314.7715230
      5.6680000    314.8536640
      5.6690000    314.9343170
      5.6700000    315.0176160
      5.6710000    315.1014180
      5.6720000    315.1836820
      5.6730000    315.2642690
      5.6740000    315.3477150
      5.6750000    315.4310920
      5.6760000    315.5111140
      5.6770000    315.5922380
      5.6780000    315.6742580
      5.6790000    315.7571960
      5.6800000    315.8362520
      5.6810000    315.9198740
      5.6820000    316.0018700
      5.6830000    316.0836010
      5.6840000    316.1640210
      5.6850000    316.2471080
      5.6860000    316.3306650
      5.6870000    316.4124710
      5.6880000    316.4946090
      5.6890000    316.5751390
      5.6900000    316.6573130
      5.6910000    316.7368630
      5.6920000    316.8209930
      5.6930000    316.9035880
      5.6940000    316.9852920
      5.6950000    317.0653610
      5.6960000    317.1481810
      5.6970000    317.2334610
      5.6980000    317.3142210
      5.6990000    317.3946770
      5.7000000    317.4777080
      5.7010000    317.5620270
      5.7020000    317.6423200
      5.7030000    317.7244570
      5.7040000    317.8068310
      5.7050000    317.8892610
      5.7060000    317.9694240
      5.7070000    318.0523390
      5.7080000    318.1357830
      5.7090000    318.2177850
      5.7100000    318.2980020
      5.7110000    318.3796410
      5.7120000    318.4637700
      5.7130000    318.5439740
      5.7140000    318.6253150
      5.7150000    318.7084880
      5.7160000    318.7910740
      5.7170000    318.8705890
      5.7180000    318.9540940
      5.7190000    319.0365050
      5.7200000    319.1197940
      5.7210000    319.1998800
      5.7220000    319.2822920
      5.7230000    319.3679280
      5.7240000    319.4489410
      5.7250000    319.5295280
      5.7260000    319.6122770
      5.7270000    319.6946770
      5.7280000    319.7746380
      5.7290000    319.8569880
      5.7300000    319.9397430
      5.7310000    320.0226150
      5.7320000    320.1024700
      5.7330000    320.1854460
      5.7340000    320.2688890
      5.7350000    320.3510930
      5.7360000    320.4318750
      5.7370000    320.5161020
      5.7380000    320.6000330
      5.7390000    320.6799970
      5.7400000    320.7616300
      5.7410000    320.8441710
      5.7420000    320.9271220
      5.7430000    321.0067540
      5.7440000    321.0894760
      5.7450000    321.1727370
      5.7460000    321.2558540
      5.7470000    321.3356440
      5.7480000    321.4187280
      5.7490000    321.5025450
      5.7500000    321.5847440
      5.7510000    321.6653600
      5.7520000    321.7481980
      5.7530000    321.8316920
      5.7540000    321.9138720
      5.7550000    321.9947660
      5.7560000    322.0777140
      5.7570000    322.1604500
      5.7580000    322.2404750
      5.7590000    322.3225980
      5.7600000    322.4053510
      5.7610000    322.4868540
      5.7620000    322.5678780
      5.7630000    322.6508380
      5.7640000    322.7347630
      5.7650000    322.8160000
      5.7660000    322.8973540
      5.7670000    322.9797320
      5.7680000    323.0640360
      5.7690000    323.1460810
      5.7700000    323.2275910
      5.7710000    323.3107500
      5.7720000    323.3939020
      5.7730000    323.4738380
      5.7740000    323.5577190
      5.7750000    323.6403800
      5.7760000    323.7226070
      5.7770000    323.8029350
      5.7780000    323.8871760
      5.7790000    323.9699640
      5.7800000    324.0520500
      5.7810000    324.1334810
      5.7820000    324.2160230
      5.7830000    324.3010590
      5.7840000    324.3820870
      5.7850000    324.4633310
      5.7860000    324.5457820
      5.7870000    324.6296390
      5.7880000    324.7104230
      5.7890000    324.7923130
      5.7900000    324.8743690
      5.7910000    324.9566810
      5.7920000    325.0363600
      5.7930000    325.1195990
      5.7940000    325.2030200
      5.7950000    325.2851400
      5.7960000    325.3652800
      5.7970000    325.4469370
      5.7980000    325.5306840
      5.7990000    325.6113770
      5.8000000    325.6929030
      5.8010000    325.7770370
      5.8020000    325.8591310
      5.8030000    325.9400750
      5.8040000    326.0222510
      5.8050000    326.1057090
      5.8060000    326.1885770
      5.8070000    326.2681490
      5.8080000    326.3517350
      5.8090000    326.4364760
      5.8100000    326.5182630
      5.8110000    326.5986990
      5.8120000    326.6819390
      5.8130000    326.7658070
      5.8140000    326.8465410
      5.8150000    326.9292420
      5.8160000    327.0129510
      5.8170000    327.0961850
      5.8180000    327.1763260
      5.8190000    327.2591770
      5.8200000    327.3426940
      5.8210000    327.4252650
      5.8220000    327.5056110
      5.8230000    327.5895830
      5.8240000    327.6733370
      5.8250000    327.7555100
      5.8260000    327.8366330
      5.8270000    327.9205360
      5.8280000    328.0044950
      5.8290000    328.0862070
      5.8300000    328.1666980
      5.8310000    328.2501900
      5.8320000    328.3338910
      5.8330000    328.4139660
      5.8340000    328.4974150
      5.8350000    328.5798460
      5.8360000    328.6617220
      5.8370000    328.7418800
      5.8380000    328.8259300
      5.8390000    328.9097410
      5.8400000    328.9924540
      5.8410000    329.0728750
      5.8420000    329.1567790
      5.8430000    329.2406160
      5.8440000    329.3209640
      5.8450000    329.4026550
      5.8460000    329.4843570
      5.8470000    329.5667490
      5.8480000    329.6467000
      5.8490000    329.7307310
      5.8500000    329.8140580
      5.8510000    329.8973300
      5.8520000    329.9768770
      5.8530000    330.0612110
      5.8540000    330.1462500
      5.8550000    330.2289960
      5.8560000    330.3090090
      5.8570000    330.3930570
      5.8580000    330.4774640
      5.8590000    330.5579470
      5.8600000    330.6400090
      5.8610000    330.7235370
      5.8620000    330.8061970
      5.8630000    330.8883580
      5.8640000    330.9718020
      5.8650000    331.0552200
      5.8660000    331.1379180
      5.8670000    331.2174170
      5.8680000    331.3017340
      5.8690000    331.3856070
      5.8700000    331.4680910
      5.8710000    331.5488080
      5.8720000    331.6316200
      5.8730000    331.7178890
      5.8740000    331.7993690
      5.8750000    331.8797070
      5.8760000    331.9631520
      5.8770000    332.0482530
      5.8780000    332.1293330
      5.8790000    332.2122640
      5.8800000    332.2948030
      5.8810000    332.3777250
      5.8820000    332.4591140
      5.8830000    332.5414370
      5.8840000    332.6245720
      5.8850000    332.7075770
      5.8860000    332.7902900
      5.8870000    332.8762950
      5.8880000    332.9571760
      5.8890000    333.0412510
      5.8900000    333.1267880
      5.8910000    333.2085600
      5.8920000    333.2893040
      5.8930000    333.3731980
      5.8940000    333.4566540
      5.8950000    333.5381710
      5.8960000    333.6208610
      5.8970000    333.7042090
      5.8980000    333.7862010
      5.8990000    333.8680210
      5.9000000    333.9524550
      5.9010000    334.0356250
      5.9020000    334.1196740
      5.9030000    334.2018330
      5.9040000    334.2867730
      5.9050000    334.3703410
      5.9060000    334.4527180
      5.9070000    334.5336520
      5.9080000    334.6172770
      5.9090000    334.7025840
      5.9100000    334.7843410
      5.9110000    334.8662500
      5.9120000    334.9490820
      5.9130000    335.0320780
      5.9140000    335.1132270
      5.9150000    335.1956960
      5.9160000    335.2781610
      5.9170000    335.3608270
      5.9180000    335.4414140
      5.9190000    335.5239680
      5.9200000    335.6068780
      5.9210000    335.6884290
      5.9220000    335.7702870
      5.9230000    335.8544160
      5.9240000    335.9384580
      5.9250000    336.0199840
      5.9260000    336.1020100
      5.9270000    336.1836630
      5.9280000    336.2682210
      5.9290000    336.3489830
      5.9300000    336.4304020
      5.9310000    336.4938920
      5.9320000    336.5492510
      5.9330000    336.6040090
      5.9340000    336.6554760
      5.9350000    336.7075800
      5.9360000    336.7649560
      5.9370000    336.8265410
      5.9380000    336.8818680
      5.9390000    336.9345340
      5.9400000    336.9853230
      5.9410000    337.0364510
      5.9420000    337.0929130
      5.9430000    337.1464750
      5.9440000    337.2001490
      5.9450000    337.2550550
      5.9460000    337.3065990
      5.9470000    337.3712110
      5.9480000    337.4291880
      5.9490000    337.5132490
      5.9500000    337.5982520
      5.9510000    337.6835690
      5.9520000    337.7679710
      5.9530000    337.8522570
      5.9540000    337.9333000
      5.9550000    338.0164110
      5.9560000    338.0972770
      5.9570000    338.1796400
      5.9580000    338.2612160
      5.9590000    338.3409690
      5.9600000    338.4161830
      5.9610000    338.4859950
      5.9620000    338.5460410
      5.9630000    338.5968210
      5.9640000    338.6485150
      5.9650000    338.6998140
      5.9660000    338.7511330
      5.9670000    338.8043410
      5.9680000    338.8561580
      5.9690000    338.9092580
      5.9700000    338.9611790
      5.9710000    339.0145930
      5.9720000    339.0678540
      5.9730000    339.1206850
      5.9740000    339.1724820
      5.9750000    339.2240580
      5.9760000    339.2757060
      5.9770000    339.3263240
      5.9780000    339.3771930
      5.9790000    339.4297400
      5.9800000    339.4832470
      5.9810000    339.5348070
      5.9820000    339.5863150
      5.9830000    339.6392080
      5.9840000    339.6904630
      5.9850000    339.7427500
      5.9860000    339.7946730
      5.9870000    339.8454030
      5.9880000    339.8960370
      5.9890000    339.9467600
      5.9900000    339.9974700
      5.9910000    340.0492050
      5.9920000    340.1002750
      5.9930000    340.1521100
      5.9940000    340.2037680
      5.9950000    340.2550610
      5.9960000    340.3053560
      5.9970000    340.3558900
      5.9980000    340.4068210
      5.9990000    340.4668670
      6.0000000    340.5186250
      6.0010000    340.5776980
      6.0020000    340.6291620
      6.0030000    340.6824420
      6.0040000    340.7346240
      6.0050000    340.7853230
      6.0060000    340.8369440
      6.0070000    340.8880910
      6.0080000    340.9384350
      6.0090000    340.9904910
      6.0100000    341.0415240
      6.0110000    341.0929230
      6.0120000    341.1438170
      6.0130000    341.1953770
      6.0140000    341.2479610
      6.0150000    341.2997040
      6.0160000    341.3514140
      6.0170000    341.4023490
      6.0180000    341.4570380
      6.0190000    341.5098650
      6.0200000    341.5625030
      6.0210000    341.6138200
      6.0220000    341.6654370
      6.0230000    341.7163910
      6.0240000    341.7704200
      6.0250000    341.8212880
      6.0260000    341.8797690
      6.0270000    341.9307510
      6.0280000    341.9877360
      6.0290000    342.0397960
      6.0300000    342.0899340
      6.0310000    342.1410430
      6.0320000    342.1916030
      6.0330000    342.2433300
      6.0340000    342.2942780
      6.0350000    342.3458340
      6.0360000    342.3967850
      6.0370000    342.4807260
      6.0380000    342.5623860
      6.0390000    342.6476830
      6.0400000    342.7317900
      6.0410000    342.8163210
      6.0420000    342.9022070
      6.0430000    342.9862390
      6.0440000    343.0707480
      6.0450000    343.1520480
      6.0460000    343.2311270
      6.0470000    343.2892340
      6.0480000    343.3413860
      6.0490000    343.3933850
      6.0500000    343.4449310
      6.0510000    343.4961540
      6.0520000    343.5489800
      6.0530000    343.6016970
      6.0540000    343.6540160
      6.0550000    343.7055450
      6.0560000    343.7573750
      6.0570000    343.8092210
      6.0580000    343.8608600
      6.0590000    343.9125160
      6.0600000    343.9662320
      6.0610000    344.0170830
      6.0620000    344.0684580
      6.0630000    344.1217650
      6.0640000    344.1747390
      6.0650000    344.2259030
      6.0660000    344.2810830
      6.0670000    344.3323640
      6.0680000    344.3862410
      6.0690000    344.4519220
      6.0700000    344.5032900
      6.0710000    344.5542740
      6.0720000    344.6145320
      6.0730000    344.6656330
      6.0740000    344.7166410
      6.0750000    344.7701640
      6.0760000    344.8210800
      6.0770000    344.8724020
      6.0780000    344.9256690
      6.0790000    344.9815510
      6.0800000    345.0349020
      6.0810000    345.0869110
      6.0820000    345.1389840
      6.0830000    345.1903370
      6.0840000    345.2414530
      6.0850000    345.2928600
      6.0860000    345.3457070
      6.0870000    345.3973500
      6.0880000    345.4525860
      6.0890000    345.5071870
      6.0900000    345.5586020
      6.0910000    345.6109760
      6.0920000    345.6623840
      6.0930000    345.7138190
      6.0940000    345.7651950
      6.0950000    345.8177530
      6.0960000    345.8688320
      6.0970000    345.9201870
      6.0980000    345.9724550
      6.0990000    346.0233380
      6.1000000    346.0753610
      6.1010000    346.1271080
      6.1020000    346.1781920
      6.1030000    346.2293830
      6.1040000    346.2814870
      6.1050000    346.3328470
      6.1060000    346.3844210
      6.1070000    346.4352540
      6.1080000    346.4865440
      6.1090000    346.5374080
      6.1100000    346.5891810
      6.1110000    346.6423720
      6.1120000    346.6935060
      6.1130000    346.7455990
      6.1140000    346.7961210
      6.1150000    346.8479930
      6.1160000    346.8994310
      6.1170000    346.9510850
      6.1180000    347.0020740
      6.1190000    347.0527420
      6.1200000    347.1066560
      6.1210000    347.1583880
      6.1220000    347.2105180
      6.1230000    347.2783250
      6.1240000    347.3518480
      6.1250000    347.4347290
      6.1260000    347.5030900
      6.1270000    347.5627580
      6.1280000    347.6196930
      6.1290000    347.6743250
      6.1300000    347.7283500
      6.1310000    347.7828150
      6.1320000    347.8437110
      6.1330000    347.9058470
      6.1340000    347.9857030
      6.1350000    348.0640020
      6.1360000    348.1363090
      6.1370000    348.2000230
      6.1380000    348.2511900
      6.1390000    348.3045810
      6.1400000    348.3560500
      6.1410000    348.4079410
      6.1420000    348.4601440
      6.1430000    348.5121670
      6.1440000    348.5636750
      6.1450000    348.6154780
      6.1460000    348.6671230
      6.1470000    348.7185480
      6.1480000    348.7738580
      6.1490000    348.8254490
      6.1500000    348.8774290
      6.1510000    348.9288280
      6.1520000    348.9788710
      6.1530000    349.0307570
      6.1540000    349.0840650
      6.1550000    349.1354440
      6.1560000    349.2004080
      6.1570000    349.2548750
      6.1580000    349.3207870
      6.1590000    349.3893140
      6.1600000    349.4441930
      6.1610000    349.4962180
      6.1620000    349.5481990
      6.1630000    349.5996890
      6.1640000    349.6513700
      6.1650000    349.7073000
      6.1660000    349.7605740
      6.1670000    349.8139520
      6.1680000    349.8657220
      6.1690000    349.9172490
      6.1700000    349.9679930
      6.1710000    350.0211720
      6.1720000    350.0727720
      6.1730000    350.1241350
      6.1740000    350.1758080
      6.1750000    350.2269900
      6.1760000    350.2787490
      6.1770000    350.3307820
      6.1780000    350.3837850
      6.1790000    350.4367700
      6.1800000    350.4889700
      6.1810000    350.5401800
      6.1820000    350.5920970
      6.1830000    350.6437660
      6.1840000    350.6956670
      6.1850000    350.7470080
      6.1860000    350.8118320
      6.1870000    350.8636680
      6.1880000    350.9260990
      6.1890000    350.9777920
      6.1900000    351.0342250
      6.1910000    351.0858440
      6.1920000    351.1417760
      6.1930000    351.1937760
      6.1940000    351.2460930
      6.1950000    351.2979290
      6.1960000    351.3500260
      6.1970000    351.4020240
      6.1980000    351.4544700
      6.1990000    351.5064230
      6.2000000    351.5586360
      6.2010000    351.6117330
      6.2020000    351.6662450
      6.2030000    351.7194070
      6.2040000    351.7710210
      6.2050000    351.8246650
      6.2060000    351.8885310
      6.2070000    351.9404720
      6.2080000    351.9914210
      6.2090000    352.0497690
      6.2100000    352.1067520
      6.2110000    352.1667930
      6.2120000    352.2211780
      6.2130000    352.2781300
      6.2140000    352.3353270
      6.2150000    352.3868590
      6.2160000    352.4428610
      6.2170000    352.4968700
      6.2180000    352.5572940
      6.2190000    352.6091680
      6.2200000    352.6605600
      6.2210000    352.7114890
      6.2220000    352.7667140
      6.2230000    352.8195490
      6.2240000    352.8746900
      6.2250000    352.9491660
      6.2260000    353.0281010
      6.2270000    353.1127190
      6.2280000    353.1984090
      6.2290000    353.2817420
      6.2300000    353.3672510
      6.2310000    353.4548280
      6.2320000    353.5385550
      6.2330000    353.6212950
      6.2340000    353.7029720
      6.2350000    353.7878960
      6.2360000    353.8674820
      6.2370000    353.9530580
      6.2380000    354.0365450
      6.2390000    354.1204620
      6.2400000    354.1733400
      6.2410000    354.2254230
      6.2420000    354.2790040
      6.2430000    354.3300830
      6.2440000    354.3823800
      6.2450000    354.4371210
      6.2460000    354.4880020
      6.2470000    354.5392560
      6.2480000    354.5917620
      6.2490000    354.6435800
      6.2500000    354.6997850
      6.2510000    354.7524180
      6.2520000    354.8043940
      6.2530000    354.8558680
      6.2540000    354.9066840
      6.2550000    354.9583330
      6.2560000    355.0103260
      6.2570000    355.0617860
      6.2580000    355.1134730
      6.2590000    355.1645110
      6.2600000    355.2158210
      6.2610000    355.2697790
      6.2620000    355.3207130
      6.2630000    355.3723160
      6.2640000    355.4238880
      6.2650000    355.4759100
      6.2660000    355.5301950
      6.2670000    355.6129390
      6.2680000    355.6969000
      6.2690000    355.7818530
      6.2700000    355.8674060
      6.2710000    355.9473850
      6.2720000    356.0332100
      6.2730000    356.1173790
      6.2740000    356.2022270
      6.2750000    356.2855240
      6.2760000    356.3690580
      6.2770000    356.4539120
      6.2780000    356.5377300
      6.2790000    356.6210180
      6.2800000    356.7022020
      6.2810000    356.7869500
      6.2820000    356.8713220
      6.2830000    356.9545290
      6.2840000    357.0359030
      6.2850000    357.1200170
      6.2860000    357.2057240
      6.2870000    357.2892890
      6.2880000    357.3706440
      6.2890000    357.4548420
      6.2900000    357.5385010
      6.2910000    357.6204340
      6.2920000    357.7032800
      6.2930000    357.7867670
      6.2940000    357.8703770
      6.2950000    357.9521290
      6.2960000    358.0362720
      6.2970000    358.1200300
      6.2980000    358.2025730
      6.2990000    358.2830100
      6.3000000    358.3678970
      6.3010000    358.4538700
      6.3020000    358.5359880
      6.3030000    358.6181950
      6.3040000    358.7018200
      6.3050000    358.7849070
      6.3060000    358.8666450
      6.3070000    358.9497060
      6.3080000    359.0344460
      6.3090000    359.1180810
      6.3100000    359.2002120
      6.3110000    359.2841640
      6.3120000    359.3675300
      6.3130000    359.4499240
      6.3140000    359.5313430
      6.3150000    359.6158480
      6.3160000    359.7006520
      6.3170000    359.7827730
      6.3180000    359.8645770
      6.3190000    359.9489820
      6.3200000    360.0324630
      6.3210000    360.1148080
      6.3220000    360.1984260
      6.3230000    360.2818200
      6.3240000    360.3650820
      6.3250000    360.4468530
      6.3260000    360.5311220
      6.3270000    360.6147280
      6.3280000    360.6983360
      6.3290000    360.7793610
      6.3300000    360.8318490
      6.3310000    360.8830360
      6.3320000    360.9350270
      6.3330000    360.9865490
      6.3340000    361.0387870
      6.3350000    361.0899260
      6.3360000    361.1419690
      6.3370000    361.1944210
      6.3380000    361.2466570
      6.3390000    361.2981570
      6.3400000    361.3509150
      6.3410000    361.4022110
      6.3420000    361.4541360
      6.3430000    361.5055000
      6.3440000    361.5562230
      6.3450000    361.6070890
      6.3460000    361.6590460
      6.3470000    361.7111590
      6.3480000    361.7627670
      6.3490000    361.8138110
      6.3500000    361.8657680
      6.3510000    361.9164690
      6.3520000    361.9796840
      6.3530000    362.0612280
      6.3540000    362.1452600
      6.3550000    362.2285690
      6.3560000    362.3109590
      6.3570000    362.3935450
      6.3580000    362.4782620
      6.3590000    362.5647260
      6.3600000    362.6471810
      6.3610000    362.7289290
      6.3620000    362.8121360
      6.3630000    362.8961740
      6.3640000    362.9770930
      6.3650000    363.0597370
      6.3660000    363.1437330
      6.3670000    363.2263220
      6.3680000    363.3084420
      6.3690000    363.3923770
      6.3700000    363.4758400
      6.3710000    363.5596940
      6.3720000    363.6425480
      6.3730000    363.7264640
      6.3740000    363.8117670
      6.3750000    363.8924810
      6.3760000    363.9750400
      6.3770000    364.0591870
      6.3780000    364.1439780
      6.3790000    364.2256420
      6.3800000    364.3082290
      6.3810000    364.3921820
      6.3820000    364.4774420
      6.3830000    364.5575820
      6.3840000    364.6411070
      6.3850000    364.7248480
      6.3860000    364.8086100
      6.3870000    364.8924680
      6.3880000    364.9762280
      6.3890000    365.0335390
      6.3900000    365.0853540
      6.3910000    365.1371650
      6.3920000    365.1884840
      6.3930000    365.2400750
      6.3940000    365.3143270
      6.3950000    365.3998000
      6.3960000    365.4826510
      6.3970000    365.5635880
      6.3980000    365.6491100
      6.3990000    365.7333700
      6.4000000    365.8157860
      6.4010000    365.8988070
      6.4020000    365.9816010
      6.4030000    366.0651670
      6.4040000    366.1460300
      6.4050000    366.2307770
      6.4060000    366.3150680
      6.4070000    366.3995170
      6.4080000    366.4812800
      6.4090000    366.5654330
      6.4100000    366.6512810
      6.4110000    366.7346090
      6.4120000    366.8156630
      6.4130000    366.9004190
      6.4140000    366.9850220
      6.4150000    367.0672350
      6.4160000    367.1497350
      6.4170000    367.2334860
      6.4180000    367.2869500
      6.4190000    367.3389030
      6.4200000    367.3897960
      6.4210000    367.4420740
      6.4220000    367.4931590
      6.4230000    367.5450330
      6.4240000    367.5975070
      6.4250000    367.6500540
      6.4260000    367.7289290
      6.4270000    367.8134910
      6.4280000    367.8993030
      6.4290000    367.9844430
      6.4300000    368.0691450
      6.4310000    368.1519310
      6.4320000    368.2363420
      6.4330000    368.3211550
      6.4340000    368.4065890
      6.4350000    368.4898640
      6.4360000    368.5750560
      6.4370000    368.6601670
      6.4380000    368.7458720
      6.4390000    368.8326820
      6.4400000    368.9182380
      6.4410000    369.0041590
      6.4420000    369.0862040
      6.4430000    369.1724680
      6.4440000    369.2570470
      6.4450000    369.3408560
      6.4460000    369.4239960
      6.4470000    369.5094790
      6.4480000    369.5940500
      6.4490000    369.6776980
      6.4500000    369.7618880
      6.4510000    369.8464110
      6.4520000    369.9319970
      6.4530000    370.0150860
      6.4540000    370.1010350
      6.4550000    370.1859640
      6.4560000    370.2716910
      6.4570000    370.3565990
      6.4580000    370.4430700
      6.4590000    370.5290090
      6.4600000    370.6104490
      6.4610000    370.6959570
      6.4620000    370.7800420
      6.4630000    370.8651310
      6.4640000    370.9495410
      6.4650000    371.0349090
      6.4660000    371.1201550
      6.4670000    371.2050530
      6.4680000    371.2909290
      6.4690000    371.3777280
      6.4700000    371.4646040
      6.4710000    371.5499950
      6.4720000    371.6354040
      6.4730000    371.7232190
      6.4740000    371.8088490
      6.4750000    371.8941720
      6.4760000    371.9793260
      6.4770000    372.0639270
      6.4780000    372.1509750
      6.4790000    372.2356270
      6.4800000    372.3209380
      6.4810000    372.4035100
      6.4820000    372.4906050
      6.4830000    372.5773770
      6.4840000    372.6638310
      6.4850000    372.7495350
      6.4860000    372.8355230
      6.4870000    372.9190900
      6.4880000    373.0062040
      6.4890000    373.0907810
      6.4900000    373.1742510
      6.4910000    373.2576920
      6.4920000    373.3428030
      6.4930000    373.4292960
      6.4940000    373.5137470
      6.4950000    373.5959830
      6.4960000    373.6807630
      6.4970000    373.7668270
      6.4980000    373.8508240
      6.4990000    373.9321290
      6.5000000    374.0166380
      6.5010000    374.1026460
      6.5020000    374.1867990
      6.5030000    374.2695460
      6.5040000    374.3549400
      6.5050000    374.4391460
      6.5060000    374.5239980
      6.5070000    374.6056370
      6.5080000    374.6926650
      6.5090000    374.7789100
      6.5100000    374.8669750
      6.5110000    374.9564720
      6.5120000    375.0395700
      6.5130000    375.1250800
      6.5140000    375.2108260
      6.5150000    375.2940920
      6.5160000    375.3787640
      6.5170000    375.4633060
      6.5180000    375.5483700
      6.5190000    375.6340760
      6.5200000    375.7201750
      6.5210000    375.8042510
      6.5220000    375.8870130
      6.5230000    375.9722140
      6.5240000    376.0590530
      6.5250000    376.1407210
      6.5260000    376.2259270
      6.5270000    376.3104510
      6.5280000    376.3939920
      6.5290000    376.4763860
      6.5300000    376.5578720
      6.5310000    376.6309780
      6.5320000    376.7064920
      6.5330000    376.7923180
      6.5340000    376.8789270
      6.5350000    376.9646990
      6.5360000    377.0495950
      6.5370000    377.1354600
      6.5380000    377.2224670
      6.5390000    377.3063740
      6.5400000    377.3923040
      6.5410000    377.4790990
      6.5420000    377.5547670
      6.5430000    377.6067030
      6.5440000    377.6797650
      6.5450000    377.7640660
      6.5460000    377.8486180
      6.5470000    377.9343780
      6.5480000    378.0181010
      6.5490000    378.1034580
      6.5500000    378.1889640
      6.5510000    378.2739980
      6.5520000    378.3573130
      6.5530000    378.4431430
      6.5540000    378.5282670
      6.5550000    378.6135530
      6.5560000    378.6980440
      6.5570000    378.7823810
      6.5580000    378.8684710
      6.5590000    378.9525380
      6.5600000    379.0383890
      6.5610000    379.1232540
      6.5620000    379.2076890
      6.5630000    379.2908400
      6.5640000    379.3761190
      6.5650000    379.4609570
      6.5660000    379.5463850
      6.5670000    379.6323690
      6.5680000    379.7187690
      6.5690000    379.8026020
      6.5700000    379.8846100
      6.5710000    379.9700130
      6.5720000    380.0544580
      6.5730000    380.1393890
      6.5740000    380.2239250
      6.5750000    380.3092970
      6.5760000    380.3946790
      6.5770000    380.4786520
      6.5780000    380.5629690
      6.5790000    380.6492240
      6.5800000    380.7339800
      6.5810000    380.8157060
      6.5820000    380.9014810
      6.5830000    380.9873260
      6.5840000    381.0714350
      6.5850000    381.1570820
      6.5860000    381.2425740
      6.5870000    381.3288410
      6.5880000    381.4113390
      6.5890000    381.4955120
      6.5900000    381.5812650
      6.5910000    381.6668480
      6.5920000    381.7514320
      6.5930000    381.8367610
      6.5940000    381.9228250
      6.5950000    382.0067770
      6.5960000    382.0913120
      6.5970000    382.1766120
      6.5980000    382.2624230
      6.5990000    382.3457710
      6.6000000    382.4331270
      6.6010000    382.5206900
      6.6020000    382.6079520
      6.6030000    382.6960730
      6.6040000    382.7813290
      6.6050000    382.8669210
      6.6060000    382.9483440
      6.6070000    383.0349130
      6.6080000    383.1200390
      6.6090000    383.2061550
      6.6100000    383.2907300
      6.6110000    383.3753530
      6.6120000    383.4616810
      6.6130000    383.5448460
      6.6140000    383.6302590
      6.6150000    383.7162930
      6.6160000    383.8008490
      6.6170000    383.8846790
      6.6180000    383.9699520
      6.6190000    384.0556930
      6.6200000    384.1398410
      6.6210000    384.2256550
      6.6220000    384.3107200
      6.6230000    384.3963950
      6.6240000    384.4777570
      6.6250000    384.5639370
      6.6260000    384.6484160
      6.6270000    384.7337430
      6.6280000    384.8183190
      6.6290000    384.9045810
      6.6300000    384.9896070
      6.6310000    385.0723200
      6.6320000    385.1566160
      6.6330000    385.2423450
      6.6340000    385.3282060
      6.6350000    385.4118430
      6.6360000    385.4969900
      6.6370000    385.5826110
      6.6380000    385.6695900
      6.6390000    385.7548150
      6.6400000    385.8402720
      6.6410000    385.9256740
      6.6420000    386.0087950
      6.6430000    386.0931340
      6.6440000    386.1788010
      6.6450000    386.2646540
      6.6460000    386.3498230
      6.6470000    386.4350380
      6.6480000    386.5210820
      6.6490000    386.6028450
      6.6500000    386.6878710
      6.6510000    386.7715130
      6.6520000    386.8536160
      6.6530000    386.9326340
      6.6540000    387.0168120
      6.6550000    387.1016640
      6.6560000    387.1666850
      6.6570000    387.2194460
      6.6580000    387.2709900
      6.6590000    387.3231020
      6.6600000    387.3754090
      6.6610000    387.4275060
      6.6620000    387.4797030
      6.6630000    387.5319410
      6.6640000    387.5828920
      6.6650000    387.6345130
      6.6660000    387.6860390
      6.6670000    387.7370450
      6.6680000    387.7896760
      6.6690000    387.8415810
      6.6700000    387.8943380
      6.6710000    387.9534610
      6.6720000    388.0058860
      6.6730000    388.0584660
      6.6740000    388.1108360
      6.6750000    388.1638710
      6.6760000    388.2159020
      6.6770000    388.2690030
      6.6780000    388.3206800
      6.6790000    388.3717910
      6.6800000    388.4223690
      6.6810000    388.4753660
      6.6820000    388.5265070
      6.6830000    388.5786620
      6.6840000    388.6304940
      6.6850000    388.6824080
      6.6860000    388.7336610
      6.6870000    388.7858040
      6.6880000    388.8375310
      6.6890000    388.8890920
      6.6900000    388.9417480
      6.6910000    388.9942150
      6.6920000    389.0458590
      6.6930000    389.0979300
      6.6940000    389.1500540
      6.6950000    389.2027220
      6.6960000    389.2539540
      6.6970000    389.3039220
      6.6980000    389.3559090
      6.6990000    389.4078650
      6.7000000    389.4592410
      6.7010000    389.5133030
      6.7020000    389.5648900
      6.7030000    389.6176740
      6.7040000    389.6694570
      6.7050000    389.7220290
      6.7060000    389.7745280
      6.7070000    389.8262800
      6.7080000    389.8777880
      6.7090000    389.9294120
      6.7100000    389.9817410
      6.7110000    390.0333150
      6.7120000    390.0853890
      6.7130000    390.1372640
      6.7140000    390.1898920
      6.7150000    390.2415920
      6.7160000    390.2935880
      6.7170000    390.3458080
      6.7180000    390.3996550
      6.7190000    390.4538910
      6.7200000    390.5076580
      6.7210000    390.5622080
      6.7220000    390.6163460
      6.7230000    390.6703660
      6.7240000    390.7229460
      6.7250000    390.7760740
      6.7260000    390.8282480
      6.7270000    390.8806060
      6.7280000    390.9338380
      6.7290000    390.9860930
      6.7300000    391.0411880
      6.7310000    391.0943950
      6.7320000    391.1479280
      6.7330000    391.2000290
      6.7340000    391.2530540
      6.7350000    391.3049050
      6.7360000    391.3594030
      6.7370000    391.4135270
      6.7380000    391.4692670
      6.7390000    391.5248780
      6.7400000    391.5775030
      6.7410000    391.6294860
      6.7420000    391.6829950
      6.7430000    391.7358870
      6.7440000    391.7892410
      6.7450000    391.8422020
      6.7460000    391.8926360
      6.7470000    391.9468200
      6.7480000    391.9993390
      6.7490000    392.0625270
      6.7500000    392.1453880
      6.7510000    392.2300960
      6.7520000    392.3160670
      6.7530000    392.4010890
      6.7540000    392.4829660
      6.7550000    392.5691300
      6.7560000    392.6554830
      6.7570000    392.7395320
      6.7580000    392.8217970
      6.7590000    392.9075590
      6.7600000    392.9933340
      6.7610000    393.0774520
      6.7620000    393.1601000
      6.7630000    393.2448230
      6.7640000    393.3293270
      6.7650000    393.4122300
      6.7660000    393.4960690
      6.7670000    393.5802580
      6.7680000    393.6654210
      6.7690000    393.7466660
      6.7700000    393.8311420
      6.7710000    393.9159550
      6.7720000    393.9858890
      6.7730000    394.0436380
      6.7740000    394.0998020
      6.7750000    394.1520070
      6.7760000    394.2042140
      6.7770000    394.2625670
      6.7780000    394.3173350
      6.7790000    394.3868600
      6.7800000    394.4446800
      6.7810000    394.4984560
      6.7820000    394.5502890
      6.7830000    394.6036330
      6.7840000    394.6579070
      6.7850000    394.7114840
      6.7860000    394.7643340
      6.7870000    394.8166800
      6.7880000    394.8680490
      6.7890000    394.9203050
      6.7900000    394.9737900
      6.7910000    395.0412110
      6.7920000    395.1254680
      6.7930000    395.2093990
      6.7940000    395.2995890
      6.7950000    395.3876210
      6.7960000    395.4742220
      6.7970000    395.5583970
      6.7980000    395.6448400
      6.7990000    395.7277670
      6.8000000    395.7820060
      6.8010000    395.8363340
      6.8020000    395.8887780
      6.8030000    395.9406740
      6.8040000    395.9929870
      6.8050000    396.0449130
      6.8060000    396.0965180
      6.8070000    396.1619480
      6.8080000    396.2159900
      6.8090000    396.2676060
      6.8100000    396.3194100
      6.8110000    396.3722110
      6.8120000    396.4246990
      6.8130000    396.4765570
      6.8140000    396.5319000
      6.8150000    396.5856250
      6.8160000    396.6371490
      6.8170000    396.6897870
      6.8180000    396.7424140
      6.8190000    396.7986760
      6.8200000    396.8505840
      6.8210000    396.9020330
      6.8220000    396.9543700
      6.8230000    397.0066340
      6.8240000    397.0581420
      6.8250000    397.1257350
      6.8260000    397.2094130
      6.8270000    397.2768510
      6.8280000    397.3663610
      6.8290000    397.4510000
      6.8300000    397.5332200
      6.8310000    397.6190020
      6.8320000    397.7051740
      6.8330000    397.7900410
      6.8340000    397.8729920
      6.8350000    397.9579290
      6.8360000    398.0444580
      6.8370000    398.1276490
      6.8380000    398.2122000
      6.8390000    398.2964940
      6.8400000    398.3822370
      6.8410000    398.4663670
      6.8420000    398.5508050
      6.8430000    398.6362870
      6.8440000    398.7217040
      6.8450000    398.8057910
      6.8460000    398.8876950
      6.8470000    398.9735100
      6.8480000    399.0586440
      6.8490000    399.1413850
      6.8500000    399.2245890
      6.8510000    399.3098790
      6.8520000    399.3954790
      6.8530000    399.4796360
      6.8540000    399.5637390
      6.8550000    399.6501410
      6.8560000    399.7390680
      6.8570000    399.8247580
      6.8580000    399.9101040
      6.8590000    399.9981330
      6.8600000    400.0869740
      6.8610000    400.1732740
      6.8620000    400.2558010
      6.8630000    400.3407570
      6.8640000    400.4258800
      6.8650000    400.5096450
      6.8660000    400.5931690
      6.8670000    400.6783740
      6.8680000    400.7650600
      6.8690000    400.8491410
      6.8700000    400.9324440
      6.8710000    401.0182200
      6.8720000    401.1039350
      6.8730000    401.1881050
      6.8740000    401.2702030
      6.8750000    401.3545780
      6.8760000    401.4417950
      6.8770000    401.5247030
      6.8780000    401.6089020
      6.8790000    401.6950100
      6.8800000    401.7814030
      6.8810000    401.8637880
      6.8820000    401.9459550
      6.8830000    402.0334160
      6.8840000    402.1193070
      6.8850000    402.2054740
      6.8860000    402.2921300
      6.8870000    402.3766980
      6.8880000    402.4629930
      6.8890000    402.5453950
      6.8900000    402.6306550
      6.8910000    402.7167660
      6.8920000    402.8014700
      6.8930000    402.8862420
      6.8940000    402.9713460
      6.8950000    403.0572660
      6.8960000    403.1416550
      6.8970000    403.2263430
      6.8980000    403.3111650
      6.8990000    403.3975920
      6.9000000    403.4813420
      6.9010000    403.5685960
      6.9020000    403.6552510
      6.9030000    403.7403780
      6.9040000    403.8259530
      6.9050000    403.9116580
      6.9060000    403.9963870
      6.9070000    404.0781180
      6.9080000    404.1643800
      6.9090000    404.2497810
      6.9100000    404.3367770
      6.9110000    404.4208480
      6.9120000    404.5074010
      6.9130000    404.5935380
      6.9140000    404.6768580
      6.9150000    404.7617660
      6.9160000    404.8453650
      6.9170000    404.9303070
      6.9180000    405.0133660
      6.9190000    405.0967940
      6.9200000    405.1812360
      6.9210000    405.2658970
      6.9220000    405.3511530
      6.9230000    405.4328570
      6.9240000    405.5178390
      6.9250000    405.6049540
      6.9260000    405.6879980
      6.9270000    405.7702510
      6.9280000    405.8547460
      6.9290000    405.9395440
      6.9300000    406.0226750
      6.9310000    406.1052590
      6.9320000    406.1906490
      6.9330000    406.2758280
      6.9340000    406.3589910
      6.9350000    406.4437580
      6.9360000    406.5282820
      6.9370000    406.6125730
      6.9380000    406.6951400
      6.9390000    406.7800650
      6.9400000    406.8630020
      6.9410000    406.9472650
      6.9420000    407.0306740
      6.9430000    407.0883240
      6.9440000    407.1403110
      6.9450000    407.1923130
      6.9460000    407.2440300
      6.9470000    407.2961740
      6.9480000    407.3485020
      6.9490000    407.4017880
      6.9500000    407.4532140
      6.9510000    407.5055160
      6.9520000    407.5573280
      6.9530000    407.6088610
      6.9540000    407.6613140
      6.9550000    407.7126120
      6.9560000    407.7652470
      6.9570000    407.8183140
      6.9580000    407.8702760
      6.9590000    407.9228680
      6.9600000    407.9745080
      6.9610000    408.0257430
      6.9620000    408.0862870
      6.9630000    408.1435050
      6.9640000    408.2005660
      6.9650000    408.2554830
      6.9660000    408.3122340
      6.9670000    408.3652920
      6.9680000    408.4186780
      6.9690000    408.4725700
      6.9700000    408.5239300
      6.9710000    408.5761350
      6.9720000    408.6286660
      6.9730000    408.6814610
      6.9740000    408.7331160
      6.9750000    408.7860980
      6.9760000    408.8383200
      6.9770000    408.8911720
      6.9780000    408.9471130
      6.9790000    409.0004480
      6.9800000    409.0557900
      6.9810000    409.1099940
      6.9820000    409.1924870
      6.9830000    409.2773060
      6.9840000    409.3612310
      6.9850000    409.4499000
      6.9860000    409.5343380
      6.9870000    409.6232830
      6.9880000    409.7088700
      6.9890000    409.7950570
      6.9900000    409.8777970
      6.9910000    409.9616230
      6.9920000    410.0479000
      6.9930000    410.1328780
      6.9940000    410.2151370
      6.9950000    410.3019260
      6.9960000    410.3883560
      6.9970000    410.4740610
      6.9980000    410.5586650
      6.9990000    410.6452700
      7.0000000    410.7308120
      7.0010000    410.8135100
      7.0020000    410.8987760
      7.0030000    410.9844750
      7.0040000    411.0687030
      7.0050000    411.1492820
      7.0060000    411.2333750
      7.0070000    411.3194440
      7.0080000    411.4002030
      7.0090000    411.4855890
      7.0100000    411.5719620
      7.0110000    411.6601580
      7.0120000    411.7450750
      7.0130000    411.8309670
      7.0140000    411.9175750
      7.0150000    412.0007000
      7.0160000    412.0588390
      7.0170000    412.1109500
      7.0180000    412.1637690
      7.0190000    412.2240820
      7.0200000    412.2862360
      7.0210000    412.3438390
      7.0220000    412.3957080
      7.0230000    412.4481980
      7.0240000    412.4994560
      7.0250000    412.5524410
      7.0260000    412.6055910
      7.0270000    412.6602050
      7.0280000    412.7122060
      7.0290000    412.7642620
      7.0300000    412.8160770
      7.0310000    412.8681320
      7.0320000    412.9189420
      7.0330000    412.9712320
      7.0340000    413.0230420
      7.0350000    413.0919150
      7.0360000    413.1524490
      7.0370000    413.2050940
      7.0380000    413.2618070
      7.0390000    413.3229060
      7.0400000    413.3776450
      7.0410000    413.4323050
      7.0420000    413.4845370
      7.0430000    413.5366550
      7.0440000    413.5895920
      7.0450000    413.6453530
      7.0460000    413.7017740
      7.0470000    413.7549550
      7.0480000    413.8076180
      7.0490000    413.8598800
      7.0500000    413.9146490
      7.0510000    413.9834600
      7.0520000    414.0724020
      7.0530000    414.1606670
      7.0540000    414.2486150
      7.0550000    414.3375420
      7.0560000    414.4252380
      7.0570000    414.5079470
      7.0580000    414.5947290
      7.0590000    414.6810900
      7.0600000    414.7677270
      7.0610000    414.8520490
      7.0620000    414.9386970
      7.0630000    415.0262410
      7.0640000    415.1086240
      7.0650000    415.1940160
      7.0660000    415.2584060
      7.0670000    415.3119000
      7.0680000    415.3641810
      7.0690000    415.4162620
      7.0700000    415.4678940
      7.0710000    415.5196830
      7.0720000    415.5718820
      7.0730000    415.6235630
      7.0740000    415.6837660
      7.0750000    415.7581340
      7.0760000    415.8303600
      7.0770000    415.9033490
      7.0780000    415.9785650
      7.0790000    416.0616540
      7.0800000    416.1472700
      7.0810000    416.2308400
      7.0820000    416.3159950
      7.0830000    416.4016000
      7.0840000    416.4868740
      7.0850000    416.5689520
      7.0860000    416.6552930
      7.0870000    416.7177010
      7.0880000    416.7692770
      7.0890000    416.8220410
      7.0900000    416.8942450
      7.0910000    416.9701120
      7.0920000    417.0391110
      7.0930000    417.1133060
      7.0940000    417.1735090
      7.0950000    417.2264030
      7.0960000    417.2784620
      7.0970000    417.3317210
      7.0980000    417.3865400
      7.0990000    417.4388530
      7.1000000    417.4903770
      7.1010000    417.5438490
      7.1020000    417.5964640
      7.1030000    417.6497850
      7.1040000    417.7020210
      7.1050000    417.7553360
      7.1060000    417.8117790
      7.1070000    417.8652460
      7.1080000    417.9202120
      7.1090000    417.9969150
      7.1100000    418.0832350
      7.1110000    418.1661100
      7.1120000    418.2521900
      7.1130000    418.3370500
      7.1140000    418.4240050
      7.1150000    418.5103940
      7.1160000    418.5962450
      7.1170000    418.6824370
      7.1180000    418.7644540
      7.1190000    418.8520010
      7.1200000    418.9381510
      7.1210000    419.0248810
      7.1220000    419.1106170
      7.1230000    419.1966740
      7.1240000    419.2848570
      7.1250000    419.3710420
      7.1260000    419.4567300
      7.1270000    419.5436320
      7.1280000    419.6294450
      7.1290000    419.7140470
      7.1300000    419.7993840
      7.1310000    419.8858490
      7.1320000    419.9710260
      7.1330000    420.0549930
      7.1340000    420.1400360
      7.1350000    420.2260390
      7.1360000    420.3124560
      7.1370000    420.3981080
      7.1380000    420.4842130
      7.1390000    420.5685530
      7.1400000    420.6527460
      7.1410000    420.7376150
      7.1420000    420.8244060
      7.1430000    420.9106030
      7.1440000    420.9945120
      7.1450000    421.0802300
      7.1460000    421.1661550
      7.1470000    421.2524510
      7.1480000    421.3385560
      7.1490000    421.4249180
      7.1500000    421.5107700
      7.1510000    421.5928860
      7.1520000    421.6794820
      7.1530000    421.7659220
      7.1540000    421.8518300
      7.1550000    421.9402680
      7.1560000    422.0265160
      7.1570000    422.1136390
      7.1580000    422.1967420
      7.1590000    422.2825300
      7.1600000    422.3697330
      7.1610000    422.4550000
      7.1620000    422.5403550
      7.1630000    422.6266490
      7.1640000    422.7116700
      7.1650000    422.7970360
      7.1660000    422.8824480
      7.1670000    422.9684340
      7.1680000    423.0545480
      7.1690000    423.1393850
      7.1700000    423.2263770
      7.1710000    423.3102640
      7.1720000    423.3958870
      7.1730000    423.4826320
      7.1740000    423.5685650
      7.1750000    423.6543290
      7.1760000    423.7385780
      7.1770000    423.8256010
      7.1780000    423.9096720
      7.1790000    423.9984150
      7.1800000    424.0872070
      7.1810000    424.1729160
      7.1820000    424.2586310
      7.1830000    424.3416000
      7.1840000    424.4285410
      7.1850000    424.5142570
      7.1860000    424.6005230
      7.1870000    424.6883890
      7.1880000    424.7744770
      7.1890000    424.8601520
      7.1900000    424.9446650
      7.1910000    425.0319220
      7.1920000    425.1195320
      7.1930000    425.2072220
      7.1940000    425.2935760
      7.1950000    425.3790010
      7.1960000    425.4642330
      7.1970000    425.5465330
      7.1980000    425.6326490
      7.1990000    425.7183080
      7.2000000    425.8049410
      7.2010000    425.8901010
      7.2020000    425.9760230
      7.2030000    426.0623740
      7.2040000    426.1458730
      7.2050000    426.2294420
      7.2060000    426.3157420
      7.2070000    426.4023100
      7.2080000    426.4848990
      7.2090000    426.5710340
      7.2100000    426.6565260
      7.2110000    426.7422550
      7.2120000    426.8302810
      7.2130000    426.9174530
      7.2140000    427.0057990
      7.2150000    427.0914750
      7.2160000    427.1780180
      7.2170000    427.2636740
      7.2180000    427.3501650
      7.2190000    427.4388960
      7.2200000    427.5273550
      7.2210000    427.6153360
      7.2220000    427.6973790
      7.2230000    427.7847730
      7.2240000    427.8737540
      7.2250000    427.9607740
      7.2260000    428.0457210
      7.2270000    428.1322610
      7.2280000    428.2188970
      7.2290000    428.3013120
      7.2300000    428.3866090
      7.2310000    428.4732140
      7.2320000    428.5596850
      7.2330000    428.6465130
      7.2340000    428.7331890
      7.2350000    428.8195340
      7.2360000    428.9036320
      7.2370000    428.9907900
      7.2380000    429.0763720
      7.2390000    429.1617780
      7.2400000    429.2461340
      7.2410000    429.3327420
      7.2420000    429.4189390
      7.2430000    429.5047040
      7.2440000    429.5906460
      7.2450000    429.6770980
      7.2460000    429.7633220
      7.2470000    429.8469060
      7.2480000    429.9353580
      7.2490000    430.0243210
      7.2500000    430.1141510
      7.2510000    430.1978090
      7.2520000    430.2848330
      7.2530000    430.3707370
      7.2540000    430.4553840
      7.2550000    430.5374650
      7.2560000    430.6220650
      7.2570000    430.7048740
      7.2580000    430.7901760
      7.2590000    430.8742170
      7.2600000    430.9605350
      7.2610000    431.0449100
      7.2620000    431.1298240
      7.2630000    431.2113820
      7.2640000    431.2974560
      7.2650000    431.3827640
      7.2660000    431.4664150
      7.2670000    431.5480610
      7.2680000    431.6326850
      7.2690000    431.7160030
      7.2700000    431.8012260
      7.2710000    431.8863310
      7.2720000    431.9727250
      7.2730000    432.0587350
      7.2740000    432.1441100
      7.2750000    432.2294690
      7.2760000    432.3131990
      7.2770000    432.3980270
      7.2780000    432.4842100
      7.2790000    432.5707910
      7.2800000    432.6534080
      7.2810000    432.7387820
      7.2820000    432.8247870
      7.2830000    432.9106500
      7.2840000    432.9967860
      7.2850000    433.0831110
      7.2860000    433.1696950
      7.2870000    433.2532400
      7.2880000    433.3379890
      7.2890000    433.4229700
      7.2900000    433.5101890
      7.2910000    433.5952960
      7.2920000    433.6824550
      7.2930000    433.7707950
      7.2940000    433.8576030
      7.2950000    433.9422920
      7.2960000    434.0275750
      7.2970000    434.1130940
      7.2980000    434.1955030
      7.2990000    434.2817850
      7.3000000    434.3684240
      7.3010000    434.4541490
      7.3020000    434.5412980
      7.3030000    434.6282020
      7.3040000    434.7162290
      7.3050000    434.8029050
      7.3060000    434.8900280
      7.3070000    434.9776790
      7.3080000    435.0648820
      7.3090000    435.1500420
      7.3100000    435.2382720
      7.3110000    435.3240160
      7.3120000    435.4095380
      7.3130000    435.4964280
      7.3140000    435.5813070
      7.3150000    435.6671210
      7.3160000    435.7480350
      7.3170000    435.8340280
      7.3180000    435.9201910
      7.3190000    436.0056330
      7.3200000    436.0904060
      7.3210000    436.1769220
      7.3220000    436.2648360
      7.3230000    436.3487430
      7.3240000    436.4337830
      7.3250000    436.5195270
      7.3260000    436.6051100
      7.3270000    436.6887660
      7.3280000    436.7745520
      7.3290000    436.8609240
      7.3300000    436.9469690
      7.3310000    437.0353940
      7.3320000    437.1208330
      7.3330000    437.2064640
      7.3340000    437.2890180
      7.3350000    437.3750000
      7.3360000    437.4606140
      7.3370000    437.5467530
      7.3380000    437.6309150
      7.3390000    437.7167840
      7.3400000    437.8021340
      7.3410000    437.8865360
      7.3420000    437.9703660
      7.3430000    438.0560440
      7.3440000    438.1423250
      7.3450000    438.2255400
      7.3460000    438.3118020
      7.3470000    438.3980050
      7.3480000    438.4838470
      7.3490000    438.5706500
      7.3500000    438.6557540
      7.3510000    438.7419830
      7.3520000    438.8255490
      7.3530000    438.9113180
      7.3540000    438.9974580
      7.3550000    439.0825090
      7.3560000    439.1660550
      7.3570000    439.2518930
      7.3580000    439.3391980
      7.3590000    439.4231470
      7.3600000    439.5090310
      7.3610000    439.5942100
      7.3620000    439.6796080
      7.3630000    439.7633910
      7.3640000    439.8490640
      7.3650000    439.9348380
      7.3660000    440.0205290
      7.3670000    440.1064750
      7.3680000    440.1928520
      7.3690000    440.2784470
      7.3700000    440.3604340
      7.3710000    440.4452870
      7.3720000    440.5305750
      7.3730000    440.6167820
      7.3740000    440.7007310
      7.3750000    440.7864600
      7.3760000    440.8716480
      7.3770000    440.9568280
      7.3780000    441.0417690
      7.3790000    441.1285660
      7.3800000    441.2138690
      7.3810000    441.2965490
      7.3820000    441.3823820
      7.3830000    441.4688920
      7.3840000    441.5555210
      7.3850000    441.6409500
      7.3860000    441.7272300
      7.3870000    441.8117680
      7.3880000    441.8942410
      7.3890000    441.9807380
      7.3900000    442.0660630
      7.3910000    442.1524070
      7.3920000    442.2371860
      7.3930000    442.3242080
      7.3940000    442.4096880
      7.3950000    442.4953730
      7.3960000    442.5796060
      7.3970000    442.6649850
      7.3980000    442.7504400
      7.3990000    442.8331450
      7.4000000    442.9180990
      7.4010000    443.0054890
      7.4020000    443.0908900
      7.4030000    443.1763100
      7.4040000    443.2621880
      7.4050000    443.3486690
      7.4060000    443.4317220
      7.4070000    443.5162610
      7.4080000    443.6030420
      7.4090000    443.6903200
      7.4100000    443.7762560
      7.4110000    443.8619280
      7.4120000    443.9484980
      7.4130000    444.0348580
      7.4140000    444.1205420
      7.4150000    444.2064260
      7.4160000    444.2926400
      7.4170000    444.3754330
      7.4180000    444.4619910
      7.4190000    444.5482620
      7.4200000    444.6347750
      7.4210000    444.7212160
      7.4220000    444.8065250
      7.4230000    444.8924730
      7.4240000    444.9755090
      7.4250000    445.0618990
      7.4260000    445.1467390
      7.4270000    445.2324880
      7.4280000    445.3171840
      7.4290000    445.4029680
      7.4300000    445.4891510
      7.4310000    445.5750060
      7.4320000    445.6601300
      7.4330000    445.7467020
      7.4340000    445.8323920
      7.4350000    445.9176930
      7.4360000    446.0046240
      7.4370000    446.0903460
      7.4380000    446.1766200
      7.4390000    446.2636180
      7.4400000    446.3489960
      7.4410000    446.4349210
      7.4420000    446.5172010
      7.4430000    446.6029380
      7.4440000    446.6900760
      7.4450000    446.7766370
      7.4460000    446.8631020
      7.4470000    446.9498250
      7.4480000    447.0370710
      7.4490000    447.1201600
      7.4500000    447.2061510
      7.4510000    447.2920410
      7.4520000    447.3761210
      7.4530000    447.4604240
      7.4540000    447.5462630
      7.4550000    447.6297790
      7.4560000    447.7158850
      7.4570000    447.8012970
      7.4580000    447.8876150
      7.4590000    447.9744070
      7.4600000    448.0577690
      7.4610000    448.1443180
      7.4620000    448.2309890
      7.4630000    448.3176810
      7.4640000    448.4026110
      7.4650000    448.4895810
      7.4660000    448.5761390
      7.4670000    448.6610250
      7.4680000    448.7469330
      7.4690000    448.8335840
      7.4700000    448.9204690
      7.4710000    449.0070710
      7.4720000    449.0833690
      7.4730000    449.1356140
      7.4740000    449.2207810
      7.4750000    449.3039810
      7.4760000    449.3903190
      7.4770000    449.4671470
      7.4780000    449.5420280
      7.4790000    449.6054860
      7.4800000    449.6581540
      7.4810000    449.7103320
      7.4820000    449.7622610
      7.4830000    449.8146870
      7.4840000    449.8664190
      7.4850000    449.9194680
      7.4860000    449.9722360
      7.4870000    450.0227110
      7.4880000    450.0751030
      7.4890000    450.1281870
      7.4900000    450.1796600
      7.4910000    450.2321420
      7.4920000    450.2848790
      7.4930000    450.3374330
      7.4940000    450.3888470
      7.4950000    450.4404860
      7.4960000    450.4928650
      7.4970000    450.5451770
      7.4980000    450.5991120
      7.4990000    450.6520380
      7.5000000    450.7046880
      7.5010000    450.7589650
      7.5020000    450.8113750
      7.5030000    450.8643010
      7.5040000    450.9170110
      7.5050000    450.9701160
      7.5060000    451.0233660
      7.5070000    451.0762920
      7.5080000    451.1289170
      7.5090000    451.1809810
      7.5100000    451.2334410
      7.5110000    451.2860090
      7.5120000    451.3387390
      7.5130000    451.3908860
      7.5140000    451.4433520
      7.5150000    451.4955240
      7.5160000    451.5477300
      7.5170000    451.6063610
      7.5180000    451.6636740
      7.5190000    451.7183710
      7.5200000    451.7720360
      7.5210000    451.8256770
      7.5220000    451.8776840
      7.5230000    451.9301560
      7.5240000    451.9825010
      7.5250000    452.0346850
      7.5260000    452.0874310
      7.5270000    452.1404260
      7.5280000    452.1923860
      7.5290000    452.2451580
      7.5300000    452.3137550
      7.5310000    452.3972510
      7.5320000    452.4822730
      7.5330000    452.5640680
      7.5340000    452.6285930
      7.5350000    452.6868220
      7.5360000    452.7702300
      7.5370000    452.8547910
      7.5380000    452.9251510
      7.5390000    452.9822970
      7.5400000    453.0352950
      7.5410000    453.0888570
      7.5420000    453.1415380
      7.5430000    453.1937690
      7.5440000    453.2454690
      7.5450000    453.2977010
      7.5460000    453.3502520
      7.5470000    453.4054940
      7.5480000    453.4940790
      7.5490000    453.5818720
      7.5500000    453.6666690
      7.5510000    453.7429690
      7.5520000    453.8032460
      7.5530000    453.8744330
      7.5540000    453.9592360
      7.5550000    454.0367010
      7.5560000    454.1174390
      7.5570000    454.2022710
      7.5580000    454.2744470
      7.5590000    454.3276150
      7.5600000    454.3803650
      7.5610000    454.4338540
      7.5620000    454.4876660
      7.5630000    454.5405020
      7.5640000    454.5936810
      7.5650000    454.6465540
      7.5660000    454.6993550
      7.5670000    454.7530770
      7.5680000    454.8068010
      7.5690000    454.8617310
      7.5700000    454.9151210
      7.5710000    454.9688900
      7.5720000    455.0228200
      7.5730000    455.0748960
      7.5740000    455.1324440
      7.5750000    455.1867660
      7.5760000    455.2429090
      7.5770000    455.3075790
      7.5780000    455.3777280
      7.5790000    455.4456900
      7.5800000    455.5099330
      7.5810000    455.5662940
      7.5820000    455.6193190
      7.5830000    455.6719040
      7.5840000    455.7249440
      7.5850000    455.7772570
      7.5860000    455.8296250
      7.5870000    455.8825100
      7.5880000    455.9350160
      7.5890000    455.9874080
      7.5900000    456.0396960
      7.5910000    456.0915860
      7.5920000    456.1445790
      7.5930000    456.1974240
      7.5940000    456.2495480
      7.5950000    456.3017650
      7.5960000    456.3540300
      7.5970000    456.4063040
      7.5980000    456.4585510
      7.5990000    456.5106210
      7.6000000    456.5630980
      7.6010000    456.6187380
      7.6020000    456.6712720
      7.6030000    456.7289960
      7.6040000    456.7811260
      7.6050000    456.8397970
      7.6060000    456.8918060
      7.6070000    456.9801950
      7.6080000    457.0700830
      7.6090000    457.1661600
      7.6100000    457.2533550
      7.6110000    457.3433830
      7.6120000    457.4259250
      7.6130000    457.4796300
      7.6140000    457.5507610
      7.6150000    457.6045090
      7.6160000    457.6572180
      7.6170000    457.7427920
      7.6180000    457.8285670
      7.6190000    457.9145330
      7.6200000    457.9997300
      7.6210000    458.0847740
      7.6220000    458.1705730
      7.6230000    458.2578430
      7.6240000    458.3443790
      7.6250000    458.4315810
      7.6260000    458.5016980
      7.6270000    458.5548030
      7.6280000    458.6075720
      7.6290000    458.6605790
      7.6300000    458.7139610
      7.6310000    458.7658620
      7.6320000    458.8182300
      7.6330000    458.8711780
      7.6340000    458.9275420
      7.6350000    458.9833840
      7.6360000    459.0356130
      7.6370000    459.0884540
      7.6380000    459.1546140
      7.6390000    459.2178700
      7.6400000    459.2838120
      7.6410000    459.3598020
      7.6420000    459.4365570
      7.6430000    459.5187040
      7.6440000    459.6031520
      7.6450000    459.6643740
      7.6460000    459.7172550
      7.6470000    459.7702810
      7.6480000    459.8458390
      7.6490000    459.9295450
      7.6500000    460.0133740
      7.6510000    460.0752320
      7.6520000    460.1278310
      7.6530000    460.1818930
      7.6540000    460.2353510
      7.6550000    460.2882520
      7.6560000    460.3408530
      7.6570000    460.3937210
      7.6580000    460.4456310
      7.6590000    460.4983360
      7.6600000    460.5515110
      7.6610000    460.6046330
      7.6620000    460.6562100
      7.6630000    460.7088270
      7.6640000    460.7610610
      7.6650000    460.8143400
      7.6660000    460.8683710
      7.6670000    460.9213660
      7.6680000    460.9737760
      7.6690000    461.0253890
      7.6700000    461.0798840
      7.6710000    461.1326830
      7.6720000    461.1845690
      7.6730000    461.2372930
      7.6740000    461.2967480
      7.6750000    461.3502940
      7.6760000    461.4030670
      7.6770000    461.4560910
      7.6780000    461.5187970
      7.6790000    461.5848980
      7.6800000    461.6714180
      7.6810000    461.7564950
      7.6820000    461.8430250
      7.6830000    461.9291550
      7.6840000    462.0122370
      7.6850000    462.0861230
      7.6860000    462.1424890
      7.6870000    462.1950770
      7.6880000    462.2521050
      7.6890000    462.3058280
      7.6900000    462.3581430
      7.6910000    462.4115500
      7.6920000    462.4639820
      7.6930000    462.5158440
      7.6940000    462.5675280
      7.6950000    462.6203040
      7.6960000    462.6720300
      7.6970000    462.7246310
      7.6980000    462.7770770
      7.6990000    462.8281010
      7.7000000    462.8801670
      7.7010000    462.9351030
      7.7020000    462.9863790
      7.7030000    463.0389450
      7.7040000    463.0916170
      7.7050000    463.1445300
      7.7060000    463.1989330
      7.7070000    463.2650320
      7.7080000    463.3170150
      7.7090000    463.3692570
      7.7100000    463.4225990
      7.7110000    463.4772370
      7.7120000    463.5300850
      7.7130000    463.5848900
      7.7140000    463.6367060
      7.7150000    463.6894410
      7.7160000    463.7424960
      7.7170000    463.7949660
      7.7180000    463.8482090
      7.7190000    463.9006940
      7.7200000    463.9534000
      7.7210000    464.0063640
      7.7220000    464.0588140
      7.7230000    464.1108260
      7.7240000    464.1637090
      7.7250000    464.2167610
      7.7260000    464.2700750
      7.7270000    464.3222520
      7.7280000    464.3886360
      7.7290000    464.4456680
      7.7300000    464.4987340
      7.7310000    464.5513320
      7.7320000    464.6040940
      7.7330000    464.6563620
      7.7340000    464.7087340
      7.7350000    464.7616970
      7.7360000    464.8155890
      7.7370000    464.8684090
      7.7380000    464.9220460
      7.7390000    464.9756800
      7.7400000    465.0296540
      7.7410000    465.0829850
      7.7420000    465.1366660
      7.7430000    465.1909640
      7.7440000    465.2446980
      7.7450000    465.2980740
      7.7460000    465.3526460
      7.7470000    465.4097600
      7.7480000    465.4626800
      7.7490000    465.5154400
      7.7500000    465.5697730
      7.7510000    465.6228030
      7.7520000    465.6768300
      7.7530000    465.7307560
      7.7540000    465.7843920
      7.7550000    465.8385480
      7.7560000    465.8932500
      7.7570000    465.9502600
      7.7580000    466.0048510
      7.7590000    466.0596460
      7.7600000    466.1139880
      7.7610000    466.1668630
      7.7620000    466.2192380
      7.7630000    466.2773040
      7.7640000    466.3390050
      7.7650000    466.3944610
      7.7660000    466.4594040
      7.7670000    466.5172640
      7.7680000    466.5707650
      7.7690000    466.6241490
      7.7700000    466.6772730
      7.7710000    466.7334920
      7.7720000    466.7891620
      7.7730000    466.8450330
      7.7740000    466.9012000
      7.7750000    466.9542050
      7.7760000    467.0073540
      7.7770000    467.0598640
      7.7780000    467.1141220
      7.7790000    467.1719880
      7.7800000    467.2516960
      7.7810000    467.3358760
      7.7820000    467.4214110
      7.7830000    467.4888130
      7.7840000    467.5413340
      7.7850000    467.5961200
      7.7860000    467.6521910
      7.7870000    467.7072330
      7.7880000    467.7618970
      7.7890000    467.8158960
      7.7900000    467.8697910
      7.7910000    467.9235890
      7.7920000    467.9766000
      7.7930000    468.0372220
      7.7940000    468.0974770
      7.7950000    468.1618360
      7.7960000    468.2211570
      7.7970000    468.2732940
      7.7980000    468.3287210
      7.7990000    468.3909920
      7.8000000    468.4750950
      7.8010000    468.5574400
      7.8020000    468.6380000
      7.8030000    468.7050240
      7.8040000    468.7590840
      7.8050000    468.8129000
      7.8060000    468.8731130
      7.8070000    468.9267410
      7.8080000    468.9796270
      7.8090000    469.0322910
      7.8100000    469.0860630
      7.8110000    469.1484230
      7.8120000    469.2311470
      7.8130000    469.3177700
      7.8140000    469.3763680
      7.8150000    469.4344960
      7.8160000    469.5222510
      7.8170000    469.6089400
      7.8180000    469.6968800
      7.8190000    469.7858160
      7.8200000    469.8749570
      7.8210000    469.9615440
      7.8220000    470.0471860
      7.8230000    470.1310620
      7.8240000    470.2181810
      7.8250000    470.3046400
      7.8260000    470.3912720
      7.8270000    470.4771340
      7.8280000    470.5629690
      7.8290000    470.6492360
      7.8300000    470.7330580
      7.8310000    470.8185890
      7.8320000    470.9051050
      7.8330000    470.9910080
      7.8340000    471.0762200
      7.8350000    471.1641750
      7.8360000    471.2515050
      7.8370000    471.3404890
      7.8380000    471.4310550
      7.8390000    471.5182630
      7.8400000    471.6096050
      7.8410000    471.6952580
      7.8420000    471.7843380
      7.8430000    471.8710690
      7.8440000    471.9585540
      7.8450000    472.0457380
      7.8460000    472.1327940
      7.8470000    472.2197870
      7.8480000    472.3043870
      7.8490000    472.3914120
      7.8500000    472.4778390
      7.8510000    472.5647290
      7.8520000    472.6517830
      7.8530000    472.7382150
      7.8540000    472.8250940
      7.8550000    472.9107040
      7.8560000    472.9964050
      7.8570000    473.0837070
      7.8580000    473.1700710
      7.8590000    473.2547810
      7.8600000    473.3417860
      7.8610000    473.4290720
      7.8620000    473.5172280
      7.8630000    473.6061750
      7.8640000    473.6935500
      7.8650000    473.7814510
      7.8660000    473.8570000
      7.8670000    473.9199120
      7.8680000    473.9795340
      7.8690000    474.0320210
      7.8700000    474.0830860
      7.8710000    474.1385600
      7.8720000    474.2227290
      7.8730000    474.3083700
      7.8740000    474.3994290
      7.8750000    474.4874680
      7.8760000    474.5743230
      7.8770000    474.6582930
      7.8780000    474.7458460
      7.8790000    474.8306650
      7.8800000    474.9164790
      7.8810000    475.0006160
      7.8820000    475.0871730
      7.8830000    475.1742550
      7.8840000    475.2607410
      7.8850000    475.3444940
      7.8860000    475.4300500
      7.8870000    475.5176790
      7.8880000    475.6048570
      7.8890000    475.6877870
      7.8900000    475.7745200
      7.8910000    475.8620870
      7.8920000    475.9476480
      7.8930000    476.0313220
      7.8940000    476.1187700
      7.8950000    476.2064930
      7.8960000    476.2920790
      7.8970000    476.3789420
      7.8980000    476.4684800
      7.8990000    476.5569100
      7.9000000    476.6434350
      7.9010000    476.7273890
      7.9020000    476.8134640
      7.9030000    476.9002530
      7.9040000    476.9854670
      7.9050000    477.0699480
      7.9060000    477.1565930
      7.9070000    477.2426500
      7.9080000    477.3274730
      7.9090000    477.3840710
      7.9100000    477.4374300
      7.9110000    477.4899080
      7.9120000    477.5429750
      7.9130000    477.5965600
      7.9140000    477.6490050
      7.9150000    477.7023560
      7.9160000    477.7558670
      7.9170000    477.8097030
      7.9180000    477.8635160
      7.9190000    477.9174720
      7.9200000    477.9712140
      7.9210000    478.0242230
      7.9220000    478.0872090
      7.9230000    478.1717980
      7.9240000    478.2552670
      7.9250000    478.3352270
      7.9260000    478.4197590
      7.9270000    478.5029360
      7.9280000    478.5891370
      7.9290000    478.6755580
      7.9300000    478.7615310
      7.9310000    478.8456140
      7.9320000    478.9335560
      7.9330000    479.0190840
      7.9340000    479.1064590
      7.9350000    479.1880020
      7.9360000    479.2746530
      7.9370000    479.3638550
      7.9380000    479.4500160
      7.9390000    479.5337460
      7.9400000    479.6204540
      7.9410000    479.7068180
      7.9420000    479.7920970
      7.9430000    479.8768280
      7.9440000    479.9631590
      7.9450000    480.0522330
      7.9460000    480.1388120
      7.9470000    480.2220750
      7.9480000    480.3098660
      7.9490000    480.3987740
      7.9500000    480.4846050
      7.9510000    480.5690600
      7.9520000    480.6554550
      7.9530000    480.7447250
      7.9540000    480.8303210
      7.9550000    480.9136170
      7.9560000    481.0011330
      7.9570000    481.0886570
      7.9580000    481.1760020
      7.9590000    481.2595520
      7.9600000    481.3465480
      7.9610000    481.4348560
      7.9620000    481.5191090
      7.9630000    481.6031600
      7.9640000    481.6900440
      7.9650000    481.7790530
      7.9660000    481.8639810
      7.9670000    481.9477060
      7.9680000    482.0344660
      7.9690000    482.1230790
      7.9700000    482.2079720
      7.9710000    482.2913860
      7.9720000    482.3785410
      7.9730000    482.4672830
      7.9740000    482.5536780
      7.9750000    482.6376430
      7.9760000    482.7246000
      7.9770000    482.8121510
      7.9780000    482.8979470
      7.9790000    482.9808540
      7.9800000    483.0669530
      7.9810000    483.1539340
      7.9820000    483.2371340
      7.9830000    483.3232900
      7.9840000    483.4088480
      7.9850000    483.4966660
      7.9860000    483.5808730
      7.9870000    483.6666900
      7.9880000    483.7507310
      7.9890000    483.8372750
      7.9900000    483.9219150
      7.9910000    484.0076060
      7.9920000    484.0932840
      7.9930000    484.1797860
      7.9940000    484.2625030
      7.9950000    484.3491320
      7.9960000    484.4351010
      7.9970000    484.5209900
      7.9980000    484.6037460
      7.9990000    484.6892810
      8.0000000    484.7752950
      8.0010000    484.8629150
      8.0020000    484.9484680
      8.0030000    485.0363590
      8.0040000    485.1238050
      8.0050000    485.2107180
      8.0060000    485.2986260
      8.0070000    485.3861490
      8.0080000    485.4727790
      8.0090000    485.5554770
      8.0100000    485.6432400
      8.0110000    485.7301090
      8.0120000    485.8180100
      8.0130000    485.9049200
      8.0140000    485.9929170
      8.0150000    486.0806530
      8.0160000    486.1644480
      8.0170000    486.2234310
      8.0180000    486.2759280
      8.0190000    486.3288320
      8.0200000    486.3817800
      8.0210000    486.4348890
      8.0220000    486.4885590
      8.0230000    486.5416980
      8.0240000    486.5942850
      8.0250000    486.6473830
      8.0260000    486.7008380
      8.0270000    486.7541170
      8.0280000    486.8077940
      8.0290000    486.8617050
      8.0300000    486.9149230
      8.0310000    486.9682700
      8.0320000    487.0210640
      8.0330000    487.0748670
      8.0340000    487.1287100
      8.0350000    487.1816250
      8.0360000    487.2343370
      8.0370000    487.2874390
      8.0380000    487.3414350
      8.0390000    487.3959590
      8.0400000    487.4489340
      8.0410000    487.5005280
      8.0420000    487.5531260
      8.0430000    487.6057700
      8.0440000    487.6588980
      8.0450000    487.7115310
      8.0460000    487.7651940
      8.0470000    487.8206670
      8.0480000    487.8743610
      8.0490000    487.9277140
      8.0500000    487.9793120
      8.0510000    488.0430850
      8.0520000    488.0960800
      8.0530000    488.1490240
      8.0540000    488.2017820
      8.0550000    488.2550980
      8.0560000    488.3087670
      8.0570000    488.3624750
      8.0580000    488.4149880
      8.0590000    488.4675890
      8.0600000    488.5210220
      8.0610000    488.5854400
      8.0620000    488.6723290
      8.0630000    488.7616520
      8.0640000    488.8480680
      8.0650000    488.9360710
      8.0660000    489.0236080
      8.0670000    489.1075460
      8.0680000    489.1947140
      8.0690000    489.2813330
      8.0700000    489.3683970
      8.0710000    489.4543320
      8.0720000    489.5418880
      8.0730000    489.6289280
      8.0740000    489.7131030
      8.0750000    489.7985160
      8.0760000    489.8861650
      8.0770000    489.9736670
      8.0780000    490.0582550
      8.0790000    490.1455280
      8.0800000    490.2328300
      8.0810000    490.3197360
      8.0820000    490.4061230
      8.0830000    490.4937080
      8.0840000    490.5807300
      8.0850000    490.6650550
      8.0860000    490.7530360
      8.0870000    490.8388550
      8.0880000    490.9273310
      8.0890000    491.0150980
      8.0900000    491.1019580
      8.0910000    491.1902700
      8.0920000    491.2740570
      8.0930000    491.3617750
      8.0940000    491.4486560
      8.0950000    491.5357660
      8.0960000    491.6228630
      8.0970000    491.7096320
      8.0980000    491.7959500
      8.0990000    491.8805650
      8.1000000    491.9688960
      8.1010000    492.0567020
      8.1020000    492.1449680
      8.1030000    492.2306170
      8.1040000    492.3182040
      8.1050000    492.4058260
      8.1060000    492.4905040
      8.1070000    492.5767770
      8.1080000    492.6636810
      8.1090000    492.7508350
      8.1100000    492.8363360
      8.1110000    492.9226070
      8.1120000    493.0106180
      8.1130000    493.0971240
      8.1140000    493.1837660
      8.1150000    493.2691710
      8.1160000    493.3561330
      8.1170000    493.4410060
      8.1180000    493.5285490
      8.1190000    493.6155200
      8.1200000    493.7033020
      8.1210000    493.7901340
      8.1220000    493.8779370
      8.1230000    493.9646140
      8.1240000    494.0496150
      8.1250000    494.1363580
      8.1260000    494.2233450
      8.1270000    494.3099350
      8.1280000    494.3992740
      8.1290000    494.4870890
      8.1300000    494.5747650
      8.1310000    494.6594890
      8.1320000    494.7467210
      8.1330000    494.8356810
      8.1340000    494.9240710
      8.1350000    495.0106780
      8.1360000    495.0980840
      8.1370000    495.1858710
      8.1380000    495.2704570
      8.1390000    495.3579340
      8.1400000    495.4451990
      8.1410000    495.5310330
      8.1420000    495.6163190
      8.1430000    495.7034790
      8.1440000    495.7886260
      8.1450000    495.8731970
      8.1460000    495.9592220
      8.1470000    496.0465210
      8.1480000    496.1342090
      8.1490000    496.2194900
      8.1500000    496.3074070
      8.1510000    496.3946560
      8.1520000    496.4814560
      8.1530000    496.5681920
      8.1540000    496.6543770
      8.1550000    496.7427150
      8.1560000    496.8276350
      8.1570000    496.9153550
      8.1580000    497.0038890
      8.1590000    497.0907700
      8.1600000    497.1794330
      8.1610000    497.2659970
      8.1620000    497.3539770
      8.1630000    497.4373760
      8.1640000    497.5223630
      8.1650000    497.6081370
      8.1660000    497.6953380
      8.1670000    497.7824820
      8.1680000    497.8692030
      8.1690000    497.9558190
      8.1700000    498.0399500
      8.1710000    498.1283970
      8.1720000    498.2161300
      8.1730000    498.3038770
      8.1740000    498.3904550
      8.1750000    498.4782870
      8.1760000    498.5660190
      8.1770000    498.6510350
      8.1780000    498.7381120
      8.1790000    498.8261180
      8.1800000    498.9128080
      8.1810000    498.9987010
      8.1820000    499.0861460
      8.1830000    499.1730010
      8.1840000    499.2602640
      8.1850000    499.3476880
      8.1860000    499.4351240
      8.1870000    499.5230060
      8.1880000    499.6075610
      8.1890000    499.6951910
      8.1900000    499.7830770
      8.1910000    499.8701940
      8.1920000    499.9577650
      8.1930000    500.0454060
      8.1940000    500.1332150
      8.1950000    500.2174430
      8.1960000    500.3051650
      8.1970000    500.3931180
      8.1980000    500.4803580
      8.1990000    500.5692460
      8.2000000    500.6559930
      8.2010000    500.7443390
      8.2020000    500.8274030
      8.2030000    500.9142450
      8.2040000    501.0005360
      8.2050000    501.0880690
      8.2060000    501.1496690
      8.2070000    501.2026470
      8.2080000    501.2563790
      8.2090000    501.3370540
      8.2100000    501.4256720
      8.2110000    501.5127480
      8.2120000    501.5973260
      8.2130000    501.6839010
      8.2140000    501.7720820
      8.2150000    501.8569190
      8.2160000    501.9417090
      8.2170000    502.0289850
      8.2180000    502.1145660
      8.2190000    502.1987130
      8.2200000    502.2857490
      8.2210000    502.3718820
      8.2220000    502.4577380
      8.2230000    502.5414590
      8.2240000    502.6281780
      8.2250000    502.7149810
      8.2260000    502.8009730
      8.2270000    502.8850330
      8.2280000    502.9722520
      8.2290000    503.0610140
      8.2300000    503.1467330
      8.2310000    503.2316500
      8.2320000    503.3175780
      8.2330000    503.4058260
      8.2340000    503.4885880
      8.2350000    503.5734550
      8.2360000    503.6599440
      8.2370000    503.7461950
      8.2380000    503.8303640
      8.2390000    503.9160920
      8.2400000    504.0018320
      8.2410000    504.0882650
      8.2420000    504.1724580
      8.2430000    504.2595220
      8.2440000    504.3479020
      8.2450000    504.4342170
      8.2460000    504.5180760
      8.2470000    504.6053470
      8.2480000    504.6921860
      8.2490000    504.7766780
      8.2500000    504.8602100
      8.2510000    504.9467090
      8.2520000    505.0342120
      8.2530000    505.1190670
      8.2540000    505.2027380
      8.2550000    505.2904770
      8.2560000    505.3771450
      8.2570000    505.4619230
      8.2580000    505.5474400
      8.2590000    505.6340850
      8.2600000    505.7210380
      8.2610000    505.8047070
      8.2620000    505.8905380
      8.2630000    505.9766680
      8.2640000    506.0627780
      8.2650000    506.1450840
      8.2660000    506.2326320
      8.2670000    506.3195200
      8.2680000    506.4057660
      8.2690000    506.4899150
      8.2700000    506.5768270
      8.2710000    506.6656770
      8.2720000    506.7519590
      8.2730000    506.8360990
      8.2740000    506.9233990
      8.2750000    507.0108760
      8.2760000    507.0962260
      8.2770000    507.1812230
      8.2780000    507.2654570
      8.2790000    507.3502390
      8.2800000    507.4344920
      8.2810000    507.5211410
      8.2820000    507.6071880
      8.2830000    507.6927330
      8.2840000    507.7762710
      8.2850000    507.8636980
      8.2860000    507.9502730
      8.2870000    508.0364930
      8.2880000    508.1201110
      8.2890000    508.2050680
      8.2900000    508.2925430
      8.2910000    508.3771860
      8.2920000    508.4617140
      8.2930000    508.5471300
      8.2940000    508.6343700
      8.2950000    508.7192290
      8.2960000    508.8046640
      8.2970000    508.8914280
      8.2980000    508.9777790
      8.2990000    509.0618280
      8.3000000    509.1480200
      8.3010000    509.2347920
      8.3020000    509.3206500
      8.3030000    509.4036620
      8.3040000    509.4916600
      8.3050000    509.5789350
      8.3060000    509.6659970
      8.3070000    509.7492760
      8.3080000    509.8358540
      8.3090000    509.9240740
      8.3100000    510.0097390
      8.3110000    510.0936420
      8.3120000    510.1819980
      8.3130000    510.2694480
      8.3140000    510.3561860
      8.3150000    510.4409270
      8.3160000    510.5280040
      8.3170000    510.6155930
      8.3180000    510.6998650
      8.3190000    510.7849240
      8.3200000    510.8705230
      8.3210000    510.9581170
      8.3220000    511.0451850
      8.3230000    511.1302270
      8.3240000    511.2159700
      8.3250000    511.3024410
      8.3260000    511.3854510
      8.3270000    511.4715890
      8.3280000    511.5575670
      8.3290000    511.6447460
      8.3300000    511.7270590
      8.3310000    511.8137130
      8.3320000    511.9006430
      8.3330000    511.9852890
      8.3340000    512.0686650
      8.3350000    512.1559280
      8.3360000    512.2437480
      8.3370000    512.3298810
      8.3380000    512.4157250
      8.3390000    512.5036390
      8.3400000    512.5933560
      8.3410000    512.6799870
      8.3420000    512.7655620
      8.3430000    512.8534870
      8.3440000    512.9406070
      8.3450000    513.0250990
      8.3460000    513.1112000
      8.3470000    513.1969800
      8.3480000    513.2851360
      8.3490000    513.3687450
      8.3500000    513.4542430
      8.3510000    513.5411430
      8.3520000    513.6279530
      8.3530000    513.7116540
      8.3540000    513.7979220
      8.3550000    513.8843010
      8.3560000    513.9716060
      8.3570000    514.0566870
      8.3580000    514.1442450
      8.3590000    514.2296910
      8.3600000    514.3170690
      8.3610000    514.4001310
      8.3620000    514.4881600
      8.3630000    514.5744770
      8.3640000    514.6596910
      8.3650000    514.7418180
      8.3660000    514.8297070
      8.3670000    514.9181300
      8.3680000    515.0036110
      8.3690000    515.0888690
      8.3700000    515.1752140
      8.3710000    515.2646930
      8.3720000    515.3502120
      8.3730000    515.4336460
      8.3740000    515.5206190
      8.3750000    515.6081530
      8.3760000    515.6925280
      8.3770000    515.7776120
      8.3780000    515.8630020
      8.3790000    515.9498290
      8.3800000    516.0338160
      8.3810000    516.1201960
      8.3820000    516.2074950
      8.3830000    516.2940900
      8.3840000    516.3781280
      8.3850000    516.4655830
      8.3860000    516.5521900
      8.3870000    516.6394180
      8.3880000    516.7260970
      8.3890000    516.8173190
      8.3900000    516.9097000
      8.3910000    516.9849080
      8.3920000    517.0641880
      8.3930000    517.1387870
      8.3940000    517.2080190
      8.3950000    517.2622970
      8.3960000    517.3151650
      8.3970000    517.3690300
      8.3980000    517.4222940
      8.3990000    517.4759640
      8.4000000    517.5303460
      8.4010000    517.5867920
      8.4020000    517.6387880
      8.4030000    517.6920440
      8.4040000    517.7449450
      8.4050000    517.7984780
      8.4060000    517.8522590
      8.4070000    517.9059840
      8.4080000    517.9602340
      8.4090000    518.0132560
      8.4100000    518.0663240
      8.4110000    518.1179660
      8.4120000    518.1743970
      8.4130000    518.2279520
      8.4140000    518.2819830
      8.4150000    518.3701060
      8.4160000    518.4557030
      8.4170000    518.5442310
      8.4180000    518.6325510
      8.4190000    518.7209580
      8.4200000    518.8085930
      8.4210000    518.8961740
      8.4220000    518.9840600
      8.4230000    519.0674180
      8.4240000    519.1545010
      8.4250000    519.2418710
      8.4260000    519.3296950
      8.4270000    519.4184710
      8.4280000    519.5089600
      8.4290000    519.5960200
      8.4300000    519.6802610
      8.4310000    519.7678860
      8.4320000    519.8543730
      8.4330000    519.9409300
      8.4340000    520.0261040
      8.4350000    520.1125990
      8.4360000    520.2016700
      8.4370000    520.2875230
      8.4380000    520.3737200
      8.4390000    520.4611550
      8.4400000    520.5507890
      8.4410000    520.6393710
      8.4420000    520.7317830
      8.4430000    520.8226370
      8.4440000    520.9077670
      8.4450000    520.9776360
      8.4460000    521.0331300
      8.4470000    521.0889080
      8.4480000    521.1425910
      8.4490000    521.1956440
      8.4500000    521.2486560
      8.4510000    521.3021970
      8.4520000    521.3756410
      8.4530000    521.4637800
      8.4540000    521.5493770
      8.4550000    521.6351160
      8.4560000    521.7236180
      8.4570000    521.8118870
      8.4580000    521.9009630
      8.4590000    521.9885190
      8.4600000    522.0758560
      8.4610000    522.1648210
      8.4620000    522.2472310
      8.4630000    522.3357880
      8.4640000    522.4268980
      8.4650000    522.5174110
      8.4660000    522.6057100
      8.4670000    522.6967110
      8.4680000    522.7854370
      8.4690000    522.8743510
      8.4700000    522.9620270
      8.4710000    523.0499680
      8.4720000    523.1373690
      8.4730000    523.2209720
      8.4740000    523.3089480
      8.4750000    523.3960630
      8.4760000    523.4832550
      8.4770000    523.5704120
      8.4780000    523.6580720
      8.4790000    523.7451370
      8.4800000    523.8311510
      8.4810000    523.9178050
      8.4820000    524.0047270
      8.4830000    524.0921800
      8.4840000    524.1771890
      8.4850000    524.2625640
      8.4860000    524.3497910
      8.4870000    524.4375490
      8.4880000    524.5259490
      8.4890000    524.6148800
      8.4900000    524.7029520
      8.4910000    524.7865940
      8.4920000    524.8734790
      8.4930000    524.9609200
      8.4940000    525.0494110
      8.4950000    525.1380710
      8.4960000    525.2265470
      8.4970000    525.3141100
      8.4980000    525.3982560
      8.4990000    525.4863880
      8.5000000    525.5748350
      8.5010000    525.6641500
      8.5020000    525.7507500
      8.5030000    525.8370830
      8.5040000    525.9245590
      8.5050000    526.0079940
      8.5060000    526.0930260
      8.5070000    526.1808430
      8.5080000    526.2686910
      8.5090000    526.3454730
      8.5100000    526.3985310
      8.5110000    526.4518120
      8.5120000    526.5053660
      8.5130000    526.5588580
      8.5140000    526.6119490
      8.5150000    526.6672490
      8.5160000    526.7196720
      8.5170000    526.7732060
      8.5180000    526.8267980
      8.5190000    526.8808680
      8.5200000    526.9450920
      8.5210000    527.0304130
      8.5220000    527.1153160
      8.5230000    527.2025110
      8.5240000    527.2891020
      8.5250000    527.3742980
      8.5260000    527.4597560
      8.5270000    527.5460000
      8.5280000    527.6323820
      8.5290000    527.7167080
      8.5300000    527.8035630
      8.5310000    527.8726570
      8.5320000    527.9290030
      8.5330000    528.0064560
      8.5340000    528.0941340
      8.5350000    528.1816490
      8.5360000    528.2678550
      8.5370000    528.3563360
      8.5380000    528.4442750
      8.5390000    528.5289720
      8.5400000    528.6164210
      8.5410000    528.7046860
      8.5420000    528.7927320
      8.5430000    528.8799210
      8.5440000    528.9682380
      8.5450000    529.0557060
      8.5460000    529.1411240
      8.5470000    529.2287810
      8.5480000    529.3155630
      8.5490000    529.4027460
      8.5500000    529.4909330
      8.5510000    529.5789800
      8.5520000    529.6669240
      8.5530000    529.7536900
      8.5540000    529.8415740
      8.5550000    529.9296640
      8.5560000    530.0171410
      8.5570000    530.1030290
      8.5580000    530.1889140
      8.5590000    530.2769710
      8.5600000    530.3641790
      8.5610000    530.4516970
      8.5620000    530.5390600
      8.5630000    530.6287240
      8.5640000    530.7153750
      8.5650000    530.8038570
      8.5660000    530.8925210
      8.5670000    530.9795460
      8.5680000    531.0682510
      8.5690000    531.1563430
      8.5700000    531.2425490
      8.5710000    531.3283370
      8.5720000    531.4160200
      8.5730000    531.5034370
      8.5740000    531.5923790
      8.5750000    531.6824940
      8.5760000    531.7705940
      8.5770000    531.8571770
      8.5780000    531.9413520
      8.5790000    532.0298960
      8.5800000    532.1183430
      8.5810000    532.2068130
      8.5820000    532.2940760
      8.5830000    532.3827400
      8.5840000    532.4709630
      8.5850000    532.5549220
      8.5860000    532.6428270
      8.5870000    532.7306120
      8.5880000    532.8186700
      8.5890000    532.9057060
      8.5900000    532.9928870
      8.5910000    533.0801140
      8.5920000    533.1653690
      8.5930000    533.2530710
      8.5940000    533.3406910
      8.5950000    533.4278880
      8.5960000    533.5148710
      8.5970000    533.6032650
      8.5980000    533.6910490
      8.5990000    533.7764950
      8.6000000    533.8642130
      8.6010000    533.9526330
      8.6020000    534.0418920
      8.6030000    534.1287290
      8.6040000    534.2177970
      8.6050000    534.3049010
      8.6060000    534.3914420
      8.6070000    534.4784650
      8.6080000    534.5665900
      8.6090000    534.6543540
      8.6100000    534.7391880
      8.6110000    534.8273980
      8.6120000    534.9153370
      8.6130000    535.0031180
      8.6140000    535.0908850
      8.6150000    535.1789850
      8.6160000    535.2662770
      8.6170000    535.3521220
      8.6180000    535.4408780
      8.6190000    535.5287780
      8.6200000    535.6160690
      8.6210000    535.7030580
      8.6220000    535.7906880
      8.6230000    535.8782480
      8.6240000    535.9651430
      8.6250000    536.0521990
      8.6260000    536.1393330
      8.6270000    536.2266240
      8.6280000    536.3140640
      8.6290000    536.4025370
      8.6300000    536.4906170
      8.6310000    536.5679330
      8.6320000    536.6250050
      8.6330000    536.6786630
      8.6340000    536.7319170
      8.6350000    536.7847410
      8.6360000    536.8392860
      8.6370000    536.8917300
      8.6380000    536.9456860
      8.6390000    537.0004510
      8.6400000    537.0534120
      8.6410000    537.1058110
      8.6420000    537.1601320
      8.6430000    537.2139580
      8.6440000    537.2675660
      8.6450000    537.3279350
      8.6460000    537.4133760
      8.6470000    537.4974350
      8.6480000    537.5800700
      8.6490000    537.6605670
      8.6500000    537.7445960
      8.6510000    537.8311910
      8.6520000    537.9169000
      8.6530000    538.0059740
      8.6540000    538.0906370
      8.6550000    538.1774430
      8.6560000    538.2629770
      8.6570000    538.3488550
      8.6580000    538.4293070
      8.6590000    538.5100620
      8.6600000    538.5959200
      8.6610000    538.6822580
      8.6620000    538.7674860
      8.6630000    538.8577830
      8.6640000    538.9394650
      8.6650000    539.0288550
      8.6660000    539.1153100
      8.6670000    539.2019540
      8.6680000    539.2912310
      8.6690000    539.3792100
      8.6700000    539.4672410
      8.6710000    539.5563840
      8.6720000    539.6435080
      8.6730000    539.7303260
      8.6740000    539.8190550
      8.6750000    539.9076460
      8.6760000    539.9930760
      8.6770000    540.0819500
      8.6780000    540.1713950
      8.6790000    540.2589370
      8.6800000    540.3479480
      8.6810000    540.4360700
      8.6820000    540.5252760
      8.6830000    540.6160940
      8.6840000    540.7041520
      8.6850000    540.7934330
      8.6860000    540.8814140
      8.6870000    540.9701340
      8.6880000    541.0597000
      8.6890000    541.1468470
      8.6900000    541.2346250
      8.6910000    541.3245640
      8.6920000    541.4093520
      8.6930000    541.4994930
      8.6940000    541.5882730
      8.6950000    541.6759900
      8.6960000    541.7627960
      8.6970000    541.8499960
      8.6980000    541.9378440
      8.6990000    542.0255320
      8.7000000    542.1140070
      8.7010000    542.2001000
      8.7020000    542.2885580
      8.7030000    542.3764500
      8.7040000    542.4640760
      8.7050000    542.5515580
      8.7060000    542.6408990
      8.7070000    542.7274710
      8.7080000    542.8160860
      8.7090000    542.8999840
      8.7100000    542.9887510
      8.7110000    543.0755470
      8.7120000    543.1642810
      8.7130000    543.2537350
      8.7140000    543.3425970
      8.7150000    543.4300360
      8.7160000    543.5139960
      8.7170000    543.6033130
      8.7180000    543.6914330
      8.7190000    543.7806050
      8.7200000    543.8700680
      8.7210000    543.9583460
      8.7220000    544.0460180
      8.7230000    544.1311290
      8.7240000    544.2197750
      8.7250000    544.3071690
      8.7260000    544.3950850
      8.7270000    544.4843030
      8.7280000    544.5720150
      8.7290000    544.6606090
      8.7300000    544.7447970
      8.7310000    544.8328530
      8.7320000    544.9183200
      8.7330000    545.0056870
      8.7340000    545.0930800
      8.7350000    545.1802510
      8.7360000    545.2691000
      8.7370000    545.3536850
      8.7380000    545.4416520
      8.7390000    545.5301300
      8.7400000    545.6190710
      8.7410000    545.7055660
      8.7420000    545.7932480
      8.7430000    545.8821320
      8.7440000    545.9669610
      8.7450000    546.0540120
      8.7460000    546.1430050
      8.7470000    546.2299490
      8.7480000    546.3181080
      8.7490000    546.4059430
      8.7500000    546.4937710
      8.7510000    546.5781160
      8.7520000    546.6667990
      8.7530000    546.7561720
      8.7540000    546.8443170
      8.7550000    546.9324030
      8.7560000    547.0204540
      8.7570000    547.1086960
      8.7580000    547.1963320
      8.7590000    547.2833910
      8.7600000    547.3717560
      8.7610000    547.4602540
      8.7620000    547.5482150
      8.7630000    547.6352950
      8.7640000    547.7238200
      8.7650000    547.8122720
      8.7660000    547.8991010
      8.7670000    547.9857140
      8.7680000    548.0730990
      8.7690000    548.1624430
      8.7700000    548.2478650
      8.7710000    548.3362480
      8.7720000    548.4244470
      8.7730000    548.5120200
      8.7740000    548.5995260
      8.7750000    548.6878350
      8.7760000    548.7763670
      8.7770000    548.8637460
      8.7780000    548.9513800
      8.7790000    549.0390910
      8.7800000    549.1270470
      8.7810000    549.2140290
      8.7820000    549.3014360
      8.7830000    549.3892200
      8.7840000    549.4741110
      8.7850000    549.5621820
      8.7860000    549.6501210
      8.7870000    549.7375600
      8.7880000    549.8256080
      8.7890000    549.9144130
      8.7900000    550.0015800
      8.7910000    550.0853590
      8.7920000    550.1730440
      8.7930000    550.2622770
      8.7940000    550.3506040
      8.7950000    550.4391090
      8.7960000    550.5264930
      8.7970000    550.6148870
      8.7980000    550.6982780
      8.7990000    550.7862780
      8.8000000    550.8739450
      8.8010000    550.9620340
      8.8020000    551.0498650
      8.8030000    551.1364860
      8.8040000    551.2243940
      8.8050000    551.3090830
      8.8060000    551.3970050
      8.8070000    551.4831640
      8.8080000    551.5723860
      8.8090000    551.6599110
      8.8100000    551.7489020
      8.8110000    551.8370270
      8.8120000    551.9228790
      8.8130000    552.0116860
      8.8140000    552.1016210
      8.8150000    552.1929230
      8.8160000    552.2847360
      8.8170000    552.3739150
      8.8180000    552.4627070
      8.8190000    552.5473170
      8.8200000    552.6354650
      8.8210000    552.7234240
      8.8220000    552.8126160
      8.8230000    552.9017410
      8.8240000    552.9898310
      8.8250000    553.0785320
      8.8260000    553.1642880
      8.8270000    553.2512950
      8.8280000    553.3390880
      8.8290000    553.4279260
      8.8300000    553.5151430
      8.8310000    553.6048690
      8.8320000    553.6952810
      8.8330000    553.7826420
      8.8340000    553.8734630
      8.8350000    553.9629450
      8.8360000    554.0481550
      8.8370000    554.1363540
      8.8380000    554.2255970
      8.8390000    554.3126730
      8.8400000    554.3994270
      8.8410000    554.4879830
      8.8420000    554.5754630
      8.8430000    554.6621240
      8.8440000    554.7483600
      8.8450000    554.8366110
      8.8460000    554.9240510
      8.8470000    555.0106840
      8.8480000    555.0992180
      8.8490000    555.1869610
      8.8500000    555.2753450
      8.8510000    555.3621600
      8.8520000    555.4506390
      8.8530000    555.5394140
      8.8540000    555.6261260
      8.8550000    555.7140290
      8.8560000    555.8022270
      8.8570000    555.8899820
      8.8580000    555.9778780
      8.8590000    556.0659580
      8.8600000    556.1533680
      8.8610000    556.2381970
      8.8620000    556.3268470
      8.8630000    556.4149530
      8.8640000    556.5023330
      8.8650000    556.5900150
      8.8660000    556.6781070
      8.8670000    556.7534530
      8.8680000    556.8077850
      8.8690000    556.8617370
      8.8700000    556.9149680
      8.8710000    556.9683500
      8.8720000    557.0228680
      8.8730000    557.0752960
      8.8740000    557.1283040
      8.8750000    557.1825370
      8.8760000    557.2363600
      8.8770000    557.2904200
      8.8780000    557.3437410
      8.8790000    557.3969940
      8.8800000    557.4510450
      8.8810000    557.5038570
      8.8820000    557.5575160
      8.8830000    557.6108200
      8.8840000    557.6639380
      8.8850000    557.7180050
      8.8860000    557.7718710
      8.8870000    557.8259990
      8.8880000    557.9066060
      8.8890000    557.9942160
      8.8900000    558.0795080
      8.8910000    558.1660300
      8.8920000    558.2521560
      8.8930000    558.3380550
      8.8940000    558.4229910
      8.8950000    558.5020580
      8.8960000    558.5794170
      8.8970000    558.6475420
      8.8980000    558.7100710
      8.8990000    558.7708450
      8.9000000    558.8257430
      8.9010000    558.9012590
      8.9020000    558.9884620
      8.9030000    559.0768310
      8.9040000    559.1639800
      8.9050000    559.2494570
      8.9060000    559.3379820
      8.9070000    559.4255710
      8.9080000    559.5143880
      8.9090000    559.5998470
      8.9100000    559.6902790
      8.9110000    559.7792800
      8.9120000    559.8676700
      8.9130000    559.9527060
      8.9140000    560.0397430
      8.9150000    560.1273350
      8.9160000    560.2161630
      8.9170000    560.3058660
      8.9180000    560.3935790
      8.9190000    560.4820610
      8.9200000    560.5666910
      8.9210000    560.6554260
      8.9220000    560.7441360
      8.9230000    560.8079560
      8.9240000    560.8630750
      8.9250000    560.9189020
      8.9260000    560.9734300
      8.9270000    561.0279290
      8.9280000    561.0825420
      8.9290000    561.1360750
      8.9300000    561.1906490
      8.9310000    561.2440990
      8.9320000    561.2983360
      8.9330000    561.3521070
      8.9340000    561.4370870
      8.9350000    561.5227330
      8.9360000    561.6107060
      8.9370000    561.6989430
      8.9380000    561.7875770
      8.9390000    561.8763480
      8.9400000    561.9641390
      8.9410000    562.0528820
      8.9420000    562.1370400
      8.9430000    562.2266670
      8.9440000    562.3163520
      8.9450000    562.4051800
      8.9460000    562.4939910
      8.9470000    562.5823800
      8.9480000    562.6699340
      8.9490000    562.7555180
      8.9500000    562.8449860
      8.9510000    562.9335050
      8.9520000    563.0232970
      8.9530000    563.1117650
      8.9540000    563.1827110
      8.9550000    563.2368520
      8.9560000    563.2912170
      8.9570000    563.3452760
      8.9580000    563.3992600
      8.9590000    563.4533220
      8.9600000    563.5067100
      8.9610000    563.5633730
      8.9620000    563.6475550
      8.9630000    563.7356790
      8.9640000    563.8240970
      8.9650000    563.9115750
      8.9660000    563.9964700
      8.9670000    564.0846700
      8.9680000    564.1728480
      8.9690000    564.2570140
      8.9700000    564.3453220
      8.9710000    564.4332490
      8.9720000    564.5216900
      8.9730000    564.6099840
      8.9740000    564.6988300
      8.9750000    564.7865550
      8.9760000    564.8711520
      8.9770000    564.9605430
      8.9780000    565.0492260
      8.9790000    565.1381460
      8.9800000    565.2238570
      8.9810000    565.3131840
      8.9820000    565.4014320
      8.9830000    565.4869750
      8.9840000    565.5747890
      8.9850000    565.6625510
      8.9860000    565.7513310
      8.9870000    565.8392270
      8.9880000    565.9280780
      8.9890000    566.0171170
      8.9900000    566.1026410
      8.9910000    566.1908020
      8.9920000    566.2789980
      8.9930000    566.3670780
      8.9940000    566.4543530
      8.9950000    566.5415440
      8.9960000    566.6301850
      8.9970000    566.7163110
      8.9980000    566.8039900
      8.9990000    566.8912990
      9.0000000    566.9805050
      9.0010000    567.0679540
      9.0020000    567.1548320
      9.0030000    567.2453310
      9.0040000    567.3325520
      9.0050000    567.4192370
      9.0060000    567.5076270
      9.0070000    567.5948640
      9.0080000    567.6820320
      9.0090000    567.7712260
      9.0100000    567.8614800
      9.0110000    567.9483790
      9.0120000    568.0260600
      9.0130000    568.1030230
      9.0140000    568.1756000
      9.0150000    568.2661310
      9.0160000    568.3620320
      9.0170000    568.4551970
      9.0180000    568.5466290
      9.0190000    568.6323540
      9.0200000    568.7200870
      9.0210000    568.8099930
      9.0220000    568.8975470
      9.0230000    568.9860520
      9.0240000    569.0742250
      9.0250000    569.1618380
      9.0260000    569.2473430
      9.0270000    569.3363240
      9.0280000    569.4205880
      9.0290000    569.5097110
      9.0300000    569.5984330
      9.0310000    569.6867740
      9.0320000    569.7752720
      9.0330000    569.8633140
      9.0340000    569.9555130
      9.0350000    570.0466680
      9.0360000    570.1361220
      9.0370000    570.2261080
      9.0380000    570.3164500
      9.0390000    570.4057820
      9.0400000    570.4917920
      9.0410000    570.5790240
      9.0420000    570.6686030
      9.0430000    570.7595190
      9.0440000    570.8510390
      9.0450000    570.9429510
      9.0460000    571.0112580
      9.0470000    571.0697420
      9.0480000    571.1400310
      9.0490000    571.2292670
      9.0500000    571.3186880
      9.0510000    571.4061360
      9.0520000    571.4964380
      9.0530000    571.5847370
      9.0540000    571.6750010
      9.0550000    571.7615210
      9.0560000    571.8495700
      9.0570000    571.9394640
      9.0580000    572.0280310
      9.0590000    572.1167810
      9.0600000    572.2059400
      9.0610000    572.2996620
      9.0620000    572.3873480
      9.0630000    572.4740160
      9.0640000    572.5626680
      9.0650000    572.6510120
      9.0660000    572.7237180
      9.0670000    572.7773260
      9.0680000    572.8309070
      9.0690000    572.8840960
      9.0700000    572.9375700
      9.0710000    572.9911010
      9.0720000    573.0460670
      9.0730000    573.1026580
      9.0740000    573.1566940
      9.0750000    573.2116530
      9.0760000    573.2652360
      9.0770000    573.3205290
      9.0780000    573.3745660
      9.0790000    573.4572030
      9.0800000    573.5438930
      9.0810000    573.6331290
      9.0820000    573.7161370
      9.0830000    573.8010520
      9.0840000    573.8866990
      9.0850000    573.9751910
      9.0860000    574.0347830
      9.0870000    574.0886750
      9.0880000    574.1694060
      9.0890000    574.2547630
      9.0900000    574.3420750
      9.0910000    574.4291950
      9.0920000    574.5158770
      9.0930000    574.5971370
      9.0940000    574.6521900
      9.0950000    574.7063080
      9.0960000    574.7599180
      9.0970000    574.8124950
      9.0980000    574.8666910
      9.0990000    574.9207860
      9.1000000    574.9750890
      9.1010000    575.0335610
      9.1020000    575.0871630
      9.1030000    575.1493560
      9.1040000    575.2236160
      9.1050000    575.3119350
      9.1060000    575.3996240
      9.1070000    575.4891080
      9.1080000    575.5773100
      9.1090000    575.6654050
      9.1100000    575.7505910
      9.1110000    575.8391770
      9.1120000    575.9270410
      9.1130000    576.0086930
      9.1140000    576.0635840
      9.1150000    576.1257610
      9.1160000    576.1789510
      9.1170000    576.2333070
      9.1180000    576.2867790
      9.1190000    576.3408050
      9.1200000    576.3955050
      9.1210000    576.4490470
      9.1220000    576.5025660
      9.1230000    576.5562080
      9.1240000    576.6097890
      9.1250000    576.6640700
      9.1260000    576.7177900
      9.1270000    576.7715410
      9.1280000    576.8257760
      9.1290000    576.8797620
      9.1300000    576.9330460
      9.1310000    576.9868330
      9.1320000    577.0415420
      9.1330000    577.1008760
      9.1340000    577.1857460
      9.1350000    577.2741830
      9.1360000    577.3633120
      9.1370000    577.4517810
      9.1380000    577.5376770
      9.1390000    577.6237670
      9.1400000    577.7113870
      9.1410000    577.7993640
      9.1420000    577.8880410
      9.1430000    577.9763370
      9.1440000    578.0643920
      9.1450000    578.1518570
      9.1460000    578.2389580
      9.1470000    578.3275930
      9.1480000    578.4155440
      9.1490000    578.5045420
      9.1500000    578.5900920
      9.1510000    578.6776560
      9.1520000    578.7651180
      9.1530000    578.8270640
      9.1540000    578.8803730
      9.1550000    578.9350790
      9.1560000    578.9885930
      9.1570000    579.0425040
      9.1580000    579.0963200
      9.1590000    579.1494830
      9.1600000    579.2058010
      9.1610000    579.2915350
      9.1620000    579.3790700
      9.1630000    579.4661520
      9.1640000    579.5522690
      9.1650000    579.6372920
      9.1660000    579.7243020
      9.1670000    579.8122630
      9.1680000    579.8997860
      9.1690000    579.9895570
      9.1700000    580.0785540
      9.1710000    580.1674480
      9.1720000    580.2555210
      9.1730000    580.3440690
      9.1740000    580.4353850
      9.1750000    580.5285340
      9.1760000    580.6226690
      9.1770000    580.7119100
      9.1780000    580.8006440
      9.1790000    580.8872600
      9.1800000    580.9761150
      9.1810000    581.0651750
      9.1820000    581.1545910
      9.1830000    581.2422130
      9.1840000    581.3309720
      9.1850000    581.4196730
      9.1860000    581.5092380
      9.1870000    581.5984940
      9.1880000    581.6880760
      9.1890000    581.7744210
      9.1900000    581.8640270
      9.1910000    581.9540790
      9.1920000    582.0443640
      9.1930000    582.1335210
      9.1940000    582.2235070
      9.1950000    582.3120470
      9.1960000    582.4005780
      9.1970000    582.4928380
      9.1980000    582.5836850
      9.1990000    582.6756000
      9.2000000    582.7669550
      9.2010000    582.8589630
      9.2020000    582.9500400
      9.2030000    583.0417310
      9.2040000    583.1316890
      9.2050000    583.2209000
      9.2060000    583.3112900
      9.2070000    583.4027060
      9.2080000    583.4923570
      9.2090000    583.5790040
      9.2100000    583.6690940
      9.2110000    583.7613340
      9.2120000    583.8513030
      9.2130000    583.9427330
      9.2140000    584.0354880
      9.2150000    584.1272030
      9.2160000    584.2195360
      9.2170000    584.3135910
      9.2180000    584.4077690
      9.2190000    584.5007330
      9.2200000    584.5947010
      9.2210000    584.6828990
      9.2220000    584.7683830
      9.2230000    584.8564810
      9.2240000    584.9473210
      9.2250000    585.0349410
      9.2260000    585.1197190
      9.2270000    585.2075740
      9.2280000    585.2958430
      9.2290000    585.3832750
      9.2300000    585.4681000
      9.2310000    585.5566860
      9.2320000    585.6460510
      9.2330000    585.7318240
      9.2340000    585.8214780
      9.2350000    585.9110580
      9.2360000    585.9999350
      9.2370000    586.0888850
      9.2380000    586.1778410
      9.2390000    586.2662300
      9.2400000    586.3511920
      9.2410000    586.4409520
      9.2420000    586.5300160
      9.2430000    586.6174400
      9.2440000    586.7078740
      9.2450000    586.7961230
      9.2460000    586.8852160
      9.2470000    586.9709860
      9.2480000    587.0594580
      9.2490000    587.1489800
      9.2500000    587.2375690
      9.2510000    587.3267160
      9.2520000    587.4155640
      9.2530000    587.5045760
      9.2540000    587.5898240
      9.2550000    587.6787610
      9.2560000    587.7682540
      9.2570000    587.8565530
      9.2580000    587.9459480
      9.2590000    588.0355740
      9.2600000    588.1249110
      9.2610000    588.2101790
      9.2620000    588.2989850
      9.2630000    588.3885800
      9.2640000    588.4777820
      9.2650000    588.5684700
      9.2660000    588.6567740
      9.2670000    588.7450140
      9.2680000    588.8302020
      9.2690000    588.9199720
      9.2700000    589.0093160
      9.2710000    589.0976340
      9.2720000    589.1884260
      9.2730000    589.2771310
      9.2740000    589.3632630
      9.2750000    589.4487390
      9.2760000    589.5384950
      9.2770000    589.6268400
      9.2780000    589.7151380
      9.2790000    589.8055790
      9.2800000    589.8947800
      9.2810000    589.9831220
      9.2820000    590.0679420
      9.2830000    590.1563130
      9.2840000    590.2430950
      9.2850000    590.3309700
      9.2860000    590.4195540
      9.2870000    590.5078210
      9.2880000    590.5973440
      9.2890000    590.6831950
      9.2900000    590.7718330
      9.2910000    590.8604340
      9.2920000    590.9489230
      9.2930000    591.0399630
      9.2940000    591.1277390
      9.2950000    591.2174760
      9.2960000    591.3031710
      9.2970000    591.3920370
      9.2980000    591.4816810
      9.2990000    591.5701340
      9.3000000    591.6606440
      9.3010000    591.7482720
      9.3020000    591.8370390
      9.3030000    591.9219190
      9.3040000    592.0119330
      9.3050000    592.1003120
      9.3060000    592.1887170
      9.3070000    592.2796150
      9.3080000    592.3677410
      9.3090000    592.4548100
      9.3100000    592.5403140
      9.3110000    592.6289680
      9.3120000    592.7177490
      9.3130000    592.8070800
      9.3140000    592.8971820
      9.3150000    592.9874700
      9.3160000    593.0766970
      9.3170000    593.1622860
      9.3180000    593.2503050
      9.3190000    593.3394370
      9.3200000    593.4286540
      9.3210000    593.5185340
      9.3220000    593.6067970
      9.3230000    593.6966940
      9.3240000    593.7831200
      9.3250000    593.8714070
      9.3260000    593.9599790
      9.3270000    594.0492360
      9.3280000    594.1370720
      9.3290000    594.2254720
      9.3300000    594.3142490
      9.3310000    594.4006090
      9.3320000    594.4890050
      9.3330000    594.5776230
      9.3340000    594.6666100
      9.3350000    594.7545400
      9.3360000    594.8431040
      9.3370000    594.9323230
      9.3380000    595.0166290
      9.3390000    595.1061910
      9.3400000    595.1951620
      9.3410000    595.2844140
      9.3420000    595.3742360
      9.3430000    595.4620330
      9.3440000    595.5507150
      9.3450000    595.6365860
      9.3460000    595.7252050
      9.3470000    595.8119720
      9.3480000    595.8997030
      9.3490000    595.9896020
      9.3500000    596.0793050
      9.3510000    596.1678360
      9.3520000    596.2537920
      9.3530000    596.3424890
      9.3540000    596.4315210
      9.3550000    596.5196530
      9.3560000    596.6103740
      9.3570000    596.6989200
      9.3580000    596.7888560
      9.3590000    596.8755830
      9.3600000    596.9656300
      9.3610000    597.0549850
      9.3620000    597.1442080
      9.3630000    597.2324620
      9.3640000    597.3216190
      9.3650000    597.4107850
      9.3660000    597.4983940
      9.3670000    597.5871280
      9.3680000    597.6762330
      9.3690000    597.7636210
      9.3700000    597.8520610
      9.3710000    597.9409690
      9.3720000    598.0297350
      9.3730000    598.1159200
      9.3740000    598.2056190
      9.3750000    598.2941320
      9.3760000    598.3808890
      9.3770000    598.4695760
      9.3780000    598.5582300
      9.3790000    598.6466560
      9.3800000    598.7338530
      9.3810000    598.8229660
      9.3820000    598.9120560
      9.3830000    598.9994500
      9.3840000    599.0876390
      9.3850000    599.1759830
      9.3860000    599.2647690
      9.3870000    599.3520460
      9.3880000    599.4408340
      9.3890000    599.5298580
      9.3900000    599.6179080
      9.3910000    599.7057260
      9.3920000    599.7954850
      9.3930000    599.8837630
      9.3940000    599.9715550
      9.3950000    600.0609360
      9.3960000    600.1487040
      9.3970000    600.2359030
      9.3980000    600.3232540
      9.3990000    600.4119430
      9.4000000    600.5012330
      9.4010000    600.5886080
      9.4020000    600.6790380
      9.4030000    600.7680480
      9.4040000    600.8551780
      9.4050000    600.9438730
      9.4060000    601.0325200
      9.4070000    601.1212500
      9.4080000    601.2103720
      9.4090000    601.2986170
      9.4100000    601.3885710
      9.4110000    601.4745960
      9.4120000    601.5639360
      9.4130000    601.6530870
      9.4140000    601.7422410
      9.4150000    601.8313590
      9.4160000    601.9198380
      9.4170000    602.0094640
      9.4180000    602.0949200
      9.4190000    602.1838010
      9.4200000    602.2724890
      9.4210000    602.3616890
      9.4220000    602.4505320
      9.4230000    602.5388550
      9.4240000    602.6271680
      9.4250000    602.7137270
      9.4260000    602.8033300
      9.4270000    602.8925530
      9.4280000    602.9800110
      9.4290000    603.0701470
      9.4300000    603.1583880
      9.4310000    603.2474690
      9.4320000    603.3333260
      9.4330000    603.4216530
      9.4340000    603.5106940
      9.4350000    603.6005280
      9.4360000    603.6889840
      9.4370000    603.7790450
      9.4380000    603.8691590
      9.4390000    603.9581820
      9.4400000    604.0478440
      9.4410000    604.1372530
      9.4420000    604.2224240
      9.4430000    604.3128280
      9.4440000    604.3999170
      9.4450000    604.4899830
      9.4460000    604.5795290
      9.4470000    604.6686850
      9.4480000    604.7580160
      9.4490000    604.8433750
      9.4500000    604.9345080
      9.4510000    605.0233090
      9.4520000    605.1130530
      9.4530000    605.2039840
      9.4540000    605.2929600
      9.4550000    605.3820790
      9.4560000    605.4713770
      9.4570000    605.5613530
      9.4580000    605.6502790
      9.4590000    605.7358730
      9.4600000    605.8256420
      9.4610000    605.9144960
      9.4620000    606.0030120
      9.4630000    606.0923300
      9.4640000    606.1810510
      9.4650000    606.2700750
      9.4660000    606.3568860
      9.4670000    606.4465610
      9.4680000    606.5361040
      9.4690000    606.6260480
      9.4700000    606.7173500
      9.4710000    606.8057770
      9.4720000    606.8950270
      9.4730000    606.9806430
      9.4740000    607.0693790
      9.4750000    607.1580450
      9.4760000    607.2475100
      9.4770000    607.3372730
      9.4780000    607.4261470
      9.4790000    607.5167730
      9.4800000    607.6022640
      9.4810000    607.6925490
      9.4820000    607.7814100
      9.4830000    607.8706550
      9.4840000    607.9615580
      9.4850000    608.0517650
      9.4860000    608.1405860
      9.4870000    608.2269080
      9.4880000    608.3148940
      9.4890000    608.4044840
      9.4900000    608.4911420
      9.4910000    608.5807420
      9.4920000    608.6691980
      9.4930000    608.7581120
      9.4940000    608.8450090
      9.4950000    608.9338100
      9.4960000    609.0231900
      9.4970000    609.1125980
      9.4980000    609.2004360
      9.4990000    609.2897500
      9.5000000    609.3781910
      9.5010000    609.4635320
      9.5020000    609.5521460
      9.5030000    609.6430050
      9.5040000    609.7330150
      9.5050000    609.8223950
      9.5060000    609.9112840
      9.5070000    610.0002000
      9.5080000    610.0859860
      9.5090000    610.1757040
      9.5100000    610.2655780
      9.5110000    610.3546820
      9.5120000    610.4445830
      9.5130000    610.5314020
      9.5140000    610.6207270
      9.5150000    610.7077160
      9.5160000    610.7961520
      9.5170000    610.8849830
      9.5180000    610.9737430
      9.5190000    611.0637270
      9.5200000    611.1541890
      9.5210000    611.2427280
      9.5220000    611.3291730
      9.5230000    611.4187430
      9.5240000    611.5077490
      9.5250000    611.5967180
      9.5260000    611.6852780
      9.5270000    611.7738660
      9.5280000    611.8639670
      9.5290000    611.9523330
      9.5300000    612.0416820
      9.5310000    612.1313550
      9.5320000    612.2185530
      9.5330000    612.3071860
      9.5340000    612.3955020
      9.5350000    612.4850440
      9.5360000    612.5734520
      9.5370000    612.6636740
      9.5380000    612.7530900
      9.5390000    612.8399160
      9.5400000    612.9294730
      9.5410000    613.0206600
      9.5420000    613.1107250
      9.5430000    613.1994150
      9.5440000    613.2835370
      9.5450000    613.3695200
      9.5460000    613.4593180
      9.5470000    613.5496230
      9.5480000    613.6377220
      9.5490000    613.7274980
      9.5500000    613.8145890
      9.5510000    613.9045630
      9.5520000    613.9933690
      9.5530000    614.0806690
      9.5540000    614.1700520
      9.5550000    614.2603230
      9.5560000    614.3505660
      9.5570000    614.4382810
      9.5580000    614.5263640
      9.5590000    614.6150880
      9.5600000    614.7046220
      9.5610000    614.7935510
      9.5620000    614.8825500
      9.5630000    614.9711860
      9.5640000    615.0596120
      9.5650000    615.1479540
      9.5660000    615.2372440
      9.5670000    615.3247420
      9.5680000    615.4131720
      9.5690000    615.5033700
      9.5700000    615.5925810
      9.5710000    615.6807590
      9.5720000    615.7691620
      9.5730000    615.8574610
      9.5740000    615.9451510
      9.5750000    616.0335740
      9.5760000    616.1228190
      9.5770000    616.2118660
      9.5780000    616.2996850
      9.5790000    616.3888230
      9.5800000    616.4776630
      9.5810000    616.5649990
      9.5820000    616.6523930
      9.5830000    616.7416230
      9.5840000    616.8308270
      9.5850000    616.9188280
      9.5860000    617.0073920
      9.5870000    617.0962990
      9.5880000    617.1823890
      9.5890000    617.2706420
      9.5900000    617.3593450
      9.5910000    617.4483080
      9.5920000    617.5374780
      9.5930000    617.6289280
      9.5940000    617.7202710
      9.5950000    617.8079330
      9.5960000    617.8985140
      9.5970000    617.9876940
      9.5980000    618.0778240
      9.5990000    618.1659290
      9.6000000    618.2564510
      9.6010000    618.3459170
      9.6020000    618.4339360
      9.6030000    618.5232970
      9.6040000    618.6118170
      9.6050000    618.7016110
      9.6060000    618.7908050
      9.6070000    618.8794140
      9.6080000    618.9681880
      9.6090000    619.0547990
      9.6100000    619.1432840
      9.6110000    619.2328180
      9.6120000    619.3209410
      9.6130000    619.4099430
      9.6140000    619.5001630
      9.6150000    619.5898870
      9.6160000    619.6774580
      9.6170000    619.7665780
      9.6180000    619.8552740
      9.6190000    619.9456490
      9.6200000    620.0368430
      9.6210000    620.1268490
      9.6220000    620.2192000
      9.6230000    620.3055060
      9.6240000    620.3942010
      9.6250000    620.4827680
      9.6260000    620.5773500
      9.6270000    620.6731670
      9.6280000    620.7364360
      9.6290000    620.7914660
      9.6300000    620.8547910
      9.6310000    620.9100020
      9.6320000    620.9644720
      9.6330000    621.0196370
      9.6340000    621.0735970
      9.6350000    621.1277850
      9.6360000    621.1828260
      9.6370000    621.2375320
      9.6380000    621.2925310
      9.6390000    621.3463020
      9.6400000    621.4004420
      9.6410000    621.4540530
      9.6420000    621.5094250
      9.6430000    621.5647350
      9.6440000    621.6191250
      9.6450000    621.6852920
      9.6460000    621.7398330
      9.6470000    621.7935370
      9.6480000    621.8484120
      9.6490000    621.9025020
      9.6500000    621.9572040
      9.6510000    622.0117330
      9.6520000    622.0658120
      9.6530000    622.1201180
      9.6540000    622.1745360
      9.6550000    622.2289560
      9.6560000    622.2829500
      9.6570000    622.3377150
      9.6580000    622.3913520
      9.6590000    622.4454660
      9.6600000    622.5003800
      9.6610000    622.5552930
      9.6620000    622.6086910
      9.6630000    622.6681180
      9.6640000    622.7281590
      9.6650000    622.7884130
      9.6660000    622.8489230
      9.6670000    622.9057180
      9.6680000    622.9638330
      9.6690000    623.0197470
      9.6700000    623.0741240
      9.6710000    623.1280660
      9.6720000    623.1829990
      9.6730000    623.2379620
      9.6740000    623.2935580
      9.6750000    623.3479330
      9.6760000    623.4023560
      9.6770000    623.4576990
      9.6780000    623.5202950
      9.6790000    623.5822990
      9.6800000    623.6405410
      9.6810000    623.6963710
      9.6820000    623.7515760
      9.6830000    623.8064040
      9.6840000    623.8613190
      9.6850000    623.9155390
      9.6860000    623.9715890
      9.6870000    624.0270910
      9.6880000    624.0870530
      9.6890000    624.1456040
      9.6900000    624.2026810
      9.6910000    624.2750060
      9.6920000    624.3635850
      9.6930000    624.4533340
      9.6940000    624.5410050
      9.6950000    624.6310370
      9.6960000    624.7203740
      9.6970000    624.8085650
      9.6980000    624.8976760
      9.6990000    624.9857980
      9.7000000    625.0729920
      9.7010000    625.1601050
      9.7020000    625.2469710
      9.7030000    625.3354230
      9.7040000    625.4208790
      9.7050000    625.5083730
      9.7060000    625.5963580
      9.7070000    625.6855300
      9.7080000    625.7722520
      9.7090000    625.8613240
      9.7100000    625.9486020
      9.7110000    626.0356950
      9.7120000    626.1238960
      9.7130000    626.2120280
      9.7140000    626.2886750
      9.7150000    626.3451770
      9.7160000    626.4011080
      9.7170000    626.4569510
      9.7180000    626.5127270
      9.7190000    626.5683500
      9.7200000    626.6234070
      9.7210000    626.6784890
      9.7220000    626.7343040
      9.7230000    626.7890270
      9.7240000    626.8440610
      9.7250000    626.8994820
      9.7260000    626.9537410
      9.7270000    627.0087120
      9.7280000    627.0699640
      9.7290000    627.1313230
      9.7300000    627.1901370
      9.7310000    627.2495530
      9.7320000    627.3080490
      9.7330000    627.3662930
      9.7340000    627.4268060
      9.7350000    627.5166580
      9.7360000    627.6017420
      9.7370000    627.6891530
      9.7380000    627.7807550
      9.7390000    627.8730040
      9.7400000    627.9673570
      9.7410000    628.0568690
      9.7420000    628.1475310
      9.7430000    628.2349790
      9.7440000    628.3240980
      9.7450000    628.4121740
      9.7460000    628.5016290
      9.7470000    628.5898290
      9.7480000    628.6764390
      9.7490000    628.7662330
      9.7500000    628.8577130
      9.7510000    628.9490450
      9.7520000    629.0379620
      9.7530000    629.1271890
      9.7540000    629.2183010
      9.7550000    629.3050450
      9.7560000    629.3947020
      9.7570000    629.4836460
      9.7580000    629.5738070
      9.7590000    629.6663310
      9.7600000    629.7568220
      9.7610000    629.8466530
      9.7620000    629.9345570
      9.7630000    630.0256980
      9.7640000    630.1146650
      9.7650000    630.2012220
      9.7660000    630.2887970
      9.7670000    630.3773210
      9.7680000    630.4677090
      9.7690000    630.5576780
      9.7700000    630.6466150
      9.7710000    630.7352730
      9.7720000    630.8269220
      9.7730000    630.9192030
      9.7740000    631.0064600
      9.7750000    631.0666500
      9.7760000    631.1227730
      9.7770000    631.1805970
      9.7780000    631.2365350
      9.7790000    631.2913510
      9.7800000    631.3469650
      9.7810000    631.4014970
      9.7820000    631.4564500
      9.7830000    631.5102790
      9.7840000    631.5645340
      9.7850000    631.6191860
      9.7860000    631.6732050
      9.7870000    631.7276830
      9.7880000    631.7825320
      9.7890000    631.8370610
      9.7900000    631.8916050
      9.7910000    631.9463640
      9.7920000    632.0006800
      9.7930000    632.0567980
      9.7940000    632.1110970
      9.7950000    632.1656660
      9.7960000    632.2199460
      9.7970000    632.2739070
      9.7980000    632.3280820
      9.7990000    632.3813450
      9.8000000    632.4366060
      9.8010000    632.4955110
      9.8020000    632.5495200
      9.8030000    632.6029620
      9.8040000    632.6585930
      9.8050000    632.7126240
      9.8060000    632.7665440
      9.8070000    632.8210270
      9.8080000    632.8748270
      9.8090000    632.9290760
      9.8100000    632.9844510
      9.8110000    633.0394830
      9.8120000    633.0935510
      9.8130000    633.1489680
      9.8140000    633.2041950
      9.8150000    633.2585620
      9.8160000    633.3134640
      9.8170000    633.3677490
      9.8180000    633.4225050
      9.8190000    633.4767620
      9.8200000    633.5316790
      9.8210000    633.5857400
      9.8220000    633.6404340
      9.8230000    633.6945300
      9.8240000    633.7492380
      9.8250000    633.8038450
      9.8260000    633.8582010
      9.8270000    633.9128090
      9.8280000    633.9655060
      9.8290000    634.0202930
      9.8300000    634.0738550
      9.8310000    634.1280530
      9.8320000    634.1819720
      9.8330000    634.2352870
      9.8340000    634.2892650
      9.8350000    634.3450450
      9.8360000    634.3990930
      9.8370000    634.4527540
      9.8380000    634.5081130
      9.8390000    634.5632790
      9.8400000    634.6179450
      9.8410000    634.6717590
      9.8420000    634.7253400
      9.8430000    634.7797080
      9.8440000    634.8351880
      9.8450000    634.8893160
      9.8460000    634.9436700
      9.8470000    634.9976390
      9.8480000    635.0523740
      9.8490000    635.1406150
      9.8500000    635.2291460
      9.8510000    635.3151230
      9.8520000    635.4045650
      9.8530000    635.4954750
      9.8540000    635.5852420
      9.8550000    635.6705510
      9.8560000    635.7598980
      9.8570000    635.8488060
      9.8580000    635.9373530
      9.8590000    636.0233150
      9.8600000    636.1116630
      9.8610000    636.2014920
      9.8620000    636.2896850
      9.8630000    636.3750260
      9.8640000    636.4648290
      9.8650000    636.5541990
      9.8660000    636.6429850
      9.8670000    636.7286800
      9.8680000    636.8170320
      9.8690000    636.9066920
      9.8700000    636.9946620
      9.8710000    637.0795110
      9.8720000    637.1694090
      9.8730000    637.2592360
      9.8740000    637.3314190
      9.8750000    637.3857810
      9.8760000    637.4403420
      9.8770000    637.4947210
      9.8780000    637.5480050
      9.8790000    637.6029820
      9.8800000    637.6580150
      9.8810000    637.7117630
      9.8820000    637.7659810
      9.8830000    637.8202680
      9.8840000    637.8751920
      9.8850000    637.9299360
      9.8860000    637.9849590
      9.8870000    638.0391600
      9.8880000    638.0926970
      9.8890000    638.1464060
      9.8900000    638.2017380
      9.8910000    638.2679410
      9.8920000    638.3242120
      9.8930000    638.3790000
      9.8940000    638.4332840
      9.8950000    638.4855040
      9.8960000    638.5407180
      9.8970000    638.5948120
      9.8980000    638.6490450
      9.8990000    638.7031880
      9.9000000    638.7572600
      9.9010000    638.8133550
      9.9020000    638.8679680
      9.9030000    638.9222280
      9.9040000    638.9766740
      9.9050000    639.0309220
      9.9060000    639.1107340
      9.9070000    639.2004380
      9.9080000    639.2894650
      9.9090000    639.3782330
      9.9100000    639.4642990
      9.9110000    639.5536180
      9.9120000    639.6432660
      9.9130000    639.7319820
      9.9140000    639.8222540
      9.9150000    639.9117510
      9.9160000    639.9984190
      9.9170000    640.0837630
      9.9180000    640.1723410
      9.9190000    640.2625200
      9.9200000    640.3517930
      9.9210000    640.4412880
      9.9220000    640.5298580
      9.9230000    640.6190980
      9.9240000    640.7043870
      9.9250000    640.7934070
      9.9260000    640.8825410
      9.9270000    640.9709480
      9.9280000    641.0616320
      9.9290000    641.1520190
      9.9300000    641.2420370
      9.9310000    641.3274460
      9.9320000    641.4164680
      9.9330000    641.5062820
      9.9340000    641.5952740
      9.9350000    641.6854600
      9.9360000    641.7763470
      9.9370000    641.8661200
      9.9380000    641.9515660
      9.9390000    642.0391670
      9.9400000    642.1292510
      9.9410000    642.2184380
      9.9420000    642.3094190
      9.9430000    642.3983990
      9.9440000    642.4892180
      9.9450000    642.5774770
      9.9460000    642.6673540
      9.9470000    642.7573910
      9.9480000    642.8456530
      9.9490000    642.9356180
      9.9500000    643.0237540
      9.9510000    643.1136130
      9.9520000    643.2026100
      9.9530000    643.2920010
      9.9540000    643.3813050
      9.9550000    643.4699290
      9.9560000    643.5588770
      9.9570000    643.6481590
      9.9580000    643.7372800
      9.9590000    643.8254200
      9.9600000    643.9166790
      9.9610000    644.0072610
      9.9620000    644.0956940
      9.9630000    644.1850420
      9.9640000    644.2759460
      9.9650000    644.3649670
      9.9660000    644.4535020
      9.9670000    644.5429600
      9.9680000    644.6320720
      9.9690000    644.7184810
      9.9700000    644.8071250
      9.9710000    644.8963170
      9.9720000    644.9849900
      9.9730000    645.0741830
      9.9740000    645.1626950
      9.9750000    645.2529330
      9.9760000    645.3395310
      9.9770000    645.4271560
      9.9780000    645.5170240
      9.9790000    645.6066620
      9.9800000    645.6959910
      9.9810000    645.7842790
      9.9820000    645.8733840
      9.9830000    645.9591910
      9.9840000    646.0487470
      9.9850000    646.1382670
      9.9860000    646.2283490
      9.9870000    646.3170940
      9.9880000    646.3973660
      9.9890000    646.4515280
      9.9900000    646.5061410
      9.9910000    646.5601750
      9.9920000    646.6150840
      9.9930000    646.6691260
      9.9940000    646.7236550
      9.9950000    646.7780990
      9.9960000    646.8322160
      9.9970000    646.8871070
      9.9980000    646.9419480
      9.9990000    646.9967990
     10.0000000    647.0515520
     10.0010000    647.1069990
     10.0020000    647.1611490
     10.0030000    647.2161890
     10.0040000    647.2691520
     10.0050000    647.3407180
     10.0060000    647.4272600
     10.0070000    647.5164780
     10.0080000    647.6064540
     10.0090000    647.6931310
     10.0100000    647.7795950
     10.0110000    647.8708010
     10.0120000    647.9602100
     10.0130000    648.0488200
     10.0140000    648.1352030
     10.0150000    648.2244590
     10.0160000    648.3146680
     10.0170000    648.4013830
     10.0180000    648.4878030
     10.0190000    648.5771060
     10.0200000    648.6669860
     10.0210000    648.7545600
     10.0220000    648.8405310
     10.0230000    648.9312610
     10.0240000    649.0183610
     10.0250000    649.1060270
     10.0260000    649.1922990
     10.0270000    649.2812980
     10.0280000    649.3699760
     10.0290000    649.4543050
     10.0300000    649.5423360
     10.0310000    649.6317000
     10.0320000    649.7195560
     10.0330000    649.8062280
     10.0340000    649.8941290
     10.0350000    649.9842730
     10.0360000    650.0747420
     10.0370000    650.1589590
     10.0380000    650.2477970
     10.0390000    650.3356350
     10.0400000    650.4244420
     10.0410000    650.5108480
     10.0420000    650.5991410
     10.0430000    650.6869030
     10.0440000    650.7757190
     10.0450000    650.8606390
     10.0460000    650.9491330
     10.0470000    651.0376550
     10.0480000    651.1258980
     10.0490000    651.2118470
     10.0500000    651.3015940
     10.0510000    651.3899370
     10.0520000    651.4801140
     10.0530000    651.5666760
     10.0540000    651.6549400
     10.0550000    651.7443180
     10.0560000    651.8326060
     10.0570000    651.9180020
     10.0580000    652.0069210
     10.0590000    652.0963650
     10.0600000    652.1839620
     10.0610000    652.2700530
     10.0620000    652.3587410
     10.0630000    652.4488640
     10.0640000    652.5375010
     10.0650000    652.6239660
     10.0660000    652.7122510
     10.0670000    652.8004750
     10.0680000    652.8895700
     10.0690000    652.9753090
     10.0700000    653.0664860
     10.0710000    653.1557960
     10.0720000    653.2456610
     10.0730000    653.3309650
     10.0740000    653.4210850
     10.0750000    653.5095430
     10.0760000    653.5988860
     10.0770000    653.6850070
     10.0780000    653.7745270
     10.0790000    653.8632040
     10.0800000    653.9516700
     10.0810000    654.0386620
     10.0820000    654.1280300
     10.0830000    654.2171080
     10.0840000    654.3062520
     10.0850000    654.3934130
     10.0860000    654.4828960
     10.0870000    654.5707800
     10.0880000    654.6600130
     10.0890000    654.7478550
     10.0900000    654.8356280
     10.0910000    654.8910600
     10.0920000    654.9460610
     10.0930000    655.0007190
     10.0940000    655.0709000
     10.0950000    655.1602870
     10.0960000    655.2494290
     10.0970000    655.3389220
     10.0980000    655.4259020
     10.0990000    655.4998560
     10.1000000    655.5552780
     10.1010000    655.6098030
     10.1020000    655.6654820
     10.1030000    655.7200650
     10.1040000    655.7748570
     10.1050000    655.8292470
     10.1060000    655.8841810
     10.1070000    655.9391230
     10.1080000    655.9932610
     10.1090000    656.0471000
     10.1100000    656.1004690
     10.1110000    656.1551420
     10.1120000    656.2092170
     10.1130000    656.2642010
     10.1140000    656.3186520
     10.1150000    656.3730310
     10.1160000    656.4277270
     10.1170000    656.4850560
     10.1180000    656.5400360
     10.1190000    656.5954530
     10.1200000    656.6500670
     10.1210000    656.7043180
     10.1220000    656.7586840
     10.1230000    656.8125480
     10.1240000    656.8668160
     10.1250000    656.9202900
     10.1260000    656.9750650
     10.1270000    657.0295690
     10.1280000    657.0840340
     10.1290000    657.1391560
     10.1300000    657.1935600
     10.1310000    657.2480080
     10.1320000    657.3025180
     10.1330000    657.3568820
     10.1340000    657.4109780
     10.1350000    657.4647780
     10.1360000    657.5193290
     10.1370000    657.5737350
     10.1380000    657.6288210
     10.1390000    657.6838660
     10.1400000    657.7383040
     10.1410000    657.7924490
     10.1420000    657.8476820
     10.1430000    657.9021700
     10.1440000    657.9574300
     10.1450000    658.0116360
     10.1460000    658.0660630
     10.1470000    658.1205700
     10.1480000    658.1759080
     10.1490000    658.2310910
     10.1500000    658.2861210
     10.1510000    658.3408850
     10.1520000    658.3954900
     10.1530000    658.4499980
     10.1540000    658.5048710
     10.1550000    658.5583560
     10.1560000    658.6136120
     10.1570000    658.6692510
     10.1580000    658.7245360
     10.1590000    658.7792790
     10.1600000    658.8343410
     10.1610000    658.8897080
     10.1620000    658.9464930
     10.1630000    659.0007260
     10.1640000    659.0559810
     10.1650000    659.1097080
     10.1660000    659.1646630
     10.1670000    659.2194720
     10.1680000    659.2745890
     10.1690000    659.3291970
     10.1700000    659.3838420
     10.1710000    659.4381130
     10.1720000    659.4930800
     10.1730000    659.5483820
     10.1740000    659.6026560
     10.1750000    659.6575910
     10.1760000    659.7118790
     10.1770000    659.7663120
     10.1780000    659.8232210
     10.1790000    659.8774890
     10.1800000    659.9324690
     10.1810000    659.9870880
     10.1820000    660.0413800
     10.1830000    660.1183770
     10.1840000    660.2076350
     10.1850000    660.2974840
     10.1860000    660.3871790
     10.1870000    660.4771010
     10.1880000    660.5671030
     10.1890000    660.6564250
     10.1900000    660.7425220
     10.1910000    660.8334050
     10.1920000    660.9221590
     10.1930000    661.0121430
     10.1940000    661.1019000
     10.1950000    661.1933770
     10.1960000    661.2826130
     10.1970000    661.3688810
     10.1980000    661.4575280
     10.1990000    661.5466050
     10.2000000    661.6359760
     10.2010000    661.7224310
     10.2020000    661.8119790
     10.2030000    661.9009020
     10.2040000    661.9892240
     10.2050000    662.0754950
     10.2060000    662.1654640
     10.2070000    662.2550350
     10.2080000    662.3452150
     10.2090000    662.4354220
     10.2100000    662.5224040
     10.2110000    662.6124840
     10.2120000    662.7025560
     10.2130000    662.7923460
     10.2140000    662.8829410
     10.2150000    662.9726050
     10.2160000    663.0607250
     10.2170000    663.1468940
     10.2180000    663.2360060
     10.2190000    663.3241310
     10.2200000    663.4137510
     10.2210000    663.4987800
     10.2220000    663.5882210
     10.2230000    663.6783850
     10.2240000    663.7678310
     10.2250000    663.8535190
     10.2260000    663.9423380
     10.2270000    664.0316120
     10.2280000    664.1202790
     10.2290000    664.2072780
     10.2300000    664.2967710
     10.2310000    664.3861370
     10.2320000    664.4749300
     10.2330000    664.5618320
     10.2340000    664.6511730
     10.2350000    664.7389100
     10.2360000    664.8283380
     10.2370000    664.9166480
     10.2380000    665.0054620
     10.2390000    665.0936320
     10.2400000    665.1844440
     10.2410000    665.2721750
     10.2420000    665.3620160
     10.2430000    665.4517780
     10.2440000    665.5405750
     10.2450000    665.6288320
     10.2460000    665.7190460
     10.2470000    665.8095990
     10.2480000    665.8979910
     10.2490000    665.9873730
     10.2500000    666.0767720
     10.2510000    666.1666460
     10.2520000    666.2551360
     10.2530000    666.3446550
     10.2540000    666.4349240
     10.2550000    666.5224320
     10.2560000    666.6117280
     10.2570000    666.7017310
     10.2580000    666.7929490
     10.2590000    666.8820600
     10.2600000    666.9717720
     10.2610000    667.0619740
     10.2620000    667.1478340
     10.2630000    667.2386090
     10.2640000    667.3279350
     10.2650000    667.4190780
     10.2660000    667.5085660
     10.2670000    667.5979760
     10.2680000    667.6883200
     10.2690000    667.7749700
     10.2700000    667.8653220
     10.2710000    667.9531590
     10.2720000    668.0430680
     10.2730000    668.1326190
     10.2740000    668.2232390
     10.2750000    668.3110280
     10.2760000    668.3973920
     10.2770000    668.4873290
     10.2780000    668.5776660
     10.2790000    668.6675540
     10.2800000    668.7572900
     10.2810000    668.8472420
     10.2820000    668.9354860
     10.2830000    669.0221680
     10.2840000    669.1117320
     10.2850000    669.2006350
     10.2860000    669.2902190
     10.2870000    669.3814560
     10.2880000    669.4706200
     10.2890000    669.5607510
     10.2900000    669.6483120
     10.2910000    669.7375470
     10.2920000    669.8269410
     10.2930000    669.9164770
     10.2940000    670.0068160
     10.2950000    670.0964970
     10.2960000    670.1885430
     10.2970000    670.2782120
     10.2980000    670.3677430
     10.2990000    670.4573290
     10.3000000    670.5462710
     10.3010000    670.6362650
     10.3020000    670.7276310
     10.3030000    670.8153780
     10.3040000    670.9029450
     10.3050000    670.9928260
     10.3060000    671.0841550
     10.3070000    671.1726010
     10.3080000    671.2595710
     10.3090000    671.3490970
     10.3100000    671.4396740
     10.3110000    671.5272210
     10.3120000    671.6132490
     10.3130000    671.7034710
     10.3140000    671.7948770
     10.3150000    671.8855900
     10.3160000    671.9710740
     10.3170000    672.0606380
     10.3180000    672.1526240
     10.3190000    672.2424420
     10.3200000    672.3291420
     10.3210000    672.4183100
     10.3220000    672.5094850
     10.3230000    672.5983410
     10.3240000    672.6840080
     10.3250000    672.7742740
     10.3260000    672.8633880
     10.3270000    672.9526770
     10.3280000    673.0389630
     10.3290000    673.1293580
     10.3300000    673.2193190
     10.3310000    673.3077510
     10.3320000    673.3944400
     10.3330000    673.4854950
     10.3340000    673.5759830
     10.3350000    673.6642600
     10.3360000    673.7504140
     10.3370000    673.8402210
     10.3380000    673.9307190
     10.3390000    674.0183850
     10.3400000    674.1057510
     10.3410000    674.1958010
     10.3420000    674.2856790
     10.3430000    674.3735010
     10.3440000    674.4596580
     10.3450000    674.5507110
     10.3460000    674.6403870
     10.3470000    674.7289800
     10.3480000    674.8157880
     10.3490000    674.9055960
     10.3500000    674.9956710
     10.3510000    675.0833350
     10.3520000    675.1698280
     10.3530000    675.2595490
     10.3540000    675.3507730
     10.3550000    675.4380510
     10.3560000    675.5252370
     10.3570000    675.6162520
     10.3580000    675.7077050
     10.3590000    675.7951280
     10.3600000    675.8829130
     10.3610000    675.9725340
     10.3620000    676.0635260
     10.3630000    676.1520280
     10.3640000    676.2389330
     10.3650000    676.3286810
     10.3660000    676.4209010
     10.3670000    676.5090050
     10.3680000    676.5960970
     10.3690000    676.6871130
     10.3700000    676.7796710
     10.3710000    676.8678320
     10.3720000    676.9525710
     10.3730000    677.0420440
     10.3740000    677.1328980
     10.3750000    677.2229770
     10.3760000    677.3089750
     10.3770000    677.3982270
     10.3780000    677.4899610
     10.3790000    677.5796520
     10.3800000    677.6655180
     10.3810000    677.7554770
     10.3820000    677.8472960
     10.3830000    677.9357620
     10.3840000    678.0215510
     10.3850000    678.1108190
     10.3860000    678.2033120
     10.3870000    678.2925080
     10.3880000    678.3806210
     10.3890000    678.4716280
     10.3900000    678.5611070
     10.3910000    678.6519420
     10.3920000    678.7363200
     10.3930000    678.8255810
     10.3940000    678.9150540
     10.3950000    679.0046960
     10.3960000    679.0924760
     10.3970000    679.1821290
     10.3980000    679.2721990
     10.3990000    679.3615170
     10.4000000    679.4481510
     10.4010000    679.5382040
     10.4020000    679.6267980
     10.4030000    679.7164650
     10.4040000    679.8022830
     10.4050000    679.8928070
     10.4060000    679.9840830
     10.4070000    680.0740340
     10.4080000    680.1612260
     10.4090000    680.2491620
     10.4100000    680.3389470
     10.4110000    680.4288710
     10.4120000    680.5172110
     10.4130000    680.6047600
     10.4140000    680.6937610
     10.4150000    680.7839820
     10.4160000    680.8722940
     10.4170000    680.9583300
     10.4180000    681.0482980
     10.4190000    681.1373310
     10.4200000    681.2255220
     10.4210000    681.3120040
     10.4220000    681.4028300
     10.4230000    681.4933550
     10.4240000    681.5779320
     10.4250000    681.6659980
     10.4260000    681.7560830
     10.4270000    681.8474740
     10.4280000    681.9358060
     10.4290000    682.0238110
     10.4300000    682.1146120
     10.4310000    682.2049220
     10.4320000    682.2941050
     10.4330000    682.3801720
     10.4340000    682.4703390
     10.4350000    682.5609910
     10.4360000    682.6500230
     10.4370000    682.7366580
     10.4380000    682.8270930
     10.4390000    682.9182810
     10.4400000    683.0058790
     10.4410000    683.0937630
     10.4420000    683.1828680
     10.4430000    683.2738470
     10.4440000    683.3619000
     10.4450000    683.4488550
     10.4460000    683.5385100
     10.4470000    683.6292870
     10.4480000    683.7175040
     10.4490000    683.8055940
     10.4500000    683.8957570
     10.4510000    683.9869650
     10.4520000    684.0759890
     10.4530000    684.1631080
     10.4540000    684.2520640
     10.4550000    684.3434660
     10.4560000    684.4318560
     10.4570000    684.5185970
     10.4580000    684.6084960
     10.4590000    684.6999780
     10.4600000    684.7881120
     10.4610000    684.8760580
     10.4620000    684.9672890
     10.4630000    685.0585070
     10.4640000    685.1459070
     10.4650000    685.2321320
     10.4660000    685.3214720
     10.4670000    685.4107210
     10.4680000    685.4998650
     10.4690000    685.5865890
     10.4700000    685.6749740
     10.4710000    685.7640800
     10.4720000    685.8539930
     10.4730000    685.9417140
     10.4740000    686.0304320
     10.4750000    686.1191610
     10.4760000    686.2100370
     10.4770000    686.2978100
     10.4780000    686.3857670
     10.4790000    686.4760070
     10.4800000    686.5645750
     10.4810000    686.6526960
     10.4820000    686.7399620
     10.4830000    686.8292970
     10.4840000    686.9180040
     10.4850000    687.0035940
     10.4860000    687.0923120
     10.4870000    687.1821400
     10.4880000    687.2718690
     10.4890000    687.3593620
     10.4900000    687.4485930
     10.4910000    687.5384770
     10.4920000    687.6285060
     10.4930000    687.7159730
     10.4940000    687.8042740
     10.4950000    687.8936270
     10.4960000    687.9843540
     10.4970000    688.0718420
     10.4980000    688.1601360
     10.4990000    688.2499440
     10.5000000    688.3401620
     10.5010000    688.4285400
     10.5020000    688.5155100
     10.5030000    688.6070250
     10.5040000    688.6982870
     10.5050000    688.7880870
     10.5060000    688.8757100
     10.5070000    688.9655680
     10.5080000    689.0573600
     10.5090000    689.1467930
     10.5100000    689.2329410
     10.5110000    689.3218590
     10.5120000    689.4126120
     10.5130000    689.5007800
     10.5140000    689.5891230
     10.5150000    689.6779540
     10.5160000    689.7673320
     10.5170000    689.8560980
     10.5180000    689.9431510
     10.5190000    690.0332230
     10.5200000    690.1252410
     10.5210000    690.2130510
     10.5220000    690.2998450
     10.5230000    690.3896650
     10.5240000    690.4805810
     10.5250000    690.5679650
     10.5260000    690.6555900
     10.5270000    690.7466730
     10.5280000    690.8381820
     10.5290000    690.9266210
     10.5300000    691.0152900
     10.5310000    691.1051670
     10.5320000    691.1967220
     10.5330000    691.2829940
     10.5340000    691.3699820
     10.5350000    691.4589840
     10.5360000    691.5498230
     10.5370000    691.6378270
     10.5380000    691.7232370
     10.5390000    691.8123350
     10.5400000    691.9028710
     10.5410000    691.9912770
     10.5420000    692.0782260
     10.5430000    692.1691320
     10.5440000    692.2604860
     10.5450000    692.3491310
     10.5460000    692.4375330
     10.5470000    692.5274860
     10.5480000    692.6191240
     10.5490000    692.7079770
     10.5500000    692.7948000
     10.5510000    692.8846630
     10.5520000    692.9759450
     10.5530000    693.0648630
     10.5540000    693.1518580
     10.5550000    693.2413580
     10.5560000    693.3333320
     10.5570000    693.4215140
     10.5580000    693.5082400
     10.5590000    693.5990320
     10.5600000    693.6905990
     10.5610000    693.7799490
     10.5620000    693.8670260
     10.5630000    693.9573800
     10.5640000    694.0499530
     10.5650000    694.1396810
     10.5660000    694.2256170
     10.5670000    694.3161780
     10.5680000    694.4063410
     10.5690000    694.4953910
     10.5700000    694.5818220
     10.5710000    694.6735140
     10.5720000    694.7647690
     10.5730000    694.8550280
     10.5740000    694.9417800
     10.5750000    695.0321130
     10.5760000    695.1213620
     10.5770000    695.2085590
     10.5780000    695.2954170
     10.5790000    695.3852160
     10.5800000    695.4771920
     10.5810000    695.5679630
     10.5820000    695.6536680
     10.5830000    695.7448380
     10.5840000    695.8333560
     10.5850000    695.9223780
     10.5860000    696.0093180
     10.5870000    696.0992430
     10.5880000    696.1891660
     10.5890000    696.2798960
     10.5900000    696.3664350
     10.5910000    696.4562040
     10.5920000    696.5436650
     10.5930000    696.6306800
     10.5940000    696.7153790
     10.5950000    696.8052350
     10.5960000    696.8960140
     10.5970000    696.9841320
     10.5980000    697.0704570
     10.5990000    697.1591920
     10.6000000    697.2528440
     10.6010000    697.3409680
     10.6020000    697.4326560
     10.6030000    697.5241510
     10.6040000    697.6145200
     10.6050000    697.7046670
     10.6060000    697.7957960
     10.6070000    697.8528310
     10.6080000    697.9075690
     10.6090000    697.9626750
     10.6100000    698.0180740
     10.6110000    698.0739650
     10.6120000    698.1292750
     10.6130000    698.1839440
     10.6140000    698.2403920
     10.6150000    698.2961100
     10.6160000    698.3508210
     10.6170000    698.4058100
     10.6180000    698.4601040
     10.6190000    698.5143780
     10.6200000    698.5690840
     10.6210000    698.6241500
     10.6220000    698.6790470
     10.6230000    698.7338020
     10.6240000    698.7887910
     10.6250000    698.8432730
     10.6260000    698.8983640
     10.6270000    698.9535880
     10.6280000    699.0085760
     10.6290000    699.0638290
     10.6300000    699.1183280
     10.6310000    699.1739660
     10.6320000    699.2297640
     10.6330000    699.2852550
     10.6340000    699.3398560
     10.6350000    699.3948220
     10.6360000    699.4504410
     10.6370000    699.5047890
     10.6380000    699.5595390
     10.6390000    699.6144130
     10.6400000    699.6694990
     10.6410000    699.7244960
     10.6420000    699.7841250
     10.6430000    699.8450160
     10.6440000    699.9012860
     10.6450000    699.9561870
     10.6460000    700.0106280
     10.6470000    700.0676610
     10.6480000    700.1225760
     10.6490000    700.1778180
     10.6500000    700.2328880
     10.6510000    700.2874830
     10.6520000    700.3432720
     10.6530000    700.3990490
     10.6540000    700.4552030
     10.6550000    700.5106020
     10.6560000    700.5662170
     10.6570000    700.6210420
     10.6580000    700.6763560
     10.6590000    700.7322980
     10.6600000    700.7872300
     10.6610000    700.8420450
     10.6620000    700.8973270
     10.6630000    700.9518800
     10.6640000    701.0131730
     10.6650000    701.0842930
     10.6660000    701.1406890
     10.6670000    701.1946360
     10.6680000    701.2503620
     10.6690000    701.3064600
     10.6700000    701.3615530
     10.6710000    701.4167690
     10.6720000    701.4717650
     10.6730000    701.5266650
     10.6740000    701.6025170
     10.6750000    701.6906350
     10.6760000    701.7790190
     10.6770000    701.8686450
     10.6780000    701.9598210
     10.6790000    702.0469240
     10.6800000    702.1368920
     10.6810000    702.2264430
     10.6820000    702.3179390
     10.6830000    702.4051980
     10.6840000    702.4947510
     10.6850000    702.5835610
     10.6860000    702.6739380
     10.6870000    702.7619650
     10.6880000    702.8506360
     10.6890000    702.9394350
     10.6900000    703.0303410
     10.6910000    703.1184370
     10.6920000    703.1757110
     10.6930000    703.2306320
     10.6940000    703.2856790
     10.6950000    703.3404960
     10.6960000    703.3964670
     10.6970000    703.4512280
     10.6980000    703.5061310
     10.6990000    703.5615940
     10.7000000    703.6160230
     10.7010000    703.6709310
     10.7020000    703.7269960
     10.7030000    703.7821780
     10.7040000    703.8365550
     10.7050000    703.8911700
     10.7060000    703.9462180
     10.7070000    704.0017870
     10.7080000    704.0570250
     10.7090000    704.1122390
     10.7100000    704.1664080
     10.7110000    704.2215750
     10.7120000    704.2768870
     10.7130000    704.3319950
     10.7140000    704.3858870
     10.7150000    704.4404300
     10.7160000    704.4946920
     10.7170000    704.5492870
     10.7180000    704.6045290
     10.7190000    704.6594480
     10.7200000    704.7148000
     10.7210000    704.7698630
     10.7220000    704.8247680
     10.7230000    704.8796360
     10.7240000    704.9360770
     10.7250000    704.9913240
     10.7260000    705.0476960
     10.7270000    705.1036090
     10.7280000    705.1584450
     10.7290000    705.2144770
     10.7300000    705.2693350
     10.7310000    705.3241440
     10.7320000    705.3793230
     10.7330000    705.4340970
     10.7340000    705.4897220
     10.7350000    705.5448220
     10.7360000    705.5996890
     10.7370000    705.6548130
     10.7380000    705.7126920
     10.7390000    705.7672450
     10.7400000    705.8223970
     10.7410000    705.8819470
     10.7420000    705.9411690
     10.7430000    705.9966910
     10.7440000    706.0524610
     10.7450000    706.1099660
     10.7460000    706.1663170
     10.7470000    706.2236430
     10.7480000    706.2792690
     10.7490000    706.3345570
     10.7500000    706.3905830
     10.7510000    706.4454650
     10.7520000    706.5009340
     10.7530000    706.5565430
     10.7540000    706.6115680
     10.7550000    706.6667840
     10.7560000    706.7218240
     10.7570000    706.7771960
     10.7580000    706.8322610
     10.7590000    706.8883520
     10.7600000    706.9434350
     10.7610000    706.9987080
     10.7620000    707.0544860
     10.7630000    707.1110220
     10.7640000    707.1666920
     10.7650000    707.2219810
     10.7660000    707.2770400
     10.7670000    707.3316050
     10.7680000    707.3866160
     10.7690000    707.4416350
     10.7700000    707.4966690
     10.7710000    707.5511450
     10.7720000    707.6062830
     10.7730000    707.6616650
     10.7740000    707.7173400
     10.7750000    707.7726720
     10.7760000    707.8284290
     10.7770000    707.8842430
     10.7780000    707.9398590
     10.7790000    707.9949820
     10.7800000    708.0510780
     10.7810000    708.1070710
     10.7820000    708.1619210
     10.7830000    708.2170580
     10.7840000    708.2728300
     10.7850000    708.3275610
     10.7860000    708.3828740
     10.7870000    708.4382440
     10.7880000    708.4935050
     10.7890000    708.5492380
     10.7900000    708.6045660
     10.7910000    708.6601800
     10.7920000    708.7164380
     10.7930000    708.7708100
     10.7940000    708.8269640
     10.7950000    708.8817830
     10.7960000    708.9368250
     10.7970000    708.9927840
     10.7980000    709.0478870
     10.7990000    709.1043540
     10.8000000    709.1593850
     10.8010000    709.2141970
     10.8020000    709.2705730
     10.8030000    709.3249640
     10.8040000    709.3803010
     10.8050000    709.4349120
     10.8060000    709.4901540
     10.8070000    709.5453820
     10.8080000    709.6023670
     10.8090000    709.6572790
     10.8100000    709.7123690
     10.8110000    709.7679220
     10.8120000    709.8230010
     10.8130000    709.8783870
     10.8140000    709.9342090
     10.8150000    709.9892600
     10.8160000    710.0464830
     10.8170000    710.1025090
     10.8180000    710.1579540
     10.8190000    710.2136200
     10.8200000    710.2698620
     10.8210000    710.3243470
     10.8220000    710.3799450
     10.8230000    710.4347060
     10.8240000    710.4899050
     10.8250000    710.5456500
     10.8260000    710.6013840
     10.8270000    710.6568380
     10.8280000    710.7122530
     10.8290000    710.7678990
     10.8300000    710.8231060
     10.8310000    710.8790770
     10.8320000    710.9338000
     10.8330000    710.9894350
     10.8340000    711.0442220
     10.8350000    711.0991600
     10.8360000    711.1540430
     10.8370000    711.2098310
     10.8380000    711.2656790
     10.8390000    711.3207420
     10.8400000    711.3761040
     10.8410000    711.4301930
     10.8420000    711.4863040
     10.8430000    711.5415030
     10.8440000    711.5961160
     10.8450000    711.6510970
     10.8460000    711.7064090
     10.8470000    711.7619270
     10.8480000    711.8182420
     10.8490000    711.8734910
     10.8500000    711.9288490
     10.8510000    711.9841010
     10.8520000    712.0403670
     10.8530000    712.0967820
     10.8540000    712.1521950
     10.8550000    712.2073050
     10.8560000    712.2622570
     10.8570000    712.3173420
     10.8580000    712.3722110
     10.8590000    712.4281810
     10.8600000    712.4830560
     10.8610000    712.5381850
     10.8620000    712.5932780
     10.8630000    712.6486880
     10.8640000    712.7043680
     10.8650000    712.7597350
     10.8660000    712.8150840
     10.8670000    712.8699510
     10.8680000    712.9250450
     10.8690000    712.9804340
     10.8700000    713.0479240
     10.8710000    713.1034240
     10.8720000    713.1582600
     10.8730000    713.2136580
     10.8740000    713.2693840
     10.8750000    713.3240590
     10.8760000    713.3800880
     10.8770000    713.4348290
     10.8780000    713.4897150
     10.8790000    713.5451450
     10.8800000    713.6005720
     10.8810000    713.6587720
     10.8820000    713.7138170
     10.8830000    713.7687780
     10.8840000    713.8234290
     10.8850000    713.8781950
     10.8860000    713.9335780
     10.8870000    713.9893510
     10.8880000    714.0441020
     10.8890000    714.0995160
     10.8900000    714.1554270
     10.8910000    714.2092830
     10.8920000    714.2641940
     10.8930000    714.3199240
     10.8940000    714.3755080
     10.8950000    714.4307080
     10.8960000    714.4864860
     10.8970000    714.5406900
     10.8980000    714.5963520
     10.8990000    714.6521140
     10.9000000    714.7072390
     10.9010000    714.7632090
     10.9020000    714.8193000
     10.9030000    714.8747070
     10.9040000    714.9304490
     10.9050000    714.9862140
     10.9060000    715.0433840
     10.9070000    715.1002390
     10.9080000    715.1558190
     10.9090000    715.2119780
     10.9100000    715.2670180
     10.9110000    715.3223490
     10.9120000    715.3779240
     10.9130000    715.4335790
     10.9140000    715.4885680
     10.9150000    715.5436660
     10.9160000    715.5991650
     10.9170000    715.6547790
     10.9180000    715.7099200
     10.9190000    715.7647530
     10.9200000    715.8199970
     10.9210000    715.8720720
     10.9220000    715.9233500
     10.9230000    715.9744640
     10.9240000    716.0248450
     10.9250000    716.0762350
     10.9260000    716.1274200
     10.9270000    716.1788930
     10.9280000    716.2305760
     10.9290000    716.2806480
     10.9300000    716.3320350
     10.9310000    716.3828010
     10.9320000    716.4341100
     10.9330000    716.4847590
     10.9340000    716.5361230
     10.9350000    716.5868980
     10.9360000    716.6379360
     10.9370000    716.6887320
     10.9380000    716.7392910
     10.9390000    716.7909110
     10.9400000    716.8417340
     10.9410000    716.8921010
     10.9420000    716.9432730
     10.9430000    716.9943590
     10.9440000    717.0459990
     10.9450000    717.0973280
     10.9460000    717.1489170
     10.9470000    717.1990070
     10.9480000    717.2497690
     10.9490000    717.3007480
     10.9500000    717.3514040
     10.9510000    717.4026760
     10.9520000    717.4538900
     10.9530000    717.5050660
     10.9540000    717.5552550
     10.9550000    717.6052190
     10.9560000    717.6564260
     10.9570000    717.7071010
     10.9580000    717.7592170
     10.9590000    717.8103080
     10.9600000    717.8613650
     10.9610000    717.9124130
     10.9620000    717.9638990
     10.9630000    718.0149980
     10.9640000    718.0668170
     10.9650000    718.1176700
     10.9660000    718.1685660
     10.9670000    718.2194490
     10.9680000    718.2706760
     10.9690000    718.3218370
     10.9700000    718.3731000
     10.9710000    718.4241770
     10.9720000    718.4756310
     10.9730000    718.5263550
     10.9740000    718.5775570
     10.9750000    718.6285870
     10.9760000    718.6800590
     10.9770000    718.7311410
     10.9780000    718.7819710
     10.9790000    718.8327420
     10.9800000    718.8840900
     10.9810000    718.9346140
     10.9820000    718.9858110
     10.9830000    719.0366510
     10.9840000    719.0885390
     10.9850000    719.1397420
     10.9860000    719.1901200
     10.9870000    719.2412080
     10.9880000    719.2925030
     10.9890000    719.3438300
     10.9900000    719.3946480
     10.9910000    719.4460090
     10.9920000    719.4976400
     10.9930000    719.5487980
     10.9940000    719.5999530
     10.9950000    719.6515460
     10.9960000    719.7033750
     10.9970000    719.7545940
     10.9980000    719.8055990
     10.9990000    719.8564460
     11.0000000    719.9072450
     11.0010000    719.9607540
     11.0020000    720.0109860
     11.0030000    720.0617290
     11.0040000    720.1124420
     11.0050000    720.1641060
     11.0060000    720.2148830
     11.0070000    720.2659780
     11.0080000    720.3164400
     11.0090000    720.3673230
     11.0100000    720.4188170
     11.0110000    720.4699580
     11.0120000    720.5209970
     11.0130000    720.5728150
     11.0140000    720.6235770
     11.0150000    720.6750630
     11.0160000    720.7254310
     11.0170000    720.7766420
     11.0180000    720.8279380
     11.0190000    720.8794460
     11.0200000    720.9306610
     11.0210000    720.9817490
     11.0220000    721.0328060
     11.0230000    721.0849190
     11.0240000    721.1359180
     11.0250000    721.1883830
     11.0260000    721.2393000
     11.0270000    721.2906100
     11.0280000    721.3418570
     11.0290000    721.3930000
     11.0300000    721.4442190
     11.0310000    721.4957670
     11.0320000    721.5475050
     11.0330000    721.5981620
     11.0340000    721.6491300
     11.0350000    721.7000710
     11.0360000    721.7513790
     11.0370000    721.8032360
     11.0380000    721.8549420
     11.0390000    721.9062310
     11.0400000    721.9573680
     11.0410000    722.0087550
     11.0420000    722.0751530
     11.0430000    722.1587680
     11.0440000    722.2430940
     11.0450000    722.3274390
     11.0460000    722.3847790
     11.0470000    722.4362230
     11.0480000    722.4879120
     11.0490000    722.5388910
     11.0500000    722.5901550
     11.0510000    722.6414090
     11.0520000    722.6920620
     11.0530000    722.7435210
     11.0540000    722.7944550
     11.0550000    722.8447590
     11.0560000    722.8949570
     11.0570000    722.9467890
     11.0580000    722.9979960
     11.0590000    723.0495080
     11.0600000    723.1007770
     11.0610000    723.1608680
     11.0620000    723.2126060
     11.0630000    723.2637440
     11.0640000    723.3147540
     11.0650000    723.3663220
     11.0660000    723.4175180
     11.0670000    723.4686640
     11.0680000    723.5198000
     11.0690000    723.5702510
     11.0700000    723.6211750
     11.0710000    723.6724000
     11.0720000    723.7235360
     11.0730000    723.7742740
     11.0740000    723.8249340
     11.0750000    723.8759890
     11.0760000    723.9280440
     11.0770000    723.9794780
     11.0780000    724.0310950
     11.0790000    724.0824310
     11.0800000    724.1335870
     11.0810000    724.1850480
     11.0820000    724.2364710
     11.0830000    724.2875820
     11.0840000    724.3390590
     11.0850000    724.3902010
     11.0860000    724.4409880
     11.0870000    724.4914960
     11.0880000    724.5423770
     11.0890000    724.5933300
     11.0900000    724.6458550
     11.0910000    724.6966810
     11.0920000    724.7484210
     11.0930000    724.7992810
     11.0940000    724.8503450
     11.0950000    724.9015330
     11.0960000    724.9534520
     11.0970000    725.0043590
     11.0980000    725.0557240
     11.0990000    725.1071950
     11.1000000    725.1589530
     11.1010000    725.2113910
     11.1020000    725.2636280
     11.1030000    725.3146290
     11.1040000    725.3660990
     11.1050000    725.4173310
     11.1060000    725.4682820
     11.1070000    725.5199310
     11.1080000    725.5713630
     11.1090000    725.6220110
     11.1100000    725.6730800
     11.1110000    725.7322390
     11.1120000    725.8174690
     11.1130000    725.8847000
     11.1140000    725.9355770
     11.1150000    725.9864600
     11.1160000    726.0381750
     11.1170000    726.0896830
     11.1180000    726.1406730
     11.1190000    726.1917920
     11.1200000    726.2434090
     11.1210000    726.2945540
     11.1220000    726.3454420
     11.1230000    726.3969130
     11.1240000    726.4479280
     11.1250000    726.4984080
     11.1260000    726.5497360
     11.1270000    726.6010350
     11.1280000    726.6515700
     11.1290000    726.7040730
     11.1300000    726.7552780
     11.1310000    726.8064960
     11.1320000    726.8576610
     11.1330000    726.9080240
     11.1340000    726.9597950
     11.1350000    727.0111150
     11.1360000    727.0634350
     11.1370000    727.1144170
     11.1380000    727.1655210
     11.1390000    727.2173390
     11.1400000    727.2682830
     11.1410000    727.3198540
     11.1420000    727.3713380
     11.1430000    727.4225210
     11.1440000    727.4737700
     11.1450000    727.5314800
     11.1460000    727.5830320
     11.1470000    727.6345810
     11.1480000    727.6863020
     11.1490000    727.7377750
     11.1500000    727.7881890
     11.1510000    727.8398580
     11.1520000    727.8907400
     11.1530000    727.9423200
     11.1540000    727.9936030
     11.1550000    728.0453600
     11.1560000    728.0970060
     11.1570000    728.1483050
     11.1580000    728.1997630
     11.1590000    728.2512830
     11.1600000    728.3029890
     11.1610000    728.3541010
     11.1620000    728.4048370
     11.1630000    728.4560580
     11.1640000    728.5070520
     11.1650000    728.5589630
     11.1660000    728.6100660
     11.1670000    728.6615830
     11.1680000    728.7129520
     11.1690000    728.7641010
     11.1700000    728.8156580
     11.1710000    728.8665910
     11.1720000    728.9189140
     11.1730000    728.9695310
     11.1740000    729.0207670
     11.1750000    729.0727310
     11.1760000    729.1242150
     11.1770000    729.1754380
     11.1780000    729.2261980
     11.1790000    729.2770620
     11.1800000    729.3284200
     11.1810000    729.3796640
     11.1820000    729.4305320
     11.1830000    729.4817390
     11.1840000    729.5338520
     11.1850000    729.5848040
     11.1860000    729.6365570
     11.1870000    729.6880290
     11.1880000    729.7389650
     11.1890000    729.7936440
     11.1900000    729.8784980
     11.1910000    729.9636480
     11.1920000    730.0481360
     11.1930000    730.1311990
     11.1940000    730.2111820
     11.1950000    730.2961530
     11.1960000    730.3807520
     11.1970000    730.4619540
     11.1980000    730.5460250
     11.1990000    730.6305860
     11.2000000    730.7129370
     11.2010000    730.7977390
     11.2020000    730.8820900
     11.2030000    730.9665790
     11.2040000    731.0513370
     11.2050000    731.1121000
     11.2060000    731.1630830
     11.2070000    731.2141070
     11.2080000    731.2758360
     11.2090000    731.3429760
     11.2100000    731.3941620
     11.2110000    731.4460150
     11.2120000    731.4994250
     11.2130000    731.5500090
     11.2140000    731.6016090
     11.2150000    731.6524650
     11.2160000    731.7046360
     11.2170000    731.7563730
     11.2180000    731.8084490
     11.2190000    731.8600830
     11.2200000    731.9107420
     11.2210000    731.9619920
     11.2220000    732.0169950
     11.2230000    732.0686690
     11.2240000    732.1199300
     11.2250000    732.1707740
     11.2260000    732.2214020
     11.2270000    732.2730370
     11.2280000    732.3238380
     11.2290000    732.3745860
     11.2300000    732.4264940
     11.2310000    732.4774490
     11.2320000    732.5330110
     11.2330000    732.5845960
     11.2340000    732.6359010
     11.2350000    732.6873660
     11.2360000    732.7390050
     11.2370000    732.7901040
     11.2380000    732.8409830
     11.2390000    732.8923630
     11.2400000    732.9434960
     11.2410000    732.9960560
     11.2420000    733.0472690
     11.2430000    733.0986340
     11.2440000    733.1497010
     11.2450000    733.2011130
     11.2460000    733.2519270
     11.2470000    733.3032570
     11.2480000    733.3551870
     11.2490000    733.4064670
     11.2500000    733.4573730
     11.2510000    733.5081970
     11.2520000    733.5593840
     11.2530000    733.6109090
     11.2540000    733.6621730
     11.2550000    733.7134650
     11.2560000    733.7648890
     11.2570000    733.8152260
     11.2580000    733.8660770
     11.2590000    733.9176400
     11.2600000    733.9697270
     11.2610000    734.0214800
     11.2620000    734.0722930
     11.2630000    734.1234530
     11.2640000    734.1742700
     11.2650000    734.2255710
     11.2660000    734.2768090
     11.2670000    734.3281720
     11.2680000    734.3788200
     11.2690000    734.4299500
     11.2700000    734.4813460
     11.2710000    734.5326730
     11.2720000    734.5845600
     11.2730000    734.6358960
     11.2740000    734.6870580
     11.2750000    734.7379270
     11.2760000    734.7887600
     11.2770000    734.8399750
     11.2780000    734.8910940
     11.2790000    734.9427010
     11.2800000    734.9957240
     11.2810000    735.0464490
     11.2820000    735.0978350
     11.2830000    735.1489750
     11.2840000    735.2011860
     11.2850000    735.2519050
     11.2860000    735.3032860
     11.2870000    735.3746370
     11.2880000    735.4303550
     11.2890000    735.4816600
     11.2900000    735.5333310
     11.2910000    735.5845710
     11.2920000    735.6352980
     11.2930000    735.6872120
     11.2940000    735.7384400
     11.2950000    735.7897610
     11.2960000    735.8413910
     11.2970000    735.8922470
     11.2980000    735.9435760
     11.2990000    735.9961760
     11.3000000    736.0479130
     11.3010000    736.1003280
     11.3020000    736.1522640
     11.3030000    736.2038760
     11.3040000    736.2547460
     11.3050000    736.3054500
     11.3060000    736.3560510
     11.3070000    736.4074360
     11.3080000    736.4589030
     11.3090000    736.5102860
     11.3100000    736.5616930
     11.3110000    736.6124780
     11.3120000    736.6635160
     11.3130000    736.7146770
     11.3140000    736.7666490
     11.3150000    736.8178260
     11.3160000    736.8688240
     11.3170000    736.9202770
     11.3180000    736.9708400
     11.3190000    737.0244090
     11.3200000    737.0763550
     11.3210000    737.1271220
     11.3220000    737.1784670
     11.3230000    737.2293700
     11.3240000    737.2800580
     11.3250000    737.3303810
     11.3260000    737.3823780
     11.3270000    737.4339970
     11.3280000    737.4848490
     11.3290000    737.5367120
     11.3300000    737.5874550
     11.3310000    737.6387370
     11.3320000    737.6901720
     11.3330000    737.7417520
     11.3340000    737.7932270
     11.3350000    737.8439700
     11.3360000    737.8951250
     11.3370000    737.9465750
     11.3380000    737.9990230
     11.3390000    738.0504580
     11.3400000    738.1007240
     11.3410000    738.1522790
     11.3420000    738.2035430
     11.3430000    738.2547120
     11.3440000    738.3061680
     11.3450000    738.3583260
     11.3460000    738.4093500
     11.3470000    738.4597220
     11.3480000    738.5108490
     11.3490000    738.5622870
     11.3500000    738.6138110
     11.3510000    738.6652100
     11.3520000    738.7166880
     11.3530000    738.7676570
     11.3540000    738.8186050
     11.3550000    738.8708090
     11.3560000    738.9221920
     11.3570000    738.9760220
     11.3580000    739.0268850
     11.3590000    739.0785730
     11.3600000    739.1297670
     11.3610000    739.1805180
     11.3620000    739.2326000
     11.3630000    739.2842240
     11.3640000    739.3356130
     11.3650000    739.3869260
     11.3660000    739.4385940
     11.3670000    739.4902110
     11.3680000    739.5413350
     11.3690000    739.5921150
     11.3700000    739.6432710
     11.3710000    739.6947100
     11.3720000    739.7464440
     11.3730000    739.7978830
     11.3740000    739.8491720
     11.3750000    739.8999890
     11.3760000    739.9520960
     11.3770000    740.0048130
     11.3780000    740.0561920
     11.3790000    740.1074610
     11.3800000    740.1592400
     11.3810000    740.2109940
     11.3820000    740.2624630
     11.3830000    740.3139530
     11.3840000    740.3654800
     11.3850000    740.4166030
     11.3860000    740.4682000
     11.3870000    740.5199260
     11.3880000    740.5707860
     11.3890000    740.6213920
     11.3900000    740.6729270
     11.3910000    740.7241350
     11.3920000    740.7758850
     11.3930000    740.8276000
     11.3940000    740.8794000
     11.3950000    740.9310410
     11.3960000    740.9827170
     11.3970000    741.0338590
     11.3980000    741.0851410
     11.3990000    741.1370370
     11.4000000    741.1887870
     11.4010000    741.2414310
     11.4020000    741.2930740
     11.4030000    741.3442870
     11.4040000    741.3958330
     11.4050000    741.4469800
     11.4060000    741.4985390
     11.4070000    741.5495440
     11.4080000    741.6004860
     11.4090000    741.6521330
     11.4100000    741.7038450
     11.4110000    741.7557930
     11.4120000    741.8074660
     11.4130000    741.8586940
     11.4140000    741.9104930
     11.4150000    741.9614220
     11.4160000    742.0128850
     11.4170000    742.0648740
     11.4180000    742.1162620
     11.4190000    742.1675080
     11.4200000    742.2187450
     11.4210000    742.2701040
     11.4220000    742.3210170
     11.4230000    742.3729120
     11.4240000    742.4237810
     11.4250000    742.4754120
     11.4260000    742.5274000
     11.4270000    742.5785560
     11.4280000    742.6295790
     11.4290000    742.6814070
     11.4300000    742.7326330
     11.4310000    742.7837780
     11.4320000    742.8347090
     11.4330000    742.8860270
     11.4340000    742.9501560
     11.4350000    743.0019780
     11.4360000    743.0531240
     11.4370000    743.1048760
     11.4380000    743.1561450
     11.4390000    743.2076770
     11.4400000    743.2587080
     11.4410000    743.3098750
     11.4420000    743.3617240
     11.4430000    743.4129920
     11.4440000    743.4635140
     11.4450000    743.5143810
     11.4460000    743.5658690
     11.4470000    743.6181610
     11.4480000    743.6690940
     11.4490000    743.7208430
     11.4500000    743.7719810
     11.4510000    743.8234040
     11.4520000    743.8746980
     11.4530000    743.9256240
     11.4540000    743.9768810
     11.4550000    744.0276390
     11.4560000    744.0785740
     11.4570000    744.1297670
     11.4580000    744.1807330
     11.4590000    744.2325690
     11.4600000    744.2839180
     11.4610000    744.3345410
     11.4620000    744.3863380
     11.4630000    744.4366700
     11.4640000    744.4879010
     11.4650000    744.5397350
     11.4660000    744.5917220
     11.4670000    744.6432730
     11.4680000    744.6943580
     11.4690000    744.7453640
     11.4700000    744.7959510
     11.4710000    744.8476370
     11.4720000    744.8986820
     11.4730000    744.9527530
     11.4740000    745.0041130
     11.4750000    745.0545870
     11.4760000    745.1054130
     11.4770000    745.1560080
     11.4780000    745.2067270
     11.4790000    745.2570480
     11.4800000    745.3078020
     11.4810000    745.3593540
     11.4820000    745.4107370
     11.4830000    745.4621710
     11.4840000    745.5143570
     11.4850000    745.5662330
     11.4860000    745.6176150
     11.4870000    745.6687700
     11.4880000    745.7199080
     11.4890000    745.7701290
     11.4900000    745.8226430
     11.4910000    745.8731780
     11.4920000    745.9250220
     11.4930000    745.9763890
     11.4940000    746.0280480
     11.4950000    746.0795020
     11.4960000    746.1305070
     11.4970000    746.1817810
     11.4980000    746.2329750
     11.4990000    746.2838610
     11.5000000    746.3351730
     11.5010000    746.3870360
     11.5020000    746.4391840
     11.5030000    746.4908060
     11.5040000    746.5423420
     11.5050000    746.5933350
     11.5060000    746.6450700
     11.5070000    746.6962620
     11.5080000    746.7486550
     11.5090000    746.8001710
     11.5100000    746.8510090
     11.5110000    746.9021450
     11.5120000    746.9536520
     11.5130000    747.0052080
     11.5140000    747.0572400
     11.5150000    747.1084950
     11.5160000    747.1603280
     11.5170000    747.2116740
     11.5180000    747.2621950
     11.5190000    747.3129040
     11.5200000    747.3642990
     11.5210000    747.4153600
     11.5220000    747.4667690
     11.5230000    747.5186410
     11.5240000    747.5696860
     11.5250000    747.6211480
     11.5260000    747.6729000
     11.5270000    747.7244060
     11.5280000    747.7759350
     11.5290000    747.8266390
     11.5300000    747.8780510
     11.5310000    747.9296580
     11.5320000    747.9813490
     11.5330000    748.0334540
     11.5340000    748.0848720
     11.5350000    748.1357280
     11.5360000    748.1872100
     11.5370000    748.2386930
     11.5380000    748.2904600
     11.5390000    748.3420870
     11.5400000    748.3939740
     11.5410000    748.4447100
     11.5420000    748.4955640
     11.5430000    748.5465800
     11.5440000    748.5979350
     11.5450000    748.6489150
     11.5460000    748.7002760
     11.5470000    748.7515610
     11.5480000    748.8030640
     11.5490000    748.8580780
     11.5500000    748.9141870
     11.5510000    748.9656820
     11.5520000    749.0165850
     11.5530000    749.0681510
     11.5540000    749.1189660
     11.5550000    749.1703590
     11.5560000    749.2228470
     11.5570000    749.2744300
     11.5580000    749.3260520
     11.5590000    749.3773470
     11.5600000    749.4284300
     11.5610000    749.4796100
     11.5620000    749.5310320
     11.5630000    749.5829530
     11.5640000    749.6345720
     11.5650000    749.6864940
     11.5660000    749.7376660
     11.5670000    749.7892290
     11.5680000    749.8413590
     11.5690000    749.8933460
     11.5700000    749.9452350
     11.5710000    750.0130890
     11.5720000    750.0649420
     11.5730000    750.1163810
     11.5740000    750.1684920
     11.5750000    750.2200580
     11.5760000    750.2709890
     11.5770000    750.3226420
     11.5780000    750.3740100
     11.5790000    750.4245440
     11.5800000    750.4766700
     11.5810000    750.5283810
     11.5820000    750.5803420
     11.5830000    750.6316960
     11.5840000    750.6833320
     11.5850000    750.7345580
     11.5860000    750.7867210
     11.5870000    750.8380720
     11.5880000    750.8893760
     11.5890000    750.9420550
     11.5900000    750.9932630
     11.5910000    751.0443840
     11.5920000    751.0961590
     11.5930000    751.1475810
     11.5940000    751.2089030
     11.5950000    751.2601500
     11.5960000    751.3109000
     11.5970000    751.3616910
     11.5980000    751.4136740
     11.5990000    751.4653080
     11.6000000    751.5165100
     11.6010000    751.5692300
     11.6020000    751.6196600
     11.6030000    751.6714810
     11.6040000    751.7234570
     11.6050000    751.7752270
     11.6060000    751.8266280
     11.6070000    751.8768580
     11.6080000    751.9288980
     11.6090000    751.9800800
     11.6100000    752.0322910
     11.6110000    752.0837650
     11.6120000    752.1348610
     11.6130000    752.1857940
     11.6140000    752.2364450
     11.6150000    752.2878290
     11.6160000    752.3384790
     11.6170000    752.3904580
     11.6180000    752.4416980
     11.6190000    752.4931750
     11.6200000    752.5446720
     11.6210000    752.5954770
     11.6220000    752.6467790
     11.6230000    752.6986720
     11.6240000    752.7501790
     11.6250000    752.8016110
     11.6260000    752.8530000
     11.6270000    752.9041580
     11.6280000    752.9560230
     11.6290000    753.0074970
     11.6300000    753.0589880
     11.6310000    753.1104330
     11.6320000    753.1617000
     11.6330000    753.2126540
     11.6340000    753.2647300
     11.6350000    753.3161650
     11.6360000    753.3672300
     11.6370000    753.4184530
     11.6380000    753.4697270
     11.6390000    753.5207480
     11.6400000    753.5715250
     11.6410000    753.6230450
     11.6420000    753.6738130
     11.6430000    753.7244110
     11.6440000    753.7760350
     11.6450000    753.8272080
     11.6460000    753.8788260
     11.6470000    753.9303970
     11.6480000    753.9818730
     11.6490000    754.0329130
     11.6500000    754.0842490
     11.6510000    754.1355870
     11.6520000    754.1867960
     11.6530000    754.2394900
     11.6540000    754.2903370
     11.6550000    754.3412790
     11.6560000    754.3921030
     11.6570000    754.4437770
     11.6580000    754.4955210
     11.6590000    754.5469850
     11.6600000    754.5987400
     11.6610000    754.6501340
     11.6620000    754.7009090
     11.6630000    754.7519170
     11.6640000    754.8031880
     11.6650000    754.8549140
     11.6660000    754.9061570
     11.6670000    754.9579550
     11.6680000    755.0099240
     11.6690000    755.0618120
     11.6700000    755.1132310
     11.6710000    755.1647990
     11.6720000    755.2163880
     11.6730000    755.2676910
     11.6740000    755.3185770
     11.6750000    755.3694540
     11.6760000    755.4207560
     11.6770000    755.4719980
     11.6780000    755.5231760
     11.6790000    755.5741540
     11.6800000    755.6246510
     11.6810000    755.6766900
     11.6820000    755.7281480
     11.6830000    755.7803020
     11.6840000    755.8311700
     11.6850000    755.8821170
     11.6860000    755.9339860
     11.6870000    755.9853190
     11.6880000    756.0360970
     11.6890000    756.0879820
     11.6900000    756.1398550
     11.6910000    756.1916770
     11.6920000    756.2430100
     11.6930000    756.2946020
     11.6940000    756.3453930
     11.6950000    756.3964120
     11.6960000    756.4517700
     11.6970000    756.5033360
     11.6980000    756.5547610
     11.6990000    756.6137680
     11.7000000    756.6656340
     11.7010000    756.7233290
     11.7020000    756.7863740
     11.7030000    756.8380740
     11.7040000    756.8925070
     11.7050000    756.9437570
     11.7060000    756.9957240
     11.7070000    757.0479530
     11.7080000    757.0985630
     11.7090000    757.1501250
     11.7100000    757.2015670
     11.7110000    757.2525010
     11.7120000    757.3043430
     11.7130000    757.3557870
     11.7140000    757.4075490
     11.7150000    757.4584560
     11.7160000    757.5100360
     11.7170000    757.5615780
     11.7180000    757.6121710
     11.7190000    757.6640210
     11.7200000    757.7156140
     11.7210000    757.7674340
     11.7220000    757.8188020
     11.7230000    757.8731850
     11.7240000    757.9243890
     11.7250000    757.9772680
     11.7260000    758.0294260
     11.7270000    758.0799770
     11.7280000    758.1315860
     11.7290000    758.1832600
     11.7300000    758.2348400
     11.7310000    758.2867250
     11.7320000    758.3381220
     11.7330000    758.3890390
     11.7340000    758.4403720
     11.7350000    758.4912420
     11.7360000    758.5432400
     11.7370000    758.5956240
     11.7380000    758.6471700
     11.7390000    758.6990490
     11.7400000    758.7505800
     11.7410000    758.8019770
     11.7420000    758.8536440
     11.7430000    758.9065300
     11.7440000    758.9581480
     11.7450000    759.0086660
     11.7460000    759.0603700
     11.7470000    759.1118680
     11.7480000    759.1631510
     11.7490000    759.2151020
     11.7500000    759.2663550
     11.7510000    759.3170350
     11.7520000    759.3681360
     11.7530000    759.4194080
     11.7540000    759.4709990
     11.7550000    759.5336500
     11.7560000    759.5844670
     11.7570000    759.6353190
     11.7580000    759.6863650
     11.7590000    759.7375310
     11.7600000    759.7891700
     11.7610000    759.8414090
     11.7620000    759.8930480
     11.7630000    759.9440350
     11.7640000    759.9961080
     11.7650000    760.0473540
     11.7660000    760.0983950
     11.7670000    760.1549850
     11.7680000    760.2064140
     11.7690000    760.2572270
     11.7700000    760.3086380
     11.7710000    760.3601880
     11.7720000    760.4113850
     11.7730000    760.4635650
     11.7740000    760.5146770
     11.7750000    760.5664170
     11.7760000    760.6178860
     11.7770000    760.6694580
     11.7780000    760.7209510
     11.7790000    760.7860910
     11.7800000    760.8449460
     11.7810000    760.8959820
     11.7820000    760.9476860
     11.7830000    760.9991220
     11.7840000    761.0504460
     11.7850000    761.1022210
     11.7860000    761.1534590
     11.7870000    761.2052200
     11.7880000    761.2565260
     11.7890000    761.3081640
     11.7900000    761.3599130
     11.7910000    761.4118240
     11.7920000    761.4634850
     11.7930000    761.5149680
     11.7940000    761.5666100
     11.7950000    761.6176960
     11.7960000    761.6696020
     11.7970000    761.7212230
     11.7980000    761.7732510
     11.7990000    761.8246090
     11.8000000    761.8767680
     11.8010000    761.9290620
     11.8020000    761.9806750
     11.8030000    762.0329060
     11.8040000    762.0841570
     11.8050000    762.1358700
     11.8060000    762.1871460
     11.8070000    762.2379670
     11.8080000    762.2896970
     11.8090000    762.3411480
     11.8100000    762.3930370
     11.8110000    762.4447370
     11.8120000    762.4963170
     11.8130000    762.5481460
     11.8140000    762.5999050
     11.8150000    762.6519300
     11.8160000    762.7024510
     11.8170000    762.7535840
     11.8180000    762.8049580
     11.8190000    762.8567380
     11.8200000    762.9085710
     11.8210000    762.9606030
     11.8220000    763.0119110
     11.8230000    763.0628820
     11.8240000    763.1143140
     11.8250000    763.1656380
     11.8260000    763.2164130
     11.8270000    763.2680410
     11.8280000    763.3191110
     11.8290000    763.3704810
     11.8300000    763.4211950
     11.8310000    763.4722120
     11.8320000    763.5229640
     11.8330000    763.5757560
     11.8340000    763.6272470
     11.8350000    763.6784080
     11.8360000    763.7299440
     11.8370000    763.7813240
     11.8380000    763.8321840
     11.8390000    763.8839310
     11.8400000    763.9356720
     11.8410000    763.9873500
     11.8420000    764.0390490
     11.8430000    764.0899460
     11.8440000    764.1409020
     11.8450000    764.1919910
     11.8460000    764.2432570
     11.8470000    764.2938310
     11.8480000    764.3450040
     11.8490000    764.3964110
     11.8500000    764.4474690
     11.8510000    764.4987020
     11.8520000    764.5501040
     11.8530000    764.6013240
     11.8540000    764.6517630
     11.8550000    764.7029060
     11.8560000    764.7539350
     11.8570000    764.8050410
     11.8580000    764.8573730
     11.8590000    764.9087140
     11.8600000    764.9619130
     11.8610000    765.0128910
     11.8620000    765.0644010
     11.8630000    765.1160030
     11.8640000    765.1679950
     11.8650000    765.2195950
     11.8660000    765.2710570
     11.8670000    765.3229220
     11.8680000    765.3739910
     11.8690000    765.4260650
     11.8700000    765.4786190
     11.8710000    765.5298070
     11.8720000    765.5820860
     11.8730000    765.6334530
     11.8740000    765.6856090
     11.8750000    765.7371840
     11.8760000    765.7891220
     11.8770000    765.8403540
     11.8780000    765.8910330
     11.8790000    765.9445560
     11.8800000    765.9953160
     11.8810000    766.0467330
     11.8820000    766.0984070
     11.8830000    766.1492010
     11.8840000    766.1997560
     11.8850000    766.2506420
     11.8860000    766.3015930
     11.8870000    766.3525560
     11.8880000    766.4043700
     11.8890000    766.4553110
     11.8900000    766.5060140
     11.8910000    766.5574800
     11.8920000    766.6081940
     11.8930000    766.6599380
     11.8940000    766.7112420
     11.8950000    766.7621190
     11.8960000    766.8130950
     11.8970000    766.8640050
     11.8980000    766.9143550
     11.8990000    766.9656730
     11.9000000    767.0170300
     11.9010000    767.0691640
     11.9020000    767.1197470
     11.9030000    767.1708800
     11.9040000    767.2216660
     11.9050000    767.2725180
     11.9060000    767.3238070
     11.9070000    767.3747380
     11.9080000    767.4256710
     11.9090000    767.4760840
     11.9100000    767.5273430
     11.9110000    767.5779200
     11.9120000    767.6294850
     11.9130000    767.6809970
     11.9140000    767.7319650
     11.9150000    767.7829690
     11.9160000    767.8336020
     11.9170000    767.8844850
     11.9180000    767.9359810
     11.9190000    767.9873050
     11.9200000    768.0385620
     11.9210000    768.0891940
     11.9220000    768.1406580
     11.9230000    768.1912140
     11.9240000    768.2426960
     11.9250000    768.2933900
     11.9260000    768.3442750
     11.9270000    768.3952310
     11.9280000    768.4459950
     11.9290000    768.4969060
     11.9300000    768.5480140
     11.9310000    768.5992460
     11.9320000    768.6501980
     11.9330000    768.7009830
     11.9340000    768.7522930
     11.9350000    768.8028630
     11.9360000    768.8557210
     11.9370000    768.9068220
     11.9380000    768.9583250
     11.9390000    769.0094370
     11.9400000    769.0600440
     11.9410000    769.1112750
     11.9420000    769.1627510
     11.9430000    769.2140560
     11.9440000    769.2650870
     11.9450000    769.3159320
     11.9460000    769.3669260
     11.9470000    769.4175480
     11.9480000    769.4688010
     11.9490000    769.5201060
     11.9500000    769.5716900
     11.9510000    769.6226550
     11.9520000    769.6738020
     11.9530000    769.7247930
     11.9540000    769.7759290
     11.9550000    769.8277080
     11.9560000    769.8784930
     11.9570000    769.9295270
     11.9580000    769.9812610
     11.9590000    770.0320630
     11.9600000    770.0830000
     11.9610000    770.1341150
     11.9620000    770.1853350
     11.9630000    770.2360230
     11.9640000    770.2871790
     11.9650000    770.3381140
     11.9660000    770.3889700
     11.9670000    770.4402390
     11.9680000    770.4911620
     11.9690000    770.5420150
     11.9700000    770.5926730
     11.9710000    770.6435980
     11.9720000    770.6947880
     11.9730000    770.7456390
     11.9740000    770.7971730
     11.9750000    770.8481040
     11.9760000    770.8988170
     11.9770000    770.9499330
     11.9780000    771.0009160
     11.9790000    771.0525400
     11.9800000    771.1050190
     11.9810000    771.1560910
     11.9820000    771.2070090
     11.9830000    771.2576710
     11.9840000    771.3087750
     11.9850000    771.3774690
     11.9860000    771.4617230
     11.9870000    771.5458380
     11.9880000    771.6303950
     11.9890000    771.7161920
     11.9900000    771.8006290
     11.9910000    771.8849720
     11.9920000    771.9663340
     11.9930000    772.0505490
     11.9940000    772.1350800
     11.9950000    772.2189900
     11.9960000    772.3027590
     11.9970000    772.3873120
     11.9980000    772.4716240
     11.9990000    772.5567920
     12.0000000    772.6403330
     12.0010000    772.7259990
     12.0020000    772.8105770
     12.0030000    772.8914440
     12.0040000    772.9762030
     12.0050000    773.0612640
     12.0060000    773.1457670
     12.0070000    773.2290410
     12.0080000    773.3135290
     12.0090000    773.3977070
     12.0100000    773.4828660
     12.0110000    773.5675100
     12.0120000    773.6518230
     12.0130000    773.7359000
     12.0140000    773.8177610
     12.0150000    773.9020170
     12.0160000    773.9862940
     12.0170000    774.0713480
     12.0180000    774.1544390
     12.0190000    774.2393660
     12.0200000    774.3235780
     12.0210000    774.4077480
     12.0220000    774.4917690
     12.0230000    774.5771630
     12.0240000    774.6608650
     12.0250000    774.7419200
     12.0260000    774.8099390
     12.0270000    774.8612110
     12.0280000    774.9128240
     12.0290000    774.9639100
     12.0300000    775.0145050
     12.0310000    775.0664860
     12.0320000    775.1181740
     12.0330000    775.1690410
     12.0340000    775.2199450
     12.0350000    775.2702790
     12.0360000    775.3214230
     12.0370000    775.3724070
     12.0380000    775.4239540
     12.0390000    775.4745070
     12.0400000    775.5254640
     12.0410000    775.5771150
     12.0420000    775.6280330
     12.0430000    775.6792240
     12.0440000    775.7306280
     12.0450000    775.7818500
     12.0460000    775.8326400
     12.0470000    775.8834770
     12.0480000    775.9345060
     12.0490000    775.9850930
     12.0500000    776.0368930
     12.0510000    776.0875240
     12.0520000    776.1385300
     12.0530000    776.1897150
     12.0540000    776.2408770
     12.0550000    776.2919610
     12.0560000    776.3432120
     12.0570000    776.3950390
     12.0580000    776.4457220
     12.0590000    776.4964400
     12.0600000    776.5469890
     12.0610000    776.5980610
     12.0620000    776.6495560
     12.0630000    776.7005950
     12.0640000    776.7516360
     12.0650000    776.8019360
     12.0660000    776.8532510
     12.0670000    776.9040030
     12.0680000    776.9551700
     12.0690000    777.0062990
     12.0700000    777.0570220
     12.0710000    777.1082500
     12.0720000    777.1592250
     12.0730000    777.2096300
     12.0740000    777.2611490
     12.0750000    777.3119390
     12.0760000    777.3634010
     12.0770000    777.4141360
     12.0780000    777.4653550
     12.0790000    777.5166310
     12.0800000    777.5682020
     12.0810000    777.6198780
     12.0820000    777.6709680
     12.0830000    777.7222310
     12.0840000    777.7734290
     12.0850000    777.8243190
     12.0860000    777.8754910
     12.0870000    777.9262090
     12.0880000    777.9763230
     12.0890000    778.0279900
     12.0900000    778.0786440
     12.0910000    778.1296680
     12.0920000    778.1804470
     12.0930000    778.2318730
     12.0940000    778.2825540
     12.0950000    778.3335950
     12.0960000    778.3848230
     12.0970000    778.4354670
     12.0980000    778.4867490
     12.0990000    778.5378630
     12.1000000    778.5891150
     12.1010000    778.6414070
     12.1020000    778.6922590
     12.1030000    778.7434080
     12.1040000    778.7942880
     12.1050000    778.8460850
     12.1060000    778.8966510
     12.1070000    778.9478040
     12.1080000    778.9985910
     12.1090000    779.0493460
     12.1100000    779.1011030
     12.1110000    779.1524230
     12.1120000    779.2031710
     12.1130000    779.2538420
     12.1140000    779.3046770
     12.1150000    779.3559400
     12.1160000    779.4066120
     12.1170000    779.4583780
     12.1180000    779.5093310
     12.1190000    779.5602880
     12.1200000    779.6112500
     12.1210000    779.6620330
     12.1220000    779.7131000
     12.1230000    779.7646590
     12.1240000    779.8159290
     12.1250000    779.8668590
     12.1260000    779.9193340
     12.1270000    779.9702290
     12.1280000    780.0209240
     12.1290000    780.0725650
     12.1300000    780.1230410
     12.1310000    780.1741530
     12.1320000    780.2250350
     12.1330000    780.2756230
     12.1340000    780.3266200
     12.1350000    780.3779560
     12.1360000    780.4289660
     12.1370000    780.4798620
     12.1380000    780.5306440
     12.1390000    780.5819650
     12.1400000    780.6324560
     12.1410000    780.6842210
     12.1420000    780.7356280
     12.1430000    780.7892690
     12.1440000    780.8401450
     12.1450000    780.8908240
     12.1460000    780.9424150
     12.1470000    780.9931050
     12.1480000    781.0446040
     12.1490000    781.0958340
     12.1500000    781.1466460
     12.1510000    781.1975360
     12.1520000    781.2481340
     12.1530000    781.2995930
     12.1540000    781.3503700
     12.1550000    781.4012270
     12.1560000    781.4523140
     12.1570000    781.5033390
     12.1580000    781.5541910
     12.1590000    781.6048640
     12.1600000    781.6561470
     12.1610000    781.7070900
     12.1620000    781.7610050
     12.1630000    781.8127000
     12.1640000    781.8631320
     12.1650000    781.9392000
     12.1660000    782.0226550
     12.1670000    782.1055520
     12.1680000    782.1889960
     12.1690000    782.2461990
     12.1700000    782.2972540
     12.1710000    782.3477900
     12.1720000    782.3987600
     12.1730000    782.4497630
     12.1740000    782.5004980
     12.1750000    782.5518030
     12.1760000    782.6023050
     12.1770000    782.6535550
     12.1780000    782.7045980
     12.1790000    782.7554980
     12.1800000    782.8065350
     12.1810000    782.8577940
     12.1820000    782.9094020
     12.1830000    782.9603680
     12.1840000    783.0113450
     12.1850000    783.0624530
     12.1860000    783.1132360
     12.1870000    783.1761070
     12.1880000    783.2272200
     12.1890000    783.2790030
     12.1900000    783.3299140
     12.1910000    783.3805130
     12.1920000    783.4317810
     12.1930000    783.4831170
     12.1940000    783.5342120
     12.1950000    783.5848320
     12.1960000    783.6356070
     12.1970000    783.6865070
     12.1980000    783.7376910
     12.1990000    783.7892930
     12.2000000    783.8402170
     12.2010000    783.8923060
     12.2020000    783.9429540
     12.2030000    783.9952090
     12.2040000    784.0455980
     12.2050000    784.0971680
     12.2060000    784.1481050
     12.2070000    784.1986190
     12.2080000    784.2495600
     12.2090000    784.2999110
     12.2100000    784.3508220
     12.2110000    784.4019720
     12.2120000    784.4525560
     12.2130000    784.5029770
     12.2140000    784.5534640
     12.2150000    784.6047500
     12.2160000    784.6554230
     12.2170000    784.7163240
     12.2180000    784.7672170
     12.2190000    784.8180410
     12.2200000    784.8690680
     12.2210000    784.9213660
     12.2220000    784.9724850
     12.2230000    785.0235130
     12.2240000    785.0751930
     12.2250000    785.1262820
     12.2260000    785.1776870
     12.2270000    785.2286960
     12.2280000    785.2793400
     12.2290000    785.3305800
     12.2300000    785.3820400
     12.2310000    785.4328570
     12.2320000    785.4845820
     12.2330000    785.5360790
     12.2340000    785.5873760
     12.2350000    785.6384150
     12.2360000    785.6898360
     12.2370000    785.7414050
     12.2380000    785.7929310
     12.2390000    785.8440170
     12.2400000    785.8955700
     12.2410000    785.9477320
     12.2420000    786.0002510
     12.2430000    786.0518010
     12.2440000    786.1033970
     12.2450000    786.1548350
     12.2460000    786.2064200
     12.2470000    786.2581150
     12.2480000    786.3102610
     12.2490000    786.3616550
     12.2500000    786.4129550
     12.2510000    786.4649610
     12.2520000    786.5164030
     12.2530000    786.5684510
     12.2540000    786.6203790
     12.2550000    786.6722970
     12.2560000    786.7243750
     12.2570000    786.7765470
     12.2580000    786.8282080
     12.2590000    786.8797230
     12.2600000    786.9315960
     12.2610000    786.9830400
     12.2620000    787.0342560
     12.2630000    787.0860880
     12.2640000    787.1367710
     12.2650000    787.1878330
     12.2660000    787.2391080
     12.2670000    787.2915310
     12.2680000    787.3431080
     12.2690000    787.3946730
     12.2700000    787.4460940
     12.2710000    787.4969460
     12.2720000    787.5492110
     12.2730000    787.6003370
     12.2740000    787.6519100
     12.2750000    787.7030810
     12.2760000    787.7552030
     12.2770000    787.8065760
     12.2780000    787.8583170
     12.2790000    787.9106720
     12.2800000    787.9619100
     12.2810000    788.0138750
     12.2820000    788.0653320
     12.2830000    788.1172930
     12.2840000    788.1694000
     12.2850000    788.2209990
     12.2860000    788.2728810
     12.2870000    788.3236510
     12.2880000    788.3747570
     12.2890000    788.4267250
     12.2900000    788.4789350
     12.2910000    788.5311540
     12.2920000    788.5826590
     12.2930000    788.6348530
     12.2940000    788.6868960
     12.2950000    788.7388680
     12.2960000    788.7909000
     12.2970000    788.8421530
     12.2980000    788.8941990
     12.2990000    788.9457280
     12.3000000    788.9977550
     12.3010000    789.0500820
     12.3020000    789.1026110
     12.3030000    789.1542760
     12.3040000    789.2057500
     12.3050000    789.2577590
     12.3060000    789.3083800
     12.3070000    789.3601550
     12.3080000    789.4129410
     12.3090000    789.4649010
     12.3100000    789.5253490
     12.3110000    789.5770160
     12.3120000    789.6292520
     12.3130000    789.6802680
     12.3140000    789.7316680
     12.3150000    789.7833600
     12.3160000    789.8348450
     12.3170000    789.8875630
     12.3180000    789.9392760
     12.3190000    789.9915170
     12.3200000    790.0432560
     12.3210000    790.0952900
     12.3220000    790.1469040
     12.3230000    790.1984100
     12.3240000    790.2506480
     12.3250000    790.3020690
     12.3260000    790.3548780
     12.3270000    790.4065020
     12.3280000    790.4586650
     12.3290000    790.5103470
     12.3300000    790.5615040
     12.3310000    790.6129730
     12.3320000    790.6647360
     12.3330000    790.7168940
     12.3340000    790.7673400
     12.3350000    790.8182750
     12.3360000    790.8697050
     12.3370000    790.9208120
     12.3380000    790.9734120
     12.3390000    791.0252670
     12.3400000    791.0765080
     12.3410000    791.1281200
     12.3420000    791.1802760
     12.3430000    791.2317270
     12.3440000    791.2835120
     12.3450000    791.3349880
     12.3460000    791.3866570
     12.3470000    791.4388910
     12.3480000    791.4910100
     12.3490000    791.5423490
     12.3500000    791.5950440
     12.3510000    791.6467570
     12.3520000    791.6983410
     12.3530000    791.7500650
     12.3540000    791.8017940
     12.3550000    791.8531720
     12.3560000    791.9049420
     12.3570000    791.9564610
     12.3580000    792.0071020
     12.3590000    792.0584270
     12.3600000    792.1105940
     12.3610000    792.1618600
     12.3620000    792.2129510
     12.3630000    792.2649680
     12.3640000    792.3157470
     12.3650000    792.3671600
     12.3660000    792.4187420
     12.3670000    792.4704850
     12.3680000    792.5226020
     12.3690000    792.5740470
     12.3700000    792.6256580
     12.3710000    792.6778650
     12.3720000    792.7312720
     12.3730000    792.7851460
     12.3740000    792.8374820
     12.3750000    792.8893330
     12.3760000    792.9408430
     12.3770000    792.9929010
     12.3780000    793.0438420
     12.3790000    793.0957620
     12.3800000    793.1476110
     12.3810000    793.1993140
     12.3820000    793.2507170
     12.3830000    793.3034290
     12.3840000    793.3541850
     12.3850000    793.4057990
     12.3860000    793.4580460
     12.3870000    793.5095160
     12.3880000    793.5606330
     12.3890000    793.6123260
     12.3900000    793.6638490
     12.3910000    793.7153180
     12.3920000    793.7674990
     12.3930000    793.8191900
     12.3940000    793.8706060
     12.3950000    793.9225940
     12.3960000    793.9737490
     12.3970000    794.0249080
     12.3980000    794.0768670
     12.3990000    794.1284630
     12.4000000    794.1798330
     12.4010000    794.2321280
     12.4020000    794.2834830
     12.4030000    794.3342310
     12.4040000    794.3862360
     12.4050000    794.4381380
     12.4060000    794.4892700
     12.4070000    794.5411060
     12.4080000    794.5931580
     12.4090000    794.6449040
     12.4100000    794.6967310
     12.4110000    794.7487910
     12.4120000    794.8008060
     12.4130000    794.8524420
     12.4140000    794.9059160
     12.4150000    794.9571240
     12.4160000    795.0099180
     12.4170000    795.0622190
     12.4180000    795.1136980
     12.4190000    795.1652350
     12.4200000    795.2192400
     12.4210000    795.2899350
     12.4220000    795.3455890
     12.4230000    795.3973890
     12.4240000    795.4482780
     12.4250000    795.4999580
     12.4260000    795.5517840
     12.4270000    795.6034280
     12.4280000    795.6558910
     12.4290000    795.7070560
     12.4300000    795.7595090
     12.4310000    795.8113490
     12.4320000    795.8625270
     12.4330000    795.9170050
     12.4340000    795.9693690
     12.4350000    796.0213230
     12.4360000    796.0729780
     12.4370000    796.1249880
     12.4380000    796.1765950
     12.4390000    796.2405990
     12.4400000    796.3254010
     12.4410000    796.4097820
     12.4420000    796.4925510
     12.4430000    796.5741940
     12.4440000    796.6593930
     12.4450000    796.7426600
     12.4460000    796.8246060
     12.4470000    796.9081060
     12.4480000    796.9932320
     12.4490000    797.0759750
     12.4500000    797.1605680
     12.4510000    797.2447920
     12.4520000    797.3293740
     12.4530000    797.4144650
     12.4540000    797.4981510
     12.4550000    797.5830450
     12.4560000    797.6641160
     12.4570000    797.7487430
     12.4580000    797.8323180
     12.4590000    797.9184570
     12.4600000    798.0007270
     12.4610000    798.0856370
     12.4620000    798.1706270
     12.4630000    798.2558940
     12.4640000    798.3409790
     12.4650000    798.4260050
     12.4660000    798.5101590
     12.4670000    798.5919800
     12.4680000    798.6775740
     12.4690000    798.7623560
     12.4700000    798.8468500
     12.4710000    798.9289970
     12.4720000    799.0141680
     12.4730000    799.0982100
     12.4740000    799.1817910
     12.4750000    799.2678630
     12.4760000    799.3531510
     12.4770000    799.4378120
     12.4780000    799.5207420
     12.4790000    799.6065350
     12.4800000    799.6920900
     12.4810000    799.7773760
     12.4820000    799.8599120
     12.4830000    799.9455130
     12.4840000    800.0317060
     12.4850000    800.1170110
     12.4860000    800.2023990
     12.4870000    800.2877210
     12.4880000    800.3727110
     12.4890000    800.4545790
     12.4900000    800.5400090
     12.4910000    800.6238920
     12.4920000    800.7082180
     12.4930000    800.7916900
     12.4940000    800.8774470
     12.4950000    800.9628650
     12.4960000    801.0472450
     12.4970000    801.1338440
     12.4980000    801.2190650
     12.4990000    801.3054300
     12.5000000    801.3877580
     12.5010000    801.4732360
     12.5020000    801.5587550
     12.5030000    801.6441170
     12.5040000    801.7290840
     12.5050000    801.8132090
     12.5060000    801.8999360
     12.5070000    801.9848820
     12.5080000    802.0697480
     12.5090000    802.1548760
     12.5100000    802.2391340
     12.5110000    802.3205200
     12.5120000    802.4054800
     12.5130000    802.4914360
     12.5140000    802.5769420
     12.5150000    802.6609200
     12.5160000    802.7465190
     12.5170000    802.8306220
     12.5180000    802.9160310
     12.5190000    803.0005310
     12.5200000    803.0856120
     12.5210000    803.1712050
     12.5220000    803.2538160
     12.5230000    803.3378720
     12.5240000    803.4227080
     12.5250000    803.5071660
     12.5260000    803.5910990
     12.5270000    803.6758350
     12.5280000    803.7604130
     12.5290000    803.8458280
     12.5300000    803.9312840
     12.5310000    804.0163590
     12.5320000    804.1016640
     12.5330000    804.1840810
     12.5340000    804.2695930
     12.5350000    804.3557030
     12.5360000    804.4408640
     12.5370000    804.5251950
     12.5380000    804.6113110
     12.5390000    804.6971260
     12.5400000    804.7811290
     12.5410000    804.8661810
     12.5420000    804.9517480
     12.5430000    805.0369980
     12.5440000    805.1187260
     12.5450000    805.2048180
     12.5460000    805.2906440
     12.5470000    805.3762080
     12.5480000    805.4608250
     12.5490000    805.5457960
     12.5500000    805.6309520
     12.5510000    805.7145420
     12.5520000    805.7994990
     12.5530000    805.8856390
     12.5540000    805.9709580
     12.5550000    806.0534010
     12.5560000    806.1393790
     12.5570000    806.2253130
     12.5580000    806.3097370
     12.5590000    806.3966320
     12.5600000    806.4817550
     12.5610000    806.5679910
     12.5620000    806.6503410
     12.5630000    806.7346780
     12.5640000    806.8191230
     12.5650000    806.9038330
     12.5660000    806.9859760
     12.5670000    807.0721500
     12.5680000    807.1576210
     12.5690000    807.2432020
     12.5700000    807.3300860
     12.5710000    807.4153820
     12.5720000    807.5008430
     12.5730000    807.5816140
     12.5740000    807.6667850
     12.5750000    807.7519230
     12.5760000    807.8375190
     12.5770000    807.9215790
     12.5780000    808.0052310
     12.5790000    808.0910680
     12.5800000    808.1765510
     12.5810000    808.2616820
     12.5820000    808.3467990
     12.5830000    808.4315000
     12.5840000    808.5131170
     12.5850000    808.5980870
     12.5860000    808.6843340
     12.5870000    808.7690740
     12.5880000    808.8542480
     12.5890000    808.9395430
     12.5900000    809.0240740
     12.5910000    809.1089600
     12.5920000    809.1943420
     12.5930000    809.2801780
     12.5940000    809.3648030
     12.5950000    809.4465550
     12.5960000    809.5312810
     12.5970000    809.6164750
     12.5980000    809.7023680
     12.5990000    809.7874210
     12.6000000    809.8724830
     12.6010000    809.9574950
     12.6020000    810.0423710
     12.6030000    810.1270560
     12.6040000    810.2127620
     12.6050000    810.2987480
     12.6060000    810.3806640
     12.6070000    810.4668980
     12.6080000    810.5515750
     12.6090000    810.6371480
     12.6100000    810.7220020
     12.6110000    810.8071570
     12.6120000    810.8927710
     12.6130000    810.9772720
     12.6140000    811.0603630
     12.6150000    811.1462340
     12.6160000    811.2309870
     12.6170000    811.3135220
     12.6180000    811.3997240
     12.6190000    811.4849930
     12.6200000    811.5696300
     12.6210000    811.6544410
     12.6220000    811.7394060
     12.6230000    811.8252930
     12.6240000    811.9081290
     12.6250000    811.9934300
     12.6260000    812.0790870
     12.6270000    812.1639920
     12.6280000    812.2476330
     12.6290000    812.3335920
     12.6300000    812.4196250
     12.6310000    812.5045940
     12.6320000    812.5896050
     12.6330000    812.6746780
     12.6340000    812.7590460
     12.6350000    812.8419350
     12.6360000    812.9277700
     12.6370000    813.0128030
     12.6380000    813.0978990
     12.6390000    813.1816370
     12.6400000    813.2664240
     12.6410000    813.3518760
     12.6420000    813.4372880
     12.6430000    813.5247410
     12.6440000    813.6105050
     12.6450000    813.6957480
     12.6460000    813.7775360
     12.6470000    813.8635220
     12.6480000    813.9490210
     12.6490000    814.0339260
     12.6500000    814.1173020
     12.6510000    814.2025330
     12.6520000    814.2883640
     12.6530000    814.3739860
     12.6540000    814.4578390
     12.6550000    814.5431960
     12.6560000    814.6283580
     12.6570000    814.7108650
     12.6580000    814.7967810
     12.6590000    814.8824670
     12.6600000    814.9668020
     12.6610000    815.0518350
     12.6620000    815.1370140
     12.6630000    815.2211470
     12.6640000    815.3059250
     12.6650000    815.3913130
     12.6660000    815.4764600
     12.6670000    815.5607620
     12.6680000    815.6419180
     12.6690000    815.7269540
     12.6700000    815.8110240
     12.6710000    815.8971470
     12.6720000    815.9814620
     12.6730000    816.0673710
     12.6740000    816.1529120
     12.6750000    816.2362050
     12.6760000    816.3196130
     12.6770000    816.4043630
     12.6780000    816.4894680
     12.6790000    816.5706070
     12.6800000    816.6564790
     12.6810000    816.7420130
     12.6820000    816.8274280
     12.6830000    816.9114460
     12.6840000    816.9960430
     12.6850000    817.0817460
     12.6860000    817.1657610
     12.6870000    817.2510480
     12.6880000    817.3366380
     12.6890000    817.4220140
     12.6900000    817.5036090
     12.6910000    817.5890320
     12.6920000    817.6743570
     12.6930000    817.7591260
     12.6940000    817.8440580
     12.6950000    817.9291090
     12.6960000    818.0142360
     12.6970000    818.0991310
     12.6980000    818.1842610
     12.6990000    818.2682380
     12.7000000    818.3529060
     12.7010000    818.4337430
     12.7020000    818.5197210
     12.7030000    818.6042490
     12.7040000    818.6904040
     12.7050000    818.7755220
     12.7060000    818.8590230
     12.7070000    818.9441970
     12.7080000    819.0281940
     12.7090000    819.1122290
     12.7100000    819.1974450
     12.7110000    819.2812650
     12.7120000    819.3623730
     12.7130000    819.4470750
     12.7140000    819.5323110
     12.7150000    819.6177790
     12.7160000    819.7022800
     12.7170000    819.7879250
     12.7180000    819.8734720
     12.7190000    819.9581130
     12.7200000    820.0425590
     12.7210000    820.1275690
     12.7220000    820.2125010
     12.7230000    820.2934900
     12.7240000    820.3785070
     12.7250000    820.4631850
     12.7260000    820.5486300
     12.7270000    820.6340730
     12.7280000    820.7185360
     12.7290000    820.8027590
     12.7300000    820.8873660
     12.7310000    820.9721820
     12.7320000    821.0577870
     12.7330000    821.1435600
     12.7340000    821.2246860
     12.7350000    821.3107160
     12.7360000    821.3955850
     12.7370000    821.4809870
     12.7380000    821.5645160
     12.7390000    821.6500840
     12.7400000    821.7349370
     12.7410000    821.8187680
     12.7420000    821.9025140
     12.7430000    821.9887820
     12.7440000    822.0733360
     12.7450000    822.1547710
     12.7460000    822.2407680
     12.7470000    822.3259520
     12.7480000    822.4114520
     12.7490000    822.4965420
     12.7500000    822.5809000
     12.7510000    822.6664330
     12.7520000    822.7492860
     12.7530000    822.8349060
     12.7540000    822.9209620
     12.7550000    823.0060230
     12.7560000    823.0897240
     12.7570000    823.1754680
     12.7580000    823.2618080
     12.7590000    823.3470160
     12.7600000    823.4333570
     12.7610000    823.5184960
     12.7620000    823.6032570
     12.7630000    823.6846280
     12.7640000    823.7699190
     12.7650000    823.8556230
     12.7660000    823.9397890
     12.7670000    824.0236610
     12.7680000    824.1085790
     12.7690000    824.1935840
     12.7700000    824.2791440
     12.7710000    824.3660730
     12.7720000    824.4502940
     12.7730000    824.5330220
     12.7740000    824.6175970
     12.7750000    824.7021600
     12.7760000    824.7845500
     12.7770000    824.8704480
     12.7780000    824.9382410
     12.7790000    824.9899100
     12.7800000    825.0414900
     12.7810000    825.0927600
     12.7820000    825.1452390
     12.7830000    825.1977880
     12.7840000    825.2492160
     12.7850000    825.3009520
     12.7860000    825.3525630
     12.7870000    825.4048870
     12.7880000    825.4607970
     12.7890000    825.5164180
     12.7900000    825.5685590
     12.7910000    825.6204690
     12.7920000    825.6724420
     12.7930000    825.7246710
     12.7940000    825.7789250
     12.7950000    825.8309450
     12.7960000    825.8829080
     12.7970000    825.9341200
     12.7980000    825.9854830
     12.7990000    826.0377990
     12.8000000    826.0900710
     12.8010000    826.1430080
     12.8020000    826.1943510
     12.8030000    826.2453970
     12.8040000    826.2977200
     12.8050000    826.3494340
     12.8060000    826.4023860
     12.8070000    826.4546100
     12.8080000    826.5066330
     12.8090000    826.5581680
     12.8100000    826.6102090
     12.8110000    826.6625390
     12.8120000    826.7152250
     12.8130000    826.7676290
     12.8140000    826.8192810
     12.8150000    826.8706230
     12.8160000    826.9224310
     12.8170000    826.9740190
     12.8180000    827.0266800
     12.8190000    827.0778400
     12.8200000    827.1291160
     12.8210000    827.1805170
     12.8220000    827.2316510
     12.8230000    827.2828270
     12.8240000    827.3342760
     12.8250000    827.3854010
     12.8260000    827.4370220
     12.8270000    827.4878160
     12.8280000    827.5397090
     12.8290000    827.5909830
     12.8300000    827.6439900
     12.8310000    827.6951740
     12.8320000    827.7469210
     12.8330000    827.7988320
     12.8340000    827.8497280
     12.8350000    827.9016660
     12.8360000    827.9538270
     12.8370000    828.0055840
     12.8380000    828.0574560
     12.8390000    828.1089910
     12.8400000    828.1610650
     12.8410000    828.2128060
     12.8420000    828.2656780
     12.8430000    828.3172060
     12.8440000    828.3693410
     12.8450000    828.4213500
     12.8460000    828.4731780
     12.8470000    828.5245610
     12.8480000    828.5765360
     12.8490000    828.6285190
     12.8500000    828.6828860
     12.8510000    828.7353640
     12.8520000    828.7870110
     12.8530000    828.8393250
     12.8540000    828.8915820
     12.8550000    828.9437950
     12.8560000    828.9958710
     12.8570000    829.0479630
     12.8580000    829.0990490
     12.8590000    829.1497920
     12.8600000    829.2013150
     12.8610000    829.2535080
     12.8620000    829.3052860
     12.8630000    829.3574870
     12.8640000    829.4090960
     12.8650000    829.4599430
     12.8660000    829.5111030
     12.8670000    829.5633130
     12.8680000    829.6151880
     12.8690000    829.6671190
     12.8700000    829.7193220
     12.8710000    829.7705950
     12.8720000    829.8227250
     12.8730000    829.8752290
     12.8740000    829.9288280
     12.8750000    829.9805120
     12.8760000    830.0331360
     12.8770000    830.0847500
     12.8780000    830.1373250
     12.8790000    830.1892850
     12.8800000    830.2413750
     12.8810000    830.2926230
     12.8820000    830.3448660
     12.8830000    830.3965520
     12.8840000    830.4496680
     12.8850000    830.5016490
     12.8860000    830.5533270
     12.8870000    830.6056890
     12.8880000    830.6574690
     12.8890000    830.7094880
     12.8900000    830.7620440
     12.8910000    830.8144480
     12.8920000    830.8661250
     12.8930000    830.9181780
     12.8940000    830.9702190
     12.8950000    831.0221470
     12.8960000    831.0750790
     12.8970000    831.1269020
     12.8980000    831.1786180
     12.8990000    831.2312110
     12.9000000    831.2829330
     12.9010000    831.3359300
     12.9020000    831.3886720
     12.9030000    831.4416920
     12.9040000    831.4927610
     12.9050000    831.5445730
     12.9060000    831.5973400
     12.9070000    831.6495410
     12.9080000    831.7024570
     12.9090000    831.7543120
     12.9100000    831.8059640
     12.9110000    831.8581000
     12.9120000    831.9098750
     12.9130000    831.9620650
     12.9140000    832.0144650
     12.9150000    832.0664650
     12.9160000    832.1173280
     12.9170000    832.1691620
     12.9180000    832.2208800
     12.9190000    832.2725790
     12.9200000    832.3257460
     12.9210000    832.3778510
     12.9220000    832.4301600
     12.9230000    832.4867210
     12.9240000    832.5376990
     12.9250000    832.6000600
     12.9260000    832.6597770
     12.9270000    832.7153490
     12.9280000    832.7688800
     12.9290000    832.8217170
     12.9300000    832.8742520
     12.9310000    832.9263530
     12.9320000    832.9786570
     12.9330000    833.0307050
     12.9340000    833.0825270
     12.9350000    833.1338720
     12.9360000    833.1859010
     12.9370000    833.2380950
     12.9380000    833.2905650
     12.9390000    833.3425970
     12.9400000    833.3948890
     12.9410000    833.4469810
     12.9420000    833.4986580
     12.9430000    833.5501280
     12.9440000    833.6030210
     12.9450000    833.6547320
     12.9460000    833.7065900
     12.9470000    833.7581710
     12.9480000    833.8097730
     12.9490000    833.8644030
     12.9500000    833.9167400
     12.9510000    833.9698950
     12.9520000    834.0222880
     12.9530000    834.0740360
     12.9540000    834.1257610
     12.9550000    834.1785360
     12.9560000    834.2303460
     12.9570000    834.2824980
     12.9580000    834.3341460
     12.9590000    834.3858230
     12.9600000    834.4373620
     12.9610000    834.4887520
     12.9620000    834.5417710
     12.9630000    834.5932450
     12.9640000    834.6479930
     12.9650000    834.6994820
     12.9660000    834.7516320
     12.9670000    834.8041680
     12.9680000    834.8564300
     12.9690000    834.9079510
     12.9700000    834.9593020
     12.9710000    835.0115730
     12.9720000    835.0633600
     12.9730000    835.1154450
     12.9740000    835.1664290
     12.9750000    835.2174400
     12.9760000    835.2683970
     12.9770000    835.3203690
     12.9780000    835.3720000
     12.9790000    835.4236690
     12.9800000    835.4753350
     12.9810000    835.5268160
     12.9820000    835.5781460
     12.9830000    835.6293460
     12.9840000    835.6810370
     12.9850000    835.7334850
     12.9860000    835.7850630
     12.9870000    835.8364170
     12.9880000    835.8878300
     12.9890000    835.9387820
     12.9900000    835.9899140
     12.9910000    836.0414460
     12.9920000    836.0934220
     12.9930000    836.1445740
     12.9940000    836.1955200
     12.9950000    836.2465120
     12.9960000    836.2976160
     12.9970000    836.3494390
     12.9980000    836.4008350
     12.9990000    836.4524000
     13.0000000    836.5035630
     13.0010000    836.5552280
     13.0020000    836.6062200
     13.0030000    836.6579670
     13.0040000    836.7096640
     13.0050000    836.7607980
     13.0060000    836.8115860
     13.0070000    836.8630030
     13.0080000    836.9146340
     13.0090000    836.9661070
     13.0100000    837.0182950
     13.0110000    837.0693270
     13.0120000    837.1208980
     13.0130000    837.1717320
     13.0140000    837.2440340
     13.0150000    837.3013620
     13.0160000    837.3533070
     13.0170000    837.4045990
     13.0180000    837.4563750
     13.0190000    837.5078670
     13.0200000    837.5591420
     13.0210000    837.6106050
     13.0220000    837.6618790
     13.0230000    837.7134140
     13.0240000    837.7645360
     13.0250000    837.8158710
     13.0260000    837.8672060
     13.0270000    837.9189710
     13.0280000    837.9713690
     13.0290000    838.0227510
     13.0300000    838.0737530
     13.0310000    838.1248550
     13.0320000    838.1764000
     13.0330000    838.2287320
     13.0340000    838.2800950
     13.0350000    838.3321250
     13.0360000    838.3833160
     13.0370000    838.4348530
     13.0380000    838.4859450
     13.0390000    838.5378220
     13.0400000    838.5897010
     13.0410000    838.6409000
     13.0420000    838.6924890
     13.0430000    838.7442250
     13.0440000    838.7955720
     13.0450000    838.8477000
     13.0460000    838.8995550
     13.0470000    838.9505870
     13.0480000    839.0021910
     13.0490000    839.0536650
     13.0500000    839.1049850
     13.0510000    839.1566910
     13.0520000    839.2084670
     13.0530000    839.2594920
     13.0540000    839.3115820
     13.0550000    839.3633460
     13.0560000    839.4161570
     13.0570000    839.4690730
     13.0580000    839.5210820
     13.0590000    839.5730300
     13.0600000    839.6252350
     13.0610000    839.6777040
     13.0620000    839.7297370
     13.0630000    839.7820940
     13.0640000    839.8341480
     13.0650000    839.8874260
     13.0660000    839.9384130
     13.0670000    839.9898880
     13.0680000    840.0417810
     13.0690000    840.0941420
     13.0700000    840.1467550
     13.0710000    840.1988070
     13.0720000    840.2507000
     13.0730000    840.3027400
     13.0740000    840.3544240
     13.0750000    840.4071810
     13.0760000    840.4600940
     13.0770000    840.5116440
     13.0780000    840.5640940
     13.0790000    840.6179730
     13.0800000    840.6703440
     13.0810000    840.7224280
     13.0820000    840.7742680
     13.0830000    840.8266170
     13.0840000    840.8782450
     13.0850000    840.9308780
     13.0860000    840.9824840
     13.0870000    841.0344060
     13.0880000    841.0865810
     13.0890000    841.1386010
     13.0900000    841.1904060
     13.0910000    841.2425570
     13.0920000    841.2946700
     13.0930000    841.3466040
     13.0940000    841.3988070
     13.0950000    841.4504040
     13.0960000    841.5019090
     13.0970000    841.5541780
     13.0980000    841.6058620
     13.0990000    841.6570670
     13.1000000    841.7087240
     13.1010000    841.7609230
     13.1020000    841.8129520
     13.1030000    841.8652860
     13.1040000    841.9289800
     13.1050000    842.0139530
     13.1060000    842.0987170
     13.1070000    842.1843320
     13.1080000    842.2432810
     13.1090000    842.2955910
     13.1100000    842.3473240
     13.1110000    842.3998310
     13.1120000    842.4516300
     13.1130000    842.5034720
     13.1140000    842.5559850
     13.1150000    842.6084700
     13.1160000    842.6611740
     13.1170000    842.7128640
     13.1180000    842.7647310
     13.1190000    842.8166500
     13.1200000    842.8691810
     13.1210000    842.9216650
     13.1220000    842.9813450
     13.1230000    843.0326030
     13.1240000    843.0847080
     13.1250000    843.1366670
     13.1260000    843.1890080
     13.1270000    843.2413870
     13.1280000    843.2940750
     13.1290000    843.3459380
     13.1300000    843.3977480
     13.1310000    843.4498100
     13.1320000    843.5024130
     13.1330000    843.5553350
     13.1340000    843.6071620
     13.1350000    843.6595420
     13.1360000    843.7115300
     13.1370000    843.7634530
     13.1380000    843.8161590
     13.1390000    843.8685690
     13.1400000    843.9211200
     13.1410000    843.9731040
     13.1420000    844.0249970
     13.1430000    844.0771420
     13.1440000    844.1293870
     13.1450000    844.1819870
     13.1460000    844.2337990
     13.1470000    844.2857770
     13.1480000    844.3376250
     13.1490000    844.3896800
     13.1500000    844.4410680
     13.1510000    844.4944150
     13.1520000    844.5540760
     13.1530000    844.6057950
     13.1540000    844.6572690
     13.1550000    844.7083380
     13.1560000    844.7603180
     13.1570000    844.8125980
     13.1580000    844.8667910
     13.1590000    844.9186280
     13.1600000    844.9710320
     13.1610000    845.0227260
     13.1620000    845.0749090
     13.1630000    845.1275050
     13.1640000    845.1787090
     13.1650000    845.2301980
     13.1660000    845.2818790
     13.1670000    845.3325650
     13.1680000    845.3842480
     13.1690000    845.4365620
     13.1700000    845.4878560
     13.1710000    845.5395040
     13.1720000    845.5910980
     13.1730000    845.6430960
     13.1740000    845.6946790
     13.1750000    845.7467110
     13.1760000    845.7979910
     13.1770000    845.8493340
     13.1780000    845.9005190
     13.1790000    845.9522020
     13.1800000    846.0036930
     13.1810000    846.0555120
     13.1820000    846.1070600
     13.1830000    846.1585120
     13.1840000    846.2099670
     13.1850000    846.2614140
     13.1860000    846.3129510
     13.1870000    846.3662330
     13.1880000    846.4184250
     13.1890000    846.4703930
     13.1900000    846.5225540
     13.1910000    846.5757130
     13.1920000    846.6274820
     13.1930000    846.6799740
     13.1940000    846.7320640
     13.1950000    846.7839720
     13.1960000    846.8353600
     13.1970000    846.8880620
     13.1980000    846.9404120
     13.1990000    846.9930610
     13.2000000    847.0449840
     13.2010000    847.0985090
     13.2020000    847.1500750
     13.2030000    847.2018410
     13.2040000    847.2539600
     13.2050000    847.3067550
     13.2060000    847.3590970
     13.2070000    847.4107390
     13.2080000    847.4624030
     13.2090000    847.5141770
     13.2100000    847.5659490
     13.2110000    847.6183180
     13.2120000    847.6700660
     13.2130000    847.7222880
     13.2140000    847.7741520
     13.2150000    847.8262020
     13.2160000    847.8784020
     13.2170000    847.9313000
     13.2180000    847.9835490
     13.2190000    848.0354810
     13.2200000    848.0876270
     13.2210000    848.1397660
     13.2220000    848.1914660
     13.2230000    848.2438990
     13.2240000    848.2956490
     13.2250000    848.3481370
     13.2260000    848.4005060
     13.2270000    848.4518350
     13.2280000    848.5039050
     13.2290000    848.5563110
     13.2300000    848.6079070
     13.2310000    848.6598210
     13.2320000    848.7123310
     13.2330000    848.7635990
     13.2340000    848.8158990
     13.2350000    848.8687390
     13.2360000    848.9208980
     13.2370000    848.9727670
     13.2380000    849.0239960
     13.2390000    849.0767820
     13.2400000    849.1293600
     13.2410000    849.1814660
     13.2420000    849.2336870
     13.2430000    849.2858970
     13.2440000    849.3473810
     13.2450000    849.3991380
     13.2460000    849.4517940
     13.2470000    849.5039610
     13.2480000    849.5560490
     13.2490000    849.6086490
     13.2500000    849.6610600
     13.2510000    849.7122350
     13.2520000    849.7637300
     13.2530000    849.8161240
     13.2540000    849.8698770
     13.2550000    849.9217090
     13.2560000    849.9739870
     13.2570000    850.0250180
     13.2580000    850.0767570
     13.2590000    850.1292910
     13.2600000    850.1808860
     13.2610000    850.2322730
     13.2620000    850.2841950
     13.2630000    850.3357370
     13.2640000    850.3868070
     13.2650000    850.4390560
     13.2660000    850.4908250
     13.2670000    850.5421330
     13.2680000    850.5937770
     13.2690000    850.6458040
     13.2700000    850.6973060
     13.2710000    850.7497690
     13.2720000    850.8021070
     13.2730000    850.8538410
     13.2740000    850.9055240
     13.2750000    850.9578090
     13.2760000    851.0104900
     13.2770000    851.0627590
     13.2780000    851.1147920
     13.2790000    851.1668000
     13.2800000    851.2188980
     13.2810000    851.2711440
     13.2820000    851.3240970
     13.2830000    851.3765790
     13.2840000    851.4285990
     13.2850000    851.4800420
     13.2860000    851.5315900
     13.2870000    851.5837930
     13.2880000    851.6357140
     13.2890000    851.6881500
     13.2900000    851.7401320
     13.2910000    851.7940270
     13.2920000    851.8461040
     13.2930000    851.8979030
     13.2940000    851.9495970
     13.2950000    852.0019020
     13.2960000    852.0537380
     13.2970000    852.1054010
     13.2980000    852.1574810
     13.2990000    852.2087100
     13.3000000    852.2618650
     13.3010000    852.3152680
     13.3020000    852.3678320
     13.3030000    852.4200990
     13.3040000    852.4721720
     13.3050000    852.5243250
     13.3060000    852.5760600
     13.3070000    852.6294930
     13.3080000    852.6816970
     13.3090000    852.7332690
     13.3100000    852.7859560
     13.3110000    852.8378950
     13.3120000    852.8904500
     13.3130000    852.9428800
     13.3140000    852.9947430
     13.3150000    853.0468450
     13.3160000    853.0988010
     13.3170000    853.1513520
     13.3180000    853.2031370
     13.3190000    853.2556660
     13.3200000    853.3078010
     13.3210000    853.3598950
     13.3220000    853.4117480
     13.3230000    853.4638100
     13.3240000    853.5163010
     13.3250000    853.5682800
     13.3260000    853.6208040
     13.3270000    853.6729400
     13.3280000    853.7248540
     13.3290000    853.7765740
     13.3300000    853.8279920
     13.3310000    853.8803970
     13.3320000    853.9327270
     13.3330000    853.9847190
     13.3340000    854.0365430
     13.3350000    854.0881390
     13.3360000    854.1413780
     13.3370000    854.1936970
     13.3380000    854.2460470
     13.3390000    854.2981360
     13.3400000    854.3505180
     13.3410000    854.4024370
     13.3420000    854.4540320
     13.3430000    854.5063560
     13.3440000    854.5579160
     13.3450000    854.6100880
     13.3460000    854.6622770
     13.3470000    854.7142380
     13.3480000    854.7664870
     13.3490000    854.8180070
     13.3500000    854.8721390
     13.3510000    854.9234070
     13.3520000    854.9750600
     13.3530000    855.0262760
     13.3540000    855.0785950
     13.3550000    855.1310080
     13.3560000    855.1826350
     13.3570000    855.2349820
     13.3580000    855.2872420
     13.3590000    855.3381530
     13.3600000    855.3897000
     13.3610000    855.4420020
     13.3620000    855.4942660
     13.3630000    855.5463190
     13.3640000    855.5984760
     13.3650000    855.6496890
     13.3660000    855.7019100
     13.3670000    855.7544680
     13.3680000    855.8061410
     13.3690000    855.8585590
     13.3700000    855.9104850
     13.3710000    855.9627320
     13.3720000    856.0143390
     13.3730000    856.0662020
     13.3740000    856.1181230
     13.3750000    856.1702700
     13.3760000    856.2222870
     13.3770000    856.2742810
     13.3780000    856.3255080
     13.3790000    856.3782890
     13.3800000    856.4301670
     13.3810000    856.4933990
     13.3820000    856.5453050
     13.3830000    856.5979970
     13.3840000    856.6503850
     13.3850000    856.7026190
     13.3860000    856.7551220
     13.3870000    856.8066600
     13.3880000    856.8584810
     13.3890000    856.9097710
     13.3900000    856.9613970
     13.3910000    857.0130600
     13.3920000    857.0644520
     13.3930000    857.1162180
     13.3940000    857.1682880
     13.3950000    857.2206270
     13.3960000    857.2726900
     13.3970000    857.3251590
     13.3980000    857.3775080
     13.3990000    857.4289240
     13.4000000    857.4812520
     13.4010000    857.5342490
     13.4020000    857.5871390
     13.4030000    857.6394480
     13.4040000    857.6913830
     13.4050000    857.7435290
     13.4060000    857.7955880
     13.4070000    857.8478130
     13.4080000    857.9029250
     13.4090000    857.9552350
     13.4100000    858.0064550
     13.4110000    858.0622700
     13.4120000    858.1172610
     13.4130000    858.1693210
     13.4140000    858.2244040
     13.4150000    858.2758380
     13.4160000    858.3283170
     13.4170000    858.3799040
     13.4180000    858.4319070
     13.4190000    858.4832620
     13.4200000    858.5357700
     13.4210000    858.5888270
     13.4220000    858.6407790
     13.4230000    858.6928910
     13.4240000    858.7444590
     13.4250000    858.7970380
     13.4260000    858.8497990
     13.4270000    858.9027730
     13.4280000    858.9552800
     13.4290000    859.0066910
     13.4300000    859.0582500
     13.4310000    859.1098300
     13.4320000    859.1621330
     13.4330000    859.2156970
     13.4340000    859.2681570
     13.4350000    859.3431300
     13.4360000    859.3964080
     13.4370000    859.4483670
     13.4380000    859.4996420
     13.4390000    859.5513020
     13.4400000    859.6040590
     13.4410000    859.6560030
     13.4420000    859.7081480
     13.4430000    859.7605650
     13.4440000    859.8129530
     13.4450000    859.8694280
     13.4460000    859.9217880
     13.4470000    859.9726560
     13.4480000    860.0245890
     13.4490000    860.0766910
     13.4500000    860.1282500
     13.4510000    860.1808630
     13.4520000    860.2324250
     13.4530000    860.2838350
     13.4540000    860.3350040
     13.4550000    860.3877550
     13.4560000    860.4410450
     13.4570000    860.4921420
     13.4580000    860.5446050
     13.4590000    860.5966230
     13.4600000    860.6489690
     13.4610000    860.7005390
     13.4620000    860.7525100
     13.4630000    860.8045700
     13.4640000    860.8559990
     13.4650000    860.9075630
     13.4660000    860.9594860
     13.4670000    861.0114260
     13.4680000    861.0634170
     13.4690000    861.1147870
     13.4700000    861.1677600
     13.4710000    861.2204780
     13.4720000    861.2729200
     13.4730000    861.3251040
     13.4740000    861.3767190
     13.4750000    861.4291030
     13.4760000    861.4805880
     13.4770000    861.5322490
     13.4780000    861.5833570
     13.4790000    861.6351910
     13.4800000    861.6871580
     13.4810000    861.7399760
     13.4820000    861.7925080
     13.4830000    861.8449290
     13.4840000    861.8982800
     13.4850000    861.9508700
     13.4860000    862.0034500
     13.4870000    862.0555880
     13.4880000    862.1079710
     13.4890000    862.1595960
     13.4900000    862.2112730
     13.4910000    862.2640890
     13.4920000    862.3172040
     13.4930000    862.3692020
     13.4940000    862.4218710
     13.4950000    862.4746450
     13.4960000    862.5380250
     13.4970000    862.5909130
     13.4980000    862.6433220
     13.4990000    862.6952620
     13.5000000    862.7478220
     13.5010000    862.8030730
     13.5020000    862.8571110
     13.5030000    862.9104690
     13.5040000    862.9641090
     13.5050000    863.0163380
     13.5060000    863.0679000
     13.5070000    863.1198300
     13.5080000    863.1722990
     13.5090000    863.2249080
     13.5100000    863.2773050
     13.5110000    863.3426940
     13.5120000    863.4044110
     13.5130000    863.4566140
     13.5140000    863.5091190
     13.5150000    863.5616360
     13.5160000    863.6136570
     13.5170000    863.6658590
     13.5180000    863.7174980
     13.5190000    863.7744550
     13.5200000    863.8280350
     13.5210000    863.8814310
     13.5220000    863.9350770
     13.5230000    863.9873750
     13.5240000    864.0393740
     13.5250000    864.0928500
     13.5260000    864.1459980
     13.5270000    864.1982190
     13.5280000    864.2507480
     13.5290000    864.3056290
     13.5300000    864.3591750
     13.5310000    864.4130630
     13.5320000    864.4653230
     13.5330000    864.5175600
     13.5340000    864.5701370
     13.5350000    864.6216390
     13.5360000    864.6758870
     13.5370000    864.7303270
     13.5380000    864.7867210
     13.5390000    864.8397790
     13.5400000    864.8924680
     13.5410000    864.9481450
     13.5420000    865.0148920
     13.5430000    865.0745170
     13.5440000    865.1329380
     13.5450000    865.1887910
     13.5460000    865.2450110
     13.5470000    865.3033130
     13.5480000    865.3566940
     13.5490000    865.4099710
     13.5500000    865.4624860
     13.5510000    865.5188020
     13.5520000    865.5725640
     13.5530000    865.6293580
     13.5540000    865.6946700
     13.5550000    865.7499100
     13.5560000    865.8020200
     13.5570000    865.8535270
     13.5580000    865.9065010
     13.5590000    865.9593390
     13.5600000    866.0133980
     13.5610000    866.0668130
     13.5620000    866.1210090
     13.5630000    866.1748180
     13.5640000    866.2285160
     13.5650000    866.2823210
     13.5660000    866.3349410
     13.5670000    866.3874010
     13.5680000    866.4390920
     13.5690000    866.4908720
     13.5700000    866.5428710
     13.5710000    866.6247050
     13.5720000    866.7104330
     13.5730000    866.7977410
     13.5740000    866.8828630
     13.5750000    866.9659770
     13.5760000    867.0536590
     13.5770000    867.1384130
     13.5780000    867.2242300
     13.5790000    867.3134790
     13.5800000    867.4004850
     13.5810000    867.4873090
     13.5820000    867.5742080
     13.5830000    867.6611890
     13.5840000    867.7480480
     13.5850000    867.8342540
     13.5860000    867.9193260
     13.5870000    868.0057710
     13.5880000    868.0894180
     13.5890000    868.1755140
     13.5900000    868.2613690
     13.5910000    868.3478870
     13.5920000    868.4334110
     13.5930000    868.5190830
     13.5940000    868.6049750
     13.5950000    868.6902740
     13.5960000    868.7773660
     13.5970000    868.8639330
     13.5980000    868.9505750
     13.5990000    869.0339320
     13.6000000    869.1192900
     13.6010000    869.2066240
     13.6020000    869.2928030
     13.6030000    869.3792040
     13.6040000    869.4647150
     13.6050000    869.5513250
     13.6060000    869.6339550
     13.6070000    869.7204130
     13.6080000    869.8062650
     13.6090000    869.8926230
     13.6100000    869.9751530
     13.6110000    870.0623480
     13.6120000    870.1493780
     13.6130000    870.2358330
     13.6140000    870.3229700
     13.6150000    870.4107890
     13.6160000    870.4974820
     13.6170000    870.5806710
     13.6180000    870.6669310
     13.6190000    870.7532760
     13.6200000    870.8393490
     13.6210000    870.9241370
     13.6220000    871.0094460
     13.6230000    871.0953290
     13.6240000    871.1816140
     13.6250000    871.2708830
     13.6260000    871.3585120
     13.6270000    871.4446230
     13.6280000    871.5277000
     13.6290000    871.6137970
     13.6300000    871.7003960
     13.6310000    871.7857450
     13.6320000    871.8719040
     13.6330000    871.9577640
     13.6340000    872.0441620
     13.6350000    872.1275300
     13.6360000    872.2135460
     13.6370000    872.2994650
     13.6380000    872.3853080
     13.6390000    872.4703170
     13.6400000    872.5572200
     13.6410000    872.6440310
     13.6420000    872.7304950
     13.6430000    872.8175420
     13.6440000    872.9033450
     13.6450000    872.9889560
     13.6460000    873.0717600
     13.6470000    873.1568690
     13.6480000    873.2419830
     13.6490000    873.3289170
     13.6500000    873.4138490
     13.6510000    873.4987780
     13.6520000    873.5848180
     13.6530000    873.6708180
     13.6540000    873.7572900
     13.6550000    873.8430730
     13.6560000    873.9292760
     13.6570000    874.0119060
     13.6580000    874.0987370
     13.6590000    874.1842520
     13.6600000    874.2695440
     13.6610000    874.3543480
     13.6620000    874.4411030
     13.6630000    874.5270920
     13.6640000    874.6110150
     13.6650000    874.6972760
     13.6660000    874.7827350
     13.6670000    874.8695830
     13.6680000    874.9539000
     13.6690000    875.0413820
     13.6700000    875.1280880
     13.6710000    875.2144300
     13.6720000    875.3002410
     13.6730000    875.3869570
     13.6740000    875.4748270
     13.6750000    875.5572670
     13.6760000    875.6432570
     13.6770000    875.7289420
     13.6780000    875.8163180
     13.6790000    875.9040310
     13.6800000    875.9904160
     13.6810000    876.0795410
     13.6820000    876.1662610
     13.6830000    876.2522990
     13.6840000    876.3392980
     13.6850000    876.4257120
     13.6860000    876.5098890
     13.6870000    876.5969550
     13.6880000    876.6834380
     13.6890000    876.7701480
     13.6900000    876.8558360
     13.6910000    876.9415780
     13.6920000    877.0274800
     13.6930000    877.1136120
     13.6940000    877.1998990
     13.6950000    877.2860010
     13.6960000    877.3717830
     13.6970000    877.4557620
     13.6980000    877.5432760
     13.6990000    877.6297400
     13.7000000    877.7156430
     13.7010000    877.7870200
     13.7020000    877.8397920
     13.7030000    877.8923500
     13.7040000    877.9454500
     13.7050000    877.9978940
     13.7060000    878.0672720
     13.7070000    878.1532090
     13.7080000    878.2376880
     13.7090000    878.3246490
     13.7100000    878.4041790
     13.7110000    878.4884320
     13.7120000    878.5730610
     13.7130000    878.6604020
     13.7140000    878.7482230
     13.7150000    878.8317910
     13.7160000    878.9199580
     13.7170000    879.0060510
     13.7180000    879.0891590
     13.7190000    879.1740810
     13.7200000    879.2594750
     13.7210000    879.3455130
     13.7220000    879.4296740
     13.7230000    879.5166440
     13.7240000    879.6018750
     13.7250000    879.6842860
     13.7260000    879.7462340
     13.7270000    879.7983690
     13.7280000    879.8798700
     13.7290000    879.9660780
     13.7300000    880.0536980
     13.7310000    880.1398920
     13.7320000    880.2265870
     13.7330000    880.3101080
     13.7340000    880.3961190
     13.7350000    880.4826490
     13.7360000    880.5673810
     13.7370000    880.6525000
     13.7380000    880.7379180
     13.7390000    880.8233900
     13.7400000    880.9093160
     13.7410000    880.9949200
     13.7420000    881.0806250
     13.7430000    881.1654440
     13.7440000    881.2481070
     13.7450000    881.3331630
     13.7460000    881.4188090
     13.7470000    881.5056020
     13.7480000    881.5913670
     13.7490000    881.6784030
     13.7500000    881.7647060
     13.7510000    881.8493630
     13.7520000    881.9343980
     13.7530000    882.0209150
     13.7540000    882.1070020
     13.7550000    882.1879660
     13.7560000    882.2733750
     13.7570000    882.3595320
     13.7580000    882.4452650
     13.7590000    882.5293430
     13.7600000    882.6159480
     13.7610000    882.7021090
     13.7620000    882.7866310
     13.7630000    882.8722270
     13.7640000    882.9579030
     13.7650000    883.0443710
     13.7660000    883.1273350
     13.7670000    883.2143100
     13.7680000    883.2991280
     13.7690000    883.3860650
     13.7700000    883.4719800
     13.7710000    883.5581890
     13.7720000    883.6432530
     13.7730000    883.7261500
     13.7740000    883.8118890
     13.7750000    883.8981670
     13.7760000    883.9842560
     13.7770000    884.0680180
     13.7780000    884.1541710
     13.7790000    884.2398880
     13.7800000    884.3246480
     13.7810000    884.4110810
     13.7820000    884.4970510
     13.7830000    884.5829390
     13.7840000    884.6586500
     13.7850000    884.7109950
     13.7860000    884.7813420
     13.7870000    884.8355210
     13.7880000    884.8884030
     13.7890000    884.9429890
     13.7900000    884.9997990
     13.7910000    885.0554640
     13.7920000    885.1423890
     13.7930000    885.2284310
     13.7940000    885.3137180
     13.7950000    885.4006800
     13.7960000    885.4882280
     13.7970000    885.5733700
     13.7980000    885.6586710
     13.7990000    885.7456760
     13.8000000    885.8316070
     13.8010000    885.9159900
     13.8020000    886.0016900
     13.8030000    886.0872450
     13.8040000    886.1746510
     13.8050000    886.2608690
     13.8060000    886.3461940
     13.8070000    886.4329190
     13.8080000    886.5159640
     13.8090000    886.6032380
     13.8100000    886.6895250
     13.8110000    886.7753940
     13.8120000    886.8610730
     13.8130000    886.9469870
     13.8140000    887.0326140
     13.8150000    887.1187990
     13.8160000    887.2042900
     13.8170000    887.2910590
     13.8180000    887.3776590
     13.8190000    887.4617540
     13.8200000    887.5482790
     13.8210000    887.6353880
     13.8220000    887.7140370
     13.8230000    887.8008340
     13.8240000    887.8867460
     13.8250000    887.9741250
     13.8260000    888.0579870
     13.8270000    888.1450050
     13.8280000    888.2316580
     13.8290000    888.3177270
     13.8300000    888.4050680
     13.8310000    888.4922040
     13.8320000    888.5786470
     13.8330000    888.6613300
     13.8340000    888.7463770
     13.8350000    888.8329750
     13.8360000    888.9193890
     13.8370000    889.0036220
     13.8380000    889.0894270
     13.8390000    889.1761320
     13.8400000    889.2619140
     13.8410000    889.3475080
     13.8420000    889.4342960
     13.8430000    889.5204910
     13.8440000    889.6041200
     13.8450000    889.6899800
     13.8460000    889.7761350
     13.8470000    889.8613020
     13.8480000    889.9465650
     13.8490000    890.0330850
     13.8500000    890.1195100
     13.8510000    890.2023990
     13.8520000    890.2882220
     13.8530000    890.3750600
     13.8540000    890.4613250
     13.8550000    890.5455180
     13.8560000    890.6322430
     13.8570000    890.7191130
     13.8580000    890.8055270
     13.8590000    890.8917380
     13.8600000    890.9778400
     13.8610000    891.0635590
     13.8620000    891.1462430
     13.8630000    891.2334070
     13.8640000    891.3192010
     13.8650000    891.4048770
     13.8660000    891.4903430
     13.8670000    891.5776240
     13.8680000    891.6632110
     13.8690000    891.7486830
     13.8700000    891.8327880
     13.8710000    891.9189700
     13.8720000    892.0061100
     13.8730000    892.0889610
     13.8740000    892.1754810
     13.8750000    892.2616770
     13.8760000    892.3484700
     13.8770000    892.4357240
     13.8780000    892.5211550
     13.8790000    892.6088300
     13.8800000    892.6915200
     13.8810000    892.7762940
     13.8820000    892.8618660
     13.8830000    892.9474100
     13.8840000    893.0328120
     13.8850000    893.1180740
     13.8860000    893.2046430
     13.8870000    893.2902310
     13.8880000    893.3749600
     13.8890000    893.4616360
     13.8900000    893.5484430
     13.8910000    893.6317320
     13.8920000    893.7186680
     13.8930000    893.8045320
     13.8940000    893.8913330
     13.8950000    893.9535720
     13.8960000    894.0062250
     13.8970000    894.0582510
     13.8980000    894.1110170
     13.8990000    894.1624470
     13.9000000    894.2142160
     13.9010000    894.2704980
     13.9020000    894.3231140
     13.9030000    894.3753740
     13.9040000    894.4277140
     13.9050000    894.4803630
     13.9060000    894.5317330
     13.9070000    894.5843770
     13.9080000    894.6367020
     13.9090000    894.6879550
     13.9100000    894.7585380
     13.9110000    894.8442020
     13.9120000    894.9296690
     13.9130000    895.0130610
     13.9140000    895.0973150
     13.9150000    895.1834490
     13.9160000    895.2683910
     13.9170000    895.3509280
     13.9180000    895.4359630
     13.9190000    895.5219420
     13.9200000    895.6043300
     13.9210000    895.6908180
     13.9220000    895.7775960
     13.9230000    895.8603940
     13.9240000    895.9455480
     13.9250000    896.0292140
     13.9260000    896.1128110
     13.9270000    896.1958400
     13.9280000    896.2816280
     13.9290000    896.3673730
     13.9300000    896.4504080
     13.9310000    896.5351720
     13.9320000    896.6208390
     13.9330000    896.7036490
     13.9340000    896.7883250
     13.9350000    896.8731410
     13.9360000    896.9579930
     13.9370000    897.0410460
     13.9380000    897.1270140
     13.9390000    897.2141710
     13.9400000    897.2958800
     13.9410000    897.3814940
     13.9420000    897.4671520
     13.9430000    897.5516730
     13.9440000    897.6352590
     13.9450000    897.7216700
     13.9460000    897.8063810
     13.9470000    897.8893580
     13.9480000    897.9740250
     13.9490000    898.0591500
     13.9500000    898.1428530
     13.9510000    898.2274610
     13.9520000    898.2842800
     13.9530000    898.3367940
     13.9540000    898.3886090
     13.9550000    898.4405260
     13.9560000    898.4925010
     13.9570000    898.5448060
     13.9580000    898.5965850
     13.9590000    898.6482100
     13.9600000    898.6994920
     13.9610000    898.7521750
     13.9620000    898.8043850
     13.9630000    898.8568380
     13.9640000    898.9092730
     13.9650000    898.9620420
     13.9660000    899.0142870
     13.9670000    899.0665040
     13.9680000    899.1190620
     13.9690000    899.1714930
     13.9700000    899.2234470
     13.9710000    899.2756110
     13.9720000    899.3271170
     13.9730000    899.3802130
     13.9740000    899.4328310
     13.9750000    899.4851610
     13.9760000    899.5383440
     13.9770000    899.5894510
     13.9780000    899.6418390
     13.9790000    899.6941490
     13.9800000    899.7661870
     13.9810000    899.8520210
     13.9820000    899.9371820
     13.9830000    900.0229410
     13.9840000    900.1061660
     13.9850000    900.1926330
     13.9860000    900.2786450
     13.9870000    900.3613420
     13.9880000    900.4463220
     13.9890000    900.5338890
     13.9900000    900.6186430
     13.9910000    900.7027240
     13.9920000    900.7877400
     13.9930000    900.8736220
     13.9940000    900.9568730
     13.9950000    901.0436130
     13.9960000    901.1305500
     13.9970000    901.2129330
     13.9980000    901.2992040
     13.9990000    901.3852730
     14.0000000    901.4694430
     14.0010000    901.5524340
     14.0020000    901.6374180
     14.0030000    901.7232170
     14.0040000    901.8051580
     14.0050000    901.8920530
     14.0060000    901.9788150
     14.0070000    902.0617150
     14.0080000    902.1478040
     14.0090000    902.2333940
     14.0100000    902.3184480
     14.0110000    902.4016840
     14.0120000    902.4878000
     14.0130000    902.5738880
     14.0140000    902.6561300
     14.0150000    902.7419210
     14.0160000    902.8285100
     14.0170000    902.9112480
     14.0180000    902.9967060
     14.0190000    903.0826840
     14.0200000    903.1665290
     14.0210000    903.2504210
     14.0220000    903.3356880
     14.0230000    903.4212310
     14.0240000    903.5047900
     14.0250000    903.5912070
     14.0260000    903.6776350
     14.0270000    903.7615370
     14.0280000    903.8457140
     14.0290000    903.9308340
     14.0300000    904.0164910
     14.0310000    904.0995890
     14.0320000    904.1854410
     14.0330000    904.2713260
     14.0340000    904.3548980
     14.0350000    904.4409850
     14.0360000    904.5263570
     14.0370000    904.6091530
     14.0380000    904.6938840
     14.0390000    904.7781380
     14.0400000    904.8642110
     14.0410000    904.9474950
     14.0420000    905.0334000
     14.0430000    905.1188110
     14.0440000    905.2022900
     14.0450000    905.2886130
     14.0460000    905.3734640
     14.0470000    905.4587830
     14.0480000    905.5416580
     14.0490000    905.6273840
     14.0500000    905.7130140
     14.0510000    905.7996730
     14.0520000    905.8886180
     14.0530000    905.9778570
     14.0540000    906.0657340
     14.0550000    906.1493980
     14.0560000    906.2380610
     14.0570000    906.3273180
     14.0580000    906.4121230
     14.0590000    906.4981040
     14.0600000    906.5869630
     14.0610000    906.6758500
     14.0620000    906.7600510
     14.0630000    906.8481890
     14.0640000    906.9351300
     14.0650000    907.0219180
     14.0660000    907.1087710
     14.0670000    907.1958190
     14.0680000    907.2767530
     14.0690000    907.3347210
     14.0700000    907.3872920
     14.0710000    907.4407050
     14.0720000    907.4933730
     14.0730000    907.5465160
     14.0740000    907.5993290
     14.0750000    907.6517190
     14.0760000    907.7062440
     14.0770000    907.7592150
     14.0780000    907.8125790
     14.0790000    907.8654440
     14.0800000    907.9177200
     14.0810000    907.9695320
     14.0820000    908.0217290
     14.0830000    908.0745870
     14.0840000    908.1270540
     14.0850000    908.1794030
     14.0860000    908.2317340
     14.0870000    908.2842170
     14.0880000    908.3370100
     14.0890000    908.3893490
     14.0900000    908.4478770
     14.0910000    908.5004370
     14.0920000    908.5577630
     14.0930000    908.6105890
     14.0940000    908.6650180
     14.0950000    908.7260460
     14.0960000    908.7824280
     14.0970000    908.8346410
     14.0980000    908.8863970
     14.0990000    908.9481690
     14.1000000    909.0063890
     14.1010000    909.0598210
     14.1020000    909.1144080
     14.1030000    909.1669390
     14.1040000    909.2381620
     14.1050000    909.2969050
     14.1060000    909.3499200
     14.1070000    909.4023200
     14.1080000    909.4608110
     14.1090000    909.5214050
     14.1100000    909.5785220
     14.1110000    909.6336830
     14.1120000    909.6872600
     14.1130000    909.7440450
     14.1140000    909.8035550
     14.1150000    909.8565310
     14.1160000    909.9110910
     14.1170000    909.9660980
     14.1180000    910.0196220
     14.1190000    910.0721430
     14.1200000    910.1256100
     14.1210000    910.1794220
     14.1220000    910.2330150
     14.1230000    910.2851840
     14.1240000    910.3375160
     14.1250000    910.4183880
     14.1260000    910.5010310
     14.1270000    910.5765990
     14.1280000    910.6415840
     14.1290000    910.7158560
     14.1300000    910.8035180
     14.1310000    910.8919560
     14.1320000    910.9767960
     14.1330000    911.0637600
     14.1340000    911.1502420
     14.1350000    911.2350400
     14.1360000    911.3196770
     14.1370000    911.4067180
     14.1380000    911.4930910
     14.1390000    911.5762950
     14.1400000    911.6624860
     14.1410000    911.7505080
     14.1420000    911.8331480
     14.1430000    911.9174730
     14.1440000    912.0025050
     14.1450000    912.0887740
     14.1460000    912.1726300
     14.1470000    912.2591030
     14.1480000    912.3452630
     14.1490000    912.4282540
     14.1500000    912.5150730
     14.1510000    912.6005640
     14.1520000    912.6847290
     14.1530000    912.7682820
     14.1540000    912.8548080
     14.1550000    912.9411180
     14.1560000    913.0233720
     14.1570000    913.1105610
     14.1580000    913.1968760
     14.1590000    913.2798650
     14.1600000    913.3642790
     14.1610000    913.4495170
     14.1620000    913.5354280
     14.1630000    913.6191230
     14.1640000    913.7046110
     14.1650000    913.7920890
     14.1660000    913.8748500
     14.1670000    913.9614320
     14.1680000    914.0490540
     14.1690000    914.1343370
     14.1700000    914.2169100
     14.1710000    914.3031920
     14.1720000    914.3894140
     14.1730000    914.4721360
     14.1740000    914.5588840
     14.1750000    914.6458980
     14.1760000    914.7311340
     14.1770000    914.8152750
     14.1780000    914.9002630
     14.1790000    914.9851030
     14.1800000    915.0693430
     14.1810000    915.1554480
     14.1820000    915.2426980
     14.1830000    915.3260790
     14.1840000    915.4127700
     14.1850000    915.4980210
     14.1860000    915.5816340
     14.1870000    915.6644330
     14.1880000    915.7506820
     14.1890000    915.8355480
     14.1900000    915.9179300
     14.1910000    916.0043080
     14.1920000    916.0906290
     14.1930000    916.1739350
     14.1940000    916.2580650
     14.1950000    916.3436210
     14.1960000    916.4270900
     14.1970000    916.5112190
     14.1980000    916.5971680
     14.1990000    916.6839160
     14.2000000    916.7661400
     14.2010000    916.8522570
     14.2020000    916.9396600
     14.2030000    917.0238910
     14.2040000    917.1101890
     14.2050000    917.1960120
     14.2060000    917.2812350
     14.2070000    917.3655440
     14.2080000    917.4526210
     14.2090000    917.5391470
     14.2100000    917.6223280
     14.2110000    917.7079700
     14.2120000    917.7955240
     14.2130000    917.8818820
     14.2140000    917.9697520
     14.2150000    918.0592250
     14.2160000    918.1500290
     14.2170000    918.2339050
     14.2180000    918.3202250
     14.2190000    918.4080520
     14.2200000    918.4906370
     14.2210000    918.5756590
     14.2220000    918.6614740
     14.2230000    918.7474740
     14.2240000    918.8315080
     14.2250000    918.9177460
     14.2260000    919.0042410
     14.2270000    919.0895850
     14.2280000    919.1789020
     14.2290000    919.2667270
     14.2300000    919.3525380
     14.2310000    919.4358340
     14.2320000    919.5243780
     14.2330000    919.6119220
     14.2340000    919.6969820
     14.2350000    919.7836950
     14.2360000    919.8715790
     14.2370000    919.9574700
     14.2380000    920.0401310
     14.2390000    920.1262500
     14.2400000    920.2131320
     14.2410000    920.2964250
     14.2420000    920.3827350
     14.2430000    920.4703350
     14.2440000    920.5544280
     14.2450000    920.6410770
     14.2460000    920.7274260
     14.2470000    920.8145720
     14.2480000    920.8979580
     14.2490000    920.9844970
     14.2500000    921.0721410
     14.2510000    921.1596830
     14.2520000    921.2482280
     14.2530000    921.3333440
     14.2540000    921.4227320
     14.2550000    921.5055960
     14.2560000    921.5918400
     14.2570000    921.6778730
     14.2580000    921.7655610
     14.2590000    921.8517590
     14.2600000    921.9371850
     14.2610000    922.0246570
     14.2620000    922.1104990
     14.2630000    922.1935530
     14.2640000    922.2799260
     14.2650000    922.3669710
     14.2660000    922.4495530
     14.2670000    922.5368870
     14.2680000    922.6245310
     14.2690000    922.7100290
     14.2700000    922.7953610
     14.2710000    922.8811860
     14.2720000    922.9694510
     14.2730000    923.0553760
     14.2740000    923.1429340
     14.2750000    923.2280400
     14.2760000    923.3157620
     14.2770000    923.4008050
     14.2780000    923.4866120
     14.2790000    923.5706050
     14.2800000    923.6566680
     14.2810000    923.7411950
     14.2820000    923.8256250
     14.2830000    923.9114030
     14.2840000    923.9978660
     14.2850000    924.0828770
     14.2860000    924.1718320
     14.2870000    924.2587190
     14.2880000    924.3445970
     14.2890000    924.4276110
     14.2900000    924.5135960
     14.2910000    924.5985920
     14.2920000    924.6845410
     14.2930000    924.7674690
     14.2940000    924.8538970
     14.2950000    924.9396400
     14.2960000    925.0258750
     14.2970000    925.1088550
     14.2980000    925.1948160
     14.2990000    925.2809900
     14.3000000    925.3664540
     14.3010000    925.4486000
     14.3020000    925.5344650
     14.3030000    925.6213670
     14.3040000    925.7053070
     14.3050000    925.7878600
     14.3060000    925.8750170
     14.3070000    925.9621650
     14.3080000    926.0469320
     14.3090000    926.1306860
     14.3100000    926.2167530
     14.3110000    926.3031080
     14.3120000    926.3861060
     14.3130000    926.4704530
     14.3140000    926.5556180
     14.3150000    926.6413650
     14.3160000    926.7244230
     14.3170000    926.8097880
     14.3180000    926.8960670
     14.3190000    926.9808010
     14.3200000    927.0640120
     14.3210000    927.1494790
     14.3220000    927.2357130
     14.3230000    927.3214740
     14.3240000    927.4047000
     14.3250000    927.4905030
     14.3260000    927.5765870
     14.3270000    927.6624140
     14.3280000    927.7452430
     14.3290000    927.8317420
     14.3300000    927.9164640
     14.3310000    928.0014650
     14.3320000    928.0835470
     14.3330000    928.1702100
     14.3340000    928.2572480
     14.3350000    928.3407670
     14.3360000    928.4240200
     14.3370000    928.5093500
     14.3380000    928.5977920
     14.3390000    928.6811650
     14.3400000    928.7653690
     14.3410000    928.8512140
     14.3420000    928.9389170
     14.3430000    929.0219970
     14.3440000    929.1067380
     14.3450000    929.1918630
     14.3460000    929.2774910
     14.3470000    929.3633900
     14.3480000    929.4503400
     14.3490000    929.5355530
     14.3500000    929.6213950
     14.3510000    929.7048630
     14.3520000    929.7922920
     14.3530000    929.8801430
     14.3540000    929.9639680
     14.3550000    930.0484360
     14.3560000    930.1343550
     14.3570000    930.2220150
     14.3580000    930.3050090
     14.3590000    930.3886390
     14.3600000    930.4745000
     14.3610000    930.5614710
     14.3620000    930.6393950
     14.3630000    930.7068080
     14.3640000    930.7947260
     14.3650000    930.8798480
     14.3660000    930.9687840
     14.3670000    931.0570330
     14.3680000    931.1436970
     14.3690000    931.2313190
     14.3700000    931.3189430
     14.3710000    931.4068020
     14.3720000    931.4911130
     14.3730000    931.5786290
     14.3740000    931.6653130
     14.3750000    931.7527430
     14.3760000    931.8407590
     14.3770000    931.9267680
     14.3780000    932.0143020
     14.3790000    932.0994570
     14.3800000    932.1852210
     14.3810000    932.2728620
     14.3820000    932.3589760
     14.3830000    932.4426270
     14.3840000    932.5297570
     14.3850000    932.6164620
     14.3860000    932.7021340
     14.3870000    932.7896460
     14.3880000    932.8756440
     14.3890000    932.9620660
     14.3900000    933.0451170
     14.3910000    933.1322890
     14.3920000    933.2175920
     14.3930000    933.3045160
     14.3940000    933.3903970
     14.3950000    933.4791090
     14.3960000    933.5659440
     14.3970000    933.6446680
     14.3980000    933.7308910
     14.3990000    933.8077080
     14.4000000    933.8736270
     14.4010000    933.9620750
     14.4020000    934.0475050
     14.4030000    934.1349670
     14.4040000    934.2182450
     14.4050000    934.3058130
     14.4060000    934.3920410
     14.4070000    934.4792250
     14.4080000    934.5675320
     14.4090000    934.6505730
     14.4100000    934.7380530
     14.4110000    934.8253540
     14.4120000    934.9125850
     14.4130000    934.9997970
     14.4140000    935.0856820
     14.4150000    935.1725330
     14.4160000    935.2571600
     14.4170000    935.3446270
     14.4180000    935.4321390
     14.4190000    935.5199280
     14.4200000    935.6072430
     14.4210000    935.6963940
     14.4220000    935.7835860
     14.4230000    935.8674320
     14.4240000    935.9549280
     14.4250000    936.0422950
     14.4260000    936.1298940
     14.4270000    936.2161450
     14.4280000    936.3036730
     14.4290000    936.3909420
     14.4300000    936.4771520
     14.4310000    936.5636120
     14.4320000    936.6516070
     14.4330000    936.7405940
     14.4340000    936.8265190
     14.4350000    936.9143520
     14.4360000    937.0025180
     14.4370000    937.0894970
     14.4380000    937.1757900
     14.4390000    937.2638010
     14.4400000    937.3520300
     14.4410000    937.4362430
     14.4420000    937.5233160
     14.4430000    937.6101410
     14.4440000    937.6977440
     14.4450000    937.7872530
     14.4460000    937.8765840
     14.4470000    937.9652530
     14.4480000    938.0525350
     14.4490000    938.1419870
     14.4500000    938.2305890
     14.4510000    938.3202290
     14.4520000    938.4113620
     14.4530000    938.4985870
     14.4540000    938.5857600
     14.4550000    938.6682980
     14.4560000    938.7546630
     14.4570000    938.8422230
     14.4580000    938.9296320
     14.4590000    939.0166020
     14.4600000    939.1031320
     14.4610000    939.1905180
     14.4620000    939.2747260
     14.4630000    939.3616970
     14.4640000    939.4493090
     14.4650000    939.5365060
     14.4660000    939.6211980
     14.4670000    939.7079420
     14.4680000    939.7963000
     14.4690000    939.8826880
     14.4700000    939.9694360
     14.4710000    940.0563340
     14.4720000    940.1428520
     14.4730000    940.2265380
     14.4740000    940.3136180
     14.4750000    940.4005510
     14.4760000    940.4881010
     14.4770000    940.5755670
     14.4780000    940.6622230
     14.4790000    940.7481700
     14.4800000    940.8308520
     14.4810000    940.9182810
     14.4820000    941.0051330
     14.4830000    941.0927120
     14.4840000    941.1776240
     14.4850000    941.2646880
     14.4860000    941.3506820
     14.4870000    941.4368940
     14.4880000    941.5209810
     14.4890000    941.6077640
     14.4900000    941.6947070
     14.4910000    941.7777660
     14.4920000    941.8640410
     14.4930000    941.9501780
     14.4940000    942.0375310
     14.4950000    942.1234160
     14.4960000    942.2105950
     14.4970000    942.2987150
     14.4980000    942.3822540
     14.4990000    942.4690060
     14.5000000    942.5564930
     14.5010000    942.6433450
     14.5020000    942.7290690
     14.5030000    942.8169000
     14.5040000    942.9042320
     14.5050000    942.9900300
     14.5060000    943.0765870
     14.5070000    943.1643090
     14.5080000    943.2517450
     14.5090000    943.3369130
     14.5100000    943.4241430
     14.5110000    943.5109600
     14.5120000    943.5980430
     14.5130000    943.6860850
     14.5140000    943.7722190
     14.5150000    943.8594550
     14.5160000    943.9429610
     14.5170000    944.0304360
     14.5180000    944.1172850
     14.5190000    944.2045230
     14.5200000    944.2899740
     14.5210000    944.3781120
     14.5220000    944.4655960
     14.5230000    944.5492130
     14.5240000    944.6363240
     14.5250000    944.7237200
     14.5260000    944.8110530
     14.5270000    944.8969250
     14.5280000    944.9840690
     14.5290000    945.0726160
     14.5300000    945.1594700
     14.5310000    945.2476720
     14.5320000    945.3364540
     14.5330000    945.4250000
     14.5340000    945.5109090
     14.5350000    945.6021690
     14.5360000    945.6935440
     14.5370000    945.7844240
     14.5380000    945.8735710
     14.5390000    945.9606390
     14.5400000    946.0480350
     14.5410000    946.1306470
     14.5420000    946.2175620
     14.5430000    946.3049780
     14.5440000    946.3927980
     14.5450000    946.4807260
     14.5460000    946.5677490
     14.5470000    946.6544070
     14.5480000    946.7391440
     14.5490000    946.8256330
     14.5500000    946.9126650
     14.5510000    946.9998700
     14.5520000    947.0854940
     14.5530000    947.1729330
     14.5540000    947.2597150
     14.5550000    947.3443700
     14.5560000    947.4308880
     14.5570000    947.5178050
     14.5580000    947.6038830
     14.5590000    947.6893240
     14.5600000    947.7763910
     14.5610000    947.8640890
     14.5620000    947.9515040
     14.5630000    948.0391510
     14.5640000    948.1261250
     14.5650000    948.2131840
     14.5660000    948.2959230
     14.5670000    948.3836720
     14.5680000    948.4714360
     14.5690000    948.5582760
     14.5700000    948.6450330
     14.5710000    948.7323900
     14.5720000    948.8197290
     14.5730000    948.9037040
     14.5740000    948.9906830
     14.5750000    949.0776990
     14.5760000    949.1649050
     14.5770000    949.2512610
     14.5780000    949.3387110
     14.5790000    949.4260110
     14.5800000    949.5114650
     14.5810000    949.5981330
     14.5820000    949.6849720
     14.5830000    949.7717830
     14.5840000    949.8561890
     14.5850000    949.9435330
     14.5860000    950.0314190
     14.5870000    950.1185480
     14.5880000    950.2063220
     14.5890000    950.2937370
     14.5900000    950.3807330
     14.5910000    950.4642320
     14.5920000    950.5520770
     14.5930000    950.6390490
     14.5940000    950.7259700
     14.5950000    950.8128450
     14.5960000    950.8998280
     14.5970000    950.9871140
     14.5980000    951.0722750
     14.5990000    951.1601920
     14.6000000    951.2499680
     14.6010000    951.3378530
     14.6020000    951.4242690
     14.6030000    951.5139510
     14.6040000    951.6025860
     14.6050000    951.6882340
     14.6060000    951.7751320
     14.6070000    951.8634310
     14.6080000    951.9513980
     14.6090000    952.0385570
     14.6100000    952.1263040
     14.6110000    952.2133940
     14.6120000    952.2999530
     14.6130000    952.3869360
     14.6140000    952.4739410
     14.6150000    952.5616250
     14.6160000    952.6460470
     14.6170000    952.7334640
     14.6180000    952.8205290
     14.6190000    952.9073300
     14.6200000    952.9975170
     14.6210000    953.0863940
     14.6220000    953.1731200
     14.6230000    953.2582640
     14.6240000    953.3435830
     14.6250000    953.4272200
     14.6260000    953.5124280
     14.6270000    953.5997130
     14.6280000    953.6848200
     14.6290000    953.7679360
     14.6300000    953.8558430
     14.6310000    953.9422360
     14.6320000    954.0292600
     14.6330000    954.1156640
     14.6340000    954.2033450
     14.6350000    954.2917190
     14.6360000    954.3790890
     14.6370000    954.4670100
     14.6380000    954.5551620
     14.6390000    954.6449350
     14.6400000    954.7292540
     14.6410000    954.8185610
     14.6420000    954.9060590
     14.6430000    954.9936410
     14.6440000    955.0797170
     14.6450000    955.1662290
     14.6460000    955.2542320
     14.6470000    955.3386380
     14.6480000    955.4251500
     14.6490000    955.5130250
     14.6500000    955.6004340
     14.6510000    955.6860740
     14.6520000    955.7734750
     14.6530000    955.8600130
     14.6540000    955.9469940
     14.6550000    956.0338110
     14.6560000    956.1213050
     14.6570000    956.2107300
     14.6580000    956.2948650
     14.6590000    956.3825910
     14.6600000    956.4697590
     14.6610000    956.5561820
     14.6620000    956.6425520
     14.6630000    956.7292720
     14.6640000    956.8155620
     14.6650000    956.9015100
     14.6660000    956.9877460
     14.6670000    957.0748410
     14.6680000    957.1616480
     14.6690000    957.2449880
     14.6700000    957.3322710
     14.6710000    957.4187220
     14.6720000    957.5053960
     14.6730000    957.5920140
     14.6740000    957.6775630
     14.6750000    957.7648970
     14.6760000    957.8489190
     14.6770000    957.9367090
     14.6780000    958.0239870
     14.6790000    958.1111560
     14.6800000    958.1969320
     14.6810000    958.2838530
     14.6820000    958.3692520
     14.6830000    958.4556910
     14.6840000    958.5421950
     14.6850000    958.6288550
     14.6860000    958.7148650
     14.6870000    958.7976500
     14.6880000    958.8842900
     14.6890000    958.9717840
     14.6900000    959.0575530
     14.6910000    959.1447090
     14.6920000    959.2308180
     14.6930000    959.3174380
     14.6940000    959.4015210
     14.6950000    959.4882550
     14.6960000    959.5762480
     14.6970000    959.6649090
     14.6980000    959.7510820
     14.6990000    959.8378470
     14.7000000    959.9243050
     14.7010000    960.0119070
     14.7020000    960.1006130
     14.7030000    960.1866620
     14.7040000    960.2738390
     14.7050000    960.3578660
     14.7060000    960.4438600
     14.7070000    960.5306020
     14.7080000    960.6185650
     14.7090000    960.7046580
     14.7100000    960.7918080
     14.7110000    960.8780570
     14.7120000    960.9626250
     14.7130000    961.0486630
     14.7140000    961.1360730
     14.7150000    961.2222460
     14.7160000    961.3064070
     14.7170000    961.3940360
     14.7180000    961.4810540
     14.7190000    961.5677390
     14.7200000    961.6563000
     14.7210000    961.7434110
     14.7220000    961.8300360
     14.7230000    961.9136550
     14.7240000    962.0012050
     14.7250000    962.0876710
     14.7260000    962.1740350
     14.7270000    962.2597470
     14.7280000    962.3469360
     14.7290000    962.4344450
     14.7300000    962.5192350
     14.7310000    962.6055230
     14.7320000    962.6916740
     14.7330000    962.7794490
     14.7340000    962.8647800
     14.7350000    962.9525750
     14.7360000    963.0396030
     14.7370000    963.1271950
     14.7380000    963.2145990
     14.7390000    963.3016120
     14.7400000    963.3884520
     14.7410000    963.4736230
     14.7420000    963.5608330
     14.7430000    963.6477640
     14.7440000    963.7343420
     14.7450000    963.8198320
     14.7460000    963.9075880
     14.7470000    963.9955710
     14.7480000    964.0821330
     14.7490000    964.1702390
     14.7500000    964.2571610
     14.7510000    964.3433860
     14.7520000    964.4286880
     14.7530000    964.5152510
     14.7540000    964.6026920
     14.7550000    964.6900090
     14.7560000    964.7752120
     14.7570000    964.8621020
     14.7580000    964.9483810
     14.7590000    965.0322020
     14.7600000    965.1183290
     14.7610000    965.2039100
     14.7620000    965.2909050
     14.7630000    965.3739300
     14.7640000    965.4604010
     14.7650000    965.5460830
     14.7660000    965.6330780
     14.7670000    965.7202620
     14.7680000    965.8069030
     14.7690000    965.8932920
     14.7700000    965.9773870
     14.7710000    966.0629600
     14.7720000    966.1505250
     14.7730000    966.2372320
     14.7740000    966.3249580
     14.7750000    966.4124790
     14.7760000    966.5022360
     14.7770000    966.5898700
     14.7780000    966.6773820
     14.7790000    966.7643490
     14.7800000    966.8511320
     14.7810000    966.9377450
     14.7820000    967.0247580
     14.7830000    967.1119950
     14.7840000    967.1757570
     14.7850000    967.2284870
     14.7860000    967.2807730
     14.7870000    967.3338520
     14.7880000    967.3870640
     14.7890000    967.4431160
     14.7900000    967.4970380
     14.7910000    967.5495220
     14.7920000    967.6029780
     14.7930000    967.6554620
     14.7940000    967.7074380
     14.7950000    967.7623270
     14.7960000    967.8164590
     14.7970000    967.8690100
     14.7980000    967.9223180
     14.7990000    967.9753020
     14.8000000    968.0288300
     14.8010000    968.0844250
     14.8020000    968.1488910
     14.8030000    968.2322190
     14.8040000    968.3191500
     14.8050000    968.4051730
     14.8060000    968.4863420
     14.8070000    968.5386500
     14.8080000    968.5919660
     14.8090000    968.6543610
     14.8100000    968.7083420
     14.8110000    968.7602460
     14.8120000    968.8129180
     14.8130000    968.8659620
     14.8140000    968.9180700
     14.8150000    968.9712450
     14.8160000    969.0241970
     14.8170000    969.0772550
     14.8180000    969.1298160
     14.8190000    969.1827400
     14.8200000    969.2343990
     14.8210000    969.2870940
     14.8220000    969.3394650
     14.8230000    969.3923490
     14.8240000    969.4450980
     14.8250000    969.4975410
     14.8260000    969.5503530
     14.8270000    969.6044440
     14.8280000    969.6610590
     14.8290000    969.7441750
     14.8300000    969.8313460
     14.8310000    969.9189690
     14.8320000    970.0034140
     14.8330000    970.0883390
     14.8340000    970.1741140
     14.8350000    970.2605570
     14.8360000    970.3439500
     14.8370000    970.4300320
     14.8380000    970.5164130
     14.8390000    970.6028670
     14.8400000    970.6861580
     14.8410000    970.7720400
     14.8420000    970.8591960
     14.8430000    970.9437020
     14.8440000    971.0277080
     14.8450000    971.1144190
     14.8460000    971.2024620
     14.8470000    971.2856820
     14.8480000    971.3584060
     14.8490000    971.4158460
     14.8500000    971.4721170
     14.8510000    971.5283450
     14.8520000    971.5839650
     14.8530000    971.6383320
     14.8540000    971.6936900
     14.8550000    971.7481040
     14.8560000    971.8008380
     14.8570000    971.8542480
     14.8580000    971.9103520
     14.8590000    971.9849570
     14.8600000    972.0579570
     14.8610000    972.1115700
     14.8620000    972.1812140
     14.8630000    972.2649730
     14.8640000    972.3508790
     14.8650000    972.4334320
     14.8660000    972.5008800
     14.8670000    972.5638060
     14.8680000    972.6233720
     14.8690000    972.6817230
     14.8700000    972.7440850
     14.8710000    972.8103960
     14.8720000    972.8699810
     14.8730000    972.9243910
     14.8740000    972.9779300
     14.8750000    973.0320780
     14.8760000    973.0848140
     14.8770000    973.1377790
     14.8780000    973.1916830
     14.8790000    973.2451630
     14.8800000    973.2977070
     14.8810000    973.3499820
     14.8820000    973.4027410
     14.8830000    973.4555400
     14.8840000    973.5090390
     14.8850000    973.5616030
     14.8860000    973.6155530
     14.8870000    973.6693390
     14.8880000    973.7241680
     14.8890000    973.7769790
     14.8900000    973.8357690
     14.8910000    973.8913350
     14.8920000    973.9434400
     14.8930000    973.9962750
     14.8940000    974.0499640
     14.8950000    974.1050340
     14.8960000    974.1612820
     14.8970000    974.2142790
     14.8980000    974.2672770
     14.8990000    974.3199500
     14.9000000    974.3729250
     14.9010000    974.4277950
     14.9020000    974.4808760
     14.9030000    974.5355730
     14.9040000    974.5879180
     14.9050000    974.6406190
     14.9060000    974.6937400
     14.9070000    974.7476220
     14.9080000    974.8004070
     14.9090000    974.8547990
     14.9100000    974.9109320
     14.9110000    974.9634140
     14.9120000    975.0166470
     14.9130000    975.0686730
     14.9140000    975.1219160
     14.9150000    975.1740310
     14.9160000    975.2260400
     14.9170000    975.2787840
     14.9180000    975.3320090
     14.9190000    975.3873940
     14.9200000    975.4405430
     14.9210000    975.4933010
     14.9220000    975.5456130
     14.9230000    975.6002490
     14.9240000    975.6535360
     14.9250000    975.7062510
     14.9260000    975.7617170
     14.9270000    975.8145830
     14.9280000    975.8674390
     14.9290000    975.9208300
     14.9300000    975.9739060
     14.9310000    976.0270790
     14.9320000    976.0798120
     14.9330000    976.1321050
     14.9340000    976.1852660
     14.9350000    976.2368390
     14.9360000    976.2899160
     14.9370000    976.3416290
     14.9380000    976.3952100
     14.9390000    976.4479400
     14.9400000    976.5005740
     14.9410000    976.5534400
     14.9420000    976.6067300
     14.9430000    976.6587050
     14.9440000    976.7108680
     14.9450000    976.7640450
     14.9460000    976.8161120
     14.9470000    976.8734780
     14.9480000    976.9272720
     14.9490000    976.9802170
     14.9500000    977.0331110
     14.9510000    977.0859940
     14.9520000    977.1389590
     14.9530000    977.1914680
     14.9540000    977.2442360
     14.9550000    977.2967170
     14.9560000    977.3496730
     14.9570000    977.4019040
     14.9580000    977.4539640
     14.9590000    977.5069810
     14.9600000    977.5613840
     14.9610000    977.6143550
     14.9620000    977.6673850
     14.9630000    977.7206700
     14.9640000    977.7747180
     14.9650000    977.8283470
     14.9660000    977.8812790
     14.9670000    977.9338930
     14.9680000    977.9853890
     14.9690000    978.0384690
     14.9700000    978.0920200
     14.9710000    978.1453700
     14.9720000    978.1983280
     14.9730000    978.2510280
     14.9740000    978.3040840
     14.9750000    978.3565010
     14.9760000    978.4100240
     14.9770000    978.4638450
     14.9780000    978.5179370
     14.9790000    978.5703070
     14.9800000    978.6254810
     14.9810000    978.6781010
     14.9820000    978.7312810
     14.9830000    978.7845300
     14.9840000    978.8372900
     14.9850000    978.8901440
     14.9860000    978.9427780
     14.9870000    978.9961510
     14.9880000    979.0485430
     14.9890000    979.1026370
     14.9900000    979.1581390
     14.9910000    979.2115510
     14.9920000    979.2645170
     14.9930000    979.3171860
     14.9940000    979.3704800
     14.9950000    979.4249460
     14.9960000    979.4790350
     14.9970000    979.5322430
     14.9980000    979.5868760
     14.9990000    979.6404460
     15.0000000    979.6934070


==> gnuplot1/exam2/error/error.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "error.eps"
set xlabel "x [cm]"
set ylabel "L1 error"
set xrange [0: 0.4]
set yrange [1e-8: 10]
set xtics 0, 0.1, 1
#set grid
set logscale y
set key center at 0.28, 2
#set label 1 "keyword" at 0.014, 0.00 
plot  "imc-32w-error.dat" w l  lc "blue" title "The classical IMC method, N=320000",\
	 "opt-5d-1w-error.dat" w l  lc "red"  title "The GORF method, N=5000  ",\
	 "opt-4w-error.dat" w l  lc "green" title "The GORF method, N=40000"
	 


==> gnuplot1/exam2/error/imc-32w-error.dat <==
 2.5000000000000001E-04   3.7420443628794326E-03
 7.5000000000000002E-04   1.3842098181372631E-04
 1.2500000000000000E-03   4.2775911018394562E-04
 1.7500000000000000E-03   1.5538470087959092E-03
 2.2500000000000003E-03   9.7217344525484905E-04
 2.7499999999999998E-03   7.1077757296787768E-04
 3.2500000000000003E-03   1.5800371312241039E-03
 3.7499999999999999E-03   2.4886116765582213E-04
 4.2500000000000003E-03   2.8713296516726869E-03
 4.7499999999999999E-03   6.6771218579138618E-03
 5.2500000000000003E-03   3.6831591828128309E-03
 5.7499999999999999E-03   2.3664400818118785E-03
 6.2500000000000003E-03   1.8340741463927464E-03
 6.7499999999999999E-03   5.0862710033702154E-03
 7.2500000000000004E-03   3.9010444671980170E-03
 7.7499999999999999E-03   5.3364000580797362E-03
 8.2500000000000004E-03   3.0704276666147579E-03
 8.7500000000000008E-03   2.7556348958892134E-03
 9.2499999999999995E-03   2.2280595407279439E-03
 9.7500000000000000E-03   2.1515506779870583E-03
 1.0250000000000000E-02   3.8351866871145957E-03
 1.0750000000000001E-02   1.9971505940457436E-03
 1.1250000000000000E-02   4.0536207002645928E-03
 1.1750000000000000E-02   3.0191544362319846E-03
 1.2250000000000000E-02   1.3042971031268645E-03
 1.2750000000000001E-02   6.5197849320922997E-04
 1.3250000000000000E-02   9.9980883853127895E-04
 1.3750000000000000E-02   7.2681238786120167E-04
 1.4250000000000001E-02   1.2547567685634532E-03
 1.4750000000000001E-02   1.1236574026335137E-03
 1.5250000000000000E-02   2.2722931724930258E-03
 1.5750000000000000E-02   3.2179738650814503E-03
 1.6250000000000001E-02   4.9834356843116070E-03
 1.6750000000000001E-02   2.3728714045581729E-03
 1.7250000000000001E-02   1.0513371615403172E-03
 1.7750000000000002E-02   1.6478243245987595E-03
 1.8249999999999999E-02   3.3217283467919991E-03
 1.8749999999999999E-02   2.5719137080461659E-03
 1.9250000000000000E-02   3.6268588580358357E-03
 1.9750000000000000E-02   2.4608682067008758E-03
 2.0250000000000001E-02   3.3555123546923160E-03
 2.0750000000000001E-02   2.6859722401037516E-03
 2.1250000000000002E-02   2.4042607629481687E-03
 2.1750000000000002E-02   2.5800545089016526E-03
 2.2249999999999999E-02   1.3895513594750088E-04
 2.2749999999999999E-02   1.1417262377008538E-03
 2.3250000000000000E-02   4.6454885272973791E-03
 2.3750000000000000E-02   1.8217418975207626E-03
 2.4250000000000001E-02   5.4716339921908816E-03
 2.4750000000000001E-02   3.9613386879661918E-03
 2.5250000000000002E-02   4.0995089821494329E-03
 2.5750000000000002E-02   5.5044450202654579E-03
 2.6249999999999999E-02   5.8516536176983465E-03
 2.6749999999999999E-02   6.0221598469142740E-03
 2.7250000000000000E-02   3.6213955751639008E-03
 2.7750000000000000E-02   5.1851910128823024E-04
 2.8250000000000001E-02   4.7841729797039895E-03
 2.8750000000000001E-02   3.7846454446084864E-03
 2.9250000000000002E-02   4.8948939281837365E-03
 2.9750000000000002E-02   3.8962663363323112E-03
 3.0249999999999999E-02   3.2044852577813479E-03
 3.0750000000000000E-02   4.8331996920897188E-04
 3.1250000000000000E-02   2.1359626188466479E-03
 3.1750000000000000E-02   2.5152863853494115E-03
 3.2250000000000001E-02   4.1830907230870143E-03
 3.2750000000000001E-02   1.2024107482068061E-03
 3.3250000000000002E-02   6.6716654662308441E-03
 3.3750000000000002E-02   5.2719188624877657E-03
 3.4250000000000003E-02   8.1985853483990915E-04
 3.4750000000000003E-02   1.9156270143585775E-03
 3.5250000000000004E-02   2.6022727481805132E-04
 3.5750000000000004E-02   1.7108383685660962E-03
 3.6249999999999998E-02   5.7001676442690827E-05
 3.6749999999999998E-02   1.4673118434568044E-03
 3.7249999999999998E-02   1.1647936789688461E-03
 3.7749999999999999E-02   9.6070634042114806E-04
 3.8249999999999999E-02   2.3423347120603258E-03
 3.8750000000000000E-02   1.0596682970066944E-03
 3.9250000000000000E-02   3.1673299410614423E-03
 3.9750000000000001E-02   2.1522349009624737E-03
 4.0250000000000001E-02   2.4075622315742205E-03
 4.0750000000000001E-02   3.7425610922600231E-03
 4.1250000000000002E-02   7.6742140901041504E-05
 4.1750000000000002E-02   1.6707045054671433E-03
 4.2250000000000003E-02   1.3261790841835636E-03
 4.2750000000000003E-02   2.2292067921947899E-03
 4.3250000000000004E-02   3.2331047766286365E-03
 4.3750000000000004E-02   1.2653066592009119E-03
 4.4249999999999998E-02   1.9217252016294215E-03
 4.4749999999999998E-02   4.5149841835932991E-03
 4.5249999999999999E-02   1.2570605348818985E-03
 4.5749999999999999E-02   1.0807893857369647E-03
 4.6249999999999999E-02   2.3197069091771979E-03
 4.6750000000000000E-02   9.0060479413769544E-04
 4.7250000000000000E-02   2.7437036779456164E-04
 4.7750000000000001E-02   1.1742999112527490E-03
 4.8250000000000001E-02   2.1148456550260180E-03
 4.8750000000000002E-02   5.5736679359548180E-03
 4.9250000000000002E-02   3.3113121566779990E-03
 4.9750000000000003E-02   4.4848311484608668E-03
 5.0250000000000003E-02   3.6065825748125965E-03
 5.0750000000000003E-02   3.7311156837319969E-03
 5.1250000000000004E-02   3.7302902718359828E-03
 5.1750000000000004E-02   4.4100320821112357E-03
 5.2249999999999998E-02   1.9698564638813616E-03
 5.2749999999999998E-02   5.7489564613796233E-03
 5.3249999999999999E-02   2.3092679497569387E-03
 5.3749999999999999E-02   2.6331921577776520E-03
 5.4250000000000000E-02   1.6828930085482424E-03
 5.4750000000000000E-02   1.2993246668949424E-03
 5.5250000000000000E-02   2.9683368781856629E-03
 5.5750000000000001E-02   1.8875552164092039E-03
 5.6250000000000001E-02   1.3112084041477837E-03
 5.6750000000000002E-02   3.5876232928011022E-04
 5.7250000000000002E-02   2.2022588948403532E-03
 5.7750000000000003E-02   1.7037281234487801E-03
 5.8250000000000003E-02   6.4274238163622140E-04
 5.8750000000000004E-02   2.7610922200232671E-03
 5.9250000000000004E-02   3.7327331311159460E-03
 5.9750000000000004E-02   9.1407857630039567E-04
 6.0249999999999998E-02   1.6008645120866400E-04
 6.0749999999999998E-02   7.2301111755780992E-04
 6.1249999999999999E-02   1.8074186026619458E-03
 6.1749999999999999E-02   6.7485204101253461E-04
 6.2250000000000000E-02   1.4108946035309088E-03
 6.2750000000000000E-02   6.1479839660061807E-04
 6.3250000000000001E-02   1.5329752667334600E-03
 6.3750000000000001E-02   1.7793027282594080E-03
 6.4250000000000002E-02   4.2469671247051879E-04
 6.4750000000000002E-02   9.1227278568762704E-04
 6.5250000000000002E-02   2.5377376769637533E-03
 6.5750000000000003E-02   3.1484558557001927E-03
 6.6250000000000003E-02   3.4127050375062904E-03
 6.6750000000000004E-02   2.5442883108836595E-03
 6.7250000000000004E-02   4.7654854383154177E-03
 6.7750000000000005E-02   3.0593800596533795E-03
 6.8250000000000005E-02   2.4618705268936530E-03
 6.8750000000000006E-02   2.0639169764706286E-03
 6.9250000000000006E-02   1.9434605909546389E-03
 6.9750000000000006E-02   1.2700922406065215E-03
 7.0250000000000007E-02   1.8042420956449745E-03
 7.0750000000000007E-02   2.7661274807624938E-03
 7.1250000000000008E-02   5.5087333047095248E-04
 7.1750000000000008E-02   9.4728659959144820E-04
 7.2249999999999995E-02   4.0698453311111239E-05
 7.2749999999999995E-02   2.3215270156235000E-04
 7.3249999999999996E-02   1.7553536125159365E-04
 7.3749999999999996E-02   5.0579192167794719E-04
 7.4249999999999997E-02   3.0479545282864460E-04
 7.4749999999999997E-02   2.1751648389088329E-03
 7.5249999999999997E-02   4.7979080754120516E-03
 7.5749999999999998E-02   4.4334612427942800E-03
 7.6249999999999998E-02   4.4463677239384228E-03
 7.6749999999999999E-02   4.4572766391700995E-04
 7.7249999999999999E-02   1.0000668001408633E-03
 7.7750000000000000E-02   2.5285106238812592E-04
 7.8250000000000000E-02   1.5460772058323113E-03
 7.8750000000000001E-02   1.3913312624044933E-03
 7.9250000000000001E-02   1.5732173880132626E-03
 7.9750000000000001E-02   9.3610840508373614E-04
 8.0250000000000002E-02   1.3381465265146940E-03
 8.0750000000000002E-02   9.2370301882291339E-06
 8.1250000000000003E-02   3.3259689187736087E-03
 8.1750000000000003E-02   2.1449527856283613E-03
 8.2250000000000004E-02   3.4400200917131601E-05
 8.2750000000000004E-02   4.3916515811079072E-04
 8.3250000000000005E-02   2.7254754767389944E-04
 8.3750000000000005E-02   1.2205432266770039E-03
 8.4250000000000005E-02   1.6674076326489412E-04
 8.4750000000000006E-02   1.5603063080849272E-03
 8.5250000000000006E-02   3.8694883839979466E-03
 8.5750000000000007E-02   4.6439900811887504E-04
 8.6250000000000007E-02   1.3881851469154427E-04
 8.6750000000000008E-02   1.6371435783206754E-03
 8.7250000000000008E-02   1.7234599303236669E-03
 8.7750000000000009E-02   7.4829291462145508E-04
 8.8249999999999995E-02   1.4779607499608227E-04
 8.8749999999999996E-02   1.5023140972934541E-03
 8.9249999999999996E-02   3.5749252517361515E-04
 8.9749999999999996E-02   4.2605561898977472E-03
 9.0249999999999997E-02   2.5401612227618792E-03
 9.0749999999999997E-02   2.5535902184364028E-03
 9.1249999999999998E-02   4.0378911199160416E-03
 9.1749999999999998E-02   3.8191828635723668E-03
 9.2249999999999999E-02   9.8934854385661700E-04
 9.2749999999999999E-02   2.3851333010114253E-04
 9.3250000000000000E-02   2.0435486387642265E-03
 9.3750000000000000E-02   2.8281974312496724E-03
 9.4250000000000000E-02   8.1021426496605958E-04
 9.4750000000000001E-02   1.7017897089380090E-04
 9.5250000000000001E-02   2.4833702575121877E-03
 9.5750000000000002E-02   2.6369373985628245E-03
 9.6250000000000002E-02   4.8296413405269452E-03
 9.6750000000000003E-02   3.8098657574610153E-03
 9.7250000000000003E-02   3.1486471965829262E-03
 9.7750000000000004E-02   2.2636819916238668E-03
 9.8250000000000004E-02   1.1358731398129673E-03
 9.8750000000000004E-02   9.6095203440699502E-05
 9.9250000000000005E-02   3.5791361866054057E-03
 9.9750000000000005E-02   4.8749754806639628E-03
 1.0025000000000001E-01   6.7824450916605010E-03
 1.0075000000000001E-01   8.0704912291747494E-03
 1.0125000000000001E-01   4.7772599021874010E-03
 1.0175000000000001E-01   6.6172791603815832E-03
 1.0225000000000001E-01   6.8086549916428953E-03
 1.0275000000000001E-01   3.6811519304420495E-03
 1.0325000000000001E-01   2.9634725309005232E-03
 1.0375000000000001E-01   4.5314838015734363E-03
 1.0425000000000000E-01   4.6895049745031923E-03
 1.0475000000000000E-01   3.0770658006094185E-03
 1.0525000000000000E-01   3.4309634688262309E-03
 1.0575000000000000E-01   3.3609400092635437E-03
 1.0625000000000000E-01   5.4053347090514204E-03
 1.0675000000000000E-01   4.8154881298750384E-03
 1.0725000000000000E-01   2.7936945539204592E-03
 1.0775000000000000E-01   6.2049430615065690E-03
 1.0825000000000000E-01   3.3678157795368918E-03
 1.0875000000000000E-01   6.5858338187149640E-03
 1.0925000000000000E-01   5.1943775269745604E-03
 1.0975000000000000E-01   1.8166065310117776E-03
 1.1025000000000000E-01   1.8215383968994130E-03
 1.1075000000000000E-01   1.3123145624395671E-03
 1.1125000000000000E-01   3.0770331680576904E-03
 1.1175000000000000E-01   5.0597125505492816E-04
 1.1225000000000000E-01   3.3285073640675323E-03
 1.1275000000000000E-01   5.9172042228688489E-03
 1.1325000000000000E-01   6.4836088098456021E-03
 1.1375000000000000E-01   1.2500547877994739E-03
 1.1425000000000000E-01   1.0536856945789308E-03
 1.1475000000000000E-01   9.8213507503390495E-04
 1.1525000000000001E-01   8.1430066785720954E-04
 1.1575000000000001E-01   7.1278912681297106E-04
 1.1625000000000001E-01   4.5256159904477557E-04
 1.1675000000000001E-01   1.4540743096995588E-03
 1.1725000000000001E-01   1.7933790196300620E-03
 1.1775000000000001E-01   1.1754696608320646E-03
 1.1825000000000001E-01   2.8468094861078407E-03
 1.1875000000000001E-01   4.4992990326429725E-03
 1.1925000000000001E-01   2.9994586481807192E-03
 1.1975000000000001E-01   5.4650299528488508E-03
 1.2025000000000000E-01   1.9826958004577028E-03
 1.2075000000000000E-01   4.3542502769381864E-03
 1.2125000000000000E-01   1.8118172299629502E-03
 1.2175000000000000E-01   4.0206711113235745E-03
 1.2225000000000000E-01   4.3043653616690273E-03
 1.2275000000000000E-01   4.9695212356975268E-03
 1.2325000000000000E-01   4.4098257723390599E-03
 1.2375000000000000E-01   5.0470950029643966E-05
 1.2425000000000000E-01   2.8059803734013906E-03
 1.2475000000000000E-01   1.8393490232485150E-03
 1.2525000000000000E-01   4.6932416377544077E-04
 1.2575000000000000E-01   9.9951542757383319E-04
 1.2625000000000000E-01   1.1164139404358164E-03
 1.2675000000000000E-01   1.8243981894680377E-03
 1.2725000000000000E-01   1.1565106674556438E-03
 1.2775000000000000E-01   4.0167497556110520E-03
 1.2825000000000000E-01   5.1003049478251759E-03
 1.2875000000000000E-01   2.4953621324375636E-03
 1.2925000000000000E-01   3.4894741233466751E-03
 1.2975000000000000E-01   3.9397723533937086E-03
 1.3025000000000000E-01   2.5949020831444050E-03
 1.3075000000000001E-01   1.7704813690519600E-03
 1.3125000000000001E-01   4.9093100596676008E-03
 1.3175000000000001E-01   2.7992739244002943E-03
 1.3225000000000001E-01   5.2221251176479948E-03
 1.3275000000000001E-01   4.8413734283322164E-03
 1.3325000000000001E-01   1.5693788885392523E-03
 1.3375000000000001E-01   2.0715282819081600E-04
 1.3425000000000001E-01   1.8003726467241210E-03
 1.3475000000000001E-01   1.9546859940519270E-03
 1.3525000000000001E-01   3.1980917108253388E-03
 1.3575000000000001E-01   1.7520678109299770E-03
 1.3625000000000001E-01   1.0861915548724544E-03
 1.3675000000000001E-01   2.1464725503078106E-03
 1.3725000000000001E-01   4.6304189750279818E-03
 1.3775000000000001E-01   2.7725407921332049E-03
 1.3825000000000001E-01   2.3879986883316136E-03
 1.3875000000000001E-01   1.1981966535773735E-03
 1.3925000000000001E-01   3.1200647917827731E-03
 1.3975000000000001E-01   2.5910014175216786E-03
 1.4025000000000001E-01   1.6281710327590228E-03
 1.4075000000000001E-01   2.3267137959588919E-03
 1.4125000000000001E-01   3.9793227491397905E-03
 1.4175000000000001E-01   4.6801010487834771E-03
 1.4225000000000002E-01   4.4991627326115445E-03
 1.4275000000000002E-01   4.1139278516925774E-03
 1.4325000000000002E-01   5.3654051274560762E-03
 1.4375000000000002E-01   2.4294648104512444E-03
 1.4424999999999999E-01   3.0058444268133227E-03
 1.4474999999999999E-01   5.1321730532796015E-03
 1.4524999999999999E-01   1.9672942577961040E-03
 1.4574999999999999E-01   1.8649343804817214E-03
 1.4624999999999999E-01   2.5457473399319189E-04
 1.4674999999999999E-01   1.0007337465709866E-04
 1.4724999999999999E-01   5.1279067913270325E-04
 1.4774999999999999E-01   1.2865672113180238E-03
 1.4824999999999999E-01   1.8069271760372421E-03
 1.4874999999999999E-01   2.4082917809461178E-04
 1.4924999999999999E-01   7.1113295412524578E-04
 1.4974999999999999E-01   1.9276496183196757E-03
 1.5024999999999999E-01   6.1210248798301804E-04
 1.5075000000000000E-01   5.5611640724313139E-03
 1.5125000000000000E-01   8.7130581160036798E-03
 1.5175000000000000E-01   5.4005549335036668E-03
 1.5225000000000000E-01   2.2422664658269015E-03
 1.5275000000000000E-01   4.6458071170090814E-04
 1.5325000000000000E-01   3.4900927224666757E-03
 1.5375000000000000E-01   5.1762713830143907E-03
 1.5425000000000000E-01   6.4399203120608537E-03
 1.5475000000000000E-01   5.4440205646588196E-03
 1.5525000000000000E-01   4.1098785935189492E-03
 1.5575000000000000E-01   7.9807370689351405E-03
 1.5625000000000000E-01   5.4099899887586666E-03
 1.5675000000000000E-01   7.4257035135565650E-03
 1.5725000000000000E-01   4.7319958103401987E-03
 1.5775000000000000E-01   4.1355410232305342E-03
 1.5825000000000000E-01   2.3664652197835740E-03
 1.5875000000000000E-01   3.9695380942427775E-03
 1.5925000000000000E-01   1.1367567864433127E-03
 1.5975000000000000E-01   3.4802114499429301E-03
 1.6025000000000000E-01   7.5271393140459199E-03
 1.6075000000000000E-01   5.2926188625005300E-03
 1.6125000000000000E-01   6.9799720968418385E-03
 1.6175000000000000E-01   9.1801766166995473E-03
 1.6225000000000001E-01   1.4125204083369584E-02
 1.6275000000000001E-01   1.1795587976132857E-02
 1.6325000000000001E-01   1.3450824096025224E-02
 1.6375000000000001E-01   1.5641332074050471E-02
 1.6425000000000001E-01   1.4207086301014778E-02
 1.6475000000000001E-01   1.3235032166235427E-02
 1.6525000000000001E-01   1.5948821425720572E-02
 1.6575000000000001E-01   2.1831504273658944E-02
 1.6625000000000001E-01   2.0050539298749157E-02
 1.6675000000000001E-01   1.4498744633465512E-02
 1.6725000000000001E-01   1.3821110710417325E-02
 1.6775000000000001E-01   1.2808410072197103E-02
 1.6825000000000001E-01   1.5397883851892249E-02
 1.6875000000000001E-01   1.5857147690339950E-02
 1.6925000000000001E-01   1.5782789747274879E-02
 1.6975000000000001E-01   2.1915029889640024E-02
 1.7025000000000001E-01   2.1380146272993301E-02
 1.7075000000000001E-01   1.8662976571845569E-02
 1.7125000000000001E-01   1.2830354499011438E-02
 1.7175000000000001E-01   1.3651986734773918E-02
 1.7225000000000001E-01   1.1159066837188944E-02
 1.7275000000000001E-01   1.3775061874240794E-02
 1.7325000000000002E-01   1.9880971897011386E-02
 1.7375000000000002E-01   3.3941521607236319E-02
 1.7425000000000002E-01   4.0716940853656160E-02
 1.7475000000000002E-01   5.0515688342810602E-02
 1.7525000000000002E-01   5.4620659069621595E-02
 1.7575000000000002E-01   1.3732789911444818E-01
 1.7624999999999999E-01   3.1777790855479321E-01
 1.7674999999999999E-01   8.8400630725424423E-01
 1.7724999999999999E-01   7.4429598704202649E-01
 1.7774999999999999E-01   4.5796199596775854E-02
 1.7824999999999999E-01   3.3742295969770561E-02
 1.7874999999999999E-01   3.2588876849106045E-02
 1.7924999999999999E-01   2.4600793406235701E-02
 1.7974999999999999E-01   5.0223262259896220E-02
 1.8024999999999999E-01   6.1109518760801215E-02
 1.8074999999999999E-01   2.8336867584959697E-02
 1.8124999999999999E-01   8.9203471217761364E-03
 1.8174999999999999E-01   3.0865327426069837E-02
 1.8225000000000000E-01   1.5004925582481999E-02
 1.8275000000000000E-01   4.3808913371200381E-02
 1.8325000000000000E-01   4.2993290784372057E-02
 1.8375000000000000E-01   1.3335115803704223E-02
 1.8425000000000000E-01   8.3543556408006633E-03
 1.8475000000000000E-01   2.8647604147173517E-02
 1.8525000000000000E-01   2.3707437632864078E-02
 1.8575000000000000E-01   2.9941344054329633E-02
 1.8625000000000000E-01   1.1954749429138860E-02
 1.8675000000000000E-01   9.0003135422826210E-03
 1.8725000000000000E-01   1.6326502465848526E-02
 1.8775000000000000E-01   1.0580214804573921E-02
 1.8825000000000000E-01   3.5670971453102382E-03
 1.8875000000000000E-01   1.1888663834636959E-02
 1.8925000000000000E-01   1.8367498912381285E-02
 1.8975000000000000E-01   9.7954833383423721E-03
 1.9025000000000000E-01   1.5905948362264156E-02
 1.9075000000000000E-01   1.3114834530667266E-02
 1.9125000000000000E-01   8.9510554346397125E-03
 1.9175000000000000E-01   2.0883707939266662E-02
 1.9225000000000000E-01   3.1106675961172416E-02
 1.9275000000000000E-01   2.2635276947388799E-02
 1.9325000000000001E-01   7.7503011099257668E-02
 1.9375000000000001E-01   5.6440495393491240E-02
 1.9425000000000001E-01   6.2929667711790205E-03
 1.9475000000000001E-01   2.1866671277948162E-02
 1.9525000000000001E-01   1.9445146976290278E-02
 1.9575000000000001E-01   5.9138977103018610E-02
 1.9625000000000001E-01   7.6041050387969378E-02
 1.9675000000000001E-01   5.1206899727065262E-02
 1.9725000000000001E-01   1.1899207701682193E-02
 1.9775000000000001E-01   3.6039829696303434E-02
 1.9825000000000001E-01   7.0303134585764454E-02
 1.9875000000000001E-01   2.4048321306885903E-02
 1.9925000000000001E-01   3.3688992206438728E-02
 1.9975000000000001E-01   7.7269012677234853E-03
 2.0025000000000001E-01   5.7243034455834507E-02
 2.0075000000000001E-01   2.8830958929308235E-02
 2.0125000000000001E-01   1.6528384056283329E-02
 2.0175000000000001E-01   1.1599285973159656E-02
 2.0225000000000001E-01   1.0181425964999302E-02
 2.0275000000000001E-01   4.0015342175969641E-03
 2.0325000000000001E-01   3.8853822727030682E-02
 2.0375000000000001E-01   5.8079624395048574E-02
 2.0425000000000001E-01   3.8150711910839255E-02
 2.0475000000000002E-01   9.4242553975577917E-03
 2.0525000000000002E-01   3.5155186061610298E-02
 2.0575000000000002E-01   2.0411396270235430E-02
 2.0625000000000002E-01   5.7969748311917493E-02
 2.0675000000000002E-01   3.2396013760392979E-02
 2.0725000000000002E-01   1.0335199181559885E-02
 2.0775000000000002E-01   4.1862787564502513E-03
 2.0824999999999999E-01   2.7343557204049178E-02
 2.0874999999999999E-01   3.0896977714183711E-02
 2.0924999999999999E-01   1.3921322173015562E-02
 2.0974999999999999E-01   2.2099156749168732E-02
 2.1024999999999999E-01   7.3909482138015195E-02
 2.1074999999999999E-01   6.5758472758755918E-02
 2.1124999999999999E-01   2.5025783159252413E-02
 2.1174999999999999E-01   4.2520103980177866E-02
 2.1224999999999999E-01   9.2223403257662671E-03
 2.1274999999999999E-01   1.6013765313942142E-02
 2.1325000000000000E-01   1.3417339083310080E-02
 2.1375000000000000E-01   1.2830484180854126E-02
 2.1425000000000000E-01   1.2974612282547210E-02
 2.1475000000000000E-01   1.5300579705297535E-04
 2.1525000000000000E-01   8.8063782502601409E-03
 2.1575000000000000E-01   2.2185431978936549E-03
 2.1625000000000000E-01   9.7661601207523312E-03
 2.1675000000000000E-01   2.7431099884712894E-02
 2.1725000000000000E-01   3.0078667621077585E-02
 2.1775000000000000E-01   7.5246932919813367E-02
 2.1825000000000000E-01   6.9568623594816012E-02
 2.1875000000000000E-01   1.9433394513621697E-02
 2.1925000000000000E-01   4.2430192260982026E-02
 2.1975000000000000E-01   1.1206352096296663E-02
 2.2025000000000000E-01   7.9810607880997815E-03
 2.2075000000000000E-01   1.5651568170391671E-02
 2.2125000000000000E-01   9.9938863994019893E-03
 2.2175000000000000E-01   5.8786226756919980E-03
 2.2225000000000000E-01   7.2269393294888762E-03
 2.2275000000000000E-01   1.2043610500187955E-02
 2.2325000000000000E-01   2.5909036992002383E-02
 2.2375000000000000E-01   3.5049425879552523E-02
 2.2425000000000000E-01   3.2360508490055645E-02
 2.2475000000000001E-01   1.1235243826582487E-02
 2.2525000000000001E-01   1.8342935979354460E-02
 2.2575000000000001E-01   1.6401064548952988E-03
 2.2625000000000001E-01   5.8595594037841982E-03
 2.2675000000000001E-01   3.3362312651662863E-03
 2.2725000000000001E-01   1.1084143403347561E-02
 2.2775000000000001E-01   9.0096612717484124E-03
 2.2825000000000001E-01   3.1212953983667264E-02
 2.2875000000000001E-01   4.2388874151634760E-02
 2.2925000000000001E-01   5.0138172588779527E-02
 2.2975000000000001E-01   5.5631118320337437E-02
 2.3025000000000001E-01   1.6332547470886770E-02
 2.3075000000000001E-01   8.4406192600459760E-03
 2.3125000000000001E-01   1.1969854528966269E-02
 2.3175000000000001E-01   3.9613294438404958E-02
 2.3225000000000001E-01   7.6361312484370530E-03
 2.3275000000000001E-01   5.4337534911917352E-03
 2.3325000000000001E-01   6.4894424601072602E-03
 2.3375000000000001E-01   7.2284014991188294E-03
 2.3425000000000001E-01   7.8052574304690158E-03
 2.3475000000000001E-01   2.0564418283770683E-03
 2.3525000000000001E-01   2.4371713318523707E-02
 2.3575000000000002E-01   3.4225051787421801E-02
 2.3625000000000002E-01   1.9724276117637281E-02
 2.3675000000000002E-01   6.6913032658449390E-03
 2.3725000000000002E-01   1.8603141309263990E-02
 2.3775000000000002E-01   2.6598298943713714E-02
 2.3825000000000002E-01   1.8715596285241443E-02
 2.3875000000000002E-01   1.5363291735959057E-02
 2.3925000000000002E-01   1.6638505828497636E-02
 2.3975000000000002E-01   9.6271353246204731E-03
 2.4024999999999999E-01   8.8533115655940291E-03
 2.4074999999999999E-01   7.4361553794268986E-03
 2.4124999999999999E-01   3.1949852955504721E-03
 2.4174999999999999E-01   3.0993465587590380E-03
 2.4224999999999999E-01   2.4696481778349648E-02
 2.4274999999999999E-01   1.8218827153992694E-02
 2.4324999999999999E-01   1.2424200601543147E-02
 2.4374999999999999E-01   1.8463594550636273E-02
 2.4424999999999999E-01   3.0051895506204133E-02
 2.4475000000000000E-01   7.8427668417547836E-02
 2.4525000000000000E-01   3.4239246315705595E-02
 2.4575000000000000E-01   2.8947472865401683E-02
 2.4625000000000000E-01   2.3876070367466425E-02
 2.4675000000000000E-01   8.5750613815062642E-03
 2.4725000000000000E-01   8.4375900016546972E-03
 2.4775000000000000E-01   8.5320587589546963E-03
 2.4825000000000000E-01   1.7468425676701604E-02
 2.4875000000000000E-01   1.0292993343313675E-02
 2.4925000000000000E-01   5.2411534022911155E-03
 2.4975000000000000E-01   2.5407344202653215E-02
 2.5025000000000003E-01   2.7957265534650281E-02
 2.5075000000000003E-01   6.6640732879936831E-03
 2.5125000000000003E-01   2.3852519262626437E-02
 2.5175000000000003E-01   4.4368206118662532E-02
 2.5225000000000003E-01   1.8188587989887604E-03
 2.5275000000000003E-01   5.5159934138202367E-02
 2.5325000000000003E-01   3.9203470765434172E-02
 2.5375000000000003E-01   2.9094576343001069E-02
 2.5425000000000003E-01   4.1222435293740443E-02
 2.5475000000000003E-01   1.3233368958496580E-03
 2.5525000000000003E-01   9.4260669658546570E-03
 2.5575000000000003E-01   1.4145380174156279E-02
 2.5624999999999998E-01   6.0697519100617837E-03
 2.5674999999999998E-01   2.1887855833303257E-02
 2.5724999999999998E-01   2.1104251867345825E-02
 2.5774999999999998E-01   2.0850783916928226E-02
 2.5824999999999998E-01   3.5550162798605470E-02
 2.5874999999999998E-01   3.5839314196450166E-02
 2.5924999999999998E-01   1.4302572574969244E-02
 2.5974999999999998E-01   4.8648395204014799E-03
 2.6024999999999998E-01   9.6405628051457349E-03
 2.6074999999999998E-01   9.5185591082970981E-03
 2.6124999999999998E-01   6.2190488503603251E-03
 2.6174999999999998E-01   1.1560401653318852E-03
 2.6224999999999998E-01   1.4499526042883171E-02
 2.6274999999999998E-01   1.3107074865091661E-02
 2.6324999999999998E-01   5.7432118336316175E-03
 2.6374999999999998E-01   1.4476407960150624E-02
 2.6424999999999998E-01   1.8952855659718687E-02
 2.6474999999999999E-01   1.9012414742150582E-02
 2.6524999999999999E-01   6.2775038446027378E-03
 2.6574999999999999E-01   1.6881566121450541E-02
 2.6624999999999999E-01   5.6371586376336271E-03
 2.6674999999999999E-01   5.3423080473802278E-03
 2.6724999999999999E-01   5.5006693981084044E-03
 2.6774999999999999E-01   1.5886692774201858E-03
 2.6824999999999999E-01   3.1999975782507829E-02
 2.6874999999999999E-01   3.5315779418769934E-02
 2.6924999999999999E-01   2.2806764509110723E-02
 2.6974999999999999E-01   4.5267128900866711E-02
 2.7024999999999999E-01   1.3939752099932907E-02
 2.7074999999999999E-01   1.4076306021028405E-02
 2.7124999999999999E-01   8.9598061864649137E-03
 2.7174999999999999E-01   2.7313188778126871E-02
 2.7224999999999999E-01   3.4517401409214353E-02
 2.7274999999999999E-01   3.7273672734692538E-03
 2.7324999999999999E-01   3.9608835267024609E-04
 2.7374999999999999E-01   1.0851883278644369E-03
 2.7424999999999999E-01   1.2750032851185299E-03
 2.7474999999999999E-01   1.0331818389947059E-02
 2.7524999999999999E-01   1.4726499885938982E-02
 2.7575000000000000E-01   9.3706468565927219E-03
 2.7625000000000000E-01   4.4918983573250075E-02
 2.7675000000000000E-01   3.9509498397600006E-02
 2.7725000000000000E-01   2.2110965894958636E-03
 2.7775000000000000E-01   2.4901486773512962E-02
 2.7825000000000000E-01   1.6321760079349417E-02
 2.7875000000000000E-01   1.0945710987952373E-03
 2.7925000000000000E-01   1.5252840596712520E-02
 2.7975000000000000E-01   7.3424548883862066E-03
 2.8025000000000000E-01   1.9278386666388937E-03
 2.8075000000000000E-01   9.2818037050656284E-04
 2.8125000000000000E-01   1.5365870584081822E-03
 2.8175000000000000E-01   2.3754822744766783E-03
 2.8225000000000000E-01   9.7996342460787336E-03
 2.8275000000000000E-01   1.3022160921047795E-02
 2.8325000000000000E-01   5.3395272721509582E-02
 2.8375000000000000E-01   5.5016219244829009E-02
 2.8425000000000000E-01   1.5382602587609564E-02
 2.8475000000000000E-01   2.1598535785760854E-04
 2.8525000000000000E-01   6.7154285577522895E-03
 2.8575000000000000E-01   3.9569390967992960E-02
 2.8625000000000000E-01   3.5576239987926181E-02
 2.8675000000000000E-01   1.7154901280277114E-02
 2.8725000000000001E-01   1.6115688551496952E-02
 2.8775000000000001E-01   1.0345740859438726E-02
 2.8825000000000001E-01   9.3373514118703007E-03
 2.8875000000000001E-01   2.2725258449660543E-02
 2.8925000000000001E-01   2.0165663939370443E-02
 2.8975000000000001E-01   2.0539850870975214E-03
 2.9025000000000001E-01   5.5732204891538887E-03
 2.9075000000000001E-01   5.4932365000309414E-03
 2.9125000000000001E-01   2.7696432087330823E-02
 2.9175000000000001E-01   4.0272999155897868E-02
 2.9225000000000001E-01   1.0229370723109275E-02
 2.9275000000000001E-01   2.0608023935825989E-02
 2.9325000000000001E-01   4.4076453509499139E-02
 2.9375000000000001E-01   1.5493658732771972E-02
 2.9425000000000001E-01   3.3678401036837939E-02
 2.9475000000000001E-01   2.3310319250084800E-02
 2.9525000000000001E-01   2.3030324872978843E-02
 2.9575000000000001E-01   3.0909813535738351E-02
 2.9625000000000001E-01   8.8434903791816191E-03
 2.9675000000000001E-01   2.1465325776047650E-02
 2.9725000000000001E-01   2.7252435083308081E-02
 2.9775000000000001E-01   1.4611639636898572E-03
 2.9825000000000002E-01   1.3101745372151991E-02
 2.9875000000000002E-01   2.6506702999158256E-02
 2.9925000000000002E-01   1.8822848296154111E-02
 2.9975000000000002E-01   1.7302395625212592E-02
 3.0025000000000002E-01   2.1539680399750884E-02
 3.0075000000000002E-01   2.9959659722337859E-02
 3.0125000000000002E-01   4.2677453728215173E-02
 3.0175000000000002E-01   3.9918418990067074E-02
 3.0225000000000002E-01   2.4193175984586129E-02
 3.0275000000000002E-01   1.1101196956238995E-02
 3.0325000000000002E-01   2.1127241344174371E-02
 3.0375000000000002E-01   2.7841517398180093E-02
 3.0425000000000002E-01   6.3389566291787589E-02
 3.0475000000000002E-01   4.8861484533228904E-03
 3.0525000000000002E-01   4.0979902143421454E-02
 3.0575000000000002E-01   3.0941577303798651E-02
 3.0625000000000002E-01   1.4214786167709166E-03
 3.0675000000000002E-01   1.2058841933583017E-02
 3.0725000000000002E-01   7.1733584115989957E-03
 3.0775000000000002E-01   1.1866515715128612E-02
 3.0825000000000002E-01   4.7821996989895685E-03
 3.0875000000000002E-01   1.9274971776332209E-02
 3.0925000000000002E-01   4.8626221116230460E-02
 3.0975000000000003E-01   4.1899321905595269E-02
 3.1025000000000003E-01   4.1964369728190176E-03
 3.1075000000000003E-01   3.3599111754922951E-02
 3.1125000000000003E-01   2.7764127909741570E-02
 3.1175000000000003E-01   1.0887683700087709E-02
 3.1225000000000003E-01   2.5809711922459563E-02
 3.1275000000000003E-01   3.7746622434012951E-02
 3.1325000000000003E-01   7.7104950508896430E-02
 3.1375000000000003E-01   5.9289126532769770E-02
 3.1425000000000003E-01   1.1758691634842151E-02
 3.1475000000000003E-01   8.7007686604792644E-03
 3.1525000000000003E-01   2.6514389252222845E-03
 3.1575000000000003E-01   2.2511840452400202E-02
 3.1625000000000003E-01   3.0349362285126684E-02
 3.1675000000000003E-01   1.1920047558672557E-05
 3.1725000000000003E-01   1.5732125434506312E-02
 3.1775000000000003E-01   1.4854110119196847E-03
 3.1825000000000003E-01   6.4788061860542928E-03
 3.1875000000000003E-01   1.9956754940742068E-02
 3.1925000000000003E-01   1.2985543625668802E-02
 3.1975000000000003E-01   2.3683722140723736E-02
 3.2024999999999998E-01   2.0679481433354921E-02
 3.2074999999999998E-01   3.5448043039528797E-03
 3.2124999999999998E-01   4.7312003849023969E-03
 3.2174999999999998E-01   3.1635471191345001E-02
 3.2224999999999998E-01   4.5776081973768382E-02
 3.2274999999999998E-01   1.9686011627387368E-02
 3.2324999999999998E-01   1.6137817586990427E-02
 3.2374999999999998E-01   3.1193932551124941E-02
 3.2424999999999998E-01   2.8717268194898282E-02
 3.2474999999999998E-01   1.6198760553390458E-02
 3.2524999999999998E-01   2.2555970201054647E-02
 3.2574999999999998E-01   3.9387176739803957E-02
 3.2624999999999998E-01   4.8094526586349912E-02
 3.2674999999999998E-01   5.1528465556422841E-02
 3.2724999999999999E-01   5.3831193647960990E-02
 3.2774999999999999E-01   3.1397855836767942E-02
 3.2824999999999999E-01   2.5213751204513570E-03
 3.2874999999999999E-01   5.4626745470354801E-03
 3.2924999999999999E-01   4.1003794029448107E-03
 3.2974999999999999E-01   1.0855394823619951E-02
 3.3024999999999999E-01   4.4621621138094258E-03
 3.3074999999999999E-01   8.8247885447751209E-03
 3.3124999999999999E-01   1.0264157138176416E-02
 3.3174999999999999E-01   1.7501619363312983E-02
 3.3224999999999999E-01   8.1491180860150583E-03
 3.3274999999999999E-01   4.0429195742617266E-03
 3.3324999999999999E-01   1.2743156220734813E-02
 3.3374999999999999E-01   2.8005307264740771E-02
 3.3424999999999999E-01   4.2178760321888505E-02
 3.3474999999999999E-01   1.2121688478149153E-03
 3.3524999999999999E-01   3.1790363970360190E-02
 3.3574999999999999E-01   2.4082805838049194E-03
 3.3624999999999999E-01   3.7275762823655786E-02
 3.3674999999999999E-01   4.8481074447439584E-02
 3.3724999999999999E-01   4.3554083952978287E-05
 3.3774999999999999E-01   4.1596565078262614E-03
 3.3825000000000000E-01   4.5582668481766730E-02
 3.3875000000000000E-01   4.8269875537959653E-02
 3.3925000000000000E-01   9.1999946992842446E-03
 3.3975000000000000E-01   6.3349681371753147E-02
 3.4025000000000000E-01   3.5361324017077089E-02
 3.4075000000000000E-01   1.3467904788903038E-03
 3.4125000000000000E-01   3.2748168555228753E-02
 3.4175000000000000E-01   6.9664991484510302E-02
 3.4225000000000000E-01   3.5180785080920797E-02
 3.4275000000000000E-01   1.4989527606814070E-02
 3.4325000000000000E-01   1.4324950196176399E-02
 3.4375000000000000E-01   2.5534112042475000E-02
 3.4425000000000000E-01   1.9137327765692703E-02
 3.4475000000000000E-01   3.4964004504903034E-04
 3.4525000000000000E-01   5.7773877893431809E-02
 3.4575000000000000E-01   6.7425972667272224E-02
 3.4625000000000000E-01   2.0292425507636096E-02
 3.4675000000000000E-01   4.3295669326240259E-02
 3.4725000000000000E-01   6.6545481147416860E-02
 3.4775000000000000E-01   3.3935486905416264E-02
 3.4825000000000000E-01   3.5893900720260189E-03
 3.4875000000000000E-01   5.2638160519153715E-03
 3.4925000000000000E-01   1.4980362771534460E-02
 3.4975000000000001E-01   2.9170404973562259E-02
 3.5025000000000001E-01   4.2907584807666217E-02
 3.5075000000000001E-01   2.5012960343195906E-02
 3.5125000000000001E-01   2.8098236214540027E-02
 3.5175000000000001E-01   1.8523380649301258E-02
 3.5225000000000001E-01   6.2309002961129225E-03
 3.5275000000000001E-01   1.0878048340693360E-02
 3.5325000000000001E-01   1.9803324630895281E-02
 3.5375000000000001E-01   6.0411479387959093E-03
 3.5425000000000001E-01   1.8767520401024463E-02
 3.5475000000000001E-01   6.2549629889402372E-03
 3.5525000000000001E-01   1.3635651989951500E-02
 3.5575000000000001E-01   2.4974603429204958E-02
 3.5625000000000001E-01   2.3510194412826757E-02
 3.5675000000000001E-01   3.2762858726064964E-02
 3.5725000000000001E-01   3.6025496905840136E-02
 3.5775000000000001E-01   1.7752118347046390E-03
 3.5825000000000001E-01   1.3129438737452500E-02
 3.5875000000000001E-01   1.8992189909554237E-02
 3.5925000000000001E-01   3.1194649988119345E-02
 3.5975000000000001E-01   3.0567464460943154E-02
 3.6025000000000001E-01   2.3276516903744920E-03
 3.6075000000000002E-01   2.3736828832800583E-02
 3.6125000000000002E-01   1.7428522596839944E-02
 3.6175000000000002E-01   7.9186460309382933E-03
 3.6225000000000002E-01   1.8932269339228553E-02
 3.6275000000000002E-01   4.8059299578780230E-03
 3.6325000000000002E-01   6.5335508044628001E-03
 3.6375000000000002E-01   1.9070195091682878E-02
 3.6425000000000002E-01   1.8230205637728508E-02
 3.6475000000000002E-01   7.5911875868705497E-03
 3.6525000000000002E-01   1.8603479416636988E-02
 3.6575000000000002E-01   6.4271959313766683E-02
 3.6625000000000002E-01   6.9813255476930916E-02
 3.6675000000000002E-01   4.2036625801487884E-02
 3.6725000000000002E-01   1.0278313143541589E-02
 3.6775000000000002E-01   7.9764472534320664E-03
 3.6825000000000002E-01   4.3792003141688790E-03
 3.6875000000000002E-01   1.1877014842894915E-03
 3.6925000000000002E-01   1.1966668670626798E-03
 3.6975000000000002E-01   6.7067896957118789E-02
 3.7025000000000002E-01   7.6882935123202656E-02
 3.7075000000000002E-01   8.3115037687338418E-03
 3.7125000000000002E-01   3.4538159973169320E-03
 3.7175000000000002E-01   4.0516656054244163E-02
 3.7225000000000003E-01   1.4688813660341343E-02
 3.7275000000000003E-01   3.7838289766142272E-02
 3.7325000000000003E-01   5.1099563784138394E-02
 3.7375000000000003E-01   3.9031358898543804E-02
 3.7425000000000003E-01   2.6054174846711926E-03
 3.7475000000000003E-01   1.9082926375937587E-02
 3.7525000000000003E-01   7.2419371952475971E-03
 3.7575000000000003E-01   3.8829005196763459E-02
 3.7625000000000003E-01   5.2727434424040355E-02
 3.7675000000000003E-01   2.5082272821228060E-02
 3.7725000000000003E-01   1.2294392638028903E-02
 3.7775000000000003E-01   6.0311398888987101E-02
 3.7825000000000003E-01   4.5362969277314744E-02
 3.7875000000000003E-01   2.7109343653191682E-02
 3.7925000000000003E-01   2.9851906731308754E-02
 3.7975000000000003E-01   9.4789813771524144E-03
 3.8025000000000003E-01   6.4412375922830853E-03
 3.8075000000000003E-01   1.9493479535290343E-03
 3.8125000000000003E-01   3.3867681605757580E-02
 3.8175000000000003E-01   1.6911860488972138E-02
 3.8225000000000003E-01   1.8162631303271431E-02
 3.8275000000000003E-01   1.4567337509660935E-02
 3.8325000000000004E-01   2.9017097980394192E-02
 3.8375000000000004E-01   1.4975197404684986E-02
 3.8424999999999998E-01   1.8950737149434491E-02
 3.8474999999999998E-01   2.2473166299958811E-02
 3.8524999999999998E-01   7.8472010598464922E-03
 3.8574999999999998E-01   4.6076046961997547E-02
 3.8624999999999998E-01   3.4165187699659511E-02
 3.8674999999999998E-01   3.6209586142371249E-02
 3.8724999999999998E-01   3.1143296534205642E-02
 3.8774999999999998E-01   9.9039565449000645E-03
 3.8824999999999998E-01   1.4809199954092672E-02
 3.8874999999999998E-01   1.7052762318781792E-02
 3.8924999999999998E-01   5.3084543606796222E-02
 3.8974999999999999E-01   7.2954263893492285E-02
 3.9024999999999999E-01   5.4205186182030782E-02
 3.9074999999999999E-01   8.0477724375874349E-03
 3.9124999999999999E-01   1.1991962426037752E-02
 3.9174999999999999E-01   4.1698149091378449E-03
 3.9224999999999999E-01   1.5598973478290069E-02
 3.9274999999999999E-01   1.3953844987570515E-02
 3.9324999999999999E-01   1.0282692334243114E-02
 3.9374999999999999E-01   4.6497775906903134E-02
 3.9424999999999999E-01   2.4907109510398227E-02
 3.9474999999999999E-01   4.7895893096908199E-02
 3.9524999999999999E-01   1.6141214962501219E-02
 3.9574999999999999E-01   3.0490509452296491E-02
 3.9624999999999999E-01   4.3461853812016067E-02
 3.9674999999999999E-01   3.5338574442184177E-03
 3.9724999999999999E-01   1.4360430989322869E-02
 3.9774999999999999E-01   4.2556629942909263E-02
 3.9824999999999999E-01   3.3985914772802411E-02
 3.9874999999999999E-01   3.8954489333972775E-02
 3.9924999999999999E-01   3.2374191754187619E-02
 3.9974999999999999E-01   1.5342627509310704E-03


==> gnuplot1/exam2/error/opt-4w-error.dat <==
 2.5000000000000001E-04   2.0461270448857150E-05
 7.5000000000000002E-04   7.0028339357319780E-05
 1.2500000000000000E-03   1.0212561352318517E-04
 1.7500000000000000E-03   9.3761607274700509E-05
 2.2500000000000003E-03   9.8547652613856229E-06
 2.7499999999999998E-03   1.8552037948094124E-06
 3.2500000000000003E-03   7.9336160933696220E-05
 3.7499999999999999E-03   8.5433584758320968E-05
 4.2500000000000003E-03   1.2761774306624396E-04
 4.7499999999999999E-03   6.0781437882129197E-05
 5.2500000000000003E-03   5.6041378572624367E-05
 5.7499999999999999E-03   5.4343057658723382E-05
 6.2500000000000003E-03   1.0378663193311155E-06
 6.7499999999999999E-03   5.8533326379062167E-05
 7.2500000000000004E-03   1.1156354178132322E-04
 7.7499999999999999E-03   2.3969983039107134E-05
 8.2500000000000004E-03   1.1100849487055697E-04
 8.7500000000000008E-03   1.5834695139060884E-04
 9.2499999999999995E-03   1.7517603544980886E-04
 9.7500000000000000E-03   5.6465275697470396E-05
 1.0250000000000000E-02   1.3689475806266671E-04
 1.0750000000000001E-02   5.5740419830585530E-05
 1.1250000000000000E-02   2.4279931911674879E-05
 1.1750000000000000E-02   7.1095499941775664E-05
 1.2250000000000000E-02   6.2140632907770055E-05
 1.2750000000000001E-02   7.2073988635290576E-05
 1.3250000000000000E-02   4.2990835121825555E-05
 1.3750000000000000E-02   8.7894198845805960E-06
 1.4250000000000001E-02   1.3197517933183356E-04
 1.4750000000000001E-02   4.4451544261470133E-05
 1.5250000000000000E-02   6.4906925457908216E-05
 1.5750000000000000E-02   1.1354679566477621E-05
 1.6250000000000001E-02   3.5316103479288152E-05
 1.6750000000000001E-02   4.3116302844481424E-05
 1.7250000000000001E-02   8.8866891689853844E-06
 1.7750000000000002E-02   1.7539477186168106E-04
 1.8249999999999999E-02   1.2182836407914621E-04
 1.8749999999999999E-02   2.9550763333108243E-05
 1.9250000000000000E-02   1.0105615935707135E-04
 1.9750000000000000E-02   2.9161139251110413E-05
 2.0250000000000001E-02   7.2942896545136193E-07
 2.0750000000000001E-02   2.7720088071392368E-05
 2.1250000000000002E-02   4.7292887593863853E-05
 2.1750000000000002E-02   1.3035231118196933E-04
 2.2249999999999999E-02   6.0292023736918665E-05
 2.2749999999999999E-02   4.2409675165222538E-05
 2.3250000000000000E-02   2.7965219168257782E-05
 2.3750000000000000E-02   1.6797461767747990E-04
 2.4250000000000001E-02   3.8615955207044195E-05
 2.4750000000000001E-02   1.1230778004023279E-05
 2.5250000000000002E-02   8.2980951104261180E-05
 2.5750000000000002E-02   4.1689634802777320E-05
 2.6249999999999999E-02   2.0503606966149057E-05
 2.6749999999999999E-02   7.7295061380322494E-06
 2.7250000000000000E-02   6.4261157989298212E-05
 2.7750000000000000E-02   9.5394544159299599E-05
 2.8250000000000001E-02   1.3935270316145498E-04
 2.8750000000000001E-02   7.0827629887748600E-05
 2.9250000000000002E-02   1.2628077345466782E-04
 2.9750000000000002E-02   1.0503003337269945E-05
 3.0249999999999999E-02   1.5124702234081688E-04
 3.0750000000000000E-02   1.9267767013886328E-05
 3.1250000000000000E-02   1.3428626360445506E-05
 3.1750000000000000E-02   2.0246351250530203E-05
 3.2250000000000001E-02   1.0594886999371056E-04
 3.2750000000000001E-02   8.7755483832996362E-06
 3.3250000000000002E-02   1.4470283391521122E-05
 3.3750000000000002E-02   4.6790194936252583E-05
 3.4250000000000003E-02   4.9227226199599627E-05
 3.4750000000000003E-02   2.1327740480059365E-04
 3.5250000000000004E-02   1.9778997051278502E-04
 3.5750000000000004E-02   3.1152218757968253E-04
 3.6249999999999998E-02   2.4244235825510163E-04
 3.6749999999999998E-02   2.7783293344396665E-04
 3.7249999999999998E-02   2.6004992703287932E-04
 3.7749999999999999E-02   3.1203209426200473E-04
 3.8249999999999999E-02   2.4204864871202325E-04
 3.8750000000000000E-02   1.6756425890507298E-04
 3.9250000000000000E-02   3.0298931287386921E-04
 3.9750000000000001E-02   4.4093891687513320E-04
 4.0250000000000001E-02   4.8511176608401207E-04
 4.0750000000000001E-02   2.6266649208028792E-04
 4.1250000000000002E-02   1.7738759415542038E-04
 4.1750000000000002E-02   1.2916874526425204E-05
 4.2250000000000003E-02   8.1650481925432672E-05
 4.2750000000000003E-02   4.3936089649143639E-05
 4.3250000000000004E-02   1.5820007819966619E-05
 4.3750000000000004E-02   1.9447462491506418E-04
 4.4249999999999998E-02   1.1221413169115735E-05
 4.4749999999999998E-02   1.7007382543587912E-04
 4.5249999999999999E-02   2.7033267973464170E-04
 4.5749999999999999E-02   3.6077619671337491E-04
 4.6249999999999999E-02   1.3229393303482162E-04
 4.6750000000000000E-02   7.8334096247689722E-05
 4.7250000000000000E-02   1.2987361106719941E-04
 4.7750000000000001E-02   2.5521022407604121E-05
 4.8250000000000001E-02   8.4151799983445130E-05
 4.8750000000000002E-02   1.7655316737708038E-04
 4.9250000000000002E-02   1.0595164211879560E-04
 4.9750000000000003E-02   4.1510878782569094E-05
 5.0250000000000003E-02   6.8835457612825834E-05
 5.0750000000000003E-02   6.5445854147250238E-05
 5.1250000000000004E-02   5.4407018463265011E-05
 5.1750000000000004E-02   3.0997385820796808E-05
 5.2249999999999998E-02   1.4678414408875184E-04
 5.2749999999999998E-02   2.7680672133068018E-04
 5.3249999999999999E-02   2.3324821317105560E-04
 5.3749999999999999E-02   2.2041703601749507E-04
 5.4250000000000000E-02   1.5955954872060030E-04
 5.4750000000000000E-02   9.0210463478013203E-05
 5.5250000000000000E-02   1.3338910366167411E-04
 5.5750000000000001E-02   8.7909903871197237E-05
 5.6250000000000001E-02   5.8587420228572995E-06
 5.6750000000000002E-02   1.6480052513911936E-04
 5.7250000000000002E-02   2.1190400367221418E-04
 5.7750000000000003E-02   2.4289400923516169E-04
 5.8250000000000003E-02   1.1275378320796392E-04
 5.8750000000000004E-02   1.0757016219897775E-04
 5.9250000000000004E-02   8.9754557328292073E-05
 5.9750000000000004E-02   1.5670383281085609E-04
 6.0249999999999998E-02   1.1010052133553216E-05
 6.0749999999999998E-02   2.0699118905564973E-05
 6.1249999999999999E-02   5.1650357892563115E-05
 6.1749999999999999E-02   1.0644197545661704E-04
 6.2250000000000000E-02   1.1138444778935330E-04
 6.2750000000000000E-02   1.6047304957733655E-04
 6.3250000000000001E-02   3.2383696388016414E-04
 6.3750000000000001E-02   2.7904607293272043E-04
 6.4250000000000002E-02   3.5611538574431556E-04
 6.4750000000000002E-02   2.2245858064784407E-04
 6.5250000000000002E-02   2.1876953065480542E-04
 6.5750000000000003E-02   2.1010892724016017E-04
 6.6250000000000003E-02   2.0172580529231876E-04
 6.6750000000000004E-02   8.9706194688177199E-05
 6.7250000000000004E-02   5.8297879988011836E-05
 6.7750000000000005E-02   2.0207021544460524E-04
 6.8250000000000005E-02   5.4411698583778367E-05
 6.8750000000000006E-02   1.0255387046609332E-04
 6.9250000000000006E-02   4.0606612091931282E-05
 6.9750000000000006E-02   1.7220166536535686E-04
 7.0250000000000007E-02   6.0955961012076898E-06
 7.0750000000000007E-02   6.4066134814799724E-05
 7.1250000000000008E-02   1.3875510696115256E-04
 7.1750000000000008E-02   2.9820353403264832E-06
 7.2249999999999995E-02   1.4142259004779056E-04
 7.2749999999999995E-02   5.9532671166317996E-05
 7.3249999999999996E-02   1.1141807266978887E-04
 7.3749999999999996E-02   1.2052970331444257E-04
 7.4249999999999997E-02   2.5978720987873682E-04
 7.4749999999999997E-02   4.5788450033557027E-05
 7.5249999999999997E-02   3.2421244554114992E-04
 7.5749999999999998E-02   2.8536232863185518E-04
 7.6249999999999998E-02   2.1417720386318617E-04
 7.6749999999999999E-02   1.3082094377492304E-04
 7.7249999999999999E-02   3.1101660004972942E-05
 7.7750000000000000E-02   2.6642154036027321E-05
 7.8250000000000000E-02   7.1476087652455611E-05
 7.8750000000000001E-02   1.8010820830050012E-04
 7.9250000000000001E-02   5.0943802207936706E-05
 7.9750000000000001E-02   1.3669922796388789E-05
 8.0250000000000002E-02   9.0690493282585827E-05
 8.0750000000000002E-02   9.6217480239246811E-05
 8.1250000000000003E-02   2.4321348132694265E-04
 8.1750000000000003E-02   1.6829364502402022E-04
 8.2250000000000004E-02   2.6468063517848250E-04
 8.2750000000000004E-02   2.9113385215973064E-04
 8.3250000000000005E-02   1.3691073952060151E-04
 8.3750000000000005E-02   1.2634705411618263E-04
 8.4250000000000005E-02   2.1246305672195653E-04
 8.4750000000000006E-02   1.9197792858993701E-04
 8.5250000000000006E-02   4.5112426525051319E-05
 8.5750000000000007E-02   2.7107914184998361E-04
 8.6250000000000007E-02   7.8988538771973538E-06
 8.6750000000000008E-02   4.2944627764773813E-05
 8.7250000000000008E-02   3.4445404803573609E-05
 8.7750000000000009E-02   7.4219664789376694E-05
 8.8249999999999995E-02   1.6917288775064598E-05
 8.8749999999999996E-02   6.7979516954030927E-05
 8.9249999999999996E-02   5.6998705869615307E-05
 8.9749999999999996E-02   4.4004216431137166E-05
 9.0249999999999997E-02   1.1729296902540653E-04
 9.0749999999999997E-02   2.1560808708254164E-04
 9.1249999999999998E-02   1.5527021879124803E-04
 9.1749999999999998E-02   3.7177668323185031E-04
 9.2249999999999999E-02   1.0965361978776400E-04
 9.2749999999999999E-02   1.4884040768370355E-04
 9.3250000000000000E-02   3.2351758805226893E-07
 9.3750000000000000E-02   5.0840229262938408E-05
 9.4250000000000000E-02   2.5919829941334349E-04
 9.4750000000000001E-02   1.6485717324066229E-04
 9.5250000000000001E-02   2.2256244634477618E-05
 9.5750000000000002E-02   2.6992923862989571E-05
 9.6250000000000002E-02   2.5073175009771020E-05
 9.6750000000000003E-02   1.5522539449475126E-04
 9.7250000000000003E-02   8.6776832085466715E-05
 9.7750000000000004E-02   1.7505324422462110E-05
 9.8250000000000004E-02   5.8685423994120356E-05
 9.8750000000000004E-02   3.6140753365554446E-06
 9.9250000000000005E-02   2.5247717568133154E-04
 9.9750000000000005E-02   3.8923156732995068E-04
 1.0025000000000001E-01   1.2369787647981134E-04
 1.0075000000000001E-01   8.5206716424757190E-06
 1.0125000000000001E-01   3.0886209594127578E-05
 1.0175000000000001E-01   4.2423660824075782E-05
 1.0225000000000001E-01   5.5343502333715655E-05
 1.0275000000000001E-01   2.9066689650081301E-05
 1.0325000000000001E-01   2.6579872821841377E-05
 1.0375000000000001E-01   3.6145054591707471E-04
 1.0425000000000000E-01   1.3694160028832059E-04
 1.0475000000000000E-01   3.3716236903291730E-04
 1.0525000000000000E-01   4.4655419312711331E-04
 1.0575000000000000E-01   3.7389617029082167E-04
 1.0625000000000000E-01   3.8954960781012460E-04
 1.0675000000000000E-01   2.8989048541250284E-04
 1.0725000000000000E-01   3.0710637516961903E-04
 1.0775000000000000E-01   4.6299788643677786E-04
 1.0825000000000000E-01   4.2988476119609764E-04
 1.0875000000000000E-01   2.6772596965285445E-04
 1.0925000000000000E-01   2.3489619955174845E-04
 1.0975000000000000E-01   7.0902588478416462E-05
 1.1025000000000000E-01   2.6420522058501206E-04
 1.1075000000000000E-01   2.7495920574338584E-04
 1.1125000000000000E-01   2.5529265034340831E-04
 1.1175000000000000E-01   2.0580526803759547E-04
 1.1225000000000000E-01   1.0455121645791543E-04
 1.1275000000000000E-01   1.2542240459523235E-04
 1.1325000000000000E-01   3.5176367115252738E-05
 1.1375000000000000E-01   2.2758398009969927E-04
 1.1425000000000000E-01   2.5278720481458627E-04
 1.1475000000000000E-01   4.2542924060473553E-05
 1.1525000000000001E-01   6.4289690764773866E-05
 1.1575000000000001E-01   2.4022463881223644E-04
 1.1625000000000001E-01   1.6876188852243956E-04
 1.1675000000000001E-01   9.3410146027705920E-05
 1.1725000000000001E-01   1.4712965614838147E-05
 1.1775000000000001E-01   1.9820719318697222E-04
 1.1825000000000001E-01   2.6945417647317171E-04
 1.1875000000000001E-01   9.5382249667652630E-05
 1.1925000000000001E-01   1.3854365758136922E-04
 1.1975000000000001E-01   1.8613118900279169E-04
 1.2025000000000000E-01   1.2334769516098021E-04
 1.2075000000000000E-01   2.8808804616708983E-04
 1.2125000000000000E-01   1.7297108137981354E-04
 1.2175000000000000E-01   2.2004879424986079E-04
 1.2225000000000000E-01   1.1198664907152711E-04
 1.2275000000000000E-01   2.3361399977095409E-04
 1.2325000000000000E-01   8.0267554893875825E-06
 1.2375000000000000E-01   4.0301761514283108E-04
 1.2425000000000000E-01   2.9972992552784739E-04
 1.2475000000000000E-01   9.6943543836491841E-05
 1.2525000000000000E-01   1.4402311065087048E-04
 1.2575000000000000E-01   2.6318726569640738E-04
 1.2625000000000000E-01   1.8036285592004653E-04
 1.2675000000000000E-01   2.9058576191953733E-05
 1.2725000000000000E-01   1.2296121210719768E-04
 1.2775000000000000E-01   6.9998189064834904E-05
 1.2825000000000000E-01   3.5236733171184476E-04
 1.2875000000000000E-01   1.4239344170308144E-04
 1.2925000000000000E-01   2.1478646326844597E-04
 1.2975000000000000E-01   3.4284981164378614E-04
 1.3025000000000000E-01   3.8412070652338315E-04
 1.3075000000000001E-01   4.8411778741330735E-04
 1.3125000000000001E-01   2.9877726486016165E-04
 1.3175000000000001E-01   1.3439708472851031E-04
 1.3225000000000001E-01   4.1057980449799025E-04
 1.3275000000000001E-01   6.2040894233161836E-04
 1.3325000000000001E-01   5.7552543317807014E-04
 1.3375000000000001E-01   1.7203422773670596E-04
 1.3425000000000001E-01   1.7765840359285079E-04
 1.3475000000000001E-01   1.5367717805037096E-04
 1.3525000000000001E-01   3.5013233367919838E-04
 1.3575000000000001E-01   8.3345676983115347E-04
 1.3625000000000001E-01   9.5446918536401526E-04
 1.3675000000000001E-01   9.2439430721702465E-04
 1.3725000000000001E-01   8.0198953752952384E-04
 1.3775000000000001E-01   4.7112979772867547E-04
 1.3825000000000001E-01   5.1352778856905701E-04
 1.3875000000000001E-01   2.6522033307085913E-04
 1.3925000000000001E-01   5.8511900670898953E-04
 1.3975000000000001E-01   1.5475789470320578E-04
 1.4025000000000001E-01   8.6491404825750351E-05
 1.4075000000000001E-01   2.2379927935389787E-04
 1.4125000000000001E-01   3.1396938372685312E-04
 1.4175000000000001E-01   3.6356916195456890E-04
 1.4225000000000002E-01   5.2567430475525256E-04
 1.4275000000000002E-01   1.3410915286748981E-04
 1.4325000000000002E-01   3.6340128558243201E-04
 1.4375000000000002E-01   4.7719442416105373E-05
 1.4424999999999999E-01   1.3148383769290284E-04
 1.4474999999999999E-01   6.2096222803265100E-04
 1.4524999999999999E-01   5.2652097643113294E-04
 1.4574999999999999E-01   2.0502522263043943E-04
 1.4624999999999999E-01   7.7809277802987076E-05
 1.4674999999999999E-01   1.0628515041410935E-05
 1.4724999999999999E-01   2.8645732621512821E-06
 1.4774999999999999E-01   2.4287328758276772E-04
 1.4824999999999999E-01   4.2324920198955063E-05
 1.4874999999999999E-01   1.9654268807378639E-04
 1.4924999999999999E-01   3.1002487964393310E-05
 1.4974999999999999E-01   2.2348062488086740E-04
 1.5024999999999999E-01   4.6240195362434733E-04
 1.5075000000000000E-01   4.2231532427328133E-04
 1.5125000000000000E-01   5.4257917213584861E-05
 1.5175000000000000E-01   2.3491454685098390E-04
 1.5225000000000000E-01   5.0449615089820377E-04
 1.5275000000000000E-01   2.4887177995824850E-04
 1.5325000000000000E-01   1.1191726197967711E-04
 1.5375000000000000E-01   3.9024760593986407E-04
 1.5425000000000000E-01   9.4833045908515601E-05
 1.5475000000000000E-01   2.9446102592589618E-05
 1.5525000000000000E-01   6.5765603216805246E-05
 1.5575000000000000E-01   2.1234206153186719E-05
 1.5625000000000000E-01   8.0359716505329359E-05
 1.5675000000000000E-01   2.3034528846133107E-04
 1.5725000000000000E-01   3.2725512457254524E-05
 1.5775000000000000E-01   3.9251977950960359E-04
 1.5825000000000000E-01   3.0528254835426871E-04
 1.5875000000000000E-01   4.3639648846349743E-04
 1.5925000000000000E-01   1.4698072004248885E-04
 1.5975000000000000E-01   5.8465544565011740E-05
 1.6025000000000000E-01   7.2604946111942681E-05
 1.6075000000000000E-01   1.7232953046131261E-04
 1.6125000000000000E-01   2.5297404583690675E-04
 1.6175000000000000E-01   1.9862373881296413E-04
 1.6225000000000001E-01   3.7495586518976332E-04
 1.6275000000000001E-01   5.6951627039336650E-05
 1.6325000000000001E-01   4.8302285313361892E-04
 1.6375000000000001E-01   6.0675429815204573E-04
 1.6425000000000001E-01   8.2659754226721560E-05
 1.6475000000000001E-01   4.3713429120906255E-05
 1.6525000000000001E-01   9.5595094103950728E-06
 1.6575000000000001E-01   3.9660152935439008E-04
 1.6625000000000001E-01   1.0253694828834536E-03
 1.6675000000000001E-01   1.5433130757958047E-04
 1.6725000000000001E-01   7.0056342648494585E-04
 1.6775000000000001E-01   1.5038782099741077E-04
 1.6825000000000001E-01   2.1633726299441491E-04
 1.6875000000000001E-01   8.9134567606996562E-04
 1.6925000000000001E-01   3.6777637603746527E-04
 1.6975000000000001E-01   9.2109053323685686E-04
 1.7025000000000001E-01   1.3857186051025039E-04
 1.7075000000000001E-01   7.5309643460064191E-04
 1.7125000000000001E-01   5.1981379818966111E-04
 1.7175000000000001E-01   2.2500394365654319E-04
 1.7225000000000001E-01   3.3270782545558042E-04
 1.7275000000000001E-01   3.7699869067875369E-05
 1.7325000000000002E-01   1.8079006504616579E-03
 1.7375000000000002E-01   1.4594161352077251E-04
 1.7425000000000002E-01   2.8984708217014710E-03
 1.7475000000000002E-01   1.5399438820631328E-03
 1.7525000000000002E-01   1.9645297261989825E-03
 1.7575000000000002E-01   6.6303001299494735E-04
 1.7624999999999999E-01   4.7914599180979289E-03
 1.7674999999999999E-01   7.1713374789904583E-03
 1.7724999999999999E-01   1.7692304791955937E-02
 1.7774999999999999E-01   3.7152265708328969E-09
 1.7824999999999999E-01   7.5886696926374952E-10
 1.7874999999999999E-01   0.0000000000000000E+00
 1.7924999999999999E-01   0.0000000000000000E+00
 1.7974999999999999E-01   0.0000000000000000E+00
 1.8024999999999999E-01   0.0000000000000000E+00
 1.8074999999999999E-01   0.0000000000000000E+00
 1.8124999999999999E-01   0.0000000000000000E+00
 1.8174999999999999E-01   0.0000000000000000E+00
 1.8225000000000000E-01   0.0000000000000000E+00
 1.8275000000000000E-01   0.0000000000000000E+00
 1.8325000000000000E-01   0.0000000000000000E+00
 1.8375000000000000E-01   0.0000000000000000E+00
 1.8425000000000000E-01   0.0000000000000000E+00
 1.8475000000000000E-01   0.0000000000000000E+00
 1.8525000000000000E-01   0.0000000000000000E+00
 1.8575000000000000E-01   0.0000000000000000E+00
 1.8625000000000000E-01   0.0000000000000000E+00
 1.8675000000000000E-01   0.0000000000000000E+00
 1.8725000000000000E-01   0.0000000000000000E+00
 1.8775000000000000E-01   0.0000000000000000E+00
 1.8825000000000000E-01   0.0000000000000000E+00
 1.8875000000000000E-01   0.0000000000000000E+00
 1.8925000000000000E-01   0.0000000000000000E+00
 1.8975000000000000E-01   0.0000000000000000E+00
 1.9025000000000000E-01   0.0000000000000000E+00
 1.9075000000000000E-01   0.0000000000000000E+00
 1.9125000000000000E-01   0.0000000000000000E+00
 1.9175000000000000E-01   0.0000000000000000E+00
 1.9225000000000000E-01   0.0000000000000000E+00
 1.9275000000000000E-01   0.0000000000000000E+00
 1.9325000000000001E-01   0.0000000000000000E+00
 1.9375000000000001E-01   0.0000000000000000E+00
 1.9425000000000001E-01   0.0000000000000000E+00
 1.9475000000000001E-01   0.0000000000000000E+00
 1.9525000000000001E-01   0.0000000000000000E+00
 1.9575000000000001E-01   0.0000000000000000E+00
 1.9625000000000001E-01   0.0000000000000000E+00
 1.9675000000000001E-01   0.0000000000000000E+00
 1.9725000000000001E-01   0.0000000000000000E+00
 1.9775000000000001E-01   0.0000000000000000E+00
 1.9825000000000001E-01   0.0000000000000000E+00
 1.9875000000000001E-01   0.0000000000000000E+00
 1.9925000000000001E-01   0.0000000000000000E+00
 1.9975000000000001E-01   0.0000000000000000E+00
 2.0025000000000001E-01   0.0000000000000000E+00
 2.0075000000000001E-01   0.0000000000000000E+00
 2.0125000000000001E-01   0.0000000000000000E+00
 2.0175000000000001E-01   0.0000000000000000E+00
 2.0225000000000001E-01   0.0000000000000000E+00
 2.0275000000000001E-01   0.0000000000000000E+00
 2.0325000000000001E-01   0.0000000000000000E+00
 2.0375000000000001E-01   0.0000000000000000E+00
 2.0425000000000001E-01   0.0000000000000000E+00
 2.0475000000000002E-01   0.0000000000000000E+00
 2.0525000000000002E-01   0.0000000000000000E+00
 2.0575000000000002E-01   0.0000000000000000E+00
 2.0625000000000002E-01   0.0000000000000000E+00
 2.0675000000000002E-01   0.0000000000000000E+00
 2.0725000000000002E-01   0.0000000000000000E+00
 2.0775000000000002E-01   0.0000000000000000E+00
 2.0824999999999999E-01   0.0000000000000000E+00
 2.0874999999999999E-01   0.0000000000000000E+00
 2.0924999999999999E-01   0.0000000000000000E+00
 2.0974999999999999E-01   0.0000000000000000E+00
 2.1024999999999999E-01   0.0000000000000000E+00
 2.1074999999999999E-01   0.0000000000000000E+00
 2.1124999999999999E-01   0.0000000000000000E+00
 2.1174999999999999E-01   0.0000000000000000E+00
 2.1224999999999999E-01   0.0000000000000000E+00
 2.1274999999999999E-01   0.0000000000000000E+00
 2.1325000000000000E-01   0.0000000000000000E+00
 2.1375000000000000E-01   0.0000000000000000E+00
 2.1425000000000000E-01   0.0000000000000000E+00
 2.1475000000000000E-01   0.0000000000000000E+00
 2.1525000000000000E-01   0.0000000000000000E+00
 2.1575000000000000E-01   0.0000000000000000E+00
 2.1625000000000000E-01   0.0000000000000000E+00
 2.1675000000000000E-01   0.0000000000000000E+00
 2.1725000000000000E-01   0.0000000000000000E+00
 2.1775000000000000E-01   0.0000000000000000E+00
 2.1825000000000000E-01   0.0000000000000000E+00
 2.1875000000000000E-01   0.0000000000000000E+00
 2.1925000000000000E-01   0.0000000000000000E+00
 2.1975000000000000E-01   0.0000000000000000E+00
 2.2025000000000000E-01   0.0000000000000000E+00
 2.2075000000000000E-01   0.0000000000000000E+00
 2.2125000000000000E-01   0.0000000000000000E+00
 2.2175000000000000E-01   0.0000000000000000E+00
 2.2225000000000000E-01   0.0000000000000000E+00
 2.2275000000000000E-01   0.0000000000000000E+00
 2.2325000000000000E-01   0.0000000000000000E+00
 2.2375000000000000E-01   0.0000000000000000E+00
 2.2425000000000000E-01   0.0000000000000000E+00
 2.2475000000000001E-01   0.0000000000000000E+00
 2.2525000000000001E-01   0.0000000000000000E+00
 2.2575000000000001E-01   0.0000000000000000E+00
 2.2625000000000001E-01   0.0000000000000000E+00
 2.2675000000000001E-01   0.0000000000000000E+00
 2.2725000000000001E-01   0.0000000000000000E+00
 2.2775000000000001E-01   0.0000000000000000E+00
 2.2825000000000001E-01   0.0000000000000000E+00
 2.2875000000000001E-01   0.0000000000000000E+00
 2.2925000000000001E-01   0.0000000000000000E+00
 2.2975000000000001E-01   0.0000000000000000E+00
 2.3025000000000001E-01   0.0000000000000000E+00
 2.3075000000000001E-01   0.0000000000000000E+00
 2.3125000000000001E-01   0.0000000000000000E+00
 2.3175000000000001E-01   0.0000000000000000E+00
 2.3225000000000001E-01   0.0000000000000000E+00
 2.3275000000000001E-01   0.0000000000000000E+00
 2.3325000000000001E-01   0.0000000000000000E+00
 2.3375000000000001E-01   0.0000000000000000E+00
 2.3425000000000001E-01   0.0000000000000000E+00
 2.3475000000000001E-01   0.0000000000000000E+00
 2.3525000000000001E-01   0.0000000000000000E+00
 2.3575000000000002E-01   0.0000000000000000E+00
 2.3625000000000002E-01   0.0000000000000000E+00
 2.3675000000000002E-01   0.0000000000000000E+00
 2.3725000000000002E-01   0.0000000000000000E+00
 2.3775000000000002E-01   0.0000000000000000E+00
 2.3825000000000002E-01   0.0000000000000000E+00
 2.3875000000000002E-01   0.0000000000000000E+00
 2.3925000000000002E-01   0.0000000000000000E+00
 2.3975000000000002E-01   0.0000000000000000E+00
 2.4024999999999999E-01   0.0000000000000000E+00
 2.4074999999999999E-01   0.0000000000000000E+00
 2.4124999999999999E-01   0.0000000000000000E+00
 2.4174999999999999E-01   0.0000000000000000E+00
 2.4224999999999999E-01   0.0000000000000000E+00
 2.4274999999999999E-01   0.0000000000000000E+00
 2.4324999999999999E-01   0.0000000000000000E+00
 2.4374999999999999E-01   0.0000000000000000E+00
 2.4424999999999999E-01   0.0000000000000000E+00
 2.4475000000000000E-01   0.0000000000000000E+00
 2.4525000000000000E-01   0.0000000000000000E+00
 2.4575000000000000E-01   0.0000000000000000E+00
 2.4625000000000000E-01   0.0000000000000000E+00
 2.4675000000000000E-01   0.0000000000000000E+00
 2.4725000000000000E-01   0.0000000000000000E+00
 2.4775000000000000E-01   0.0000000000000000E+00
 2.4825000000000000E-01   0.0000000000000000E+00
 2.4875000000000000E-01   0.0000000000000000E+00
 2.4925000000000000E-01   0.0000000000000000E+00
 2.4975000000000000E-01   0.0000000000000000E+00
 2.5025000000000003E-01   0.0000000000000000E+00
 2.5075000000000003E-01   0.0000000000000000E+00
 2.5125000000000003E-01   0.0000000000000000E+00
 2.5175000000000003E-01   0.0000000000000000E+00
 2.5225000000000003E-01   0.0000000000000000E+00
 2.5275000000000003E-01   0.0000000000000000E+00
 2.5325000000000003E-01   0.0000000000000000E+00
 2.5375000000000003E-01   0.0000000000000000E+00
 2.5425000000000003E-01   0.0000000000000000E+00
 2.5475000000000003E-01   0.0000000000000000E+00
 2.5525000000000003E-01   0.0000000000000000E+00
 2.5575000000000003E-01   0.0000000000000000E+00
 2.5624999999999998E-01   0.0000000000000000E+00
 2.5674999999999998E-01   0.0000000000000000E+00
 2.5724999999999998E-01   0.0000000000000000E+00
 2.5774999999999998E-01   0.0000000000000000E+00
 2.5824999999999998E-01   0.0000000000000000E+00
 2.5874999999999998E-01   0.0000000000000000E+00
 2.5924999999999998E-01   0.0000000000000000E+00
 2.5974999999999998E-01   0.0000000000000000E+00
 2.6024999999999998E-01   0.0000000000000000E+00
 2.6074999999999998E-01   0.0000000000000000E+00
 2.6124999999999998E-01   0.0000000000000000E+00
 2.6174999999999998E-01   0.0000000000000000E+00
 2.6224999999999998E-01   0.0000000000000000E+00
 2.6274999999999998E-01   0.0000000000000000E+00
 2.6324999999999998E-01   0.0000000000000000E+00
 2.6374999999999998E-01   0.0000000000000000E+00
 2.6424999999999998E-01   0.0000000000000000E+00
 2.6474999999999999E-01   0.0000000000000000E+00
 2.6524999999999999E-01   0.0000000000000000E+00
 2.6574999999999999E-01   0.0000000000000000E+00
 2.6624999999999999E-01   0.0000000000000000E+00
 2.6674999999999999E-01   0.0000000000000000E+00
 2.6724999999999999E-01   0.0000000000000000E+00
 2.6774999999999999E-01   0.0000000000000000E+00
 2.6824999999999999E-01   0.0000000000000000E+00
 2.6874999999999999E-01   0.0000000000000000E+00
 2.6924999999999999E-01   0.0000000000000000E+00
 2.6974999999999999E-01   0.0000000000000000E+00
 2.7024999999999999E-01   0.0000000000000000E+00
 2.7074999999999999E-01   0.0000000000000000E+00
 2.7124999999999999E-01   0.0000000000000000E+00
 2.7174999999999999E-01   0.0000000000000000E+00
 2.7224999999999999E-01   0.0000000000000000E+00
 2.7274999999999999E-01   0.0000000000000000E+00
 2.7324999999999999E-01   0.0000000000000000E+00
 2.7374999999999999E-01   0.0000000000000000E+00
 2.7424999999999999E-01   0.0000000000000000E+00
 2.7474999999999999E-01   0.0000000000000000E+00
 2.7524999999999999E-01   0.0000000000000000E+00
 2.7575000000000000E-01   0.0000000000000000E+00
 2.7625000000000000E-01   0.0000000000000000E+00
 2.7675000000000000E-01   0.0000000000000000E+00
 2.7725000000000000E-01   0.0000000000000000E+00
 2.7775000000000000E-01   0.0000000000000000E+00
 2.7825000000000000E-01   0.0000000000000000E+00
 2.7875000000000000E-01   0.0000000000000000E+00
 2.7925000000000000E-01   0.0000000000000000E+00
 2.7975000000000000E-01   0.0000000000000000E+00
 2.8025000000000000E-01   0.0000000000000000E+00
 2.8075000000000000E-01   0.0000000000000000E+00
 2.8125000000000000E-01   0.0000000000000000E+00
 2.8175000000000000E-01   0.0000000000000000E+00
 2.8225000000000000E-01   0.0000000000000000E+00
 2.8275000000000000E-01   0.0000000000000000E+00
 2.8325000000000000E-01   0.0000000000000000E+00
 2.8375000000000000E-01   0.0000000000000000E+00
 2.8425000000000000E-01   0.0000000000000000E+00
 2.8475000000000000E-01   0.0000000000000000E+00
 2.8525000000000000E-01   0.0000000000000000E+00
 2.8575000000000000E-01   0.0000000000000000E+00
 2.8625000000000000E-01   0.0000000000000000E+00
 2.8675000000000000E-01   0.0000000000000000E+00
 2.8725000000000001E-01   0.0000000000000000E+00
 2.8775000000000001E-01   0.0000000000000000E+00
 2.8825000000000001E-01   0.0000000000000000E+00
 2.8875000000000001E-01   0.0000000000000000E+00
 2.8925000000000001E-01   0.0000000000000000E+00
 2.8975000000000001E-01   0.0000000000000000E+00
 2.9025000000000001E-01   0.0000000000000000E+00
 2.9075000000000001E-01   0.0000000000000000E+00
 2.9125000000000001E-01   0.0000000000000000E+00
 2.9175000000000001E-01   0.0000000000000000E+00
 2.9225000000000001E-01   0.0000000000000000E+00
 2.9275000000000001E-01   0.0000000000000000E+00
 2.9325000000000001E-01   0.0000000000000000E+00
 2.9375000000000001E-01   0.0000000000000000E+00
 2.9425000000000001E-01   0.0000000000000000E+00
 2.9475000000000001E-01   0.0000000000000000E+00
 2.9525000000000001E-01   0.0000000000000000E+00
 2.9575000000000001E-01   0.0000000000000000E+00
 2.9625000000000001E-01   0.0000000000000000E+00
 2.9675000000000001E-01   0.0000000000000000E+00
 2.9725000000000001E-01   0.0000000000000000E+00
 2.9775000000000001E-01   0.0000000000000000E+00
 2.9825000000000002E-01   0.0000000000000000E+00
 2.9875000000000002E-01   0.0000000000000000E+00
 2.9925000000000002E-01   0.0000000000000000E+00
 2.9975000000000002E-01   0.0000000000000000E+00
 3.0025000000000002E-01   0.0000000000000000E+00
 3.0075000000000002E-01   0.0000000000000000E+00
 3.0125000000000002E-01   0.0000000000000000E+00
 3.0175000000000002E-01   0.0000000000000000E+00
 3.0225000000000002E-01   0.0000000000000000E+00
 3.0275000000000002E-01   0.0000000000000000E+00
 3.0325000000000002E-01   0.0000000000000000E+00
 3.0375000000000002E-01   0.0000000000000000E+00
 3.0425000000000002E-01   0.0000000000000000E+00
 3.0475000000000002E-01   0.0000000000000000E+00
 3.0525000000000002E-01   0.0000000000000000E+00
 3.0575000000000002E-01   0.0000000000000000E+00
 3.0625000000000002E-01   0.0000000000000000E+00
 3.0675000000000002E-01   0.0000000000000000E+00
 3.0725000000000002E-01   0.0000000000000000E+00
 3.0775000000000002E-01   0.0000000000000000E+00
 3.0825000000000002E-01   0.0000000000000000E+00
 3.0875000000000002E-01   0.0000000000000000E+00
 3.0925000000000002E-01   0.0000000000000000E+00
 3.0975000000000003E-01   0.0000000000000000E+00
 3.1025000000000003E-01   0.0000000000000000E+00
 3.1075000000000003E-01   0.0000000000000000E+00
 3.1125000000000003E-01   0.0000000000000000E+00
 3.1175000000000003E-01   0.0000000000000000E+00
 3.1225000000000003E-01   0.0000000000000000E+00
 3.1275000000000003E-01   0.0000000000000000E+00
 3.1325000000000003E-01   0.0000000000000000E+00
 3.1375000000000003E-01   0.0000000000000000E+00
 3.1425000000000003E-01   0.0000000000000000E+00
 3.1475000000000003E-01   0.0000000000000000E+00
 3.1525000000000003E-01   0.0000000000000000E+00
 3.1575000000000003E-01   0.0000000000000000E+00
 3.1625000000000003E-01   0.0000000000000000E+00
 3.1675000000000003E-01   0.0000000000000000E+00
 3.1725000000000003E-01   0.0000000000000000E+00
 3.1775000000000003E-01   0.0000000000000000E+00
 3.1825000000000003E-01   0.0000000000000000E+00
 3.1875000000000003E-01   0.0000000000000000E+00
 3.1925000000000003E-01   0.0000000000000000E+00
 3.1975000000000003E-01   0.0000000000000000E+00
 3.2024999999999998E-01   0.0000000000000000E+00
 3.2074999999999998E-01   0.0000000000000000E+00
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   0.0000000000000000E+00
 3.7025000000000002E-01   0.0000000000000000E+00
 3.7075000000000002E-01   0.0000000000000000E+00
 3.7125000000000002E-01   0.0000000000000000E+00
 3.7175000000000002E-01   0.0000000000000000E+00
 3.7225000000000003E-01   0.0000000000000000E+00
 3.7275000000000003E-01   0.0000000000000000E+00
 3.7325000000000003E-01   0.0000000000000000E+00
 3.7375000000000003E-01   0.0000000000000000E+00
 3.7425000000000003E-01   0.0000000000000000E+00
 3.7475000000000003E-01   0.0000000000000000E+00
 3.7525000000000003E-01   0.0000000000000000E+00
 3.7575000000000003E-01   0.0000000000000000E+00
 3.7625000000000003E-01   0.0000000000000000E+00
 3.7675000000000003E-01   0.0000000000000000E+00
 3.7725000000000003E-01   0.0000000000000000E+00
 3.7775000000000003E-01   0.0000000000000000E+00
 3.7825000000000003E-01   0.0000000000000000E+00
 3.7875000000000003E-01   0.0000000000000000E+00
 3.7925000000000003E-01   0.0000000000000000E+00
 3.7975000000000003E-01   0.0000000000000000E+00
 3.8025000000000003E-01   0.0000000000000000E+00
 3.8075000000000003E-01   0.0000000000000000E+00
 3.8125000000000003E-01   0.0000000000000000E+00
 3.8175000000000003E-01   0.0000000000000000E+00
 3.8225000000000003E-01   0.0000000000000000E+00
 3.8275000000000003E-01   0.0000000000000000E+00
 3.8325000000000004E-01   0.0000000000000000E+00
 3.8375000000000004E-01   0.0000000000000000E+00
 3.8424999999999998E-01   0.0000000000000000E+00
 3.8474999999999998E-01   0.0000000000000000E+00
 3.8524999999999998E-01   0.0000000000000000E+00
 3.8574999999999998E-01   0.0000000000000000E+00
 3.8624999999999998E-01   0.0000000000000000E+00
 3.8674999999999998E-01   0.0000000000000000E+00
 3.8724999999999998E-01   0.0000000000000000E+00
 3.8774999999999998E-01   0.0000000000000000E+00
 3.8824999999999998E-01   0.0000000000000000E+00
 3.8874999999999998E-01   0.0000000000000000E+00
 3.8924999999999998E-01   0.0000000000000000E+00
 3.8974999999999999E-01   0.0000000000000000E+00
 3.9024999999999999E-01   0.0000000000000000E+00
 3.9074999999999999E-01   0.0000000000000000E+00
 3.9124999999999999E-01   0.0000000000000000E+00
 3.9174999999999999E-01   0.0000000000000000E+00
 3.9224999999999999E-01   0.0000000000000000E+00
 3.9274999999999999E-01   0.0000000000000000E+00
 3.9324999999999999E-01   0.0000000000000000E+00
 3.9374999999999999E-01   0.0000000000000000E+00
 3.9424999999999999E-01   0.0000000000000000E+00
 3.9474999999999999E-01   0.0000000000000000E+00
 3.9524999999999999E-01   0.0000000000000000E+00
 3.9574999999999999E-01   0.0000000000000000E+00
 3.9624999999999999E-01   0.0000000000000000E+00
 3.9674999999999999E-01   0.0000000000000000E+00
 3.9724999999999999E-01   0.0000000000000000E+00
 3.9774999999999999E-01   0.0000000000000000E+00
 3.9824999999999999E-01   0.0000000000000000E+00
 3.9874999999999999E-01   0.0000000000000000E+00
 3.9924999999999999E-01   0.0000000000000000E+00
 3.9974999999999999E-01   0.0000000000000000E+00


==> gnuplot1/exam2/error/opt-5d-1w-error.dat <==
 2.5000000000000001E-04   3.1016193390331903E-04
 7.5000000000000002E-04   5.9633412639481520E-05
 1.2500000000000000E-03   1.2886811559242872E-04
 1.7500000000000000E-03   1.1947544477508565E-04
 2.2500000000000003E-03   4.0708552548007759E-04
 2.7499999999999998E-03   5.1297831703012164E-04
 3.2500000000000003E-03   5.5870357162279838E-04
 3.7499999999999999E-03   5.7837205629551747E-04
 4.2500000000000003E-03   4.2839810214023721E-04
 4.7499999999999999E-03   5.3245671497448299E-05
 5.2500000000000003E-03   1.2769736658513331E-04
 5.7499999999999999E-03   4.8180156265420493E-04
 6.2500000000000003E-03   2.2739407190730532E-04
 6.7499999999999999E-03   1.7391430211177727E-05
 7.2500000000000004E-03   3.2475021387146086E-04
 7.7499999999999999E-03   4.9359706668905545E-04
 8.2500000000000004E-03   1.8716639943971991E-04
 8.7500000000000008E-03   2.7352270296487902E-05
 9.2499999999999995E-03   4.9815541738218450E-04
 9.7500000000000000E-03   3.1085059577495855E-04
 1.0250000000000000E-02   5.8339903141968463E-05
 1.0750000000000001E-02   2.5882702895918541E-04
 1.1250000000000000E-02   8.1663342596183242E-05
 1.1750000000000000E-02   3.3023857697789261E-04
 1.2250000000000000E-02   5.8155695751005432E-04
 1.2750000000000001E-02   5.6005217136589902E-04
 1.3250000000000000E-02   3.5990553971199102E-04
 1.3750000000000000E-02   4.0923420900207397E-04
 1.4250000000000001E-02   1.8800589831913239E-04
 1.4750000000000001E-02   6.0186268861395220E-05
 1.5250000000000000E-02   1.9818361272827545E-04
 1.5750000000000000E-02   1.4135643687240851E-05
 1.6250000000000001E-02   5.5503940939338747E-05
 1.6750000000000001E-02   4.4427379559563995E-04
 1.7250000000000001E-02   4.0607996951713687E-05
 1.7750000000000002E-02   4.8151654701067415E-05
 1.8249999999999999E-02   1.6535505179515742E-04
 1.8749999999999999E-02   1.3893143528331819E-04
 1.9250000000000000E-02   3.6759139773401284E-04
 1.9750000000000000E-02   2.3796952394417037E-04
 2.0250000000000001E-02   5.6298067812210473E-04
 2.0750000000000001E-02   2.9521867731974183E-05
 2.1250000000000002E-02   3.1720506763233125E-04
 2.1750000000000002E-02   5.4421531587256489E-04
 2.2249999999999999E-02   4.1566428461436988E-04
 2.2749999999999999E-02   3.7463780522184464E-04
 2.3250000000000000E-02   1.5949414585914035E-04
 2.3750000000000000E-02   3.7555462538174655E-04
 2.4250000000000001E-02   2.6060504080227531E-04
 2.4750000000000001E-02   2.4182910676628921E-05
 2.5250000000000002E-02   1.2863751839164994E-04
 2.5750000000000002E-02   5.5903752460562117E-05
 2.6249999999999999E-02   2.4596222188455474E-04
 2.6749999999999999E-02   1.8533102009421487E-04
 2.7250000000000000E-02   2.4149225307623645E-04
 2.7750000000000000E-02   5.0829156228671124E-05
 2.8250000000000001E-02   2.5271058524678480E-05
 2.8750000000000001E-02   9.0473390905776441E-04
 2.9250000000000002E-02   5.9530816042063783E-04
 2.9750000000000002E-02   1.1458500662986371E-04
 3.0249999999999999E-02   5.1352434949025749E-05
 3.0750000000000000E-02   6.6637048161788393E-05
 3.1250000000000000E-02   2.5828790645365807E-04
 3.1750000000000000E-02   2.8309892655409286E-04
 3.2250000000000001E-02   3.1935652078196597E-04
 3.2750000000000001E-02   4.2155102461194360E-05
 3.3250000000000002E-02   3.3378237814507550E-04
 3.3750000000000002E-02   3.3981808429173199E-05
 3.4250000000000003E-02   1.7710484057487097E-04
 3.4750000000000003E-02   3.8633116197894779E-05
 3.5250000000000004E-02   2.5513045582004068E-04
 3.5750000000000004E-02   3.4243372541009620E-04
 3.6249999999999998E-02   3.3240302996762061E-04
 3.6749999999999998E-02   1.2305753364216798E-04
 3.7249999999999998E-02   4.7156020107252949E-04
 3.7749999999999999E-02   2.7973218631283103E-04
 3.8249999999999999E-02   6.8633100451975793E-04
 3.8750000000000000E-02   9.8577906920604974E-04
 3.9250000000000000E-02   6.9087597036143755E-04
 3.9750000000000001E-02   1.0519299416937855E-03
 4.0250000000000001E-02   4.8310161390197059E-04
 4.0750000000000001E-02   4.6145054664381568E-04
 4.1250000000000002E-02   6.0599149061468793E-04
 4.1750000000000002E-02   6.4860516523523870E-04
 4.2250000000000003E-02   1.4000367013067283E-04
 4.2750000000000003E-02   6.2484954965524864E-05
 4.3250000000000004E-02   3.0533596287152243E-04
 4.3750000000000004E-02   3.5656631639513492E-05
 4.4249999999999998E-02   5.4856994724827857E-04
 4.4749999999999998E-02   2.1305417780470570E-04
 4.5249999999999999E-02   3.5114387142620718E-04
 4.5749999999999999E-02   5.8694267108805320E-06
 4.6249999999999999E-02   3.2154175820808817E-06
 4.6750000000000000E-02   4.4628913211230969E-04
 4.7250000000000000E-02   2.6363488163649862E-04
 4.7750000000000001E-02   1.6833514609648770E-04
 4.8250000000000001E-02   3.2611521616510153E-04
 4.8750000000000002E-02   2.1507708943779846E-04
 4.9250000000000002E-02   6.6859405733565858E-04
 4.9750000000000003E-02   2.5695812518855554E-04
 5.0250000000000003E-02   5.0754441637401726E-04
 5.0750000000000003E-02   4.1037346575056866E-04
 5.1250000000000004E-02   1.5982420142890419E-06
 5.1750000000000004E-02   9.1828499917401274E-05
 5.2249999999999998E-02   1.3358229391757792E-04
 5.2749999999999998E-02   8.3074920413928055E-05
 5.3249999999999999E-02   1.4337767218264297E-04
 5.3749999999999999E-02   1.3886600233559143E-04
 5.4250000000000000E-02   2.2155770486564919E-04
 5.4750000000000000E-02   7.7933230465743186E-04
 5.5250000000000000E-02   1.7414350073496898E-04
 5.5750000000000001E-02   1.9655562965414930E-04
 5.6250000000000001E-02   2.6595966725850850E-04
 5.6750000000000002E-02   4.1430191123348337E-05
 5.7250000000000002E-02   5.2713407600335493E-04
 5.7750000000000003E-02   4.6812703327625549E-04
 5.8250000000000003E-02   4.6199494444598699E-04
 5.8750000000000004E-02   8.1655721535733861E-05
 5.9250000000000004E-02   1.7272082268826594E-04
 5.9750000000000004E-02   2.5904816598032454E-05
 6.0249999999999998E-02   6.7109415444410736E-04
 6.0749999999999998E-02   4.6650828809280398E-05
 6.1249999999999999E-02   1.9668821709939444E-04
 6.1749999999999999E-02   2.7708502784817846E-04
 6.2250000000000000E-02   1.6037262227830418E-04
 6.2750000000000000E-02   5.4809496961905069E-05
 6.3250000000000001E-02   4.7074519114342905E-05
 6.3750000000000001E-02   3.0518995135786486E-04
 6.4250000000000002E-02   6.8989896017079833E-04
 6.4750000000000002E-02   8.6543305620323530E-04
 6.5250000000000002E-02   8.5919708129067462E-04
 6.5750000000000003E-02   8.3709370090334634E-04
 6.6250000000000003E-02   8.7704899445184559E-04
 6.6750000000000004E-02   7.4470049949371120E-04
 6.7250000000000004E-02   8.9989774319343407E-04
 6.7750000000000005E-02   5.4673267601790254E-04
 6.8250000000000005E-02   1.2576900392735624E-04
 6.8750000000000006E-02   5.4269988111321776E-04
 6.9250000000000006E-02   6.2652207166569163E-04
 6.9750000000000006E-02   8.8461560942187933E-04
 7.0250000000000007E-02   5.5573374068829118E-04
 7.0750000000000007E-02   8.5924519707569758E-04
 7.1250000000000008E-02   9.2748887650706546E-04
 7.1750000000000008E-02   1.2950000599237788E-03
 7.2249999999999995E-02   1.1912038821406679E-03
 7.2749999999999995E-02   8.4464653470672779E-04
 7.3249999999999996E-02   9.6102746118043036E-04
 7.3749999999999996E-02   4.3401979501034305E-04
 7.4249999999999997E-02   4.8913967155383986E-04
 7.4749999999999997E-02   1.9615520997895430E-04
 7.5249999999999997E-02   2.4851513452084362E-04
 7.5749999999999998E-02   5.5582818029142889E-04
 7.6249999999999998E-02   1.1098430399040238E-03
 7.6749999999999999E-02   7.5964814371010103E-04
 7.7249999999999999E-02   9.2441695081768582E-04
 7.7750000000000000E-02   6.2540833084701042E-04
 7.8250000000000000E-02   3.8389687755169266E-04
 7.8750000000000001E-02   6.6031403011790335E-04
 7.9250000000000001E-02   5.6566075941666405E-04
 7.9750000000000001E-02   6.6722316735035037E-04
 8.0250000000000002E-02   3.6786529382515365E-04
 8.0750000000000002E-02   4.3598970418390337E-04
 8.1250000000000003E-02   6.3669815824274334E-04
 8.1750000000000003E-02   6.4449699459456777E-04
 8.2250000000000004E-02   5.4553522861822135E-04
 8.2750000000000004E-02   5.5272792156402240E-04
 8.3250000000000005E-02   1.1503027857351356E-05
 8.3750000000000005E-02   4.4655325363107679E-04
 8.4250000000000005E-02   3.3310735753167009E-04
 8.4750000000000006E-02   2.6434804258423927E-04
 8.5250000000000006E-02   1.2403292741902661E-04
 8.5750000000000007E-02   3.5517953220731702E-04
 8.6250000000000007E-02   2.4063222030989984E-04
 8.6750000000000008E-02   3.2588274717981758E-04
 8.7250000000000008E-02   1.1732375988876553E-03
 8.7750000000000009E-02   1.1290884627312980E-03
 8.8249999999999995E-02   7.5204473496182089E-04
 8.8749999999999996E-02   7.9684234927146491E-04
 8.9249999999999996E-02   9.5168309972282206E-04
 8.9749999999999996E-02   5.7134027369487583E-04
 9.0249999999999997E-02   5.3086911793465141E-04
 9.0749999999999997E-02   5.6957892389752907E-04
 9.1249999999999998E-02   3.0726823198412578E-04
 9.1749999999999998E-02   2.8273742427897819E-04
 9.2249999999999999E-02   5.7833637172599595E-06
 9.2749999999999999E-02   2.1813229966083370E-05
 9.3250000000000000E-02   1.4015264683486794E-04
 9.3750000000000000E-02   1.3373410626027482E-04
 9.4250000000000000E-02   3.0322430216289664E-04
 9.4750000000000001E-02   1.3485280889313778E-04
 9.5250000000000001E-02   5.9530926174389265E-05
 9.5750000000000002E-02   5.1897647951659742E-04
 9.6250000000000002E-02   4.2455830614596124E-04
 9.6750000000000003E-02   5.4871569834080702E-05
 9.7250000000000003E-02   3.4846956639422721E-04
 9.7750000000000004E-02   1.5510125765727523E-05
 9.8250000000000004E-02   9.3662860793264358E-05
 9.8750000000000004E-02   6.7255971825774807E-05
 9.9250000000000005E-02   2.7418704739801125E-04
 9.9750000000000005E-02   1.7376344618891260E-04
 1.0025000000000001E-01   2.6396590493416028E-04
 1.0075000000000001E-01   4.2588997232639869E-04
 1.0125000000000001E-01   4.5378347820013154E-04
 1.0175000000000001E-01   5.5198248297116947E-04
 1.0225000000000001E-01   7.0708461464863426E-04
 1.0275000000000001E-01   1.0283107117741164E-03
 1.0325000000000001E-01   8.2815259316215695E-04
 1.0375000000000001E-01   6.1891072738062824E-04
 1.0425000000000000E-01   2.2159331739857180E-04
 1.0475000000000000E-01   4.3453390544190285E-04
 1.0525000000000000E-01   2.7839680464469829E-04
 1.0575000000000000E-01   1.1902731063972993E-04
 1.0625000000000000E-01   9.6057206363719949E-04
 1.0675000000000000E-01   6.8865973791676360E-04
 1.0725000000000000E-01   4.3014258565343688E-04
 1.0775000000000000E-01   3.3736972895215267E-04
 1.0825000000000000E-01   4.7495827620136488E-04
 1.0875000000000000E-01   5.0099104570322517E-05
 1.0925000000000000E-01   4.1771061144901811E-04
 1.0975000000000000E-01   4.8598547526657043E-04
 1.1025000000000000E-01   1.0493977382084463E-03
 1.1075000000000000E-01   1.2606047791516861E-03
 1.1125000000000000E-01   5.6490667021069640E-04
 1.1175000000000000E-01   5.0069942249320043E-04
 1.1225000000000000E-01   3.0622015854464557E-04
 1.1275000000000000E-01   2.0728092617661176E-04
 1.1325000000000000E-01   4.0337879819274391E-04
 1.1375000000000000E-01   1.1713440033003231E-03
 1.1425000000000000E-01   7.2553867608149414E-04
 1.1475000000000000E-01   4.6471281696902622E-04
 1.1525000000000001E-01   3.9029915433386186E-04
 1.1575000000000001E-01   2.7393110323936654E-04
 1.1625000000000001E-01   4.4128046254088282E-05
 1.1675000000000001E-01   7.5547743897863562E-04
 1.1725000000000001E-01   7.9975197381343399E-04
 1.1775000000000001E-01   1.6987853129812880E-04
 1.1825000000000001E-01   1.1055050829078539E-04
 1.1875000000000001E-01   2.1056117196294188E-04
 1.1925000000000001E-01   1.6932334425412421E-04
 1.1975000000000001E-01   4.6908536823986324E-04
 1.2025000000000000E-01   7.7586096860904341E-04
 1.2075000000000000E-01   8.6311549901707529E-04
 1.2125000000000000E-01   2.1561990298191169E-04
 1.2175000000000000E-01   7.8787552254433457E-05
 1.2225000000000000E-01   5.3191455583534442E-04
 1.2275000000000000E-01   7.5627119557930556E-04
 1.2325000000000000E-01   1.0545415725145002E-03
 1.2375000000000000E-01   1.5218741943483494E-03
 1.2425000000000000E-01   8.3075616556338439E-04
 1.2475000000000000E-01   9.0630707277039591E-04
 1.2525000000000000E-01   7.9920858709747744E-04
 1.2575000000000000E-01   3.3004456665364224E-04
 1.2625000000000000E-01   1.4786188506166198E-04
 1.2675000000000000E-01   3.8640668719724935E-05
 1.2725000000000000E-01   7.2181006400873216E-04
 1.2775000000000000E-01   3.1487211568981266E-05
 1.2825000000000000E-01   8.8666693946581887E-05
 1.2875000000000000E-01   4.9793329434866251E-04
 1.2925000000000000E-01   1.0363477592889581E-04
 1.2975000000000000E-01   2.0202941416946896E-04
 1.3025000000000000E-01   7.5379641143358267E-04
 1.3075000000000001E-01   1.2484954411793314E-03
 1.3125000000000001E-01   7.8930717131830974E-04
 1.3175000000000001E-01   1.3204880537120989E-04
 1.3225000000000001E-01   1.8618426736138893E-04
 1.3275000000000001E-01   1.5095588395519499E-03
 1.3325000000000001E-01   9.5182796446913187E-04
 1.3375000000000001E-01   2.3962273860633765E-04
 1.3425000000000001E-01   1.1251122702105043E-04
 1.3475000000000001E-01   6.5713107372711299E-04
 1.3525000000000001E-01   4.4371261711395604E-04
 1.3575000000000001E-01   4.3348419405386807E-04
 1.3625000000000001E-01   8.7833325157049558E-05
 1.3675000000000001E-01   7.5517115970491488E-04
 1.3725000000000001E-01   4.1367294070437932E-04
 1.3775000000000001E-01   5.3548617362531026E-04
 1.3825000000000001E-01   7.9459144467497467E-05
 1.3875000000000001E-01   7.3593770146729298E-04
 1.3925000000000001E-01   1.0030811696992714E-04
 1.3975000000000001E-01   6.3727659885048915E-04
 1.4025000000000001E-01   2.1901586124140060E-04
 1.4075000000000001E-01   2.4943840604296774E-04
 1.4125000000000001E-01   6.5581937952940983E-04
 1.4175000000000001E-01   1.2440341402566446E-03
 1.4225000000000002E-01   7.1756819819701612E-04
 1.4275000000000002E-01   6.0981409179938773E-04
 1.4325000000000002E-01   1.3278810567267652E-03
 1.4375000000000002E-01   1.9959730445662238E-04
 1.4424999999999999E-01   1.0419106344705664E-03
 1.4474999999999999E-01   1.2724664915080286E-03
 1.4524999999999999E-01   5.3086654462619620E-04
 1.4574999999999999E-01   2.3340527452930804E-04
 1.4624999999999999E-01   5.5417580023719992E-04
 1.4674999999999999E-01   9.0987685773624705E-04
 1.4724999999999999E-01   1.0022655192514218E-03
 1.4774999999999999E-01   6.9191884560937389E-04
 1.4824999999999999E-01   4.6675766468218249E-04
 1.4874999999999999E-01   1.2385156353533766E-04
 1.4924999999999999E-01   1.1368594490375195E-03
 1.4974999999999999E-01   1.5805358548681703E-04
 1.5024999999999999E-01   1.6495308854369561E-04
 1.5075000000000000E-01   1.3926573168892009E-03
 1.5125000000000000E-01   2.5583314625907683E-03
 1.5175000000000000E-01   1.4444552683183787E-03
 1.5225000000000000E-01   2.5539707821136126E-03
 1.5275000000000000E-01   1.6015421917050521E-03
 1.5325000000000000E-01   1.5262474223221023E-03
 1.5375000000000000E-01   1.0005943040902743E-03
 1.5425000000000000E-01   1.3360270614422021E-03
 1.5475000000000000E-01   1.8380603990937328E-03
 1.5525000000000000E-01   7.7666505979623324E-04
 1.5575000000000000E-01   4.6197469922759637E-04
 1.5625000000000000E-01   9.0401964648756383E-04
 1.5675000000000000E-01   1.1760797333031370E-03
 1.5725000000000000E-01   1.0115236371051051E-03
 1.5775000000000000E-01   1.1553725174457963E-03
 1.5825000000000000E-01   2.5175217036541575E-03
 1.5875000000000000E-01   2.1768634682983734E-03
 1.5925000000000000E-01   1.3624110643311038E-03
 1.5975000000000000E-01   2.3645688021922684E-03
 1.6025000000000000E-01   2.3532143767550640E-03
 1.6075000000000000E-01   1.4044274368747445E-03
 1.6125000000000000E-01   3.2361645655305527E-03
 1.6175000000000000E-01   3.9534365821147777E-03
 1.6225000000000001E-01   3.1508673262461429E-03
 1.6275000000000001E-01   1.7975705499821970E-03
 1.6325000000000001E-01   2.7774359808785398E-03
 1.6375000000000001E-01   3.4145551189110890E-03
 1.6425000000000001E-01   1.2703372534312862E-03
 1.6475000000000001E-01   2.5495751447011106E-03
 1.6525000000000001E-01   2.5528389774018834E-03
 1.6575000000000001E-01   2.2214129389999115E-03
 1.6625000000000001E-01   4.2756253664957278E-03
 1.6675000000000001E-01   3.8500341976301922E-03
 1.6725000000000001E-01   3.6041660450956137E-03
 1.6775000000000001E-01   5.3058170563100582E-03
 1.6825000000000001E-01   2.1285018119698851E-03
 1.6875000000000001E-01   1.2234596423505995E-03
 1.6925000000000001E-01   3.6809042568806127E-03
 1.6975000000000001E-01   5.1562000789182605E-03
 1.7025000000000001E-01   3.9124218538792999E-03
 1.7075000000000001E-01   4.3858263056684166E-03
 1.7125000000000001E-01   5.4819227957170202E-03
 1.7175000000000001E-01   3.1930889881131019E-03
 1.7225000000000001E-01   4.1516327622572735E-03
 1.7275000000000001E-01   1.3719326331864679E-03
 1.7325000000000002E-01   5.5843805197715035E-03
 1.7375000000000002E-01   5.0014803227889093E-03
 1.7425000000000002E-01   1.0941408692082488E-02
 1.7475000000000002E-01   1.3744809305214822E-02
 1.7525000000000002E-01   1.7942950923550027E-02
 1.7575000000000002E-01   1.3978599378973833E-02
 1.7624999999999999E-01   3.5067499896299648E-02
 1.7674999999999999E-01   3.9141761823451993E-01
 1.7724999999999999E-01   1.5826956649053101E+00
 1.7774999999999999E-01   2.8559690656848602E-07
 1.7824999999999999E-01   1.0189094012957867E-10
 1.7874999999999999E-01   4.4408920985006262E-16
 1.7924999999999999E-01   0.0000000000000000E+00
 1.7974999999999999E-01   0.0000000000000000E+00
 1.8024999999999999E-01   0.0000000000000000E+00
 1.8074999999999999E-01   0.0000000000000000E+00
 1.8124999999999999E-01   0.0000000000000000E+00
 1.8174999999999999E-01   0.0000000000000000E+00
 1.8225000000000000E-01   0.0000000000000000E+00
 1.8275000000000000E-01   0.0000000000000000E+00
 1.8325000000000000E-01   0.0000000000000000E+00
 1.8375000000000000E-01   0.0000000000000000E+00
 1.8425000000000000E-01   0.0000000000000000E+00
 1.8475000000000000E-01   0.0000000000000000E+00
 1.8525000000000000E-01   0.0000000000000000E+00
 1.8575000000000000E-01   0.0000000000000000E+00
 1.8625000000000000E-01   0.0000000000000000E+00
 1.8675000000000000E-01   0.0000000000000000E+00
 1.8725000000000000E-01   0.0000000000000000E+00
 1.8775000000000000E-01   0.0000000000000000E+00
 1.8825000000000000E-01   0.0000000000000000E+00
 1.8875000000000000E-01   0.0000000000000000E+00
 1.8925000000000000E-01   0.0000000000000000E+00
 1.8975000000000000E-01   0.0000000000000000E+00
 1.9025000000000000E-01   0.0000000000000000E+00
 1.9075000000000000E-01   0.0000000000000000E+00
 1.9125000000000000E-01   0.0000000000000000E+00
 1.9175000000000000E-01   0.0000000000000000E+00
 1.9225000000000000E-01   0.0000000000000000E+00
 1.9275000000000000E-01   0.0000000000000000E+00
 1.9325000000000001E-01   0.0000000000000000E+00
 1.9375000000000001E-01   0.0000000000000000E+00
 1.9425000000000001E-01   0.0000000000000000E+00
 1.9475000000000001E-01   0.0000000000000000E+00
 1.9525000000000001E-01   0.0000000000000000E+00
 1.9575000000000001E-01   0.0000000000000000E+00
 1.9625000000000001E-01   0.0000000000000000E+00
 1.9675000000000001E-01   0.0000000000000000E+00
 1.9725000000000001E-01   0.0000000000000000E+00
 1.9775000000000001E-01   0.0000000000000000E+00
 1.9825000000000001E-01   0.0000000000000000E+00
 1.9875000000000001E-01   0.0000000000000000E+00
 1.9925000000000001E-01   0.0000000000000000E+00
 1.9975000000000001E-01   0.0000000000000000E+00
 2.0025000000000001E-01   0.0000000000000000E+00
 2.0075000000000001E-01   0.0000000000000000E+00
 2.0125000000000001E-01   0.0000000000000000E+00
 2.0175000000000001E-01   0.0000000000000000E+00
 2.0225000000000001E-01   0.0000000000000000E+00
 2.0275000000000001E-01   0.0000000000000000E+00
 2.0325000000000001E-01   0.0000000000000000E+00
 2.0375000000000001E-01   0.0000000000000000E+00
 2.0425000000000001E-01   0.0000000000000000E+00
 2.0475000000000002E-01   0.0000000000000000E+00
 2.0525000000000002E-01   0.0000000000000000E+00
 2.0575000000000002E-01   0.0000000000000000E+00
 2.0625000000000002E-01   0.0000000000000000E+00
 2.0675000000000002E-01   0.0000000000000000E+00
 2.0725000000000002E-01   0.0000000000000000E+00
 2.0775000000000002E-01   0.0000000000000000E+00
 2.0824999999999999E-01   0.0000000000000000E+00
 2.0874999999999999E-01   0.0000000000000000E+00
 2.0924999999999999E-01   0.0000000000000000E+00
 2.0974999999999999E-01   0.0000000000000000E+00
 2.1024999999999999E-01   0.0000000000000000E+00
 2.1074999999999999E-01   0.0000000000000000E+00
 2.1124999999999999E-01   0.0000000000000000E+00
 2.1174999999999999E-01   0.0000000000000000E+00
 2.1224999999999999E-01   0.0000000000000000E+00
 2.1274999999999999E-01   0.0000000000000000E+00
 2.1325000000000000E-01   0.0000000000000000E+00
 2.1375000000000000E-01   0.0000000000000000E+00
 2.1425000000000000E-01   0.0000000000000000E+00
 2.1475000000000000E-01   0.0000000000000000E+00
 2.1525000000000000E-01   0.0000000000000000E+00
 2.1575000000000000E-01   0.0000000000000000E+00
 2.1625000000000000E-01   0.0000000000000000E+00
 2.1675000000000000E-01   0.0000000000000000E+00
 2.1725000000000000E-01   0.0000000000000000E+00
 2.1775000000000000E-01   0.0000000000000000E+00
 2.1825000000000000E-01   0.0000000000000000E+00
 2.1875000000000000E-01   0.0000000000000000E+00
 2.1925000000000000E-01   0.0000000000000000E+00
 2.1975000000000000E-01   0.0000000000000000E+00
 2.2025000000000000E-01   0.0000000000000000E+00
 2.2075000000000000E-01   0.0000000000000000E+00
 2.2125000000000000E-01   0.0000000000000000E+00
 2.2175000000000000E-01   0.0000000000000000E+00
 2.2225000000000000E-01   0.0000000000000000E+00
 2.2275000000000000E-01   0.0000000000000000E+00
 2.2325000000000000E-01   0.0000000000000000E+00
 2.2375000000000000E-01   0.0000000000000000E+00
 2.2425000000000000E-01   0.0000000000000000E+00
 2.2475000000000001E-01   0.0000000000000000E+00
 2.2525000000000001E-01   0.0000000000000000E+00
 2.2575000000000001E-01   0.0000000000000000E+00
 2.2625000000000001E-01   0.0000000000000000E+00
 2.2675000000000001E-01   0.0000000000000000E+00
 2.2725000000000001E-01   0.0000000000000000E+00
 2.2775000000000001E-01   0.0000000000000000E+00
 2.2825000000000001E-01   0.0000000000000000E+00
 2.2875000000000001E-01   0.0000000000000000E+00
 2.2925000000000001E-01   0.0000000000000000E+00
 2.2975000000000001E-01   0.0000000000000000E+00
 2.3025000000000001E-01   0.0000000000000000E+00
 2.3075000000000001E-01   0.0000000000000000E+00
 2.3125000000000001E-01   0.0000000000000000E+00
 2.3175000000000001E-01   0.0000000000000000E+00
 2.3225000000000001E-01   0.0000000000000000E+00
 2.3275000000000001E-01   0.0000000000000000E+00
 2.3325000000000001E-01   0.0000000000000000E+00
 2.3375000000000001E-01   0.0000000000000000E+00
 2.3425000000000001E-01   0.0000000000000000E+00
 2.3475000000000001E-01   0.0000000000000000E+00
 2.3525000000000001E-01   0.0000000000000000E+00
 2.3575000000000002E-01   0.0000000000000000E+00
 2.3625000000000002E-01   0.0000000000000000E+00
 2.3675000000000002E-01   0.0000000000000000E+00
 2.3725000000000002E-01   0.0000000000000000E+00
 2.3775000000000002E-01   0.0000000000000000E+00
 2.3825000000000002E-01   0.0000000000000000E+00
 2.3875000000000002E-01   0.0000000000000000E+00
 2.3925000000000002E-01   0.0000000000000000E+00
 2.3975000000000002E-01   0.0000000000000000E+00
 2.4024999999999999E-01   0.0000000000000000E+00
 2.4074999999999999E-01   0.0000000000000000E+00
 2.4124999999999999E-01   0.0000000000000000E+00
 2.4174999999999999E-01   0.0000000000000000E+00
 2.4224999999999999E-01   0.0000000000000000E+00
 2.4274999999999999E-01   0.0000000000000000E+00
 2.4324999999999999E-01   0.0000000000000000E+00
 2.4374999999999999E-01   0.0000000000000000E+00
 2.4424999999999999E-01   0.0000000000000000E+00
 2.4475000000000000E-01   0.0000000000000000E+00
 2.4525000000000000E-01   0.0000000000000000E+00
 2.4575000000000000E-01   0.0000000000000000E+00
 2.4625000000000000E-01   0.0000000000000000E+00
 2.4675000000000000E-01   0.0000000000000000E+00
 2.4725000000000000E-01   0.0000000000000000E+00
 2.4775000000000000E-01   0.0000000000000000E+00
 2.4825000000000000E-01   0.0000000000000000E+00
 2.4875000000000000E-01   0.0000000000000000E+00
 2.4925000000000000E-01   0.0000000000000000E+00
 2.4975000000000000E-01   0.0000000000000000E+00
 2.5025000000000003E-01   0.0000000000000000E+00
 2.5075000000000003E-01   0.0000000000000000E+00
 2.5125000000000003E-01   0.0000000000000000E+00
 2.5175000000000003E-01   0.0000000000000000E+00
 2.5225000000000003E-01   0.0000000000000000E+00
 2.5275000000000003E-01   0.0000000000000000E+00
 2.5325000000000003E-01   0.0000000000000000E+00
 2.5375000000000003E-01   0.0000000000000000E+00
 2.5425000000000003E-01   0.0000000000000000E+00
 2.5475000000000003E-01   0.0000000000000000E+00
 2.5525000000000003E-01   0.0000000000000000E+00
 2.5575000000000003E-01   0.0000000000000000E+00
 2.5624999999999998E-01   0.0000000000000000E+00
 2.5674999999999998E-01   0.0000000000000000E+00
 2.5724999999999998E-01   0.0000000000000000E+00
 2.5774999999999998E-01   0.0000000000000000E+00
 2.5824999999999998E-01   0.0000000000000000E+00
 2.5874999999999998E-01   0.0000000000000000E+00
 2.5924999999999998E-01   0.0000000000000000E+00
 2.5974999999999998E-01   0.0000000000000000E+00
 2.6024999999999998E-01   0.0000000000000000E+00
 2.6074999999999998E-01   0.0000000000000000E+00
 2.6124999999999998E-01   0.0000000000000000E+00
 2.6174999999999998E-01   0.0000000000000000E+00
 2.6224999999999998E-01   0.0000000000000000E+00
 2.6274999999999998E-01   0.0000000000000000E+00
 2.6324999999999998E-01   0.0000000000000000E+00
 2.6374999999999998E-01   0.0000000000000000E+00
 2.6424999999999998E-01   0.0000000000000000E+00
 2.6474999999999999E-01   0.0000000000000000E+00
 2.6524999999999999E-01   0.0000000000000000E+00
 2.6574999999999999E-01   0.0000000000000000E+00
 2.6624999999999999E-01   0.0000000000000000E+00
 2.6674999999999999E-01   0.0000000000000000E+00
 2.6724999999999999E-01   0.0000000000000000E+00
 2.6774999999999999E-01   0.0000000000000000E+00
 2.6824999999999999E-01   0.0000000000000000E+00
 2.6874999999999999E-01   0.0000000000000000E+00
 2.6924999999999999E-01   0.0000000000000000E+00
 2.6974999999999999E-01   0.0000000000000000E+00
 2.7024999999999999E-01   0.0000000000000000E+00
 2.7074999999999999E-01   0.0000000000000000E+00
 2.7124999999999999E-01   0.0000000000000000E+00
 2.7174999999999999E-01   0.0000000000000000E+00
 2.7224999999999999E-01   0.0000000000000000E+00
 2.7274999999999999E-01   0.0000000000000000E+00
 2.7324999999999999E-01   0.0000000000000000E+00
 2.7374999999999999E-01   0.0000000000000000E+00
 2.7424999999999999E-01   0.0000000000000000E+00
 2.7474999999999999E-01   0.0000000000000000E+00
 2.7524999999999999E-01   0.0000000000000000E+00
 2.7575000000000000E-01   0.0000000000000000E+00
 2.7625000000000000E-01   0.0000000000000000E+00
 2.7675000000000000E-01   0.0000000000000000E+00
 2.7725000000000000E-01   0.0000000000000000E+00
 2.7775000000000000E-01   0.0000000000000000E+00
 2.7825000000000000E-01   0.0000000000000000E+00
 2.7875000000000000E-01   0.0000000000000000E+00
 2.7925000000000000E-01   0.0000000000000000E+00
 2.7975000000000000E-01   0.0000000000000000E+00
 2.8025000000000000E-01   0.0000000000000000E+00
 2.8075000000000000E-01   0.0000000000000000E+00
 2.8125000000000000E-01   0.0000000000000000E+00
 2.8175000000000000E-01   0.0000000000000000E+00
 2.8225000000000000E-01   0.0000000000000000E+00
 2.8275000000000000E-01   0.0000000000000000E+00
 2.8325000000000000E-01   0.0000000000000000E+00
 2.8375000000000000E-01   0.0000000000000000E+00
 2.8425000000000000E-01   0.0000000000000000E+00
 2.8475000000000000E-01   0.0000000000000000E+00
 2.8525000000000000E-01   0.0000000000000000E+00
 2.8575000000000000E-01   0.0000000000000000E+00
 2.8625000000000000E-01   0.0000000000000000E+00
 2.8675000000000000E-01   0.0000000000000000E+00
 2.8725000000000001E-01   0.0000000000000000E+00
 2.8775000000000001E-01   0.0000000000000000E+00
 2.8825000000000001E-01   0.0000000000000000E+00
 2.8875000000000001E-01   0.0000000000000000E+00
 2.8925000000000001E-01   0.0000000000000000E+00
 2.8975000000000001E-01   0.0000000000000000E+00
 2.9025000000000001E-01   0.0000000000000000E+00
 2.9075000000000001E-01   0.0000000000000000E+00
 2.9125000000000001E-01   0.0000000000000000E+00
 2.9175000000000001E-01   0.0000000000000000E+00
 2.9225000000000001E-01   0.0000000000000000E+00
 2.9275000000000001E-01   0.0000000000000000E+00
 2.9325000000000001E-01   0.0000000000000000E+00
 2.9375000000000001E-01   0.0000000000000000E+00
 2.9425000000000001E-01   0.0000000000000000E+00
 2.9475000000000001E-01   0.0000000000000000E+00
 2.9525000000000001E-01   0.0000000000000000E+00
 2.9575000000000001E-01   0.0000000000000000E+00
 2.9625000000000001E-01   0.0000000000000000E+00
 2.9675000000000001E-01   0.0000000000000000E+00
 2.9725000000000001E-01   0.0000000000000000E+00
 2.9775000000000001E-01   0.0000000000000000E+00
 2.9825000000000002E-01   0.0000000000000000E+00
 2.9875000000000002E-01   0.0000000000000000E+00
 2.9925000000000002E-01   0.0000000000000000E+00
 2.9975000000000002E-01   0.0000000000000000E+00
 3.0025000000000002E-01   0.0000000000000000E+00
 3.0075000000000002E-01   0.0000000000000000E+00
 3.0125000000000002E-01   0.0000000000000000E+00
 3.0175000000000002E-01   0.0000000000000000E+00
 3.0225000000000002E-01   0.0000000000000000E+00
 3.0275000000000002E-01   0.0000000000000000E+00
 3.0325000000000002E-01   0.0000000000000000E+00
 3.0375000000000002E-01   0.0000000000000000E+00
 3.0425000000000002E-01   0.0000000000000000E+00
 3.0475000000000002E-01   0.0000000000000000E+00
 3.0525000000000002E-01   0.0000000000000000E+00
 3.0575000000000002E-01   0.0000000000000000E+00
 3.0625000000000002E-01   0.0000000000000000E+00
 3.0675000000000002E-01   0.0000000000000000E+00
 3.0725000000000002E-01   0.0000000000000000E+00
 3.0775000000000002E-01   0.0000000000000000E+00
 3.0825000000000002E-01   0.0000000000000000E+00
 3.0875000000000002E-01   0.0000000000000000E+00
 3.0925000000000002E-01   0.0000000000000000E+00
 3.0975000000000003E-01   0.0000000000000000E+00
 3.1025000000000003E-01   0.0000000000000000E+00
 3.1075000000000003E-01   0.0000000000000000E+00
 3.1125000000000003E-01   0.0000000000000000E+00
 3.1175000000000003E-01   0.0000000000000000E+00
 3.1225000000000003E-01   0.0000000000000000E+00
 3.1275000000000003E-01   0.0000000000000000E+00
 3.1325000000000003E-01   0.0000000000000000E+00
 3.1375000000000003E-01   0.0000000000000000E+00
 3.1425000000000003E-01   0.0000000000000000E+00
 3.1475000000000003E-01   0.0000000000000000E+00
 3.1525000000000003E-01   0.0000000000000000E+00
 3.1575000000000003E-01   0.0000000000000000E+00
 3.1625000000000003E-01   0.0000000000000000E+00
 3.1675000000000003E-01   0.0000000000000000E+00
 3.1725000000000003E-01   0.0000000000000000E+00
 3.1775000000000003E-01   0.0000000000000000E+00
 3.1825000000000003E-01   0.0000000000000000E+00
 3.1875000000000003E-01   0.0000000000000000E+00
 3.1925000000000003E-01   0.0000000000000000E+00
 3.1975000000000003E-01   0.0000000000000000E+00
 3.2024999999999998E-01   0.0000000000000000E+00
 3.2074999999999998E-01   0.0000000000000000E+00
 3.2124999999999998E-01   0.0000000000000000E+00
 3.2174999999999998E-01   0.0000000000000000E+00
 3.2224999999999998E-01   0.0000000000000000E+00
 3.2274999999999998E-01   0.0000000000000000E+00
 3.2324999999999998E-01   0.0000000000000000E+00
 3.2374999999999998E-01   0.0000000000000000E+00
 3.2424999999999998E-01   0.0000000000000000E+00
 3.2474999999999998E-01   0.0000000000000000E+00
 3.2524999999999998E-01   0.0000000000000000E+00
 3.2574999999999998E-01   0.0000000000000000E+00
 3.2624999999999998E-01   0.0000000000000000E+00
 3.2674999999999998E-01   0.0000000000000000E+00
 3.2724999999999999E-01   0.0000000000000000E+00
 3.2774999999999999E-01   0.0000000000000000E+00
 3.2824999999999999E-01   0.0000000000000000E+00
 3.2874999999999999E-01   0.0000000000000000E+00
 3.2924999999999999E-01   0.0000000000000000E+00
 3.2974999999999999E-01   0.0000000000000000E+00
 3.3024999999999999E-01   0.0000000000000000E+00
 3.3074999999999999E-01   0.0000000000000000E+00
 3.3124999999999999E-01   0.0000000000000000E+00
 3.3174999999999999E-01   0.0000000000000000E+00
 3.3224999999999999E-01   0.0000000000000000E+00
 3.3274999999999999E-01   0.0000000000000000E+00
 3.3324999999999999E-01   0.0000000000000000E+00
 3.3374999999999999E-01   0.0000000000000000E+00
 3.3424999999999999E-01   0.0000000000000000E+00
 3.3474999999999999E-01   0.0000000000000000E+00
 3.3524999999999999E-01   0.0000000000000000E+00
 3.3574999999999999E-01   0.0000000000000000E+00
 3.3624999999999999E-01   0.0000000000000000E+00
 3.3674999999999999E-01   0.0000000000000000E+00
 3.3724999999999999E-01   0.0000000000000000E+00
 3.3774999999999999E-01   0.0000000000000000E+00
 3.3825000000000000E-01   0.0000000000000000E+00
 3.3875000000000000E-01   0.0000000000000000E+00
 3.3925000000000000E-01   0.0000000000000000E+00
 3.3975000000000000E-01   0.0000000000000000E+00
 3.4025000000000000E-01   0.0000000000000000E+00
 3.4075000000000000E-01   0.0000000000000000E+00
 3.4125000000000000E-01   0.0000000000000000E+00
 3.4175000000000000E-01   0.0000000000000000E+00
 3.4225000000000000E-01   0.0000000000000000E+00
 3.4275000000000000E-01   0.0000000000000000E+00
 3.4325000000000000E-01   0.0000000000000000E+00
 3.4375000000000000E-01   0.0000000000000000E+00
 3.4425000000000000E-01   0.0000000000000000E+00
 3.4475000000000000E-01   0.0000000000000000E+00
 3.4525000000000000E-01   0.0000000000000000E+00
 3.4575000000000000E-01   0.0000000000000000E+00
 3.4625000000000000E-01   0.0000000000000000E+00
 3.4675000000000000E-01   0.0000000000000000E+00
 3.4725000000000000E-01   0.0000000000000000E+00
 3.4775000000000000E-01   0.0000000000000000E+00
 3.4825000000000000E-01   0.0000000000000000E+00
 3.4875000000000000E-01   0.0000000000000000E+00
 3.4925000000000000E-01   0.0000000000000000E+00
 3.4975000000000001E-01   0.0000000000000000E+00
 3.5025000000000001E-01   0.0000000000000000E+00
 3.5075000000000001E-01   0.0000000000000000E+00
 3.5125000000000001E-01   0.0000000000000000E+00
 3.5175000000000001E-01   0.0000000000000000E+00
 3.5225000000000001E-01   0.0000000000000000E+00
 3.5275000000000001E-01   0.0000000000000000E+00
 3.5325000000000001E-01   0.0000000000000000E+00
 3.5375000000000001E-01   0.0000000000000000E+00
 3.5425000000000001E-01   0.0000000000000000E+00
 3.5475000000000001E-01   0.0000000000000000E+00
 3.5525000000000001E-01   0.0000000000000000E+00
 3.5575000000000001E-01   0.0000000000000000E+00
 3.5625000000000001E-01   0.0000000000000000E+00
 3.5675000000000001E-01   0.0000000000000000E+00
 3.5725000000000001E-01   0.0000000000000000E+00
 3.5775000000000001E-01   0.0000000000000000E+00
 3.5825000000000001E-01   0.0000000000000000E+00
 3.5875000000000001E-01   0.0000000000000000E+00
 3.5925000000000001E-01   0.0000000000000000E+00
 3.5975000000000001E-01   0.0000000000000000E+00
 3.6025000000000001E-01   0.0000000000000000E+00
 3.6075000000000002E-01   0.0000000000000000E+00
 3.6125000000000002E-01   0.0000000000000000E+00
 3.6175000000000002E-01   0.0000000000000000E+00
 3.6225000000000002E-01   0.0000000000000000E+00
 3.6275000000000002E-01   0.0000000000000000E+00
 3.6325000000000002E-01   0.0000000000000000E+00
 3.6375000000000002E-01   0.0000000000000000E+00
 3.6425000000000002E-01   0.0000000000000000E+00
 3.6475000000000002E-01   0.0000000000000000E+00
 3.6525000000000002E-01   0.0000000000000000E+00
 3.6575000000000002E-01   0.0000000000000000E+00
 3.6625000000000002E-01   0.0000000000000000E+00
 3.6675000000000002E-01   0.0000000000000000E+00
 3.6725000000000002E-01   0.0000000000000000E+00
 3.6775000000000002E-01   0.0000000000000000E+00
 3.6825000000000002E-01   0.0000000000000000E+00
 3.6875000000000002E-01   0.0000000000000000E+00
 3.6925000000000002E-01   0.0000000000000000E+00
 3.6975000000000002E-01   0.0000000000000000E+00
 3.7025000000000002E-01   0.0000000000000000E+00
 3.7075000000000002E-01   0.0000000000000000E+00
 3.7125000000000002E-01   0.0000000000000000E+00
 3.7175000000000002E-01   0.0000000000000000E+00
 3.7225000000000003E-01   0.0000000000000000E+00
 3.7275000000000003E-01   0.0000000000000000E+00
 3.7325000000000003E-01   0.0000000000000000E+00
 3.7375000000000003E-01   0.0000000000000000E+00
 3.7425000000000003E-01   0.0000000000000000E+00
 3.7475000000000003E-01   0.0000000000000000E+00
 3.7525000000000003E-01   0.0000000000000000E+00
 3.7575000000000003E-01   0.0000000000000000E+00
 3.7625000000000003E-01   0.0000000000000000E+00
 3.7675000000000003E-01   0.0000000000000000E+00
 3.7725000000000003E-01   0.0000000000000000E+00
 3.7775000000000003E-01   0.0000000000000000E+00
 3.7825000000000003E-01   0.0000000000000000E+00
 3.7875000000000003E-01   0.0000000000000000E+00
 3.7925000000000003E-01   0.0000000000000000E+00
 3.7975000000000003E-01   0.0000000000000000E+00
 3.8025000000000003E-01   0.0000000000000000E+00
 3.8075000000000003E-01   0.0000000000000000E+00
 3.8125000000000003E-01   0.0000000000000000E+00
 3.8175000000000003E-01   0.0000000000000000E+00
 3.8225000000000003E-01   0.0000000000000000E+00
 3.8275000000000003E-01   0.0000000000000000E+00
 3.8325000000000004E-01   0.0000000000000000E+00
 3.8375000000000004E-01   0.0000000000000000E+00
 3.8424999999999998E-01   0.0000000000000000E+00
 3.8474999999999998E-01   0.0000000000000000E+00
 3.8524999999999998E-01   0.0000000000000000E+00
 3.8574999999999998E-01   0.0000000000000000E+00
 3.8624999999999998E-01   0.0000000000000000E+00
 3.8674999999999998E-01   0.0000000000000000E+00
 3.8724999999999998E-01   0.0000000000000000E+00
 3.8774999999999998E-01   0.0000000000000000E+00
 3.8824999999999998E-01   0.0000000000000000E+00
 3.8874999999999998E-01   0.0000000000000000E+00
 3.8924999999999998E-01   0.0000000000000000E+00
 3.8974999999999999E-01   0.0000000000000000E+00
 3.9024999999999999E-01   0.0000000000000000E+00
 3.9074999999999999E-01   0.0000000000000000E+00
 3.9124999999999999E-01   0.0000000000000000E+00
 3.9174999999999999E-01   0.0000000000000000E+00
 3.9224999999999999E-01   0.0000000000000000E+00
 3.9274999999999999E-01   0.0000000000000000E+00
 3.9324999999999999E-01   0.0000000000000000E+00
 3.9374999999999999E-01   0.0000000000000000E+00
 3.9424999999999999E-01   0.0000000000000000E+00
 3.9474999999999999E-01   0.0000000000000000E+00
 3.9524999999999999E-01   0.0000000000000000E+00
 3.9574999999999999E-01   0.0000000000000000E+00
 3.9624999999999999E-01   0.0000000000000000E+00
 3.9674999999999999E-01   0.0000000000000000E+00
 3.9724999999999999E-01   0.0000000000000000E+00
 3.9774999999999999E-01   0.0000000000000000E+00
 3.9824999999999999E-01   0.0000000000000000E+00
 3.9874999999999999E-01   0.0000000000000000E+00
 3.9924999999999999E-01   0.0000000000000000E+00
 3.9974999999999999E-01   0.0000000000000000E+00


==> gnuplot1/exam2/radiation/imc-200w-radiation.dat <==
 2.5000000000000001E-04   9.9858507789272577E-01   1.3642513724366447E-02
 7.5000000000000002E-04   9.9724164887576516E-01   1.3569246871130333E-02
 1.2500000000000000E-03   9.9721486103965917E-01   1.3567788945196968E-02
 1.7500000000000000E-03   9.9658025000083028E-01   1.3533284633996221E-02
 2.2500000000000003E-03   9.9636297267359442E-01   1.3521486228731495E-02
 2.7499999999999998E-03   9.9519507689267395E-01   1.3458200284589109E-02
 3.2500000000000003E-03   9.9421985498653487E-01   1.3405525376307143E-02
 3.7499999999999999E-03   9.9461603447282054E-01   1.3426905635344459E-02
 4.2500000000000003E-03   9.9442321038900350E-01   1.3416496480895157E-02
 4.7499999999999999E-03   9.9439360900807172E-01   1.3414899056031099E-02
 5.2500000000000003E-03   9.9326727403457271E-01   1.3354222810868168E-02
 5.7499999999999999E-03   9.9276989163148199E-01   1.3327494182453032E-02
 6.2500000000000003E-03   9.9267817405479741E-01   1.3322569794245462E-02
 6.7499999999999999E-03   9.9336350004943419E-01   1.3359398498921609E-02
 7.2500000000000004E-03   9.9179150073862121E-01   1.3275033946718062E-02
 7.7499999999999999E-03   9.9120186242237163E-01   1.3243493079253715E-02
 8.2500000000000004E-03   9.9094704004485079E-01   1.3229879556697013E-02
 8.7500000000000008E-03   9.8977281447552912E-01   1.3167283789565531E-02
 9.2499999999999995E-03   9.8968141420064537E-01   1.3162420747678948E-02
 9.7500000000000000E-03   9.8937878913815991E-01   1.3146328895474714E-02
 1.0250000000000000E-02   9.8867041215741691E-01   1.3108719194448405E-02
 1.0750000000000001E-02   9.8737920817245295E-01   1.3040373258292022E-02
 1.1250000000000000E-02   9.8746501023578681E-01   1.3044906620051325E-02
 1.1750000000000000E-02   9.8807515933448264E-01   1.3077178014051413E-02
 1.2250000000000000E-02   9.8647179599913026E-01   1.2992502323357998E-02
 1.2750000000000001E-02   9.8565761853750311E-01   1.2949662319851004E-02
 1.3250000000000000E-02   9.8591232851287369E-01   1.2963053123604041E-02
 1.3750000000000000E-02   9.8550506787323677E-01   1.2941647281037033E-02
 1.4250000000000001E-02   9.8408557131750218E-01   1.2867244940284949E-02
 1.4750000000000001E-02   9.8426404780384447E-01   1.2876582036805530E-02
 1.5250000000000000E-02   9.8414436179986242E-01   1.2870320035989010E-02
 1.5750000000000000E-02   9.8385130214674765E-01   1.2854996726676990E-02
 1.6250000000000001E-02   9.8432701842303116E-01   1.2879877592150509E-02
 1.6750000000000001E-02   9.8318084790631111E-01   1.2819991920046431E-02
 1.7250000000000001E-02   9.8180167716375877E-01   1.2748209442691831E-02
 1.7750000000000002E-02   9.8081428237188817E-01   1.2697003420971287E-02
 1.8249999999999999E-02   9.8057081901545207E-01   1.2684401221668499E-02
 1.8749999999999999E-02   9.8008819954261739E-01   1.2659447507449096E-02
 1.9250000000000000E-02   9.7975852552661058E-01   1.2642422975953010E-02
 1.9750000000000000E-02   9.8038850944938072E-01   1.2674970621431875E-02
 2.0250000000000001E-02   9.7914635923764148E-01   1.2610855953749353E-02
 2.0750000000000001E-02   9.7802181171480951E-01   1.2553021517682336E-02
 2.1250000000000002E-02   9.7767190583753316E-01   1.2535066828605687E-02
 2.1750000000000002E-02   9.7705725135033450E-01   1.2503573759347223E-02
 2.2249999999999999E-02   9.7700369131321507E-01   1.2500832315857378E-02
 2.2749999999999999E-02   9.7802557414890856E-01   1.2553214683880381E-02
 2.3250000000000000E-02   9.7692969769619098E-01   1.2497045731500322E-02
 2.3750000000000000E-02   9.7638651131385612E-01   1.2469274784809034E-02
 2.4250000000000001E-02   9.7523208574221465E-01   1.2410407358406338E-02
 2.4750000000000001E-02   9.7408628822797161E-01   1.2352186249803438E-02
 2.5250000000000002E-02   9.7358778833125037E-01   1.2326920158081078E-02
 2.5750000000000002E-02   9.7296962558828959E-01   1.2295642902478086E-02
 2.6249999999999999E-02   9.7282890335934291E-01   1.2288531087726921E-02
 2.6749999999999999E-02   9.7246709158402378E-01   1.2270260020913691E-02
 2.7250000000000000E-02   9.7223392318019375E-01   1.2258496093283557E-02
 2.7750000000000000E-02   9.7018979326471966E-01   1.2155726412657350E-02
 2.8250000000000001E-02   9.7017406555441377E-01   1.2154938207726340E-02
 2.8750000000000001E-02   9.7034956545416318E-01   1.2163735677824021E-02
 2.9250000000000002E-02   9.6970241936856438E-01   1.2131319142592465E-02
 2.9750000000000002E-02   9.6858981152461043E-01   1.2075738426063376E-02
 3.0249999999999999E-02   9.6930944786626472E-01   1.2111666244964622E-02
 3.0750000000000000E-02   9.6829815507170403E-01   1.2061200273628177E-02
 3.1250000000000000E-02   9.6683895008799747E-01   1.1988660551438367E-02
 3.1750000000000000E-02   9.6749091129462228E-01   1.2021030166057201E-02
 3.2250000000000001E-02   9.6699645916413446E-01   1.1996474818091442E-02
 3.2750000000000001E-02   9.6624894011703122E-01   1.1959423181160467E-02
 3.3250000000000002E-02   9.6632387134383202E-01   1.1963133357533750E-02
 3.3750000000000002E-02   9.6540210282083061E-01   1.1917552483745202E-02
 3.4250000000000003E-02   9.6401196626815477E-01   1.1849057600896440E-02
 3.4750000000000003E-02   9.6393317837267056E-01   1.1845184421301835E-02
 3.5250000000000004E-02   9.6254759343699259E-01   1.1777224709359118E-02
 3.5750000000000004E-02   9.6122877417988217E-01   1.1712811734671449E-02
 3.6249999999999998E-02   9.6105290130120635E-01   1.1704241867919133E-02
 3.6749999999999998E-02   9.6189743817640161E-01   1.1745437106504627E-02
 3.7249999999999998E-02   9.6029647992625333E-01   1.1667436851976820E-02
 3.7749999999999999E-02   9.6025685603574551E-01   1.1665511277377827E-02
 3.8249999999999999E-02   9.6009221683371548E-01   1.1657512973288880E-02
 3.8750000000000000E-02   9.5985361850002882E-01   1.1645928975685388E-02
 3.9250000000000000E-02   9.5828666020299813E-01   1.1570067211314258E-02
 3.9750000000000001E-02   9.5788328828122571E-01   1.1550598739015136E-02
 4.0250000000000001E-02   9.5741246738093444E-01   1.1527905974096161E-02
 4.0750000000000001E-02   9.5709290349459175E-01   1.1512522600438219E-02
 4.1250000000000002E-02   9.5510991521488087E-01   1.1417408130449535E-02
 4.1750000000000002E-02   9.5550245693698210E-01   1.1436189519736432E-02
 4.2250000000000003E-02   9.5594014323287757E-01   1.1457158189015831E-02
 4.2750000000000003E-02   9.5481604238413886E-01   1.1403362761368817E-02
 4.3250000000000004E-02   9.5346987908478553E-01   1.1339189750385118E-02
 4.3750000000000004E-02   9.5344738461700274E-01   1.1338119721775742E-02
 4.4249999999999998E-02   9.5332280398004610E-01   1.1332194975937659E-02
 4.4749999999999998E-02   9.5453340898847550E-01   1.1389866798839141E-02
 4.5249999999999999E-02   9.5271036028146205E-01   1.1303102432603192E-02
 4.5749999999999999E-02   9.5161565064734444E-01   1.1251240690924090E-02
 4.6249999999999999E-02   9.5072480196830667E-01   1.1209168717769995E-02
 4.6750000000000000E-02   9.5119480515466648E-01   1.1231350754056587E-02
 4.7250000000000000E-02   9.4910273869928174E-01   1.1132866921945064E-02
 4.7750000000000001E-02   9.4854306292975610E-01   1.1106630408559517E-02
 4.8250000000000001E-02   9.4933547797275752E-01   1.1143790959895292E-02
 4.8750000000000002E-02   9.4777216014100463E-01   1.1070567944425118E-02
 4.9250000000000002E-02   9.4731809797956135E-01   1.1049368272011804E-02
 4.9750000000000003E-02   9.4580300668976991E-01   1.0978850531811701E-02
 5.0250000000000003E-02   9.4521264092012003E-01   1.0951464400003956E-02
 5.0750000000000003E-02   9.4482519316443270E-01   1.0933519180417434E-02
 5.1250000000000004E-02   9.4370464975899482E-01   1.0881743655723725E-02
 5.1750000000000004E-02   9.4351244776686705E-01   1.0872881332360211E-02
 5.2249999999999998E-02   9.4315728151740319E-01   1.0856519065758425E-02
 5.2749999999999998E-02   9.4287422990590808E-01   1.0843492300388427E-02
 5.3249999999999999E-02   9.4283536003655599E-01   1.0841704324631413E-02
 5.3749999999999999E-02   9.4263706449480422E-01   1.0832586365819734E-02
 5.4250000000000000E-02   9.3970858359250120E-01   1.0698598433285840E-02
 5.4750000000000000E-02   9.3938089244274148E-01   1.0683683159769279E-02
 5.5250000000000000E-02   9.4001071822303439E-01   1.0712364302420917E-02
 5.5750000000000001E-02   9.4037308778227457E-01   1.0728892113752945E-02
 5.6250000000000001E-02   9.3863605815999529E-01   1.0649839106863082E-02
 5.6750000000000002E-02   9.3756559373416837E-01   1.0601339855119109E-02
 5.7250000000000002E-02   9.3657464646431809E-01   1.0556591091607446E-02
 5.7750000000000003E-02   9.3640691439683510E-01   1.0549030762085668E-02
 5.8250000000000003E-02   9.3594119214512383E-01   1.0528060159082033E-02
 5.8750000000000004E-02   9.3593423446029111E-01   1.0527747104764963E-02
 5.9250000000000004E-02   9.3533083659441318E-01   1.0500624345823099E-02
 5.9750000000000004E-02   9.3421324119499427E-01   1.0450526851718126E-02
 6.0249999999999998E-02   9.3335784709712155E-01   1.0412304105909405E-02
 6.0749999999999998E-02   9.3350689617833826E-01   1.0418956714670956E-02
 6.1249999999999999E-02   9.3215792816334320E-01   1.0358863302409515E-02
 6.1749999999999999E-02   9.3209608935086674E-01   1.0356114772165191E-02
 6.2250000000000000E-02   9.2981506577018114E-01   1.0255112439466769E-02
 6.2750000000000000E-02   9.2993144716820519E-01   1.0260247776437765E-02
 6.3250000000000001E-02   9.3039576283419567E-01   1.0280754935247783E-02
 6.3750000000000001E-02   9.2952267951592471E-01   1.0242219381500144E-02
 6.4250000000000002E-02   9.2872503860906730E-01   1.0207108442942883E-02
 6.4750000000000002E-02   9.2730783498098379E-01   1.0144948069262829E-02
 6.5250000000000002E-02   9.2662152532032771E-01   1.0114947891064759E-02
 6.5750000000000003E-02   9.2716855765057493E-01   1.0138854545915035E-02
 6.6250000000000003E-02   9.2689847318037422E-01   1.0127045901861037E-02
 6.6750000000000004E-02   9.2620630963921036E-01   1.0096830190246622E-02
 6.7250000000000004E-02   9.2457575652541446E-01   1.0025917289531646E-02
 6.7750000000000005E-02   9.2517505595571981E-01   1.0051937314346650E-02
 6.8250000000000005E-02   9.2388614613019060E-01   9.9960387415709128E-03
 6.8750000000000006E-02   9.2238282668343241E-01   9.9311363660389024E-03
 6.9250000000000006E-02   9.2132766286562628E-01   9.8857712184435686E-03
 6.9750000000000006E-02   9.2087017875231758E-01   9.8661507682926471E-03
 7.0250000000000007E-02   9.2164431335126606E-01   9.8993687627136045E-03
 7.0750000000000007E-02   9.2046813856488163E-01   9.8489323055464158E-03
 7.1250000000000008E-02   9.1940199651269949E-01   9.8033809982887316E-03
 7.1750000000000008E-02   9.1810534426538193E-01   9.7481942128992468E-03
 7.2249999999999995E-02   9.1734675459456350E-01   9.7160161216075965E-03
 7.2749999999999995E-02   9.1712287419312755E-01   9.7065347367080862E-03
 7.3249999999999996E-02   9.1721067016007618E-01   9.7102520880263006E-03
 7.3749999999999996E-02   9.1595352949678022E-01   9.6571254546279073E-03
 7.4249999999999997E-02   9.1473026977363303E-01   9.6056401838943220E-03
 7.4749999999999997E-02   9.1402201622361701E-01   9.5759250571549326E-03
 7.5249999999999997E-02   9.1334226764177118E-01   9.5474707586723617E-03
 7.5749999999999998E-02   9.1057898327483144E-01   9.4324519293785096E-03
 7.6249999999999998E-02   9.1009239451569990E-01   9.4123062966006699E-03
 7.6749999999999999E-02   9.1032422323089157E-01   9.4219003852067003E-03
 7.7249999999999999E-02   9.0931229448645978E-01   9.3800761397779160E-03
 7.7750000000000000E-02   9.0915094390473095E-01   9.3734202176482245E-03
 7.8250000000000000E-02   9.0844070254785403E-01   9.3441639383407080E-03
 7.8750000000000001E-02   9.0860440387790065E-01   9.3509010454562828E-03
 7.9250000000000001E-02   9.0763863342900142E-01   9.3112074866450751E-03
 7.9750000000000001E-02   9.0759910468808125E-01   9.3095855360081584E-03
 8.0250000000000002E-02   9.0625140690592232E-01   9.2544132035336703E-03
 8.0750000000000002E-02   9.0563275844711877E-01   9.2291691326847319E-03
 8.1250000000000003E-02   9.0507221020136586E-01   9.2063404824046131E-03
 8.1750000000000003E-02   9.0455724166976326E-01   9.1854054417034574E-03
 8.2250000000000004E-02   9.0349510842601277E-01   9.1423392697504643E-03
 8.2750000000000004E-02   9.0202036677157138E-01   9.0827944481994185E-03
 8.3250000000000005E-02   9.0010875819557046E-01   9.0060439344525779E-03
 8.3750000000000005E-02   8.9905826975630587E-01   8.9640748020391528E-03
 8.4250000000000005E-02   8.9887028290901050E-01   8.9565798497390370E-03
 8.4750000000000006E-02   8.9827185983985314E-01   8.9327522785132094E-03
 8.5250000000000006E-02   8.9713241184599823E-01   8.8875140530076356E-03
 8.5750000000000007E-02   8.9711124226614758E-01   8.8866752101497814E-03
 8.6250000000000007E-02   8.9594155773593476E-01   8.8404187620056036E-03
 8.6750000000000008E-02   8.9610654021327119E-01   8.8469322096312447E-03
 8.7250000000000008E-02   8.9606185069194455E-01   8.8451675284325071E-03
 8.7750000000000009E-02   8.9409134194968787E-01   8.7676189930288254E-03
 8.8249999999999995E-02   8.9292299026690392E-01   8.7218804847142839E-03
 8.8749999999999996E-02   8.9184597177998803E-01   8.6798762142601214E-03
 8.9249999999999996E-02   8.9169299050217998E-01   8.6739221953931033E-03
 8.9749999999999996E-02   8.9030637004558288E-01   8.6200946453693014E-03
 9.0249999999999997E-02   8.8937472795819505E-01   8.5840699847622645E-03
 9.0749999999999997E-02   8.8994682526135982E-01   8.6061783881223736E-03
 9.1249999999999998E-02   8.8996030700471374E-01   8.6066998975947665E-03
 9.1749999999999998E-02   8.8806070646485291E-01   8.5334515952150882E-03
 9.2249999999999999E-02   8.8641318849096140E-01   8.4703030288644614E-03
 9.2749999999999999E-02   8.8615255163912321E-01   8.4603451463148311E-03
 9.3250000000000000E-02   8.8561059963592359E-01   8.4396674583432137E-03
 9.3750000000000000E-02   8.8420451485612306E-01   8.3861962995155671E-03
 9.4250000000000000E-02   8.8340337171522232E-01   8.3558439639162280E-03
 9.4750000000000001E-02   8.8223919296649245E-01   8.3118845046652404E-03
 9.5250000000000001E-02   8.8117259474120957E-01   8.2717621557848627E-03
 9.5750000000000002E-02   8.8039909749077683E-01   8.2427564163086338E-03
 9.6250000000000002E-02   8.7915571582906082E-01   8.1962902126381243E-03
 9.6750000000000003E-02   8.8001410147573622E-01   8.2283477355533530E-03
 9.7250000000000003E-02   8.7796469587017534E-01   8.1519652961559944E-03
 9.7750000000000004E-02   8.7693250127566924E-01   8.1136968448220440E-03
 9.8250000000000004E-02   8.7602263193025720E-01   8.0800754545767919E-03
 9.8750000000000004E-02   8.7514946377356018E-01   8.0479085998475565E-03
 9.9250000000000005E-02   8.7553648548194751E-01   8.0621543131919379E-03
 9.9750000000000005E-02   8.7457435998934963E-01   8.0267747360974941E-03
 1.0025000000000001E-01   8.7389798007312824E-01   8.0019724802333700E-03
 1.0075000000000001E-01   8.7331560921344309E-01   7.9806635426944942E-03
 1.0125000000000001E-01   8.7159369349139060E-01   7.9179075788529552E-03
 1.0175000000000001E-01   8.6892344043346892E-01   7.8213219598033158E-03
 1.0225000000000001E-01   8.6860438382931859E-01   7.8098407626985460E-03
 1.0275000000000001E-01   8.6880632532632751E-01   7.8171061233137315E-03
 1.0325000000000001E-01   8.6776223382669271E-01   7.7795968514120465E-03
 1.0375000000000001E-01   8.6607702530172936E-01   7.7193402447769581E-03
 1.0425000000000000E-01   8.6410220014221517E-01   7.6491742620439429E-03
 1.0475000000000000E-01   8.6455636734372754E-01   7.6652683949040923E-03
 1.0525000000000000E-01   8.6379205702916240E-01   7.6381984223562946E-03
 1.0575000000000000E-01   8.6265490792860544E-01   7.5980561973006885E-03
 1.0625000000000000E-01   8.6140525974741811E-01   7.5541253722522005E-03
 1.0675000000000000E-01   8.6008935441157885E-01   7.5080715137428068E-03
 1.0725000000000000E-01   8.6004382335783447E-01   7.5064818032704664E-03
 1.0775000000000000E-01   8.6002512592444869E-01   7.5058290580831358E-03
 1.0825000000000000E-01   8.5775489365450985E-01   7.4268889334674799E-03
 1.0875000000000000E-01   8.5831191889331693E-01   7.4461997933357379E-03
 1.0925000000000000E-01   8.5563426155514422E-01   7.3537147048209940E-03
 1.0975000000000000E-01   8.5327582826834247E-01   7.2729714633040189E-03
 1.1025000000000000E-01   8.5319405587983121E-01   7.2701838875092852E-03
 1.1075000000000000E-01   8.5035107639316176E-01   7.1737654736084852E-03
 1.1125000000000000E-01   8.5018165874683438E-01   7.1680501904314619E-03
 1.1175000000000000E-01   8.4945458001789120E-01   7.1435610477556593E-03
 1.1225000000000000E-01   8.4882469709110175E-01   7.1223963854719057E-03
 1.1275000000000000E-01   8.4764125891769793E-01   7.0827589683066933E-03
 1.1325000000000000E-01   8.4661160908098942E-01   7.0484072457506373E-03
 1.1375000000000000E-01   8.4530386281044534E-01   7.0049578390046869E-03
 1.1425000000000000E-01   8.4312889652121714E-01   6.9331406047767321E-03
 1.1475000000000000E-01   8.4174777171103909E-01   6.8878235492972374E-03
 1.1525000000000001E-01   8.4053231396730876E-01   6.8481264184292083E-03
 1.1575000000000001E-01   8.4006166754428169E-01   6.8328011770385213E-03
 1.1625000000000001E-01   8.3914200308733944E-01   6.8029292133300638E-03
 1.1675000000000001E-01   8.3783154487062128E-01   6.7605330852137267E-03
 1.1725000000000001E-01   8.3745771111574629E-01   6.7484751746003137E-03
 1.1775000000000001E-01   8.3667330991518396E-01   6.7232269530677832E-03
 1.1825000000000001E-01   8.3571634114402460E-01   6.6925201617312772E-03
 1.1875000000000001E-01   8.3415418712991340E-01   6.6426205984741341E-03
 1.1925000000000001E-01   8.3175126039498926E-01   6.5664097856332933E-03
 1.1975000000000001E-01   8.3096270529341376E-01   6.5415436159491037E-03
 1.2025000000000000E-01   8.2912707657635265E-01   6.4839327743939799E-03
 1.2075000000000000E-01   8.2800224800381983E-01   6.4488188100811777E-03
 1.2125000000000000E-01   8.2769166291457674E-01   6.4391484000725007E-03
 1.2175000000000000E-01   8.2653001845365881E-01   6.4030756974250919E-03
 1.2225000000000000E-01   8.2659493046137955E-01   6.4050874112443886E-03
 1.2275000000000000E-01   8.2477077347380490E-01   6.3487344633913157E-03
 1.2325000000000000E-01   8.2335162492536429E-01   6.3051511062741806E-03
 1.2375000000000000E-01   8.2198528355411726E-01   6.2634019066878576E-03
 1.2425000000000000E-01   8.1980299935380996E-01   6.1971516375309886E-03
 1.2475000000000000E-01   8.1763145144415983E-01   6.1317503850588850E-03
 1.2525000000000000E-01   8.1685028977539087E-01   6.1083509506710144E-03
 1.2575000000000000E-01   8.1557113603536668E-01   6.0701790323095120E-03
 1.2625000000000000E-01   8.1448807835745618E-01   6.0379990325735190E-03
 1.2675000000000000E-01   8.1325236951216007E-01   6.0014398911698739E-03
 1.2725000000000000E-01   8.1165200502676271E-01   5.9543392449415752E-03
 1.2775000000000000E-01   8.0931224187954043E-01   5.8859768570127180E-03
 1.2825000000000000E-01   8.0743601167912016E-01   5.8315844817711689E-03
 1.2875000000000000E-01   8.0735202780643434E-01   5.8291586170096310E-03
 1.2925000000000000E-01   8.0597984219374519E-01   5.7896302903066073E-03
 1.2975000000000000E-01   8.0433757356060498E-01   5.7425863992944300E-03
 1.3025000000000000E-01   8.0335837693050072E-01   5.7146734362525202E-03
 1.3075000000000001E-01   8.0245441801937523E-01   5.6889956437137469E-03
 1.3125000000000001E-01   8.0192855629985393E-01   5.6740979221408701E-03
 1.3175000000000001E-01   8.0049854497453687E-01   5.6337334959746122E-03
 1.3225000000000001E-01   7.9883761470152703E-01   5.5871217625382439E-03
 1.3275000000000001E-01   7.9715179314750517E-01   5.5401078693128186E-03
 1.3325000000000001E-01   7.9554390578225431E-01   5.4955444401351573E-03
 1.3375000000000001E-01   7.9250746929764249E-01   5.4121218731921859E-03
 1.3425000000000001E-01   7.9362310987066498E-01   5.4426616208783632E-03
 1.3475000000000001E-01   7.9152069715116913E-01   5.3852170671421723E-03
 1.3525000000000001E-01   7.9083008748112926E-01   5.3664470290594787E-03
 1.3575000000000001E-01   7.8763148680027173E-01   5.2801515654300399E-03
 1.3625000000000001E-01   7.8650329820270060E-01   5.2499637425744324E-03
 1.3675000000000001E-01   7.8519383459538727E-01   5.2150879221469302E-03
 1.3725000000000001E-01   7.8318548204995231E-01   5.1619361073119560E-03
 1.3775000000000001E-01   7.8159332945019055E-01   5.1200887414546347E-03
 1.3825000000000001E-01   7.7878285600074082E-01   5.0468412169247714E-03
 1.3875000000000001E-01   7.7658837056794516E-01   4.9901964408817076E-03
 1.3925000000000001E-01   7.7623243898375760E-01   4.9810541571937801E-03
 1.3975000000000001E-01   7.7306835268832808E-01   4.9003340973600923E-03
 1.4025000000000001E-01   7.7006187522941305E-01   4.8245476669277155E-03
 1.4075000000000001E-01   7.7031708138991739E-01   4.8309464592117164E-03
 1.4125000000000001E-01   7.6756020520109702E-01   4.7621592290794440E-03
 1.4175000000000001E-01   7.6716178842048444E-01   4.7522793661912378E-03
 1.4225000000000002E-01   7.6627325685101100E-01   4.7303011076593156E-03
 1.4275000000000002E-01   7.6490111162811059E-01   4.6965103060967366E-03
 1.4325000000000002E-01   7.6375354303353793E-01   4.6683892799612116E-03
 1.4375000000000002E-01   7.5992795791283363E-01   4.5755552278322481E-03
 1.4424999999999999E-01   7.5983810992897749E-01   4.5733916990134066E-03
 1.4474999999999999E-01   7.5743208596530898E-01   4.5157397575239216E-03
 1.4524999999999999E-01   7.5504513165240972E-01   4.4590850725827226E-03
 1.4574999999999999E-01   7.5271416269934410E-01   4.4042753396876504E-03
 1.4624999999999999E-01   7.4941956360676276E-01   4.3276707888093395E-03
 1.4674999999999999E-01   7.4624853447846562E-01   4.2548874472567071E-03
 1.4724999999999999E-01   7.4338912072827046E-01   4.1900472028918541E-03
 1.4774999999999999E-01   7.4093410447323171E-01   4.1349708562714279E-03
 1.4824999999999999E-01   7.4085776113655244E-01   4.1332669061674649E-03
 1.4874999999999999E-01   7.3919483307782141E-01   4.0962815699813800E-03
 1.4924999999999999E-01   7.3577298332362251E-01   4.0209572842077532E-03
 1.4974999999999999E-01   7.3264683816666976E-01   3.9530547569575211E-03
 1.5024999999999999E-01   7.3025071460817148E-01   3.9015939928892670E-03
 1.5075000000000000E-01   7.3010461430783857E-01   3.8984725826688616E-03
 1.5125000000000000E-01   7.2668347737149463E-01   3.8259144467404364E-03
 1.5175000000000000E-01   7.2254525577328188E-01   3.7395067939793403E-03
 1.5225000000000000E-01   7.2111377739920912E-01   3.7099604852153358E-03
 1.5275000000000000E-01   7.1884551483862957E-01   3.6635015596333627E-03
 1.5325000000000000E-01   7.1801769703978358E-01   3.6466552299074004E-03
 1.5375000000000000E-01   7.1517786807420447E-01   3.5893051044550224E-03
 1.5425000000000000E-01   7.1314606575005346E-01   3.5486900922646353E-03
 1.5475000000000000E-01   7.0892410658776084E-01   3.4653977540988140E-03
 1.5525000000000000E-01   7.0532020259625505E-01   3.3954661535428388E-03
 1.5575000000000000E-01   7.0450502792121961E-01   3.3797960893529391E-03
 1.5625000000000000E-01   7.0046415053063404E-01   3.3029177891539521E-03
 1.5675000000000000E-01   6.9818288030127007E-01   3.2600997882321681E-03
 1.5725000000000000E-01   6.9463855467498581E-01   3.1944025870651576E-03
 1.5775000000000000E-01   6.9154524546566976E-01   3.1378812964305636E-03
 1.5825000000000000E-01   6.8813164539066385E-01   3.0763817965753413E-03
 1.5875000000000000E-01   6.8552701946816552E-01   3.0300683048000354E-03
 1.5925000000000000E-01   6.8140636831787915E-01   2.9578685095887304E-03
 1.5975000000000000E-01   6.7825879857281779E-01   2.9035937735587469E-03
 1.6025000000000000E-01   6.7705477769172906E-01   2.8830311822669375E-03
 1.6075000000000000E-01   6.7437740623872267E-01   2.8376978941318351E-03
 1.6125000000000000E-01   6.7051021545665546E-01   2.7731649775539695E-03
 1.6175000000000000E-01   6.6651983855949937E-01   2.7077367116436169E-03
 1.6225000000000001E-01   6.6271270525679860E-01   2.6463988461618124E-03
 1.6275000000000001E-01   6.5975215856923408E-01   2.5994255935876147E-03
 1.6325000000000001E-01   6.5360445291151270E-01   2.5038835136801632E-03
 1.6375000000000001E-01   6.5095622527342689E-01   2.4635492557706375E-03
 1.6425000000000001E-01   6.4587744770847955E-01   2.3875616422735406E-03
 1.6475000000000001E-01   6.4042265571585022E-01   2.3079205819115495E-03
 1.6525000000000001E-01   6.3663352292487829E-01   2.2537831348108384E-03
 1.6575000000000001E-01   6.3275238009151236E-01   2.1993242411291868E-03
 1.6625000000000001E-01   6.2731884087651490E-01   2.1247480368924965E-03
 1.6675000000000001E-01   6.2016878172326295E-01   2.0295217713398512E-03
 1.6725000000000001E-01   6.1508827782614517E-01   1.9638301040296861E-03
 1.6775000000000001E-01   6.1034105088252810E-01   1.9039013238479245E-03
 1.6825000000000001E-01   6.0349270646739717E-01   1.8198777466626203E-03
 1.6875000000000001E-01   5.9818246728072966E-01   1.7566645218564769E-03
 1.6925000000000001E-01   5.9065875607470608E-01   1.6699393449802300E-03
 1.6975000000000001E-01   5.8477009726887075E-01   1.6043338149294767E-03
 1.7025000000000001E-01   5.7743018956941550E-01   1.5252887116795153E-03
 1.7075000000000001E-01   5.6801117135440715E-01   1.4281756377682302E-03
 1.7125000000000001E-01   5.5943496605803034E-01   1.3438554000558022E-03
 1.7175000000000001E-01   5.4896466185396497E-01   1.2460390887848098E-03
 1.7225000000000001E-01   5.4006125537816696E-01   1.1671487192427526E-03
 1.7275000000000001E-01   5.2909035858711029E-01   1.0751609982621369E-03
 1.7325000000000002E-01   5.1720596841912758E-01   9.8176653151820989E-04
 1.7375000000000002E-01   5.0331188609485633E-01   8.8044627063855714E-04
 1.7425000000000002E-01   4.8571214635576826E-01   7.6360711786191014E-04
 1.7475000000000002E-01   4.6616836550146779E-01   6.4792584837201244E-04
 1.7525000000000002E-01   4.3983904930121304E-01   5.1348675586630050E-04
 1.7575000000000002E-01   4.0385231667771593E-01   3.6495929206051606E-04
 1.7624999999999999E-01   3.3249330322478965E-01   1.6768172058700430E-04
 1.7674999999999999E-01   1.5992246896583459E-01   8.9741237802477966E-06
 1.7724999999999999E-01   3.8146359923491415E-03   2.9051363474871321E-12
 1.7774999999999999E-01   9.8813187924723573E-04   1.3080181025552738E-14
 1.7824999999999999E-01   1.0021838683122255E-03   1.3840243872084501E-14
 1.7874999999999999E-01   1.0031660546267434E-03   1.3894579988582422E-14
 1.7924999999999999E-01   9.7624511866064949E-04   1.2462053542433107E-14
 1.7974999999999999E-01   9.9137803822294587E-04   1.3252911161306493E-14
 1.8024999999999999E-01   1.0580435701719525E-03   1.7193659449486205E-14
 1.8074999999999999E-01   9.6276653524230175E-04   1.1787943791764629E-14
 1.8124999999999999E-01   1.0120236932928768E-03   1.4391856906715784E-14
 1.8174999999999999E-01   1.0097933718103223E-03   1.4265407241058205E-14
 1.8225000000000000E-01   9.7903656113745982E-04   1.2605200353336830E-14
 1.8275000000000000E-01   1.0403846087714750E-03   1.6074215492148609E-14
 1.8325000000000000E-01   9.5877893835126049E-04   1.1593860015171474E-14
 1.8375000000000000E-01   1.0136976175613740E-03   1.4487312044513847E-14
 1.8425000000000000E-01   9.9176431468379314E-04   1.3273578475636013E-14
 1.8475000000000000E-01   9.9685828093077950E-04   1.3548393288209758E-14
 1.8525000000000000E-01   1.0034382763049582E-03   1.3909668002171077E-14
 1.8575000000000000E-01   1.0018912524134228E-03   1.3824086748984969E-14
 1.8625000000000000E-01   9.9045960412470226E-04   1.3203868229210884E-14
 1.8675000000000000E-01   9.9560384450679139E-04   1.3480325260397101E-14
 1.8725000000000000E-01   1.0143969384570227E-03   1.4527330955875094E-14
 1.8775000000000000E-01   1.0006264781004847E-03   1.3754413440176822E-14
 1.8825000000000000E-01   1.0049528287437001E-03   1.3993837269173596E-14
 1.8875000000000000E-01   9.9674015663070892E-04   1.3541972676311690E-14
 1.8925000000000000E-01   9.9761207333864867E-04   1.3589419242590664E-14
 1.8975000000000000E-01   9.9427923748543327E-04   1.3408728389863767E-14
 1.9025000000000000E-01   1.0127528974875997E-03   1.4433381430802164E-14
 1.9075000000000000E-01   9.9204210419179500E-04   1.3288456245489157E-14
 1.9125000000000000E-01   1.0012325315039970E-03   1.3787766486830584E-14
 1.9175000000000000E-01   1.0077552555072982E-03   1.4150585122748502E-14
 1.9225000000000000E-01   9.9111558186750241E-04   1.3238882487659301E-14
 1.9275000000000000E-01   1.0257264045842754E-03   1.5187288851998579E-14
 1.9325000000000001E-01   9.6265375451396525E-04   1.1782421292786234E-14
 1.9375000000000001E-01   1.0095008450489104E-03   1.4248884255154609E-14
 1.9425000000000001E-01   1.0048062145738422E-03   1.3985672723209645E-14
 1.9475000000000001E-01   9.9881273905960363E-04   1.3654959065102577E-14
 1.9525000000000001E-01   1.0002163134542584E-03   1.3731875134802349E-14
 1.9575000000000001E-01   1.0092033999401873E-03   1.4232098184545714E-14
 1.9625000000000001E-01   9.8160259424165267E-04   1.2737872613946093E-14
 1.9675000000000001E-01   1.0125498526466700E-03   1.4421810030002295E-14
 1.9725000000000001E-01   1.0041963965422124E-03   1.3951751936105408E-14
 1.9775000000000001E-01   9.9955817393838475E-04   1.3695768650715056E-14
 1.9825000000000001E-01   9.6033227649271614E-04   1.1669176637724708E-14
 1.9875000000000001E-01   1.0267262157132690E-03   1.5246589795986326E-14
 1.9925000000000001E-01   1.0073500235064296E-03   1.4127838281876358E-14
 1.9975000000000001E-01   1.0085100318793531E-03   1.4193026111447175E-14
 2.0025000000000001E-01   9.5417716324767141E-04   1.1372872860086852E-14
 2.0075000000000001E-01   1.0423841204403486E-03   1.6198144109544869E-14
 2.0125000000000001E-01   9.9200108668741219E-04   1.3286258655260084E-14
 2.0175000000000001E-01   1.0081637238445076E-03   1.4173541415364384E-14
 2.0225000000000001E-01   9.9206242174873288E-04   1.3289544897914838E-14
 2.0275000000000001E-01   1.0008874654907564E-03   1.3768768979320505E-14
 2.0325000000000001E-01   9.9678719831293927E-04   1.3544529339733171E-14
 2.0375000000000001E-01   1.0070820313501151E-03   1.4112810181842847E-14
 2.0425000000000001E-01   9.8549206090391616E-04   1.2940964064756858E-14
 2.0475000000000002E-01   1.0208238726472597E-03   1.4899008997334657E-14
 2.0525000000000002E-01   9.7837699289914960E-04   1.2571266617656742E-14
 2.0575000000000002E-01   9.9254268479656853E-04   1.3315297767424702E-14
 2.0625000000000002E-01   1.0333910396191583E-03   1.5646344110340944E-14
 2.0675000000000002E-01   9.5896856514014045E-04   1.1603034846501582E-14
 2.0725000000000002E-01   1.0239086988803432E-03   1.5079920155956402E-14
 2.0775000000000002E-01   1.0039458588422211E-03   1.3937833814308842E-14
 2.0824999999999999E-01   9.7846442588349911E-04   1.2575760961706765E-14
 2.0874999999999999E-01   1.0239324094317387E-03   1.5081317021291047E-14
 2.0924999999999999E-01   9.9430985676008526E-04   1.3410380177359825E-14
 2.0974999999999999E-01   1.0123877006043560E-03   1.4412574082720212E-14
 2.1024999999999999E-01   9.6020360893905453E-04   1.1662924040683483E-14
 2.1074999999999999E-01   1.0312553688837502E-03   1.5517401656077396E-14
 2.1124999999999999E-01   1.0171916111389916E-03   1.4688085462337069E-14
 2.1174999999999999E-01   9.7312189907318599E-04   1.2303341971076819E-14
 2.1224999999999999E-01   1.0054553313278919E-03   1.4021847401298596E-14
 2.1274999999999999E-01   1.0056378633740341E-03   1.4032032373094076E-14
 2.1325000000000000E-01   9.9937685671784462E-04   1.3685833848875525E-14
 2.1375000000000000E-01   9.9314622023546667E-04   1.3347713852233200E-14
 2.1425000000000000E-01   1.0044754419115244E-03   1.3967266012169611E-14
 2.1475000000000000E-01   9.8268959130533100E-04   1.2794388544964163E-14
 2.1525000000000000E-01   1.0195211868396174E-03   1.4823103219216466E-14
 2.1575000000000000E-01   9.9425136729437550E-04   1.3407225037100929E-14
 2.1625000000000000E-01   1.0078201287609947E-03   1.4154229194619718E-14
 2.1675000000000000E-01   9.7999216731344311E-04   1.2654486581291902E-14
 2.1725000000000000E-01   1.0293005821816936E-03   1.5400080288361579E-14
 2.1775000000000000E-01   9.5487484105610582E-04   1.1406171949713315E-14
 2.1825000000000000E-01   1.0356411671662469E-03   1.5783064572843025E-14
 2.1875000000000000E-01   9.9099304880453389E-04   1.3232336732377537E-14
 2.1925000000000000E-01   1.0012737642014053E-03   1.3790037854988862E-14
 2.1975000000000000E-01   1.0053034661512462E-03   1.4013377813969623E-14
 2.2025000000000000E-01   1.0014433445437493E-03   1.3799382406238392E-14
 2.2075000000000000E-01   9.9305824249311847E-04   1.3342984857942342E-14
 2.2125000000000000E-01   1.0102538492791336E-03   1.4291445808584195E-14
 2.2175000000000000E-01   9.7988942803917969E-04   1.2649180790590184E-14
 2.2225000000000000E-01   1.0118649907193066E-03   1.4382831475632275E-14
 2.2275000000000000E-01   1.0022519566696461E-03   1.3844005479276686E-14
 2.2325000000000000E-01   9.9940101783341706E-04   1.3687157381645468E-14
 2.2375000000000000E-01   9.9985837958202462E-04   1.3712229522343774E-14
 2.2425000000000000E-01   1.0045958655002670E-03   1.3973965193553211E-14
 2.2475000000000001E-01   9.9451699054036238E-04   1.3421558225443101E-14
 2.2525000000000001E-01   9.9974271198989746E-04   1.3705885482417863E-14
 2.2575000000000001E-01   9.8924280169823968E-04   1.3139102676012157E-14
 2.2625000000000001E-01   1.0100629019808576E-03   1.4280644011073819E-14
 2.2675000000000001E-01   1.0001285381505186E-03   1.3727055533912671E-14
 2.2725000000000001E-01   1.0004136001686838E-03   1.3742712463219658E-14
 2.2775000000000001E-01   9.9939760834458257E-04   1.3686970605884259E-14
 2.2825000000000001E-01   1.0016468121329873E-03   1.3810600546094305E-14
 2.2875000000000001E-01   1.0066509062213824E-03   1.4088659294413582E-14
 2.2925000000000001E-01   9.8090445065982966E-04   1.2701673112127748E-14
 2.2975000000000001E-01   1.0209440657288429E-03   1.4906027148637126E-14
 2.3025000000000001E-01   9.9266299618009680E-04   1.3321755013935928E-14
 2.3075000000000001E-01   9.9826644013381377E-04   1.3625109339274692E-14
 2.3125000000000001E-01   9.9177503175719071E-04   1.3274152225743736E-14
 2.3175000000000001E-01   1.0242960865637172E-03   1.5102754580396639E-14
 2.3225000000000001E-01   9.9216243030875910E-04   1.3294904517251481E-14
 2.3275000000000001E-01   1.0007641757659583E-03   1.3761986062496735E-14
 2.3325000000000001E-01   9.9097575564423431E-04   1.3231413121739161E-14
 2.3375000000000001E-01   9.9250805960675098E-04   1.3313439829847833E-14
 2.3425000000000001E-01   1.0035254685908752E-03   1.3914503272525031E-14
 2.3475000000000001E-01   1.0025618984369775E-03   1.3861138202394728E-14
 2.3525000000000001E-01   1.0074266658759853E-03   1.4132138334715420E-14
 2.3575000000000002E-01   9.9622899125604756E-04   1.3514214732062257E-14
 2.3625000000000002E-01   9.9833778651147592E-04   1.3629004918158666E-14
 2.3675000000000002E-01   9.9169863579289886E-04   1.3270062691482493E-14
 2.3725000000000002E-01   1.0081501699132790E-03   1.4172779224355056E-14
 2.3775000000000002E-01   9.9960343179683413E-04   1.3698249279752992E-14
 2.3825000000000002E-01   1.0019620262556180E-03   1.3827993310326788E-14
 2.3875000000000002E-01   1.0012695787969010E-03   1.3789807282585087E-14
 2.3925000000000002E-01   1.0024964867163437E-03   1.3857521100364318E-14
 2.3975000000000002E-01   9.9455042544294788E-04   1.3423363206660968E-14
 2.4024999999999999E-01   1.0035314667521187E-03   1.3914835948416784E-14
 2.4074999999999999E-01   9.9217392435026414E-04   1.3295520605243264E-14
 2.4124999999999999E-01   1.0060021538474918E-03   1.4052375735846132E-14
 2.4174999999999999E-01   1.0065586776210706E-03   1.4083496834387341E-14
 2.4224999999999999E-01   9.6705565198452375E-04   1.1999412451944051E-14
 2.4274999999999999E-01   1.0315504191012758E-03   1.5535167878204500E-14
 2.4324999999999999E-01   9.6128273526884574E-04   1.1715442073323365E-14
 2.4374999999999999E-01   1.0358969286399981E-03   1.5798661463279788E-14
 2.4424999999999999E-01   9.9604142908831005E-04   1.3504040205174367E-14
 2.4475000000000000E-01   9.9878702021653819E-04   1.3653552690628708E-14
 2.4525000000000000E-01   9.9822363512208222E-04   1.3622772546489085E-14
 2.4575000000000000E-01   1.0063662729247686E-03   1.4072731623619739E-14
 2.4625000000000000E-01   9.9239704057752171E-04   1.3307484020521635E-14
 2.4675000000000000E-01   1.0020167277240981E-03   1.3831013279013571E-14
 2.4725000000000000E-01   1.0043205482447211E-03   1.3958652797376527E-14
 2.4775000000000000E-01   9.9907847136218716E-04   1.3669496372800249E-14
 2.4825000000000000E-01   9.9928600721302927E-04   1.3680858021438018E-14
 2.4875000000000000E-01   9.9831140845642189E-04   1.3627564554390578E-14
 2.4925000000000000E-01   1.0153703733981007E-03   1.4583174106027221E-14
 2.4975000000000000E-01   9.7913640710725288E-04   1.2610343250135118E-14
 2.5025000000000003E-01   1.0115688607726758E-03   1.4366001887511007E-14
 2.5075000000000003E-01   9.9576012635294009E-04   1.3488791383657362E-14
 2.5125000000000003E-01   1.0264362870719365E-03   1.5229375660495042E-14
 2.5175000000000003E-01   9.5751670166422742E-04   1.1532927004431700E-14
 2.5225000000000003E-01   1.0175791547076139E-03   1.4710482528535077E-14
 2.5275000000000003E-01   1.0125589757183494E-03   1.4422329798918368E-14
 2.5325000000000003E-01   9.7920164414690798E-04   1.2613704349478172E-14
 2.5375000000000003E-01   1.0205602312764873E-03   1.4883623488289489E-14
 2.5425000000000003E-01   9.7876125559510745E-04   1.2591027979537443E-14
 2.5475000000000003E-01   1.0111193129858015E-03   1.4340481526897762E-14
 2.5525000000000003E-01   9.7987549810265814E-04   1.2648461531771117E-14
 2.5575000000000003E-01   1.0190159453565676E-03   1.4793741666167590E-14
 2.5624999999999998E-01   9.9612270499745224E-04   1.3508448405310437E-14
 2.5674999999999998E-01   1.0040091115608323E-03   1.3941346709723418E-14
 2.5724999999999998E-01   9.9641289581594260E-04   1.3524196429075331E-14
 2.5774999999999998E-01   1.0003920336152392E-03   1.3741527459901329E-14
 2.5824999999999998E-01   1.0015548960334401E-03   1.3805531925906260E-14
 2.5874999999999998E-01   9.8829129587481995E-04   1.3088624040324712E-14
 2.5924999999999998E-01   1.0101538082289217E-03   1.4285785770198144E-14
 2.5974999999999998E-01   1.0089002188900624E-03   1.4215003678273485E-14
 2.6024999999999998E-01   9.8220455850094837E-04   1.2769147185984999E-14
 2.6074999999999998E-01   1.0126364972761529E-03   1.4426747002863975E-14
 2.6124999999999998E-01   9.9359975572444197E-04   1.3372112313666229E-14
 2.6174999999999998E-01   1.0022108467836735E-03   1.3841734232141044E-14
 2.6224999999999998E-01   1.0084763355851100E-03   1.4191129339375718E-14
 2.6274999999999998E-01   1.0125305820642646E-03   1.4420712172966868E-14
 2.6324999999999998E-01   9.7297904079587461E-04   1.2296118838037213E-14
 2.6374999999999998E-01   1.0046495314675276E-03   1.3976951415091978E-14
 2.6424999999999998E-01   1.0008521164913157E-03   1.3766823959765227E-14
 2.6474999999999999E-01   9.9456418456932562E-04   1.3424106045148828E-14
 2.6524999999999999E-01   1.0092784523347339E-03   1.4236332305075558E-14
 2.6574999999999999E-01   9.9613365538258041E-04   1.3509042409045006E-14
 2.6624999999999999E-01   9.9131477557878813E-04   1.3249528661708711E-14
 2.6674999999999999E-01   1.0062130409524788E-03   1.4064162576650565E-14
 2.6724999999999999E-01   9.9982002777324942E-04   1.3710125790221028E-14
 2.6774999999999999E-01   1.0071231609022173E-03   1.4115115809799438E-14
 2.6824999999999999E-01   9.9706554556831242E-04   1.3559664614460442E-14
 2.6874999999999999E-01   9.9954158337823076E-04   1.3694859389713268E-14
 2.6924999999999999E-01   1.0016911517622365E-03   1.3813046108990374E-14
 2.6974999999999999E-01   9.9988290552340811E-04   1.3713574983735637E-14
 2.7024999999999999E-01   9.9539245473340772E-04   1.3468880164072947E-14
 2.7074999999999999E-01   1.0046214605695439E-03   1.3975389361374610E-14
 2.7124999999999999E-01   9.9633837977253356E-04   1.3520151292485761E-14
 2.7174999999999999E-01   1.0289742303112091E-03   1.5380558468030904E-14
 2.7224999999999999E-01   9.5841078941449442E-04   1.1576063172448448E-14
 2.7274999999999999E-01   1.0194595335981528E-03   1.4819517969674617E-14
 2.7324999999999999E-01   9.9513518557625626E-04   1.3454960893267978E-14
 2.7374999999999999E-01   1.0010863672866989E-03   1.3779717060636446E-14
 2.7424999999999999E-01   1.0012766310396157E-03   1.3790195789726183E-14
 2.7474999999999999E-01   9.9630739560035292E-04   1.3518469570036797E-14
 2.7524999999999999E-01   1.0021067498390693E-03   1.3835984313265537E-14
 2.7575000000000000E-01   1.0085656475428990E-03   1.4196157145695377E-14
 2.7625000000000000E-01   9.6211546901526135E-04   1.1756089960885864E-14
 2.7675000000000000E-01   1.0330076462227453E-03   1.5623137532075792E-14
 2.7725000000000000E-01   1.0027963018720727E-03   1.3874105932655242E-14
 2.7775000000000000E-01   9.8836311241167884E-04   1.3092428918981427E-14
 2.7825000000000000E-01   1.0047823421765261E-03   1.3984343672361660E-14
 2.7875000000000000E-01   1.0063646820177717E-03   1.4072642636718179E-14
 2.7925000000000000E-01   9.8498186489512124E-04   1.2914186364303554E-14
 2.7975000000000000E-01   1.0073967653500191E-03   1.4130460636192809E-14
 2.8025000000000000E-01   1.0008417042950695E-03   1.3766251085377309E-14
 2.8075000000000000E-01   9.9788833876196070E-04   1.3604478588968962E-14
 2.8125000000000000E-01   9.9873207732660151E-04   1.3650548631784016E-14
 2.8175000000000000E-01   9.9576442625006769E-04   1.3489024374673884E-14
 2.8225000000000000E-01   1.0117852787647481E-03   1.4378299850755930E-14
 2.8275000000000000E-01   9.9542602980281082E-04   1.3470697503414766E-14
 2.8325000000000000E-01   1.0146175862046128E-03   1.4539974798659005E-14
 2.8375000000000000E-01   9.7476847159148666E-04   1.2386825119758552E-14
 2.8425000000000000E-01   1.0184392679345919E-03   1.4760282022486734E-14
 2.8475000000000000E-01   1.0207500109405711E-03   1.4894697394397415E-14
 2.8525000000000000E-01   9.6364299106756928E-04   1.1830927124837572E-14
 2.8575000000000000E-01   9.9573318266077990E-04   1.3487331501574423E-14
 2.8625000000000000E-01   1.0141378072372573E-03   1.4512492414403327E-14
 2.8675000000000000E-01   9.9561551045821242E-04   1.3480957092363455E-14
 2.8725000000000001E-01   1.0030603626051328E-03   1.3888725268230527E-14
 2.8775000000000001E-01   1.0000412055293903E-03   1.3722261499227548E-14
 2.8825000000000001E-01   9.9800324119449940E-04   1.3610745653667567E-14
 2.8875000000000001E-01   1.0042167132888245E-03   1.3952881049144151E-14
 2.8925000000000001E-01   9.9222282291654379E-04   1.3298141839053481E-14
 2.8975000000000001E-01   1.0092398046428739E-03   1.4234151857129278E-14
 2.9025000000000001E-01   9.9846067720609378E-04   1.3635716823422642E-14
 2.9075000000000001E-01   1.0055235788708253E-03   1.4025654846703646E-14
 2.9125000000000001E-01   1.0193117340803381E-03   1.4810925803880018E-14
 2.9175000000000001E-01   9.6148892386076971E-04   1.1725496837520781E-14
 2.9225000000000001E-01   9.9849462610040129E-04   1.3637571442758177E-14
 2.9275000000000001E-01   1.0139159481856997E-03   1.4499797211117959E-14
 2.9325000000000001E-01   1.0021299755379040E-03   1.3837267057152096E-14
 2.9375000000000001E-01   9.9497709070986515E-04   1.3446412694295401E-14
 2.9425000000000001E-01   9.9981143641853128E-04   1.3709654557269443E-14
 2.9475000000000001E-01   1.0102943246716495E-03   1.4293736269118286E-14
 2.9525000000000001E-01   9.8130860791290249E-04   1.2722619685924281E-14
 2.9575000000000001E-01   1.0102784869767023E-03   1.4292839997582316E-14
 2.9625000000000001E-01   9.9830001437883550E-04   1.3626942420382032E-14
 2.9675000000000001E-01   1.0212508994530613E-03   1.4923954611038416E-14
 2.9725000000000001E-01   9.7390541693763639E-04   1.2343014439452563E-14
 2.9775000000000001E-01   1.0112429378978786E-03   1.4347496192357228E-14
 2.9825000000000002E-01   9.9178214203905356E-04   1.3274532892632013E-14
 2.9875000000000002E-01   1.0160854173778475E-03   1.4624296562587979E-14
 2.9925000000000002E-01   9.8371389186068816E-04   1.2847816622333921E-14
 2.9975000000000002E-01   1.0029250436020133E-03   1.3881232087375066E-14
 3.0025000000000002E-01   9.9963711216085834E-04   1.3700095553287445E-14
 3.0075000000000002E-01   1.0021231577834187E-03   1.3836890506688063E-14
 3.0125000000000002E-01   1.0094051750002666E-03   1.4243483575462423E-14
 3.0175000000000002E-01   9.6566085016016733E-04   1.1930334204125336E-14
 3.0225000000000002E-01   1.0247929973790943E-03   1.5132082760173267E-14
 3.0275000000000002E-01   1.0047835016898780E-03   1.3984408223899214E-14
 3.0325000000000002E-01   9.9493221066256966E-04   1.3443986769865891E-14
 3.0375000000000002E-01   1.0128962082486045E-03   1.4441552813862114E-14
 3.0425000000000002E-01   9.6432629478153409E-04   1.1864519312232678E-14
 3.0475000000000002E-01   1.0160680305538862E-03   1.4623295609167439E-14
 3.0525000000000002E-01   1.0064801766963029E-03   1.4079103893477233E-14
 3.0575000000000002E-01   9.9293881807584346E-04   1.3336567547454172E-14
 3.0625000000000002E-01   1.0060598955801236E-03   1.4055602283149425E-14
 3.0675000000000002E-01   1.0014026971743475E-03   1.3797142141930821E-14
 3.0725000000000002E-01   1.0072518791901363E-03   1.4122333286101074E-14
 3.0775000000000002E-01   9.9155559337413420E-04   1.3262408062765794E-14
 3.0825000000000002E-01   9.9947204206598671E-04   1.3691048606348358E-14
 3.0875000000000002E-01   1.0020845866603669E-03   1.3834760335001734E-14
 3.0925000000000002E-01   1.0037625322084250E-03   1.3927656068837114E-14
 3.0975000000000003E-01   9.8530177370555281E-04   1.2930971953141437E-14
 3.1025000000000003E-01   1.0093329914027751E-03   1.4239409748102075E-14
 3.1075000000000003E-01   9.9726709355377001E-04   1.3570631804590374E-14
 3.1125000000000003E-01   1.0090833409944408E-03   1.4225326959562231E-14
 3.1175000000000003E-01   1.0002111789233824E-03   1.3731593171019086E-14
 3.1225000000000003E-01   9.8097186069446380E-04   1.2705165026105859E-14
 3.1275000000000003E-01   1.0275944232387146E-03   1.5298225776382378E-14
 3.1325000000000003E-01   9.5765204132680908E-04   1.1539448847472867E-14
 3.1375000000000003E-01   1.0244871287046836E-03   1.5114025032001817E-14
 3.1425000000000003E-01   1.0030383203431747E-03   1.3887504488939157E-14
 3.1475000000000003E-01   1.0020994231758813E-03   1.3835579683777795E-14
 3.1525000000000003E-01   1.0001154157303432E-03   1.3726335111933106E-14
 3.1575000000000003E-01   9.9697689956480340E-04   1.3554843066704188E-14
 3.1625000000000003E-01   9.9294387582408452E-04   1.3336839280274794E-14
 3.1675000000000003E-01   1.0121412996796815E-03   1.4398547933272376E-14
 3.1725000000000003E-01   9.9255112732450613E-04   1.3315750810742328E-14
 3.1775000000000003E-01   1.0060342334031213E-03   1.4054168239094214E-14
 3.1825000000000003E-01   9.9005510001647003E-04   1.3182311578539624E-14
 3.1875000000000003E-01   1.0048833737125017E-03   1.3989969061151981E-14
 3.1925000000000003E-01   9.9821450307183992E-04   1.3622274052436883E-14
 3.1975000000000003E-01   1.0043102316073503E-03   1.3958079258816726E-14
 3.2024999999999998E-01   9.9090622216285555E-04   1.3227699895116115E-14
 3.2074999999999998E-01   1.0236098007333785E-03   1.5062319419072088E-14
 3.2124999999999998E-01   9.6365808161805980E-04   1.1831668226671300E-14
 3.2174999999999998E-01   1.0323144324024410E-03   1.5581243251174513E-14
 3.2224999999999998E-01   9.6618457897928317E-04   1.1956237065664677E-14
 3.2274999999999998E-01   1.0279392738416894E-03   1.5318771853779559E-14
 3.2324999999999998E-01   9.9231001166198295E-04   1.3302816600047076E-14
 3.2374999999999998E-01   9.9459265769797408E-04   1.3425643372628139E-14
 3.2424999999999998E-01   1.0148311574953912E-03   1.4552220996022077E-14
 3.2474999999999998E-01   9.9330780600349476E-04   1.3356402711848910E-14
 3.2524999999999998E-01   1.0084771883562716E-03   1.4191177339713555E-14
 3.2574999999999998E-01   9.8882930239522810E-04   1.3117148089025327E-14
 3.2624999999999998E-01   1.0323163274052066E-03   1.5581357660425909E-14
 3.2674999999999998E-01   9.5996926364486784E-04   1.1651542492303977E-14
 3.2724999999999999E-01   1.0155331472362968E-03   1.4592527658783501E-14
 3.2774999999999999E-01   9.9447754358749285E-04   1.3419428918128124E-14
 3.2824999999999999E-01   1.0056551723315590E-03   1.4032998470859059E-14
 3.2874999999999999E-01   9.9456700418663869E-04   1.3424258276662354E-14
 3.2924999999999999E-01   1.0055636852034809E-03   1.4027892690734715E-14
 3.2974999999999999E-01   9.6836946500059300E-04   1.2064753635140745E-14
 3.3024999999999999E-01   1.0370834242666891E-03   1.5871167799031245E-14
 3.3074999999999999E-01   9.7946157708668014E-04   1.2627103113772662E-14
 3.3124999999999999E-01   1.0023899828172354E-03   1.3851633219969463E-14
 3.3174999999999999E-01   1.0056523895910971E-03   1.4032843149108073E-14
 3.3224999999999999E-01   1.0023214939990800E-03   1.3847847927695355E-14
 3.3274999999999999E-01   9.9855500697261144E-04   1.3640870501694592E-14
 3.3324999999999999E-01   1.0109655438859356E-03   1.4331760024173515E-14
 3.3374999999999999E-01   9.8561283625222726E-04   1.2947309064762100E-14
 3.3424999999999999E-01   1.0012017416885773E-03   1.3786070564295541E-14
 3.3474999999999999E-01   1.0265681062910112E-03   1.5237200446843383E-14
 3.3524999999999999E-01   9.6918912500568220E-04   1.2105653556219288E-14
 3.3574999999999999E-01   1.0024391645580733E-03   1.3854351912638380E-14
 3.3624999999999999E-01   1.0064688101564820E-03   1.4078467902872160E-14
 3.3674999999999999E-01   9.9877170249648077E-04   1.3652715128735998E-14
 3.3724999999999999E-01   1.0000424115883643E-03   1.3722327696046131E-14
 3.3774999999999999E-01   1.0097533700595563E-03   1.4263146947521112E-14
 3.3825000000000000E-01   9.8344032814041082E-04   1.2833531043179336E-14
 3.3875000000000000E-01   1.0161613022297590E-03   1.4628665828744788E-14
 3.3925000000000000E-01   9.9863757799649152E-04   1.3645382943574316E-14
 3.3975000000000000E-01   9.6334735448216815E-04   1.1816415337017504E-14
 3.4025000000000000E-01   1.0271154574778545E-03   1.5269723461337059E-14
 3.4075000000000000E-01   1.0013486068154395E-03   1.3794161395389484E-14
 3.4125000000000000E-01   9.8939356550768677E-04   1.3147114274614248E-14
 3.4175000000000000E-01   1.0170132484920000E-03   1.4677786058421052E-14
 3.4225000000000000E-01   9.9368308804485828E-04   1.3376598906325139E-14
 3.4275000000000000E-01   9.9070460440526110E-04   1.3216937523112061E-14
 3.4325000000000000E-01   1.0176901705808801E-03   1.4716903117350966E-14
 3.4375000000000000E-01   9.6111075830617322E-04   1.1707060582817352E-14
 3.4425000000000000E-01   1.0373453941604324E-03   1.5887210264676708E-14
 3.4475000000000000E-01   9.7915408215890022E-04   1.2611253826034272E-14
 3.4525000000000000E-01   9.8695410397213576E-04   1.3017930256107594E-14
 3.4575000000000000E-01   1.0268331769340397E-03   1.5252944162658324E-14
 3.4625000000000000E-01   1.0017094347223945E-03   1.3814054604614909E-14
 3.4675000000000000E-01   9.9563852110991116E-04   1.3482203422334516E-14
 3.4725000000000000E-01   9.7527884020844882E-04   1.2412787442935759E-14
 3.4775000000000000E-01   1.0215519609342888E-03   1.4941560529698102E-14
 3.4825000000000000E-01   1.0058212432536200E-03   1.4042270238733997E-14
 3.4875000000000000E-01   1.0049817233510113E-03   1.3995446753162153E-14
 3.4925000000000000E-01   9.9390395872014491E-04   1.3388495993759493E-14
 3.4975000000000001E-01   1.0285833793330394E-03   1.5357202850954819E-14
 3.5025000000000001E-01   9.7049264017390997E-04   1.2170911269301573E-14
 3.5075000000000001E-01   1.0306166588262057E-03   1.5478994421956544E-14
 3.5125000000000001E-01   9.6646409278583977E-04   1.1970078660329476E-14
 3.5175000000000001E-01   1.0332251649412081E-03   1.5636300642288814E-14
 3.5225000000000001E-01   9.6246117280730477E-04   1.1772995689956453E-14
 3.5275000000000001E-01   1.0304950076509872E-03   1.5471687322969643E-14
 3.5325000000000001E-01   9.7412924584039818E-04   1.2354365340251007E-14
 3.5375000000000001E-01   9.9228170403744902E-04   1.3301298707373319E-14
 3.5425000000000001E-01   1.0115235772566421E-03   1.4363429647813294E-14
 3.5475000000000001E-01   9.9911742245887094E-04   1.3671628229419703E-14
 3.5525000000000001E-01   1.0029414051850873E-03   1.3882137935688492E-14
 3.5575000000000001E-01   9.9654766411607894E-04   1.3531514691537004E-14
 3.5625000000000001E-01   1.0052677464784294E-03   1.4011386269684164E-14
 3.5675000000000001E-01   1.0009678139295220E-03   1.3773190784378015E-14
 3.5725000000000001E-01   9.9290742766355074E-04   1.3334881157539453E-14
 3.5775000000000001E-01   1.0040968887899343E-03   1.3946222734292583E-14
 3.5825000000000001E-01   1.0091710483391208E-03   1.4230273343196431E-14
 3.5875000000000001E-01   9.8408673259770896E-04   1.2867305676886521E-14
 3.5925000000000001E-01   1.0321990893562493E-03   1.5574280694729793E-14
 3.5975000000000001E-01   9.6234690098750161E-04   1.1767405512995797E-14
 3.6025000000000001E-01   1.0183952747917773E-03   1.4757731810050974E-14
 3.6075000000000002E-01   9.6649363713979472E-04   1.1971542406205069E-14
 3.6125000000000002E-01   1.0267357184419088E-03   1.5247154255000786E-14
 3.6175000000000002E-01   9.9914526720952805E-04   1.3673152370566466E-14
 3.6225000000000002E-01   1.0022112265650320E-03   1.3841755213097838E-14
 3.6275000000000002E-01   9.9884082871917247E-04   1.3656495206232202E-14
 3.6325000000000002E-01   9.8843588690837592E-04   1.3096285397037582E-14
 3.6375000000000002E-01   1.0162173889092182E-03   1.4631895793202476E-14
 3.6425000000000002E-01   9.9659286678356802E-04   1.3533969976714898E-14
 3.6475000000000002E-01   9.8343015541726151E-04   1.2833000050382066E-14
 3.6525000000000002E-01   9.8789002591429193E-04   1.3067379802561351E-14
 3.6575000000000002E-01   1.0556635308095858E-03   1.7039474058895054E-14
 3.6625000000000002E-01   9.6233067817536511E-04   1.1766612054496958E-14
 3.6675000000000002E-01   1.0049529994897730E-03   1.3993846779643334E-14
 3.6725000000000002E-01   1.0059675579593853E-03   1.4050442820138506E-14
 3.6775000000000002E-01   1.0029758111814540E-03   1.3884042945744385E-14
 3.6825000000000002E-01   9.8202121289790137E-04   1.2759615519600106E-14
 3.6875000000000002E-01   1.0191004542270466E-03   1.4798649765731864E-14
 3.6925000000000002E-01   9.8625548607273903E-04   1.2981110277547868E-14
 3.6975000000000002E-01   1.0363317285208889E-03   1.5825203031347193E-14
 3.7025000000000002E-01   9.5697441193027968E-04   1.1506822491282995E-14
 3.7075000000000002E-01   1.0098928897106750E-03   1.4271031652139919E-14
 3.7125000000000002E-01   9.9644705591990014E-04   1.3526051128933185E-14
 3.7175000000000002E-01   1.0177004820212060E-03   1.4717499584838070E-14
 3.7225000000000003E-01   1.0043998059777849E-03   1.3963059606132134E-14
 3.7275000000000003E-01   9.8998233872915403E-04   1.3178436819532397E-14
 3.7325000000000003E-01   1.0152644995697552E-03   1.4577092640422245E-14
 3.7375000000000003E-01   9.7414367407003450E-04   1.2355097298894801E-14
 3.7425000000000003E-01   1.0036415148729262E-03   1.3920940603835707E-14
 3.7475000000000003E-01   1.0081549367886287E-03   1.4173047281051802E-14
 3.7525000000000003E-01   9.9769323479352232E-04   1.3593842090584441E-14
 3.7575000000000003E-01   9.9534127487872011E-04   1.3466110273009125E-14
 3.7625000000000003E-01   1.0090383568014851E-03   1.4222790510737114E-14
 3.7675000000000003E-01   9.7801307112683708E-04   1.2552572777923256E-14
 3.7725000000000003E-01   1.0036579326262070E-03   1.3921851511457416E-14
 3.7775000000000003E-01   1.0194506982154575E-03   1.4819004229183174E-14
 3.7825000000000003E-01   9.8872607392120498E-04   1.3111671507144731E-14
 3.7875000000000003E-01   1.0350371222217652E-03   1.5746274445026844E-14
 3.7925000000000003E-01   9.6111726222180085E-04   1.1707377476605126E-14
 3.7975000000000003E-01   1.0128140554340334E-03   1.4436868148763707E-14
 3.8025000000000003E-01   9.9359998646124294E-04   1.3372124734923278E-14
 3.8075000000000003E-01   1.0019531553787002E-03   1.3827503611937308E-14
 3.8125000000000003E-01   9.9561189521200108E-04   1.3480761287002515E-14
 3.8175000000000003E-01   1.0036013961051680E-03   1.3918714878858551E-14
 3.8225000000000003E-01   9.9223380808536395E-04   1.3298730758218475E-14
 3.8275000000000003E-01   1.0034952181871503E-03   1.3912825585917923E-14
 3.8325000000000004E-01   1.0044988736406650E-03   1.3968569333813155E-14
 3.8375000000000004E-01   1.0013677943050204E-03   1.3795218701241892E-14
 3.8424999999999998E-01   9.9956421071308857E-04   1.3696099512973578E-14
 3.8474999999999998E-01   9.9848873044029946E-04   1.3637249350794410E-14
 3.8524999999999998E-01   1.0102611370585478E-03   1.4291858196150562E-14
 3.8574999999999998E-01   9.6019871989996668E-04   1.1662686507495771E-14
 3.8624999999999998E-01   1.0315389154492592E-03   1.5534474908970715E-14
 3.8674999999999998E-01   1.0015427320578536E-03   1.3804861260345321E-14
 3.8724999999999998E-01   9.9667316095518820E-04   1.3538332160238924E-14
 3.8774999999999998E-01   9.6775439908564228E-04   1.2034130811452646E-14
 3.8824999999999998E-01   1.0353061063799024E-03   1.5762649315626388E-14
 3.8874999999999998E-01   1.0028451909795154E-03   1.3876811735454630E-14
 3.8924999999999998E-01   9.6429459165505175E-04   1.1862959160612617E-14
 3.8974999999999999E-01   1.0340406909050092E-03   1.5685726130788162E-14
 3.9024999999999999E-01   9.8524405529836542E-04   1.2927942263982551E-14
 3.9074999999999999E-01   1.0091780074863916E-03   1.4230665869686069E-14
 3.9124999999999999E-01   9.9366464369099396E-04   1.3375605769348464E-14
 3.9174999999999999E-01   1.0072329441775747E-03   1.4121271390766044E-14
 3.9224999999999999E-01   9.9188085311119139E-04   1.3279818484929413E-14
 3.9274999999999999E-01   1.0174535565343316E-03   1.4703221107418114E-14
 3.9324999999999999E-01   9.8982196531076263E-04   1.3169899465387483E-14
 3.9374999999999999E-01   9.9901031990675716E-04   1.3665766932995261E-14
 3.9424999999999999E-01   9.9560901060293493E-04   1.3480605055212139E-14
 3.9474999999999999E-01   1.0088989674421334E-03   1.4214933148786107E-14
 3.9524999999999999E-01   9.9445404090381991E-04   1.3418160387070623E-14
 3.9574999999999999E-01   1.0299922267701259E-03   1.5441514726760264E-14
 3.9624999999999999E-01   9.6223576334809966E-04   1.1761970569993719E-14
 3.9674999999999999E-01   1.0095575957319144E-03   1.4252088619402519E-14
 3.9724999999999999E-01   9.8532058555745585E-04   1.2931959518585655E-14
 3.9774999999999999E-01   1.0184761900380820E-03   1.4762422593120761E-14
 3.9824999999999999E-01   9.9691824730648092E-04   1.3551653616664538E-14
 3.9874999999999999E-01   1.0005219520271963E-03   1.3748667161817534E-14
 3.9924999999999999E-01   9.9153232643532847E-04   1.3261163292314544E-14
 3.9974999999999999E-01   1.0078391464334068E-03   1.4155297592067556E-14


==> gnuplot1/exam2/radiation/imc-32w-radiation.dat <==
 2.5000000000000001E-04   9.9484832823114178E-01   1.3439453509495389E-02
 7.5000000000000002E-04   9.9737968804390809E-01   1.3576761505122388E-02
 1.2500000000000000E-03   9.9678829329803864E-01   1.3544588855273768E-02
 1.7500000000000000E-03   9.9503171676034141E-01   1.3449365867459786E-02
 2.2500000000000003E-03   9.9539433504972596E-01   1.3468981936300783E-02
 2.7499999999999998E-03   9.9448771455129059E-01   1.3419977912403562E-02
 3.2500000000000003E-03   9.9264895069905590E-01   1.3321001056199959E-02
 3.7499999999999999E-03   9.9436851316511243E-01   1.3413544882180193E-02
 4.2500000000000003E-03   9.9156789353870201E-01   1.3263066151281535E-02
 4.7499999999999999E-03   9.8775392170599408E-01   1.3060179981441647E-02
 5.2500000000000003E-03   9.8960891255322481E-01   1.3158564184079990E-02
 5.7499999999999999E-03   9.9042056116790922E-01   1.3201786417601018E-02
 6.2500000000000003E-03   9.9085752868007515E-01   1.3225100031326547E-02
 6.7499999999999999E-03   9.8831098408332640E-01   1.3089667049650956E-02
 7.2500000000000004E-03   9.8792247799205080E-01   1.3069096935077944E-02
 7.7499999999999999E-03   9.8591241274617214E-01   1.2963057553697187E-02
 8.2500000000000004E-03   9.8790440883694708E-01   1.3068140823374048E-02
 8.7500000000000008E-03   9.8704536196895787E-01   1.3022745697933324E-02
 9.2499999999999995E-03   9.8747634508345450E-01   1.3045505586389443E-02
 9.7500000000000000E-03   9.8725009053360369E-01   1.3033553540193067E-02
 1.0250000000000000E-02   9.8487867655476669E-01   1.2908775567971117E-02
 1.0750000000000001E-02   9.8540726320030292E-01   1.2936510564008886E-02
 1.1250000000000000E-02   9.8346220162950804E-01   1.2834672844908799E-02
 1.1750000000000000E-02   9.8509200783384732E-01   1.2919963709414367E-02
 1.2250000000000000E-02   9.8518514369329224E-01   1.2924850491873519E-02
 1.2750000000000001E-02   9.8630024610645739E-01   1.2983466967056814E-02
 1.3250000000000000E-02   9.8492660465280957E-01   1.2911288520030343E-02
 1.3750000000000000E-02   9.8622134516486704E-01   1.2979312918204972E-02
 1.4250000000000001E-02   9.8532035934895845E-01   1.2931947642986316E-02
 1.4750000000000001E-02   9.8537002338730528E-01   1.2934555125100292E-02
 1.5250000000000000E-02   9.8190809728579709E-01   1.2753737592138598E-02
 1.5750000000000000E-02   9.8068529436931307E-01   1.2690325548954237E-02
 1.6250000000000001E-02   9.7942168803438978E-01   1.2625046259599376E-02
 1.6750000000000001E-02   9.8084788618680496E-01   1.2698743565617673E-02
 1.7250000000000001E-02   9.8283388175222364E-01   1.2801904711611665E-02
 1.7750000000000002E-02   9.8243049200429444E-01   1.2780900231601309E-02
 1.8249999999999999E-02   9.7731362912989139E-01   1.2516702572106129E-02
 1.8749999999999999E-02   9.7756749726711945E-01   1.2529713053934815E-02
 1.9250000000000000E-02   9.7620507963956826E-01   1.2460009229097038E-02
 1.9750000000000000E-02   9.7797590253626188E-01   1.2550664685462070E-02
 2.0250000000000001E-02   9.7586082153216758E-01   1.2442442466515749E-02
 2.0750000000000001E-02   9.7539487227832755E-01   1.2418695654673186E-02
 2.1250000000000002E-02   9.7532132763529122E-01   1.2414950606292177E-02
 2.1750000000000002E-02   9.7453639038353301E-01   1.2375032687336413E-02
 2.2249999999999999E-02   9.7686793163246743E-01   1.2493885544543755E-02
 2.2749999999999999E-02   9.7690893668976031E-01   1.2495983452496955E-02
 2.3250000000000000E-02   9.7239138199356723E-01   1.2266439355354535E-02
 2.3750000000000000E-02   9.7460778709802154E-01   1.2378659576116899E-02
 2.4250000000000001E-02   9.6989597271159234E-01   1.2141007725122912E-02
 2.4750000000000001E-02   9.7022760252899676E-01   1.2157621406576506E-02
 2.5250000000000002E-02   9.6959655644807541E-01   1.2126022480197963E-02
 2.5750000000000002E-02   9.6761396777785058E-01   1.2027147217611465E-02
 2.6249999999999999E-02   9.6713624558759870E-01   1.2003413035703426E-02
 2.6749999999999999E-02   9.6661073931264097E-01   1.1977345438439780E-02
 2.7250000000000000E-02   9.6871307955276476E-01   1.2081886897305405E-02
 2.7750000000000000E-02   9.6968673132503702E-01   1.2130534109821465E-02
 2.8250000000000001E-02   9.6553258500437877E-01   1.1923996818420433E-02
 2.8750000000000001E-02   9.6667713639158925E-01   1.1980636702078754E-02
 2.9250000000000002E-02   9.6495582888385212E-01   1.1895531374249622E-02
 2.9750000000000002E-02   9.6481592764825264E-01   1.1888634322160582E-02
 3.0249999999999999E-02   9.6620331003034909E-01   1.1957164256615653E-02
 3.0750000000000000E-02   9.6783015723720967E-01   1.2037899497249887E-02
 3.1250000000000000E-02   9.6890408194383038E-01   1.2091418519964574E-02
 3.1750000000000000E-02   9.6505739457749362E-01   1.1900540385527639E-02
 3.2250000000000001E-02   9.6295142524654698E-01   1.1797001443015891E-02
 3.2750000000000001E-02   9.6508711200599107E-01   1.1902006287123193E-02
 3.3250000000000002E-02   9.5987688174219288E-01   1.1647058030825138E-02
 3.3750000000000002E-02   9.6031258126508412E-01   1.1668219385633213E-02
 3.4250000000000003E-02   9.6322161282992202E-01   1.1810247158112247E-02
 3.4750000000000003E-02   9.6208664193614335E-01   1.1754681071763320E-02
 3.5250000000000004E-02   9.6279807457411537E-01   1.1789488515750669E-02
 3.5750000000000004E-02   9.6287328124771887E-01   1.1793172578405953E-02
 3.6249999999999998E-02   9.6110768292773063E-01   1.1706910741735566E-02
 3.6749999999999998E-02   9.6048603467317462E-01   1.1676651810087566E-02
 3.7249999999999998E-02   9.5917793265649920E-01   1.1613171129836709E-02
 3.7749999999999999E-02   9.5933433118571909E-01   1.1620747313988090E-02
 3.8249999999999999E-02   9.5784335950744692E-01   1.1548672941109820E-02
 3.8750000000000000E-02   9.5883649205073718E-01   1.1596644096436530E-02
 3.9250000000000000E-02   9.5525145017201740E-01   1.1424177284772945E-02
 3.9750000000000001E-02   9.5582169843713816E-01   1.1451480893935183E-02
 4.0250000000000001E-02   9.5510743728442982E-01   1.1417289645937002E-02
 4.0750000000000001E-02   9.5351092483229472E-01   1.1341142431154800E-02
 4.1250000000000002E-02   9.5518321239457027E-01   1.1420913319291163E-02
 4.1750000000000002E-02   9.5709881919677164E-01   1.1512807234401004E-02
 4.2250000000000003E-02   9.5467239540919069E-01   1.1396502009669901E-02
 4.2750000000000003E-02   9.5694452479111813E-01   1.1505385086518856E-02
 4.3250000000000004E-02   9.5655254710522608E-01   1.1486545607683699E-02
 4.3750000000000004E-02   9.5465378794195632E-01   1.1395613521267153E-02
 4.4249999999999998E-02   9.5515482843774258E-01   1.1419555857153142E-02
 4.4749999999999998E-02   9.5022370574418114E-01   1.1185555436779411E-02
 4.5249999999999999E-02   9.5151274568637911E-01   1.1246374773917463E-02
 4.5749999999999999E-02   9.5264414674186526E-01   1.1299960489647681E-02
 4.6249999999999999E-02   9.5293020486015867E-01   1.1313539124169603E-02
 4.6750000000000000E-02   9.5033815455298531E-01   1.1190945345662296E-02
 4.7250000000000000E-02   9.4936314436677349E-01   1.1145090066465952E-02
 4.7750000000000001E-02   9.4965693696437392E-01   1.1158892435880446E-02
 4.8250000000000001E-02   9.5134317598351026E-01   1.1238360021768165E-02
 4.8750000000000002E-02   9.5305472744057318E-01   1.1319453795524983E-02
 4.9250000000000002E-02   9.5045496391364215E-01   1.1196448431882765E-02
 4.9750000000000003E-02   9.5004477347448013E-01   1.1177132613592397E-02
 5.0250000000000003E-02   9.4862162836035513E-01   1.1110310602546213E-02
 5.0750000000000003E-02   9.4835044526103363E-01   1.1097611601562135E-02
 5.1250000000000004E-02   9.4722494203347718E-01   1.1045022688248952E-02
 5.1750000000000004E-02   9.4767336793139023E-01   1.1065952848416910E-02
 5.2249999999999998E-02   9.4501516598485702E-01   1.0942315296437738E-02
 5.2749999999999998E-02   9.4829477280219399E-01   1.1095005911118970E-02
 5.3249999999999999E-02   9.4501261951538595E-01   1.0942197354799458E-02
 5.3749999999999999E-02   9.4511920902066249E-01   1.0947134942809163E-02
 5.4250000000000000E-02   9.4129001259790179E-01   1.0770798822213049E-02
 5.4750000000000000E-02   9.4060145320790212E-01   1.0739317765814580E-02
 5.5250000000000000E-02   9.4280098670382562E-01   1.0840123369369112E-02
 5.5750000000000001E-02   9.4214809390948884E-01   1.0810127261148788E-02
 5.6250000000000001E-02   9.3986680564789082E-01   1.0705805696618224E-02
 5.6750000000000002E-02   9.3722923051790741E-01   1.0586134594658231E-02
 5.7250000000000002E-02   9.3863722631017610E-01   1.0649892122660178E-02
 5.7750000000000003E-02   9.3800229719188488E-01   1.0621105415755111E-02
 5.8250000000000003E-02   9.3533962307421303E-01   1.0501018922031567E-02
 5.8750000000000004E-02   9.3335003372706937E-01   1.0411955454365874E-02
 5.9250000000000004E-02   9.3183949619210282E-01   1.0344715899652617E-02
 5.9750000000000004E-02   9.3506718550446677E-01   1.0488789685453453E-02
 6.0249999999999998E-02   9.3320842915167201E-01   1.0405638231544338E-02
 6.0749999999999998E-02   9.3283196031408444E-01   1.0388857291520085E-02
 6.1249999999999999E-02   9.3384272774332444E-01   1.0433957795758968E-02
 6.1749999999999999E-02   9.3272511629918498E-01   1.0384098464281399E-02
 6.2250000000000000E-02   9.3112693682875802E-01   1.0313110570325554E-02
 6.2750000000000000E-02   9.3050316753087270E-01   1.0285502990333298E-02
 6.3250000000000001E-02   9.2896948914149724E-01   1.0217859174458927E-02
 6.3750000000000001E-02   9.2786877727628303E-01   1.0169517671436593E-02
 6.4250000000000002E-02   9.2833061213838097E-01   1.0189779784388904E-02
 6.4750000000000002E-02   9.2646187727917573E-01   1.0107978856606234E-02
 6.5250000000000002E-02   9.2427000296323669E-01   1.0012661741197530E-02
 6.5750000000000003E-02   9.2424940837601888E-01   1.0011769362377888E-02
 6.6250000000000003E-02   9.2373524209169466E-01   9.9895094821519648E-03
 6.6750000000000004E-02   9.2384977375212862E-01   9.9944647024678476E-03
 6.7250000000000004E-02   9.2016970422107314E-01   9.8361656257027613E-03
 6.7750000000000005E-02   9.2234459383784018E-01   9.9294898826687225E-03
 6.8250000000000005E-02   9.2161165805682732E-01   9.8979658370223940E-03
 6.8750000000000006E-02   9.2428654825822931E-01   1.0013378704379107E-02
 6.9250000000000006E-02   9.1953709886149060E-01   9.8091445348852720E-03
 6.9750000000000006E-02   9.2203976882095684E-01   9.9163700278736677E-03
 7.0250000000000007E-02   9.1998144388390590E-01   9.8281184507509473E-03
 7.0750000000000007E-02   9.1792200635163101E-01   9.7404100154322437E-03
 7.1250000000000008E-02   9.1889552247283890E-01   9.7817971568606218E-03
 7.1750000000000008E-02   9.1723563537574604E-01   9.7113093301326257E-03
 7.2249999999999995E-02   9.1730942000050153E-01   9.7144345108505573E-03
 7.2749999999999995E-02   9.1690996164021898E-01   9.6975242819695509E-03
 7.3249999999999996E-02   9.1704966725374581E-01   9.7034359125761204E-03
 7.3749999999999996E-02   9.1641681139263209E-01   9.6766782670250160E-03
 7.4249999999999997E-02   9.1500907540042475E-01   9.6173565609798829E-03
 7.4749999999999997E-02   9.1601016477529518E-01   9.6595141553701275E-03
 7.5249999999999997E-02   9.1772439988330479E-01   9.7320252221060853E-03
 7.5749999999999998E-02   9.1461599990568343E-01   9.6008412628977649E-03
 7.6249999999999998E-02   9.1413899996447634E-01   9.5808284078277173E-03
 7.6749999999999999E-02   9.1072997992031934E-01   9.4387100264096864E-03
 7.7249999999999999E-02   9.1022166752313560E-01   9.4176552762120398E-03
 7.7750000000000000E-02   9.0892106412269347E-01   9.3639434956635341E-03
 7.8250000000000000E-02   9.0703618308479450E-01   9.2865106199702917E-03
 7.8750000000000001E-02   9.0734023416562692E-01   9.2989687499217422E-03
 7.9250000000000001E-02   9.0621072054885832E-01   9.2527513997497732E-03
 7.9750000000000001E-02   9.0674949353773626E-01   9.2747753282758395E-03
 8.0250000000000002E-02   9.0503870973362210E-01   9.2049774990508107E-03
 8.0750000000000002E-02   9.0562439308998954E-01   9.2288281369538872E-03
 8.1250000000000003E-02   9.0206196816099038E-01   9.0844701665040023E-03
 8.1750000000000003E-02   9.0261700909448339E-01   9.1068495978717957E-03
 8.2250000000000004E-02   9.0352618883927027E-01   9.1435973278957122E-03
 8.2750000000000004E-02   9.0241650268856377E-01   9.0987603492921083E-03
 8.3250000000000005E-02   9.0035408063025646E-01   9.0158662498669544E-03
 8.3750000000000005E-02   9.0015560923784488E-01   9.0079191544671904E-03
 8.4250000000000005E-02   8.9872040459196212E-01   8.9506076358223125E-03
 8.4750000000000006E-02   8.9687028059056983E-01   8.8771313076234440E-03
 8.5250000000000006E-02   9.0060385529254439E-01   9.0258750775555081E-03
 8.5750000000000007E-02   8.9752785983722827E-01   8.9031945656682290E-03
 8.6250000000000007E-02   8.9606593101223009E-01   8.8453286394673588E-03
 8.6750000000000008E-02   8.9757359528107250E-01   8.9050094293547655E-03
 8.7250000000000008E-02   8.9451752399718532E-01   8.7843478176968196E-03
 8.7750000000000009E-02   8.9476038416589321E-01   8.7938914525722035E-03
 8.8249999999999995E-02   8.9305496078013913E-01   8.7270378667436074E-03
 8.8749999999999996E-02   8.9318580455600749E-01   8.7321534737807918E-03
 8.9249999999999996E-02   8.9201176408103422E-01   8.6863322975842486E-03
 8.9749999999999996E-02   8.9409957036138599E-01   8.7679417545688358E-03
 9.0249999999999997E-02   8.9163388315465886E-01   8.6716225628322291E-03
 9.0749999999999997E-02   8.8767426575344388E-01   8.5186079196607929E-03
 9.1249999999999998E-02   8.8636674418398165E-01   8.4685279359767093E-03
 9.1749999999999998E-02   8.8466904023291038E-01   8.4038332687599304E-03
 9.2249999999999999E-02   8.8553621689367257E-01   8.4368324131233532E-03
 9.2749999999999999E-02   8.8636391083519228E-01   8.4684196549362385E-03
 9.3250000000000000E-02   8.8380081130056243E-01   8.3708911555257764E-03
 9.3750000000000000E-02   8.8670521979373851E-01   8.4814708062738043E-03
 9.4250000000000000E-02   8.8268762570173953E-01   8.3287967612615862E-03
 9.4750000000000001E-02   8.8208905440855123E-01   8.3062279170136640E-03
 9.5250000000000001E-02   8.7898431692769441E-01   8.1899003349909464E-03
 9.5750000000000002E-02   8.7807754018494244E-01   8.1561571745278477E-03
 9.6250000000000002E-02   8.7490970903913223E-01   8.0390930477662569E-03
 9.6750000000000003E-02   8.7666136588444099E-01   8.1036669266577044E-03
 9.7250000000000003E-02   8.7520029479182493E-01   8.0497785388617751E-03
 9.7750000000000004E-02   8.7494740496466183E-01   8.0404786108034497E-03
 9.8250000000000004E-02   8.7502758135277936E-01   8.0434261943761361E-03
 9.8750000000000004E-02   8.7506536610779784E-01   8.0448155840625330E-03
 9.9250000000000005E-02   8.7240282116406576E-01   7.9473503105758105E-03
 9.9750000000000005E-02   8.7031083142838417E-01   7.8713942571288324E-03
 1.0025000000000001E-01   8.6797081500756923E-01   7.7870793740895559E-03
 1.0075000000000001E-01   8.6626752324898459E-01   7.7261341149328002E-03
 1.0125000000000001E-01   8.6742986388847476E-01   7.7676847453516133E-03
 1.0175000000000001E-01   8.6317353145912146E-01   7.6163443246035356E-03
 1.0225000000000001E-01   8.6269035625559620E-01   7.5993051555113779E-03
 1.0275000000000001E-01   8.6560811724467224E-01   7.7026363157862510E-03
 1.0325000000000001E-01   8.6519064428339443E-01   7.6877874862775388E-03
 1.0375000000000001E-01   8.6215241129065967E-01   7.5803681833438623E-03
 1.0425000000000000E-01   8.6004998857616910E-01   7.5066970462411850E-03
 1.0475000000000000E-01   8.6189607051307504E-01   7.5713568252941781E-03
 1.0525000000000000E-01   8.6082841803683308E-01   7.5339111492305584E-03
 1.0575000000000000E-01   8.5975557653436063E-01   7.4964235622747878E-03
 1.0625000000000000E-01   8.5674907599834593E-01   7.3921145847339010E-03
 1.0675000000000000E-01   8.5594760433477801E-01   7.3644926718693981E-03
 1.0725000000000000E-01   8.5764112361238676E-01   7.4229493960589546E-03
 1.0775000000000000E-01   8.5468871898662246E-01   7.3212628348316875E-03
 1.0825000000000000E-01   8.5486613318868521E-01   7.3273436474763018E-03
 1.0875000000000000E-01   8.5265921923086319E-01   7.2519713550680933E-03
 1.0925000000000000E-01   8.5118977417561270E-01   7.2021091940757242E-03
 1.0975000000000000E-01   8.5172576182595572E-01   7.2202667865618004E-03
 1.1025000000000000E-01   8.5163993014703976E-01   7.2173567703285244E-03
 1.1075000000000000E-01   8.4923514829242486E-01   7.1361825878250027E-03
 1.1125000000000000E-01   8.4756562158399606E-01   7.0802312513203684E-03
 1.1175000000000000E-01   8.4902478041792739E-01   7.1291142706652478E-03
 1.1225000000000000E-01   8.4599937783603163E-01   7.0280409929995942E-03
 1.1275000000000000E-01   8.4262559248095226E-01   6.9166005270680248E-03
 1.1325000000000000E-01   8.4112251059383436E-01   6.8673808838219151E-03
 1.1375000000000000E-01   8.4424718666959375E-01   6.9699971371850970E-03
 1.1425000000000000E-01   8.4224050366426662E-01   6.9039653533106036E-03
 1.1475000000000000E-01   8.4257448172196814E-01   6.9149225313238022E-03
 1.1525000000000001E-01   8.4121675999192791E-01   6.8704594142503933E-03
 1.1575000000000001E-01   8.3946288072180375E-01   6.8133406107834188E-03
 1.1625000000000001E-01   8.3952176653408228E-01   6.8152525538737619E-03
 1.1675000000000001E-01   8.3904981419587354E-01   6.7999402023711198E-03
 1.1725000000000001E-01   8.3895959020468869E-01   6.7970158525497435E-03
 1.1775000000000001E-01   8.3568982582335072E-01   6.6916708502396489E-03
 1.1825000000000001E-01   8.3333721593636045E-01   6.6166356551369187E-03
 1.1875000000000001E-01   8.3040107800268470E-01   6.5238764623449441E-03
 1.1925000000000001E-01   8.2925645688386229E-01   6.4879808370697165E-03
 1.1975000000000001E-01   8.2642146921928494E-01   6.3997126638336930E-03
 1.2025000000000000E-01   8.2748316980357894E-01   6.4326628404717656E-03
 1.2075000000000000E-01   8.2439691898614376E-01   6.3372311966334973E-03
 1.2125000000000000E-01   8.2619203689861143E-01   6.3926088329280435E-03
 1.2175000000000000E-01   8.2320681308582044E-01   6.3007164533457113E-03
 1.2225000000000000E-01   8.2303696387457037E-01   6.2955180485627952E-03
 1.2275000000000000E-01   8.2067205760044415E-01   6.2234714031117588E-03
 1.2325000000000000E-01   8.1972078771007117E-01   6.1946661555760127E-03
 1.2375000000000000E-01   8.2202676993228863E-01   6.2646664817988832E-03
 1.2425000000000000E-01   8.1750264822756757E-01   6.1278875073997848E-03
 1.2475000000000000E-01   8.1913536105575091E-01   6.1769887238893508E-03
 1.2525000000000000E-01   8.1723365735456943E-01   6.1198262127468038E-03
 1.2575000000000000E-01   8.1475596010261542E-01   6.0459464434918691E-03
 1.2625000000000000E-01   8.1357877251245914E-01   6.0110805276572957E-03
 1.2675000000000000E-01   8.1473606566267864E-01   6.0453559534856330E-03
 1.2725000000000000E-01   8.1071332082468750E-01   5.9268419648696533E-03
 1.2775000000000000E-01   8.1256304662932310E-01   5.9811181647137918E-03
 1.2825000000000000E-01   8.1155418156453940E-01   5.9514692031898001E-03
 1.2875000000000000E-01   8.0936666348416919E-01   5.8875602093961107E-03
 1.2925000000000000E-01   8.0879228799701930E-01   5.8708653176381157E-03
 1.2975000000000000E-01   8.0750648049571483E-01   5.8336205497799432E-03
 1.3025000000000000E-01   8.0544301325630918E-01   5.7742207870325416E-03
 1.3075000000000001E-01   8.0387514861599196E-01   5.7293918097436041E-03
 1.3125000000000001E-01   7.9799164037127635E-01   5.5634921356225164E-03
 1.3175000000000001E-01   7.9825773027106928E-01   5.5709164223293082E-03
 1.3225000000000001E-01   7.9466598472887218E-01   5.4713261731356129E-03
 1.3275000000000001E-01   7.9329248363781346E-01   5.4335975576504051E-03
 1.3325000000000001E-01   7.9429539597161358E-01   5.4611272010094622E-03
 1.3375000000000001E-01   7.9234329913401513E-01   5.4076387210689721E-03
 1.3425000000000001E-01   7.9219429253184570E-01   5.4035720666151931E-03
 1.3475000000000001E-01   7.8997352273044552E-01   5.3432347277775289E-03
 1.3525000000000001E-01   7.8830094033368459E-01   5.2981260898252430E-03
 1.3575000000000001E-01   7.8625150302537405E-01   5.2432439697122739E-03
 1.3625000000000001E-01   7.8735759144308770E-01   5.2728107984396739E-03
 1.3675000000000001E-01   7.8350843758275734E-01   5.1704557099061582E-03
 1.3725000000000001E-01   7.7955900513290177E-01   5.0669904077995263E-03
 1.3775000000000001E-01   7.7942633006143069E-01   5.0635418338836839E-03
 1.3825000000000001E-01   7.7692312356211590E-01   4.9988062201743368E-03
 1.3875000000000001E-01   7.7565786498112355E-01   4.9663224456586519E-03
 1.3925000000000001E-01   7.7381054348064471E-01   4.9191796432206201E-03
 1.3975000000000001E-01   7.7106533149067147E-01   4.8497440503969111E-03
 1.4025000000000001E-01   7.7131566766809367E-01   4.8560452428307631E-03
 1.4075000000000001E-01   7.6852477400938468E-01   4.7861422136423609E-03
 1.4125000000000001E-01   7.6450583541520589E-01   4.6868098087689295E-03
 1.4175000000000001E-01   7.6357139372991112E-01   4.6639373741762281E-03
 1.4225000000000002E-01   7.6282566877079006E-01   4.6457443262706462E-03
 1.4275000000000002E-01   7.6175436364119309E-01   4.6197014950142444E-03
 1.4325000000000002E-01   7.5965569585763304E-01   4.5690015500101993E-03
 1.4375000000000002E-01   7.5808173968060633E-01   4.5312524016686397E-03
 1.4424999999999999E-01   7.5755415478096710E-01   4.5186515130953894E-03
 1.4474999999999999E-01   7.5354481342402846E-01   4.4237487331998081E-03
 1.4524999999999999E-01   7.5355973570053303E-01   4.4240991535675232E-03
 1.4574999999999999E-01   7.5131040017865058E-01   4.3715123953601423E-03
 1.4624999999999999E-01   7.4961034689281725E-01   4.3320793344682387E-03
 1.4674999999999999E-01   7.4617385486928745E-01   4.2531844991251441E-03
 1.4724999999999999E-01   7.4377032374034857E-01   4.1986482845002594E-03
 1.4774999999999999E-01   7.3998084294866917E-01   4.1137322159575350E-03
 1.4824999999999999E-01   7.3951908511437670E-01   4.1034737298259218E-03
 1.4874999999999999E-01   7.3937285276192333E-01   4.1002290121790914E-03
 1.4924999999999999E-01   7.3629621573881898E-01   4.0324072315524248E-03
 1.4974999999999999E-01   7.3405912456462485E-01   3.9836234215951394E-03
 1.5024999999999999E-01   7.2980372632890844E-01   3.8920500585987090E-03
 1.5075000000000000E-01   7.2604438275763350E-01   3.8124731195316856E-03
 1.5125000000000000E-01   7.2035184200121716E-01   3.6943054066011717E-03
 1.5175000000000000E-01   7.1864311042753581E-01   3.6593771922100696E-03
 1.5225000000000000E-01   7.1949684815810111E-01   3.6767973547900518E-03
 1.5275000000000000E-01   7.1917947659951631E-01   3.6703142740268789E-03
 1.5325000000000000E-01   7.1551174870074274E-01   3.5960124647391009E-03
 1.5375000000000000E-01   7.1147591334192672E-01   3.5155632730380533E-03
 1.5425000000000000E-01   7.0855346191576341E-01   3.4581562214719289E-03
 1.5475000000000000E-01   7.0506470917271469E-01   3.3905489655156004E-03
 1.5525000000000000E-01   7.0242142219402826E-01   3.3399895160074670E-03
 1.5575000000000000E-01   6.9888255852963754E-01   3.2731877745427211E-03
 1.5625000000000000E-01   6.9667464648877897E-01   3.2320207099834652E-03
 1.5675000000000000E-01   6.9299838123391189E-01   3.1643389131943431E-03
 1.5725000000000000E-01   6.9135152794456300E-01   3.1343668063879373E-03
 1.5775000000000000E-01   6.8868533173362645E-01   3.0862950597292790E-03
 1.5825000000000000E-01   6.8650320578521440E-01   3.0473644008324405E-03
 1.5875000000000000E-01   6.8280579384975393E-01   2.9822421341338602E-03
 1.5925000000000000E-01   6.8063177500436811E-01   2.9444419170372056E-03
 1.5975000000000000E-01   6.8061928260963545E-01   2.9442257524714271E-03
 1.6025000000000000E-01   6.7195849205680303E-01   2.7972024416571596E-03
 1.6075000000000000E-01   6.7080818365801942E-01   2.7780977343356962E-03
 1.6125000000000000E-01   6.6583007286212059E-01   2.6965454070261140E-03
 1.6175000000000000E-01   6.6040106872298909E-01   2.6096675238798301E-03
 1.6225000000000001E-01   6.5335175304640436E-01   2.5000135022480489E-03
 1.6275000000000001E-01   6.5196999394038713E-01   2.4789316066507064E-03
 1.6325000000000001E-01   6.4481293438702114E-01   2.3718601209549084E-03
 1.6375000000000001E-01   6.4077440278825482E-01   2.3129951891968366E-03
 1.6425000000000001E-01   6.3670141106900602E-01   2.2547446275650689E-03
 1.6475000000000001E-01   6.3194664126746503E-01   2.1881432544557135E-03
 1.6525000000000001E-01   6.2647996855412202E-01   2.1134056688585025E-03
 1.6575000000000001E-01   6.1893844380137664E-01   2.0134643566844120E-03
 1.6625000000000001E-01   6.1474075980467457E-01   1.9593956954035694E-03
 1.6675000000000001E-01   6.1117711292740995E-01   1.9143548453029785E-03
 1.6725000000000001E-01   6.0658707464163009E-01   1.8574910048181181E-03
 1.6775000000000001E-01   6.0252355241892896E-01   1.8082156483356445E-03
 1.6825000000000001E-01   5.9420019586774808E-01   1.7103511101550293E-03
 1.6875000000000001E-01   5.8869699955128718E-01   1.6478641313321619E-03
 1.6925000000000001E-01   5.8133651311519208E-01   1.5669838370608172E-03
 1.6975000000000001E-01   5.7195484310865574E-01   1.4682536141685724E-03
 1.7025000000000001E-01   5.6508464765397914E-01   1.3989691745093587E-03
 1.7075000000000001E-01   5.5741039217087329E-01   1.3245073008935882E-03
 1.7125000000000001E-01   5.5225721712436338E-01   1.2762028549954218E-03
 1.7175000000000001E-01   5.4147020357247500E-01   1.1793762101051110E-03
 1.7225000000000001E-01   5.3403467573322583E-01   1.1159171212595461E-03
 1.7275000000000001E-01   5.2180210616050859E-01   1.0171322444572930E-03
 1.7325000000000002E-01   5.0692341109602035E-01   9.0599021191928493E-04
 1.7375000000000002E-01   4.8622871483778890E-01   7.6686077409015576E-04
 1.7425000000000002E-01   4.6593543362069806E-01   6.4663181370711508E-04
 1.7475000000000002E-01   4.4261954963451822E-01   5.2659469441979306E-04
 1.7525000000000002E-01   4.1581475054382500E-01   4.1016035168287050E-04
 1.7575000000000002E-01   3.4839212647586237E-01   2.0212844625505622E-04
 1.7624999999999999E-01   2.2683427671754131E-01   3.6323595894379099E-05
 1.7674999999999999E-01   1.8549997728365689E-02   1.6245368027819396E-09
 1.7724999999999999E-01   9.7541773121759723E-04   1.2419859852670435E-14
 1.7774999999999999E-01   1.0333845640171794E-03   1.5645951931424553E-14
 1.7824999999999999E-01   9.6836788361150485E-04   1.2064674826282331E-14
 1.7874999999999999E-01   1.0358581096401780E-03   1.5796293452536474E-14
 1.7924999999999999E-01   9.5222871418263280E-04   1.1280262466179195E-14
 1.7974999999999999E-01   1.0411682774353183E-03   1.6122701787991276E-14
 1.8024999999999999E-01   9.9338703677078442E-04   1.3360664692476761E-14
 1.8074999999999999E-01   9.9004832306669329E-04   1.3181950649349917E-14
 1.8124999999999999E-01   1.0029960906532424E-03   1.3885165882483859E-14
 1.8174999999999999E-01   1.0409609748639229E-03   1.6109865133077846E-14
 1.8225000000000000E-01   9.6434619039506315E-04   1.1865498479543666E-14
 1.8275000000000000E-01   9.9480648957307521E-04   1.3437192850401198E-14
 1.8325000000000000E-01   1.0000000000457278E-03   1.3720000002509541E-14
 1.8375000000000000E-01   1.0272153926814940E-03   1.5275667118935416E-14
 1.8425000000000000E-01   1.0000498664805165E-03   1.3722736877159881E-14
 1.8475000000000000E-01   9.6830067950784264E-04   1.2061326052444367E-14
 1.8525000000000000E-01   9.7964932595102981E-04   1.2636787642756548E-14
 1.8575000000000000E-01   1.0318892231069563E-03   1.5555587513130244E-14
 1.8625000000000000E-01   1.0023003005116971E-03   1.3846676747055603E-14
 1.8675000000000000E-01   9.8664309774232828E-04   1.3001529314697738E-14
 1.8725000000000000E-01   9.9783538433995491E-04   1.3601591051638785E-14
 1.8775000000000000E-01   1.0112133211779321E-03   1.4345815460285356E-14
 1.8825000000000000E-01   1.0013680643771170E-03   1.3795233583706324E-14
 1.8875000000000000E-01   9.8489024797804303E-04   1.2909382243867939E-14
 1.8925000000000000E-01   1.0159357120106747E-03   1.4615679759919192E-14
 1.8975000000000000E-01   1.0040186831898816E-03   1.3941878351541623E-14
 1.9025000000000000E-01   9.9664410219642849E-04   1.3536753348091169E-14
 1.9075000000000000E-01   1.0050525722357254E-03   1.3999393756892228E-14
 1.9125000000000000E-01   9.9227044361154004E-04   1.3300694944395659E-14
 1.9175000000000000E-01   1.0288009219375737E-03   1.5370199000777855E-14
 1.9225000000000000E-01   9.6028527062228116E-04   1.1666892097063770E-14
 1.9275000000000000E-01   1.0025088033442610E-03   1.3858202124503350E-14
 1.9325000000000001E-01   1.0372623191348032E-03   1.5882121614862011E-14
 1.9375000000000001E-01   9.5252411725420185E-04   1.1294266560152071E-14
 1.9425000000000001E-01   9.9848300245405485E-04   1.3636936424660559E-14
 1.9475000000000001E-01   1.0206534488928470E-03   1.4889062093332297E-14
 1.9525000000000001E-01   1.0196656666774597E-03   1.4831507536335926E-14
 1.9575000000000001E-01   9.4952014317883600E-04   1.1152464273077838E-14
 1.9625000000000001E-01   1.0562446865713436E-03   1.7077026814992652E-14
 1.9675000000000001E-01   9.6070031387353728E-04   1.1687075287127730E-14
 1.9725000000000001E-01   1.0161455380379490E-03   1.4627758084168107E-14
 1.9775000000000001E-01   9.6353426757809731E-04   1.1825588707942872E-14
 1.9825000000000001E-01   1.0278466457740371E-03   1.5313251074526714E-14
 1.9875000000000001E-01   1.0020351737835933E-03   1.3832031763962151E-14
 1.9925000000000001E-01   9.7341341641536564E-04   1.2318091406048220E-14
 1.9975000000000001E-01   1.0163026893231935E-03   1.4636809166810667E-14
 2.0025000000000001E-01   1.0087971594804283E-03   1.4209196303465693E-14
 2.0075000000000001E-01   1.0123311866753698E-03   1.4409356173264000E-14
 2.0125000000000001E-01   9.7560491174239223E-04   1.2429395972712674E-14
 2.0175000000000001E-01   1.0198577031851456E-03   1.4842683731502071E-14
 2.0225000000000001E-01   1.0021630318484255E-03   1.3839092894679960E-14
 2.0275000000000001E-01   1.0048925509318816E-03   1.3990480128515035E-14
 2.0325000000000001E-01   9.5805820521311475E-04   1.1559037966611353E-14
 2.0375000000000001E-01   1.0655729774659323E-03   1.7688332975023296E-14
 2.0425000000000001E-01   9.4789483719795160E-04   1.1076300834493491E-14
 2.0475000000000002E-01   1.0112033677555079E-03   1.4345250642357883E-14
 2.0525000000000002E-01   1.0127720181229180E-03   1.4434471462690881E-14
 2.0575000000000002E-01   1.0128018668510747E-03   1.4436173206635943E-14
 2.0625000000000002E-01   9.7348562114464490E-04   1.2321746681010103E-14
 2.0675000000000002E-01   9.9003532397220475E-04   1.3181258359717868E-14
 2.0725000000000002E-01   1.0133263985336830E-03   1.4466102514654737E-14
 2.0775000000000002E-01   9.9974306162072370E-04   1.3705904655361147E-14
 2.0824999999999999E-01   1.0052191238847717E-03   1.4008675666393224E-14
 2.0874999999999999E-01   9.9229599259669584E-04   1.3302064862786802E-14
 2.0924999999999999E-01   1.0081519646158474E-03   1.4172880145792983E-14
 2.0974999999999999E-01   9.9001478611776984E-04   1.3180164635745682E-14
 2.1024999999999999E-01   1.0311717604227933E-03   1.5512370008860259E-14
 2.1074999999999999E-01   9.6344159080168730E-04   1.1821039624980602E-14
 2.1124999999999999E-01   9.9173559444721659E-04   1.3272040998438137E-14
 2.1174999999999999E-01   1.0144991434071660E-03   1.4533186610559193E-14
 2.1224999999999999E-01   1.0147279825757538E-03   1.4546303971231831E-14
 2.1274999999999999E-01   9.8953381463914815E-04   1.3154570411464058E-14
 2.1325000000000000E-01   9.8596787855924871E-04   1.2965974921184777E-14
 2.1375000000000000E-01   1.0058887671034729E-03   1.4046041420303186E-14
 2.1425000000000000E-01   1.0175081213176667E-03   1.4706375423834773E-14
 2.1475000000000000E-01   9.8283994850950434E-04   1.2802220804775230E-14
 2.1525000000000000E-01   1.0105428976341535E-03   1.4307808793460325E-14
 2.1575000000000000E-01   9.9645715690228290E-04   1.3526599591516666E-14
 2.1625000000000000E-01   9.9797759601059758E-04   1.3609346713836077E-14
 2.1675000000000000E-01   1.0068744303412544E-03   1.4101176858136588E-14
 2.1725000000000000E-01   9.9834059208806880E-04   1.3629158122330175E-14
 2.1775000000000000E-01   1.0267262441678721E-03   1.5246591486157169E-14
 2.1825000000000000E-01   9.6359303662836235E-04   1.1828474094489596E-14
 2.1875000000000000E-01   9.7173468992685862E-04   1.2233336976229982E-14
 2.1925000000000000E-01   1.0437580025223481E-03   1.6283710939098100E-14
 2.1975000000000000E-01   9.9403768154592790E-04   1.3395702761987234E-14
 2.2025000000000000E-01   9.9345076433510768E-04   1.3364093465041485E-14
 2.2075000000000000E-01   1.0086011612726689E-03   1.4198156758191509E-14
 2.2125000000000000E-01   1.0001574870748793E-03   1.3728644932599105E-14
 2.2175000000000000E-01   9.8564982825052167E-04   1.2949252926617918E-14
 2.2225000000000000E-01   1.0191776776168689E-03   1.4803135807503374E-14
 2.2275000000000000E-01   9.9018122448046560E-04   1.3189030112538871E-14
 2.2325000000000000E-01   1.0252945357743079E-03   1.5161727356549740E-14
 2.2375000000000000E-01   9.6481391741681495E-04   1.1888535240745820E-14
 2.2425000000000000E-01   1.0371050985348632E-03   1.5872494622787558E-14
 2.2475000000000001E-01   9.8334334966196238E-04   1.2828469659398468E-14
 2.2525000000000001E-01   9.8140449542804056E-04   1.2727593123219273E-14
 2.2575000000000001E-01   9.9086526520276367E-04   1.3225513077528684E-14
 2.2625000000000001E-01   1.0159814255565731E-03   1.4618310554905779E-14
 2.2675000000000001E-01   1.0034651982486814E-03   1.3911160830893527E-14
 2.2725000000000001E-01   9.8932487236175486E-04   1.3143463462153699E-14
 2.2775000000000001E-01   1.0084018422715627E-03   1.4186936768529883E-14
 2.2825000000000001E-01   1.0329111679879812E-03   1.5617301828583145E-14
 2.2875000000000001E-01   9.6398010764293517E-04   1.1847491329996114E-14
 2.2925000000000001E-01   1.0300852073001142E-03   1.5447091291760105E-14
 2.2975000000000001E-01   9.6414780560983529E-04   1.1855737635915726E-14
 2.3025000000000001E-01   1.0088757116878009E-03   1.4213622541583904E-14
 2.3075000000000001E-01   1.0066924270750648E-03   1.4090983871288009E-14
 2.3125000000000001E-01   1.0036464346127852E-03   1.3921213561496095E-14
 2.3175000000000001E-01   9.8372034409456273E-04   1.2848153703812198E-14
 2.3225000000000001E-01   9.9973871284636507E-04   1.3705666180096410E-14
 2.3275000000000001E-01   1.0062020815998862E-03   1.4063549857108391E-14
 2.3325000000000001E-01   9.9740663578984888E-04   1.3578228861845310E-14
 2.3375000000000001E-01   9.9968230635269994E-04   1.3702573279372758E-14
 2.3425000000000001E-01   9.9569269397049138E-04   1.3485137937712468E-14
 2.3475000000000001E-01   1.0046236086604604E-03   1.3975508890986134E-14
 2.3525000000000001E-01   1.0319793797661510E-03   1.5561024622382105E-14
 2.3575000000000002E-01   9.6213300243817835E-04   1.1756946947966548E-14
 2.3625000000000002E-01   1.0180292766712991E-03   1.4736528290361627E-14
 2.3675000000000002E-01   9.8506287947248386E-04   1.2918435646341736E-14
 2.3725000000000002E-01   9.8939540984142372E-04   1.3147212305307172E-14
 2.3775000000000002E-01   1.0261911827009285E-03   1.5214834281688411E-14
 2.3825000000000002E-01   9.8320970947907540E-04   1.2821497325377161E-14
 2.3875000000000002E-01   1.0166523754422986E-03   1.4656964308697941E-14
 2.3925000000000002E-01   9.8581644307906544E-04   1.2958010944417218E-14
 2.3975000000000002E-01   1.0041250969758460E-03   1.3947789970386995E-14
 2.4024999999999999E-01   1.0124160434931528E-03   1.4414188132906416E-14
 2.4074999999999999E-01   9.8479596488537983E-04   1.2904439716628591E-14
 2.4124999999999999E-01   1.0027879917586570E-03   1.3873646042803372E-14
 2.4174999999999999E-01   1.0096783517947446E-03   1.4258908774789187E-14
 2.4224999999999999E-01   9.9093852427240958E-04   1.3229424794991595E-14
 2.4274999999999999E-01   1.0127567803150410E-03   1.4433602778583732E-14
 2.4324999999999999E-01   9.7322590480662598E-04   1.2308602661506859E-14
 2.4374999999999999E-01   1.0167705477533398E-03   1.4663780205268453E-14
 2.4424999999999999E-01   9.6610849614149792E-04   1.1952471503587060E-14
 2.4475000000000000E-01   1.0771195574578315E-03   1.8467570153920105E-14
 2.4525000000000000E-01   9.6404521020097822E-04   1.1850692143475112E-14
 2.4575000000000000E-01   9.7723451254662342E-04   1.2512649999957174E-14
 2.4625000000000000E-01   1.0160915821508161E-03   1.4624651478767582E-14
 2.4675000000000000E-01   9.9342437277856791E-04   1.3362673424162853E-14
 2.4725000000000000E-01   1.0127945932610471E-03   1.4435758508844503E-14
 2.4775000000000000E-01   1.0076026675846560E-03   1.4142016700901024E-14
 2.4825000000000000E-01   9.8183005386626057E-04   1.2749683336407491E-14
 2.4875000000000000E-01   9.8803579577462584E-04   1.3075094231196581E-14
 2.4925000000000000E-01   1.0206920852852217E-03   1.4891316697227018E-14
 2.4975000000000000E-01   1.0040136628239760E-03   1.3941599500930850E-14
 2.5025000000000003E-01   9.8328816152547043E-04   1.2825590015228694E-14
 2.5075000000000003E-01   1.0023959448122179E-03   1.3851962768771657E-14
 2.5125000000000003E-01   1.0019531957626943E-03   1.3827505841222599E-14
 2.5175000000000003E-01   1.0000000000457278E-03   1.3720000002509541E-14
 2.5225000000000003E-01   1.0157283219084064E-03   1.4603749007780131E-14
 2.5275000000000003E-01   9.5670628930667962E-04   1.1493932102500421E-14
 2.5325000000000003E-01   1.0175897471766864E-03   1.4711095051948251E-14
 2.5375000000000003E-01   9.9086746371498274E-04   1.3225630455944891E-14
 2.5425000000000003E-01   1.0191081781218969E-03   1.4799098414395414E-14
 2.5475000000000003E-01   1.0097812614928213E-03   1.4264722920847709E-14
 2.5525000000000003E-01   9.8911187016597398E-04   1.3132147937165968E-14
 2.5575000000000003E-01   1.0046015774059717E-03   1.3974283007531911E-14
 2.5624999999999998E-01   9.9007648730613804E-04   1.3183450678987296E-14
 2.5674999999999998E-01   1.0259847182499987E-03   1.5202593387169368E-14
 2.5724999999999998E-01   9.7538434709877153E-04   1.2418159638379941E-14
 2.5774999999999998E-01   1.0212509917403669E-03   1.4923960005566822E-14
 2.5824999999999998E-01   9.6594945642771097E-04   1.1944603036160750E-14
 2.5874999999999998E-01   1.0237109781452945E-03   1.5068275565493792E-14
 2.5924999999999998E-01   9.9570601007484597E-04   1.3485859337427059E-14
 2.5974999999999998E-01   1.0039920812330643E-03   1.3940400823235370E-14
 2.6024999999999998E-01   9.9167356323467720E-04   1.3268720744282431E-14
 2.6074999999999998E-01   1.0029976569216109E-03   1.3885252614415352E-14
 2.6124999999999998E-01   9.9977900114299836E-04   1.3707875602684957E-14
 2.6174999999999998E-01   1.0033694427766867E-03   1.3905851711585511E-14
 2.6224999999999998E-01   9.9385390669366226E-04   1.3385799271478094E-14
 2.6274999999999998E-01   9.9925926792195346E-04   1.3679393768924000E-14
 2.6324999999999998E-01   9.7856706553684902E-04   1.2581038516316644E-14
 2.6374999999999998E-01   1.0191932479420257E-03   1.4804040438461774E-14
 2.6424999999999998E-01   1.0198211221918996E-03   1.4840554293642615E-14
 2.6474999999999999E-01   9.7565511780460480E-04   1.2431954710135752E-14
 2.6524999999999999E-01   1.0029427029699279E-03   1.3882209788592528E-14
 2.6574999999999999E-01   1.0129499515517237E-03   1.4444618077678333E-14
 2.6624999999999999E-01   9.8572657692902032E-04   1.2953286627458089E-14
 2.6674999999999999E-01   1.0115885409785381E-03   1.4367119889997399E-14
 2.6724999999999999E-01   9.9432034834286121E-04   1.3410946191423171E-14
 2.6774999999999999E-01   1.0055231752779136E-03   1.4025632328478960E-14
 2.6824999999999999E-01   1.0289716188800714E-03   1.5380402331501097E-14
 2.6874999999999999E-01   9.6424199329975713E-04   1.1860371067325314E-14
 2.6924999999999999E-01   9.7884581755313532E-04   1.2595379847633750E-14
 2.6974999999999999E-01   1.0451447338935094E-03   1.6370421361923480E-14
 2.7024999999999999E-01   9.8151693067228033E-04   1.2733426705548170E-14
 2.7074999999999999E-01   9.9048010145527448E-04   1.3204961267038122E-14
 2.7124999999999999E-01   1.0052653785514319E-03   1.4011254253819892E-14
 2.7174999999999999E-01   1.0008696629108913E-03   1.3767789396388003E-14
 2.7224999999999999E-01   9.9149263934763653E-04   1.3259040253704754E-14
 2.7274999999999999E-01   1.0156596334959928E-03   1.4599799106748125E-14
 2.7324999999999999E-01   9.9474102411991716E-04   1.3433656142110682E-14
 2.7374999999999999E-01   1.0000000000457351E-03   1.3720000002509941E-14
 2.7424999999999999E-01   1.0000000000457278E-03   1.3720000002509541E-14
 2.7474999999999999E-01   1.0066010626722569E-03   1.4085869144924599E-14
 2.7524999999999999E-01   9.8734922490186557E-04   1.3038789367412242E-14
 2.7575000000000000E-01   9.9911473502808370E-04   1.3671481133971064E-14
 2.7625000000000000E-01   1.0053327179635277E-03   1.4015008901905622E-14
 2.7675000000000000E-01   9.9219403227959919E-04   1.3296598454638814E-14
 2.7725000000000000E-01   1.0005790223890443E-03   1.3751804358539418E-14
 2.7775000000000000E-01   1.0129748233828264E-03   1.4446036814439482E-14
 2.7825000000000000E-01   9.8838252585555409E-04   1.3093457596071884E-14
 2.7875000000000000E-01   1.0074662197135566E-03   1.4134357903620076E-14
 2.7925000000000000E-01   1.0000056362710192E-03   1.3720309321168647E-14
 2.7975000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.8025000000000000E-01   1.0027711656317943E-03   1.3872714903400428E-14
 2.8075000000000000E-01   9.9696211839396445E-04   1.3554039228639453E-14
 2.8125000000000000E-01   1.0002667161114387E-03   1.3734643237274784E-14
 2.8175000000000000E-01   9.9812984699417916E-04   1.3617653556165695E-14
 2.8225000000000000E-01   1.0018701530972868E-03   1.3822922273051564E-14
 2.8275000000000000E-01   1.0083886277479027E-03   1.4186193136701132E-14
 2.8325000000000000E-01   9.6044180348117778E-04   1.1674501080000626E-14
 2.8375000000000000E-01   1.0283965475375108E-03   1.5346047966714523E-14
 2.8425000000000000E-01   1.0027730214163381E-03   1.3872817598181647E-14
 2.8475000000000000E-01   1.0205295438841749E-03   1.4881833416606254E-14
 2.8525000000000000E-01   9.5717171540587629E-04   1.1516315068162947E-14
 2.8575000000000000E-01   1.0351337382652882E-03   1.5752154642880279E-14
 2.8625000000000000E-01   9.7805859722615543E-04   1.2554910209172842E-14
 2.8675000000000000E-01   1.0126951962532358E-03   1.4430092364912136E-14
 2.8725000000000001E-01   9.8689535420303691E-04   1.3014830893704963E-14
 2.8775000000000001E-01   1.0103873726905581E-03   1.4299002804072696E-14
 2.8825000000000001E-01   9.8868453422128080E-04   1.3109468184744045E-14
 2.8875000000000001E-01   1.0270377976377817E-03   1.5265105831300620E-14
 2.8925000000000001E-01   9.7221399091663530E-04   1.2257490853473497E-14
 2.8975000000000001E-01   1.0071668411348322E-03   1.4117564732346390E-14
 2.9025000000000001E-01   1.0040253187099132E-03   1.3942246920500519E-14
 2.9075000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.9125000000000001E-01   9.9108043586156264E-04   1.3237004728488014E-14
 2.9175000000000001E-01   1.0002109664798196E-03   1.3731581504732174E-14
 2.9225000000000001E-01   1.0087085977958147E-03   1.4204207293932765E-14
 2.9275000000000001E-01   1.0348107523148263E-03   1.5732503679095650E-14
 2.9325000000000001E-01   9.5795964026063204E-04   1.1554281928973261E-14
 2.9375000000000001E-01   1.0103929262002501E-03   1.4299317179756753E-14
 2.9425000000000001E-01   9.6613938590161099E-04   1.1954000220854937E-14
 2.9475000000000001E-01   1.0338446079162945E-03   1.5673831707915010E-14
 2.9525000000000001E-01   1.0039084639537873E-03   1.3935757309421649E-14
 2.9575000000000001E-01   9.7905096732508459E-04   1.2605942294533724E-14
 2.9625000000000001E-01   1.0071284709515316E-03   1.4115413499522854E-14
 2.9675000000000001E-01   9.9932941619721967E-04   1.3683235362231774E-14
 2.9725000000000001E-01   1.0004467110900114E-03   1.3744531936534147E-14
 2.9775000000000001E-01   1.0097653461584863E-03   1.4263823627205187E-14
 2.9825000000000002E-01   1.0047762191286967E-03   1.3984002798447480E-14
 2.9875000000000002E-01   9.8915234299763711E-04   1.3134297452712688E-14
 2.9925000000000002E-01   1.0022301892140012E-03   1.3842802831754502E-14
 2.9975000000000002E-01   1.0202780494888489E-03   1.4867169208411554E-14
 3.0025000000000002E-01   9.7810524824918353E-04   1.2557305735628779E-14
 3.0075000000000002E-01   1.0321464265904846E-03   1.5571102540677626E-14
 3.0125000000000002E-01   9.6632633235117175E-04   1.1963255227529275E-14
 3.0175000000000002E-01   1.0042085045791653E-03   1.3952424837875896E-14
 3.0225000000000002E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.0275000000000002E-01   1.0159378012405168E-03   1.4615799986457736E-14
 3.0325000000000002E-01   9.7391203772680861E-04   1.2343350083256417E-14
 3.0375000000000002E-01   9.8469564084410028E-04   1.2899182068256814E-14
 3.0425000000000002E-01   1.0254545203715020E-03   1.5171192775727914E-14
 3.0475000000000002E-01   1.0111033713179245E-03   1.4339577159690958E-14
 3.0525000000000002E-01   9.6523471754599488E-04   1.1909289381576786E-14
 3.0575000000000002E-01   1.0236619112732796E-03   1.5065386859560557E-14
 3.0625000000000002E-01   1.0046298029513657E-03   1.3975853573979924E-14
 3.0675000000000002E-01   9.8932694033725837E-04   1.3143573357078823E-14
 3.0725000000000002E-01   1.0000265004499488E-03   1.3721454402505394E-14
 3.0775000000000002E-01   1.0033219034053320E-03   1.3903216476987128E-14
 3.0825000000000002E-01   9.9469236716727026E-04   1.3431027949252315E-14
 3.0875000000000002E-01   1.0213997387857430E-03   1.4932656711934740E-14
 3.0925000000000002E-01   9.5495335336907069E-04   1.1409923793862959E-14
 3.0975000000000003E-01   1.0265852498961957E-03   1.5238218312450521E-14
 3.1025000000000003E-01   1.0135685936857838E-03   1.4479937646965153E-14
 3.1075000000000003E-01   9.6375980502794970E-04   1.1836664804788626E-14
 3.1125000000000003E-01   1.0370996599453999E-03   1.5872161683327092E-14
 3.1175000000000003E-01   9.8932119597397276E-04   1.3143268095796315E-14
 3.1225000000000003E-01   1.0062904618230270E-03   1.4068491621662902E-14
 3.1275000000000003E-01   9.8880620452942557E-04   1.3115922528618106E-14
 3.1325000000000003E-01   1.0314917545780563E-03   1.5531634224556126E-14
 3.1375000000000003E-01   9.6374618169971758E-04   1.1835995545291187E-14
 3.1425000000000003E-01   1.0148327386500201E-03   1.4552311688410433E-14
 3.1475000000000003E-01   9.9338038792002822E-04   1.3360306998363973E-14
 3.1525000000000003E-01   1.0027671606733255E-03   1.3872493280297995E-14
 3.1575000000000003E-01   1.0194206844625349E-03   1.4817259154936010E-14
 3.1625000000000003E-01   9.6280866240790154E-04   1.1790007117551740E-14
 3.1675000000000003E-01   1.0121533644521098E-03   1.4399234471052162E-14
 3.1725000000000003E-01   1.0081660661597359E-03   1.4173673136103031E-14
 3.1775000000000003E-01   1.0075286077317865E-03   1.4137859347043661E-14
 3.1825000000000003E-01   9.9646947512299134E-04   1.3527268468157393E-14
 3.1875000000000003E-01   9.8482916247929521E-04   1.2906179845658858E-14
 3.1925000000000003E-01   1.0111768610492546E-03   1.4343746571441121E-14
 3.1975000000000003E-01   9.8052442713887590E-04   1.2682000940504586E-14
 3.2024999999999998E-01   1.0113976489862682E-03   1.4356278359788730E-14
 3.2074999999999998E-01   1.0272382971605865E-03   1.5277029609813579E-14
 3.2124999999999998E-01   9.6821734110472547E-04   1.2057174276394819E-14
 3.2174999999999998E-01   9.9965667891576391E-04   1.3701168239682766E-14
 3.2224999999999998E-01   1.0104127234684297E-03   1.4300437914986893E-14
 3.2274999999999998E-01   1.0077032493445938E-03   1.4147664331559939E-14
 3.2324999999999998E-01   9.7629629370403752E-04   1.2464666805297306E-14
 3.2374999999999998E-01   1.0256179139780488E-03   1.5180864461344983E-14
 3.2424999999999998E-01   9.8568797897305698E-04   1.2951257906579949E-14
 3.2474999999999998E-01   1.0093981613087590E-03   1.4243087705256607E-14
 3.2524999999999998E-01   9.8573000694726414E-04   1.2953466921841518E-14
 3.2574999999999998E-01   1.0277764968941660E-03   1.5309071083474191E-14
 3.2624999999999998E-01   9.8266756235129379E-04   1.2793241336231806E-14
 3.2674999999999998E-01   1.0094350067818170E-03   1.4245167447659399E-14
 3.2724999999999999E-01   9.6086578573149645E-04   1.1695129335748732E-14
 3.2774999999999999E-01   1.0257020061339561E-03   1.5185843893225597E-14
 3.2824999999999999E-01   1.0031195384002890E-03   1.3892003033458453E-14
 3.2874999999999999E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.2924999999999999E-01   1.0096868778266385E-03   1.4259390407184948E-14
 3.2974999999999999E-01   9.5785743212287394E-04   1.1549351647551853E-14
 3.3024999999999999E-01   1.0324557899020665E-03   1.5589779324895969E-14
 3.3074999999999999E-01   9.8810511839220205E-04   1.3078764119100638E-14
 3.3124999999999999E-01   1.0126786711146054E-03   1.4429150508207514E-14
 3.3174999999999999E-01   9.8805184425666760E-04   1.3075943757209275E-14
 3.3224999999999999E-01   1.0104895302138295E-03   1.4304786614539621E-14
 3.3274999999999999E-01   1.0025920845562781E-03   1.3862807656897156E-14
 3.3324999999999999E-01   9.9808265202641698E-04   1.3615078183266148E-14
 3.3374999999999999E-01   1.0132152265755435E-03   1.4459755259485860E-14
 3.3424999999999999E-01   9.5897229339203744E-04   1.1603215287406621E-14
 3.3474999999999999E-01   1.0278124801696175E-03   1.5311215127256737E-14
 3.3524999999999999E-01   1.0000000000457278E-03   1.3720000002509541E-14
 3.3574999999999999E-01   1.0000250097816224E-03   1.3721372588306568E-14
 3.3624999999999999E-01   1.0439857028132821E-03   1.6297925035455437E-14
 3.3674999999999999E-01   9.5035017723175291E-04   1.1191511660688411E-14
 3.3724999999999999E-01   1.0000859675195152E-03   1.3724718505884774E-14
 3.3774999999999999E-01   1.0055531428824886E-03   1.4027304426762493E-14
 3.3825000000000000E-01   1.0282681625896350E-03   1.5338386203695183E-14
 3.3875000000000000E-01   9.6711132264463756E-04   1.2002175779562853E-14
 3.3925000000000000E-01   9.8945011757241774E-04   1.3150120399704753E-14
 3.3975000000000000E-01   1.0243751024389348E-03   1.5107415324415614E-14
 3.4025000000000000E-01   9.9079529498303175E-04   1.3221777780418194E-14
 3.4075000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.4125000000000000E-01   1.0217943927583913E-03   1.4955749135158103E-14
 3.4175000000000000E-01   9.4616302919617063E-04   1.0995576597183470E-14
 3.4225000000000000E-01   1.0286416392039101E-03   1.5360682528700016E-14
 3.4275000000000000E-01   9.7585441038733063E-04   1.2442115495648932E-14
 3.4325000000000000E-01   1.0322685315895894E-03   1.5578472219368610E-14
 3.4375000000000000E-01   9.8565186809399115E-04   1.2949360123028889E-14
 3.4425000000000000E-01   1.0174933753461526E-03   1.4705522929100226E-14
 3.4475000000000000E-01   9.7949643363629620E-04   1.2628900675829595E-14
 3.4525000000000000E-01   1.0439742698614433E-03   1.6297211116363841E-14
 3.4575000000000000E-01   9.5759795121223683E-04   1.1536841983168330E-14
 3.4625000000000000E-01   1.0220365488067950E-03   1.4969931686087237E-14
 3.4675000000000000E-01   9.5253168493146956E-04   1.1294625490204751E-14
 3.4725000000000000E-01   1.0401792398830147E-03   1.6061527236612870E-14
 3.4775000000000000E-01   9.8688509774080098E-04   1.3014289867586638E-14
 3.4825000000000000E-01   1.0094315280383874E-03   1.4244971080280966E-14
 3.4875000000000000E-01   1.0102717622782679E-03   1.4292459452691599E-14
 3.4925000000000000E-01   9.7901491685845293E-04   1.2604085700679904E-14
 3.4975000000000001E-01   9.9857918560881942E-04   1.3642191729358297E-14
 3.5025000000000001E-01   1.0121341354373879E-03   1.4398140268489337E-14
 3.5075000000000001E-01   1.0048378852099487E-03   1.3987436072547831E-14
 3.5125000000000001E-01   9.9362002915780743E-04   1.3373203726677357E-14
 3.5175000000000001E-01   1.0140863419145650E-03   1.4509546726954701E-14
 3.5225000000000001E-01   9.6845817241394700E-04   1.2069175006087800E-14
 3.5275000000000001E-01   1.0417047821590579E-03   1.6155959020207022E-14
 3.5325000000000001E-01   9.9342024352822478E-04   1.3362451253331102E-14
 3.5375000000000001E-01   9.9827622460849975E-04   1.3625643531318393E-14
 3.5425000000000001E-01   9.9253978788436080E-04   1.3315142315854231E-14
 3.5475000000000001E-01   1.0053668649579565E-03   1.4016913126469215E-14
 3.5525000000000001E-01   9.8926564521767055E-04   1.3140316346683340E-14
 3.5575000000000001E-01   9.7165928140647932E-04   1.2229540094326602E-14
 3.5625000000000001E-01   1.0289017866350815E-03   1.5376227527563675E-14
 3.5675000000000001E-01   9.6817324685241103E-04   1.2054978010144361E-14
 3.5725000000000001E-01   1.0286774111266297E-03   1.5362819365441191E-14
 3.5775000000000001E-01   1.0023144041097643E-03   1.3847456122599077E-14
 3.5825000000000001E-01   9.9592119888434159E-04   1.3497521200991043E-14
 3.5875000000000001E-01   1.0027766947106774E-03   1.3873020871390117E-14
 3.5925000000000001E-01   1.0000000000457256E-03   1.3720000002509418E-14
 3.5975000000000001E-01   9.9176340568253585E-04   1.3273529812126924E-14
 3.6025000000000001E-01   1.0160248053089388E-03   1.4620807369478086E-14
 3.6075000000000002E-01   9.8943513117257290E-04   1.3149323720896976E-14
 3.6125000000000002E-01   1.0088412317720613E-03   1.4211679549485390E-14
 3.6175000000000002E-01   1.0070571449140476E-03   1.4111415242725778E-14
 3.6225000000000002E-01   9.8323709368890416E-04   1.2822925794760308E-14
 3.6275000000000002E-01   1.0036411877810656E-03   1.3920922456223963E-14
 3.6325000000000002E-01   9.9489388299244604E-04   1.3441915284350079E-14
 3.6375000000000002E-01   9.9683792504715887E-04   1.3547286687301831E-14
 3.6425000000000002E-01   1.0147609596821258E-03   1.4548194993874957E-14
 3.6475000000000002E-01   9.9089555820561920E-04   1.3227130487655384E-14
 3.6525000000000002E-01   1.0062682176772894E-03   1.4067247721562238E-14
 3.6575000000000002E-01   9.8781396730836485E-04   1.3063355986588790E-14
 3.6625000000000002E-01   1.0295141156641101E-03   1.5412863556045831E-14
 3.6675000000000002E-01   9.6270816630213856E-04   1.1785085415648138E-14
 3.6725000000000002E-01   1.0163072075323356E-03   1.4637069453855829E-14
 3.6775000000000002E-01   1.0109759948358111E-03   1.4332352656945682E-14
 3.6825000000000002E-01   9.8632168050194436E-04   1.2984595636906919E-14
 3.6875000000000002E-01   1.0178900671049210E-03   1.4728469406360467E-14
 3.6925000000000002E-01   9.8743570533538108E-04   1.3043358159423912E-14
 3.6975000000000002E-01   9.6682713893905716E-04   1.1988074736145563E-14
 3.7025000000000002E-01   1.0305494135572804E-03   1.5474954948055829E-14
 3.7075000000000002E-01   1.0014991611518272E-03   1.3802459161886991E-14
 3.7125000000000002E-01   9.9988860070211565E-04   1.3713887428031270E-14
 3.7175000000000002E-01   9.7646666162491430E-04   1.2473369635809185E-14
 3.7225000000000003E-01   1.0191532475682756E-03   1.4801716512978959E-14
 3.7275000000000003E-01   1.0274415773253510E-03   1.5289125884076211E-14
 3.7325000000000003E-01   9.6338492651621918E-04   1.1818258878627273E-14
 3.7375000000000003E-01   1.0121658254314081E-03   1.4399943580491490E-14
 3.7425000000000003E-01   1.0062564200241180E-03   1.4066588026311287E-14
 3.7475000000000003E-01   9.8891639035435328E-04   1.3121769701978487E-14
 3.7525000000000003E-01   1.0049184665400204E-03   1.3991923410491285E-14
 3.7575000000000003E-01   1.0339893864135391E-03   1.5682613339117554E-14
 3.7625000000000003E-01   9.5583435301189340E-04   1.1452087352228243E-14
 3.7675000000000003E-01   1.0025438617995675E-03   1.3860140751453746E-14
 3.7725000000000003E-01   1.0159972973241859E-03   1.4619224051389725E-14
 3.7775000000000003E-01   9.5796620050772868E-04   1.1554598433844320E-14
 3.7825000000000003E-01   1.0335776244361726E-03   1.5657647328194170E-14
 3.7875000000000003E-01   1.0069779451816448E-03   1.4106976612877647E-14
 3.7925000000000003E-01   9.8980844509149687E-04   1.3169179916674655E-14
 3.7975000000000003E-01   1.0032136098640559E-03   1.3897214874530948E-14
 3.8025000000000003E-01   1.0000000000457291E-03   1.3720000002509612E-14
 3.8075000000000003E-01   1.0000000000457308E-03   1.3720000002509703E-14
 3.8125000000000003E-01   1.0293309618819460E-03   1.5401898495965227E-14
 3.8175000000000003E-01   9.8662862930769973E-04   1.3000766697943459E-14
 3.8225000000000003E-01   9.7421223126246850E-04   1.2358575718872801E-14
 3.8275000000000003E-01   1.0181134717198133E-03   1.4741403971927014E-14
 3.8325000000000004E-01   9.7535123140303818E-04   1.2416473267034025E-14
 3.8375000000000004E-01   1.0163634746994321E-03   1.4640311209203611E-14
 3.8424999999999998E-01   1.0185066893342943E-03   1.4764190975057535E-14
 3.8474999999999998E-01   9.7604952715247986E-04   1.2452069412938185E-14
 3.8524999999999998E-01   1.0181888593239954E-03   1.4745770646559673E-14
 3.8574999999999998E-01   1.0044408812109275E-03   1.3965343840392783E-14
 3.8624999999999998E-01   9.9629619478343204E-04   1.3517861663882704E-14
 3.8674999999999998E-01   9.6527728422613889E-04   1.1911390310760092E-14
 3.8724999999999998E-01   1.0277128487544997E-03   1.5305279195304843E-14
 3.8774999999999998E-01   9.7733899660032235E-04   1.2518002173116516E-14
 3.8824999999999998E-01   1.0199740512368293E-03   1.4849458060383103E-14
 3.8874999999999998E-01   9.8574391029520843E-04   1.2954197752258593E-14
 3.8924999999999998E-01   1.0154837299555621E-03   1.4589687493877764E-14
 3.8974999999999999E-01   9.5860301346411604E-04   1.1585352998073614E-14
 3.9024999999999999E-01   1.0386493927505523E-03   1.5967245308066265E-14
 3.9074999999999999E-01   1.0010563725331232E-03   1.3778065652104591E-14
 3.9124999999999999E-01   1.0055806327622185E-03   1.4028838407248152E-14
 3.9174999999999999E-01   1.0114329191251812E-03   1.4358281031713886E-14
 3.9224999999999999E-01   9.7640852998988619E-04   1.2470399610710057E-14
 3.9274999999999999E-01   1.0032561673243992E-03   1.3899573167121332E-14
 3.9324999999999999E-01   1.0000000000457291E-03   1.3720000002509612E-14
 3.9374999999999999E-01   1.0454620778904652E-03   1.6390313043406643E-14
 3.9424999999999999E-01   9.7081126794630840E-04   1.2186902737591879E-14
 3.9474999999999999E-01   9.6057685035194390E-04   1.1681068630024288E-14
 3.9524999999999999E-01   1.0105057373483765E-03   1.4305704368448515E-14
 3.9574999999999999E-01   9.9858723904399944E-04   1.3642631825997555E-14
 3.9624999999999999E-01   1.0040563134274285E-03   1.3943968614197037E-14
 3.9674999999999999E-01   1.0131252283569589E-03   1.4454618428522616E-14
 3.9724999999999999E-01   9.9947021382871290E-04   1.3690948431793601E-14
 3.9774999999999999E-01   9.7513327571296720E-04   1.2405378457587513E-14
 3.9824999999999999E-01   1.0307994258948905E-03   1.5489977372976733E-14
 3.9874999999999999E-01   9.6154713031854728E-04   1.1728336440131826E-14
 3.9924999999999999E-01   1.0236323841018215E-03   1.5063648711410078E-14
 3.9974999999999999E-01   1.0062928563721039E-03   1.4068625530569512E-14


==> gnuplot1/exam2/radiation/imc-4w-radiation.dat <==
 2.5000000000000001E-04   9.9957470450526964E-01   1.3696674668761502E-02
 7.5000000000000002E-04   1.0060626693400747E+00   1.4055757291924181E-02
 1.2500000000000000E-03   1.0089917435104263E+00   1.4220162562528737E-02
 1.7500000000000000E-03   1.0040329373233901E+00   1.3942670104248284E-02
 2.2500000000000003E-03   1.0029901131612393E+00   1.3884834883283204E-02
 2.7499999999999998E-03   9.9820293892192180E-01   1.3621642816238790E-02
 3.2500000000000003E-03   9.9903535180742065E-01   1.3667136660497983E-02
 3.7499999999999999E-03   9.9598195813856416E-01   1.3500815334603386E-02
 4.2500000000000003E-03   1.0028492302078966E+00   1.3877035307152239E-02
 4.7499999999999999E-03   1.0029835886997507E+00   1.3884473602806584E-02
 5.2500000000000003E-03   9.9457188041151412E-01   1.3424521547747276E-02
 5.7499999999999999E-03   9.9251839624313043E-01   1.3313994458437508E-02
 6.2500000000000003E-03   9.9955117115024072E-01   1.3695384850908503E-02
 6.7499999999999999E-03   9.9262934973364914E-01   1.3319948935016116E-02
 7.2500000000000004E-03   9.9253411705424310E-01   1.3314838016665930E-02
 7.7499999999999999E-03   9.9305640202300249E-01   1.3342885942106116E-02
 8.2500000000000004E-03   9.8901784725408504E-01   1.3127155390694568E-02
 8.7500000000000008E-03   9.8644541370491501E-01   1.2991112488312202E-02
 9.2499999999999995E-03   9.8839535851959726E-01   1.3094137604916378E-02
 9.7500000000000000E-03   9.9263452009524289E-01   1.3320226458506659E-02
 1.0250000000000000E-02   9.9053654951613501E-01   1.3207971759341040E-02
 1.0750000000000001E-02   9.8876828900068126E-01   1.3113910937133374E-02
 1.1250000000000000E-02   9.8767843865907579E-01   1.3056188261806791E-02
 1.1750000000000000E-02   9.8534238834293153E-01   1.2933104169785858E-02
 1.2250000000000000E-02   9.8587949971761391E-01   1.2961326640834086E-02
 1.2750000000000001E-02   9.9083666384487845E-01   1.3223986124194932E-02
 1.3250000000000000E-02   9.8795686225342594E-01   1.3070916489611008E-02
 1.3750000000000000E-02   9.8374456909123931E-01   1.2849419339843491E-02
 1.4250000000000001E-02   9.8247415871986343E-01   1.2783172706448579E-02
 1.4750000000000001E-02   9.9271818056622108E-01   1.3324717607206216E-02
 1.5250000000000000E-02   9.8681939067029201E-01   1.3010824234290745E-02
 1.5750000000000000E-02   9.9251696675059975E-01   1.3313917755720113E-02
 1.6250000000000001E-02   9.9145606865864988E-01   1.3257084150789611E-02
 1.6750000000000001E-02   9.8398406464956645E-01   1.2861936828361304E-02
 1.7250000000000001E-02   9.8237096700989734E-01   1.2777802958540502E-02
 1.7750000000000002E-02   9.8355165277029466E-01   1.2839343010251933E-02
 1.8249999999999999E-02   9.8186876101945542E-01   1.2751694002625635E-02
 1.8749999999999999E-02   9.7868893537583324E-01   1.2587307010894791E-02
 1.9250000000000000E-02   9.8282969199146031E-01   1.2801686418058391E-02
 1.9750000000000000E-02   9.7870674327595741E-01   1.2588223173797991E-02
 2.0250000000000001E-02   9.8175182706634889E-01   1.2745620524385555E-02
 2.0750000000000001E-02   9.7285834120851111E-01   1.2290018561396774E-02
 2.1250000000000002E-02   9.7890192654261710E-01   1.2598268044283255E-02
 2.1750000000000002E-02   9.7767020993703813E-01   1.2534979853944353E-02
 2.2249999999999999E-02   9.7143606809370109E-01   1.2218306297848565E-02
 2.2749999999999999E-02   9.6980207022203335E-01   1.2136306580561362E-02
 2.3250000000000000E-02   9.7351172209725889E-01   1.2323068209562348E-02
 2.3750000000000000E-02   9.6935081673203849E-01   1.2113734017947462E-02
 2.4250000000000001E-02   9.7471710909458431E-01   1.2384214579915570E-02
 2.4750000000000001E-02   9.7940543169049732E-01   1.2624208083412507E-02
 2.5250000000000002E-02   9.7861588568396829E-01   1.2583549347257831E-02
 2.5750000000000002E-02   9.7250561430020965E-01   1.2272204402727952E-02
 2.6249999999999999E-02   9.8075110407658284E-01   1.2693732271510020E-02
 2.6749999999999999E-02   9.8050684381083852E-01   1.2681091281230907E-02
 2.7250000000000000E-02   9.7715892355365952E-01   1.2508779040150254E-02
 2.7750000000000000E-02   9.8291550278925544E-01   1.2806157861320368E-02
 2.8250000000000001E-02   9.8457056797038034E-01   1.2892629666285805E-02
 2.8750000000000001E-02   9.7805521557314556E-01   1.2554736574873921E-02
 2.9250000000000002E-02   9.7909044263289691E-01   1.2607975502470814E-02
 2.9750000000000002E-02   9.7426030559398569E-01   1.2361015327928321E-02
 3.0249999999999999E-02   9.7489297726248969E-01   1.2393154932522209E-02
 3.0750000000000000E-02   9.7642770742088703E-01   1.2471379353375063E-02
 3.1250000000000000E-02   9.7700573499728649E-01   1.2500936912522758E-02
 3.1750000000000000E-02   9.7351600163500107E-01   1.2323284898820642E-02
 3.2250000000000001E-02   9.7435900389297492E-01   1.2366025063349644E-02
 3.2750000000000001E-02   9.7024819190885592E-01   1.2158653435980112E-02
 3.3250000000000002E-02   9.6678172296531883E-01   1.1985822371874977E-02
 3.3750000000000002E-02   9.6746039471099488E-01   1.2019513569210228E-02
 3.4250000000000003E-02   9.6379332529390371E-01   1.1838311641896800E-02
 3.4750000000000003E-02   9.7021996975536917E-01   1.2157238835407567E-02
 3.5250000000000004E-02   9.6617331621236391E-01   1.1955679582303189E-02
 3.5750000000000004E-02   9.6361452531430825E-01   1.1829529257231491E-02
 3.6249999999999998E-02   9.6233240592297287E-01   1.1766696556803864E-02
 3.6749999999999998E-02   9.6081199200398060E-01   1.1692510565135442E-02
 3.7249999999999998E-02   9.6703564356686356E-01   1.1998419409591451E-02
 3.7749999999999999E-02   9.6565852321030143E-01   1.1930219210588101E-02
 3.8249999999999999E-02   9.6652731394002289E-01   1.1973211053773757E-02
 3.8750000000000000E-02   9.6777618050495884E-01   1.2035214265267297E-02
 3.9250000000000000E-02   9.7122036415691104E-01   1.2207457785348683E-02
 3.9750000000000001E-02   9.6874815086852917E-01   1.2083636644225843E-02
 4.0250000000000001E-02   9.6927624694505443E-01   1.2110006928353380E-02
 4.0750000000000001E-02   9.6389812579692469E-01   1.1843461556745597E-02
 4.1250000000000002E-02   9.7336847891252964E-01   1.2315816911253344E-02
 4.1750000000000002E-02   9.6076933291383104E-01   1.1690434160391876E-02
 4.2250000000000003E-02   9.6043382888256479E-01   1.1674113348853255E-02
 4.2750000000000003E-02   9.6090500962256409E-01   1.1697039099112464E-02
 4.3250000000000004E-02   9.6505539798024975E-01   1.1900441902214497E-02
 4.3750000000000004E-02   9.6150009369657830E-01   1.1726041718084713E-02
 4.4249999999999998E-02   9.5772159796520251E-01   1.1542801767688168E-02
 4.4749999999999998E-02   9.5451342599841249E-01   1.1388913049307675E-02
 4.5249999999999999E-02   9.5103753785095724E-01   1.1223924783133370E-02
 4.5749999999999999E-02   9.4749068401677727E-01   1.1057422537538476E-02
 4.6249999999999999E-02   9.4463567204922017E-01   1.0924749264553748E-02
 4.6750000000000000E-02   9.5901864701469552E-01   1.1605458897842463E-02
 4.7250000000000000E-02   9.6175127857476861E-01   1.1738299891657573E-02
 4.7750000000000001E-02   9.5651538838939998E-01   1.1484760863437317E-02
 4.8250000000000001E-02   9.5397600387754677E-01   1.1363285388604975E-02
 4.8750000000000002E-02   9.5412474026286609E-01   1.1370373740080207E-02
 4.9250000000000002E-02   9.6347550691451866E-01   1.1822704260963332E-02
 4.9750000000000003E-02   9.4879883479603633E-01   1.1118614736570413E-02
 5.0250000000000003E-02   9.5193779513749344E-01   1.1266483677273034E-02
 5.0750000000000003E-02   9.4740387598562459E-01   1.1053370819920078E-02
 5.1250000000000004E-02   9.3456650189060020E-01   1.0466342747864897E-02
 5.1750000000000004E-02   9.3421831832443369E-01   1.0450754033726393E-02
 5.2249999999999998E-02   9.4093189716606429E-01   1.0754417096851047E-02
 5.2749999999999998E-02   9.5338142702633766E-01   1.1334982653177920E-02
 5.3249999999999999E-02   9.4967262757476212E-01   1.1159629940830555E-02
 5.3749999999999999E-02   9.4341600668293335E-01   1.0868436529530689E-02
 5.4250000000000000E-02   9.4414402447585777E-01   1.0902023318993608E-02
 5.4750000000000000E-02   9.3277149393690051E-01   1.0386163921159541E-02
 5.5250000000000000E-02   9.4239848670352222E-01   1.0821623785908925E-02
 5.5750000000000001E-02   9.3824245174112886E-01   1.0631986781550232E-02
 5.6250000000000001E-02   9.3832727641631608E-01   1.0635832171975484E-02
 5.6750000000000002E-02   9.4211980795195593E-01   1.0808829116907788E-02
 5.7250000000000002E-02   9.3744028380825795E-01   1.0595673321220429E-02
 5.7750000000000003E-02   9.4305769904619574E-01   1.0851934686007777E-02
 5.8250000000000003E-02   9.3962386714032009E-01   1.0694740961884771E-02
 5.8750000000000004E-02   9.3543713953336072E-01   1.0505398859808380E-02
 5.9250000000000004E-02   9.3481626624954284E-01   1.0477535819773920E-02
 5.9750000000000004E-02   9.2880893936040454E-01   1.0210797371686958E-02
 6.0249999999999998E-02   9.3137489321726163E-01   1.0324100364281420E-02
 6.0749999999999998E-02   9.4228605543264288E-01   1.0816460487295175E-02
 6.1249999999999999E-02   9.3502088022852980E-01   1.0486712186715447E-02
 6.1749999999999999E-02   9.2760149688196292E-01   1.0157805073610061E-02
 6.2250000000000000E-02   9.2104049446961567E-01   9.8734518051488331E-03
 6.2750000000000000E-02   9.2714790640550049E-01   1.0137951266903013E-02
 6.3250000000000001E-02   9.2379654115326781E-01   9.9921613611090067E-03
 6.3750000000000001E-02   9.2175260745437748E-01   9.9040223246571225E-03
 6.4250000000000002E-02   9.2194485301500695E-01   9.9122874494006336E-03
 6.4750000000000002E-02   9.3330384146777190E-01   1.0409894422487602E-02
 6.5250000000000002E-02   9.3191010720718270E-01   1.0347851778410591E-02
 6.5750000000000003E-02   9.3509779965171180E-01   1.0490163366945793E-02
 6.6250000000000003E-02   9.3303577135959437E-01   1.0397939561339590E-02
 6.6750000000000004E-02   9.2585952399991478E-01   1.0081717057541285E-02
 6.7250000000000004E-02   9.2251675323958504E-01   9.9369054786358178E-03
 6.7750000000000005E-02   9.2939850627124565E-01   1.0236747520227976E-02
 6.8250000000000005E-02   9.2787045497460963E-01   1.0169591222479461E-02
 6.8750000000000006E-02   9.2603212822648628E-01   1.0089237134198176E-02
 6.9250000000000006E-02   9.2822636846713880E-01   1.0185203651119582E-02
 6.9750000000000006E-02   9.2497606350035422E-01   1.0043291969125042E-02
 7.0250000000000007E-02   9.2629079353327448E-01   1.0100514623153804E-02
 7.0750000000000007E-02   9.2551023725087500E-01   1.0066512081528990E-02
 7.1250000000000008E-02   9.1822380818784155E-01   9.7532264583114325E-03
 7.1750000000000008E-02   9.1129524245011051E-01   9.4621651383107915E-03
 7.2249999999999995E-02   9.0932657580407361E-01   9.3806654334818457E-03
 7.2749999999999995E-02   9.0696419534490191E-01   9.2835628419576013E-03
 7.3249999999999996E-02   9.1438663415414401E-01   9.5912141584044586E-03
 7.3749999999999996E-02   9.2448514590549802E-01   1.0021987612435571E-02
 7.4249999999999997E-02   9.1867546882115281E-01   9.7724304898607391E-03
 7.4749999999999997E-02   9.1204676783467020E-01   9.4934167384575358E-03
 7.5249999999999997E-02   9.2408950230869746E-01   1.0004842542729046E-02
 7.5749999999999998E-02   9.2240123104467220E-01   9.9319290160597186E-03
 7.6249999999999998E-02   9.1500174316070659E-01   9.6170482977372442E-03
 7.6749999999999999E-02   9.1684617324502948E-01   9.6948259801154391E-03
 7.7249999999999999E-02   9.1679111833962268E-01   9.6924975648635305E-03
 7.7750000000000000E-02   9.1781256174228798E-01   9.7357654172187807E-03
 7.8250000000000000E-02   9.1811425836214100E-01   9.7485728082860879E-03
 7.8750000000000001E-02   9.0936496360831509E-01   9.3822495770074701E-03
 7.9250000000000001E-02   9.0223885082048538E-01   9.0915976499617995E-03
 7.9750000000000001E-02   9.0705669947161416E-01   9.2873508603577293E-03
 8.0250000000000002E-02   9.0845658370218318E-01   9.3448173656939804E-03
 8.0750000000000002E-02   9.0893087388291494E-01   9.3643477531118804E-03
 8.1250000000000003E-02   9.1398134614441173E-01   9.5742208197039293E-03
 8.1750000000000003E-02   9.1065764123824389E-01   9.4357115416181161E-03
 8.2250000000000004E-02   9.0866540370408944E-01   9.3534124168750885E-03
 8.2750000000000004E-02   9.0620436701971940E-01   9.2524919148151783E-03
 8.3250000000000005E-02   9.0924098583449786E-01   9.3771341278326148E-03
 8.3750000000000005E-02   9.0460184400534660E-01   9.1872172489387456E-03
 8.4250000000000005E-02   8.9626150336046095E-01   8.8530533751558210E-03
 8.4750000000000006E-02   9.0185878209264425E-01   9.0762879604787874E-03
 8.5250000000000006E-02   8.9400052822540343E-01   8.7640573934675715E-03
 8.5750000000000007E-02   8.8898765043927153E-01   8.5691357535242832E-03
 8.6250000000000007E-02   8.8574113133174359E-01   8.4446443079417115E-03
 8.6750000000000008E-02   8.8099262006706414E-01   8.2650063775003731E-03
 8.7250000000000008E-02   8.8209773917913181E-01   8.3065550438445115E-03
 8.7750000000000009E-02   8.9257178184065444E-01   8.7081664637726278E-03
 8.8249999999999995E-02   9.0151517880910303E-01   9.0624637982861956E-03
 8.8749999999999996E-02   8.9813435566187316E-01   8.9272839618067049E-03
 8.9249999999999996E-02   8.9293710000015225E-01   8.7224317811882609E-03
 8.9749999999999996E-02   8.9173544341676059E-01   8.6755741521980217E-03
 9.0249999999999997E-02   8.9619012625039296E-01   8.8502335290254561E-03
 9.0749999999999997E-02   8.9319768787385090E-01   8.7326181879556659E-03
 9.1249999999999998E-02   8.9221176976142458E-01   8.6941254692285141E-03
 9.1749999999999998E-02   8.9780661575496135E-01   8.9142604043309839E-03
 9.2249999999999999E-02   8.9340836921890932E-01   8.7408602638682723E-03
 9.2749999999999999E-02   8.9186889095258293E-01   8.6807684905321481E-03
 9.3250000000000000E-02   8.9187935339050006E-01   8.6811758311198823E-03
 9.3750000000000000E-02   8.9339204090153945E-01   8.7402212744308629E-03
 9.4250000000000000E-02   8.7748059076480145E-01   8.1340003588683592E-03
 9.4750000000000001E-02   8.7993945360685166E-01   8.2255561872239778E-03
 9.5250000000000001E-02   8.7623038039126744E-01   8.0877429298273715E-03
 9.5750000000000002E-02   8.8072817140876025E-01   8.2550871755380541E-03
 9.6250000000000002E-02   8.7294754301144029E-01   7.9672179749543694E-03
 9.6750000000000003E-02   8.7293882945743739E-01   7.9668998722449997E-03
 9.7250000000000003E-02   8.7697575939582262E-01   8.1152979224136546E-03
 9.7750000000000004E-02   8.7364673774264423E-01   7.9927743017816494E-03
 9.8250000000000004E-02   8.7870250978210873E-01   8.1794024787444769E-03
 9.8750000000000004E-02   8.7034782238311115E-01   7.8727325787587791E-03
 9.9250000000000005E-02   8.6650700449868656E-01   7.7346812743651072E-03
 9.9750000000000005E-02   8.7741227200178518E-01   8.1314674711754718E-03
 1.0025000000000001E-01   8.7414336067036580E-01   8.0109637171542070E-03
 1.0075000000000001E-01   8.7555531056651481E-01   8.0628477195054671E-03
 1.0125000000000001E-01   8.7560330041894829E-01   8.0646155881074263E-03
 1.0175000000000001E-01   8.8039588806767155E-01   8.2426362237808908E-03
 1.0225000000000001E-01   8.7615301660504796E-01   8.0848869888875304E-03
 1.0275000000000001E-01   8.7000022567963742E-01   7.8601633649593907E-03
 1.0325000000000001E-01   8.7284321486654126E-01   7.9634099290722907E-03
 1.0375000000000001E-01   8.7972179866304223E-01   8.2174207692345801E-03
 1.0425000000000000E-01   8.7748028241644671E-01   8.1339889256613687E-03
 1.0475000000000000E-01   8.8153332981973687E-01   8.2853156758311338E-03
 1.0525000000000000E-01   8.7322166416385183E-01   7.9772300858551339E-03
 1.0575000000000000E-01   8.7352561186130628E-01   7.9883426226146723E-03
 1.0625000000000000E-01   8.7488122185786155E-01   8.0380460829705506E-03
 1.0675000000000000E-01   8.7520744865885536E-01   8.0500417369055183E-03
 1.0725000000000000E-01   8.6520155358776552E-01   7.6881752389674580E-03
 1.0775000000000000E-01   8.5954469407695744E-01   7.4890713206620359E-03
 1.0825000000000000E-01   8.5717000709415503E-01   7.4066526326130909E-03
 1.0875000000000000E-01   8.5355127352028437E-01   7.2823671387818468E-03
 1.0925000000000000E-01   8.5738211371684525E-01   7.4139864556550866E-03
 1.0975000000000000E-01   8.5172899380879763E-01   7.2203763801058285E-03
 1.1025000000000000E-01   8.4949757344743859E-01   7.1450073852691405E-03
 1.1075000000000000E-01   8.4368211564588591E-01   6.9513552463810581E-03
 1.1125000000000000E-01   8.5008630943035168E-01   7.1648350953539483E-03
 1.1175000000000000E-01   8.5189352337348478E-01   7.2259570737622549E-03
 1.1225000000000000E-01   8.4971210981963297E-01   7.1522278637503201E-03
 1.1275000000000000E-01   8.5233119269057633E-01   7.2408181692350726E-03
 1.1325000000000000E-01   8.4706791145735139E-01   7.0636151926114985E-03
 1.1375000000000000E-01   8.5009348751948377E-01   7.1650770965520395E-03
 1.1425000000000000E-01   8.5673006010026331E-01   7.3914583224903652E-03
 1.1475000000000000E-01   8.4471727558001031E-01   6.9855340844017155E-03
 1.1525000000000001E-01   8.5175327065082929E-01   7.2211996252110533E-03
 1.1575000000000001E-01   8.5392521763056062E-01   7.2951372603819514E-03
 1.1625000000000001E-01   8.4448400479962604E-01   6.9778209895511875E-03
 1.1675000000000001E-01   8.4919634133754918E-01   7.1348782869631025E-03
 1.1725000000000001E-01   8.4690529017801908E-01   7.0581924236727553E-03
 1.1775000000000001E-01   8.5385641412326618E-01   7.2927863736330688E-03
 1.1825000000000001E-01   8.4833077459797113E-01   7.1058330482977926E-03
 1.1875000000000001E-01   8.4243706353972903E-01   6.9104125269746422E-03
 1.1925000000000001E-01   8.4358314844285598E-01   6.9480941359092527E-03
 1.1975000000000001E-01   8.4066706932572555E-01   6.8525190808435190E-03
 1.2025000000000000E-01   8.4292414980359187E-01   6.9264084394477119E-03
 1.2075000000000000E-01   8.4084128663374580E-01   6.8582012284144796E-03
 1.2125000000000000E-01   8.4049672892811778E-01   6.8469667943770966E-03
 1.2175000000000000E-01   8.3541285020708167E-01   6.6828038837126380E-03
 1.2225000000000000E-01   8.2644781025822389E-01   6.4005286307298711E-03
 1.2275000000000000E-01   8.3413194238730803E-01   6.6419120605221817E-03
 1.2325000000000000E-01   8.2957502543374628E-01   6.4979563178815293E-03
 1.2375000000000000E-01   8.2783356953269371E-01   6.4435654690590573E-03
 1.2425000000000000E-01   8.2461614704683883E-01   6.3439748083399874E-03
 1.2475000000000000E-01   8.2720586406780261E-01   6.4240443313300566E-03
 1.2525000000000000E-01   8.2205513172028921E-01   6.2655311073549292E-03
 1.2575000000000000E-01   8.2279260728706427E-01   6.2880449147235421E-03
 1.2625000000000000E-01   8.2324854278725546E-01   6.3019941250326925E-03
 1.2675000000000000E-01   8.2636078548206415E-01   6.3978331593790363E-03
 1.2725000000000000E-01   8.2594310287425188E-01   6.3849078689662163E-03
 1.2775000000000000E-01   8.1272379348941093E-01   5.9858524745314869E-03
 1.2825000000000000E-01   8.1583088805613158E-01   6.0779159157131595E-03
 1.2875000000000000E-01   8.1583482148144715E-01   6.0780331321685635E-03
 1.2925000000000000E-01   8.2124095396866303E-01   6.2407459936739684E-03
 1.2975000000000000E-01   8.1238202620260747E-01   5.9757901212198856E-03
 1.3025000000000000E-01   8.1023172303281366E-01   5.9127713358197624E-03
 1.3075000000000001E-01   8.1101403343396516E-01   5.9356404781964146E-03
 1.3125000000000001E-01   8.0528160867173959E-01   5.7695937403748248E-03
 1.3175000000000001E-01   8.1096471568779727E-01   5.9341968251996197E-03
 1.3225000000000001E-01   8.0904225858955547E-01   5.8781266340329043E-03
 1.3275000000000001E-01   8.1583984426129852E-01   6.0781828139594299E-03
 1.3325000000000001E-01   8.1286777637388252E-01   5.9900954381124335E-03
 1.3375000000000001E-01   8.0530109215287249E-01   5.7701521331123716E-03
 1.3425000000000001E-01   8.0135820155832271E-01   5.6579728062813609E-03
 1.3475000000000001E-01   8.0871370736568171E-01   5.8685840442847578E-03
 1.3525000000000001E-01   8.0615120025303422E-01   5.7945555561583068E-03
 1.3575000000000001E-01   7.9381142300349694E-01   5.4478292602843075E-03
 1.3625000000000001E-01   7.9364491210041876E-01   5.4432597236681278E-03
 1.3675000000000001E-01   7.9383994814950176E-01   5.4486123606382400E-03
 1.3725000000000001E-01   7.9812358030926844E-01   5.5671725194323960E-03
 1.3775000000000001E-01   7.9726605672343842E-01   5.5432850240920506E-03
 1.3825000000000001E-01   7.8316191982132488E-01   5.1613149454907189E-03
 1.3875000000000001E-01   7.8949546127111903E-01   5.3303123868535052E-03
 1.3925000000000001E-01   7.8175900379506547E-01   5.1244313429837964E-03
 1.3975000000000001E-01   7.8778921382260225E-01   5.2843823398283103E-03
 1.4025000000000001E-01   7.8635433310716496E-01   5.2459874632904821E-03
 1.4075000000000001E-01   7.8851079981416883E-01   5.3037701580041299E-03
 1.4125000000000001E-01   7.8556889664501672E-01   5.2250593885043370E-03
 1.4175000000000001E-01   7.8482088242772130E-01   5.2051867081712036E-03
 1.4225000000000002E-01   7.7725044712141889E-01   5.0072356841313909E-03
 1.4275000000000002E-01   7.7420300364887518E-01   4.9291668490462400E-03
 1.4325000000000002E-01   7.7650027366332697E-01   4.9879324561211977E-03
 1.4375000000000002E-01   7.6943491418561605E-01   4.8088548428158722E-03
 1.4424999999999999E-01   7.6646421355610617E-01   4.7350180694544306E-03
 1.4474999999999999E-01   7.6138335020049552E-01   4.6107079419896481E-03
 1.4524999999999999E-01   7.6067636546793271E-01   4.5936066343540919E-03
 1.4574999999999999E-01   7.5461908951213874E-01   4.4490292455309742E-03
 1.4624999999999999E-01   7.5272193512329144E-01   4.4044572542949840E-03
 1.4674999999999999E-01   7.5344774147339855E-01   4.4214696971523410E-03
 1.4724999999999999E-01   7.5403176575636000E-01   4.4351946018294994E-03
 1.4774999999999999E-01   7.5011825083968020E-01   4.3438322001286625E-03
 1.4824999999999999E-01   7.5344638987746426E-01   4.4214379708676539E-03
 1.4874999999999999E-01   7.4788407968452242E-01   4.2923118282380858E-03
 1.4924999999999999E-01   7.3675699299685060E-01   4.0425107001876310E-03
 1.4974999999999999E-01   7.2996835848941644E-01   3.8955631865055657E-03
 1.5024999999999999E-01   7.3350061073079953E-01   3.9715133844178928E-03
 1.5075000000000000E-01   7.3345539770045798E-01   3.9705342574713779E-03
 1.5125000000000000E-01   7.2477796407974038E-01   3.7859426789154421E-03
 1.5175000000000000E-01   7.2131016296235295E-01   3.7140035662682346E-03
 1.5225000000000000E-01   7.1792560883544299E-01   3.6447848061840530E-03
 1.5275000000000000E-01   7.1845386551870272E-01   3.6555241252672192E-03
 1.5325000000000000E-01   7.2743649804713739E-01   3.8417974218111555E-03
 1.5375000000000000E-01   7.2024995030384653E-01   3.6922156545162424E-03
 1.5425000000000000E-01   7.2102253218534462E-01   3.7080831010722691E-03
 1.5475000000000000E-01   7.0537479567260097E-01   3.3965175368165477E-03
 1.5525000000000000E-01   7.0427590235283311E-01   3.3754014010757625E-03
 1.5575000000000000E-01   7.0324657617670583E-01   3.3557115068415288E-03
 1.5625000000000000E-01   7.0421315183987965E-01   3.3741985777937774E-03
 1.5675000000000000E-01   7.0465076312017505E-01   3.3825935604475878E-03
 1.5725000000000000E-01   6.9818950594433071E-01   3.2602235412809736E-03
 1.5775000000000000E-01   7.0124190532910791E-01   3.3176117134361468E-03
 1.5825000000000000E-01   6.9291627356439534E-01   3.1628395138933898E-03
 1.5875000000000000E-01   6.9582246273911341E-01   3.2162358609182499E-03
 1.5925000000000000E-01   6.8584595713946417E-01   3.0357111315958405E-03
 1.5975000000000000E-01   6.8578514681186276E-01   3.0346346330827555E-03
 1.6025000000000000E-01   6.9648227225122494E-01   3.2284523295949496E-03
 1.6075000000000000E-01   6.8846181383585281E-01   3.0822902907324387E-03
 1.6125000000000000E-01   6.8355100012050785E-01   2.9952826000210855E-03
 1.6175000000000000E-01   6.8262419771707072E-01   2.9790708216844860E-03
 1.6225000000000001E-01   6.7842787576356944E-01   2.9064901020980438E-03
 1.6275000000000001E-01   6.6290243511304936E-01   2.6494307272868401E-03
 1.6325000000000001E-01   6.7306252711673287E-01   2.8156311326219116E-03
 1.6375000000000001E-01   6.6885888844200181E-01   2.7459468220304706E-03
 1.6425000000000001E-01   6.5971894494645877E-01   2.5989021859982365E-03
 1.6475000000000001E-01   6.5869696738240002E-01   2.5828356205937699E-03
 1.6525000000000001E-01   6.4365558483669727E-01   2.3548772758162063E-03
 1.6575000000000001E-01   6.4888710756306300E-01   2.4323759078270020E-03
 1.6625000000000001E-01   6.4782454063452810E-01   2.4164827228417667E-03
 1.6675000000000001E-01   6.4654204928599601E-01   2.3974039310076687E-03
 1.6725000000000001E-01   6.4812555802228711E-01   2.4209772142959134E-03
 1.6775000000000001E-01   6.3815630486747066E-01   2.2754241794924806E-03
 1.6825000000000001E-01   6.2725958968884854E-01   2.1239454083003973E-03
 1.6875000000000001E-01   6.0831333322307968E-01   1.8787260347088352E-03
 1.6925000000000001E-01   6.0948251643357676E-01   1.8932114368030003E-03
 1.6975000000000001E-01   6.1121097645458788E-01   1.9147791556637830E-03
 1.7025000000000001E-01   5.9745987082912799E-01   1.7481917803968429E-03
 1.7075000000000001E-01   5.9622544441203840E-01   1.7337885688006004E-03
 1.7125000000000001E-01   5.9111145250388231E-01   1.6750647756230597E-03
 1.7175000000000001E-01   5.8630581058924203E-01   1.6212534173316705E-03
 1.7225000000000001E-01   5.7822544450610380E-01   1.5337087878032824E-03
 1.7275000000000001E-01   5.6830368748987170E-01   1.4311198562105452E-03
 1.7325000000000002E-01   5.6140970688676994E-01   1.3629307215181751E-03
 1.7375000000000002E-01   5.5876298099558008E-01   1.3374101471471077E-03
 1.7425000000000002E-01   5.4921131889631647E-01   1.2482800455565978E-03
 1.7475000000000002E-01   5.3019062402117323E-01   1.0841323023970334E-03
 1.7525000000000002E-01   5.2251717434678657E-01   1.0227191543147505E-03
 1.7575000000000002E-01   4.9582635178220508E-01   8.2922527244659778E-04
 1.7624999999999999E-01   4.7578761485931514E-01   7.0308307356754330E-04
 1.7674999999999999E-01   4.6847316949640533E-01   6.6083494898041683E-04
 1.7724999999999999E-01   4.3519741564289166E-01   4.9215209956080279E-04
 1.7774999999999999E-01   3.9837089244300689E-01   3.4554491438152312E-04
 1.7824999999999999E-01   3.4857723130157281E-01   2.0255836159511879E-04
 1.7874999999999999E-01   1.7244175643868900E-01   1.2131761463177619E-05
 1.7924999999999999E-01   5.1815744735947376E-03   9.8901092629053142E-12
 1.7974999999999999E-01   9.1801282762111807E-04   9.7442655399641322E-15
 1.8024999999999999E-01   1.0537577495827620E-03   1.6916761931963443E-14
 1.8074999999999999E-01   1.0087091597584014E-03   1.4204238947235851E-14
 1.8124999999999999E-01   9.5559479133336053E-04   1.1440610677298186E-14
 1.8174999999999999E-01   1.0387361753511769E-03   1.5972582442075536E-14
 1.8225000000000000E-01   1.0528397871648705E-03   1.6857891961833080E-14
 1.8275000000000000E-01   1.0028581858739253E-03   1.3877531013803617E-14
 1.8325000000000000E-01   9.3401867184906401E-04   1.0441823412542236E-14
 1.8375000000000000E-01   1.0413748439485162E-03   1.6135500493518394E-14
 1.8425000000000000E-01   9.5306493949047022E-04   1.1319938958366371E-14
 1.8475000000000000E-01   1.0465350399976418E-03   1.6457702485391262E-14
 1.8525000000000000E-01   9.2068292516726499E-04   9.8581283186053691E-15
 1.8575000000000000E-01   1.0847029843287284E-03   1.8993169826385886E-14
 1.8625000000000000E-01   9.6959154649566242E-04   1.2125771859156337E-14
 1.8675000000000000E-01   1.0000000000457325E-03   1.3720000002509802E-14
 1.8725000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 1.8775000000000000E-01   9.7558548519502137E-04   1.2428406010342464E-14
 1.8825000000000000E-01   9.8493900174851648E-04   1.2911938580657273E-14
 1.8875000000000000E-01   1.0394755131936577E-03   1.6018106027098903E-14
 1.8925000000000000E-01   9.3786916758461126E-04   1.0615076933317988E-14
 1.8975000000000000E-01   1.1020183849717233E-03   2.0235291779590369E-14
 1.9025000000000000E-01   9.6325467410949867E-04   1.1811868724661575E-14
 1.9075000000000000E-01   1.0079695649692179E-03   1.4162626029607812E-14
 1.9125000000000000E-01   9.9370307022415057E-04   1.3377674909987015E-14
 1.9175000000000000E-01   1.0036436068882944E-03   1.3921056672819737E-14
 1.9225000000000000E-01   9.6009824587736875E-04   1.1657805796479861E-14
 1.9275000000000000E-01   1.0762545692901166E-03   1.8408319544130037E-14
 1.9325000000000001E-01   9.7718952339342934E-04   1.2510345968947861E-14
 1.9375000000000001E-01   9.7799919314890335E-04   1.2551860310471564E-14
 1.9425000000000001E-01   9.9985258823587241E-04   1.3711911831041272E-14
 1.9475000000000001E-01   1.0001474118555914E-03   1.3728091751645259E-14
 1.9525000000000001E-01   1.0000321183706159E-03   1.3721762741101687E-14
 1.9575000000000001E-01   9.5968045744734593E-04   1.1637527379279275E-14
 1.9625000000000001E-01   1.0204148483490771E-03   1.4875144371183238E-14
 1.9675000000000001E-01   1.0420858396995004E-03   1.6179611513479425E-14
 1.9725000000000001E-01   9.3253706913363674E-04   1.0375726823801467E-14
 1.9775000000000001E-01   1.0452496672742125E-03   1.6376996766542449E-14
 1.9825000000000001E-01   1.0000000000457325E-03   1.3720000002509802E-14
 1.9875000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 1.9925000000000001E-01   1.0115321729016755E-03   1.4363917879701233E-14
 1.9975000000000001E-01   9.6625743354629748E-04   1.1959843685028351E-14
 2.0025000000000001E-01   1.0629050885790177E-03   1.7511851114571375E-14
 2.0075000000000001E-01   9.8044192351389435E-04   1.2677733105988835E-14
 2.0125000000000001E-01   1.0196284955956150E-03   1.4829344972455236E-14
 2.0175000000000001E-01   9.5923508240784803E-04   1.1615939121627030E-14
 2.0225000000000001E-01   1.0221369950584758E-03   1.4975817562535473E-14
 2.0275000000000001E-01   1.0000542046859370E-03   1.3722974995041307E-14
 2.0325000000000001E-01   9.4112898978030964E-04   1.0763430638676385E-14
 2.0375000000000001E-01   1.0500574527879331E-03   1.6680396051632022E-14
 2.0425000000000001E-01   9.8645319018900819E-04   1.2991522146557230E-14
 2.0475000000000002E-01   9.8429096034605341E-04   1.2877990422174205E-14
 2.0525000000000002E-01   1.0292768248185884E-03   1.5398658536002969E-14
 2.0575000000000002E-01   9.8660118642958741E-04   1.2999320303383419E-14
 2.0625000000000002E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.0675000000000002E-01   9.6539210483345943E-04   1.1917058804736464E-14
 2.0725000000000002E-01   1.0346078952580039E-03   1.5720170946509761E-14
 2.0775000000000002E-01   9.9998756535035630E-04   1.3719317599155810E-14
 2.0824999999999999E-01   1.0560448864888482E-03   1.7064109265075017E-14
 2.0874999999999999E-01   9.2183462652896018E-04   9.9075479004690190E-15
 2.0924999999999999E-01   1.0240551049040705E-03   1.5088546959206060E-14
 2.0974999999999999E-01   9.6294748205730295E-04   1.1796808214064751E-14
 2.1024999999999999E-01   1.0351303349448535E-03   1.5751947483695263E-14
 2.1074999999999999E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.1124999999999999E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.1174999999999999E-01   1.0063526792493296E-03   1.4071971279099538E-14
 2.1224999999999999E-01   9.9238129914140183E-04   1.3306639705526848E-14
 2.1274999999999999E-01   9.8460244438930834E-04   1.2894299392505506E-14
 2.1325000000000000E-01   9.8904945152451925E-04   1.3128833395016371E-14
 2.1375000000000000E-01   1.0276142947456938E-03   1.5299409152280751E-14
 2.1425000000000000E-01   9.9999983122414020E-04   1.3719990737583161E-14
 2.1475000000000000E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.1525000000000000E-01   1.0221310838164457E-03   1.4975471131813572E-14
 2.1575000000000000E-01   9.7786891627501594E-04   1.2545173636583516E-14
 2.1625000000000000E-01   1.0226634142520364E-03   1.5006692680832620E-14
 2.1675000000000000E-01   9.3332148410506732E-04   1.0410681575357360E-14
 2.1725000000000000E-01   1.0225663018404052E-03   1.5000993333320655E-14
 2.1775000000000000E-01   1.0053861081841000E-03   1.4017986320276550E-14
 2.1825000000000000E-01   1.0100746490965223E-03   1.4281308362979784E-14
 2.1875000000000000E-01   9.9948811576447720E-04   1.3691929355731315E-14
 2.1925000000000000E-01   9.7313814385734240E-04   1.2304163533677080E-14
 2.1975000000000000E-01   1.0333617832659046E-03   1.5644572329808798E-14
 2.2025000000000000E-01   9.6230112930684370E-04   1.1765166921065198E-14
 2.2075000000000000E-01   9.7820129423062830E-04   1.2562238768819458E-14
 2.2125000000000000E-01   1.0882036937163943E-03   1.9239549301732239E-14
 2.2175000000000000E-01   9.7129388292906203E-04   1.2211154492092748E-14
 2.2225000000000000E-01   1.0201181394248009E-03   1.4857850763832139E-14
 2.2275000000000000E-01   9.5373063841808377E-04   1.1351599215242873E-14
 2.2325000000000000E-01   1.0261512222943141E-03   1.5212464526569012E-14
 2.2375000000000000E-01   9.9778167282593699E-04   1.3598662700630424E-14
 2.2425000000000000E-01   1.0022183272655281E-03   1.3842147494485434E-14
 2.2475000000000001E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.2525000000000001E-01   9.6534166448152871E-04   1.1914568403048890E-14
 2.2575000000000001E-01   1.0145789526384179E-03   1.4537760372243462E-14
 2.2625000000000001E-01   9.7642220575652543E-04   1.2471098276699716E-14
 2.2675000000000001E-01   1.0300087617742760E-03   1.5442506313499785E-14
 2.2725000000000001E-01   1.0469867618108529E-03   1.6486135811268158E-14
 2.2775000000000001E-01   9.6666165381279194E-04   1.1979869179237768E-14
 2.2825000000000001E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.2875000000000001E-01   9.8083120293149121E-04   1.2697879615237960E-14
 2.2925000000000001E-01   1.0191687971599704E-03   1.4802619874337922E-14
 2.2975000000000001E-01   1.0124046274395592E-03   1.4413538003497471E-14
 2.3025000000000001E-01   9.7865536206532600E-04   1.2585579901058223E-14
 2.3075000000000001E-01   1.0089400106323134E-03   1.4217246410375653E-14
 2.3125000000000001E-01   9.8080001618426160E-04   1.2696264712800533E-14
 2.3175000000000001E-01   1.0191999839072024E-03   1.4804431808752577E-14
 2.3225000000000001E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.3275000000000001E-01   1.0160941133311677E-03   1.4624797204879066E-14
 2.3325000000000001E-01   9.8390588676029712E-04   1.2857849773367861E-14
 2.3375000000000001E-01   9.9944632364617125E-04   1.3689639468201978E-14
 2.3425000000000001E-01   1.0439125774463188E-03   1.6293359200754587E-14
 2.3475000000000001E-01   9.5664109904470521E-04   1.1490799622360160E-14
 2.3525000000000001E-01   1.0073706787714113E-03   1.4128997057721600E-14
 2.3575000000000002E-01   9.3207964650750708E-04   1.0355384034340561E-14
 2.3625000000000002E-01   1.0606866950041308E-03   1.7366111942711752E-14
 2.3675000000000002E-01   9.7768139855405108E-04   1.2535553673193396E-14
 2.3725000000000002E-01   1.0221815813915578E-03   1.4978430756202968E-14
 2.3775000000000002E-01   9.6705198215181855E-04   1.1999230309021849E-14
 2.3825000000000002E-01   1.0329480179396475E-03   1.5619530587969587E-14
 2.3875000000000002E-01   1.0008787385481809E-03   1.3768288774746749E-14
 2.3925000000000002E-01   9.5153584963198108E-04   1.1247467119116365E-14
 2.3975000000000002E-01   1.0475854119570331E-03   1.6523874189517545E-14
 2.4024999999999999E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.4074999999999999E-01   9.7136386359338858E-04   1.2214674073865179E-14
 2.4124999999999999E-01   1.0286361364980740E-03   1.5360353844206102E-14
 2.4174999999999999E-01   9.6026209942466655E-04   1.1665766073011728E-14
 2.4224999999999999E-01   1.0346587257513539E-03   1.5723260514790127E-14
 2.4274999999999999E-01   1.0179550983923642E-03   1.4732233675811028E-14
 2.4324999999999999E-01   9.6491081742736010E-04   1.1893312007459682E-14
 2.4374999999999999E-01   1.0236393323837792E-03   1.5064057715837382E-14
 2.4424999999999999E-01   9.9612593742731247E-04   1.3508623746457924E-14
 2.4475000000000000E-01   1.0024479895132863E-03   1.3854839785235503E-14
 2.4525000000000000E-01   1.0237277392922098E-03   1.5069262436939869E-14
 2.4575000000000000E-01   9.5200269077620292E-04   1.1269556232757343E-14
 2.4625000000000000E-01   1.0242765216447421E-03   1.5101600712066359E-14
 2.4675000000000000E-01   9.8271765582568101E-04   1.2795850181529958E-14
 2.4725000000000000E-01   1.0353273850760996E-03   1.5763945237536362E-14
 2.4775000000000000E-01   9.8567979989324858E-04   1.2950828042136731E-14
 2.4825000000000000E-01   1.0184814595364661E-03   1.4762728112941386E-14
 2.4875000000000000E-01   9.7778674832120905E-04   1.2540957605935071E-14
 2.4925000000000000E-01   1.0645907542606798E-03   1.7623204133005059E-14
 2.4975000000000000E-01   9.1084648225774013E-04   9.4435406252615448E-15
 2.5025000000000003E-01   1.0245627636187753E-03   1.5118488824867638E-14
 2.5075000000000003E-01   9.4745356509564759E-04   1.1055689895799482E-14
 2.5125000000000003E-01   1.0747596987809639E-03   1.8306259024981771E-14
 2.5175000000000003E-01   1.0096288760049353E-03   1.4256114146499239E-14
 2.5225000000000003E-01   9.2864289708365208E-04   1.0203497831850817E-14
 2.5275000000000003E-01   1.0751442807091717E-03   1.8332475252228021E-14
 2.5325000000000003E-01   9.6437068260002109E-04   1.1866703952412672E-14
 2.5375000000000003E-01   1.0222634086047495E-03   1.4983227518143841E-14
 2.5425000000000003E-01   9.5552332770322893E-04   1.1437188742111203E-14
 2.5475000000000003E-01   9.9362227172567971E-04   1.3373324458617848E-14
 2.5525000000000003E-01   1.0478438504618525E-03   1.6540185931964596E-14
 2.5575000000000003E-01   9.8668036003206555E-04   1.3003493527285833E-14
 2.5624999999999998E-01   9.9406678174681880E-04   1.3397271454066976E-14
 2.5674999999999998E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.5724999999999998E-01   1.0000000000457306E-03   1.3720000002509692E-14
 2.5774999999999998E-01   9.8107019660729133E-04   1.2710260225775714E-14
 2.5824999999999998E-01   9.8485423986432205E-04   1.2907494451748381E-14
 2.5874999999999998E-01   1.0556931444715052E-03   1.7041386116828213E-14
 2.5924999999999998E-01   9.3024646736979046E-04   1.0274157739752551E-14
 2.5974999999999998E-01   1.0482372871095556E-03   1.6565041472455936E-14
 2.6024999999999998E-01   1.0779975643753301E-03   1.8527858692593213E-14
 2.6074999999999998E-01   9.3714427079196003E-04   1.0582296588855534E-14
 2.6124999999999998E-01   9.8475682977610334E-04   1.2902388584927209E-14
 2.6174999999999998E-01   1.0525114500940899E-03   1.6836872687168921E-14
 2.6224999999999998E-01   9.6330510752865072E-04   1.1814342669419449E-14
 2.6274999999999998E-01   1.0437755056788712E-03   1.6284803236393256E-14
 2.6324999999999998E-01   9.1762469490237601E-04   9.7277966180931771E-15
 2.6374999999999998E-01   1.0534886304094436E-03   1.6899487064972992E-14
 2.6424999999999998E-01   9.6788134878249537E-04   1.2040446587011628E-14
 2.6474999999999999E-01   1.0014132629241981E-03   1.3797724442977475E-14
 2.6524999999999999E-01   1.0096333365597226E-03   1.4256366083032083E-14
 2.6574999999999999E-01   9.7407950351705995E-04   1.2351842111349754E-14
 2.6624999999999999E-01   1.0279347427499831E-03   1.5318501758831627E-14
 2.6674999999999999E-01   1.0105656811413106E-03   1.4309099161595202E-14
 2.6724999999999999E-01   9.7778673626058269E-04   1.2540956987183378E-14
 2.6774999999999999E-01   9.7822860428562744E-04   1.2563641710325596E-14
 2.6824999999999999E-01   9.7847644381551606E-04   1.2576378817280368E-14
 2.6874999999999999E-01   1.0801563670423172E-03   1.8676721001016361E-14
 2.6924999999999999E-01   9.5925064856194865E-04   1.1616693138668637E-14
 2.6974999999999999E-01   1.0028396600692050E-03   1.3876505603394184E-14
 2.7024999999999999E-01   1.0010482764997784E-03   1.3777619937642136E-14
 2.7074999999999999E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.7124999999999999E-01   1.0217914856186850E-03   1.4955578931575452E-14
 2.7174999999999999E-01   9.7794222272311305E-04   1.2548935881285602E-14
 2.7224999999999999E-01   1.0002662917343978E-03   1.3734619928837337E-14
 2.7274999999999999E-01   1.0351977019745391E-03   1.5756048476484996E-14
 2.7324999999999999E-01   9.6480229817792751E-04   1.1887962557316773E-14
 2.7374999999999999E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.7424999999999999E-01   1.0183334222576661E-03   1.4754146876078479E-14
 2.7474999999999999E-01   1.0005466416177845E-03   1.3750024299569897E-14
 2.7524999999999999E-01   9.8486358172144108E-04   1.2907984196036250E-14
 2.7575000000000000E-01   1.0017485228701517E-03   1.3816210908209479E-14
 2.7625000000000000E-01   1.0085544463403851E-03   1.4195526502038282E-14
 2.7675000000000000E-01   9.6387838816931976E-04   1.1842491517910446E-14
 2.7725000000000000E-01   1.0180249120627274E-03   1.4736275571641120E-14
 2.7775000000000000E-01   1.0040500853263771E-03   1.3943622643014374E-14
 2.7825000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.7875000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.7925000000000000E-01   1.0372677541186149E-03   1.5882454490165458E-14
 2.7975000000000000E-01   9.6494526473661830E-04   1.1895010463022546E-14
 2.8025000000000000E-01   9.8119747115444711E-04   1.2716857133695054E-14
 2.8075000000000000E-01   1.0165895101732463E-03   1.4653339358552514E-14
 2.8125000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.8175000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.8225000000000000E-01   1.0222132638308802E-03   1.4980287863768930E-14
 2.8275000000000000E-01   9.6430054876096925E-04   1.1863252305714471E-14
 2.8325000000000000E-01   1.0134861875453459E-03   1.4475229173280542E-14
 2.8375000000000000E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.8425000000000000E-01   1.0360907700435304E-03   1.5810490031617325E-14
 2.8475000000000000E-01   9.6390923004782648E-04   1.1844007319986504E-14
 2.8525000000000000E-01   1.0000000000458397E-03   1.3720000002515683E-14
 2.8575000000000000E-01   1.0268843993399711E-03   1.5255987893530586E-14
 2.8625000000000000E-01   9.7311560075149270E-04   1.2303023451255599E-14
 2.8675000000000000E-01   9.9779768754896104E-04   1.3599535773631329E-14
 2.8725000000000001E-01   1.0022023125425016E-03   1.3841262765723816E-14
 2.8775000000000001E-01   9.9718201536364015E-04   1.3566001482132056E-14
 2.8825000000000001E-01   9.8521629182349670E-04   1.2926485124801063E-14
 2.8875000000000001E-01   1.0480329027724702E-03   1.6552125904584098E-14
 2.8925000000000001E-01   9.6819980240121805E-04   1.2056300664861740E-14
 2.8975000000000001E-01   1.0013689878678373E-03   1.3795284473237459E-14
 2.9025000000000001E-01   1.0202680391270616E-03   1.4866585745688495E-14
 2.9075000000000001E-01   9.7973196096440307E-04   1.2641051916597290E-14
 2.9125000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.9175000000000001E-01   9.9302332621596656E-04   1.3341108380745619E-14
 2.9225000000000001E-01   1.0069766738754946E-03   1.4106905372977107E-14
 2.9275000000000001E-01   1.0293635446059193E-03   1.5403848732203401E-14
 2.9325000000000001E-01   9.6622375113812544E-04   1.1958176157267344E-14
 2.9375000000000001E-01   1.0044127043931498E-03   1.3963776869559670E-14
 2.9425000000000001E-01   1.0000000000457325E-03   1.3720000002509802E-14
 2.9475000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.9525000000000001E-01   1.0022149538167844E-03   1.3841961125755029E-14
 2.9575000000000001E-01   1.0015433399520189E-03   1.3804894776248279E-14
 2.9625000000000001E-01   1.0003792538838252E-03   1.3740825296512693E-14
 2.9675000000000001E-01   9.9586245253029939E-04   1.3494336772327348E-14
 2.9725000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 2.9775000000000001E-01   1.0132129019530182E-03   1.4459622559714973E-14
 2.9825000000000002E-01   9.8711360285865012E-04   1.3026347461142676E-14
 2.9875000000000002E-01   9.7903709984869321E-04   1.2605228097218534E-14
 2.9925000000000002E-01   1.0053576817789360E-03   1.4016401002732366E-14
 2.9975000000000002E-01   1.0152787137893617E-03   1.4577909004424112E-14
 3.0025000000000002E-01   1.0186084198074141E-03   1.4770090565872936E-14
 3.0075000000000002E-01   9.4315773486271964E-04   1.0856539939289134E-14
 3.0125000000000002E-01   1.0637221994602068E-03   1.7565762354506370E-14
 3.0175000000000002E-01   9.5905086806505357E-04   1.1607018654464864E-14
 3.0225000000000002E-01   1.0666930012418129E-03   1.7762819139263231E-14
 3.0275000000000002E-01   9.7092465268999305E-04   1.2192597154159816E-14
 3.0325000000000002E-01   9.4314976816732359E-04   1.0856173130439664E-14
 3.0375000000000002E-01   1.0346933560713347E-03   1.5725365668370749E-14
 3.0425000000000002E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.0475000000000002E-01   1.0076854716282446E-03   1.4146665995956647E-14
 3.0525000000000002E-01   9.6587413384553495E-04   1.1940877817999353E-14
 3.0575000000000002E-01   1.0034488125331288E-03   1.3910252224430083E-14
 3.0625000000000002E-01   1.0223237584364190E-03   1.4986766000797519E-14
 3.0675000000000002E-01   1.0006678237853360E-03   1.3756686899469756E-14
 3.0725000000000002E-01   1.0041270237660458E-03   1.3947897026937848E-14
 3.0775000000000002E-01   9.8378261935282000E-04   1.2851407466232242E-14
 3.0825000000000002E-01   1.0120903570183298E-03   1.4395649345985900E-14
 3.0875000000000002E-01   9.6279485750770742E-04   1.1789330944279026E-14
 3.0925000000000002E-01   1.0537765415776805E-03   1.6917968692087578E-14
 3.0975000000000003E-01   1.0056418648340985E-03   1.4032255709761608E-14
 3.1025000000000003E-01   9.7794973002748756E-04   1.2549321220066816E-14
 3.1075000000000003E-01   9.9577186258349498E-04   1.3489427321410584E-14
 3.1125000000000003E-01   1.0503141303374495E-03   1.6696711552410757E-14
 3.1175000000000003E-01   9.6785097411717117E-04   1.2038935214485825E-14
 3.1225000000000003E-01   9.5849579205661145E-04   1.1580170500459839E-14
 3.1275000000000003E-01   1.0274042473698824E-03   1.5286904010651398E-14
 3.1325000000000003E-01   1.0222132638308820E-03   1.4980287863769027E-14
 3.1375000000000003E-01   9.4112308041158156E-04   1.0763160305992767E-14
 3.1425000000000003E-01   1.0247511317390944E-03   1.5129610161274820E-14
 3.1475000000000003E-01   1.0119125242013718E-03   1.4385534264022946E-14
 3.1525000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.1575000000000003E-01   1.0376238767404616E-03   1.5904277263782080E-14
 3.1625000000000003E-01   9.8154215397168280E-04   1.2734735664792837E-14
 3.1675000000000003E-01   9.8083396942505062E-04   1.2698022876385004E-14
 3.1725000000000003E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.1775000000000003E-01   1.0221409365963848E-03   1.4976048561293402E-14
 3.1825000000000003E-01   9.5570216222810715E-04   1.1445753424682936E-14
 3.1875000000000003E-01   9.9806478937612968E-04   1.3614103535120704E-14
 3.1925000000000003E-01   1.0065396578140386E-03   1.4082432384570946E-14
 3.1975000000000003E-01   1.0175524542140016E-03   1.4708938622357416E-14
 3.2024999999999998E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.2074999999999998E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.2124999999999998E-01   1.0222118422691063E-03   1.4980204533368429E-14
 3.2174999999999998E-01   1.0061054417056547E-03   1.4058147744719429E-14
 3.2224999999999998E-01   9.4955350753859514E-04   1.1154031862540430E-14
 3.2274999999999998E-01   1.0358171257358380E-03   1.5793793668624357E-14
 3.2324999999999998E-01   9.7976890551268350E-04   1.2642958741680776E-14
 3.2374999999999998E-01   1.0065431775125107E-03   1.4082629361114686E-14
 3.2424999999999998E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.2474999999999998E-01   1.0221982475075667E-03   1.4979407640836403E-14
 3.2524999999999998E-01   9.5846616407561154E-04   1.1578738752228628E-14
 3.2574999999999998E-01   1.0193355885540171E-03   1.4812312305106444E-14
 3.2624999999999998E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.2674999999999998E-01   9.7778673626058269E-04   1.2540956987183378E-14
 3.2724999999999999E-01   1.0399880246032491E-03   1.6049720184353876E-14
 3.2774999999999999E-01   9.8222523878699103E-04   1.2770222635916991E-14
 3.2824999999999999E-01   1.0192436695959481E-03   1.4806970205114938E-14
 3.2874999999999999E-01   9.6914857788702835E-04   1.2103627868739033E-14
 3.2924999999999999E-01   1.0118983087546445E-03   1.4384725923452250E-14
 3.2974999999999999E-01   1.0003317309718357E-03   1.3738214456678357E-14
 3.3024999999999999E-01   1.0091241179103396E-03   1.4227626472789566E-14
 3.3074999999999999E-01   9.9471605162843382E-04   1.3432307211191425E-14
 3.3124999999999999E-01   1.0142734745214488E-03   1.4520259664712969E-14
 3.3174999999999999E-01   9.9031023067555754E-04   1.3195904810192440E-14
 3.3224999999999999E-01   9.7605679224786334E-04   1.2452440158395447E-14
 3.3274999999999999E-01   1.0148970467505946E-03   1.4556000652885737E-14
 3.3324999999999999E-01   9.7198521850548776E-04   1.2245957647247120E-14
 3.3374999999999999E-01   1.0280147815859785E-03   1.5323273338997483E-14
 3.3424999999999999E-01   1.0063913597741581E-03   1.4074134904748800E-14
 3.3474999999999999E-01   9.6182443317303727E-04   1.1741871744848348E-14
 3.3524999999999999E-01   1.0121182013278472E-03   1.4397233605553890E-14
 3.3574999999999999E-01   1.0158767906645941E-03   1.4612289385510646E-14
 3.3624999999999999E-01   1.0030544952158199E-03   1.3888400303368066E-14
 3.3674999999999999E-01   9.9615883806522813E-04   1.3510408518207611E-14
 3.3724999999999999E-01   1.0045758820994373E-03   1.3972853347386333E-14
 3.3774999999999999E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.3825000000000000E-01   1.0146169676114882E-03   1.4539939339702485E-14
 3.3875000000000000E-01   9.4724873428691690E-04   1.1046132438925814E-14
 3.3925000000000000E-01   1.0159443577928613E-03   1.4616177293750498E-14
 3.3975000000000000E-01   1.0221899404916617E-03   1.4978920719004995E-14
 3.4025000000000000E-01   1.0168236384144839E-03   1.4666843121536552E-14
 3.4075000000000000E-01   9.7773898035223507E-04   1.2538507124058068E-14
 3.4125000000000000E-01   9.7279067413996126E-04   1.2286599593880516E-14
 3.4175000000000000E-01   1.0759835004670684E-03   1.8389781042900900E-14
 3.4225000000000000E-01   9.4731801818516989E-04   1.1049364549175694E-14
 3.4275000000000000E-01   1.0160992567025981E-03   1.4625093324438362E-14
 3.4325000000000000E-01   9.8140797316056028E-04   1.2727773531603325E-14
 3.4375000000000000E-01   1.0118379589437794E-03   1.4381294599088763E-14
 3.4425000000000000E-01   1.0436982090650990E-03   1.6279979899113243E-14
 3.4475000000000000E-01   9.5630179102636388E-04   1.1474505751650894E-14
 3.4525000000000000E-01   1.0147926420539495E-03   1.4550011945562747E-14
 3.4575000000000000E-01   9.5330759177970404E-04   1.1331471680561018E-14
 3.4625000000000000E-01   1.0327236328660735E-03   1.5605963021672433E-14
 3.4675000000000000E-01   9.9917613348320068E-04   1.3674842050072243E-14
 3.4725000000000000E-01   1.0222132638308815E-03   1.4980287863769002E-14
 3.4775000000000000E-01   9.7764768862540225E-04   1.2533824886020355E-14
 3.4825000000000000E-01   1.0523125605455240E-03   1.6824149865218983E-14
 3.4875000000000000E-01   9.1418064169268532E-04   9.5825742671085525E-15
 3.4925000000000000E-01   9.8921934440754128E-04   1.3137856483315574E-14
 3.4975000000000001E-01   1.0589834898382371E-03   1.7254837293192843E-14
 3.5025000000000001E-01   9.2752702777225068E-04   1.0154543536773364E-14
 3.5075000000000001E-01   1.0579159836533332E-03   1.7185367608012935E-14
 3.5125000000000001E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.5175000000000001E-01   9.5812208282261330E-04   1.1562121025896103E-14
 3.5225000000000001E-01   1.0433303448618880E-03   1.6257039718606952E-14
 3.5275000000000001E-01   9.9854757245269529E-04   1.3640464265923341E-14
 3.5325000000000001E-01   1.0000000000457336E-03   1.3720000002509861E-14
 3.5375000000000001E-01   9.8896774335730225E-04   1.3124495492648273E-14
 3.5425000000000001E-01   1.0110322567341596E-03   1.4335543366468138E-14
 3.5475000000000001E-01   1.0017015763371716E-03   1.3813621126077577E-14
 3.5525000000000001E-01   9.9829842375225605E-04   1.3626855571440058E-14
 3.5575000000000001E-01   1.0488844639794110E-03   1.6605988094370387E-14
 3.5625000000000001E-01   9.4018973098921362E-04   1.0720526753276214E-14
 3.5675000000000001E-01   1.0109258051703843E-03   1.4329506763776398E-14
 3.5725000000000001E-01   1.0119029253000714E-03   1.4384988432815338E-14
 3.5775000000000001E-01   9.8809707479161567E-04   1.3078338257243549E-14
 3.5825000000000001E-01   1.0417456781865598E-03   1.6158496220630739E-14
 3.5875000000000001E-01   9.7189641358625377E-04   1.2241482878579007E-14
 3.5925000000000001E-01   1.0246031074198237E-03   1.5120870224441370E-14
 3.5975000000000001E-01   9.3954153833896836E-04   1.0690993209104107E-14
 3.6025000000000001E-01   1.0258185414101506E-03   1.5192746436534954E-14
 3.6075000000000002E-01   9.7446356340651454E-04   1.2371333963671904E-14
 3.6125000000000002E-01   1.0219311579718563E-03   1.4963757935905845E-14
 3.6175000000000002E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.6225000000000002E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.6275000000000002E-01   1.0033120438278280E-03   1.3902669981114383E-14
 3.6325000000000002E-01   9.9668795626363621E-04   1.3539136067751425E-14
 3.6375000000000002E-01   1.0000000000457291E-03   1.3720000002509612E-14
 3.6425000000000002E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.6475000000000002E-01   1.0156635175893071E-03   1.4600022438681468E-14
 3.6525000000000002E-01   9.5969888997202971E-04   1.1638421490185393E-14
 3.6575000000000002E-01   1.0246375925758622E-03   1.5122906025002388E-14
 3.6625000000000002E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.6675000000000002E-01   9.8981991267561484E-04   1.3169790221845134E-14
 3.6725000000000002E-01   1.0101800874158504E-03   1.4287272409090859E-14
 3.6775000000000002E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.6825000000000002E-01   9.7451440312145386E-04   1.2373915914760623E-14
 3.6875000000000002E-01   1.0770378025052650E-03   1.8461963929710705E-14
 3.6925000000000002E-01   9.3179768694574925E-04   1.0342859461199103E-14
 3.6975000000000002E-01   1.0166501076104609E-03   1.4656833528817281E-14
 3.7025000000000002E-01   1.0322892158980182E-03   1.5579720885193959E-14
 3.7075000000000002E-01   9.6653560217785991E-04   1.1973621753382293E-14
 3.7125000000000002E-01   1.0011751820613196E-03   1.3784607768893852E-14
 3.7175000000000002E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.7225000000000003E-01   9.5923902022700569E-04   1.1616129864230637E-14
 3.7275000000000003E-01   1.0905361019622911E-03   1.9405029213156213E-14
 3.7325000000000003E-01   9.5022487794790074E-04   1.1185610631251500E-14
 3.7375000000000003E-01   1.0175794632902508E-03   1.4710500372460171E-14
 3.7425000000000003E-01   9.8242053680121341E-04   1.2780382191803329E-14
 3.7475000000000003E-01   1.0223085709048420E-03   1.4985875453520387E-14
 3.7525000000000003E-01   9.7769142918661955E-04   1.2536068120816904E-14
 3.7575000000000003E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.7625000000000003E-01   1.0071382560485774E-03   1.4115962079799822E-14
 3.7675000000000003E-01   9.9286174404288594E-04   1.3332427178069355E-14
 3.7725000000000003E-01   9.9784533569986962E-04   1.3602133651570304E-14
 3.7775000000000003E-01   1.0243679281767440E-03   1.5106992106710707E-14
 3.7825000000000003E-01   9.7210607815191705E-04   1.2252049584266949E-14
 3.7875000000000003E-01   1.0056806581543996E-03   1.4034421050360890E-14
 3.7925000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.7975000000000003E-01   9.6923671035662471E-04   1.2108031189991533E-14
 3.8025000000000003E-01   1.0307632897348404E-03   1.5487805393233728E-14
 3.8075000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.8125000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.8175000000000003E-01   9.9299565236658956E-04   1.3339621268082915E-14
 3.8225000000000003E-01   1.0070043477248744E-03   1.4108456187323232E-14
 3.8275000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.8325000000000004E-01   1.0134993320391483E-03   1.4475980138667547E-14
 3.8375000000000004E-01   9.7951468660461378E-04   1.2629842063095839E-14
 3.8424999999999998E-01   1.0188005777619553E-03   1.4781239084042261E-14
 3.8474999999999998E-01   1.0105765715364909E-03   1.4309715981526687E-14
 3.8524999999999998E-01   9.9982209605945687E-04   1.3710239236846526E-14
 3.8574999999999998E-01   9.7778673627272336E-04   1.2540956987806242E-14
 3.8624999999999998E-01   1.0000000000457325E-03   1.3720000002509802E-14
 3.8674999999999998E-01   1.0310860546789518E-03   1.5507213415094770E-14
 3.8724999999999998E-01   9.4692745690129975E-04   1.1031154039568758E-14
 3.8774999999999998E-01   1.0219864885569433E-03   1.4966998939841160E-14
 3.8824999999999998E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.8874999999999998E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.8924999999999998E-01   9.5887301053335127E-04   1.1598410887933370E-14
 3.8974999999999999E-01   1.0411269895581115E-03   1.6120144535524181E-14
 3.9024999999999999E-01   9.8021817560145258E-04   1.2666164259839408E-14
 3.9074999999999999E-01   1.0483817127807634E-03   1.6574172655814420E-14
 3.9124999999999999E-01   1.0028060250175980E-03   1.3874644035609028E-14
 3.9174999999999999E-01   9.3690236097921102E-04   1.0571374170983166E-14
 3.9224999999999999E-01   1.0478391955341714E-03   1.6539892022309017E-14
 3.9274999999999999E-01   9.6163969301617637E-04   1.1732853174437219E-14
 3.9324999999999999E-01   1.0260140131223188E-03   1.5204329776022220E-14
 3.9374999999999999E-01   9.9619882431416533E-04   1.3512577903514904E-14
 3.9424999999999999E-01   9.9865028937970598E-04   1.3646077710153429E-14
 3.9474999999999999E-01   1.0096079324888392E-03   1.4254931280703634E-14
 3.9524999999999999E-01   9.7900865468925026E-04   1.2603763220772174E-14
 3.9574999999999999E-01   1.0349463874102800E-03   1.5740753686970471E-14
 3.9624999999999999E-01   9.9456949340699023E-04   1.3424392671076076E-14
 3.9674999999999999E-01   1.0054305066844768E-03   1.4020462657651673E-14
 3.9724999999999999E-01   9.9947912261631701E-04   1.3691436575935438E-14
 3.9774999999999999E-01   9.9276097539324954E-04   1.3327015402774800E-14
 3.9824999999999999E-01   9.9747875061193350E-04   1.3582156238003916E-14
 3.9874999999999999E-01   9.5558105944576087E-04   1.1439953085628428E-14
 3.9924999999999999E-01   1.0324868283762478E-03   1.5591654096827225E-14
 3.9974999999999999E-01   1.0000000000457325E-03   1.3720000002509802E-14


==> gnuplot1/exam2/radiation/imc-64w-radiation.dat <==
 2.5000000000000001E-04   9.9711793739620769E-01   1.3562514864834407E-02
 7.5000000000000002E-04   9.9605382823717004E-01   1.3504712633956433E-02
 1.2500000000000000E-03   9.9479684068392626E-01   1.3436671534549983E-02
 1.7500000000000000E-03   9.9621581685854632E-01   1.3513499883943255E-02
 2.2500000000000003E-03   9.9624745137675541E-01   1.3515216433364390E-02
 2.7499999999999998E-03   9.9525002428159393E-01   1.3461172784066690E-02
 3.2500000000000003E-03   9.9581209959668482E-01   1.3491607769301753E-02
 3.7499999999999999E-03   9.9545835614119749E-01   1.3472447425660734E-02
 4.2500000000000003E-03   9.9536762335232332E-01   1.3467536218256315E-02
 4.7499999999999999E-03   9.9320063946920856E-01   1.3350639633148642E-02
 5.2500000000000003E-03   9.9508352036995862E-01   1.3452166904246173E-02
 5.7499999999999999E-03   9.9447896072235309E-01   1.3419505409271826E-02
 6.2500000000000003E-03   9.9313259290241307E-01   1.3346981271290947E-02
 6.7499999999999999E-03   9.9269956059001896E-01   1.3323717931974028E-02
 7.2500000000000004E-03   9.9121003469332025E-01   1.3243929844987748E-02
 7.7499999999999999E-03   9.9012842279649094E-01   1.3186217103037664E-02
 8.2500000000000004E-03   9.9087464676076042E-01   1.3226013963711605E-02
 8.7500000000000008E-03   9.8954143249030779E-01   1.3154975493999577E-02
 9.2499999999999995E-03   9.8894138007674515E-01   1.3123096090396592E-02
 9.7500000000000000E-03   9.8782699861182155E-01   1.3064045330656663E-02
 1.0250000000000000E-02   9.8792952222542996E-01   1.3069469688023931E-02
 1.0750000000000001E-02   9.8696981163635145E-01   1.3018759012614284E-02
 1.1250000000000000E-02   9.8828803434907009E-01   1.3088451262629735E-02
 1.1750000000000000E-02   9.8895374706042372E-01   1.3123752534399189E-02
 1.2250000000000000E-02   9.8994828396029877E-01   1.3176623593394238E-02
 1.2750000000000001E-02   9.8832726939872162E-01   1.3090529833243148E-02
 1.3250000000000000E-02   9.8678867853668939E-01   1.3009204600456820E-02
 1.3750000000000000E-02   9.8521341623665737E-01   1.2926334209441366E-02
 1.4250000000000001E-02   9.8509188950361026E-01   1.2919957501579645E-02
 1.4750000000000001E-02   9.8500161082749660E-01   1.2915221958268802E-02
 1.5250000000000000E-02   9.8482831003983584E-01   1.2906135160862323E-02
 1.5750000000000000E-02   9.8335410785719046E-01   1.2829031064307500E-02
 1.6250000000000001E-02   9.8143229776070762E-01   1.2729035430918799E-02
 1.6750000000000001E-02   9.8156018996291383E-01   1.2735671701663533E-02
 1.7250000000000001E-02   9.8094826264167145E-01   1.2703942539106177E-02
 1.7750000000000002E-02   9.8059390358877441E-01   1.2685595727255099E-02
 1.8249999999999999E-02   9.8273111900153798E-01   1.2796551405611705E-02
 1.8749999999999999E-02   9.8144695182946629E-01   1.2729795692583951E-02
 1.9250000000000000E-02   9.8051969564852837E-01   1.2681756155860566E-02
 1.9750000000000000E-02   9.7763665697294111E-01   1.2533259175237357E-02
 2.0250000000000001E-02   9.7950589480842720E-01   1.2629388624249680E-02
 2.0750000000000001E-02   9.7824993085451806E-01   1.2564737356605042E-02
 2.1250000000000002E-02   9.7803259424843658E-01   1.2553575107033432E-02
 2.1750000000000002E-02   9.7693019762295297E-01   1.2497071312102150E-02
 2.2249999999999999E-02   9.7753356043937534E-01   1.2527973239251035E-02
 2.2749999999999999E-02   9.7429070333029832E-01   1.2362558096193141E-02
 2.3250000000000000E-02   9.7317576026280261E-01   1.2306066101135953E-02
 2.3750000000000000E-02   9.7350656883318232E-01   1.2322807284011923E-02
 2.4250000000000001E-02   9.7205826984366750E-01   1.2249639532249314E-02
 2.4750000000000001E-02   9.7270123637062411E-01   1.2282081727693839E-02
 2.5250000000000002E-02   9.7211063306658152E-01   1.2252279219422254E-02
 2.5750000000000002E-02   9.7071030892414001E-01   1.2181834045421490E-02
 2.6249999999999999E-02   9.7161024548268293E-01   1.2227071568935910E-02
 2.6749999999999999E-02   9.7316773631215381E-01   1.2305660246202487E-02
 2.7250000000000000E-02   9.6981860027582900E-01   1.2137134043962401E-02
 2.7750000000000000E-02   9.7002543312023126E-01   1.2147491284565165E-02
 2.8250000000000001E-02   9.6908125602115591E-01   1.2100265107113603E-02
 2.8750000000000001E-02   9.7073291461962186E-01   1.2182968836915532E-02
 2.9250000000000002E-02   9.7072730853909761E-01   1.2182687407856520E-02
 2.9750000000000002E-02   9.6889795235628040E-01   1.2091112546622155E-02
 3.0249999999999999E-02   9.6894503716160729E-01   1.2093463048776603E-02
 3.0750000000000000E-02   9.6788462807525366E-01   1.2040609765483925E-02
 3.1250000000000000E-02   9.6538342947291578E-01   1.1916630446610631E-02
 3.1750000000000000E-02   9.6471347010589537E-01   1.1883585125917135E-02
 3.2250000000000001E-02   9.6419087943734327E-01   1.1857856424001041E-02
 3.2750000000000001E-02   9.6626749861319960E-01   1.1960342013956135E-02
 3.3250000000000002E-02   9.6573114742716615E-01   1.1933808556315491E-02
 3.3750000000000002E-02   9.6441703636282283E-01   1.1868985672713618E-02
 3.4250000000000003E-02   9.6304454193565414E-01   1.1801565150106842E-02
 3.4750000000000003E-02   9.6440733833174141E-01   1.1868508269053576E-02
 3.5250000000000004E-02   9.6216446481299367E-01   1.1758484862641741E-02
 3.5750000000000004E-02   9.6085208189910287E-01   1.1694462168008787E-02
 3.6249999999999998E-02   9.5857683107602476E-01   1.1584087323850032E-02
 3.6749999999999998E-02   9.5916091772181156E-01   1.1612347123846446E-02
 3.7249999999999998E-02   9.5891930098208977E-01   1.1600650744592938E-02
 3.7749999999999999E-02   9.6032874129927603E-01   1.1669004811493638E-02
 3.8249999999999999E-02   9.5895880649876275E-01   1.1602562555201467E-02
 3.8750000000000000E-02   9.5796141735709650E-01   1.1554367665907631E-02
 3.9250000000000000E-02   9.5803471981267785E-01   1.1557904596417307E-02
 3.9750000000000001E-02   9.5640760426611671E-01   1.1479585136300222E-02
 4.0250000000000001E-02   9.5645486000942215E-01   1.1481854112551305E-02
 4.0750000000000001E-02   9.5795973741463480E-01   1.1554286616205844E-02
 4.1250000000000002E-02   9.5454851442431543E-01   1.1390587791879609E-02
 4.1750000000000002E-02   9.5441260244076831E-01   1.1384101849053490E-02
 4.2250000000000003E-02   9.5585723284820590E-01   1.1453183907468882E-02
 4.2750000000000003E-02   9.5493208977250987E-01   1.1408907585428297E-02
 4.3250000000000004E-02   9.5515020620080848E-01   1.1419334810227003E-02
 4.3750000000000004E-02   9.5506194945389311E-01   1.1415114767526803E-02
 4.4249999999999998E-02   9.5283280699191497E-01   1.1308914459484620E-02
 4.4749999999999998E-02   9.5242819524801037E-01   1.1289717782643519E-02
 4.5249999999999999E-02   9.5095599159425970E-01   1.1220075718073926E-02
 4.5749999999999999E-02   9.5112690089902974E-01   1.1228143945754923E-02
 4.6249999999999999E-02   9.5055612994611349E-01   1.1201216174354276E-02
 4.6750000000000000E-02   9.4909122083521302E-01   1.1132326518852575E-02
 4.7250000000000000E-02   9.4801755357056638E-01   1.1082037789207959E-02
 4.7750000000000001E-02   9.4724156388025638E-01   1.1045797978252885E-02
 4.8250000000000001E-02   9.4793553028304212E-01   1.1078202977474522E-02
 4.8750000000000002E-02   9.4672941975870417E-01   1.1021928864007855E-02
 4.9250000000000002E-02   9.4716221407575207E-01   1.1042097246290673E-02
 4.9750000000000003E-02   9.4625644597848135E-01   1.0999919711365906E-02
 5.0250000000000003E-02   9.4651298332003020E-01   1.1011853211775230E-02
 5.0750000000000003E-02   9.4563043053134566E-01   1.0970839690964684E-02
 5.1250000000000004E-02   9.4625489090171921E-01   1.0999847402522214E-02
 5.1750000000000004E-02   9.4800847002116317E-01   1.1081613059557812E-02
 5.2249999999999998E-02   9.4683194302734908E-01   1.1026703988639140E-02
 5.2749999999999998E-02   9.4492191359274669E-01   1.0937996863943270E-02
 5.3249999999999999E-02   9.4298495466047538E-01   1.0848586742447156E-02
 5.3749999999999999E-02   9.4121206642771482E-01   1.0767231640020336E-02
 5.4250000000000000E-02   9.4077213634058732E-01   1.0747114986997933E-02
 5.4750000000000000E-02   9.3861829171884237E-01   1.0649032811958134E-02
 5.5250000000000000E-02   9.3947041764720651E-01   1.0687756462366223E-02
 5.5750000000000001E-02   9.4072880106362600E-01   1.0745134923993066E-02
 5.6250000000000001E-02   9.3988532184149809E-01   1.0706649376287999E-02
 5.6750000000000002E-02   9.3771036367579930E-01   1.0607889203227978E-02
 5.7250000000000002E-02   9.3936799663763559E-01   1.0683096510158150E-02
 5.7750000000000003E-02   9.3841181023635423E-01   1.0639665414600956E-02
 5.8250000000000003E-02   9.3730900013259866E-01   1.0589739090403782E-02
 5.8750000000000004E-02   9.3592093678628419E-01   1.0527148808173794E-02
 5.9250000000000004E-02   9.3596325438903716E-01   1.0529052874633082E-02
 5.9750000000000004E-02   9.3575277755001074E-01   1.0519585091210480E-02
 6.0249999999999998E-02   9.3332270702877551E-01   1.0410736139597258E-02
 6.0749999999999998E-02   9.3285593964595814E-01   1.0389925554501038E-02
 6.1249999999999999E-02   9.3269117265848189E-01   1.0382586958433426E-02
 6.1749999999999999E-02   9.3039919682106997E-01   1.0280906716562234E-02
 6.2250000000000000E-02   9.3066178440600211E-01   1.0292517997280360E-02
 6.2750000000000000E-02   9.2962521822014610E-01   1.0246739541019165E-02
 6.3250000000000001E-02   9.2926514417814010E-01   1.0230873182142473E-02
 6.3750000000000001E-02   9.2928834541885830E-01   1.0231894969488241E-02
 6.4250000000000002E-02   9.2931534990946685E-01   1.0233084349112569E-02
 6.4750000000000002E-02   9.2778928674767114E-01   1.0166033228462630E-02
 6.5250000000000002E-02   9.2730543604153581E-01   1.0144843090006695E-02
 6.5750000000000003E-02   9.2461849624065395E-01   1.0027771262276009E-02
 6.6250000000000003E-02   9.2313792042787801E-01   9.9636961756178026E-03
 6.6750000000000004E-02   9.2236836843031078E-01   9.9305137026363191E-03
 6.7250000000000004E-02   9.2153194375297276E-01   9.8945418044036268E-03
 6.7750000000000005E-02   9.2119810838628380E-01   9.8802119548818540E-03
 6.8250000000000005E-02   9.1964195424076522E-01   9.8136194712986156E-03
 6.8750000000000006E-02   9.1933805095108845E-01   9.8006539330514775E-03
 6.9250000000000006E-02   9.2011642445211173E-01   9.8338876845171907E-03
 6.9750000000000006E-02   9.1918387617885233E-01   9.7940812320566045E-03
 7.0250000000000007E-02   9.1984744830168685E-01   9.8223938276080173E-03
 7.0750000000000007E-02   9.1823329536489129E-01   9.7536295496686957E-03
 7.1250000000000008E-02   9.1902010464316453E-01   9.7871030282814294E-03
 7.1750000000000008E-02   9.1724353023521821E-01   9.7116436844004641E-03
 7.2249999999999995E-02   9.1531623470207157E-01   9.6302768626894027E-03
 7.2749999999999995E-02   9.1588794673042895E-01   9.6543599301167488E-03
 7.3249999999999996E-02   9.1429773574257067E-01   9.5874847978189535E-03
 7.3749999999999996E-02   9.1468027700261134E-01   9.6035404470869532E-03
 7.4249999999999997E-02   9.1491049431324434E-01   9.6132126184358020E-03
 7.4749999999999997E-02   9.1466942499975878E-01   9.6030846996689161E-03
 7.5249999999999997E-02   9.1513071222739040E-01   9.6224715179968785E-03
 7.5749999999999998E-02   9.1405146867319376E-01   9.5771593735155432E-03
 7.6249999999999998E-02   9.1106406024637121E-01   9.4525671427156503E-03
 7.6749999999999999E-02   9.0762899356528282E-01   9.3108119224283754E-03
 7.7249999999999999E-02   9.0690071777495551E-01   9.2809641235122916E-03
 7.7750000000000000E-02   9.0753405508850160E-01   9.3069168700476712E-03
 7.8250000000000000E-02   9.0858360962145357E-01   9.3500450585887775E-03
 7.8750000000000001E-02   9.0844839161052615E-01   9.3444802992176581E-03
 7.9250000000000001E-02   9.0798263005220636E-01   9.3253313690050341E-03
 7.9750000000000001E-02   9.0758682609929475E-01   9.3090817618094422E-03
 8.0250000000000002E-02   9.0461195342647149E-01   9.1876279445644408E-03
 8.0750000000000002E-02   9.0511318669634078E-01   9.2080078374738930E-03
 8.1250000000000003E-02   9.0559641160207949E-01   9.2276876006481667E-03
 8.1750000000000003E-02   9.0226457040843033E-01   9.0926343694241324E-03
 8.2250000000000004E-02   9.0270615085763473E-01   9.1104476727534179E-03
 8.2750000000000004E-02   9.0237734286051274E-01   9.0971811108901419E-03
 8.3250000000000005E-02   9.0184615556301084E-01   9.0757796786304391E-03
 8.3750000000000005E-02   9.0228821359641909E-01   9.0935874704144871E-03
 8.4250000000000005E-02   9.0129102750672863E-01   9.0534540528084372E-03
 8.4750000000000006E-02   9.0090739917798535E-01   9.0380497295435153E-03
 8.5250000000000006E-02   8.9925660013058628E-01   8.9719872443861787E-03
 8.5750000000000007E-02   8.9706366743354049E-01   8.8847902779991012E-03
 8.6250000000000007E-02   8.9840490651817428E-01   8.9380457186952322E-03
 8.6750000000000008E-02   8.9860599220970605E-01   8.9460506465727941E-03
 8.7250000000000008E-02   8.9493916376886740E-01   8.8009218920464486E-03
 8.7750000000000009E-02   8.9571420698456361E-01   8.8314489316309881E-03
 8.8249999999999995E-02   8.9657051299858348E-01   8.8652689793299530E-03
 8.8749999999999996E-02   8.9467537559415167E-01   8.7905500009938051E-03
 8.9249999999999996E-02   8.9276566418305525E-01   8.7157351991430532E-03
 8.9749999999999996E-02   8.9192954174089278E-01   8.6831300446380422E-03
 9.0249999999999997E-02   8.9171437875810489E-01   8.6747544403237269E-03
 9.0749999999999997E-02   8.8985176183473336E-01   8.6025017561916304E-03
 9.1249999999999998E-02   8.9004864365128877E-01   8.6101175790649475E-03
 9.1749999999999998E-02   8.8727473076998020E-01   8.5032816457083563E-03
 9.2249999999999999E-02   8.8867683533009489E-01   8.5571579926150554E-03
 9.2749999999999999E-02   8.8852009990561998E-01   8.5511227052931463E-03
 9.3250000000000000E-02   8.8626410037624659E-01   8.4646058981540737E-03
 9.3750000000000000E-02   8.8531867469228442E-01   8.4285450462016822E-03
 9.4250000000000000E-02   8.8470299025728527E-01   8.4051233637235812E-03
 9.4750000000000001E-02   8.8340347299068001E-01   8.3558477956519623E-03
 9.5250000000000001E-02   8.8264133776290210E-01   8.3270498578279610E-03
 9.5750000000000002E-02   8.8279769411489373E-01   8.3329518390129129E-03
 9.6250000000000002E-02   8.8232890806107123E-01   8.3152659697551725E-03
 9.6750000000000003E-02   8.8245303304386447E-01   8.3199460841892371E-03
 9.7250000000000003E-02   8.8134253096653459E-01   8.2781449177045819E-03
 9.7750000000000004E-02   8.7930488508091431E-01   8.2018543950227243E-03
 9.8250000000000004E-02   8.7968749437837079E-01   8.2161391083558667E-03
 9.8750000000000004E-02   8.7767830264238755E-01   8.1413337727887520E-03
 9.9250000000000005E-02   8.7619100342699696E-01   8.0862892057635485E-03
 9.9750000000000005E-02   8.7455906741516143E-01   8.0262133346467555E-03
 1.0025000000000001E-01   8.7414869394717820E-01   8.0111592232003145E-03
 1.0075000000000001E-01   8.7239073999163297E-01   7.9469100950571823E-03
 1.0125000000000001E-01   8.6928905702777082E-01   7.8344941695678953E-03
 1.0175000000000001E-01   8.6853256929407197E-01   7.8072582727053931E-03
 1.0225000000000001E-01   8.6665434659310814E-01   7.7399434815752970E-03
 1.0275000000000001E-01   8.6782669326297412E-01   7.7819086565870214E-03
 1.0325000000000001E-01   8.6779606072613080E-01   7.7808099718643647E-03
 1.0375000000000001E-01   8.6796398960225474E-01   7.7868344379921637E-03
 1.0425000000000000E-01   8.6489662434695125E-01   7.6773425705965858E-03
 1.0475000000000000E-01   8.6308517198920520E-01   7.6132261899753851E-03
 1.0525000000000000E-01   8.6376474402090031E-01   7.6372323922558154E-03
 1.0575000000000000E-01   8.6186573801913435E-01   7.5702910540499900E-03
 1.0625000000000000E-01   8.6147421229469723E-01   7.5565443903664407E-03
 1.0675000000000000E-01   8.6145536094550113E-01   7.5558829828431913E-03
 1.0725000000000000E-01   8.5870954721003701E-01   7.4600077246440464E-03
 1.0775000000000000E-01   8.5805850516490445E-01   7.4374098245934463E-03
 1.0825000000000000E-01   8.5970952067236006E-01   7.4948174010943799E-03
 1.0875000000000000E-01   8.5789810255052545E-01   7.4318500847995123E-03
 1.0925000000000000E-01   8.5607786574431233E-01   7.3689767229975977E-03
 1.0975000000000000E-01   8.5549741604034080E-01   7.3490113799230192E-03
 1.1025000000000000E-01   8.5512850711857491E-01   7.3363433686345295E-03
 1.1075000000000000E-01   8.5289339743811521E-01   7.2599414953770274E-03
 1.1125000000000000E-01   8.5316785548902008E-01   7.2692909001104535E-03
 1.1175000000000000E-01   8.5123307721092967E-01   7.2035748930218196E-03
 1.1225000000000000E-01   8.5000955599061834E-01   7.1622478227031149E-03
 1.1275000000000000E-01   8.4951702805668761E-01   7.1456619279363243E-03
 1.1325000000000000E-01   8.4719357544238449E-01   7.0678077234166935E-03
 1.1375000000000000E-01   8.4631171385666748E-01   7.0384255220593264E-03
 1.1425000000000000E-01   8.4478937701114554E-01   6.9879194102816658E-03
 1.1475000000000000E-01   8.4362794523056439E-01   6.9495701117728223E-03
 1.1525000000000001E-01   8.4297358775656328E-01   6.9280335326724280E-03
 1.1575000000000001E-01   8.4156758427008926E-01   6.8819277173788858E-03
 1.1625000000000001E-01   8.3940662275340716E-01   6.8115143660281144E-03
 1.1675000000000001E-01   8.4186464882806478E-01   6.8916498576981188E-03
 1.1725000000000001E-01   8.4056152667808637E-01   6.8490784949292042E-03
 1.1775000000000001E-01   8.3768120848346284E-01   6.7556820833442732E-03
 1.1825000000000001E-01   8.3722924111083175E-01   6.7411138795556618E-03
 1.1875000000000001E-01   8.3564081237474830E-01   6.6901011146658475E-03
 1.1925000000000001E-01   8.3209668231557388E-01   6.5773245642446257E-03
 1.1975000000000001E-01   8.3056051537325137E-01   6.5288882540622964E-03
 1.2025000000000000E-01   8.3012241321721547E-01   6.5151237775147950E-03
 1.2075000000000000E-01   8.2906677239272397E-01   6.4820466190507213E-03
 1.2125000000000000E-01   8.2937616269384506E-01   6.4917278910896128E-03
 1.2175000000000000E-01   8.2792343627983100E-01   6.4463638893614162E-03
 1.2225000000000000E-01   8.2783211816156432E-01   6.4435202813274061E-03
 1.2275000000000000E-01   8.2682155952762448E-01   6.4121146794164511E-03
 1.2325000000000000E-01   8.2245334332584386E-01   6.2776802715664680E-03
 1.2375000000000000E-01   8.2494673498217497E-01   6.3541541047408235E-03
 1.2425000000000000E-01   8.2306867489712099E-01   6.2964883517772985E-03
 1.2475000000000000E-01   8.2026061122839111E-01   6.2110001623279622E-03
 1.2525000000000000E-01   8.2068409304502865E-01   6.2238364887374680E-03
 1.2575000000000000E-01   8.1880374068922590E-01   6.1669919796588845E-03
 1.2625000000000000E-01   8.1815849913548866E-01   6.1475758574813973E-03
 1.2675000000000000E-01   8.1778186443575651E-01   6.1362636627677585E-03
 1.2725000000000000E-01   8.1455350764329293E-01   6.0399394394704898E-03
 1.2775000000000000E-01   8.1323413771509145E-01   6.0009017391327258E-03
 1.2825000000000000E-01   8.1187157689280109E-01   5.9607850418825171E-03
 1.2875000000000000E-01   8.0913635384462546E-01   5.8808617214490041E-03
 1.2925000000000000E-01   8.1013537743162534E-01   5.9099594592131018E-03
 1.2975000000000000E-01   8.0687857808840313E-01   5.8154972314886115E-03
 1.3025000000000000E-01   8.0452991475868252E-01   5.7480812673151053E-03
 1.3075000000000001E-01   8.0166683671184591E-01   5.6666942913162367E-03
 1.3125000000000001E-01   8.0022109596697943E-01   5.6259270541820280E-03
 1.3175000000000001E-01   8.0003036733052602E-01   5.6205653268446478E-03
 1.3225000000000001E-01   7.9915779821957400E-01   5.5960846860511520E-03
 1.3275000000000001E-01   7.9960094201959364E-01   5.6085074325150320E-03
 1.3325000000000001E-01   7.9746388736872842E-01   5.5487890331128269E-03
 1.3375000000000001E-01   7.9509085468191210E-01   5.4830365877456830E-03
 1.3425000000000001E-01   7.9416981282825749E-01   5.4576742645289561E-03
 1.3475000000000001E-01   7.9274156356735903E-01   5.4185193305358462E-03
 1.3525000000000001E-01   7.9125035780444297E-01   5.3778636756753734E-03
 1.3575000000000001E-01   7.8818322503990224E-01   5.2949621672464574E-03
 1.3625000000000001E-01   7.8742593984550957E-01   5.2746419111512509E-03
 1.3675000000000001E-01   7.8762038089831343E-01   5.2798537631896904E-03
 1.3725000000000001E-01   7.8428028205070932E-01   5.1908597713542209E-03
 1.3775000000000001E-01   7.8450940853127860E-01   5.1969284422913736E-03
 1.3825000000000001E-01   7.7965056105082842E-01   5.0693712138100344E-03
 1.3875000000000001E-01   7.7989290913347553E-01   5.0756772457807775E-03
 1.3925000000000001E-01   7.7949240427929833E-01   5.0652590564072425E-03
 1.3975000000000001E-01   7.7728693185850151E-01   5.0081759243938524E-03
 1.4025000000000001E-01   7.7606218283242689E-01   4.9766854856755083E-03
 1.4075000000000001E-01   7.7466426232365770E-01   4.9409242493638527E-03
 1.4125000000000001E-01   7.7300637276213158E-01   4.8987627702158955E-03
 1.4175000000000001E-01   7.7027164744044674E-01   4.8298068268970637E-03
 1.4225000000000002E-01   7.6956639480131761E-01   4.8121426233186182E-03
 1.4275000000000002E-01   7.6723612859561907E-01   4.7541216718980954E-03
 1.4325000000000002E-01   7.6516665604736567E-01   4.7030354982711435E-03
 1.4375000000000002E-01   7.6287789392684380E-01   4.6470166989745860E-03
 1.4424999999999999E-01   7.6113279161236846E-01   4.6046417082824644E-03
 1.4474999999999999E-01   7.5696932307815090E-01   4.5047140696641286E-03
 1.4524999999999999E-01   7.5772148943577577E-01   4.5226453004827737E-03
 1.4574999999999999E-01   7.5527292898920917E-01   4.4644687374264785E-03
 1.4624999999999999E-01   7.5188530489946070E-01   4.3849081329887223E-03
 1.4674999999999999E-01   7.5163859213091255E-01   4.3791557636892083E-03
 1.4724999999999999E-01   7.4901137025170195E-01   4.3182497179811525E-03
 1.4774999999999999E-01   7.4731163479807783E-01   4.2791852361269717E-03
 1.4824999999999999E-01   7.4422676280218591E-01   4.2089643289140834E-03
 1.4874999999999999E-01   7.4150711628910204E-01   4.1477770540714115E-03
 1.4924999999999999E-01   7.3723724224615073E-01   4.0530613257777843E-03
 1.4974999999999999E-01   7.3659956460940845E-01   4.0390566332569504E-03
 1.5024999999999999E-01   7.3502580676447260E-01   4.0046490380501011E-03
 1.5075000000000000E-01   7.3519117673751300E-01   4.0082542025228684E-03
 1.5125000000000000E-01   7.3345671905616383E-01   3.9705628699939141E-03
 1.5175000000000000E-01   7.2919354074245668E-01   3.8790498724328819E-03
 1.5225000000000000E-01   7.2575387447881301E-01   3.8063749224106842E-03
 1.5275000000000000E-01   7.2373544718653293E-01   3.7642069102414798E-03
 1.5325000000000000E-01   7.2203442130164908E-01   3.7289427824030129E-03
 1.5375000000000000E-01   7.1769014854013635E-01   3.6400055923617803E-03
 1.5425000000000000E-01   7.1523781281398624E-01   3.5905086484851185E-03
 1.5475000000000000E-01   7.0885735341846545E-01   3.4640927139124008E-03
 1.5525000000000000E-01   7.0572055722030058E-01   3.4031820728461426E-03
 1.5575000000000000E-01   7.0502561743948577E-01   3.3897970832484376E-03
 1.5625000000000000E-01   7.0320706919158915E-01   3.3549575017579685E-03
 1.5675000000000000E-01   7.0062416900420055E-01   3.3059369815023735E-03
 1.5725000000000000E-01   6.9764470373229170E-01   3.2500595435813579E-03
 1.5775000000000000E-01   6.9447642033890689E-01   3.1914212320201868E-03
 1.5825000000000000E-01   6.9308371165871996E-01   3.1658977292972953E-03
 1.5875000000000000E-01   6.8940462737062935E-01   3.0992091662794190E-03
 1.5925000000000000E-01   6.8378586244847706E-01   2.9994013369782488E-03
 1.5975000000000000E-01   6.8101684519188799E-01   2.9511108937024209E-03
 1.6025000000000000E-01   6.7774046227953044E-01   2.8947280505967582E-03
 1.6075000000000000E-01   6.7564310153410401E-01   2.8590615100078016E-03
 1.6125000000000000E-01   6.7103365976993690E-01   2.7818347821718472E-03
 1.6175000000000000E-01   6.6540873223539465E-01   2.6897263330469367E-03
 1.6225000000000001E-01   6.6200561911560118E-01   2.6351225312445693E-03
 1.6275000000000001E-01   6.5805673881287219E-01   2.5728085766834733E-03
 1.6325000000000001E-01   6.5566417220674711E-01   2.5355952126447970E-03
 1.6375000000000001E-01   6.5032562401461158E-01   2.4540170552974192E-03
 1.6425000000000001E-01   6.4628606901920327E-01   2.3936094447202460E-03
 1.6475000000000001E-01   6.4206680117946791E-01   2.3317123368938359E-03
 1.6525000000000001E-01   6.3663824743185959E-01   2.2538500375566192E-03
 1.6575000000000001E-01   6.3432595308962580E-01   2.2212837222524724E-03
 1.6625000000000001E-01   6.3103055597713376E-01   2.1754828732509037E-03
 1.6675000000000001E-01   6.2348985483400565E-01   2.0733454892602160E-03
 1.6725000000000001E-01   6.1973966010855797E-01   2.0239103431612558E-03
 1.6775000000000001E-01   6.1428324238680265E-01   1.9535691262956927E-03
 1.6825000000000001E-01   6.0712378056177108E-01   1.8640737386498940E-03
 1.6875000000000001E-01   6.0058791979497772E-01   1.7850914983738831E-03
 1.6925000000000001E-01   5.9334419285875317E-01   1.7005166802691871E-03
 1.6975000000000001E-01   5.8493694281713460E-01   1.6061655812063308E-03
 1.7025000000000001E-01   5.8026374927107693E-01   1.5554493385226823E-03
 1.7075000000000001E-01   5.7427914126400581E-01   1.4922661253866218E-03
 1.7125000000000001E-01   5.6386829015029072E-01   1.3869627589004594E-03
 1.7175000000000001E-01   5.5446601870631529E-01   1.2967428169410394E-03
 1.7225000000000001E-01   5.4252799774339600E-01   1.1886191767000321E-03
 1.7275000000000001E-01   5.2965848149058248E-01   1.0797863565686226E-03
 1.7325000000000002E-01   5.1606510633574243E-01   9.7313275888186645E-04
 1.7375000000000002E-01   5.0459404687369624E-01   8.8945217459667034E-04
 1.7425000000000002E-01   4.9219692924195779E-01   8.0521102162693279E-04
 1.7475000000000002E-01   4.6874319449881363E-01   6.6235987129275480E-04
 1.7525000000000002E-01   4.4267339512237780E-01   5.2685098606149573E-04
 1.7575000000000002E-01   4.0883260544860212E-01   3.8329769694929412E-04
 1.7624999999999999E-01   3.4488479040705672E-01   1.9411105951635337E-04
 1.7674999999999999E-01   2.2208469813080625E-01   3.3375567297092926E-05
 1.7724999999999999E-01   1.5337457342472285E-02   7.5921989974684278E-10
 1.7774999999999999E-01   1.0020615006901558E-03   1.3833485481232715E-14
 1.7824999999999999E-01   9.8999585467528608E-04   1.3179156520007588E-14
 1.7874999999999999E-01   1.0155271998352521E-03   1.4592185821189784E-14
 1.7924999999999999E-01   9.9677869995738202E-04   1.3544067436713793E-14
 1.7974999999999999E-01   1.0018277758724625E-03   1.3820583686885579E-14
 1.8024999999999999E-01   9.9786367976026575E-04   1.3603133907754194E-14
 1.8074999999999999E-01   1.0179588157633558E-03   1.4732448873821949E-14
 1.8124999999999999E-01   9.9756384501538658E-04   1.3586791578404009E-14
 1.8174999999999999E-01   9.7460188539514919E-04   1.2378359744705035E-14
 1.8225000000000000E-01   1.0076628425911517E-03   1.4145395303243819E-14
 1.8275000000000000E-01   1.0056451593685246E-03   1.4032439592228342E-14
 1.8325000000000000E-01   9.9130019835149069E-04   1.3248749344642186E-14
 1.8375000000000000E-01   1.0137799003353978E-03   1.4492016411381568E-14
 1.8425000000000000E-01   9.6326386137840535E-04   1.1812319365057002E-14
 1.8475000000000000E-01   1.0206488609405058E-03   1.4888794383085414E-14
 1.8525000000000000E-01   1.0077488316385609E-03   1.4150224318349924E-14
 1.8575000000000000E-01   1.0247145720363735E-03   1.5127451180689640E-14
 1.8625000000000000E-01   9.5917607552934499E-04   1.1613081190016032E-14
 1.8675000000000000E-01   1.0109750703165372E-03   1.4332300230307809E-14
 1.8725000000000000E-01   9.9588573471930965E-04   1.3495598748683132E-14
 1.8775000000000000E-01   9.9792333963874482E-04   1.3606387394647022E-14
 1.8825000000000000E-01   9.8911361188694391E-04   1.3132240434682363E-14
 1.8875000000000000E-01   1.0062408988031374E-03   1.4065720153807328E-14
 1.8925000000000000E-01   1.0128689891959306E-03   1.4440000553960117E-14
 1.8975000000000000E-01   1.0069005835485739E-03   1.4102642007552556E-14
 1.9025000000000000E-01   9.5869200041483584E-04   1.1589655462323833E-14
 1.9075000000000000E-01   1.0583072418437923E-03   1.7210804965996293E-14
 1.9125000000000000E-01   9.7068207175824090E-04   1.2180416669065803E-14
 1.9175000000000000E-01   9.8637374925874578E-04   1.2987337725232942E-14
 1.9225000000000000E-01   9.8318772155107773E-04   1.2820350433923763E-14
 1.9275000000000000E-01   1.0353682301172287E-03   1.5766433019100689E-14
 1.9325000000000001E-01   1.0000000000457291E-03   1.3720000002509612E-14
 1.9375000000000001E-01   1.0000000000457358E-03   1.3720000002509984E-14
 1.9425000000000001E-01   1.0091694113628631E-03   1.4230181011721159E-14
 1.9475000000000001E-01   9.8789373829041719E-04   1.3067576226458646E-14
 1.9525000000000001E-01   9.9574922558958584E-04   1.3488200736554893E-14
 1.9575000000000001E-01   1.0136983442772024E-03   1.4487353588146235E-14
 1.9625000000000001E-01   9.9046165397791478E-04   1.3203977536347159E-14
 1.9675000000000001E-01   1.0044529685920456E-03   1.3966016084956702E-14
 1.9725000000000001E-01   9.9772170032576073E-04   1.3595393559503562E-14
 1.9775000000000001E-01   9.8795634181275335E-04   1.3070888947391492E-14
 1.9825000000000001E-01   1.0309286292826117E-03   1.5497745067903234E-14
 1.9875000000000001E-01   9.7348131583073667E-04   1.2321528707023477E-14
 1.9925000000000001E-01   1.0019763658840085E-03   1.3828784927322319E-14
 1.9975000000000001E-01   9.9957061386551135E-04   1.3696450462135334E-14
 2.0025000000000001E-01   1.0122744497526341E-03   1.4406126108591682E-14
 2.0075000000000001E-01   9.8871196754215292E-04   1.3110923254398332E-14
 2.0125000000000001E-01   1.0071371660756974E-03   1.4115900972039212E-14
 2.0175000000000001E-01   9.9644799394836190E-04   1.3526102061248251E-14
 2.0225000000000001E-01   1.0066444855729246E-03   1.4088299855157850E-14
 2.0275000000000001E-01   9.9720573994678194E-04   1.3567292557226514E-14
 2.0325000000000001E-01   1.0000181908134428E-03   1.3720998339082227E-14
 2.0375000000000001E-01   9.9754544473112808E-04   1.3585789160717936E-14
 2.0425000000000001E-01   1.0284981188884098E-03   1.5352111580079196E-14
 2.0475000000000002E-01   9.6557643434572529E-04   1.1926163063388794E-14
 2.0525000000000002E-01   1.0090612477276547E-03   1.4224081180905756E-14
 2.0575000000000002E-01   9.9484453888354189E-04   1.3439248748755533E-14
 2.0625000000000002E-01   1.0042111185917418E-03   1.3952570114305004E-14
 2.0675000000000002E-01   9.9303786470595679E-04   1.3341889686985293E-14
 2.0725000000000002E-01   1.0192906775107825E-03   1.4809702007016238E-14
 2.0775000000000002E-01   9.7974158670504664E-04   1.2641548710762630E-14
 2.0824999999999999E-01   1.0066926664928217E-03   1.4090997276109038E-14
 2.0874999999999999E-01   1.0016854711871184E-03   1.3812732777367434E-14
 2.0924999999999999E-01   1.0063630765704430E-03   1.4072552836935381E-14
 2.0974999999999999E-01   9.9302902538354323E-04   1.3341414652974562E-14
 2.1024999999999999E-01   1.0026128985973068E-03   1.3863958872978670E-14
 2.1074999999999999E-01   1.0093862908810303E-03   1.4242417727571513E-14
 2.1124999999999999E-01   9.7986309735782198E-04   1.2647821257096049E-14
 2.1174999999999999E-01   9.9959204480964980E-04   1.3697625115734527E-14
 2.1224999999999999E-01   1.0074680955789431E-03   1.4134463174551388E-14
 2.1274999999999999E-01   1.0061608631261544E-03   1.4061245578663015E-14
 2.1325000000000000E-01   9.9307230262475296E-04   1.3343740536108133E-14
 2.1375000000000000E-01   9.9726389696169477E-04   1.3570457810819627E-14
 2.1425000000000000E-01   1.0177781706079082E-03   1.4721994080786718E-14
 2.1475000000000000E-01   9.8799320219979591E-04   1.3072839742055194E-14
 2.1525000000000000E-01   9.6953277122930628E-04   1.2122831938023135E-14
 2.1575000000000000E-01   1.0240338066108028E-03   1.5087291752249928E-14
 2.1625000000000000E-01   1.0050054026233886E-03   1.3996765836687285E-14
 2.1675000000000000E-01   1.0139613888351167E-03   1.4502396734274573E-14
 2.1725000000000000E-01   9.5911509948318739E-04   1.1610128438080346E-14
 2.1775000000000000E-01   1.0255567845156672E-03   1.5177245510829178E-14
 2.1825000000000000E-01   9.9501400830263940E-04   1.3448408466144071E-14
 2.1875000000000000E-01   1.0132464591640006E-03   1.4461538242826511E-14
 2.1925000000000000E-01   9.9904530469056211E-04   1.3667681303674368E-14
 2.1975000000000000E-01   9.9523410699397337E-04   1.3460311652839203E-14
 2.2025000000000000E-01   9.7010417226649052E-04   1.2151435921587678E-14
 2.2075000000000000E-01   1.0266531018396454E-03   1.5242247379648524E-14
 2.2125000000000000E-01   1.0026133688437393E-03   1.3863984882944416E-14
 2.2175000000000000E-01   1.0187734058831885E-03   1.4779662257417618E-14
 2.2225000000000000E-01   9.6421131320077107E-04   1.1858861653735921E-14
 2.2275000000000000E-01   1.0282442280860420E-03   1.5336958156594389E-14
 2.2325000000000000E-01   9.5723198423388017E-04   1.1519215865826928E-14
 2.2375000000000000E-01   1.0396551126874791E-03   1.6029179263056427E-14
 2.2425000000000000E-01   9.7361632071547074E-04   1.2328365253790173E-14
 2.2475000000000001E-01   1.0256126278682877E-03   1.5180551490620444E-14
 2.2525000000000001E-01   9.8720403044353332E-04   1.3031121391967376E-14
 2.2575000000000001E-01   1.0115054005361162E-03   1.4362397252661340E-14
 2.2625000000000001E-01   9.9413705242965261E-04   1.3401060073746981E-14
 2.2675000000000001E-01   1.0219381317439190E-03   1.4964166397491228E-14
 2.2725000000000001E-01   9.6920235010010099E-04   1.2106314321736034E-14
 2.2775000000000001E-01   1.0377472249784691E-03   1.5911841139124997E-14
 2.2825000000000001E-01   9.6864396096618579E-04   1.2078439050501235E-14
 2.2875000000000001E-01   1.0210110389354023E-03   1.4909938832754251E-14
 2.2925000000000001E-01   9.6935060056187422E-04   1.2113723212253790E-14
 2.2975000000000001E-01   1.0145071597014394E-03   1.4533645965038570E-14
 2.3025000000000001E-01   9.9091315482494925E-04   1.3228070078021317E-14
 2.3075000000000001E-01   1.0024522528315355E-03   1.3855075480129315E-14
 2.3125000000000001E-01   9.9887822920300112E-04   1.3658540730209120E-14
 2.3175000000000001E-01   1.0072100591826455E-03   1.4119988056211044E-14
 2.3225000000000001E-01   9.9822243166680234E-04   1.3622706852320669E-14
 2.3275000000000001E-01   9.9872603875189418E-04   1.3650218496757830E-14
 2.3325000000000001E-01   9.9555240043631109E-04   1.3477539296647318E-14
 2.3375000000000001E-01   1.0079661304906583E-03   1.4162433003990643E-14
 2.3425000000000001E-01   9.9106350558189832E-04   1.3236100259218168E-14
 2.3475000000000001E-01   1.0118874006807860E-03   1.4384105674898487E-14
 2.3525000000000001E-01   1.0134221745843439E-03   1.4471572430809901E-14
 2.3575000000000002E-01   9.7171237374166870E-04   1.2232213245598220E-14
 2.3625000000000002E-01   9.9935215718055981E-04   1.3684480920879911E-14
 2.3675000000000002E-01   1.0127310570207629E-03   1.4432136421907139E-14
 2.3725000000000002E-01   9.8674899369953582E-04   1.3007112006430738E-14
 2.3775000000000002E-01   1.0071511422183399E-03   1.4116684539397580E-14
 2.3825000000000002E-01   1.0095448095562927E-03   1.4251366615043703E-14
 2.3875000000000002E-01   9.8677300635564586E-04   1.3008378171223815E-14
 2.3925000000000002E-01   1.0139119773861034E-03   1.4499570070196507E-14
 2.3975000000000002E-01   9.9005233310192771E-04   1.3182164216330373E-14
 2.4024999999999999E-01   1.0354729674062367E-03   1.5772813682492119E-14
 2.4074999999999999E-01   9.6412206582731689E-04   1.1854471639617771E-14
 2.4124999999999999E-01   9.9781156146801285E-04   1.3600292170628823E-14
 2.4174999999999999E-01   1.0005309774091216E-03   1.3749163257483922E-14
 2.4224999999999999E-01   1.0075772023238922E-03   1.4140587103690093E-14
 2.4274999999999999E-01   9.9181645202217616E-04   1.3276369879262996E-14
 2.4324999999999999E-01   1.0278297992008343E-03   1.5312247152535302E-14
 2.4374999999999999E-01   9.6933197833159676E-04   1.2112792370337319E-14
 2.4424999999999999E-01   1.0347240596357801E-03   1.5727232293943958E-14
 2.4475000000000000E-01   9.7658027236298211E-04   1.2479175696062064E-14
 2.4525000000000000E-01   1.0027204031433463E-03   1.3869906046972558E-14
 2.4575000000000000E-01   9.9380730307467818E-04   1.3383288710086071E-14
 2.4625000000000000E-01   9.9065040720552650E-04   1.3214045592574934E-14
 2.4675000000000000E-01   1.0075619229458108E-03   1.4139729384950284E-14
 2.4725000000000000E-01   1.0049061658279808E-03   1.3991238350095137E-14
 2.4775000000000000E-01   9.8981094292284097E-04   1.3169312849526669E-14
 2.4825000000000000E-01   1.0136508855384716E-03   1.4484640736733793E-14
 2.4875000000000000E-01   9.7737127708921972E-04   1.2519656081338259E-14
 2.4925000000000000E-01   1.0216641290130681E-03   1.4948124041917272E-14
 2.4975000000000000E-01   9.6975304072425422E-04   1.2133852504983998E-14
 2.5025000000000003E-01   1.0294786339594046E-03   1.5410738878417684E-14
 2.5075000000000003E-01   9.6167687125081440E-04   1.1734667708793860E-14
 2.5125000000000003E-01   1.0329029023974496E-03   1.5616801941751955E-14
 2.5175000000000003E-01   1.0265105484412336E-03   1.5233783443208602E-14
 2.5225000000000003E-01   9.7430813879859036E-04   1.2363443059069312E-14
 2.5275000000000003E-01   9.7679943667988234E-04   1.2490381782904070E-14
 2.5325000000000003E-01   1.0221614375414466E-03   1.4977250087911946E-14
 2.5375000000000003E-01   1.0128762110632832E-03   1.4440412393536696E-14
 2.5425000000000003E-01   9.6193280994854257E-04   1.1747164857615892E-14
 2.5475000000000003E-01   1.0196082557756394E-03   1.4828167546217502E-14
 2.5525000000000003E-01   1.0085406180854780E-03   1.4194747980570934E-14
 2.5575000000000003E-01   9.9414087198204724E-04   1.3401266026622239E-14
 2.5624999999999998E-01   1.0002387298312927E-03   1.3733106185463939E-14
 2.5674999999999998E-01   1.0027348152680698E-03   1.3870703474151284E-14
 2.5724999999999998E-01   1.0026761782290108E-03   1.3867459283845392E-14
 2.5774999999999998E-01   9.9873890897288968E-04   1.3650922132060465E-14
 2.5824999999999998E-01   9.9087899533183924E-04   1.3226246140972826E-14
 2.5874999999999998E-01   1.0028788449942272E-03   1.3878674571071939E-14
 2.5924999999999998E-01   1.0068283693449212E-03   1.4098596716391696E-14
 2.5974999999999998E-01   9.9971885113946330E-04   1.3704577056272418E-14
 2.6024999999999998E-01   9.9628813592293210E-04   1.3517424294994985E-14
 2.6074999999999998E-01   1.0021477375844305E-03   1.3838248106404040E-14
 2.6124999999999998E-01   1.0017186700504446E-03   1.3814564050112279E-14
 2.6174999999999998E-01   1.0000357968611082E-03   1.3721964637226239E-14
 2.6224999999999998E-01   9.9647738390239594E-04   1.3527697926193421E-14
 2.6274999999999998E-01   1.0087549772949021E-03   1.4206819859970124E-14
 2.6324999999999998E-01   9.9192966450711525E-04   1.3282432727661018E-14
 2.6374999999999998E-01   9.9503387790887622E-04   1.3449482712668009E-14
 2.6424999999999998E-01   1.0060417357289670E-03   1.4054587469874098E-14
 2.6474999999999999E-01   1.0000000000457245E-03   1.3720000002509359E-14
 2.6524999999999999E-01   1.0157316732391324E-03   1.4603941745282594E-14
 2.6574999999999999E-01   9.6826898281648444E-04   1.2059746851412949E-14
 2.6624999999999999E-01   1.0190706247441702E-03   1.4796917191924015E-14
 2.6674999999999999E-01   9.9612660078119211E-04   1.3508659729887667E-14
 2.6724999999999999E-01   1.0035215020199723E-03   1.3914283277962653E-14
 2.6774999999999999E-01   9.9821594816072701E-04   1.3622352935039914E-14
 2.6824999999999999E-01   9.7664979791901602E-04   1.2482729789097868E-14
 2.6874999999999999E-01   1.0224148706851617E-03   1.4992109358980880E-14
 2.6924999999999999E-01   1.0000000000457291E-03   1.3720000002509612E-14
 2.6974999999999999E-01   1.0027304554007972E-03   1.3870462237761393E-14
 2.7024999999999999E-01   1.0016017868700114E-03   1.3808117499226280E-14
 2.7074999999999999E-01   1.0036684560457924E-03   1.3922435406763950E-14
 2.7124999999999999E-01   9.9271596619316684E-04   1.3324598718290998E-14
 2.7174999999999999E-01   1.0070817050325037E-03   1.4112791890358632E-14
 2.7224999999999999E-01   9.7733262285701924E-04   1.2517675630321005E-14
 2.7274999999999999E-01   1.0148690079208335E-03   1.4554392149589690E-14
 2.7324999999999999E-01   1.0050724785883531E-03   1.4000502893491982E-14
 2.7374999999999999E-01   9.9680361737530831E-04   1.3545421782843169E-14
 2.7424999999999999E-01   9.8951368882652709E-04   1.3153500257666319E-14
 2.7474999999999999E-01   1.0177636145877649E-03   1.4721151897091066E-14
 2.7524999999999999E-01   9.9815668243043425E-04   1.3619118096727482E-14
 2.7575000000000000E-01   9.8239443719157237E-04   1.2779024118833395E-14
 2.7625000000000000E-01   1.0152539504663194E-03   1.4576486796875317E-14
 2.7675000000000000E-01   9.8287588659461719E-04   1.2804093388555520E-14
 2.7725000000000000E-01   1.0014525517402957E-03   1.3799889895269775E-14
 2.7775000000000000E-01   1.0181779717142033E-03   1.4745139943835626E-14
 2.7825000000000000E-01   9.9923104182566983E-04   1.3677848225986777E-14
 2.7875000000000000E-01   1.0072857447898089E-03   1.4124232653740593E-14
 2.7925000000000000E-01   9.7751434617266396E-04   1.2526988275739644E-14
 2.7975000000000000E-01   9.9757266475810594E-04   1.3587272083369839E-14
 2.8025000000000000E-01   9.8480639338917905E-04   1.2904986331931793E-14
 2.8075000000000000E-01   1.0604082345682068E-03   1.7347882728882333E-14
 2.8125000000000000E-01   9.5582115121088066E-04   1.1451454669187784E-14
 2.8175000000000000E-01   1.0009237614261963E-03   1.3770766316891749E-14
 2.8225000000000000E-01   1.0156025798473483E-03   1.4596518867594545E-14
 2.8275000000000000E-01   9.9886924429799990E-04   1.3658049302799730E-14
 2.8325000000000000E-01   9.6149870659145026E-04   1.1725974052080278E-14
 2.8375000000000000E-01   1.0470296162575900E-03   1.6488835167680687E-14
 2.8425000000000000E-01   9.8330265392661893E-04   1.2826346162661710E-14
 2.8475000000000000E-01   1.0128862367896506E-03   1.4440984142665626E-14
 2.8525000000000000E-01   9.8179612397464484E-04   1.2747921023476729E-14
 2.8575000000000000E-01   1.0010001827871905E-03   1.3774972436381675E-14
 2.8625000000000000E-01   1.0150549631939457E-03   1.4565062334209916E-14
 2.8675000000000000E-01   9.8739726068862595E-04   1.3041326966870914E-14
 2.8725000000000001E-01   1.0053042958147965E-03   1.4013424074242561E-14
 2.8775000000000001E-01   1.0040470339556557E-03   1.3943453141637696E-14
 2.8825000000000001E-01   9.8612615155549378E-04   1.2974302405008419E-14
 2.8875000000000001E-01   1.0115564166167941E-03   1.4365294987664662E-14
 2.8925000000000001E-01   1.0138060617998948E-03   1.4493512385206733E-14
 2.8975000000000001E-01   9.8262841213436194E-04   1.2791202688527509E-14
 2.9025000000000001E-01   9.9845524662290231E-04   1.3635420169614848E-14
 2.9075000000000001E-01   1.0033724645637583E-03   1.3906019229992816E-14
 2.9125000000000001E-01   1.0087319573078856E-03   1.4205523094664180E-14
 2.9175000000000001E-01   9.6898846308774973E-04   1.2095631201228854E-14
 2.9225000000000001E-01   1.0278005753340150E-03   1.5310505759213014E-14
 2.9275000000000001E-01   9.8918345763058559E-04   1.3135950132929711E-14
 2.9325000000000001E-01   1.0053948737726800E-03   1.4018475197163857E-14
 2.9375000000000001E-01   1.0040668602123209E-03   1.3944554503067016E-14
 2.9425000000000001E-01   9.8296250479313588E-04   1.2808607545980322E-14
 2.9475000000000001E-01   1.0085163417179448E-03   1.4193381314832509E-14
 2.9525000000000001E-01   1.0093572606601493E-03   1.4240779335214754E-14
 2.9575000000000001E-01   9.9165374790247379E-04   1.3267660249221128E-14
 2.9625000000000001E-01   1.0096454765870075E-03   1.4257051780655475E-14
 2.9675000000000001E-01   9.9163288388613669E-04   1.3266543698430180E-14
 2.9725000000000001E-01   1.0034170826516758E-03   1.3908492893154851E-14
 2.9775000000000001E-01   1.0023617794275054E-03   1.3850074359528007E-14
 2.9825000000000002E-01   9.7785786534230904E-04   1.2544606552315793E-14
 2.9875000000000002E-01   1.0284088681613535E-03   1.5346783388406516E-14
 2.9925000000000002E-01   9.6629801285694574E-04   1.1961852891969965E-14
 2.9975000000000002E-01   1.0369752293528860E-03   1.5864545724508040E-14
 3.0025000000000002E-01   9.7266593706877647E-04   1.2280298959072329E-14
 3.0075000000000002E-01   1.0108113067644668E-03   1.4323015973046181E-14
 3.0125000000000002E-01   1.0074441565040124E-03   1.4133119791412882E-14
 3.0175000000000002E-01   9.9837438713103232E-04   1.3631003670337263E-14
 3.0225000000000002E-01   1.0094987810956057E-03   1.4248767726508993E-14
 3.0275000000000002E-01   9.8167012312007211E-04   1.2741378158952180E-14
 3.0325000000000002E-01   1.0047419578725696E-03   1.3982095567811653E-14
 3.0375000000000002E-01   1.0154622940548659E-03   1.4588455634890148E-14
 3.0425000000000002E-01   9.8062921465460529E-04   1.2687423052920776E-14
 3.0475000000000002E-01   9.8861044998683318E-04   1.3105539345060005E-14
 3.0525000000000002E-01   1.0129426785114842E-03   1.4444203229316268E-14
 3.0575000000000002E-01   1.0221267259979000E-03   1.4975215743949880E-14
 3.0625000000000002E-01   9.7582093600148277E-04   1.2440408393684751E-14
 3.0675000000000002E-01   9.9871445332591884E-04   1.3649585126491790E-14
 3.0725000000000002E-01   1.0164524598845325E-03   1.4645439067244968E-14
 3.0775000000000002E-01   9.8475391351919941E-04   1.2902235749175240E-14
 3.0825000000000002E-01   1.0058361193415535E-03   1.4043100997410519E-14
 3.0875000000000002E-01   9.9942899869820152E-04   1.3688690278159211E-14
 3.0925000000000002E-01   1.0039627387329326E-03   1.3938771215636203E-14
 3.0975000000000003E-01   1.0009856812465679E-03   1.3774174218818981E-14
 3.1025000000000003E-01   9.9722785037465031E-04   1.3568495874088614E-14
 3.1075000000000003E-01   9.8899630699084834E-04   1.3126011819237407E-14
 3.1125000000000003E-01   1.0088274228836640E-03   1.4210901454929469E-14
 3.1175000000000003E-01   1.0023088004014154E-03   1.3847146453479577E-14
 3.1225000000000003E-01   1.0144245327130777E-03   1.4528911746322697E-14
 3.1275000000000003E-01   9.6677097507011118E-04   1.1985289386148946E-14
 3.1325000000000003E-01   1.0164956919983229E-03   1.4647930846088138E-14
 3.1375000000000003E-01   1.0082225076215551E-03   1.4176847414786736E-14
 3.1425000000000003E-01   9.8762974224568469E-04   1.3053613567464175E-14
 3.1475000000000003E-01   1.0041477502699570E-03   1.3949048674434212E-14
 3.1525000000000003E-01   1.0000000000457360E-03   1.3720000002509995E-14
 3.1575000000000003E-01   1.0080995770337794E-03   1.4169934458728748E-14
 3.1625000000000003E-01   9.8780581809301870E-04   1.3062924914394006E-14
 3.1675000000000003E-01   1.0066645370888020E-03   1.4089422397278297E-14
 3.1725000000000003E-01   9.9196009738169110E-04   1.3284062848129117E-14
 3.1775000000000003E-01   1.0054699706313645E-03   1.4022664044489245E-14
 3.1825000000000003E-01   1.0000000000457278E-03   1.3720000002509541E-14
 3.1875000000000003E-01   1.0000000000457304E-03   1.3720000002509681E-14
 3.1925000000000003E-01   1.0162059061646629E-03   1.4631234472206034E-14
 3.1975000000000003E-01   9.9160170077797422E-04   1.3264875046409286E-14
 3.2024999999999998E-01   9.8410933726500297E-04   1.2868487975869011E-14
 3.2074999999999998E-01   1.0074258686698623E-03   1.4132093602074448E-14
 3.2124999999999998E-01   9.9927395438241247E-04   1.3680197989855522E-14
 3.2174999999999998E-01   1.0041523325554280E-03   1.3949303294177500E-14
 3.2224999999999998E-01   1.0065413184808857E-03   1.4082525321938223E-14
 3.2274999999999998E-01   9.9451913077273370E-04   1.3421673760306310E-14
 3.2324999999999998E-01   9.8561386464280330E-04   1.2947363101848378E-14
 3.2374999999999998E-01   1.0484223184552355E-03   1.6576740592863860E-14
 3.2424999999999998E-01   9.5831777896269316E-04   1.1571570158999470E-14
 3.2474999999999998E-01   9.9865670850413221E-04   1.3646428570574778E-14
 3.2524999999999998E-01   1.0102814850614290E-03   1.4293009659063170E-14
 3.2574999999999998E-01   9.9172751386826670E-04   1.3271608445790126E-14
 3.2624999999999998E-01   1.0116458906419123E-03   1.4370378209072671E-14
 3.2674999999999998E-01   9.9071480681888532E-04   1.3217481970955927E-14
 3.2724999999999999E-01   9.9663629484045193E-04   1.3536329184600648E-14
 3.2774999999999999E-01   1.0072986540033810E-03   1.4124956723318509E-14
 3.2824999999999999E-01   1.0303189198464483E-03   1.5461115016599438E-14
 3.2874999999999999E-01   9.6535029754229269E-04   1.1914994617213672E-14
 3.2924999999999999E-01   1.0236747212616028E-03   1.5066140979842625E-14
 3.2974999999999999E-01   9.7090649932725067E-04   1.2191685320555081E-14
 3.3024999999999999E-01   1.0047308679575692E-03   1.3981478264302247E-14
 3.3074999999999999E-01   1.0066924569615916E-03   1.4090985544611760E-14
 3.3124999999999999E-01   1.0056638331383152E-03   1.4033481891663148E-14
 3.3174999999999999E-01   9.8355309017253293E-04   1.2839418066160937E-14
 3.3224999999999999E-01   1.0015208706887397E-03   1.3803655986613556E-14
 3.3274999999999999E-01   1.0060637838604719E-03   1.4055819576132545E-14
 3.3324999999999999E-01   9.9429340447594757E-04   1.3409492623414186E-14
 3.3374999999999999E-01   1.0040863912710340E-03   1.3945639529852725E-14
 3.3424999999999999E-01   1.0029812370052347E-03   1.3884343383624701E-14
 3.3474999999999999E-01   9.9983414678983550E-04   1.3710900239975706E-14
 3.3524999999999999E-01   1.0021671598321393E-03   1.3839320913081105E-14
 3.3574999999999999E-01   9.9934582023657615E-04   1.3684133828161498E-14
 3.3624999999999999E-01   9.8984072799858619E-04   1.3170898068154703E-14
 3.3674999999999999E-01   1.0113050783665109E-03   1.4351023108733330E-14
 3.3724999999999999E-01   9.9920575640509348E-04   1.3676463813360766E-14
 3.3774999999999999E-01   9.8265671239893015E-04   1.2792676328225009E-14
 3.3825000000000000E-01   1.0138627242197405E-03   1.4496752872186392E-14
 3.3875000000000000E-01   1.0058478166521667E-03   1.4043754262397502E-14
 3.3925000000000000E-01   9.9291529076355888E-04   1.3335303572547213E-14
 3.3975000000000000E-01   9.9830899154980043E-04   1.3627432585823983E-14
 3.4025000000000000E-01   1.0129614256006211E-03   1.4445272566362438E-14
 3.4075000000000000E-01   1.0038862780232800E-03   1.3934525454106360E-14
 3.4125000000000000E-01   1.0032993497398528E-03   1.3901966397946507E-14
 3.4175000000000000E-01   9.7530900418055808E-04   1.2414323152845617E-14
 3.4225000000000000E-01   1.0162862055047843E-03   1.4635859588945328E-14
 3.4275000000000000E-01   1.0011393352375886E-03   1.3782633657366350E-14
 3.4325000000000000E-01   9.9490268326953121E-04   1.3442390889439684E-14
 3.4375000000000000E-01   9.9994751612831148E-04   1.3717119911868917E-14
 3.4425000000000000E-01   9.7017972942877080E-04   1.2155222052236888E-14
 3.4475000000000000E-01   1.0194076224606823E-03   1.4816499745794467E-14
 3.4525000000000000E-01   9.9258652123210408E-04   1.3317650246048909E-14
 3.4575000000000000E-01   1.0118228680733019E-03   1.4380436669626730E-14
 3.4625000000000000E-01   1.0140203642506798E-03   1.4505771061959067E-14
 3.4675000000000000E-01   9.8932922295108094E-04   1.3143694658965316E-14
 3.4725000000000000E-01   9.8676338193995653E-04   1.3007870673728421E-14
 3.4775000000000000E-01   1.0167496840707262E-03   1.4662576665137287E-14
 3.4825000000000000E-01   9.8691935387870970E-04   1.3016096937214281E-14
 3.4875000000000000E-01   1.0114783838416493E-03   1.4360862870531063E-14
 3.4925000000000000E-01   1.0002938186582347E-03   1.3736131875992594E-14
 3.4975000000000001E-01   9.9236343243026067E-04   1.3305681446971838E-14
 3.5025000000000001E-01   9.9964226601563402E-04   1.3700378091212830E-14
 3.5075000000000001E-01   1.0038260106757858E-03   1.3931179572069630E-14
 3.5125000000000001E-01   1.0067263436062473E-03   1.4092882927777794E-14
 3.5175000000000001E-01   9.9078222220332123E-04   1.3221079989589479E-14
 3.5225000000000001E-01   9.9646970645145857E-04   1.3527281029478936E-14
 3.5275000000000001E-01   1.0201038590737770E-03   1.4857018817566569E-14
 3.5325000000000001E-01   9.8390639514964488E-04   1.2857876348262935E-14
 3.5375000000000001E-01   9.9268662234375921E-04   1.3323023332397604E-14
 3.5425000000000001E-01   1.0209868358091528E-03   1.4908525119143647E-14
 3.5475000000000001E-01   9.8534018259825479E-04   1.2932988364233494E-14
 3.5525000000000001E-01   1.0032392943741468E-03   1.3898638128203811E-14
 3.5575000000000001E-01   9.9901993351913837E-04   1.3666292970734704E-14
 3.5625000000000001E-01   1.0086750770423680E-03   1.4202319287829837E-14
 3.5675000000000001E-01   1.0015522362863628E-03   1.3805385277621405E-14
 3.5725000000000001E-01   9.8354890566204113E-04   1.2839199567180961E-14
 3.5775000000000001E-01   1.0055764682651875E-03   1.4028606013381106E-14
 3.5825000000000001E-01   1.0081671409446346E-03   1.4173733577233578E-14
 3.5875000000000001E-01   1.0026783298188449E-03   1.3867578314021255E-14
 3.5925000000000001E-01   9.9226702333538486E-04   1.3300511559654746E-14
 3.5975000000000001E-01   1.0152916619867757E-03   1.4578652686930508E-14
 3.6025000000000001E-01   9.8413827901006859E-04   1.2870001843948968E-14
 3.6075000000000002E-01   9.9142537697284833E-04   1.3255442672638934E-14
 3.6125000000000002E-01   9.9579561916147042E-04   1.3490714660859956E-14
 3.6175000000000002E-01   1.0198068025599784E-03   1.4839720787473731E-14
 3.6225000000000002E-01   1.0028690828049662E-03   1.3878134189667842E-14
 3.6275000000000002E-01   9.8520831732081199E-04   1.2926066613496908E-14
 3.6325000000000002E-01   9.9168728654003605E-04   1.3269455237942769E-14
 3.6375000000000002E-01   1.0125555855000662E-03   1.4422136646314794E-14
 3.6425000000000002E-01   9.9434308239913414E-04   1.3412172740441741E-14
 3.6475000000000002E-01   1.0072348878551341E-03   1.4121380391481001E-14
 3.6525000000000002E-01   9.9285112586433273E-04   1.3331856851647904E-14
 3.6575000000000002E-01   9.9765647378600021E-04   1.3591838686350003E-14
 3.6625000000000002E-01   1.0057908572730311E-03   1.4040573440943339E-14
 3.6675000000000002E-01   9.9092952660171860E-04   1.3228944311556563E-14
 3.6725000000000002E-01   1.0136698048113923E-03   1.4485722160515698E-14
 3.6775000000000002E-01   9.9201085126964200E-04   1.3286781786464078E-14
 3.6825000000000002E-01   1.0074588866152826E-03   1.4133946386084795E-14
 3.6875000000000002E-01   9.9565312085793801E-04   1.3482994235860576E-14
 3.6925000000000002E-01   1.0114767257630546E-03   1.4360768705866114E-14
 3.6975000000000002E-01   9.7792824690697585E-04   1.2548218547042426E-14
 3.7025000000000002E-01   9.9649362731044511E-04   1.3528579998556751E-14
 3.7075000000000002E-01   1.0151471998282016E-03   1.4570357083759418E-14
 3.7125000000000002E-01   9.9670240655386666E-04   1.3539921263154781E-14
 3.7175000000000002E-01   9.9698229945208985E-04   1.3555136735371704E-14
 3.7225000000000003E-01   1.0046511541374978E-03   1.3977041715375101E-14
 3.7275000000000003E-01   1.0011292181303256E-03   1.3782076539033293E-14
 3.7325000000000003E-01   1.0018319350937356E-03   1.3820813200281134E-14
 3.7375000000000003E-01   9.9377831838197797E-04   1.3381727467622198E-14
 3.7425000000000003E-01   9.9239416270372697E-04   1.3307329658541971E-14
 3.7475000000000003E-01   1.0125559785325792E-03   1.4422159038653509E-14
 3.7525000000000003E-01   9.9796505815299540E-04   1.3608662815374540E-14
 3.7575000000000003E-01   1.0080559633513036E-03   1.4167482467151029E-14
 3.7625000000000003E-01   9.9027579802757142E-04   1.3194069642850725E-14
 3.7675000000000003E-01   1.0283843770151546E-03   1.5345321530575244E-14
 3.7725000000000003E-01   9.6611407729606117E-04   1.1952747701008782E-14
 3.7775000000000003E-01   1.0112100890365366E-03   1.4345632047030326E-14
 3.7825000000000003E-01   9.9134359266176970E-04   1.3251069360688826E-14
 3.7875000000000003E-01   1.0037458349768100E-03   1.3926729365601344E-14
 3.7925000000000003E-01   9.9763564731905445E-04   1.3590703782210552E-14
 3.7975000000000003E-01   1.0047091680909642E-03   1.3980270432855611E-14
 3.8025000000000003E-01   1.0060988116502704E-03   1.4057777185638965E-14
 3.8075000000000003E-01   9.8568903835921152E-04   1.2951313585073437E-14
 3.8125000000000003E-01   1.0082121501273750E-03   1.4176264867379550E-14
 3.8175000000000003E-01   1.0237880168432782E-03   1.5072811890293273E-14
 3.8225000000000003E-01   9.7132755368935903E-04   1.2212847821962733E-14
 3.8275000000000003E-01   1.0215802101171934E-03   1.4943213326230546E-14
 3.8325000000000004E-01   9.7061094456739664E-04   1.2176846958131374E-14
 3.8375000000000004E-01   1.0185705485741246E-03   1.4767894116912377E-14
 3.8424999999999998E-01   9.9010257452519334E-04   1.3184840200557237E-14
 3.8474999999999998E-01   1.0047985516053730E-03   1.3985246091520622E-14
 3.8524999999999998E-01   1.0002955771445047E-03   1.3736228467064345E-14
 3.8574999999999998E-01   1.0132914457132518E-03   1.4464106692089954E-14
 3.8624999999999998E-01   9.5902147105714436E-04   1.1605595597805222E-14
 3.8674999999999998E-01   1.0337120875662613E-03   1.5665796835704202E-14
 3.8724999999999998E-01   9.7234104845887466E-04   1.2263899779930342E-14
 3.8774999999999998E-01   1.0111938804117813E-03   1.4344712288105195E-14
 3.8824999999999998E-01   1.0152313959811516E-03   1.4575191537892309E-14
 3.8874999999999998E-01   9.9033027864816659E-04   1.3196973401280413E-14
 3.8924999999999998E-01   9.9928573570693736E-04   1.3680843153082993E-14
 3.8974999999999999E-01   1.0045186801677720E-03   1.3969671085293358E-14
 3.9024999999999999E-01   1.0312411987078518E-03   1.5516548793496201E-14
 3.9074999999999999E-01   9.6416916745522847E-04   1.1856788382906931E-14
 3.9124999999999999E-01   1.0032013050359089E-03   1.3896533066816344E-14
 3.9174999999999999E-01   1.0200933397665249E-03   1.4856406004951487E-14
 3.9224999999999999E-01   9.7562024471586147E-04   1.2430177371368099E-14
 3.9274999999999999E-01   1.0056747445929988E-03   1.4034090954806547E-14
 3.9324999999999999E-01   1.0167407397175480E-03   1.4662060724839670E-14
 3.9374999999999999E-01   9.5445234293346001E-04   1.1385998043938557E-14
 3.9424999999999999E-01   1.0644206597446471E-03   1.7611943873493432E-14
 3.9474999999999999E-01   9.5533647180569888E-04   1.1428245038447951E-14
 3.9524999999999999E-01   1.0198434215031502E-03   1.4841852344787247E-14
 3.9574999999999999E-01   9.7973624159041774E-04   1.2641272842207471E-14
 3.9624999999999999E-01   1.0090941673544023E-03   1.4225937458150445E-14
 3.9674999999999999E-01   9.9765667509056719E-04   1.3591849656458856E-14
 3.9724999999999999E-01   1.0027192806717066E-03   1.3869843941723705E-14
 3.9774999999999999E-01   1.0351029486111193E-03   1.5750280559418356E-14
 3.9824999999999999E-01   9.8672777621008185E-04   1.3005993305069346E-14
 3.9874999999999999E-01   9.6356313122030282E-04   1.1827005761432035E-14
 3.9924999999999999E-01   1.0146061441414314E-03   1.4539318927921713E-14
 3.9974999999999999E-01   1.0000000000457278E-03   1.3720000002509541E-14


==> gnuplot1/exam2/radiation/opt-4w-radiation.dat <==
 2.5000000000000001E-04   9.9663636180250947E-01   1.3536332822519712E-02
 7.5000000000000002E-04   9.9642676278902853E-01   1.3524949304047820E-02
 1.2500000000000000E-03   9.9620865322449847E-01   1.3513111194175163E-02
 1.7500000000000000E-03   9.9597003953021235E-01   1.3500169105860970E-02
 2.2500000000000003E-03   9.9569829480063266E-01   1.3485441359058247E-02
 2.7499999999999998E-03   9.9545991870065353E-01   1.3472532016038857E-02
 3.2500000000000003E-03   9.9507036580925490E-01   1.3451455591743853E-02
 3.7499999999999999E-03   9.9455791017387551E-01   1.3423767294350648E-02
 4.2500000000000003E-03   9.9410594721439138E-01   1.3399382947664490E-02
 4.7499999999999999E-03   9.9377300468867436E-01   1.3381441263650878E-02
 5.2500000000000003E-03   9.9321665402204606E-01   1.3351500726814977E-02
 5.7499999999999999E-03   9.9283836609085907E-01   1.3331171519518292E-02
 6.2500000000000003E-03   9.9236054617120317E-01   1.3305526650957413E-02
 6.7499999999999999E-03   9.9187084004983017E-01   1.3279282252685695E-02
 7.2500000000000004E-03   9.9139342182157963E-01   1.3253733782763462E-02
 7.7499999999999999E-03   9.9102360192629846E-01   1.3233968662664570E-02
 8.2500000000000004E-03   9.9064396748705419E-01   1.3213702004551775E-02
 8.7500000000000008E-03   9.9015076432891536E-01   1.3187407293164496E-02
 9.2499999999999995E-03   9.8972000687907258E-01   1.3164473944909395E-02
 9.7500000000000000E-03   9.8911228310431742E-01   1.3132169867024359E-02
 1.0250000000000000E-02   9.8858516307887134E-01   1.3104198530373916E-02
 1.0750000000000001E-02   9.8821035711236260E-01   1.3084336855350641E-02
 1.1250000000000000E-02   9.8779151235369811E-01   1.3062168203973275E-02
 1.1750000000000000E-02   9.8733383724993795E-01   1.3037976558096097E-02
 1.2250000000000000E-02   9.8696866872536759E-01   1.3018698709830346E-02
 1.2750000000000001E-02   9.8646209303363708E-01   1.2991991152365550E-02
 1.3250000000000000E-02   9.8597029745793097E-01   1.2966102160604032E-02
 1.3750000000000000E-02   9.8546712850759266E-01   1.2939654517927984E-02
 1.4250000000000001E-02   9.8507796235342249E-01   1.2919226871779238E-02
 1.4750000000000001E-02   9.8438755863461225E-01   1.2883046548969851E-02
 1.5250000000000000E-02   9.8391325410806629E-01   1.2858234888717171E-02
 1.5750000000000000E-02   9.8351503994657496E-01   1.2837431332900943E-02
 1.6250000000000001E-02   9.8301761675655819E-01   1.2811480359039768E-02
 1.6750000000000001E-02   9.8258639643307244E-01   1.2789015099094856E-02
 1.7250000000000001E-02   9.8204358882233889E-01   1.2760778500388391E-02
 1.7750000000000002E-02   9.8169246714520486E-01   1.2742538236608500E-02
 1.8249999999999999E-02   9.8121287679923141E-01   1.2717655814912847E-02
 1.8749999999999999E-02   9.8060284649252871E-01   1.2686058498288740E-02
 1.9250000000000000E-02   9.8016405370121507E-01   1.2663367086221200E-02
 1.9750000000000000E-02   9.7947755961394511E-01   1.2627927313370663E-02
 2.0250000000000001E-02   9.7911516641566132E-01   1.2609249046328083E-02
 2.0750000000000001E-02   9.7869428772975209E-01   1.2587582368149780E-02
 2.1250000000000002E-02   9.7822984044389738E-01   1.2563705215641105E-02
 2.1750000000000002E-02   9.7782466657120115E-01   1.2542903056018490E-02
 2.2249999999999999E-02   9.7721860832085805E-01   1.2511835459946904E-02
 2.2749999999999999E-02   9.7669831096829696E-01   1.2485210188558329E-02
 2.3250000000000000E-02   9.7615681790821274E-01   1.2457545414727187E-02
 2.3750000000000000E-02   9.7577160711677402E-01   1.2437893075893958E-02
 2.4250000000000001E-02   9.7513518549259270E-01   1.2405475640646337E-02
 2.4750000000000001E-02   9.7460270405357252E-01   1.2378401335682408E-02
 2.5250000000000002E-02   9.7414358288813752E-01   1.2355092673043067E-02
 2.5750000000000002E-02   9.7366850198216215E-01   1.2331008436411129E-02
 2.6249999999999999E-02   9.7310360794110251E-01   1.2302416965860499E-02
 2.6749999999999999E-02   9.7256992256686214E-01   1.2275450790063111E-02
 2.7250000000000000E-02   9.7217411202007353E-01   1.2255479834749476E-02
 2.7750000000000000E-02   9.7165506503224330E-01   1.2229327822460832E-02
 2.8250000000000001E-02   9.7113316917915327E-01   1.2203074493098128E-02
 2.8750000000000001E-02   9.7058546936525958E-01   1.2175568606895903E-02
 2.9250000000000002E-02   9.6993284802439927E-01   1.2142854228266903E-02
 2.9750000000000002E-02   9.6950183237968390E-01   1.2121284600861698E-02
 3.0249999999999999E-02   9.6883935770774254E-01   1.2088187944612711E-02
 3.0750000000000000E-02   9.6845087621818005E-01   1.2068811301919790E-02
 3.1250000000000000E-02   9.6791206856322776E-01   1.2041975276409140E-02
 3.1750000000000000E-02   9.6738298585465443E-01   1.2015667188964211E-02
 3.2250000000000001E-02   9.6694054189437373E-01   1.1993700239428419E-02
 3.2750000000000001E-02   9.6633554762937945E-01   1.1963711579792556E-02
 3.3250000000000002E-02   9.6586904232508042E-01   1.1940626038845959E-02
 3.3750000000000002E-02   9.6527292187009639E-01   1.1911174988700398E-02
 3.4250000000000003E-02   9.6465674371279220E-01   1.1880790292066524E-02
 3.4750000000000003E-02   9.6398601669744000E-01   1.1847781826097286E-02
 3.5250000000000004E-02   9.6344120257414956E-01   1.1821020571411076E-02
 3.5750000000000004E-02   9.6288235112426612E-01   1.1793616932332045E-02
 3.6249999999999998E-02   9.6242937637269232E-01   1.1771440008550106E-02
 3.6749999999999998E-02   9.6182154959903388E-01   1.1741730935766423E-02
 3.7249999999999998E-02   9.6130034114941165E-01   1.1716300369568219E-02
 3.7749999999999999E-02   9.6073003596771422E-01   1.1688521650651347E-02
 3.8249999999999999E-02   9.6022360537975471E-01   1.1663895602348482E-02
 3.8750000000000000E-02   9.5967700557846636E-01   1.1637359944373012E-02
 3.9250000000000000E-02   9.5904253552227225E-01   1.1606615277658562E-02
 3.9750000000000001E-02   9.5839901851878728E-01   1.1575494488858640E-02
 4.0250000000000001E-02   9.5777513577322448E-01   1.1545383011033895E-02
 4.0750000000000001E-02   9.5735660676234513E-01   1.1525215808153792E-02
 4.1250000000000002E-02   9.5688811174881561E-01   1.1502672300699943E-02
 4.1750000000000002E-02   9.5650523651282149E-01   1.1484273301940264E-02
 4.2250000000000003E-02   9.5601309752344099E-01   1.1460656083909355E-02
 4.2750000000000003E-02   9.5536172055339696E-01   1.1429453242357192E-02
 4.3250000000000004E-02   9.5474656019543191E-01   1.1400043822075047E-02
 4.3750000000000004E-02   9.5407970573167300E-01   1.1368227172962824E-02
 4.4249999999999998E-02   9.5365902902373845E-01   1.1348190329901016E-02
 4.4749999999999998E-02   9.5294214656929610E-01   1.1314106240344308E-02
 4.5249999999999999E-02   9.5223506680031655E-01   1.1280563485927278E-02
 4.5749999999999999E-02   9.5160039447391431E-01   1.1250519194797427E-02
 4.6249999999999999E-02   9.5119769822063382E-01   1.1231487395622332E-02
 4.6750000000000000E-02   9.5065821230411318E-01   1.1206028644581518E-02
 4.7250000000000000E-02   9.5005699252713183E-01   1.1177707645887996E-02
 4.7750000000000001E-02   9.4963612295268107E-01   1.1157914172371323E-02
 4.8250000000000001E-02   9.4892985254820927E-01   1.1124757398728381E-02
 4.8750000000000002E-02   9.4819769607774318E-01   1.1090463435571705E-02
 4.9250000000000002E-02   9.4770132239756577E-01   1.1067258599967301E-02
 4.9750000000000003E-02   9.4714822690325107E-01   1.1041445006175956E-02
 5.0250000000000003E-02   9.4665228116492084E-01   1.1018337078777234E-02
 5.0750000000000003E-02   9.4599975238709877E-01   1.0987988653297413E-02
 5.1250000000000004E-02   9.4540392297313924E-01   1.0960332053607576E-02
 5.1750000000000004E-02   9.4485782152490527E-01   1.0935029560485879E-02
 5.2249999999999998E-02   9.4409410650524328E-01   1.0899717892245850E-02
 5.2749999999999998E-02   9.4338727300275804E-01   1.0867112507423112E-02
 5.3249999999999999E-02   9.4280736126574161E-01   1.0840416545720823E-02
 5.3749999999999999E-02   9.4222272534426021E-01   1.0813552927155379E-02
 5.4250000000000000E-02   9.4164926111220593E-01   1.0787251176533530E-02
 5.4750000000000000E-02   9.4101843400940466E-01   1.0758373947311725E-02
 5.5250000000000000E-02   9.4035713001845345E-01   1.0728163871864021E-02
 5.5750000000000001E-02   9.3977927651351645E-01   1.0701818157086406E-02
 5.6250000000000001E-02   9.3921341087596333E-01   1.0676066051348632E-02
 5.6750000000000002E-02   9.3851513824725663E-01   1.0644352299581470E-02
 5.7250000000000002E-02   9.3790489884055350E-01   1.0616694692894233E-02
 5.7750000000000003E-02   9.3720305277236704E-01   1.0584951919093007E-02
 5.8250000000000003E-02   9.3661297589601200E-01   1.0558319316810017E-02
 5.8750000000000004E-02   9.3599350793035208E-01   1.0530414280989588E-02
 5.9250000000000004E-02   9.3538180745496513E-01   1.0502913459324302E-02
 5.9750000000000004E-02   9.3470180394324909E-01   1.0472405131707703E-02
 6.0249999999999998E-02   9.3422304611426443E-01   1.0450965587461709E-02
 6.0749999999999998E-02   9.3360798641614662E-01   1.0423470557752026E-02
 6.1249999999999999E-02   9.3284260757586912E-01   1.0389331609646973E-02
 6.1749999999999999E-02   9.3215145243591357E-01   1.0358575452146459E-02
 6.2250000000000000E-02   9.3148062630021367E-01   1.0328789281131975E-02
 6.2750000000000000E-02   9.3080238560474138E-01   1.0298739240568833E-02
 6.3250000000000001E-02   9.2992013094256332E-01   1.0259748362593843E-02
 6.3750000000000001E-02   9.2933242544941530E-01   1.0233836473810145E-02
 6.4250000000000002E-02   9.2862435789191011E-01   1.0202683056058048E-02
 6.4750000000000002E-02   9.2809392023525672E-01   1.0179391605466713E-02
 6.5250000000000002E-02   9.2743393926525475E-01   1.0150467627503884E-02
 6.5750000000000003E-02   9.2682540488501464E-01   1.0123852980484026E-02
 6.6250000000000003E-02   9.2616687047740975E-01   1.0095110551407705E-02
 6.6750000000000004E-02   9.2554230682687755E-01   1.0067907400742270E-02
 6.7250000000000004E-02   9.2492805352252394E-01   1.0041206982476753E-02
 6.7750000000000005E-02   9.2407869703421264E-01   1.0004374608947715E-02
 6.8250000000000005E-02   9.2353396938628929E-01   9.9808058689807889E-03
 6.8750000000000006E-02   9.2283377984178072E-01   9.9505719519754326E-03
 6.9250000000000006E-02   9.2213643911038135E-01   9.9205293674665736E-03
 6.9750000000000006E-02   9.2171016038407039E-01   9.9021981141682019E-03
 7.0250000000000007E-02   9.2082675109788370E-01   9.8642897742551583E-03
 7.0750000000000007E-02   9.2019896419484737E-01   9.8374167848091481E-03
 7.1250000000000008E-02   9.1954409977326534E-01   9.8094432666703292E-03
 7.1750000000000008E-02   9.1867072073234013E-01   9.7722284598306189E-03
 7.2249999999999995E-02   9.1789451923131782E-01   9.7392433638240176E-03
 7.2749999999999995E-02   9.1730173772990142E-01   9.7141090896763482E-03
 7.3249999999999996E-02   9.1658238854704022E-01   9.6836736478145280E-03
 7.3749999999999996E-02   9.1583731682661818E-01   9.6522253511568575E-03
 7.4249999999999997E-02   9.1495740790962343E-01   9.6151845056034711E-03
 7.4749999999999997E-02   9.1440962763918099E-01   9.5921789308524852E-03
 7.5249999999999997E-02   9.1343529344612207E-01   9.5513610717745129E-03
 7.5749999999999998E-02   9.1265893682315680E-01   9.5189304698601943E-03
 7.6249999999999998E-02   9.1201529763850175E-01   9.4921065239602330E-03
 7.6749999999999999E-02   9.1125930707643821E-01   9.4606727292115625E-03
 7.7249999999999999E-02   9.1068596485737863E-01   9.4368854886930885E-03
 7.7750000000000000E-02   9.0985632384599002E-01   9.4025441886114482E-03
 7.8250000000000000E-02   9.0912088485504328E-01   9.3721806341321729E-03
 7.8750000000000001E-02   9.0833450041982888E-01   9.3397951508802299E-03
 7.9250000000000001E-02   9.0768939129143456E-01   9.3132905034669401E-03
 7.9750000000000001E-02   9.0703295649454840E-01   9.2863784814503029E-03
 8.0250000000000002E-02   9.0617112944469880E-01   9.2511345456104017E-03
 8.0750000000000002E-02   9.0533826116551386E-01   9.2171702745387669E-03
 8.1250000000000003E-02   9.0452420752103790E-01   9.1840637226213474E-03
 8.1750000000000003E-02   9.0378088674538382E-01   9.1539117605720487E-03
 8.2250000000000004E-02   9.0300858926332905E-01   9.1226630953903844E-03
 8.2750000000000004E-02   9.0222481492235052E-01   9.0910319205625457E-03
 8.3250000000000005E-02   9.0150094213698428E-01   9.0618913563681840E-03
 8.3750000000000005E-02   9.0088034002387207E-01   9.0369639311022234E-03
 8.4250000000000005E-02   9.0016647021836416E-01   9.0083539086547124E-03
 8.4750000000000006E-02   8.9934384240705123E-01   8.9754694562746463E-03
 8.5250000000000006E-02   8.9836736805055994E-01   8.9365519623317759E-03
 8.5750000000000007E-02   8.9741997111729421E-01   8.8989144485843597E-03
 8.6250000000000007E-02   8.9676054608802680E-01   8.8727875408915243E-03
 8.6750000000000008E-02   8.9605679873303146E-01   8.8449680553939081E-03
 8.7250000000000008E-02   8.9519541018311655E-01   8.8110060342834525E-03
 8.7750000000000009E-02   8.9440124920013897E-01   8.7797813375630473E-03
 8.8249999999999995E-02   8.9351876008505604E-01   8.7451811993873932E-03
 8.8749999999999996E-02   8.9282203560749274E-01   8.7179367396567654E-03
 8.9249999999999996E-02   8.9183128972175330E-01   8.6793046568155747E-03
 8.9749999999999996E-02   8.9109099566553873E-01   8.6505223437109216E-03
 9.0249999999999997E-02   8.9043778537891682E-01   8.6251853129883371E-03
 9.0749999999999997E-02   8.8967283098537320E-01   8.5955846996389612E-03
 9.1249999999999998E-02   8.8870842999706756E-01   8.5583749703265696E-03
 9.1749999999999998E-02   8.8805628599466602E-01   8.5332816897730670E-03
 9.2249999999999999E-02   8.8701492348792754E-01   8.4933264682677412E-03
 9.2749999999999999E-02   8.8621797295283067E-01   8.4628438049878588E-03
 9.3250000000000000E-02   8.8519237286251773E-01   8.4237363240610551E-03
 9.3750000000000000E-02   8.8431487321122237E-01   8.3903838380059281E-03
 9.4250000000000000E-02   8.8364408990203924E-01   8.3649552077796722E-03
 9.4750000000000001E-02   8.8259695248453973E-01   8.3253750187644686E-03
 9.5250000000000001E-02   8.8161882013200488E-01   8.2885301533537938E-03
 9.5750000000000002E-02   8.8082554400587254E-01   8.2587384841620436E-03
 9.6250000000000002E-02   8.7996388445333407E-01   8.2264697303952132E-03
 9.6750000000000003E-02   8.7912024100782660E-01   8.1949673783483189E-03
 9.7250000000000003E-02   8.7802904094519818E-01   8.1543553534699914E-03
 9.7750000000000004E-02   8.7714744390234078E-01   8.1216546778702294E-03
 9.8250000000000004E-02   8.7630499276550800E-01   8.0904980170584395E-03
 9.8750000000000004E-02   8.7538559772753621E-01   8.0565981041768511E-03
 9.9250000000000005E-02   8.7463082218147969E-01   8.0288477590832689E-03
 9.9750000000000005E-02   8.7379096684822710E-01   7.9980536722143707E-03
 1.0025000000000001E-01   8.7273361209464650E-01   7.9594108263577688E-03
 1.0075000000000001E-01   8.7173212938727007E-01   7.9229392068328654E-03
 1.0125000000000001E-01   8.7067700899910394E-01   7.8846499699813076E-03
 1.0175000000000001E-01   8.6977856869885339E-01   7.8521560366524423E-03
 1.0225000000000001E-01   8.6873258930269037E-01   7.8144526944428413E-03
 1.0275000000000001E-01   8.6788402833605716E-01   7.7839653829981335E-03
 1.0325000000000001E-01   8.6688701576845884E-01   7.7482585456331811E-03
 1.0375000000000001E-01   8.6618753159703543E-01   7.7232807671326750E-03
 1.0425000000000000E-01   8.6504460299104691E-01   7.6825981089375956E-03
 1.0475000000000000E-01   8.6415112506657388E-01   7.6509067749655161E-03
 1.0525000000000000E-01   8.6321540192083035E-01   7.6178222339514171E-03
 1.0575000000000000E-01   8.6220138570018201E-01   7.5820907358055993E-03
 1.0625000000000000E-01   8.6117168101272701E-01   7.5459351947726634E-03
 1.0675000000000000E-01   8.6010428530237293E-01   7.5085928787121323E-03
 1.0725000000000000E-01   8.5910492981068531E-01   7.4737567042511971E-03
 1.0775000000000000E-01   8.5827722127209449E-01   7.4449958032807712E-03
 1.0825000000000000E-01   8.5720675748722019E-01   7.4079229285829475E-03
 1.0875000000000000E-01   8.5609103578698986E-01   7.3694301956611571E-03
 1.0925000000000000E-01   8.5511464058970243E-01   7.3358675236971189E-03
 1.0975000000000000E-01   8.5391999316765554E-01   7.2949587303493702E-03
 1.1025000000000000E-01   8.5305730818781222E-01   7.2655240244039127E-03
 1.1075000000000000E-01   8.5191861014013737E-01   7.2268082782920183E-03
 1.1125000000000000E-01   8.5076916610486542E-01   7.1878843020153054E-03
 1.1175000000000000E-01   8.4965820113604396E-01   7.1504129878958737E-03
 1.1225000000000000E-01   8.4853656939398914E-01   7.1127307146933143E-03
 1.1275000000000000E-01   8.4752164169528854E-01   7.0787618026374169E-03
 1.1325000000000000E-01   8.4629345627821195E-01   7.0378181787092960E-03
 1.1375000000000000E-01   8.4501365883726864E-01   6.9953432137278585E-03
 1.1425000000000000E-01   8.4395554179381627E-01   6.9603709949956471E-03
 1.1475000000000000E-01   8.4296982073830506E-01   6.9279096955593630E-03
 1.1525000000000001E-01   8.4191220531391442E-01   6.8932072121799942E-03
 1.1575000000000001E-01   8.4098969289977787E-01   6.8630443280216146E-03
 1.1625000000000001E-01   8.3946650622846064E-01   6.8134583144834043E-03
 1.1675000000000001E-01   8.3839063262765934E-01   6.7785964600115718E-03
 1.1725000000000001E-01   8.3723677054594126E-01   6.7413563816649466E-03
 1.1775000000000001E-01   8.3624655115812452E-01   6.7095202817991657E-03
 1.1825000000000001E-01   8.3510437464016674E-01   6.6729388681276633E-03
 1.1875000000000001E-01   8.3376535949728037E-01   6.6302438502791605E-03
 1.1925000000000001E-01   8.3248047585815454E-01   6.5894677767330857E-03
 1.1975000000000001E-01   8.3128294407823167E-01   6.5516334419237054E-03
 1.2025000000000000E-01   8.3023865506220862E-01   6.5187737890512109E-03
 1.2075000000000000E-01   8.2910902975155010E-01   6.4833682742985914E-03
 1.2125000000000000E-01   8.2780204549705261E-01   6.4425840370775653E-03
 1.2175000000000000E-01   8.2665262215647906E-01   6.4068757553238003E-03
 1.2225000000000000E-01   8.2541480658299526E-01   6.3685876735458929E-03
 1.2275000000000000E-01   8.2422258124998959E-01   6.3318722822307575E-03
 1.2325000000000000E-01   8.2282218349200198E-01   6.2889490868386060E-03
 1.2375000000000000E-01   8.2177292150967374E-01   6.2569317496482353E-03
 1.2425000000000000E-01   8.2032406132249669E-01   6.2129221576937834E-03
 1.2475000000000000E-01   8.1891327263816294E-01   6.1702924931705122E-03
 1.2525000000000000E-01   8.1772714195838081E-01   6.1346213771610288E-03
 1.2575000000000000E-01   8.1647173951183782E-01   6.0970357268027428E-03
 1.2625000000000000E-01   8.1515395244518585E-01   6.0577684082629701E-03
 1.2675000000000000E-01   8.1363182902106312E-01   6.0126487010437818E-03
 1.2725000000000000E-01   8.1224449732840254E-01   5.9717445614268973E-03
 1.2775000000000000E-01   8.1086583348352237E-01   5.9313030906715655E-03
 1.2825000000000000E-01   8.0973841499678334E-01   5.8983845634178926E-03
 1.2875000000000000E-01   8.0826888115624418E-01   5.8556828312320329E-03
 1.2925000000000000E-01   8.0697360855721834E-01   5.8182374062002058E-03
 1.2975000000000000E-01   8.0563975823028355E-01   5.7798647132709267E-03
 1.3025000000000000E-01   8.0422971646245689E-01   5.7395068259727920E-03
 1.3075000000000001E-01   8.0279373298154721E-01   5.6986240338775720E-03
 1.3125000000000001E-01   8.0133105287991246E-01   5.6572061145415001E-03
 1.3175000000000001E-01   7.9956360336039289E-01   5.6074599125900204E-03
 1.3225000000000001E-01   7.9823480089593901E-01   5.5702763677505825E-03
 1.3275000000000001E-01   7.9693929580618050E-01   5.5342029084119188E-03
 1.3325000000000001E-01   7.9537850050943926E-01   5.4909754474202731E-03
 1.3375000000000001E-01   7.9359259176331587E-01   5.4418244973170491E-03
 1.3425000000000001E-01   7.9206410992649012E-01   5.4000210301255172E-03
 1.3475000000000001E-01   7.9038306372293232E-01   5.3543235851028102E-03
 1.3525000000000001E-01   7.8899062191082880E-01   5.3166916802017726E-03
 1.3575000000000001E-01   7.8778114962497803E-01   5.2841659690101494E-03
 1.3625000000000001E-01   7.8625981364872954E-01   5.2434656561141510E-03
 1.3675000000000001E-01   7.8465677684318025E-01   5.2008344675786595E-03
 1.3725000000000001E-01   7.8298037333536374E-01   5.1565307863051073E-03
 1.3775000000000001E-01   7.8109481358803268E-01   5.1070384535658719E-03
 1.3825000000000001E-01   7.7942923690629873E-01   5.0636173715573139E-03
 1.3875000000000001E-01   7.7755374006319433E-01   5.0150558063466692E-03
 1.3925000000000001E-01   7.7608100994083928E-01   4.9771684367012972E-03
 1.3975000000000001E-01   7.7400734696067375E-01   4.9241859387469849E-03
 1.4025000000000001E-01   7.7227538342745783E-01   4.8802590827132699E-03
 1.4075000000000001E-01   7.7056331254333477E-01   4.8371262520118096E-03
 1.4125000000000001E-01   7.6885644056246216E-01   4.7944096435849400E-03
 1.4175000000000001E-01   7.6699061035216076E-01   4.7480392500482606E-03
 1.4225000000000002E-01   7.6529018099132140E-01   4.7060731784094546E-03
 1.4275000000000002E-01   7.6323643682171627E-01   4.6557590144011649E-03
 1.4325000000000002E-01   7.6145683211874249E-01   4.6124881370231971E-03
 1.4375000000000002E-01   7.5936789253561510E-01   4.5620814322074200E-03
 1.4424999999999999E-01   7.5751078183360565E-01   4.5176167598592236E-03
 1.4474999999999999E-01   7.5579742521178472E-01   4.4768829903242529E-03
 1.4524999999999999E-01   7.5376091308734594E-01   4.4288254421076889E-03
 1.4574999999999999E-01   7.5150963209122246E-01   4.3761511772595898E-03
 1.4624999999999999E-01   7.4925983738390212E-01   4.3239824861084266E-03
 1.4674999999999999E-01   7.4731491240703818E-01   4.2792603083591767E-03
 1.4724999999999999E-01   7.4523029210761982E-01   4.2317120727936620E-03
 1.4774999999999999E-01   7.4283737845590103E-01   4.1776216581904989E-03
 1.4824999999999999E-01   7.4084617268725783E-01   4.1330083030581624E-03
 1.4874999999999999E-01   7.3845429668970997E-01   4.0798913570615465E-03
 1.4924999999999999E-01   7.3625547235106314E-01   4.0315147630514987E-03
 1.4974999999999999E-01   7.3407502941548730E-01   3.9839686853131049E-03
 1.5024999999999999E-01   7.3203153055905112E-01   3.9397917108290265E-03
 1.5075000000000000E-01   7.2959806519392301E-01   3.8876647417486775E-03
 1.5125000000000000E-01   7.2713335930716727E-01   3.8353975787185509E-03
 1.5175000000000000E-01   7.2451336265048338E-01   3.7804170286274996E-03
 1.5225000000000000E-01   7.2267919313006301E-01   3.7422803167974552E-03
 1.5275000000000000E-01   7.2000919798606500E-01   3.6872814569795004E-03
 1.5325000000000000E-01   7.1728552434284365E-01   3.6318037840170863E-03
 1.5375000000000000E-01   7.1494406424655410E-01   3.5846137856696530E-03
 1.5425000000000000E-01   7.1204263797666156E-01   3.5267779216274701E-03
 1.5475000000000000E-01   7.0914521015326182E-01   3.4697230144358467E-03
 1.5525000000000000E-01   7.0650340247307342E-01   3.4183076131715658E-03
 1.5575000000000000E-01   7.0390635184878869E-01   3.3683223581500265E-03
 1.5625000000000000E-01   7.0103509623784499E-01   3.3136997464104758E-03
 1.5675000000000000E-01   6.9794913766817857E-01   3.2557362225152037E-03
 1.5725000000000000E-01   6.9485421201463071E-01   3.1983713690302688E-03
 1.5775000000000000E-01   6.9206180738333878E-01   3.1472673896532997E-03
 1.5825000000000000E-01   6.8893484523600013E-01   3.0907702001499848E-03
 1.5875000000000000E-01   6.8595623493321711E-01   3.0376640615420451E-03
 1.5925000000000000E-01   6.8245894631690152E-01   2.9761871448929643E-03
 1.5975000000000000E-01   6.7919121896209600E-01   2.9195933182810385E-03
 1.6025000000000000E-01   6.7571424368927702E-01   2.8602658850691446E-03
 1.6075000000000000E-01   6.7196959525902056E-01   2.7973873261374562E-03
 1.6125000000000000E-01   6.6824063367350217E-01   2.7358081077580674E-03
 1.6175000000000000E-01   6.6459669209793726E-01   2.6766205790935893E-03
 1.6225000000000001E-01   6.6109796479304306E-01   2.6207005031317343E-03
 1.6275000000000001E-01   6.5690648990610834E-01   2.5548671447137251E-03
 1.6325000000000001E-01   6.5301659483268193E-01   2.4948875924527469E-03
 1.6375000000000001E-01   6.4889472348713029E-01   2.4324901040632301E-03
 1.6425000000000001E-01   6.4419903294782188E-01   2.3628403872878383E-03
 1.6475000000000001E-01   6.3985508689512571E-01   2.2997499561894447E-03
 1.6525000000000001E-01   6.3513277293631187E-01   2.2326065948165604E-03
 1.6575000000000001E-01   6.3060931322911173E-01   2.1696797363567428E-03
 1.6625000000000001E-01   6.2585525845568557E-01   2.1049885290415978E-03
 1.6675000000000001E-01   6.2019374614970613E-01   2.0298485785434635E-03
 1.6725000000000001E-01   6.1508931381654963E-01   1.9638433347437621E-03
 1.6775000000000001E-01   6.0899747335639465E-01   1.8871919467737693E-03
 1.6825000000000001E-01   6.0318639173816579E-01   1.8161856981888313E-03
 1.6875000000000001E-01   5.9715729218738367E-01   1.7446530403371994E-03
 1.6925000000000001E-01   5.9017933200604700E-01   1.6645241377701654E-03
 1.6975000000000001E-01   5.8340298887086695E-01   1.5893835375564384E-03
 1.7025000000000001E-01   5.7554816125147490E-01   1.5055001201129828E-03
 1.7075000000000001E-01   5.6710673389379440E-01   1.4191010719253395E-03
 1.7125000000000001E-01   5.5903444149613835E-01   1.3400110258497196E-03
 1.7175000000000001E-01   5.4915119262561063E-01   1.2477335011056752E-03
 1.7225000000000001E-01   5.3926548240129912E-01   1.1602847971363980E-03
 1.7275000000000001E-01   5.2779205452907385E-01   1.0646466780544451E-03
 1.7325000000000002E-01   5.1387804516642421E-01   9.5674095435911266E-04
 1.7375000000000002E-01   5.0024741303732645E-01   8.5919851361957150E-04
 1.7425000000000002E-01   4.8438149393756319E-01   7.5527355851125676E-04
 1.7475000000000002E-01   4.6325759121837867E-01   6.3189408492811232E-04
 1.7525000000000002E-01   4.3668788296868905E-01   4.9892891891619177E-04
 1.7575000000000002E-01   3.9675900268668196E-01   3.3998618562655159E-04
 1.7624999999999999E-01   3.2298256322267233E-01   1.4930364782355328E-04
 1.7674999999999999E-01   1.1078091105055246E-01   2.0663973729582539E-06
 1.7724999999999999E-01   1.5002302926664054E-03   6.9500164631766453E-14
 1.7774999999999999E-01   1.0000000073229162E-03   1.3720000401881642E-14
 1.7824999999999999E-01   9.9999999735085588E-04   1.3719999854614968E-14
 1.7874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.7924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.7974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5724999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5774999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5824999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5874999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5924999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5974999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6024999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6074999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6124999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6174999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6224999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6274999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6324999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6374999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0025000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0225000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0275000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0325000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0375000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0425000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1625000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1675000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1725000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1775000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1825000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1875000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1925000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2024999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2074999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2124999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2174999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2224999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2274999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2324999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2374999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2474999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2524999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2574999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6225000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6275000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6325000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6375000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6425000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7025000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7625000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7675000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7725000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7775000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7825000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7875000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7925000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8325000000000004E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8375000000000004E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8474999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8524999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8574999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8724999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8774999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8824999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8874999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8924999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14


==> gnuplot1/exam2/radiation/opt-5d-1w-radiation.dat <==
 2.5000000000000001E-04   9.9630685743707426E-01   1.3518440361629655E-02
 7.5000000000000002E-04   9.9641640573113721E-01   1.3524386988766228E-02
 1.2500000000000000E-03   9.9623529161600655E-01   1.3514556602157717E-02
 1.7500000000000000E-03   9.9599564734093449E-01   1.3501557593846447E-02
 2.2500000000000003E-03   9.9609381289348675E-01   1.3506881246911453E-02
 2.7499999999999998E-03   9.9596872032947004E-01   1.3500097580023787E-02
 3.2500000000000003E-03   9.9570531061341394E-01   1.3485821443396290E-02
 3.7499999999999999E-03   9.9521815973249017E-01   1.3459448941447821E-02
 4.2500000000000003E-03   9.9465875642111978E-01   1.3429212698605076E-02
 4.7499999999999999E-03   9.9388632863977111E-01   1.3387546067046516E-02
 5.2500000000000003E-03   9.9339915663142375E-01   1.3361316733832613E-02
 5.7499999999999999E-03   9.9326274023274197E-01   1.3353978989343511E-02
 6.2500000000000003E-03   9.9258723324945553E-01   1.3317688458972644E-02
 6.7499999999999999E-03   9.9191164988567893E-01   1.3281467854897864E-02
 7.2500000000000004E-03   9.9182602867193648E-01   1.3276882655535874E-02
 7.7499999999999999E-03   9.9148900229466042E-01   1.3258845704337245E-02
 8.2500000000000004E-03   9.9071940448164497E-01   1.3217727328942878E-02
 8.7500000000000008E-03   9.8996692321330682E-01   1.3177616006276840E-02
 9.2499999999999995E-03   9.8905371398749098E-01   1.3129059719505539E-02
 9.7500000000000000E-03   9.8886065325123829E-01   1.3118811686079691E-02
 1.0250000000000000E-02   9.8866283187538484E-01   1.3108317173129446E-02
 1.0750000000000001E-02   9.8800965363453475E-01   1.3073710486271596E-02
 1.1250000000000000E-02   9.8789616476200126E-01   1.3067704613624106E-02
 1.1750000000000000E-02   9.8707795832945133E-01   1.3024466044973320E-02
 1.2250000000000000E-02   9.8633339884756355E-01   1.2985212720335494E-02
 1.2750000000000001E-02   9.8583856947861059E-01   1.2959174340635499E-02
 1.3250000000000000E-02   9.8557307067650246E-01   1.2945219700572533E-02
 1.3750000000000000E-02   9.8505518358314226E-01   1.2918031945468618E-02
 1.4250000000000001E-02   9.8476279763937802E-01   1.2902701354084516E-02
 1.4750000000000001E-02   9.8437206887893391E-01   1.2882235687306249E-02
 1.5250000000000000E-02   9.8417212917840302E-01   1.2871772628463859E-02
 1.5750000000000000E-02   9.8351230479547991E-01   1.2837288530131403E-02
 1.6250000000000001E-02   9.8299777105581787E-01   1.2810445809499565E-02
 1.6750000000000001E-02   9.8210751420022024E-01   1.2764101437374746E-02
 1.7250000000000001E-02   9.8199498331509538E-01   1.2758252347485856E-02
 1.7750000000000002E-02   9.8156757544094408E-01   1.2736055010139578E-02
 1.8249999999999999E-02   9.8093112305916963E-01   1.2703054685697724E-02
 1.8749999999999999E-02   9.8076806549842299E-01   1.2694610412079019E-02
 1.9250000000000000E-02   9.7970474862750623E-01   1.2639647539703539E-02
 1.9750000000000000E-02   9.7927303052257775E-01   1.2617383040643941E-02
 2.0250000000000001E-02   9.7856465728871855E-01   1.2580914669309287E-02
 2.0750000000000001E-02   9.7863826690749101E-01   1.2584700544153506E-02
 2.1250000000000002E-02   9.7787329452940019E-01   1.2545398314265549E-02
 2.1750000000000002E-02   9.7716514367653040E-01   1.2509097542631830E-02
 2.2249999999999999E-02   9.7675352300052465E-01   1.2488033546694848E-02
 2.2749999999999999E-02   9.7637381055285732E-01   1.2468625999980571E-02
 2.3250000000000000E-02   9.7602842145903645E-01   1.2450992414166098E-02
 2.3750000000000000E-02   9.7524133578588323E-01   1.2410878214297831E-02
 2.4250000000000001E-02   9.7484341583810974E-01   1.2390634961250100E-02
 2.4750000000000001E-02   9.7461532709533194E-01   1.2379042647724877E-02
 2.5250000000000002E-02   9.7393745321889347E-01   1.2344638596323280E-02
 2.5750000000000002E-02   9.7368234124385522E-01   1.2331709519749982E-02
 2.6249999999999999E-02   9.7288420885101135E-01   1.2291325746514665E-02
 2.6749999999999999E-02   9.7239719134105895E-01   1.2266732491014169E-02
 2.7250000000000000E-02   9.7234640043110909E-01   1.2264169794625810E-02
 2.7750000000000000E-02   9.7161176697773355E-01   1.2227148157146711E-02
 2.8250000000000001E-02   9.7097331985917967E-01   1.2195041932146149E-02
 2.8750000000000001E-02   9.7139478936041745E-01   1.2216229685388734E-02
 2.9250000000000002E-02   9.7063282922830363E-01   1.2177945215599166E-02
 2.9750000000000002E-02   9.6938056059852995E-01   1.2115220892937316E-02
 3.0249999999999999E-02   9.6903567372802868E-01   1.2097988646130747E-02
 3.0750000000000000E-02   9.6840500051242417E-01   1.2066524656680046E-02
 3.1250000000000000E-02   9.6814906763295761E-01   1.2053773808145242E-02
 3.1750000000000000E-02   9.6767644285667553E-01   1.2030253703341504E-02
 3.2250000000000001E-02   9.6652934043567640E-01   1.1973311469917694E-02
 3.2750000000000001E-02   9.6636780319598869E-01   1.1965309019185248E-02
 3.3250000000000002E-02   9.6617745152947410E-01   1.1955884269569653E-02
 3.3750000000000002E-02   9.6535089254605344E-01   1.1915023992967446E-02
 3.4250000000000003E-02   9.6453337963684382E-01   1.1874714010125121E-02
 3.4750000000000003E-02   9.6415440726345192E-01   1.1856062350764019E-02
 3.5250000000000004E-02   9.6387765109950696E-01   1.1842455294531640E-02
 3.5750000000000004E-02   9.6351222995252772E-01   1.1824506861809574E-02
 3.6249999999999998E-02   9.6298275862448846E-01   1.1798536963653804E-02
 3.6749999999999998E-02   9.6220724184731488E-01   1.1760576092047561E-02
 3.7249999999999998E-02   9.6200382115507177E-01   1.1750634009374806E-02
 3.7749999999999999E-02   9.6129873913991715E-01   1.1716222268784479E-02
 3.8249999999999999E-02   9.6111527326454882E-01   1.1707280566885704E-02
 3.8750000000000000E-02   9.6078402814740826E-01   1.1691149410540724E-02
 3.9250000000000000E-02   9.5999598348801785E-01   1.1652839785449249E-02
 3.9750000000000001E-02   9.5983041372546918E-01   1.1644802839984626E-02
 4.0250000000000001E-02   9.5870291655207018E-01   1.1590183333341084E-02
 4.0750000000000001E-02   9.5805002713173271E-01   1.1558643295213330E-02
 4.1250000000000002E-02   9.5763785087644493E-01   1.1538764898274587E-02
 4.1750000000000002E-02   9.5711326783780992E-01   1.1513502452836340E-02
 4.2250000000000003E-02   9.5606887938103180E-01   1.1463331162911239E-02
 4.2750000000000003E-02   9.5537944065072822E-01   1.1430301242248515E-02
 4.3250000000000004E-02   9.5447014146027820E-01   1.1386847367267116E-02
 4.3750000000000004E-02   9.5423126022946636E-01   1.1375452215129256E-02
 4.4249999999999998E-02   9.5419288509958955E-01   1.1373622435947967E-02
 4.4749999999999998E-02   9.5330730749543058E-01   1.1331458164009675E-02
 4.5249999999999999E-02   9.5215809474173507E-01   1.1276916559029298E-02
 4.5749999999999999E-02   9.5194942051408427E-01   1.1267034047331223E-02
 4.6249999999999999E-02   9.5132049365251292E-01   1.1237288260948846E-02
 4.6750000000000000E-02   9.5030838542413731E-01   1.1189543196167896E-02
 4.7250000000000000E-02   9.4992989519010806E-01   1.1171727491720020E-02
 4.7750000000000001E-02   9.4945203483052953E-01   1.1149264786664172E-02
 4.8250000000000001E-02   9.4870022691595968E-01   1.1113993263267846E-02
 4.8750000000000002E-02   9.4856910455831300E-01   1.1107850159844479E-02
 4.9250000000000002E-02   9.4843543816196685E-01   1.1101590489388455E-02
 4.9750000000000003E-02   9.4743093302652759E-01   1.1054633573117749E-02
 5.0250000000000003E-02   9.4706755741576876E-01   1.1037683846529419E-02
 5.0750000000000003E-02   9.4644990680664365E-01   1.1008918144260161E-02
 5.1250000000000004E-02   9.4545687344697926E-01   1.0962787738507680E-02
 5.1750000000000004E-02   9.4491529649727757E-01   1.0937690480915498E-02
 5.2249999999999998E-02   9.4410657212394000E-01   1.0900293573916848E-02
 5.2749999999999998E-02   9.4372687476741823E-01   1.0882768787424155E-02
 5.3249999999999999E-02   9.4316252976531423E-01   1.0856760714442942E-02
 5.3749999999999999E-02   9.4229958152188154E-01   1.0817081562219014E-02
 5.4250000000000000E-02   9.4200819716411699E-01   1.0803708037554080E-02
 5.4750000000000000E-02   9.4183676360527180E-01   1.0795845632146304E-02
 5.5250000000000000E-02   9.4064635907571570E-01   1.0741368763797511E-02
 5.5750000000000001E-02   9.4004663483024986E-01   1.0714001619210661E-02
 5.6250000000000001E-02   9.3946870786700265E-01   1.0687678658257890E-02
 5.6750000000000002E-02   9.3870872079894663E-01   1.0653137234056774E-02
 5.7250000000000002E-02   9.3859819318775872E-01   1.0648120734942507E-02
 5.7750000000000003E-02   9.3786958576086399E-01   1.0615095865494103E-02
 5.8250000000000003E-02   9.3715135371634839E-01   1.0582616515930508E-02
 5.8750000000000004E-02   9.3601776628805000E-01   1.0531506000046178E-02
 5.9250000000000004E-02   9.3562734418837823E-01   1.0513945816968111E-02
 5.9750000000000004E-02   9.3487251532839566E-01   1.0480057833799494E-02
 6.0249999999999998E-02   9.3483970510556891E-01   1.0478586681633673E-02
 6.0749999999999998E-02   9.3363221463827106E-01   1.0424552605011577E-02
 6.1249999999999999E-02   9.3270730309256444E-01   1.0383305223960587E-02
 6.1749999999999999E-02   9.3250899574670887E-01   1.0374477463747351E-02
 6.2250000000000000E-02   9.3173379094464603E-01   1.0340022796564307E-02
 6.2750000000000000E-02   9.3100280327427387E-01   1.0307612084399120E-02
 6.3250000000000001E-02   9.3017758128337669E-01   1.0271114813250276E-02
 6.3750000000000001E-02   9.2930812231377324E-01   1.0232766008374687E-02
 6.4250000000000002E-02   9.2831428791374349E-01   1.0189063074783214E-02
 6.4750000000000002E-02   9.2749704675399991E-01   1.0153230674569949E-02
 6.5250000000000002E-02   9.2683985505162991E-01   1.0124484360603179E-02
 6.5750000000000003E-02   9.2624417734721298E-01   1.0098481516790610E-02
 6.6250000000000003E-02   9.2554128231546928E-01   1.0067862822903796E-02
 6.6750000000000004E-02   9.2493602750003812E-01   1.0041553255438509E-02
 6.7250000000000004E-02   9.2414958881636255E-01   1.0007444951617256E-02
 6.7750000000000005E-02   9.2376013742532059E-01   9.9905864237422263E-03
 6.8250000000000005E-02   9.2346806490486588E-01   9.9779572052598707E-03
 6.8750000000000006E-02   9.2242755657532471E-01   9.9330629022103111E-03
 6.9250000000000006E-02   9.2159612317447059E-01   9.8972984850168606E-03
 6.9750000000000006E-02   9.2073624887341354E-01   9.8604123518745024E-03
 7.0250000000000007E-02   9.2030940676853845E-01   9.8421403947403351E-03
 7.0750000000000007E-02   9.1934938849264392E-01   9.8011373999398448E-03
 7.1250000000000008E-02   9.1856377743407935E-01   9.7676788781520304E-03
 7.1750000000000008E-02   9.1748377806299186E-01   9.7218225215948816E-03
 7.2249999999999995E-02   9.1693079444445880E-01   9.6984056488160358E-03
 7.2749999999999995E-02   9.1658150854139253E-01   9.6836364589034836E-03
 7.3249999999999996E-02   9.1580356476934288E-01   9.6508025462639958E-03
 7.3749999999999996E-02   9.1555017629322433E-01   9.6401260757843377E-03
 7.4249999999999997E-02   9.1474750564586804E-01   9.6063641842773148E-03
 7.4749999999999997E-02   9.1463087338174232E-01   9.6014657932623673E-03
 7.5249999999999997E-02   9.1350446046643574E-01   9.5542543877260491E-03
 7.5749999999999998E-02   9.1241202328671245E-01   9.5086335273539581E-03
 7.6249999999999998E-02   9.1119826170398843E-01   9.4581378974452346E-03
 7.6749999999999999E-02   9.1068620746452245E-01   9.4368955446589766E-03
 7.7249999999999999E-02   9.0981581453246185E-01   9.4008697916156993E-03
 7.7750000000000000E-02   9.0931151813871591E-01   9.3800441059357833E-03
 7.8250000000000000E-02   9.0883683628740264E-01   9.3604730289888072E-03
 7.8750000000000001E-02   9.0789823432946581E-01   9.3218647460407492E-03
 7.9250000000000001E-02   9.0722216436754233E-01   9.2941294932268222E-03
 7.9750000000000001E-02   9.0644015405935052E-01   9.2621253677704907E-03
 8.0250000000000002E-02   9.0591993886203970E-01   9.2408811541928541E-03
 8.0750000000000002E-02   9.0503062277090429E-01   9.2046484995889424E-03
 8.1250000000000003E-02   9.0416820452074997E-01   9.1696135864253753E-03
 8.1750000000000003E-02   9.0335043081684052E-01   9.1364847870715488E-03
 8.2250000000000004E-02   9.0275490800860325E-01   9.1124161337492165E-03
 8.2750000000000004E-02   9.0198872952904741E-01   9.0815202443619656E-03
 8.3250000000000005E-02   9.0161401278778641E-01   9.0664385584542703E-03
 8.3750000000000005E-02   9.0116877105135829E-01   9.0485427956016485E-03
 8.4250000000000005E-02   8.9967547034364403E-01   8.9887153942145755E-03
 8.4750000000000006E-02   8.9893352722620379E-01   8.9591008478131749E-03
 8.5250000000000006E-02   8.9829646524928919E-01   8.9337310604079706E-03
 8.5750000000000007E-02   8.9734447728260491E-01   8.8959204059730380E-03
 8.6250000000000007E-02   8.9655183833869967E-01   8.8645303839463407E-03
 8.6750000000000008E-02   8.9572632264832586E-01   8.8319267672438036E-03
 8.7250000000000008E-02   8.9411433513932348E-01   8.7685209290768694E-03
 8.7750000000000009E-02   8.9332508877997752E-01   8.7376015484750911E-03
 8.8249999999999995E-02   8.9286189880852285E-01   8.7194938165494496E-03
 8.8749999999999996E-02   8.9204995607404525E-01   8.6878200342368813E-03
 8.9249999999999996E-02   8.9103333670259988E-01   8.6482835970931003E-03
 8.9749999999999996E-02   8.9062107057453588E-01   8.6322890409416160E-03
 9.0249999999999997E-02   8.8986070505310233E-01   8.6028475900252685E-03
 9.0749999999999997E-02   8.8897442201708332E-01   8.5686257189232819E-03
 9.1249999999999998E-02   8.8829743199241573E-01   8.5425540977113190E-03
 9.1749999999999998E-02   8.8747525664038507E-01   8.5109712869198533E-03
 9.2249999999999999E-02   8.8691254038751377E-01   8.4894058011836752E-03
 9.2749999999999999E-02   8.8610541593791581E-01   8.4585452192775662E-03
 9.3250000000000000E-02   8.8506802447343036E-01   8.4190039862041370E-03
 9.3750000000000000E-02   8.8415165967891951E-01   8.3841912694983395E-03
 9.4250000000000000E-02   8.8314723727748445E-01   8.3461573865749126E-03
 9.4750000000000001E-02   8.8257047508899400E-01   8.3243760380738267E-03
 9.5250000000000001E-02   8.8169092684585992E-01   8.2912421281222341E-03
 9.5750000000000002E-02   8.8034465318977928E-01   8.2407176614482797E-03
 9.6250000000000002E-02   8.7956823490879410E-01   8.2116845575840418E-03
 9.6750000000000003E-02   8.7903203162164156E-01   8.1916787986155825E-03
 9.7250000000000003E-02   8.7841123308845359E-01   8.1685624735499257E-03
 9.7750000000000004E-02   8.7714569384957419E-01   8.1215898619408193E-03
 9.8250000000000004E-02   8.7617149703716302E-01   8.0855691388300680E-03
 9.8750000000000004E-02   8.7532355933315142E-01   8.0543144692559465E-03
 9.9250000000000005E-02   8.7417030168994736E-01   8.0119513515298935E-03
 9.9750000000000005E-02   8.7329921829509383E-01   7.9800644157787537E-03
 1.0025000000000001E-01   8.7285601357697740E-01   7.9638770169423636E-03
 1.0075000000000001E-01   8.7209596051641047E-01   7.9361745435969269E-03
 1.0125000000000001E-01   8.7109901278732271E-01   7.8999473625999753E-03
 1.0175000000000001E-01   8.7022175324033779E-01   7.8681721352361293E-03
 1.0225000000000001E-01   8.6939497211349825E-01   7.8383131192308834E-03
 1.0275000000000001E-01   8.6875123105655649E-01   7.8151234637661385E-03
 1.0325000000000001E-01   8.6758187028277145E-01   7.7731309408319051E-03
 1.0375000000000001E-01   8.6641045981857456E-01   7.7312347123235847E-03
 1.0425000000000000E-01   8.6511782047554764E-01   7.6851994634814973E-03
 1.0475000000000000E-01   8.6423524042877642E-01   7.6538861277512145E-03
 1.0525000000000000E-01   8.6307031066425455E-01   7.6127018398428120E-03
 1.0575000000000000E-01   8.6198171954855185E-01   7.5743668219736531E-03
 1.0625000000000000E-01   8.6166323789511690E-01   7.5631788340398583E-03
 1.0675000000000000E-01   8.6044716904656371E-01   7.5205733533521045E-03
 1.0725000000000000E-01   8.5921059837416758E-01   7.4774344242813399E-03
 1.0775000000000000E-01   8.5816944738525691E-01   7.4412570345174971E-03
 1.0825000000000000E-01   8.5724537820640767E-01   7.4092580494004639E-03
 1.0875000000000000E-01   8.5581902141531052E-01   7.3600684075577263E-03
 1.0925000000000000E-01   8.5455671800496202E-01   7.3167410013337351E-03
 1.0975000000000000E-01   8.5427441561403683E-01   7.3070774640241441E-03
 1.1025000000000000E-01   8.5372694548163641E-01   7.2883642136370675E-03
 1.1075000000000000E-01   8.5275806913014895E-01   7.2553348620388895E-03
 1.1125000000000000E-01   8.5103250893687277E-01   7.1967880419859069E-03
 1.1175000000000000E-01   8.4905803714850370E-01   7.1302313403614152E-03
 1.1225000000000000E-01   8.4870767497696398E-01   7.1184695179246560E-03
 1.1275000000000000E-01   8.4759100986356350E-01   7.0810796244145839E-03
 1.1325000000000000E-01   8.4666461570086915E-01   7.0501726235416345E-03
 1.1375000000000000E-01   8.4421598718971114E-01   6.9689668785845316E-03
 1.1425000000000000E-01   8.4355645968689907E-01   6.9472148998115423E-03
 1.1475000000000000E-01   8.4254223764785585E-01   6.9138640968189873E-03
 1.1525000000000001E-01   8.4152950602044552E-01   6.8806822607734896E-03
 1.1575000000000001E-01   8.4055739706827726E-01   6.8489439000784837E-03
 1.1625000000000001E-01   8.3957114982443837E-01   6.8168562730697557E-03
 1.1675000000000001E-01   8.3783550975697174E-01   6.7606610581256504E-03
 1.1725000000000001E-01   8.3657949735152659E-01   6.7202120746124548E-03
 1.1775000000000001E-01   8.3593880173864199E-01   6.6996489757295812E-03
 1.1825000000000001E-01   8.3497170923896769E-01   6.6686996031464201E-03
 1.1875000000000001E-01   8.3386138253394126E-01   6.6332987439998471E-03
 1.1925000000000001E-01   8.3273680463907040E-01   6.5975873690734136E-03
 1.1975000000000001E-01   8.3182771582595816E-01   6.5688244831033698E-03
 1.2025000000000000E-01   8.3078032999041229E-01   6.5358026925904393E-03
 1.2075000000000000E-01   8.2958565289563269E-01   6.4982892985427296E-03
 1.2125000000000000E-01   8.2783734417316279E-01   6.4436829917603917E-03
 1.2175000000000000E-01   8.2640564265458727E-01   6.3992224415401252E-03
 1.2225000000000000E-01   8.2576138248306186E-01   6.3792906050546437E-03
 1.2275000000000000E-01   8.2465326649892390E-01   6.3451171617634515E-03
 1.2325000000000000E-01   8.2368327218705484E-01   6.3153161430035973E-03
 1.2375000000000000E-01   8.2269199714584673E-01   6.2849698989649455E-03
 1.2425000000000000E-01   8.2075954439708199E-01   6.2261256114148926E-03
 1.2475000000000000E-01   8.1957600692658561E-01   6.1902908558365607E-03
 1.2525000000000000E-01   8.1695594686789230E-01   6.1115119501308265E-03
 1.2575000000000000E-01   8.1652631224580074E-01   6.0986659866323015E-03
 1.2625000000000000E-01   8.1512746392787694E-01   6.0569810552398400E-03
 1.2675000000000000E-01   8.1362403249903814E-01   6.0124182426346661E-03
 1.2725000000000000E-01   8.1293074253047071E-01   5.9919516667651766E-03
 1.2775000000000000E-01   8.1083460843335387E-01   5.9303895262751150E-03
 1.2825000000000000E-01   8.0952496167430332E-01   5.8921675826671370E-03
 1.2875000000000000E-01   8.0855621204111483E-01   5.8640138010721083E-03
 1.2925000000000000E-01   8.0688393134044090E-01   5.8156515651545133E-03
 1.2975000000000000E-01   8.0520093231391743E-01   5.7672820031649634E-03
 1.3025000000000000E-01   8.0331492109316827E-01   5.7134370477247391E-03
 1.3075000000000001E-01   8.0140347498857556E-01   5.6592515230657293E-03
 1.3125000000000001E-01   8.0045939746386841E-01   5.6326315303775057E-03
 1.3175000000000001E-01   7.9935059155257027E-01   5.6014867645844410E-03
 1.3225000000000001E-01   7.9805575408203655E-01   5.5652803203470585E-03
 1.3275000000000001E-01   7.9764745495087142E-01   5.5538998829214141E-03
 1.3325000000000001E-01   7.9567763129514035E-01   5.4992404262920935E-03
 1.3375000000000001E-01   7.9364622027889009E-01   5.4432956126289553E-03
 1.3425000000000001E-01   7.9201251835174136E-01   5.3986142330414259E-03
 1.3475000000000001E-01   7.9078092401339384E-01   5.3651126916435237E-03
 1.3525000000000001E-01   7.8836450491320731E-01   5.2998351523196640E-03
 1.3575000000000001E-01   7.8746632116532489E-01   5.2757239856743013E-03
 1.3625000000000001E-01   7.8544107453229917E-01   5.2216594823106558E-03
 1.3675000000000001E-01   7.8334011153532324E-01   5.1660139354145589E-03
 1.3725000000000001E-01   7.8202929622819561E-01   5.1315220884329566E-03
 1.3775000000000001E-01   7.8114505834766346E-01   5.1083526432156388E-03
 1.3825000000000001E-01   7.7909108476478306E-01   5.0548357708403244E-03
 1.3875000000000001E-01   7.7791965106646543E-01   5.0245026639187847E-03
 1.3925000000000001E-01   7.7554937403672586E-01   4.9635444786999593E-03
 1.3975000000000001E-01   7.7438076219377427E-01   4.9336953943250658E-03
 1.4025000000000001E-01   7.7237771995161997E-01   4.8828463879270556E-03
 1.4075000000000001E-01   7.7058306469321014E-01   4.8376222388560536E-03
 1.4125000000000001E-01   7.6911919163764797E-01   4.8009668218975269E-03
 1.4175000000000001E-01   7.6766567329119539E-01   4.7647771832926141E-03
 1.4225000000000002E-01   7.6543695834668046E-01   4.7096845861498236E-03
 1.4275000000000002E-01   7.6359946347908758E-01   4.6646232184727821E-03
 1.4325000000000002E-01   7.6219097504143885E-01   4.6303020204455205E-03
 1.4375000000000002E-01   7.5955570589482535E-01   4.5665964388260909E-03
 1.4424999999999999E-01   7.5820034928126057E-01   4.5340889094336121E-03
 1.4474999999999999E-01   7.5628952488132661E-01   4.4885539758629878E-03
 1.4524999999999999E-01   7.5376418688307434E-01   4.4289023851490326E-03
 1.4574999999999999E-01   7.5118021488843967E-01   4.3684832414624735E-03
 1.4624999999999999E-01   7.4890288730674015E-01   4.3157485293386809E-03
 1.4674999999999999E-01   7.4662701232636708E-01   4.2635258892700194E-03
 1.4724999999999999E-01   7.4448550611521358E-01   4.2148206592537360E-03
 1.4774999999999999E-01   7.4353194568534908E-01   4.1932682120930315E-03
 1.4824999999999999E-01   7.4122334053544781E-01   4.1414312590023093E-03
 1.4874999999999999E-01   7.3869093971190114E-01   4.0851235942681663E-03
 1.4924999999999999E-01   7.3706964034905720E-01   4.0493769261446093E-03
 1.4974999999999999E-01   7.3402701179062846E-01   3.9829263834405713E-03
 1.5024999999999999E-01   7.3181388924885016E-01   3.9351084201766319E-03
 1.5075000000000000E-01   7.3030572597831844E-01   3.9027697878937749E-03
 1.5125000000000000E-01   7.2895405592896301E-01   3.8739564867269192E-03
 1.5175000000000000E-01   7.2573037441617294E-01   3.8058819414829598E-03
 1.5225000000000000E-01   7.2415955896402517E-01   3.7730380284189654E-03
 1.5275000000000000E-01   7.2098289079970257E-01   3.7072676955965168E-03
 1.5325000000000000E-01   7.1829988936854239E-01   3.6523913834809870E-03
 1.5375000000000000E-01   7.1538025777205017E-01   3.5933698096462120E-03
 1.5425000000000000E-01   7.1292633723383070E-01   3.5443185440180180E-03
 1.5475000000000000E-01   7.1046958244146508E-01   3.4957153991748420E-03
 1.5525000000000000E-01   7.0709862174779436E-01   3.4298416850679254E-03
 1.5575000000000000E-01   7.0424649288918106E-01   3.3748376303904645E-03
 1.5625000000000000E-01   7.0161246435898894E-01   3.3246298095964124E-03
 1.5675000000000000E-01   6.9893097696136919E-01   3.2740949317587361E-03
 1.5725000000000000E-01   6.9557983668103585E-01   3.2117523346202373E-03
 1.5775000000000000E-01   6.9258954148185015E-01   3.1568782138751096E-03
 1.5825000000000000E-01   6.9045846874041561E-01   3.1182027804494009E-03
 1.5875000000000000E-01   6.8714959833013445E-01   3.0588578791776000E-03
 1.5925000000000000E-01   6.8328830572914268E-01   2.9906808045761981E-03
 1.5975000000000000E-01   6.8075741247633959E-01   2.9466165711948440E-03
 1.6025000000000000E-01   6.7735352337816845E-01   2.8881230205348870E-03
 1.6075000000000000E-01   6.7302931062043392E-01   2.8150753537802215E-03
 1.6125000000000000E-01   6.7057280784967399E-01   2.7742006267369207E-03
 1.6175000000000000E-01   6.6735668585289565E-01   2.7213611117874103E-03
 1.6225000000000001E-01   6.6293242636826610E-01   2.6499102255749256E-03
 1.6275000000000001E-01   6.5812480694500619E-01   2.5738732474803040E-03
 1.6325000000000001E-01   6.5451416132166307E-01   2.5178525971473850E-03
 1.6375000000000001E-01   6.5071558580828404E-01   2.4599084669926575E-03
 1.6425000000000001E-01   6.4496407040645509E-01   2.3740846392944544E-03
 1.6475000000000001E-01   6.4145840517435548E-01   2.3228871528159899E-03
 1.6525000000000001E-01   6.3676025175050777E-01   2.2555782308864717E-03
 1.6575000000000001E-01   6.3175960009339127E-01   2.1855538509210899E-03
 1.6625000000000001E-01   6.2788736453221394E-01   2.1324609418115455E-03
 1.6675000000000001E-01   6.2248544428897257E-01   2.0600175206966259E-03
 1.6725000000000001E-01   6.1687403844602506E-01   1.9867356443461358E-03
 1.6775000000000001E-01   6.1213664464163842E-01   1.9264051296824453E-03
 1.6825000000000001E-01   6.0433953390525175E-01   1.8301139547071482E-03
 1.6875000000000001E-01   5.9735543984612660E-01   1.7469698236814927E-03
 1.6925000000000001E-01   5.9213395274228264E-01   1.6866849417792580E-03
 1.6975000000000001E-01   5.8587149072432454E-01   1.6164548257195787E-03
 1.7025000000000001E-01   5.7771989273512525E-01   1.5283520334977312E-03
 1.7075000000000001E-01   5.7002324800113657E-01   1.4485196302007142E-03
 1.7125000000000001E-01   5.6180699011918367E-01   1.3667927463168630E-03
 1.7175000000000001E-01   5.5102866487425717E-01   1.2648845219660424E-03
 1.7225000000000001E-01   5.4132421184420165E-01   1.1781047861345799E-03
 1.7275000000000001E-01   5.2849622543371710E-01   1.0703397905915360E-03
 1.7325000000000002E-01   5.1768365633040292E-01   9.8539857097603508E-04
 1.7375000000000002E-01   5.0267602927936739E-01   8.7600546351481346E-04
 1.7425000000000002E-01   4.8826608482552236E-01   7.7979482291230578E-04
 1.7475000000000002E-01   4.6890289432547028E-01   6.6326299119340054E-04
 1.7525000000000002E-01   4.4365178510179148E-01   5.3152420258833826E-04
 1.7575000000000002E-01   4.0257205519022449E-01   3.6035338865793347E-04
 1.7624999999999999E-01   3.3591829326291511E-01   1.7469832123295258E-04
 1.7674999999999999E-01   1.5525590388215454E-01   7.9716203526539952E-06
 1.7724999999999999E-01   3.8072787373794981E-03   2.8827886602449620E-12
 1.7774999999999999E-01   1.0000002892045971E-03   1.3720015871555177E-14
 1.7824999999999999E-01   9.9999999800783187E-04   1.3719999890669813E-14
 1.7874999999999999E-01   9.9999999999999959E-04   1.3719999999999974E-14
 1.7924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.7974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.8975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 1.9975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.0974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.1975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.2975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.3975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.4975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5724999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5774999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5824999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5874999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5924999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.5974999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6024999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6074999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6124999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6174999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6224999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6274999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6324999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6374999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.6974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.7975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.8975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 2.9975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0025000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0225000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0275000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0325000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0375000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0425000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.0975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1625000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1675000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1725000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1775000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1825000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1875000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1925000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.1975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2024999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2074999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2124999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2174999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2224999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2274999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2324999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2374999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2474999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2524999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2574999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.2974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.3975000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4025000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4075000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4125000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4175000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4225000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4275000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4325000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4375000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4425000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4475000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4525000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4575000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4625000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4675000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4725000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4775000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4825000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4875000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4925000000000000E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.4975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5075000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5125000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5175000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5225000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5275000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5325000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5375000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5425000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5475000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5525000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5575000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5625000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5675000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5725000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5775000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5825000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5875000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5925000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.5975000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6025000000000001E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6225000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6275000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6325000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6375000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6425000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6475000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6525000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6575000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6625000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6675000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6725000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6775000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6825000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6875000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6925000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.6975000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7025000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7075000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7125000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7175000000000002E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7325000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7375000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7425000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7475000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7525000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7575000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7625000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7675000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7725000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7775000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7825000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7875000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7925000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.7975000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8025000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8075000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8125000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8175000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8225000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8275000000000003E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8325000000000004E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8375000000000004E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8424999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8474999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8524999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8574999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8624999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8674999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8724999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8774999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8824999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8874999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8924999999999998E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.8974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9024999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9074999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9124999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9174999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9224999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9274999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9324999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9374999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9424999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9474999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9524999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9574999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9624999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9674999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9724999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9774999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9824999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9874999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9924999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14
 3.9974999999999999E-01   1.0000000000000000E-03   1.3719999999999999E-14


==> gnuplot1/exam2/radiation/radiation.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 0.4]
set yrange [0: 1]
set xtics 0, 0.04, 0.4
#set grid
#set logscale y
set key center at 0.25, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-radiation.dat" w l  lc "blue" title "The classical IMC method, N=320000",\
	 "opt-5d-1w-radiation.dat" w l  lc "red"  title "The GORF  method, N=5000  ",\
	 "opt-4w-radiation.dat" w l  lc "green" title "The GORF method, N=40000"


==> gnuplot1/exam2/radiation/radiation1.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation1.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 0.4]
set yrange [0: 1]
set xtics 0, 0.04, 0.4
#set grid
#set logscale y
set key center at 0.25, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot "imc-200w-radiation.dat" w p pt 4 ps 0.5 lc "red" title "The classical IMC method, N=2000000", \
     "opt-4w-radiation.dat" w lp pt 1 ps 0.3 lc "grey" title "The GORF method, N=40000    "


==> gnuplot1/exam2/weight/imc-32w-weight.dat <==
      0.0000000      0.0001215
      0.0010000      0.0001342
      0.0020000      0.0001485
      0.0030000      0.0001610
      0.0040000      0.0001738
      0.0050000      0.0001847
      0.0060000      0.0001963
      0.0070000      0.0002062
      0.0080000      0.0002169
      0.0090000      0.0002261
      0.0100000      0.0002359
      0.0110000      0.0002447
      0.0120000      0.0002533
      0.0130000      0.0002624
      0.0140000      0.0002704
      0.0150000      0.0002784
      0.0160000      0.0002865
      0.0170000      0.0002937
      0.0180000      0.0003012
      0.0190000      0.0003090
      0.0200000      0.0003159
      0.0210000      0.0003228
      0.0220000      0.0003299
      0.0230000      0.0003369
      0.0240000      0.0003435
      0.0250000      0.0003499
      0.0260000      0.0003568
      0.0270000      0.0003628
      0.0280000      0.0003692
      0.0290000      0.0003755
      0.0300000      0.0003817
      0.0310000      0.0003876
      0.0320000      0.0003934
      0.0330000      0.0003994
      0.0340000      0.0004052
      0.0350000      0.0004107
      0.0360000      0.0004163
      0.0370000      0.0004219
      0.0380000      0.0004277
      0.0390000      0.0004333
      0.0400000      0.0004381
      0.0410000      0.0004436
      0.0420000      0.0004487
      0.0430000      0.0004541
      0.0440000      0.0004592
      0.0450000      0.0004643
      0.0460000      0.0004692
      0.0470000      0.0004743
      0.0480000      0.0004795
      0.0490000      0.0004837
      0.0500000      0.0004893
      0.0510000      0.0004939
      0.0520000      0.0004985
      0.0530000      0.0005032
      0.0540000      0.0005078
      0.0550000      0.0005120
      0.0560000      0.0005176
      0.0570000      0.0005218
      0.0580000      0.0005264
      0.0590000      0.0005303
      0.0600000      0.0005354
      0.0610000      0.0005400
      0.0620000      0.0005443
      0.0630000      0.0005489
      0.0640000      0.0005524
      0.0650000      0.0005570
      0.0660000      0.0005610
      0.0670000      0.0005653
      0.0680000      0.0005697
      0.0690000      0.0005738
      0.0700000      0.0005777
      0.0710000      0.0005819
      0.0720000      0.0005860
      0.0730000      0.0005904
      0.0740000      0.0005941
      0.0750000      0.0005981
      0.0760000      0.0006024
      0.0770000      0.0006057
      0.0780000      0.0006099
      0.0790000      0.0006143
      0.0800000      0.0006181
      0.0810000      0.0006217
      0.0820000      0.0006256
      0.0830000      0.0006292
      0.0840000      0.0006336
      0.0850000      0.0006370
      0.0860000      0.0006413
      0.0870000      0.0006451
      0.0880000      0.0006481
      0.0890000      0.0006520
      0.0900000      0.0006559
      0.0910000      0.0006597
      0.0920000      0.0006627
      0.0930000      0.0006663
      0.0940000      0.0006704
      0.0950000      0.0006739
      0.0960000      0.0006773
      0.0970000      0.0006811
      0.0980000      0.0006846
      0.0990000      0.0006884
      0.1000000      0.0006918
      0.1010000      0.0006955
      0.1020000      0.0006983
      0.1030000      0.0007024
      0.1040000      0.0007060
      0.1050000      0.0007092
      0.1060000      0.0007129
      0.1070000      0.0007157
      0.1080000      0.0007193
      0.1090000      0.0007225
      0.1100000      0.0007262
      0.1110000      0.0007293
      0.1120000      0.0007329
      0.1130000      0.0007364
      0.1140000      0.0007389
      0.1150000      0.0007426
      0.1160000      0.0007457
      0.1170000      0.0007494
      0.1180000      0.0007524
      0.1190000      0.0007559
      0.1200000      0.0007587
      0.1210000      0.0007620
      0.1220000      0.0007652
      0.1230000      0.0007689
      0.1240000      0.0007712
      0.1250000      0.0007747
      0.1260000      0.0007779
      0.1270000      0.0007811
      0.1280000      0.0007842
      0.1290000      0.0007877
      0.1300000      0.0007898
      0.1310000      0.0007934
      0.1320000      0.0007965
      0.1330000      0.0007997
      0.1340000      0.0008027
      0.1350000      0.0008055
      0.1360000      0.0008085
      0.1370000      0.0008122
      0.1380000      0.0008146
      0.1390000      0.0008176
      0.1400000      0.0008204
      0.1410000      0.0008233
      0.1420000      0.0008264
      0.1430000      0.0008296
      0.1440000      0.0008333
      0.1450000      0.0008353
      0.1460000      0.0008381
      0.1470000      0.0008408
      0.1480000      0.0008437
      0.1490000      0.0008468
      0.1500000      0.0008496
      0.1510000      0.0008527
      0.1520000      0.0008558
      0.1530000      0.0008583
      0.1540000      0.0008612
      0.1550000      0.0008642
      0.1560000      0.0008672
      0.1570000      0.0008701
      0.1580000      0.0008723
      0.1590000      0.0008750
      0.1600000      0.0008782
      0.1610000      0.0008805
      0.1620000      0.0008838
      0.1630000      0.0008860
      0.1640000      0.0008893
      0.1650000      0.0008919
      0.1660000      0.0008944
      0.1670000      0.0008978
      0.1680000      0.0009005
      0.1690000      0.0009024
      0.1700000      0.0009058
      0.1710000      0.0009083
      0.1720000      0.0009114
      0.1730000      0.0009136
      0.1740000      0.0009160
      0.1750000      0.0009186
      0.1760000      0.0009211
      0.1770000      0.0009241
      0.1780000      0.0009263
      0.1790000      0.0009285
      0.1800000      0.0009324
      0.1810000      0.0009349
      0.1820000      0.0009372
      0.1830000      0.0009395
      0.1840000      0.0009421
      0.1850000      0.0009445
      0.1860000      0.0009470
      0.1870000      0.0009507
      0.1880000      0.0009525
      0.1890000      0.0009555
      0.1900000      0.0009572
      0.1910000      0.0009602
      0.1920000      0.0009630
      0.1930000      0.0009648
      0.1940000      0.0009674
      0.1950000      0.0009703
      0.1960000      0.0009723
      0.1970000      0.0009758
      0.1980000      0.0009778
      0.1990000      0.0009809
      0.2000000      0.0009832
      0.2010000      0.0009847
      0.2020000      0.0009882
      0.2030000      0.0009906
      0.2040000      0.0009926
      0.2050000      0.0009947
      0.2060000      0.0009974
      0.2070000      0.0010006
      0.2080000      0.0010026
      0.2090000      0.0010048
      0.2100000      0.0010069
      0.2110000      0.0010097
      0.2120000      0.0010120
      0.2130000      0.0010146
      0.2140000      0.0010169
      0.2150000      0.0010191
      0.2160000      0.0010218
      0.2170000      0.0010241
      0.2180000      0.0010265
      0.2190000      0.0010285
      0.2200000      0.0010312
      0.2210000      0.0010334
      0.2220000      0.0010354
      0.2230000      0.0010381
      0.2240000      0.0010408
      0.2250000      0.0010435
      0.2260000      0.0010449
      0.2270000      0.0010478
      0.2280000      0.0010499
      0.2290000      0.0010521
      0.2300000      0.0010551
      0.2310000      0.0010558
      0.2320000      0.0010593
      0.2330000      0.0010606
      0.2340000      0.0010632
      0.2350000      0.0010665
      0.2360000      0.0010676
      0.2370000      0.0010705
      0.2380000      0.0010721
      0.2390000      0.0010747
      0.2400000      0.0010772
      0.2410000      0.0010785
      0.2420000      0.0010810
      0.2430000      0.0010839
      0.2440000      0.0010859
      0.2450000      0.0010882
      0.2460000      0.0010899
      0.2470000      0.0010929
      0.2480000      0.0010955
      0.2490000      0.0010979
      0.2500000      0.0010992
      0.2510000      0.0011019
      0.2520000      0.0011045
      0.2530000      0.0011047
      0.2540000      0.0011082
      0.2550000      0.0011106
      0.2560000      0.0011126
      0.2570000      0.0011152
      0.2580000      0.0011173
      0.2590000      0.0011195
      0.2600000      0.0011209
      0.2610000      0.0011234
      0.2620000      0.0011264
      0.2630000      0.0011279
      0.2640000      0.0011295
      0.2650000      0.0011323
      0.2660000      0.0011339
      0.2670000      0.0011364
      0.2680000      0.0011393
      0.2690000      0.0011403
      0.2700000      0.0011438
      0.2710000      0.0011462
      0.2720000      0.0011481
      0.2730000      0.0011497
      0.2740000      0.0011517
      0.2750000      0.0011543
      0.2760000      0.0011563
      0.2770000      0.0011582
      0.2780000      0.0011607
      0.2790000      0.0011629
      0.2800000      0.0011652
      0.2810000      0.0011665
      0.2820000      0.0011695
      0.2830000      0.0011715
      0.2840000      0.0011734
      0.2850000      0.0011757
      0.2860000      0.0011777
      0.2870000      0.0011800
      0.2880000      0.0011810
      0.2890000      0.0011831
      0.2900000      0.0011847
      0.2910000      0.0011873
      0.2920000      0.0011894
      0.2930000      0.0011909
      0.2940000      0.0011936
      0.2950000      0.0011953
      0.2960000      0.0011982
      0.2970000      0.0011992
      0.2980000      0.0012018
      0.2990000      0.0012035
      0.3000000      0.0012069
      0.3010000      0.0012078
      0.3020000      0.0012097
      0.3030000      0.0012124
      0.3040000      0.0012137
      0.3050000      0.0012156
      0.3060000      0.0012173
      0.3070000      0.0012199
      0.3080000      0.0012217
      0.3090000      0.0012238
      0.3100000      0.0012260
      0.3110000      0.0012277
      0.3120000      0.0012307
      0.3130000      0.0012319
      0.3140000      0.0012336
      0.3150000      0.0012356
      0.3160000      0.0012372
      0.3170000      0.0012402
      0.3180000      0.0012407
      0.3190000      0.0012438
      0.3200000      0.0012451
      0.3210000      0.0012479
      0.3220000      0.0012495
      0.3230000      0.0012515
      0.3240000      0.0012535
      0.3250000      0.0012557
      0.3260000      0.0012574
      0.3270000      0.0012604
      0.3280000      0.0012613
      0.3290000      0.0012626
      0.3300000      0.0012654
      0.3310000      0.0012678
      0.3320000      0.0012692
      0.3330000      0.0012710
      0.3340000      0.0012732
      0.3350000      0.0012747
      0.3360000      0.0012764
      0.3370000      0.0012789
      0.3380000      0.0012804
      0.3390000      0.0012826
      0.3400000      0.0012847
      0.3410000      0.0012862
      0.3420000      0.0012888
      0.3430000      0.0012904
      0.3440000      0.0012924
      0.3450000      0.0012939
      0.3460000      0.0012964
      0.3470000      0.0012981
      0.3480000      0.0013010
      0.3490000      0.0013027
      0.3500000      0.0013027
      0.3510000      0.0013051
      0.3520000      0.0013076
      0.3530000      0.0013104
      0.3540000      0.0013104
      0.3550000      0.0013128
      0.3560000      0.0013154
      0.3570000      0.0013163
      0.3580000      0.0013190
      0.3590000      0.0013199
      0.3600000      0.0013230
      0.3610000      0.0013246
      0.3620000      0.0013262
      0.3630000      0.0013278
      0.3640000      0.0013300
      0.3650000      0.0013314
      0.3660000      0.0013343
      0.3670000      0.0013363
      0.3680000      0.0013377
      0.3690000      0.0013404
      0.3700000      0.0013417
      0.3710000      0.0013442
      0.3720000      0.0013455
      0.3730000      0.0013461
      0.3740000      0.0013485
      0.3750000      0.0013503
      0.3760000      0.0013529
      0.3770000      0.0013540
      0.3780000      0.0013552
      0.3790000      0.0013579
      0.3800000      0.0013594
      0.3810000      0.0013616
      0.3820000      0.0013634
      0.3830000      0.0013646
      0.3840000      0.0013661
      0.3850000      0.0013680
      0.3860000      0.0013706
      0.3870000      0.0013723
      0.3880000      0.0013738
      0.3890000      0.0013760
      0.3900000      0.0013772
      0.3910000      0.0013792
      0.3920000      0.0013797
      0.3930000      0.0013820
      0.3940000      0.0013845
      0.3950000      0.0013865
      0.3960000      0.0013881
      0.3970000      0.0013908
      0.3980000      0.0013924
      0.3990000      0.0013937
      0.4000000      0.0013953
      0.4010000      0.0013972
      0.4020000      0.0013991
      0.4030000      0.0014015
      0.4040000      0.0014019
      0.4050000      0.0014046
      0.4060000      0.0014064
      0.4070000      0.0014085
      0.4080000      0.0014094
      0.4090000      0.0014118
      0.4100000      0.0014146
      0.4110000      0.0014145
      0.4120000      0.0014172
      0.4130000      0.0014180
      0.4140000      0.0014199
      0.4150000      0.0014219
      0.4160000      0.0014236
      0.4170000      0.0014258
      0.4180000      0.0014277
      0.4190000      0.0014287
      0.4200000      0.0014298
      0.4210000      0.0014324
      0.4220000      0.0014330
      0.4230000      0.0014366
      0.4240000      0.0014378
      0.4250000      0.0014398
      0.4260000      0.0014407
      0.4270000      0.0014425
      0.4280000      0.0014432
      0.4290000      0.0014457
      0.4300000      0.0014469
      0.4310000      0.0014491
      0.4320000      0.0014505
      0.4330000      0.0014524
      0.4340000      0.0014542
      0.4350000      0.0014568
      0.4360000      0.0014574
      0.4370000      0.0014584
      0.4380000      0.0014617
      0.4390000      0.0014636
      0.4400000      0.0014637
      0.4410000      0.0014656
      0.4420000      0.0014669
      0.4430000      0.0014691
      0.4440000      0.0014717
      0.4450000      0.0014728
      0.4460000      0.0014749
      0.4470000      0.0014761
      0.4480000      0.0014775
      0.4490000      0.0014790
      0.4500000      0.0014816
      0.4510000      0.0014827
      0.4520000      0.0014849
      0.4530000      0.0014859
      0.4540000      0.0014872
      0.4550000      0.0014895
      0.4560000      0.0014902
      0.4570000      0.0014921
      0.4580000      0.0014944
      0.4590000      0.0014947
      0.4600000      0.0014968
      0.4610000      0.0014996
      0.4620000      0.0015015
      0.4630000      0.0015017
      0.4640000      0.0015046
      0.4650000      0.0015062
      0.4660000      0.0015072
      0.4670000      0.0015106
      0.4680000      0.0015103
      0.4690000      0.0015126
      0.4700000      0.0015138
      0.4710000      0.0015156
      0.4720000      0.0015177
      0.4730000      0.0015191
      0.4740000      0.0015203
      0.4750000      0.0015219
      0.4760000      0.0015238
      0.4770000      0.0015259
      0.4780000      0.0015263
      0.4790000      0.0015306
      0.4800000      0.0015310
      0.4810000      0.0015326
      0.4820000      0.0015337
      0.4830000      0.0015358
      0.4840000      0.0015368
      0.4850000      0.0015385
      0.4860000      0.0015406
      0.4870000      0.0015416
      0.4880000      0.0015430
      0.4890000      0.0015457
      0.4900000      0.0015451
      0.4910000      0.0015488
      0.4920000      0.0015500
      0.4930000      0.0015516
      0.4940000      0.0015530
      0.4950000      0.0015543
      0.4960000      0.0015554
      0.4970000      0.0015575
      0.4980000      0.0015584
      0.4990000      0.0015606
      0.5000000      0.0015608
      0.5010000      0.0015623
      0.5020000      0.0015663
      0.5030000      0.0015662
      0.5040000      0.0015679
      0.5050000      0.0015691
      0.5060000      0.0015712
      0.5070000      0.0015729
      0.5080000      0.0015744
      0.5090000      0.0015761
      0.5100000      0.0015762
      0.5110000      0.0015776
      0.5120000      0.0015807
      0.5130000      0.0015819
      0.5140000      0.0015835
      0.5150000      0.0015848
      0.5160000      0.0015865
      0.5170000      0.0015880
      0.5180000      0.0015902
      0.5190000      0.0015906
      0.5200000      0.0015932
      0.5210000      0.0015947
      0.5220000      0.0015952
      0.5230000      0.0015968
      0.5240000      0.0015986
      0.5250000      0.0015991
      0.5260000      0.0016016
      0.5270000      0.0016042
      0.5280000      0.0016046
      0.5290000      0.0016051
      0.5300000      0.0016074
      0.5310000      0.0016089
      0.5320000      0.0016111
      0.5330000      0.0016119
      0.5340000      0.0016138
      0.5350000      0.0016161
      0.5360000      0.0016167
      0.5370000      0.0016186
      0.5380000      0.0016197
      0.5390000      0.0016210
      0.5400000      0.0016233
      0.5410000      0.0016234
      0.5420000      0.0016255
      0.5430000      0.0016267
      0.5440000      0.0016288
      0.5450000      0.0016302
      0.5460000      0.0016315
      0.5470000      0.0016325
      0.5480000      0.0016353
      0.5490000      0.0016355
      0.5500000      0.0016385
      0.5510000      0.0016395
      0.5520000      0.0016397
      0.5530000      0.0016418
      0.5540000      0.0016432
      0.5550000      0.0016452
      0.5560000      0.0016469
      0.5570000      0.0016482
      0.5580000      0.0016492
      0.5590000      0.0016513
      0.5600000      0.0016529
      0.5610000      0.0016541
      0.5620000      0.0016551
      0.5630000      0.0016574
      0.5640000      0.0016588
      0.5650000      0.0016613
      0.5660000      0.0016630
      0.5670000      0.0016638
      0.5680000      0.0016646
      0.5690000      0.0016666
      0.5700000      0.0016683
      0.5710000      0.0016697
      0.5720000      0.0016713
      0.5730000      0.0016716
      0.5740000      0.0016743
      0.5750000      0.0016754
      0.5760000      0.0016762
      0.5770000      0.0016787
      0.5780000      0.0016793
      0.5790000      0.0016809
      0.5800000      0.0016829
      0.5810000      0.0016844
      0.5820000      0.0016863
      0.5830000      0.0016869
      0.5840000      0.0016881
      0.5850000      0.0016897
      0.5860000      0.0016922
      0.5870000      0.0016936
      0.5880000      0.0016958
      0.5890000      0.0016964
      0.5900000      0.0016985
      0.5910000      0.0017001
      0.5920000      0.0017017
      0.5930000      0.0017021
      0.5940000      0.0017036
      0.5950000      0.0017048
      0.5960000      0.0017067
      0.5970000      0.0017086
      0.5980000      0.0017110
      0.5990000      0.0017113
      0.6000000      0.0017124
      0.6010000      0.0017142
      0.6020000      0.0017163
      0.6030000      0.0017175
      0.6040000      0.0017183
      0.6050000      0.0017195
      0.6060000      0.0017228
      0.6070000      0.0017231
      0.6080000      0.0017239
      0.6090000      0.0017242
      0.6100000      0.0017263
      0.6110000      0.0017296
      0.6120000      0.0017303
      0.6130000      0.0017311
      0.6140000      0.0017329
      0.6150000      0.0017354
      0.6160000      0.0017355
      0.6170000      0.0017364
      0.6180000      0.0017385
      0.6190000      0.0017400
      0.6200000      0.0017408
      0.6210000      0.0017426
      0.6220000      0.0017441
      0.6230000      0.0017460
      0.6240000      0.0017463
      0.6250000      0.0017472
      0.6260000      0.0017493
      0.6270000      0.0017510
      0.6280000      0.0017521
      0.6290000      0.0017535
      0.6300000      0.0017533
      0.6310000      0.0017556
      0.6320000      0.0017569
      0.6330000      0.0017577
      0.6340000      0.0017590
      0.6350000      0.0017605
      0.6360000      0.0017616
      0.6370000      0.0017637
      0.6380000      0.0017646
      0.6390000      0.0017673
      0.6400000      0.0017677
      0.6410000      0.0017691
      0.6420000      0.0017703
      0.6430000      0.0017731
      0.6440000      0.0017736
      0.6450000      0.0017763
      0.6460000      0.0017764
      0.6470000      0.0017789
      0.6480000      0.0017794
      0.6490000      0.0017804
      0.6500000      0.0017815
      0.6510000      0.0017836
      0.6520000      0.0017850
      0.6530000      0.0017862
      0.6540000      0.0017880
      0.6550000      0.0017899
      0.6560000      0.0017909
      0.6570000      0.0017918
      0.6580000      0.0017936
      0.6590000      0.0017945
      0.6600000      0.0017963
      0.6610000      0.0017984
      0.6620000      0.0017980
      0.6630000      0.0018009
      0.6640000      0.0018016
      0.6650000      0.0018033
      0.6660000      0.0018044
      0.6670000      0.0018050
      0.6680000      0.0018066
      0.6690000      0.0018083
      0.6700000      0.0018110
      0.6710000      0.0018113
      0.6720000      0.0018131
      0.6730000      0.0018149
      0.6740000      0.0018159
      0.6750000      0.0018169
      0.6760000      0.0018182
      0.6770000      0.0018193
      0.6780000      0.0018214
      0.6790000      0.0018223
      0.6800000      0.0018233
      0.6810000      0.0018258
      0.6820000      0.0018265
      0.6830000      0.0018277
      0.6840000      0.0018279
      0.6850000      0.0018307
      0.6860000      0.0018317
      0.6870000      0.0018343
      0.6880000      0.0018341
      0.6890000      0.0018368
      0.6900000      0.0018361
      0.6910000      0.0018399
      0.6920000      0.0018404
      0.6930000      0.0018418
      0.6940000      0.0018435
      0.6950000      0.0018445
      0.6960000      0.0018470
      0.6970000      0.0018491
      0.6980000      0.0018494
      0.6990000      0.0018515
      0.7000000      0.0018538
      0.7010000      0.0018544
      0.7020000      0.0018552
      0.7030000      0.0018564
      0.7040000      0.0018574
      0.7050000      0.0018589
      0.7060000      0.0018599
      0.7070000      0.0018619
      0.7080000      0.0018627
      0.7090000      0.0018641
      0.7100000      0.0018663
      0.7110000      0.0018657
      0.7120000      0.0018687
      0.7130000      0.0018702
      0.7140000      0.0018706
      0.7150000      0.0018722
      0.7160000      0.0018716
      0.7170000      0.0018752
      0.7180000      0.0018769
      0.7190000      0.0018782
      0.7200000      0.0018789
      0.7210000      0.0018794
      0.7220000      0.0018816
      0.7230000      0.0018833
      0.7240000      0.0018845
      0.7250000      0.0018858
      0.7260000      0.0018872
      0.7270000      0.0018889
      0.7280000      0.0018888
      0.7290000      0.0018918
      0.7300000      0.0018919
      0.7310000      0.0018955
      0.7320000      0.0018946
      0.7330000      0.0018957
      0.7340000      0.0018973
      0.7350000      0.0018980
      0.7360000      0.0019011
      0.7370000      0.0019009
      0.7380000      0.0019024
      0.7390000      0.0019054
      0.7400000      0.0019050
      0.7410000      0.0019066
      0.7420000      0.0019078
      0.7430000      0.0019092
      0.7440000      0.0019118
      0.7450000      0.0019124
      0.7460000      0.0019140
      0.7470000      0.0019151
      0.7480000      0.0019157
      0.7490000      0.0019175
      0.7500000      0.0019181
      0.7510000      0.0019209
      0.7520000      0.0019218
      0.7530000      0.0019223
      0.7540000      0.0019238
      0.7550000      0.0019255
      0.7560000      0.0019262
      0.7570000      0.0019282
      0.7580000      0.0019284
      0.7590000      0.0019307
      0.7600000      0.0019320
      0.7610000      0.0019329
      0.7620000      0.0019342
      0.7630000      0.0019357
      0.7640000      0.0019367
      0.7650000      0.0019388
      0.7660000      0.0019398
      0.7670000      0.0019393
      0.7680000      0.0019403
      0.7690000      0.0019439
      0.7700000      0.0019431
      0.7710000      0.0019445
      0.7720000      0.0019469
      0.7730000      0.0019481
      0.7740000      0.0019496
      0.7750000      0.0019500
      0.7760000      0.0019504
      0.7770000      0.0019520
      0.7780000      0.0019542
      0.7790000      0.0019546
      0.7800000      0.0019560
      0.7810000      0.0019573
      0.7820000      0.0019575
      0.7830000      0.0019600
      0.7840000      0.0019611
      0.7850000      0.0019616
      0.7860000      0.0019639
      0.7870000      0.0019654
      0.7880000      0.0019661
      0.7890000      0.0019677
      0.7900000      0.0019696
      0.7910000      0.0019718
      0.7920000      0.0019717
      0.7930000      0.0019736
      0.7940000      0.0019740
      0.7950000      0.0019759
      0.7960000      0.0019779
      0.7970000      0.0019788
      0.7980000      0.0019800
      0.7990000      0.0019808
      0.8000000      0.0019832
      0.8010000      0.0019826
      0.8020000      0.0019856
      0.8030000      0.0019877
      0.8040000      0.0019877
      0.8050000      0.0019882
      0.8060000      0.0019906
      0.8070000      0.0019911
      0.8080000      0.0019937
      0.8090000      0.0019941
      0.8100000      0.0019950
      0.8110000      0.0019974
      0.8120000      0.0019996
      0.8130000      0.0019996
      0.8140000      0.0020007
      0.8150000      0.0020017
      0.8160000      0.0020028
      0.8170000      0.0020039
      0.8180000      0.0020059
      0.8190000      0.0020062
      0.8200000      0.0020077
      0.8210000      0.0020101
      0.8220000      0.0020101
      0.8230000      0.0020127
      0.8240000      0.0020141
      0.8250000      0.0020152
      0.8260000      0.0020161
      0.8270000      0.0020174
      0.8280000      0.0020204
      0.8290000      0.0020208
      0.8300000      0.0020217
      0.8310000      0.0020231
      0.8320000      0.0020223
      0.8330000      0.0020251
      0.8340000      0.0020253
      0.8350000      0.0020259
      0.8360000      0.0020291
      0.8370000      0.0020291
      0.8380000      0.0020305
      0.8390000      0.0020313
      0.8400000      0.0020333
      0.8410000      0.0020341
      0.8420000      0.0020366
      0.8430000      0.0020363
      0.8440000      0.0020369
      0.8450000      0.0020390
      0.8460000      0.0020404
      0.8470000      0.0020414
      0.8480000      0.0020430
      0.8490000      0.0020446
      0.8500000      0.0020450
      0.8510000      0.0020455
      0.8520000      0.0020474
      0.8530000      0.0020509
      0.8540000      0.0020488
      0.8550000      0.0020509
      0.8560000      0.0020522
      0.8570000      0.0020531
      0.8580000      0.0020527
      0.8590000      0.0020564
      0.8600000      0.0020566
      0.8610000      0.0020593
      0.8620000      0.0020590
      0.8630000      0.0020598
      0.8640000      0.0020606
      0.8650000      0.0020634
      0.8660000      0.0020645
      0.8670000      0.0020643
      0.8680000      0.0020655
      0.8690000      0.0020672
      0.8700000      0.0020674
      0.8710000      0.0020705
      0.8720000      0.0020700
      0.8730000      0.0020716
      0.8740000      0.0020744
      0.8750000      0.0020742
      0.8760000      0.0020748
      0.8770000      0.0020765
      0.8780000      0.0020782
      0.8790000      0.0020773
      0.8800000      0.0020788
      0.8810000      0.0020801
      0.8820000      0.0020827
      0.8830000      0.0020836
      0.8840000      0.0020847
      0.8850000      0.0020863
      0.8860000      0.0020869
      0.8870000      0.0020881
      0.8880000      0.0020894
      0.8890000      0.0020903
      0.8900000      0.0020906
      0.8910000      0.0020937
      0.8920000      0.0020954
      0.8930000      0.0020942
      0.8940000      0.0020964
      0.8950000      0.0020977
      0.8960000      0.0020988
      0.8970000      0.0020996
      0.8980000      0.0021001
      0.8990000      0.0021014
      0.9000000      0.0021037
      0.9010000      0.0021038
      0.9020000      0.0021058
      0.9030000      0.0021070
      0.9040000      0.0021068
      0.9050000      0.0021082
      0.9060000      0.0021103
      0.9070000      0.0021110
      0.9080000      0.0021127
      0.9090000      0.0021147
      0.9100000      0.0021146
      0.9110000      0.0021186
      0.9120000      0.0021173
      0.9130000      0.0021184
      0.9140000      0.0021193
      0.9150000      0.0021213
      0.9160000      0.0021243
      0.9170000      0.0021242
      0.9180000      0.0021250
      0.9190000      0.0021271
      0.9200000      0.0021272
      0.9210000      0.0021283
      0.9220000      0.0021305
      0.9230000      0.0021320
      0.9240000      0.0021335
      0.9250000      0.0021343
      0.9260000      0.0021368
      0.9270000      0.0021361
      0.9280000      0.0021398
      0.9290000      0.0021389
      0.9300000      0.0021418
      0.9310000      0.0021426
      0.9320000      0.0021430
      0.9330000      0.0021447
      0.9340000      0.0021454
      0.9350000      0.0021468
      0.9360000      0.0021476
      0.9370000      0.0021485
      0.9380000      0.0021491
      0.9390000      0.0021512
      0.9400000      0.0021501
      0.9410000      0.0021515
      0.9420000      0.0021543
      0.9430000      0.0021541
      0.9440000      0.0021545
      0.9450000      0.0021560
      0.9460000      0.0021571
      0.9470000      0.0021582
      0.9480000      0.0021597
      0.9490000      0.0021604
      0.9500000      0.0021627
      0.9510000      0.0021634
      0.9520000      0.0021635
      0.9530000      0.0021655
      0.9540000      0.0021662
      0.9550000      0.0021671
      0.9560000      0.0021696
      0.9570000      0.0021697
      0.9580000      0.0021701
      0.9590000      0.0021716
      0.9600000      0.0021741
      0.9610000      0.0021764
      0.9620000      0.0021769
      0.9630000      0.0021770
      0.9640000      0.0021782
      0.9650000      0.0021802
      0.9660000      0.0021816
      0.9670000      0.0021834
      0.9680000      0.0021827
      0.9690000      0.0021841
      0.9700000      0.0021856
      0.9710000      0.0021854
      0.9720000      0.0021868
      0.9730000      0.0021884
      0.9740000      0.0021911
      0.9750000      0.0021923
      0.9760000      0.0021907
      0.9770000      0.0021935
      0.9780000      0.0021956
      0.9790000      0.0021969
      0.9800000      0.0021967
      0.9810000      0.0021986
      0.9820000      0.0022005
      0.9830000      0.0022013
      0.9840000      0.0022020
      0.9850000      0.0022028
      0.9860000      0.0022039
      0.9870000      0.0022055
      0.9880000      0.0022072
      0.9890000      0.0022077
      0.9900000      0.0022088
      0.9910000      0.0022093
      0.9920000      0.0022113
      0.9930000      0.0022123
      0.9940000      0.0022127
      0.9950000      0.0022137
      0.9960000      0.0022163
      0.9970000      0.0022164
      0.9980000      0.0022169
      0.9990000      0.0022184
      1.0000000      0.0022188
      1.0010000      0.0022214
      1.0020000      0.0022211
      1.0030000      0.0022229
      1.0040000      0.0022231
      1.0050000      0.0022259
      1.0060000      0.0022255
      1.0070000      0.0022270
      1.0080000      0.0022297
      1.0090000      0.0022283
      1.0100000      0.0022297
      1.0110000      0.0022305
      1.0120000      0.0022318
      1.0130000      0.0022329
      1.0140000      0.0022353
      1.0150000      0.0022360
      1.0160000      0.0022374
      1.0170000      0.0022376
      1.0180000      0.0022396
      1.0190000      0.0022388
      1.0200000      0.0022413
      1.0210000      0.0022420
      1.0220000      0.0022424
      1.0230000      0.0022435
      1.0240000      0.0022447
      1.0250000      0.0022452
      1.0260000      0.0022477
      1.0270000      0.0022482
      1.0280000      0.0022482
      1.0290000      0.0022514
      1.0300000      0.0022517
      1.0310000      0.0022540
      1.0320000      0.0022543
      1.0330000      0.0022560
      1.0340000      0.0022555
      1.0350000      0.0022581
      1.0360000      0.0022603
      1.0370000      0.0022591
      1.0380000      0.0022599
      1.0390000      0.0022634
      1.0400000      0.0022638
      1.0410000      0.0022655
      1.0420000      0.0022643
      1.0430000      0.0022670
      1.0440000      0.0022691
      1.0450000      0.0022713
      1.0460000      0.0022714
      1.0470000      0.0022718
      1.0480000      0.0022745
      1.0490000      0.0022747
      1.0500000      0.0022773
      1.0510000      0.0022762
      1.0520000      0.0022781
      1.0530000      0.0022783
      1.0540000      0.0022809
      1.0550000      0.0022815
      1.0560000      0.0022829
      1.0570000      0.0022838
      1.0580000      0.0022852
      1.0590000      0.0022865
      1.0600000      0.0022874
      1.0610000      0.0022888
      1.0620000      0.0022897
      1.0630000      0.0022889
      1.0640000      0.0022916
      1.0650000      0.0022925
      1.0660000      0.0022936
      1.0670000      0.0022937
      1.0680000      0.0022954
      1.0690000      0.0022962
      1.0700000      0.0022997
      1.0710000      0.0022987
      1.0720000      0.0023008
      1.0730000      0.0023006
      1.0740000      0.0023020
      1.0750000      0.0023024
      1.0760000      0.0023023
      1.0770000      0.0023048
      1.0780000      0.0023070
      1.0790000      0.0023050
      1.0800000      0.0023092
      1.0810000      0.0023088
      1.0820000      0.0023102
      1.0830000      0.0023119
      1.0840000      0.0023130
      1.0850000      0.0023141
      1.0860000      0.0023140
      1.0870000      0.0023161
      1.0880000      0.0023163
      1.0890000      0.0023180
      1.0900000      0.0023185
      1.0910000      0.0023206
      1.0920000      0.0023211
      1.0930000      0.0023226
      1.0940000      0.0023240
      1.0950000      0.0023250
      1.0960000      0.0023251
      1.0970000      0.0023260
      1.0980000      0.0023281
      1.0990000      0.0023290
      1.1000000      0.0023300
      1.1010000      0.0023318
      1.1020000      0.0023323
      1.1030000      0.0023347
      1.1040000      0.0023346
      1.1050000      0.0023356
      1.1060000      0.0023384
      1.1070000      0.0023394
      1.1080000      0.0023392
      1.1090000      0.0023408
      1.1100000      0.0023402
      1.1110000      0.0023416
      1.1120000      0.0023413
      1.1130000      0.0023428
      1.1140000      0.0023437
      1.1150000      0.0023453
      1.1160000      0.0023463
      1.1170000      0.0023460
      1.1180000      0.0023482
      1.1190000      0.0023494
      1.1200000      0.0023510
      1.1210000      0.0023521
      1.1220000      0.0023519
      1.1230000      0.0023541
      1.1240000      0.0023565
      1.1250000      0.0023580
      1.1260000      0.0023573
      1.1270000      0.0023588
      1.1280000      0.0023587
      1.1290000      0.0023601
      1.1300000      0.0023616
      1.1310000      0.0023616
      1.1320000      0.0023633
      1.1330000      0.0023652
      1.1340000      0.0023669
      1.1350000      0.0023669
      1.1360000      0.0023684
      1.1370000      0.0023694
      1.1380000      0.0023714
      1.1390000      0.0023709
      1.1400000      0.0023731
      1.1410000      0.0023727
      1.1420000      0.0023736
      1.1430000      0.0023757
      1.1440000      0.0023753
      1.1450000      0.0023772
      1.1460000      0.0023799
      1.1470000      0.0023798
      1.1480000      0.0023798
      1.1490000      0.0023809
      1.1500000      0.0023828
      1.1510000      0.0023829
      1.1520000      0.0023850
      1.1530000      0.0023848
      1.1540000      0.0023847
      1.1550000      0.0023870
      1.1560000      0.0023879
      1.1570000      0.0023877
      1.1580000      0.0023892
      1.1590000      0.0023901
      1.1600000      0.0023925
      1.1610000      0.0023927
      1.1620000      0.0023936
      1.1630000      0.0023943
      1.1640000      0.0023955
      1.1650000      0.0023955
      1.1660000      0.0023971
      1.1670000      0.0023986
      1.1680000      0.0024012
      1.1690000      0.0024004
      1.1700000      0.0024018
      1.1710000      0.0024039
      1.1720000      0.0024053
      1.1730000      0.0024069
      1.1740000      0.0024064
      1.1750000      0.0024080
      1.1760000      0.0024087
      1.1770000      0.0024115
      1.1780000      0.0024124
      1.1790000      0.0024123
      1.1800000      0.0024120
      1.1810000      0.0024138
      1.1820000      0.0024139
      1.1830000      0.0024148
      1.1840000      0.0024173
      1.1850000      0.0024193
      1.1860000      0.0024187
      1.1870000      0.0024222
      1.1880000      0.0024215
      1.1890000      0.0024245
      1.1900000      0.0024232
      1.1910000      0.0024263
      1.1920000      0.0024260
      1.1930000      0.0024272
      1.1940000      0.0024296
      1.1950000      0.0024291
      1.1960000      0.0024308
      1.1970000      0.0024316
      1.1980000      0.0024337
      1.1990000      0.0024337
      1.2000000      0.0024327
      1.2010000      0.0024347
      1.2020000      0.0024357
      1.2030000      0.0024374
      1.2040000      0.0024376
      1.2050000      0.0024391
      1.2060000      0.0024400
      1.2070000      0.0024415
      1.2080000      0.0024440
      1.2090000      0.0024445
      1.2100000      0.0024440
      1.2110000      0.0024454
      1.2120000      0.0024459
      1.2130000      0.0024467
      1.2140000      0.0024506
      1.2150000      0.0024489
      1.2160000      0.0024517
      1.2170000      0.0024495
      1.2180000      0.0024543
      1.2190000      0.0024532
      1.2200000      0.0024545
      1.2210000      0.0024539
      1.2220000      0.0024556
      1.2230000      0.0024582
      1.2240000      0.0024568
      1.2250000      0.0024585
      1.2260000      0.0024604
      1.2270000      0.0024617
      1.2280000      0.0024633
      1.2290000      0.0024618
      1.2300000      0.0024631
      1.2310000      0.0024637
      1.2320000      0.0024665
      1.2330000      0.0024673
      1.2340000      0.0024676
      1.2350000      0.0024684
      1.2360000      0.0024704
      1.2370000      0.0024700
      1.2380000      0.0024709
      1.2390000      0.0024717
      1.2400000      0.0024736
      1.2410000      0.0024745
      1.2420000      0.0024737
      1.2430000      0.0024760
      1.2440000      0.0024763
      1.2450000      0.0024784
      1.2460000      0.0024788
      1.2470000      0.0024804
      1.2480000      0.0024802
      1.2490000      0.0024791
      1.2500000      0.0024837
      1.2510000      0.0024845
      1.2520000      0.0024857
      1.2530000      0.0024856
      1.2540000      0.0024875
      1.2550000      0.0024882
      1.2560000      0.0024887
      1.2570000      0.0024896
      1.2580000      0.0024897
      1.2590000      0.0024908
      1.2600000      0.0024926
      1.2610000      0.0024922
      1.2620000      0.0024947
      1.2630000      0.0024958
      1.2640000      0.0024956
      1.2650000      0.0024973
      1.2660000      0.0024983
      1.2670000      0.0024986
      1.2680000      0.0025002
      1.2690000      0.0025007
      1.2700000      0.0025023
      1.2710000      0.0025029
      1.2720000      0.0025033
      1.2730000      0.0025050
      1.2740000      0.0025070
      1.2750000      0.0025075
      1.2760000      0.0025073
      1.2770000      0.0025099
      1.2780000      0.0025122
      1.2790000      0.0025112
      1.2800000      0.0025130
      1.2810000      0.0025119
      1.2820000      0.0025171
      1.2830000      0.0025149
      1.2840000      0.0025165
      1.2850000      0.0025182
      1.2860000      0.0025183
      1.2870000      0.0025210
      1.2880000      0.0025210
      1.2890000      0.0025216
      1.2900000      0.0025228
      1.2910000      0.0025219
      1.2920000      0.0025247
      1.2930000      0.0025246
      1.2940000      0.0025254
      1.2950000      0.0025283
      1.2960000      0.0025276
      1.2970000      0.0025314
      1.2980000      0.0025300
      1.2990000      0.0025311
      1.3000000      0.0025311
      1.3010000      0.0025348
      1.3020000      0.0025350
      1.3030000      0.0025360
      1.3040000      0.0025361
      1.3050000      0.0025377
      1.3060000      0.0025380
      1.3070000      0.0025393
      1.3080000      0.0025403
      1.3090000      0.0025405
      1.3100000      0.0025411
      1.3110000      0.0025424
      1.3120000      0.0025428
      1.3130000      0.0025444
      1.3140000      0.0025457
      1.3150000      0.0025463
      1.3160000      0.0025462
      1.3170000      0.0025491
      1.3180000      0.0025504
      1.3190000      0.0025493
      1.3200000      0.0025512
      1.3210000      0.0025509
      1.3220000      0.0025524
      1.3230000      0.0025531
      1.3240000      0.0025556
      1.3250000      0.0025571
      1.3260000      0.0025563
      1.3270000      0.0025575
      1.3280000      0.0025584
      1.3290000      0.0025599
      1.3300000      0.0025614
      1.3310000      0.0025606
      1.3320000      0.0025622
      1.3330000      0.0025633
      1.3340000      0.0025654
      1.3350000      0.0025663
      1.3360000      0.0025651
      1.3370000      0.0025667
      1.3380000      0.0025692
      1.3390000      0.0025679
      1.3400000      0.0025700
      1.3410000      0.0025692
      1.3420000      0.0025722
      1.3430000      0.0025734
      1.3440000      0.0025727
      1.3450000      0.0025742
      1.3460000      0.0025730
      1.3470000      0.0025753
      1.3480000      0.0025758
      1.3490000      0.0025778
      1.3500000      0.0025788
      1.3510000      0.0025819
      1.3520000      0.0025809
      1.3530000      0.0025812
      1.3540000      0.0025839
      1.3550000      0.0025847
      1.3560000      0.0025855
      1.3570000      0.0025847
      1.3580000      0.0025880
      1.3590000      0.0025895
      1.3600000      0.0025883
      1.3610000      0.0025900
      1.3620000      0.0025900
      1.3630000      0.0025923
      1.3640000      0.0025921
      1.3650000      0.0025936
      1.3660000      0.0025955
      1.3670000      0.0025946
      1.3680000      0.0025962
      1.3690000      0.0025969
      1.3700000      0.0025975
      1.3710000      0.0025993
      1.3720000      0.0025986
      1.3730000      0.0026003
      1.3740000      0.0026019
      1.3750000      0.0026028
      1.3760000      0.0026030
      1.3770000      0.0026045
      1.3780000      0.0026063
      1.3790000      0.0026062
      1.3800000      0.0026081
      1.3810000      0.0026064
      1.3820000      0.0026093
      1.3830000      0.0026107
      1.3840000      0.0026092
      1.3850000      0.0026127
      1.3860000      0.0026112
      1.3870000      0.0026156
      1.3880000      0.0026154
      1.3890000      0.0026180
      1.3900000      0.0026180
      1.3910000      0.0026193
      1.3920000      0.0026201
      1.3930000      0.0026202
      1.3940000      0.0026234
      1.3950000      0.0026242
      1.3960000      0.0026247
      1.3970000      0.0026257
      1.3980000      0.0026255
      1.3990000      0.0026274
      1.4000000      0.0026280
      1.4010000      0.0026308
      1.4020000      0.0026304
      1.4030000      0.0026310
      1.4040000      0.0026307
      1.4050000      0.0026323
      1.4060000      0.0026337
      1.4070000      0.0026349
      1.4080000      0.0026356
      1.4090000      0.0026367
      1.4100000      0.0026395
      1.4110000      0.0026396
      1.4120000      0.0026393
      1.4130000      0.0026398
      1.4140000      0.0026401
      1.4150000      0.0026416
      1.4160000      0.0026428
      1.4170000      0.0026432
      1.4180000      0.0026450
      1.4190000      0.0026451
      1.4200000      0.0026462
      1.4210000      0.0026480
      1.4220000      0.0026482
      1.4230000      0.0026526
      1.4240000      0.0026481
      1.4250000      0.0026511
      1.4260000      0.0026525
      1.4270000      0.0026514
      1.4280000      0.0026540
      1.4290000      0.0026542
      1.4300000      0.0026564
      1.4310000      0.0026561
      1.4320000      0.0026564
      1.4330000      0.0026561
      1.4340000      0.0026591
      1.4350000      0.0026586
      1.4360000      0.0026614
      1.4370000      0.0026617
      1.4380000      0.0026630
      1.4390000      0.0026635
      1.4400000      0.0026645
      1.4410000      0.0026664
      1.4420000      0.0026673
      1.4430000      0.0026681
      1.4440000      0.0026673
      1.4450000      0.0026715
      1.4460000      0.0026709
      1.4470000      0.0026728
      1.4480000      0.0026722
      1.4490000      0.0026716
      1.4500000      0.0026735
      1.4510000      0.0026773
      1.4520000      0.0026765
      1.4530000      0.0026786
      1.4540000      0.0026794
      1.4550000      0.0026802
      1.4560000      0.0026822
      1.4570000      0.0026832
      1.4580000      0.0026826
      1.4590000      0.0026857
      1.4600000      0.0026860
      1.4610000      0.0026866
      1.4620000      0.0026888
      1.4630000      0.0026904
      1.4640000      0.0026914
      1.4650000      0.0026908
      1.4660000      0.0026930
      1.4670000      0.0026948
      1.4680000      0.0026919
      1.4690000      0.0026949
      1.4700000      0.0026938
      1.4710000      0.0026963
      1.4720000      0.0026967
      1.4730000      0.0026988
      1.4740000      0.0027003
      1.4750000      0.0027006
      1.4760000      0.0027030
      1.4770000      0.0027015
      1.4780000      0.0027047
      1.4790000      0.0027057
      1.4800000      0.0027039
      1.4810000      0.0027066
      1.4820000      0.0027072
      1.4830000      0.0027081
      1.4840000      0.0027092
      1.4850000      0.0027112
      1.4860000      0.0027108
      1.4870000      0.0027118
      1.4880000      0.0027133
      1.4890000      0.0027134
      1.4900000      0.0027152
      1.4910000      0.0027145
      1.4920000      0.0027174
      1.4930000      0.0027156
      1.4940000      0.0027187
      1.4950000      0.0027175
      1.4960000      0.0027195
      1.4970000      0.0027201
      1.4980000      0.0027199
      1.4990000      0.0027227
      1.5000000      0.0027216
      1.5010000      0.0027212
      1.5020000      0.0027236
      1.5030000      0.0027252
      1.5040000      0.0027256
      1.5050000      0.0027273
      1.5060000      0.0027280
      1.5070000      0.0027287
      1.5080000      0.0027292
      1.5090000      0.0027289
      1.5100000      0.0027312
      1.5110000      0.0027324
      1.5120000      0.0027325
      1.5130000      0.0027336
      1.5140000      0.0027354
      1.5150000      0.0027352
      1.5160000      0.0027360
      1.5170000      0.0027374
      1.5180000      0.0027377
      1.5190000      0.0027403
      1.5200000      0.0027404
      1.5210000      0.0027415
      1.5220000      0.0027427
      1.5230000      0.0027441
      1.5240000      0.0027456
      1.5250000      0.0027450
      1.5260000      0.0027473
      1.5270000      0.0027460
      1.5280000      0.0027477
      1.5290000      0.0027501
      1.5300000      0.0027506
      1.5310000      0.0027505
      1.5320000      0.0027526
      1.5330000      0.0027532
      1.5340000      0.0027528
      1.5350000      0.0027532
      1.5360000      0.0027547
      1.5370000      0.0027567
      1.5380000      0.0027578
      1.5390000      0.0027597
      1.5400000      0.0027567
      1.5410000      0.0027584
      1.5420000      0.0027612
      1.5430000      0.0027605
      1.5440000      0.0027629
      1.5450000      0.0027636
      1.5460000      0.0027623
      1.5470000      0.0027636
      1.5480000      0.0027650
      1.5490000      0.0027642
      1.5500000      0.0027662
      1.5510000      0.0027689
      1.5520000      0.0027708
      1.5530000      0.0027701
      1.5540000      0.0027692
      1.5550000      0.0027723
      1.5560000      0.0027726
      1.5570000      0.0027750
      1.5580000      0.0027756
      1.5590000      0.0027755
      1.5600000      0.0027770
      1.5610000      0.0027777
      1.5620000      0.0027776
      1.5630000      0.0027785
      1.5640000      0.0027800
      1.5650000      0.0027816
      1.5660000      0.0027795
      1.5670000      0.0027822
      1.5680000      0.0027837
      1.5690000      0.0027847
      1.5700000      0.0027844
      1.5710000      0.0027880
      1.5720000      0.0027863
      1.5730000      0.0027878
      1.5740000      0.0027902
      1.5750000      0.0027897
      1.5760000      0.0027907
      1.5770000      0.0027927
      1.5780000      0.0027922
      1.5790000      0.0027948
      1.5800000      0.0027954
      1.5810000      0.0027962
      1.5820000      0.0027956
      1.5830000      0.0027965
      1.5840000      0.0028002
      1.5850000      0.0027983
      1.5860000      0.0027985
      1.5870000      0.0027997
      1.5880000      0.0028014
      1.5890000      0.0028036
      1.5900000      0.0028048
      1.5910000      0.0028047
      1.5920000      0.0028063
      1.5930000      0.0028072
      1.5940000      0.0028064
      1.5950000      0.0028085
      1.5960000      0.0028070
      1.5970000      0.0028103
      1.5980000      0.0028095
      1.5990000      0.0028122
      1.6000000      0.0028120
      1.6010000      0.0028118
      1.6020000      0.0028132
      1.6030000      0.0028134
      1.6040000      0.0028157
      1.6050000      0.0028162
      1.6060000      0.0028163
      1.6070000      0.0028170
      1.6080000      0.0028178
      1.6090000      0.0028190
      1.6100000      0.0028173
      1.6110000      0.0028206
      1.6120000      0.0028214
      1.6130000      0.0028233
      1.6140000      0.0028245
      1.6150000      0.0028244
      1.6160000      0.0028259
      1.6170000      0.0028285
      1.6180000      0.0028277
      1.6190000      0.0028289
      1.6200000      0.0028300
      1.6210000      0.0028313
      1.6220000      0.0028323
      1.6230000      0.0028324
      1.6240000      0.0028339
      1.6250000      0.0028344
      1.6260000      0.0028349
      1.6270000      0.0028366
      1.6280000      0.0028360
      1.6290000      0.0028390
      1.6300000      0.0028374
      1.6310000      0.0028404
      1.6320000      0.0028392
      1.6330000      0.0028390
      1.6340000      0.0028420
      1.6350000      0.0028414
      1.6360000      0.0028428
      1.6370000      0.0028446
      1.6380000      0.0028451
      1.6390000      0.0028449
      1.6400000      0.0028466
      1.6410000      0.0028467
      1.6420000      0.0028504
      1.6430000      0.0028516
      1.6440000      0.0028488
      1.6450000      0.0028507
      1.6460000      0.0028519
      1.6470000      0.0028527
      1.6480000      0.0028537
      1.6490000      0.0028539
      1.6500000      0.0028560
      1.6510000      0.0028540
      1.6520000      0.0028562
      1.6530000      0.0028575
      1.6540000      0.0028587
      1.6550000      0.0028597
      1.6560000      0.0028605
      1.6570000      0.0028607
      1.6580000      0.0028632
      1.6590000      0.0028631
      1.6600000      0.0028615
      1.6610000      0.0028658
      1.6620000      0.0028651
      1.6630000      0.0028661
      1.6640000      0.0028658
      1.6650000      0.0028692
      1.6660000      0.0028666
      1.6670000      0.0028686
      1.6680000      0.0028726
      1.6690000      0.0028720
      1.6700000      0.0028730
      1.6710000      0.0028741
      1.6720000      0.0028742
      1.6730000      0.0028760
      1.6740000      0.0028754
      1.6750000      0.0028760
      1.6760000      0.0028773
      1.6770000      0.0028795
      1.6780000      0.0028811
      1.6790000      0.0028793
      1.6800000      0.0028831
      1.6810000      0.0028813
      1.6820000      0.0028830
      1.6830000      0.0028831
      1.6840000      0.0028861
      1.6850000      0.0028857
      1.6860000      0.0028854
      1.6870000      0.0028861
      1.6880000      0.0028880
      1.6890000      0.0028888
      1.6900000      0.0028897
      1.6910000      0.0028882
      1.6920000      0.0028886
      1.6930000      0.0028910
      1.6940000      0.0028929
      1.6950000      0.0028921
      1.6960000      0.0028933
      1.6970000      0.0028943
      1.6980000      0.0028954
      1.6990000      0.0028952
      1.7000000      0.0028974
      1.7010000      0.0028982
      1.7020000      0.0028996
      1.7030000      0.0029006
      1.7040000      0.0029014
      1.7050000      0.0029005
      1.7060000      0.0029022
      1.7070000      0.0029031
      1.7080000      0.0029036
      1.7090000      0.0029043
      1.7100000      0.0029063
      1.7110000      0.0029060
      1.7120000      0.0029086
      1.7130000      0.0029099
      1.7140000      0.0029117
      1.7150000      0.0029095
      1.7160000      0.0029123
      1.7170000      0.0029130
      1.7180000      0.0029128
      1.7190000      0.0029149
      1.7200000      0.0029162
      1.7210000      0.0029164
      1.7220000      0.0029168
      1.7230000      0.0029172
      1.7240000      0.0029192
      1.7250000      0.0029191
      1.7260000      0.0029214
      1.7270000      0.0029204
      1.7280000      0.0029226
      1.7290000      0.0029246
      1.7300000      0.0029252
      1.7310000      0.0029252
      1.7320000      0.0029280
      1.7330000      0.0029276
      1.7340000      0.0029276
      1.7350000      0.0029269
      1.7360000      0.0029285
      1.7370000      0.0029310
      1.7380000      0.0029297
      1.7390000      0.0029324
      1.7400000      0.0029326
      1.7410000      0.0029341
      1.7420000      0.0029343
      1.7430000      0.0029342
      1.7440000      0.0029370
      1.7450000      0.0029348
      1.7460000      0.0029381
      1.7470000      0.0029387
      1.7480000      0.0029409
      1.7490000      0.0029395
      1.7500000      0.0029410
      1.7510000      0.0029421
      1.7520000      0.0029453
      1.7530000      0.0029434
      1.7540000      0.0029461
      1.7550000      0.0029454
      1.7560000      0.0029476
      1.7570000      0.0029457
      1.7580000      0.0029477
      1.7590000      0.0029469
      1.7600000      0.0029507
      1.7610000      0.0029515
      1.7620000      0.0029502
      1.7630000      0.0029519
      1.7640000      0.0029516
      1.7650000      0.0029529
      1.7660000      0.0029551
      1.7670000      0.0029551
      1.7680000      0.0029568
      1.7690000      0.0029580
      1.7700000      0.0029580
      1.7710000      0.0029583
      1.7720000      0.0029598
      1.7730000      0.0029598
      1.7740000      0.0029613
      1.7750000      0.0029624
      1.7760000      0.0029632
      1.7770000      0.0029639
      1.7780000      0.0029646
      1.7790000      0.0029673
      1.7800000      0.0029677
      1.7810000      0.0029690
      1.7820000      0.0029688
      1.7830000      0.0029703
      1.7840000      0.0029707
      1.7850000      0.0029718
      1.7860000      0.0029723
      1.7870000      0.0029746
      1.7880000      0.0029737
      1.7890000      0.0029757
      1.7900000      0.0029787
      1.7910000      0.0029770
      1.7920000      0.0029790
      1.7930000      0.0029772
      1.7940000      0.0029804
      1.7950000      0.0029785
      1.7960000      0.0029795
      1.7970000      0.0029792
      1.7980000      0.0029815
      1.7990000      0.0029840
      1.8000000      0.0029834
      1.8010000      0.0029847
      1.8020000      0.0029866
      1.8030000      0.0029844
      1.8040000      0.0029879
      1.8050000      0.0029878
      1.8060000      0.0029878
      1.8070000      0.0029885
      1.8080000      0.0029900
      1.8090000      0.0029897
      1.8100000      0.0029904
      1.8110000      0.0029933
      1.8120000      0.0029944
      1.8130000      0.0029932
      1.8140000      0.0029961
      1.8150000      0.0029944
      1.8160000      0.0029963
      1.8170000      0.0029991
      1.8180000      0.0029997
      1.8190000      0.0030008
      1.8200000      0.0030019
      1.8210000      0.0030020
      1.8220000      0.0030041
      1.8230000      0.0030046
      1.8240000      0.0030046
      1.8250000      0.0030044
      1.8260000      0.0030070
      1.8270000      0.0030069
      1.8280000      0.0030064
      1.8290000      0.0030085
      1.8300000      0.0030078
      1.8310000      0.0030095
      1.8320000      0.0030091
      1.8330000      0.0030110
      1.8340000      0.0030111
      1.8350000      0.0030107
      1.8360000      0.0030127
      1.8370000      0.0030129
      1.8380000      0.0030162
      1.8390000      0.0030149
      1.8400000      0.0030164
      1.8410000      0.0030183
      1.8420000      0.0030189
      1.8430000      0.0030186
      1.8440000      0.0030212
      1.8450000      0.0030205
      1.8460000      0.0030213
      1.8470000      0.0030227
      1.8480000      0.0030251
      1.8490000      0.0030226
      1.8500000      0.0030257
      1.8510000      0.0030250
      1.8520000      0.0030263
      1.8530000      0.0030293
      1.8540000      0.0030277
      1.8550000      0.0030297
      1.8560000      0.0030302
      1.8570000      0.0030315
      1.8580000      0.0030315
      1.8590000      0.0030317
      1.8600000      0.0030340
      1.8610000      0.0030351
      1.8620000      0.0030366
      1.8630000      0.0030364
      1.8640000      0.0030363
      1.8650000      0.0030373
      1.8660000      0.0030390
      1.8670000      0.0030413
      1.8680000      0.0030397
      1.8690000      0.0030402
      1.8700000      0.0030426
      1.8710000      0.0030430
      1.8720000      0.0030454
      1.8730000      0.0030441
      1.8740000      0.0030452
      1.8750000      0.0030432
      1.8760000      0.0030465
      1.8770000      0.0030476
      1.8780000      0.0030469
      1.8790000      0.0030491
      1.8800000      0.0030492
      1.8810000      0.0030505
      1.8820000      0.0030509
      1.8830000      0.0030533
      1.8840000      0.0030510
      1.8850000      0.0030519
      1.8860000      0.0030548
      1.8870000      0.0030553
      1.8880000      0.0030531
      1.8890000      0.0030558
      1.8900000      0.0030553
      1.8910000      0.0030576
      1.8920000      0.0030576
      1.8930000      0.0030607
      1.8940000      0.0030575
      1.8950000      0.0030608
      1.8960000      0.0030618
      1.8970000      0.0030606
      1.8980000      0.0030622
      1.8990000      0.0030644
      1.9000000      0.0030644
      1.9010000      0.0030674
      1.9020000      0.0030666
      1.9030000      0.0030657
      1.9040000      0.0030676
      1.9050000      0.0030670
      1.9060000      0.0030672
      1.9070000      0.0030678
      1.9080000      0.0030664
      1.9090000      0.0030704
      1.9100000      0.0030694
      1.9110000      0.0030734
      1.9120000      0.0030731
      1.9130000      0.0030734
      1.9140000      0.0030771
      1.9150000      0.0030782
      1.9160000      0.0030754
      1.9170000      0.0030743
      1.9180000      0.0030785
      1.9190000      0.0030772
      1.9200000      0.0030779
      1.9210000      0.0030803
      1.9220000      0.0030798
      1.9230000      0.0030813
      1.9240000      0.0030814
      1.9250000      0.0030831
      1.9260000      0.0030820
      1.9270000      0.0030842
      1.9280000      0.0030847
      1.9290000      0.0030880
      1.9300000      0.0030891
      1.9310000      0.0030867
      1.9320000      0.0030897
      1.9330000      0.0030893
      1.9340000      0.0030907
      1.9350000      0.0030915
      1.9360000      0.0030934
      1.9370000      0.0030917
      1.9380000      0.0030945
      1.9390000      0.0030961
      1.9400000      0.0030949
      1.9410000      0.0030974
      1.9420000      0.0030956
      1.9430000      0.0030976
      1.9440000      0.0030969
      1.9450000      0.0030987
      1.9460000      0.0031005
      1.9470000      0.0031005
      1.9480000      0.0031016
      1.9490000      0.0031017
      1.9500000      0.0031017
      1.9510000      0.0031042
      1.9520000      0.0031047
      1.9530000      0.0031067
      1.9540000      0.0031052
      1.9550000      0.0031073
      1.9560000      0.0031088
      1.9570000      0.0031067
      1.9580000      0.0031101
      1.9590000      0.0031086
      1.9600000      0.0031106
      1.9610000      0.0031115
      1.9620000      0.0031140
      1.9630000      0.0031123
      1.9640000      0.0031130
      1.9650000      0.0031150
      1.9660000      0.0031150
      1.9670000      0.0031165
      1.9680000      0.0031158
      1.9690000      0.0031195
      1.9700000      0.0031171
      1.9710000      0.0031196
      1.9720000      0.0031188
      1.9730000      0.0031202
      1.9740000      0.0031219
      1.9750000      0.0031237
      1.9760000      0.0031248
      1.9770000      0.0031242
      1.9780000      0.0031261
      1.9790000      0.0031247
      1.9800000      0.0031257
      1.9810000      0.0031285
      1.9820000      0.0031284
      1.9830000      0.0031293
      1.9840000      0.0031306
      1.9850000      0.0031315
      1.9860000      0.0031328
      1.9870000      0.0031338
      1.9880000      0.0031326
      1.9890000      0.0031341
      1.9900000      0.0031345
      1.9910000      0.0031365
      1.9920000      0.0031362
      1.9930000      0.0031377
      1.9940000      0.0031386
      1.9950000      0.0031402
      1.9960000      0.0031395
      1.9970000      0.0031394
      1.9980000      0.0031409
      1.9990000      0.0031416
      2.0000000      0.0031434
      2.0010000      0.0031449
      2.0020000      0.0031435
      2.0030000      0.0031445
      2.0040000      0.0031471
      2.0050000      0.0031441
      2.0060000      0.0031494
      2.0070000      0.0031485
      2.0080000      0.0031479
      2.0090000      0.0031499
      2.0100000      0.0031499
      2.0110000      0.0031514
      2.0120000      0.0031506
      2.0130000      0.0031533
      2.0140000      0.0031525
      2.0150000      0.0031545
      2.0160000      0.0031550
      2.0170000      0.0031552
      2.0180000      0.0031556
      2.0190000      0.0031560
      2.0200000      0.0031537
      2.0210000      0.0031582
      2.0220000      0.0031598
      2.0230000      0.0031588
      2.0240000      0.0031602
      2.0250000      0.0031609
      2.0260000      0.0031621
      2.0270000      0.0031634
      2.0280000      0.0031625
      2.0290000      0.0031653
      2.0300000      0.0031644
      2.0310000      0.0031659
      2.0320000      0.0031676
      2.0330000      0.0031673
      2.0340000      0.0031685
      2.0350000      0.0031692
      2.0360000      0.0031686
      2.0370000      0.0031689
      2.0380000      0.0031710
      2.0390000      0.0031729
      2.0400000      0.0031727
      2.0410000      0.0031722
      2.0420000      0.0031744
      2.0430000      0.0031760
      2.0440000      0.0031749
      2.0450000      0.0031743
      2.0460000      0.0031769
      2.0470000      0.0031793
      2.0480000      0.0031790
      2.0490000      0.0031815
      2.0500000      0.0031812
      2.0510000      0.0031838
      2.0520000      0.0031824
      2.0530000      0.0031824
      2.0540000      0.0031841
      2.0550000      0.0031859
      2.0560000      0.0031854
      2.0570000      0.0031880
      2.0580000      0.0031902
      2.0590000      0.0031890
      2.0600000      0.0031904
      2.0610000      0.0031933
      2.0620000      0.0031926
      2.0630000      0.0031927
      2.0640000      0.0031948
      2.0650000      0.0031967
      2.0660000      0.0031951
      2.0670000      0.0031971
      2.0680000      0.0031984
      2.0690000      0.0031994
      2.0700000      0.0031979
      2.0710000      0.0032024
      2.0720000      0.0032021
      2.0730000      0.0032040
      2.0740000      0.0032037
      2.0750000      0.0032039
      2.0760000      0.0032039
      2.0770000      0.0032051
      2.0780000      0.0032062
      2.0790000      0.0032080
      2.0800000      0.0032074
      2.0810000      0.0032076
      2.0820000      0.0032083
      2.0830000      0.0032079
      2.0840000      0.0032134
      2.0850000      0.0032103
      2.0860000      0.0032118
      2.0870000      0.0032123
      2.0880000      0.0032120
      2.0890000      0.0032132
      2.0900000      0.0032157
      2.0910000      0.0032143
      2.0920000      0.0032152
      2.0930000      0.0032172
      2.0940000      0.0032182
      2.0950000      0.0032170
      2.0960000      0.0032190
      2.0970000      0.0032184
      2.0980000      0.0032193
      2.0990000      0.0032207
      2.1000000      0.0032199
      2.1010000      0.0032227
      2.1020000      0.0032222
      2.1030000      0.0032217
      2.1040000      0.0032262
      2.1050000      0.0032269
      2.1060000      0.0032256
      2.1070000      0.0032268
      2.1080000      0.0032280
      2.1090000      0.0032310
      2.1100000      0.0032287
      2.1110000      0.0032301
      2.1120000      0.0032340
      2.1130000      0.0032326
      2.1140000      0.0032337
      2.1150000      0.0032342
      2.1160000      0.0032347
      2.1170000      0.0032370
      2.1180000      0.0032370
      2.1190000      0.0032383
      2.1200000      0.0032396
      2.1210000      0.0032396
      2.1220000      0.0032420
      2.1230000      0.0032404
      2.1240000      0.0032402
      2.1250000      0.0032454
      2.1260000      0.0032432
      2.1270000      0.0032469
      2.1280000      0.0032456
      2.1290000      0.0032473
      2.1300000      0.0032473
      2.1310000      0.0032471
      2.1320000      0.0032495
      2.1330000      0.0032482
      2.1340000      0.0032517
      2.1350000      0.0032503
      2.1360000      0.0032481
      2.1370000      0.0032498
      2.1380000      0.0032519
      2.1390000      0.0032513
      2.1400000      0.0032557
      2.1410000      0.0032549
      2.1420000      0.0032547
      2.1430000      0.0032560
      2.1440000      0.0032586
      2.1450000      0.0032583
      2.1460000      0.0032589
      2.1470000      0.0032617
      2.1480000      0.0032610
      2.1490000      0.0032614
      2.1500000      0.0032635
      2.1510000      0.0032626
      2.1520000      0.0032656
      2.1530000      0.0032680
      2.1540000      0.0032678
      2.1550000      0.0032679
      2.1560000      0.0032673
      2.1570000      0.0032682
      2.1580000      0.0032698
      2.1590000      0.0032711
      2.1600000      0.0032684
      2.1610000      0.0032709
      2.1620000      0.0032714
      2.1630000      0.0032724
      2.1640000      0.0032741
      2.1650000      0.0032757
      2.1660000      0.0032753
      2.1670000      0.0032766
      2.1680000      0.0032752
      2.1690000      0.0032753
      2.1700000      0.0032772
      2.1710000      0.0032777
      2.1720000      0.0032795
      2.1730000      0.0032799
      2.1740000      0.0032767
      2.1750000      0.0032823
      2.1760000      0.0032823
      2.1770000      0.0032827
      2.1780000      0.0032844
      2.1790000      0.0032844
      2.1800000      0.0032849
      2.1810000      0.0032839
      2.1820000      0.0032872
      2.1830000      0.0032877
      2.1840000      0.0032873
      2.1850000      0.0032897
      2.1860000      0.0032889
      2.1870000      0.0032885
      2.1880000      0.0032891
      2.1890000      0.0032915
      2.1900000      0.0032927
      2.1910000      0.0032934
      2.1920000      0.0032949
      2.1930000      0.0032944
      2.1940000      0.0032963
      2.1950000      0.0032956
      2.1960000      0.0032969
      2.1970000      0.0032975
      2.1980000      0.0032994
      2.1990000      0.0032996
      2.2000000      0.0033001
      2.2010000      0.0033010
      2.2020000      0.0033028
      2.2030000      0.0033036
      2.2040000      0.0033051
      2.2050000      0.0033057
      2.2060000      0.0033053
      2.2070000      0.0033045
      2.2080000      0.0033065
      2.2090000      0.0033073
      2.2100000      0.0033064
      2.2110000      0.0033062
      2.2120000      0.0033093
      2.2130000      0.0033101
      2.2140000      0.0033110
      2.2150000      0.0033110
      2.2160000      0.0033118
      2.2170000      0.0033125
      2.2180000      0.0033139
      2.2190000      0.0033127
      2.2200000      0.0033135
      2.2210000      0.0033130
      2.2220000      0.0033163
      2.2230000      0.0033166
      2.2240000      0.0033184
      2.2250000      0.0033156
      2.2260000      0.0033184
      2.2270000      0.0033188
      2.2280000      0.0033210
      2.2290000      0.0033205
      2.2300000      0.0033224
      2.2310000      0.0033202
      2.2320000      0.0033248
      2.2330000      0.0033247
      2.2340000      0.0033255
      2.2350000      0.0033245
      2.2360000      0.0033257
      2.2370000      0.0033274
      2.2380000      0.0033267
      2.2390000      0.0033266
      2.2400000      0.0033291
      2.2410000      0.0033286
      2.2420000      0.0033299
      2.2430000      0.0033311
      2.2440000      0.0033336
      2.2450000      0.0033302
      2.2460000      0.0033341
      2.2470000      0.0033321
      2.2480000      0.0033327
      2.2490000      0.0033350
      2.2500000      0.0033360
      2.2510000      0.0033368
      2.2520000      0.0033379
      2.2530000      0.0033388
      2.2540000      0.0033393
      2.2550000      0.0033378
      2.2560000      0.0033393
      2.2570000      0.0033424
      2.2580000      0.0033426
      2.2590000      0.0033419
      2.2600000      0.0033451
      2.2610000      0.0033434
      2.2620000      0.0033449
      2.2630000      0.0033427
      2.2640000      0.0033463
      2.2650000      0.0033466
      2.2660000      0.0033484
      2.2670000      0.0033478
      2.2680000      0.0033489
      2.2690000      0.0033487
      2.2700000      0.0033530
      2.2710000      0.0033517
      2.2720000      0.0033523
      2.2730000      0.0033515
      2.2740000      0.0033523
      2.2750000      0.0033544
      2.2760000      0.0033543
      2.2770000      0.0033535
      2.2780000      0.0033562
      2.2790000      0.0033551
      2.2800000      0.0033558
      2.2810000      0.0033568
      2.2820000      0.0033587
      2.2830000      0.0033589
      2.2840000      0.0033597
      2.2850000      0.0033607
      2.2860000      0.0033606
      2.2870000      0.0033646
      2.2880000      0.0033630
      2.2890000      0.0033646
      2.2900000      0.0033644
      2.2910000      0.0033664
      2.2920000      0.0033677
      2.2930000      0.0033673
      2.2940000      0.0033688
      2.2950000      0.0033695
      2.2960000      0.0033698
      2.2970000      0.0033702
      2.2980000      0.0033716
      2.2990000      0.0033733
      2.3000000      0.0033713
      2.3010000      0.0033740
      2.3020000      0.0033760
      2.3030000      0.0033760
      2.3040000      0.0033777
      2.3050000      0.0033763
      2.3060000      0.0033800
      2.3070000      0.0033783
      2.3080000      0.0033797
      2.3090000      0.0033807
      2.3100000      0.0033798
      2.3110000      0.0033820
      2.3120000      0.0033818
      2.3130000      0.0033810
      2.3140000      0.0033845
      2.3150000      0.0033830
      2.3160000      0.0033857
      2.3170000      0.0033841
      2.3180000      0.0033866
      2.3190000      0.0033867
      2.3200000      0.0033867
      2.3210000      0.0033901
      2.3220000      0.0033897
      2.3230000      0.0033893
      2.3240000      0.0033907
      2.3250000      0.0033929
      2.3260000      0.0033931
      2.3270000      0.0033933
      2.3280000      0.0033936
      2.3290000      0.0033951
      2.3300000      0.0033978
      2.3310000      0.0033956
      2.3320000      0.0033965
      2.3330000      0.0033981
      2.3340000      0.0033975
      2.3350000      0.0034000
      2.3360000      0.0033979
      2.3370000      0.0033999
      2.3380000      0.0034003
      2.3390000      0.0034007
      2.3400000      0.0034022
      2.3410000      0.0034036
      2.3420000      0.0034018
      2.3430000      0.0034045
      2.3440000      0.0034055
      2.3450000      0.0034027
      2.3460000      0.0034080
      2.3470000      0.0034034
      2.3480000      0.0034076
      2.3490000      0.0034064
      2.3500000      0.0034075
      2.3510000      0.0034094
      2.3520000      0.0034119
      2.3530000      0.0034105
      2.3540000      0.0034119
      2.3550000      0.0034117
      2.3560000      0.0034140
      2.3570000      0.0034144
      2.3580000      0.0034143
      2.3590000      0.0034148
      2.3600000      0.0034179
      2.3610000      0.0034164
      2.3620000      0.0034150
      2.3630000      0.0034192
      2.3640000      0.0034200
      2.3650000      0.0034204
      2.3660000      0.0034229
      2.3670000      0.0034228
      2.3680000      0.0034215
      2.3690000      0.0034208
      2.3700000      0.0034216
      2.3710000      0.0034246
      2.3720000      0.0034233
      2.3730000      0.0034243
      2.3740000      0.0034246
      2.3750000      0.0034254
      2.3760000      0.0034264
      2.3770000      0.0034258
      2.3780000      0.0034293
      2.3790000      0.0034282
      2.3800000      0.0034304
      2.3810000      0.0034301
      2.3820000      0.0034297
      2.3830000      0.0034314
      2.3840000      0.0034323
      2.3850000      0.0034344
      2.3860000      0.0034317
      2.3870000      0.0034345
      2.3880000      0.0034367
      2.3890000      0.0034380
      2.3900000      0.0034361
      2.3910000      0.0034388
      2.3920000      0.0034402
      2.3930000      0.0034391
      2.3940000      0.0034404
      2.3950000      0.0034404
      2.3960000      0.0034424
      2.3970000      0.0034448
      2.3980000      0.0034443
      2.3990000      0.0034467
      2.4000000      0.0034463
      2.4010000      0.0034460
      2.4020000      0.0034461
      2.4030000      0.0034469
      2.4040000      0.0034484
      2.4050000      0.0034468
      2.4060000      0.0034519
      2.4070000      0.0034510
      2.4080000      0.0034503
      2.4090000      0.0034511
      2.4100000      0.0034519
      2.4110000      0.0034523
      2.4120000      0.0034536
      2.4130000      0.0034562
      2.4140000      0.0034530
      2.4150000      0.0034552
      2.4160000      0.0034558
      2.4170000      0.0034591
      2.4180000      0.0034587
      2.4190000      0.0034567
      2.4200000      0.0034580
      2.4210000      0.0034572
      2.4220000      0.0034607
      2.4230000      0.0034591
      2.4240000      0.0034640
      2.4250000      0.0034668
      2.4260000      0.0034672
      2.4270000      0.0034656
      2.4280000      0.0034657
      2.4290000      0.0034678
      2.4300000      0.0034683
      2.4310000      0.0034676
      2.4320000      0.0034707
      2.4330000      0.0034697
      2.4340000      0.0034690
      2.4350000      0.0034717
      2.4360000      0.0034734
      2.4370000      0.0034729
      2.4380000      0.0034742
      2.4390000      0.0034753
      2.4400000      0.0034740
      2.4410000      0.0034772
      2.4420000      0.0034771
      2.4430000      0.0034786
      2.4440000      0.0034801
      2.4450000      0.0034797
      2.4460000      0.0034809
      2.4470000      0.0034827
      2.4480000      0.0034799
      2.4490000      0.0034813
      2.4500000      0.0034837
      2.4510000      0.0034852
      2.4520000      0.0034849
      2.4530000      0.0034840
      2.4540000      0.0034852
      2.4550000      0.0034884
      2.4560000      0.0034852
      2.4570000      0.0034890
      2.4580000      0.0034877
      2.4590000      0.0034905
      2.4600000      0.0034889
      2.4610000      0.0034908
      2.4620000      0.0034911
      2.4630000      0.0034921
      2.4640000      0.0034926
      2.4650000      0.0034947
      2.4660000      0.0034950
      2.4670000      0.0034965
      2.4680000      0.0034952
      2.4690000      0.0034962
      2.4700000      0.0034963
      2.4710000      0.0034953
      2.4720000      0.0034992
      2.4730000      0.0034984
      2.4740000      0.0034984
      2.4750000      0.0034998
      2.4760000      0.0034992
      2.4770000      0.0035011
      2.4780000      0.0035019
      2.4790000      0.0035032
      2.4800000      0.0035023
      2.4810000      0.0035044
      2.4820000      0.0035077
      2.4830000      0.0035043
      2.4840000      0.0035051
      2.4850000      0.0035041
      2.4860000      0.0035058
      2.4870000      0.0035082
      2.4880000      0.0035073
      2.4890000      0.0035102
      2.4900000      0.0035116
      2.4910000      0.0035109
      2.4920000      0.0035127
      2.4930000      0.0035106
      2.4940000      0.0035119
      2.4950000      0.0035114
      2.4960000      0.0035138
      2.4970000      0.0035165
      2.4980000      0.0035148
      2.4990000      0.0035163
      2.5000000      0.0035179
      2.5010000      0.0035169
      2.5020000      0.0035175
      2.5030000      0.0035190
      2.5040000      0.0035203
      2.5050000      0.0035208
      2.5060000      0.0035210
      2.5070000      0.0035204
      2.5080000      0.0035220
      2.5090000      0.0035224
      2.5100000      0.0035217
      2.5110000      0.0035236
      2.5120000      0.0035213
      2.5130000      0.0035264
      2.5140000      0.0035261
      2.5150000      0.0035265
      2.5160000      0.0035241
      2.5170000      0.0035272
      2.5180000      0.0035273
      2.5190000      0.0035265
      2.5200000      0.0035277
      2.5210000      0.0035272
      2.5220000      0.0035293
      2.5230000      0.0035296
      2.5240000      0.0035302
      2.5250000      0.0035353
      2.5260000      0.0035321
      2.5270000      0.0035363
      2.5280000      0.0035349
      2.5290000      0.0035360
      2.5300000      0.0035369
      2.5310000      0.0035352
      2.5320000      0.0035379
      2.5330000      0.0035394
      2.5340000      0.0035386
      2.5350000      0.0035386
      2.5360000      0.0035397
      2.5370000      0.0035415
      2.5380000      0.0035437
      2.5390000      0.0035419
      2.5400000      0.0035445
      2.5410000      0.0035454
      2.5420000      0.0035458
      2.5430000      0.0035488
      2.5440000      0.0035483
      2.5450000      0.0035488
      2.5460000      0.0035494
      2.5470000      0.0035481
      2.5480000      0.0035508
      2.5490000      0.0035510
      2.5500000      0.0035502
      2.5510000      0.0035503
      2.5520000      0.0035491
      2.5530000      0.0035520
      2.5540000      0.0035544
      2.5550000      0.0035529
      2.5560000      0.0035548
      2.5570000      0.0035552
      2.5580000      0.0035544
      2.5590000      0.0035552
      2.5600000      0.0035558
      2.5610000      0.0035570
      2.5620000      0.0035592
      2.5630000      0.0035606
      2.5640000      0.0035578
      2.5650000      0.0035613
      2.5660000      0.0035601
      2.5670000      0.0035624
      2.5680000      0.0035625
      2.5690000      0.0035626
      2.5700000      0.0035656
      2.5710000      0.0035643
      2.5720000      0.0035656
      2.5730000      0.0035682
      2.5740000      0.0035676
      2.5750000      0.0035689
      2.5760000      0.0035675
      2.5770000      0.0035696
      2.5780000      0.0035688
      2.5790000      0.0035691
      2.5800000      0.0035714
      2.5810000      0.0035698
      2.5820000      0.0035724
      2.5830000      0.0035734
      2.5840000      0.0035745
      2.5850000      0.0035743
      2.5860000      0.0035745
      2.5870000      0.0035764
      2.5880000      0.0035748
      2.5890000      0.0035748
      2.5900000      0.0035788
      2.5910000      0.0035797
      2.5920000      0.0035795
      2.5930000      0.0035800
      2.5940000      0.0035819
      2.5950000      0.0035825
      2.5960000      0.0035805
      2.5970000      0.0035823
      2.5980000      0.0035826
      2.5990000      0.0035829
      2.6000000      0.0035846
      2.6010000      0.0035872
      2.6020000      0.0035854
      2.6030000      0.0035873
      2.6040000      0.0035858
      2.6050000      0.0035875
      2.6060000      0.0035907
      2.6070000      0.0035886
      2.6080000      0.0035881
      2.6090000      0.0035905
      2.6100000      0.0035897
      2.6110000      0.0035932
      2.6120000      0.0035915
      2.6130000      0.0035935
      2.6140000      0.0035919
      2.6150000      0.0035940
      2.6160000      0.0035951
      2.6170000      0.0035989
      2.6180000      0.0035977
      2.6190000      0.0035977
      2.6200000      0.0035994
      2.6210000      0.0035987
      2.6220000      0.0036011
      2.6230000      0.0036036
      2.6240000      0.0036035
      2.6250000      0.0036026
      2.6260000      0.0036025
      2.6270000      0.0036039
      2.6280000      0.0036049
      2.6290000      0.0036049
      2.6300000      0.0036061
      2.6310000      0.0036073
      2.6320000      0.0036080
      2.6330000      0.0036106
      2.6340000      0.0036074
      2.6350000      0.0036092
      2.6360000      0.0036113
      2.6370000      0.0036134
      2.6380000      0.0036128
      2.6390000      0.0036132
      2.6400000      0.0036134
      2.6410000      0.0036138
      2.6420000      0.0036136
      2.6430000      0.0036159
      2.6440000      0.0036163
      2.6450000      0.0036179
      2.6460000      0.0036174
      2.6470000      0.0036156
      2.6480000      0.0036179
      2.6490000      0.0036208
      2.6500000      0.0036188
      2.6510000      0.0036191
      2.6520000      0.0036212
      2.6530000      0.0036212
      2.6540000      0.0036193
      2.6550000      0.0036225
      2.6560000      0.0036211
      2.6570000      0.0036243
      2.6580000      0.0036244
      2.6590000      0.0036242
      2.6600000      0.0036262
      2.6610000      0.0036266
      2.6620000      0.0036278
      2.6630000      0.0036278
      2.6640000      0.0036322
      2.6650000      0.0036289
      2.6660000      0.0036306
      2.6670000      0.0036322
      2.6680000      0.0036331
      2.6690000      0.0036343
      2.6700000      0.0036309
      2.6710000      0.0036339
      2.6720000      0.0036367
      2.6730000      0.0036353
      2.6740000      0.0036367
      2.6750000      0.0036379
      2.6760000      0.0036373
      2.6770000      0.0036386
      2.6780000      0.0036393
      2.6790000      0.0036421
      2.6800000      0.0036420
      2.6810000      0.0036441
      2.6820000      0.0036448
      2.6830000      0.0036448
      2.6840000      0.0036435
      2.6850000      0.0036442
      2.6860000      0.0036477
      2.6870000      0.0036474
      2.6880000      0.0036482
      2.6890000      0.0036484
      2.6900000      0.0036496
      2.6910000      0.0036520
      2.6920000      0.0036513
      2.6930000      0.0036524
      2.6940000      0.0036536
      2.6950000      0.0036537
      2.6960000      0.0036553
      2.6970000      0.0036547
      2.6980000      0.0036568
      2.6990000      0.0036568
      2.7000000      0.0036566
      2.7010000      0.0036564
      2.7020000      0.0036559
      2.7030000      0.0036567
      2.7040000      0.0036560
      2.7050000      0.0036583
      2.7060000      0.0036600
      2.7070000      0.0036575
      2.7080000      0.0036586
      2.7090000      0.0036599
      2.7100000      0.0036627
      2.7110000      0.0036624
      2.7120000      0.0036646
      2.7130000      0.0036656
      2.7140000      0.0036647
      2.7150000      0.0036644
      2.7160000      0.0036661
      2.7170000      0.0036663
      2.7180000      0.0036673
      2.7190000      0.0036682
      2.7200000      0.0036672
      2.7210000      0.0036664
      2.7220000      0.0036700
      2.7230000      0.0036699
      2.7240000      0.0036727
      2.7250000      0.0036732
      2.7260000      0.0036737
      2.7270000      0.0036752
      2.7280000      0.0036763
      2.7290000      0.0036759
      2.7300000      0.0036752
      2.7310000      0.0036764
      2.7320000      0.0036774
      2.7330000      0.0036804
      2.7340000      0.0036759
      2.7350000      0.0036809
      2.7360000      0.0036793
      2.7370000      0.0036817
      2.7380000      0.0036799
      2.7390000      0.0036828
      2.7400000      0.0036832
      2.7410000      0.0036818
      2.7420000      0.0036841
      2.7430000      0.0036817
      2.7440000      0.0036842
      2.7450000      0.0036852
      2.7460000      0.0036869
      2.7470000      0.0036855
      2.7480000      0.0036874
      2.7490000      0.0036893
      2.7500000      0.0036893
      2.7510000      0.0036895
      2.7520000      0.0036904
      2.7530000      0.0036894
      2.7540000      0.0036952
      2.7550000      0.0036948
      2.7560000      0.0036926
      2.7570000      0.0036957
      2.7580000      0.0036948
      2.7590000      0.0036969
      2.7600000      0.0036956
      2.7610000      0.0036989
      2.7620000      0.0036989
      2.7630000      0.0036997
      2.7640000      0.0036999
      2.7650000      0.0037016
      2.7660000      0.0037009
      2.7670000      0.0037041
      2.7680000      0.0037039
      2.7690000      0.0037017
      2.7700000      0.0037042
      2.7710000      0.0037060
      2.7720000      0.0037030
      2.7730000      0.0037068
      2.7740000      0.0037080
      2.7750000      0.0037065
      2.7760000      0.0037084
      2.7770000      0.0037072
      2.7780000      0.0037084
      2.7790000      0.0037091
      2.7800000      0.0037081
      2.7810000      0.0037102
      2.7820000      0.0037114
      2.7830000      0.0037115
      2.7840000      0.0037139
      2.7850000      0.0037113
      2.7860000      0.0037136
      2.7870000      0.0037150
      2.7880000      0.0037142
      2.7890000      0.0037162
      2.7900000      0.0037161
      2.7910000      0.0037174
      2.7920000      0.0037178
      2.7930000      0.0037196
      2.7940000      0.0037193
      2.7950000      0.0037185
      2.7960000      0.0037211
      2.7970000      0.0037234
      2.7980000      0.0037230
      2.7990000      0.0037258
      2.8000000      0.0037244
      2.8010000      0.0037238
      2.8020000      0.0037262
      2.8030000      0.0037243
      2.8040000      0.0037251
      2.8050000      0.0037283
      2.8060000      0.0037266
      2.8070000      0.0037313
      2.8080000      0.0037289
      2.8090000      0.0037300
      2.8100000      0.0037311
      2.8110000      0.0037303
      2.8120000      0.0037319
      2.8130000      0.0037330
      2.8140000      0.0037328
      2.8150000      0.0037347
      2.8160000      0.0037355
      2.8170000      0.0037380
      2.8180000      0.0037388
      2.8190000      0.0037392
      2.8200000      0.0037398
      2.8210000      0.0037375
      2.8220000      0.0037403
      2.8230000      0.0037417
      2.8240000      0.0037382
      2.8250000      0.0037409
      2.8260000      0.0037420
      2.8270000      0.0037427
      2.8280000      0.0037434
      2.8290000      0.0037442
      2.8300000      0.0037439
      2.8310000      0.0037464
      2.8320000      0.0037445
      2.8330000      0.0037469
      2.8340000      0.0037470
      2.8350000      0.0037491
      2.8360000      0.0037479
      2.8370000      0.0037497
      2.8380000      0.0037503
      2.8390000      0.0037507
      2.8400000      0.0037504
      2.8410000      0.0037532
      2.8420000      0.0037528
      2.8430000      0.0037540
      2.8440000      0.0037551
      2.8450000      0.0037554
      2.8460000      0.0037560
      2.8470000      0.0037585
      2.8480000      0.0037590
      2.8490000      0.0037582
      2.8500000      0.0037582
      2.8510000      0.0037589
      2.8520000      0.0037589
      2.8530000      0.0037593
      2.8540000      0.0037614
      2.8550000      0.0037637
      2.8560000      0.0037604
      2.8570000      0.0037637
      2.8580000      0.0037656
      2.8590000      0.0037636
      2.8600000      0.0037656
      2.8610000      0.0037691
      2.8620000      0.0037643
      2.8630000      0.0037673
      2.8640000      0.0037661
      2.8650000      0.0037667
      2.8660000      0.0037679
      2.8670000      0.0037687
      2.8680000      0.0037712
      2.8690000      0.0037692
      2.8700000      0.0037687
      2.8710000      0.0037702
      2.8720000      0.0037701
      2.8730000      0.0037718
      2.8740000      0.0037736
      2.8750000      0.0037733
      2.8760000      0.0037770
      2.8770000      0.0037783
      2.8780000      0.0037773
      2.8790000      0.0037795
      2.8800000      0.0037785
      2.8810000      0.0037818
      2.8820000      0.0037806
      2.8830000      0.0037825
      2.8840000      0.0037821
      2.8850000      0.0037857
      2.8860000      0.0037851
      2.8870000      0.0037867
      2.8880000      0.0037864
      2.8890000      0.0037848
      2.8900000      0.0037878
      2.8910000      0.0037895
      2.8920000      0.0037889
      2.8930000      0.0037893
      2.8940000      0.0037887
      2.8950000      0.0037895
      2.8960000      0.0037909
      2.8970000      0.0037904
      2.8980000      0.0037914
      2.8990000      0.0037925
      2.9000000      0.0037935
      2.9010000      0.0037920
      2.9020000      0.0037931
      2.9030000      0.0037924
      2.9040000      0.0037938
      2.9050000      0.0037928
      2.9060000      0.0037970
      2.9070000      0.0037944
      2.9080000      0.0037959
      2.9090000      0.0037951
      2.9100000      0.0037992
      2.9110000      0.0037997
      2.9120000      0.0037987
      2.9130000      0.0037993
      2.9140000      0.0038004
      2.9150000      0.0038029
      2.9160000      0.0038008
      2.9170000      0.0038041
      2.9180000      0.0038036
      2.9190000      0.0038045
      2.9200000      0.0038054
      2.9210000      0.0038033
      2.9220000      0.0038052
      2.9230000      0.0038063
      2.9240000      0.0038072
      2.9250000      0.0038099
      2.9260000      0.0038096
      2.9270000      0.0038114
      2.9280000      0.0038124
      2.9290000      0.0038127
      2.9300000      0.0038110
      2.9310000      0.0038128
      2.9320000      0.0038118
      2.9330000      0.0038126
      2.9340000      0.0038131
      2.9350000      0.0038147
      2.9360000      0.0038139
      2.9370000      0.0038166
      2.9380000      0.0038174
      2.9390000      0.0038154
      2.9400000      0.0038159
      2.9410000      0.0038155
      2.9420000      0.0038200
      2.9430000      0.0038200
      2.9440000      0.0038196
      2.9450000      0.0038206
      2.9460000      0.0038224
      2.9470000      0.0038223
      2.9480000      0.0038227
      2.9490000      0.0038231
      2.9500000      0.0038252
      2.9510000      0.0038255
      2.9520000      0.0038264
      2.9530000      0.0038245
      2.9540000      0.0038278
      2.9550000      0.0038261
      2.9560000      0.0038296
      2.9570000      0.0038272
      2.9580000      0.0038297
      2.9590000      0.0038341
      2.9600000      0.0038294
      2.9610000      0.0038327
      2.9620000      0.0038311
      2.9630000      0.0038325
      2.9640000      0.0038347
      2.9650000      0.0038320
      2.9660000      0.0038334
      2.9670000      0.0038325
      2.9680000      0.0038335
      2.9690000      0.0038325
      2.9700000      0.0038340
      2.9710000      0.0038367
      2.9720000      0.0038359
      2.9730000      0.0038361
      2.9740000      0.0038371
      2.9750000      0.0038363
      2.9760000      0.0038390
      2.9770000      0.0038390
      2.9780000      0.0038396
      2.9790000      0.0038393
      2.9800000      0.0038434
      2.9810000      0.0038413
      2.9820000      0.0038439
      2.9830000      0.0038440
      2.9840000      0.0038440
      2.9850000      0.0038455
      2.9860000      0.0038468
      2.9870000      0.0038475
      2.9880000      0.0038455
      2.9890000      0.0038505
      2.9900000      0.0038483
      2.9910000      0.0038493
      2.9920000      0.0038506
      2.9930000      0.0038500
      2.9940000      0.0038518
      2.9950000      0.0038519
      2.9960000      0.0038523
      2.9970000      0.0038557
      2.9980000      0.0038525
      2.9990000      0.0038560
      3.0000000      0.0038558
      3.0010000      0.0038548
      3.0020000      0.0038589
      3.0030000      0.0038604
      3.0040000      0.0038590
      3.0050000      0.0038595
      3.0060000      0.0038609
      3.0070000      0.0038588
      3.0080000      0.0038614
      3.0090000      0.0038609
      3.0100000      0.0038628
      3.0110000      0.0038615
      3.0120000      0.0038648
      3.0130000      0.0038673
      3.0140000      0.0038649
      3.0150000      0.0038651
      3.0160000      0.0038685
      3.0170000      0.0038662
      3.0180000      0.0038675
      3.0190000      0.0038690
      3.0200000      0.0038682
      3.0210000      0.0038681
      3.0220000      0.0038713
      3.0230000      0.0038703
      3.0240000      0.0038716
      3.0250000      0.0038714
      3.0260000      0.0038718
      3.0270000      0.0038721
      3.0280000      0.0038737
      3.0290000      0.0038717
      3.0300000      0.0038736
      3.0310000      0.0038769
      3.0320000      0.0038742
      3.0330000      0.0038749
      3.0340000      0.0038752
      3.0350000      0.0038764
      3.0360000      0.0038766
      3.0370000      0.0038776
      3.0380000      0.0038776
      3.0390000      0.0038786
      3.0400000      0.0038784
      3.0410000      0.0038780
      3.0420000      0.0038776
      3.0430000      0.0038806
      3.0440000      0.0038803
      3.0450000      0.0038839
      3.0460000      0.0038837
      3.0470000      0.0038845
      3.0480000      0.0038866
      3.0490000      0.0038866
      3.0500000      0.0038867
      3.0510000      0.0038887
      3.0520000      0.0038895
      3.0530000      0.0038881
      3.0540000      0.0038876
      3.0550000      0.0038900
      3.0560000      0.0038902
      3.0570000      0.0038904
      3.0580000      0.0038938
      3.0590000      0.0038945
      3.0600000      0.0038938
      3.0610000      0.0038933
      3.0620000      0.0038964
      3.0630000      0.0038970
      3.0640000      0.0038946
      3.0650000      0.0038963
      3.0660000      0.0038971
      3.0670000      0.0039002
      3.0680000      0.0038978
      3.0690000      0.0038978
      3.0700000      0.0039009
      3.0710000      0.0039024
      3.0720000      0.0039035
      3.0730000      0.0039054
      3.0740000      0.0039045
      3.0750000      0.0039024
      3.0760000      0.0039055
      3.0770000      0.0039045
      3.0780000      0.0039055
      3.0790000      0.0039066
      3.0800000      0.0039090
      3.0810000      0.0039086
      3.0820000      0.0039112
      3.0830000      0.0039103
      3.0840000      0.0039096
      3.0850000      0.0039104
      3.0860000      0.0039086
      3.0870000      0.0039122
      3.0880000      0.0039117
      3.0890000      0.0039119
      3.0900000      0.0039130
      3.0910000      0.0039141
      3.0920000      0.0039147
      3.0930000      0.0039158
      3.0940000      0.0039149
      3.0950000      0.0039170
      3.0960000      0.0039193
      3.0970000      0.0039182
      3.0980000      0.0039202
      3.0990000      0.0039197
      3.1000000      0.0039210
      3.1010000      0.0039206
      3.1020000      0.0039219
      3.1030000      0.0039213
      3.1040000      0.0039228
      3.1050000      0.0039223
      3.1060000      0.0039261
      3.1070000      0.0039238
      3.1080000      0.0039268
      3.1090000      0.0039255
      3.1100000      0.0039259
      3.1110000      0.0039272
      3.1120000      0.0039277
      3.1130000      0.0039283
      3.1140000      0.0039284
      3.1150000      0.0039302
      3.1160000      0.0039271
      3.1170000      0.0039297
      3.1180000      0.0039322
      3.1190000      0.0039338
      3.1200000      0.0039340
      3.1210000      0.0039349
      3.1220000      0.0039345
      3.1230000      0.0039358
      3.1240000      0.0039362
      3.1250000      0.0039351
      3.1260000      0.0039351
      3.1270000      0.0039366
      3.1280000      0.0039387
      3.1290000      0.0039392
      3.1300000      0.0039383
      3.1310000      0.0039378
      3.1320000      0.0039389
      3.1330000      0.0039388
      3.1340000      0.0039384
      3.1350000      0.0039424
      3.1360000      0.0039427
      3.1370000      0.0039436
      3.1380000      0.0039441
      3.1390000      0.0039462
      3.1400000      0.0039436
      3.1410000      0.0039454
      3.1420000      0.0039443
      3.1430000      0.0039462
      3.1440000      0.0039450
      3.1450000      0.0039465
      3.1460000      0.0039462
      3.1470000      0.0039483
      3.1480000      0.0039514
      3.1490000      0.0039499
      3.1500000      0.0039484
      3.1510000      0.0039515
      3.1520000      0.0039528
      3.1530000      0.0039539
      3.1540000      0.0039539
      3.1550000      0.0039542
      3.1560000      0.0039569
      3.1570000      0.0039558
      3.1580000      0.0039579
      3.1590000      0.0039580
      3.1600000      0.0039561
      3.1610000      0.0039606
      3.1620000      0.0039576
      3.1630000      0.0039569
      3.1640000      0.0039609
      3.1650000      0.0039630
      3.1660000      0.0039618
      3.1670000      0.0039624
      3.1680000      0.0039631
      3.1690000      0.0039638
      3.1700000      0.0039626
      3.1710000      0.0039641
      3.1720000      0.0039656
      3.1730000      0.0039645
      3.1740000      0.0039671
      3.1750000      0.0039686
      3.1760000      0.0039673
      3.1770000      0.0039695
      3.1780000      0.0039694
      3.1790000      0.0039718
      3.1800000      0.0039719
      3.1810000      0.0039703
      3.1820000      0.0039714
      3.1830000      0.0039717
      3.1840000      0.0039726
      3.1850000      0.0039739
      3.1860000      0.0039766
      3.1870000      0.0039759
      3.1880000      0.0039804
      3.1890000      0.0039779
      3.1900000      0.0039774
      3.1910000      0.0039776
      3.1920000      0.0039761
      3.1930000      0.0039783
      3.1940000      0.0039801
      3.1950000      0.0039783
      3.1960000      0.0039819
      3.1970000      0.0039834
      3.1980000      0.0039810
      3.1990000      0.0039831
      3.2000000      0.0039832
      3.2010000      0.0039835
      3.2020000      0.0039845
      3.2030000      0.0039874
      3.2040000      0.0039861
      3.2050000      0.0039866
      3.2060000      0.0039873
      3.2070000      0.0039881
      3.2080000      0.0039867
      3.2090000      0.0039866
      3.2100000      0.0039891
      3.2110000      0.0039899
      3.2120000      0.0039910
      3.2130000      0.0039887
      3.2140000      0.0039932
      3.2150000      0.0039914
      3.2160000      0.0039914
      3.2170000      0.0039966
      3.2180000      0.0039944
      3.2190000      0.0039962
      3.2200000      0.0039995
      3.2210000      0.0039968
      3.2220000      0.0039982
      3.2230000      0.0039992
      3.2240000      0.0040004
      3.2250000      0.0040013
      3.2260000      0.0040033
      3.2270000      0.0040023
      3.2280000      0.0040019
      3.2290000      0.0040055
      3.2300000      0.0040031
      3.2310000      0.0040035
      3.2320000      0.0040046
      3.2330000      0.0040060
      3.2340000      0.0040091
      3.2350000      0.0040049
      3.2360000      0.0040051
      3.2370000      0.0040075
      3.2380000      0.0040084
      3.2390000      0.0040089
      3.2400000      0.0040079
      3.2410000      0.0040083
      3.2420000      0.0040095
      3.2430000      0.0040073
      3.2440000      0.0040109
      3.2450000      0.0040089
      3.2460000      0.0040104
      3.2470000      0.0040138
      3.2480000      0.0040119
      3.2490000      0.0040157
      3.2500000      0.0040160
      3.2510000      0.0040159
      3.2520000      0.0040138
      3.2530000      0.0040170
      3.2540000      0.0040195
      3.2550000      0.0040165
      3.2560000      0.0040201
      3.2570000      0.0040205
      3.2580000      0.0040220
      3.2590000      0.0040183
      3.2600000      0.0040220
      3.2610000      0.0040191
      3.2620000      0.0040243
      3.2630000      0.0040255
      3.2640000      0.0040224
      3.2650000      0.0040258
      3.2660000      0.0040257
      3.2670000      0.0040250
      3.2680000      0.0040264
      3.2690000      0.0040264
      3.2700000      0.0040264
      3.2710000      0.0040282
      3.2720000      0.0040291
      3.2730000      0.0040310
      3.2740000      0.0040303
      3.2750000      0.0040308
      3.2760000      0.0040337
      3.2770000      0.0040330
      3.2780000      0.0040309
      3.2790000      0.0040327
      3.2800000      0.0040351
      3.2810000      0.0040315
      3.2820000      0.0040367
      3.2830000      0.0040360
      3.2840000      0.0040356
      3.2850000      0.0040358
      3.2860000      0.0040379
      3.2870000      0.0040367
      3.2880000      0.0040388
      3.2890000      0.0040408
      3.2900000      0.0040397
      3.2910000      0.0040421
      3.2920000      0.0040375
      3.2930000      0.0040391
      3.2940000      0.0040408
      3.2950000      0.0040439
      3.2960000      0.0040460
      3.2970000      0.0040445
      3.2980000      0.0040457
      3.2990000      0.0040466
      3.3000000      0.0040461
      3.3010000      0.0040483
      3.3020000      0.0040483
      3.3030000      0.0040472
      3.3040000      0.0040464
      3.3050000      0.0040471
      3.3060000      0.0040481
      3.3070000      0.0040472
      3.3080000      0.0040502
      3.3090000      0.0040522
      3.3100000      0.0040516
      3.3110000      0.0040510
      3.3120000      0.0040512
      3.3130000      0.0040517
      3.3140000      0.0040516
      3.3150000      0.0040505
      3.3160000      0.0040546
      3.3170000      0.0040533
      3.3180000      0.0040552
      3.3190000      0.0040548
      3.3200000      0.0040539
      3.3210000      0.0040572
      3.3220000      0.0040551
      3.3230000      0.0040574
      3.3240000      0.0040568
      3.3250000      0.0040567
      3.3260000      0.0040585
      3.3270000      0.0040573
      3.3280000      0.0040580
      3.3290000      0.0040602
      3.3300000      0.0040625
      3.3310000      0.0040615
      3.3320000      0.0040594
      3.3330000      0.0040625
      3.3340000      0.0040617
      3.3350000      0.0040627
      3.3360000      0.0040671
      3.3370000      0.0040652
      3.3380000      0.0040680
      3.3390000      0.0040679
      3.3400000      0.0040702
      3.3410000      0.0040712
      3.3420000      0.0040730
      3.3430000      0.0040704
      3.3440000      0.0040724
      3.3450000      0.0040718
      3.3460000      0.0040739
      3.3470000      0.0040740
      3.3480000      0.0040775
      3.3490000      0.0040775
      3.3500000      0.0040785
      3.3510000      0.0040787
      3.3520000      0.0040816
      3.3530000      0.0040789
      3.3540000      0.0040833
      3.3550000      0.0040812
      3.3560000      0.0040844
      3.3570000      0.0040829
      3.3580000      0.0040836
      3.3590000      0.0040887
      3.3600000      0.0040849
      3.3610000      0.0040892
      3.3620000      0.0040875
      3.3630000      0.0040906
      3.3640000      0.0040897
      3.3650000      0.0040879
      3.3660000      0.0040898
      3.3670000      0.0040904
      3.3680000      0.0040919
      3.3690000      0.0040919
      3.3700000      0.0040928
      3.3710000      0.0040916
      3.3720000      0.0040936
      3.3730000      0.0040935
      3.3740000      0.0040941
      3.3750000      0.0040940
      3.3760000      0.0040955
      3.3770000      0.0040959
      3.3780000      0.0040935
      3.3790000      0.0040972
      3.3800000      0.0040982
      3.3810000      0.0041010
      3.3820000      0.0040989
      3.3830000      0.0041015
      3.3840000      0.0041015
      3.3850000      0.0041023
      3.3860000      0.0041038
      3.3870000      0.0041060
      3.3880000      0.0041043
      3.3890000      0.0041053
      3.3900000      0.0041052
      3.3910000      0.0041054
      3.3920000      0.0041065
      3.3930000      0.0041052
      3.3940000      0.0041056
      3.3950000      0.0041094
      3.3960000      0.0041077
      3.3970000      0.0041086
      3.3980000      0.0041102
      3.3990000      0.0041107
      3.4000000      0.0041095
      3.4010000      0.0041103
      3.4020000      0.0041119
      3.4030000      0.0041108
      3.4040000      0.0041142
      3.4050000      0.0041106
      3.4060000      0.0041153
      3.4070000      0.0041175
      3.4080000      0.0041161
      3.4090000      0.0041171
      3.4100000      0.0041201
      3.4110000      0.0041199
      3.4120000      0.0041184
      3.4130000      0.0041183
      3.4140000      0.0041215
      3.4150000      0.0041210
      3.4160000      0.0041207
      3.4170000      0.0041226
      3.4180000      0.0041244
      3.4190000      0.0041230
      3.4200000      0.0041239
      3.4210000      0.0041231
      3.4220000      0.0041268
      3.4230000      0.0041287
      3.4240000      0.0041262
      3.4250000      0.0041282
      3.4260000      0.0041287
      3.4270000      0.0041292
      3.4280000      0.0041289
      3.4290000      0.0041307
      3.4300000      0.0041301
      3.4310000      0.0041322
      3.4320000      0.0041314
      3.4330000      0.0041322
      3.4340000      0.0041342
      3.4350000      0.0041338
      3.4360000      0.0041341
      3.4370000      0.0041340
      3.4380000      0.0041346
      3.4390000      0.0041360
      3.4400000      0.0041369
      3.4410000      0.0041332
      3.4420000      0.0041386
      3.4430000      0.0041344
      3.4440000      0.0041356
      3.4450000      0.0041378
      3.4460000      0.0041389
      3.4470000      0.0041365
      3.4480000      0.0041389
      3.4490000      0.0041441
      3.4500000      0.0041429
      3.4510000      0.0041437
      3.4520000      0.0041440
      3.4530000      0.0041449
      3.4540000      0.0041423
      3.4550000      0.0041457
      3.4560000      0.0041467
      3.4570000      0.0041440
      3.4580000      0.0041476
      3.4590000      0.0041480
      3.4600000      0.0041472
      3.4610000      0.0041467
      3.4620000      0.0041489
      3.4630000      0.0041502
      3.4640000      0.0041485
      3.4650000      0.0041495
      3.4660000      0.0041517
      3.4670000      0.0041532
      3.4680000      0.0041509
      3.4690000      0.0041528
      3.4700000      0.0041512
      3.4710000      0.0041557
      3.4720000      0.0041564
      3.4730000      0.0041582
      3.4740000      0.0041561
      3.4750000      0.0041574
      3.4760000      0.0041573
      3.4770000      0.0041576
      3.4780000      0.0041605
      3.4790000      0.0041593
      3.4800000      0.0041612
      3.4810000      0.0041606
      3.4820000      0.0041614
      3.4830000      0.0041627
      3.4840000      0.0041606
      3.4850000      0.0041634
      3.4860000      0.0041627
      3.4870000      0.0041661
      3.4880000      0.0041630
      3.4890000      0.0041650
      3.4900000      0.0041635
      3.4910000      0.0041673
      3.4920000      0.0041677
      3.4930000      0.0041701
      3.4940000      0.0041671
      3.4950000      0.0041712
      3.4960000      0.0041712
      3.4970000      0.0041698
      3.4980000      0.0041688
      3.4990000      0.0041718
      3.5000000      0.0041724
      3.5010000      0.0041744
      3.5020000      0.0041724
      3.5030000      0.0041740
      3.5040000      0.0041745
      3.5050000      0.0041759
      3.5060000      0.0041775
      3.5070000      0.0041775
      3.5080000      0.0041798
      3.5090000      0.0041790
      3.5100000      0.0041784
      3.5110000      0.0041798
      3.5120000      0.0041800
      3.5130000      0.0041821
      3.5140000      0.0041795
      3.5150000      0.0041844
      3.5160000      0.0041838
      3.5170000      0.0041842
      3.5180000      0.0041845
      3.5190000      0.0041855
      3.5200000      0.0041855
      3.5210000      0.0041843
      3.5220000      0.0041850
      3.5230000      0.0041911
      3.5240000      0.0041835
      3.5250000      0.0041869
      3.5260000      0.0041883
      3.5270000      0.0041857
      3.5280000      0.0041890
      3.5290000      0.0041918
      3.5300000      0.0041894
      3.5310000      0.0041896
      3.5320000      0.0041925
      3.5330000      0.0041945
      3.5340000      0.0041930
      3.5350000      0.0041960
      3.5360000      0.0041972
      3.5370000      0.0041959
      3.5380000      0.0041963
      3.5390000      0.0041964
      3.5400000      0.0041976
      3.5410000      0.0041957
      3.5420000      0.0041951
      3.5430000      0.0041957
      3.5440000      0.0041976
      3.5450000      0.0041979
      3.5460000      0.0041973
      3.5470000      0.0042035
      3.5480000      0.0042030
      3.5490000      0.0042027
      3.5500000      0.0042031
      3.5510000      0.0042033
      3.5520000      0.0042024
      3.5530000      0.0042047
      3.5540000      0.0042054
      3.5550000      0.0042060
      3.5560000      0.0042088
      3.5570000      0.0042067
      3.5580000      0.0042100
      3.5590000      0.0042085
      3.5600000      0.0042083
      3.5610000      0.0042100
      3.5620000      0.0042113
      3.5630000      0.0042096
      3.5640000      0.0042113
      3.5650000      0.0042128
      3.5660000      0.0042099
      3.5670000      0.0042128
      3.5680000      0.0042104
      3.5690000      0.0042118
      3.5700000      0.0042128
      3.5710000      0.0042167
      3.5720000      0.0042117
      3.5730000      0.0042162
      3.5740000      0.0042147
      3.5750000      0.0042172
      3.5760000      0.0042184
      3.5770000      0.0042185
      3.5780000      0.0042177
      3.5790000      0.0042196
      3.5800000      0.0042218
      3.5810000      0.0042208
      3.5820000      0.0042212
      3.5830000      0.0042231
      3.5840000      0.0042223
      3.5850000      0.0042247
      3.5860000      0.0042230
      3.5870000      0.0042238
      3.5880000      0.0042238
      3.5890000      0.0042259
      3.5900000      0.0042259
      3.5910000      0.0042258
      3.5920000      0.0042251
      3.5930000      0.0042274
      3.5940000      0.0042237
      3.5950000      0.0042271
      3.5960000      0.0042278
      3.5970000      0.0042285
      3.5980000      0.0042258
      3.5990000      0.0042305
      3.6000000      0.0042300
      3.6010000      0.0042298
      3.6020000      0.0042317
      3.6030000      0.0042347
      3.6040000      0.0042366
      3.6050000      0.0042331
      3.6060000      0.0042360
      3.6070000      0.0042341
      3.6080000      0.0042353
      3.6090000      0.0042382
      3.6100000      0.0042369
      3.6110000      0.0042371
      3.6120000      0.0042379
      3.6130000      0.0042400
      3.6140000      0.0042381
      3.6150000      0.0042388
      3.6160000      0.0042396
      3.6170000      0.0042408
      3.6180000      0.0042390
      3.6190000      0.0042374
      3.6200000      0.0042424
      3.6210000      0.0042412
      3.6220000      0.0042438
      3.6230000      0.0042414
      3.6240000      0.0042421
      3.6250000      0.0042456
      3.6260000      0.0042448
      3.6270000      0.0042460
      3.6280000      0.0042466
      3.6290000      0.0042491
      3.6300000      0.0042502
      3.6310000      0.0042500
      3.6320000      0.0042502
      3.6330000      0.0042516
      3.6340000      0.0042492
      3.6350000      0.0042517
      3.6360000      0.0042520
      3.6370000      0.0042534
      3.6380000      0.0042558
      3.6390000      0.0042534
      3.6400000      0.0042526
      3.6410000      0.0042549
      3.6420000      0.0042573
      3.6430000      0.0042560
      3.6440000      0.0042538
      3.6450000      0.0042550
      3.6460000      0.0042570
      3.6470000      0.0042570
      3.6480000      0.0042580
      3.6490000      0.0042541
      3.6500000      0.0042580
      3.6510000      0.0042579
      3.6520000      0.0042578
      3.6530000      0.0042604
      3.6540000      0.0042608
      3.6550000      0.0042624
      3.6560000      0.0042601
      3.6570000      0.0042627
      3.6580000      0.0042634
      3.6590000      0.0042659
      3.6600000      0.0042648
      3.6610000      0.0042674
      3.6620000      0.0042669
      3.6630000      0.0042699
      3.6640000      0.0042693
      3.6650000      0.0042688
      3.6660000      0.0042720
      3.6670000      0.0042721
      3.6680000      0.0042739
      3.6690000      0.0042720
      3.6700000      0.0042735
      3.6710000      0.0042742
      3.6720000      0.0042762
      3.6730000      0.0042768
      3.6740000      0.0042736
      3.6750000      0.0042741
      3.6760000      0.0042754
      3.6770000      0.0042765
      3.6780000      0.0042757
      3.6790000      0.0042777
      3.6800000      0.0042777
      3.6810000      0.0042788
      3.6820000      0.0042810
      3.6830000      0.0042786
      3.6840000      0.0042782
      3.6850000      0.0042816
      3.6860000      0.0042819
      3.6870000      0.0042819
      3.6880000      0.0042838
      3.6890000      0.0042821
      3.6900000      0.0042832
      3.6910000      0.0042841
      3.6920000      0.0042848
      3.6930000      0.0042835
      3.6940000      0.0042845
      3.6950000      0.0042853
      3.6960000      0.0042862
      3.6970000      0.0042864
      3.6980000      0.0042851
      3.6990000      0.0042892
      3.7000000      0.0042863
      3.7010000      0.0042897
      3.7020000      0.0042880
      3.7030000      0.0042871
      3.7040000      0.0042885
      3.7050000      0.0042892
      3.7060000      0.0042917
      3.7070000      0.0042894
      3.7080000      0.0042908
      3.7090000      0.0042963
      3.7100000      0.0042941
      3.7110000      0.0042946
      3.7120000      0.0042957
      3.7130000      0.0042928
      3.7140000      0.0042964
      3.7150000      0.0042947
      3.7160000      0.0042979
      3.7170000      0.0042967
      3.7180000      0.0043007
      3.7190000      0.0043013
      3.7200000      0.0042977
      3.7210000      0.0043030
      3.7220000      0.0042995
      3.7230000      0.0043010
      3.7240000      0.0043011
      3.7250000      0.0043018
      3.7260000      0.0043023
      3.7270000      0.0043033
      3.7280000      0.0043046
      3.7290000      0.0043043
      3.7300000      0.0043085
      3.7310000      0.0043062
      3.7320000      0.0043060
      3.7330000      0.0043085
      3.7340000      0.0043065
      3.7350000      0.0043097
      3.7360000      0.0043113
      3.7370000      0.0043099
      3.7380000      0.0043087
      3.7390000      0.0043109
      3.7400000      0.0043124
      3.7410000      0.0043106
      3.7420000      0.0043130
      3.7430000      0.0043142
      3.7440000      0.0043150
      3.7450000      0.0043151
      3.7460000      0.0043156
      3.7470000      0.0043169
      3.7480000      0.0043152
      3.7490000      0.0043179
      3.7500000      0.0043135
      3.7510000      0.0043170
      3.7520000      0.0043182
      3.7530000      0.0043164
      3.7540000      0.0043206
      3.7550000      0.0043166
      3.7560000      0.0043208
      3.7570000      0.0043183
      3.7580000      0.0043213
      3.7590000      0.0043192
      3.7600000      0.0043196
      3.7610000      0.0043213
      3.7620000      0.0043204
      3.7630000      0.0043228
      3.7640000      0.0043227
      3.7650000      0.0043232
      3.7660000      0.0043252
      3.7670000      0.0043223
      3.7680000      0.0043277
      3.7690000      0.0043246
      3.7700000      0.0043262
      3.7710000      0.0043261
      3.7720000      0.0043299
      3.7730000      0.0043276
      3.7740000      0.0043285
      3.7750000      0.0043271
      3.7760000      0.0043277
      3.7770000      0.0043296
      3.7780000      0.0043292
      3.7790000      0.0043305
      3.7800000      0.0043293
      3.7810000      0.0043302
      3.7820000      0.0043326
      3.7830000      0.0043308
      3.7840000      0.0043328
      3.7850000      0.0043346
      3.7860000      0.0043336
      3.7870000      0.0043363
      3.7880000      0.0043374
      3.7890000      0.0043368
      3.7900000      0.0043380
      3.7910000      0.0043382
      3.7920000      0.0043382
      3.7930000      0.0043354
      3.7940000      0.0043374
      3.7950000      0.0043393
      3.7960000      0.0043385
      3.7970000      0.0043401
      3.7980000      0.0043398
      3.7990000      0.0043420
      3.8000000      0.0043430
      3.8010000      0.0043422
      3.8020000      0.0043451
      3.8030000      0.0043433
      3.8040000      0.0043439
      3.8050000      0.0043464
      3.8060000      0.0043445
      3.8070000      0.0043469
      3.8080000      0.0043479
      3.8090000      0.0043505
      3.8100000      0.0043499
      3.8110000      0.0043509
      3.8120000      0.0043513
      3.8130000      0.0043507
      3.8140000      0.0043512
      3.8150000      0.0043492
      3.8160000      0.0043517
      3.8170000      0.0043530
      3.8180000      0.0043515
      3.8190000      0.0043534
      3.8200000      0.0043528
      3.8210000      0.0043537
      3.8220000      0.0043562
      3.8230000      0.0043567
      3.8240000      0.0043552
      3.8250000      0.0043584
      3.8260000      0.0043565
      3.8270000      0.0043621
      3.8280000      0.0043571
      3.8290000      0.0043593
      3.8300000      0.0043607
      3.8310000      0.0043605
      3.8320000      0.0043612
      3.8330000      0.0043626
      3.8340000      0.0043625
      3.8350000      0.0043642
      3.8360000      0.0043640
      3.8370000      0.0043657
      3.8380000      0.0043641
      3.8390000      0.0043669
      3.8400000      0.0043658
      3.8410000      0.0043647
      3.8420000      0.0043665
      3.8430000      0.0043675
      3.8440000      0.0043698
      3.8450000      0.0043686
      3.8460000      0.0043672
      3.8470000      0.0043678
      3.8480000      0.0043704
      3.8490000      0.0043680
      3.8500000      0.0043722
      3.8510000      0.0043691
      3.8520000      0.0043746
      3.8530000      0.0043708
      3.8540000      0.0043739
      3.8550000      0.0043729
      3.8560000      0.0043731
      3.8570000      0.0043767
      3.8580000      0.0043763
      3.8590000      0.0043783
      3.8600000      0.0043739
      3.8610000      0.0043789
      3.8620000      0.0043807
      3.8630000      0.0043769
      3.8640000      0.0043816
      3.8650000      0.0043812
      3.8660000      0.0043815
      3.8670000      0.0043824
      3.8680000      0.0043815
      3.8690000      0.0043819
      3.8700000      0.0043850
      3.8710000      0.0043855
      3.8720000      0.0043847
      3.8730000      0.0043889
      3.8740000      0.0043891
      3.8750000      0.0043908
      3.8760000      0.0043914
      3.8770000      0.0043926
      3.8780000      0.0043925
      3.8790000      0.0043918
      3.8800000      0.0043943
      3.8810000      0.0043949
      3.8820000      0.0043953
      3.8830000      0.0043931
      3.8840000      0.0043961
      3.8850000      0.0043961
      3.8860000      0.0043982
      3.8870000      0.0043966
      3.8880000      0.0043990
      3.8890000      0.0044012
      3.8900000      0.0043991
      3.8910000      0.0044026
      3.8920000      0.0044015
      3.8930000      0.0044028
      3.8940000      0.0044024
      3.8950000      0.0043994
      3.8960000      0.0044000
      3.8970000      0.0044007
      3.8980000      0.0044035
      3.8990000      0.0044029
      3.9000000      0.0044040
      3.9010000      0.0044044
      3.9020000      0.0044061
      3.9030000      0.0044043
      3.9040000      0.0044068
      3.9050000      0.0044089
      3.9060000      0.0044109
      3.9070000      0.0044078
      3.9080000      0.0044078
      3.9090000      0.0044095
      3.9100000      0.0044091
      3.9110000      0.0044144
      3.9120000      0.0044126
      3.9130000      0.0044152
      3.9140000      0.0044139
      3.9150000      0.0044120
      3.9160000      0.0044125
      3.9170000      0.0044155
      3.9180000      0.0044130
      3.9190000      0.0044125
      3.9200000      0.0044161
      3.9210000      0.0044170
      3.9220000      0.0044183
      3.9230000      0.0044174
      3.9240000      0.0044182
      3.9250000      0.0044172
      3.9260000      0.0044189
      3.9270000      0.0044216
      3.9280000      0.0044228
      3.9290000      0.0044212
      3.9300000      0.0044206
      3.9310000      0.0044229
      3.9320000      0.0044219
      3.9330000      0.0044230
      3.9340000      0.0044261
      3.9350000      0.0044231
      3.9360000      0.0044235
      3.9370000      0.0044270
      3.9380000      0.0044274
      3.9390000      0.0044271
      3.9400000      0.0044295
      3.9410000      0.0044280
      3.9420000      0.0044305
      3.9430000      0.0044290
      3.9440000      0.0044285
      3.9450000      0.0044322
      3.9460000      0.0044337
      3.9470000      0.0044335
      3.9480000      0.0044318
      3.9490000      0.0044323
      3.9500000      0.0044368
      3.9510000      0.0044365
      3.9520000      0.0044337
      3.9530000      0.0044348
      3.9540000      0.0044362
      3.9550000      0.0044373
      3.9560000      0.0044369
      3.9570000      0.0044379
      3.9580000      0.0044393
      3.9590000      0.0044394
      3.9600000      0.0044400
      3.9610000      0.0044374
      3.9620000      0.0044404
      3.9630000      0.0044401
      3.9640000      0.0044440
      3.9650000      0.0044415
      3.9660000      0.0044417
      3.9670000      0.0044445
      3.9680000      0.0044407
      3.9690000      0.0044423
      3.9700000      0.0044410
      3.9710000      0.0044429
      3.9720000      0.0044443
      3.9730000      0.0044406
      3.9740000      0.0044448
      3.9750000      0.0044437
      3.9760000      0.0044436
      3.9770000      0.0044432
      3.9780000      0.0044437
      3.9790000      0.0044451
      3.9800000      0.0044443
      3.9810000      0.0044436
      3.9820000      0.0044443
      3.9830000      0.0044480
      3.9840000      0.0044462
      3.9850000      0.0044467
      3.9860000      0.0044494
      3.9870000      0.0044483
      3.9880000      0.0044489
      3.9890000      0.0044506
      3.9900000      0.0044523
      3.9910000      0.0044505
      3.9920000      0.0044507
      3.9930000      0.0044503
      3.9940000      0.0044525
      3.9950000      0.0044535
      3.9960000      0.0044551
      3.9970000      0.0044571
      3.9980000      0.0044553
      3.9990000      0.0044538
      4.0000000      0.0044565
      4.0010000      0.0044538
      4.0020000      0.0044571
      4.0030000      0.0044593
      4.0040000      0.0044580
      4.0050000      0.0044590
      4.0060000      0.0044623
      4.0070000      0.0044580
      4.0080000      0.0044585
      4.0090000      0.0044606
      4.0100000      0.0044616
      4.0110000      0.0044639
      4.0120000      0.0044601
      4.0130000      0.0044615
      4.0140000      0.0044624
      4.0150000      0.0044622
      4.0160000      0.0044647
      4.0170000      0.0044638
      4.0180000      0.0044684
      4.0190000      0.0044663
      4.0200000      0.0044687
      4.0210000      0.0044682
      4.0220000      0.0044663
      4.0230000      0.0044679
      4.0240000      0.0044653
      4.0250000      0.0044671
      4.0260000      0.0044698
      4.0270000      0.0044684
      4.0280000      0.0044701
      4.0290000      0.0044706
      4.0300000      0.0044691
      4.0310000      0.0044741
      4.0320000      0.0044724
      4.0330000      0.0044720
      4.0340000      0.0044742
      4.0350000      0.0044738
      4.0360000      0.0044732
      4.0370000      0.0044727
      4.0380000      0.0044760
      4.0390000      0.0044792
      4.0400000      0.0044763
      4.0410000      0.0044771
      4.0420000      0.0044780
      4.0430000      0.0044773
      4.0440000      0.0044789
      4.0450000      0.0044793
      4.0460000      0.0044803
      4.0470000      0.0044795
      4.0480000      0.0044807
      4.0490000      0.0044821
      4.0500000      0.0044836
      4.0510000      0.0044844
      4.0520000      0.0044839
      4.0530000      0.0044872
      4.0540000      0.0044841
      4.0550000      0.0044853
      4.0560000      0.0044853
      4.0570000      0.0044851
      4.0580000      0.0044871
      4.0590000      0.0044871
      4.0600000      0.0044907
      4.0610000      0.0044940
      4.0620000      0.0044913
      4.0630000      0.0044921
      4.0640000      0.0044902
      4.0650000      0.0044942
      4.0660000      0.0044916
      4.0670000      0.0044926
      4.0680000      0.0044944
      4.0690000      0.0044929
      4.0700000      0.0044903
      4.0710000      0.0044956
      4.0720000      0.0044954
      4.0730000      0.0044946
      4.0740000      0.0044965
      4.0750000      0.0044986
      4.0760000      0.0044940
      4.0770000      0.0044962
      4.0780000      0.0044965
      4.0790000      0.0044984
      4.0800000      0.0045010
      4.0810000      0.0045013
      4.0820000      0.0045021
      4.0830000      0.0045013
      4.0840000      0.0045014
      4.0850000      0.0045045
      4.0860000      0.0045035
      4.0870000      0.0045048
      4.0880000      0.0045040
      4.0890000      0.0045071
      4.0900000      0.0045063
      4.0910000      0.0045078
      4.0920000      0.0045064
      4.0930000      0.0045103
      4.0940000      0.0045103
      4.0950000      0.0045101
      4.0960000      0.0045098
      4.0970000      0.0045089
      4.0980000      0.0045132
      4.0990000      0.0045146
      4.1000000      0.0045125
      4.1010000      0.0045118
      4.1020000      0.0045139
      4.1030000      0.0045151
      4.1040000      0.0045153
      4.1050000      0.0045152
      4.1060000      0.0045150
      4.1070000      0.0045174
      4.1080000      0.0045179
      4.1090000      0.0045174
      4.1100000      0.0045202
      4.1110000      0.0045188
      4.1120000      0.0045229
      4.1130000      0.0045231
      4.1140000      0.0045228
      4.1150000      0.0045235
      4.1160000      0.0045206
      4.1170000      0.0045233
      4.1180000      0.0045230
      4.1190000      0.0045232
      4.1200000      0.0045240
      4.1210000      0.0045244
      4.1220000      0.0045256
      4.1230000      0.0045260
      4.1240000      0.0045260
      4.1250000      0.0045268
      4.1260000      0.0045265
      4.1270000      0.0045293
      4.1280000      0.0045304
      4.1290000      0.0045303
      4.1300000      0.0045307
      4.1310000      0.0045325
      4.1320000      0.0045309
      4.1330000      0.0045306
      4.1340000      0.0045324
      4.1350000      0.0045362
      4.1360000      0.0045323
      4.1370000      0.0045353
      4.1380000      0.0045371
      4.1390000      0.0045354
      4.1400000      0.0045346
      4.1410000      0.0045363
      4.1420000      0.0045372
      4.1430000      0.0045357
      4.1440000      0.0045377
      4.1450000      0.0045370
      4.1460000      0.0045412
      4.1470000      0.0045376
      4.1480000      0.0045421
      4.1490000      0.0045405
      4.1500000      0.0045439
      4.1510000      0.0045429
      4.1520000      0.0045461
      4.1530000      0.0045450
      4.1540000      0.0045454
      4.1550000      0.0045462
      4.1560000      0.0045473
      4.1570000      0.0045456
      4.1580000      0.0045495
      4.1590000      0.0045494
      4.1600000      0.0045514
      4.1610000      0.0045479
      4.1620000      0.0045533
      4.1630000      0.0045529
      4.1640000      0.0045529
      4.1650000      0.0045568
      4.1660000      0.0045524
      4.1670000      0.0045551
      4.1680000      0.0045556
      4.1690000      0.0045549
      4.1700000      0.0045541
      4.1710000      0.0045564
      4.1720000      0.0045560
      4.1730000      0.0045578
      4.1740000      0.0045583
      4.1750000      0.0045598
      4.1760000      0.0045583
      4.1770000      0.0045598
      4.1780000      0.0045587
      4.1790000      0.0045608
      4.1800000      0.0045583
      4.1810000      0.0045602
      4.1820000      0.0045601
      4.1830000      0.0045598
      4.1840000      0.0045611
      4.1850000      0.0045622
      4.1860000      0.0045659
      4.1870000      0.0045615
      4.1880000      0.0045630
      4.1890000      0.0045676
      4.1900000      0.0045638
      4.1910000      0.0045663
      4.1920000      0.0045663
      4.1930000      0.0045684
      4.1940000      0.0045705
      4.1950000      0.0045714
      4.1960000      0.0045678
      4.1970000      0.0045677
      4.1980000      0.0045728
      4.1990000      0.0045720
      4.2000000      0.0045737
      4.2010000      0.0045731
      4.2020000      0.0045759
      4.2030000      0.0045766
      4.2040000      0.0045766
      4.2050000      0.0045767
      4.2060000      0.0045784
      4.2070000      0.0045804
      4.2080000      0.0045805
      4.2090000      0.0045825
      4.2100000      0.0045808
      4.2110000      0.0045819
      4.2120000      0.0045836
      4.2130000      0.0045851
      4.2140000      0.0045848
      4.2150000      0.0045846
      4.2160000      0.0045834
      4.2170000      0.0045845
      4.2180000      0.0045864
      4.2190000      0.0045835
      4.2200000      0.0045887
      4.2210000      0.0045870
      4.2220000      0.0045855
      4.2230000      0.0045898
      4.2240000      0.0045889
      4.2250000      0.0045915
      4.2260000      0.0045922
      4.2270000      0.0045887
      4.2280000      0.0045879
      4.2290000      0.0045879
      4.2300000      0.0045898
      4.2310000      0.0045901
      4.2320000      0.0045909
      4.2330000      0.0045914
      4.2340000      0.0045900
      4.2350000      0.0045903
      4.2360000      0.0045935
      4.2370000      0.0045896
      4.2380000      0.0045905
      4.2390000      0.0045917
      4.2400000      0.0045905
      4.2410000      0.0045904
      4.2420000      0.0045926
      4.2430000      0.0045931
      4.2440000      0.0045933
      4.2450000      0.0045941
      4.2460000      0.0045960
      4.2470000      0.0045954
      4.2480000      0.0045955
      4.2490000      0.0045969
      4.2500000      0.0045963
      4.2510000      0.0045962
      4.2520000      0.0046004
      4.2530000      0.0046016
      4.2540000      0.0046009
      4.2550000      0.0046003
      4.2560000      0.0046000
      4.2570000      0.0046001
      4.2580000      0.0046016
      4.2590000      0.0046020
      4.2600000      0.0046030
      4.2610000      0.0046033
      4.2620000      0.0046006
      4.2630000      0.0046039
      4.2640000      0.0046054
      4.2650000      0.0046074
      4.2660000      0.0046066
      4.2670000      0.0046058
      4.2680000      0.0046055
      4.2690000      0.0046083
      4.2700000      0.0046098
      4.2710000      0.0046085
      4.2720000      0.0046080
      4.2730000      0.0046080
      4.2740000      0.0046094
      4.2750000      0.0046113
      4.2760000      0.0046105
      4.2770000      0.0046131
      4.2780000      0.0046137
      4.2790000      0.0046149
      4.2800000      0.0046144
      4.2810000      0.0046146
      4.2820000      0.0046161
      4.2830000      0.0046138
      4.2840000      0.0046175
      4.2850000      0.0046206
      4.2860000      0.0046188
      4.2870000      0.0046149
      4.2880000      0.0046171
      4.2890000      0.0046177
      4.2900000      0.0046180
      4.2910000      0.0046210
      4.2920000      0.0046152
      4.2930000      0.0046191
      4.2940000      0.0046196
      4.2950000      0.0046226
      4.2960000      0.0046221
      4.2970000      0.0046223
      4.2980000      0.0046249
      4.2990000      0.0046247
      4.3000000      0.0046212
      4.3010000      0.0046229
      4.3020000      0.0046240
      4.3030000      0.0046276
      4.3040000      0.0046264
      4.3050000      0.0046261
      4.3060000      0.0046279
      4.3070000      0.0046275
      4.3080000      0.0046273
      4.3090000      0.0046266
      4.3100000      0.0046258
      4.3110000      0.0046308
      4.3120000      0.0046268
      4.3130000      0.0046316
      4.3140000      0.0046312
      4.3150000      0.0046300
      4.3160000      0.0046340
      4.3170000      0.0046313
      4.3180000      0.0046341
      4.3190000      0.0046309
      4.3200000      0.0046330
      4.3210000      0.0046339
      4.3220000      0.0046338
      4.3230000      0.0046376
      4.3240000      0.0046352
      4.3250000      0.0046336
      4.3260000      0.0046353
      4.3270000      0.0046366
      4.3280000      0.0046393
      4.3290000      0.0046377
      4.3300000      0.0046382
      4.3310000      0.0046376
      4.3320000      0.0046408
      4.3330000      0.0046380
      4.3340000      0.0046435
      4.3350000      0.0046410
      4.3360000      0.0046435
      4.3370000      0.0046431
      4.3380000      0.0046442
      4.3390000      0.0046437
      4.3400000      0.0046438
      4.3410000      0.0046463
      4.3420000      0.0046455
      4.3430000      0.0046480
      4.3440000      0.0046475
      4.3450000      0.0046491
      4.3460000      0.0046486
      4.3470000      0.0046508
      4.3480000      0.0046481
      4.3490000      0.0046499
      4.3500000      0.0046530
      4.3510000      0.0046514
      4.3520000      0.0046524
      4.3530000      0.0046520
      4.3540000      0.0046526
      4.3550000      0.0046522
      4.3560000      0.0046507
      4.3570000      0.0046562
      4.3580000      0.0046548
      4.3590000      0.0046523
      4.3600000      0.0046555
      4.3610000      0.0046545
      4.3620000      0.0046579
      4.3630000      0.0046585
      4.3640000      0.0046563
      4.3650000      0.0046586
      4.3660000      0.0046561
      4.3670000      0.0046588
      4.3680000      0.0046565
      4.3690000      0.0046613
      4.3700000      0.0046612
      4.3710000      0.0046627
      4.3720000      0.0046636
      4.3730000      0.0046629
      4.3740000      0.0046630
      4.3750000      0.0046644
      4.3760000      0.0046620
      4.3770000      0.0046636
      4.3780000      0.0046668
      4.3790000      0.0046652
      4.3800000      0.0046679
      4.3810000      0.0046646
      4.3820000      0.0046676
      4.3830000      0.0046677
      4.3840000      0.0046703
      4.3850000      0.0046676
      4.3860000      0.0046704
      4.3870000      0.0046672
      4.3880000      0.0046694
      4.3890000      0.0046702
      4.3900000      0.0046672
      4.3910000      0.0046711
      4.3920000      0.0046740
      4.3930000      0.0046718
      4.3940000      0.0046717
      4.3950000      0.0046721
      4.3960000      0.0046714
      4.3970000      0.0046723
      4.3980000      0.0046737
      4.3990000      0.0046740
      4.4000000      0.0046735
      4.4010000      0.0046740
      4.4020000      0.0046715
      4.4030000      0.0046759
      4.4040000      0.0046760
      4.4050000      0.0046754
      4.4060000      0.0046777
      4.4070000      0.0046760
      4.4080000      0.0046771
      4.4090000      0.0046776
      4.4100000      0.0046765
      4.4110000      0.0046787
      4.4120000      0.0046772
      4.4130000      0.0046797
      4.4140000      0.0046797
      4.4150000      0.0046832
      4.4160000      0.0046821
      4.4170000      0.0046831
      4.4180000      0.0046854
      4.4190000      0.0046867
      4.4200000      0.0046852
      4.4210000      0.0046869
      4.4220000      0.0046884
      4.4230000      0.0046886
      4.4240000      0.0046915
      4.4250000      0.0046905
      4.4260000      0.0046912
      4.4270000      0.0046880
      4.4280000      0.0046903
      4.4290000      0.0046941
      4.4300000      0.0046929
      4.4310000      0.0046938
      4.4320000      0.0046925
      4.4330000      0.0046964
      4.4340000      0.0046975
      4.4350000      0.0047018
      4.4360000      0.0046978
      4.4370000      0.0047003
      4.4380000      0.0046976
      4.4390000      0.0047018
      4.4400000      0.0047017
      4.4410000      0.0047031
      4.4420000      0.0047041
      4.4430000      0.0047044
      4.4440000      0.0047031
      4.4450000      0.0047044
      4.4460000      0.0047049
      4.4470000      0.0047061
      4.4480000      0.0047030
      4.4490000      0.0047064
      4.4500000      0.0047081
      4.4510000      0.0047079
      4.4520000      0.0047073
      4.4530000      0.0047081
      4.4540000      0.0047096
      4.4550000      0.0047044
      4.4560000      0.0047099
      4.4570000      0.0047090
      4.4580000      0.0047121
      4.4590000      0.0047095
      4.4600000      0.0047100
      4.4610000      0.0047127
      4.4620000      0.0047105
      4.4630000      0.0047132
      4.4640000      0.0047114
      4.4650000      0.0047113
      4.4660000      0.0047143
      4.4670000      0.0047149
      4.4680000      0.0047164
      4.4690000      0.0047163
      4.4700000      0.0047150
      4.4710000      0.0047178
      4.4720000      0.0047169
      4.4730000      0.0047204
      4.4740000      0.0047168
      4.4750000      0.0047222
      4.4760000      0.0047199
      4.4770000      0.0047237
      4.4780000      0.0047235
      4.4790000      0.0047221
      4.4800000      0.0047246
      4.4810000      0.0047234
      4.4820000      0.0047236
      4.4830000      0.0047227
      4.4840000      0.0047239
      4.4850000      0.0047242
      4.4860000      0.0047270
      4.4870000      0.0047279
      4.4880000      0.0047248
      4.4890000      0.0047277
      4.4900000      0.0047304
      4.4910000      0.0047264
      4.4920000      0.0047277
      4.4930000      0.0047295
      4.4940000      0.0047298
      4.4950000      0.0047279
      4.4960000      0.0047278
      4.4970000      0.0047329
      4.4980000      0.0047312
      4.4990000      0.0047325
      4.5000000      0.0047339
      4.5010000      0.0047308
      4.5020000      0.0047315
      4.5030000      0.0047349
      4.5040000      0.0047338
      4.5050000      0.0047333
      4.5060000      0.0047363
      4.5070000      0.0047350
      4.5080000      0.0047351
      4.5090000      0.0047370
      4.5100000      0.0047357
      4.5110000      0.0047411
      4.5120000      0.0047387
      4.5130000      0.0047448
      4.5140000      0.0047409
      4.5150000      0.0047457
      4.5160000      0.0047442
      4.5170000      0.0047439
      4.5180000      0.0047443
      4.5190000      0.0047453
      4.5200000      0.0047439
      4.5210000      0.0047434
      4.5220000      0.0047464
      4.5230000      0.0047464
      4.5240000      0.0047482
      4.5250000      0.0047457
      4.5260000      0.0047498
      4.5270000      0.0047487
      4.5280000      0.0047493
      4.5290000      0.0047544
      4.5300000      0.0047499
      4.5310000      0.0047490
      4.5320000      0.0047476
      4.5330000      0.0047503
      4.5340000      0.0047508
      4.5350000      0.0047489
      4.5360000      0.0047514
      4.5370000      0.0047513
      4.5380000      0.0047555
      4.5390000      0.0047534
      4.5400000      0.0047542
      4.5410000      0.0047515
      4.5420000      0.0047566
      4.5430000      0.0047526
      4.5440000      0.0047572
      4.5450000      0.0047559
      4.5460000      0.0047586
      4.5470000      0.0047561
      4.5480000      0.0047536
      4.5490000      0.0047554
      4.5500000      0.0047571
      4.5510000      0.0047564
      4.5520000      0.0047586
      4.5530000      0.0047572
      4.5540000      0.0047621
      4.5550000      0.0047607
      4.5560000      0.0047611
      4.5570000      0.0047582
      4.5580000      0.0047624
      4.5590000      0.0047641
      4.5600000      0.0047642
      4.5610000      0.0047637
      4.5620000      0.0047647
      4.5630000      0.0047615
      4.5640000      0.0047636
      4.5650000      0.0047650
      4.5660000      0.0047650
      4.5670000      0.0047651
      4.5680000      0.0047672
      4.5690000      0.0047672
      4.5700000      0.0047675
      4.5710000      0.0047646
      4.5720000      0.0047677
      4.5730000      0.0047668
      4.5740000      0.0047698
      4.5750000      0.0047685
      4.5760000      0.0047723
      4.5770000      0.0047702
      4.5780000      0.0047702
      4.5790000      0.0047718
      4.5800000      0.0047703
      4.5810000      0.0047711
      4.5820000      0.0047720
      4.5830000      0.0047739
      4.5840000      0.0047747
      4.5850000      0.0047763
      4.5860000      0.0047755
      4.5870000      0.0047722
      4.5880000      0.0047764
      4.5890000      0.0047751
      4.5900000      0.0047766
      4.5910000      0.0047782
      4.5920000      0.0047801
      4.5930000      0.0047731
      4.5940000      0.0047793
      4.5950000      0.0047767
      4.5960000      0.0047835
      4.5970000      0.0047807
      4.5980000      0.0047810
      4.5990000      0.0047835
      4.6000000      0.0047822
      4.6010000      0.0047828
      4.6020000      0.0047845
      4.6030000      0.0047856
      4.6040000      0.0047852
      4.6050000      0.0047858
      4.6060000      0.0047877
      4.6070000      0.0047863
      4.6080000      0.0047852
      4.6090000      0.0047873
      4.6100000      0.0047895
      4.6110000      0.0047882
      4.6120000      0.0047873
      4.6130000      0.0047882
      4.6140000      0.0047898
      4.6150000      0.0047883
      4.6160000      0.0047922
      4.6170000      0.0047906
      4.6180000      0.0047909
      4.6190000      0.0047919
      4.6200000      0.0047922
      4.6210000      0.0047937
      4.6220000      0.0047920
      4.6230000      0.0047941
      4.6240000      0.0047964
      4.6250000      0.0047934
      4.6260000      0.0047952
      4.6270000      0.0047980
      4.6280000      0.0047960
      4.6290000      0.0047947
      4.6300000      0.0047970
      4.6310000      0.0047980
      4.6320000      0.0047979
      4.6330000      0.0048010
      4.6340000      0.0047966
      4.6350000      0.0048014
      4.6360000      0.0047986
      4.6370000      0.0048013
      4.6380000      0.0048026
      4.6390000      0.0047990
      4.6400000      0.0048023
      4.6410000      0.0048016
      4.6420000      0.0048044
      4.6430000      0.0048035
      4.6440000      0.0048023
      4.6450000      0.0048004
      4.6460000      0.0048045
      4.6470000      0.0048030
      4.6480000      0.0048036
      4.6490000      0.0048061
      4.6500000      0.0048025
      4.6510000      0.0048018
      4.6520000      0.0048064
      4.6530000      0.0048069
      4.6540000      0.0048056
      4.6550000      0.0048055
      4.6560000      0.0048084
      4.6570000      0.0048134
      4.6580000      0.0048096
      4.6590000      0.0048081
      4.6600000      0.0048102
      4.6610000      0.0048102
      4.6620000      0.0048103
      4.6630000      0.0048107
      4.6640000      0.0048120
      4.6650000      0.0048123
      4.6660000      0.0048105
      4.6670000      0.0048135
      4.6680000      0.0048129
      4.6690000      0.0048128
      4.6700000      0.0048132
      4.6710000      0.0048155
      4.6720000      0.0048151
      4.6730000      0.0048150
      4.6740000      0.0048182
      4.6750000      0.0048166
      4.6760000      0.0048199
      4.6770000      0.0048182
      4.6780000      0.0048220
      4.6790000      0.0048197
      4.6800000      0.0048203
      4.6810000      0.0048208
      4.6820000      0.0048201
      4.6830000      0.0048188
      4.6840000      0.0048222
      4.6850000      0.0048216
      4.6860000      0.0048214
      4.6870000      0.0048210
      4.6880000      0.0048249
      4.6890000      0.0048239
      4.6900000      0.0048241
      4.6910000      0.0048262
      4.6920000      0.0048226
      4.6930000      0.0048244
      4.6940000      0.0048280
      4.6950000      0.0048266
      4.6960000      0.0048288
      4.6970000      0.0048261
      4.6980000      0.0048289
      4.6990000      0.0048270
      4.7000000      0.0048277
      4.7010000      0.0048271
      4.7020000      0.0048292
      4.7030000      0.0048252
      4.7040000      0.0048316
      4.7050000      0.0048281
      4.7060000      0.0048301
      4.7070000      0.0048302
      4.7080000      0.0048330
      4.7090000      0.0048281
      4.7100000      0.0048311
      4.7110000      0.0048316
      4.7120000      0.0048355
      4.7130000      0.0048321
      4.7140000      0.0048326
      4.7150000      0.0048337
      4.7160000      0.0048344
      4.7170000      0.0048347
      4.7180000      0.0048350
      4.7190000      0.0048350
      4.7200000      0.0048345
      4.7210000      0.0048386
      4.7220000      0.0048383
      4.7230000      0.0048394
      4.7240000      0.0048405
      4.7250000      0.0048376
      4.7260000      0.0048412
      4.7270000      0.0048408
      4.7280000      0.0048419
      4.7290000      0.0048397
      4.7300000      0.0048429
      4.7310000      0.0048441
      4.7320000      0.0048439
      4.7330000      0.0048469
      4.7340000      0.0048430
      4.7350000      0.0048469
      4.7360000      0.0048462
      4.7370000      0.0048483
      4.7380000      0.0048505
      4.7390000      0.0048482
      4.7400000      0.0048473
      4.7410000      0.0048453
      4.7420000      0.0048487
      4.7430000      0.0048515
      4.7440000      0.0048525
      4.7450000      0.0048508
      4.7460000      0.0048553
      4.7470000      0.0048560
      4.7480000      0.0048552
      4.7490000      0.0048556
      4.7500000      0.0048548
      4.7510000      0.0048581
      4.7520000      0.0048574
      4.7530000      0.0048590
      4.7540000      0.0048618
      4.7550000      0.0048582
      4.7560000      0.0048595
      4.7570000      0.0048618
      4.7580000      0.0048604
      4.7590000      0.0048629
      4.7600000      0.0048598
      4.7610000      0.0048592
      4.7620000      0.0048606
      4.7630000      0.0048615
      4.7640000      0.0048620
      4.7650000      0.0048644
      4.7660000      0.0048631
      4.7670000      0.0048668
      4.7680000      0.0048656
      4.7690000      0.0048638
      4.7700000      0.0048637
      4.7710000      0.0048637
      4.7720000      0.0048660
      4.7730000      0.0048681
      4.7740000      0.0048674
      4.7750000      0.0048698
      4.7760000      0.0048694
      4.7770000      0.0048697
      4.7780000      0.0048725
      4.7790000      0.0048699
      4.7800000      0.0048711
      4.7810000      0.0048685
      4.7820000      0.0048736
      4.7830000      0.0048697
      4.7840000      0.0048755
      4.7850000      0.0048720
      4.7860000      0.0048748
      4.7870000      0.0048765
      4.7880000      0.0048741
      4.7890000      0.0048781
      4.7900000      0.0048760
      4.7910000      0.0048743
      4.7920000      0.0048779
      4.7930000      0.0048754
      4.7940000      0.0048784
      4.7950000      0.0048817
      4.7960000      0.0048819
      4.7970000      0.0048811
      4.7980000      0.0048810
      4.7990000      0.0048806
      4.8000000      0.0048813
      4.8010000      0.0048840
      4.8020000      0.0048834
      4.8030000      0.0048826
      4.8040000      0.0048842
      4.8050000      0.0048841
      4.8060000      0.0048872
      4.8070000      0.0048877
      4.8080000      0.0048842
      4.8090000      0.0048873
      4.8100000      0.0048854
      4.8110000      0.0048855
      4.8120000      0.0048866
      4.8130000      0.0048856
      4.8140000      0.0048846
      4.8150000      0.0048864
      4.8160000      0.0048874
      4.8170000      0.0048900
      4.8180000      0.0048893
      4.8190000      0.0048915
      4.8200000      0.0048916
      4.8210000      0.0048884
      4.8220000      0.0048912
      4.8230000      0.0048929
      4.8240000      0.0048929
      4.8250000      0.0048954
      4.8260000      0.0048962
      4.8270000      0.0048991
      4.8280000      0.0048991
      4.8290000      0.0048993
      4.8300000      0.0048978
      4.8310000      0.0049002
      4.8320000      0.0048994
      4.8330000      0.0049025
      4.8340000      0.0049042
      4.8350000      0.0049011
      4.8360000      0.0049018
      4.8370000      0.0049025
      4.8380000      0.0049038
      4.8390000      0.0049033
      4.8400000      0.0049062
      4.8410000      0.0049024
      4.8420000      0.0049037
      4.8430000      0.0049052
      4.8440000      0.0049050
      4.8450000      0.0049065
      4.8460000      0.0049114
      4.8470000      0.0049075
      4.8480000      0.0049085
      4.8490000      0.0049106
      4.8500000      0.0049093
      4.8510000      0.0049104
      4.8520000      0.0049115
      4.8530000      0.0049149
      4.8540000      0.0049088
      4.8550000      0.0049114
      4.8560000      0.0049102
      4.8570000      0.0049132
      4.8580000      0.0049145
      4.8590000      0.0049105
      4.8600000      0.0049098
      4.8610000      0.0049134
      4.8620000      0.0049118
      4.8630000      0.0049120
      4.8640000      0.0049141
      4.8650000      0.0049146
      4.8660000      0.0049115
      4.8670000      0.0049156
      4.8680000      0.0049161
      4.8690000      0.0049187
      4.8700000      0.0049179
      4.8710000      0.0049171
      4.8720000      0.0049165
      4.8730000      0.0049184
      4.8740000      0.0049182
      4.8750000      0.0049185
      4.8760000      0.0049206
      4.8770000      0.0049196
      4.8780000      0.0049178
      4.8790000      0.0049258
      4.8800000      0.0049227
      4.8810000      0.0049252
      4.8820000      0.0049234
      4.8830000      0.0049237
      4.8840000      0.0049241
      4.8850000      0.0049265
      4.8860000      0.0049265
      4.8870000      0.0049235
      4.8880000      0.0049255
      4.8890000      0.0049280
      4.8900000      0.0049290
      4.8910000      0.0049292
      4.8920000      0.0049288
      4.8930000      0.0049308
      4.8940000      0.0049316
      4.8950000      0.0049343
      4.8960000      0.0049334
      4.8970000      0.0049329
      4.8980000      0.0049343
      4.8990000      0.0049346
      4.9000000      0.0049368
      4.9010000      0.0049355
      4.9020000      0.0049366
      4.9030000      0.0049374
      4.9040000      0.0049357
      4.9050000      0.0049377
      4.9060000      0.0049368
      4.9070000      0.0049417
      4.9080000      0.0049379
      4.9090000      0.0049406
      4.9100000      0.0049417
      4.9110000      0.0049423
      4.9120000      0.0049410
      4.9130000      0.0049424
      4.9140000      0.0049433
      4.9150000      0.0049424
      4.9160000      0.0049443
      4.9170000      0.0049440
      4.9180000      0.0049445
      4.9190000      0.0049447
      4.9200000      0.0049425
      4.9210000      0.0049465
      4.9220000      0.0049451
      4.9230000      0.0049488
      4.9240000      0.0049494
      4.9250000      0.0049484
      4.9260000      0.0049462
      4.9270000      0.0049510
      4.9280000      0.0049472
      4.9290000      0.0049481
      4.9300000      0.0049479
      4.9310000      0.0049516
      4.9320000      0.0049504
      4.9330000      0.0049515
      4.9340000      0.0049487
      4.9350000      0.0049473
      4.9360000      0.0049501
      4.9370000      0.0049483
      4.9380000      0.0049532
      4.9390000      0.0049550
      4.9400000      0.0049531
      4.9410000      0.0049576
      4.9420000      0.0049572
      4.9430000      0.0049581
      4.9440000      0.0049570
      4.9450000      0.0049592
      4.9460000      0.0049556
      4.9470000      0.0049567
      4.9480000      0.0049607
      4.9490000      0.0049594
      4.9500000      0.0049599
      4.9510000      0.0049581
      4.9520000      0.0049613
      4.9530000      0.0049580
      4.9540000      0.0049606
      4.9550000      0.0049598
      4.9560000      0.0049615
      4.9570000      0.0049603
      4.9580000      0.0049606
      4.9590000      0.0049610
      4.9600000      0.0049623
      4.9610000      0.0049641
      4.9620000      0.0049644
      4.9630000      0.0049641
      4.9640000      0.0049620
      4.9650000      0.0049647
      4.9660000      0.0049673
      4.9670000      0.0049696
      4.9680000      0.0049675
      4.9690000      0.0049713
      4.9700000      0.0049710
      4.9710000      0.0049715
      4.9720000      0.0049730
      4.9730000      0.0049684
      4.9740000      0.0049722
      4.9750000      0.0049706
      4.9760000      0.0049737
      4.9770000      0.0049722
      4.9780000      0.0049730
      4.9790000      0.0049738
      4.9800000      0.0049720
      4.9810000      0.0049726
      4.9820000      0.0049783
      4.9830000      0.0049734
      4.9840000      0.0049783
      4.9850000      0.0049760
      4.9860000      0.0049798
      4.9870000      0.0049790
      4.9880000      0.0049811
      4.9890000      0.0049820
      4.9900000      0.0049855
      4.9910000      0.0049856
      4.9920000      0.0049819
      4.9930000      0.0049906
      4.9940000      0.0049856
      4.9950000      0.0049863
      4.9960000      0.0049866
      4.9970000      0.0049872
      4.9980000      0.0049851
      4.9990000      0.0049886
      5.0000000      0.0049902
      5.0010000      0.0049899
      5.0020000      0.0049894
      5.0030000      0.0049944
      5.0040000      0.0049871
      5.0050000      0.0049913
      5.0060000      0.0049929
      5.0070000      0.0049948
      5.0080000      0.0049922
      5.0090000      0.0049976
      5.0100000      0.0049946
      5.0110000      0.0049954
      5.0120000      0.0049967
      5.0130000      0.0049951
      5.0140000      0.0049973
      5.0150000      0.0049980
      5.0160000      0.0049975
      5.0170000      0.0049999
      5.0180000      0.0050001
      5.0190000      0.0050002
      5.0200000      0.0049986
      5.0210000      0.0050022
      5.0220000      0.0049989
      5.0230000      0.0049973
      5.0240000      0.0050002
      5.0250000      0.0049979
      5.0260000      0.0050005
      5.0270000      0.0050006
      5.0280000      0.0050026
      5.0290000      0.0050024
      5.0300000      0.0050014
      5.0310000      0.0050009
      5.0320000      0.0050037
      5.0330000      0.0050049
      5.0340000      0.0050059
      5.0350000      0.0050048
      5.0360000      0.0050098
      5.0370000      0.0050077
      5.0380000      0.0050097
      5.0390000      0.0050096
      5.0400000      0.0050097
      5.0410000      0.0050129
      5.0420000      0.0050066
      5.0430000      0.0050128
      5.0440000      0.0050104
      5.0450000      0.0050092
      5.0460000      0.0050137
      5.0470000      0.0050096
      5.0480000      0.0050119
      5.0490000      0.0050103
      5.0500000      0.0050109
      5.0510000      0.0050176
      5.0520000      0.0050129
      5.0530000      0.0050142
      5.0540000      0.0050119
      5.0550000      0.0050201
      5.0560000      0.0050149
      5.0570000      0.0050174
      5.0580000      0.0050169
      5.0590000      0.0050161
      5.0600000      0.0050137
      5.0610000      0.0050178
      5.0620000      0.0050175
      5.0630000      0.0050158
      5.0640000      0.0050168
      5.0650000      0.0050176
      5.0660000      0.0050192
      5.0670000      0.0050186
      5.0680000      0.0050186
      5.0690000      0.0050163
      5.0700000      0.0050181
      5.0710000      0.0050184
      5.0720000      0.0050195
      5.0730000      0.0050176
      5.0740000      0.0050243
      5.0750000      0.0050193
      5.0760000      0.0050227
      5.0770000      0.0050231
      5.0780000      0.0050219
      5.0790000      0.0050253
      5.0800000      0.0050219
      5.0810000      0.0050232
      5.0820000      0.0050233
      5.0830000      0.0050260
      5.0840000      0.0050270
      5.0850000      0.0050260
      5.0860000      0.0050291
      5.0870000      0.0050260
      5.0880000      0.0050303
      5.0890000      0.0050282
      5.0900000      0.0050300
      5.0910000      0.0050298
      5.0920000      0.0050309
      5.0930000      0.0050302
      5.0940000      0.0050328
      5.0950000      0.0050290
      5.0960000      0.0050293
      5.0970000      0.0050306
      5.0980000      0.0050325
      5.0990000      0.0050318
      5.1000000      0.0050344
      5.1010000      0.0050319
      5.1020000      0.0050330
      5.1030000      0.0050348
      5.1040000      0.0050359
      5.1050000      0.0050361
      5.1060000      0.0050375
      5.1070000      0.0050361
      5.1080000      0.0050396
      5.1090000      0.0050385
      5.1100000      0.0050345
      5.1110000      0.0050361
      5.1120000      0.0050416
      5.1130000      0.0050379
      5.1140000      0.0050383
      5.1150000      0.0050401
      5.1160000      0.0050383
      5.1170000      0.0050392
      5.1180000      0.0050401
      5.1190000      0.0050409
      5.1200000      0.0050370
      5.1210000      0.0050395
      5.1220000      0.0050408
      5.1230000      0.0050439
      5.1240000      0.0050449
      5.1250000      0.0050398
      5.1260000      0.0050437
      5.1270000      0.0050435
      5.1280000      0.0050438
      5.1290000      0.0050465
      5.1300000      0.0050464
      5.1310000      0.0050422
      5.1320000      0.0050470
      5.1330000      0.0050463
      5.1340000      0.0050469
      5.1350000      0.0050463
      5.1360000      0.0050456
      5.1370000      0.0050482
      5.1380000      0.0050438
      5.1390000      0.0050502
      5.1400000      0.0050499
      5.1410000      0.0050488
      5.1420000      0.0050501
      5.1430000      0.0050477
      5.1440000      0.0050516
      5.1450000      0.0050553
      5.1460000      0.0050505
      5.1470000      0.0050533
      5.1480000      0.0050549
      5.1490000      0.0050559
      5.1500000      0.0050557
      5.1510000      0.0050545
      5.1520000      0.0050563
      5.1530000      0.0050559
      5.1540000      0.0050570
      5.1550000      0.0050569
      5.1560000      0.0050575
      5.1570000      0.0050585
      5.1580000      0.0050630
      5.1590000      0.0050609
      5.1600000      0.0050614
      5.1610000      0.0050615
      5.1620000      0.0050634
      5.1630000      0.0050644
      5.1640000      0.0050624
      5.1650000      0.0050668
      5.1660000      0.0050632
      5.1670000      0.0050628
      5.1680000      0.0050649
      5.1690000      0.0050624
      5.1700000      0.0050652
      5.1710000      0.0050680
      5.1720000      0.0050647
      5.1730000      0.0050672
      5.1740000      0.0050661
      5.1750000      0.0050668
      5.1760000      0.0050713
      5.1770000      0.0050728
      5.1780000      0.0050706
      5.1790000      0.0050698
      5.1800000      0.0050694
      5.1810000      0.0050722
      5.1820000      0.0050731
      5.1830000      0.0050720
      5.1840000      0.0050745
      5.1850000      0.0050736
      5.1860000      0.0050740
      5.1870000      0.0050721
      5.1880000      0.0050747
      5.1890000      0.0050738
      5.1900000      0.0050753
      5.1910000      0.0050741
      5.1920000      0.0050755
      5.1930000      0.0050773
      5.1940000      0.0050787
      5.1950000      0.0050755
      5.1960000      0.0050767
      5.1970000      0.0050767
      5.1980000      0.0050768
      5.1990000      0.0050779
      5.2000000      0.0050760
      5.2010000      0.0050793
      5.2020000      0.0050775
      5.2030000      0.0050775
      5.2040000      0.0050813
      5.2050000      0.0050808
      5.2060000      0.0050817
      5.2070000      0.0050808
      5.2080000      0.0050812
      5.2090000      0.0050832
      5.2100000      0.0050843
      5.2110000      0.0050859
      5.2120000      0.0050850
      5.2130000      0.0050862
      5.2140000      0.0050877
      5.2150000      0.0050860
      5.2160000      0.0050862
      5.2170000      0.0050892
      5.2180000      0.0050882
      5.2190000      0.0050888
      5.2200000      0.0050895
      5.2210000      0.0050921
      5.2220000      0.0050888
      5.2230000      0.0050885
      5.2240000      0.0050885
      5.2250000      0.0050922
      5.2260000      0.0050920
      5.2270000      0.0050925
      5.2280000      0.0050901
      5.2290000      0.0050899
      5.2300000      0.0050934
      5.2310000      0.0050924
      5.2320000      0.0050936
      5.2330000      0.0050897
      5.2340000      0.0050925
      5.2350000      0.0050960
      5.2360000      0.0050953
      5.2370000      0.0050948
      5.2380000      0.0050942
      5.2390000      0.0050969
      5.2400000      0.0050962
      5.2410000      0.0050984
      5.2420000      0.0050999
      5.2430000      0.0050965
      5.2440000      0.0050980
      5.2450000      0.0050978
      5.2460000      0.0050991
      5.2470000      0.0050988
      5.2480000      0.0050992
      5.2490000      0.0050986
      5.2500000      0.0051004
      5.2510000      0.0050994
      5.2520000      0.0051013
      5.2530000      0.0051016
      5.2540000      0.0050998
      5.2550000      0.0051019
      5.2560000      0.0050981
      5.2570000      0.0051004
      5.2580000      0.0051031
      5.2590000      0.0050991
      5.2600000      0.0051026
      5.2610000      0.0051007
      5.2620000      0.0051018
      5.2630000      0.0051018
      5.2640000      0.0051032
      5.2650000      0.0051036
      5.2660000      0.0051048
      5.2670000      0.0051080
      5.2680000      0.0051063
      5.2690000      0.0051096
      5.2700000      0.0051060
      5.2710000      0.0051089
      5.2720000      0.0051093
      5.2730000      0.0051059
      5.2740000      0.0051103
      5.2750000      0.0051117
      5.2760000      0.0051094
      5.2770000      0.0051099
      5.2780000      0.0051141
      5.2790000      0.0051134
      5.2800000      0.0051116
      5.2810000      0.0051110
      5.2820000      0.0051157
      5.2830000      0.0051123
      5.2840000      0.0051162
      5.2850000      0.0051140
      5.2860000      0.0051184
      5.2870000      0.0051207
      5.2880000      0.0051169
      5.2890000      0.0051163
      5.2900000      0.0051190
      5.2910000      0.0051205
      5.2920000      0.0051203
      5.2930000      0.0051228
      5.2940000      0.0051234
      5.2950000      0.0051240
      5.2960000      0.0051205
      5.2970000      0.0051225
      5.2980000      0.0051242
      5.2990000      0.0051206
      5.3000000      0.0051275
      5.3010000      0.0051257
      5.3020000      0.0051268
      5.3030000      0.0051253
      5.3040000      0.0051298
      5.3050000      0.0051261
      5.3060000      0.0051291
      5.3070000      0.0051284
      5.3080000      0.0051296
      5.3090000      0.0051286
      5.3100000      0.0051278
      5.3110000      0.0051325
      5.3120000      0.0051336
      5.3130000      0.0051320
      5.3140000      0.0051332
      5.3150000      0.0051358
      5.3160000      0.0051313
      5.3170000      0.0051344
      5.3180000      0.0051328
      5.3190000      0.0051341
      5.3200000      0.0051347
      5.3210000      0.0051368
      5.3220000      0.0051377
      5.3230000      0.0051348
      5.3240000      0.0051382
      5.3250000      0.0051406
      5.3260000      0.0051421
      5.3270000      0.0051421
      5.3280000      0.0051416
      5.3290000      0.0051446
      5.3300000      0.0051417
      5.3310000      0.0051419
      5.3320000      0.0051455
      5.3330000      0.0051435
      5.3340000      0.0051449
      5.3350000      0.0051470
      5.3360000      0.0051486
      5.3370000      0.0051483
      5.3380000      0.0051447
      5.3390000      0.0051469
      5.3400000      0.0051460
      5.3410000      0.0051481
      5.3420000      0.0051466
      5.3430000      0.0051468
      5.3440000      0.0051516
      5.3450000      0.0051512
      5.3460000      0.0051513
      5.3470000      0.0051505
      5.3480000      0.0051518
      5.3490000      0.0051503
      5.3500000      0.0051522
      5.3510000      0.0051539
      5.3520000      0.0051505
      5.3530000      0.0051495
      5.3540000      0.0051517
      5.3550000      0.0051550
      5.3560000      0.0051522
      5.3570000      0.0051568
      5.3580000      0.0051552
      5.3590000      0.0051553
      5.3600000      0.0051574
      5.3610000      0.0051550
      5.3620000      0.0051571
      5.3630000      0.0051611
      5.3640000      0.0051583
      5.3650000      0.0051603
      5.3660000      0.0051601
      5.3670000      0.0051648
      5.3680000      0.0051606
      5.3690000      0.0051618
      5.3700000      0.0051632
      5.3710000      0.0051619
      5.3720000      0.0051637
      5.3730000      0.0051637
      5.3740000      0.0051622
      5.3750000      0.0051630
      5.3760000      0.0051661
      5.3770000      0.0051640
      5.3780000      0.0051681
      5.3790000      0.0051635
      5.3800000      0.0051662
      5.3810000      0.0051680
      5.3820000      0.0051676
      5.3830000      0.0051689
      5.3840000      0.0051667
      5.3850000      0.0051681
      5.3860000      0.0051671
      5.3870000      0.0051669
      5.3880000      0.0051716
      5.3890000      0.0051695
      5.3900000      0.0051697
      5.3910000      0.0051686
      5.3920000      0.0051712
      5.3930000      0.0051705
      5.3940000      0.0051731
      5.3950000      0.0051708
      5.3960000      0.0051741
      5.3970000      0.0051742
      5.3980000      0.0051785
      5.3990000      0.0051749
      5.4000000      0.0051758
      5.4010000      0.0051779
      5.4020000      0.0051742
      5.4030000      0.0051752
      5.4040000      0.0051764
      5.4050000      0.0051755
      5.4060000      0.0051781
      5.4070000      0.0051759
      5.4080000      0.0051752
      5.4090000      0.0051774
      5.4100000      0.0051781
      5.4110000      0.0051763
      5.4120000      0.0051749
      5.4130000      0.0051766
      5.4140000      0.0051755
      5.4150000      0.0051778
      5.4160000      0.0051790
      5.4170000      0.0051773
      5.4180000      0.0051802
      5.4190000      0.0051802
      5.4200000      0.0051802
      5.4210000      0.0051779
      5.4220000      0.0051826
      5.4230000      0.0051793
      5.4240000      0.0051823
      5.4250000      0.0051838
      5.4260000      0.0051857
      5.4270000      0.0051840
      5.4280000      0.0051832
      5.4290000      0.0051849
      5.4300000      0.0051877
      5.4310000      0.0051845
      5.4320000      0.0051862
      5.4330000      0.0051884
      5.4340000      0.0051884
      5.4350000      0.0051859
      5.4360000      0.0051870
      5.4370000      0.0051885
      5.4380000      0.0051904
      5.4390000      0.0051897
      5.4400000      0.0051911
      5.4410000      0.0051928
      5.4420000      0.0051907
      5.4430000      0.0051928
      5.4440000      0.0051879
      5.4450000      0.0051938
      5.4460000      0.0051889
      5.4470000      0.0051965
      5.4480000      0.0051942
      5.4490000      0.0051922
      5.4500000      0.0051947
      5.4510000      0.0051969
      5.4520000      0.0051939
      5.4530000      0.0051944
      5.4540000      0.0051976
      5.4550000      0.0051970
      5.4560000      0.0051996
      5.4570000      0.0051986
      5.4580000      0.0051972
      5.4590000      0.0051985
      5.4600000      0.0051980
      5.4610000      0.0051965
      5.4620000      0.0051977
      5.4630000      0.0051993
      5.4640000      0.0052005
      5.4650000      0.0052040
      5.4660000      0.0052002
      5.4670000      0.0052049
      5.4680000      0.0051997
      5.4690000      0.0052060
      5.4700000      0.0052035
      5.4710000      0.0052072
      5.4720000      0.0052077
      5.4730000      0.0052049
      5.4740000      0.0052062
      5.4750000      0.0052092
      5.4760000      0.0052092
      5.4770000      0.0052131
      5.4780000      0.0052133
      5.4790000      0.0052099
      5.4800000      0.0052116
      5.4810000      0.0052117
      5.4820000      0.0052101
      5.4830000      0.0052115
      5.4840000      0.0052150
      5.4850000      0.0052130
      5.4860000      0.0052159
      5.4870000      0.0052152
      5.4880000      0.0052162
      5.4890000      0.0052157
      5.4900000      0.0052181
      5.4910000      0.0052186
      5.4920000      0.0052164
      5.4930000      0.0052180
      5.4940000      0.0052178
      5.4950000      0.0052197
      5.4960000      0.0052201
      5.4970000      0.0052182
      5.4980000      0.0052206
      5.4990000      0.0052234
      5.5000000      0.0052177
      5.5010000      0.0052200
      5.5020000      0.0052234
      5.5030000      0.0052229
      5.5040000      0.0052224
      5.5050000      0.0052245
      5.5060000      0.0052249
      5.5070000      0.0052254
      5.5080000      0.0052237
      5.5090000      0.0052264
      5.5100000      0.0052267
      5.5110000      0.0052261
      5.5120000      0.0052320
      5.5130000      0.0052253
      5.5140000      0.0052302
      5.5150000      0.0052311
      5.5160000      0.0052270
      5.5170000      0.0052327
      5.5180000      0.0052279
      5.5190000      0.0052289
      5.5200000      0.0052275
      5.5210000      0.0052307
      5.5220000      0.0052312
      5.5230000      0.0052269
      5.5240000      0.0052297
      5.5250000      0.0052354
      5.5260000      0.0052299
      5.5270000      0.0052351
      5.5280000      0.0052336
      5.5290000      0.0052349
      5.5300000      0.0052365
      5.5310000      0.0052369
      5.5320000      0.0052370
      5.5330000      0.0052351
      5.5340000      0.0052341
      5.5350000      0.0052371
      5.5360000      0.0052370
      5.5370000      0.0052375
      5.5380000      0.0052401
      5.5390000      0.0052349
      5.5400000      0.0052377
      5.5410000      0.0052407
      5.5420000      0.0052396
      5.5430000      0.0052388
      5.5440000      0.0052400
      5.5450000      0.0052406
      5.5460000      0.0052418
      5.5470000      0.0052415
      5.5480000      0.0052392
      5.5490000      0.0052460
      5.5500000      0.0052443
      5.5510000      0.0052398
      5.5520000      0.0052481
      5.5530000      0.0052453
      5.5540000      0.0052465
      5.5550000      0.0052413
      5.5560000      0.0052487
      5.5570000      0.0052472
      5.5580000      0.0052449
      5.5590000      0.0052455
      5.5600000      0.0052480
      5.5610000      0.0052480
      5.5620000      0.0052482
      5.5630000      0.0052477
      5.5640000      0.0052504
      5.5650000      0.0052516
      5.5660000      0.0052505
      5.5670000      0.0052518
      5.5680000      0.0052514
      5.5690000      0.0052501
      5.5700000      0.0052522
      5.5710000      0.0052527
      5.5720000      0.0052556
      5.5730000      0.0052579
      5.5740000      0.0052559
      5.5750000      0.0052555
      5.5760000      0.0052530
      5.5770000      0.0052590
      5.5780000      0.0052593
      5.5790000      0.0052577
      5.5800000      0.0052607
      5.5810000      0.0052598
      5.5820000      0.0052614
      5.5830000      0.0052601
      5.5840000      0.0052628
      5.5850000      0.0052640
      5.5860000      0.0052640
      5.5870000      0.0052629
      5.5880000      0.0052635
      5.5890000      0.0052645
      5.5900000      0.0052658
      5.5910000      0.0052681
      5.5920000      0.0052641
      5.5930000      0.0052676
      5.5940000      0.0052666
      5.5950000      0.0052694
      5.5960000      0.0052659
      5.5970000      0.0052695
      5.5980000      0.0052678
      5.5990000      0.0052688
      5.6000000      0.0052693
      5.6010000      0.0052715
      5.6020000      0.0052698
      5.6030000      0.0052712
      5.6040000      0.0052726
      5.6050000      0.0052702
      5.6060000      0.0052735
      5.6070000      0.0052726
      5.6080000      0.0052707
      5.6090000      0.0052750
      5.6100000      0.0052727
      5.6110000      0.0052735
      5.6120000      0.0052763
      5.6130000      0.0052775
      5.6140000      0.0052773
      5.6150000      0.0052780
      5.6160000      0.0052776
      5.6170000      0.0052776
      5.6180000      0.0052781
      5.6190000      0.0052788
      5.6200000      0.0052787
      5.6210000      0.0052755
      5.6220000      0.0052781
      5.6230000      0.0052810
      5.6240000      0.0052817
      5.6250000      0.0052796
      5.6260000      0.0052793
      5.6270000      0.0052830
      5.6280000      0.0052795
      5.6290000      0.0052773
      5.6300000      0.0052800
      5.6310000      0.0052820
      5.6320000      0.0052824
      5.6330000      0.0052825
      5.6340000      0.0052804
      5.6350000      0.0052837
      5.6360000      0.0052851
      5.6370000      0.0052845
      5.6380000      0.0052797
      5.6390000      0.0052831
      5.6400000      0.0052852
      5.6410000      0.0052856
      5.6420000      0.0052849
      5.6430000      0.0052876
      5.6440000      0.0052875
      5.6450000      0.0052914
      5.6460000      0.0052869
      5.6470000      0.0052910
      5.6480000      0.0052914
      5.6490000      0.0052924
      5.6500000      0.0052887
      5.6510000      0.0052942
      5.6520000      0.0052920
      5.6530000      0.0052960
      5.6540000      0.0052940
      5.6550000      0.0052941
      5.6560000      0.0052900
      5.6570000      0.0052943
      5.6580000      0.0052959
      5.6590000      0.0052956
      5.6600000      0.0052946
      5.6610000      0.0052968
      5.6620000      0.0052975
      5.6630000      0.0052956
      5.6640000      0.0052988
      5.6650000      0.0052969
      5.6660000      0.0052988
      5.6670000      0.0052999
      5.6680000      0.0052993
      5.6690000      0.0052993
      5.6700000      0.0053004
      5.6710000      0.0052999
      5.6720000      0.0053050
      5.6730000      0.0053015
      5.6740000      0.0053043
      5.6750000      0.0053019
      5.6760000      0.0053023
      5.6770000      0.0053057
      5.6780000      0.0053037
      5.6790000      0.0053049
      5.6800000      0.0053046
      5.6810000      0.0053036
      5.6820000      0.0053064
      5.6830000      0.0053044
      5.6840000      0.0053062
      5.6850000      0.0053080
      5.6860000      0.0053060
      5.6870000      0.0053066
      5.6880000      0.0053068
      5.6890000      0.0053088
      5.6900000      0.0053118
      5.6910000      0.0053073
      5.6920000      0.0053133
      5.6930000      0.0053073
      5.6940000      0.0053073
      5.6950000      0.0053108
      5.6960000      0.0053099
      5.6970000      0.0053111
      5.6980000      0.0053122
      5.6990000      0.0053128
      5.7000000      0.0053125
      5.7010000      0.0053163
      5.7020000      0.0053167
      5.7030000      0.0053124
      5.7040000      0.0053149
      5.7050000      0.0053168
      5.7060000      0.0053172
      5.7070000      0.0053134
      5.7080000      0.0053150
      5.7090000      0.0053147
      5.7100000      0.0053166
      5.7110000      0.0053189
      5.7120000      0.0053147
      5.7130000      0.0053186
      5.7140000      0.0053196
      5.7150000      0.0053209
      5.7160000      0.0053245
      5.7170000      0.0053203
      5.7180000      0.0053244
      5.7190000      0.0053269
      5.7200000      0.0053239
      5.7210000      0.0053289
      5.7220000      0.0053228
      5.7230000      0.0053315
      5.7240000      0.0053253
      5.7250000      0.0053261
      5.7260000      0.0053303
      5.7270000      0.0053303
      5.7280000      0.0053316
      5.7290000      0.0053307
      5.7300000      0.0053320
      5.7310000      0.0053289
      5.7320000      0.0053312
      5.7330000      0.0053304
      5.7340000      0.0053323
      5.7350000      0.0053353
      5.7360000      0.0053324
      5.7370000      0.0053375
      5.7380000      0.0053380
      5.7390000      0.0053343
      5.7400000      0.0053361
      5.7410000      0.0053368
      5.7420000      0.0053372
      5.7430000      0.0053400
      5.7440000      0.0053409
      5.7450000      0.0053402
      5.7460000      0.0053407
      5.7470000      0.0053413
      5.7480000      0.0053433
      5.7490000      0.0053490
      5.7500000      0.0053420
      5.7510000      0.0053420
      5.7520000      0.0053412
      5.7530000      0.0053487
      5.7540000      0.0053457
      5.7550000      0.0053472
      5.7560000      0.0053477
      5.7570000      0.0053453
      5.7580000      0.0053522
      5.7590000      0.0053486
      5.7600000      0.0053504
      5.7610000      0.0053491
      5.7620000      0.0053510
      5.7630000      0.0053497
      5.7640000      0.0053547
      5.7650000      0.0053532
      5.7660000      0.0053550
      5.7670000      0.0053546
      5.7680000      0.0053571
      5.7690000      0.0053549
      5.7700000      0.0053542
      5.7710000      0.0053546
      5.7720000      0.0053564
      5.7730000      0.0053535
      5.7740000      0.0053575
      5.7750000      0.0053590
      5.7760000      0.0053578
      5.7770000      0.0053604
      5.7780000      0.0053607
      5.7790000      0.0053593
      5.7800000      0.0053584
      5.7810000      0.0053612
      5.7820000      0.0053580
      5.7830000      0.0053610
      5.7840000      0.0053598
      5.7850000      0.0053596
      5.7860000      0.0053595
      5.7870000      0.0053603
      5.7880000      0.0053626
      5.7890000      0.0053602
      5.7900000      0.0053609
      5.7910000      0.0053657
      5.7920000      0.0053599
      5.7930000      0.0053634
      5.7940000      0.0053609
      5.7950000      0.0053672
      5.7960000      0.0053621
      5.7970000      0.0053651
      5.7980000      0.0053655
      5.7990000      0.0053653
      5.8000000      0.0053649
      5.8010000      0.0053671
      5.8020000      0.0053690
      5.8030000      0.0053658
      5.8040000      0.0053716
      5.8050000      0.0053678
      5.8060000      0.0053714
      5.8070000      0.0053696
      5.8080000      0.0053716
      5.8090000      0.0053755
      5.8100000      0.0053685
      5.8110000      0.0053728
      5.8120000      0.0053749
      5.8130000      0.0053734
      5.8140000      0.0053733
      5.8150000      0.0053758
      5.8160000      0.0053728
      5.8170000      0.0053761
      5.8180000      0.0053756
      5.8190000      0.0053760
      5.8200000      0.0053749
      5.8210000      0.0053770
      5.8220000      0.0053766
      5.8230000      0.0053787
      5.8240000      0.0053771
      5.8250000      0.0053800
      5.8260000      0.0053830
      5.8270000      0.0053775
      5.8280000      0.0053796
      5.8290000      0.0053797
      5.8300000      0.0053811
      5.8310000      0.0053790
      5.8320000      0.0053819
      5.8330000      0.0053810
      5.8340000      0.0053854
      5.8350000      0.0053865
      5.8360000      0.0053867
      5.8370000      0.0053847
      5.8380000      0.0053853
      5.8390000      0.0053837
      5.8400000      0.0053864
      5.8410000      0.0053885
      5.8420000      0.0053845
      5.8430000      0.0053846
      5.8440000      0.0053859
      5.8450000      0.0053864
      5.8460000      0.0053866
      5.8470000      0.0053910
      5.8480000      0.0053868
      5.8490000      0.0053885
      5.8500000      0.0053923
      5.8510000      0.0053916
      5.8520000      0.0053942
      5.8530000      0.0053903
      5.8540000      0.0053947
      5.8550000      0.0053942
      5.8560000      0.0053937
      5.8570000      0.0053929
      5.8580000      0.0053951
      5.8590000      0.0053945
      5.8600000      0.0053981
      5.8610000      0.0053941
      5.8620000      0.0053973
      5.8630000      0.0053949
      5.8640000      0.0053968
      5.8650000      0.0053983
      5.8660000      0.0054021
      5.8670000      0.0053983
      5.8680000      0.0053997
      5.8690000      0.0054004
      5.8700000      0.0054031
      5.8710000      0.0054047
      5.8720000      0.0054035
      5.8730000      0.0054025
      5.8740000      0.0054054
      5.8750000      0.0054073
      5.8760000      0.0054057
      5.8770000      0.0054074
      5.8780000      0.0054065
      5.8790000      0.0054086
      5.8800000      0.0054051
      5.8810000      0.0054099
      5.8820000      0.0054074
      5.8830000      0.0054089
      5.8840000      0.0054095
      5.8850000      0.0054125
      5.8860000      0.0054099
      5.8870000      0.0054112
      5.8880000      0.0054121
      5.8890000      0.0054128
      5.8900000      0.0054138
      5.8910000      0.0054159
      5.8920000      0.0054115
      5.8930000      0.0054126
      5.8940000      0.0054179
      5.8950000      0.0054157
      5.8960000      0.0054164
      5.8970000      0.0054165
      5.8980000      0.0054187
      5.8990000      0.0054152
      5.9000000      0.0054178
      5.9010000      0.0054184
      5.9020000      0.0054171
      5.9030000      0.0054196
      5.9040000      0.0054217
      5.9050000      0.0054227
      5.9060000      0.0054183
      5.9070000      0.0054187
      5.9080000      0.0054222
      5.9090000      0.0054213
      5.9100000      0.0054222
      5.9110000      0.0054215
      5.9120000      0.0054202
      5.9130000      0.0054233
      5.9140000      0.0054198
      5.9150000      0.0054276
      5.9160000      0.0054240
      5.9170000      0.0054261
      5.9180000      0.0054248
      5.9190000      0.0054247
      5.9200000      0.0054310
      5.9210000      0.0054286
      5.9220000      0.0054238
      5.9230000      0.0054257
      5.9240000      0.0054278
      5.9250000      0.0054240
      5.9260000      0.0054238
      5.9270000      0.0054254
      5.9280000      0.0054303
      5.9290000      0.0054277
      5.9300000      0.0054322
      5.9310000      0.0054296
      5.9320000      0.0054293
      5.9330000      0.0054316
      5.9340000      0.0054314
      5.9350000      0.0054288
      5.9360000      0.0054342
      5.9370000      0.0054311
      5.9380000      0.0054298
      5.9390000      0.0054312
      5.9400000      0.0054313
      5.9410000      0.0054321
      5.9420000      0.0054356
      5.9430000      0.0054354
      5.9440000      0.0054361
      5.9450000      0.0054364
      5.9460000      0.0054362
      5.9470000      0.0054384
      5.9480000      0.0054385
      5.9490000      0.0054408
      5.9500000      0.0054404
      5.9510000      0.0054407
      5.9520000      0.0054399
      5.9530000      0.0054411
      5.9540000      0.0054439
      5.9550000      0.0054443
      5.9560000      0.0054419
      5.9570000      0.0054443
      5.9580000      0.0054431
      5.9590000      0.0054441
      5.9600000      0.0054427
      5.9610000      0.0054439
      5.9620000      0.0054445
      5.9630000      0.0054506
      5.9640000      0.0054474
      5.9650000      0.0054480
      5.9660000      0.0054488
      5.9670000      0.0054428
      5.9680000      0.0054508
      5.9690000      0.0054520
      5.9700000      0.0054505
      5.9710000      0.0054518
      5.9720000      0.0054559
      5.9730000      0.0054509
      5.9740000      0.0054507
      5.9750000      0.0054524
      5.9760000      0.0054527
      5.9770000      0.0054508
      5.9780000      0.0054583
      5.9790000      0.0054555
      5.9800000      0.0054535
      5.9810000      0.0054561
      5.9820000      0.0054577
      5.9830000      0.0054529
      5.9840000      0.0054568
      5.9850000      0.0054557
      5.9860000      0.0054612
      5.9870000      0.0054575
      5.9880000      0.0054608
      5.9890000      0.0054572
      5.9900000      0.0054620
      5.9910000      0.0054607
      5.9920000      0.0054601
      5.9930000      0.0054608
      5.9940000      0.0054650
      5.9950000      0.0054627
      5.9960000      0.0054601
      5.9970000      0.0054608
      5.9980000      0.0054644
      5.9990000      0.0054688
      6.0000000      0.0054654
      6.0010000      0.0054653
      6.0020000      0.0054672
      6.0030000      0.0054640
      6.0040000      0.0054661
      6.0050000      0.0054669
      6.0060000      0.0054694
      6.0070000      0.0054695
      6.0080000      0.0054699
      6.0090000      0.0054678
      6.0100000      0.0054691
      6.0110000      0.0054739
      6.0120000      0.0054660
      6.0130000      0.0054687
      6.0140000      0.0054699
      6.0150000      0.0054741
      6.0160000      0.0054733
      6.0170000      0.0054752
      6.0180000      0.0054729
      6.0190000      0.0054739
      6.0200000      0.0054756
      6.0210000      0.0054761
      6.0220000      0.0054753
      6.0230000      0.0054796
      6.0240000      0.0054797
      6.0250000      0.0054788
      6.0260000      0.0054811
      6.0270000      0.0054790
      6.0280000      0.0054803
      6.0290000      0.0054805
      6.0300000      0.0054736
      6.0310000      0.0054809
      6.0320000      0.0054781
      6.0330000      0.0054799
      6.0340000      0.0054820
      6.0350000      0.0054816
      6.0360000      0.0054773
      6.0370000      0.0054827
      6.0380000      0.0054835
      6.0390000      0.0054848
      6.0400000      0.0054845
      6.0410000      0.0054846
      6.0420000      0.0054843
      6.0430000      0.0054856
      6.0440000      0.0054860
      6.0450000      0.0054843
      6.0460000      0.0054861
      6.0470000      0.0054858
      6.0480000      0.0054863
      6.0490000      0.0054867
      6.0500000      0.0054900
      6.0510000      0.0054855
      6.0520000      0.0054868
      6.0530000      0.0054876
      6.0540000      0.0054900
      6.0550000      0.0054906
      6.0560000      0.0054914
      6.0570000      0.0054907
      6.0580000      0.0054912
      6.0590000      0.0054901
      6.0600000      0.0054914
      6.0610000      0.0054941
      6.0620000      0.0054925
      6.0630000      0.0054955
      6.0640000      0.0054954
      6.0650000      0.0054976
      6.0660000      0.0054956
      6.0670000      0.0054931
      6.0680000      0.0054972
      6.0690000      0.0054970
      6.0700000      0.0054935
      6.0710000      0.0054999
      6.0720000      0.0054959
      6.0730000      0.0054993
      6.0740000      0.0054993
      6.0750000      0.0055027
      6.0760000      0.0055020
      6.0770000      0.0054986
      6.0780000      0.0055051
      6.0790000      0.0055052
      6.0800000      0.0055043
      6.0810000      0.0055044
      6.0820000      0.0055032
      6.0830000      0.0055017
      6.0840000      0.0055047
      6.0850000      0.0055042
      6.0860000      0.0055034
      6.0870000      0.0055084
      6.0880000      0.0055081
      6.0890000      0.0055069
      6.0900000      0.0055101
      6.0910000      0.0055081
      6.0920000      0.0055081
      6.0930000      0.0055101
      6.0940000      0.0055080
      6.0950000      0.0055129
      6.0960000      0.0055124
      6.0970000      0.0055115
      6.0980000      0.0055105
      6.0990000      0.0055105
      6.1000000      0.0055153
      6.1010000      0.0055130
      6.1020000      0.0055116
      6.1030000      0.0055161
      6.1040000      0.0055141
      6.1050000      0.0055125
      6.1060000      0.0055191
      6.1070000      0.0055191
      6.1080000      0.0055173
      6.1090000      0.0055207
      6.1100000      0.0055220
      6.1110000      0.0055183
      6.1120000      0.0055239
      6.1130000      0.0055188
      6.1140000      0.0055189
      6.1150000      0.0055174
      6.1160000      0.0055203
      6.1170000      0.0055201
      6.1180000      0.0055258
      6.1190000      0.0055240
      6.1200000      0.0055209
      6.1210000      0.0055256
      6.1220000      0.0055240
      6.1230000      0.0055237
      6.1240000      0.0055233
      6.1250000      0.0055253
      6.1260000      0.0055251
      6.1270000      0.0055248
      6.1280000      0.0055302
      6.1290000      0.0055265
      6.1300000      0.0055282
      6.1310000      0.0055289
      6.1320000      0.0055273
      6.1330000      0.0055267
      6.1340000      0.0055289
      6.1350000      0.0055284
      6.1360000      0.0055273
      6.1370000      0.0055314
      6.1380000      0.0055326
      6.1390000      0.0055286
      6.1400000      0.0055318
      6.1410000      0.0055348
      6.1420000      0.0055342
      6.1430000      0.0055316
      6.1440000      0.0055307
      6.1450000      0.0055317
      6.1460000      0.0055338
      6.1470000      0.0055370
      6.1480000      0.0055383
      6.1490000      0.0055309
      6.1500000      0.0055353
      6.1510000      0.0055350
      6.1520000      0.0055364
      6.1530000      0.0055352
      6.1540000      0.0055389
      6.1550000      0.0055398
      6.1560000      0.0055366
      6.1570000      0.0055404
      6.1580000      0.0055378
      6.1590000      0.0055408
      6.1600000      0.0055403
      6.1610000      0.0055410
      6.1620000      0.0055436
      6.1630000      0.0055428
      6.1640000      0.0055430
      6.1650000      0.0055444
      6.1660000      0.0055464
      6.1670000      0.0055444
      6.1680000      0.0055484
      6.1690000      0.0055464
      6.1700000      0.0055476
      6.1710000      0.0055487
      6.1720000      0.0055481
      6.1730000      0.0055471
      6.1740000      0.0055532
      6.1750000      0.0055512
      6.1760000      0.0055490
      6.1770000      0.0055485
      6.1780000      0.0055536
      6.1790000      0.0055512
      6.1800000      0.0055526
      6.1810000      0.0055510
      6.1820000      0.0055550
      6.1830000      0.0055526
      6.1840000      0.0055552
      6.1850000      0.0055550
      6.1860000      0.0055549
      6.1870000      0.0055555
      6.1880000      0.0055536
      6.1890000      0.0055552
      6.1900000      0.0055563
      6.1910000      0.0055542
      6.1920000      0.0055558
      6.1930000      0.0055563
      6.1940000      0.0055574
      6.1950000      0.0055580
      6.1960000      0.0055603
      6.1970000      0.0055612
      6.1980000      0.0055608
      6.1990000      0.0055610
      6.2000000      0.0055615
      6.2010000      0.0055669
      6.2020000      0.0055653
      6.2030000      0.0055650
      6.2040000      0.0055683
      6.2050000      0.0055634
      6.2060000      0.0055653
      6.2070000      0.0055636
      6.2080000      0.0055644
      6.2090000      0.0055681
      6.2100000      0.0055671
      6.2110000      0.0055690
      6.2120000      0.0055680
      6.2130000      0.0055674
      6.2140000      0.0055653
      6.2150000      0.0055661
      6.2160000      0.0055704
      6.2170000      0.0055700
      6.2180000      0.0055723
      6.2190000      0.0055718
      6.2200000      0.0055704
      6.2210000      0.0055721
      6.2220000      0.0055737
      6.2230000      0.0055717
      6.2240000      0.0055744
      6.2250000      0.0055741
      6.2260000      0.0055767
      6.2270000      0.0055750
      6.2280000      0.0055754
      6.2290000      0.0055736
      6.2300000      0.0055764
      6.2310000      0.0055786
      6.2320000      0.0055779
      6.2330000      0.0055800
      6.2340000      0.0055782
      6.2350000      0.0055812
      6.2360000      0.0055763
      6.2370000      0.0055821
      6.2380000      0.0055817
      6.2390000      0.0055764
      6.2400000      0.0055849
      6.2410000      0.0055811
      6.2420000      0.0055841
      6.2430000      0.0055793
      6.2440000      0.0055804
      6.2450000      0.0055821
      6.2460000      0.0055806
      6.2470000      0.0055810
      6.2480000      0.0055840
      6.2490000      0.0055789
      6.2500000      0.0055863
      6.2510000      0.0055840
      6.2520000      0.0055854
      6.2530000      0.0055870
      6.2540000      0.0055853
      6.2550000      0.0055871
      6.2560000      0.0055874
      6.2570000      0.0055883
      6.2580000      0.0055875
      6.2590000      0.0055860
      6.2600000      0.0055879
      6.2610000      0.0055888
      6.2620000      0.0055873
      6.2630000      0.0055921
      6.2640000      0.0055892
      6.2650000      0.0055875
      6.2660000      0.0055930
      6.2670000      0.0055926
      6.2680000      0.0055964
      6.2690000      0.0055946
      6.2700000      0.0055921
      6.2710000      0.0055936
      6.2720000      0.0055965
      6.2730000      0.0055993
      6.2740000      0.0056006
      6.2750000      0.0055971
      6.2760000      0.0055989
      6.2770000      0.0055981
      6.2780000      0.0055984
      6.2790000      0.0055967
      6.2800000      0.0056007
      6.2810000      0.0056010
      6.2820000      0.0056027
      6.2830000      0.0056053
      6.2840000      0.0056029
      6.2850000      0.0056040
      6.2860000      0.0056032
      6.2870000      0.0056042
      6.2880000      0.0056053
      6.2890000      0.0056054
      6.2900000      0.0056080
      6.2910000      0.0056056
      6.2920000      0.0056104
      6.2930000      0.0056062
      6.2940000      0.0056092
      6.2950000      0.0056079
      6.2960000      0.0056118
      6.2970000      0.0056069
      6.2980000      0.0056093
      6.2990000      0.0056124
      6.3000000      0.0056100
      6.3010000      0.0056124
      6.3020000      0.0056124
      6.3030000      0.0056119
      6.3040000      0.0056118
      6.3050000      0.0056101
      6.3060000      0.0056151
      6.3070000      0.0056136
      6.3080000      0.0056184
      6.3090000      0.0056152
      6.3100000      0.0056186
      6.3110000      0.0056157
      6.3120000      0.0056176
      6.3130000      0.0056202
      6.3140000      0.0056163
      6.3150000      0.0056179
      6.3160000      0.0056168
      6.3170000      0.0056196
      6.3180000      0.0056196
      6.3190000      0.0056213
      6.3200000      0.0056206
      6.3210000      0.0056172
      6.3220000      0.0056190
      6.3230000      0.0056183
      6.3240000      0.0056185
      6.3250000      0.0056233
      6.3260000      0.0056208
      6.3270000      0.0056190
      6.3280000      0.0056193
      6.3290000      0.0056249
      6.3300000      0.0056236
      6.3310000      0.0056229
      6.3320000      0.0056223
      6.3330000      0.0056207
      6.3340000      0.0056236
      6.3350000      0.0056215
      6.3360000      0.0056240
      6.3370000      0.0056225
      6.3380000      0.0056240
      6.3390000      0.0056271
      6.3400000      0.0056254
      6.3410000      0.0056264
      6.3420000      0.0056235
      6.3430000      0.0056259
      6.3440000      0.0056237
      6.3450000      0.0056273
      6.3460000      0.0056287
      6.3470000      0.0056268
      6.3480000      0.0056268
      6.3490000      0.0056304
      6.3500000      0.0056315
      6.3510000      0.0056304
      6.3520000      0.0056310
      6.3530000      0.0056307
      6.3540000      0.0056301
      6.3550000      0.0056336
      6.3560000      0.0056326
      6.3570000      0.0056350
      6.3580000      0.0056327
      6.3590000      0.0056364
      6.3600000      0.0056337
      6.3610000      0.0056362
      6.3620000      0.0056333
      6.3630000      0.0056336
      6.3640000      0.0056311
      6.3650000      0.0056349
      6.3660000      0.0056360
      6.3670000      0.0056329
      6.3680000      0.0056352
      6.3690000      0.0056339
      6.3700000      0.0056346
      6.3710000      0.0056368
      6.3720000      0.0056341
      6.3730000      0.0056335
      6.3740000      0.0056351
      6.3750000      0.0056346
      6.3760000      0.0056343
      6.3770000      0.0056361
      6.3780000      0.0056362
      6.3790000      0.0056349
      6.3800000      0.0056341
      6.3810000      0.0056378
      6.3820000      0.0056340
      6.3830000      0.0056365
      6.3840000      0.0056360
      6.3850000      0.0056424
      6.3860000      0.0056349
      6.3870000      0.0056386
      6.3880000      0.0056414
      6.3890000      0.0056424
      6.3900000      0.0056457
      6.3910000      0.0056427
      6.3920000      0.0056422
      6.3930000      0.0056439
      6.3940000      0.0056458
      6.3950000      0.0056468
      6.3960000      0.0056461
      6.3970000      0.0056446
      6.3980000      0.0056509
      6.3990000      0.0056493
      6.4000000      0.0056514
      6.4010000      0.0056469
      6.4020000      0.0056479
      6.4030000      0.0056461
      6.4040000      0.0056506
      6.4050000      0.0056516
      6.4060000      0.0056474
      6.4070000      0.0056485
      6.4080000      0.0056466
      6.4090000      0.0056484
      6.4100000      0.0056486
      6.4110000      0.0056489
      6.4120000      0.0056480
      6.4130000      0.0056528
      6.4140000      0.0056502
      6.4150000      0.0056527
      6.4160000      0.0056523
      6.4170000      0.0056504
      6.4180000      0.0056550
      6.4190000      0.0056554
      6.4200000      0.0056542
      6.4210000      0.0056548
      6.4220000      0.0056539
      6.4230000      0.0056578
      6.4240000      0.0056568
      6.4250000      0.0056519
      6.4260000      0.0056564
      6.4270000      0.0056546
      6.4280000      0.0056619
      6.4290000      0.0056551
      6.4300000      0.0056585
      6.4310000      0.0056603
      6.4320000      0.0056600
      6.4330000      0.0056621
      6.4340000      0.0056597
      6.4350000      0.0056608
      6.4360000      0.0056621
      6.4370000      0.0056656
      6.4380000      0.0056634
      6.4390000      0.0056605
      6.4400000      0.0056638
      6.4410000      0.0056604
      6.4420000      0.0056643
      6.4430000      0.0056636
      6.4440000      0.0056647
      6.4450000      0.0056640
      6.4460000      0.0056642
      6.4470000      0.0056681
      6.4480000      0.0056670
      6.4490000      0.0056696
      6.4500000      0.0056702
      6.4510000      0.0056672
      6.4520000      0.0056675
      6.4530000      0.0056688
      6.4540000      0.0056706
      6.4550000      0.0056702
      6.4560000      0.0056712
      6.4570000      0.0056687
      6.4580000      0.0056691
      6.4590000      0.0056730
      6.4600000      0.0056725
      6.4610000      0.0056764
      6.4620000      0.0056772
      6.4630000      0.0056728
      6.4640000      0.0056748
      6.4650000      0.0056789
      6.4660000      0.0056762
      6.4670000      0.0056760
      6.4680000      0.0056767
      6.4690000      0.0056743
      6.4700000      0.0056771
      6.4710000      0.0056822
      6.4720000      0.0056722
      6.4730000      0.0056768
      6.4740000      0.0056787
      6.4750000      0.0056786
      6.4760000      0.0056790
      6.4770000      0.0056763
      6.4780000      0.0056774
      6.4790000      0.0056748
      6.4800000      0.0056781
      6.4810000      0.0056798
      6.4820000      0.0056814
      6.4830000      0.0056823
      6.4840000      0.0056785
      6.4850000      0.0056857
      6.4860000      0.0056820
      6.4870000      0.0056829
      6.4880000      0.0056822
      6.4890000      0.0056892
      6.4900000      0.0056890
      6.4910000      0.0056878
      6.4920000      0.0056889
      6.4930000      0.0056908
      6.4940000      0.0056907
      6.4950000      0.0056910
      6.4960000      0.0056930
      6.4970000      0.0056938
      6.4980000      0.0056941
      6.4990000      0.0056943
      6.5000000      0.0056928
      6.5010000      0.0056946
      6.5020000      0.0056930
      6.5030000      0.0056946
      6.5040000      0.0056948
      6.5050000      0.0056948
      6.5060000      0.0056943
      6.5070000      0.0056949
      6.5080000      0.0056968
      6.5090000      0.0056946
      6.5100000      0.0057041
      6.5110000      0.0056995
      6.5120000      0.0057019
      6.5130000      0.0057019
      6.5140000      0.0057018
      6.5150000      0.0057031
      6.5160000      0.0057034
      6.5170000      0.0057051
      6.5180000      0.0057043
      6.5190000      0.0057077
      6.5200000      0.0057041
      6.5210000      0.0057069
      6.5220000      0.0057037
      6.5230000      0.0057062
      6.5240000      0.0057084
      6.5250000      0.0057042
      6.5260000      0.0057052
      6.5270000      0.0057030
      6.5280000      0.0057033
      6.5290000      0.0057080
      6.5300000      0.0057078
      6.5310000      0.0057116
      6.5320000      0.0057056
      6.5330000      0.0057137
      6.5340000      0.0057064
      6.5350000      0.0057089
      6.5360000      0.0057096
      6.5370000      0.0057131
      6.5380000      0.0057078
      6.5390000      0.0057072
      6.5400000      0.0057090
      6.5410000      0.0057132
      6.5420000      0.0057117
      6.5430000      0.0057128
      6.5440000      0.0057112
      6.5450000      0.0057118
      6.5460000      0.0057136
      6.5470000      0.0057143
      6.5480000      0.0057103
      6.5490000      0.0057136
      6.5500000      0.0057160
      6.5510000      0.0057152
      6.5520000      0.0057140
      6.5530000      0.0057156
      6.5540000      0.0057150
      6.5550000      0.0057140
      6.5560000      0.0057170
      6.5570000      0.0057131
      6.5580000      0.0057100
      6.5590000      0.0057115
      6.5600000      0.0057138
      6.5610000      0.0057158
      6.5620000      0.0057131
      6.5630000      0.0057157
      6.5640000      0.0057158
      6.5650000      0.0057162
      6.5660000      0.0057210
      6.5670000      0.0057137
      6.5680000      0.0057162
      6.5690000      0.0057187
      6.5700000      0.0057168
      6.5710000      0.0057145
      6.5720000      0.0057194
      6.5730000      0.0057195
      6.5740000      0.0057192
      6.5750000      0.0057139
      6.5760000      0.0057184
      6.5770000      0.0057165
      6.5780000      0.0057203
      6.5790000      0.0057179
      6.5800000      0.0057166
      6.5810000      0.0057218
      6.5820000      0.0057220
      6.5830000      0.0057219
      6.5840000      0.0057247
      6.5850000      0.0057216
      6.5860000      0.0057241
      6.5870000      0.0057237
      6.5880000      0.0057254
      6.5890000      0.0057231
      6.5900000      0.0057257
      6.5910000      0.0057305
      6.5920000      0.0057279
      6.5930000      0.0057285
      6.5940000      0.0057294
      6.5950000      0.0057280
      6.5960000      0.0057269
      6.5970000      0.0057247
      6.5980000      0.0057285
      6.5990000      0.0057292
      6.6000000      0.0057311
      6.6010000      0.0057301
      6.6020000      0.0057299
      6.6030000      0.0057334
      6.6040000      0.0057300
      6.6050000      0.0057346
      6.6060000      0.0057345
      6.6070000      0.0057362
      6.6080000      0.0057353
      6.6090000      0.0057334
      6.6100000      0.0057357
      6.6110000      0.0057343
      6.6120000      0.0057393
      6.6130000      0.0057368
      6.6140000      0.0057377
      6.6150000      0.0057384
      6.6160000      0.0057380
      6.6170000      0.0057404
      6.6180000      0.0057382
      6.6190000      0.0057403
      6.6200000      0.0057419
      6.6210000      0.0057398
      6.6220000      0.0057417
      6.6230000      0.0057437
      6.6240000      0.0057427
      6.6250000      0.0057424
      6.6260000      0.0057451
      6.6270000      0.0057427
      6.6280000      0.0057446
      6.6290000      0.0057482
      6.6300000      0.0057429
      6.6310000      0.0057510
      6.6320000      0.0057511
      6.6330000      0.0057503
      6.6340000      0.0057513
      6.6350000      0.0057498
      6.6360000      0.0057501
      6.6370000      0.0057502
      6.6380000      0.0057467
      6.6390000      0.0057483
      6.6400000      0.0057479
      6.6410000      0.0057514
      6.6420000      0.0057520
      6.6430000      0.0057516
      6.6440000      0.0057556
      6.6450000      0.0057507
      6.6460000      0.0057560
      6.6470000      0.0057514
      6.6480000      0.0057533
      6.6490000      0.0057514
      6.6500000      0.0057590
      6.6510000      0.0057538
      6.6520000      0.0057579
      6.6530000      0.0057581
      6.6540000      0.0057572
      6.6550000      0.0057571
      6.6560000      0.0057625
      6.6570000      0.0057577
      6.6580000      0.0057596
      6.6590000      0.0057623
      6.6600000      0.0057624
      6.6610000      0.0057587
      6.6620000      0.0057630
      6.6630000      0.0057643
      6.6640000      0.0057612
      6.6650000      0.0057593
      6.6660000      0.0057621
      6.6670000      0.0057608
      6.6680000      0.0057605
      6.6690000      0.0057630
      6.6700000      0.0057624
      6.6710000      0.0057637
      6.6720000      0.0057628
      6.6730000      0.0057637
      6.6740000      0.0057642
      6.6750000      0.0057669
      6.6760000      0.0057671
      6.6770000      0.0057690
      6.6780000      0.0057678
      6.6790000      0.0057693
      6.6800000      0.0057723
      6.6810000      0.0057695
      6.6820000      0.0057721
      6.6830000      0.0057718
      6.6840000      0.0057701
      6.6850000      0.0057723
      6.6860000      0.0057747
      6.6870000      0.0057709
      6.6880000      0.0057778
      6.6890000      0.0057736
      6.6900000      0.0057759
      6.6910000      0.0057730
      6.6920000      0.0057770
      6.6930000      0.0057745
      6.6940000      0.0057745
      6.6950000      0.0057749
      6.6960000      0.0057764
      6.6970000      0.0057781
      6.6980000      0.0057782
      6.6990000      0.0057764
      6.7000000      0.0057763
      6.7010000      0.0057797
      6.7020000      0.0057789
      6.7030000      0.0057786
      6.7040000      0.0057779
      6.7050000      0.0057782
      6.7060000      0.0057847
      6.7070000      0.0057818
      6.7080000      0.0057815
      6.7090000      0.0057843
      6.7100000      0.0057835
      6.7110000      0.0057851
      6.7120000      0.0057897
      6.7130000      0.0057864
      6.7140000      0.0057891
      6.7150000      0.0057889
      6.7160000      0.0057913
      6.7170000      0.0057894
      6.7180000      0.0057915
      6.7190000      0.0057930
      6.7200000      0.0057895
      6.7210000      0.0057900
      6.7220000      0.0057916
      6.7230000      0.0057910
      6.7240000      0.0057961
      6.7250000      0.0057895
      6.7260000      0.0057948
      6.7270000      0.0057963
      6.7280000      0.0057949
      6.7290000      0.0057909
      6.7300000      0.0057944
      6.7310000      0.0057926
      6.7320000      0.0057961
      6.7330000      0.0057936
      6.7340000      0.0057964
      6.7350000      0.0057957
      6.7360000      0.0057989
      6.7370000      0.0057965
      6.7380000      0.0057932
      6.7390000      0.0057990
      6.7400000      0.0057973
      6.7410000      0.0057932
      6.7420000      0.0057965
      6.7430000      0.0057935
      6.7440000      0.0057971
      6.7450000      0.0057928
      6.7460000      0.0057951
      6.7470000      0.0057974
      6.7480000      0.0057988
      6.7490000      0.0058013
      6.7500000      0.0058004
      6.7510000      0.0058033
      6.7520000      0.0058007
      6.7530000      0.0057985
      6.7540000      0.0058009
      6.7550000      0.0057954
      6.7560000      0.0057984
      6.7570000      0.0058004
      6.7580000      0.0058027
      6.7590000      0.0057996
      6.7600000      0.0057994
      6.7610000      0.0058014
      6.7620000      0.0058020
      6.7630000      0.0058020
      6.7640000      0.0058007
      6.7650000      0.0058046
      6.7660000      0.0057996
      6.7670000      0.0058043
      6.7680000      0.0058052
      6.7690000      0.0058015
      6.7700000      0.0058041
      6.7710000      0.0058076
      6.7720000      0.0058036
      6.7730000      0.0058019
      6.7740000      0.0058037
      6.7750000      0.0058084
      6.7760000      0.0058053
      6.7770000      0.0058055
      6.7780000      0.0058052
      6.7790000      0.0058102
      6.7800000      0.0058093
      6.7810000      0.0058099
      6.7820000      0.0058072
      6.7830000      0.0058077
      6.7840000      0.0058104
      6.7850000      0.0058100
      6.7860000      0.0058108
      6.7870000      0.0058105
      6.7880000      0.0058138
      6.7890000      0.0058131
      6.7900000      0.0058172
      6.7910000      0.0058139
      6.7920000      0.0058120
      6.7930000      0.0058189
      6.7940000      0.0058183
      6.7950000      0.0058194
      6.7960000      0.0058184
      6.7970000      0.0058219
      6.7980000      0.0058171
      6.7990000      0.0058202
      6.8000000      0.0058209
      6.8010000      0.0058175
      6.8020000      0.0058220
      6.8030000      0.0058216
      6.8040000      0.0058197
      6.8050000      0.0058209
      6.8060000      0.0058191
      6.8070000      0.0058210
      6.8080000      0.0058221
      6.8090000      0.0058206
      6.8100000      0.0058243
      6.8110000      0.0058216
      6.8120000      0.0058242
      6.8130000      0.0058209
      6.8140000      0.0058247
      6.8150000      0.0058248
      6.8160000      0.0058227
      6.8170000      0.0058237
      6.8180000      0.0058258
      6.8190000      0.0058279
      6.8200000      0.0058290
      6.8210000      0.0058271
      6.8220000      0.0058253
      6.8230000      0.0058284
      6.8240000      0.0058285
      6.8250000      0.0058299
      6.8260000      0.0058292
      6.8270000      0.0058348
      6.8280000      0.0058279
      6.8290000      0.0058313
      6.8300000      0.0058315
      6.8310000      0.0058360
      6.8320000      0.0058361
      6.8330000      0.0058370
      6.8340000      0.0058386
      6.8350000      0.0058390
      6.8360000      0.0058385
      6.8370000      0.0058380
      6.8380000      0.0058401
      6.8390000      0.0058425
      6.8400000      0.0058402
      6.8410000      0.0058406
      6.8420000      0.0058366
      6.8430000      0.0058426
      6.8440000      0.0058387
      6.8450000      0.0058417
      6.8460000      0.0058401
      6.8470000      0.0058435
      6.8480000      0.0058441
      6.8490000      0.0058416
      6.8500000      0.0058423
      6.8510000      0.0058433
      6.8520000      0.0058408
      6.8530000      0.0058457
      6.8540000      0.0058429
      6.8550000      0.0058469
      6.8560000      0.0058439
      6.8570000      0.0058493
      6.8580000      0.0058502
      6.8590000      0.0058455
      6.8600000      0.0058485
      6.8610000      0.0058477
      6.8620000      0.0058491
      6.8630000      0.0058499
      6.8640000      0.0058539
      6.8650000      0.0058501
      6.8660000      0.0058506
      6.8670000      0.0058499
      6.8680000      0.0058507
      6.8690000      0.0058487
      6.8700000      0.0058529
      6.8710000      0.0058494
      6.8720000      0.0058506
      6.8730000      0.0058503
      6.8740000      0.0058512
      6.8750000      0.0058521
      6.8760000      0.0058529
      6.8770000      0.0058523
      6.8780000      0.0058482
      6.8790000      0.0058505
      6.8800000      0.0058567
      6.8810000      0.0058583
      6.8820000      0.0058577
      6.8830000      0.0058555
      6.8840000      0.0058566
      6.8850000      0.0058557
      6.8860000      0.0058550
      6.8870000      0.0058567
      6.8880000      0.0058575
      6.8890000      0.0058540
      6.8900000      0.0058597
      6.8910000      0.0058615
      6.8920000      0.0058597
      6.8930000      0.0058617
      6.8940000      0.0058573
      6.8950000      0.0058610
      6.8960000      0.0058610
      6.8970000      0.0058584
      6.8980000      0.0058582
      6.8990000      0.0058612
      6.9000000      0.0058634
      6.9010000      0.0058620
      6.9020000      0.0058657
      6.9030000      0.0058598
      6.9040000      0.0058632
      6.9050000      0.0058618
      6.9060000      0.0058653
      6.9070000      0.0058603
      6.9080000      0.0058660
      6.9090000      0.0058612
      6.9100000      0.0058654
      6.9110000      0.0058681
      6.9120000      0.0058679
      6.9130000      0.0058632
      6.9140000      0.0058645
      6.9150000      0.0058666
      6.9160000      0.0058690
      6.9170000      0.0058718
      6.9180000      0.0058631
      6.9190000      0.0058663
      6.9200000      0.0058678
      6.9210000      0.0058658
      6.9220000      0.0058695
      6.9230000      0.0058696
      6.9240000      0.0058686
      6.9250000      0.0058666
      6.9260000      0.0058676
      6.9270000      0.0058730
      6.9280000      0.0058690
      6.9290000      0.0058707
      6.9300000      0.0058689
      6.9310000      0.0058721
      6.9320000      0.0058726
      6.9330000      0.0058701
      6.9340000      0.0058745
      6.9350000      0.0058750
      6.9360000      0.0058691
      6.9370000      0.0058729
      6.9380000      0.0058733
      6.9390000      0.0058731
      6.9400000      0.0058740
      6.9410000      0.0058787
      6.9420000      0.0058775
      6.9430000      0.0058780
      6.9440000      0.0058764
      6.9450000      0.0058808
      6.9460000      0.0058768
      6.9470000      0.0058795
      6.9480000      0.0058802
      6.9490000      0.0058832
      6.9500000      0.0058831
      6.9510000      0.0058772
      6.9520000      0.0058846
      6.9530000      0.0058817
      6.9540000      0.0058840
      6.9550000      0.0058860
      6.9560000      0.0058826
      6.9570000      0.0058825
      6.9580000      0.0058881
      6.9590000      0.0058833
      6.9600000      0.0058876
      6.9610000      0.0058866
      6.9620000      0.0058856
      6.9630000      0.0058880
      6.9640000      0.0058900
      6.9650000      0.0058890
      6.9660000      0.0058885
      6.9670000      0.0058876
      6.9680000      0.0058905
      6.9690000      0.0058935
      6.9700000      0.0058869
      6.9710000      0.0058908
      6.9720000      0.0058926
      6.9730000      0.0058931
      6.9740000      0.0058934
      6.9750000      0.0058936
      6.9760000      0.0058939
      6.9770000      0.0058908
      6.9780000      0.0058972
      6.9790000      0.0058956
      6.9800000      0.0058945
      6.9810000      0.0058980
      6.9820000      0.0058947
      6.9830000      0.0058949
      6.9840000      0.0058985
      6.9850000      0.0058981
      6.9860000      0.0059003
      6.9870000      0.0059018
      6.9880000      0.0058993
      6.9890000      0.0058991
      6.9900000      0.0058996
      6.9910000      0.0059000
      6.9920000      0.0059016
      6.9930000      0.0059004
      6.9940000      0.0059042
      6.9950000      0.0059019
      6.9960000      0.0059020
      6.9970000      0.0059048
      6.9980000      0.0059028
      6.9990000      0.0059058
      7.0000000      0.0059055
      7.0010000      0.0059020
      7.0020000      0.0059034
      7.0030000      0.0059091
      7.0040000      0.0059057
      7.0050000      0.0059070
      7.0060000      0.0059087
      7.0070000      0.0059107
      7.0080000      0.0059097
      7.0090000      0.0059073
      7.0100000      0.0059065
      7.0110000      0.0059081
      7.0120000      0.0059130
      7.0130000      0.0059075
      7.0140000      0.0059068
      7.0150000      0.0059099
      7.0160000      0.0059069
      7.0170000      0.0059082
      7.0180000      0.0059181
      7.0190000      0.0059109
      7.0200000      0.0059141
      7.0210000      0.0059120
      7.0220000      0.0059098
      7.0230000      0.0059113
      7.0240000      0.0059141
      7.0250000      0.0059161
      7.0260000      0.0059178
      7.0270000      0.0059149
      7.0280000      0.0059140
      7.0290000      0.0059236
      7.0300000      0.0059134
      7.0310000      0.0059165
      7.0320000      0.0059146
      7.0330000      0.0059142
      7.0340000      0.0059207
      7.0350000      0.0059171
      7.0360000      0.0059231
      7.0370000      0.0059153
      7.0380000      0.0059200
      7.0390000      0.0059198
      7.0400000      0.0059185
      7.0410000      0.0059194
      7.0420000      0.0059191
      7.0430000      0.0059188
      7.0440000      0.0059199
      7.0450000      0.0059188
      7.0460000      0.0059216
      7.0470000      0.0059165
      7.0480000      0.0059235
      7.0490000      0.0059227
      7.0500000      0.0059228
      7.0510000      0.0059238
      7.0520000      0.0059239
      7.0530000      0.0059240
      7.0540000      0.0059247
      7.0550000      0.0059260
      7.0560000      0.0059246
      7.0570000      0.0059246
      7.0580000      0.0059237
      7.0590000      0.0059284
      7.0600000      0.0059267
      7.0610000      0.0059296
      7.0620000      0.0059263
      7.0630000      0.0059294
      7.0640000      0.0059274
      7.0650000      0.0059294
      7.0660000      0.0059276
      7.0670000      0.0059293
      7.0680000      0.0059264
      7.0690000      0.0059301
      7.0700000      0.0059304
      7.0710000      0.0059325
      7.0720000      0.0059324
      7.0730000      0.0059336
      7.0740000      0.0059300
      7.0750000      0.0059300
      7.0760000      0.0059313
      7.0770000      0.0059287
      7.0780000      0.0059330
      7.0790000      0.0059386
      7.0800000      0.0059323
      7.0810000      0.0059376
      7.0820000      0.0059393
      7.0830000      0.0059362
      7.0840000      0.0059391
      7.0850000      0.0059334
      7.0860000      0.0059356
      7.0870000      0.0059363
      7.0880000      0.0059388
      7.0890000      0.0059359
      7.0900000      0.0059394
      7.0910000      0.0059409
      7.0920000      0.0059394
      7.0930000      0.0059421
      7.0940000      0.0059431
      7.0950000      0.0059413
      7.0960000      0.0059427
      7.0970000      0.0059439
      7.0980000      0.0059461
      7.0990000      0.0059445
      7.1000000      0.0059452
      7.1010000      0.0059492
      7.1020000      0.0059451
      7.1030000      0.0059477
      7.1040000      0.0059463
      7.1050000      0.0059523
      7.1060000      0.0059479
      7.1070000      0.0059468
      7.1080000      0.0059471
      7.1090000      0.0059478
      7.1100000      0.0059457
      7.1110000      0.0059463
      7.1120000      0.0059466
      7.1130000      0.0059489
      7.1140000      0.0059484
      7.1150000      0.0059479
      7.1160000      0.0059503
      7.1170000      0.0059490
      7.1180000      0.0059529
      7.1190000      0.0059514
      7.1200000      0.0059518
      7.1210000      0.0059484
      7.1220000      0.0059511
      7.1230000      0.0059530
      7.1240000      0.0059538
      7.1250000      0.0059527
      7.1260000      0.0059567
      7.1270000      0.0059536
      7.1280000      0.0059541
      7.1290000      0.0059548
      7.1300000      0.0059536
      7.1310000      0.0059541
      7.1320000      0.0059601
      7.1330000      0.0059514
      7.1340000      0.0059604
      7.1350000      0.0059556
      7.1360000      0.0059576
      7.1370000      0.0059578
      7.1380000      0.0059580
      7.1390000      0.0059585
      7.1400000      0.0059628
      7.1410000      0.0059592
      7.1420000      0.0059616
      7.1430000      0.0059603
      7.1440000      0.0059625
      7.1450000      0.0059624
      7.1460000      0.0059617
      7.1470000      0.0059657
      7.1480000      0.0059603
      7.1490000      0.0059646
      7.1500000      0.0059638
      7.1510000      0.0059630
      7.1520000      0.0059638
      7.1530000      0.0059613
      7.1540000      0.0059633
      7.1550000      0.0059613
      7.1560000      0.0059636
      7.1570000      0.0059678
      7.1580000      0.0059643
      7.1590000      0.0059632
      7.1600000      0.0059639
      7.1610000      0.0059668
      7.1620000      0.0059655
      7.1630000      0.0059658
      7.1640000      0.0059658
      7.1650000      0.0059676
      7.1660000      0.0059665
      7.1670000      0.0059658
      7.1680000      0.0059646
      7.1690000      0.0059656
      7.1700000      0.0059642
      7.1710000      0.0059691
      7.1720000      0.0059678
      7.1730000      0.0059706
      7.1740000      0.0059674
      7.1750000      0.0059717
      7.1760000      0.0059669
      7.1770000      0.0059676
      7.1780000      0.0059689
      7.1790000      0.0059722
      7.1800000      0.0059733
      7.1810000      0.0059693
      7.1820000      0.0059736
      7.1830000      0.0059700
      7.1840000      0.0059737
      7.1850000      0.0059686
      7.1860000      0.0059748
      7.1870000      0.0059743
      7.1880000      0.0059714
      7.1890000      0.0059802
      7.1900000      0.0059778
      7.1910000      0.0059783
      7.1920000      0.0059783
      7.1930000      0.0059801
      7.1940000      0.0059800
      7.1950000      0.0059780
      7.1960000      0.0059828
      7.1970000      0.0059816
      7.1980000      0.0059802
      7.1990000      0.0059827
      7.2000000      0.0059806
      7.2010000      0.0059842
      7.2020000      0.0059803
      7.2030000      0.0059828
      7.2040000      0.0059809
      7.2050000      0.0059824
      7.2060000      0.0059807
      7.2070000      0.0059879
      7.2080000      0.0059815
      7.2090000      0.0059844
      7.2100000      0.0059837
      7.2110000      0.0059872
      7.2120000      0.0059854
      7.2130000      0.0059903
      7.2140000      0.0059866
      7.2150000      0.0059895
      7.2160000      0.0059875
      7.2170000      0.0059889
      7.2180000      0.0059874
      7.2190000      0.0059944
      7.2200000      0.0059892
      7.2210000      0.0059913
      7.2220000      0.0059917
      7.2230000      0.0059921
      7.2240000      0.0059936
      7.2250000      0.0059933
      7.2260000      0.0059907
      7.2270000      0.0059961
      7.2280000      0.0059982
      7.2290000      0.0059917
      7.2300000      0.0059945
      7.2310000      0.0059908
      7.2320000      0.0059942
      7.2330000      0.0059984
      7.2340000      0.0059988
      7.2350000      0.0059979
      7.2360000      0.0059974
      7.2370000      0.0059975
      7.2380000      0.0060004
      7.2390000      0.0060001
      7.2400000      0.0059982
      7.2410000      0.0060026
      7.2420000      0.0060010
      7.2430000      0.0060027
      7.2440000      0.0060038
      7.2450000      0.0060048
      7.2460000      0.0060029
      7.2470000      0.0060067
      7.2480000      0.0060029
      7.2490000      0.0060033
      7.2500000      0.0060062
      7.2510000      0.0060077
      7.2520000      0.0060053
      7.2530000      0.0060065
      7.2540000      0.0060073
      7.2550000      0.0060080
      7.2560000      0.0060094
      7.2570000      0.0060070
      7.2580000      0.0060122
      7.2590000      0.0060113
      7.2600000      0.0060148
      7.2610000      0.0060146
      7.2620000      0.0060137
      7.2630000      0.0060124
      7.2640000      0.0060073
      7.2650000      0.0060074
      7.2660000      0.0060081
      7.2670000      0.0060092
      7.2680000      0.0060136
      7.2690000      0.0060099
      7.2700000      0.0060143
      7.2710000      0.0060154
      7.2720000      0.0060143
      7.2730000      0.0060100
      7.2740000      0.0060154
      7.2750000      0.0060122
      7.2760000      0.0060158
      7.2770000      0.0060154
      7.2780000      0.0060141
      7.2790000      0.0060146
      7.2800000      0.0060158
      7.2810000      0.0060111
      7.2820000      0.0060157
      7.2830000      0.0060170
      7.2840000      0.0060130
      7.2850000      0.0060169
      7.2860000      0.0060223
      7.2870000      0.0060201
      7.2880000      0.0060187
      7.2890000      0.0060177
      7.2900000      0.0060215
      7.2910000      0.0060193
      7.2920000      0.0060162
      7.2930000      0.0060255
      7.2940000      0.0060182
      7.2950000      0.0060219
      7.2960000      0.0060256
      7.2970000      0.0060221
      7.2980000      0.0060240
      7.2990000      0.0060259
      7.3000000      0.0060222
      7.3010000      0.0060263
      7.3020000      0.0060252
      7.3030000      0.0060280
      7.3040000      0.0060248
      7.3050000      0.0060297
      7.3060000      0.0060239
      7.3070000      0.0060287
      7.3080000      0.0060286
      7.3090000      0.0060273
      7.3100000      0.0060280
      7.3110000      0.0060245
      7.3120000      0.0060268
      7.3130000      0.0060282
      7.3140000      0.0060259
      7.3150000      0.0060319
      7.3160000      0.0060312
      7.3170000      0.0060338
      7.3180000      0.0060321
      7.3190000      0.0060335
      7.3200000      0.0060329
      7.3210000      0.0060360
      7.3220000      0.0060371
      7.3230000      0.0060394
      7.3240000      0.0060369
      7.3250000      0.0060321
      7.3260000      0.0060348
      7.3270000      0.0060372
      7.3280000      0.0060367
      7.3290000      0.0060372
      7.3300000      0.0060448
      7.3310000      0.0060473
      7.3320000      0.0060385
      7.3330000      0.0060427
      7.3340000      0.0060421
      7.3350000      0.0060425
      7.3360000      0.0060394
      7.3370000      0.0060439
      7.3380000      0.0060418
      7.3390000      0.0060456
      7.3400000      0.0060478
      7.3410000      0.0060456
      7.3420000      0.0060524
      7.3430000      0.0060486
      7.3440000      0.0060488
      7.3450000      0.0060433
      7.3460000      0.0060451
      7.3470000      0.0060492
      7.3480000      0.0060514
      7.3490000      0.0060519
      7.3500000      0.0060525
      7.3510000      0.0060470
      7.3520000      0.0060513
      7.3530000      0.0060514
      7.3540000      0.0060540
      7.3550000      0.0060534
      7.3560000      0.0060547
      7.3570000      0.0060544
      7.3580000      0.0060519
      7.3590000      0.0060546
      7.3600000      0.0060547
      7.3610000      0.0060513
      7.3620000      0.0060547
      7.3630000      0.0060552
      7.3640000      0.0060573
      7.3650000      0.0060587
      7.3660000      0.0060546
      7.3670000      0.0060577
      7.3680000      0.0060591
      7.3690000      0.0060562
      7.3700000      0.0060596
      7.3710000      0.0060572
      7.3720000      0.0060568
      7.3730000      0.0060609
      7.3740000      0.0060561
      7.3750000      0.0060580
      7.3760000      0.0060612
      7.3770000      0.0060579
      7.3780000      0.0060603
      7.3790000      0.0060587
      7.3800000      0.0060590
      7.3810000      0.0060625
      7.3820000      0.0060609
      7.3830000      0.0060594
      7.3840000      0.0060646
      7.3850000      0.0060640
      7.3860000      0.0060606
      7.3870000      0.0060626
      7.3880000      0.0060675
      7.3890000      0.0060656
      7.3900000      0.0060610
      7.3910000      0.0060636
      7.3920000      0.0060647
      7.3930000      0.0060678
      7.3940000      0.0060680
      7.3950000      0.0060638
      7.3960000      0.0060712
      7.3970000      0.0060702
      7.3980000      0.0060679
      7.3990000      0.0060672
      7.4000000      0.0060682
      7.4010000      0.0060637
      7.4020000      0.0060664
      7.4030000      0.0060693
      7.4040000      0.0060773
      7.4050000      0.0060672
      7.4060000      0.0060713
      7.4070000      0.0060718
      7.4080000      0.0060703
      7.4090000      0.0060737
      7.4100000      0.0060726
      7.4110000      0.0060713
      7.4120000      0.0060701
      7.4130000      0.0060716
      7.4140000      0.0060732
      7.4150000      0.0060723
      7.4160000      0.0060709
      7.4170000      0.0060747
      7.4180000      0.0060766
      7.4190000      0.0060726
      7.4200000      0.0060774
      7.4210000      0.0060734
      7.4220000      0.0060735
      7.4230000      0.0060757
      7.4240000      0.0060796
      7.4250000      0.0060821
      7.4260000      0.0060828
      7.4270000      0.0060774
      7.4280000      0.0060832
      7.4290000      0.0060838
      7.4300000      0.0060827
      7.4310000      0.0060833
      7.4320000      0.0060820
      7.4330000      0.0060801
      7.4340000      0.0060850
      7.4350000      0.0060857
      7.4360000      0.0060838
      7.4370000      0.0060822
      7.4380000      0.0060858
      7.4390000      0.0060870
      7.4400000      0.0060845
      7.4410000      0.0060903
      7.4420000      0.0060888
      7.4430000      0.0060861
      7.4440000      0.0060922
      7.4450000      0.0060891
      7.4460000      0.0060905
      7.4470000      0.0060939
      7.4480000      0.0060941
      7.4490000      0.0060934
      7.4500000      0.0060956
      7.4510000      0.0060922
      7.4520000      0.0060978
      7.4530000      0.0060981
      7.4540000      0.0060948
      7.4550000      0.0060966
      7.4560000      0.0060946
      7.4570000      0.0060937
      7.4580000      0.0060995
      7.4590000      0.0060973
      7.4600000      0.0061024
      7.4610000      0.0060996
      7.4620000      0.0060997
      7.4630000      0.0061015
      7.4640000      0.0061004
      7.4650000      0.0060997
      7.4660000      0.0060985
      7.4670000      0.0061028
      7.4680000      0.0060995
      7.4690000      0.0061015
      7.4700000      0.0061012
      7.4710000      0.0060998
      7.4720000      0.0061013
      7.4730000      0.0061020
      7.4740000      0.0061040
      7.4750000      0.0061029
      7.4760000      0.0061066
      7.4770000      0.0061070
      7.4780000      0.0061056
      7.4790000      0.0061016
      7.4800000      0.0061045
      7.4810000      0.0061065
      7.4820000      0.0061074
      7.4830000      0.0061061
      7.4840000      0.0061062
      7.4850000      0.0061025
      7.4860000      0.0061094
      7.4870000      0.0061087
      7.4880000      0.0061103
      7.4890000      0.0061070
      7.4900000      0.0061070
      7.4910000      0.0061071
      7.4920000      0.0061108
      7.4930000      0.0061096
      7.4940000      0.0061046
      7.4950000      0.0061081
      7.4960000      0.0061099
      7.4970000      0.0061098
      7.4980000      0.0061115
      7.4990000      0.0061101
      7.5000000      0.0061124
      7.5010000      0.0061099
      7.5020000      0.0061145
      7.5030000      0.0061123
      7.5040000      0.0061101
      7.5050000      0.0061148
      7.5060000      0.0061098
      7.5070000      0.0061123
      7.5080000      0.0061145
      7.5090000      0.0061129
      7.5100000      0.0061100
      7.5110000      0.0061151
      7.5120000      0.0061118
      7.5130000      0.0061130
      7.5140000      0.0061113
      7.5150000      0.0061132
      7.5160000      0.0061159
      7.5170000      0.0061186
      7.5180000      0.0061170
      7.5190000      0.0061126
      7.5200000      0.0061175
      7.5210000      0.0061213
      7.5220000      0.0061184
      7.5230000      0.0061216
      7.5240000      0.0061219
      7.5250000      0.0061239
      7.5260000      0.0061225
      7.5270000      0.0061244
      7.5280000      0.0061212
      7.5290000      0.0061188
      7.5300000      0.0061250
      7.5310000      0.0061266
      7.5320000      0.0061208
      7.5330000      0.0061211
      7.5340000      0.0061236
      7.5350000      0.0061233
      7.5360000      0.0061246
      7.5370000      0.0061240
      7.5380000      0.0061265
      7.5390000      0.0061294
      7.5400000      0.0061268
      7.5410000      0.0061264
      7.5420000      0.0061259
      7.5430000      0.0061323
      7.5440000      0.0061286
      7.5450000      0.0061306
      7.5460000      0.0061313
      7.5470000      0.0061331
      7.5480000      0.0061314
      7.5490000      0.0061322
      7.5500000      0.0061365
      7.5510000      0.0061348
      7.5520000      0.0061333
      7.5530000      0.0061290
      7.5540000      0.0061344
      7.5550000      0.0061338
      7.5560000      0.0061350
      7.5570000      0.0061341
      7.5580000      0.0061380
      7.5590000      0.0061351
      7.5600000      0.0061393
      7.5610000      0.0061348
      7.5620000      0.0061405
      7.5630000      0.0061355
      7.5640000      0.0061400
      7.5650000      0.0061415
      7.5660000      0.0061422
      7.5670000      0.0061445
      7.5680000      0.0061402
      7.5690000      0.0061413
      7.5700000      0.0061471
      7.5710000      0.0061440
      7.5720000      0.0061438
      7.5730000      0.0061480
      7.5740000      0.0061454
      7.5750000      0.0061459
      7.5760000      0.0061474
      7.5770000      0.0061428
      7.5780000      0.0061431
      7.5790000      0.0061487
      7.5800000      0.0061425
      7.5810000      0.0061444
      7.5820000      0.0061508
      7.5830000      0.0061484
      7.5840000      0.0061508
      7.5850000      0.0061478
      7.5860000      0.0061518
      7.5870000      0.0061526
      7.5880000      0.0061473
      7.5890000      0.0061515
      7.5900000      0.0061516
      7.5910000      0.0061488
      7.5920000      0.0061459
      7.5930000      0.0061531
      7.5940000      0.0061474
      7.5950000      0.0061554
      7.5960000      0.0061506
      7.5970000      0.0061557
      7.5980000      0.0061559
      7.5990000      0.0061530
      7.6000000      0.0061569
      7.6010000      0.0061540
      7.6020000      0.0061556
      7.6030000      0.0061562
      7.6040000      0.0061565
      7.6050000      0.0061559
      7.6060000      0.0061568
      7.6070000      0.0061538
      7.6080000      0.0061585
      7.6090000      0.0061609
      7.6100000      0.0061608
      7.6110000      0.0061593
      7.6120000      0.0061622
      7.6130000      0.0061594
      7.6140000      0.0061579
      7.6150000      0.0061642
      7.6160000      0.0061597
      7.6170000      0.0061646
      7.6180000      0.0061625
      7.6190000      0.0061632
      7.6200000      0.0061651
      7.6210000      0.0061654
      7.6220000      0.0061635
      7.6230000      0.0061628
      7.6240000      0.0061616
      7.6250000      0.0061683
      7.6260000      0.0061670
      7.6270000      0.0061687
      7.6280000      0.0061645
      7.6290000      0.0061654
      7.6300000      0.0061639
      7.6310000      0.0061659
      7.6320000      0.0061698
      7.6330000      0.0061694
      7.6340000      0.0061706
      7.6350000      0.0061708
      7.6360000      0.0061736
      7.6370000      0.0061743
      7.6380000      0.0061743
      7.6390000      0.0061735
      7.6400000      0.0061749
      7.6410000      0.0061755
      7.6420000      0.0061746
      7.6430000      0.0061743
      7.6440000      0.0061759
      7.6450000      0.0061726
      7.6460000      0.0061749
      7.6470000      0.0061749
      7.6480000      0.0061755
      7.6490000      0.0061751
      7.6500000      0.0061808
      7.6510000      0.0061759
      7.6520000      0.0061761
      7.6530000      0.0061813
      7.6540000      0.0061747
      7.6550000      0.0061756
      7.6560000      0.0061802
      7.6570000      0.0061754
      7.6580000      0.0061742
      7.6590000      0.0061764
      7.6600000      0.0061789
      7.6610000      0.0061784
      7.6620000      0.0061796
      7.6630000      0.0061766
      7.6640000      0.0061802
      7.6650000      0.0061824
      7.6660000      0.0061793
      7.6670000      0.0061749
      7.6680000      0.0061805
      7.6690000      0.0061821
      7.6700000      0.0061803
      7.6710000      0.0061805
      7.6720000      0.0061767
      7.6730000      0.0061853
      7.6740000      0.0061857
      7.6750000      0.0061817
      7.6760000      0.0061831
      7.6770000      0.0061844
      7.6780000      0.0061829
      7.6790000      0.0061847
      7.6800000      0.0061833
      7.6810000      0.0061852
      7.6820000      0.0061792
      7.6830000      0.0061895
      7.6840000      0.0061858
      7.6850000      0.0061845
      7.6860000      0.0061858
      7.6870000      0.0061876
      7.6880000      0.0061873
      7.6890000      0.0061861
      7.6900000      0.0061871
      7.6910000      0.0061899
      7.6920000      0.0061895
      7.6930000      0.0061918
      7.6940000      0.0061920
      7.6950000      0.0061934
      7.6960000      0.0061944
      7.6970000      0.0061936
      7.6980000      0.0061892
      7.6990000      0.0061999
      7.7000000      0.0061913
      7.7010000      0.0061999
      7.7020000      0.0061934
      7.7030000      0.0061947
      7.7040000      0.0061963
      7.7050000      0.0061971
      7.7060000      0.0061999
      7.7070000      0.0061973
      7.7080000      0.0061995
      7.7090000      0.0062012
      7.7100000      0.0062022
      7.7110000      0.0061982
      7.7120000      0.0062025
      7.7130000      0.0061991
      7.7140000      0.0062005
      7.7150000      0.0062010
      7.7160000      0.0061985
      7.7170000      0.0062052
      7.7180000      0.0062052
      7.7190000      0.0062058
      7.7200000      0.0062018
      7.7210000      0.0062080
      7.7220000      0.0062074
      7.7230000      0.0062057
      7.7240000      0.0062105
      7.7250000      0.0062053
      7.7260000      0.0062098
      7.7270000      0.0062081
      7.7280000      0.0062082
      7.7290000      0.0062119
      7.7300000      0.0062084
      7.7310000      0.0062086
      7.7320000      0.0062082
      7.7330000      0.0062144
      7.7340000      0.0062133
      7.7350000      0.0062112
      7.7360000      0.0062149
      7.7370000      0.0062164
      7.7380000      0.0062141
      7.7390000      0.0062127
      7.7400000      0.0062163
      7.7410000      0.0062163
      7.7420000      0.0062111
      7.7430000      0.0062153
      7.7440000      0.0062135
      7.7450000      0.0062179
      7.7460000      0.0062165
      7.7470000      0.0062147
      7.7480000      0.0062189
      7.7490000      0.0062163
      7.7500000      0.0062187
      7.7510000      0.0062192
      7.7520000      0.0062174
      7.7530000      0.0062214
      7.7540000      0.0062205
      7.7550000      0.0062154
      7.7560000      0.0062182
      7.7570000      0.0062181
      7.7580000      0.0062190
      7.7590000      0.0062203
      7.7600000      0.0062211
      7.7610000      0.0062181
      7.7620000      0.0062221
      7.7630000      0.0062224
      7.7640000      0.0062225
      7.7650000      0.0062233
      7.7660000      0.0062193
      7.7670000      0.0062230
      7.7680000      0.0062187
      7.7690000      0.0062193
      7.7700000      0.0062263
      7.7710000      0.0062264
      7.7720000      0.0062238
      7.7730000      0.0062282
      7.7740000      0.0062254
      7.7750000      0.0062197
      7.7760000      0.0062242
      7.7770000      0.0062206
      7.7780000      0.0062227
      7.7790000      0.0062242
      7.7800000      0.0062249
      7.7810000      0.0062272
      7.7820000      0.0062249
      7.7830000      0.0062221
      7.7840000      0.0062264
      7.7850000      0.0062296
      7.7860000      0.0062307
      7.7870000      0.0062328
      7.7880000      0.0062305
      7.7890000      0.0062273
      7.7900000      0.0062247
      7.7910000      0.0062278
      7.7920000      0.0062276
      7.7930000      0.0062328
      7.7940000      0.0062331
      7.7950000      0.0062275
      7.7960000      0.0062323
      7.7970000      0.0062310
      7.7980000      0.0062336
      7.7990000      0.0062338
      7.8000000      0.0062336
      7.8010000      0.0062365
      7.8020000      0.0062329
      7.8030000      0.0062388
      7.8040000      0.0062325
      7.8050000      0.0062343
      7.8060000      0.0062366
      7.8070000      0.0062332
      7.8080000      0.0062353
      7.8090000      0.0062349
      7.8100000      0.0062396
      7.8110000      0.0062400
      7.8120000      0.0062377
      7.8130000      0.0062394
      7.8140000      0.0062394
      7.8150000      0.0062432
      7.8160000      0.0062388
      7.8170000      0.0062405
      7.8180000      0.0062416
      7.8190000      0.0062415
      7.8200000      0.0062451
      7.8210000      0.0062439
      7.8220000      0.0062414
      7.8230000      0.0062439
      7.8240000      0.0062464
      7.8250000      0.0062430
      7.8260000      0.0062451
      7.8270000      0.0062441
      7.8280000      0.0062479
      7.8290000      0.0062482
      7.8300000      0.0062468
      7.8310000      0.0062412
      7.8320000      0.0062471
      7.8330000      0.0062501
      7.8340000      0.0062474
      7.8350000      0.0062460
      7.8360000      0.0062463
      7.8370000      0.0062485
      7.8380000      0.0062478
      7.8390000      0.0062493
      7.8400000      0.0062476
      7.8410000      0.0062459
      7.8420000      0.0062549
      7.8430000      0.0062472
      7.8440000      0.0062530
      7.8450000      0.0062549
      7.8460000      0.0062540
      7.8470000      0.0062546
      7.8480000      0.0062479
      7.8490000      0.0062506
      7.8500000      0.0062557
      7.8510000      0.0062515
      7.8520000      0.0062547
      7.8530000      0.0062566
      7.8540000      0.0062551
      7.8550000      0.0062535
      7.8560000      0.0062545
      7.8570000      0.0062550
      7.8580000      0.0062495
      7.8590000      0.0062532
      7.8600000      0.0062564
      7.8610000      0.0062535
      7.8620000      0.0062540
      7.8630000      0.0062566
      7.8640000      0.0062471
      7.8650000      0.0062545
      7.8660000      0.0062562
      7.8670000      0.0062551
      7.8680000      0.0062547
      7.8690000      0.0062562
      7.8700000      0.0062580
      7.8710000      0.0062578
      7.8720000      0.0062582
      7.8730000      0.0062556
      7.8740000      0.0062559
      7.8750000      0.0062608
      7.8760000      0.0062604
      7.8770000      0.0062616
      7.8780000      0.0062610
      7.8790000      0.0062617
      7.8800000      0.0062631
      7.8810000      0.0062631
      7.8820000      0.0062634
      7.8830000      0.0062623
      7.8840000      0.0062662
      7.8850000      0.0062674
      7.8860000      0.0062678
      7.8870000      0.0062647
      7.8880000      0.0062675
      7.8890000      0.0062659
      7.8900000      0.0062703
      7.8910000      0.0062673
      7.8920000      0.0062670
      7.8930000      0.0062721
      7.8940000      0.0062669
      7.8950000      0.0062720
      7.8960000      0.0062705
      7.8970000      0.0062682
      7.8980000      0.0062698
      7.8990000      0.0062688
      7.9000000      0.0062729
      7.9010000      0.0062719
      7.9020000      0.0062728
      7.9030000      0.0062724
      7.9040000      0.0062729
      7.9050000      0.0062761
      7.9060000      0.0062742
      7.9070000      0.0062781
      7.9080000      0.0062739
      7.9090000      0.0062781
      7.9100000      0.0062755
      7.9110000      0.0062759
      7.9120000      0.0062778
      7.9130000      0.0062759
      7.9140000      0.0062770
      7.9150000      0.0062772
      7.9160000      0.0062791
      7.9170000      0.0062761
      7.9180000      0.0062845
      7.9190000      0.0062813
      7.9200000      0.0062788
      7.9210000      0.0062810
      7.9220000      0.0062832
      7.9230000      0.0062816
      7.9240000      0.0062800
      7.9250000      0.0062804
      7.9260000      0.0062820
      7.9270000      0.0062840
      7.9280000      0.0062795
      7.9290000      0.0062822
      7.9300000      0.0062833
      7.9310000      0.0062853
      7.9320000      0.0062828
      7.9330000      0.0062830
      7.9340000      0.0062860
      7.9350000      0.0062826
      7.9360000      0.0062847
      7.9370000      0.0062846
      7.9380000      0.0062839
      7.9390000      0.0062861
      7.9400000      0.0062880
      7.9410000      0.0062837
      7.9420000      0.0062860
      7.9430000      0.0062838
      7.9440000      0.0062850
      7.9450000      0.0062891
      7.9460000      0.0062843
      7.9470000      0.0062907
      7.9480000      0.0062857
      7.9490000      0.0062928
      7.9500000      0.0062890
      7.9510000      0.0062911
      7.9520000      0.0062881
      7.9530000      0.0062906
      7.9540000      0.0062869
      7.9550000      0.0062913
      7.9560000      0.0062870
      7.9570000      0.0062877
      7.9580000      0.0062917
      7.9590000      0.0062893
      7.9600000      0.0062881
      7.9610000      0.0062946
      7.9620000      0.0062914
      7.9630000      0.0062914
      7.9640000      0.0062961
      7.9650000      0.0062939
      7.9660000      0.0062931
      7.9670000      0.0062890
      7.9680000      0.0062942
      7.9690000      0.0062957
      7.9700000      0.0062967
      7.9710000      0.0062972
      7.9720000      0.0062994
      7.9730000      0.0062982
      7.9740000      0.0062956
      7.9750000      0.0062986
      7.9760000      0.0062987
      7.9770000      0.0062979
      7.9780000      0.0062999
      7.9790000      0.0062990
      7.9800000      0.0062961
      7.9810000      0.0062992
      7.9820000      0.0063021
      7.9830000      0.0063016
      7.9840000      0.0063009
      7.9850000      0.0063016
      7.9860000      0.0063030
      7.9870000      0.0063036
      7.9880000      0.0063043
      7.9890000      0.0063029
      7.9900000      0.0063061
      7.9910000      0.0063089
      7.9920000      0.0063057
      7.9930000      0.0063125
      7.9940000      0.0063104
      7.9950000      0.0063086
      7.9960000      0.0063110
      7.9970000      0.0063064
      7.9980000      0.0063104
      7.9990000      0.0063106
      8.0000000      0.0063124
      8.0010000      0.0063113
      8.0020000      0.0063125
      8.0030000      0.0063132
      8.0040000      0.0063133
      8.0050000      0.0063122
      8.0060000      0.0063144
      8.0070000      0.0063152
      8.0080000      0.0063102
      8.0090000      0.0063210
      8.0100000      0.0063130
      8.0110000      0.0063128
      8.0120000      0.0063157
      8.0130000      0.0063142
      8.0140000      0.0063110
      8.0150000      0.0063170
      8.0160000      0.0063119
      8.0170000      0.0063164
      8.0180000      0.0063174
      8.0190000      0.0063208
      8.0200000      0.0063179
      8.0210000      0.0063157
      8.0220000      0.0063206
      8.0230000      0.0063171
      8.0240000      0.0063196
      8.0250000      0.0063202
      8.0260000      0.0063189
      8.0270000      0.0063217
      8.0280000      0.0063257
      8.0290000      0.0063226
      8.0300000      0.0063275
      8.0310000      0.0063246
      8.0320000      0.0063305
      8.0330000      0.0063250
      8.0340000      0.0063246
      8.0350000      0.0063271
      8.0360000      0.0063303
      8.0370000      0.0063246
      8.0380000      0.0063278
      8.0390000      0.0063269
      8.0400000      0.0063325
      8.0410000      0.0063293
      8.0420000      0.0063321
      8.0430000      0.0063302
      8.0440000      0.0063304
      8.0450000      0.0063314
      8.0460000      0.0063336
      8.0470000      0.0063289
      8.0480000      0.0063344
      8.0490000      0.0063302
      8.0500000      0.0063369
      8.0510000      0.0063345
      8.0520000      0.0063364
      8.0530000      0.0063358
      8.0540000      0.0063369
      8.0550000      0.0063336
      8.0560000      0.0063394
      8.0570000      0.0063405
      8.0580000      0.0063379
      8.0590000      0.0063367
      8.0600000      0.0063392
      8.0610000      0.0063353
      8.0620000      0.0063367
      8.0630000      0.0063409
      8.0640000      0.0063407
      8.0650000      0.0063410
      8.0660000      0.0063407
      8.0670000      0.0063440
      8.0680000      0.0063444
      8.0690000      0.0063481
      8.0700000      0.0063474
      8.0710000      0.0063487
      8.0720000      0.0063487
      8.0730000      0.0063467
      8.0740000      0.0063499
      8.0750000      0.0063440
      8.0760000      0.0063459
      8.0770000      0.0063501
      8.0780000      0.0063478
      8.0790000      0.0063494
      8.0800000      0.0063430
      8.0810000      0.0063479
      8.0820000      0.0063447
      8.0830000      0.0063492
      8.0840000      0.0063523
      8.0850000      0.0063489
      8.0860000      0.0063512
      8.0870000      0.0063510
      8.0880000      0.0063478
      8.0890000      0.0063501
      8.0900000      0.0063511
      8.0910000      0.0063523
      8.0920000      0.0063483
      8.0930000      0.0063506
      8.0940000      0.0063554
      8.0950000      0.0063480
      8.0960000      0.0063533
      8.0970000      0.0063545
      8.0980000      0.0063561
      8.0990000      0.0063567
      8.1000000      0.0063540
      8.1010000      0.0063533
      8.1020000      0.0063601
      8.1030000      0.0063507
      8.1040000      0.0063538
      8.1050000      0.0063550
      8.1060000      0.0063572
      8.1070000      0.0063564
      8.1080000      0.0063541
      8.1090000      0.0063604
      8.1100000      0.0063601
      8.1110000      0.0063580
      8.1120000      0.0063620
      8.1130000      0.0063604
      8.1140000      0.0063581
      8.1150000      0.0063645
      8.1160000      0.0063634
      8.1170000      0.0063628
      8.1180000      0.0063666
      8.1190000      0.0063629
      8.1200000      0.0063682
      8.1210000      0.0063633
      8.1220000      0.0063667
      8.1230000      0.0063635
      8.1240000      0.0063648
      8.1250000      0.0063692
      8.1260000      0.0063636
      8.1270000      0.0063666
      8.1280000      0.0063653
      8.1290000      0.0063656
      8.1300000      0.0063683
      8.1310000      0.0063675
      8.1320000      0.0063657
      8.1330000      0.0063723
      8.1340000      0.0063663
      8.1350000      0.0063677
      8.1360000      0.0063682
      8.1370000      0.0063687
      8.1380000      0.0063665
      8.1390000      0.0063703
      8.1400000      0.0063742
      8.1410000      0.0063715
      8.1420000      0.0063711
      8.1430000      0.0063724
      8.1440000      0.0063715
      8.1450000      0.0063723
      8.1460000      0.0063725
      8.1470000      0.0063772
      8.1480000      0.0063723
      8.1490000      0.0063747
      8.1500000      0.0063728
      8.1510000      0.0063762
      8.1520000      0.0063754
      8.1530000      0.0063776
      8.1540000      0.0063750
      8.1550000      0.0063753
      8.1560000      0.0063794
      8.1570000      0.0063800
      8.1580000      0.0063800
      8.1590000      0.0063804
      8.1600000      0.0063842
      8.1610000      0.0063829
      8.1620000      0.0063843
      8.1630000      0.0063852
      8.1640000      0.0063841
      8.1650000      0.0063863
      8.1660000      0.0063798
      8.1670000      0.0063847
      8.1680000      0.0063853
      8.1690000      0.0063830
      8.1700000      0.0063806
      8.1710000      0.0063867
      8.1720000      0.0063879
      8.1730000      0.0063904
      8.1740000      0.0063903
      8.1750000      0.0063901
      8.1760000      0.0063910
      8.1770000      0.0063939
      8.1780000      0.0063946
      8.1790000      0.0063932
      8.1800000      0.0063969
      8.1810000      0.0063945
      8.1820000      0.0063972
      8.1830000      0.0063949
      8.1840000      0.0064007
      8.1850000      0.0063970
      8.1860000      0.0064018
      8.1870000      0.0064031
      8.1880000      0.0063977
      8.1890000      0.0064016
      8.1900000      0.0064010
      8.1910000      0.0064004
      8.1920000      0.0064025
      8.1930000      0.0064003
      8.1940000      0.0064025
      8.1950000      0.0064042
      8.1960000      0.0064011
      8.1970000      0.0063997
      8.1980000      0.0064071
      8.1990000      0.0064030
      8.2000000      0.0064046
      8.2010000      0.0063992
      8.2020000      0.0064015
      8.2030000      0.0064066
      8.2040000      0.0064042
      8.2050000      0.0064056
      8.2060000      0.0064076
      8.2070000      0.0064052
      8.2080000      0.0064044
      8.2090000      0.0064065
      8.2100000      0.0064050
      8.2110000      0.0064048
      8.2120000      0.0064049
      8.2130000      0.0064112
      8.2140000      0.0064053
      8.2150000      0.0064056
      8.2160000      0.0064082
      8.2170000      0.0064126
      8.2180000      0.0064103
      8.2190000      0.0064088
      8.2200000      0.0064047
      8.2210000      0.0064114
      8.2220000      0.0064094
      8.2230000      0.0064123
      8.2240000      0.0064088
      8.2250000      0.0064062
      8.2260000      0.0064118
      8.2270000      0.0064117
      8.2280000      0.0064119
      8.2290000      0.0064136
      8.2300000      0.0064146
      8.2310000      0.0064077
      8.2320000      0.0064159
      8.2330000      0.0064130
      8.2340000      0.0064132
      8.2350000      0.0064085
      8.2360000      0.0064141
      8.2370000      0.0064130
      8.2380000      0.0064099
      8.2390000      0.0064171
      8.2400000      0.0064145
      8.2410000      0.0064144
      8.2420000      0.0064146
      8.2430000      0.0064173
      8.2440000      0.0064165
      8.2450000      0.0064172
      8.2460000      0.0064188
      8.2470000      0.0064168
      8.2480000      0.0064186
      8.2490000      0.0064209
      8.2500000      0.0064188
      8.2510000      0.0064204
      8.2520000      0.0064223
      8.2530000      0.0064199
      8.2540000      0.0064202
      8.2550000      0.0064194
      8.2560000      0.0064224
      8.2570000      0.0064213
      8.2580000      0.0064257
      8.2590000      0.0064198
      8.2600000      0.0064257
      8.2610000      0.0064281
      8.2620000      0.0064284
      8.2630000      0.0064281
      8.2640000      0.0064264
      8.2650000      0.0064305
      8.2660000      0.0064283
      8.2670000      0.0064276
      8.2680000      0.0064302
      8.2690000      0.0064293
      8.2700000      0.0064323
      8.2710000      0.0064352
      8.2720000      0.0064344
      8.2730000      0.0064345
      8.2740000      0.0064324
      8.2750000      0.0064370
      8.2760000      0.0064365
      8.2770000      0.0064335
      8.2780000      0.0064372
      8.2790000      0.0064326
      8.2800000      0.0064381
      8.2810000      0.0064357
      8.2820000      0.0064390
      8.2830000      0.0064339
      8.2840000      0.0064387
      8.2850000      0.0064364
      8.2860000      0.0064412
      8.2870000      0.0064430
      8.2880000      0.0064394
      8.2890000      0.0064414
      8.2900000      0.0064452
      8.2910000      0.0064400
      8.2920000      0.0064408
      8.2930000      0.0064423
      8.2940000      0.0064442
      8.2950000      0.0064434
      8.2960000      0.0064467
      8.2970000      0.0064473
      8.2980000      0.0064484
      8.2990000      0.0064471
      8.3000000      0.0064473
      8.3010000      0.0064473
      8.3020000      0.0064530
      8.3030000      0.0064485
      8.3040000      0.0064498
      8.3050000      0.0064450
      8.3060000      0.0064473
      8.3070000      0.0064518
      8.3080000      0.0064481
      8.3090000      0.0064507
      8.3100000      0.0064501
      8.3110000      0.0064550
      8.3120000      0.0064532
      8.3130000      0.0064517
      8.3140000      0.0064519
      8.3150000      0.0064532
      8.3160000      0.0064578
      8.3170000      0.0064577
      8.3180000      0.0064524
      8.3190000      0.0064620
      8.3200000      0.0064567
      8.3210000      0.0064569
      8.3220000      0.0064519
      8.3230000      0.0064537
      8.3240000      0.0064524
      8.3250000      0.0064586
      8.3260000      0.0064576
      8.3270000      0.0064544
      8.3280000      0.0064577
      8.3290000      0.0064596
      8.3300000      0.0064529
      8.3310000      0.0064582
      8.3320000      0.0064583
      8.3330000      0.0064576
      8.3340000      0.0064601
      8.3350000      0.0064613
      8.3360000      0.0064549
      8.3370000      0.0064618
      8.3380000      0.0064626
      8.3390000      0.0064575
      8.3400000      0.0064614
      8.3410000      0.0064617
      8.3420000      0.0064625
      8.3430000      0.0064651
      8.3440000      0.0064653
      8.3450000      0.0064658
      8.3460000      0.0064667
      8.3470000      0.0064669
      8.3480000      0.0064610
      8.3490000      0.0064654
      8.3500000      0.0064625
      8.3510000      0.0064633
      8.3520000      0.0064654
      8.3530000      0.0064664
      8.3540000      0.0064689
      8.3550000      0.0064665
      8.3560000      0.0064644
      8.3570000      0.0064648
      8.3580000      0.0064728
      8.3590000      0.0064735
      8.3600000      0.0064755
      8.3610000      0.0064696
      8.3620000      0.0064740
      8.3630000      0.0064709
      8.3640000      0.0064735
      8.3650000      0.0064736
      8.3660000      0.0064692
      8.3670000      0.0064746
      8.3680000      0.0064716
      8.3690000      0.0064701
      8.3700000      0.0064762
      8.3710000      0.0064682
      8.3720000      0.0064728
      8.3730000      0.0064758
      8.3740000      0.0064763
      8.3750000      0.0064734
      8.3760000      0.0064713
      8.3770000      0.0064763
      8.3780000      0.0064746
      8.3790000      0.0064725
      8.3800000      0.0064737
      8.3810000      0.0064770
      8.3820000      0.0064720
      8.3830000      0.0064724
      8.3840000      0.0064763
      8.3850000      0.0064805
      8.3860000      0.0064732
      8.3870000      0.0064760
      8.3880000      0.0064726
      8.3890000      0.0064785
      8.3900000      0.0064802
      8.3910000      0.0064814
      8.3920000      0.0064812
      8.3930000      0.0064868
      8.3940000      0.0064827
      8.3950000      0.0064818
      8.3960000      0.0064833
      8.3970000      0.0064825
      8.3980000      0.0064797
      8.3990000      0.0064827
      8.4000000      0.0064817
      8.4010000      0.0064797
      8.4020000      0.0064823
      8.4030000      0.0064885
      8.4040000      0.0064855
      8.4050000      0.0064827
      8.4060000      0.0064845
      8.4070000      0.0064889
      8.4080000      0.0064901
      8.4090000      0.0064889
      8.4100000      0.0064824
      8.4110000      0.0064865
      8.4120000      0.0064900
      8.4130000      0.0064899
      8.4140000      0.0064870
      8.4150000      0.0064859
      8.4160000      0.0064890
      8.4170000      0.0064844
      8.4180000      0.0064892
      8.4190000      0.0064863
      8.4200000      0.0064933
      8.4210000      0.0064906
      8.4220000      0.0064896
      8.4230000      0.0064922
      8.4240000      0.0064887
      8.4250000      0.0064911
      8.4260000      0.0064897
      8.4270000      0.0064918
      8.4280000      0.0064904
      8.4290000      0.0064936
      8.4300000      0.0064926
      8.4310000      0.0064906
      8.4320000      0.0064903
      8.4330000      0.0064922
      8.4340000      0.0064927
      8.4350000      0.0064936
      8.4360000      0.0064912
      8.4370000      0.0064954
      8.4380000      0.0064908
      8.4390000      0.0064951
      8.4400000      0.0064903
      8.4410000      0.0064985
      8.4420000      0.0064935
      8.4430000      0.0064951
      8.4440000      0.0064996
      8.4450000      0.0065012
      8.4460000      0.0064991
      8.4470000      0.0065012
      8.4480000      0.0065031
      8.4490000      0.0065006
      8.4500000      0.0065002
      8.4510000      0.0065018
      8.4520000      0.0064979
      8.4530000      0.0064995
      8.4540000      0.0065029
      8.4550000      0.0065018
      8.4560000      0.0065013
      8.4570000      0.0065027
      8.4580000      0.0065021
      8.4590000      0.0065000
      8.4600000      0.0065075
      8.4610000      0.0065019
      8.4620000      0.0065045
      8.4630000      0.0065014
      8.4640000      0.0065021
      8.4650000      0.0065021
      8.4660000      0.0065074
      8.4670000      0.0065062
      8.4680000      0.0065077
      8.4690000      0.0065070
      8.4700000      0.0065098
      8.4710000      0.0065119
      8.4720000      0.0065089
      8.4730000      0.0065131
      8.4740000      0.0065065
      8.4750000      0.0065045
      8.4760000      0.0065055
      8.4770000      0.0065115
      8.4780000      0.0065092
      8.4790000      0.0065091
      8.4800000      0.0065110
      8.4810000      0.0065087
      8.4820000      0.0065082
      8.4830000      0.0065144
      8.4840000      0.0065125
      8.4850000      0.0065099
      8.4860000      0.0065130
      8.4870000      0.0065099
      8.4880000      0.0065133
      8.4890000      0.0065136
      8.4900000      0.0065115
      8.4910000      0.0065156
      8.4920000      0.0065142
      8.4930000      0.0065144
      8.4940000      0.0065193
      8.4950000      0.0065143
      8.4960000      0.0065195
      8.4970000      0.0065194
      8.4980000      0.0065209
      8.4990000      0.0065246
      8.5000000      0.0065229
      8.5010000      0.0065247
      8.5020000      0.0065193
      8.5030000      0.0065212
      8.5040000      0.0065224
      8.5050000      0.0065224
      8.5060000      0.0065290
      8.5070000      0.0065221
      8.5080000      0.0065238
      8.5090000      0.0065243
      8.5100000      0.0065255
      8.5110000      0.0065260
      8.5120000      0.0065271
      8.5130000      0.0065299
      8.5140000      0.0065253
      8.5150000      0.0065294
      8.5160000      0.0065240
      8.5170000      0.0065298
      8.5180000      0.0065273
      8.5190000      0.0065334
      8.5200000      0.0065227
      8.5210000      0.0065298
      8.5220000      0.0065291
      8.5230000      0.0065295
      8.5240000      0.0065288
      8.5250000      0.0065300
      8.5260000      0.0065318
      8.5270000      0.0065286
      8.5280000      0.0065324
      8.5290000      0.0065358
      8.5300000      0.0065362
      8.5310000      0.0065327
      8.5320000      0.0065324
      8.5330000      0.0065351
      8.5340000      0.0065340
      8.5350000      0.0065337
      8.5360000      0.0065332
      8.5370000      0.0065354
      8.5380000      0.0065353
      8.5390000      0.0065378
      8.5400000      0.0065331
      8.5410000      0.0065365
      8.5420000      0.0065393
      8.5430000      0.0065385
      8.5440000      0.0065355
      8.5450000      0.0065366
      8.5460000      0.0065437
      8.5470000      0.0065387
      8.5480000      0.0065378
      8.5490000      0.0065394
      8.5500000      0.0065384
      8.5510000      0.0065364
      8.5520000      0.0065346
      8.5530000      0.0065389
      8.5540000      0.0065392
      8.5550000      0.0065372
      8.5560000      0.0065430
      8.5570000      0.0065421
      8.5580000      0.0065372
      8.5590000      0.0065355
      8.5600000      0.0065424
      8.5610000      0.0065414
      8.5620000      0.0065435
      8.5630000      0.0065393
      8.5640000      0.0065437
      8.5650000      0.0065425
      8.5660000      0.0065412
      8.5670000      0.0065480
      8.5680000      0.0065436
      8.5690000      0.0065500
      8.5700000      0.0065451
      8.5710000      0.0065475
      8.5720000      0.0065507
      8.5730000      0.0065483
      8.5740000      0.0065473
      8.5750000      0.0065498
      8.5760000      0.0065504
      8.5770000      0.0065467
      8.5780000      0.0065507
      8.5790000      0.0065515
      8.5800000      0.0065486
      8.5810000      0.0065487
      8.5820000      0.0065490
      8.5830000      0.0065523
      8.5840000      0.0065503
      8.5850000      0.0065528
      8.5860000      0.0065561
      8.5870000      0.0065507
      8.5880000      0.0065565
      8.5890000      0.0065521
      8.5900000      0.0065533
      8.5910000      0.0065545
      8.5920000      0.0065599
      8.5930000      0.0065596
      8.5940000      0.0065619
      8.5950000      0.0065571
      8.5960000      0.0065599
      8.5970000      0.0065576
      8.5980000      0.0065587
      8.5990000      0.0065614
      8.6000000      0.0065581
      8.6010000      0.0065648
      8.6020000      0.0065578
      8.6030000      0.0065545
      8.6040000      0.0065623
      8.6050000      0.0065570
      8.6060000      0.0065610
      8.6070000      0.0065579
      8.6080000      0.0065575
      8.6090000      0.0065612
      8.6100000      0.0065591
      8.6110000      0.0065628
      8.6120000      0.0065659
      8.6130000      0.0065659
      8.6140000      0.0065602
      8.6150000      0.0065597
      8.6160000      0.0065633
      8.6170000      0.0065638
      8.6180000      0.0065631
      8.6190000      0.0065598
      8.6200000      0.0065630
      8.6210000      0.0065623
      8.6220000      0.0065665
      8.6230000      0.0065644
      8.6240000      0.0065639
      8.6250000      0.0065667
      8.6260000      0.0065688
      8.6270000      0.0065619
      8.6280000      0.0065640
      8.6290000      0.0065628
      8.6300000      0.0065639
      8.6310000      0.0065691
      8.6320000      0.0065645
      8.6330000      0.0065695
      8.6340000      0.0065617
      8.6350000      0.0065699
      8.6360000      0.0065690
      8.6370000      0.0065673
      8.6380000      0.0065659
      8.6390000      0.0065668
      8.6400000      0.0065649
      8.6410000      0.0065675
      8.6420000      0.0065674
      8.6430000      0.0065763
      8.6440000      0.0065698
      8.6450000      0.0065762
      8.6460000      0.0065759
      8.6470000      0.0065729
      8.6480000      0.0065731
      8.6490000      0.0065791
      8.6500000      0.0065733
      8.6510000      0.0065753
      8.6520000      0.0065756
      8.6530000      0.0065737
      8.6540000      0.0065732
      8.6550000      0.0065727
      8.6560000      0.0065719
      8.6570000      0.0065688
      8.6580000      0.0065709
      8.6590000      0.0065742
      8.6600000      0.0065731
      8.6610000      0.0065714
      8.6620000      0.0065747
      8.6630000      0.0065730
      8.6640000      0.0065753
      8.6650000      0.0065779
      8.6660000      0.0065780
      8.6670000      0.0065760
      8.6680000      0.0065805
      8.6690000      0.0065783
      8.6700000      0.0065780
      8.6710000      0.0065862
      8.6720000      0.0065808
      8.6730000      0.0065807
      8.6740000      0.0065791
      8.6750000      0.0065829
      8.6760000      0.0065874
      8.6770000      0.0065815
      8.6780000      0.0065848
      8.6790000      0.0065844
      8.6800000      0.0065808
      8.6810000      0.0065814
      8.6820000      0.0065820
      8.6830000      0.0065779
      8.6840000      0.0065815
      8.6850000      0.0065785
      8.6860000      0.0065863
      8.6870000      0.0065863
      8.6880000      0.0065856
      8.6890000      0.0065850
      8.6900000      0.0065864
      8.6910000      0.0065879
      8.6920000      0.0065890
      8.6930000      0.0065893
      8.6940000      0.0065934
      8.6950000      0.0065915
      8.6960000      0.0065971
      8.6970000      0.0065935
      8.6980000      0.0065954
      8.6990000      0.0065927
      8.7000000      0.0065906
      8.7010000      0.0065985
      8.7020000      0.0065905
      8.7030000      0.0065925
      8.7040000      0.0065914
      8.7050000      0.0065962
      8.7060000      0.0065915
      8.7070000      0.0065975
      8.7080000      0.0065896
      8.7090000      0.0065930
      8.7100000      0.0065985
      8.7110000      0.0065968
      8.7120000      0.0065946
      8.7130000      0.0065987
      8.7140000      0.0065978
      8.7150000      0.0065936
      8.7160000      0.0066007
      8.7170000      0.0065957
      8.7180000      0.0065966
      8.7190000      0.0066011
      8.7200000      0.0066003
      8.7210000      0.0065976
      8.7220000      0.0065930
      8.7230000      0.0065930
      8.7240000      0.0065993
      8.7250000      0.0065981
      8.7260000      0.0065961
      8.7270000      0.0066001
      8.7280000      0.0065992
      8.7290000      0.0065995
      8.7300000      0.0066039
      8.7310000      0.0066013
      8.7320000      0.0066022
      8.7330000      0.0066031
      8.7340000      0.0066058
      8.7350000      0.0066041
      8.7360000      0.0066053
      8.7370000      0.0066033
      8.7380000      0.0066044
      8.7390000      0.0066036
      8.7400000      0.0066056
      8.7410000      0.0066065
      8.7420000      0.0066102
      8.7430000      0.0066055
      8.7440000      0.0066077
      8.7450000      0.0066099
      8.7460000      0.0066091
      8.7470000      0.0066094
      8.7480000      0.0066113
      8.7490000      0.0066110
      8.7500000      0.0066141
      8.7510000      0.0066135
      8.7520000      0.0066144
      8.7530000      0.0066106
      8.7540000      0.0066134
      8.7550000      0.0066152
      8.7560000      0.0066147
      8.7570000      0.0066133
      8.7580000      0.0066156
      8.7590000      0.0066131
      8.7600000      0.0066146
      8.7610000      0.0066138
      8.7620000      0.0066162
      8.7630000      0.0066162
      8.7640000      0.0066178
      8.7650000      0.0066148
      8.7660000      0.0066124
      8.7670000      0.0066158
      8.7680000      0.0066212
      8.7690000      0.0066158
      8.7700000      0.0066163
      8.7710000      0.0066210
      8.7720000      0.0066196
      8.7730000      0.0066197
      8.7740000      0.0066233
      8.7750000      0.0066219
      8.7760000      0.0066181
      8.7770000      0.0066193
      8.7780000      0.0066199
      8.7790000      0.0066208
      8.7800000      0.0066210
      8.7810000      0.0066220
      8.7820000      0.0066232
      8.7830000      0.0066240
      8.7840000      0.0066263
      8.7850000      0.0066215
      8.7860000      0.0066266
      8.7870000      0.0066232
      8.7880000      0.0066253
      8.7890000      0.0066255
      8.7900000      0.0066258
      8.7910000      0.0066264
      8.7920000      0.0066287
      8.7930000      0.0066272
      8.7940000      0.0066262
      8.7950000      0.0066265
      8.7960000      0.0066284
      8.7970000      0.0066263
      8.7980000      0.0066242
      8.7990000      0.0066252
      8.8000000      0.0066270
      8.8010000      0.0066250
      8.8020000      0.0066253
      8.8030000      0.0066248
      8.8040000      0.0066221
      8.8050000      0.0066269
      8.8060000      0.0066277
      8.8070000      0.0066273
      8.8080000      0.0066245
      8.8090000      0.0066259
      8.8100000      0.0066299
      8.8110000      0.0066321
      8.8120000      0.0066310
      8.8130000      0.0066323
      8.8140000      0.0066349
      8.8150000      0.0066324
      8.8160000      0.0066329
      8.8170000      0.0066354
      8.8180000      0.0066299
      8.8190000      0.0066344
      8.8200000      0.0066311
      8.8210000      0.0066339
      8.8220000      0.0066324
      8.8230000      0.0066368
      8.8240000      0.0066334
      8.8250000      0.0066361
      8.8260000      0.0066345
      8.8270000      0.0066408
      8.8280000      0.0066315
      8.8290000      0.0066344
      8.8300000      0.0066364
      8.8310000      0.0066312
      8.8320000      0.0066398
      8.8330000      0.0066314
      8.8340000      0.0066410
      8.8350000      0.0066378
      8.8360000      0.0066396
      8.8370000      0.0066417
      8.8380000      0.0066380
      8.8390000      0.0066408
      8.8400000      0.0066382
      8.8410000      0.0066368
      8.8420000      0.0066448
      8.8430000      0.0066400
      8.8440000      0.0066410
      8.8450000      0.0066439
      8.8460000      0.0066413
      8.8470000      0.0066430
      8.8480000      0.0066499
      8.8490000      0.0066450
      8.8500000      0.0066464
      8.8510000      0.0066448
      8.8520000      0.0066447
      8.8530000      0.0066441
      8.8540000      0.0066456
      8.8550000      0.0066452
      8.8560000      0.0066472
      8.8570000      0.0066458
      8.8580000      0.0066451
      8.8590000      0.0066473
      8.8600000      0.0066426
      8.8610000      0.0066421
      8.8620000      0.0066467
      8.8630000      0.0066478
      8.8640000      0.0066469
      8.8650000      0.0066467
      8.8660000      0.0066483
      8.8670000      0.0066475
      8.8680000      0.0066450
      8.8690000      0.0066521
      8.8700000      0.0066535
      8.8710000      0.0066519
      8.8720000      0.0066493
      8.8730000      0.0066492
      8.8740000      0.0066467
      8.8750000      0.0066494
      8.8760000      0.0066490
      8.8770000      0.0066489
      8.8780000      0.0066474
      8.8790000      0.0066512
      8.8800000      0.0066492
      8.8810000      0.0066539
      8.8820000      0.0066528
      8.8830000      0.0066555
      8.8840000      0.0066518
      8.8850000      0.0066573
      8.8860000      0.0066580
      8.8870000      0.0066532
      8.8880000      0.0066535
      8.8890000      0.0066572
      8.8900000      0.0066533
      8.8910000      0.0066546
      8.8920000      0.0066550
      8.8930000      0.0066582
      8.8940000      0.0066516
      8.8950000      0.0066554
      8.8960000      0.0066586
      8.8970000      0.0066555
      8.8980000      0.0066544
      8.8990000      0.0066574
      8.9000000      0.0066581
      8.9010000      0.0066644
      8.9020000      0.0066588
      8.9030000      0.0066635
      8.9040000      0.0066642
      8.9050000      0.0066624
      8.9060000      0.0066599
      8.9070000      0.0066618
      8.9080000      0.0066632
      8.9090000      0.0066652
      8.9100000      0.0066611
      8.9110000      0.0066662
      8.9120000      0.0066665
      8.9130000      0.0066710
      8.9140000      0.0066679
      8.9150000      0.0066706
      8.9160000      0.0066665
      8.9170000      0.0066689
      8.9180000      0.0066670
      8.9190000      0.0066744
      8.9200000      0.0066700
      8.9210000      0.0066717
      8.9220000      0.0066707
      8.9230000      0.0066733
      8.9240000      0.0066741
      8.9250000      0.0066710
      8.9260000      0.0066734
      8.9270000      0.0066743
      8.9280000      0.0066755
      8.9290000      0.0066695
      8.9300000      0.0066749
      8.9310000      0.0066691
      8.9320000      0.0066759
      8.9330000      0.0066689
      8.9340000      0.0066779
      8.9350000      0.0066703
      8.9360000      0.0066770
      8.9370000      0.0066771
      8.9380000      0.0066766
      8.9390000      0.0066760
      8.9400000      0.0066778
      8.9410000      0.0066768
      8.9420000      0.0066782
      8.9430000      0.0066804
      8.9440000      0.0066779
      8.9450000      0.0066830
      8.9460000      0.0066798
      8.9470000      0.0066811
      8.9480000      0.0066797
      8.9490000      0.0066786
      8.9500000      0.0066810
      8.9510000      0.0066805
      8.9520000      0.0066844
      8.9530000      0.0066853
      8.9540000      0.0066773
      8.9550000      0.0066799
      8.9560000      0.0066829
      8.9570000      0.0066815
      8.9580000      0.0066804
      8.9590000      0.0066821
      8.9600000      0.0066825
      8.9610000      0.0066808
      8.9620000      0.0066863
      8.9630000      0.0066837
      8.9640000      0.0066798
      8.9650000      0.0066892
      8.9660000      0.0066825
      8.9670000      0.0066823
      8.9680000      0.0066841
      8.9690000      0.0066905
      8.9700000      0.0066852
      8.9710000      0.0066888
      8.9720000      0.0066889
      8.9730000      0.0066869
      8.9740000      0.0066873
      8.9750000      0.0066912
      8.9760000      0.0066879
      8.9770000      0.0066886
      8.9780000      0.0066892
      8.9790000      0.0066917
      8.9800000      0.0066895
      8.9810000      0.0066909
      8.9820000      0.0066915
      8.9830000      0.0066899
      8.9840000      0.0066921
      8.9850000      0.0066939
      8.9860000      0.0066908
      8.9870000      0.0066872
      8.9880000      0.0066876
      8.9890000      0.0066909
      8.9900000      0.0066917
      8.9910000      0.0066918
      8.9920000      0.0066955
      8.9930000      0.0066921
      8.9940000      0.0066949
      8.9950000      0.0066979
      8.9960000      0.0066967
      8.9970000      0.0066976
      8.9980000      0.0067009
      8.9990000      0.0066981
      9.0000000      0.0066988
      9.0010000      0.0066971
      9.0020000      0.0066982
      9.0030000      0.0067026
      9.0040000      0.0066976
      9.0050000      0.0066994
      9.0060000      0.0067020
      9.0070000      0.0066957
      9.0080000      0.0067032
      9.0090000      0.0066995
      9.0100000      0.0067016
      9.0110000      0.0067005
      9.0120000      0.0066970
      9.0130000      0.0066993
      9.0140000      0.0066997
      9.0150000      0.0066997
      9.0160000      0.0066974
      9.0170000      0.0066999
      9.0180000      0.0066968
      9.0190000      0.0066980
      9.0200000      0.0066990
      9.0210000      0.0066951
      9.0220000      0.0066925
      9.0230000      0.0066950
      9.0240000      0.0066980
      9.0250000      0.0066998
      9.0260000      0.0067006
      9.0270000      0.0067024
      9.0280000      0.0066990
      9.0290000      0.0067015
      9.0300000      0.0067005
      9.0310000      0.0067033
      9.0320000      0.0067035
      9.0330000      0.0067032
      9.0340000      0.0067034
      9.0350000      0.0067088
      9.0360000      0.0067062
      9.0370000      0.0067112
      9.0380000      0.0067078
      9.0390000      0.0067091
      9.0400000      0.0067051
      9.0410000      0.0067119
      9.0420000      0.0067078
      9.0430000      0.0067114
      9.0440000      0.0067059
      9.0450000      0.0067135
      9.0460000      0.0067117
      9.0470000      0.0067081
      9.0480000      0.0067108
      9.0490000      0.0067111
      9.0500000      0.0067107
      9.0510000      0.0067104
      9.0520000      0.0067190
      9.0530000      0.0067190
      9.0540000      0.0067118
      9.0550000      0.0067169
      9.0560000      0.0067176
      9.0570000      0.0067177
      9.0580000      0.0067183
      9.0590000      0.0067208
      9.0600000      0.0067170
      9.0610000      0.0067170
      9.0620000      0.0067193
      9.0630000      0.0067201
      9.0640000      0.0067147
      9.0650000      0.0067198
      9.0660000      0.0067207
      9.0670000      0.0067197
      9.0680000      0.0067212
      9.0690000      0.0067213
      9.0700000      0.0067236
      9.0710000      0.0067193
      9.0720000      0.0067199
      9.0730000      0.0067214
      9.0740000      0.0067231
      9.0750000      0.0067223
      9.0760000      0.0067224
      9.0770000      0.0067241
      9.0780000      0.0067256
      9.0790000      0.0067299
      9.0800000      0.0067220
      9.0810000      0.0067275
      9.0820000      0.0067260
      9.0830000      0.0067226
      9.0840000      0.0067341
      9.0850000      0.0067310
      9.0860000      0.0067321
      9.0870000      0.0067301
      9.0880000      0.0067338
      9.0890000      0.0067306
      9.0900000      0.0067381
      9.0910000      0.0067305
      9.0920000      0.0067334
      9.0930000      0.0067330
      9.0940000      0.0067361
      9.0950000      0.0067359
      9.0960000      0.0067358
      9.0970000      0.0067420
      9.0980000      0.0067345
      9.0990000      0.0067401
      9.1000000      0.0067415
      9.1010000      0.0067380
      9.1020000      0.0067445
      9.1030000      0.0067397
      9.1040000      0.0067419
      9.1050000      0.0067397
      9.1060000      0.0067417
      9.1070000      0.0067415
      9.1080000      0.0067468
      9.1090000      0.0067451
      9.1100000      0.0067476
      9.1110000      0.0067444
      9.1120000      0.0067440
      9.1130000      0.0067437
      9.1140000      0.0067474
      9.1150000      0.0067508
      9.1160000      0.0067466
      9.1170000      0.0067534
      9.1180000      0.0067501
      9.1190000      0.0067527
      9.1200000      0.0067556
      9.1210000      0.0067492
      9.1220000      0.0067506
      9.1230000      0.0067517
      9.1240000      0.0067504
      9.1250000      0.0067491
      9.1260000      0.0067487
      9.1270000      0.0067440
      9.1280000      0.0067487
      9.1290000      0.0067502
      9.1300000      0.0067467
      9.1310000      0.0067528
      9.1320000      0.0067507
      9.1330000      0.0067479
      9.1340000      0.0067536
      9.1350000      0.0067519
      9.1360000      0.0067540
      9.1370000      0.0067466
      9.1380000      0.0067521
      9.1390000      0.0067484
      9.1400000      0.0067496
      9.1410000      0.0067568
      9.1420000      0.0067518
      9.1430000      0.0067540
      9.1440000      0.0067585
      9.1450000      0.0067515
      9.1460000      0.0067574
      9.1470000      0.0067571
      9.1480000      0.0067570
      9.1490000      0.0067566
      9.1500000      0.0067639
      9.1510000      0.0067601
      9.1520000      0.0067574
      9.1530000      0.0067589
      9.1540000      0.0067560
      9.1550000      0.0067579
      9.1560000      0.0067572
      9.1570000      0.0067574
      9.1580000      0.0067618
      9.1590000      0.0067596
      9.1600000      0.0067559
      9.1610000      0.0067521
      9.1620000      0.0067591
      9.1630000      0.0067594
      9.1640000      0.0067608
      9.1650000      0.0067588
      9.1660000      0.0067606
      9.1670000      0.0067641
      9.1680000      0.0067635
      9.1690000      0.0067623
      9.1700000      0.0067652
      9.1710000      0.0067641
      9.1720000      0.0067708
      9.1730000      0.0067674
      9.1740000      0.0067662
      9.1750000      0.0067657
      9.1760000      0.0067673
      9.1770000      0.0067675
      9.1780000      0.0067683
      9.1790000      0.0067703
      9.1800000      0.0067678
      9.1810000      0.0067699
      9.1820000      0.0067730
      9.1830000      0.0067696
      9.1840000      0.0067712
      9.1850000      0.0067706
      9.1860000      0.0067720
      9.1870000      0.0067759
      9.1880000      0.0067698
      9.1890000      0.0067684
      9.1900000      0.0067753
      9.1910000      0.0067714
      9.1920000      0.0067757
      9.1930000      0.0067777
      9.1940000      0.0067725
      9.1950000      0.0067765
      9.1960000      0.0067777
      9.1970000      0.0067752
      9.1980000      0.0067790
      9.1990000      0.0067770
      9.2000000      0.0067804
      9.2010000      0.0067781
      9.2020000      0.0067854
      9.2030000      0.0067785
      9.2040000      0.0067803
      9.2050000      0.0067827
      9.2060000      0.0067859
      9.2070000      0.0067838
      9.2080000      0.0067863
      9.2090000      0.0067788
      9.2100000      0.0067827
      9.2110000      0.0067856
      9.2120000      0.0067870
      9.2130000      0.0067860
      9.2140000      0.0067890
      9.2150000      0.0067834
      9.2160000      0.0067854
      9.2170000      0.0067854
      9.2180000      0.0067917
      9.2190000      0.0067859
      9.2200000      0.0067858
      9.2210000      0.0067867
      9.2220000      0.0067890
      9.2230000      0.0067845
      9.2240000      0.0067897
      9.2250000      0.0067895
      9.2260000      0.0067891
      9.2270000      0.0067903
      9.2280000      0.0067910
      9.2290000      0.0067891
      9.2300000      0.0067872
      9.2310000      0.0067927
      9.2320000      0.0067899
      9.2330000      0.0067881
      9.2340000      0.0067839
      9.2350000      0.0067907
      9.2360000      0.0067880
      9.2370000      0.0067930
      9.2380000      0.0067877
      9.2390000      0.0067948
      9.2400000      0.0067933
      9.2410000      0.0067932
      9.2420000      0.0067906
      9.2430000      0.0067893
      9.2440000      0.0067922
      9.2450000      0.0067919
      9.2460000      0.0067932
      9.2470000      0.0067924
      9.2480000      0.0067854
      9.2490000      0.0067944
      9.2500000      0.0067924
      9.2510000      0.0067902
      9.2520000      0.0067978
      9.2530000      0.0067968
      9.2540000      0.0067930
      9.2550000      0.0067953
      9.2560000      0.0067991
      9.2570000      0.0067972
      9.2580000      0.0067971
      9.2590000      0.0067961
      9.2600000      0.0068016
      9.2610000      0.0067931
      9.2620000      0.0067997
      9.2630000      0.0067973
      9.2640000      0.0068031
      9.2650000      0.0067991
      9.2660000      0.0068055
      9.2670000      0.0068020
      9.2680000      0.0068031
      9.2690000      0.0068027
      9.2700000      0.0067987
      9.2710000      0.0068026
      9.2720000      0.0068058
      9.2730000      0.0068040
      9.2740000      0.0068021
      9.2750000      0.0068068
      9.2760000      0.0068051
      9.2770000      0.0068047
      9.2780000      0.0068090
      9.2790000      0.0068023
      9.2800000      0.0068015
      9.2810000      0.0068086
      9.2820000      0.0068011
      9.2830000      0.0068075
      9.2840000      0.0068068
      9.2850000      0.0068108
      9.2860000      0.0068038
      9.2870000      0.0068066
      9.2880000      0.0068065
      9.2890000      0.0068045
      9.2900000      0.0068078
      9.2910000      0.0068081
      9.2920000      0.0068057
      9.2930000      0.0068065
      9.2940000      0.0068075
      9.2950000      0.0068073
      9.2960000      0.0068141
      9.2970000      0.0068149
      9.2980000      0.0068112
      9.2990000      0.0068129
      9.3000000      0.0068085
      9.3010000      0.0068146
      9.3020000      0.0068160
      9.3030000      0.0068129
      9.3040000      0.0068086
      9.3050000      0.0068150
      9.3060000      0.0068110
      9.3070000      0.0068133
      9.3080000      0.0068140
      9.3090000      0.0068107
      9.3100000      0.0068154
      9.3110000      0.0068178
      9.3120000      0.0068177
      9.3130000      0.0068140
      9.3140000      0.0068182
      9.3150000      0.0068189
      9.3160000      0.0068140
      9.3170000      0.0068212
      9.3180000      0.0068179
      9.3190000      0.0068133
      9.3200000      0.0068189
      9.3210000      0.0068153
      9.3220000      0.0068166
      9.3230000      0.0068168
      9.3240000      0.0068228
      9.3250000      0.0068232
      9.3260000      0.0068194
      9.3270000      0.0068176
      9.3280000      0.0068172
      9.3290000      0.0068109
      9.3300000      0.0068182
      9.3310000      0.0068153
      9.3320000      0.0068169
      9.3330000      0.0068205
      9.3340000      0.0068209
      9.3350000      0.0068222
      9.3360000      0.0068206
      9.3370000      0.0068218
      9.3380000      0.0068228
      9.3390000      0.0068254
      9.3400000      0.0068263
      9.3410000      0.0068238
      9.3420000      0.0068231
      9.3430000      0.0068259
      9.3440000      0.0068262
      9.3450000      0.0068296
      9.3460000      0.0068243
      9.3470000      0.0068289
      9.3480000      0.0068275
      9.3490000      0.0068343
      9.3500000      0.0068302
      9.3510000      0.0068366
      9.3520000      0.0068341
      9.3530000      0.0068407
      9.3540000      0.0068337
      9.3550000      0.0068424
      9.3560000      0.0068407
      9.3570000      0.0068375
      9.3580000      0.0068378
      9.3590000      0.0068384
      9.3600000      0.0068390
      9.3610000      0.0068395
      9.3620000      0.0068395
      9.3630000      0.0068388
      9.3640000      0.0068425
      9.3650000      0.0068425
      9.3660000      0.0068412
      9.3670000      0.0068449
      9.3680000      0.0068387
      9.3690000      0.0068394
      9.3700000      0.0068434
      9.3710000      0.0068431
      9.3720000      0.0068484
      9.3730000      0.0068447
      9.3740000      0.0068418
      9.3750000      0.0068481
      9.3760000      0.0068488
      9.3770000      0.0068475
      9.3780000      0.0068452
      9.3790000      0.0068493
      9.3800000      0.0068453
      9.3810000      0.0068469
      9.3820000      0.0068479
      9.3830000      0.0068521
      9.3840000      0.0068482
      9.3850000      0.0068507
      9.3860000      0.0068495
      9.3870000      0.0068493
      9.3880000      0.0068498
      9.3890000      0.0068508
      9.3900000      0.0068536
      9.3910000      0.0068494
      9.3920000      0.0068517
      9.3930000      0.0068530
      9.3940000      0.0068537
      9.3950000      0.0068545
      9.3960000      0.0068519
      9.3970000      0.0068533
      9.3980000      0.0068529
      9.3990000      0.0068548
      9.4000000      0.0068570
      9.4010000      0.0068530
      9.4020000      0.0068562
      9.4030000      0.0068538
      9.4040000      0.0068582
      9.4050000      0.0068582
      9.4060000      0.0068550
      9.4070000      0.0068601
      9.4080000      0.0068550
      9.4090000      0.0068581
      9.4100000      0.0068587
      9.4110000      0.0068604
      9.4120000      0.0068539
      9.4130000      0.0068614
      9.4140000      0.0068588
      9.4150000      0.0068561
      9.4160000      0.0068579
      9.4170000      0.0068592
      9.4180000      0.0068611
      9.4190000      0.0068597
      9.4200000      0.0068612
      9.4210000      0.0068600
      9.4220000      0.0068693
      9.4230000      0.0068610
      9.4240000      0.0068635
      9.4250000      0.0068621
      9.4260000      0.0068675
      9.4270000      0.0068671
      9.4280000      0.0068642
      9.4290000      0.0068615
      9.4300000      0.0068694
      9.4310000      0.0068672
      9.4320000      0.0068684
      9.4330000      0.0068642
      9.4340000      0.0068692
      9.4350000      0.0068689
      9.4360000      0.0068656
      9.4370000      0.0068708
      9.4380000      0.0068680
      9.4390000      0.0068748
      9.4400000      0.0068711
      9.4410000      0.0068718
      9.4420000      0.0068720
      9.4430000      0.0068748
      9.4440000      0.0068732
      9.4450000      0.0068695
      9.4460000      0.0068755
      9.4470000      0.0068768
      9.4480000      0.0068760
      9.4490000      0.0068745
      9.4500000      0.0068762
      9.4510000      0.0068763
      9.4520000      0.0068757
      9.4530000      0.0068735
      9.4540000      0.0068768
      9.4550000      0.0068757
      9.4560000      0.0068738
      9.4570000      0.0068840
      9.4580000      0.0068755
      9.4590000      0.0068790
      9.4600000      0.0068777
      9.4610000      0.0068831
      9.4620000      0.0068796
      9.4630000      0.0068826
      9.4640000      0.0068782
      9.4650000      0.0068771
      9.4660000      0.0068839
      9.4670000      0.0068789
      9.4680000      0.0068840
      9.4690000      0.0068842
      9.4700000      0.0068763
      9.4710000      0.0068803
      9.4720000      0.0068864
      9.4730000      0.0068811
      9.4740000      0.0068800
      9.4750000      0.0068825
      9.4760000      0.0068857
      9.4770000      0.0068850
      9.4780000      0.0068837
      9.4790000      0.0068820
      9.4800000      0.0068852
      9.4810000      0.0068840
      9.4820000      0.0068863
      9.4830000      0.0068866
      9.4840000      0.0068871
      9.4850000      0.0068899
      9.4860000      0.0068882
      9.4870000      0.0068899
      9.4880000      0.0068896
      9.4890000      0.0068892
      9.4900000      0.0068867
      9.4910000      0.0068895
      9.4920000      0.0068868
      9.4930000      0.0068864
      9.4940000      0.0068878
      9.4950000      0.0068830
      9.4960000      0.0068893
      9.4970000      0.0068874
      9.4980000      0.0068837
      9.4990000      0.0068862
      9.5000000      0.0068899
      9.5010000      0.0068832
      9.5020000      0.0068912
      9.5030000      0.0068906
      9.5040000      0.0068891
      9.5050000      0.0068920
      9.5060000      0.0068885
      9.5070000      0.0068934
      9.5080000      0.0068927
      9.5090000      0.0068911
      9.5100000      0.0068888
      9.5110000      0.0068878
      9.5120000      0.0068920
      9.5130000      0.0068906
      9.5140000      0.0068935
      9.5150000      0.0068911
      9.5160000      0.0068940
      9.5170000      0.0068939
      9.5180000      0.0068951
      9.5190000      0.0068913
      9.5200000      0.0068935
      9.5210000      0.0068942
      9.5220000      0.0068934
      9.5230000      0.0068934
      9.5240000      0.0068924
      9.5250000      0.0068959
      9.5260000      0.0068924
      9.5270000      0.0068947
      9.5280000      0.0068908
      9.5290000      0.0068950
      9.5300000      0.0068972
      9.5310000      0.0068970
      9.5320000      0.0068991
      9.5330000      0.0068953
      9.5340000      0.0068957
      9.5350000      0.0068985
      9.5360000      0.0069016
      9.5370000      0.0068972
      9.5380000      0.0068966
      9.5390000      0.0069024
      9.5400000      0.0068985
      9.5410000      0.0068974
      9.5420000      0.0068990
      9.5430000      0.0069015
      9.5440000      0.0068982
      9.5450000      0.0068959
      9.5460000      0.0069001
      9.5470000      0.0069004
      9.5480000      0.0068988
      9.5490000      0.0069059
      9.5500000      0.0069007
      9.5510000      0.0069032
      9.5520000      0.0069026
      9.5530000      0.0069025
      9.5540000      0.0069021
      9.5550000      0.0069043
      9.5560000      0.0068979
      9.5570000      0.0069083
      9.5580000      0.0069033
      9.5590000      0.0069085
      9.5600000      0.0069073
      9.5610000      0.0069093
      9.5620000      0.0069063
      9.5630000      0.0069116
      9.5640000      0.0069050
      9.5650000      0.0069063
      9.5660000      0.0069058
      9.5670000      0.0069013
      9.5680000      0.0069033
      9.5690000      0.0069088
      9.5700000      0.0069050
      9.5710000      0.0069071
      9.5720000      0.0069065
      9.5730000      0.0069062
      9.5740000      0.0069096
      9.5750000      0.0069100
      9.5760000      0.0069069
      9.5770000      0.0069099
      9.5780000      0.0069100
      9.5790000      0.0069039
      9.5800000      0.0069151
      9.5810000      0.0069136
      9.5820000      0.0069114
      9.5830000      0.0069074
      9.5840000      0.0069125
      9.5850000      0.0069148
      9.5860000      0.0069136
      9.5870000      0.0069119
      9.5880000      0.0069185
      9.5890000      0.0069192
      9.5900000      0.0069152
      9.5910000      0.0069164
      9.5920000      0.0069214
      9.5930000      0.0069205
      9.5940000      0.0069204
      9.5950000      0.0069228
      9.5960000      0.0069213
      9.5970000      0.0069222
      9.5980000      0.0069194
      9.5990000      0.0069203
      9.6000000      0.0069223
      9.6010000      0.0069194
      9.6020000      0.0069242
      9.6030000      0.0069226
      9.6040000      0.0069233
      9.6050000      0.0069244
      9.6060000      0.0069204
      9.6070000      0.0069235
      9.6080000      0.0069276
      9.6090000      0.0069279
      9.6100000      0.0069254
      9.6110000      0.0069258
      9.6120000      0.0069213
      9.6130000      0.0069261
      9.6140000      0.0069269
      9.6150000      0.0069251
      9.6160000      0.0069274
      9.6170000      0.0069293
      9.6180000      0.0069283
      9.6190000      0.0069309
      9.6200000      0.0069285
      9.6210000      0.0069301
      9.6220000      0.0069299
      9.6230000      0.0069292
      9.6240000      0.0069312
      9.6250000      0.0069345
      9.6260000      0.0069364
      9.6270000      0.0069286
      9.6280000      0.0069352
      9.6290000      0.0069350
      9.6300000      0.0069323
      9.6310000      0.0069393
      9.6320000      0.0069378
      9.6330000      0.0069399
      9.6340000      0.0069427
      9.6350000      0.0069364
      9.6360000      0.0069390
      9.6370000      0.0069389
      9.6380000      0.0069373
      9.6390000      0.0069390
      9.6400000      0.0069430
      9.6410000      0.0069396
      9.6420000      0.0069399
      9.6430000      0.0069464
      9.6440000      0.0069419
      9.6450000      0.0069410
      9.6460000      0.0069408
      9.6470000      0.0069447
      9.6480000      0.0069442
      9.6490000      0.0069465
      9.6500000      0.0069434
      9.6510000      0.0069442
      9.6520000      0.0069423
      9.6530000      0.0069432
      9.6540000      0.0069458
      9.6550000      0.0069499
      9.6560000      0.0069465
      9.6570000      0.0069452
      9.6580000      0.0069454
      9.6590000      0.0069503
      9.6600000      0.0069456
      9.6610000      0.0069485
      9.6620000      0.0069525
      9.6630000      0.0069483
      9.6640000      0.0069538
      9.6650000      0.0069512
      9.6660000      0.0069569
      9.6670000      0.0069570
      9.6680000      0.0069556
      9.6690000      0.0069518
      9.6700000      0.0069529
      9.6710000      0.0069556
      9.6720000      0.0069537
      9.6730000      0.0069585
      9.6740000      0.0069542
      9.6750000      0.0069606
      9.6760000      0.0069565
      9.6770000      0.0069598
      9.6780000      0.0069597
      9.6790000      0.0069618
      9.6800000      0.0069569
      9.6810000      0.0069563
      9.6820000      0.0069588
      9.6830000      0.0069651
      9.6840000      0.0069617
      9.6850000      0.0069638
      9.6860000      0.0069645
      9.6870000      0.0069610
      9.6880000      0.0069642
      9.6890000      0.0069628
      9.6900000      0.0069643
      9.6910000      0.0069637
      9.6920000      0.0069624
      9.6930000      0.0069638
      9.6940000      0.0069673
      9.6950000      0.0069679
      9.6960000      0.0069703
      9.6970000      0.0069682
      9.6980000      0.0069693
      9.6990000      0.0069711
      9.7000000      0.0069767
      9.7010000      0.0069682
      9.7020000      0.0069727
      9.7030000      0.0069709
      9.7040000      0.0069708
      9.7050000      0.0069692
      9.7060000      0.0069733
      9.7070000      0.0069708
      9.7080000      0.0069757
      9.7090000      0.0069772
      9.7100000      0.0069773
      9.7110000      0.0069792
      9.7120000      0.0069783
      9.7130000      0.0069746
      9.7140000      0.0069755
      9.7150000      0.0069815
      9.7160000      0.0069809
      9.7170000      0.0069780
      9.7180000      0.0069852
      9.7190000      0.0069821
      9.7200000      0.0069794
      9.7210000      0.0069830
      9.7220000      0.0069840
      9.7230000      0.0069828
      9.7240000      0.0069793
      9.7250000      0.0069807
      9.7260000      0.0069808
      9.7270000      0.0069795
      9.7280000      0.0069781
      9.7290000      0.0069843
      9.7300000      0.0069817
      9.7310000      0.0069809
      9.7320000      0.0069843
      9.7330000      0.0069886
      9.7340000      0.0069858
      9.7350000      0.0069854
      9.7360000      0.0069870
      9.7370000      0.0069869
      9.7380000      0.0069868
      9.7390000      0.0069816
      9.7400000      0.0069890
      9.7410000      0.0069835
      9.7420000      0.0069861
      9.7430000      0.0069873
      9.7440000      0.0069866
      9.7450000      0.0069816
      9.7460000      0.0069865
      9.7470000      0.0069792
      9.7480000      0.0069881
      9.7490000      0.0069917
      9.7500000      0.0069905
      9.7510000      0.0069904
      9.7520000      0.0069904
      9.7530000      0.0069944
      9.7540000      0.0069872
      9.7550000      0.0069993
      9.7560000      0.0069938
      9.7570000      0.0069901
      9.7580000      0.0069923
      9.7590000      0.0069984
      9.7600000      0.0069904
      9.7610000      0.0069943
      9.7620000      0.0069950
      9.7630000      0.0069977
      9.7640000      0.0070008
      9.7650000      0.0069971
      9.7660000      0.0069993
      9.7670000      0.0070044
      9.7680000      0.0070019
      9.7690000      0.0069979
      9.7700000      0.0069999
      9.7710000      0.0069976
      9.7720000      0.0070033
      9.7730000      0.0070041
      9.7740000      0.0070015
      9.7750000      0.0070018
      9.7760000      0.0070076
      9.7770000      0.0070063
      9.7780000      0.0070025
      9.7790000      0.0070042
      9.7800000      0.0070074
      9.7810000      0.0070075
      9.7820000      0.0070093
      9.7830000      0.0070069
      9.7840000      0.0070087
      9.7850000      0.0070061
      9.7860000      0.0070059
      9.7870000      0.0070111
      9.7880000      0.0070092
      9.7890000      0.0070087
      9.7900000      0.0070091
      9.7910000      0.0070106
      9.7920000      0.0070073
      9.7930000      0.0070089
      9.7940000      0.0070130
      9.7950000      0.0070096
      9.7960000      0.0070091
      9.7970000      0.0070097
      9.7980000      0.0070112
      9.7990000      0.0070123
      9.8000000      0.0070097
      9.8010000      0.0070160
      9.8020000      0.0070177
      9.8030000      0.0070129
      9.8040000      0.0070100
      9.8050000      0.0070125
      9.8060000      0.0070137
      9.8070000      0.0070166
      9.8080000      0.0070164
      9.8090000      0.0070172
      9.8100000      0.0070149
      9.8110000      0.0070128
      9.8120000      0.0070162
      9.8130000      0.0070181
      9.8140000      0.0070147
      9.8150000      0.0070195
      9.8160000      0.0070183
      9.8170000      0.0070198
      9.8180000      0.0070191
      9.8190000      0.0070113
      9.8200000      0.0070170
      9.8210000      0.0070158
      9.8220000      0.0070174
      9.8230000      0.0070144
      9.8240000      0.0070180
      9.8250000      0.0070176
      9.8260000      0.0070232
      9.8270000      0.0070156
      9.8280000      0.0070195
      9.8290000      0.0070220
      9.8300000      0.0070236
      9.8310000      0.0070184
      9.8320000      0.0070220
      9.8330000      0.0070196
      9.8340000      0.0070185
      9.8350000      0.0070231
      9.8360000      0.0070223
      9.8370000      0.0070264
      9.8380000      0.0070215
      9.8390000      0.0070194
      9.8400000      0.0070301
      9.8410000      0.0070226
      9.8420000      0.0070253
      9.8430000      0.0070234
      9.8440000      0.0070245
      9.8450000      0.0070225
      9.8460000      0.0070295
      9.8470000      0.0070217
      9.8480000      0.0070255
      9.8490000      0.0070189
      9.8500000      0.0070306
      9.8510000      0.0070270
      9.8520000      0.0070266
      9.8530000      0.0070253
      9.8540000      0.0070257
      9.8550000      0.0070253
      9.8560000      0.0070313
      9.8570000      0.0070268
      9.8580000      0.0070241
      9.8590000      0.0070266
      9.8600000      0.0070304
      9.8610000      0.0070315
      9.8620000      0.0070297
      9.8630000      0.0070313
      9.8640000      0.0070286
      9.8650000      0.0070307
      9.8660000      0.0070290
      9.8670000      0.0070344
      9.8680000      0.0070320
      9.8690000      0.0070337
      9.8700000      0.0070329
      9.8710000      0.0070332
      9.8720000      0.0070348
      9.8730000      0.0070374
      9.8740000      0.0070322
      9.8750000      0.0070319
      9.8760000      0.0070329
      9.8770000      0.0070357
      9.8780000      0.0070346
      9.8790000      0.0070344
      9.8800000      0.0070358
      9.8810000      0.0070397
      9.8820000      0.0070436
      9.8830000      0.0070381
      9.8840000      0.0070418
      9.8850000      0.0070385
      9.8860000      0.0070367
      9.8870000      0.0070372
      9.8880000      0.0070376
      9.8890000      0.0070402
      9.8900000      0.0070402
      9.8910000      0.0070406
      9.8920000      0.0070421
      9.8930000      0.0070440
      9.8940000      0.0070408
      9.8950000      0.0070457
      9.8960000      0.0070436
      9.8970000      0.0070432
      9.8980000      0.0070489
      9.8990000      0.0070445
      9.9000000      0.0070431
      9.9010000      0.0070504
      9.9020000      0.0070457
      9.9030000      0.0070486
      9.9040000      0.0070471
      9.9050000      0.0070450
      9.9060000      0.0070483
      9.9070000      0.0070510
      9.9080000      0.0070470
      9.9090000      0.0070429
      9.9100000      0.0070470
      9.9110000      0.0070499
      9.9120000      0.0070484
      9.9130000      0.0070511
      9.9140000      0.0070507
      9.9150000      0.0070545
      9.9160000      0.0070525
      9.9170000      0.0070487
      9.9180000      0.0070532
      9.9190000      0.0070513
      9.9200000      0.0070562
      9.9210000      0.0070469
      9.9220000      0.0070537
      9.9230000      0.0070563
      9.9240000      0.0070556
      9.9250000      0.0070553
      9.9260000      0.0070519
      9.9270000      0.0070533
      9.9280000      0.0070594
      9.9290000      0.0070528
      9.9300000      0.0070578
      9.9310000      0.0070593
      9.9320000      0.0070604
      9.9330000      0.0070551
      9.9340000      0.0070614
      9.9350000      0.0070559
      9.9360000      0.0070592
      9.9370000      0.0070597
      9.9380000      0.0070598
      9.9390000      0.0070629
      9.9400000      0.0070619
      9.9410000      0.0070598
      9.9420000      0.0070650
      9.9430000      0.0070616
      9.9440000      0.0070667
      9.9450000      0.0070584
      9.9460000      0.0070608
      9.9470000      0.0070590
      9.9480000      0.0070623
      9.9490000      0.0070613
      9.9500000      0.0070646
      9.9510000      0.0070618
      9.9520000      0.0070637
      9.9530000      0.0070677
      9.9540000      0.0070645
      9.9550000      0.0070660
      9.9560000      0.0070640
      9.9570000      0.0070693
      9.9580000      0.0070604
      9.9590000      0.0070645
      9.9600000      0.0070619
      9.9610000      0.0070658
      9.9620000      0.0070669
      9.9630000      0.0070708
      9.9640000      0.0070718
      9.9650000      0.0070721
      9.9660000      0.0070722
      9.9670000      0.0070701
      9.9680000      0.0070711
      9.9690000      0.0070731
      9.9700000      0.0070742
      9.9710000      0.0070741
      9.9720000      0.0070744
      9.9730000      0.0070758
      9.9740000      0.0070740
      9.9750000      0.0070774
      9.9760000      0.0070753
      9.9770000      0.0070792
      9.9780000      0.0070740
      9.9790000      0.0070768
      9.9800000      0.0070790
      9.9810000      0.0070788
      9.9820000      0.0070829
      9.9830000      0.0070836
      9.9840000      0.0070792
      9.9850000      0.0070851
      9.9860000      0.0070802
      9.9870000      0.0070769
      9.9880000      0.0070825
      9.9890000      0.0070845
      9.9900000      0.0070817
      9.9910000      0.0070798
      9.9920000      0.0070789
      9.9930000      0.0070802
      9.9940000      0.0070835
      9.9950000      0.0070832
      9.9960000      0.0070864
      9.9970000      0.0070826
      9.9980000      0.0070831
      9.9990000      0.0070825
     10.0000000      0.0070809
     10.0010000      0.0070849
     10.0020000      0.0070883
     10.0030000      0.0070851
     10.0040000      0.0070894
     10.0050000      0.0070880
     10.0060000      0.0070878
     10.0070000      0.0070921
     10.0080000      0.0070902
     10.0090000      0.0070890
     10.0100000      0.0070924
     10.0110000      0.0070891
     10.0120000      0.0070909
     10.0130000      0.0070855
     10.0140000      0.0070904
     10.0150000      0.0070882
     10.0160000      0.0070855
     10.0170000      0.0070908
     10.0180000      0.0070922
     10.0190000      0.0070882
     10.0200000      0.0070890
     10.0210000      0.0070918
     10.0220000      0.0070890
     10.0230000      0.0070902
     10.0240000      0.0070932
     10.0250000      0.0070903
     10.0260000      0.0070921
     10.0270000      0.0070911
     10.0280000      0.0070949
     10.0290000      0.0070988
     10.0300000      0.0070912
     10.0310000      0.0070965
     10.0320000      0.0070954
     10.0330000      0.0070973
     10.0340000      0.0070959
     10.0350000      0.0070984
     10.0360000      0.0070950
     10.0370000      0.0070970
     10.0380000      0.0071004
     10.0390000      0.0071020
     10.0400000      0.0071030
     10.0410000      0.0071016
     10.0420000      0.0071027
     10.0430000      0.0070942
     10.0440000      0.0070959
     10.0450000      0.0071009
     10.0460000      0.0071009
     10.0470000      0.0070930
     10.0480000      0.0071009
     10.0490000      0.0070975
     10.0500000      0.0070962
     10.0510000      0.0070977
     10.0520000      0.0071022
     10.0530000      0.0071031
     10.0540000      0.0071035
     10.0550000      0.0071024
     10.0560000      0.0071087
     10.0570000      0.0071022
     10.0580000      0.0070960
     10.0590000      0.0071004
     10.0600000      0.0071047
     10.0610000      0.0071028
     10.0620000      0.0071056
     10.0630000      0.0071063
     10.0640000      0.0071050
     10.0650000      0.0071011
     10.0660000      0.0071021
     10.0670000      0.0071021
     10.0680000      0.0071035
     10.0690000      0.0071082
     10.0700000      0.0071048
     10.0710000      0.0071062
     10.0720000      0.0071051
     10.0730000      0.0071052
     10.0740000      0.0071074
     10.0750000      0.0071087
     10.0760000      0.0071036
     10.0770000      0.0071036
     10.0780000      0.0071049
     10.0790000      0.0071062
     10.0800000      0.0071075
     10.0810000      0.0071067
     10.0820000      0.0071093
     10.0830000      0.0071043
     10.0840000      0.0071088
     10.0850000      0.0071106
     10.0860000      0.0071091
     10.0870000      0.0071098
     10.0880000      0.0071106
     10.0890000      0.0071078
     10.0900000      0.0071094
     10.0910000      0.0071091
     10.0920000      0.0071099
     10.0930000      0.0071122
     10.0940000      0.0071102
     10.0950000      0.0071132
     10.0960000      0.0071123
     10.0970000      0.0071171
     10.0980000      0.0071146
     10.0990000      0.0071158
     10.1000000      0.0071117
     10.1010000      0.0071103
     10.1020000      0.0071168
     10.1030000      0.0071134
     10.1040000      0.0071167
     10.1050000      0.0071182
     10.1060000      0.0071157
     10.1070000      0.0071165
     10.1080000      0.0071228
     10.1090000      0.0071151
     10.1100000      0.0071189
     10.1110000      0.0071232
     10.1120000      0.0071190
     10.1130000      0.0071245
     10.1140000      0.0071162
     10.1150000      0.0071187
     10.1160000      0.0071229
     10.1170000      0.0071272
     10.1180000      0.0071252
     10.1190000      0.0071246
     10.1200000      0.0071221
     10.1210000      0.0071226
     10.1220000      0.0071260
     10.1230000      0.0071260
     10.1240000      0.0071270
     10.1250000      0.0071275
     10.1260000      0.0071220
     10.1270000      0.0071256
     10.1280000      0.0071250
     10.1290000      0.0071258
     10.1300000      0.0071211
     10.1310000      0.0071279
     10.1320000      0.0071240
     10.1330000      0.0071270
     10.1340000      0.0071200
     10.1350000      0.0071213
     10.1360000      0.0071266
     10.1370000      0.0071240
     10.1380000      0.0071250
     10.1390000      0.0071225
     10.1400000      0.0071221
     10.1410000      0.0071226
     10.1420000      0.0071236
     10.1430000      0.0071189
     10.1440000      0.0071221
     10.1450000      0.0071206
     10.1460000      0.0071226
     10.1470000      0.0071286
     10.1480000      0.0071306
     10.1490000      0.0071237
     10.1500000      0.0071274
     10.1510000      0.0071332
     10.1520000      0.0071299
     10.1530000      0.0071265
     10.1540000      0.0071330
     10.1550000      0.0071297
     10.1560000      0.0071334
     10.1570000      0.0071286
     10.1580000      0.0071285
     10.1590000      0.0071351
     10.1600000      0.0071344
     10.1610000      0.0071308
     10.1620000      0.0071278
     10.1630000      0.0071328
     10.1640000      0.0071333
     10.1650000      0.0071298
     10.1660000      0.0071332
     10.1670000      0.0071327
     10.1680000      0.0071335
     10.1690000      0.0071359
     10.1700000      0.0071387
     10.1710000      0.0071350
     10.1720000      0.0071355
     10.1730000      0.0071352
     10.1740000      0.0071331
     10.1750000      0.0071419
     10.1760000      0.0071370
     10.1770000      0.0071313
     10.1780000      0.0071387
     10.1790000      0.0071379
     10.1800000      0.0071361
     10.1810000      0.0071424
     10.1820000      0.0071382
     10.1830000      0.0071390
     10.1840000      0.0071423
     10.1850000      0.0071399
     10.1860000      0.0071406
     10.1870000      0.0071415
     10.1880000      0.0071415
     10.1890000      0.0071362
     10.1900000      0.0071405
     10.1910000      0.0071387
     10.1920000      0.0071455
     10.1930000      0.0071421
     10.1940000      0.0071368
     10.1950000      0.0071443
     10.1960000      0.0071460
     10.1970000      0.0071428
     10.1980000      0.0071443
     10.1990000      0.0071484
     10.2000000      0.0071481
     10.2010000      0.0071467
     10.2020000      0.0071463
     10.2030000      0.0071432
     10.2040000      0.0071500
     10.2050000      0.0071416
     10.2060000      0.0071454
     10.2070000      0.0071449
     10.2080000      0.0071489
     10.2090000      0.0071414
     10.2100000      0.0071468
     10.2110000      0.0071408
     10.2120000      0.0071496
     10.2130000      0.0071450
     10.2140000      0.0071456
     10.2150000      0.0071482
     10.2160000      0.0071456
     10.2170000      0.0071467
     10.2180000      0.0071426
     10.2190000      0.0071466
     10.2200000      0.0071481
     10.2210000      0.0071514
     10.2220000      0.0071471
     10.2230000      0.0071486
     10.2240000      0.0071481
     10.2250000      0.0071525
     10.2260000      0.0071479
     10.2270000      0.0071511
     10.2280000      0.0071508
     10.2290000      0.0071504
     10.2300000      0.0071519
     10.2310000      0.0071489
     10.2320000      0.0071526
     10.2330000      0.0071517
     10.2340000      0.0071521
     10.2350000      0.0071545
     10.2360000      0.0071508
     10.2370000      0.0071542
     10.2380000      0.0071562
     10.2390000      0.0071560
     10.2400000      0.0071534
     10.2410000      0.0071602
     10.2420000      0.0071572
     10.2430000      0.0071566
     10.2440000      0.0071551
     10.2450000      0.0071586
     10.2460000      0.0071528
     10.2470000      0.0071546
     10.2480000      0.0071606
     10.2490000      0.0071568
     10.2500000      0.0071573
     10.2510000      0.0071600
     10.2520000      0.0071549
     10.2530000      0.0071590
     10.2540000      0.0071589
     10.2550000      0.0071611
     10.2560000      0.0071605
     10.2570000      0.0071582
     10.2580000      0.0071646
     10.2590000      0.0071595
     10.2600000      0.0071607
     10.2610000      0.0071601
     10.2620000      0.0071602
     10.2630000      0.0071587
     10.2640000      0.0071613
     10.2650000      0.0071607
     10.2660000      0.0071669
     10.2670000      0.0071596
     10.2680000      0.0071653
     10.2690000      0.0071665
     10.2700000      0.0071660
     10.2710000      0.0071655
     10.2720000      0.0071644
     10.2730000      0.0071662
     10.2740000      0.0071685
     10.2750000      0.0071668
     10.2760000      0.0071727
     10.2770000      0.0071721
     10.2780000      0.0071678
     10.2790000      0.0071746
     10.2800000      0.0071715
     10.2810000      0.0071733
     10.2820000      0.0071726
     10.2830000      0.0071722
     10.2840000      0.0071755
     10.2850000      0.0071784
     10.2860000      0.0071773
     10.2870000      0.0071718
     10.2880000      0.0071776
     10.2890000      0.0071758
     10.2900000      0.0071736
     10.2910000      0.0071784
     10.2920000      0.0071796
     10.2930000      0.0071729
     10.2940000      0.0071805
     10.2950000      0.0071750
     10.2960000      0.0071821
     10.2970000      0.0071722
     10.2980000      0.0071770
     10.2990000      0.0071781
     10.3000000      0.0071791
     10.3010000      0.0071820
     10.3020000      0.0071810
     10.3030000      0.0071773
     10.3040000      0.0071816
     10.3050000      0.0071800
     10.3060000      0.0071831
     10.3070000      0.0071767
     10.3080000      0.0071813
     10.3090000      0.0071812
     10.3100000      0.0071806
     10.3110000      0.0071778
     10.3120000      0.0071848
     10.3130000      0.0071806
     10.3140000      0.0071847
     10.3150000      0.0071798
     10.3160000      0.0071830
     10.3170000      0.0071839
     10.3180000      0.0071834
     10.3190000      0.0071855
     10.3200000      0.0071847
     10.3210000      0.0071853
     10.3220000      0.0071843
     10.3230000      0.0071847
     10.3240000      0.0071823
     10.3250000      0.0071865
     10.3260000      0.0071822
     10.3270000      0.0071834
     10.3280000      0.0071825
     10.3290000      0.0071872
     10.3300000      0.0071882
     10.3310000      0.0071863
     10.3320000      0.0071903
     10.3330000      0.0071875
     10.3340000      0.0071885
     10.3350000      0.0071946
     10.3360000      0.0071903
     10.3370000      0.0071880
     10.3380000      0.0071969
     10.3390000      0.0071968
     10.3400000      0.0071909
     10.3410000      0.0071966
     10.3420000      0.0071955
     10.3430000      0.0071896
     10.3440000      0.0071936
     10.3450000      0.0071919
     10.3460000      0.0071929
     10.3470000      0.0071961
     10.3480000      0.0071942
     10.3490000      0.0071923
     10.3500000      0.0071902
     10.3510000      0.0071927
     10.3520000      0.0071919
     10.3530000      0.0071865
     10.3540000      0.0071899
     10.3550000      0.0071936
     10.3560000      0.0071912
     10.3570000      0.0071935
     10.3580000      0.0071903
     10.3590000      0.0071902
     10.3600000      0.0071951
     10.3610000      0.0071936
     10.3620000      0.0071942
     10.3630000      0.0071982
     10.3640000      0.0071944
     10.3650000      0.0071964
     10.3660000      0.0071963
     10.3670000      0.0071945
     10.3680000      0.0071956
     10.3690000      0.0071991
     10.3700000      0.0071950
     10.3710000      0.0071996
     10.3720000      0.0072032
     10.3730000      0.0071993
     10.3740000      0.0071992
     10.3750000      0.0071995
     10.3760000      0.0072028
     10.3770000      0.0072002
     10.3780000      0.0071995
     10.3790000      0.0072047
     10.3800000      0.0072047
     10.3810000      0.0072014
     10.3820000      0.0072053
     10.3830000      0.0072038
     10.3840000      0.0072075
     10.3850000      0.0072085
     10.3860000      0.0072079
     10.3870000      0.0072098
     10.3880000      0.0072093
     10.3890000      0.0072072
     10.3900000      0.0072092
     10.3910000      0.0072094
     10.3920000      0.0072079
     10.3930000      0.0072067
     10.3940000      0.0072073
     10.3950000      0.0072071
     10.3960000      0.0072056
     10.3970000      0.0072052
     10.3980000      0.0072054
     10.3990000      0.0072029
     10.4000000      0.0072057
     10.4010000      0.0072075
     10.4020000      0.0072056
     10.4030000      0.0072062
     10.4040000      0.0072078
     10.4050000      0.0072056
     10.4060000      0.0072112
     10.4070000      0.0072106
     10.4080000      0.0072168
     10.4090000      0.0072102
     10.4100000      0.0072102
     10.4110000      0.0072013
     10.4120000      0.0072115
     10.4130000      0.0072089
     10.4140000      0.0072118
     10.4150000      0.0072090
     10.4160000      0.0072094
     10.4170000      0.0072117
     10.4180000      0.0072138
     10.4190000      0.0072090
     10.4200000      0.0072093
     10.4210000      0.0072083
     10.4220000      0.0072140
     10.4230000      0.0072075
     10.4240000      0.0072139
     10.4250000      0.0072085
     10.4260000      0.0072123
     10.4270000      0.0072142
     10.4280000      0.0072121
     10.4290000      0.0072119
     10.4300000      0.0072105
     10.4310000      0.0072125
     10.4320000      0.0072108
     10.4330000      0.0072151
     10.4340000      0.0072173
     10.4350000      0.0072165
     10.4360000      0.0072172
     10.4370000      0.0072136
     10.4380000      0.0072155
     10.4390000      0.0072188
     10.4400000      0.0072125
     10.4410000      0.0072162
     10.4420000      0.0072160
     10.4430000      0.0072141
     10.4440000      0.0072147
     10.4450000      0.0072139
     10.4460000      0.0072154
     10.4470000      0.0072159
     10.4480000      0.0072142
     10.4490000      0.0072162
     10.4500000      0.0072140
     10.4510000      0.0072119
     10.4520000      0.0072152
     10.4530000      0.0072159
     10.4540000      0.0072105
     10.4550000      0.0072147
     10.4560000      0.0072165
     10.4570000      0.0072145
     10.4580000      0.0072166
     10.4590000      0.0072221
     10.4600000      0.0072206
     10.4610000      0.0072175
     10.4620000      0.0072142
     10.4630000      0.0072160
     10.4640000      0.0072194
     10.4650000      0.0072181
     10.4660000      0.0072203
     10.4670000      0.0072216
     10.4680000      0.0072174
     10.4690000      0.0072180
     10.4700000      0.0072255
     10.4710000      0.0072210
     10.4720000      0.0072167
     10.4730000      0.0072187
     10.4740000      0.0072176
     10.4750000      0.0072208
     10.4760000      0.0072211
     10.4770000      0.0072232
     10.4780000      0.0072197
     10.4790000      0.0072193
     10.4800000      0.0072209
     10.4810000      0.0072200
     10.4820000      0.0072219
     10.4830000      0.0072180
     10.4840000      0.0072180
     10.4850000      0.0072175
     10.4860000      0.0072179
     10.4870000      0.0072265
     10.4880000      0.0072325
     10.4890000      0.0072235
     10.4900000      0.0072258
     10.4910000      0.0072284
     10.4920000      0.0072250
     10.4930000      0.0072257
     10.4940000      0.0072280
     10.4950000      0.0072312
     10.4960000      0.0072265
     10.4970000      0.0072327
     10.4980000      0.0072314
     10.4990000      0.0072327
     10.5000000      0.0072303
     10.5010000      0.0072292
     10.5020000      0.0072306
     10.5030000      0.0072390
     10.5040000      0.0072302
     10.5050000      0.0072368
     10.5060000      0.0072316
     10.5070000      0.0072324
     10.5080000      0.0072315
     10.5090000      0.0072380
     10.5100000      0.0072304
     10.5110000      0.0072359
     10.5120000      0.0072358
     10.5130000      0.0072340
     10.5140000      0.0072364
     10.5150000      0.0072348
     10.5160000      0.0072351
     10.5170000      0.0072415
     10.5180000      0.0072330
     10.5190000      0.0072359
     10.5200000      0.0072373
     10.5210000      0.0072388
     10.5220000      0.0072359
     10.5230000      0.0072411
     10.5240000      0.0072356
     10.5250000      0.0072392
     10.5260000      0.0072364
     10.5270000      0.0072389
     10.5280000      0.0072373
     10.5290000      0.0072351
     10.5300000      0.0072383
     10.5310000      0.0072380
     10.5320000      0.0072388
     10.5330000      0.0072406
     10.5340000      0.0072419
     10.5350000      0.0072392
     10.5360000      0.0072403
     10.5370000      0.0072413
     10.5380000      0.0072425
     10.5390000      0.0072440
     10.5400000      0.0072422
     10.5410000      0.0072435
     10.5420000      0.0072402
     10.5430000      0.0072425
     10.5440000      0.0072439
     10.5450000      0.0072476
     10.5460000      0.0072416
     10.5470000      0.0072421
     10.5480000      0.0072441
     10.5490000      0.0072443
     10.5500000      0.0072473
     10.5510000      0.0072423
     10.5520000      0.0072453
     10.5530000      0.0072421
     10.5540000      0.0072425
     10.5550000      0.0072469
     10.5560000      0.0072477
     10.5570000      0.0072497
     10.5580000      0.0072479
     10.5590000      0.0072492
     10.5600000      0.0072522
     10.5610000      0.0072508
     10.5620000      0.0072534
     10.5630000      0.0072505
     10.5640000      0.0072536
     10.5650000      0.0072543
     10.5660000      0.0072517
     10.5670000      0.0072582
     10.5680000      0.0072507
     10.5690000      0.0072490
     10.5700000      0.0072506
     10.5710000      0.0072488
     10.5720000      0.0072448
     10.5730000      0.0072494
     10.5740000      0.0072521
     10.5750000      0.0072525
     10.5760000      0.0072499
     10.5770000      0.0072542
     10.5780000      0.0072507
     10.5790000      0.0072593
     10.5800000      0.0072520
     10.5810000      0.0072567
     10.5820000      0.0072575
     10.5830000      0.0072529
     10.5840000      0.0072602
     10.5850000      0.0072527
     10.5860000      0.0072578
     10.5870000      0.0072580
     10.5880000      0.0072580
     10.5890000      0.0072565
     10.5900000      0.0072634
     10.5910000      0.0072628
     10.5920000      0.0072582
     10.5930000      0.0072636
     10.5940000      0.0072590
     10.5950000      0.0072634
     10.5960000      0.0072657
     10.5970000      0.0072689
     10.5980000      0.0072671
     10.5990000      0.0072611
     10.6000000      0.0072671
     10.6010000      0.0072715
     10.6020000      0.0072657
     10.6030000      0.0072696
     10.6040000      0.0072668
     10.6050000      0.0072735
     10.6060000      0.0072657
     10.6070000      0.0072687
     10.6080000      0.0072677
     10.6090000      0.0072667
     10.6100000      0.0072710
     10.6110000      0.0072657
     10.6120000      0.0072703
     10.6130000      0.0072686
     10.6140000      0.0072750
     10.6150000      0.0072666
     10.6160000      0.0072730
     10.6170000      0.0072687
     10.6180000      0.0072663
     10.6190000      0.0072670
     10.6200000      0.0072733
     10.6210000      0.0072683
     10.6220000      0.0072723
     10.6230000      0.0072684
     10.6240000      0.0072709
     10.6250000      0.0072736
     10.6260000      0.0072773
     10.6270000      0.0072730
     10.6280000      0.0072691
     10.6290000      0.0072718
     10.6300000      0.0072748
     10.6310000      0.0072762
     10.6320000      0.0072748
     10.6330000      0.0072734
     10.6340000      0.0072792
     10.6350000      0.0072708
     10.6360000      0.0072775
     10.6370000      0.0072749
     10.6380000      0.0072749
     10.6390000      0.0072705
     10.6400000      0.0072762
     10.6410000      0.0072745
     10.6420000      0.0072768
     10.6430000      0.0072787
     10.6440000      0.0072798
     10.6450000      0.0072777
     10.6460000      0.0072817
     10.6470000      0.0072836
     10.6480000      0.0072816
     10.6490000      0.0072813
     10.6500000      0.0072819
     10.6510000      0.0072810
     10.6520000      0.0072836
     10.6530000      0.0072840
     10.6540000      0.0072855
     10.6550000      0.0072758
     10.6560000      0.0072827
     10.6570000      0.0072789
     10.6580000      0.0072868
     10.6590000      0.0072865
     10.6600000      0.0072835
     10.6610000      0.0072839
     10.6620000      0.0072887
     10.6630000      0.0072831
     10.6640000      0.0072835
     10.6650000      0.0072880
     10.6660000      0.0072879
     10.6670000      0.0072893
     10.6680000      0.0072840
     10.6690000      0.0072880
     10.6700000      0.0072845
     10.6710000      0.0072874
     10.6720000      0.0072914
     10.6730000      0.0072853
     10.6740000      0.0072866
     10.6750000      0.0072874
     10.6760000      0.0072898
     10.6770000      0.0072920
     10.6780000      0.0072902
     10.6790000      0.0072936
     10.6800000      0.0072939
     10.6810000      0.0072914
     10.6820000      0.0072987
     10.6830000      0.0072896
     10.6840000      0.0072904
     10.6850000      0.0072960
     10.6860000      0.0072931
     10.6870000      0.0072951
     10.6880000      0.0072965
     10.6890000      0.0072945
     10.6900000      0.0072985
     10.6910000      0.0072963
     10.6920000      0.0072919
     10.6930000      0.0072962
     10.6940000      0.0072947
     10.6950000      0.0072975
     10.6960000      0.0073004
     10.6970000      0.0073027
     10.6980000      0.0073015
     10.6990000      0.0072995
     10.7000000      0.0073056
     10.7010000      0.0073038
     10.7020000      0.0073046
     10.7030000      0.0073039
     10.7040000      0.0073015
     10.7050000      0.0073096
     10.7060000      0.0073073
     10.7070000      0.0073067
     10.7080000      0.0073081
     10.7090000      0.0073020
     10.7100000      0.0073082
     10.7110000      0.0073099
     10.7120000      0.0073088
     10.7130000      0.0073092
     10.7140000      0.0073154
     10.7150000      0.0073058
     10.7160000      0.0073091
     10.7170000      0.0073111
     10.7180000      0.0073083
     10.7190000      0.0073114
     10.7200000      0.0073042
     10.7210000      0.0073145
     10.7220000      0.0073111
     10.7230000      0.0073094
     10.7240000      0.0073178
     10.7250000      0.0073119
     10.7260000      0.0073154
     10.7270000      0.0073157
     10.7280000      0.0073149
     10.7290000      0.0073137
     10.7300000      0.0073135
     10.7310000      0.0073166
     10.7320000      0.0073201
     10.7330000      0.0073150
     10.7340000      0.0073187
     10.7350000      0.0073183
     10.7360000      0.0073223
     10.7370000      0.0073156
     10.7380000      0.0073195
     10.7390000      0.0073172
     10.7400000      0.0073172
     10.7410000      0.0073204
     10.7420000      0.0073219
     10.7430000      0.0073225
     10.7440000      0.0073221
     10.7450000      0.0073188
     10.7460000      0.0073227
     10.7470000      0.0073204
     10.7480000      0.0073249
     10.7490000      0.0073246
     10.7500000      0.0073276
     10.7510000      0.0073241
     10.7520000      0.0073257
     10.7530000      0.0073250
     10.7540000      0.0073274
     10.7550000      0.0073223
     10.7560000      0.0073233
     10.7570000      0.0073254
     10.7580000      0.0073230
     10.7590000      0.0073278
     10.7600000      0.0073215
     10.7610000      0.0073263
     10.7620000      0.0073238
     10.7630000      0.0073266
     10.7640000      0.0073273
     10.7650000      0.0073256
     10.7660000      0.0073250
     10.7670000      0.0073256
     10.7680000      0.0073265
     10.7690000      0.0073276
     10.7700000      0.0073257
     10.7710000      0.0073250
     10.7720000      0.0073272
     10.7730000      0.0073288
     10.7740000      0.0073274
     10.7750000      0.0073295
     10.7760000      0.0073288
     10.7770000      0.0073281
     10.7780000      0.0073335
     10.7790000      0.0073323
     10.7800000      0.0073304
     10.7810000      0.0073314
     10.7820000      0.0073295
     10.7830000      0.0073269
     10.7840000      0.0073320
     10.7850000      0.0073348
     10.7860000      0.0073339
     10.7870000      0.0073344
     10.7880000      0.0073322
     10.7890000      0.0073310
     10.7900000      0.0073298
     10.7910000      0.0073318
     10.7920000      0.0073362
     10.7930000      0.0073332
     10.7940000      0.0073344
     10.7950000      0.0073326
     10.7960000      0.0073376
     10.7970000      0.0073340
     10.7980000      0.0073310
     10.7990000      0.0073326
     10.8000000      0.0073326
     10.8010000      0.0073379
     10.8020000      0.0073352
     10.8030000      0.0073395
     10.8040000      0.0073390
     10.8050000      0.0073379
     10.8060000      0.0073400
     10.8070000      0.0073387
     10.8080000      0.0073420
     10.8090000      0.0073427
     10.8100000      0.0073377
     10.8110000      0.0073431
     10.8120000      0.0073395
     10.8130000      0.0073438
     10.8140000      0.0073407
     10.8150000      0.0073430
     10.8160000      0.0073409
     10.8170000      0.0073466
     10.8180000      0.0073366
     10.8190000      0.0073388
     10.8200000      0.0073436
     10.8210000      0.0073415
     10.8220000      0.0073360
     10.8230000      0.0073402
     10.8240000      0.0073427
     10.8250000      0.0073425
     10.8260000      0.0073442
     10.8270000      0.0073425
     10.8280000      0.0073406
     10.8290000      0.0073425
     10.8300000      0.0073441
     10.8310000      0.0073472
     10.8320000      0.0073434
     10.8330000      0.0073453
     10.8340000      0.0073450
     10.8350000      0.0073476
     10.8360000      0.0073493
     10.8370000      0.0073485
     10.8380000      0.0073470
     10.8390000      0.0073468
     10.8400000      0.0073450
     10.8410000      0.0073492
     10.8420000      0.0073514
     10.8430000      0.0073514
     10.8440000      0.0073496
     10.8450000      0.0073495
     10.8460000      0.0073498
     10.8470000      0.0073494
     10.8480000      0.0073501
     10.8490000      0.0073518
     10.8500000      0.0073550
     10.8510000      0.0073529
     10.8520000      0.0073553
     10.8530000      0.0073533
     10.8540000      0.0073581
     10.8550000      0.0073552
     10.8560000      0.0073528
     10.8570000      0.0073536
     10.8580000      0.0073542
     10.8590000      0.0073570
     10.8600000      0.0073567
     10.8610000      0.0073537
     10.8620000      0.0073543
     10.8630000      0.0073548
     10.8640000      0.0073605
     10.8650000      0.0073553
     10.8660000      0.0073593
     10.8670000      0.0073579
     10.8680000      0.0073611
     10.8690000      0.0073664
     10.8700000      0.0073632
     10.8710000      0.0073599
     10.8720000      0.0073651
     10.8730000      0.0073575
     10.8740000      0.0073626
     10.8750000      0.0073614
     10.8760000      0.0073616
     10.8770000      0.0073601
     10.8780000      0.0073622
     10.8790000      0.0073599
     10.8800000      0.0073596
     10.8810000      0.0073666
     10.8820000      0.0073644
     10.8830000      0.0073663
     10.8840000      0.0073669
     10.8850000      0.0073616
     10.8860000      0.0073659
     10.8870000      0.0073612
     10.8880000      0.0073620
     10.8890000      0.0073638
     10.8900000      0.0073655
     10.8910000      0.0073698
     10.8920000      0.0073691
     10.8930000      0.0073671
     10.8940000      0.0073665
     10.8950000      0.0073659
     10.8960000      0.0073680
     10.8970000      0.0073712
     10.8980000      0.0073724
     10.8990000      0.0073777
     10.9000000      0.0073709
     10.9010000      0.0073742
     10.9020000      0.0073757
     10.9030000      0.0073772
     10.9040000      0.0073708
     10.9050000      0.0073759
     10.9060000      0.0073735
     10.9070000      0.0073748
     10.9080000      0.0073759
     10.9090000      0.0073748
     10.9100000      0.0073776
     10.9110000      0.0073753
     10.9120000      0.0073810
     10.9130000      0.0073742
     10.9140000      0.0073785
     10.9150000      0.0073820
     10.9160000      0.0073793
     10.9170000      0.0073817
     10.9180000      0.0073870
     10.9190000      0.0073770
     10.9200000      0.0073815
     10.9210000      0.0073863
     10.9220000      0.0073812
     10.9230000      0.0073850
     10.9240000      0.0073863
     10.9250000      0.0073819
     10.9260000      0.0073857
     10.9270000      0.0073825
     10.9280000      0.0073843
     10.9290000      0.0073870
     10.9300000      0.0073824
     10.9310000      0.0073840
     10.9320000      0.0073829
     10.9330000      0.0073838
     10.9340000      0.0073823
     10.9350000      0.0073914
     10.9360000      0.0073870
     10.9370000      0.0073864
     10.9380000      0.0073873
     10.9390000      0.0073914
     10.9400000      0.0073872
     10.9410000      0.0073914
     10.9420000      0.0073923
     10.9430000      0.0073877
     10.9440000      0.0073915
     10.9450000      0.0073918
     10.9460000      0.0073914
     10.9470000      0.0073899
     10.9480000      0.0073891
     10.9490000      0.0073921
     10.9500000      0.0073909
     10.9510000      0.0073918
     10.9520000      0.0073969
     10.9530000      0.0073955
     10.9540000      0.0074003
     10.9550000      0.0073980
     10.9560000      0.0073994
     10.9570000      0.0073941
     10.9580000      0.0073978
     10.9590000      0.0073940
     10.9600000      0.0073968
     10.9610000      0.0073948
     10.9620000      0.0073975
     10.9630000      0.0073992
     10.9640000      0.0073964
     10.9650000      0.0073984
     10.9660000      0.0073955
     10.9670000      0.0074023
     10.9680000      0.0074015
     10.9690000      0.0073941
     10.9700000      0.0073990
     10.9710000      0.0073976
     10.9720000      0.0073997
     10.9730000      0.0074045
     10.9740000      0.0073999
     10.9750000      0.0074014
     10.9760000      0.0074001
     10.9770000      0.0074020
     10.9780000      0.0074041
     10.9790000      0.0074032
     10.9800000      0.0074034
     10.9810000      0.0074005
     10.9820000      0.0074068
     10.9830000      0.0074055
     10.9840000      0.0074047
     10.9850000      0.0074003
     10.9860000      0.0074058
     10.9870000      0.0074046
     10.9880000      0.0074065
     10.9890000      0.0074070
     10.9900000      0.0074078
     10.9910000      0.0074069
     10.9920000      0.0074066
     10.9930000      0.0074071
     10.9940000      0.0074047
     10.9950000      0.0074066
     10.9960000      0.0074009
     10.9970000      0.0074043
     10.9980000      0.0074030
     10.9990000      0.0074051
     11.0000000      0.0074081
     11.0010000      0.0074042
     11.0020000      0.0074016
     11.0030000      0.0073997
     11.0040000      0.0074063
     11.0050000      0.0074025
     11.0060000      0.0074048
     11.0070000      0.0074052
     11.0080000      0.0074012
     11.0090000      0.0074095
     11.0100000      0.0074061
     11.0110000      0.0074046
     11.0120000      0.0074109
     11.0130000      0.0074097
     11.0140000      0.0074068
     11.0150000      0.0074039
     11.0160000      0.0074037
     11.0170000      0.0074070
     11.0180000      0.0074104
     11.0190000      0.0074102
     11.0200000      0.0074082
     11.0210000      0.0074062
     11.0220000      0.0074107
     11.0230000      0.0074128
     11.0240000      0.0074117
     11.0250000      0.0074111
     11.0260000      0.0074065
     11.0270000      0.0074114
     11.0280000      0.0074115
     11.0290000      0.0074102
     11.0300000      0.0074130
     11.0310000      0.0074125
     11.0320000      0.0074108
     11.0330000      0.0074120
     11.0340000      0.0074128
     11.0350000      0.0074199
     11.0360000      0.0074165
     11.0370000      0.0074193
     11.0380000      0.0074205
     11.0390000      0.0074207
     11.0400000      0.0074226
     11.0410000      0.0074211
     11.0420000      0.0074181
     11.0430000      0.0074202
     11.0440000      0.0074258
     11.0450000      0.0074227
     11.0460000      0.0074225
     11.0470000      0.0074255
     11.0480000      0.0074309
     11.0490000      0.0074303
     11.0500000      0.0074279
     11.0510000      0.0074292
     11.0520000      0.0074271
     11.0530000      0.0074300
     11.0540000      0.0074337
     11.0550000      0.0074345
     11.0560000      0.0074336
     11.0570000      0.0074306
     11.0580000      0.0074358
     11.0590000      0.0074325
     11.0600000      0.0074347
     11.0610000      0.0074321
     11.0620000      0.0074373
     11.0630000      0.0074393
     11.0640000      0.0074371
     11.0650000      0.0074414
     11.0660000      0.0074372
     11.0670000      0.0074377
     11.0680000      0.0074342
     11.0690000      0.0074408
     11.0700000      0.0074382
     11.0710000      0.0074384
     11.0720000      0.0074393
     11.0730000      0.0074373
     11.0740000      0.0074393
     11.0750000      0.0074388
     11.0760000      0.0074398
     11.0770000      0.0074445
     11.0780000      0.0074400
     11.0790000      0.0074443
     11.0800000      0.0074383
     11.0810000      0.0074447
     11.0820000      0.0074443
     11.0830000      0.0074388
     11.0840000      0.0074449
     11.0850000      0.0074427
     11.0860000      0.0074440
     11.0870000      0.0074418
     11.0880000      0.0074456
     11.0890000      0.0074434
     11.0900000      0.0074463
     11.0910000      0.0074435
     11.0920000      0.0074465
     11.0930000      0.0074486
     11.0940000      0.0074466
     11.0950000      0.0074438
     11.0960000      0.0074451
     11.0970000      0.0074464
     11.0980000      0.0074485
     11.0990000      0.0074422
     11.1000000      0.0074452
     11.1010000      0.0074440
     11.1020000      0.0074453
     11.1030000      0.0074474
     11.1040000      0.0074465
     11.1050000      0.0074477
     11.1060000      0.0074446
     11.1070000      0.0074546
     11.1080000      0.0074462
     11.1090000      0.0074479
     11.1100000      0.0074496
     11.1110000      0.0074498
     11.1120000      0.0074509
     11.1130000      0.0074524
     11.1140000      0.0074528
     11.1150000      0.0074490
     11.1160000      0.0074520
     11.1170000      0.0074502
     11.1180000      0.0074491
     11.1190000      0.0074541
     11.1200000      0.0074500
     11.1210000      0.0074580
     11.1220000      0.0074558
     11.1230000      0.0074506
     11.1240000      0.0074505
     11.1250000      0.0074546
     11.1260000      0.0074516
     11.1270000      0.0074540
     11.1280000      0.0074536
     11.1290000      0.0074532
     11.1300000      0.0074568
     11.1310000      0.0074538
     11.1320000      0.0074560
     11.1330000      0.0074500
     11.1340000      0.0074551
     11.1350000      0.0074578
     11.1360000      0.0074581
     11.1370000      0.0074531
     11.1380000      0.0074583
     11.1390000      0.0074552
     11.1400000      0.0074585
     11.1410000      0.0074571
     11.1420000      0.0074577
     11.1430000      0.0074610
     11.1440000      0.0074612
     11.1450000      0.0074595
     11.1460000      0.0074631
     11.1470000      0.0074561
     11.1480000      0.0074575
     11.1490000      0.0074598
     11.1500000      0.0074630
     11.1510000      0.0074617
     11.1520000      0.0074613
     11.1530000      0.0074593
     11.1540000      0.0074576
     11.1550000      0.0074595
     11.1560000      0.0074640
     11.1570000      0.0074620
     11.1580000      0.0074636
     11.1590000      0.0074579
     11.1600000      0.0074566
     11.1610000      0.0074631
     11.1620000      0.0074566
     11.1630000      0.0074617
     11.1640000      0.0074591
     11.1650000      0.0074596
     11.1660000      0.0074577
     11.1670000      0.0074598
     11.1680000      0.0074599
     11.1690000      0.0074612
     11.1700000      0.0074596
     11.1710000      0.0074611
     11.1720000      0.0074587
     11.1730000      0.0074639
     11.1740000      0.0074617
     11.1750000      0.0074632
     11.1760000      0.0074669
     11.1770000      0.0074624
     11.1780000      0.0074659
     11.1790000      0.0074595
     11.1800000      0.0074655
     11.1810000      0.0074646
     11.1820000      0.0074635
     11.1830000      0.0074664
     11.1840000      0.0074688
     11.1850000      0.0074615
     11.1860000      0.0074605
     11.1870000      0.0074649
     11.1880000      0.0074624
     11.1890000      0.0074638
     11.1900000      0.0074602
     11.1910000      0.0074623
     11.1920000      0.0074621
     11.1930000      0.0074616
     11.1940000      0.0074633
     11.1950000      0.0074605
     11.1960000      0.0074592
     11.1970000      0.0074612
     11.1980000      0.0074618
     11.1990000      0.0074671
     11.2000000      0.0074640
     11.2010000      0.0074645
     11.2020000      0.0074651
     11.2030000      0.0074642
     11.2040000      0.0074660
     11.2050000      0.0074713
     11.2060000      0.0074604
     11.2070000      0.0074666
     11.2080000      0.0074648
     11.2090000      0.0074668
     11.2100000      0.0074675
     11.2110000      0.0074669
     11.2120000      0.0074684
     11.2130000      0.0074698
     11.2140000      0.0074750
     11.2150000      0.0074693
     11.2160000      0.0074691
     11.2170000      0.0074741
     11.2180000      0.0074735
     11.2190000      0.0074733
     11.2200000      0.0074789
     11.2210000      0.0074726
     11.2220000      0.0074677
     11.2230000      0.0074782
     11.2240000      0.0074734
     11.2250000      0.0074770
     11.2260000      0.0074743
     11.2270000      0.0074722
     11.2280000      0.0074747
     11.2290000      0.0074739
     11.2300000      0.0074787
     11.2310000      0.0074808
     11.2320000      0.0074712
     11.2330000      0.0074800
     11.2340000      0.0074808
     11.2350000      0.0074811
     11.2360000      0.0074853
     11.2370000      0.0074819
     11.2380000      0.0074829
     11.2390000      0.0074852
     11.2400000      0.0074884
     11.2410000      0.0074818
     11.2420000      0.0074851
     11.2430000      0.0074851
     11.2440000      0.0074882
     11.2450000      0.0074853
     11.2460000      0.0074896
     11.2470000      0.0074844
     11.2480000      0.0074907
     11.2490000      0.0074900
     11.2500000      0.0074899
     11.2510000      0.0074933
     11.2520000      0.0074890
     11.2530000      0.0074877
     11.2540000      0.0074918
     11.2550000      0.0074901
     11.2560000      0.0074928
     11.2570000      0.0074894
     11.2580000      0.0074903
     11.2590000      0.0074893
     11.2600000      0.0074871
     11.2610000      0.0074925
     11.2620000      0.0074861
     11.2630000      0.0074851
     11.2640000      0.0074886
     11.2650000      0.0074912
     11.2660000      0.0074925
     11.2670000      0.0074913
     11.2680000      0.0074891
     11.2690000      0.0074890
     11.2700000      0.0074964
     11.2710000      0.0074945
     11.2720000      0.0074967
     11.2730000      0.0074946
     11.2740000      0.0074950
     11.2750000      0.0074947
     11.2760000      0.0074932
     11.2770000      0.0074971
     11.2780000      0.0074867
     11.2790000      0.0074956
     11.2800000      0.0074920
     11.2810000      0.0074936
     11.2820000      0.0074962
     11.2830000      0.0074919
     11.2840000      0.0074948
     11.2850000      0.0074973
     11.2860000      0.0074956
     11.2870000      0.0074978
     11.2880000      0.0074950
     11.2890000      0.0074972
     11.2900000      0.0074953
     11.2910000      0.0075003
     11.2920000      0.0074972
     11.2930000      0.0074997
     11.2940000      0.0075040
     11.2950000      0.0074965
     11.2960000      0.0075056
     11.2970000      0.0075016
     11.2980000      0.0075014
     11.2990000      0.0074949
     11.3000000      0.0074997
     11.3010000      0.0074996
     11.3020000      0.0074952
     11.3030000      0.0074993
     11.3040000      0.0075030
     11.3050000      0.0074975
     11.3060000      0.0075027
     11.3070000      0.0075055
     11.3080000      0.0075008
     11.3090000      0.0075022
     11.3100000      0.0075004
     11.3110000      0.0075028
     11.3120000      0.0075036
     11.3130000      0.0075069
     11.3140000      0.0075145
     11.3150000      0.0075099
     11.3160000      0.0075093
     11.3170000      0.0075096
     11.3180000      0.0075050
     11.3190000      0.0075074
     11.3200000      0.0075082
     11.3210000      0.0075031
     11.3220000      0.0075089
     11.3230000      0.0075110
     11.3240000      0.0075102
     11.3250000      0.0075089
     11.3260000      0.0075122
     11.3270000      0.0075091
     11.3280000      0.0075089
     11.3290000      0.0075117
     11.3300000      0.0075109
     11.3310000      0.0075148
     11.3320000      0.0075105
     11.3330000      0.0075162
     11.3340000      0.0075086
     11.3350000      0.0075181
     11.3360000      0.0075184
     11.3370000      0.0075156
     11.3380000      0.0075163
     11.3390000      0.0075189
     11.3400000      0.0075179
     11.3410000      0.0075179
     11.3420000      0.0075166
     11.3430000      0.0075175
     11.3440000      0.0075181
     11.3450000      0.0075169
     11.3460000      0.0075149
     11.3470000      0.0075195
     11.3480000      0.0075202
     11.3490000      0.0075186
     11.3500000      0.0075260
     11.3510000      0.0075258
     11.3520000      0.0075237
     11.3530000      0.0075221
     11.3540000      0.0075271
     11.3550000      0.0075313
     11.3560000      0.0075237
     11.3570000      0.0075289
     11.3580000      0.0075265
     11.3590000      0.0075269
     11.3600000      0.0075295
     11.3610000      0.0075321
     11.3620000      0.0075249
     11.3630000      0.0075212
     11.3640000      0.0075264
     11.3650000      0.0075273
     11.3660000      0.0075262
     11.3670000      0.0075310
     11.3680000      0.0075331
     11.3690000      0.0075319
     11.3700000      0.0075301
     11.3710000      0.0075290
     11.3720000      0.0075316
     11.3730000      0.0075353
     11.3740000      0.0075309
     11.3750000      0.0075338
     11.3760000      0.0075314
     11.3770000      0.0075326
     11.3780000      0.0075333
     11.3790000      0.0075329
     11.3800000      0.0075321
     11.3810000      0.0075337
     11.3820000      0.0075286
     11.3830000      0.0075339
     11.3840000      0.0075367
     11.3850000      0.0075337
     11.3860000      0.0075368
     11.3870000      0.0075381
     11.3880000      0.0075352
     11.3890000      0.0075378
     11.3900000      0.0075347
     11.3910000      0.0075369
     11.3920000      0.0075396
     11.3930000      0.0075338
     11.3940000      0.0075385
     11.3950000      0.0075382
     11.3960000      0.0075389
     11.3970000      0.0075404
     11.3980000      0.0075419
     11.3990000      0.0075340
     11.4000000      0.0075435
     11.4010000      0.0075342
     11.4020000      0.0075421
     11.4030000      0.0075355
     11.4040000      0.0075400
     11.4050000      0.0075347
     11.4060000      0.0075374
     11.4070000      0.0075424
     11.4080000      0.0075379
     11.4090000      0.0075429
     11.4100000      0.0075414
     11.4110000      0.0075407
     11.4120000      0.0075447
     11.4130000      0.0075382
     11.4140000      0.0075508
     11.4150000      0.0075415
     11.4160000      0.0075412
     11.4170000      0.0075433
     11.4180000      0.0075388
     11.4190000      0.0075423
     11.4200000      0.0075402
     11.4210000      0.0075443
     11.4220000      0.0075447
     11.4230000      0.0075421
     11.4240000      0.0075436
     11.4250000      0.0075426
     11.4260000      0.0075409
     11.4270000      0.0075423
     11.4280000      0.0075420
     11.4290000      0.0075422
     11.4300000      0.0075416
     11.4310000      0.0075444
     11.4320000      0.0075484
     11.4330000      0.0075414
     11.4340000      0.0075500
     11.4350000      0.0075494
     11.4360000      0.0075451
     11.4370000      0.0075474
     11.4380000      0.0075478
     11.4390000      0.0075483
     11.4400000      0.0075482
     11.4410000      0.0075449
     11.4420000      0.0075487
     11.4430000      0.0075482
     11.4440000      0.0075461
     11.4450000      0.0075463
     11.4460000      0.0075501
     11.4470000      0.0075496
     11.4480000      0.0075502
     11.4490000      0.0075453
     11.4500000      0.0075487
     11.4510000      0.0075492
     11.4520000      0.0075457
     11.4530000      0.0075504
     11.4540000      0.0075474
     11.4550000      0.0075498
     11.4560000      0.0075514
     11.4570000      0.0075503
     11.4580000      0.0075512
     11.4590000      0.0075475
     11.4600000      0.0075488
     11.4610000      0.0075460
     11.4620000      0.0075526
     11.4630000      0.0075531
     11.4640000      0.0075540
     11.4650000      0.0075497
     11.4660000      0.0075521
     11.4670000      0.0075466
     11.4680000      0.0075555
     11.4690000      0.0075506
     11.4700000      0.0075526
     11.4710000      0.0075523
     11.4720000      0.0075533
     11.4730000      0.0075576
     11.4740000      0.0075551
     11.4750000      0.0075535
     11.4760000      0.0075515
     11.4770000      0.0075536
     11.4780000      0.0075515
     11.4790000      0.0075544
     11.4800000      0.0075579
     11.4810000      0.0075582
     11.4820000      0.0075610
     11.4830000      0.0075585
     11.4840000      0.0075607
     11.4850000      0.0075599
     11.4860000      0.0075642
     11.4870000      0.0075613
     11.4880000      0.0075628
     11.4890000      0.0075599
     11.4900000      0.0075665
     11.4910000      0.0075679
     11.4920000      0.0075660
     11.4930000      0.0075669
     11.4940000      0.0075683
     11.4950000      0.0075707
     11.4960000      0.0075739
     11.4970000      0.0075734
     11.4980000      0.0075722
     11.4990000      0.0075763
     11.5000000      0.0075778
     11.5010000      0.0075739
     11.5020000      0.0075757
     11.5030000      0.0075743
     11.5040000      0.0075792
     11.5050000      0.0075735
     11.5060000      0.0075769
     11.5070000      0.0075785
     11.5080000      0.0075757
     11.5090000      0.0075772
     11.5100000      0.0075759
     11.5110000      0.0075739
     11.5120000      0.0075749
     11.5130000      0.0075767
     11.5140000      0.0075802
     11.5150000      0.0075786
     11.5160000      0.0075751
     11.5170000      0.0075744
     11.5180000      0.0075783
     11.5190000      0.0075729
     11.5200000      0.0075791
     11.5210000      0.0075755
     11.5220000      0.0075755
     11.5230000      0.0075736
     11.5240000      0.0075817
     11.5250000      0.0075750
     11.5260000      0.0075754
     11.5270000      0.0075789
     11.5280000      0.0075732
     11.5290000      0.0075766
     11.5300000      0.0075755
     11.5310000      0.0075810
     11.5320000      0.0075748
     11.5330000      0.0075764
     11.5340000      0.0075781
     11.5350000      0.0075830
     11.5360000      0.0075802
     11.5370000      0.0075833
     11.5380000      0.0075792
     11.5390000      0.0075789
     11.5400000      0.0075789
     11.5410000      0.0075786
     11.5420000      0.0075803
     11.5430000      0.0075773
     11.5440000      0.0075852
     11.5450000      0.0075799
     11.5460000      0.0075813
     11.5470000      0.0075894
     11.5480000      0.0075794
     11.5490000      0.0075799
     11.5500000      0.0075843
     11.5510000      0.0075806
     11.5520000      0.0075832
     11.5530000      0.0075851
     11.5540000      0.0075855
     11.5550000      0.0075893
     11.5560000      0.0075914
     11.5570000      0.0075875
     11.5580000      0.0075915
     11.5590000      0.0075869
     11.5600000      0.0075878
     11.5610000      0.0075939
     11.5620000      0.0075918
     11.5630000      0.0075919
     11.5640000      0.0075983
     11.5650000      0.0075924
     11.5660000      0.0075915
     11.5670000      0.0075924
     11.5680000      0.0075927
     11.5690000      0.0075983
     11.5700000      0.0075929
     11.5710000      0.0075932
     11.5720000      0.0075967
     11.5730000      0.0075981
     11.5740000      0.0075969
     11.5750000      0.0075937
     11.5760000      0.0075980
     11.5770000      0.0075990
     11.5780000      0.0075940
     11.5790000      0.0076015
     11.5800000      0.0076036
     11.5810000      0.0075973
     11.5820000      0.0076005
     11.5830000      0.0075947
     11.5840000      0.0075971
     11.5850000      0.0076000
     11.5860000      0.0075974
     11.5870000      0.0075994
     11.5880000      0.0076038
     11.5890000      0.0076000
     11.5900000      0.0076034
     11.5910000      0.0076034
     11.5920000      0.0076013
     11.5930000      0.0076023
     11.5940000      0.0076047
     11.5950000      0.0076034
     11.5960000      0.0076061
     11.5970000      0.0076092
     11.5980000      0.0076029
     11.5990000      0.0076053
     11.6000000      0.0076019
     11.6010000      0.0076040
     11.6020000      0.0076116
     11.6030000      0.0076050
     11.6040000      0.0076086
     11.6050000      0.0076030
     11.6060000      0.0076120
     11.6070000      0.0076074
     11.6080000      0.0076122
     11.6090000      0.0076111
     11.6100000      0.0076105
     11.6110000      0.0076140
     11.6120000      0.0076133
     11.6130000      0.0076101
     11.6140000      0.0076101
     11.6150000      0.0076107
     11.6160000      0.0076061
     11.6170000      0.0076116
     11.6180000      0.0076086
     11.6190000      0.0076121
     11.6200000      0.0076116
     11.6210000      0.0076131
     11.6220000      0.0076112
     11.6230000      0.0076177
     11.6240000      0.0076180
     11.6250000      0.0076146
     11.6260000      0.0076141
     11.6270000      0.0076145
     11.6280000      0.0076124
     11.6290000      0.0076131
     11.6300000      0.0076152
     11.6310000      0.0076146
     11.6320000      0.0076125
     11.6330000      0.0076190
     11.6340000      0.0076145
     11.6350000      0.0076148
     11.6360000      0.0076168
     11.6370000      0.0076181
     11.6380000      0.0076193
     11.6390000      0.0076175
     11.6400000      0.0076159
     11.6410000      0.0076167
     11.6420000      0.0076189
     11.6430000      0.0076121
     11.6440000      0.0076176
     11.6450000      0.0076132
     11.6460000      0.0076180
     11.6470000      0.0076169
     11.6480000      0.0076161
     11.6490000      0.0076199
     11.6500000      0.0076181
     11.6510000      0.0076203
     11.6520000      0.0076214
     11.6530000      0.0076163
     11.6540000      0.0076201
     11.6550000      0.0076220
     11.6560000      0.0076213
     11.6570000      0.0076225
     11.6580000      0.0076216
     11.6590000      0.0076213
     11.6600000      0.0076230
     11.6610000      0.0076221
     11.6620000      0.0076213
     11.6630000      0.0076204
     11.6640000      0.0076204
     11.6650000      0.0076222
     11.6660000      0.0076232
     11.6670000      0.0076176
     11.6680000      0.0076227
     11.6690000      0.0076234
     11.6700000      0.0076239
     11.6710000      0.0076221
     11.6720000      0.0076295
     11.6730000      0.0076271
     11.6740000      0.0076227
     11.6750000      0.0076225
     11.6760000      0.0076261
     11.6770000      0.0076199
     11.6780000      0.0076245
     11.6790000      0.0076247
     11.6800000      0.0076270
     11.6810000      0.0076253
     11.6820000      0.0076307
     11.6830000      0.0076308
     11.6840000      0.0076259
     11.6850000      0.0076287
     11.6860000      0.0076292
     11.6870000      0.0076301
     11.6880000      0.0076309
     11.6890000      0.0076233
     11.6900000      0.0076285
     11.6910000      0.0076275
     11.6920000      0.0076279
     11.6930000      0.0076298
     11.6940000      0.0076324
     11.6950000      0.0076338
     11.6960000      0.0076256
     11.6970000      0.0076271
     11.6980000      0.0076321
     11.6990000      0.0076311
     11.7000000      0.0076331
     11.7010000      0.0076321
     11.7020000      0.0076346
     11.7030000      0.0076282
     11.7040000      0.0076348
     11.7050000      0.0076322
     11.7060000      0.0076300
     11.7070000      0.0076315
     11.7080000      0.0076315
     11.7090000      0.0076321
     11.7100000      0.0076298
     11.7110000      0.0076347
     11.7120000      0.0076374
     11.7130000      0.0076328
     11.7140000      0.0076325
     11.7150000      0.0076312
     11.7160000      0.0076327
     11.7170000      0.0076362
     11.7180000      0.0076346
     11.7190000      0.0076364
     11.7200000      0.0076327
     11.7210000      0.0076392
     11.7220000      0.0076369
     11.7230000      0.0076423
     11.7240000      0.0076368
     11.7250000      0.0076360
     11.7260000      0.0076389
     11.7270000      0.0076396
     11.7280000      0.0076391
     11.7290000      0.0076300
     11.7300000      0.0076372
     11.7310000      0.0076308
     11.7320000      0.0076389
     11.7330000      0.0076335
     11.7340000      0.0076297
     11.7350000      0.0076337
     11.7360000      0.0076336
     11.7370000      0.0076367
     11.7380000      0.0076396
     11.7390000      0.0076332
     11.7400000      0.0076339
     11.7410000      0.0076348
     11.7420000      0.0076338
     11.7430000      0.0076327
     11.7440000      0.0076340
     11.7450000      0.0076355
     11.7460000      0.0076378
     11.7470000      0.0076374
     11.7480000      0.0076440
     11.7490000      0.0076368
     11.7500000      0.0076375
     11.7510000      0.0076407
     11.7520000      0.0076438
     11.7530000      0.0076417
     11.7540000      0.0076480
     11.7550000      0.0076397
     11.7560000      0.0076403
     11.7570000      0.0076435
     11.7580000      0.0076363
     11.7590000      0.0076430
     11.7600000      0.0076425
     11.7610000      0.0076410
     11.7620000      0.0076431
     11.7630000      0.0076425
     11.7640000      0.0076394
     11.7650000      0.0076423
     11.7660000      0.0076392
     11.7670000      0.0076431
     11.7680000      0.0076442
     11.7690000      0.0076449
     11.7700000      0.0076535
     11.7710000      0.0076453
     11.7720000      0.0076435
     11.7730000      0.0076508
     11.7740000      0.0076476
     11.7750000      0.0076457
     11.7760000      0.0076520
     11.7770000      0.0076478
     11.7780000      0.0076471
     11.7790000      0.0076477
     11.7800000      0.0076476
     11.7810000      0.0076509
     11.7820000      0.0076508
     11.7830000      0.0076530
     11.7840000      0.0076505
     11.7850000      0.0076557
     11.7860000      0.0076533
     11.7870000      0.0076545
     11.7880000      0.0076515
     11.7890000      0.0076499
     11.7900000      0.0076538
     11.7910000      0.0076595
     11.7920000      0.0076538
     11.7930000      0.0076499
     11.7940000      0.0076572
     11.7950000      0.0076556
     11.7960000      0.0076553
     11.7970000      0.0076541
     11.7980000      0.0076570
     11.7990000      0.0076566
     11.8000000      0.0076571
     11.8010000      0.0076598
     11.8020000      0.0076564
     11.8030000      0.0076589
     11.8040000      0.0076515
     11.8050000      0.0076618
     11.8060000      0.0076572
     11.8070000      0.0076595
     11.8080000      0.0076594
     11.8090000      0.0076596
     11.8100000      0.0076631
     11.8110000      0.0076601
     11.8120000      0.0076630
     11.8130000      0.0076584
     11.8140000      0.0076589
     11.8150000      0.0076624
     11.8160000      0.0076612
     11.8170000      0.0076636
     11.8180000      0.0076595
     11.8190000      0.0076606
     11.8200000      0.0076661
     11.8210000      0.0076626
     11.8220000      0.0076630
     11.8230000      0.0076646
     11.8240000      0.0076677
     11.8250000      0.0076655
     11.8260000      0.0076683
     11.8270000      0.0076624
     11.8280000      0.0076637
     11.8290000      0.0076682
     11.8300000      0.0076664
     11.8310000      0.0076674
     11.8320000      0.0076703
     11.8330000      0.0076674
     11.8340000      0.0076696
     11.8350000      0.0076663
     11.8360000      0.0076722
     11.8370000      0.0076698
     11.8380000      0.0076704
     11.8390000      0.0076729
     11.8400000      0.0076707
     11.8410000      0.0076722
     11.8420000      0.0076756
     11.8430000      0.0076759
     11.8440000      0.0076737
     11.8450000      0.0076706
     11.8460000      0.0076766
     11.8470000      0.0076758
     11.8480000      0.0076774
     11.8490000      0.0076725
     11.8500000      0.0076750
     11.8510000      0.0076752
     11.8520000      0.0076743
     11.8530000      0.0076755
     11.8540000      0.0076740
     11.8550000      0.0076721
     11.8560000      0.0076732
     11.8570000      0.0076725
     11.8580000      0.0076745
     11.8590000      0.0076809
     11.8600000      0.0076791
     11.8610000      0.0076797
     11.8620000      0.0076800
     11.8630000      0.0076745
     11.8640000      0.0076796
     11.8650000      0.0076757
     11.8660000      0.0076817
     11.8670000      0.0076821
     11.8680000      0.0076767
     11.8690000      0.0076845
     11.8700000      0.0076800
     11.8710000      0.0076828
     11.8720000      0.0076774
     11.8730000      0.0076742
     11.8740000      0.0076803
     11.8750000      0.0076782
     11.8760000      0.0076833
     11.8770000      0.0076767
     11.8780000      0.0076822
     11.8790000      0.0076816
     11.8800000      0.0076881
     11.8810000      0.0076806
     11.8820000      0.0076823
     11.8830000      0.0076828
     11.8840000      0.0076766
     11.8850000      0.0076883
     11.8860000      0.0076862
     11.8870000      0.0076801
     11.8880000      0.0076840
     11.8890000      0.0076862
     11.8900000      0.0076855
     11.8910000      0.0076832
     11.8920000      0.0076841
     11.8930000      0.0076876
     11.8940000      0.0076881
     11.8950000      0.0076871
     11.8960000      0.0076891
     11.8970000      0.0076903
     11.8980000      0.0076910
     11.8990000      0.0076928
     11.9000000      0.0076914
     11.9010000      0.0076853
     11.9020000      0.0076876
     11.9030000      0.0076899
     11.9040000      0.0076825
     11.9050000      0.0076936
     11.9060000      0.0076947
     11.9070000      0.0076933
     11.9080000      0.0076936
     11.9090000      0.0076969
     11.9100000      0.0076947
     11.9110000      0.0076977
     11.9120000      0.0076969
     11.9130000      0.0076910
     11.9140000      0.0076926
     11.9150000      0.0076967
     11.9160000      0.0076980
     11.9170000      0.0076990
     11.9180000      0.0076994
     11.9190000      0.0076969
     11.9200000      0.0076974
     11.9210000      0.0077030
     11.9220000      0.0076955
     11.9230000      0.0077024
     11.9240000      0.0076951
     11.9250000      0.0076994
     11.9260000      0.0077030
     11.9270000      0.0077012
     11.9280000      0.0076997
     11.9290000      0.0076993
     11.9300000      0.0076970
     11.9310000      0.0077013
     11.9320000      0.0077028
     11.9330000      0.0076991
     11.9340000      0.0077017
     11.9350000      0.0077044
     11.9360000      0.0077034
     11.9370000      0.0077010
     11.9380000      0.0077009
     11.9390000      0.0077015
     11.9400000      0.0077013
     11.9410000      0.0077031
     11.9420000      0.0077049
     11.9430000      0.0077080
     11.9440000      0.0077084
     11.9450000      0.0077079
     11.9460000      0.0077063
     11.9470000      0.0077037
     11.9480000      0.0077109
     11.9490000      0.0077034
     11.9500000      0.0077096
     11.9510000      0.0077056
     11.9520000      0.0077085
     11.9530000      0.0077035
     11.9540000      0.0077123
     11.9550000      0.0077036
     11.9560000      0.0077054
     11.9570000      0.0077109
     11.9580000      0.0077113
     11.9590000      0.0077160
     11.9600000      0.0077088
     11.9610000      0.0077108
     11.9620000      0.0077096
     11.9630000      0.0077091
     11.9640000      0.0077147
     11.9650000      0.0077139
     11.9660000      0.0077156
     11.9670000      0.0077102
     11.9680000      0.0077148
     11.9690000      0.0077181
     11.9700000      0.0077148
     11.9710000      0.0077174
     11.9720000      0.0077152
     11.9730000      0.0077195
     11.9740000      0.0077139
     11.9750000      0.0077164
     11.9760000      0.0077138
     11.9770000      0.0077205
     11.9780000      0.0077195
     11.9790000      0.0077237
     11.9800000      0.0077178
     11.9810000      0.0077186
     11.9820000      0.0077239
     11.9830000      0.0077219
     11.9840000      0.0077205
     11.9850000      0.0077182
     11.9860000      0.0077191
     11.9870000      0.0077209
     11.9880000      0.0077259
     11.9890000      0.0077235
     11.9900000      0.0077264
     11.9910000      0.0077246
     11.9920000      0.0077279
     11.9930000      0.0077223
     11.9940000      0.0077296
     11.9950000      0.0077294
     11.9960000      0.0077317
     11.9970000      0.0077308
     11.9980000      0.0077289
     11.9990000      0.0077297
     12.0000000      0.0077297
     12.0010000      0.0077280
     12.0020000      0.0077299
     12.0030000      0.0077273
     12.0040000      0.0077315
     12.0050000      0.0077297
     12.0060000      0.0077298
     12.0070000      0.0077331
     12.0080000      0.0077273
     12.0090000      0.0077312
     12.0100000      0.0077302
     12.0110000      0.0077269
     12.0120000      0.0077285
     12.0130000      0.0077311
     12.0140000      0.0077310
     12.0150000      0.0077305
     12.0160000      0.0077306
     12.0170000      0.0077291
     12.0180000      0.0077321
     12.0190000      0.0077264
     12.0200000      0.0077319
     12.0210000      0.0077324
     12.0220000      0.0077317
     12.0230000      0.0077325
     12.0240000      0.0077314
     12.0250000      0.0077324
     12.0260000      0.0077305
     12.0270000      0.0077355
     12.0280000      0.0077296
     12.0290000      0.0077361
     12.0300000      0.0077346
     12.0310000      0.0077346
     12.0320000      0.0077323
     12.0330000      0.0077356
     12.0340000      0.0077326
     12.0350000      0.0077328
     12.0360000      0.0077388
     12.0370000      0.0077347
     12.0380000      0.0077342
     12.0390000      0.0077389
     12.0400000      0.0077344
     12.0410000      0.0077388
     12.0420000      0.0077324
     12.0430000      0.0077367
     12.0440000      0.0077383
     12.0450000      0.0077396
     12.0460000      0.0077397
     12.0470000      0.0077425
     12.0480000      0.0077354
     12.0490000      0.0077468
     12.0500000      0.0077463
     12.0510000      0.0077460
     12.0520000      0.0077439
     12.0530000      0.0077478
     12.0540000      0.0077440
     12.0550000      0.0077454
     12.0560000      0.0077488
     12.0570000      0.0077460
     12.0580000      0.0077473
     12.0590000      0.0077467
     12.0600000      0.0077503
     12.0610000      0.0077546
     12.0620000      0.0077523
     12.0630000      0.0077532
     12.0640000      0.0077501
     12.0650000      0.0077474
     12.0660000      0.0077540
     12.0670000      0.0077477
     12.0680000      0.0077548
     12.0690000      0.0077517
     12.0700000      0.0077574
     12.0710000      0.0077497
     12.0720000      0.0077540
     12.0730000      0.0077552
     12.0740000      0.0077558
     12.0750000      0.0077554
     12.0760000      0.0077649
     12.0770000      0.0077551
     12.0780000      0.0077578
     12.0790000      0.0077624
     12.0800000      0.0077653
     12.0810000      0.0077628
     12.0820000      0.0077637
     12.0830000      0.0077647
     12.0840000      0.0077611
     12.0850000      0.0077650
     12.0860000      0.0077591
     12.0870000      0.0077641
     12.0880000      0.0077627
     12.0890000      0.0077680
     12.0900000      0.0077640
     12.0910000      0.0077636
     12.0920000      0.0077614
     12.0930000      0.0077650
     12.0940000      0.0077652
     12.0950000      0.0077676
     12.0960000      0.0077628
     12.0970000      0.0077611
     12.0980000      0.0077644
     12.0990000      0.0077652
     12.1000000      0.0077658
     12.1010000      0.0077609
     12.1020000      0.0077660
     12.1030000      0.0077624
     12.1040000      0.0077618
     12.1050000      0.0077646
     12.1060000      0.0077618
     12.1070000      0.0077672
     12.1080000      0.0077598
     12.1090000      0.0077621
     12.1100000      0.0077620
     12.1110000      0.0077613
     12.1120000      0.0077627
     12.1130000      0.0077620
     12.1140000      0.0077598
     12.1150000      0.0077626
     12.1160000      0.0077598
     12.1170000      0.0077669
     12.1180000      0.0077639
     12.1190000      0.0077671
     12.1200000      0.0077633
     12.1210000      0.0077672
     12.1220000      0.0077714
     12.1230000      0.0077587
     12.1240000      0.0077693
     12.1250000      0.0077704
     12.1260000      0.0077672
     12.1270000      0.0077689
     12.1280000      0.0077675
     12.1290000      0.0077609
     12.1300000      0.0077720
     12.1310000      0.0077687
     12.1320000      0.0077643
     12.1330000      0.0077654
     12.1340000      0.0077707
     12.1350000      0.0077680
     12.1360000      0.0077671
     12.1370000      0.0077690
     12.1380000      0.0077669
     12.1390000      0.0077729
     12.1400000      0.0077715
     12.1410000      0.0077654
     12.1420000      0.0077716
     12.1430000      0.0077759
     12.1440000      0.0077710
     12.1450000      0.0077743
     12.1460000      0.0077761
     12.1470000      0.0077790
     12.1480000      0.0077767
     12.1490000      0.0077818
     12.1500000      0.0077751
     12.1510000      0.0077751
     12.1520000      0.0077783
     12.1530000      0.0077713
     12.1540000      0.0077768
     12.1550000      0.0077763
     12.1560000      0.0077762
     12.1570000      0.0077824
     12.1580000      0.0077771
     12.1590000      0.0077799
     12.1600000      0.0077841
     12.1610000      0.0077800
     12.1620000      0.0077791
     12.1630000      0.0077784
     12.1640000      0.0077771
     12.1650000      0.0077838
     12.1660000      0.0077818
     12.1670000      0.0077796
     12.1680000      0.0077872
     12.1690000      0.0077797
     12.1700000      0.0077851
     12.1710000      0.0077841
     12.1720000      0.0077831
     12.1730000      0.0077845
     12.1740000      0.0077860
     12.1750000      0.0077824
     12.1760000      0.0077886
     12.1770000      0.0077818
     12.1780000      0.0077869
     12.1790000      0.0077899
     12.1800000      0.0077901
     12.1810000      0.0077858
     12.1820000      0.0077849
     12.1830000      0.0077886
     12.1840000      0.0077885
     12.1850000      0.0077893
     12.1860000      0.0077893
     12.1870000      0.0077935
     12.1880000      0.0077911
     12.1890000      0.0077894
     12.1900000      0.0077884
     12.1910000      0.0077957
     12.1920000      0.0077919
     12.1930000      0.0077918
     12.1940000      0.0077931
     12.1950000      0.0077976
     12.1960000      0.0077896
     12.1970000      0.0077969
     12.1980000      0.0077933
     12.1990000      0.0077962
     12.2000000      0.0077970
     12.2010000      0.0077950
     12.2020000      0.0077965
     12.2030000      0.0077966
     12.2040000      0.0077936
     12.2050000      0.0077943
     12.2060000      0.0077971
     12.2070000      0.0077980
     12.2080000      0.0077943
     12.2090000      0.0078033
     12.2100000      0.0077986
     12.2110000      0.0077976
     12.2120000      0.0078015
     12.2130000      0.0077984
     12.2140000      0.0077964
     12.2150000      0.0077973
     12.2160000      0.0077946
     12.2170000      0.0078024
     12.2180000      0.0077979
     12.2190000      0.0077968
     12.2200000      0.0078047
     12.2210000      0.0078006
     12.2220000      0.0078013
     12.2230000      0.0078027
     12.2240000      0.0078042
     12.2250000      0.0078003
     12.2260000      0.0077991
     12.2270000      0.0078040
     12.2280000      0.0078017
     12.2290000      0.0078032
     12.2300000      0.0077977
     12.2310000      0.0077998
     12.2320000      0.0078025
     12.2330000      0.0078047
     12.2340000      0.0078047
     12.2350000      0.0078045
     12.2360000      0.0078054
     12.2370000      0.0078060
     12.2380000      0.0078086
     12.2390000      0.0078061
     12.2400000      0.0078086
     12.2410000      0.0078088
     12.2420000      0.0078114
     12.2430000      0.0078089
     12.2440000      0.0078085
     12.2450000      0.0078112
     12.2460000      0.0078090
     12.2470000      0.0078121
     12.2480000      0.0078102
     12.2490000      0.0078076
     12.2500000      0.0078098
     12.2510000      0.0078153
     12.2520000      0.0078161
     12.2530000      0.0078096
     12.2540000      0.0078137
     12.2550000      0.0078081
     12.2560000      0.0078155
     12.2570000      0.0078109
     12.2580000      0.0078094
     12.2590000      0.0078160
     12.2600000      0.0078135
     12.2610000      0.0078095
     12.2620000      0.0078137
     12.2630000      0.0078142
     12.2640000      0.0078185
     12.2650000      0.0078135
     12.2660000      0.0078196
     12.2670000      0.0078152
     12.2680000      0.0078182
     12.2690000      0.0078171
     12.2700000      0.0078209
     12.2710000      0.0078173
     12.2720000      0.0078243
     12.2730000      0.0078215
     12.2740000      0.0078196
     12.2750000      0.0078198
     12.2760000      0.0078224
     12.2770000      0.0078200
     12.2780000      0.0078222
     12.2790000      0.0078195
     12.2800000      0.0078228
     12.2810000      0.0078209
     12.2820000      0.0078218
     12.2830000      0.0078274
     12.2840000      0.0078231
     12.2850000      0.0078251
     12.2860000      0.0078271
     12.2870000      0.0078229
     12.2880000      0.0078208
     12.2890000      0.0078219
     12.2900000      0.0078247
     12.2910000      0.0078239
     12.2920000      0.0078224
     12.2930000      0.0078221
     12.2940000      0.0078212
     12.2950000      0.0078246
     12.2960000      0.0078232
     12.2970000      0.0078224
     12.2980000      0.0078215
     12.2990000      0.0078257
     12.3000000      0.0078257
     12.3010000      0.0078238
     12.3020000      0.0078248
     12.3030000      0.0078293
     12.3040000      0.0078225
     12.3050000      0.0078273
     12.3060000      0.0078256
     12.3070000      0.0078272
     12.3080000      0.0078317
     12.3090000      0.0078325
     12.3100000      0.0078259
     12.3110000      0.0078322
     12.3120000      0.0078296
     12.3130000      0.0078281
     12.3140000      0.0078285
     12.3150000      0.0078336
     12.3160000      0.0078303
     12.3170000      0.0078326
     12.3180000      0.0078332
     12.3190000      0.0078349
     12.3200000      0.0078297
     12.3210000      0.0078310
     12.3220000      0.0078345
     12.3230000      0.0078304
     12.3240000      0.0078366
     12.3250000      0.0078379
     12.3260000      0.0078333
     12.3270000      0.0078361
     12.3280000      0.0078363
     12.3290000      0.0078363
     12.3300000      0.0078373
     12.3310000      0.0078374
     12.3320000      0.0078355
     12.3330000      0.0078347
     12.3340000      0.0078396
     12.3350000      0.0078393
     12.3360000      0.0078392
     12.3370000      0.0078428
     12.3380000      0.0078364
     12.3390000      0.0078391
     12.3400000      0.0078440
     12.3410000      0.0078455
     12.3420000      0.0078429
     12.3430000      0.0078405
     12.3440000      0.0078456
     12.3450000      0.0078441
     12.3460000      0.0078447
     12.3470000      0.0078421
     12.3480000      0.0078484
     12.3490000      0.0078444
     12.3500000      0.0078487
     12.3510000      0.0078443
     12.3520000      0.0078458
     12.3530000      0.0078488
     12.3540000      0.0078458
     12.3550000      0.0078442
     12.3560000      0.0078467
     12.3570000      0.0078469
     12.3580000      0.0078452
     12.3590000      0.0078469
     12.3600000      0.0078482
     12.3610000      0.0078466
     12.3620000      0.0078499
     12.3630000      0.0078418
     12.3640000      0.0078489
     12.3650000      0.0078504
     12.3660000      0.0078501
     12.3670000      0.0078468
     12.3680000      0.0078441
     12.3690000      0.0078474
     12.3700000      0.0078454
     12.3710000      0.0078483
     12.3720000      0.0078475
     12.3730000      0.0078462
     12.3740000      0.0078477
     12.3750000      0.0078488
     12.3760000      0.0078544
     12.3770000      0.0078520
     12.3780000      0.0078503
     12.3790000      0.0078528
     12.3800000      0.0078528
     12.3810000      0.0078532
     12.3820000      0.0078500
     12.3830000      0.0078526
     12.3840000      0.0078578
     12.3850000      0.0078541
     12.3860000      0.0078532
     12.3870000      0.0078538
     12.3880000      0.0078572
     12.3890000      0.0078554
     12.3900000      0.0078532
     12.3910000      0.0078558
     12.3920000      0.0078520
     12.3930000      0.0078540
     12.3940000      0.0078555
     12.3950000      0.0078568
     12.3960000      0.0078572
     12.3970000      0.0078564
     12.3980000      0.0078587
     12.3990000      0.0078535
     12.4000000      0.0078598
     12.4010000      0.0078549
     12.4020000      0.0078598
     12.4030000      0.0078572
     12.4040000      0.0078534
     12.4050000      0.0078612
     12.4060000      0.0078624
     12.4070000      0.0078619
     12.4080000      0.0078627
     12.4090000      0.0078664
     12.4100000      0.0078630
     12.4110000      0.0078691
     12.4120000      0.0078685
     12.4130000      0.0078668
     12.4140000      0.0078616
     12.4150000      0.0078696
     12.4160000      0.0078681
     12.4170000      0.0078615
     12.4180000      0.0078663
     12.4190000      0.0078671
     12.4200000      0.0078625
     12.4210000      0.0078694
     12.4220000      0.0078605
     12.4230000      0.0078650
     12.4240000      0.0078696
     12.4250000      0.0078618
     12.4260000      0.0078680
     12.4270000      0.0078701
     12.4280000      0.0078682
     12.4290000      0.0078656
     12.4300000      0.0078640
     12.4310000      0.0078682
     12.4320000      0.0078686
     12.4330000      0.0078706
     12.4340000      0.0078673
     12.4350000      0.0078663
     12.4360000      0.0078721
     12.4370000      0.0078714
     12.4380000      0.0078693
     12.4390000      0.0078706
     12.4400000      0.0078701
     12.4410000      0.0078725
     12.4420000      0.0078722
     12.4430000      0.0078728
     12.4440000      0.0078714
     12.4450000      0.0078741
     12.4460000      0.0078685
     12.4470000      0.0078702
     12.4480000      0.0078769
     12.4490000      0.0078761
     12.4500000      0.0078755
     12.4510000      0.0078741
     12.4520000      0.0078740
     12.4530000      0.0078766
     12.4540000      0.0078783
     12.4550000      0.0078774
     12.4560000      0.0078759
     12.4570000      0.0078770
     12.4580000      0.0078754
     12.4590000      0.0078793
     12.4600000      0.0078785
     12.4610000      0.0078774
     12.4620000      0.0078748
     12.4630000      0.0078779
     12.4640000      0.0078782
     12.4650000      0.0078791
     12.4660000      0.0078825
     12.4670000      0.0078797
     12.4680000      0.0078808
     12.4690000      0.0078838
     12.4700000      0.0078785
     12.4710000      0.0078818
     12.4720000      0.0078825
     12.4730000      0.0078817
     12.4740000      0.0078871
     12.4750000      0.0078812
     12.4760000      0.0078852
     12.4770000      0.0078842
     12.4780000      0.0078817
     12.4790000      0.0078835
     12.4800000      0.0078842
     12.4810000      0.0078881
     12.4820000      0.0078897
     12.4830000      0.0078822
     12.4840000      0.0078808
     12.4850000      0.0078890
     12.4860000      0.0078889
     12.4870000      0.0078881
     12.4880000      0.0078873
     12.4890000      0.0078874
     12.4900000      0.0078814
     12.4910000      0.0078858
     12.4920000      0.0078812
     12.4930000      0.0078848
     12.4940000      0.0078853
     12.4950000      0.0078887
     12.4960000      0.0078829
     12.4970000      0.0078843
     12.4980000      0.0078865
     12.4990000      0.0078899
     12.5000000      0.0078833
     12.5010000      0.0078849
     12.5020000      0.0078908
     12.5030000      0.0078860
     12.5040000      0.0078887
     12.5050000      0.0078914
     12.5060000      0.0078902
     12.5070000      0.0078911
     12.5080000      0.0078919
     12.5090000      0.0078958
     12.5100000      0.0078923
     12.5110000      0.0078949
     12.5120000      0.0078970
     12.5130000      0.0078978
     12.5140000      0.0078953
     12.5150000      0.0078966
     12.5160000      0.0078950
     12.5170000      0.0078968
     12.5180000      0.0078960
     12.5190000      0.0078943
     12.5200000      0.0078947
     12.5210000      0.0078969
     12.5220000      0.0078962
     12.5230000      0.0078943
     12.5240000      0.0078954
     12.5250000      0.0078931
     12.5260000      0.0078918
     12.5270000      0.0078992
     12.5280000      0.0079009
     12.5290000      0.0079031
     12.5300000      0.0078941
     12.5310000      0.0078944
     12.5320000      0.0078971
     12.5330000      0.0078943
     12.5340000      0.0078967
     12.5350000      0.0079045
     12.5360000      0.0079034
     12.5370000      0.0079041
     12.5380000      0.0079049
     12.5390000      0.0079021
     12.5400000      0.0079044
     12.5410000      0.0079100
     12.5420000      0.0079036
     12.5430000      0.0079086
     12.5440000      0.0079100
     12.5450000      0.0079036
     12.5460000      0.0079099
     12.5470000      0.0079054
     12.5480000      0.0079052
     12.5490000      0.0079036
     12.5500000      0.0079040
     12.5510000      0.0079045
     12.5520000      0.0079022
     12.5530000      0.0079067
     12.5540000      0.0079065
     12.5550000      0.0079030
     12.5560000      0.0079024
     12.5570000      0.0079078
     12.5580000      0.0079038
     12.5590000      0.0079106
     12.5600000      0.0079058
     12.5610000      0.0079059
     12.5620000      0.0079068
     12.5630000      0.0079125
     12.5640000      0.0079058
     12.5650000      0.0079026
     12.5660000      0.0079040
     12.5670000      0.0079070
     12.5680000      0.0079021
     12.5690000      0.0079041
     12.5700000      0.0079023
     12.5710000      0.0079046
     12.5720000      0.0079038
     12.5730000      0.0079017
     12.5740000      0.0079002
     12.5750000      0.0079020
     12.5760000      0.0079024
     12.5770000      0.0079066
     12.5780000      0.0079026
     12.5790000      0.0079069
     12.5800000      0.0079034
     12.5810000      0.0079025
     12.5820000      0.0079032
     12.5830000      0.0079098
     12.5840000      0.0079132
     12.5850000      0.0079102
     12.5860000      0.0079062
     12.5870000      0.0079100
     12.5880000      0.0079140
     12.5890000      0.0079078
     12.5900000      0.0079108
     12.5910000      0.0079016
     12.5920000      0.0079078
     12.5930000      0.0079093
     12.5940000      0.0079049
     12.5950000      0.0079095
     12.5960000      0.0079087
     12.5970000      0.0079066
     12.5980000      0.0079067
     12.5990000      0.0079090
     12.6000000      0.0079078
     12.6010000      0.0079065
     12.6020000      0.0079039
     12.6030000      0.0079049
     12.6040000      0.0079105
     12.6050000      0.0079044
     12.6060000      0.0079091
     12.6070000      0.0079124
     12.6080000      0.0079123
     12.6090000      0.0079085
     12.6100000      0.0079101
     12.6110000      0.0079069
     12.6120000      0.0079137
     12.6130000      0.0079129
     12.6140000      0.0079118
     12.6150000      0.0079159
     12.6160000      0.0079126
     12.6170000      0.0079237
     12.6180000      0.0079154
     12.6190000      0.0079157
     12.6200000      0.0079137
     12.6210000      0.0079178
     12.6220000      0.0079118
     12.6230000      0.0079187
     12.6240000      0.0079128
     12.6250000      0.0079181
     12.6260000      0.0079171
     12.6270000      0.0079101
     12.6280000      0.0079197
     12.6290000      0.0079173
     12.6300000      0.0079155
     12.6310000      0.0079211
     12.6320000      0.0079177
     12.6330000      0.0079189
     12.6340000      0.0079229
     12.6350000      0.0079169
     12.6360000      0.0079212
     12.6370000      0.0079220
     12.6380000      0.0079172
     12.6390000      0.0079244
     12.6400000      0.0079207
     12.6410000      0.0079265
     12.6420000      0.0079195
     12.6430000      0.0079149
     12.6440000      0.0079247
     12.6450000      0.0079163
     12.6460000      0.0079261
     12.6470000      0.0079207
     12.6480000      0.0079218
     12.6490000      0.0079193
     12.6500000      0.0079243
     12.6510000      0.0079245
     12.6520000      0.0079282
     12.6530000      0.0079255
     12.6540000      0.0079262
     12.6550000      0.0079286
     12.6560000      0.0079329
     12.6570000      0.0079322
     12.6580000      0.0079307
     12.6590000      0.0079291
     12.6600000      0.0079312
     12.6610000      0.0079262
     12.6620000      0.0079334
     12.6630000      0.0079352
     12.6640000      0.0079325
     12.6650000      0.0079349
     12.6660000      0.0079358
     12.6670000      0.0079339
     12.6680000      0.0079323
     12.6690000      0.0079306
     12.6700000      0.0079338
     12.6710000      0.0079309
     12.6720000      0.0079326
     12.6730000      0.0079335
     12.6740000      0.0079314
     12.6750000      0.0079298
     12.6760000      0.0079304
     12.6770000      0.0079294
     12.6780000      0.0079312
     12.6790000      0.0079289
     12.6800000      0.0079316
     12.6810000      0.0079359
     12.6820000      0.0079324
     12.6830000      0.0079336
     12.6840000      0.0079316
     12.6850000      0.0079302
     12.6860000      0.0079335
     12.6870000      0.0079333
     12.6880000      0.0079387
     12.6890000      0.0079326
     12.6900000      0.0079340
     12.6910000      0.0079391
     12.6920000      0.0079321
     12.6930000      0.0079342
     12.6940000      0.0079380
     12.6950000      0.0079375
     12.6960000      0.0079355
     12.6970000      0.0079292
     12.6980000      0.0079369
     12.6990000      0.0079408
     12.7000000      0.0079400
     12.7010000      0.0079418
     12.7020000      0.0079360
     12.7030000      0.0079380
     12.7040000      0.0079407
     12.7050000      0.0079430
     12.7060000      0.0079395
     12.7070000      0.0079399
     12.7080000      0.0079434
     12.7090000      0.0079408
     12.7100000      0.0079420
     12.7110000      0.0079447
     12.7120000      0.0079415
     12.7130000      0.0079442
     12.7140000      0.0079432
     12.7150000      0.0079439
     12.7160000      0.0079449
     12.7170000      0.0079449
     12.7180000      0.0079428
     12.7190000      0.0079460
     12.7200000      0.0079523
     12.7210000      0.0079468
     12.7220000      0.0079440
     12.7230000      0.0079444
     12.7240000      0.0079467
     12.7250000      0.0079472
     12.7260000      0.0079516
     12.7270000      0.0079452
     12.7280000      0.0079528
     12.7290000      0.0079461
     12.7300000      0.0079448
     12.7310000      0.0079515
     12.7320000      0.0079509
     12.7330000      0.0079512
     12.7340000      0.0079520
     12.7350000      0.0079495
     12.7360000      0.0079495
     12.7370000      0.0079482
     12.7380000      0.0079516
     12.7390000      0.0079515
     12.7400000      0.0079521
     12.7410000      0.0079552
     12.7420000      0.0079510
     12.7430000      0.0079493
     12.7440000      0.0079541
     12.7450000      0.0079525
     12.7460000      0.0079524
     12.7470000      0.0079509
     12.7480000      0.0079495
     12.7490000      0.0079571
     12.7500000      0.0079544
     12.7510000      0.0079532
     12.7520000      0.0079567
     12.7530000      0.0079509
     12.7540000      0.0079613
     12.7550000      0.0079603
     12.7560000      0.0079563
     12.7570000      0.0079585
     12.7580000      0.0079536
     12.7590000      0.0079615
     12.7600000      0.0079616
     12.7610000      0.0079544
     12.7620000      0.0079539
     12.7630000      0.0079595
     12.7640000      0.0079519
     12.7650000      0.0079555
     12.7660000      0.0079596
     12.7670000      0.0079523
     12.7680000      0.0079520
     12.7690000      0.0079590
     12.7700000      0.0079543
     12.7710000      0.0079589
     12.7720000      0.0079571
     12.7730000      0.0079655
     12.7740000      0.0079623
     12.7750000      0.0079662
     12.7760000      0.0079615
     12.7770000      0.0079623
     12.7780000      0.0079642
     12.7790000      0.0079656
     12.7800000      0.0079657
     12.7810000      0.0079655
     12.7820000      0.0079647
     12.7830000      0.0079677
     12.7840000      0.0079662
     12.7850000      0.0079658
     12.7860000      0.0079669
     12.7870000      0.0079679
     12.7880000      0.0079699
     12.7890000      0.0079751
     12.7900000      0.0079652
     12.7910000      0.0079679
     12.7920000      0.0079698
     12.7930000      0.0079676
     12.7940000      0.0079684
     12.7950000      0.0079716
     12.7960000      0.0079670
     12.7970000      0.0079712
     12.7980000      0.0079696
     12.7990000      0.0079740
     12.8000000      0.0079721
     12.8010000      0.0079722
     12.8020000      0.0079778
     12.8030000      0.0079716
     12.8040000      0.0079707
     12.8050000      0.0079761
     12.8060000      0.0079782
     12.8070000      0.0079725
     12.8080000      0.0079712
     12.8090000      0.0079781
     12.8100000      0.0079793
     12.8110000      0.0079764
     12.8120000      0.0079774
     12.8130000      0.0079807
     12.8140000      0.0079805
     12.8150000      0.0079823
     12.8160000      0.0079792
     12.8170000      0.0079836
     12.8180000      0.0079808
     12.8190000      0.0079868
     12.8200000      0.0079885
     12.8210000      0.0079829
     12.8220000      0.0079784
     12.8230000      0.0079851
     12.8240000      0.0079800
     12.8250000      0.0079807
     12.8260000      0.0079890
     12.8270000      0.0079855
     12.8280000      0.0079858
     12.8290000      0.0079828
     12.8300000      0.0079841
     12.8310000      0.0079832
     12.8320000      0.0079857
     12.8330000      0.0079879
     12.8340000      0.0079874
     12.8350000      0.0079859
     12.8360000      0.0079907
     12.8370000      0.0079859
     12.8380000      0.0079824
     12.8390000      0.0079878
     12.8400000      0.0079872
     12.8410000      0.0079875
     12.8420000      0.0079874
     12.8430000      0.0079856
     12.8440000      0.0079837
     12.8450000      0.0079880
     12.8460000      0.0079849
     12.8470000      0.0079890
     12.8480000      0.0079840
     12.8490000      0.0079889
     12.8500000      0.0079945
     12.8510000      0.0079900
     12.8520000      0.0079897
     12.8530000      0.0079898
     12.8540000      0.0079909
     12.8550000      0.0079910
     12.8560000      0.0079852
     12.8570000      0.0079895
     12.8580000      0.0079877
     12.8590000      0.0079924
     12.8600000      0.0079911
     12.8610000      0.0079906
     12.8620000      0.0079911
     12.8630000      0.0079949
     12.8640000      0.0079901
     12.8650000      0.0079930
     12.8660000      0.0079876
     12.8670000      0.0079879
     12.8680000      0.0079906
     12.8690000      0.0079963
     12.8700000      0.0079960
     12.8710000      0.0079968
     12.8720000      0.0080008
     12.8730000      0.0080057
     12.8740000      0.0079979
     12.8750000      0.0080010
     12.8760000      0.0079990
     12.8770000      0.0080016
     12.8780000      0.0079957
     12.8790000      0.0080018
     12.8800000      0.0079989
     12.8810000      0.0080075
     12.8820000      0.0079990
     12.8830000      0.0080049
     12.8840000      0.0080050
     12.8850000      0.0080029
     12.8860000      0.0080035
     12.8870000      0.0080028
     12.8880000      0.0080006
     12.8890000      0.0079969
     12.8900000      0.0080042
     12.8910000      0.0080087
     12.8920000      0.0080068
     12.8930000      0.0080034
     12.8940000      0.0080041
     12.8950000      0.0080034
     12.8960000      0.0080043
     12.8970000      0.0080096
     12.8980000      0.0080061
     12.8990000      0.0080022
     12.9000000      0.0080054
     12.9010000      0.0080074
     12.9020000      0.0080072
     12.9030000      0.0080064
     12.9040000      0.0080064
     12.9050000      0.0080061
     12.9060000      0.0080045
     12.9070000      0.0080070
     12.9080000      0.0080095
     12.9090000      0.0080099
     12.9100000      0.0080069
     12.9110000      0.0080133
     12.9120000      0.0080136
     12.9130000      0.0080072
     12.9140000      0.0080139
     12.9150000      0.0080142
     12.9160000      0.0080121
     12.9170000      0.0080100
     12.9180000      0.0080119
     12.9190000      0.0080164
     12.9200000      0.0080113
     12.9210000      0.0080115
     12.9220000      0.0080174
     12.9230000      0.0080125
     12.9240000      0.0080183
     12.9250000      0.0080167
     12.9260000      0.0080148
     12.9270000      0.0080130
     12.9280000      0.0080171
     12.9290000      0.0080120
     12.9300000      0.0080099
     12.9310000      0.0080170
     12.9320000      0.0080107
     12.9330000      0.0080195
     12.9340000      0.0080133
     12.9350000      0.0080147
     12.9360000      0.0080123
     12.9370000      0.0080205
     12.9380000      0.0080161
     12.9390000      0.0080136
     12.9400000      0.0080176
     12.9410000      0.0080204
     12.9420000      0.0080156
     12.9430000      0.0080226
     12.9440000      0.0080217
     12.9450000      0.0080228
     12.9460000      0.0080184
     12.9470000      0.0080201
     12.9480000      0.0080186
     12.9490000      0.0080217
     12.9500000      0.0080238
     12.9510000      0.0080199
     12.9520000      0.0080303
     12.9530000      0.0080221
     12.9540000      0.0080190
     12.9550000      0.0080207
     12.9560000      0.0080268
     12.9570000      0.0080238
     12.9580000      0.0080282
     12.9590000      0.0080218
     12.9600000      0.0080262
     12.9610000      0.0080212
     12.9620000      0.0080294
     12.9630000      0.0080287
     12.9640000      0.0080240
     12.9650000      0.0080282
     12.9660000      0.0080255
     12.9670000      0.0080262
     12.9680000      0.0080266
     12.9690000      0.0080273
     12.9700000      0.0080306
     12.9710000      0.0080310
     12.9720000      0.0080346
     12.9730000      0.0080362
     12.9740000      0.0080328
     12.9750000      0.0080301
     12.9760000      0.0080337
     12.9770000      0.0080315
     12.9780000      0.0080292
     12.9790000      0.0080376
     12.9800000      0.0080326
     12.9810000      0.0080340
     12.9820000      0.0080362
     12.9830000      0.0080315
     12.9840000      0.0080354
     12.9850000      0.0080385
     12.9860000      0.0080382
     12.9870000      0.0080378
     12.9880000      0.0080364
     12.9890000      0.0080404
     12.9900000      0.0080430
     12.9910000      0.0080414
     12.9920000      0.0080420
     12.9930000      0.0080427
     12.9940000      0.0080453
     12.9950000      0.0080396
     12.9960000      0.0080447
     12.9970000      0.0080420
     12.9980000      0.0080389
     12.9990000      0.0080408
     13.0000000      0.0080354
     13.0010000      0.0080402
     13.0020000      0.0080361
     13.0030000      0.0080455
     13.0040000      0.0080406
     13.0050000      0.0080334
     13.0060000      0.0080360
     13.0070000      0.0080427
     13.0080000      0.0080439
     13.0090000      0.0080436
     13.0100000      0.0080385
     13.0110000      0.0080428
     13.0120000      0.0080405
     13.0130000      0.0080431
     13.0140000      0.0080420
     13.0150000      0.0080378
     13.0160000      0.0080390
     13.0170000      0.0080353
     13.0180000      0.0080402
     13.0190000      0.0080407
     13.0200000      0.0080353
     13.0210000      0.0080417
     13.0220000      0.0080430
     13.0230000      0.0080397
     13.0240000      0.0080425
     13.0250000      0.0080429
     13.0260000      0.0080378
     13.0270000      0.0080442
     13.0280000      0.0080425
     13.0290000      0.0080421
     13.0300000      0.0080405
     13.0310000      0.0080412
     13.0320000      0.0080438
     13.0330000      0.0080417
     13.0340000      0.0080433
     13.0350000      0.0080400
     13.0360000      0.0080458
     13.0370000      0.0080436
     13.0380000      0.0080426
     13.0390000      0.0080492
     13.0400000      0.0080460
     13.0410000      0.0080497
     13.0420000      0.0080472
     13.0430000      0.0080481
     13.0440000      0.0080447
     13.0450000      0.0080434
     13.0460000      0.0080460
     13.0470000      0.0080420
     13.0480000      0.0080438
     13.0490000      0.0080466
     13.0500000      0.0080421
     13.0510000      0.0080471
     13.0520000      0.0080487
     13.0530000      0.0080475
     13.0540000      0.0080446
     13.0550000      0.0080476
     13.0560000      0.0080472
     13.0570000      0.0080416
     13.0580000      0.0080439
     13.0590000      0.0080449
     13.0600000      0.0080442
     13.0610000      0.0080451
     13.0620000      0.0080377
     13.0630000      0.0080459
     13.0640000      0.0080409
     13.0650000      0.0080453
     13.0660000      0.0080466
     13.0670000      0.0080440
     13.0680000      0.0080509
     13.0690000      0.0080455
     13.0700000      0.0080501
     13.0710000      0.0080477
     13.0720000      0.0080474
     13.0730000      0.0080467
     13.0740000      0.0080493
     13.0750000      0.0080474
     13.0760000      0.0080475
     13.0770000      0.0080473
     13.0780000      0.0080445
     13.0790000      0.0080453
     13.0800000      0.0080441
     13.0810000      0.0080428
     13.0820000      0.0080430
     13.0830000      0.0080424
     13.0840000      0.0080449
     13.0850000      0.0080499
     13.0860000      0.0080465
     13.0870000      0.0080483
     13.0880000      0.0080441
     13.0890000      0.0080519
     13.0900000      0.0080445
     13.0910000      0.0080439
     13.0920000      0.0080495
     13.0930000      0.0080489
     13.0940000      0.0080536
     13.0950000      0.0080481
     13.0960000      0.0080495
     13.0970000      0.0080499
     13.0980000      0.0080494
     13.0990000      0.0080478
     13.1000000      0.0080539
     13.1010000      0.0080525
     13.1020000      0.0080528
     13.1030000      0.0080511
     13.1040000      0.0080484
     13.1050000      0.0080557
     13.1060000      0.0080556
     13.1070000      0.0080565
     13.1080000      0.0080519
     13.1090000      0.0080528
     13.1100000      0.0080545
     13.1110000      0.0080574
     13.1120000      0.0080560
     13.1130000      0.0080527
     13.1140000      0.0080619
     13.1150000      0.0080579
     13.1160000      0.0080616
     13.1170000      0.0080622
     13.1180000      0.0080612
     13.1190000      0.0080625
     13.1200000      0.0080606
     13.1210000      0.0080562
     13.1220000      0.0080669
     13.1230000      0.0080652
     13.1240000      0.0080598
     13.1250000      0.0080662
     13.1260000      0.0080720
     13.1270000      0.0080701
     13.1280000      0.0080712
     13.1290000      0.0080655
     13.1300000      0.0080629
     13.1310000      0.0080646
     13.1320000      0.0080701
     13.1330000      0.0080653
     13.1340000      0.0080675
     13.1350000      0.0080693
     13.1360000      0.0080658
     13.1370000      0.0080651
     13.1380000      0.0080721
     13.1390000      0.0080712
     13.1400000      0.0080651
     13.1410000      0.0080687
     13.1420000      0.0080726
     13.1430000      0.0080667
     13.1440000      0.0080724
     13.1450000      0.0080685
     13.1460000      0.0080705
     13.1470000      0.0080713
     13.1480000      0.0080689
     13.1490000      0.0080716
     13.1500000      0.0080679
     13.1510000      0.0080728
     13.1520000      0.0080697
     13.1530000      0.0080696
     13.1540000      0.0080738
     13.1550000      0.0080766
     13.1560000      0.0080777
     13.1570000      0.0080740
     13.1580000      0.0080749
     13.1590000      0.0080798
     13.1600000      0.0080762
     13.1610000      0.0080736
     13.1620000      0.0080750
     13.1630000      0.0080735
     13.1640000      0.0080794
     13.1650000      0.0080807
     13.1660000      0.0080765
     13.1670000      0.0080797
     13.1680000      0.0080804
     13.1690000      0.0080788
     13.1700000      0.0080823
     13.1710000      0.0080805
     13.1720000      0.0080855
     13.1730000      0.0080783
     13.1740000      0.0080855
     13.1750000      0.0080803
     13.1760000      0.0080802
     13.1770000      0.0080785
     13.1780000      0.0080764
     13.1790000      0.0080817
     13.1800000      0.0080738
     13.1810000      0.0080812
     13.1820000      0.0080830
     13.1830000      0.0080835
     13.1840000      0.0080784
     13.1850000      0.0080832
     13.1860000      0.0080817
     13.1870000      0.0080800
     13.1880000      0.0080877
     13.1890000      0.0080797
     13.1900000      0.0080792
     13.1910000      0.0080843
     13.1920000      0.0080824
     13.1930000      0.0080844
     13.1940000      0.0080821
     13.1950000      0.0080821
     13.1960000      0.0080789
     13.1970000      0.0080848
     13.1980000      0.0080814
     13.1990000      0.0080864
     13.2000000      0.0080786
     13.2010000      0.0080869
     13.2020000      0.0080819
     13.2030000      0.0080876
     13.2040000      0.0080841
     13.2050000      0.0080925
     13.2060000      0.0080870
     13.2070000      0.0080904
     13.2080000      0.0080906
     13.2090000      0.0080895
     13.2100000      0.0080889
     13.2110000      0.0080932
     13.2120000      0.0080847
     13.2130000      0.0080821
     13.2140000      0.0080885
     13.2150000      0.0080885
     13.2160000      0.0080842
     13.2170000      0.0080878
     13.2180000      0.0080844
     13.2190000      0.0080882
     13.2200000      0.0080879
     13.2210000      0.0080917
     13.2220000      0.0080875
     13.2230000      0.0080913
     13.2240000      0.0080922
     13.2250000      0.0080940
     13.2260000      0.0080920
     13.2270000      0.0080987
     13.2280000      0.0080948
     13.2290000      0.0080961
     13.2300000      0.0080990
     13.2310000      0.0080966
     13.2320000      0.0080994
     13.2330000      0.0080974
     13.2340000      0.0080957
     13.2350000      0.0080975
     13.2360000      0.0081006
     13.2370000      0.0080991
     13.2380000      0.0080980
     13.2390000      0.0081009
     13.2400000      0.0080996
     13.2410000      0.0080993
     13.2420000      0.0081009
     13.2430000      0.0080975
     13.2440000      0.0080987
     13.2450000      0.0080979
     13.2460000      0.0081045
     13.2470000      0.0081036
     13.2480000      0.0081043
     13.2490000      0.0081058
     13.2500000      0.0081070
     13.2510000      0.0081049
     13.2520000      0.0081092
     13.2530000      0.0081095
     13.2540000      0.0081044
     13.2550000      0.0081118
     13.2560000      0.0081107
     13.2570000      0.0081092
     13.2580000      0.0081122
     13.2590000      0.0081118
     13.2600000      0.0081106
     13.2610000      0.0081084
     13.2620000      0.0081121
     13.2630000      0.0081150
     13.2640000      0.0081172
     13.2650000      0.0081147
     13.2660000      0.0081098
     13.2670000      0.0081080
     13.2680000      0.0081148
     13.2690000      0.0081139
     13.2700000      0.0081097
     13.2710000      0.0081146
     13.2720000      0.0081097
     13.2730000      0.0081076
     13.2740000      0.0081093
     13.2750000      0.0081087
     13.2760000      0.0081123
     13.2770000      0.0081138
     13.2780000      0.0081140
     13.2790000      0.0081114
     13.2800000      0.0081135
     13.2810000      0.0081141
     13.2820000      0.0081175
     13.2830000      0.0081159
     13.2840000      0.0081175
     13.2850000      0.0081125
     13.2860000      0.0081201
     13.2870000      0.0081161
     13.2880000      0.0081163
     13.2890000      0.0081135
     13.2900000      0.0081155
     13.2910000      0.0081176
     13.2920000      0.0081167
     13.2930000      0.0081162
     13.2940000      0.0081158
     13.2950000      0.0081195
     13.2960000      0.0081198
     13.2970000      0.0081155
     13.2980000      0.0081192
     13.2990000      0.0081245
     13.3000000      0.0081219
     13.3010000      0.0081214
     13.3020000      0.0081229
     13.3030000      0.0081202
     13.3040000      0.0081244
     13.3050000      0.0081230
     13.3060000      0.0081271
     13.3070000      0.0081274
     13.3080000      0.0081197
     13.3090000      0.0081218
     13.3100000      0.0081286
     13.3110000      0.0081249
     13.3120000      0.0081292
     13.3130000      0.0081245
     13.3140000      0.0081237
     13.3150000      0.0081252
     13.3160000      0.0081270
     13.3170000      0.0081302
     13.3180000      0.0081269
     13.3190000      0.0081234
     13.3200000      0.0081231
     13.3210000      0.0081242
     13.3220000      0.0081314
     13.3230000      0.0081265
     13.3240000      0.0081246
     13.3250000      0.0081277
     13.3260000      0.0081268
     13.3270000      0.0081261
     13.3280000      0.0081261
     13.3290000      0.0081271
     13.3300000      0.0081317
     13.3310000      0.0081332
     13.3320000      0.0081276
     13.3330000      0.0081334
     13.3340000      0.0081311
     13.3350000      0.0081274
     13.3360000      0.0081317
     13.3370000      0.0081318
     13.3380000      0.0081335
     13.3390000      0.0081283
     13.3400000      0.0081281
     13.3410000      0.0081343
     13.3420000      0.0081355
     13.3430000      0.0081264
     13.3440000      0.0081313
     13.3450000      0.0081346
     13.3460000      0.0081290
     13.3470000      0.0081307
     13.3480000      0.0081263
     13.3490000      0.0081294
     13.3500000      0.0081231
     13.3510000      0.0081368
     13.3520000      0.0081220
     13.3530000      0.0081348
     13.3540000      0.0081335
     13.3550000      0.0081260
     13.3560000      0.0081281
     13.3570000      0.0081321
     13.3580000      0.0081315
     13.3590000      0.0081310
     13.3600000      0.0081305
     13.3610000      0.0081360
     13.3620000      0.0081327
     13.3630000      0.0081349
     13.3640000      0.0081365
     13.3650000      0.0081330
     13.3660000      0.0081370
     13.3670000      0.0081308
     13.3680000      0.0081377
     13.3690000      0.0081324
     13.3700000      0.0081402
     13.3710000      0.0081364
     13.3720000      0.0081372
     13.3730000      0.0081394
     13.3740000      0.0081378
     13.3750000      0.0081399
     13.3760000      0.0081374
     13.3770000      0.0081391
     13.3780000      0.0081313
     13.3790000      0.0081364
     13.3800000      0.0081436
     13.3810000      0.0081380
     13.3820000      0.0081423
     13.3830000      0.0081429
     13.3840000      0.0081415
     13.3850000      0.0081451
     13.3860000      0.0081440
     13.3870000      0.0081379
     13.3880000      0.0081367
     13.3890000      0.0081428
     13.3900000      0.0081428
     13.3910000      0.0081392
     13.3920000      0.0081429
     13.3930000      0.0081445
     13.3940000      0.0081460
     13.3950000      0.0081462
     13.3960000      0.0081381
     13.3970000      0.0081434
     13.3980000      0.0081479
     13.3990000      0.0081417
     13.4000000      0.0081446
     13.4010000      0.0081402
     13.4020000      0.0081466
     13.4030000      0.0081463
     13.4040000      0.0081457
     13.4050000      0.0081435
     13.4060000      0.0081470
     13.4070000      0.0081409
     13.4080000      0.0081459
     13.4090000      0.0081445
     13.4100000      0.0081472
     13.4110000      0.0081425
     13.4120000      0.0081484
     13.4130000      0.0081440
     13.4140000      0.0081447
     13.4150000      0.0081444
     13.4160000      0.0081471
     13.4170000      0.0081466
     13.4180000      0.0081518
     13.4190000      0.0081476
     13.4200000      0.0081494
     13.4210000      0.0081537
     13.4220000      0.0081501
     13.4230000      0.0081467
     13.4240000      0.0081570
     13.4250000      0.0081508
     13.4260000      0.0081414
     13.4270000      0.0081495
     13.4280000      0.0081496
     13.4290000      0.0081495
     13.4300000      0.0081537
     13.4310000      0.0081493
     13.4320000      0.0081502
     13.4330000      0.0081522
     13.4340000      0.0081483
     13.4350000      0.0081523
     13.4360000      0.0081559
     13.4370000      0.0081552
     13.4380000      0.0081484
     13.4390000      0.0081551
     13.4400000      0.0081551
     13.4410000      0.0081519
     13.4420000      0.0081558
     13.4430000      0.0081505
     13.4440000      0.0081584
     13.4450000      0.0081528
     13.4460000      0.0081573
     13.4470000      0.0081544
     13.4480000      0.0081533
     13.4490000      0.0081592
     13.4500000      0.0081580
     13.4510000      0.0081589
     13.4520000      0.0081542
     13.4530000      0.0081566
     13.4540000      0.0081519
     13.4550000      0.0081617
     13.4560000      0.0081555
     13.4570000      0.0081593
     13.4580000      0.0081578
     13.4590000      0.0081597
     13.4600000      0.0081588
     13.4610000      0.0081561
     13.4620000      0.0081574
     13.4630000      0.0081550
     13.4640000      0.0081595
     13.4650000      0.0081549
     13.4660000      0.0081579
     13.4670000      0.0081574
     13.4680000      0.0081521
     13.4690000      0.0081600
     13.4700000      0.0081530
     13.4710000      0.0081561
     13.4720000      0.0081583
     13.4730000      0.0081574
     13.4740000      0.0081605
     13.4750000      0.0081601
     13.4760000      0.0081563
     13.4770000      0.0081602
     13.4780000      0.0081576
     13.4790000      0.0081593
     13.4800000      0.0081610
     13.4810000      0.0081597
     13.4820000      0.0081632
     13.4830000      0.0081607
     13.4840000      0.0081597
     13.4850000      0.0081614
     13.4860000      0.0081622
     13.4870000      0.0081668
     13.4880000      0.0081668
     13.4890000      0.0081721
     13.4900000      0.0081665
     13.4910000      0.0081766
     13.4920000      0.0081648
     13.4930000      0.0081712
     13.4940000      0.0081669
     13.4950000      0.0081693
     13.4960000      0.0081755
     13.4970000      0.0081742
     13.4980000      0.0081727
     13.4990000      0.0081686
     13.5000000      0.0081719
     13.5010000      0.0081753
     13.5020000      0.0081711
     13.5030000      0.0081764
     13.5040000      0.0081675
     13.5050000      0.0081716
     13.5060000      0.0081772
     13.5070000      0.0081797
     13.5080000      0.0081749
     13.5090000      0.0081744
     13.5100000      0.0081811
     13.5110000      0.0081753
     13.5120000      0.0081851
     13.5130000      0.0081759
     13.5140000      0.0081761
     13.5150000      0.0081847
     13.5160000      0.0081777
     13.5170000      0.0081807
     13.5180000      0.0081804
     13.5190000      0.0081796
     13.5200000      0.0081775
     13.5210000      0.0081826
     13.5220000      0.0081801
     13.5230000      0.0081842
     13.5240000      0.0081854
     13.5250000      0.0081783
     13.5260000      0.0081852
     13.5270000      0.0081826
     13.5280000      0.0081844
     13.5290000      0.0081792
     13.5300000      0.0081806
     13.5310000      0.0081865
     13.5320000      0.0081832
     13.5330000      0.0081865
     13.5340000      0.0081844
     13.5350000      0.0081865
     13.5360000      0.0081892
     13.5370000      0.0081849
     13.5380000      0.0081849
     13.5390000      0.0081827
     13.5400000      0.0081868
     13.5410000      0.0081863
     13.5420000      0.0081908
     13.5430000      0.0081839
     13.5440000      0.0081907
     13.5450000      0.0081848
     13.5460000      0.0081870
     13.5470000      0.0081895
     13.5480000      0.0081866
     13.5490000      0.0081918
     13.5500000      0.0081870
     13.5510000      0.0081906
     13.5520000      0.0081906
     13.5530000      0.0081905
     13.5540000      0.0081937
     13.5550000      0.0081951
     13.5560000      0.0081920
     13.5570000      0.0081915
     13.5580000      0.0081958
     13.5590000      0.0081909
     13.5600000      0.0081933
     13.5610000      0.0081950
     13.5620000      0.0081953
     13.5630000      0.0081857
     13.5640000      0.0081955
     13.5650000      0.0081936
     13.5660000      0.0081935
     13.5670000      0.0081894
     13.5680000      0.0081933
     13.5690000      0.0081921
     13.5700000      0.0081925
     13.5710000      0.0081960
     13.5720000      0.0081879
     13.5730000      0.0081922
     13.5740000      0.0081871
     13.5750000      0.0081920
     13.5760000      0.0081885
     13.5770000      0.0081935
     13.5780000      0.0081996
     13.5790000      0.0081952
     13.5800000      0.0081992
     13.5810000      0.0081993
     13.5820000      0.0081980
     13.5830000      0.0082008
     13.5840000      0.0082008
     13.5850000      0.0082045
     13.5860000      0.0082041
     13.5870000      0.0082058
     13.5880000      0.0081982
     13.5890000      0.0081946
     13.5900000      0.0082039
     13.5910000      0.0082027
     13.5920000      0.0082041
     13.5930000      0.0082052
     13.5940000      0.0082050
     13.5950000      0.0082023
     13.5960000      0.0082059
     13.5970000      0.0082008
     13.5980000      0.0082046
     13.5990000      0.0082073
     13.6000000      0.0081976
     13.6010000      0.0082048
     13.6020000      0.0082033
     13.6030000      0.0081997
     13.6040000      0.0082057
     13.6050000      0.0082078
     13.6060000      0.0081990
     13.6070000      0.0082046
     13.6080000      0.0082036
     13.6090000      0.0082081
     13.6100000      0.0082060
     13.6110000      0.0082074
     13.6120000      0.0082048
     13.6130000      0.0082046
     13.6140000      0.0082074
     13.6150000      0.0082069
     13.6160000      0.0082121
     13.6170000      0.0082089
     13.6180000      0.0082091
     13.6190000      0.0082092
     13.6200000      0.0082116
     13.6210000      0.0082136
     13.6220000      0.0082127
     13.6230000      0.0082150
     13.6240000      0.0082102
     13.6250000      0.0082140
     13.6260000      0.0082195
     13.6270000      0.0082172
     13.6280000      0.0082194
     13.6290000      0.0082170
     13.6300000      0.0082148
     13.6310000      0.0082188
     13.6320000      0.0082192
     13.6330000      0.0082150
     13.6340000      0.0082155
     13.6350000      0.0082191
     13.6360000      0.0082196
     13.6370000      0.0082164
     13.6380000      0.0082260
     13.6390000      0.0082186
     13.6400000      0.0082183
     13.6410000      0.0082208
     13.6420000      0.0082236
     13.6430000      0.0082227
     13.6440000      0.0082197
     13.6450000      0.0082243
     13.6460000      0.0082226
     13.6470000      0.0082211
     13.6480000      0.0082269
     13.6490000      0.0082208
     13.6500000      0.0082199
     13.6510000      0.0082243
     13.6520000      0.0082266
     13.6530000      0.0082249
     13.6540000      0.0082197
     13.6550000      0.0082230
     13.6560000      0.0082255
     13.6570000      0.0082236
     13.6580000      0.0082262
     13.6590000      0.0082227
     13.6600000      0.0082235
     13.6610000      0.0082243
     13.6620000      0.0082237
     13.6630000      0.0082275
     13.6640000      0.0082345
     13.6650000      0.0082295
     13.6660000      0.0082239
     13.6670000      0.0082278
     13.6680000      0.0082299
     13.6690000      0.0082255
     13.6700000      0.0082254
     13.6710000      0.0082290
     13.6720000      0.0082294
     13.6730000      0.0082309
     13.6740000      0.0082272
     13.6750000      0.0082308
     13.6760000      0.0082322
     13.6770000      0.0082301
     13.6780000      0.0082299
     13.6790000      0.0082337
     13.6800000      0.0082276
     13.6810000      0.0082352
     13.6820000      0.0082388
     13.6830000      0.0082397
     13.6840000      0.0082385
     13.6850000      0.0082374
     13.6860000      0.0082369
     13.6870000      0.0082353
     13.6880000      0.0082386
     13.6890000      0.0082412
     13.6900000      0.0082385
     13.6910000      0.0082418
     13.6920000      0.0082423
     13.6930000      0.0082403
     13.6940000      0.0082445
     13.6950000      0.0082439
     13.6960000      0.0082405
     13.6970000      0.0082371
     13.6980000      0.0082386
     13.6990000      0.0082415
     13.7000000      0.0082396
     13.7010000      0.0082450
     13.7020000      0.0082408
     13.7030000      0.0082409
     13.7040000      0.0082450
     13.7050000      0.0082399
     13.7060000      0.0082448
     13.7070000      0.0082453
     13.7080000      0.0082406
     13.7090000      0.0082456
     13.7100000      0.0082450
     13.7110000      0.0082437
     13.7120000      0.0082441
     13.7130000      0.0082470
     13.7140000      0.0082446
     13.7150000      0.0082409
     13.7160000      0.0082418
     13.7170000      0.0082447
     13.7180000      0.0082495
     13.7190000      0.0082483
     13.7200000      0.0082409
     13.7210000      0.0082494
     13.7220000      0.0082465
     13.7230000      0.0082539
     13.7240000      0.0082416
     13.7250000      0.0082414
     13.7260000      0.0082399
     13.7270000      0.0082445
     13.7280000      0.0082469
     13.7290000      0.0082424
     13.7300000      0.0082434
     13.7310000      0.0082408
     13.7320000      0.0082443
     13.7330000      0.0082437
     13.7340000      0.0082411
     13.7350000      0.0082460
     13.7360000      0.0082456
     13.7370000      0.0082442
     13.7380000      0.0082472
     13.7390000      0.0082441
     13.7400000      0.0082426
     13.7410000      0.0082471
     13.7420000      0.0082475
     13.7430000      0.0082467
     13.7440000      0.0082442
     13.7450000      0.0082499
     13.7460000      0.0082481
     13.7470000      0.0082444
     13.7480000      0.0082424
     13.7490000      0.0082499
     13.7500000      0.0082431
     13.7510000      0.0082478
     13.7520000      0.0082480
     13.7530000      0.0082507
     13.7540000      0.0082435
     13.7550000      0.0082432
     13.7560000      0.0082465
     13.7570000      0.0082507
     13.7580000      0.0082496
     13.7590000      0.0082418
     13.7600000      0.0082467
     13.7610000      0.0082485
     13.7620000      0.0082470
     13.7630000      0.0082492
     13.7640000      0.0082486
     13.7650000      0.0082486
     13.7660000      0.0082444
     13.7670000      0.0082472
     13.7680000      0.0082456
     13.7690000      0.0082505
     13.7700000      0.0082560
     13.7710000      0.0082507
     13.7720000      0.0082420
     13.7730000      0.0082505
     13.7740000      0.0082473
     13.7750000      0.0082523
     13.7760000      0.0082485
     13.7770000      0.0082487
     13.7780000      0.0082526
     13.7790000      0.0082453
     13.7800000      0.0082546
     13.7810000      0.0082449
     13.7820000      0.0082553
     13.7830000      0.0082539
     13.7840000      0.0082516
     13.7850000      0.0082566
     13.7860000      0.0082494
     13.7870000      0.0082500
     13.7880000      0.0082551
     13.7890000      0.0082529
     13.7900000      0.0082594
     13.7910000      0.0082559
     13.7920000      0.0082598
     13.7930000      0.0082568
     13.7940000      0.0082561
     13.7950000      0.0082581
     13.7960000      0.0082598
     13.7970000      0.0082565
     13.7980000      0.0082610
     13.7990000      0.0082610
     13.8000000      0.0082612
     13.8010000      0.0082589
     13.8020000      0.0082608
     13.8030000      0.0082591
     13.8040000      0.0082600
     13.8050000      0.0082653
     13.8060000      0.0082656
     13.8070000      0.0082625
     13.8080000      0.0082588
     13.8090000      0.0082657
     13.8100000      0.0082624
     13.8110000      0.0082629
     13.8120000      0.0082579
     13.8130000      0.0082576
     13.8140000      0.0082676
     13.8150000      0.0082618
     13.8160000      0.0082642
     13.8170000      0.0082635
     13.8180000      0.0082579
     13.8190000      0.0082643
     13.8200000      0.0082604
     13.8210000      0.0082639
     13.8220000      0.0082667
     13.8230000      0.0082661
     13.8240000      0.0082650
     13.8250000      0.0082663
     13.8260000      0.0082709
     13.8270000      0.0082680
     13.8280000      0.0082647
     13.8290000      0.0082727
     13.8300000      0.0082672
     13.8310000      0.0082658
     13.8320000      0.0082723
     13.8330000      0.0082683
     13.8340000      0.0082716
     13.8350000      0.0082691
     13.8360000      0.0082687
     13.8370000      0.0082694
     13.8380000      0.0082685
     13.8390000      0.0082716
     13.8400000      0.0082713
     13.8410000      0.0082707
     13.8420000      0.0082713
     13.8430000      0.0082666
     13.8440000      0.0082748
     13.8450000      0.0082742
     13.8460000      0.0082673
     13.8470000      0.0082732
     13.8480000      0.0082726
     13.8490000      0.0082783
     13.8500000      0.0082726
     13.8510000      0.0082763
     13.8520000      0.0082758
     13.8530000      0.0082766
     13.8540000      0.0082737
     13.8550000      0.0082744
     13.8560000      0.0082749
     13.8570000      0.0082765
     13.8580000      0.0082747
     13.8590000      0.0082675
     13.8600000      0.0082740
     13.8610000      0.0082751
     13.8620000      0.0082756
     13.8630000      0.0082795
     13.8640000      0.0082804
     13.8650000      0.0082755
     13.8660000      0.0082713
     13.8670000      0.0082749
     13.8680000      0.0082799
     13.8690000      0.0082794
     13.8700000      0.0082763
     13.8710000      0.0082782
     13.8720000      0.0082808
     13.8730000      0.0082770
     13.8740000      0.0082825
     13.8750000      0.0082809
     13.8760000      0.0082811
     13.8770000      0.0082871
     13.8780000      0.0082879
     13.8790000      0.0082896
     13.8800000      0.0082857
     13.8810000      0.0082871
     13.8820000      0.0082862
     13.8830000      0.0082840
     13.8840000      0.0082896
     13.8850000      0.0082934
     13.8860000      0.0082903
     13.8870000      0.0082925
     13.8880000      0.0082874
     13.8890000      0.0082958
     13.8900000      0.0082873
     13.8910000      0.0082914
     13.8920000      0.0082885
     13.8930000      0.0082898
     13.8940000      0.0082854
     13.8950000      0.0082985
     13.8960000      0.0082932
     13.8970000      0.0082917
     13.8980000      0.0082940
     13.8990000      0.0082930
     13.9000000      0.0082948
     13.9010000      0.0082913
     13.9020000      0.0082917
     13.9030000      0.0082876
     13.9040000      0.0082930
     13.9050000      0.0082948
     13.9060000      0.0082929
     13.9070000      0.0082952
     13.9080000      0.0082937
     13.9090000      0.0083000
     13.9100000      0.0083037
     13.9110000      0.0082958
     13.9120000      0.0082956
     13.9130000      0.0082983
     13.9140000      0.0082938
     13.9150000      0.0082978
     13.9160000      0.0083021
     13.9170000      0.0082939
     13.9180000      0.0082983
     13.9190000      0.0082964
     13.9200000      0.0082958
     13.9210000      0.0082975
     13.9220000      0.0082983
     13.9230000      0.0083009
     13.9240000      0.0083034
     13.9250000      0.0082995
     13.9260000      0.0083046
     13.9270000      0.0083028
     13.9280000      0.0083001
     13.9290000      0.0083037
     13.9300000      0.0083002
     13.9310000      0.0082990
     13.9320000      0.0082994
     13.9330000      0.0082969
     13.9340000      0.0082969
     13.9350000      0.0082985
     13.9360000      0.0083002
     13.9370000      0.0083024
     13.9380000      0.0082986
     13.9390000      0.0082986
     13.9400000      0.0083033
     13.9410000      0.0082961
     13.9420000      0.0082975
     13.9430000      0.0083070
     13.9440000      0.0083025
     13.9450000      0.0083021
     13.9460000      0.0083019
     13.9470000      0.0083020
     13.9480000      0.0083015
     13.9490000      0.0083028
     13.9500000      0.0083103
     13.9510000      0.0083026
     13.9520000      0.0083105
     13.9530000      0.0083077
     13.9540000      0.0083153
     13.9550000      0.0083085
     13.9560000      0.0083103
     13.9570000      0.0083097
     13.9580000      0.0083127
     13.9590000      0.0083133
     13.9600000      0.0083166
     13.9610000      0.0083158
     13.9620000      0.0083167
     13.9630000      0.0083146
     13.9640000      0.0083179
     13.9650000      0.0083169
     13.9660000      0.0083146
     13.9670000      0.0083152
     13.9680000      0.0083158
     13.9690000      0.0083255
     13.9700000      0.0083164
     13.9710000      0.0083201
     13.9720000      0.0083222
     13.9730000      0.0083235
     13.9740000      0.0083217
     13.9750000      0.0083274
     13.9760000      0.0083265
     13.9770000      0.0083246
     13.9780000      0.0083246
     13.9790000      0.0083248
     13.9800000      0.0083231
     13.9810000      0.0083213
     13.9820000      0.0083268
     13.9830000      0.0083261
     13.9840000      0.0083308
     13.9850000      0.0083267
     13.9860000      0.0083319
     13.9870000      0.0083312
     13.9880000      0.0083324
     13.9890000      0.0083276
     13.9900000      0.0083264
     13.9910000      0.0083262
     13.9920000      0.0083339
     13.9930000      0.0083303
     13.9940000      0.0083331
     13.9950000      0.0083338
     13.9960000      0.0083330
     13.9970000      0.0083341
     13.9980000      0.0083353
     13.9990000      0.0083352
     14.0000000      0.0083405
     14.0010000      0.0083373
     14.0020000      0.0083421
     14.0030000      0.0083360
     14.0040000      0.0083333
     14.0050000      0.0083378
     14.0060000      0.0083404
     14.0070000      0.0083399
     14.0080000      0.0083399
     14.0090000      0.0083408
     14.0100000      0.0083405
     14.0110000      0.0083440
     14.0120000      0.0083410
     14.0130000      0.0083383
     14.0140000      0.0083448
     14.0150000      0.0083379
     14.0160000      0.0083423
     14.0170000      0.0083439
     14.0180000      0.0083458
     14.0190000      0.0083449
     14.0200000      0.0083407
     14.0210000      0.0083475
     14.0220000      0.0083474
     14.0230000      0.0083429
     14.0240000      0.0083423
     14.0250000      0.0083489
     14.0260000      0.0083469
     14.0270000      0.0083485
     14.0280000      0.0083517
     14.0290000      0.0083476
     14.0300000      0.0083492
     14.0310000      0.0083518
     14.0320000      0.0083521
     14.0330000      0.0083468
     14.0340000      0.0083494
     14.0350000      0.0083535
     14.0360000      0.0083492
     14.0370000      0.0083548
     14.0380000      0.0083516
     14.0390000      0.0083497
     14.0400000      0.0083541
     14.0410000      0.0083520
     14.0420000      0.0083528
     14.0430000      0.0083557
     14.0440000      0.0083511
     14.0450000      0.0083537
     14.0460000      0.0083534
     14.0470000      0.0083501
     14.0480000      0.0083555
     14.0490000      0.0083575
     14.0500000      0.0083543
     14.0510000      0.0083565
     14.0520000      0.0083544
     14.0530000      0.0083592
     14.0540000      0.0083557
     14.0550000      0.0083589
     14.0560000      0.0083554
     14.0570000      0.0083520
     14.0580000      0.0083573
     14.0590000      0.0083559
     14.0600000      0.0083561
     14.0610000      0.0083616
     14.0620000      0.0083600
     14.0630000      0.0083640
     14.0640000      0.0083613
     14.0650000      0.0083642
     14.0660000      0.0083640
     14.0670000      0.0083645
     14.0680000      0.0083691
     14.0690000      0.0083680
     14.0700000      0.0083654
     14.0710000      0.0083653
     14.0720000      0.0083657
     14.0730000      0.0083667
     14.0740000      0.0083630
     14.0750000      0.0083667
     14.0760000      0.0083701
     14.0770000      0.0083688
     14.0780000      0.0083656
     14.0790000      0.0083647
     14.0800000      0.0083660
     14.0810000      0.0083642
     14.0820000      0.0083702
     14.0830000      0.0083659
     14.0840000      0.0083645
     14.0850000      0.0083584
     14.0860000      0.0083665
     14.0870000      0.0083689
     14.0880000      0.0083632
     14.0890000      0.0083600
     14.0900000      0.0083687
     14.0910000      0.0083681
     14.0920000      0.0083709
     14.0930000      0.0083757
     14.0940000      0.0083673
     14.0950000      0.0083681
     14.0960000      0.0083724
     14.0970000      0.0083725
     14.0980000      0.0083693
     14.0990000      0.0083757
     14.1000000      0.0083690
     14.1010000      0.0083734
     14.1020000      0.0083743
     14.1030000      0.0083750
     14.1040000      0.0083764
     14.1050000      0.0083729
     14.1060000      0.0083746
     14.1070000      0.0083743
     14.1080000      0.0083761
     14.1090000      0.0083800
     14.1100000      0.0083769
     14.1110000      0.0083762
     14.1120000      0.0083807
     14.1130000      0.0083827
     14.1140000      0.0083869
     14.1150000      0.0083811
     14.1160000      0.0083821
     14.1170000      0.0083826
     14.1180000      0.0083832
     14.1190000      0.0083799
     14.1200000      0.0083869
     14.1210000      0.0083819
     14.1220000      0.0083749
     14.1230000      0.0083890
     14.1240000      0.0083797
     14.1250000      0.0083809
     14.1260000      0.0083885
     14.1270000      0.0083813
     14.1280000      0.0083795
     14.1290000      0.0083793
     14.1300000      0.0083826
     14.1310000      0.0083883
     14.1320000      0.0083826
     14.1330000      0.0083810
     14.1340000      0.0083841
     14.1350000      0.0083811
     14.1360000      0.0083864
     14.1370000      0.0083843
     14.1380000      0.0083862
     14.1390000      0.0083905
     14.1400000      0.0083827
     14.1410000      0.0083874
     14.1420000      0.0083862
     14.1430000      0.0083950
     14.1440000      0.0083854
     14.1450000      0.0083821
     14.1460000      0.0083896
     14.1470000      0.0083868
     14.1480000      0.0083886
     14.1490000      0.0083868
     14.1500000      0.0083895
     14.1510000      0.0083871
     14.1520000      0.0083867
     14.1530000      0.0083876
     14.1540000      0.0083925
     14.1550000      0.0083883
     14.1560000      0.0083893
     14.1570000      0.0083872
     14.1580000      0.0083919
     14.1590000      0.0083897
     14.1600000      0.0083975
     14.1610000      0.0083887
     14.1620000      0.0083928
     14.1630000      0.0083914
     14.1640000      0.0083919
     14.1650000      0.0083921
     14.1660000      0.0083967
     14.1670000      0.0083929
     14.1680000      0.0083935
     14.1690000      0.0083910
     14.1700000      0.0083933
     14.1710000      0.0083970
     14.1720000      0.0083948
     14.1730000      0.0083945
     14.1740000      0.0083933
     14.1750000      0.0083942
     14.1760000      0.0084005
     14.1770000      0.0083962
     14.1780000      0.0083979
     14.1790000      0.0083949
     14.1800000      0.0083989
     14.1810000      0.0083933
     14.1820000      0.0083933
     14.1830000      0.0083950
     14.1840000      0.0084008
     14.1850000      0.0083987
     14.1860000      0.0084018
     14.1870000      0.0084023
     14.1880000      0.0083961
     14.1890000      0.0084013
     14.1900000      0.0084001
     14.1910000      0.0084013
     14.1920000      0.0084011
     14.1930000      0.0083996
     14.1940000      0.0084007
     14.1950000      0.0083969
     14.1960000      0.0083991
     14.1970000      0.0083958
     14.1980000      0.0083976
     14.1990000      0.0084009
     14.2000000      0.0083997
     14.2010000      0.0084020
     14.2020000      0.0083974
     14.2030000      0.0083998
     14.2040000      0.0084017
     14.2050000      0.0083999
     14.2060000      0.0084074
     14.2070000      0.0084025
     14.2080000      0.0084044
     14.2090000      0.0084052
     14.2100000      0.0084009
     14.2110000      0.0083993
     14.2120000      0.0084056
     14.2130000      0.0084084
     14.2140000      0.0084052
     14.2150000      0.0084028
     14.2160000      0.0084048
     14.2170000      0.0084059
     14.2180000      0.0084071
     14.2190000      0.0083996
     14.2200000      0.0084087
     14.2210000      0.0084078
     14.2220000      0.0084063
     14.2230000      0.0084041
     14.2240000      0.0084105
     14.2250000      0.0084083
     14.2260000      0.0084050
     14.2270000      0.0084090
     14.2280000      0.0084076
     14.2290000      0.0084096
     14.2300000      0.0084114
     14.2310000      0.0084091
     14.2320000      0.0084093
     14.2330000      0.0084168
     14.2340000      0.0084097
     14.2350000      0.0084130
     14.2360000      0.0084177
     14.2370000      0.0084138
     14.2380000      0.0084207
     14.2390000      0.0084138
     14.2400000      0.0084154
     14.2410000      0.0084126
     14.2420000      0.0084125
     14.2430000      0.0084181
     14.2440000      0.0084166
     14.2450000      0.0084137
     14.2460000      0.0084160
     14.2470000      0.0084207
     14.2480000      0.0084174
     14.2490000      0.0084145
     14.2500000      0.0084157
     14.2510000      0.0084094
     14.2520000      0.0084241
     14.2530000      0.0084154
     14.2540000      0.0084198
     14.2550000      0.0084174
     14.2560000      0.0084198
     14.2570000      0.0084161
     14.2580000      0.0084187
     14.2590000      0.0084197
     14.2600000      0.0084174
     14.2610000      0.0084192
     14.2620000      0.0084173
     14.2630000      0.0084176
     14.2640000      0.0084186
     14.2650000      0.0084176
     14.2660000      0.0084184
     14.2670000      0.0084157
     14.2680000      0.0084177
     14.2690000      0.0084194
     14.2700000      0.0084175
     14.2710000      0.0084184
     14.2720000      0.0084179
     14.2730000      0.0084189
     14.2740000      0.0084212
     14.2750000      0.0084207
     14.2760000      0.0084237
     14.2770000      0.0084186
     14.2780000      0.0084183
     14.2790000      0.0084249
     14.2800000      0.0084212
     14.2810000      0.0084227
     14.2820000      0.0084205
     14.2830000      0.0084261
     14.2840000      0.0084276
     14.2850000      0.0084224
     14.2860000      0.0084293
     14.2870000      0.0084298
     14.2880000      0.0084244
     14.2890000      0.0084234
     14.2900000      0.0084263
     14.2910000      0.0084262
     14.2920000      0.0084299
     14.2930000      0.0084207
     14.2940000      0.0084240
     14.2950000      0.0084330
     14.2960000      0.0084281
     14.2970000      0.0084307
     14.2980000      0.0084303
     14.2990000      0.0084288
     14.3000000      0.0084351
     14.3010000      0.0084335
     14.3020000      0.0084344
     14.3030000      0.0084318
     14.3040000      0.0084318
     14.3050000      0.0084425
     14.3060000      0.0084384
     14.3070000      0.0084372
     14.3080000      0.0084397
     14.3090000      0.0084414
     14.3100000      0.0084335
     14.3110000      0.0084362
     14.3120000      0.0084352
     14.3130000      0.0084373
     14.3140000      0.0084296
     14.3150000      0.0084452
     14.3160000      0.0084374
     14.3170000      0.0084327
     14.3180000      0.0084340
     14.3190000      0.0084330
     14.3200000      0.0084340
     14.3210000      0.0084410
     14.3220000      0.0084390
     14.3230000      0.0084321
     14.3240000      0.0084387
     14.3250000      0.0084360
     14.3260000      0.0084409
     14.3270000      0.0084427
     14.3280000      0.0084402
     14.3290000      0.0084440
     14.3300000      0.0084407
     14.3310000      0.0084443
     14.3320000      0.0084475
     14.3330000      0.0084376
     14.3340000      0.0084405
     14.3350000      0.0084476
     14.3360000      0.0084367
     14.3370000      0.0084474
     14.3380000      0.0084429
     14.3390000      0.0084355
     14.3400000      0.0084514
     14.3410000      0.0084426
     14.3420000      0.0084478
     14.3430000      0.0084426
     14.3440000      0.0084392
     14.3450000      0.0084381
     14.3460000      0.0084495
     14.3470000      0.0084428
     14.3480000      0.0084451
     14.3490000      0.0084392
     14.3500000      0.0084464
     14.3510000      0.0084440
     14.3520000      0.0084451
     14.3530000      0.0084484
     14.3540000      0.0084439
     14.3550000      0.0084508
     14.3560000      0.0084501
     14.3570000      0.0084451
     14.3580000      0.0084439
     14.3590000      0.0084534
     14.3600000      0.0084482
     14.3610000      0.0084505
     14.3620000      0.0084495
     14.3630000      0.0084473
     14.3640000      0.0084527
     14.3650000      0.0084527
     14.3660000      0.0084515
     14.3670000      0.0084487
     14.3680000      0.0084568
     14.3690000      0.0084522
     14.3700000      0.0084550
     14.3710000      0.0084465
     14.3720000      0.0084502
     14.3730000      0.0084468
     14.3740000      0.0084529
     14.3750000      0.0084462
     14.3760000      0.0084531
     14.3770000      0.0084528
     14.3780000      0.0084521
     14.3790000      0.0084576
     14.3800000      0.0084512
     14.3810000      0.0084534
     14.3820000      0.0084494
     14.3830000      0.0084505
     14.3840000      0.0084504
     14.3850000      0.0084545
     14.3860000      0.0084523
     14.3870000      0.0084527
     14.3880000      0.0084519
     14.3890000      0.0084553
     14.3900000      0.0084528
     14.3910000      0.0084499
     14.3920000      0.0084599
     14.3930000      0.0084567
     14.3940000      0.0084567
     14.3950000      0.0084658
     14.3960000      0.0084574
     14.3970000      0.0084598
     14.3980000      0.0084563
     14.3990000      0.0084624
     14.4000000      0.0084581
     14.4010000      0.0084631
     14.4020000      0.0084640
     14.4030000      0.0084618
     14.4040000      0.0084619
     14.4050000      0.0084631
     14.4060000      0.0084559
     14.4070000      0.0084595
     14.4080000      0.0084645
     14.4090000      0.0084656
     14.4100000      0.0084607
     14.4110000      0.0084677
     14.4120000      0.0084620
     14.4130000      0.0084605
     14.4140000      0.0084661
     14.4150000      0.0084639
     14.4160000      0.0084667
     14.4170000      0.0084644
     14.4180000      0.0084686
     14.4190000      0.0084624
     14.4200000      0.0084619
     14.4210000      0.0084663
     14.4220000      0.0084693
     14.4230000      0.0084682
     14.4240000      0.0084639
     14.4250000      0.0084675
     14.4260000      0.0084637
     14.4270000      0.0084635
     14.4280000      0.0084689
     14.4290000      0.0084682
     14.4300000      0.0084672
     14.4310000      0.0084650
     14.4320000      0.0084707
     14.4330000      0.0084649
     14.4340000      0.0084686
     14.4350000      0.0084700
     14.4360000      0.0084672
     14.4370000      0.0084725
     14.4380000      0.0084746
     14.4390000      0.0084722
     14.4400000      0.0084748
     14.4410000      0.0084721
     14.4420000      0.0084721
     14.4430000      0.0084676
     14.4440000      0.0084713
     14.4450000      0.0084718
     14.4460000      0.0084769
     14.4470000      0.0084719
     14.4480000      0.0084755
     14.4490000      0.0084661
     14.4500000      0.0084815
     14.4510000      0.0084795
     14.4520000      0.0084762
     14.4530000      0.0084759
     14.4540000      0.0084768
     14.4550000      0.0084735
     14.4560000      0.0084733
     14.4570000      0.0084834
     14.4580000      0.0084758
     14.4590000      0.0084856
     14.4600000      0.0084776
     14.4610000      0.0084798
     14.4620000      0.0084802
     14.4630000      0.0084763
     14.4640000      0.0084766
     14.4650000      0.0084798
     14.4660000      0.0084788
     14.4670000      0.0084853
     14.4680000      0.0084782
     14.4690000      0.0084818
     14.4700000      0.0084801
     14.4710000      0.0084867
     14.4720000      0.0084818
     14.4730000      0.0084734
     14.4740000      0.0084860
     14.4750000      0.0084765
     14.4760000      0.0084783
     14.4770000      0.0084784
     14.4780000      0.0084766
     14.4790000      0.0084797
     14.4800000      0.0084818
     14.4810000      0.0084842
     14.4820000      0.0084838
     14.4830000      0.0084819
     14.4840000      0.0084837
     14.4850000      0.0084847
     14.4860000      0.0084834
     14.4870000      0.0084807
     14.4880000      0.0084840
     14.4890000      0.0084813
     14.4900000      0.0084819
     14.4910000      0.0084839
     14.4920000      0.0084847
     14.4930000      0.0084849
     14.4940000      0.0084819
     14.4950000      0.0084897
     14.4960000      0.0084931
     14.4970000      0.0084842
     14.4980000      0.0084892
     14.4990000      0.0084802
     14.5000000      0.0084879
     14.5010000      0.0084871
     14.5020000      0.0084856
     14.5030000      0.0084929
     14.5040000      0.0084816
     14.5050000      0.0084859
     14.5060000      0.0084830
     14.5070000      0.0084928
     14.5080000      0.0084844
     14.5090000      0.0084887
     14.5100000      0.0084932
     14.5110000      0.0084813
     14.5120000      0.0084860
     14.5130000      0.0084938
     14.5140000      0.0084859
     14.5150000      0.0084915
     14.5160000      0.0084898
     14.5170000      0.0084873
     14.5180000      0.0084897
     14.5190000      0.0084873
     14.5200000      0.0084862
     14.5210000      0.0084876
     14.5220000      0.0084856
     14.5230000      0.0084851
     14.5240000      0.0084836
     14.5250000      0.0084892
     14.5260000      0.0084847
     14.5270000      0.0084845
     14.5280000      0.0084902
     14.5290000      0.0084878
     14.5300000      0.0084868
     14.5310000      0.0084867
     14.5320000      0.0084918
     14.5330000      0.0084840
     14.5340000      0.0084894
     14.5350000      0.0084894
     14.5360000      0.0084939
     14.5370000      0.0084948
     14.5380000      0.0084930
     14.5390000      0.0084984
     14.5400000      0.0084991
     14.5410000      0.0084923
     14.5420000      0.0084954
     14.5430000      0.0084951
     14.5440000      0.0084927
     14.5450000      0.0084963
     14.5460000      0.0084982
     14.5470000      0.0084982
     14.5480000      0.0084951
     14.5490000      0.0084944
     14.5500000      0.0084938
     14.5510000      0.0085067
     14.5520000      0.0084948
     14.5530000      0.0084971
     14.5540000      0.0085002
     14.5550000      0.0084976
     14.5560000      0.0085023
     14.5570000      0.0085006
     14.5580000      0.0085038
     14.5590000      0.0084998
     14.5600000      0.0085058
     14.5610000      0.0085033
     14.5620000      0.0085083
     14.5630000      0.0085060
     14.5640000      0.0085015
     14.5650000      0.0085029
     14.5660000      0.0085050
     14.5670000      0.0085066
     14.5680000      0.0085037
     14.5690000      0.0085024
     14.5700000      0.0085069
     14.5710000      0.0085057
     14.5720000      0.0085047
     14.5730000      0.0085093
     14.5740000      0.0085024
     14.5750000      0.0085042
     14.5760000      0.0085038
     14.5770000      0.0085065
     14.5780000      0.0085071
     14.5790000      0.0085101
     14.5800000      0.0085062
     14.5810000      0.0085069
     14.5820000      0.0085031
     14.5830000      0.0085106
     14.5840000      0.0085098
     14.5850000      0.0085072
     14.5860000      0.0085092
     14.5870000      0.0085086
     14.5880000      0.0085118
     14.5890000      0.0085114
     14.5900000      0.0085167
     14.5910000      0.0085145
     14.5920000      0.0085133
     14.5930000      0.0085101
     14.5940000      0.0085075
     14.5950000      0.0085131
     14.5960000      0.0085185
     14.5970000      0.0085180
     14.5980000      0.0085162
     14.5990000      0.0085124
     14.6000000      0.0085158
     14.6010000      0.0085163
     14.6020000      0.0085187
     14.6030000      0.0085213
     14.6040000      0.0085186
     14.6050000      0.0085147
     14.6060000      0.0085268
     14.6070000      0.0085142
     14.6080000      0.0085152
     14.6090000      0.0085224
     14.6100000      0.0085172
     14.6110000      0.0085204
     14.6120000      0.0085224
     14.6130000      0.0085206
     14.6140000      0.0085265
     14.6150000      0.0085206
     14.6160000      0.0085267
     14.6170000      0.0085234
     14.6180000      0.0085276
     14.6190000      0.0085254
     14.6200000      0.0085208
     14.6210000      0.0085280
     14.6220000      0.0085190
     14.6230000      0.0085267
     14.6240000      0.0085208
     14.6250000      0.0085222
     14.6260000      0.0085213
     14.6270000      0.0085213
     14.6280000      0.0085220
     14.6290000      0.0085237
     14.6300000      0.0085207
     14.6310000      0.0085258
     14.6320000      0.0085248
     14.6330000      0.0085246
     14.6340000      0.0085266
     14.6350000      0.0085244
     14.6360000      0.0085206
     14.6370000      0.0085263
     14.6380000      0.0085251
     14.6390000      0.0085281
     14.6400000      0.0085268
     14.6410000      0.0085264
     14.6420000      0.0085241
     14.6430000      0.0085292
     14.6440000      0.0085250
     14.6450000      0.0085270
     14.6460000      0.0085241
     14.6470000      0.0085305
     14.6480000      0.0085267
     14.6490000      0.0085302
     14.6500000      0.0085275
     14.6510000      0.0085281
     14.6520000      0.0085284
     14.6530000      0.0085301
     14.6540000      0.0085341
     14.6550000      0.0085291
     14.6560000      0.0085313
     14.6570000      0.0085304
     14.6580000      0.0085284
     14.6590000      0.0085339
     14.6600000      0.0085302
     14.6610000      0.0085299
     14.6620000      0.0085311
     14.6630000      0.0085381
     14.6640000      0.0085342
     14.6650000      0.0085346
     14.6660000      0.0085313
     14.6670000      0.0085333
     14.6680000      0.0085347
     14.6690000      0.0085408
     14.6700000      0.0085329
     14.6710000      0.0085403
     14.6720000      0.0085320
     14.6730000      0.0085356
     14.6740000      0.0085411
     14.6750000      0.0085359
     14.6760000      0.0085385
     14.6770000      0.0085376
     14.6780000      0.0085422
     14.6790000      0.0085390
     14.6800000      0.0085411
     14.6810000      0.0085384
     14.6820000      0.0085403
     14.6830000      0.0085449
     14.6840000      0.0085351
     14.6850000      0.0085462
     14.6860000      0.0085377
     14.6870000      0.0085418
     14.6880000      0.0085420
     14.6890000      0.0085420
     14.6900000      0.0085431
     14.6910000      0.0085440
     14.6920000      0.0085475
     14.6930000      0.0085400
     14.6940000      0.0085478
     14.6950000      0.0085529
     14.6960000      0.0085453
     14.6970000      0.0085520
     14.6980000      0.0085527
     14.6990000      0.0085511
     14.7000000      0.0085481
     14.7010000      0.0085442
     14.7020000      0.0085530
     14.7030000      0.0085455
     14.7040000      0.0085441
     14.7050000      0.0085481
     14.7060000      0.0085493
     14.7070000      0.0085514
     14.7080000      0.0085451
     14.7090000      0.0085448
     14.7100000      0.0085467
     14.7110000      0.0085491
     14.7120000      0.0085446
     14.7130000      0.0085462
     14.7140000      0.0085436
     14.7150000      0.0085492
     14.7160000      0.0085472
     14.7170000      0.0085436
     14.7180000      0.0085497
     14.7190000      0.0085469
     14.7200000      0.0085477
     14.7210000      0.0085449
     14.7220000      0.0085510
     14.7230000      0.0085511
     14.7240000      0.0085492
     14.7250000      0.0085504
     14.7260000      0.0085503
     14.7270000      0.0085486
     14.7280000      0.0085460
     14.7290000      0.0085543
     14.7300000      0.0085465
     14.7310000      0.0085524
     14.7320000      0.0085498
     14.7330000      0.0085487
     14.7340000      0.0085490
     14.7350000      0.0085514
     14.7360000      0.0085509
     14.7370000      0.0085525
     14.7380000      0.0085563
     14.7390000      0.0085571
     14.7400000      0.0085584
     14.7410000      0.0085582
     14.7420000      0.0085603
     14.7430000      0.0085566
     14.7440000      0.0085523
     14.7450000      0.0085579
     14.7460000      0.0085488
     14.7470000      0.0085560
     14.7480000      0.0085570
     14.7490000      0.0085562
     14.7500000      0.0085552
     14.7510000      0.0085603
     14.7520000      0.0085534
     14.7530000      0.0085572
     14.7540000      0.0085576
     14.7550000      0.0085542
     14.7560000      0.0085545
     14.7570000      0.0085595
     14.7580000      0.0085561
     14.7590000      0.0085544
     14.7600000      0.0085646
     14.7610000      0.0085600
     14.7620000      0.0085602
     14.7630000      0.0085571
     14.7640000      0.0085591
     14.7650000      0.0085625
     14.7660000      0.0085603
     14.7670000      0.0085642
     14.7680000      0.0085602
     14.7690000      0.0085638
     14.7700000      0.0085586
     14.7710000      0.0085615
     14.7720000      0.0085598
     14.7730000      0.0085625
     14.7740000      0.0085650
     14.7750000      0.0085608
     14.7760000      0.0085736
     14.7770000      0.0085643
     14.7780000      0.0085606
     14.7790000      0.0085640
     14.7800000      0.0085614
     14.7810000      0.0085598
     14.7820000      0.0085668
     14.7830000      0.0085649
     14.7840000      0.0085608
     14.7850000      0.0085670
     14.7860000      0.0085642
     14.7870000      0.0085647
     14.7880000      0.0085664
     14.7890000      0.0085648
     14.7900000      0.0085675
     14.7910000      0.0085612
     14.7920000      0.0085702
     14.7930000      0.0085652
     14.7940000      0.0085663
     14.7950000      0.0085664
     14.7960000      0.0085669
     14.7970000      0.0085643
     14.7980000      0.0085720
     14.7990000      0.0085655
     14.8000000      0.0085721
     14.8010000      0.0085707
     14.8020000      0.0085686
     14.8030000      0.0085690
     14.8040000      0.0085681
     14.8050000      0.0085684
     14.8060000      0.0085730
     14.8070000      0.0085676
     14.8080000      0.0085726
     14.8090000      0.0085668
     14.8100000      0.0085691
     14.8110000      0.0085719
     14.8120000      0.0085627
     14.8130000      0.0085694
     14.8140000      0.0085687
     14.8150000      0.0085696
     14.8160000      0.0085726
     14.8170000      0.0085701
     14.8180000      0.0085713
     14.8190000      0.0085685
     14.8200000      0.0085694
     14.8210000      0.0085691
     14.8220000      0.0085688
     14.8230000      0.0085725
     14.8240000      0.0085755
     14.8250000      0.0085691
     14.8260000      0.0085718
     14.8270000      0.0085769
     14.8280000      0.0085683
     14.8290000      0.0085744
     14.8300000      0.0085776
     14.8310000      0.0085703
     14.8320000      0.0085743
     14.8330000      0.0085792
     14.8340000      0.0085766
     14.8350000      0.0085803
     14.8360000      0.0085759
     14.8370000      0.0085800
     14.8380000      0.0085751
     14.8390000      0.0085838
     14.8400000      0.0085825
     14.8410000      0.0085821
     14.8420000      0.0085765
     14.8430000      0.0085771
     14.8440000      0.0085827
     14.8450000      0.0085813
     14.8460000      0.0085819
     14.8470000      0.0085864
     14.8480000      0.0085823
     14.8490000      0.0085854
     14.8500000      0.0085819
     14.8510000      0.0085787
     14.8520000      0.0085837
     14.8530000      0.0085862
     14.8540000      0.0085826
     14.8550000      0.0085925
     14.8560000      0.0085910
     14.8570000      0.0085877
     14.8580000      0.0085904
     14.8590000      0.0085844
     14.8600000      0.0085879
     14.8610000      0.0085895
     14.8620000      0.0085852
     14.8630000      0.0085869
     14.8640000      0.0085838
     14.8650000      0.0085848
     14.8660000      0.0085868
     14.8670000      0.0085869
     14.8680000      0.0085778
     14.8690000      0.0085860
     14.8700000      0.0085897
     14.8710000      0.0085869
     14.8720000      0.0085825
     14.8730000      0.0085842
     14.8740000      0.0085855
     14.8750000      0.0085930
     14.8760000      0.0085881
     14.8770000      0.0085886
     14.8780000      0.0085929
     14.8790000      0.0085949
     14.8800000      0.0085909
     14.8810000      0.0085886
     14.8820000      0.0085947
     14.8830000      0.0085935
     14.8840000      0.0085942
     14.8850000      0.0085989
     14.8860000      0.0085980
     14.8870000      0.0085969
     14.8880000      0.0085964
     14.8890000      0.0085986
     14.8900000      0.0085985
     14.8910000      0.0085946
     14.8920000      0.0085970
     14.8930000      0.0085939
     14.8940000      0.0085951
     14.8950000      0.0085952
     14.8960000      0.0086015
     14.8970000      0.0085944
     14.8980000      0.0085971
     14.8990000      0.0086031
     14.9000000      0.0085940
     14.9010000      0.0086018
     14.9020000      0.0085940
     14.9030000      0.0086038
     14.9040000      0.0085930
     14.9050000      0.0086055
     14.9060000      0.0086015
     14.9070000      0.0086042
     14.9080000      0.0086018
     14.9090000      0.0086005
     14.9100000      0.0086069
     14.9110000      0.0085962
     14.9120000      0.0086086
     14.9130000      0.0085986
     14.9140000      0.0086008
     14.9150000      0.0086054
     14.9160000      0.0085967
     14.9170000      0.0086040
     14.9180000      0.0086080
     14.9190000      0.0086004
     14.9200000      0.0086052
     14.9210000      0.0086045
     14.9220000      0.0086043
     14.9230000      0.0086029
     14.9240000      0.0086013
     14.9250000      0.0086071
     14.9260000      0.0086044
     14.9270000      0.0086065
     14.9280000      0.0086081
     14.9290000      0.0086073
     14.9300000      0.0086059
     14.9310000      0.0086042
     14.9320000      0.0086052
     14.9330000      0.0086047
     14.9340000      0.0086057
     14.9350000      0.0086017
     14.9360000      0.0086051
     14.9370000      0.0086116
     14.9380000      0.0086065
     14.9390000      0.0086079
     14.9400000      0.0086047
     14.9410000      0.0086093
     14.9420000      0.0086078
     14.9430000      0.0086079
     14.9440000      0.0086092
     14.9450000      0.0086077
     14.9460000      0.0086074
     14.9470000      0.0086042
     14.9480000      0.0086058
     14.9490000      0.0086030
     14.9500000      0.0086052
     14.9510000      0.0086072
     14.9520000      0.0086045
     14.9530000      0.0086035
     14.9540000      0.0086051
     14.9550000      0.0086091
     14.9560000      0.0086073
     14.9570000      0.0086067
     14.9580000      0.0086061
     14.9590000      0.0086058
     14.9600000      0.0086049
     14.9610000      0.0086059
     14.9620000      0.0086019
     14.9630000      0.0086093
     14.9640000      0.0086052
     14.9650000      0.0086048
     14.9660000      0.0086031
     14.9670000      0.0086122
     14.9680000      0.0086085
     14.9690000      0.0086116
     14.9700000      0.0086097
     14.9710000      0.0086095
     14.9720000      0.0086082
     14.9730000      0.0086126
     14.9740000      0.0086092
     14.9750000      0.0086087
     14.9760000      0.0086077
     14.9770000      0.0086108
     14.9780000      0.0086112
     14.9790000      0.0086106
     14.9800000      0.0086156
     14.9810000      0.0086086
     14.9820000      0.0086114
     14.9830000      0.0086170
     14.9840000      0.0086137
     14.9850000      0.0086144
     14.9860000      0.0086105
     14.9870000      0.0086086
     14.9880000      0.0086160
     14.9890000      0.0086114
     14.9900000      0.0086075
     14.9910000      0.0086111
     14.9920000      0.0086130
     14.9930000      0.0086135
     14.9940000      0.0086159
     14.9950000      0.0086071
     14.9960000      0.0086120
     14.9970000      0.0086111
     14.9980000      0.0086119
     14.9990000      0.0086181


==> gnuplot1/exam2/weight/imc-4w-weight.dat <==
      0.0000000      0.0001215
      0.0010000      0.0001341
      0.0020000      0.0001485
      0.0030000      0.0001612
      0.0040000      0.0001737
      0.0050000      0.0001848
      0.0060000      0.0001964
      0.0070000      0.0002063
      0.0080000      0.0002169
      0.0090000      0.0002262
      0.0100000      0.0002359
      0.0110000      0.0002450
      0.0120000      0.0002532
      0.0130000      0.0002623
      0.0140000      0.0002704
      0.0150000      0.0002781
      0.0160000      0.0002871
      0.0170000      0.0002933
      0.0180000      0.0003014
      0.0190000      0.0003092
      0.0200000      0.0003168
      0.0210000      0.0003232
      0.0220000      0.0003301
      0.0230000      0.0003372
      0.0240000      0.0003428
      0.0250000      0.0003496
      0.0260000      0.0003570
      0.0270000      0.0003629
      0.0280000      0.0003687
      0.0290000      0.0003759
      0.0300000      0.0003816
      0.0310000      0.0003878
      0.0320000      0.0003932
      0.0330000      0.0003985
      0.0340000      0.0004051
      0.0350000      0.0004116
      0.0360000      0.0004164
      0.0370000      0.0004218
      0.0380000      0.0004276
      0.0390000      0.0004332
      0.0400000      0.0004389
      0.0410000      0.0004430
      0.0420000      0.0004486
      0.0430000      0.0004539
      0.0440000      0.0004592
      0.0450000      0.0004634
      0.0460000      0.0004688
      0.0470000      0.0004745
      0.0480000      0.0004788
      0.0490000      0.0004837
      0.0500000      0.0004891
      0.0510000      0.0004929
      0.0520000      0.0004984
      0.0530000      0.0005025
      0.0540000      0.0005077
      0.0550000      0.0005119
      0.0560000      0.0005169
      0.0570000      0.0005213
      0.0580000      0.0005249
      0.0590000      0.0005298
      0.0600000      0.0005335
      0.0610000      0.0005393
      0.0620000      0.0005434
      0.0630000      0.0005474
      0.0640000      0.0005521
      0.0650000      0.0005565
      0.0660000      0.0005606
      0.0670000      0.0005647
      0.0680000      0.0005693
      0.0690000      0.0005729
      0.0700000      0.0005771
      0.0710000      0.0005804
      0.0720000      0.0005859
      0.0730000      0.0005907
      0.0740000      0.0005944
      0.0750000      0.0005964
      0.0760000      0.0006020
      0.0770000      0.0006046
      0.0780000      0.0006107
      0.0790000      0.0006135
      0.0800000      0.0006181
      0.0810000      0.0006218
      0.0820000      0.0006257
      0.0830000      0.0006292
      0.0840000      0.0006327
      0.0850000      0.0006370
      0.0860000      0.0006418
      0.0870000      0.0006442
      0.0880000      0.0006473
      0.0890000      0.0006515
      0.0900000      0.0006552
      0.0910000      0.0006589
      0.0920000      0.0006626
      0.0930000      0.0006667
      0.0940000      0.0006692
      0.0950000      0.0006729
      0.0960000      0.0006760
      0.0970000      0.0006803
      0.0980000      0.0006835
      0.0990000      0.0006863
      0.1000000      0.0006913
      0.1010000      0.0006932
      0.1020000      0.0006984
      0.1030000      0.0007016
      0.1040000      0.0007049
      0.1050000      0.0007080
      0.1060000      0.0007097
      0.1070000      0.0007149
      0.1080000      0.0007163
      0.1090000      0.0007224
      0.1100000      0.0007235
      0.1110000      0.0007281
      0.1120000      0.0007311
      0.1130000      0.0007340
      0.1140000      0.0007383
      0.1150000      0.0007404
      0.1160000      0.0007442
      0.1170000      0.0007456
      0.1180000      0.0007505
      0.1190000      0.0007530
      0.1200000      0.0007576
      0.1210000      0.0007595
      0.1220000      0.0007622
      0.1230000      0.0007645
      0.1240000      0.0007686
      0.1250000      0.0007734
      0.1260000      0.0007750
      0.1270000      0.0007778
      0.1280000      0.0007818
      0.1290000      0.0007850
      0.1300000      0.0007873
      0.1310000      0.0007908
      0.1320000      0.0007941
      0.1330000      0.0007960
      0.1340000      0.0008009
      0.1350000      0.0008011
      0.1360000      0.0008057
      0.1370000      0.0008100
      0.1380000      0.0008119
      0.1390000      0.0008144
      0.1400000      0.0008174
      0.1410000      0.0008206
      0.1420000      0.0008236
      0.1430000      0.0008259
      0.1440000      0.0008288
      0.1450000      0.0008334
      0.1460000      0.0008362
      0.1470000      0.0008359
      0.1480000      0.0008429
      0.1490000      0.0008434
      0.1500000      0.0008486
      0.1510000      0.0008528
      0.1520000      0.0008547
      0.1530000      0.0008571
      0.1540000      0.0008591
      0.1550000      0.0008598
      0.1560000      0.0008666
      0.1570000      0.0008670
      0.1580000      0.0008708
      0.1590000      0.0008727
      0.1600000      0.0008741
      0.1610000      0.0008773
      0.1620000      0.0008800
      0.1630000      0.0008859
      0.1640000      0.0008866
      0.1650000      0.0008880
      0.1660000      0.0008937
      0.1670000      0.0008957
      0.1680000      0.0008988
      0.1690000      0.0009008
      0.1700000      0.0009037
      0.1710000      0.0009075
      0.1720000      0.0009090
      0.1730000      0.0009105
      0.1740000      0.0009146
      0.1750000      0.0009163
      0.1760000      0.0009189
      0.1770000      0.0009208
      0.1780000      0.0009250
      0.1790000      0.0009284
      0.1800000      0.0009311
      0.1810000      0.0009318
      0.1820000      0.0009353
      0.1830000      0.0009379
      0.1840000      0.0009415
      0.1850000      0.0009425
      0.1860000      0.0009462
      0.1870000      0.0009484
      0.1880000      0.0009490
      0.1890000      0.0009544
      0.1900000      0.0009550
      0.1910000      0.0009590
      0.1920000      0.0009605
      0.1930000      0.0009640
      0.1940000      0.0009654
      0.1950000      0.0009689
      0.1960000      0.0009717
      0.1970000      0.0009738
      0.1980000      0.0009729
      0.1990000      0.0009812
      0.2000000      0.0009812
      0.2010000      0.0009833
      0.2020000      0.0009852
      0.2030000      0.0009887
      0.2040000      0.0009916
      0.2050000      0.0009925
      0.2060000      0.0009958
      0.2070000      0.0009976
      0.2080000      0.0010001
      0.2090000      0.0010038
      0.2100000      0.0010070
      0.2110000      0.0010077
      0.2120000      0.0010099
      0.2130000      0.0010131
      0.2140000      0.0010158
      0.2150000      0.0010183
      0.2160000      0.0010180
      0.2170000      0.0010213
      0.2180000      0.0010259
      0.2190000      0.0010283
      0.2200000      0.0010283
      0.2210000      0.0010328
      0.2220000      0.0010342
      0.2230000      0.0010359
      0.2240000      0.0010380
      0.2250000      0.0010405
      0.2260000      0.0010443
      0.2270000      0.0010460
      0.2280000      0.0010479
      0.2290000      0.0010501
      0.2300000      0.0010536
      0.2310000      0.0010553
      0.2320000      0.0010576
      0.2330000      0.0010610
      0.2340000      0.0010613
      0.2350000      0.0010643
      0.2360000      0.0010674
      0.2370000      0.0010707
      0.2380000      0.0010715
      0.2390000      0.0010739
      0.2400000      0.0010764
      0.2410000      0.0010805
      0.2420000      0.0010812
      0.2430000      0.0010839
      0.2440000      0.0010862
      0.2450000      0.0010889
      0.2460000      0.0010898
      0.2470000      0.0010924
      0.2480000      0.0010948
      0.2490000      0.0010974
      0.2500000      0.0010979
      0.2510000      0.0010998
      0.2520000      0.0011054
      0.2530000      0.0011074
      0.2540000      0.0011077
      0.2550000      0.0011113
      0.2560000      0.0011137
      0.2570000      0.0011160
      0.2580000      0.0011175
      0.2590000      0.0011199
      0.2600000      0.0011242
      0.2610000      0.0011258
      0.2620000      0.0011274
      0.2630000      0.0011304
      0.2640000      0.0011321
      0.2650000      0.0011321
      0.2660000      0.0011349
      0.2670000      0.0011345
      0.2680000      0.0011396
      0.2690000      0.0011406
      0.2700000      0.0011417
      0.2710000      0.0011454
      0.2720000      0.0011464
      0.2730000      0.0011496
      0.2740000      0.0011518
      0.2750000      0.0011525
      0.2760000      0.0011538
      0.2770000      0.0011600
      0.2780000      0.0011590
      0.2790000      0.0011602
      0.2800000      0.0011662
      0.2810000      0.0011659
      0.2820000      0.0011681
      0.2830000      0.0011697
      0.2840000      0.0011714
      0.2850000      0.0011743
      0.2860000      0.0011762
      0.2870000      0.0011773
      0.2880000      0.0011808
      0.2890000      0.0011825
      0.2900000      0.0011858
      0.2910000      0.0011886
      0.2920000      0.0011898
      0.2930000      0.0011904
      0.2940000      0.0011972
      0.2950000      0.0011985
      0.2960000      0.0011972
      0.2970000      0.0011969
      0.2980000      0.0012009
      0.2990000      0.0012052
      0.3000000      0.0012062
      0.3010000      0.0012090
      0.3020000      0.0012108
      0.3030000      0.0012115
      0.3040000      0.0012139
      0.3050000      0.0012167
      0.3060000      0.0012205
      0.3070000      0.0012200
      0.3080000      0.0012260
      0.3090000      0.0012251
      0.3100000      0.0012257
      0.3110000      0.0012312
      0.3120000      0.0012299
      0.3130000      0.0012311
      0.3140000      0.0012365
      0.3150000      0.0012358
      0.3160000      0.0012379
      0.3170000      0.0012411
      0.3180000      0.0012447
      0.3190000      0.0012426
      0.3200000      0.0012474
      0.3210000      0.0012490
      0.3220000      0.0012491
      0.3230000      0.0012522
      0.3240000      0.0012541
      0.3250000      0.0012566
      0.3260000      0.0012572
      0.3270000      0.0012614
      0.3280000      0.0012638
      0.3290000      0.0012652
      0.3300000      0.0012679
      0.3310000      0.0012678
      0.3320000      0.0012698
      0.3330000      0.0012722
      0.3340000      0.0012751
      0.3350000      0.0012751
      0.3360000      0.0012763
      0.3370000      0.0012812
      0.3380000      0.0012790
      0.3390000      0.0012835
      0.3400000      0.0012827
      0.3410000      0.0012886
      0.3420000      0.0012881
      0.3430000      0.0012901
      0.3440000      0.0012904
      0.3450000      0.0012951
      0.3460000      0.0012930
      0.3470000      0.0012963
      0.3480000      0.0012978
      0.3490000      0.0012992
      0.3500000      0.0013014
      0.3510000      0.0013058
      0.3520000      0.0013039
      0.3530000      0.0013078
      0.3540000      0.0013093
      0.3550000      0.0013137
      0.3560000      0.0013161
      0.3570000      0.0013153
      0.3580000      0.0013202
      0.3590000      0.0013196
      0.3600000      0.0013215
      0.3610000      0.0013249
      0.3620000      0.0013279
      0.3630000      0.0013314
      0.3640000      0.0013313
      0.3650000      0.0013332
      0.3660000      0.0013344
      0.3670000      0.0013374
      0.3680000      0.0013400
      0.3690000      0.0013444
      0.3700000      0.0013466
      0.3710000      0.0013450
      0.3720000      0.0013481
      0.3730000      0.0013501
      0.3740000      0.0013524
      0.3750000      0.0013530
      0.3760000      0.0013577
      0.3770000      0.0013591
      0.3780000      0.0013589
      0.3790000      0.0013581
      0.3800000      0.0013612
      0.3810000      0.0013624
      0.3820000      0.0013668
      0.3830000      0.0013663
      0.3840000      0.0013680
      0.3850000      0.0013686
      0.3860000      0.0013715
      0.3870000      0.0013747
      0.3880000      0.0013763
      0.3890000      0.0013781
      0.3900000      0.0013820
      0.3910000      0.0013796
      0.3920000      0.0013830
      0.3930000      0.0013840
      0.3940000      0.0013862
      0.3950000      0.0013884
      0.3960000      0.0013927
      0.3970000      0.0013927
      0.3980000      0.0013934
      0.3990000      0.0013970
      0.4000000      0.0013985
      0.4010000      0.0013981
      0.4020000      0.0013986
      0.4030000      0.0014023
      0.4040000      0.0014045
      0.4050000      0.0014085
      0.4060000      0.0014105
      0.4070000      0.0014110
      0.4080000      0.0014156
      0.4090000      0.0014166
      0.4100000      0.0014133
      0.4110000      0.0014170
      0.4120000      0.0014184
      0.4130000      0.0014185
      0.4140000      0.0014239
      0.4150000      0.0014259
      0.4160000      0.0014267
      0.4170000      0.0014247
      0.4180000      0.0014291
      0.4190000      0.0014286
      0.4200000      0.0014338
      0.4210000      0.0014339
      0.4220000      0.0014352
      0.4230000      0.0014374
      0.4240000      0.0014385
      0.4250000      0.0014387
      0.4260000      0.0014415
      0.4270000      0.0014433
      0.4280000      0.0014465
      0.4290000      0.0014488
      0.4300000      0.0014505
      0.4310000      0.0014522
      0.4320000      0.0014566
      0.4330000      0.0014541
      0.4340000      0.0014553
      0.4350000      0.0014569
      0.4360000      0.0014595
      0.4370000      0.0014627
      0.4380000      0.0014662
      0.4390000      0.0014671
      0.4400000      0.0014671
      0.4410000      0.0014695
      0.4420000      0.0014673
      0.4430000      0.0014705
      0.4440000      0.0014722
      0.4450000      0.0014783
      0.4460000      0.0014752
      0.4470000      0.0014802
      0.4480000      0.0014803
      0.4490000      0.0014802
      0.4500000      0.0014837
      0.4510000      0.0014844
      0.4520000      0.0014883
      0.4530000      0.0014900
      0.4540000      0.0014916
      0.4550000      0.0014938
      0.4560000      0.0014962
      0.4570000      0.0014961
      0.4580000      0.0014965
      0.4590000      0.0014967
      0.4600000      0.0014977
      0.4610000      0.0015011
      0.4620000      0.0015025
      0.4630000      0.0015029
      0.4640000      0.0015047
      0.4650000      0.0015046
      0.4660000      0.0015094
      0.4670000      0.0015103
      0.4680000      0.0015109
      0.4690000      0.0015157
      0.4700000      0.0015160
      0.4710000      0.0015172
      0.4720000      0.0015160
      0.4730000      0.0015208
      0.4740000      0.0015206
      0.4750000      0.0015251
      0.4760000      0.0015262
      0.4770000      0.0015260
      0.4780000      0.0015262
      0.4790000      0.0015290
      0.4800000      0.0015329
      0.4810000      0.0015341
      0.4820000      0.0015339
      0.4830000      0.0015348
      0.4840000      0.0015353
      0.4850000      0.0015407
      0.4860000      0.0015403
      0.4870000      0.0015424
      0.4880000      0.0015449
      0.4890000      0.0015463
      0.4900000      0.0015479
      0.4910000      0.0015510
      0.4920000      0.0015501
      0.4930000      0.0015517
      0.4940000      0.0015532
      0.4950000      0.0015584
      0.4960000      0.0015573
      0.4970000      0.0015620
      0.4980000      0.0015621
      0.4990000      0.0015622
      0.5000000      0.0015640
      0.5010000      0.0015645
      0.5020000      0.0015669
      0.5030000      0.0015663
      0.5040000      0.0015698
      0.5050000      0.0015702
      0.5060000      0.0015750
      0.5070000      0.0015769
      0.5080000      0.0015782
      0.5090000      0.0015776
      0.5100000      0.0015811
      0.5110000      0.0015840
      0.5120000      0.0015871
      0.5130000      0.0015845
      0.5140000      0.0015857
      0.5150000      0.0015906
      0.5160000      0.0015910
      0.5170000      0.0015894
      0.5180000      0.0015910
      0.5190000      0.0015975
      0.5200000      0.0015949
      0.5210000      0.0015985
      0.5220000      0.0016010
      0.5230000      0.0016019
      0.5240000      0.0016010
      0.5250000      0.0016095
      0.5260000      0.0016060
      0.5270000      0.0016070
      0.5280000      0.0016128
      0.5290000      0.0016113
      0.5300000      0.0016148
      0.5310000      0.0016188
      0.5320000      0.0016189
      0.5330000      0.0016198
      0.5340000      0.0016219
      0.5350000      0.0016219
      0.5360000      0.0016197
      0.5370000      0.0016203
      0.5380000      0.0016287
      0.5390000      0.0016257
      0.5400000      0.0016275
      0.5410000      0.0016294
      0.5420000      0.0016348
      0.5430000      0.0016334
      0.5440000      0.0016316
      0.5450000      0.0016336
      0.5460000      0.0016360
      0.5470000      0.0016364
      0.5480000      0.0016389
      0.5490000      0.0016387
      0.5500000      0.0016385
      0.5510000      0.0016407
      0.5520000      0.0016431
      0.5530000      0.0016460
      0.5540000      0.0016446
      0.5550000      0.0016491
      0.5560000      0.0016496
      0.5570000      0.0016531
      0.5580000      0.0016535
      0.5590000      0.0016541
      0.5600000      0.0016581
      0.5610000      0.0016546
      0.5620000      0.0016552
      0.5630000      0.0016598
      0.5640000      0.0016622
      0.5650000      0.0016638
      0.5660000      0.0016679
      0.5670000      0.0016674
      0.5680000      0.0016634
      0.5690000      0.0016709
      0.5700000      0.0016681
      0.5710000      0.0016700
      0.5720000      0.0016766
      0.5730000      0.0016717
      0.5740000      0.0016755
      0.5750000      0.0016759
      0.5760000      0.0016824
      0.5770000      0.0016791
      0.5780000      0.0016802
      0.5790000      0.0016816
      0.5800000      0.0016825
      0.5810000      0.0016832
      0.5820000      0.0016835
      0.5830000      0.0016888
      0.5840000      0.0016873
      0.5850000      0.0016924
      0.5860000      0.0016942
      0.5870000      0.0016953
      0.5880000      0.0016954
      0.5890000      0.0016979
      0.5900000      0.0016999
      0.5910000      0.0017020
      0.5920000      0.0016998
      0.5930000      0.0017038
      0.5940000      0.0017014
      0.5950000      0.0017069
      0.5960000      0.0017066
      0.5970000      0.0017057
      0.5980000      0.0017099
      0.5990000      0.0017100
      0.6000000      0.0017127
      0.6010000      0.0017152
      0.6020000      0.0017193
      0.6030000      0.0017175
      0.6040000      0.0017211
      0.6050000      0.0017210
      0.6060000      0.0017203
      0.6070000      0.0017220
      0.6080000      0.0017252
      0.6090000      0.0017233
      0.6100000      0.0017276
      0.6110000      0.0017287
      0.6120000      0.0017298
      0.6130000      0.0017325
      0.6140000      0.0017307
      0.6150000      0.0017348
      0.6160000      0.0017356
      0.6170000      0.0017367
      0.6180000      0.0017360
      0.6190000      0.0017420
      0.6200000      0.0017436
      0.6210000      0.0017429
      0.6220000      0.0017446
      0.6230000      0.0017453
      0.6240000      0.0017458
      0.6250000      0.0017512
      0.6260000      0.0017515
      0.6270000      0.0017515
      0.6280000      0.0017483
      0.6290000      0.0017538
      0.6300000      0.0017558
      0.6310000      0.0017554
      0.6320000      0.0017572
      0.6330000      0.0017589
      0.6340000      0.0017586
      0.6350000      0.0017591
      0.6360000      0.0017627
      0.6370000      0.0017633
      0.6380000      0.0017641
      0.6390000      0.0017682
      0.6400000      0.0017672
      0.6410000      0.0017696
      0.6420000      0.0017726
      0.6430000      0.0017734
      0.6440000      0.0017729
      0.6450000      0.0017741
      0.6460000      0.0017757
      0.6470000      0.0017811
      0.6480000      0.0017822
      0.6490000      0.0017831
      0.6500000      0.0017852
      0.6510000      0.0017863
      0.6520000      0.0017838
      0.6530000      0.0017870
      0.6540000      0.0017877
      0.6550000      0.0017911
      0.6560000      0.0017942
      0.6570000      0.0017959
      0.6580000      0.0017945
      0.6590000      0.0017956
      0.6600000      0.0017989
      0.6610000      0.0017968
      0.6620000      0.0018017
      0.6630000      0.0018051
      0.6640000      0.0018017
      0.6650000      0.0018050
      0.6660000      0.0018057
      0.6670000      0.0018070
      0.6680000      0.0018080
      0.6690000      0.0018129
      0.6700000      0.0018144
      0.6710000      0.0018120
      0.6720000      0.0018132
      0.6730000      0.0018178
      0.6740000      0.0018183
      0.6750000      0.0018181
      0.6760000      0.0018196
      0.6770000      0.0018205
      0.6780000      0.0018209
      0.6790000      0.0018273
      0.6800000      0.0018256
      0.6810000      0.0018290
      0.6820000      0.0018300
      0.6830000      0.0018285
      0.6840000      0.0018304
      0.6850000      0.0018308
      0.6860000      0.0018338
      0.6870000      0.0018352
      0.6880000      0.0018382
      0.6890000      0.0018369
      0.6900000      0.0018404
      0.6910000      0.0018388
      0.6920000      0.0018416
      0.6930000      0.0018453
      0.6940000      0.0018448
      0.6950000      0.0018483
      0.6960000      0.0018503
      0.6970000      0.0018452
      0.6980000      0.0018501
      0.6990000      0.0018530
      0.7000000      0.0018512
      0.7010000      0.0018572
      0.7020000      0.0018537
      0.7030000      0.0018525
      0.7040000      0.0018587
      0.7050000      0.0018562
      0.7060000      0.0018573
      0.7070000      0.0018589
      0.7080000      0.0018623
      0.7090000      0.0018663
      0.7100000      0.0018628
      0.7110000      0.0018611
      0.7120000      0.0018658
      0.7130000      0.0018659
      0.7140000      0.0018683
      0.7150000      0.0018704
      0.7160000      0.0018701
      0.7170000      0.0018708
      0.7180000      0.0018729
      0.7190000      0.0018738
      0.7200000      0.0018768
      0.7210000      0.0018763
      0.7220000      0.0018771
      0.7230000      0.0018793
      0.7240000      0.0018804
      0.7250000      0.0018806
      0.7260000      0.0018844
      0.7270000      0.0018809
      0.7280000      0.0018840
      0.7290000      0.0018826
      0.7300000      0.0018872
      0.7310000      0.0018883
      0.7320000      0.0018948
      0.7330000      0.0018884
      0.7340000      0.0018937
      0.7350000      0.0018897
      0.7360000      0.0018947
      0.7370000      0.0018929
      0.7380000      0.0018953
      0.7390000      0.0018980
      0.7400000      0.0018971
      0.7410000      0.0018957
      0.7420000      0.0019025
      0.7430000      0.0019018
      0.7440000      0.0019070
      0.7450000      0.0019064
      0.7460000      0.0019075
      0.7470000      0.0019102
      0.7480000      0.0019104
      0.7490000      0.0019089
      0.7500000      0.0019127
      0.7510000      0.0019110
      0.7520000      0.0019168
      0.7530000      0.0019156
      0.7540000      0.0019181
      0.7550000      0.0019190
      0.7560000      0.0019198
      0.7570000      0.0019236
      0.7580000      0.0019245
      0.7590000      0.0019269
      0.7600000      0.0019248
      0.7610000      0.0019289
      0.7620000      0.0019287
      0.7630000      0.0019292
      0.7640000      0.0019320
      0.7650000      0.0019345
      0.7660000      0.0019350
      0.7670000      0.0019334
      0.7680000      0.0019354
      0.7690000      0.0019363
      0.7700000      0.0019397
      0.7710000      0.0019416
      0.7720000      0.0019422
      0.7730000      0.0019411
      0.7740000      0.0019433
      0.7750000      0.0019435
      0.7760000      0.0019460
      0.7770000      0.0019482
      0.7780000      0.0019518
      0.7790000      0.0019511
      0.7800000      0.0019522
      0.7810000      0.0019519
      0.7820000      0.0019532
      0.7830000      0.0019527
      0.7840000      0.0019592
      0.7850000      0.0019577
      0.7860000      0.0019592
      0.7870000      0.0019628
      0.7880000      0.0019620
      0.7890000      0.0019622
      0.7900000      0.0019605
      0.7910000      0.0019639
      0.7920000      0.0019642
      0.7930000      0.0019680
      0.7940000      0.0019649
      0.7950000      0.0019665
      0.7960000      0.0019713
      0.7970000      0.0019710
      0.7980000      0.0019712
      0.7990000      0.0019707
      0.8000000      0.0019752
      0.8010000      0.0019754
      0.8020000      0.0019725
      0.8030000      0.0019751
      0.8040000      0.0019782
      0.8050000      0.0019816
      0.8060000      0.0019807
      0.8070000      0.0019849
      0.8080000      0.0019810
      0.8090000      0.0019845
      0.8100000      0.0019870
      0.8110000      0.0019910
      0.8120000      0.0019917
      0.8130000      0.0019902
      0.8140000      0.0019862
      0.8150000      0.0019934
      0.8160000      0.0019963
      0.8170000      0.0019930
      0.8180000      0.0019957
      0.8190000      0.0019974
      0.8200000      0.0020025
      0.8210000      0.0019997
      0.8220000      0.0020028
      0.8230000      0.0020046
      0.8240000      0.0020016
      0.8250000      0.0020059
      0.8260000      0.0020092
      0.8270000      0.0020101
      0.8280000      0.0020086
      0.8290000      0.0020109
      0.8300000      0.0020138
      0.8310000      0.0020151
      0.8320000      0.0020172
      0.8330000      0.0020174
      0.8340000      0.0020183
      0.8350000      0.0020169
      0.8360000      0.0020183
      0.8370000      0.0020221
      0.8380000      0.0020220
      0.8390000      0.0020226
      0.8400000      0.0020279
      0.8410000      0.0020232
      0.8420000      0.0020265
      0.8430000      0.0020257
      0.8440000      0.0020298
      0.8450000      0.0020304
      0.8460000      0.0020332
      0.8470000      0.0020324
      0.8480000      0.0020330
      0.8490000      0.0020332
      0.8500000      0.0020401
      0.8510000      0.0020414
      0.8520000      0.0020414
      0.8530000      0.0020443
      0.8540000      0.0020447
      0.8550000      0.0020430
      0.8560000      0.0020411
      0.8570000      0.0020444
      0.8580000      0.0020494
      0.8590000      0.0020427
      0.8600000      0.0020502
      0.8610000      0.0020490
      0.8620000      0.0020551
      0.8630000      0.0020566
      0.8640000      0.0020558
      0.8650000      0.0020531
      0.8660000      0.0020576
      0.8670000      0.0020574
      0.8680000      0.0020616
      0.8690000      0.0020607
      0.8700000      0.0020639
      0.8710000      0.0020663
      0.8720000      0.0020620
      0.8730000      0.0020677
      0.8740000      0.0020664
      0.8750000      0.0020667
      0.8760000      0.0020694
      0.8770000      0.0020721
      0.8780000      0.0020695
      0.8790000      0.0020734
      0.8800000      0.0020782
      0.8810000      0.0020766
      0.8820000      0.0020810
      0.8830000      0.0020806
      0.8840000      0.0020810
      0.8850000      0.0020825
      0.8860000      0.0020853
      0.8870000      0.0020836
      0.8880000      0.0020851
      0.8890000      0.0020904
      0.8900000      0.0020859
      0.8910000      0.0020934
      0.8920000      0.0020918
      0.8930000      0.0020949
      0.8940000      0.0020962
      0.8950000      0.0020947
      0.8960000      0.0020932
      0.8970000      0.0020971
      0.8980000      0.0020967
      0.8990000      0.0020996
      0.9000000      0.0021022
      0.9010000      0.0021007
      0.9020000      0.0021044
      0.9030000      0.0021020
      0.9040000      0.0021055
      0.9050000      0.0021028
      0.9060000      0.0021074
      0.9070000      0.0021104
      0.9080000      0.0021115
      0.9090000      0.0021116
      0.9100000      0.0021107
      0.9110000      0.0021142
      0.9120000      0.0021167
      0.9130000      0.0021201
      0.9140000      0.0021199
      0.9150000      0.0021218
      0.9160000      0.0021230
      0.9170000      0.0021282
      0.9180000      0.0021263
      0.9190000      0.0021230
      0.9200000      0.0021258
      0.9210000      0.0021252
      0.9220000      0.0021259
      0.9230000      0.0021281
      0.9240000      0.0021339
      0.9250000      0.0021324
      0.9260000      0.0021311
      0.9270000      0.0021336
      0.9280000      0.0021354
      0.9290000      0.0021378
      0.9300000      0.0021428
      0.9310000      0.0021422
      0.9320000      0.0021438
      0.9330000      0.0021432
      0.9340000      0.0021434
      0.9350000      0.0021407
      0.9360000      0.0021441
      0.9370000      0.0021469
      0.9380000      0.0021484
      0.9390000      0.0021518
      0.9400000      0.0021520
      0.9410000      0.0021537
      0.9420000      0.0021533
      0.9430000      0.0021545
      0.9440000      0.0021551
      0.9450000      0.0021572
      0.9460000      0.0021581
      0.9470000      0.0021586
      0.9480000      0.0021590
      0.9490000      0.0021621
      0.9500000      0.0021642
      0.9510000      0.0021666
      0.9520000      0.0021637
      0.9530000      0.0021667
      0.9540000      0.0021669
      0.9550000      0.0021681
      0.9560000      0.0021723
      0.9570000      0.0021723
      0.9580000      0.0021751
      0.9590000      0.0021749
      0.9600000      0.0021766
      0.9610000      0.0021745
      0.9620000      0.0021821
      0.9630000      0.0021778
      0.9640000      0.0021808
      0.9650000      0.0021781
      0.9660000      0.0021814
      0.9670000      0.0021846
      0.9680000      0.0021864
      0.9690000      0.0021859
      0.9700000      0.0021862
      0.9710000      0.0021910
      0.9720000      0.0021930
      0.9730000      0.0021934
      0.9740000      0.0021879
      0.9750000      0.0021945
      0.9760000      0.0021930
      0.9770000      0.0021953
      0.9780000      0.0021987
      0.9790000      0.0021971
      0.9800000      0.0021979
      0.9810000      0.0021976
      0.9820000      0.0022003
      0.9830000      0.0022020
      0.9840000      0.0022035
      0.9850000      0.0022071
      0.9860000      0.0022078
      0.9870000      0.0022052
      0.9880000      0.0022090
      0.9890000      0.0022107
      0.9900000      0.0022108
      0.9910000      0.0022124
      0.9920000      0.0022124
      0.9930000      0.0022131
      0.9940000      0.0022155
      0.9950000      0.0022166
      0.9960000      0.0022161
      0.9970000      0.0022222
      0.9980000      0.0022209
      0.9990000      0.0022159
      1.0000000      0.0022236
      1.0010000      0.0022179
      1.0020000      0.0022218
      1.0030000      0.0022265
      1.0040000      0.0022222
      1.0050000      0.0022270
      1.0060000      0.0022261
      1.0070000      0.0022276
      1.0080000      0.0022285
      1.0090000      0.0022314
      1.0100000      0.0022316
      1.0110000      0.0022309
      1.0120000      0.0022368
      1.0130000      0.0022332
      1.0140000      0.0022370
      1.0150000      0.0022344
      1.0160000      0.0022371
      1.0170000      0.0022412
      1.0180000      0.0022404
      1.0190000      0.0022432
      1.0200000      0.0022471
      1.0210000      0.0022475
      1.0220000      0.0022439
      1.0230000      0.0022459
      1.0240000      0.0022522
      1.0250000      0.0022527
      1.0260000      0.0022558
      1.0270000      0.0022491
      1.0280000      0.0022540
      1.0290000      0.0022555
      1.0300000      0.0022635
      1.0310000      0.0022578
      1.0320000      0.0022565
      1.0330000      0.0022590
      1.0340000      0.0022620
      1.0350000      0.0022657
      1.0360000      0.0022625
      1.0370000      0.0022657
      1.0380000      0.0022677
      1.0390000      0.0022659
      1.0400000      0.0022668
      1.0410000      0.0022753
      1.0420000      0.0022729
      1.0430000      0.0022699
      1.0440000      0.0022736
      1.0450000      0.0022692
      1.0460000      0.0022686
      1.0470000      0.0022741
      1.0480000      0.0022771
      1.0490000      0.0022730
      1.0500000      0.0022715
      1.0510000      0.0022770
      1.0520000      0.0022795
      1.0530000      0.0022747
      1.0540000      0.0022789
      1.0550000      0.0022807
      1.0560000      0.0022810
      1.0570000      0.0022822
      1.0580000      0.0022828
      1.0590000      0.0022848
      1.0600000      0.0022875
      1.0610000      0.0022854
      1.0620000      0.0022908
      1.0630000      0.0022858
      1.0640000      0.0022908
      1.0650000      0.0022882
      1.0660000      0.0022890
      1.0670000      0.0022918
      1.0680000      0.0022920
      1.0690000      0.0022967
      1.0700000      0.0022947
      1.0710000      0.0023019
      1.0720000      0.0022965
      1.0730000      0.0022982
      1.0740000      0.0023018
      1.0750000      0.0023026
      1.0760000      0.0022994
      1.0770000      0.0023042
      1.0780000      0.0023057
      1.0790000      0.0023087
      1.0800000      0.0023030
      1.0810000      0.0023087
      1.0820000      0.0023068
      1.0830000      0.0023078
      1.0840000      0.0023150
      1.0850000      0.0023160
      1.0860000      0.0023147
      1.0870000      0.0023160
      1.0880000      0.0023178
      1.0890000      0.0023149
      1.0900000      0.0023175
      1.0910000      0.0023186
      1.0920000      0.0023215
      1.0930000      0.0023197
      1.0940000      0.0023209
      1.0950000      0.0023283
      1.0960000      0.0023252
      1.0970000      0.0023259
      1.0980000      0.0023298
      1.0990000      0.0023326
      1.1000000      0.0023263
      1.1010000      0.0023306
      1.1020000      0.0023274
      1.1030000      0.0023274
      1.1040000      0.0023343
      1.1050000      0.0023277
      1.1060000      0.0023320
      1.1070000      0.0023348
      1.1080000      0.0023325
      1.1090000      0.0023357
      1.1100000      0.0023372
      1.1110000      0.0023406
      1.1120000      0.0023446
      1.1130000      0.0023433
      1.1140000      0.0023411
      1.1150000      0.0023424
      1.1160000      0.0023456
      1.1170000      0.0023464
      1.1180000      0.0023437
      1.1190000      0.0023468
      1.1200000      0.0023513
      1.1210000      0.0023464
      1.1220000      0.0023506
      1.1230000      0.0023478
      1.1240000      0.0023540
      1.1250000      0.0023498
      1.1260000      0.0023533
      1.1270000      0.0023521
      1.1280000      0.0023578
      1.1290000      0.0023536
      1.1300000      0.0023595
      1.1310000      0.0023616
      1.1320000      0.0023632
      1.1330000      0.0023600
      1.1340000      0.0023599
      1.1350000      0.0023575
      1.1360000      0.0023610
      1.1370000      0.0023626
      1.1380000      0.0023664
      1.1390000      0.0023655
      1.1400000      0.0023650
      1.1410000      0.0023692
      1.1420000      0.0023668
      1.1430000      0.0023674
      1.1440000      0.0023698
      1.1450000      0.0023680
      1.1460000      0.0023736
      1.1470000      0.0023726
      1.1480000      0.0023779
      1.1490000      0.0023779
      1.1500000      0.0023818
      1.1510000      0.0023783
      1.1520000      0.0023801
      1.1530000      0.0023826
      1.1540000      0.0023781
      1.1550000      0.0023853
      1.1560000      0.0023847
      1.1570000      0.0023855
      1.1580000      0.0023869
      1.1590000      0.0023851
      1.1600000      0.0023875
      1.1610000      0.0023872
      1.1620000      0.0023881
      1.1630000      0.0023915
      1.1640000      0.0023917
      1.1650000      0.0023934
      1.1660000      0.0023919
      1.1670000      0.0023951
      1.1680000      0.0023964
      1.1690000      0.0023973
      1.1700000      0.0023951
      1.1710000      0.0023949
      1.1720000      0.0023973
      1.1730000      0.0024023
      1.1740000      0.0023986
      1.1750000      0.0024003
      1.1760000      0.0024052
      1.1770000      0.0024017
      1.1780000      0.0024073
      1.1790000      0.0024059
      1.1800000      0.0024041
      1.1810000      0.0024083
      1.1820000      0.0024070
      1.1830000      0.0024103
      1.1840000      0.0024110
      1.1850000      0.0024109
      1.1860000      0.0024103
      1.1870000      0.0024127
      1.1880000      0.0024134
      1.1890000      0.0024188
      1.1900000      0.0024185
      1.1910000      0.0024194
      1.1920000      0.0024206
      1.1930000      0.0024241
      1.1940000      0.0024192
      1.1950000      0.0024220
      1.1960000      0.0024217
      1.1970000      0.0024213
      1.1980000      0.0024276
      1.1990000      0.0024212
      1.2000000      0.0024236
      1.2010000      0.0024215
      1.2020000      0.0024261
      1.2030000      0.0024272
      1.2040000      0.0024298
      1.2050000      0.0024287
      1.2060000      0.0024271
      1.2070000      0.0024343
      1.2080000      0.0024333
      1.2090000      0.0024310
      1.2100000      0.0024294
      1.2110000      0.0024346
      1.2120000      0.0024356
      1.2130000      0.0024358
      1.2140000      0.0024409
      1.2150000      0.0024396
      1.2160000      0.0024411
      1.2170000      0.0024406
      1.2180000      0.0024448
      1.2190000      0.0024424
      1.2200000      0.0024448
      1.2210000      0.0024497
      1.2220000      0.0024494
      1.2230000      0.0024479
      1.2240000      0.0024474
      1.2250000      0.0024546
      1.2260000      0.0024540
      1.2270000      0.0024517
      1.2280000      0.0024560
      1.2290000      0.0024540
      1.2300000      0.0024557
      1.2310000      0.0024503
      1.2320000      0.0024545
      1.2330000      0.0024593
      1.2340000      0.0024575
      1.2350000      0.0024644
      1.2360000      0.0024662
      1.2370000      0.0024634
      1.2380000      0.0024714
      1.2390000      0.0024687
      1.2400000      0.0024717
      1.2410000      0.0024724
      1.2420000      0.0024762
      1.2430000      0.0024729
      1.2440000      0.0024723
      1.2450000      0.0024761
      1.2460000      0.0024732
      1.2470000      0.0024774
      1.2480000      0.0024797
      1.2490000      0.0024808
      1.2500000      0.0024777
      1.2510000      0.0024824
      1.2520000      0.0024806
      1.2530000      0.0024811
      1.2540000      0.0024804
      1.2550000      0.0024801
      1.2560000      0.0024842
      1.2570000      0.0024859
      1.2580000      0.0024891
      1.2590000      0.0024859
      1.2600000      0.0024807
      1.2610000      0.0024876
      1.2620000      0.0024841
      1.2630000      0.0024867
      1.2640000      0.0024916
      1.2650000      0.0024924
      1.2660000      0.0024924
      1.2670000      0.0024959
      1.2680000      0.0024995
      1.2690000      0.0024966
      1.2700000      0.0024982
      1.2710000      0.0024993
      1.2720000      0.0025019
      1.2730000      0.0024991
      1.2740000      0.0025065
      1.2750000      0.0025104
      1.2760000      0.0025057
      1.2770000      0.0025137
      1.2780000      0.0025067
      1.2790000      0.0025170
      1.2800000      0.0025155
      1.2810000      0.0025170
      1.2820000      0.0025168
      1.2830000      0.0025172
      1.2840000      0.0025209
      1.2850000      0.0025221
      1.2860000      0.0025232
      1.2870000      0.0025226
      1.2880000      0.0025226
      1.2890000      0.0025266
      1.2900000      0.0025243
      1.2910000      0.0025311
      1.2920000      0.0025290
      1.2930000      0.0025270
      1.2940000      0.0025305
      1.2950000      0.0025289
      1.2960000      0.0025323
      1.2970000      0.0025319
      1.2980000      0.0025349
      1.2990000      0.0025284
      1.3000000      0.0025371
      1.3010000      0.0025401
      1.3020000      0.0025384
      1.3030000      0.0025412
      1.3040000      0.0025453
      1.3050000      0.0025466
      1.3060000      0.0025378
      1.3070000      0.0025420
      1.3080000      0.0025466
      1.3090000      0.0025475
      1.3100000      0.0025448
      1.3110000      0.0025433
      1.3120000      0.0025432
      1.3130000      0.0025449
      1.3140000      0.0025497
      1.3150000      0.0025500
      1.3160000      0.0025480
      1.3170000      0.0025471
      1.3180000      0.0025531
      1.3190000      0.0025472
      1.3200000      0.0025505
      1.3210000      0.0025524
      1.3220000      0.0025554
      1.3230000      0.0025538
      1.3240000      0.0025535
      1.3250000      0.0025538
      1.3260000      0.0025551
      1.3270000      0.0025584
      1.3280000      0.0025586
      1.3290000      0.0025563
      1.3300000      0.0025590
      1.3310000      0.0025613
      1.3320000      0.0025613
      1.3330000      0.0025636
      1.3340000      0.0025631
      1.3350000      0.0025620
      1.3360000      0.0025637
      1.3370000      0.0025630
      1.3380000      0.0025573
      1.3390000      0.0025622
      1.3400000      0.0025678
      1.3410000      0.0025663
      1.3420000      0.0025688
      1.3430000      0.0025662
      1.3440000      0.0025687
      1.3450000      0.0025639
      1.3460000      0.0025632
      1.3470000      0.0025637
      1.3480000      0.0025678
      1.3490000      0.0025741
      1.3500000      0.0025679
      1.3510000      0.0025718
      1.3520000      0.0025719
      1.3530000      0.0025738
      1.3540000      0.0025754
      1.3550000      0.0025761
      1.3560000      0.0025773
      1.3570000      0.0025746
      1.3580000      0.0025787
      1.3590000      0.0025724
      1.3600000      0.0025787
      1.3610000      0.0025815
      1.3620000      0.0025842
      1.3630000      0.0025845
      1.3640000      0.0025888
      1.3650000      0.0025811
      1.3660000      0.0025942
      1.3670000      0.0025910
      1.3680000      0.0025926
      1.3690000      0.0025919
      1.3700000      0.0025906
      1.3710000      0.0025887
      1.3720000      0.0025929
      1.3730000      0.0025909
      1.3740000      0.0026006
      1.3750000      0.0025940
      1.3760000      0.0026046
      1.3770000      0.0025949
      1.3780000      0.0026043
      1.3790000      0.0026040
      1.3800000      0.0026036
      1.3810000      0.0026044
      1.3820000      0.0026054
      1.3830000      0.0026059
      1.3840000      0.0026029
      1.3850000      0.0026054
      1.3860000      0.0026134
      1.3870000      0.0026078
      1.3880000      0.0026075
      1.3890000      0.0026067
      1.3900000      0.0026090
      1.3910000      0.0026084
      1.3920000      0.0026086
      1.3930000      0.0026098
      1.3940000      0.0026119
      1.3950000      0.0026098
      1.3960000      0.0026076
      1.3970000      0.0026117
      1.3980000      0.0026117
      1.3990000      0.0026163
      1.4000000      0.0026162
      1.4010000      0.0026193
      1.4020000      0.0026141
      1.4030000      0.0026164
      1.4040000      0.0026161
      1.4050000      0.0026172
      1.4060000      0.0026257
      1.4070000      0.0026218
      1.4080000      0.0026231
      1.4090000      0.0026237
      1.4100000      0.0026230
      1.4110000      0.0026288
      1.4120000      0.0026265
      1.4130000      0.0026299
      1.4140000      0.0026280
      1.4150000      0.0026309
      1.4160000      0.0026287
      1.4170000      0.0026319
      1.4180000      0.0026322
      1.4190000      0.0026296
      1.4200000      0.0026353
      1.4210000      0.0026352
      1.4220000      0.0026397
      1.4230000      0.0026358
      1.4240000      0.0026363
      1.4250000      0.0026436
      1.4260000      0.0026435
      1.4270000      0.0026436
      1.4280000      0.0026498
      1.4290000      0.0026445
      1.4300000      0.0026452
      1.4310000      0.0026502
      1.4320000      0.0026500
      1.4330000      0.0026480
      1.4340000      0.0026534
      1.4350000      0.0026547
      1.4360000      0.0026505
      1.4370000      0.0026566
      1.4380000      0.0026605
      1.4390000      0.0026584
      1.4400000      0.0026566
      1.4410000      0.0026567
      1.4420000      0.0026652
      1.4430000      0.0026562
      1.4440000      0.0026682
      1.4450000      0.0026665
      1.4460000      0.0026660
      1.4470000      0.0026662
      1.4480000      0.0026722
      1.4490000      0.0026703
      1.4500000      0.0026714
      1.4510000      0.0026716
      1.4520000      0.0026690
      1.4530000      0.0026681
      1.4540000      0.0026765
      1.4550000      0.0026703
      1.4560000      0.0026764
      1.4570000      0.0026738
      1.4580000      0.0026777
      1.4590000      0.0026764
      1.4600000      0.0026787
      1.4610000      0.0026745
      1.4620000      0.0026717
      1.4630000      0.0026766
      1.4640000      0.0026741
      1.4650000      0.0026803
      1.4660000      0.0026818
      1.4670000      0.0026755
      1.4680000      0.0026811
      1.4690000      0.0026779
      1.4700000      0.0026792
      1.4710000      0.0026790
      1.4720000      0.0026855
      1.4730000      0.0026815
      1.4740000      0.0026868
      1.4750000      0.0026840
      1.4760000      0.0026825
      1.4770000      0.0026832
      1.4780000      0.0026869
      1.4790000      0.0026859
      1.4800000      0.0026934
      1.4810000      0.0026930
      1.4820000      0.0026931
      1.4830000      0.0026951
      1.4840000      0.0026907
      1.4850000      0.0026992
      1.4860000      0.0026945
      1.4870000      0.0026994
      1.4880000      0.0026987
      1.4890000      0.0026996
      1.4900000      0.0027054
      1.4910000      0.0026983
      1.4920000      0.0027054
      1.4930000      0.0027046
      1.4940000      0.0027029
      1.4950000      0.0027005
      1.4960000      0.0027049
      1.4970000      0.0027031
      1.4980000      0.0027095
      1.4990000      0.0027079
      1.5000000      0.0027050
      1.5010000      0.0027057
      1.5020000      0.0027121
      1.5030000      0.0027131
      1.5040000      0.0027141
      1.5050000      0.0027135
      1.5060000      0.0027147
      1.5070000      0.0027158
      1.5080000      0.0027161
      1.5090000      0.0027182
      1.5100000      0.0027112
      1.5110000      0.0027162
      1.5120000      0.0027202
      1.5130000      0.0027158
      1.5140000      0.0027163
      1.5150000      0.0027183
      1.5160000      0.0027183
      1.5170000      0.0027192
      1.5180000      0.0027230
      1.5190000      0.0027225
      1.5200000      0.0027244
      1.5210000      0.0027260
      1.5220000      0.0027296
      1.5230000      0.0027280
      1.5240000      0.0027286
      1.5250000      0.0027306
      1.5260000      0.0027244
      1.5270000      0.0027303
      1.5280000      0.0027298
      1.5290000      0.0027348
      1.5300000      0.0027364
      1.5310000      0.0027319
      1.5320000      0.0027325
      1.5330000      0.0027373
      1.5340000      0.0027374
      1.5350000      0.0027339
      1.5360000      0.0027369
      1.5370000      0.0027379
      1.5380000      0.0027350
      1.5390000      0.0027408
      1.5400000      0.0027433
      1.5410000      0.0027464
      1.5420000      0.0027428
      1.5430000      0.0027429
      1.5440000      0.0027490
      1.5450000      0.0027378
      1.5460000      0.0027520
      1.5470000      0.0027501
      1.5480000      0.0027475
      1.5490000      0.0027517
      1.5500000      0.0027493
      1.5510000      0.0027484
      1.5520000      0.0027525
      1.5530000      0.0027528
      1.5540000      0.0027551
      1.5550000      0.0027541
      1.5560000      0.0027566
      1.5570000      0.0027599
      1.5580000      0.0027588
      1.5590000      0.0027557
      1.5600000      0.0027595
      1.5610000      0.0027598
      1.5620000      0.0027697
      1.5630000      0.0027673
      1.5640000      0.0027636
      1.5650000      0.0027620
      1.5660000      0.0027670
      1.5670000      0.0027654
      1.5680000      0.0027645
      1.5690000      0.0027741
      1.5700000      0.0027716
      1.5710000      0.0027671
      1.5720000      0.0027751
      1.5730000      0.0027643
      1.5740000      0.0027782
      1.5750000      0.0027716
      1.5760000      0.0027791
      1.5770000      0.0027725
      1.5780000      0.0027768
      1.5790000      0.0027846
      1.5800000      0.0027803
      1.5810000      0.0027830
      1.5820000      0.0027853
      1.5830000      0.0027799
      1.5840000      0.0027839
      1.5850000      0.0027845
      1.5860000      0.0027872
      1.5870000      0.0027896
      1.5880000      0.0027866
      1.5890000      0.0027857
      1.5900000      0.0027875
      1.5910000      0.0027890
      1.5920000      0.0027871
      1.5930000      0.0027913
      1.5940000      0.0027934
      1.5950000      0.0027936
      1.5960000      0.0027950
      1.5970000      0.0027895
      1.5980000      0.0027947
      1.5990000      0.0027945
      1.6000000      0.0027955
      1.6010000      0.0027924
      1.6020000      0.0027993
      1.6030000      0.0028013
      1.6040000      0.0028000
      1.6050000      0.0027977
      1.6060000      0.0028006
      1.6070000      0.0028027
      1.6080000      0.0028025
      1.6090000      0.0028079
      1.6100000      0.0028048
      1.6110000      0.0028038
      1.6120000      0.0028068
      1.6130000      0.0028057
      1.6140000      0.0028139
      1.6150000      0.0028100
      1.6160000      0.0028125
      1.6170000      0.0028110
      1.6180000      0.0028088
      1.6190000      0.0028191
      1.6200000      0.0028195
      1.6210000      0.0028154
      1.6220000      0.0028193
      1.6230000      0.0028148
      1.6240000      0.0028226
      1.6250000      0.0028200
      1.6260000      0.0028276
      1.6270000      0.0028283
      1.6280000      0.0028267
      1.6290000      0.0028287
      1.6300000      0.0028278
      1.6310000      0.0028264
      1.6320000      0.0028289
      1.6330000      0.0028359
      1.6340000      0.0028388
      1.6350000      0.0028352
      1.6360000      0.0028375
      1.6370000      0.0028408
      1.6380000      0.0028345
      1.6390000      0.0028434
      1.6400000      0.0028423
      1.6410000      0.0028462
      1.6420000      0.0028491
      1.6430000      0.0028411
      1.6440000      0.0028442
      1.6450000      0.0028467
      1.6460000      0.0028478
      1.6470000      0.0028494
      1.6480000      0.0028445
      1.6490000      0.0028498
      1.6500000      0.0028443
      1.6510000      0.0028483
      1.6520000      0.0028522
      1.6530000      0.0028475
      1.6540000      0.0028424
      1.6550000      0.0028472
      1.6560000      0.0028524
      1.6570000      0.0028488
      1.6580000      0.0028584
      1.6590000      0.0028538
      1.6600000      0.0028535
      1.6610000      0.0028549
      1.6620000      0.0028562
      1.6630000      0.0028588
      1.6640000      0.0028555
      1.6650000      0.0028532
      1.6660000      0.0028564
      1.6670000      0.0028611
      1.6680000      0.0028590
      1.6690000      0.0028587
      1.6700000      0.0028581
      1.6710000      0.0028565
      1.6720000      0.0028668
      1.6730000      0.0028575
      1.6740000      0.0028588
      1.6750000      0.0028646
      1.6760000      0.0028615
      1.6770000      0.0028689
      1.6780000      0.0028642
      1.6790000      0.0028650
      1.6800000      0.0028685
      1.6810000      0.0028641
      1.6820000      0.0028766
      1.6830000      0.0028700
      1.6840000      0.0028739
      1.6850000      0.0028707
      1.6860000      0.0028709
      1.6870000      0.0028759
      1.6880000      0.0028730
      1.6890000      0.0028749
      1.6900000      0.0028736
      1.6910000      0.0028744
      1.6920000      0.0028804
      1.6930000      0.0028772
      1.6940000      0.0028785
      1.6950000      0.0028806
      1.6960000      0.0028750
      1.6970000      0.0028838
      1.6980000      0.0028772
      1.6990000      0.0028873
      1.7000000      0.0028830
      1.7010000      0.0028906
      1.7020000      0.0028884
      1.7030000      0.0028844
      1.7040000      0.0028907
      1.7050000      0.0028898
      1.7060000      0.0028912
      1.7070000      0.0028920
      1.7080000      0.0028959
      1.7090000      0.0028889
      1.7100000      0.0028943
      1.7110000      0.0028964
      1.7120000      0.0028973
      1.7130000      0.0028937
      1.7140000      0.0028943
      1.7150000      0.0028966
      1.7160000      0.0028952
      1.7170000      0.0029016
      1.7180000      0.0029036
      1.7190000      0.0028981
      1.7200000      0.0028953
      1.7210000      0.0029026
      1.7220000      0.0029000
      1.7230000      0.0029001
      1.7240000      0.0029011
      1.7250000      0.0029173
      1.7260000      0.0029011
      1.7270000      0.0029067
      1.7280000      0.0029075
      1.7290000      0.0029099
      1.7300000      0.0029127
      1.7310000      0.0029105
      1.7320000      0.0029108
      1.7330000      0.0029082
      1.7340000      0.0029135
      1.7350000      0.0029129
      1.7360000      0.0029101
      1.7370000      0.0029193
      1.7380000      0.0029148
      1.7390000      0.0029186
      1.7400000      0.0029111
      1.7410000      0.0029167
      1.7420000      0.0029209
      1.7430000      0.0029143
      1.7440000      0.0029208
      1.7450000      0.0029165
      1.7460000      0.0029220
      1.7470000      0.0029235
      1.7480000      0.0029187
      1.7490000      0.0029231
      1.7500000      0.0029224
      1.7510000      0.0029252
      1.7520000      0.0029249
      1.7530000      0.0029209
      1.7540000      0.0029308
      1.7550000      0.0029260
      1.7560000      0.0029309
      1.7570000      0.0029258
      1.7580000      0.0029301
      1.7590000      0.0029333
      1.7600000      0.0029310
      1.7610000      0.0029320
      1.7620000      0.0029281
      1.7630000      0.0029307
      1.7640000      0.0029340
      1.7650000      0.0029396
      1.7660000      0.0029347
      1.7670000      0.0029363
      1.7680000      0.0029361
      1.7690000      0.0029354
      1.7700000      0.0029410
      1.7710000      0.0029399
      1.7720000      0.0029358
      1.7730000      0.0029432
      1.7740000      0.0029363
      1.7750000      0.0029404
      1.7760000      0.0029410
      1.7770000      0.0029415
      1.7780000      0.0029446
      1.7790000      0.0029371
      1.7800000      0.0029462
      1.7810000      0.0029479
      1.7820000      0.0029474
      1.7830000      0.0029469
      1.7840000      0.0029429
      1.7850000      0.0029552
      1.7860000      0.0029474
      1.7870000      0.0029541
      1.7880000      0.0029547
      1.7890000      0.0029485
      1.7900000      0.0029515
      1.7910000      0.0029497
      1.7920000      0.0029522
      1.7930000      0.0029520
      1.7940000      0.0029548
      1.7950000      0.0029557
      1.7960000      0.0029512
      1.7970000      0.0029537
      1.7980000      0.0029556
      1.7990000      0.0029552
      1.8000000      0.0029575
      1.8010000      0.0029575
      1.8020000      0.0029557
      1.8030000      0.0029618
      1.8040000      0.0029603
      1.8050000      0.0029558
      1.8060000      0.0029632
      1.8070000      0.0029572
      1.8080000      0.0029586
      1.8090000      0.0029601
      1.8100000      0.0029635
      1.8110000      0.0029620
      1.8120000      0.0029621
      1.8130000      0.0029620
      1.8140000      0.0029639
      1.8150000      0.0029682
      1.8160000      0.0029735
      1.8170000      0.0029642
      1.8180000      0.0029684
      1.8190000      0.0029753
      1.8200000      0.0029679
      1.8210000      0.0029687
      1.8220000      0.0029779
      1.8230000      0.0029741
      1.8240000      0.0029760
      1.8250000      0.0029761
      1.8260000      0.0029791
      1.8270000      0.0029712
      1.8280000      0.0029785
      1.8290000      0.0029752
      1.8300000      0.0029759
      1.8310000      0.0029746
      1.8320000      0.0029743
      1.8330000      0.0029781
      1.8340000      0.0029791
      1.8350000      0.0029848
      1.8360000      0.0029813
      1.8370000      0.0029815
      1.8380000      0.0029883
      1.8390000      0.0029898
      1.8400000      0.0029859
      1.8410000      0.0029874
      1.8420000      0.0029885
      1.8430000      0.0029882
      1.8440000      0.0029970
      1.8450000      0.0029898
      1.8460000      0.0029951
      1.8470000      0.0029904
      1.8480000      0.0029918
      1.8490000      0.0029933
      1.8500000      0.0029910
      1.8510000      0.0029958
      1.8520000      0.0030033
      1.8530000      0.0029989
      1.8540000      0.0029965
      1.8550000      0.0030038
      1.8560000      0.0030019
      1.8570000      0.0029989
      1.8580000      0.0030037
      1.8590000      0.0030046
      1.8600000      0.0030034
      1.8610000      0.0030065
      1.8620000      0.0030069
      1.8630000      0.0030083
      1.8640000      0.0030139
      1.8650000      0.0030073
      1.8660000      0.0030103
      1.8670000      0.0030094
      1.8680000      0.0030078
      1.8690000      0.0030130
      1.8700000      0.0030115
      1.8710000      0.0030122
      1.8720000      0.0030151
      1.8730000      0.0030176
      1.8740000      0.0030268
      1.8750000      0.0030202
      1.8760000      0.0030238
      1.8770000      0.0030180
      1.8780000      0.0030232
      1.8790000      0.0030178
      1.8800000      0.0030226
      1.8810000      0.0030263
      1.8820000      0.0030296
      1.8830000      0.0030318
      1.8840000      0.0030247
      1.8850000      0.0030336
      1.8860000      0.0030328
      1.8870000      0.0030383
      1.8880000      0.0030362
      1.8890000      0.0030272
      1.8900000      0.0030389
      1.8910000      0.0030393
      1.8920000      0.0030353
      1.8930000      0.0030420
      1.8940000      0.0030386
      1.8950000      0.0030388
      1.8960000      0.0030413
      1.8970000      0.0030415
      1.8980000      0.0030383
      1.8990000      0.0030425
      1.9000000      0.0030406
      1.9010000      0.0030448
      1.9020000      0.0030461
      1.9030000      0.0030423
      1.9040000      0.0030436
      1.9050000      0.0030440
      1.9060000      0.0030398
      1.9070000      0.0030505
      1.9080000      0.0030468
      1.9090000      0.0030465
      1.9100000      0.0030519
      1.9110000      0.0030476
      1.9120000      0.0030500
      1.9130000      0.0030518
      1.9140000      0.0030567
      1.9150000      0.0030521
      1.9160000      0.0030556
      1.9170000      0.0030560
      1.9180000      0.0030580
      1.9190000      0.0030611
      1.9200000      0.0030641
      1.9210000      0.0030612
      1.9220000      0.0030544
      1.9230000      0.0030579
      1.9240000      0.0030575
      1.9250000      0.0030593
      1.9260000      0.0030647
      1.9270000      0.0030646
      1.9280000      0.0030613
      1.9290000      0.0030693
      1.9300000      0.0030654
      1.9310000      0.0030646
      1.9320000      0.0030641
      1.9330000      0.0030676
      1.9340000      0.0030675
      1.9350000      0.0030686
      1.9360000      0.0030667
      1.9370000      0.0030643
      1.9380000      0.0030683
      1.9390000      0.0030713
      1.9400000      0.0030676
      1.9410000      0.0030671
      1.9420000      0.0030736
      1.9430000      0.0030650
      1.9440000      0.0030756
      1.9450000      0.0030753
      1.9460000      0.0030764
      1.9470000      0.0030769
      1.9480000      0.0030805
      1.9490000      0.0030802
      1.9500000      0.0030773
      1.9510000      0.0030788
      1.9520000      0.0030770
      1.9530000      0.0030807
      1.9540000      0.0030813
      1.9550000      0.0030779
      1.9560000      0.0030826
      1.9570000      0.0030852
      1.9580000      0.0030781
      1.9590000      0.0030897
      1.9600000      0.0030914
      1.9610000      0.0030831
      1.9620000      0.0030909
      1.9630000      0.0030881
      1.9640000      0.0030912
      1.9650000      0.0030919
      1.9660000      0.0030926
      1.9670000      0.0030975
      1.9680000      0.0030969
      1.9690000      0.0030889
      1.9700000      0.0030973
      1.9710000      0.0030969
      1.9720000      0.0030961
      1.9730000      0.0030966
      1.9740000      0.0030975
      1.9750000      0.0030962
      1.9760000      0.0030965
      1.9770000      0.0030953
      1.9780000      0.0030959
      1.9790000      0.0031013
      1.9800000      0.0030996
      1.9810000      0.0030975
      1.9820000      0.0031035
      1.9830000      0.0030959
      1.9840000      0.0030994
      1.9850000      0.0031021
      1.9860000      0.0031035
      1.9870000      0.0031040
      1.9880000      0.0031060
      1.9890000      0.0031025
      1.9900000      0.0031067
      1.9910000      0.0031084
      1.9920000      0.0031115
      1.9930000      0.0031106
      1.9940000      0.0031082
      1.9950000      0.0031130
      1.9960000      0.0031136
      1.9970000      0.0031211
      1.9980000      0.0031152
      1.9990000      0.0031147
      2.0000000      0.0031223
      2.0010000      0.0031168
      2.0020000      0.0031187
      2.0030000      0.0031201
      2.0040000      0.0031201
      2.0050000      0.0031185
      2.0060000      0.0031240
      2.0070000      0.0031220
      2.0080000      0.0031233
      2.0090000      0.0031297
      2.0100000      0.0031288
      2.0110000      0.0031309
      2.0120000      0.0031300
      2.0130000      0.0031318
      2.0140000      0.0031367
      2.0150000      0.0031393
      2.0160000      0.0031383
      2.0170000      0.0031389
      2.0180000      0.0031380
      2.0190000      0.0031402
      2.0200000      0.0031351
      2.0210000      0.0031448
      2.0220000      0.0031402
      2.0230000      0.0031373
      2.0240000      0.0031391
      2.0250000      0.0031429
      2.0260000      0.0031399
      2.0270000      0.0031459
      2.0280000      0.0031472
      2.0290000      0.0031437
      2.0300000      0.0031474
      2.0310000      0.0031534
      2.0320000      0.0031475
      2.0330000      0.0031492
      2.0340000      0.0031473
      2.0350000      0.0031527
      2.0360000      0.0031524
      2.0370000      0.0031460
      2.0380000      0.0031588
      2.0390000      0.0031553
      2.0400000      0.0031549
      2.0410000      0.0031607
      2.0420000      0.0031571
      2.0430000      0.0031605
      2.0440000      0.0031598
      2.0450000      0.0031632
      2.0460000      0.0031553
      2.0470000      0.0031676
      2.0480000      0.0031650
      2.0490000      0.0031681
      2.0500000      0.0031619
      2.0510000      0.0031633
      2.0520000      0.0031655
      2.0530000      0.0031642
      2.0540000      0.0031737
      2.0550000      0.0031672
      2.0560000      0.0031684
      2.0570000      0.0031706
      2.0580000      0.0031709
      2.0590000      0.0031718
      2.0600000      0.0031666
      2.0610000      0.0031628
      2.0620000      0.0031700
      2.0630000      0.0031639
      2.0640000      0.0031696
      2.0650000      0.0031728
      2.0660000      0.0031713
      2.0670000      0.0031747
      2.0680000      0.0031713
      2.0690000      0.0031732
      2.0700000      0.0031731
      2.0710000      0.0031742
      2.0720000      0.0031726
      2.0730000      0.0031750
      2.0740000      0.0031791
      2.0750000      0.0031759
      2.0760000      0.0031784
      2.0770000      0.0031825
      2.0780000      0.0031826
      2.0790000      0.0031738
      2.0800000      0.0031860
      2.0810000      0.0031823
      2.0820000      0.0031848
      2.0830000      0.0031855
      2.0840000      0.0031916
      2.0850000      0.0031907
      2.0860000      0.0031920
      2.0870000      0.0031940
      2.0880000      0.0031929
      2.0890000      0.0031986
      2.0900000      0.0031875
      2.0910000      0.0031895
      2.0920000      0.0031979
      2.0930000      0.0031962
      2.0940000      0.0031937
      2.0950000      0.0032014
      2.0960000      0.0032034
      2.0970000      0.0031993
      2.0980000      0.0032046
      2.0990000      0.0031980
      2.1000000      0.0032044
      2.1010000      0.0032012
      2.1020000      0.0032026
      2.1030000      0.0032044
      2.1040000      0.0032024
      2.1050000      0.0032031
      2.1060000      0.0032103
      2.1070000      0.0032041
      2.1080000      0.0032017
      2.1090000      0.0032004
      2.1100000      0.0032054
      2.1110000      0.0032002
      2.1120000      0.0032033
      2.1130000      0.0032112
      2.1140000      0.0032082
      2.1150000      0.0032109
      2.1160000      0.0032137
      2.1170000      0.0032050
      2.1180000      0.0032145
      2.1190000      0.0032107
      2.1200000      0.0032159
      2.1210000      0.0032123
      2.1220000      0.0032119
      2.1230000      0.0032123
      2.1240000      0.0032155
      2.1250000      0.0032142
      2.1260000      0.0032144
      2.1270000      0.0032174
      2.1280000      0.0032163
      2.1290000      0.0032204
      2.1300000      0.0032226
      2.1310000      0.0032231
      2.1320000      0.0032250
      2.1330000      0.0032246
      2.1340000      0.0032273
      2.1350000      0.0032258
      2.1360000      0.0032293
      2.1370000      0.0032234
      2.1380000      0.0032340
      2.1390000      0.0032268
      2.1400000      0.0032273
      2.1410000      0.0032274
      2.1420000      0.0032391
      2.1430000      0.0032359
      2.1440000      0.0032341
      2.1450000      0.0032420
      2.1460000      0.0032428
      2.1470000      0.0032395
      2.1480000      0.0032408
      2.1490000      0.0032442
      2.1500000      0.0032404
      2.1510000      0.0032419
      2.1520000      0.0032482
      2.1530000      0.0032441
      2.1540000      0.0032446
      2.1550000      0.0032446
      2.1560000      0.0032439
      2.1570000      0.0032494
      2.1580000      0.0032521
      2.1590000      0.0032493
      2.1600000      0.0032497
      2.1610000      0.0032519
      2.1620000      0.0032539
      2.1630000      0.0032502
      2.1640000      0.0032571
      2.1650000      0.0032569
      2.1660000      0.0032566
      2.1670000      0.0032580
      2.1680000      0.0032520
      2.1690000      0.0032567
      2.1700000      0.0032522
      2.1710000      0.0032593
      2.1720000      0.0032545
      2.1730000      0.0032570
      2.1740000      0.0032589
      2.1750000      0.0032599
      2.1760000      0.0032617
      2.1770000      0.0032605
      2.1780000      0.0032672
      2.1790000      0.0032598
      2.1800000      0.0032680
      2.1810000      0.0032652
      2.1820000      0.0032682
      2.1830000      0.0032693
      2.1840000      0.0032690
      2.1850000      0.0032718
      2.1860000      0.0032727
      2.1870000      0.0032684
      2.1880000      0.0032753
      2.1890000      0.0032807
      2.1900000      0.0032797
      2.1910000      0.0032758
      2.1920000      0.0032733
      2.1930000      0.0032756
      2.1940000      0.0032760
      2.1950000      0.0032808
      2.1960000      0.0032848
      2.1970000      0.0032772
      2.1980000      0.0032827
      2.1990000      0.0032825
      2.2000000      0.0032804
      2.2010000      0.0032858
      2.2020000      0.0032816
      2.2030000      0.0032821
      2.2040000      0.0032859
      2.2050000      0.0032847
      2.2060000      0.0032904
      2.2070000      0.0032889
      2.2080000      0.0032890
      2.2090000      0.0032943
      2.2100000      0.0032916
      2.2110000      0.0032915
      2.2120000      0.0032905
      2.2130000      0.0032873
      2.2140000      0.0032952
      2.2150000      0.0032959
      2.2160000      0.0032938
      2.2170000      0.0032950
      2.2180000      0.0033042
      2.2190000      0.0032997
      2.2200000      0.0033001
      2.2210000      0.0033059
      2.2220000      0.0033084
      2.2230000      0.0033066
      2.2240000      0.0033041
      2.2250000      0.0033084
      2.2260000      0.0033071
      2.2270000      0.0033128
      2.2280000      0.0033077
      2.2290000      0.0033075
      2.2300000      0.0033116
      2.2310000      0.0033103
      2.2320000      0.0033128
      2.2330000      0.0033125
      2.2340000      0.0033173
      2.2350000      0.0033122
      2.2360000      0.0033139
      2.2370000      0.0033105
      2.2380000      0.0033204
      2.2390000      0.0033240
      2.2400000      0.0033221
      2.2410000      0.0033245
      2.2420000      0.0033185
      2.2430000      0.0033247
      2.2440000      0.0033230
      2.2450000      0.0033248
      2.2460000      0.0033247
      2.2470000      0.0033303
      2.2480000      0.0033274
      2.2490000      0.0033263
      2.2500000      0.0033293
      2.2510000      0.0033357
      2.2520000      0.0033274
      2.2530000      0.0033284
      2.2540000      0.0033341
      2.2550000      0.0033290
      2.2560000      0.0033331
      2.2570000      0.0033285
      2.2580000      0.0033329
      2.2590000      0.0033391
      2.2600000      0.0033356
      2.2610000      0.0033360
      2.2620000      0.0033428
      2.2630000      0.0033410
      2.2640000      0.0033351
      2.2650000      0.0033467
      2.2660000      0.0033434
      2.2670000      0.0033427
      2.2680000      0.0033488
      2.2690000      0.0033502
      2.2700000      0.0033410
      2.2710000      0.0033444
      2.2720000      0.0033477
      2.2730000      0.0033507
      2.2740000      0.0033487
      2.2750000      0.0033512
      2.2760000      0.0033559
      2.2770000      0.0033520
      2.2780000      0.0033530
      2.2790000      0.0033554
      2.2800000      0.0033555
      2.2810000      0.0033592
      2.2820000      0.0033553
      2.2830000      0.0033606
      2.2840000      0.0033620
      2.2850000      0.0033587
      2.2860000      0.0033719
      2.2870000      0.0033646
      2.2880000      0.0033601
      2.2890000      0.0033682
      2.2900000      0.0033605
      2.2910000      0.0033674
      2.2920000      0.0033626
      2.2930000      0.0033683
      2.2940000      0.0033737
      2.2950000      0.0033750
      2.2960000      0.0033623
      2.2970000      0.0033685
      2.2980000      0.0033732
      2.2990000      0.0033752
      2.3000000      0.0033705
      2.3010000      0.0033803
      2.3020000      0.0033734
      2.3030000      0.0033743
      2.3040000      0.0033769
      2.3050000      0.0033791
      2.3060000      0.0033819
      2.3070000      0.0033820
      2.3080000      0.0033795
      2.3090000      0.0033784
      2.3100000      0.0033794
      2.3110000      0.0033806
      2.3120000      0.0033773
      2.3130000      0.0033808
      2.3140000      0.0033826
      2.3150000      0.0033804
      2.3160000      0.0033894
      2.3170000      0.0033878
      2.3180000      0.0033838
      2.3190000      0.0033837
      2.3200000      0.0033847
      2.3210000      0.0033902
      2.3220000      0.0033891
      2.3230000      0.0033907
      2.3240000      0.0033873
      2.3250000      0.0033994
      2.3260000      0.0034041
      2.3270000      0.0033935
      2.3280000      0.0033981
      2.3290000      0.0033971
      2.3300000      0.0034020
      2.3310000      0.0034039
      2.3320000      0.0033997
      2.3330000      0.0034016
      2.3340000      0.0034052
      2.3350000      0.0034049
      2.3360000      0.0034094
      2.3370000      0.0034060
      2.3380000      0.0034115
      2.3390000      0.0034088
      2.3400000      0.0034159
      2.3410000      0.0034118
      2.3420000      0.0034083
      2.3430000      0.0034144
      2.3440000      0.0034081
      2.3450000      0.0034176
      2.3460000      0.0034193
      2.3470000      0.0034154
      2.3480000      0.0034155
      2.3490000      0.0034197
      2.3500000      0.0034215
      2.3510000      0.0034195
      2.3520000      0.0034144
      2.3530000      0.0034156
      2.3540000      0.0034173
      2.3550000      0.0034169
      2.3560000      0.0034214
      2.3570000      0.0034169
      2.3580000      0.0034199
      2.3590000      0.0034304
      2.3600000      0.0034295
      2.3610000      0.0034306
      2.3620000      0.0034277
      2.3630000      0.0034243
      2.3640000      0.0034315
      2.3650000      0.0034333
      2.3660000      0.0034365
      2.3670000      0.0034313
      2.3680000      0.0034298
      2.3690000      0.0034298
      2.3700000      0.0034343
      2.3710000      0.0034288
      2.3720000      0.0034357
      2.3730000      0.0034356
      2.3740000      0.0034336
      2.3750000      0.0034375
      2.3760000      0.0034374
      2.3770000      0.0034384
      2.3780000      0.0034373
      2.3790000      0.0034412
      2.3800000      0.0034491
      2.3810000      0.0034359
      2.3820000      0.0034409
      2.3830000      0.0034456
      2.3840000      0.0034501
      2.3850000      0.0034518
      2.3860000      0.0034534
      2.3870000      0.0034506
      2.3880000      0.0034500
      2.3890000      0.0034529
      2.3900000      0.0034565
      2.3910000      0.0034568
      2.3920000      0.0034521
      2.3930000      0.0034573
      2.3940000      0.0034512
      2.3950000      0.0034599
      2.3960000      0.0034591
      2.3970000      0.0034592
      2.3980000      0.0034612
      2.3990000      0.0034644
      2.4000000      0.0034686
      2.4010000      0.0034654
      2.4020000      0.0034717
      2.4030000      0.0034688
      2.4040000      0.0034658
      2.4050000      0.0034700
      2.4060000      0.0034690
      2.4070000      0.0034795
      2.4080000      0.0034692
      2.4090000      0.0034633
      2.4100000      0.0034736
      2.4110000      0.0034693
      2.4120000      0.0034710
      2.4130000      0.0034659
      2.4140000      0.0034735
      2.4150000      0.0034721
      2.4160000      0.0034725
      2.4170000      0.0034783
      2.4180000      0.0034789
      2.4190000      0.0034732
      2.4200000      0.0034735
      2.4210000      0.0034778
      2.4220000      0.0034782
      2.4230000      0.0034784
      2.4240000      0.0034795
      2.4250000      0.0034742
      2.4260000      0.0034792
      2.4270000      0.0034852
      2.4280000      0.0034831
      2.4290000      0.0034846
      2.4300000      0.0034793
      2.4310000      0.0034774
      2.4320000      0.0034843
      2.4330000      0.0034795
      2.4340000      0.0034781
      2.4350000      0.0034907
      2.4360000      0.0034799
      2.4370000      0.0034811
      2.4380000      0.0034886
      2.4390000      0.0034877
      2.4400000      0.0034821
      2.4410000      0.0034796
      2.4420000      0.0034827
      2.4430000      0.0034898
      2.4440000      0.0034886
      2.4450000      0.0034805
      2.4460000      0.0034800
      2.4470000      0.0034796
      2.4480000      0.0034872
      2.4490000      0.0034848
      2.4500000      0.0034854
      2.4510000      0.0034895
      2.4520000      0.0034904
      2.4530000      0.0034861
      2.4540000      0.0034881
      2.4550000      0.0034905
      2.4560000      0.0034923
      2.4570000      0.0034907
      2.4580000      0.0034906
      2.4590000      0.0034960
      2.4600000      0.0035000
      2.4610000      0.0034937
      2.4620000      0.0035026
      2.4630000      0.0035066
      2.4640000      0.0035031
      2.4650000      0.0034929
      2.4660000      0.0035138
      2.4670000      0.0035038
      2.4680000      0.0035037
      2.4690000      0.0035079
      2.4700000      0.0035095
      2.4710000      0.0035101
      2.4720000      0.0035058
      2.4730000      0.0035123
      2.4740000      0.0035083
      2.4750000      0.0035151
      2.4760000      0.0035154
      2.4770000      0.0035142
      2.4780000      0.0035152
      2.4790000      0.0035128
      2.4800000      0.0035198
      2.4810000      0.0035156
      2.4820000      0.0035174
      2.4830000      0.0035224
      2.4840000      0.0035205
      2.4850000      0.0035213
      2.4860000      0.0035253
      2.4870000      0.0035260
      2.4880000      0.0035287
      2.4890000      0.0035247
      2.4900000      0.0035233
      2.4910000      0.0035269
      2.4920000      0.0035289
      2.4930000      0.0035188
      2.4940000      0.0035239
      2.4950000      0.0035210
      2.4960000      0.0035234
      2.4970000      0.0035255
      2.4980000      0.0035280
      2.4990000      0.0035251
      2.5000000      0.0035248
      2.5010000      0.0035301
      2.5020000      0.0035357
      2.5030000      0.0035366
      2.5040000      0.0035328
      2.5050000      0.0035231
      2.5060000      0.0035279
      2.5070000      0.0035286
      2.5080000      0.0035331
      2.5090000      0.0035316
      2.5100000      0.0035339
      2.5110000      0.0035312
      2.5120000      0.0035336
      2.5130000      0.0035337
      2.5140000      0.0035404
      2.5150000      0.0035365
      2.5160000      0.0035344
      2.5170000      0.0035367
      2.5180000      0.0035348
      2.5190000      0.0035390
      2.5200000      0.0035289
      2.5210000      0.0035406
      2.5220000      0.0035412
      2.5230000      0.0035466
      2.5240000      0.0035360
      2.5250000      0.0035364
      2.5260000      0.0035403
      2.5270000      0.0035430
      2.5280000      0.0035377
      2.5290000      0.0035425
      2.5300000      0.0035417
      2.5310000      0.0035407
      2.5320000      0.0035406
      2.5330000      0.0035430
      2.5340000      0.0035419
      2.5350000      0.0035413
      2.5360000      0.0035435
      2.5370000      0.0035469
      2.5380000      0.0035504
      2.5390000      0.0035514
      2.5400000      0.0035535
      2.5410000      0.0035472
      2.5420000      0.0035593
      2.5430000      0.0035539
      2.5440000      0.0035564
      2.5450000      0.0035554
      2.5460000      0.0035568
      2.5470000      0.0035578
      2.5480000      0.0035616
      2.5490000      0.0035578
      2.5500000      0.0035574
      2.5510000      0.0035502
      2.5520000      0.0035539
      2.5530000      0.0035527
      2.5540000      0.0035565
      2.5550000      0.0035550
      2.5560000      0.0035629
      2.5570000      0.0035613
      2.5580000      0.0035601
      2.5590000      0.0035538
      2.5600000      0.0035655
      2.5610000      0.0035698
      2.5620000      0.0035627
      2.5630000      0.0035646
      2.5640000      0.0035697
      2.5650000      0.0035643
      2.5660000      0.0035638
      2.5670000      0.0035710
      2.5680000      0.0035660
      2.5690000      0.0035701
      2.5700000      0.0035678
      2.5710000      0.0035663
      2.5720000      0.0035725
      2.5730000      0.0035738
      2.5740000      0.0035727
      2.5750000      0.0035697
      2.5760000      0.0035727
      2.5770000      0.0035782
      2.5780000      0.0035737
      2.5790000      0.0035739
      2.5800000      0.0035726
      2.5810000      0.0035743
      2.5820000      0.0035669
      2.5830000      0.0035758
      2.5840000      0.0035766
      2.5850000      0.0035780
      2.5860000      0.0035768
      2.5870000      0.0035849
      2.5880000      0.0035752
      2.5890000      0.0035793
      2.5900000      0.0035829
      2.5910000      0.0035770
      2.5920000      0.0035857
      2.5930000      0.0035765
      2.5940000      0.0035775
      2.5950000      0.0035804
      2.5960000      0.0035793
      2.5970000      0.0035821
      2.5980000      0.0035800
      2.5990000      0.0035869
      2.6000000      0.0035859
      2.6010000      0.0035838
      2.6020000      0.0035887
      2.6030000      0.0035937
      2.6040000      0.0035902
      2.6050000      0.0035922
      2.6060000      0.0035888
      2.6070000      0.0035950
      2.6080000      0.0035901
      2.6090000      0.0035973
      2.6100000      0.0035960
      2.6110000      0.0035973
      2.6120000      0.0035908
      2.6130000      0.0035972
      2.6140000      0.0035993
      2.6150000      0.0035953
      2.6160000      0.0035941
      2.6170000      0.0035969
      2.6180000      0.0035922
      2.6190000      0.0035940
      2.6200000      0.0035983
      2.6210000      0.0035959
      2.6220000      0.0035965
      2.6230000      0.0035945
      2.6240000      0.0035985
      2.6250000      0.0035990
      2.6260000      0.0035966
      2.6270000      0.0036034
      2.6280000      0.0036080
      2.6290000      0.0036073
      2.6300000      0.0036048
      2.6310000      0.0036062
      2.6320000      0.0036103
      2.6330000      0.0036009
      2.6340000      0.0036098
      2.6350000      0.0036098
      2.6360000      0.0036097
      2.6370000      0.0036087
      2.6380000      0.0036127
      2.6390000      0.0036125
      2.6400000      0.0036132
      2.6410000      0.0036086
      2.6420000      0.0036201
      2.6430000      0.0036161
      2.6440000      0.0036111
      2.6450000      0.0036191
      2.6460000      0.0036150
      2.6470000      0.0036192
      2.6480000      0.0036214
      2.6490000      0.0036242
      2.6500000      0.0036238
      2.6510000      0.0036243
      2.6520000      0.0036232
      2.6530000      0.0036176
      2.6540000      0.0036273
      2.6550000      0.0036210
      2.6560000      0.0036237
      2.6570000      0.0036301
      2.6580000      0.0036204
      2.6590000      0.0036286
      2.6600000      0.0036319
      2.6610000      0.0036251
      2.6620000      0.0036330
      2.6630000      0.0036282
      2.6640000      0.0036332
      2.6650000      0.0036315
      2.6660000      0.0036302
      2.6670000      0.0036319
      2.6680000      0.0036332
      2.6690000      0.0036415
      2.6700000      0.0036382
      2.6710000      0.0036450
      2.6720000      0.0036389
      2.6730000      0.0036361
      2.6740000      0.0036447
      2.6750000      0.0036382
      2.6760000      0.0036406
      2.6770000      0.0036422
      2.6780000      0.0036418
      2.6790000      0.0036457
      2.6800000      0.0036473
      2.6810000      0.0036490
      2.6820000      0.0036504
      2.6830000      0.0036485
      2.6840000      0.0036494
      2.6850000      0.0036548
      2.6860000      0.0036455
      2.6870000      0.0036465
      2.6880000      0.0036482
      2.6890000      0.0036510
      2.6900000      0.0036493
      2.6910000      0.0036524
      2.6920000      0.0036530
      2.6930000      0.0036512
      2.6940000      0.0036510
      2.6950000      0.0036547
      2.6960000      0.0036496
      2.6970000      0.0036589
      2.6980000      0.0036591
      2.6990000      0.0036574
      2.7000000      0.0036574
      2.7010000      0.0036539
      2.7020000      0.0036623
      2.7030000      0.0036591
      2.7040000      0.0036572
      2.7050000      0.0036605
      2.7060000      0.0036669
      2.7070000      0.0036683
      2.7080000      0.0036645
      2.7090000      0.0036683
      2.7100000      0.0036665
      2.7110000      0.0036656
      2.7120000      0.0036658
      2.7130000      0.0036608
      2.7140000      0.0036751
      2.7150000      0.0036753
      2.7160000      0.0036716
      2.7170000      0.0036711
      2.7180000      0.0036692
      2.7190000      0.0036824
      2.7200000      0.0036776
      2.7210000      0.0036746
      2.7220000      0.0036887
      2.7230000      0.0036763
      2.7240000      0.0036790
      2.7250000      0.0036815
      2.7260000      0.0036850
      2.7270000      0.0036733
      2.7280000      0.0036840
      2.7290000      0.0036745
      2.7300000      0.0036885
      2.7310000      0.0036826
      2.7320000      0.0036815
      2.7330000      0.0036820
      2.7340000      0.0036829
      2.7350000      0.0036778
      2.7360000      0.0036908
      2.7370000      0.0036917
      2.7380000      0.0036843
      2.7390000      0.0036907
      2.7400000      0.0036899
      2.7410000      0.0036913
      2.7420000      0.0036901
      2.7430000      0.0036886
      2.7440000      0.0036903
      2.7450000      0.0036921
      2.7460000      0.0036836
      2.7470000      0.0036867
      2.7480000      0.0036933
      2.7490000      0.0036904
      2.7500000      0.0036937
      2.7510000      0.0036928
      2.7520000      0.0037002
      2.7530000      0.0036960
      2.7540000      0.0036976
      2.7550000      0.0036983
      2.7560000      0.0037019
      2.7570000      0.0037004
      2.7580000      0.0036988
      2.7590000      0.0036979
      2.7600000      0.0036900
      2.7610000      0.0036993
      2.7620000      0.0036969
      2.7630000      0.0037015
      2.7640000      0.0036955
      2.7650000      0.0037010
      2.7660000      0.0036946
      2.7670000      0.0037039
      2.7680000      0.0037052
      2.7690000      0.0037025
      2.7700000      0.0037056
      2.7710000      0.0037049
      2.7720000      0.0037110
      2.7730000      0.0037034
      2.7740000      0.0037050
      2.7750000      0.0037087
      2.7760000      0.0037074
      2.7770000      0.0037041
      2.7780000      0.0037103
      2.7790000      0.0037101
      2.7800000      0.0037116
      2.7810000      0.0037086
      2.7820000      0.0037072
      2.7830000      0.0037118
      2.7840000      0.0037141
      2.7850000      0.0037079
      2.7860000      0.0037137
      2.7870000      0.0037098
      2.7880000      0.0037165
      2.7890000      0.0037155
      2.7900000      0.0037149
      2.7910000      0.0037192
      2.7920000      0.0037145
      2.7930000      0.0037231
      2.7940000      0.0037211
      2.7950000      0.0037226
      2.7960000      0.0037196
      2.7970000      0.0037263
      2.7980000      0.0037250
      2.7990000      0.0037195
      2.8000000      0.0037117
      2.8010000      0.0037135
      2.8020000      0.0037154
      2.8030000      0.0037188
      2.8040000      0.0037207
      2.8050000      0.0037207
      2.8060000      0.0037180
      2.8070000      0.0037205
      2.8080000      0.0037179
      2.8090000      0.0037255
      2.8100000      0.0037232
      2.8110000      0.0037248
      2.8120000      0.0037308
      2.8130000      0.0037265
      2.8140000      0.0037266
      2.8150000      0.0037341
      2.8160000      0.0037271
      2.8170000      0.0037298
      2.8180000      0.0037342
      2.8190000      0.0037361
      2.8200000      0.0037303
      2.8210000      0.0037393
      2.8220000      0.0037376
      2.8230000      0.0037318
      2.8240000      0.0037378
      2.8250000      0.0037327
      2.8260000      0.0037271
      2.8270000      0.0037294
      2.8280000      0.0037315
      2.8290000      0.0037379
      2.8300000      0.0037308
      2.8310000      0.0037410
      2.8320000      0.0037402
      2.8330000      0.0037442
      2.8340000      0.0037451
      2.8350000      0.0037376
      2.8360000      0.0037427
      2.8370000      0.0037443
      2.8380000      0.0037440
      2.8390000      0.0037500
      2.8400000      0.0037465
      2.8410000      0.0037475
      2.8420000      0.0037481
      2.8430000      0.0037404
      2.8440000      0.0037481
      2.8450000      0.0037490
      2.8460000      0.0037530
      2.8470000      0.0037544
      2.8480000      0.0037473
      2.8490000      0.0037508
      2.8500000      0.0037546
      2.8510000      0.0037467
      2.8520000      0.0037519
      2.8530000      0.0037610
      2.8540000      0.0037581
      2.8550000      0.0037518
      2.8560000      0.0037599
      2.8570000      0.0037555
      2.8580000      0.0037547
      2.8590000      0.0037473
      2.8600000      0.0037598
      2.8610000      0.0037630
      2.8620000      0.0037642
      2.8630000      0.0037603
      2.8640000      0.0037549
      2.8650000      0.0037578
      2.8660000      0.0037576
      2.8670000      0.0037546
      2.8680000      0.0037674
      2.8690000      0.0037628
      2.8700000      0.0037655
      2.8710000      0.0037639
      2.8720000      0.0037640
      2.8730000      0.0037616
      2.8740000      0.0037629
      2.8750000      0.0037697
      2.8760000      0.0037690
      2.8770000      0.0037700
      2.8780000      0.0037763
      2.8790000      0.0037772
      2.8800000      0.0037778
      2.8810000      0.0037746
      2.8820000      0.0037821
      2.8830000      0.0037865
      2.8840000      0.0037828
      2.8850000      0.0037780
      2.8860000      0.0037889
      2.8870000      0.0037953
      2.8880000      0.0037881
      2.8890000      0.0037877
      2.8900000      0.0037866
      2.8910000      0.0037927
      2.8920000      0.0037953
      2.8930000      0.0037963
      2.8940000      0.0038059
      2.8950000      0.0037976
      2.8960000      0.0038018
      2.8970000      0.0037990
      2.8980000      0.0038029
      2.8990000      0.0037988
      2.9000000      0.0038058
      2.9010000      0.0037992
      2.9020000      0.0038003
      2.9030000      0.0037993
      2.9040000      0.0037999
      2.9050000      0.0037965
      2.9060000      0.0038035
      2.9070000      0.0037951
      2.9080000      0.0038031
      2.9090000      0.0037995
      2.9100000      0.0038033
      2.9110000      0.0037999
      2.9120000      0.0038035
      2.9130000      0.0038044
      2.9140000      0.0037983
      2.9150000      0.0038049
      2.9160000      0.0038025
      2.9170000      0.0038022
      2.9180000      0.0038180
      2.9190000      0.0038071
      2.9200000      0.0038148
      2.9210000      0.0038167
      2.9220000      0.0038169
      2.9230000      0.0038100
      2.9240000      0.0038194
      2.9250000      0.0038147
      2.9260000      0.0038103
      2.9270000      0.0038125
      2.9280000      0.0038180
      2.9290000      0.0038205
      2.9300000      0.0038131
      2.9310000      0.0038137
      2.9320000      0.0038150
      2.9330000      0.0038160
      2.9340000      0.0038162
      2.9350000      0.0038169
      2.9360000      0.0038199
      2.9370000      0.0038256
      2.9380000      0.0038202
      2.9390000      0.0038202
      2.9400000      0.0038265
      2.9410000      0.0038175
      2.9420000      0.0038203
      2.9430000      0.0038261
      2.9440000      0.0038245
      2.9450000      0.0038255
      2.9460000      0.0038255
      2.9470000      0.0038246
      2.9480000      0.0038285
      2.9490000      0.0038243
      2.9500000      0.0038282
      2.9510000      0.0038276
      2.9520000      0.0038331
      2.9530000      0.0038322
      2.9540000      0.0038304
      2.9550000      0.0038320
      2.9560000      0.0038252
      2.9570000      0.0038308
      2.9580000      0.0038382
      2.9590000      0.0038300
      2.9600000      0.0038359
      2.9610000      0.0038421
      2.9620000      0.0038368
      2.9630000      0.0038376
      2.9640000      0.0038421
      2.9650000      0.0038359
      2.9660000      0.0038388
      2.9670000      0.0038413
      2.9680000      0.0038424
      2.9690000      0.0038461
      2.9700000      0.0038518
      2.9710000      0.0038512
      2.9720000      0.0038448
      2.9730000      0.0038435
      2.9740000      0.0038524
      2.9750000      0.0038428
      2.9760000      0.0038548
      2.9770000      0.0038504
      2.9780000      0.0038511
      2.9790000      0.0038586
      2.9800000      0.0038511
      2.9810000      0.0038517
      2.9820000      0.0038611
      2.9830000      0.0038595
      2.9840000      0.0038544
      2.9850000      0.0038636
      2.9860000      0.0038552
      2.9870000      0.0038538
      2.9880000      0.0038587
      2.9890000      0.0038585
      2.9900000      0.0038583
      2.9910000      0.0038583
      2.9920000      0.0038608
      2.9930000      0.0038579
      2.9940000      0.0038579
      2.9950000      0.0038507
      2.9960000      0.0038617
      2.9970000      0.0038669
      2.9980000      0.0038627
      2.9990000      0.0038609
      3.0000000      0.0038639
      3.0010000      0.0038662
      3.0020000      0.0038599
      3.0030000      0.0038665
      3.0040000      0.0038642
      3.0050000      0.0038580
      3.0060000      0.0038600
      3.0070000      0.0038626
      3.0080000      0.0038690
      3.0090000      0.0038674
      3.0100000      0.0038689
      3.0110000      0.0038696
      3.0120000      0.0038700
      3.0130000      0.0038642
      3.0140000      0.0038729
      3.0150000      0.0038715
      3.0160000      0.0038633
      3.0170000      0.0038690
      3.0180000      0.0038733
      3.0190000      0.0038717
      3.0200000      0.0038741
      3.0210000      0.0038708
      3.0220000      0.0038826
      3.0230000      0.0038818
      3.0240000      0.0038761
      3.0250000      0.0038829
      3.0260000      0.0038738
      3.0270000      0.0038776
      3.0280000      0.0038805
      3.0290000      0.0038801
      3.0300000      0.0038745
      3.0310000      0.0038816
      3.0320000      0.0038782
      3.0330000      0.0038892
      3.0340000      0.0038820
      3.0350000      0.0038812
      3.0360000      0.0038852
      3.0370000      0.0038849
      3.0380000      0.0038854
      3.0390000      0.0038779
      3.0400000      0.0038895
      3.0410000      0.0038814
      3.0420000      0.0038902
      3.0430000      0.0038893
      3.0440000      0.0038862
      3.0450000      0.0038905
      3.0460000      0.0038890
      3.0470000      0.0038893
      3.0480000      0.0038909
      3.0490000      0.0038831
      3.0500000      0.0038858
      3.0510000      0.0038902
      3.0520000      0.0038924
      3.0530000      0.0038921
      3.0540000      0.0038908
      3.0550000      0.0038931
      3.0560000      0.0038891
      3.0570000      0.0038957
      3.0580000      0.0038910
      3.0590000      0.0038957
      3.0600000      0.0038926
      3.0610000      0.0038900
      3.0620000      0.0038968
      3.0630000      0.0038969
      3.0640000      0.0038965
      3.0650000      0.0038969
      3.0660000      0.0038934
      3.0670000      0.0038945
      3.0680000      0.0038976
      3.0690000      0.0038956
      3.0700000      0.0039011
      3.0710000      0.0039026
      3.0720000      0.0039017
      3.0730000      0.0038943
      3.0740000      0.0039059
      3.0750000      0.0039017
      3.0760000      0.0039081
      3.0770000      0.0039101
      3.0780000      0.0039069
      3.0790000      0.0039007
      3.0800000      0.0039096
      3.0810000      0.0039045
      3.0820000      0.0039057
      3.0830000      0.0039132
      3.0840000      0.0039060
      3.0850000      0.0039090
      3.0860000      0.0039072
      3.0870000      0.0039155
      3.0880000      0.0039116
      3.0890000      0.0039098
      3.0900000      0.0039130
      3.0910000      0.0039164
      3.0920000      0.0039192
      3.0930000      0.0039052
      3.0940000      0.0039208
      3.0950000      0.0039212
      3.0960000      0.0039107
      3.0970000      0.0039137
      3.0980000      0.0039206
      3.0990000      0.0039233
      3.1000000      0.0039186
      3.1010000      0.0039140
      3.1020000      0.0039177
      3.1030000      0.0039245
      3.1040000      0.0039269
      3.1050000      0.0039225
      3.1060000      0.0039328
      3.1070000      0.0039224
      3.1080000      0.0039221
      3.1090000      0.0039261
      3.1100000      0.0039279
      3.1110000      0.0039218
      3.1120000      0.0039345
      3.1130000      0.0039266
      3.1140000      0.0039296
      3.1150000      0.0039232
      3.1160000      0.0039284
      3.1170000      0.0039312
      3.1180000      0.0039352
      3.1190000      0.0039262
      3.1200000      0.0039366
      3.1210000      0.0039346
      3.1220000      0.0039354
      3.1230000      0.0039346
      3.1240000      0.0039442
      3.1250000      0.0039355
      3.1260000      0.0039347
      3.1270000      0.0039391
      3.1280000      0.0039342
      3.1290000      0.0039289
      3.1300000      0.0039398
      3.1310000      0.0039368
      3.1320000      0.0039385
      3.1330000      0.0039362
      3.1340000      0.0039439
      3.1350000      0.0039391
      3.1360000      0.0039447
      3.1370000      0.0039474
      3.1380000      0.0039402
      3.1390000      0.0039466
      3.1400000      0.0039407
      3.1410000      0.0039471
      3.1420000      0.0039472
      3.1430000      0.0039492
      3.1440000      0.0039546
      3.1450000      0.0039470
      3.1460000      0.0039411
      3.1470000      0.0039488
      3.1480000      0.0039510
      3.1490000      0.0039564
      3.1500000      0.0039530
      3.1510000      0.0039552
      3.1520000      0.0039563
      3.1530000      0.0039557
      3.1540000      0.0039592
      3.1550000      0.0039598
      3.1560000      0.0039568
      3.1570000      0.0039600
      3.1580000      0.0039598
      3.1590000      0.0039631
      3.1600000      0.0039589
      3.1610000      0.0039567
      3.1620000      0.0039670
      3.1630000      0.0039632
      3.1640000      0.0039573
      3.1650000      0.0039554
      3.1660000      0.0039603
      3.1670000      0.0039607
      3.1680000      0.0039503
      3.1690000      0.0039640
      3.1700000      0.0039611
      3.1710000      0.0039541
      3.1720000      0.0039633
      3.1730000      0.0039638
      3.1740000      0.0039633
      3.1750000      0.0039642
      3.1760000      0.0039650
      3.1770000      0.0039603
      3.1780000      0.0039715
      3.1790000      0.0039695
      3.1800000      0.0039735
      3.1810000      0.0039655
      3.1820000      0.0039717
      3.1830000      0.0039644
      3.1840000      0.0039725
      3.1850000      0.0039698
      3.1860000      0.0039733
      3.1870000      0.0039714
      3.1880000      0.0039781
      3.1890000      0.0039732
      3.1900000      0.0039727
      3.1910000      0.0039809
      3.1920000      0.0039706
      3.1930000      0.0039742
      3.1940000      0.0039822
      3.1950000      0.0039734
      3.1960000      0.0039795
      3.1970000      0.0039858
      3.1980000      0.0039855
      3.1990000      0.0039834
      3.2000000      0.0039873
      3.2010000      0.0039801
      3.2020000      0.0039859
      3.2030000      0.0039865
      3.2040000      0.0039813
      3.2050000      0.0039877
      3.2060000      0.0039850
      3.2070000      0.0039811
      3.2080000      0.0039879
      3.2090000      0.0039945
      3.2100000      0.0039809
      3.2110000      0.0039914
      3.2120000      0.0039849
      3.2130000      0.0039875
      3.2140000      0.0039871
      3.2150000      0.0039941
      3.2160000      0.0039910
      3.2170000      0.0039898
      3.2180000      0.0039929
      3.2190000      0.0039886
      3.2200000      0.0039879
      3.2210000      0.0039863
      3.2220000      0.0039927
      3.2230000      0.0039961
      3.2240000      0.0039916
      3.2250000      0.0039983
      3.2260000      0.0039935
      3.2270000      0.0040017
      3.2280000      0.0040007
      3.2290000      0.0040034
      3.2300000      0.0040011
      3.2310000      0.0039973
      3.2320000      0.0040027
      3.2330000      0.0040038
      3.2340000      0.0040102
      3.2350000      0.0040037
      3.2360000      0.0040113
      3.2370000      0.0040089
      3.2380000      0.0040066
      3.2390000      0.0040071
      3.2400000      0.0040099
      3.2410000      0.0040102
      3.2420000      0.0040140
      3.2430000      0.0040020
      3.2440000      0.0040078
      3.2450000      0.0040157
      3.2460000      0.0040108
      3.2470000      0.0040060
      3.2480000      0.0040126
      3.2490000      0.0040083
      3.2500000      0.0040211
      3.2510000      0.0040153
      3.2520000      0.0040239
      3.2530000      0.0040200
      3.2540000      0.0040179
      3.2550000      0.0040220
      3.2560000      0.0040181
      3.2570000      0.0040275
      3.2580000      0.0040191
      3.2590000      0.0040226
      3.2600000      0.0040205
      3.2610000      0.0040274
      3.2620000      0.0040185
      3.2630000      0.0040307
      3.2640000      0.0040306
      3.2650000      0.0040292
      3.2660000      0.0040274
      3.2670000      0.0040292
      3.2680000      0.0040282
      3.2690000      0.0040354
      3.2700000      0.0040356
      3.2710000      0.0040292
      3.2720000      0.0040328
      3.2730000      0.0040367
      3.2740000      0.0040321
      3.2750000      0.0040301
      3.2760000      0.0040409
      3.2770000      0.0040460
      3.2780000      0.0040360
      3.2790000      0.0040411
      3.2800000      0.0040348
      3.2810000      0.0040426
      3.2820000      0.0040404
      3.2830000      0.0040434
      3.2840000      0.0040441
      3.2850000      0.0040441
      3.2860000      0.0040398
      3.2870000      0.0040413
      3.2880000      0.0040380
      3.2890000      0.0040511
      3.2900000      0.0040503
      3.2910000      0.0040446
      3.2920000      0.0040492
      3.2930000      0.0040500
      3.2940000      0.0040437
      3.2950000      0.0040456
      3.2960000      0.0040517
      3.2970000      0.0040596
      3.2980000      0.0040562
      3.2990000      0.0040518
      3.3000000      0.0040526
      3.3010000      0.0040560
      3.3020000      0.0040598
      3.3030000      0.0040537
      3.3040000      0.0040492
      3.3050000      0.0040579
      3.3060000      0.0040578
      3.3070000      0.0040559
      3.3080000      0.0040602
      3.3090000      0.0040536
      3.3100000      0.0040590
      3.3110000      0.0040534
      3.3120000      0.0040504
      3.3130000      0.0040582
      3.3140000      0.0040559
      3.3150000      0.0040528
      3.3160000      0.0040600
      3.3170000      0.0040566
      3.3180000      0.0040630
      3.3190000      0.0040649
      3.3200000      0.0040638
      3.3210000      0.0040545
      3.3220000      0.0040567
      3.3230000      0.0040661
      3.3240000      0.0040712
      3.3250000      0.0040620
      3.3260000      0.0040718
      3.3270000      0.0040622
      3.3280000      0.0040667
      3.3290000      0.0040623
      3.3300000      0.0040597
      3.3310000      0.0040699
      3.3320000      0.0040637
      3.3330000      0.0040699
      3.3340000      0.0040639
      3.3350000      0.0040658
      3.3360000      0.0040666
      3.3370000      0.0040703
      3.3380000      0.0040646
      3.3390000      0.0040672
      3.3400000      0.0040647
      3.3410000      0.0040736
      3.3420000      0.0040673
      3.3430000      0.0040744
      3.3440000      0.0040750
      3.3450000      0.0040774
      3.3460000      0.0040748
      3.3470000      0.0040779
      3.3480000      0.0040753
      3.3490000      0.0040786
      3.3500000      0.0040782
      3.3510000      0.0040852
      3.3520000      0.0040833
      3.3530000      0.0040821
      3.3540000      0.0040854
      3.3550000      0.0040819
      3.3560000      0.0040871
      3.3570000      0.0040879
      3.3580000      0.0040822
      3.3590000      0.0040878
      3.3600000      0.0040955
      3.3610000      0.0040866
      3.3620000      0.0040888
      3.3630000      0.0040880
      3.3640000      0.0040894
      3.3650000      0.0040863
      3.3660000      0.0040857
      3.3670000      0.0040943
      3.3680000      0.0040827
      3.3690000      0.0040908
      3.3700000      0.0040961
      3.3710000      0.0040903
      3.3720000      0.0040957
      3.3730000      0.0040926
      3.3740000      0.0040902
      3.3750000      0.0041011
      3.3760000      0.0040970
      3.3770000      0.0040987
      3.3780000      0.0040971
      3.3790000      0.0041008
      3.3800000      0.0040946
      3.3810000      0.0040977
      3.3820000      0.0040994
      3.3830000      0.0041060
      3.3840000      0.0040955
      3.3850000      0.0041015
      3.3860000      0.0040986
      3.3870000      0.0041059
      3.3880000      0.0041036
      3.3890000      0.0041107
      3.3900000      0.0041026
      3.3910000      0.0041061
      3.3920000      0.0041017
      3.3930000      0.0041168
      3.3940000      0.0041019
      3.3950000      0.0041044
      3.3960000      0.0041075
      3.3970000      0.0041022
      3.3980000      0.0041019
      3.3990000      0.0041079
      3.4000000      0.0041057
      3.4010000      0.0041086
      3.4020000      0.0041066
      3.4030000      0.0041063
      3.4040000      0.0041127
      3.4050000      0.0041139
      3.4060000      0.0041209
      3.4070000      0.0041121
      3.4080000      0.0041194
      3.4090000      0.0041199
      3.4100000      0.0041239
      3.4110000      0.0041262
      3.4120000      0.0041196
      3.4130000      0.0041186
      3.4140000      0.0041276
      3.4150000      0.0041276
      3.4160000      0.0041329
      3.4170000      0.0041236
      3.4180000      0.0041237
      3.4190000      0.0041302
      3.4200000      0.0041239
      3.4210000      0.0041332
      3.4220000      0.0041314
      3.4230000      0.0041359
      3.4240000      0.0041283
      3.4250000      0.0041307
      3.4260000      0.0041287
      3.4270000      0.0041351
      3.4280000      0.0041320
      3.4290000      0.0041355
      3.4300000      0.0041428
      3.4310000      0.0041394
      3.4320000      0.0041387
      3.4330000      0.0041405
      3.4340000      0.0041380
      3.4350000      0.0041391
      3.4360000      0.0041471
      3.4370000      0.0041421
      3.4380000      0.0041440
      3.4390000      0.0041438
      3.4400000      0.0041468
      3.4410000      0.0041472
      3.4420000      0.0041501
      3.4430000      0.0041516
      3.4440000      0.0041400
      3.4450000      0.0041420
      3.4460000      0.0041506
      3.4470000      0.0041476
      3.4480000      0.0041526
      3.4490000      0.0041499
      3.4500000      0.0041491
      3.4510000      0.0041517
      3.4520000      0.0041593
      3.4530000      0.0041477
      3.4540000      0.0041509
      3.4550000      0.0041573
      3.4560000      0.0041564
      3.4570000      0.0041529
      3.4580000      0.0041534
      3.4590000      0.0041510
      3.4600000      0.0041586
      3.4610000      0.0041559
      3.4620000      0.0041582
      3.4630000      0.0041629
      3.4640000      0.0041463
      3.4650000      0.0041594
      3.4660000      0.0041495
      3.4670000      0.0041468
      3.4680000      0.0041576
      3.4690000      0.0041489
      3.4700000      0.0041500
      3.4710000      0.0041480
      3.4720000      0.0041538
      3.4730000      0.0041467
      3.4740000      0.0041573
      3.4750000      0.0041632
      3.4760000      0.0041580
      3.4770000      0.0041621
      3.4780000      0.0041555
      3.4790000      0.0041673
      3.4800000      0.0041628
      3.4810000      0.0041604
      3.4820000      0.0041608
      3.4830000      0.0041692
      3.4840000      0.0041656
      3.4850000      0.0041677
      3.4860000      0.0041647
      3.4870000      0.0041728
      3.4880000      0.0041682
      3.4890000      0.0041717
      3.4900000      0.0041690
      3.4910000      0.0041656
      3.4920000      0.0041742
      3.4930000      0.0041644
      3.4940000      0.0041682
      3.4950000      0.0041740
      3.4960000      0.0041708
      3.4970000      0.0041758
      3.4980000      0.0041703
      3.4990000      0.0041771
      3.5000000      0.0041739
      3.5010000      0.0041768
      3.5020000      0.0041815
      3.5030000      0.0041849
      3.5040000      0.0041894
      3.5050000      0.0041825
      3.5060000      0.0041890
      3.5070000      0.0041945
      3.5080000      0.0041899
      3.5090000      0.0041905
      3.5100000      0.0041926
      3.5110000      0.0041911
      3.5120000      0.0041920
      3.5130000      0.0041895
      3.5140000      0.0041910
      3.5150000      0.0041950
      3.5160000      0.0041935
      3.5170000      0.0042012
      3.5180000      0.0042022
      3.5190000      0.0042060
      3.5200000      0.0042010
      3.5210000      0.0042059
      3.5220000      0.0042136
      3.5230000      0.0042056
      3.5240000      0.0042015
      3.5250000      0.0042040
      3.5260000      0.0042035
      3.5270000      0.0042025
      3.5280000      0.0041931
      3.5290000      0.0042047
      3.5300000      0.0042064
      3.5310000      0.0042047
      3.5320000      0.0042038
      3.5330000      0.0042077
      3.5340000      0.0042087
      3.5350000      0.0042016
      3.5360000      0.0042065
      3.5370000      0.0042099
      3.5380000      0.0042076
      3.5390000      0.0042181
      3.5400000      0.0042153
      3.5410000      0.0042110
      3.5420000      0.0042146
      3.5430000      0.0042109
      3.5440000      0.0042142
      3.5450000      0.0042164
      3.5460000      0.0042123
      3.5470000      0.0042170
      3.5480000      0.0042264
      3.5490000      0.0042172
      3.5500000      0.0042217
      3.5510000      0.0042211
      3.5520000      0.0042196
      3.5530000      0.0042207
      3.5540000      0.0042238
      3.5550000      0.0042223
      3.5560000      0.0042205
      3.5570000      0.0042211
      3.5580000      0.0042171
      3.5590000      0.0042302
      3.5600000      0.0042209
      3.5610000      0.0042185
      3.5620000      0.0042225
      3.5630000      0.0042194
      3.5640000      0.0042189
      3.5650000      0.0042250
      3.5660000      0.0042208
      3.5670000      0.0042289
      3.5680000      0.0042232
      3.5690000      0.0042288
      3.5700000      0.0042280
      3.5710000      0.0042285
      3.5720000      0.0042251
      3.5730000      0.0042352
      3.5740000      0.0042319
      3.5750000      0.0042318
      3.5760000      0.0042287
      3.5770000      0.0042393
      3.5780000      0.0042411
      3.5790000      0.0042476
      3.5800000      0.0042381
      3.5810000      0.0042392
      3.5820000      0.0042383
      3.5830000      0.0042385
      3.5840000      0.0042459
      3.5850000      0.0042367
      3.5860000      0.0042415
      3.5870000      0.0042330
      3.5880000      0.0042424
      3.5890000      0.0042414
      3.5900000      0.0042371
      3.5910000      0.0042458
      3.5920000      0.0042445
      3.5930000      0.0042430
      3.5940000      0.0042398
      3.5950000      0.0042349
      3.5960000      0.0042434
      3.5970000      0.0042469
      3.5980000      0.0042422
      3.5990000      0.0042441
      3.6000000      0.0042400
      3.6010000      0.0042410
      3.6020000      0.0042436
      3.6030000      0.0042542
      3.6040000      0.0042550
      3.6050000      0.0042496
      3.6060000      0.0042519
      3.6070000      0.0042519
      3.6080000      0.0042470
      3.6090000      0.0042472
      3.6100000      0.0042506
      3.6110000      0.0042544
      3.6120000      0.0042568
      3.6130000      0.0042568
      3.6140000      0.0042590
      3.6150000      0.0042548
      3.6160000      0.0042589
      3.6170000      0.0042546
      3.6180000      0.0042437
      3.6190000      0.0042624
      3.6200000      0.0042528
      3.6210000      0.0042636
      3.6220000      0.0042559
      3.6230000      0.0042551
      3.6240000      0.0042656
      3.6250000      0.0042590
      3.6260000      0.0042656
      3.6270000      0.0042558
      3.6280000      0.0042541
      3.6290000      0.0042656
      3.6300000      0.0042583
      3.6310000      0.0042602
      3.6320000      0.0042506
      3.6330000      0.0042740
      3.6340000      0.0042535
      3.6350000      0.0042702
      3.6360000      0.0042628
      3.6370000      0.0042693
      3.6380000      0.0042684
      3.6390000      0.0042637
      3.6400000      0.0042648
      3.6410000      0.0042580
      3.6420000      0.0042647
      3.6430000      0.0042617
      3.6440000      0.0042664
      3.6450000      0.0042694
      3.6460000      0.0042673
      3.6470000      0.0042580
      3.6480000      0.0042638
      3.6490000      0.0042694
      3.6500000      0.0042629
      3.6510000      0.0042694
      3.6520000      0.0042661
      3.6530000      0.0042707
      3.6540000      0.0042717
      3.6550000      0.0042782
      3.6560000      0.0042691
      3.6570000      0.0042663
      3.6580000      0.0042787
      3.6590000      0.0042784
      3.6600000      0.0042715
      3.6610000      0.0042751
      3.6620000      0.0042752
      3.6630000      0.0042721
      3.6640000      0.0042717
      3.6650000      0.0042731
      3.6660000      0.0042764
      3.6670000      0.0042725
      3.6680000      0.0042798
      3.6690000      0.0042784
      3.6700000      0.0042810
      3.6710000      0.0042815
      3.6720000      0.0042830
      3.6730000      0.0042857
      3.6740000      0.0042894
      3.6750000      0.0042886
      3.6760000      0.0042813
      3.6770000      0.0042828
      3.6780000      0.0042928
      3.6790000      0.0042935
      3.6800000      0.0042900
      3.6810000      0.0042925
      3.6820000      0.0042873
      3.6830000      0.0042920
      3.6840000      0.0042944
      3.6850000      0.0042968
      3.6860000      0.0042911
      3.6870000      0.0042972
      3.6880000      0.0043014
      3.6890000      0.0042983
      3.6900000      0.0043107
      3.6910000      0.0043041
      3.6920000      0.0042945
      3.6930000      0.0043083
      3.6940000      0.0042990
      3.6950000      0.0043093
      3.6960000      0.0042963
      3.6970000      0.0043116
      3.6980000      0.0043064
      3.6990000      0.0043105
      3.7000000      0.0043059
      3.7010000      0.0043137
      3.7020000      0.0043050
      3.7030000      0.0043109
      3.7040000      0.0043115
      3.7050000      0.0043141
      3.7060000      0.0043077
      3.7070000      0.0043108
      3.7080000      0.0043147
      3.7090000      0.0043122
      3.7100000      0.0043105
      3.7110000      0.0043058
      3.7120000      0.0043163
      3.7130000      0.0043218
      3.7140000      0.0043094
      3.7150000      0.0043206
      3.7160000      0.0043108
      3.7170000      0.0043139
      3.7180000      0.0043120
      3.7190000      0.0043187
      3.7200000      0.0043245
      3.7210000      0.0043259
      3.7220000      0.0043212
      3.7230000      0.0043241
      3.7240000      0.0043222
      3.7250000      0.0043275
      3.7260000      0.0043253
      3.7270000      0.0043220
      3.7280000      0.0043274
      3.7290000      0.0043228
      3.7300000      0.0043312
      3.7310000      0.0043290
      3.7320000      0.0043322
      3.7330000      0.0043318
      3.7340000      0.0043366
      3.7350000      0.0043313
      3.7360000      0.0043275
      3.7370000      0.0043323
      3.7380000      0.0043329
      3.7390000      0.0043298
      3.7400000      0.0043301
      3.7410000      0.0043319
      3.7420000      0.0043295
      3.7430000      0.0043398
      3.7440000      0.0043381
      3.7450000      0.0043367
      3.7460000      0.0043334
      3.7470000      0.0043443
      3.7480000      0.0043366
      3.7490000      0.0043409
      3.7500000      0.0043432
      3.7510000      0.0043443
      3.7520000      0.0043417
      3.7530000      0.0043439
      3.7540000      0.0043420
      3.7550000      0.0043484
      3.7560000      0.0043368
      3.7570000      0.0043509
      3.7580000      0.0043530
      3.7590000      0.0043532
      3.7600000      0.0043517
      3.7610000      0.0043561
      3.7620000      0.0043540
      3.7630000      0.0043485
      3.7640000      0.0043574
      3.7650000      0.0043502
      3.7660000      0.0043508
      3.7670000      0.0043540
      3.7680000      0.0043519
      3.7690000      0.0043480
      3.7700000      0.0043461
      3.7710000      0.0043574
      3.7720000      0.0043531
      3.7730000      0.0043542
      3.7740000      0.0043559
      3.7750000      0.0043611
      3.7760000      0.0043583
      3.7770000      0.0043582
      3.7780000      0.0043519
      3.7790000      0.0043567
      3.7800000      0.0043504
      3.7810000      0.0043589
      3.7820000      0.0043590
      3.7830000      0.0043569
      3.7840000      0.0043597
      3.7850000      0.0043534
      3.7860000      0.0043658
      3.7870000      0.0043657
      3.7880000      0.0043634
      3.7890000      0.0043684
      3.7900000      0.0043579
      3.7910000      0.0043654
      3.7920000      0.0043687
      3.7930000      0.0043749
      3.7940000      0.0043708
      3.7950000      0.0043697
      3.7960000      0.0043675
      3.7970000      0.0043678
      3.7980000      0.0043700
      3.7990000      0.0043715
      3.8000000      0.0043734
      3.8010000      0.0043665
      3.8020000      0.0043764
      3.8030000      0.0043734
      3.8040000      0.0043773
      3.8050000      0.0043801
      3.8060000      0.0043805
      3.8070000      0.0043818
      3.8080000      0.0043801
      3.8090000      0.0043864
      3.8100000      0.0043845
      3.8110000      0.0043744
      3.8120000      0.0043879
      3.8130000      0.0043858
      3.8140000      0.0043890
      3.8150000      0.0043905
      3.8160000      0.0043836
      3.8170000      0.0043869
      3.8180000      0.0043824
      3.8190000      0.0043739
      3.8200000      0.0043837
      3.8210000      0.0043780
      3.8220000      0.0043814
      3.8230000      0.0043853
      3.8240000      0.0043925
      3.8250000      0.0043895
      3.8260000      0.0043934
      3.8270000      0.0043917
      3.8280000      0.0043905
      3.8290000      0.0043971
      3.8300000      0.0043924
      3.8310000      0.0043929
      3.8320000      0.0043998
      3.8330000      0.0043930
      3.8340000      0.0043950
      3.8350000      0.0043866
      3.8360000      0.0043970
      3.8370000      0.0043837
      3.8380000      0.0043961
      3.8390000      0.0043916
      3.8400000      0.0043928
      3.8410000      0.0044003
      3.8420000      0.0043893
      3.8430000      0.0043916
      3.8440000      0.0043921
      3.8450000      0.0043881
      3.8460000      0.0043886
      3.8470000      0.0043839
      3.8480000      0.0043901
      3.8490000      0.0043828
      3.8500000      0.0043888
      3.8510000      0.0043934
      3.8520000      0.0043908
      3.8530000      0.0043915
      3.8540000      0.0043875
      3.8550000      0.0043905
      3.8560000      0.0043862
      3.8570000      0.0044017
      3.8580000      0.0043985
      3.8590000      0.0044004
      3.8600000      0.0043968
      3.8610000      0.0044019
      3.8620000      0.0044007
      3.8630000      0.0044050
      3.8640000      0.0044010
      3.8650000      0.0044006
      3.8660000      0.0043998
      3.8670000      0.0044060
      3.8680000      0.0044044
      3.8690000      0.0044014
      3.8700000      0.0044043
      3.8710000      0.0044039
      3.8720000      0.0044050
      3.8730000      0.0044008
      3.8740000      0.0044014
      3.8750000      0.0044087
      3.8760000      0.0044031
      3.8770000      0.0044107
      3.8780000      0.0044029
      3.8790000      0.0044048
      3.8800000      0.0044029
      3.8810000      0.0043962
      3.8820000      0.0044026
      3.8830000      0.0044005
      3.8840000      0.0044118
      3.8850000      0.0043931
      3.8860000      0.0044069
      3.8870000      0.0044030
      3.8880000      0.0044043
      3.8890000      0.0044056
      3.8900000      0.0044027
      3.8910000      0.0044068
      3.8920000      0.0044134
      3.8930000      0.0044112
      3.8940000      0.0044149
      3.8950000      0.0044222
      3.8960000      0.0044139
      3.8970000      0.0044124
      3.8980000      0.0044125
      3.8990000      0.0044129
      3.9000000      0.0044125
      3.9010000      0.0044233
      3.9020000      0.0044156
      3.9030000      0.0044254
      3.9040000      0.0044165
      3.9050000      0.0044122
      3.9060000      0.0044217
      3.9070000      0.0044183
      3.9080000      0.0044198
      3.9090000      0.0044180
      3.9100000      0.0044239
      3.9110000      0.0044193
      3.9120000      0.0044240
      3.9130000      0.0044242
      3.9140000      0.0044227
      3.9150000      0.0044287
      3.9160000      0.0044365
      3.9170000      0.0044228
      3.9180000      0.0044309
      3.9190000      0.0044294
      3.9200000      0.0044260
      3.9210000      0.0044267
      3.9220000      0.0044268
      3.9230000      0.0044320
      3.9240000      0.0044293
      3.9250000      0.0044312
      3.9260000      0.0044468
      3.9270000      0.0044318
      3.9280000      0.0044361
      3.9290000      0.0044357
      3.9300000      0.0044303
      3.9310000      0.0044284
      3.9320000      0.0044324
      3.9330000      0.0044358
      3.9340000      0.0044450
      3.9350000      0.0044419
      3.9360000      0.0044410
      3.9370000      0.0044408
      3.9380000      0.0044474
      3.9390000      0.0044422
      3.9400000      0.0044469
      3.9410000      0.0044423
      3.9420000      0.0044409
      3.9430000      0.0044414
      3.9440000      0.0044428
      3.9450000      0.0044418
      3.9460000      0.0044396
      3.9470000      0.0044406
      3.9480000      0.0044463
      3.9490000      0.0044445
      3.9500000      0.0044548
      3.9510000      0.0044431
      3.9520000      0.0044483
      3.9530000      0.0044509
      3.9540000      0.0044478
      3.9550000      0.0044443
      3.9560000      0.0044479
      3.9570000      0.0044572
      3.9580000      0.0044457
      3.9590000      0.0044523
      3.9600000      0.0044605
      3.9610000      0.0044512
      3.9620000      0.0044528
      3.9630000      0.0044577
      3.9640000      0.0044616
      3.9650000      0.0044550
      3.9660000      0.0044520
      3.9670000      0.0044514
      3.9680000      0.0044646
      3.9690000      0.0044618
      3.9700000      0.0044522
      3.9710000      0.0044591
      3.9720000      0.0044547
      3.9730000      0.0044559
      3.9740000      0.0044531
      3.9750000      0.0044590
      3.9760000      0.0044688
      3.9770000      0.0044536
      3.9780000      0.0044668
      3.9790000      0.0044685
      3.9800000      0.0044636
      3.9810000      0.0044676
      3.9820000      0.0044682
      3.9830000      0.0044720
      3.9840000      0.0044701
      3.9850000      0.0044716
      3.9860000      0.0044657
      3.9870000      0.0044684
      3.9880000      0.0044704
      3.9890000      0.0044724
      3.9900000      0.0044780
      3.9910000      0.0044728
      3.9920000      0.0044821
      3.9930000      0.0044763
      3.9940000      0.0044703
      3.9950000      0.0044716
      3.9960000      0.0044760
      3.9970000      0.0044753
      3.9980000      0.0044797
      3.9990000      0.0044706
      4.0000000      0.0044738
      4.0010000      0.0044740
      4.0020000      0.0044859
      4.0030000      0.0044807
      4.0040000      0.0044749
      4.0050000      0.0044787
      4.0060000      0.0044764
      4.0070000      0.0044768
      4.0080000      0.0044812
      4.0090000      0.0044775
      4.0100000      0.0044836
      4.0110000      0.0044828
      4.0120000      0.0044836
      4.0130000      0.0044842
      4.0140000      0.0044901
      4.0150000      0.0044879
      4.0160000      0.0044838
      4.0170000      0.0044934
      4.0180000      0.0044825
      4.0190000      0.0044919
      4.0200000      0.0044957
      4.0210000      0.0044886
      4.0220000      0.0044913
      4.0230000      0.0044966
      4.0240000      0.0044876
      4.0250000      0.0044922
      4.0260000      0.0044929
      4.0270000      0.0044942
      4.0280000      0.0044944
      4.0290000      0.0044965
      4.0300000      0.0044966
      4.0310000      0.0044994
      4.0320000      0.0044930
      4.0330000      0.0045014
      4.0340000      0.0044943
      4.0350000      0.0044971
      4.0360000      0.0044982
      4.0370000      0.0044986
      4.0380000      0.0044961
      4.0390000      0.0045064
      4.0400000      0.0045085
      4.0410000      0.0044999
      4.0420000      0.0044989
      4.0430000      0.0045024
      4.0440000      0.0045119
      4.0450000      0.0045092
      4.0460000      0.0045147
      4.0470000      0.0045100
      4.0480000      0.0045102
      4.0490000      0.0045105
      4.0500000      0.0045074
      4.0510000      0.0045166
      4.0520000      0.0045046
      4.0530000      0.0045116
      4.0540000      0.0045068
      4.0550000      0.0045123
      4.0560000      0.0045085
      4.0570000      0.0045169
      4.0580000      0.0045168
      4.0590000      0.0045117
      4.0600000      0.0045128
      4.0610000      0.0045138
      4.0620000      0.0045152
      4.0630000      0.0045202
      4.0640000      0.0045131
      4.0650000      0.0045201
      4.0660000      0.0045152
      4.0670000      0.0045155
      4.0680000      0.0045229
      4.0690000      0.0045214
      4.0700000      0.0045113
      4.0710000      0.0045188
      4.0720000      0.0045122
      4.0730000      0.0045221
      4.0740000      0.0045252
      4.0750000      0.0045202
      4.0760000      0.0045180
      4.0770000      0.0045145
      4.0780000      0.0045163
      4.0790000      0.0045232
      4.0800000      0.0045144
      4.0810000      0.0045267
      4.0820000      0.0045247
      4.0830000      0.0045221
      4.0840000      0.0045232
      4.0850000      0.0045191
      4.0860000      0.0045258
      4.0870000      0.0045240
      4.0880000      0.0045160
      4.0890000      0.0045181
      4.0900000      0.0045224
      4.0910000      0.0045303
      4.0920000      0.0045216
      4.0930000      0.0045221
      4.0940000      0.0045334
      4.0950000      0.0045315
      4.0960000      0.0045300
      4.0970000      0.0045290
      4.0980000      0.0045347
      4.0990000      0.0045327
      4.1000000      0.0045401
      4.1010000      0.0045274
      4.1020000      0.0045395
      4.1030000      0.0045322
      4.1040000      0.0045425
      4.1050000      0.0045417
      4.1060000      0.0045502
      4.1070000      0.0045402
      4.1080000      0.0045373
      4.1090000      0.0045480
      4.1100000      0.0045370
      4.1110000      0.0045360
      4.1120000      0.0045307
      4.1130000      0.0045334
      4.1140000      0.0045421
      4.1150000      0.0045458
      4.1160000      0.0045448
      4.1170000      0.0045486
      4.1180000      0.0045469
      4.1190000      0.0045436
      4.1200000      0.0045474
      4.1210000      0.0045445
      4.1220000      0.0045435
      4.1230000      0.0045441
      4.1240000      0.0045492
      4.1250000      0.0045478
      4.1260000      0.0045510
      4.1270000      0.0045529
      4.1280000      0.0045565
      4.1290000      0.0045600
      4.1300000      0.0045532
      4.1310000      0.0045642
      4.1320000      0.0045565
      4.1330000      0.0045553
      4.1340000      0.0045557
      4.1350000      0.0045553
      4.1360000      0.0045489
      4.1370000      0.0045499
      4.1380000      0.0045531
      4.1390000      0.0045607
      4.1400000      0.0045553
      4.1410000      0.0045581
      4.1420000      0.0045656
      4.1430000      0.0045591
      4.1440000      0.0045594
      4.1450000      0.0045624
      4.1460000      0.0045653
      4.1470000      0.0045644
      4.1480000      0.0045574
      4.1490000      0.0045573
      4.1500000      0.0045623
      4.1510000      0.0045601
      4.1520000      0.0045586
      4.1530000      0.0045613
      4.1540000      0.0045649
      4.1550000      0.0045651
      4.1560000      0.0045687
      4.1570000      0.0045698
      4.1580000      0.0045586
      4.1590000      0.0045687
      4.1600000      0.0045713
      4.1610000      0.0045704
      4.1620000      0.0045644
      4.1630000      0.0045683
      4.1640000      0.0045643
      4.1650000      0.0045671
      4.1660000      0.0045657
      4.1670000      0.0045671
      4.1680000      0.0045671
      4.1690000      0.0045651
      4.1700000      0.0045587
      4.1710000      0.0045663
      4.1720000      0.0045659
      4.1730000      0.0045749
      4.1740000      0.0045523
      4.1750000      0.0045587
      4.1760000      0.0045718
      4.1770000      0.0045685
      4.1780000      0.0045647
      4.1790000      0.0045660
      4.1800000      0.0045691
      4.1810000      0.0045677
      4.1820000      0.0045710
      4.1830000      0.0045657
      4.1840000      0.0045645
      4.1850000      0.0045724
      4.1860000      0.0045758
      4.1870000      0.0045713
      4.1880000      0.0045730
      4.1890000      0.0045682
      4.1900000      0.0045754
      4.1910000      0.0045753
      4.1920000      0.0045745
      4.1930000      0.0045673
      4.1940000      0.0045699
      4.1950000      0.0045690
      4.1960000      0.0045687
      4.1970000      0.0045805
      4.1980000      0.0045688
      4.1990000      0.0045731
      4.2000000      0.0045772
      4.2010000      0.0045797
      4.2020000      0.0045748
      4.2030000      0.0045759
      4.2040000      0.0045704
      4.2050000      0.0045841
      4.2060000      0.0045774
      4.2070000      0.0045849
      4.2080000      0.0045824
      4.2090000      0.0045812
      4.2100000      0.0045845
      4.2110000      0.0045772
      4.2120000      0.0045898
      4.2130000      0.0045829
      4.2140000      0.0045834
      4.2150000      0.0045803
      4.2160000      0.0045792
      4.2170000      0.0045799
      4.2180000      0.0045784
      4.2190000      0.0045858
      4.2200000      0.0045906
      4.2210000      0.0045864
      4.2220000      0.0045876
      4.2230000      0.0045898
      4.2240000      0.0045943
      4.2250000      0.0045887
      4.2260000      0.0045975
      4.2270000      0.0045921
      4.2280000      0.0046007
      4.2290000      0.0045936
      4.2300000      0.0046019
      4.2310000      0.0045918
      4.2320000      0.0046036
      4.2330000      0.0045960
      4.2340000      0.0046056
      4.2350000      0.0046049
      4.2360000      0.0045903
      4.2370000      0.0046037
      4.2380000      0.0045982
      4.2390000      0.0046019
      4.2400000      0.0046011
      4.2410000      0.0046064
      4.2420000      0.0046103
      4.2430000      0.0046069
      4.2440000      0.0046060
      4.2450000      0.0046030
      4.2460000      0.0046125
      4.2470000      0.0046166
      4.2480000      0.0046125
      4.2490000      0.0046096
      4.2500000      0.0046120
      4.2510000      0.0046156
      4.2520000      0.0046210
      4.2530000      0.0046232
      4.2540000      0.0046271
      4.2550000      0.0046191
      4.2560000      0.0046112
      4.2570000      0.0046266
      4.2580000      0.0046274
      4.2590000      0.0046187
      4.2600000      0.0046306
      4.2610000      0.0046230
      4.2620000      0.0046315
      4.2630000      0.0046355
      4.2640000      0.0046304
      4.2650000      0.0046304
      4.2660000      0.0046309
      4.2670000      0.0046400
      4.2680000      0.0046371
      4.2690000      0.0046334
      4.2700000      0.0046389
      4.2710000      0.0046294
      4.2720000      0.0046335
      4.2730000      0.0046473
      4.2740000      0.0046354
      4.2750000      0.0046396
      4.2760000      0.0046423
      4.2770000      0.0046430
      4.2780000      0.0046452
      4.2790000      0.0046473
      4.2800000      0.0046398
      4.2810000      0.0046406
      4.2820000      0.0046492
      4.2830000      0.0046356
      4.2840000      0.0046410
      4.2850000      0.0046358
      4.2860000      0.0046412
      4.2870000      0.0046448
      4.2880000      0.0046431
      4.2890000      0.0046452
      4.2900000      0.0046387
      4.2910000      0.0046544
      4.2920000      0.0046452
      4.2930000      0.0046458
      4.2940000      0.0046480
      4.2950000      0.0046468
      4.2960000      0.0046517
      4.2970000      0.0046455
      4.2980000      0.0046486
      4.2990000      0.0046507
      4.3000000      0.0046541
      4.3010000      0.0046482
      4.3020000      0.0046520
      4.3030000      0.0046492
      4.3040000      0.0046513
      4.3050000      0.0046536
      4.3060000      0.0046581
      4.3070000      0.0046543
      4.3080000      0.0046514
      4.3090000      0.0046608
      4.3100000      0.0046562
      4.3110000      0.0046587
      4.3120000      0.0046595
      4.3130000      0.0046543
      4.3140000      0.0046600
      4.3150000      0.0046614
      4.3160000      0.0046627
      4.3170000      0.0046481
      4.3180000      0.0046618
      4.3190000      0.0046606
      4.3200000      0.0046598
      4.3210000      0.0046564
      4.3220000      0.0046548
      4.3230000      0.0046577
      4.3240000      0.0046603
      4.3250000      0.0046600
      4.3260000      0.0046555
      4.3270000      0.0046573
      4.3280000      0.0046652
      4.3290000      0.0046668
      4.3300000      0.0046566
      4.3310000      0.0046610
      4.3320000      0.0046674
      4.3330000      0.0046638
      4.3340000      0.0046655
      4.3350000      0.0046562
      4.3360000      0.0046654
      4.3370000      0.0046717
      4.3380000      0.0046707
      4.3390000      0.0046650
      4.3400000      0.0046682
      4.3410000      0.0046612
      4.3420000      0.0046742
      4.3430000      0.0046615
      4.3440000      0.0046672
      4.3450000      0.0046664
      4.3460000      0.0046739
      4.3470000      0.0046675
      4.3480000      0.0046751
      4.3490000      0.0046684
      4.3500000      0.0046771
      4.3510000      0.0046738
      4.3520000      0.0046699
      4.3530000      0.0046803
      4.3540000      0.0046783
      4.3550000      0.0046801
      4.3560000      0.0046780
      4.3570000      0.0046853
      4.3580000      0.0046688
      4.3590000      0.0046772
      4.3600000      0.0046732
      4.3610000      0.0046835
      4.3620000      0.0046788
      4.3630000      0.0046874
      4.3640000      0.0046770
      4.3650000      0.0046794
      4.3660000      0.0046799
      4.3670000      0.0046851
      4.3680000      0.0046808
      4.3690000      0.0046891
      4.3700000      0.0046855
      4.3710000      0.0046942
      4.3720000      0.0046829
      4.3730000      0.0046870
      4.3740000      0.0046946
      4.3750000      0.0046773
      4.3760000      0.0046901
      4.3770000      0.0046883
      4.3780000      0.0046881
      4.3790000      0.0046970
      4.3800000      0.0046863
      4.3810000      0.0046964
      4.3820000      0.0046988
      4.3830000      0.0046912
      4.3840000      0.0046951
      4.3850000      0.0047021
      4.3860000      0.0047006
      4.3870000      0.0046957
      4.3880000      0.0046890
      4.3890000      0.0046895
      4.3900000      0.0046934
      4.3910000      0.0046925
      4.3920000      0.0046941
      4.3930000      0.0046905
      4.3940000      0.0046871
      4.3950000      0.0046886
      4.3960000      0.0046815
      4.3970000      0.0046813
      4.3980000      0.0046891
      4.3990000      0.0046917
      4.4000000      0.0046919
      4.4010000      0.0046802
      4.4020000      0.0046864
      4.4030000      0.0046941
      4.4040000      0.0046861
      4.4050000      0.0046867
      4.4060000      0.0046869
      4.4070000      0.0046883
      4.4080000      0.0046924
      4.4090000      0.0046960
      4.4100000      0.0046877
      4.4110000      0.0046946
      4.4120000      0.0046900
      4.4130000      0.0047018
      4.4140000      0.0046981
      4.4150000      0.0047011
      4.4160000      0.0046940
      4.4170000      0.0047029
      4.4180000      0.0047118
      4.4190000      0.0047076
      4.4200000      0.0047029
      4.4210000      0.0047046
      4.4220000      0.0047093
      4.4230000      0.0047002
      4.4240000      0.0047066
      4.4250000      0.0047133
      4.4260000      0.0047083
      4.4270000      0.0047114
      4.4280000      0.0047164
      4.4290000      0.0047134
      4.4300000      0.0047078
      4.4310000      0.0047083
      4.4320000      0.0047155
      4.4330000      0.0047090
      4.4340000      0.0047129
      4.4350000      0.0047199
      4.4360000      0.0047095
      4.4370000      0.0047159
      4.4380000      0.0047233
      4.4390000      0.0047136
      4.4400000      0.0047120
      4.4410000      0.0047217
      4.4420000      0.0047157
      4.4430000      0.0047142
      4.4440000      0.0047242
      4.4450000      0.0047240
      4.4460000      0.0047230
      4.4470000      0.0047197
      4.4480000      0.0047242
      4.4490000      0.0047222
      4.4500000      0.0047306
      4.4510000      0.0047153
      4.4520000      0.0047192
      4.4530000      0.0047251
      4.4540000      0.0047277
      4.4550000      0.0047274
      4.4560000      0.0047150
      4.4570000      0.0047222
      4.4580000      0.0047124
      4.4590000      0.0047215
      4.4600000      0.0047230
      4.4610000      0.0047191
      4.4620000      0.0047199
      4.4630000      0.0047245
      4.4640000      0.0047258
      4.4650000      0.0047209
      4.4660000      0.0047222
      4.4670000      0.0047351
      4.4680000      0.0047215
      4.4690000      0.0047247
      4.4700000      0.0047284
      4.4710000      0.0047130
      4.4720000      0.0047217
      4.4730000      0.0047234
      4.4740000      0.0047264
      4.4750000      0.0047214
      4.4760000      0.0047222
      4.4770000      0.0047265
      4.4780000      0.0047179
      4.4790000      0.0047257
      4.4800000      0.0047308
      4.4810000      0.0047287
      4.4820000      0.0047257
      4.4830000      0.0047345
      4.4840000      0.0047357
      4.4850000      0.0047329
      4.4860000      0.0047321
      4.4870000      0.0047394
      4.4880000      0.0047256
      4.4890000      0.0047400
      4.4900000      0.0047333
      4.4910000      0.0047465
      4.4920000      0.0047365
      4.4930000      0.0047343
      4.4940000      0.0047326
      4.4950000      0.0047479
      4.4960000      0.0047513
      4.4970000      0.0047429
      4.4980000      0.0047337
      4.4990000      0.0047449
      4.5000000      0.0047430
      4.5010000      0.0047448
      4.5020000      0.0047456
      4.5030000      0.0047457
      4.5040000      0.0047445
      4.5050000      0.0047479
      4.5060000      0.0047443
      4.5070000      0.0047443
      4.5080000      0.0047495
      4.5090000      0.0047481
      4.5100000      0.0047412
      4.5110000      0.0047447
      4.5120000      0.0047447
      4.5130000      0.0047454
      4.5140000      0.0047481
      4.5150000      0.0047534
      4.5160000      0.0047401
      4.5170000      0.0047482
      4.5180000      0.0047433
      4.5190000      0.0047560
      4.5200000      0.0047529
      4.5210000      0.0047480
      4.5220000      0.0047438
      4.5230000      0.0047535
      4.5240000      0.0047569
      4.5250000      0.0047590
      4.5260000      0.0047560
      4.5270000      0.0047514
      4.5280000      0.0047562
      4.5290000      0.0047499
      4.5300000      0.0047596
      4.5310000      0.0047600
      4.5320000      0.0047591
      4.5330000      0.0047596
      4.5340000      0.0047597
      4.5350000      0.0047542
      4.5360000      0.0047529
      4.5370000      0.0047576
      4.5380000      0.0047552
      4.5390000      0.0047522
      4.5400000      0.0047573
      4.5410000      0.0047601
      4.5420000      0.0047626
      4.5430000      0.0047625
      4.5440000      0.0047653
      4.5450000      0.0047633
      4.5460000      0.0047752
      4.5470000      0.0047698
      4.5480000      0.0047609
      4.5490000      0.0047727
      4.5500000      0.0047698
      4.5510000      0.0047705
      4.5520000      0.0047744
      4.5530000      0.0047793
      4.5540000      0.0047679
      4.5550000      0.0047695
      4.5560000      0.0047712
      4.5570000      0.0047748
      4.5580000      0.0047754
      4.5590000      0.0047842
      4.5600000      0.0047794
      4.5610000      0.0047796
      4.5620000      0.0047799
      4.5630000      0.0047755
      4.5640000      0.0047735
      4.5650000      0.0047747
      4.5660000      0.0047819
      4.5670000      0.0047833
      4.5680000      0.0047784
      4.5690000      0.0047802
      4.5700000      0.0047832
      4.5710000      0.0047763
      4.5720000      0.0047695
      4.5730000      0.0047813
      4.5740000      0.0047872
      4.5750000      0.0047841
      4.5760000      0.0047815
      4.5770000      0.0047817
      4.5780000      0.0047867
      4.5790000      0.0047812
      4.5800000      0.0047850
      4.5810000      0.0047796
      4.5820000      0.0047831
      4.5830000      0.0047909
      4.5840000      0.0047878
      4.5850000      0.0047938
      4.5860000      0.0047880
      4.5870000      0.0047877
      4.5880000      0.0047916
      4.5890000      0.0047987
      4.5900000      0.0047899
      4.5910000      0.0047907
      4.5920000      0.0047896
      4.5930000      0.0047942
      4.5940000      0.0047896
      4.5950000      0.0047907
      4.5960000      0.0048011
      4.5970000      0.0047911
      4.5980000      0.0047902
      4.5990000      0.0047906
      4.6000000      0.0047845
      4.6010000      0.0047959
      4.6020000      0.0047950
      4.6030000      0.0047915
      4.6040000      0.0047982
      4.6050000      0.0047991
      4.6060000      0.0048046
      4.6070000      0.0047932
      4.6080000      0.0047966
      4.6090000      0.0047933
      4.6100000      0.0048084
      4.6110000      0.0047990
      4.6120000      0.0047992
      4.6130000      0.0048108
      4.6140000      0.0047961
      4.6150000      0.0048016
      4.6160000      0.0048045
      4.6170000      0.0047992
      4.6180000      0.0048018
      4.6190000      0.0048049
      4.6200000      0.0048051
      4.6210000      0.0048107
      4.6220000      0.0048111
      4.6230000      0.0048050
      4.6240000      0.0048084
      4.6250000      0.0048116
      4.6260000      0.0048018
      4.6270000      0.0048050
      4.6280000      0.0048045
      4.6290000      0.0048045
      4.6300000      0.0048164
      4.6310000      0.0048026
      4.6320000      0.0048144
      4.6330000      0.0048029
      4.6340000      0.0048100
      4.6350000      0.0048133
      4.6360000      0.0048180
      4.6370000      0.0048142
      4.6380000      0.0048244
      4.6390000      0.0048197
      4.6400000      0.0048189
      4.6410000      0.0048150
      4.6420000      0.0048179
      4.6430000      0.0048164
      4.6440000      0.0048139
      4.6450000      0.0048118
      4.6460000      0.0048085
      4.6470000      0.0048142
      4.6480000      0.0048155
      4.6490000      0.0048236
      4.6500000      0.0048206
      4.6510000      0.0048183
      4.6520000      0.0048151
      4.6530000      0.0048110
      4.6540000      0.0048238
      4.6550000      0.0048198
      4.6560000      0.0048172
      4.6570000      0.0048236
      4.6580000      0.0048218
      4.6590000      0.0048256
      4.6600000      0.0048354
      4.6610000      0.0048263
      4.6620000      0.0048271
      4.6630000      0.0048292
      4.6640000      0.0048236
      4.6650000      0.0048231
      4.6660000      0.0048289
      4.6670000      0.0048252
      4.6680000      0.0048342
      4.6690000      0.0048264
      4.6700000      0.0048291
      4.6710000      0.0048261
      4.6720000      0.0048276
      4.6730000      0.0048341
      4.6740000      0.0048208
      4.6750000      0.0048220
      4.6760000      0.0048294
      4.6770000      0.0048235
      4.6780000      0.0048267
      4.6790000      0.0048221
      4.6800000      0.0048237
      4.6810000      0.0048230
      4.6820000      0.0048258
      4.6830000      0.0048283
      4.6840000      0.0048247
      4.6850000      0.0048300
      4.6860000      0.0048336
      4.6870000      0.0048362
      4.6880000      0.0048371
      4.6890000      0.0048202
      4.6900000      0.0048229
      4.6910000      0.0048414
      4.6920000      0.0048278
      4.6930000      0.0048310
      4.6940000      0.0048311
      4.6950000      0.0048356
      4.6960000      0.0048276
      4.6970000      0.0048270
      4.6980000      0.0048309
      4.6990000      0.0048229
      4.7000000      0.0048274
      4.7010000      0.0048267
      4.7020000      0.0048196
      4.7030000      0.0048315
      4.7040000      0.0048314
      4.7050000      0.0048293
      4.7060000      0.0048264
      4.7070000      0.0048389
      4.7080000      0.0048289
      4.7090000      0.0048344
      4.7100000      0.0048371
      4.7110000      0.0048353
      4.7120000      0.0048375
      4.7130000      0.0048312
      4.7140000      0.0048311
      4.7150000      0.0048374
      4.7160000      0.0048328
      4.7170000      0.0048291
      4.7180000      0.0048346
      4.7190000      0.0048353
      4.7200000      0.0048418
      4.7210000      0.0048320
      4.7220000      0.0048330
      4.7230000      0.0048281
      4.7240000      0.0048351
      4.7250000      0.0048351
      4.7260000      0.0048390
      4.7270000      0.0048344
      4.7280000      0.0048421
      4.7290000      0.0048346
      4.7300000      0.0048448
      4.7310000      0.0048356
      4.7320000      0.0048440
      4.7330000      0.0048387
      4.7340000      0.0048504
      4.7350000      0.0048392
      4.7360000      0.0048396
      4.7370000      0.0048436
      4.7380000      0.0048453
      4.7390000      0.0048481
      4.7400000      0.0048443
      4.7410000      0.0048488
      4.7420000      0.0048555
      4.7430000      0.0048551
      4.7440000      0.0048601
      4.7450000      0.0048453
      4.7460000      0.0048469
      4.7470000      0.0048578
      4.7480000      0.0048619
      4.7490000      0.0048492
      4.7500000      0.0048410
      4.7510000      0.0048502
      4.7520000      0.0048522
      4.7530000      0.0048471
      4.7540000      0.0048535
      4.7550000      0.0048571
      4.7560000      0.0048602
      4.7570000      0.0048594
      4.7580000      0.0048739
      4.7590000      0.0048582
      4.7600000      0.0048649
      4.7610000      0.0048658
      4.7620000      0.0048660
      4.7630000      0.0048674
      4.7640000      0.0048609
      4.7650000      0.0048661
      4.7660000      0.0048695
      4.7670000      0.0048743
      4.7680000      0.0048679
      4.7690000      0.0048662
      4.7700000      0.0048712
      4.7710000      0.0048747
      4.7720000      0.0048699
      4.7730000      0.0048713
      4.7740000      0.0048639
      4.7750000      0.0048657
      4.7760000      0.0048689
      4.7770000      0.0048750
      4.7780000      0.0048729
      4.7790000      0.0048780
      4.7800000      0.0048681
      4.7810000      0.0048752
      4.7820000      0.0048692
      4.7830000      0.0048721
      4.7840000      0.0048717
      4.7850000      0.0048754
      4.7860000      0.0048749
      4.7870000      0.0048767
      4.7880000      0.0048746
      4.7890000      0.0048784
      4.7900000      0.0048787
      4.7910000      0.0048864
      4.7920000      0.0048882
      4.7930000      0.0048745
      4.7940000      0.0048819
      4.7950000      0.0048802
      4.7960000      0.0048810
      4.7970000      0.0048891
      4.7980000      0.0048852
      4.7990000      0.0048797
      4.8000000      0.0048839
      4.8010000      0.0048974
      4.8020000      0.0048875
      4.8030000      0.0048889
      4.8040000      0.0048908
      4.8050000      0.0048882
      4.8060000      0.0048793
      4.8070000      0.0048911
      4.8080000      0.0048882
      4.8090000      0.0048902
      4.8100000      0.0048876
      4.8110000      0.0048832
      4.8120000      0.0048901
      4.8130000      0.0049004
      4.8140000      0.0048905
      4.8150000      0.0048863
      4.8160000      0.0048901
      4.8170000      0.0048944
      4.8180000      0.0048962
      4.8190000      0.0048960
      4.8200000      0.0048898
      4.8210000      0.0048936
      4.8220000      0.0048892
      4.8230000      0.0048881
      4.8240000      0.0048887
      4.8250000      0.0048924
      4.8260000      0.0048963
      4.8270000      0.0049006
      4.8280000      0.0049021
      4.8290000      0.0049017
      4.8300000      0.0048957
      4.8310000      0.0048994
      4.8320000      0.0049049
      4.8330000      0.0049058
      4.8340000      0.0049090
      4.8350000      0.0049067
      4.8360000      0.0048974
      4.8370000      0.0048995
      4.8380000      0.0048981
      4.8390000      0.0049057
      4.8400000      0.0049012
      4.8410000      0.0049065
      4.8420000      0.0049059
      4.8430000      0.0049053
      4.8440000      0.0049099
      4.8450000      0.0049070
      4.8460000      0.0049076
      4.8470000      0.0049113
      4.8480000      0.0049008
      4.8490000      0.0049089
      4.8500000      0.0049009
      4.8510000      0.0049031
      4.8520000      0.0048948
      4.8530000      0.0049007
      4.8540000      0.0049051
      4.8550000      0.0049147
      4.8560000      0.0049145
      4.8570000      0.0049090
      4.8580000      0.0049068
      4.8590000      0.0049103
      4.8600000      0.0049196
      4.8610000      0.0049143
      4.8620000      0.0049210
      4.8630000      0.0049155
      4.8640000      0.0049114
      4.8650000      0.0049124
      4.8660000      0.0049190
      4.8670000      0.0049208
      4.8680000      0.0049087
      4.8690000      0.0049166
      4.8700000      0.0049187
      4.8710000      0.0049169
      4.8720000      0.0049184
      4.8730000      0.0049164
      4.8740000      0.0049077
      4.8750000      0.0049179
      4.8760000      0.0049210
      4.8770000      0.0049222
      4.8780000      0.0049145
      4.8790000      0.0049168
      4.8800000      0.0049330
      4.8810000      0.0049186
      4.8820000      0.0049291
      4.8830000      0.0049175
      4.8840000      0.0049262
      4.8850000      0.0049218
      4.8860000      0.0049198
      4.8870000      0.0049247
      4.8880000      0.0049237
      4.8890000      0.0049195
      4.8900000      0.0049136
      4.8910000      0.0049239
      4.8920000      0.0049202
      4.8930000      0.0049241
      4.8940000      0.0049196
      4.8950000      0.0049212
      4.8960000      0.0049210
      4.8970000      0.0049318
      4.8980000      0.0049225
      4.8990000      0.0049336
      4.9000000      0.0049327
      4.9010000      0.0049208
      4.9020000      0.0049352
      4.9030000      0.0049237
      4.9040000      0.0049425
      4.9050000      0.0049366
      4.9060000      0.0049377
      4.9070000      0.0049478
      4.9080000      0.0049348
      4.9090000      0.0049382
      4.9100000      0.0049445
      4.9110000      0.0049362
      4.9120000      0.0049409
      4.9130000      0.0049409
      4.9140000      0.0049376
      4.9150000      0.0049379
      4.9160000      0.0049530
      4.9170000      0.0049462
      4.9180000      0.0049452
      4.9190000      0.0049443
      4.9200000      0.0049384
      4.9210000      0.0049374
      4.9220000      0.0049400
      4.9230000      0.0049271
      4.9240000      0.0049409
      4.9250000      0.0049312
      4.9260000      0.0049390
      4.9270000      0.0049359
      4.9280000      0.0049348
      4.9290000      0.0049415
      4.9300000      0.0049399
      4.9310000      0.0049372
      4.9320000      0.0049407
      4.9330000      0.0049512
      4.9340000      0.0049463
      4.9350000      0.0049400
      4.9360000      0.0049501
      4.9370000      0.0049415
      4.9380000      0.0049504
      4.9390000      0.0049434
      4.9400000      0.0049554
      4.9410000      0.0049486
      4.9420000      0.0049496
      4.9430000      0.0049447
      4.9440000      0.0049544
      4.9450000      0.0049591
      4.9460000      0.0049410
      4.9470000      0.0049496
      4.9480000      0.0049485
      4.9490000      0.0049580
      4.9500000      0.0049508
      4.9510000      0.0049458
      4.9520000      0.0049525
      4.9530000      0.0049494
      4.9540000      0.0049519
      4.9550000      0.0049576
      4.9560000      0.0049578
      4.9570000      0.0049509
      4.9580000      0.0049617
      4.9590000      0.0049511
      4.9600000      0.0049491
      4.9610000      0.0049515
      4.9620000      0.0049543
      4.9630000      0.0049467
      4.9640000      0.0049561
      4.9650000      0.0049573
      4.9660000      0.0049517
      4.9670000      0.0049559
      4.9680000      0.0049580
      4.9690000      0.0049620
      4.9700000      0.0049569
      4.9710000      0.0049409
      4.9720000      0.0049525
      4.9730000      0.0049544
      4.9740000      0.0049520
      4.9750000      0.0049570
      4.9760000      0.0049568
      4.9770000      0.0049562
      4.9780000      0.0049613
      4.9790000      0.0049565
      4.9800000      0.0049573
      4.9810000      0.0049574
      4.9820000      0.0049551
      4.9830000      0.0049548
      4.9840000      0.0049580
      4.9850000      0.0049616
      4.9860000      0.0049591
      4.9870000      0.0049508
      4.9880000      0.0049670
      4.9890000      0.0049622
      4.9900000      0.0049591
      4.9910000      0.0049523
      4.9920000      0.0049691
      4.9930000      0.0049566
      4.9940000      0.0049642
      4.9950000      0.0049617
      4.9960000      0.0049614
      4.9970000      0.0049615
      4.9980000      0.0049619
      4.9990000      0.0049694
      5.0000000      0.0049648
      5.0010000      0.0049577
      5.0020000      0.0049608
      5.0030000      0.0049713
      5.0040000      0.0049659
      5.0050000      0.0049602
      5.0060000      0.0049618
      5.0070000      0.0049624
      5.0080000      0.0049601
      5.0090000      0.0049643
      5.0100000      0.0049648
      5.0110000      0.0049721
      5.0120000      0.0049592
      5.0130000      0.0049729
      5.0140000      0.0049713
      5.0150000      0.0049673
      5.0160000      0.0049766
      5.0170000      0.0049678
      5.0180000      0.0049690
      5.0190000      0.0049719
      5.0200000      0.0049733
      5.0210000      0.0049703
      5.0220000      0.0049778
      5.0230000      0.0049784
      5.0240000      0.0049875
      5.0250000      0.0049855
      5.0260000      0.0049719
      5.0270000      0.0049739
      5.0280000      0.0049852
      5.0290000      0.0049815
      5.0300000      0.0049803
      5.0310000      0.0049775
      5.0320000      0.0049810
      5.0330000      0.0049843
      5.0340000      0.0049969
      5.0350000      0.0049797
      5.0360000      0.0049954
      5.0370000      0.0049907
      5.0380000      0.0049772
      5.0390000      0.0049782
      5.0400000      0.0049876
      5.0410000      0.0049804
      5.0420000      0.0049953
      5.0430000      0.0049821
      5.0440000      0.0049889
      5.0450000      0.0049928
      5.0460000      0.0049955
      5.0470000      0.0049894
      5.0480000      0.0049969
      5.0490000      0.0049900
      5.0500000      0.0049943
      5.0510000      0.0049959
      5.0520000      0.0050007
      5.0530000      0.0050017
      5.0540000      0.0050002
      5.0550000      0.0050050
      5.0560000      0.0049947
      5.0570000      0.0049970
      5.0580000      0.0049912
      5.0590000      0.0050029
      5.0600000      0.0049935
      5.0610000      0.0050020
      5.0620000      0.0049980
      5.0630000      0.0050031
      5.0640000      0.0049988
      5.0650000      0.0049956
      5.0660000      0.0049870
      5.0670000      0.0050019
      5.0680000      0.0049943
      5.0690000      0.0049899
      5.0700000      0.0049998
      5.0710000      0.0049945
      5.0720000      0.0049998
      5.0730000      0.0050044
      5.0740000      0.0050018
      5.0750000      0.0049990
      5.0760000      0.0050007
      5.0770000      0.0049962
      5.0780000      0.0050063
      5.0790000      0.0050085
      5.0800000      0.0050056
      5.0810000      0.0050047
      5.0820000      0.0050002
      5.0830000      0.0050000
      5.0840000      0.0050065
      5.0850000      0.0050019
      5.0860000      0.0050086
      5.0870000      0.0050114
      5.0880000      0.0050182
      5.0890000      0.0050079
      5.0900000      0.0050149
      5.0910000      0.0050129
      5.0920000      0.0050232
      5.0930000      0.0050111
      5.0940000      0.0050195
      5.0950000      0.0050218
      5.0960000      0.0050128
      5.0970000      0.0050196
      5.0980000      0.0050219
      5.0990000      0.0050181
      5.1000000      0.0050219
      5.1010000      0.0050119
      5.1020000      0.0050162
      5.1030000      0.0050164
      5.1040000      0.0050210
      5.1050000      0.0050165
      5.1060000      0.0050294
      5.1070000      0.0050198
      5.1080000      0.0050254
      5.1090000      0.0050210
      5.1100000      0.0050193
      5.1110000      0.0050208
      5.1120000      0.0050260
      5.1130000      0.0050321
      5.1140000      0.0050263
      5.1150000      0.0050391
      5.1160000      0.0050347
      5.1170000      0.0050319
      5.1180000      0.0050323
      5.1190000      0.0050357
      5.1200000      0.0050306
      5.1210000      0.0050445
      5.1220000      0.0050333
      5.1230000      0.0050288
      5.1240000      0.0050372
      5.1250000      0.0050364
      5.1260000      0.0050380
      5.1270000      0.0050333
      5.1280000      0.0050392
      5.1290000      0.0050326
      5.1300000      0.0050447
      5.1310000      0.0050414
      5.1320000      0.0050365
      5.1330000      0.0050377
      5.1340000      0.0050377
      5.1350000      0.0050415
      5.1360000      0.0050346
      5.1370000      0.0050384
      5.1380000      0.0050425
      5.1390000      0.0050382
      5.1400000      0.0050393
      5.1410000      0.0050491
      5.1420000      0.0050471
      5.1430000      0.0050474
      5.1440000      0.0050446
      5.1450000      0.0050448
      5.1460000      0.0050467
      5.1470000      0.0050619
      5.1480000      0.0050563
      5.1490000      0.0050473
      5.1500000      0.0050467
      5.1510000      0.0050648
      5.1520000      0.0050512
      5.1530000      0.0050588
      5.1540000      0.0050620
      5.1550000      0.0050634
      5.1560000      0.0050622
      5.1570000      0.0050540
      5.1580000      0.0050676
      5.1590000      0.0050609
      5.1600000      0.0050617
      5.1610000      0.0050618
      5.1620000      0.0050674
      5.1630000      0.0050704
      5.1640000      0.0050561
      5.1650000      0.0050621
      5.1660000      0.0050589
      5.1670000      0.0050721
      5.1680000      0.0050764
      5.1690000      0.0050714
      5.1700000      0.0050646
      5.1710000      0.0050645
      5.1720000      0.0050726
      5.1730000      0.0050719
      5.1740000      0.0050810
      5.1750000      0.0050716
      5.1760000      0.0050733
      5.1770000      0.0050763
      5.1780000      0.0050721
      5.1790000      0.0050833
      5.1800000      0.0050788
      5.1810000      0.0050820
      5.1820000      0.0050826
      5.1830000      0.0050765
      5.1840000      0.0050752
      5.1850000      0.0050806
      5.1860000      0.0050757
      5.1870000      0.0050768
      5.1880000      0.0050756
      5.1890000      0.0050766
      5.1900000      0.0050719
      5.1910000      0.0050735
      5.1920000      0.0050811
      5.1930000      0.0050686
      5.1940000      0.0050790
      5.1950000      0.0050790
      5.1960000      0.0050794
      5.1970000      0.0050776
      5.1980000      0.0050755
      5.1990000      0.0050765
      5.2000000      0.0050796
      5.2010000      0.0050747
      5.2020000      0.0050816
      5.2030000      0.0050749
      5.2040000      0.0050924
      5.2050000      0.0050803
      5.2060000      0.0050783
      5.2070000      0.0050786
      5.2080000      0.0050673
      5.2090000      0.0050699
      5.2100000      0.0050759
      5.2110000      0.0050775
      5.2120000      0.0050782
      5.2130000      0.0050785
      5.2140000      0.0050798
      5.2150000      0.0050868
      5.2160000      0.0050959
      5.2170000      0.0050960
      5.2180000      0.0050922
      5.2190000      0.0051012
      5.2200000      0.0050920
      5.2210000      0.0050900
      5.2220000      0.0050936
      5.2230000      0.0051016
      5.2240000      0.0050937
      5.2250000      0.0050898
      5.2260000      0.0051032
      5.2270000      0.0050864
      5.2280000      0.0050843
      5.2290000      0.0050982
      5.2300000      0.0050939
      5.2310000      0.0050916
      5.2320000      0.0051005
      5.2330000      0.0050951
      5.2340000      0.0050996
      5.2350000      0.0050884
      5.2360000      0.0050906
      5.2370000      0.0051084
      5.2380000      0.0051068
      5.2390000      0.0051078
      5.2400000      0.0051158
      5.2410000      0.0051088
      5.2420000      0.0051136
      5.2430000      0.0051028
      5.2440000      0.0051047
      5.2450000      0.0051057
      5.2460000      0.0051062
      5.2470000      0.0051065
      5.2480000      0.0051136
      5.2490000      0.0051109
      5.2500000      0.0051080
      5.2510000      0.0051066
      5.2520000      0.0051118
      5.2530000      0.0051238
      5.2540000      0.0051136
      5.2550000      0.0051102
      5.2560000      0.0051189
      5.2570000      0.0051173
      5.2580000      0.0051165
      5.2590000      0.0051084
      5.2600000      0.0051158
      5.2610000      0.0051103
      5.2620000      0.0051185
      5.2630000      0.0051151
      5.2640000      0.0051125
      5.2650000      0.0051090
      5.2660000      0.0051145
      5.2670000      0.0051173
      5.2680000      0.0051190
      5.2690000      0.0051109
      5.2700000      0.0051209
      5.2710000      0.0051194
      5.2720000      0.0051123
      5.2730000      0.0051254
      5.2740000      0.0051217
      5.2750000      0.0051309
      5.2760000      0.0051123
      5.2770000      0.0051196
      5.2780000      0.0051167
      5.2790000      0.0051231
      5.2800000      0.0051269
      5.2810000      0.0051337
      5.2820000      0.0051296
      5.2830000      0.0051289
      5.2840000      0.0051275
      5.2850000      0.0051292
      5.2860000      0.0051299
      5.2870000      0.0051386
      5.2880000      0.0051301
      5.2890000      0.0051314
      5.2900000      0.0051339
      5.2910000      0.0051312
      5.2920000      0.0051309
      5.2930000      0.0051423
      5.2940000      0.0051418
      5.2950000      0.0051391
      5.2960000      0.0051342
      5.2970000      0.0051446
      5.2980000      0.0051330
      5.2990000      0.0051446
      5.3000000      0.0051459
      5.3010000      0.0051394
      5.3020000      0.0051433
      5.3030000      0.0051411
      5.3040000      0.0051474
      5.3050000      0.0051405
      5.3060000      0.0051467
      5.3070000      0.0051525
      5.3080000      0.0051392
      5.3090000      0.0051438
      5.3100000      0.0051423
      5.3110000      0.0051457
      5.3120000      0.0051461
      5.3130000      0.0051490
      5.3140000      0.0051512
      5.3150000      0.0051515
      5.3160000      0.0051418
      5.3170000      0.0051543
      5.3180000      0.0051563
      5.3190000      0.0051549
      5.3200000      0.0051533
      5.3210000      0.0051516
      5.3220000      0.0051619
      5.3230000      0.0051556
      5.3240000      0.0051495
      5.3250000      0.0051508
      5.3260000      0.0051564
      5.3270000      0.0051641
      5.3280000      0.0051547
      5.3290000      0.0051656
      5.3300000      0.0051555
      5.3310000      0.0051620
      5.3320000      0.0051552
      5.3330000      0.0051584
      5.3340000      0.0051571
      5.3350000      0.0051601
      5.3360000      0.0051571
      5.3370000      0.0051679
      5.3380000      0.0051620
      5.3390000      0.0051518
      5.3400000      0.0051697
      5.3410000      0.0051623
      5.3420000      0.0051656
      5.3430000      0.0051507
      5.3440000      0.0051664
      5.3450000      0.0051563
      5.3460000      0.0051578
      5.3470000      0.0051640
      5.3480000      0.0051649
      5.3490000      0.0051701
      5.3500000      0.0051590
      5.3510000      0.0051579
      5.3520000      0.0051588
      5.3530000      0.0051592
      5.3540000      0.0051610
      5.3550000      0.0051634
      5.3560000      0.0051551
      5.3570000      0.0051682
      5.3580000      0.0051690
      5.3590000      0.0051752
      5.3600000      0.0051703
      5.3610000      0.0051792
      5.3620000      0.0051844
      5.3630000      0.0051888
      5.3640000      0.0051760
      5.3650000      0.0051775
      5.3660000      0.0051771
      5.3670000      0.0051607
      5.3680000      0.0051803
      5.3690000      0.0051762
      5.3700000      0.0051719
      5.3710000      0.0051881
      5.3720000      0.0051719
      5.3730000      0.0051867
      5.3740000      0.0051851
      5.3750000      0.0051791
      5.3760000      0.0051854
      5.3770000      0.0051770
      5.3780000      0.0051849
      5.3790000      0.0051840
      5.3800000      0.0051737
      5.3810000      0.0051833
      5.3820000      0.0051824
      5.3830000      0.0051894
      5.3840000      0.0051838
      5.3850000      0.0051812
      5.3860000      0.0051927
      5.3870000      0.0051827
      5.3880000      0.0051802
      5.3890000      0.0051818
      5.3900000      0.0051850
      5.3910000      0.0051811
      5.3920000      0.0051934
      5.3930000      0.0051899
      5.3940000      0.0051848
      5.3950000      0.0051875
      5.3960000      0.0051900
      5.3970000      0.0051971
      5.3980000      0.0051827
      5.3990000      0.0051909
      5.4000000      0.0051851
      5.4010000      0.0051836
      5.4020000      0.0051858
      5.4030000      0.0051897
      5.4040000      0.0051983
      5.4050000      0.0052001
      5.4060000      0.0052040
      5.4070000      0.0051926
      5.4080000      0.0051970
      5.4090000      0.0052003
      5.4100000      0.0051967
      5.4110000      0.0052009
      5.4120000      0.0052025
      5.4130000      0.0051958
      5.4140000      0.0051977
      5.4150000      0.0052077
      5.4160000      0.0052044
      5.4170000      0.0052113
      5.4180000      0.0052066
      5.4190000      0.0052074
      5.4200000      0.0052080
      5.4210000      0.0052151
      5.4220000      0.0052038
      5.4230000      0.0052101
      5.4240000      0.0051974
      5.4250000      0.0051999
      5.4260000      0.0051978
      5.4270000      0.0052057
      5.4280000      0.0052120
      5.4290000      0.0052042
      5.4300000      0.0052117
      5.4310000      0.0052069
      5.4320000      0.0052028
      5.4330000      0.0052057
      5.4340000      0.0052129
      5.4350000      0.0052066
      5.4360000      0.0052144
      5.4370000      0.0052077
      5.4380000      0.0052159
      5.4390000      0.0052117
      5.4400000      0.0052201
      5.4410000      0.0052240
      5.4420000      0.0052208
      5.4430000      0.0052187
      5.4440000      0.0052267
      5.4450000      0.0052215
      5.4460000      0.0052267
      5.4470000      0.0052317
      5.4480000      0.0052141
      5.4490000      0.0052339
      5.4500000      0.0052180
      5.4510000      0.0052268
      5.4520000      0.0052350
      5.4530000      0.0052264
      5.4540000      0.0052186
      5.4550000      0.0052186
      5.4560000      0.0052260
      5.4570000      0.0052263
      5.4580000      0.0052258
      5.4590000      0.0052260
      5.4600000      0.0052279
      5.4610000      0.0052322
      5.4620000      0.0052313
      5.4630000      0.0052211
      5.4640000      0.0052229
      5.4650000      0.0052246
      5.4660000      0.0052256
      5.4670000      0.0052320
      5.4680000      0.0052326
      5.4690000      0.0052308
      5.4700000      0.0052394
      5.4710000      0.0052209
      5.4720000      0.0052266
      5.4730000      0.0052240
      5.4740000      0.0052263
      5.4750000      0.0052267
      5.4760000      0.0052256
      5.4770000      0.0052357
      5.4780000      0.0052345
      5.4790000      0.0052220
      5.4800000      0.0052226
      5.4810000      0.0052201
      5.4820000      0.0052191
      5.4830000      0.0052144
      5.4840000      0.0052223
      5.4850000      0.0052200
      5.4860000      0.0052302
      5.4870000      0.0052160
      5.4880000      0.0052164
      5.4890000      0.0052199
      5.4900000      0.0052214
      5.4910000      0.0052243
      5.4920000      0.0052285
      5.4930000      0.0052193
      5.4940000      0.0052196
      5.4950000      0.0052265
      5.4960000      0.0052283
      5.4970000      0.0052402
      5.4980000      0.0052329
      5.4990000      0.0052407
      5.5000000      0.0052334
      5.5010000      0.0052315
      5.5020000      0.0052343
      5.5030000      0.0052325
      5.5040000      0.0052270
      5.5050000      0.0052293
      5.5060000      0.0052314
      5.5070000      0.0052246
      5.5080000      0.0052253
      5.5090000      0.0052234
      5.5100000      0.0052322
      5.5110000      0.0052329
      5.5120000      0.0052319
      5.5130000      0.0052307
      5.5140000      0.0052363
      5.5150000      0.0052351
      5.5160000      0.0052327
      5.5170000      0.0052219
      5.5180000      0.0052309
      5.5190000      0.0052248
      5.5200000      0.0052337
      5.5210000      0.0052292
      5.5220000      0.0052499
      5.5230000      0.0052411
      5.5240000      0.0052358
      5.5250000      0.0052387
      5.5260000      0.0052380
      5.5270000      0.0052320
      5.5280000      0.0052440
      5.5290000      0.0052452
      5.5300000      0.0052412
      5.5310000      0.0052358
      5.5320000      0.0052411
      5.5330000      0.0052382
      5.5340000      0.0052403
      5.5350000      0.0052330
      5.5360000      0.0052437
      5.5370000      0.0052463
      5.5380000      0.0052381
      5.5390000      0.0052491
      5.5400000      0.0052452
      5.5410000      0.0052476
      5.5420000      0.0052365
      5.5430000      0.0052432
      5.5440000      0.0052422
      5.5450000      0.0052457
      5.5460000      0.0052506
      5.5470000      0.0052350
      5.5480000      0.0052477
      5.5490000      0.0052386
      5.5500000      0.0052463
      5.5510000      0.0052418
      5.5520000      0.0052422
      5.5530000      0.0052454
      5.5540000      0.0052459
      5.5550000      0.0052482
      5.5560000      0.0052491
      5.5570000      0.0052521
      5.5580000      0.0052537
      5.5590000      0.0052537
      5.5600000      0.0052473
      5.5610000      0.0052412
      5.5620000      0.0052491
      5.5630000      0.0052538
      5.5640000      0.0052535
      5.5650000      0.0052470
      5.5660000      0.0052554
      5.5670000      0.0052585
      5.5680000      0.0052484
      5.5690000      0.0052546
      5.5700000      0.0052362
      5.5710000      0.0052422
      5.5720000      0.0052475
      5.5730000      0.0052457
      5.5740000      0.0052348
      5.5750000      0.0052381
      5.5760000      0.0052365
      5.5770000      0.0052414
      5.5780000      0.0052474
      5.5790000      0.0052441
      5.5800000      0.0052454
      5.5810000      0.0052425
      5.5820000      0.0052391
      5.5830000      0.0052416
      5.5840000      0.0052463
      5.5850000      0.0052377
      5.5860000      0.0052553
      5.5870000      0.0052464
      5.5880000      0.0052465
      5.5890000      0.0052545
      5.5900000      0.0052504
      5.5910000      0.0052507
      5.5920000      0.0052373
      5.5930000      0.0052536
      5.5940000      0.0052546
      5.5950000      0.0052483
      5.5960000      0.0052570
      5.5970000      0.0052561
      5.5980000      0.0052614
      5.5990000      0.0052497
      5.6000000      0.0052609
      5.6010000      0.0052457
      5.6020000      0.0052698
      5.6030000      0.0052577
      5.6040000      0.0052627
      5.6050000      0.0052576
      5.6060000      0.0052631
      5.6070000      0.0052565
      5.6080000      0.0052585
      5.6090000      0.0052542
      5.6100000      0.0052572
      5.6110000      0.0052531
      5.6120000      0.0052621
      5.6130000      0.0052696
      5.6140000      0.0052648
      5.6150000      0.0052654
      5.6160000      0.0052623
      5.6170000      0.0052724
      5.6180000      0.0052694
      5.6190000      0.0052556
      5.6200000      0.0052704
      5.6210000      0.0052694
      5.6220000      0.0052702
      5.6230000      0.0052695
      5.6240000      0.0052654
      5.6250000      0.0052668
      5.6260000      0.0052615
      5.6270000      0.0052674
      5.6280000      0.0052671
      5.6290000      0.0052640
      5.6300000      0.0052637
      5.6310000      0.0052805
      5.6320000      0.0052699
      5.6330000      0.0052727
      5.6340000      0.0052700
      5.6350000      0.0052849
      5.6360000      0.0052747
      5.6370000      0.0052567
      5.6380000      0.0052712
      5.6390000      0.0052824
      5.6400000      0.0052775
      5.6410000      0.0052786
      5.6420000      0.0052662
      5.6430000      0.0052782
      5.6440000      0.0052718
      5.6450000      0.0052739
      5.6460000      0.0052809
      5.6470000      0.0052675
      5.6480000      0.0052771
      5.6490000      0.0052675
      5.6500000      0.0052708
      5.6510000      0.0052651
      5.6520000      0.0052853
      5.6530000      0.0052809
      5.6540000      0.0052793
      5.6550000      0.0052771
      5.6560000      0.0052796
      5.6570000      0.0052834
      5.6580000      0.0052822
      5.6590000      0.0052861
      5.6600000      0.0052823
      5.6610000      0.0053028
      5.6620000      0.0052873
      5.6630000      0.0052824
      5.6640000      0.0052858
      5.6650000      0.0052693
      5.6660000      0.0052842
      5.6670000      0.0052806
      5.6680000      0.0052758
      5.6690000      0.0052805
      5.6700000      0.0052708
      5.6710000      0.0052805
      5.6720000      0.0052778
      5.6730000      0.0052757
      5.6740000      0.0052899
      5.6750000      0.0052932
      5.6760000      0.0052846
      5.6770000      0.0052912
      5.6780000      0.0052842
      5.6790000      0.0052879
      5.6800000      0.0052890
      5.6810000      0.0052963
      5.6820000      0.0052925
      5.6830000      0.0052823
      5.6840000      0.0052947
      5.6850000      0.0052915
      5.6860000      0.0052931
      5.6870000      0.0053020
      5.6880000      0.0052966
      5.6890000      0.0052923
      5.6900000      0.0053052
      5.6910000      0.0052901
      5.6920000      0.0053122
      5.6930000      0.0052952
      5.6940000      0.0052982
      5.6950000      0.0052950
      5.6960000      0.0053047
      5.6970000      0.0052986
      5.6980000      0.0052963
      5.6990000      0.0052995
      5.7000000      0.0053139
      5.7010000      0.0052970
      5.7020000      0.0053156
      5.7030000      0.0053045
      5.7040000      0.0053086
      5.7050000      0.0053075
      5.7060000      0.0053074
      5.7070000      0.0053034
      5.7080000      0.0053032
      5.7090000      0.0052951
      5.7100000      0.0053073
      5.7110000      0.0053088
      5.7120000      0.0053035
      5.7130000      0.0053102
      5.7140000      0.0053100
      5.7150000      0.0053142
      5.7160000      0.0053008
      5.7170000      0.0053073
      5.7180000      0.0053054
      5.7190000      0.0052957
      5.7200000      0.0053158
      5.7210000      0.0053131
      5.7220000      0.0053098
      5.7230000      0.0053154
      5.7240000      0.0053188
      5.7250000      0.0053140
      5.7260000      0.0053180
      5.7270000      0.0053171
      5.7280000      0.0053166
      5.7290000      0.0053183
      5.7300000      0.0053235
      5.7310000      0.0053194
      5.7320000      0.0053178
      5.7330000      0.0053171
      5.7340000      0.0053167
      5.7350000      0.0053292
      5.7360000      0.0053151
      5.7370000      0.0053266
      5.7380000      0.0053299
      5.7390000      0.0053272
      5.7400000      0.0053265
      5.7410000      0.0053261
      5.7420000      0.0053226
      5.7430000      0.0053296
      5.7440000      0.0053267
      5.7450000      0.0053282
      5.7460000      0.0053168
      5.7470000      0.0053305
      5.7480000      0.0053202
      5.7490000      0.0053254
      5.7500000      0.0053176
      5.7510000      0.0053148
      5.7520000      0.0053305
      5.7530000      0.0053312
      5.7540000      0.0053318
      5.7550000      0.0053321
      5.7560000      0.0053305
      5.7570000      0.0053464
      5.7580000      0.0053404
      5.7590000      0.0053409
      5.7600000      0.0053511
      5.7610000      0.0053375
      5.7620000      0.0053350
      5.7630000      0.0053410
      5.7640000      0.0053445
      5.7650000      0.0053460
      5.7660000      0.0053475
      5.7670000      0.0053422
      5.7680000      0.0053404
      5.7690000      0.0053499
      5.7700000      0.0053466
      5.7710000      0.0053491
      5.7720000      0.0053438
      5.7730000      0.0053500
      5.7740000      0.0053442
      5.7750000      0.0053468
      5.7760000      0.0053448
      5.7770000      0.0053520
      5.7780000      0.0053499
      5.7790000      0.0053616
      5.7800000      0.0053578
      5.7810000      0.0053518
      5.7820000      0.0053513
      5.7830000      0.0053638
      5.7840000      0.0053599
      5.7850000      0.0053543
      5.7860000      0.0053575
      5.7870000      0.0053576
      5.7880000      0.0053580
      5.7890000      0.0053535
      5.7900000      0.0053616
      5.7910000      0.0053496
      5.7920000      0.0053646
      5.7930000      0.0053575
      5.7940000      0.0053643
      5.7950000      0.0053565
      5.7960000      0.0053543
      5.7970000      0.0053570
      5.7980000      0.0053617
      5.7990000      0.0053533
      5.8000000      0.0053546
      5.8010000      0.0053558
      5.8020000      0.0053501
      5.8030000      0.0053545
      5.8040000      0.0053552
      5.8050000      0.0053555
      5.8060000      0.0053631
      5.8070000      0.0053649
      5.8080000      0.0053552
      5.8090000      0.0053549
      5.8100000      0.0053522
      5.8110000      0.0053515
      5.8120000      0.0053629
      5.8130000      0.0053536
      5.8140000      0.0053533
      5.8150000      0.0053609
      5.8160000      0.0053616
      5.8170000      0.0053488
      5.8180000      0.0053605
      5.8190000      0.0053573
      5.8200000      0.0053746
      5.8210000      0.0053670
      5.8220000      0.0053617
      5.8230000      0.0053633
      5.8240000      0.0053608
      5.8250000      0.0053555
      5.8260000      0.0053712
      5.8270000      0.0053636
      5.8280000      0.0053644
      5.8290000      0.0053616
      5.8300000      0.0053691
      5.8310000      0.0053676
      5.8320000      0.0053595
      5.8330000      0.0053760
      5.8340000      0.0053719
      5.8350000      0.0053714
      5.8360000      0.0053886
      5.8370000      0.0053692
      5.8380000      0.0053786
      5.8390000      0.0053711
      5.8400000      0.0053767
      5.8410000      0.0053778
      5.8420000      0.0053793
      5.8430000      0.0053827
      5.8440000      0.0053827
      5.8450000      0.0053854
      5.8460000      0.0053950
      5.8470000      0.0053781
      5.8480000      0.0053869
      5.8490000      0.0053790
      5.8500000      0.0053871
      5.8510000      0.0053952
      5.8520000      0.0053979
      5.8530000      0.0053841
      5.8540000      0.0053882
      5.8550000      0.0053922
      5.8560000      0.0053981
      5.8570000      0.0053960
      5.8580000      0.0053952
      5.8590000      0.0053906
      5.8600000      0.0054074
      5.8610000      0.0053940
      5.8620000      0.0054038
      5.8630000      0.0053916
      5.8640000      0.0053938
      5.8650000      0.0054056
      5.8660000      0.0054085
      5.8670000      0.0054005
      5.8680000      0.0054134
      5.8690000      0.0054106
      5.8700000      0.0054035
      5.8710000      0.0054094
      5.8720000      0.0054091
      5.8730000      0.0054118
      5.8740000      0.0053911
      5.8750000      0.0053892
      5.8760000      0.0053895
      5.8770000      0.0053940
      5.8780000      0.0053856
      5.8790000      0.0053997
      5.8800000      0.0053907
      5.8810000      0.0053886
      5.8820000      0.0053850
      5.8830000      0.0053971
      5.8840000      0.0053883
      5.8850000      0.0054005
      5.8860000      0.0053998
      5.8870000      0.0053861
      5.8880000      0.0053909
      5.8890000      0.0053977
      5.8900000      0.0053981
      5.8910000      0.0054084
      5.8920000      0.0053994
      5.8930000      0.0053989
      5.8940000      0.0053960
      5.8950000      0.0053971
      5.8960000      0.0054038
      5.8970000      0.0053967
      5.8980000      0.0054065
      5.8990000      0.0054048
      5.9000000      0.0054033
      5.9010000      0.0053994
      5.9020000      0.0053974
      5.9030000      0.0054066
      5.9040000      0.0054083
      5.9050000      0.0054074
      5.9060000      0.0054116
      5.9070000      0.0054130
      5.9080000      0.0054086
      5.9090000      0.0054062
      5.9100000      0.0053908
      5.9110000      0.0054121
      5.9120000      0.0054130
      5.9130000      0.0054054
      5.9140000      0.0054119
      5.9150000      0.0054070
      5.9160000      0.0054091
      5.9170000      0.0053985
      5.9180000      0.0054121
      5.9190000      0.0054080
      5.9200000      0.0054119
      5.9210000      0.0054091
      5.9220000      0.0054098
      5.9230000      0.0054186
      5.9240000      0.0054179
      5.9250000      0.0054198
      5.9260000      0.0054238
      5.9270000      0.0054179
      5.9280000      0.0054260
      5.9290000      0.0054293
      5.9300000      0.0054288
      5.9310000      0.0054345
      5.9320000      0.0054190
      5.9330000      0.0054200
      5.9340000      0.0054250
      5.9350000      0.0054198
      5.9360000      0.0054361
      5.9370000      0.0054141
      5.9380000      0.0054237
      5.9390000      0.0054312
      5.9400000      0.0054279
      5.9410000      0.0054302
      5.9420000      0.0054335
      5.9430000      0.0054365
      5.9440000      0.0054334
      5.9450000      0.0054389
      5.9460000      0.0054184
      5.9470000      0.0054311
      5.9480000      0.0054259
      5.9490000      0.0054369
      5.9500000      0.0054345
      5.9510000      0.0054335
      5.9520000      0.0054337
      5.9530000      0.0054371
      5.9540000      0.0054335
      5.9550000      0.0054324
      5.9560000      0.0054326
      5.9570000      0.0054435
      5.9580000      0.0054339
      5.9590000      0.0054367
      5.9600000      0.0054412
      5.9610000      0.0054465
      5.9620000      0.0054403
      5.9630000      0.0054497
      5.9640000      0.0054563
      5.9650000      0.0054363
      5.9660000      0.0054475
      5.9670000      0.0054395
      5.9680000      0.0054323
      5.9690000      0.0054472
      5.9700000      0.0054330
      5.9710000      0.0054436
      5.9720000      0.0054343
      5.9730000      0.0054335
      5.9740000      0.0054393
      5.9750000      0.0054363
      5.9760000      0.0054471
      5.9770000      0.0054492
      5.9780000      0.0054547
      5.9790000      0.0054578
      5.9800000      0.0054527
      5.9810000      0.0054352
      5.9820000      0.0054512
      5.9830000      0.0054485
      5.9840000      0.0054448
      5.9850000      0.0054533
      5.9860000      0.0054411
      5.9870000      0.0054511
      5.9880000      0.0054571
      5.9890000      0.0054494
      5.9900000      0.0054577
      5.9910000      0.0054458
      5.9920000      0.0054619
      5.9930000      0.0054595
      5.9940000      0.0054597
      5.9950000      0.0054596
      5.9960000      0.0054638
      5.9970000      0.0054559
      5.9980000      0.0054455
      5.9990000      0.0054487
      6.0000000      0.0054617
      6.0010000      0.0054526
      6.0020000      0.0054502
      6.0030000      0.0054561
      6.0040000      0.0054586
      6.0050000      0.0054604
      6.0060000      0.0054496
      6.0070000      0.0054599
      6.0080000      0.0054564
      6.0090000      0.0054551
      6.0100000      0.0054547
      6.0110000      0.0054581
      6.0120000      0.0054571
      6.0130000      0.0054630
      6.0140000      0.0054560
      6.0150000      0.0054556
      6.0160000      0.0054486
      6.0170000      0.0054534
      6.0180000      0.0054569
      6.0190000      0.0054549
      6.0200000      0.0054625
      6.0210000      0.0054661
      6.0220000      0.0054664
      6.0230000      0.0054530
      6.0240000      0.0054630
      6.0250000      0.0054598
      6.0260000      0.0054688
      6.0270000      0.0054676
      6.0280000      0.0054782
      6.0290000      0.0054591
      6.0300000      0.0054733
      6.0310000      0.0054761
      6.0320000      0.0054543
      6.0330000      0.0054702
      6.0340000      0.0054683
      6.0350000      0.0054664
      6.0360000      0.0054632
      6.0370000      0.0054683
      6.0380000      0.0054696
      6.0390000      0.0054653
      6.0400000      0.0054663
      6.0410000      0.0054660
      6.0420000      0.0054625
      6.0430000      0.0054688
      6.0440000      0.0054799
      6.0450000      0.0054710
      6.0460000      0.0054834
      6.0470000      0.0054800
      6.0480000      0.0054716
      6.0490000      0.0054763
      6.0500000      0.0054872
      6.0510000      0.0054785
      6.0520000      0.0054734
      6.0530000      0.0054878
      6.0540000      0.0054657
      6.0550000      0.0054897
      6.0560000      0.0054795
      6.0570000      0.0054905
      6.0580000      0.0054796
      6.0590000      0.0054669
      6.0600000      0.0054827
      6.0610000      0.0054819
      6.0620000      0.0054861
      6.0630000      0.0054788
      6.0640000      0.0054873
      6.0650000      0.0054818
      6.0660000      0.0054825
      6.0670000      0.0054914
      6.0680000      0.0054856
      6.0690000      0.0054835
      6.0700000      0.0054879
      6.0710000      0.0054753
      6.0720000      0.0054855
      6.0730000      0.0054881
      6.0740000      0.0054888
      6.0750000      0.0054880
      6.0760000      0.0054798
      6.0770000      0.0054906
      6.0780000      0.0054827
      6.0790000      0.0054949
      6.0800000      0.0054812
      6.0810000      0.0054902
      6.0820000      0.0054904
      6.0830000      0.0054947
      6.0840000      0.0054875
      6.0850000      0.0054935
      6.0860000      0.0054988
      6.0870000      0.0054957
      6.0880000      0.0054991
      6.0890000      0.0054958
      6.0900000      0.0054945
      6.0910000      0.0055075
      6.0920000      0.0054876
      6.0930000      0.0055057
      6.0940000      0.0055165
      6.0950000      0.0055077
      6.0960000      0.0055010
      6.0970000      0.0055001
      6.0980000      0.0055006
      6.0990000      0.0055009
      6.1000000      0.0055003
      6.1010000      0.0055050
      6.1020000      0.0054987
      6.1030000      0.0055032
      6.1040000      0.0054985
      6.1050000      0.0055064
      6.1060000      0.0055043
      6.1070000      0.0054975
      6.1080000      0.0054974
      6.1090000      0.0055103
      6.1100000      0.0055003
      6.1110000      0.0055052
      6.1120000      0.0055048
      6.1130000      0.0055038
      6.1140000      0.0054980
      6.1150000      0.0055008
      6.1160000      0.0055054
      6.1170000      0.0055101
      6.1180000      0.0055018
      6.1190000      0.0055071
      6.1200000      0.0055031
      6.1210000      0.0055133
      6.1220000      0.0055079
      6.1230000      0.0055030
      6.1240000      0.0055030
      6.1250000      0.0055098
      6.1260000      0.0054984
      6.1270000      0.0055071
      6.1280000      0.0055004
      6.1290000      0.0055121
      6.1300000      0.0055046
      6.1310000      0.0055166
      6.1320000      0.0055203
      6.1330000      0.0055117
      6.1340000      0.0055080
      6.1350000      0.0055137
      6.1360000      0.0055146
      6.1370000      0.0055082
      6.1380000      0.0055155
      6.1390000      0.0055192
      6.1400000      0.0055107
      6.1410000      0.0055157
      6.1420000      0.0055072
      6.1430000      0.0055182
      6.1440000      0.0055143
      6.1450000      0.0055086
      6.1460000      0.0055141
      6.1470000      0.0055095
      6.1480000      0.0055152
      6.1490000      0.0055107
      6.1500000      0.0055187
      6.1510000      0.0055138
      6.1520000      0.0055096
      6.1530000      0.0055069
      6.1540000      0.0055173
      6.1550000      0.0055087
      6.1560000      0.0055101
      6.1570000      0.0055081
      6.1580000      0.0055082
      6.1590000      0.0055184
      6.1600000      0.0055076
      6.1610000      0.0055019
      6.1620000      0.0055207
      6.1630000      0.0055103
      6.1640000      0.0055184
      6.1650000      0.0055165
      6.1660000      0.0055111
      6.1670000      0.0055053
      6.1680000      0.0054974
      6.1690000      0.0055158
      6.1700000      0.0055125
      6.1710000      0.0055126
      6.1720000      0.0055113
      6.1730000      0.0055112
      6.1740000      0.0055236
      6.1750000      0.0055171
      6.1760000      0.0055112
      6.1770000      0.0055137
      6.1780000      0.0055210
      6.1790000      0.0055179
      6.1800000      0.0055163
      6.1810000      0.0055212
      6.1820000      0.0055159
      6.1830000      0.0055153
      6.1840000      0.0055209
      6.1850000      0.0055265
      6.1860000      0.0055220
      6.1870000      0.0055213
      6.1880000      0.0055199
      6.1890000      0.0055231
      6.1900000      0.0055301
      6.1910000      0.0055245
      6.1920000      0.0055235
      6.1930000      0.0055205
      6.1940000      0.0055220
      6.1950000      0.0055259
      6.1960000      0.0055272
      6.1970000      0.0055200
      6.1980000      0.0055221
      6.1990000      0.0055260
      6.2000000      0.0055250
      6.2010000      0.0055238
      6.2020000      0.0055214
      6.2030000      0.0055251
      6.2040000      0.0055270
      6.2050000      0.0055227
      6.2060000      0.0055150
      6.2070000      0.0055282
      6.2080000      0.0055194
      6.2090000      0.0055230
      6.2100000      0.0055164
      6.2110000      0.0055367
      6.2120000      0.0055284
      6.2130000      0.0055280
      6.2140000      0.0055274
      6.2150000      0.0055354
      6.2160000      0.0055282
      6.2170000      0.0055425
      6.2180000      0.0055362
      6.2190000      0.0055319
      6.2200000      0.0055336
      6.2210000      0.0055389
      6.2220000      0.0055467
      6.2230000      0.0055354
      6.2240000      0.0055433
      6.2250000      0.0055320
      6.2260000      0.0055445
      6.2270000      0.0055423
      6.2280000      0.0055512
      6.2290000      0.0055379
      6.2300000      0.0055387
      6.2310000      0.0055356
      6.2320000      0.0055418
      6.2330000      0.0055434
      6.2340000      0.0055370
      6.2350000      0.0055301
      6.2360000      0.0055377
      6.2370000      0.0055292
      6.2380000      0.0055315
      6.2390000      0.0055354
      6.2400000      0.0055434
      6.2410000      0.0055334
      6.2420000      0.0055309
      6.2430000      0.0055335
      6.2440000      0.0055304
      6.2450000      0.0055294
      6.2460000      0.0055286
      6.2470000      0.0055318
      6.2480000      0.0055315
      6.2490000      0.0055332
      6.2500000      0.0055315
      6.2510000      0.0055299
      6.2520000      0.0055341
      6.2530000      0.0055405
      6.2540000      0.0055311
      6.2550000      0.0055329
      6.2560000      0.0055390
      6.2570000      0.0055357
      6.2580000      0.0055363
      6.2590000      0.0055372
      6.2600000      0.0055420
      6.2610000      0.0055306
      6.2620000      0.0055333
      6.2630000      0.0055329
      6.2640000      0.0055382
      6.2650000      0.0055397
      6.2660000      0.0055385
      6.2670000      0.0055396
      6.2680000      0.0055366
      6.2690000      0.0055429
      6.2700000      0.0055396
      6.2710000      0.0055349
      6.2720000      0.0055482
      6.2730000      0.0055471
      6.2740000      0.0055481
      6.2750000      0.0055410
      6.2760000      0.0055445
      6.2770000      0.0055327
      6.2780000      0.0055451
      6.2790000      0.0055449
      6.2800000      0.0055480
      6.2810000      0.0055349
      6.2820000      0.0055507
      6.2830000      0.0055502
      6.2840000      0.0055350
      6.2850000      0.0055423
      6.2860000      0.0055496
      6.2870000      0.0055557
      6.2880000      0.0055594
      6.2890000      0.0055611
      6.2900000      0.0055552
      6.2910000      0.0055556
      6.2920000      0.0055548
      6.2930000      0.0055571
      6.2940000      0.0055588
      6.2950000      0.0055510
      6.2960000      0.0055518
      6.2970000      0.0055625
      6.2980000      0.0055598
      6.2990000      0.0055659
      6.3000000      0.0055559
      6.3010000      0.0055635
      6.3020000      0.0055579
      6.3030000      0.0055695
      6.3040000      0.0055696
      6.3050000      0.0055613
      6.3060000      0.0055626
      6.3070000      0.0055650
      6.3080000      0.0055627
      6.3090000      0.0055735
      6.3100000      0.0055709
      6.3110000      0.0055664
      6.3120000      0.0055645
      6.3130000      0.0055726
      6.3140000      0.0055691
      6.3150000      0.0055751
      6.3160000      0.0055727
      6.3170000      0.0055835
      6.3180000      0.0055704
      6.3190000      0.0055834
      6.3200000      0.0055719
      6.3210000      0.0055698
      6.3220000      0.0055618
      6.3230000      0.0055666
      6.3240000      0.0055741
      6.3250000      0.0055693
      6.3260000      0.0055737
      6.3270000      0.0055716
      6.3280000      0.0055629
      6.3290000      0.0055616
      6.3300000      0.0055733
      6.3310000      0.0055653
      6.3320000      0.0055702
      6.3330000      0.0055717
      6.3340000      0.0055665
      6.3350000      0.0055684
      6.3360000      0.0055781
      6.3370000      0.0055670
      6.3380000      0.0055631
      6.3390000      0.0055683
      6.3400000      0.0055664
      6.3410000      0.0055682
      6.3420000      0.0055608
      6.3430000      0.0055716
      6.3440000      0.0055618
      6.3450000      0.0055802
      6.3460000      0.0055720
      6.3470000      0.0055699
      6.3480000      0.0055770
      6.3490000      0.0055769
      6.3500000      0.0055740
      6.3510000      0.0055760
      6.3520000      0.0055827
      6.3530000      0.0055879
      6.3540000      0.0055806
      6.3550000      0.0055729
      6.3560000      0.0055849
      6.3570000      0.0055826
      6.3580000      0.0055789
      6.3590000      0.0055810
      6.3600000      0.0055777
      6.3610000      0.0055762
      6.3620000      0.0055774
      6.3630000      0.0055890
      6.3640000      0.0055869
      6.3650000      0.0055767
      6.3660000      0.0055867
      6.3670000      0.0055903
      6.3680000      0.0055841
      6.3690000      0.0055785
      6.3700000      0.0055871
      6.3710000      0.0055819
      6.3720000      0.0055826
      6.3730000      0.0055864
      6.3740000      0.0055861
      6.3750000      0.0055821
      6.3760000      0.0055792
      6.3770000      0.0055895
      6.3780000      0.0055928
      6.3790000      0.0055818
      6.3800000      0.0055913
      6.3810000      0.0056020
      6.3820000      0.0056032
      6.3830000      0.0056010
      6.3840000      0.0056072
      6.3850000      0.0056075
      6.3860000      0.0055986
      6.3870000      0.0055963
      6.3880000      0.0055950
      6.3890000      0.0055920
      6.3900000      0.0055942
      6.3910000      0.0055856
      6.3920000      0.0055850
      6.3930000      0.0055967
      6.3940000      0.0055996
      6.3950000      0.0055988
      6.3960000      0.0055917
      6.3970000      0.0056015
      6.3980000      0.0056064
      6.3990000      0.0056085
      6.4000000      0.0056101
      6.4010000      0.0055914
      6.4020000      0.0056009
      6.4030000      0.0056028
      6.4040000      0.0055953
      6.4050000      0.0056063
      6.4060000      0.0056073
      6.4070000      0.0055987
      6.4080000      0.0055969
      6.4090000      0.0056014
      6.4100000      0.0055986
      6.4110000      0.0056023
      6.4120000      0.0055998
      6.4130000      0.0055951
      6.4140000      0.0056061
      6.4150000      0.0056032
      6.4160000      0.0056034
      6.4170000      0.0056100
      6.4180000      0.0056153
      6.4190000      0.0056085
      6.4200000      0.0056038
      6.4210000      0.0056215
      6.4220000      0.0056077
      6.4230000      0.0056195
      6.4240000      0.0056180
      6.4250000      0.0056252
      6.4260000      0.0056230
      6.4270000      0.0056181
      6.4280000      0.0056210
      6.4290000      0.0056161
      6.4300000      0.0056306
      6.4310000      0.0056317
      6.4320000      0.0056189
      6.4330000      0.0056286
      6.4340000      0.0056270
      6.4350000      0.0056168
      6.4360000      0.0056327
      6.4370000      0.0056140
      6.4380000      0.0056174
      6.4390000      0.0056323
      6.4400000      0.0056293
      6.4410000      0.0056370
      6.4420000      0.0056292
      6.4430000      0.0056334
      6.4440000      0.0056388
      6.4450000      0.0056315
      6.4460000      0.0056338
      6.4470000      0.0056353
      6.4480000      0.0056273
      6.4490000      0.0056221
      6.4500000      0.0056286
      6.4510000      0.0056345
      6.4520000      0.0056437
      6.4530000      0.0056351
      6.4540000      0.0056419
      6.4550000      0.0056392
      6.4560000      0.0056377
      6.4570000      0.0056363
      6.4580000      0.0056377
      6.4590000      0.0056397
      6.4600000      0.0056327
      6.4610000      0.0056382
      6.4620000      0.0056325
      6.4630000      0.0056361
      6.4640000      0.0056411
      6.4650000      0.0056367
      6.4660000      0.0056403
      6.4670000      0.0056449
      6.4680000      0.0056418
      6.4690000      0.0056426
      6.4700000      0.0056409
      6.4710000      0.0056393
      6.4720000      0.0056222
      6.4730000      0.0056379
      6.4740000      0.0056267
      6.4750000      0.0056379
      6.4760000      0.0056337
      6.4770000      0.0056180
      6.4780000      0.0056302
      6.4790000      0.0056325
      6.4800000      0.0056338
      6.4810000      0.0056410
      6.4820000      0.0056384
      6.4830000      0.0056354
      6.4840000      0.0056432
      6.4850000      0.0056378
      6.4860000      0.0056394
      6.4870000      0.0056347
      6.4880000      0.0056295
      6.4890000      0.0056365
      6.4900000      0.0056375
      6.4910000      0.0056230
      6.4920000      0.0056338
      6.4930000      0.0056307
      6.4940000      0.0056397
      6.4950000      0.0056282
      6.4960000      0.0056261
      6.4970000      0.0056284
      6.4980000      0.0056289
      6.4990000      0.0056516
      6.5000000      0.0056308
      6.5010000      0.0056375
      6.5020000      0.0056446
      6.5030000      0.0056334
      6.5040000      0.0056213
      6.5050000      0.0056327
      6.5060000      0.0056255
      6.5070000      0.0056353
      6.5080000      0.0056380
      6.5090000      0.0056457
      6.5100000      0.0056432
      6.5110000      0.0056328
      6.5120000      0.0056486
      6.5130000      0.0056496
      6.5140000      0.0056448
      6.5150000      0.0056313
      6.5160000      0.0056429
      6.5170000      0.0056462
      6.5180000      0.0056393
      6.5190000      0.0056486
      6.5200000      0.0056352
      6.5210000      0.0056414
      6.5220000      0.0056407
      6.5230000      0.0056436
      6.5240000      0.0056472
      6.5250000      0.0056347
      6.5260000      0.0056455
      6.5270000      0.0056530
      6.5280000      0.0056514
      6.5290000      0.0056576
      6.5300000      0.0056543
      6.5310000      0.0056527
      6.5320000      0.0056611
      6.5330000      0.0056393
      6.5340000      0.0056492
      6.5350000      0.0056589
      6.5360000      0.0056477
      6.5370000      0.0056573
      6.5380000      0.0056458
      6.5390000      0.0056534
      6.5400000      0.0056548
      6.5410000      0.0056579
      6.5420000      0.0056588
      6.5430000      0.0056579
      6.5440000      0.0056622
      6.5450000      0.0056679
      6.5460000      0.0056547
      6.5470000      0.0056695
      6.5480000      0.0056508
      6.5490000      0.0056605
      6.5500000      0.0056641
      6.5510000      0.0056688
      6.5520000      0.0056494
      6.5530000      0.0056712
      6.5540000      0.0056665
      6.5550000      0.0056712
      6.5560000      0.0056762
      6.5570000      0.0056660
      6.5580000      0.0056659
      6.5590000      0.0056790
      6.5600000      0.0056754
      6.5610000      0.0056766
      6.5620000      0.0056642
      6.5630000      0.0056661
      6.5640000      0.0056669
      6.5650000      0.0056793
      6.5660000      0.0056648
      6.5670000      0.0056658
      6.5680000      0.0056737
      6.5690000      0.0056693
      6.5700000      0.0056745
      6.5710000      0.0056737
      6.5720000      0.0056647
      6.5730000      0.0056836
      6.5740000      0.0056673
      6.5750000      0.0056836
      6.5760000      0.0056838
      6.5770000      0.0056815
      6.5780000      0.0056811
      6.5790000      0.0056803
      6.5800000      0.0056854
      6.5810000      0.0056875
      6.5820000      0.0056765
      6.5830000      0.0056817
      6.5840000      0.0056860
      6.5850000      0.0056717
      6.5860000      0.0056949
      6.5870000      0.0056972
      6.5880000      0.0056875
      6.5890000      0.0056941
      6.5900000      0.0056897
      6.5910000      0.0056930
      6.5920000      0.0056983
      6.5930000      0.0056963
      6.5940000      0.0056984
      6.5950000      0.0056907
      6.5960000      0.0056876
      6.5970000      0.0056964
      6.5980000      0.0056978
      6.5990000      0.0056895
      6.6000000      0.0057032
      6.6010000      0.0056913
      6.6020000      0.0056997
      6.6030000      0.0056891
      6.6040000      0.0057004
      6.6050000      0.0056991
      6.6060000      0.0056804
      6.6070000      0.0056983
      6.6080000      0.0056947
      6.6090000      0.0057000
      6.6100000      0.0057080
      6.6110000      0.0057092
      6.6120000      0.0057060
      6.6130000      0.0057041
      6.6140000      0.0057031
      6.6150000      0.0056947
      6.6160000      0.0057085
      6.6170000      0.0057010
      6.6180000      0.0057103
      6.6190000      0.0057167
      6.6200000      0.0057113
      6.6210000      0.0057113
      6.6220000      0.0057102
      6.6230000      0.0057198
      6.6240000      0.0057047
      6.6250000      0.0057126
      6.6260000      0.0057094
      6.6270000      0.0057140
      6.6280000      0.0057148
      6.6290000      0.0056959
      6.6300000      0.0057240
      6.6310000      0.0057030
      6.6320000      0.0057117
      6.6330000      0.0057079
      6.6340000      0.0057010
      6.6350000      0.0057042
      6.6360000      0.0057195
      6.6370000      0.0057169
      6.6380000      0.0057116
      6.6390000      0.0057060
      6.6400000      0.0057045
      6.6410000      0.0057102
      6.6420000      0.0057071
      6.6430000      0.0056996
      6.6440000      0.0057072
      6.6450000      0.0057172
      6.6460000      0.0057136
      6.6470000      0.0057114
      6.6480000      0.0057043
      6.6490000      0.0056976
      6.6500000      0.0057143
      6.6510000      0.0057089
      6.6520000      0.0057163
      6.6530000      0.0057265
      6.6540000      0.0057133
      6.6550000      0.0057166
      6.6560000      0.0057233
      6.6570000      0.0057146
      6.6580000      0.0057232
      6.6590000      0.0057142
      6.6600000      0.0057246
      6.6610000      0.0057135
      6.6620000      0.0057233
      6.6630000      0.0057231
      6.6640000      0.0057235
      6.6650000      0.0057217
      6.6660000      0.0057158
      6.6670000      0.0057181
      6.6680000      0.0057276
      6.6690000      0.0057182
      6.6700000      0.0057194
      6.6710000      0.0057191
      6.6720000      0.0057281
      6.6730000      0.0057237
      6.6740000      0.0057261
      6.6750000      0.0057237
      6.6760000      0.0057320
      6.6770000      0.0057319
      6.6780000      0.0057336
      6.6790000      0.0057222
      6.6800000      0.0057258
      6.6810000      0.0057367
      6.6820000      0.0057365
      6.6830000      0.0057400
      6.6840000      0.0057391
      6.6850000      0.0057313
      6.6860000      0.0057444
      6.6870000      0.0057301
      6.6880000      0.0057467
      6.6890000      0.0057355
      6.6900000      0.0057422
      6.6910000      0.0057465
      6.6920000      0.0057416
      6.6930000      0.0057452
      6.6940000      0.0057376
      6.6950000      0.0057427
      6.6960000      0.0057467
      6.6970000      0.0057480
      6.6980000      0.0057564
      6.6990000      0.0057431
      6.7000000      0.0057613
      6.7010000      0.0057572
      6.7020000      0.0057585
      6.7030000      0.0057449
      6.7040000      0.0057454
      6.7050000      0.0057383
      6.7060000      0.0057450
      6.7070000      0.0057418
      6.7080000      0.0057505
      6.7090000      0.0057529
      6.7100000      0.0057554
      6.7110000      0.0057465
      6.7120000      0.0057437
      6.7130000      0.0057482
      6.7140000      0.0057527
      6.7150000      0.0057489
      6.7160000      0.0057496
      6.7170000      0.0057510
      6.7180000      0.0057499
      6.7190000      0.0057554
      6.7200000      0.0057522
      6.7210000      0.0057512
      6.7220000      0.0057575
      6.7230000      0.0057681
      6.7240000      0.0057555
      6.7250000      0.0057527
      6.7260000      0.0057551
      6.7270000      0.0057589
      6.7280000      0.0057482
      6.7290000      0.0057528
      6.7300000      0.0057650
      6.7310000      0.0057598
      6.7320000      0.0057605
      6.7330000      0.0057651
      6.7340000      0.0057487
      6.7350000      0.0057555
      6.7360000      0.0057665
      6.7370000      0.0057623
      6.7380000      0.0057561
      6.7390000      0.0057589
      6.7400000      0.0057499
      6.7410000      0.0057581
      6.7420000      0.0057540
      6.7430000      0.0057573
      6.7440000      0.0057657
      6.7450000      0.0057742
      6.7460000      0.0057661
      6.7470000      0.0057714
      6.7480000      0.0057661
      6.7490000      0.0057749
      6.7500000      0.0057685
      6.7510000      0.0057803
      6.7520000      0.0057737
      6.7530000      0.0057935
      6.7540000      0.0057817
      6.7550000      0.0057834
      6.7560000      0.0057784
      6.7570000      0.0057815
      6.7580000      0.0057797
      6.7590000      0.0057864
      6.7600000      0.0057784
      6.7610000      0.0057884
      6.7620000      0.0057660
      6.7630000      0.0057941
      6.7640000      0.0057866
      6.7650000      0.0057859
      6.7660000      0.0057873
      6.7670000      0.0057855
      6.7680000      0.0057969
      6.7690000      0.0057958
      6.7700000      0.0057861
      6.7710000      0.0057955
      6.7720000      0.0057935
      6.7730000      0.0057898
      6.7740000      0.0057993
      6.7750000      0.0057896
      6.7760000      0.0057943
      6.7770000      0.0057897
      6.7780000      0.0057944
      6.7790000      0.0057871
      6.7800000      0.0057949
      6.7810000      0.0057932
      6.7820000      0.0058045
      6.7830000      0.0057875
      6.7840000      0.0057961
      6.7850000      0.0057942
      6.7860000      0.0057897
      6.7870000      0.0057870
      6.7880000      0.0057967
      6.7890000      0.0057979
      6.7900000      0.0057963
      6.7910000      0.0057909
      6.7920000      0.0057891
      6.7930000      0.0057860
      6.7940000      0.0057871
      6.7950000      0.0057934
      6.7960000      0.0057839
      6.7970000      0.0058029
      6.7980000      0.0057949
      6.7990000      0.0057891
      6.8000000      0.0057971
      6.8010000      0.0057901
      6.8020000      0.0057934
      6.8030000      0.0057937
      6.8040000      0.0057906
      6.8050000      0.0057885
      6.8060000      0.0057941
      6.8070000      0.0058032
      6.8080000      0.0057953
      6.8090000      0.0058051
      6.8100000      0.0058027
      6.8110000      0.0058078
      6.8120000      0.0057910
      6.8130000      0.0058168
      6.8140000      0.0058059
      6.8150000      0.0057988
      6.8160000      0.0057969
      6.8170000      0.0057941
      6.8180000      0.0058017
      6.8190000      0.0057996
      6.8200000      0.0058084
      6.8210000      0.0058014
      6.8220000      0.0057994
      6.8230000      0.0057957
      6.8240000      0.0058003
      6.8250000      0.0058035
      6.8260000      0.0058128
      6.8270000      0.0057963
      6.8280000      0.0058001
      6.8290000      0.0058108
      6.8300000      0.0058116
      6.8310000      0.0058066
      6.8320000      0.0058177
      6.8330000      0.0058145
      6.8340000      0.0058217
      6.8350000      0.0058215
      6.8360000      0.0058239
      6.8370000      0.0058264
      6.8380000      0.0058208
      6.8390000      0.0058314
      6.8400000      0.0058195
      6.8410000      0.0058248
      6.8420000      0.0058211
      6.8430000      0.0058296
      6.8440000      0.0058212
      6.8450000      0.0058254
      6.8460000      0.0058291
      6.8470000      0.0058163
      6.8480000      0.0058338
      6.8490000      0.0058388
      6.8500000      0.0058381
      6.8510000      0.0058368
      6.8520000      0.0058258
      6.8530000      0.0058403
      6.8540000      0.0058326
      6.8550000      0.0058355
      6.8560000      0.0058408
      6.8570000      0.0058462
      6.8580000      0.0058415
      6.8590000      0.0058370
      6.8600000      0.0058419
      6.8610000      0.0058346
      6.8620000      0.0058334
      6.8630000      0.0058375
      6.8640000      0.0058362
      6.8650000      0.0058490
      6.8660000      0.0058329
      6.8670000      0.0058385
      6.8680000      0.0058410
      6.8690000      0.0058430
      6.8700000      0.0058387
      6.8710000      0.0058463
      6.8720000      0.0058419
      6.8730000      0.0058450
      6.8740000      0.0058412
      6.8750000      0.0058461
      6.8760000      0.0058294
      6.8770000      0.0058511
      6.8780000      0.0058479
      6.8790000      0.0058381
      6.8800000      0.0058533
      6.8810000      0.0058393
      6.8820000      0.0058588
      6.8830000      0.0058493
      6.8840000      0.0058441
      6.8850000      0.0058550
      6.8860000      0.0058491
      6.8870000      0.0058641
      6.8880000      0.0058499
      6.8890000      0.0058578
      6.8900000      0.0058516
      6.8910000      0.0058563
      6.8920000      0.0058588
      6.8930000      0.0058498
      6.8940000      0.0058614
      6.8950000      0.0058509
      6.8960000      0.0058514
      6.8970000      0.0058624
      6.8980000      0.0058666
      6.8990000      0.0058601
      6.9000000      0.0058613
      6.9010000      0.0058621
      6.9020000      0.0058549
      6.9030000      0.0058548
      6.9040000      0.0058612
      6.9050000      0.0058533
      6.9060000      0.0058583
      6.9070000      0.0058521
      6.9080000      0.0058640
      6.9090000      0.0058675
      6.9100000      0.0058682
      6.9110000      0.0058584
      6.9120000      0.0058721
      6.9130000      0.0058658
      6.9140000      0.0058637
      6.9150000      0.0058687
      6.9160000      0.0058655
      6.9170000      0.0058657
      6.9180000      0.0058596
      6.9190000      0.0058695
      6.9200000      0.0058640
      6.9210000      0.0058697
      6.9220000      0.0058687
      6.9230000      0.0058699
      6.9240000      0.0058656
      6.9250000      0.0058708
      6.9260000      0.0058610
      6.9270000      0.0058722
      6.9280000      0.0058640
      6.9290000      0.0058746
      6.9300000      0.0058752
      6.9310000      0.0058652
      6.9320000      0.0058717
      6.9330000      0.0058664
      6.9340000      0.0058774
      6.9350000      0.0058695
      6.9360000      0.0058569
      6.9370000      0.0058632
      6.9380000      0.0058655
      6.9390000      0.0058753
      6.9400000      0.0058785
      6.9410000      0.0058694
      6.9420000      0.0058776
      6.9430000      0.0058734
      6.9440000      0.0058806
      6.9450000      0.0058759
      6.9460000      0.0058704
      6.9470000      0.0058818
      6.9480000      0.0058801
      6.9490000      0.0058804
      6.9500000      0.0058821
      6.9510000      0.0058777
      6.9520000      0.0058731
      6.9530000      0.0058760
      6.9540000      0.0058748
      6.9550000      0.0058861
      6.9560000      0.0058640
      6.9570000      0.0058740
      6.9580000      0.0058709
      6.9590000      0.0058653
      6.9600000      0.0058683
      6.9610000      0.0058787
      6.9620000      0.0058692
      6.9630000      0.0058730
      6.9640000      0.0058641
      6.9650000      0.0058708
      6.9660000      0.0058785
      6.9670000      0.0058777
      6.9680000      0.0058841
      6.9690000      0.0058707
      6.9700000      0.0058824
      6.9710000      0.0058788
      6.9720000      0.0058809
      6.9730000      0.0058723
      6.9740000      0.0058798
      6.9750000      0.0058885
      6.9760000      0.0058747
      6.9770000      0.0058820
      6.9780000      0.0058731
      6.9790000      0.0058870
      6.9800000      0.0058909
      6.9810000      0.0058939
      6.9820000      0.0058883
      6.9830000      0.0058832
      6.9840000      0.0058927
      6.9850000      0.0058792
      6.9860000      0.0058790
      6.9870000      0.0058965
      6.9880000      0.0058992
      6.9890000      0.0058774
      6.9900000      0.0058911
      6.9910000      0.0058906
      6.9920000      0.0058987
      6.9930000      0.0058909
      6.9940000      0.0058993
      6.9950000      0.0058943
      6.9960000      0.0058905
      6.9970000      0.0058854
      6.9980000      0.0058840
      6.9990000      0.0058951
      7.0000000      0.0058875
      7.0010000      0.0058963
      7.0020000      0.0058895
      7.0030000      0.0058883
      7.0040000      0.0058941
      7.0050000      0.0058887
      7.0060000      0.0058854
      7.0070000      0.0058943
      7.0080000      0.0058931
      7.0090000      0.0058872
      7.0100000      0.0058900
      7.0110000      0.0058900
      7.0120000      0.0058961
      7.0130000      0.0058945
      7.0140000      0.0059042
      7.0150000      0.0059010
      7.0160000      0.0059112
      7.0170000      0.0059012
      7.0180000      0.0059056
      7.0190000      0.0059077
      7.0200000      0.0059176
      7.0210000      0.0059004
      7.0220000      0.0059075
      7.0230000      0.0058958
      7.0240000      0.0059076
      7.0250000      0.0059027
      7.0260000      0.0059032
      7.0270000      0.0058986
      7.0280000      0.0059015
      7.0290000      0.0059108
      7.0300000      0.0059099
      7.0310000      0.0059076
      7.0320000      0.0059075
      7.0330000      0.0059072
      7.0340000      0.0059133
      7.0350000      0.0059167
      7.0360000      0.0059145
      7.0370000      0.0059135
      7.0380000      0.0059058
      7.0390000      0.0059223
      7.0400000      0.0059201
      7.0410000      0.0059022
      7.0420000      0.0059199
      7.0430000      0.0059283
      7.0440000      0.0059120
      7.0450000      0.0059180
      7.0460000      0.0059131
      7.0470000      0.0059032
      7.0480000      0.0059123
      7.0490000      0.0059094
      7.0500000      0.0059204
      7.0510000      0.0059056
      7.0520000      0.0059104
      7.0530000      0.0059106
      7.0540000      0.0059170
      7.0550000      0.0059186
      7.0560000      0.0059204
      7.0570000      0.0059146
      7.0580000      0.0059275
      7.0590000      0.0059199
      7.0600000      0.0059240
      7.0610000      0.0059279
      7.0620000      0.0059286
      7.0630000      0.0059211
      7.0640000      0.0059328
      7.0650000      0.0059349
      7.0660000      0.0059343
      7.0670000      0.0059236
      7.0680000      0.0059206
      7.0690000      0.0059307
      7.0700000      0.0059330
      7.0710000      0.0059217
      7.0720000      0.0059317
      7.0730000      0.0059344
      7.0740000      0.0059268
      7.0750000      0.0059329
      7.0760000      0.0059458
      7.0770000      0.0059261
      7.0780000      0.0059442
      7.0790000      0.0059425
      7.0800000      0.0059356
      7.0810000      0.0059410
      7.0820000      0.0059468
      7.0830000      0.0059416
      7.0840000      0.0059460
      7.0850000      0.0059328
      7.0860000      0.0059362
      7.0870000      0.0059266
      7.0880000      0.0059393
      7.0890000      0.0059313
      7.0900000      0.0059375
      7.0910000      0.0059297
      7.0920000      0.0059310
      7.0930000      0.0059414
      7.0940000      0.0059344
      7.0950000      0.0059265
      7.0960000      0.0059406
      7.0970000      0.0059401
      7.0980000      0.0059323
      7.0990000      0.0059413
      7.1000000      0.0059429
      7.1010000      0.0059392
      7.1020000      0.0059344
      7.1030000      0.0059555
      7.1040000      0.0059331
      7.1050000      0.0059461
      7.1060000      0.0059416
      7.1070000      0.0059419
      7.1080000      0.0059294
      7.1090000      0.0059446
      7.1100000      0.0059364
      7.1110000      0.0059498
      7.1120000      0.0059320
      7.1130000      0.0059391
      7.1140000      0.0059281
      7.1150000      0.0059471
      7.1160000      0.0059487
      7.1170000      0.0059591
      7.1180000      0.0059455
      7.1190000      0.0059584
      7.1200000      0.0059548
      7.1210000      0.0059580
      7.1220000      0.0059616
      7.1230000      0.0059553
      7.1240000      0.0059430
      7.1250000      0.0059593
      7.1260000      0.0059559
      7.1270000      0.0059501
      7.1280000      0.0059617
      7.1290000      0.0059514
      7.1300000      0.0059637
      7.1310000      0.0059598
      7.1320000      0.0059634
      7.1330000      0.0059712
      7.1340000      0.0059662
      7.1350000      0.0059536
      7.1360000      0.0059674
      7.1370000      0.0059725
      7.1380000      0.0059690
      7.1390000      0.0059673
      7.1400000      0.0059596
      7.1410000      0.0059731
      7.1420000      0.0059619
      7.1430000      0.0059760
      7.1440000      0.0059646
      7.1450000      0.0059670
      7.1460000      0.0059703
      7.1470000      0.0059734
      7.1480000      0.0059712
      7.1490000      0.0059649
      7.1500000      0.0059637
      7.1510000      0.0059747
      7.1520000      0.0059655
      7.1530000      0.0059641
      7.1540000      0.0059736
      7.1550000      0.0059697
      7.1560000      0.0059765
      7.1570000      0.0059638
      7.1580000      0.0059761
      7.1590000      0.0059702
      7.1600000      0.0059743
      7.1610000      0.0059710
      7.1620000      0.0059786
      7.1630000      0.0059729
      7.1640000      0.0059770
      7.1650000      0.0059799
      7.1660000      0.0059739
      7.1670000      0.0059814
      7.1680000      0.0059829
      7.1690000      0.0059929
      7.1700000      0.0059811
      7.1710000      0.0059863
      7.1720000      0.0059870
      7.1730000      0.0059876
      7.1740000      0.0059884
      7.1750000      0.0059847
      7.1760000      0.0059847
      7.1770000      0.0059863
      7.1780000      0.0059940
      7.1790000      0.0059884
      7.1800000      0.0059938
      7.1810000      0.0060025
      7.1820000      0.0059939
      7.1830000      0.0059983
      7.1840000      0.0059947
      7.1850000      0.0060013
      7.1860000      0.0059993
      7.1870000      0.0060024
      7.1880000      0.0060098
      7.1890000      0.0059962
      7.1900000      0.0059981
      7.1910000      0.0060000
      7.1920000      0.0059938
      7.1930000      0.0059999
      7.1940000      0.0059991
      7.1950000      0.0060093
      7.1960000      0.0060018
      7.1970000      0.0060045
      7.1980000      0.0060113
      7.1990000      0.0060012
      7.2000000      0.0059986
      7.2010000      0.0060081
      7.2020000      0.0060123
      7.2030000      0.0060055
      7.2040000      0.0060075
      7.2050000      0.0060088
      7.2060000      0.0060037
      7.2070000      0.0060067
      7.2080000      0.0059910
      7.2090000      0.0060107
      7.2100000      0.0060011
      7.2110000      0.0059997
      7.2120000      0.0060100
      7.2130000      0.0060018
      7.2140000      0.0059929
      7.2150000      0.0060015
      7.2160000      0.0060194
      7.2170000      0.0059943
      7.2180000      0.0060000
      7.2190000      0.0060039
      7.2200000      0.0060064
      7.2210000      0.0059948
      7.2220000      0.0060001
      7.2230000      0.0060039
      7.2240000      0.0060121
      7.2250000      0.0059969
      7.2260000      0.0060014
      7.2270000      0.0060030
      7.2280000      0.0060072
      7.2290000      0.0059994
      7.2300000      0.0060058
      7.2310000      0.0059958
      7.2320000      0.0059960
      7.2330000      0.0060076
      7.2340000      0.0060090
      7.2350000      0.0059993
      7.2360000      0.0060015
      7.2370000      0.0060048
      7.2380000      0.0059961
      7.2390000      0.0060058
      7.2400000      0.0059980
      7.2410000      0.0059854
      7.2420000      0.0060137
      7.2430000      0.0060010
      7.2440000      0.0059958
      7.2450000      0.0060083
      7.2460000      0.0060003
      7.2470000      0.0059985
      7.2480000      0.0060086
      7.2490000      0.0059881
      7.2500000      0.0060082
      7.2510000      0.0059987
      7.2520000      0.0060041
      7.2530000      0.0060005
      7.2540000      0.0060022
      7.2550000      0.0059893
      7.2560000      0.0059983
      7.2570000      0.0059935
      7.2580000      0.0060065
      7.2590000      0.0060029
      7.2600000      0.0059984
      7.2610000      0.0060045
      7.2620000      0.0060035
      7.2630000      0.0060041
      7.2640000      0.0060057
      7.2650000      0.0060037
      7.2660000      0.0059985
      7.2670000      0.0060045
      7.2680000      0.0060142
      7.2690000      0.0060022
      7.2700000      0.0060109
      7.2710000      0.0059968
      7.2720000      0.0060132
      7.2730000      0.0060041
      7.2740000      0.0060143
      7.2750000      0.0060083
      7.2760000      0.0060160
      7.2770000      0.0060193
      7.2780000      0.0060180
      7.2790000      0.0060121
      7.2800000      0.0060162
      7.2810000      0.0060127
      7.2820000      0.0060183
      7.2830000      0.0060195
      7.2840000      0.0060267
      7.2850000      0.0060141
      7.2860000      0.0060189
      7.2870000      0.0060197
      7.2880000      0.0060213
      7.2890000      0.0060211
      7.2900000      0.0060255
      7.2910000      0.0060231
      7.2920000      0.0060213
      7.2930000      0.0060337
      7.2940000      0.0060318
      7.2950000      0.0060215
      7.2960000      0.0060281
      7.2970000      0.0060367
      7.2980000      0.0060232
      7.2990000      0.0060308
      7.3000000      0.0060381
      7.3010000      0.0060321
      7.3020000      0.0060380
      7.3030000      0.0060337
      7.3040000      0.0060378
      7.3050000      0.0060441
      7.3060000      0.0060443
      7.3070000      0.0060384
      7.3080000      0.0060473
      7.3090000      0.0060518
      7.3100000      0.0060398
      7.3110000      0.0060434
      7.3120000      0.0060346
      7.3130000      0.0060305
      7.3140000      0.0060425
      7.3150000      0.0060367
      7.3160000      0.0060394
      7.3170000      0.0060400
      7.3180000      0.0060358
      7.3190000      0.0060312
      7.3200000      0.0060430
      7.3210000      0.0060317
      7.3220000      0.0060408
      7.3230000      0.0060479
      7.3240000      0.0060380
      7.3250000      0.0060381
      7.3260000      0.0060492
      7.3270000      0.0060564
      7.3280000      0.0060577
      7.3290000      0.0060499
      7.3300000      0.0060606
      7.3310000      0.0060427
      7.3320000      0.0060552
      7.3330000      0.0060492
      7.3340000      0.0060522
      7.3350000      0.0060547
      7.3360000      0.0060560
      7.3370000      0.0060577
      7.3380000      0.0060556
      7.3390000      0.0060574
      7.3400000      0.0060624
      7.3410000      0.0060612
      7.3420000      0.0060721
      7.3430000      0.0060550
      7.3440000      0.0060611
      7.3450000      0.0060476
      7.3460000      0.0060567
      7.3470000      0.0060560
      7.3480000      0.0060531
      7.3490000      0.0060609
      7.3500000      0.0060593
      7.3510000      0.0060629
      7.3520000      0.0060565
      7.3530000      0.0060573
      7.3540000      0.0060420
      7.3550000      0.0060560
      7.3560000      0.0060545
      7.3570000      0.0060610
      7.3580000      0.0060628
      7.3590000      0.0060605
      7.3600000      0.0060663
      7.3610000      0.0060681
      7.3620000      0.0060666
      7.3630000      0.0060575
      7.3640000      0.0060599
      7.3650000      0.0060562
      7.3660000      0.0060728
      7.3670000      0.0060539
      7.3680000      0.0060494
      7.3690000      0.0060648
      7.3700000      0.0060580
      7.3710000      0.0060665
      7.3720000      0.0060688
      7.3730000      0.0060558
      7.3740000      0.0060693
      7.3750000      0.0060538
      7.3760000      0.0060691
      7.3770000      0.0060763
      7.3780000      0.0060678
      7.3790000      0.0060597
      7.3800000      0.0060595
      7.3810000      0.0060622
      7.3820000      0.0060595
      7.3830000      0.0060528
      7.3840000      0.0060635
      7.3850000      0.0060664
      7.3860000      0.0060514
      7.3870000      0.0060672
      7.3880000      0.0060721
      7.3890000      0.0060664
      7.3900000      0.0060851
      7.3910000      0.0060691
      7.3920000      0.0060758
      7.3930000      0.0060671
      7.3940000      0.0060829
      7.3950000      0.0060798
      7.3960000      0.0060715
      7.3970000      0.0060649
      7.3980000      0.0060880
      7.3990000      0.0060669
      7.4000000      0.0060715
      7.4010000      0.0060640
      7.4020000      0.0060766
      7.4030000      0.0060690
      7.4040000      0.0060676
      7.4050000      0.0060710
      7.4060000      0.0060818
      7.4070000      0.0060790
      7.4080000      0.0060709
      7.4090000      0.0060677
      7.4100000      0.0060718
      7.4110000      0.0060755
      7.4120000      0.0060836
      7.4130000      0.0060727
      7.4140000      0.0060634
      7.4150000      0.0060687
      7.4160000      0.0060745
      7.4170000      0.0060746
      7.4180000      0.0060801
      7.4190000      0.0060678
      7.4200000      0.0060745
      7.4210000      0.0060765
      7.4220000      0.0060742
      7.4230000      0.0060743
      7.4240000      0.0060821
      7.4250000      0.0060770
      7.4260000      0.0060760
      7.4270000      0.0060901
      7.4280000      0.0060763
      7.4290000      0.0060921
      7.4300000      0.0060753
      7.4310000      0.0060833
      7.4320000      0.0060902
      7.4330000      0.0060924
      7.4340000      0.0060831
      7.4350000      0.0060799
      7.4360000      0.0060952
      7.4370000      0.0060880
      7.4380000      0.0060903
      7.4390000      0.0060929
      7.4400000      0.0060906
      7.4410000      0.0060996
      7.4420000      0.0061076
      7.4430000      0.0060951
      7.4440000      0.0060998
      7.4450000      0.0060949
      7.4460000      0.0060941
      7.4470000      0.0061024
      7.4480000      0.0060976
      7.4490000      0.0060964
      7.4500000      0.0060951
      7.4510000      0.0061020
      7.4520000      0.0060954
      7.4530000      0.0060948
      7.4540000      0.0060976
      7.4550000      0.0060898
      7.4560000      0.0060968
      7.4570000      0.0060904
      7.4580000      0.0060943
      7.4590000      0.0060926
      7.4600000      0.0060971
      7.4610000      0.0061015
      7.4620000      0.0060970
      7.4630000      0.0060956
      7.4640000      0.0060959
      7.4650000      0.0061062
      7.4660000      0.0061120
      7.4670000      0.0061079
      7.4680000      0.0061158
      7.4690000      0.0061206
      7.4700000      0.0061192
      7.4710000      0.0061075
      7.4720000      0.0061098
      7.4730000      0.0061011
      7.4740000      0.0061280
      7.4750000      0.0061310
      7.4760000      0.0061182
      7.4770000      0.0061190
      7.4780000      0.0061078
      7.4790000      0.0061064
      7.4800000      0.0061118
      7.4810000      0.0061034
      7.4820000      0.0061115
      7.4830000      0.0061104
      7.4840000      0.0061071
      7.4850000      0.0061111
      7.4860000      0.0061170
      7.4870000      0.0061248
      7.4880000      0.0061193
      7.4890000      0.0061128
      7.4900000      0.0061113
      7.4910000      0.0061119
      7.4920000      0.0061125
      7.4930000      0.0061102
      7.4940000      0.0061095
      7.4950000      0.0061136
      7.4960000      0.0061117
      7.4970000      0.0061085
      7.4980000      0.0061083
      7.4990000      0.0061205
      7.5000000      0.0061184
      7.5010000      0.0061315
      7.5020000      0.0061280
      7.5030000      0.0061144
      7.5040000      0.0061274
      7.5050000      0.0061281
      7.5060000      0.0061309
      7.5070000      0.0061266
      7.5080000      0.0061212
      7.5090000      0.0061292
      7.5100000      0.0061270
      7.5110000      0.0061248
      7.5120000      0.0061235
      7.5130000      0.0061327
      7.5140000      0.0061454
      7.5150000      0.0061273
      7.5160000      0.0061409
      7.5170000      0.0061455
      7.5180000      0.0061464
      7.5190000      0.0061430
      7.5200000      0.0061295
      7.5210000      0.0061353
      7.5220000      0.0061411
      7.5230000      0.0061194
      7.5240000      0.0061340
      7.5250000      0.0061338
      7.5260000      0.0061248
      7.5270000      0.0061385
      7.5280000      0.0061299
      7.5290000      0.0061471
      7.5300000      0.0061373
      7.5310000      0.0061376
      7.5320000      0.0061417
      7.5330000      0.0061317
      7.5340000      0.0061299
      7.5350000      0.0061231
      7.5360000      0.0061417
      7.5370000      0.0061529
      7.5380000      0.0061477
      7.5390000      0.0061401
      7.5400000      0.0061476
      7.5410000      0.0061465
      7.5420000      0.0061404
      7.5430000      0.0061466
      7.5440000      0.0061465
      7.5450000      0.0061458
      7.5460000      0.0061698
      7.5470000      0.0061484
      7.5480000      0.0061492
      7.5490000      0.0061551
      7.5500000      0.0061520
      7.5510000      0.0061433
      7.5520000      0.0061467
      7.5530000      0.0061434
      7.5540000      0.0061552
      7.5550000      0.0061374
      7.5560000      0.0061489
      7.5570000      0.0061517
      7.5580000      0.0061567
      7.5590000      0.0061498
      7.5600000      0.0061494
      7.5610000      0.0061401
      7.5620000      0.0061351
      7.5630000      0.0061502
      7.5640000      0.0061416
      7.5650000      0.0061391
      7.5660000      0.0061484
      7.5670000      0.0061480
      7.5680000      0.0061381
      7.5690000      0.0061421
      7.5700000      0.0061454
      7.5710000      0.0061400
      7.5720000      0.0061471
      7.5730000      0.0061572
      7.5740000      0.0061537
      7.5750000      0.0061427
      7.5760000      0.0061458
      7.5770000      0.0061471
      7.5780000      0.0061441
      7.5790000      0.0061447
      7.5800000      0.0061491
      7.5810000      0.0061491
      7.5820000      0.0061408
      7.5830000      0.0061593
      7.5840000      0.0061516
      7.5850000      0.0061532
      7.5860000      0.0061519
      7.5870000      0.0061528
      7.5880000      0.0061448
      7.5890000      0.0061570
      7.5900000      0.0061474
      7.5910000      0.0061476
      7.5920000      0.0061508
      7.5930000      0.0061535
      7.5940000      0.0061620
      7.5950000      0.0061560
      7.5960000      0.0061551
      7.5970000      0.0061596
      7.5980000      0.0061516
      7.5990000      0.0061472
      7.6000000      0.0061623
      7.6010000      0.0061623
      7.6020000      0.0061561
      7.6030000      0.0061628
      7.6040000      0.0061716
      7.6050000      0.0061609
      7.6060000      0.0061597
      7.6070000      0.0061654
      7.6080000      0.0061617
      7.6090000      0.0061629
      7.6100000      0.0061782
      7.6110000      0.0061720
      7.6120000      0.0061704
      7.6130000      0.0061714
      7.6140000      0.0061718
      7.6150000      0.0061674
      7.6160000      0.0061769
      7.6170000      0.0061692
      7.6180000      0.0061761
      7.6190000      0.0061846
      7.6200000      0.0061766
      7.6210000      0.0061799
      7.6220000      0.0061780
      7.6230000      0.0061796
      7.6240000      0.0061722
      7.6250000      0.0061830
      7.6260000      0.0061813
      7.6270000      0.0061913
      7.6280000      0.0061795
      7.6290000      0.0061803
      7.6300000      0.0061779
      7.6310000      0.0061849
      7.6320000      0.0061876
      7.6330000      0.0061808
      7.6340000      0.0061895
      7.6350000      0.0061823
      7.6360000      0.0061759
      7.6370000      0.0061952
      7.6380000      0.0061786
      7.6390000      0.0061910
      7.6400000      0.0061919
      7.6410000      0.0061962
      7.6420000      0.0061852
      7.6430000      0.0061957
      7.6440000      0.0061914
      7.6450000      0.0062036
      7.6460000      0.0062024
      7.6470000      0.0062037
      7.6480000      0.0061991
      7.6490000      0.0062007
      7.6500000      0.0062056
      7.6510000      0.0061900
      7.6520000      0.0062032
      7.6530000      0.0062069
      7.6540000      0.0062137
      7.6550000      0.0062061
      7.6560000      0.0062014
      7.6570000      0.0061967
      7.6580000      0.0062091
      7.6590000      0.0061982
      7.6600000      0.0062145
      7.6610000      0.0062174
      7.6620000      0.0062117
      7.6630000      0.0062120
      7.6640000      0.0062194
      7.6650000      0.0062198
      7.6660000      0.0061991
      7.6670000      0.0062122
      7.6680000      0.0062092
      7.6690000      0.0062138
      7.6700000      0.0062159
      7.6710000      0.0062117
      7.6720000      0.0062166
      7.6730000      0.0062189
      7.6740000      0.0062175
      7.6750000      0.0062155
      7.6760000      0.0062220
      7.6770000      0.0062012
      7.6780000      0.0062122
      7.6790000      0.0062041
      7.6800000      0.0062226
      7.6810000      0.0062081
      7.6820000      0.0062152
      7.6830000      0.0062070
      7.6840000      0.0062077
      7.6850000      0.0062111
      7.6860000      0.0062109
      7.6870000      0.0062089
      7.6880000      0.0062209
      7.6890000      0.0062114
      7.6900000      0.0062198
      7.6910000      0.0062149
      7.6920000      0.0062140
      7.6930000      0.0062184
      7.6940000      0.0062148
      7.6950000      0.0062209
      7.6960000      0.0062116
      7.6970000      0.0062124
      7.6980000      0.0062185
      7.6990000      0.0062146
      7.7000000      0.0062243
      7.7010000      0.0062172
      7.7020000      0.0062215
      7.7030000      0.0062124
      7.7040000      0.0062275
      7.7050000      0.0062242
      7.7060000      0.0062132
      7.7070000      0.0062205
      7.7080000      0.0062149
      7.7090000      0.0062216
      7.7100000      0.0062166
      7.7110000      0.0062148
      7.7120000      0.0062164
      7.7130000      0.0062220
      7.7140000      0.0062166
      7.7150000      0.0062212
      7.7160000      0.0062280
      7.7170000      0.0062188
      7.7180000      0.0062170
      7.7190000      0.0062180
      7.7200000      0.0062149
      7.7210000      0.0062166
      7.7220000      0.0062168
      7.7230000      0.0062177
      7.7240000      0.0062117
      7.7250000      0.0062208
      7.7260000      0.0062180
      7.7270000      0.0062180
      7.7280000      0.0062336
      7.7290000      0.0062243
      7.7300000      0.0062217
      7.7310000      0.0062252
      7.7320000      0.0062300
      7.7330000      0.0062291
      7.7340000      0.0062267
      7.7350000      0.0062213
      7.7360000      0.0062250
      7.7370000      0.0062444
      7.7380000      0.0062263
      7.7390000      0.0062229
      7.7400000      0.0062227
      7.7410000      0.0062145
      7.7420000      0.0062302
      7.7430000      0.0062242
      7.7440000      0.0062296
      7.7450000      0.0062287
      7.7460000      0.0062379
      7.7470000      0.0062347
      7.7480000      0.0062388
      7.7490000      0.0062400
      7.7500000      0.0062299
      7.7510000      0.0062451
      7.7520000      0.0062256
      7.7530000      0.0062243
      7.7540000      0.0062391
      7.7550000      0.0062427
      7.7560000      0.0062402
      7.7570000      0.0062387
      7.7580000      0.0062335
      7.7590000      0.0062457
      7.7600000      0.0062500
      7.7610000      0.0062319
      7.7620000      0.0062405
      7.7630000      0.0062429
      7.7640000      0.0062435
      7.7650000      0.0062397
      7.7660000      0.0062453
      7.7670000      0.0062415
      7.7680000      0.0062517
      7.7690000      0.0062355
      7.7700000      0.0062479
      7.7710000      0.0062447
      7.7720000      0.0062391
      7.7730000      0.0062475
      7.7740000      0.0062550
      7.7750000      0.0062395
      7.7760000      0.0062324
      7.7770000      0.0062416
      7.7780000      0.0062345
      7.7790000      0.0062497
      7.7800000      0.0062493
      7.7810000      0.0062443
      7.7820000      0.0062432
      7.7830000      0.0062450
      7.7840000      0.0062292
      7.7850000      0.0062466
      7.7860000      0.0062405
      7.7870000      0.0062475
      7.7880000      0.0062441
      7.7890000      0.0062514
      7.7900000      0.0062508
      7.7910000      0.0062414
      7.7920000      0.0062495
      7.7930000      0.0062460
      7.7940000      0.0062473
      7.7950000      0.0062478
      7.7960000      0.0062531
      7.7970000      0.0062440
      7.7980000      0.0062473
      7.7990000      0.0062519
      7.8000000      0.0062494
      7.8010000      0.0062512
      7.8020000      0.0062492
      7.8030000      0.0062522
      7.8040000      0.0062558
      7.8050000      0.0062525
      7.8060000      0.0062483
      7.8070000      0.0062610
      7.8080000      0.0062508
      7.8090000      0.0062650
      7.8100000      0.0062676
      7.8110000      0.0062553
      7.8120000      0.0062693
      7.8130000      0.0062716
      7.8140000      0.0062668
      7.8150000      0.0062681
      7.8160000      0.0062681
      7.8170000      0.0062816
      7.8180000      0.0062745
      7.8190000      0.0062639
      7.8200000      0.0062659
      7.8210000      0.0062513
      7.8220000      0.0062712
      7.8230000      0.0062699
      7.8240000      0.0062750
      7.8250000      0.0062650
      7.8260000      0.0062650
      7.8270000      0.0062668
      7.8280000      0.0062690
      7.8290000      0.0062778
      7.8300000      0.0062831
      7.8310000      0.0062695
      7.8320000      0.0062742
      7.8330000      0.0062886
      7.8340000      0.0062883
      7.8350000      0.0062878
      7.8360000      0.0062878
      7.8370000      0.0062958
      7.8380000      0.0062908
      7.8390000      0.0063027
      7.8400000      0.0062850
      7.8410000      0.0062948
      7.8420000      0.0062887
      7.8430000      0.0062928
      7.8440000      0.0062844
      7.8450000      0.0062847
      7.8460000      0.0062857
      7.8470000      0.0062902
      7.8480000      0.0062964
      7.8490000      0.0063028
      7.8500000      0.0062929
      7.8510000      0.0062997
      7.8520000      0.0062917
      7.8530000      0.0062838
      7.8540000      0.0062996
      7.8550000      0.0062950
      7.8560000      0.0062907
      7.8570000      0.0062982
      7.8580000      0.0063043
      7.8590000      0.0062944
      7.8600000      0.0063021
      7.8610000      0.0063030
      7.8620000      0.0062936
      7.8630000      0.0062820
      7.8640000      0.0063026
      7.8650000      0.0062924
      7.8660000      0.0062856
      7.8670000      0.0062920
      7.8680000      0.0062878
      7.8690000      0.0062952
      7.8700000      0.0062907
      7.8710000      0.0062837
      7.8720000      0.0062948
      7.8730000      0.0062965
      7.8740000      0.0062855
      7.8750000      0.0062909
      7.8760000      0.0062972
      7.8770000      0.0063006
      7.8780000      0.0062955
      7.8790000      0.0062930
      7.8800000      0.0063014
      7.8810000      0.0063014
      7.8820000      0.0062974
      7.8830000      0.0062961
      7.8840000      0.0062947
      7.8850000      0.0062975
      7.8860000      0.0062960
      7.8870000      0.0063063
      7.8880000      0.0062982
      7.8890000      0.0063072
      7.8900000      0.0062975
      7.8910000      0.0063063
      7.8920000      0.0063030
      7.8930000      0.0063149
      7.8940000      0.0063109
      7.8950000      0.0062975
      7.8960000      0.0063035
      7.8970000      0.0063109
      7.8980000      0.0063123
      7.8990000      0.0063055
      7.9000000      0.0062903
      7.9010000      0.0063003
      7.9020000      0.0062980
      7.9030000      0.0063088
      7.9040000      0.0063070
      7.9050000      0.0063034
      7.9060000      0.0063096
      7.9070000      0.0063047
      7.9080000      0.0062999
      7.9090000      0.0063108
      7.9100000      0.0062888
      7.9110000      0.0063133
      7.9120000      0.0062950
      7.9130000      0.0062940
      7.9140000      0.0063036
      7.9150000      0.0063081
      7.9160000      0.0063014
      7.9170000      0.0063000
      7.9180000      0.0062958
      7.9190000      0.0063008
      7.9200000      0.0062941
      7.9210000      0.0063018
      7.9220000      0.0063124
      7.9230000      0.0063022
      7.9240000      0.0062970
      7.9250000      0.0063082
      7.9260000      0.0063032
      7.9270000      0.0063077
      7.9280000      0.0062946
      7.9290000      0.0063068
      7.9300000      0.0063017
      7.9310000      0.0063104
      7.9320000      0.0063030
      7.9330000      0.0062986
      7.9340000      0.0063136
      7.9350000      0.0062963
      7.9360000      0.0062969
      7.9370000      0.0063121
      7.9380000      0.0063041
      7.9390000      0.0063166
      7.9400000      0.0063029
      7.9410000      0.0063134
      7.9420000      0.0063108
      7.9430000      0.0062967
      7.9440000      0.0063175
      7.9450000      0.0063132
      7.9460000      0.0063110
      7.9470000      0.0063156
      7.9480000      0.0063030
      7.9490000      0.0063116
      7.9500000      0.0062935
      7.9510000      0.0063089
      7.9520000      0.0063125
      7.9530000      0.0063056
      7.9540000      0.0062991
      7.9550000      0.0063109
      7.9560000      0.0063050
      7.9570000      0.0063213
      7.9580000      0.0063031
      7.9590000      0.0063141
      7.9600000      0.0063123
      7.9610000      0.0063078
      7.9620000      0.0063108
      7.9630000      0.0063185
      7.9640000      0.0063169
      7.9650000      0.0063105
      7.9660000      0.0063059
      7.9670000      0.0063155
      7.9680000      0.0063178
      7.9690000      0.0063132
      7.9700000      0.0063095
      7.9710000      0.0063193
      7.9720000      0.0063092
      7.9730000      0.0063079
      7.9740000      0.0063123
      7.9750000      0.0063104
      7.9760000      0.0063114
      7.9770000      0.0063176
      7.9780000      0.0063061
      7.9790000      0.0063092
      7.9800000      0.0063153
      7.9810000      0.0063127
      7.9820000      0.0063123
      7.9830000      0.0063132
      7.9840000      0.0063187
      7.9850000      0.0063277
      7.9860000      0.0063050
      7.9870000      0.0063164
      7.9880000      0.0063110
      7.9890000      0.0063242
      7.9900000      0.0063065
      7.9910000      0.0063201
      7.9920000      0.0063089
      7.9930000      0.0063019
      7.9940000      0.0063075
      7.9950000      0.0063060
      7.9960000      0.0062969
      7.9970000      0.0063194
      7.9980000      0.0063159
      7.9990000      0.0063036
      8.0000000      0.0063259
      8.0010000      0.0063159
      8.0020000      0.0063254
      8.0030000      0.0063165
      8.0040000      0.0063093
      8.0050000      0.0063264
      8.0060000      0.0063302
      8.0070000      0.0063241
      8.0080000      0.0063092
      8.0090000      0.0063267
      8.0100000      0.0063233
      8.0110000      0.0063238
      8.0120000      0.0063194
      8.0130000      0.0063270
      8.0140000      0.0063203
      8.0150000      0.0063176
      8.0160000      0.0063276
      8.0170000      0.0063266
      8.0180000      0.0063244
      8.0190000      0.0063276
      8.0200000      0.0063302
      8.0210000      0.0063254
      8.0220000      0.0063152
      8.0230000      0.0063158
      8.0240000      0.0063097
      8.0250000      0.0063175
      8.0260000      0.0063131
      8.0270000      0.0063232
      8.0280000      0.0063137
      8.0290000      0.0063261
      8.0300000      0.0063153
      8.0310000      0.0063324
      8.0320000      0.0063114
      8.0330000      0.0063253
      8.0340000      0.0063172
      8.0350000      0.0063253
      8.0360000      0.0063231
      8.0370000      0.0063306
      8.0380000      0.0063245
      8.0390000      0.0063241
      8.0400000      0.0063278
      8.0410000      0.0063438
      8.0420000      0.0063275
      8.0430000      0.0063427
      8.0440000      0.0063401
      8.0450000      0.0063342
      8.0460000      0.0063381
      8.0470000      0.0063451
      8.0480000      0.0063424
      8.0490000      0.0063435
      8.0500000      0.0063396
      8.0510000      0.0063395
      8.0520000      0.0063343
      8.0530000      0.0063390
      8.0540000      0.0063456
      8.0550000      0.0063297
      8.0560000      0.0063522
      8.0570000      0.0063431
      8.0580000      0.0063462
      8.0590000      0.0063560
      8.0600000      0.0063532
      8.0610000      0.0063399
      8.0620000      0.0063477
      8.0630000      0.0063467
      8.0640000      0.0063637
      8.0650000      0.0063638
      8.0660000      0.0063545
      8.0670000      0.0063542
      8.0680000      0.0063583
      8.0690000      0.0063501
      8.0700000      0.0063573
      8.0710000      0.0063540
      8.0720000      0.0063618
      8.0730000      0.0063576
      8.0740000      0.0063645
      8.0750000      0.0063515
      8.0760000      0.0063602
      8.0770000      0.0063592
      8.0780000      0.0063523
      8.0790000      0.0063639
      8.0800000      0.0063561
      8.0810000      0.0063528
      8.0820000      0.0063721
      8.0830000      0.0063558
      8.0840000      0.0063595
      8.0850000      0.0063631
      8.0860000      0.0063656
      8.0870000      0.0063719
      8.0880000      0.0063694
      8.0890000      0.0063755
      8.0900000      0.0063802
      8.0910000      0.0063698
      8.0920000      0.0063743
      8.0930000      0.0063807
      8.0940000      0.0063866
      8.0950000      0.0063822
      8.0960000      0.0063830
      8.0970000      0.0063804
      8.0980000      0.0063805
      8.0990000      0.0063767
      8.1000000      0.0063781
      8.1010000      0.0063779
      8.1020000      0.0063806
      8.1030000      0.0063705
      8.1040000      0.0063806
      8.1050000      0.0063802
      8.1060000      0.0063882
      8.1070000      0.0063980
      8.1080000      0.0063890
      8.1090000      0.0063838
      8.1100000      0.0063855
      8.1110000      0.0063964
      8.1120000      0.0063898
      8.1130000      0.0063776
      8.1140000      0.0063958
      8.1150000      0.0063940
      8.1160000      0.0063880
      8.1170000      0.0063902
      8.1180000      0.0063937
      8.1190000      0.0063935
      8.1200000      0.0063824
      8.1210000      0.0063957
      8.1220000      0.0063944
      8.1230000      0.0063966
      8.1240000      0.0064040
      8.1250000      0.0063860
      8.1260000      0.0064059
      8.1270000      0.0063950
      8.1280000      0.0064022
      8.1290000      0.0063914
      8.1300000      0.0063998
      8.1310000      0.0064034
      8.1320000      0.0063911
      8.1330000      0.0063897
      8.1340000      0.0063962
      8.1350000      0.0063924
      8.1360000      0.0063942
      8.1370000      0.0063979
      8.1380000      0.0063912
      8.1390000      0.0064012
      8.1400000      0.0063886
      8.1410000      0.0063956
      8.1420000      0.0063874
      8.1430000      0.0063956
      8.1440000      0.0063944
      8.1450000      0.0064081
      8.1460000      0.0063815
      8.1470000      0.0064069
      8.1480000      0.0063961
      8.1490000      0.0063973
      8.1500000      0.0064064
      8.1510000      0.0063975
      8.1520000      0.0063939
      8.1530000      0.0063971
      8.1540000      0.0063949
      8.1550000      0.0063852
      8.1560000      0.0063943
      8.1570000      0.0063979
      8.1580000      0.0063872
      8.1590000      0.0063835
      8.1600000      0.0063886
      8.1610000      0.0063983
      8.1620000      0.0063885
      8.1630000      0.0063870
      8.1640000      0.0063968
      8.1650000      0.0063920
      8.1660000      0.0063908
      8.1670000      0.0064035
      8.1680000      0.0063992
      8.1690000      0.0063809
      8.1700000      0.0063908
      8.1710000      0.0064027
      8.1720000      0.0063928
      8.1730000      0.0064102
      8.1740000      0.0064055
      8.1750000      0.0064001
      8.1760000      0.0063974
      8.1770000      0.0063883
      8.1780000      0.0064014
      8.1790000      0.0064030
      8.1800000      0.0064004
      8.1810000      0.0064013
      8.1820000      0.0064041
      8.1830000      0.0064035
      8.1840000      0.0064068
      8.1850000      0.0063934
      8.1860000      0.0064033
      8.1870000      0.0064015
      8.1880000      0.0064126
      8.1890000      0.0064078
      8.1900000      0.0064039
      8.1910000      0.0064109
      8.1920000      0.0064037
      8.1930000      0.0064205
      8.1940000      0.0064091
      8.1950000      0.0064107
      8.1960000      0.0064063
      8.1970000      0.0064102
      8.1980000      0.0064072
      8.1990000      0.0064224
      8.2000000      0.0064235
      8.2010000      0.0064188
      8.2020000      0.0064191
      8.2030000      0.0064215
      8.2040000      0.0064169
      8.2050000      0.0064130
      8.2060000      0.0064030
      8.2070000      0.0064164
      8.2080000      0.0064184
      8.2090000      0.0064089
      8.2100000      0.0063981
      8.2110000      0.0064084
      8.2120000      0.0064220
      8.2130000      0.0064129
      8.2140000      0.0064158
      8.2150000      0.0064169
      8.2160000      0.0064186
      8.2170000      0.0064188
      8.2180000      0.0064323
      8.2190000      0.0064206
      8.2200000      0.0064188
      8.2210000      0.0064267
      8.2220000      0.0064261
      8.2230000      0.0064239
      8.2240000      0.0064346
      8.2250000      0.0064314
      8.2260000      0.0064355
      8.2270000      0.0064334
      8.2280000      0.0064385
      8.2290000      0.0064276
      8.2300000      0.0064440
      8.2310000      0.0064158
      8.2320000      0.0064396
      8.2330000      0.0064240
      8.2340000      0.0064242
      8.2350000      0.0064204
      8.2360000      0.0064172
      8.2370000      0.0064289
      8.2380000      0.0064316
      8.2390000      0.0064229
      8.2400000      0.0064326
      8.2410000      0.0064126
      8.2420000      0.0064310
      8.2430000      0.0064232
      8.2440000      0.0064355
      8.2450000      0.0064294
      8.2460000      0.0064292
      8.2470000      0.0064337
      8.2480000      0.0064305
      8.2490000      0.0064260
      8.2500000      0.0064361
      8.2510000      0.0064379
      8.2520000      0.0064330
      8.2530000      0.0064309
      8.2540000      0.0064370
      8.2550000      0.0064431
      8.2560000      0.0064415
      8.2570000      0.0064527
      8.2580000      0.0064383
      8.2590000      0.0064475
      8.2600000      0.0064343
      8.2610000      0.0064368
      8.2620000      0.0064464
      8.2630000      0.0064339
      8.2640000      0.0064336
      8.2650000      0.0064457
      8.2660000      0.0064363
      8.2670000      0.0064398
      8.2680000      0.0064393
      8.2690000      0.0064421
      8.2700000      0.0064224
      8.2710000      0.0064357
      8.2720000      0.0064425
      8.2730000      0.0064418
      8.2740000      0.0064386
      8.2750000      0.0064481
      8.2760000      0.0064481
      8.2770000      0.0064458
      8.2780000      0.0064363
      8.2790000      0.0064508
      8.2800000      0.0064481
      8.2810000      0.0064336
      8.2820000      0.0064359
      8.2830000      0.0064443
      8.2840000      0.0064360
      8.2850000      0.0064400
      8.2860000      0.0064312
      8.2870000      0.0064427
      8.2880000      0.0064390
      8.2890000      0.0064468
      8.2900000      0.0064574
      8.2910000      0.0064403
      8.2920000      0.0064462
      8.2930000      0.0064338
      8.2940000      0.0064460
      8.2950000      0.0064470
      8.2960000      0.0064503
      8.2970000      0.0064505
      8.2980000      0.0064499
      8.2990000      0.0064568
      8.3000000      0.0064431
      8.3010000      0.0064536
      8.3020000      0.0064543
      8.3030000      0.0064478
      8.3040000      0.0064426
      8.3050000      0.0064433
      8.3060000      0.0064351
      8.3070000      0.0064486
      8.3080000      0.0064543
      8.3090000      0.0064615
      8.3100000      0.0064518
      8.3110000      0.0064543
      8.3120000      0.0064680
      8.3130000      0.0064608
      8.3140000      0.0064581
      8.3150000      0.0064435
      8.3160000      0.0064622
      8.3170000      0.0064547
      8.3180000      0.0064555
      8.3190000      0.0064529
      8.3200000      0.0064551
      8.3210000      0.0064523
      8.3220000      0.0064576
      8.3230000      0.0064554
      8.3240000      0.0064626
      8.3250000      0.0064619
      8.3260000      0.0064670
      8.3270000      0.0064658
      8.3280000      0.0064653
      8.3290000      0.0064595
      8.3300000      0.0064620
      8.3310000      0.0064503
      8.3320000      0.0064703
      8.3330000      0.0064641
      8.3340000      0.0064671
      8.3350000      0.0064709
      8.3360000      0.0064736
      8.3370000      0.0064684
      8.3380000      0.0064733
      8.3390000      0.0064583
      8.3400000      0.0064652
      8.3410000      0.0064695
      8.3420000      0.0064709
      8.3430000      0.0064622
      8.3440000      0.0064783
      8.3450000      0.0064549
      8.3460000      0.0064670
      8.3470000      0.0064736
      8.3480000      0.0064755
      8.3490000      0.0064815
      8.3500000      0.0064798
      8.3510000      0.0064741
      8.3520000      0.0064759
      8.3530000      0.0064791
      8.3540000      0.0064714
      8.3550000      0.0064908
      8.3560000      0.0064867
      8.3570000      0.0064840
      8.3580000      0.0064879
      8.3590000      0.0064822
      8.3600000      0.0064862
      8.3610000      0.0064776
      8.3620000      0.0064822
      8.3630000      0.0064895
      8.3640000      0.0064683
      8.3650000      0.0064756
      8.3660000      0.0064819
      8.3670000      0.0064813
      8.3680000      0.0064722
      8.3690000      0.0064888
      8.3700000      0.0064904
      8.3710000      0.0064874
      8.3720000      0.0064860
      8.3730000      0.0064874
      8.3740000      0.0064808
      8.3750000      0.0065004
      8.3760000      0.0064966
      8.3770000      0.0064888
      8.3780000      0.0064848
      8.3790000      0.0064932
      8.3800000      0.0064949
      8.3810000      0.0065110
      8.3820000      0.0064895
      8.3830000      0.0065020
      8.3840000      0.0064949
      8.3850000      0.0065053
      8.3860000      0.0064904
      8.3870000      0.0064941
      8.3880000      0.0065026
      8.3890000      0.0065040
      8.3900000      0.0065174
      8.3910000      0.0065228
      8.3920000      0.0065074
      8.3930000      0.0065187
      8.3940000      0.0065078
      8.3950000      0.0065010
      8.3960000      0.0065135
      8.3970000      0.0065106
      8.3980000      0.0065103
      8.3990000      0.0065083
      8.4000000      0.0065179
      8.4010000      0.0065201
      8.4020000      0.0065081
      8.4030000      0.0065140
      8.4040000      0.0065150
      8.4050000      0.0065045
      8.4060000      0.0065095
      8.4070000      0.0065025
      8.4080000      0.0065108
      8.4090000      0.0065097
      8.4100000      0.0065081
      8.4110000      0.0065087
      8.4120000      0.0065105
      8.4130000      0.0065116
      8.4140000      0.0065126
      8.4150000      0.0065163
      8.4160000      0.0065068
      8.4170000      0.0065167
      8.4180000      0.0065033
      8.4190000      0.0065196
      8.4200000      0.0065140
      8.4210000      0.0065141
      8.4220000      0.0065120
      8.4230000      0.0065145
      8.4240000      0.0065168
      8.4250000      0.0065252
      8.4260000      0.0065148
      8.4270000      0.0065168
      8.4280000      0.0065189
      8.4290000      0.0065082
      8.4300000      0.0065123
      8.4310000      0.0065192
      8.4320000      0.0065033
      8.4330000      0.0065115
      8.4340000      0.0065169
      8.4350000      0.0065196
      8.4360000      0.0065142
      8.4370000      0.0065066
      8.4380000      0.0065198
      8.4390000      0.0065070
      8.4400000      0.0065129
      8.4410000      0.0065098
      8.4420000      0.0065120
      8.4430000      0.0065132
      8.4440000      0.0065130
      8.4450000      0.0065188
      8.4460000      0.0065099
      8.4470000      0.0065157
      8.4480000      0.0065209
      8.4490000      0.0065305
      8.4500000      0.0065284
      8.4510000      0.0065194
      8.4520000      0.0065298
      8.4530000      0.0065273
      8.4540000      0.0065266
      8.4550000      0.0065435
      8.4560000      0.0065388
      8.4570000      0.0065414
      8.4580000      0.0065382
      8.4590000      0.0065349
      8.4600000      0.0065532
      8.4610000      0.0065457
      8.4620000      0.0065368
      8.4630000      0.0065336
      8.4640000      0.0065444
      8.4650000      0.0065333
      8.4660000      0.0065548
      8.4670000      0.0065434
      8.4680000      0.0065340
      8.4690000      0.0065530
      8.4700000      0.0065481
      8.4710000      0.0065447
      8.4720000      0.0065391
      8.4730000      0.0065533
      8.4740000      0.0065479
      8.4750000      0.0065335
      8.4760000      0.0065419
      8.4770000      0.0065591
      8.4780000      0.0065436
      8.4790000      0.0065527
      8.4800000      0.0065503
      8.4810000      0.0065453
      8.4820000      0.0065467
      8.4830000      0.0065521
      8.4840000      0.0065556
      8.4850000      0.0065429
      8.4860000      0.0065519
      8.4870000      0.0065527
      8.4880000      0.0065572
      8.4890000      0.0065490
      8.4900000      0.0065372
      8.4910000      0.0065506
      8.4920000      0.0065610
      8.4930000      0.0065557
      8.4940000      0.0065583
      8.4950000      0.0065528
      8.4960000      0.0065535
      8.4970000      0.0065528
      8.4980000      0.0065559
      8.4990000      0.0065474
      8.5000000      0.0065500
      8.5010000      0.0065493
      8.5020000      0.0065524
      8.5030000      0.0065509
      8.5040000      0.0065497
      8.5050000      0.0065473
      8.5060000      0.0065569
      8.5070000      0.0065605
      8.5080000      0.0065482
      8.5090000      0.0065532
      8.5100000      0.0065633
      8.5110000      0.0065596
      8.5120000      0.0065536
      8.5130000      0.0065573
      8.5140000      0.0065613
      8.5150000      0.0065674
      8.5160000      0.0065689
      8.5170000      0.0065649
      8.5180000      0.0065561
      8.5190000      0.0065580
      8.5200000      0.0065698
      8.5210000      0.0065684
      8.5220000      0.0065582
      8.5230000      0.0065599
      8.5240000      0.0065729
      8.5250000      0.0065541
      8.5260000      0.0065612
      8.5270000      0.0065623
      8.5280000      0.0065520
      8.5290000      0.0065760
      8.5300000      0.0065754
      8.5310000      0.0065746
      8.5320000      0.0065654
      8.5330000      0.0065769
      8.5340000      0.0065621
      8.5350000      0.0065781
      8.5360000      0.0065639
      8.5370000      0.0065822
      8.5380000      0.0065669
      8.5390000      0.0065806
      8.5400000      0.0065747
      8.5410000      0.0065875
      8.5420000      0.0065708
      8.5430000      0.0065746
      8.5440000      0.0065835
      8.5450000      0.0065794
      8.5460000      0.0065639
      8.5470000      0.0065683
      8.5480000      0.0065796
      8.5490000      0.0065663
      8.5500000      0.0065733
      8.5510000      0.0065603
      8.5520000      0.0065750
      8.5530000      0.0065641
      8.5540000      0.0065716
      8.5550000      0.0065672
      8.5560000      0.0065665
      8.5570000      0.0065750
      8.5580000      0.0065711
      8.5590000      0.0065739
      8.5600000      0.0065748
      8.5610000      0.0065798
      8.5620000      0.0065834
      8.5630000      0.0065784
      8.5640000      0.0065739
      8.5650000      0.0065902
      8.5660000      0.0065837
      8.5670000      0.0065862
      8.5680000      0.0065792
      8.5690000      0.0065763
      8.5700000      0.0065720
      8.5710000      0.0065775
      8.5720000      0.0065814
      8.5730000      0.0065905
      8.5740000      0.0065824
      8.5750000      0.0065933
      8.5760000      0.0066001
      8.5770000      0.0066105
      8.5780000      0.0065854
      8.5790000      0.0065858
      8.5800000      0.0066042
      8.5810000      0.0065962
      8.5820000      0.0065969
      8.5830000      0.0066041
      8.5840000      0.0066011
      8.5850000      0.0066018
      8.5860000      0.0066011
      8.5870000      0.0066069
      8.5880000      0.0065984
      8.5890000      0.0066003
      8.5900000      0.0066047
      8.5910000      0.0065887
      8.5920000      0.0065955
      8.5930000      0.0065902
      8.5940000      0.0065932
      8.5950000      0.0065958
      8.5960000      0.0065960
      8.5970000      0.0065870
      8.5980000      0.0066077
      8.5990000      0.0065888
      8.6000000      0.0065925
      8.6010000      0.0065970
      8.6020000      0.0065951
      8.6030000      0.0065930
      8.6040000      0.0066087
      8.6050000      0.0066028
      8.6060000      0.0066034
      8.6070000      0.0066062
      8.6080000      0.0066016
      8.6090000      0.0066020
      8.6100000      0.0066116
      8.6110000      0.0066081
      8.6120000      0.0066017
      8.6130000      0.0066060
      8.6140000      0.0066061
      8.6150000      0.0066150
      8.6160000      0.0066006
      8.6170000      0.0066190
      8.6180000      0.0066067
      8.6190000      0.0066076
      8.6200000      0.0066058
      8.6210000      0.0066123
      8.6220000      0.0066222
      8.6230000      0.0066244
      8.6240000      0.0066104
      8.6250000      0.0066248
      8.6260000      0.0066088
      8.6270000      0.0066058
      8.6280000      0.0066279
      8.6290000      0.0066176
      8.6300000      0.0066165
      8.6310000      0.0066263
      8.6320000      0.0066165
      8.6330000      0.0066212
      8.6340000      0.0066127
      8.6350000      0.0066270
      8.6360000      0.0066079
      8.6370000      0.0066257
      8.6380000      0.0066124
      8.6390000      0.0066196
      8.6400000      0.0066212
      8.6410000      0.0066154
      8.6420000      0.0066154
      8.6430000      0.0066205
      8.6440000      0.0066209
      8.6450000      0.0066266
      8.6460000      0.0066169
      8.6470000      0.0066206
      8.6480000      0.0066159
      8.6490000      0.0066128
      8.6500000      0.0066180
      8.6510000      0.0066179
      8.6520000      0.0066182
      8.6530000      0.0066043
      8.6540000      0.0066154
      8.6550000      0.0066246
      8.6560000      0.0066195
      8.6570000      0.0066122
      8.6580000      0.0066305
      8.6590000      0.0066367
      8.6600000      0.0066205
      8.6610000      0.0066290
      8.6620000      0.0066274
      8.6630000      0.0066304
      8.6640000      0.0066277
      8.6650000      0.0066247
      8.6660000      0.0066306
      8.6670000      0.0066273
      8.6680000      0.0066284
      8.6690000      0.0066289
      8.6700000      0.0066386
      8.6710000      0.0066300
      8.6720000      0.0066389
      8.6730000      0.0066321
      8.6740000      0.0066391
      8.6750000      0.0066216
      8.6760000      0.0066265
      8.6770000      0.0066232
      8.6780000      0.0066295
      8.6790000      0.0066363
      8.6800000      0.0066354
      8.6810000      0.0066303
      8.6820000      0.0066386
      8.6830000      0.0066402
      8.6840000      0.0066350
      8.6850000      0.0066317
      8.6860000      0.0066360
      8.6870000      0.0066248
      8.6880000      0.0066259
      8.6890000      0.0066312
      8.6900000      0.0066244
      8.6910000      0.0066313
      8.6920000      0.0066240
      8.6930000      0.0066235
      8.6940000      0.0066197
      8.6950000      0.0066202
      8.6960000      0.0066224
      8.6970000      0.0066251
      8.6980000      0.0066203
      8.6990000      0.0066338
      8.7000000      0.0066342
      8.7010000      0.0066328
      8.7020000      0.0066302
      8.7030000      0.0066300
      8.7040000      0.0066431
      8.7050000      0.0066365
      8.7060000      0.0066305
      8.7070000      0.0066295
      8.7080000      0.0066217
      8.7090000      0.0066431
      8.7100000      0.0066462
      8.7110000      0.0066352
      8.7120000      0.0066478
      8.7130000      0.0066508
      8.7140000      0.0066394
      8.7150000      0.0066425
      8.7160000      0.0066393
      8.7170000      0.0066407
      8.7180000      0.0066467
      8.7190000      0.0066444
      8.7200000      0.0066425
      8.7210000      0.0066338
      8.7220000      0.0066422
      8.7230000      0.0066349
      8.7240000      0.0066326
      8.7250000      0.0066489
      8.7260000      0.0066291
      8.7270000      0.0066374
      8.7280000      0.0066428
      8.7290000      0.0066426
      8.7300000      0.0066356
      8.7310000      0.0066458
      8.7320000      0.0066453
      8.7330000      0.0066450
      8.7340000      0.0066511
      8.7350000      0.0066604
      8.7360000      0.0066412
      8.7370000      0.0066510
      8.7380000      0.0066394
      8.7390000      0.0066554
      8.7400000      0.0066606
      8.7410000      0.0066467
      8.7420000      0.0066540
      8.7430000      0.0066493
      8.7440000      0.0066536
      8.7450000      0.0066509
      8.7460000      0.0066609
      8.7470000      0.0066621
      8.7480000      0.0066400
      8.7490000      0.0066590
      8.7500000      0.0066444
      8.7510000      0.0066440
      8.7520000      0.0066454
      8.7530000      0.0066504
      8.7540000      0.0066509
      8.7550000      0.0066492
      8.7560000      0.0066427
      8.7570000      0.0066619
      8.7580000      0.0066563
      8.7590000      0.0066594
      8.7600000      0.0066704
      8.7610000      0.0066657
      8.7620000      0.0066626
      8.7630000      0.0066586
      8.7640000      0.0066591
      8.7650000      0.0066663
      8.7660000      0.0066668
      8.7670000      0.0066656
      8.7680000      0.0066500
      8.7690000      0.0066598
      8.7700000      0.0066700
      8.7710000      0.0066706
      8.7720000      0.0066574
      8.7730000      0.0066604
      8.7740000      0.0066518
      8.7750000      0.0066567
      8.7760000      0.0066532
      8.7770000      0.0066510
      8.7780000      0.0066587
      8.7790000      0.0066650
      8.7800000      0.0066550
      8.7810000      0.0066464
      8.7820000      0.0066604
      8.7830000      0.0066556
      8.7840000      0.0066663
      8.7850000      0.0066551
      8.7860000      0.0066652
      8.7870000      0.0066675
      8.7880000      0.0066680
      8.7890000      0.0066696
      8.7900000      0.0066747
      8.7910000      0.0066733
      8.7920000      0.0066715
      8.7930000      0.0066653
      8.7940000      0.0066614
      8.7950000      0.0066630
      8.7960000      0.0066672
      8.7970000      0.0066626
      8.7980000      0.0066742
      8.7990000      0.0066803
      8.8000000      0.0066795
      8.8010000      0.0066747
      8.8020000      0.0066853
      8.8030000      0.0066846
      8.8040000      0.0066808
      8.8050000      0.0066728
      8.8060000      0.0066851
      8.8070000      0.0066789
      8.8080000      0.0066836
      8.8090000      0.0066849
      8.8100000      0.0066775
      8.8110000      0.0066899
      8.8120000      0.0066907
      8.8130000      0.0066827
      8.8140000      0.0066955
      8.8150000      0.0066873
      8.8160000      0.0066854
      8.8170000      0.0066996
      8.8180000      0.0066928
      8.8190000      0.0066817
      8.8200000      0.0067023
      8.8210000      0.0067028
      8.8220000      0.0067021
      8.8230000      0.0066997
      8.8240000      0.0066926
      8.8250000      0.0066938
      8.8260000      0.0067064
      8.8270000      0.0067007
      8.8280000      0.0066907
      8.8290000      0.0066915
      8.8300000      0.0066892
      8.8310000      0.0066887
      8.8320000      0.0066938
      8.8330000      0.0067056
      8.8340000      0.0066965
      8.8350000      0.0067028
      8.8360000      0.0066981
      8.8370000      0.0066954
      8.8380000      0.0066907
      8.8390000      0.0067015
      8.8400000      0.0066957
      8.8410000      0.0067072
      8.8420000      0.0067003
      8.8430000      0.0067072
      8.8440000      0.0066950
      8.8450000      0.0066954
      8.8460000      0.0066968
      8.8470000      0.0066983
      8.8480000      0.0066992
      8.8490000      0.0067027
      8.8500000      0.0066949
      8.8510000      0.0066963
      8.8520000      0.0067146
      8.8530000      0.0066905
      8.8540000      0.0067098
      8.8550000      0.0067070
      8.8560000      0.0067093
      8.8570000      0.0067076
      8.8580000      0.0067228
      8.8590000      0.0067084
      8.8600000      0.0067126
      8.8610000      0.0066921
      8.8620000      0.0067118
      8.8630000      0.0067048
      8.8640000      0.0067031
      8.8650000      0.0067142
      8.8660000      0.0067016
      8.8670000      0.0067128
      8.8680000      0.0067164
      8.8690000      0.0067183
      8.8700000      0.0067077
      8.8710000      0.0067059
      8.8720000      0.0067149
      8.8730000      0.0067239
      8.8740000      0.0067059
      8.8750000      0.0066993
      8.8760000      0.0067111
      8.8770000      0.0067087
      8.8780000      0.0067134
      8.8790000      0.0067210
      8.8800000      0.0067157
      8.8810000      0.0067173
      8.8820000      0.0067135
      8.8830000      0.0067229
      8.8840000      0.0067241
      8.8850000      0.0067217
      8.8860000      0.0067069
      8.8870000      0.0067126
      8.8880000      0.0067139
      8.8890000      0.0067115
      8.8900000      0.0067210
      8.8910000      0.0067139
      8.8920000      0.0067074
      8.8930000      0.0067174
      8.8940000      0.0067113
      8.8950000      0.0067214
      8.8960000      0.0067117
      8.8970000      0.0067293
      8.8980000      0.0067248
      8.8990000      0.0067231
      8.9000000      0.0067305
      8.9010000      0.0067315
      8.9020000      0.0067244
      8.9030000      0.0067282
      8.9040000      0.0067278
      8.9050000      0.0067353
      8.9060000      0.0067369
      8.9070000      0.0067348
      8.9080000      0.0067398
      8.9090000      0.0067360
      8.9100000      0.0067276
      8.9110000      0.0067439
      8.9120000      0.0067282
      8.9130000      0.0067329
      8.9140000      0.0067346
      8.9150000      0.0067327
      8.9160000      0.0067403
      8.9170000      0.0067282
      8.9180000      0.0067412
      8.9190000      0.0067388
      8.9200000      0.0067412
      8.9210000      0.0067316
      8.9220000      0.0067305
      8.9230000      0.0067395
      8.9240000      0.0067379
      8.9250000      0.0067370
      8.9260000      0.0067422
      8.9270000      0.0067337
      8.9280000      0.0067380
      8.9290000      0.0067443
      8.9300000      0.0067380
      8.9310000      0.0067392
      8.9320000      0.0067442
      8.9330000      0.0067358
      8.9340000      0.0067451
      8.9350000      0.0067461
      8.9360000      0.0067606
      8.9370000      0.0067423
      8.9380000      0.0067308
      8.9390000      0.0067480
      8.9400000      0.0067521
      8.9410000      0.0067460
      8.9420000      0.0067393
      8.9430000      0.0067351
      8.9440000      0.0067361
      8.9450000      0.0067502
      8.9460000      0.0067445
      8.9470000      0.0067499
      8.9480000      0.0067487
      8.9490000      0.0067428
      8.9500000      0.0067349
      8.9510000      0.0067418
      8.9520000      0.0067320
      8.9530000      0.0067408
      8.9540000      0.0067567
      8.9550000      0.0067348
      8.9560000      0.0067413
      8.9570000      0.0067622
      8.9580000      0.0067496
      8.9590000      0.0067666
      8.9600000      0.0067510
      8.9610000      0.0067723
      8.9620000      0.0067671
      8.9630000      0.0067629
      8.9640000      0.0067589
      8.9650000      0.0067429
      8.9660000      0.0067565
      8.9670000      0.0067567
      8.9680000      0.0067559
      8.9690000      0.0067712
      8.9700000      0.0067631
      8.9710000      0.0067591
      8.9720000      0.0067571
      8.9730000      0.0067791
      8.9740000      0.0067580
      8.9750000      0.0067673
      8.9760000      0.0067685
      8.9770000      0.0067573
      8.9780000      0.0067736
      8.9790000      0.0067651
      8.9800000      0.0067666
      8.9810000      0.0067645
      8.9820000      0.0067685
      8.9830000      0.0067669
      8.9840000      0.0067584
      8.9850000      0.0067530
      8.9860000      0.0067513
      8.9870000      0.0067660
      8.9880000      0.0067552
      8.9890000      0.0067542
      8.9900000      0.0067621
      8.9910000      0.0067621
      8.9920000      0.0067614
      8.9930000      0.0067639
      8.9940000      0.0067556
      8.9950000      0.0067704
      8.9960000      0.0067639
      8.9970000      0.0067804
      8.9980000      0.0067711
      8.9990000      0.0067580
      9.0000000      0.0067686
      9.0010000      0.0067777
      9.0020000      0.0067787
      9.0030000      0.0067817
      9.0040000      0.0067660
      9.0050000      0.0067767
      9.0060000      0.0067661
      9.0070000      0.0067802
      9.0080000      0.0067818
      9.0090000      0.0067568
      9.0100000      0.0067717
      9.0110000      0.0067706
      9.0120000      0.0067853
      9.0130000      0.0067713
      9.0140000      0.0067730
      9.0150000      0.0067801
      9.0160000      0.0067681
      9.0170000      0.0067680
      9.0180000      0.0067634
      9.0190000      0.0067664
      9.0200000      0.0067637
      9.0210000      0.0067729
      9.0220000      0.0067703
      9.0230000      0.0067839
      9.0240000      0.0067816
      9.0250000      0.0067745
      9.0260000      0.0067655
      9.0270000      0.0067819
      9.0280000      0.0067726
      9.0290000      0.0067864
      9.0300000      0.0067743
      9.0310000      0.0067868
      9.0320000      0.0067750
      9.0330000      0.0067833
      9.0340000      0.0067838
      9.0350000      0.0067927
      9.0360000      0.0067778
      9.0370000      0.0067836
      9.0380000      0.0067779
      9.0390000      0.0067870
      9.0400000      0.0067815
      9.0410000      0.0067845
      9.0420000      0.0067894
      9.0430000      0.0067864
      9.0440000      0.0067943
      9.0450000      0.0067880
      9.0460000      0.0067868
      9.0470000      0.0067752
      9.0480000      0.0067925
      9.0490000      0.0067837
      9.0500000      0.0067736
      9.0510000      0.0067740
      9.0520000      0.0067788
      9.0530000      0.0067851
      9.0540000      0.0067898
      9.0550000      0.0067828
      9.0560000      0.0067898
      9.0570000      0.0067706
      9.0580000      0.0067921
      9.0590000      0.0068022
      9.0600000      0.0067836
      9.0610000      0.0067830
      9.0620000      0.0067953
      9.0630000      0.0067877
      9.0640000      0.0067886
      9.0650000      0.0067910
      9.0660000      0.0067803
      9.0670000      0.0067870
      9.0680000      0.0067814
      9.0690000      0.0067972
      9.0700000      0.0067892
      9.0710000      0.0067836
      9.0720000      0.0068006
      9.0730000      0.0067943
      9.0740000      0.0068093
      9.0750000      0.0067860
      9.0760000      0.0068016
      9.0770000      0.0067932
      9.0780000      0.0068009
      9.0790000      0.0067839
      9.0800000      0.0067960
      9.0810000      0.0068013
      9.0820000      0.0067911
      9.0830000      0.0067949
      9.0840000      0.0067970
      9.0850000      0.0067942
      9.0860000      0.0068012
      9.0870000      0.0068098
      9.0880000      0.0067923
      9.0890000      0.0068037
      9.0900000      0.0067973
      9.0910000      0.0067977
      9.0920000      0.0067972
      9.0930000      0.0068051
      9.0940000      0.0068044
      9.0950000      0.0068099
      9.0960000      0.0068043
      9.0970000      0.0067867
      9.0980000      0.0067989
      9.0990000      0.0067960
      9.1000000      0.0067995
      9.1010000      0.0067959
      9.1020000      0.0067972
      9.1030000      0.0067990
      9.1040000      0.0067903
      9.1050000      0.0067962
      9.1060000      0.0068038
      9.1070000      0.0067968
      9.1080000      0.0067936
      9.1090000      0.0067901
      9.1100000      0.0068113
      9.1110000      0.0067924
      9.1120000      0.0068111
      9.1130000      0.0067954
      9.1140000      0.0068056
      9.1150000      0.0068135
      9.1160000      0.0067927
      9.1170000      0.0068010
      9.1180000      0.0068271
      9.1190000      0.0068224
      9.1200000      0.0068152
      9.1210000      0.0068201
      9.1220000      0.0068138
      9.1230000      0.0068132
      9.1240000      0.0068143
      9.1250000      0.0068173
      9.1260000      0.0068234
      9.1270000      0.0068202
      9.1280000      0.0068089
      9.1290000      0.0068198
      9.1300000      0.0067913
      9.1310000      0.0068224
      9.1320000      0.0068164
      9.1330000      0.0068112
      9.1340000      0.0068136
      9.1350000      0.0068051
      9.1360000      0.0068165
      9.1370000      0.0068156
      9.1380000      0.0068044
      9.1390000      0.0068106
      9.1400000      0.0068122
      9.1410000      0.0068266
      9.1420000      0.0068247
      9.1430000      0.0068228
      9.1440000      0.0068297
      9.1450000      0.0068168
      9.1460000      0.0068306
      9.1470000      0.0068173
      9.1480000      0.0068225
      9.1490000      0.0068221
      9.1500000      0.0068256
      9.1510000      0.0068236
      9.1520000      0.0068199
      9.1530000      0.0068158
      9.1540000      0.0068226
      9.1550000      0.0068237
      9.1560000      0.0068108
      9.1570000      0.0068344
      9.1580000      0.0068171
      9.1590000      0.0068315
      9.1600000      0.0068142
      9.1610000      0.0068202
      9.1620000      0.0068222
      9.1630000      0.0068308
      9.1640000      0.0068258
      9.1650000      0.0068320
      9.1660000      0.0068287
      9.1670000      0.0068492
      9.1680000      0.0068389
      9.1690000      0.0068410
      9.1700000      0.0068443
      9.1710000      0.0068421
      9.1720000      0.0068355
      9.1730000      0.0068414
      9.1740000      0.0068503
      9.1750000      0.0068331
      9.1760000      0.0068373
      9.1770000      0.0068551
      9.1780000      0.0068325
      9.1790000      0.0068406
      9.1800000      0.0068423
      9.1810000      0.0068385
      9.1820000      0.0068288
      9.1830000      0.0068265
      9.1840000      0.0068201
      9.1850000      0.0068256
      9.1860000      0.0068391
      9.1870000      0.0068299
      9.1880000      0.0068314
      9.1890000      0.0068307
      9.1900000      0.0068470
      9.1910000      0.0068383
      9.1920000      0.0068364
      9.1930000      0.0068333
      9.1940000      0.0068252
      9.1950000      0.0068426
      9.1960000      0.0068355
      9.1970000      0.0068450
      9.1980000      0.0068420
      9.1990000      0.0068470
      9.2000000      0.0068412
      9.2010000      0.0068506
      9.2020000      0.0068559
      9.2030000      0.0068554
      9.2040000      0.0068558
      9.2050000      0.0068492
      9.2060000      0.0068538
      9.2070000      0.0068473
      9.2080000      0.0068582
      9.2090000      0.0068370
      9.2100000      0.0068559
      9.2110000      0.0068458
      9.2120000      0.0068577
      9.2130000      0.0068581
      9.2140000      0.0068643
      9.2150000      0.0068672
      9.2160000      0.0068601
      9.2170000      0.0068667
      9.2180000      0.0068748
      9.2190000      0.0068509
      9.2200000      0.0068773
      9.2210000      0.0068680
      9.2220000      0.0068962
      9.2230000      0.0068759
      9.2240000      0.0068868
      9.2250000      0.0068692
      9.2260000      0.0068937
      9.2270000      0.0068918
      9.2280000      0.0068854
      9.2290000      0.0068833
      9.2300000      0.0068731
      9.2310000      0.0068885
      9.2320000      0.0068811
      9.2330000      0.0068836
      9.2340000      0.0068740
      9.2350000      0.0068789
      9.2360000      0.0068870
      9.2370000      0.0068758
      9.2380000      0.0068774
      9.2390000      0.0068855
      9.2400000      0.0068813
      9.2410000      0.0068810
      9.2420000      0.0068830
      9.2430000      0.0068901
      9.2440000      0.0068992
      9.2450000      0.0068875
      9.2460000      0.0068871
      9.2470000      0.0068880
      9.2480000      0.0068895
      9.2490000      0.0069012
      9.2500000      0.0069003
      9.2510000      0.0068902
      9.2520000      0.0068923
      9.2530000      0.0068971
      9.2540000      0.0068818
      9.2550000      0.0068956
      9.2560000      0.0068932
      9.2570000      0.0068802
      9.2580000      0.0068866
      9.2590000      0.0068873
      9.2600000      0.0068824
      9.2610000      0.0068853
      9.2620000      0.0068817
      9.2630000      0.0068898
      9.2640000      0.0068862
      9.2650000      0.0068885
      9.2660000      0.0068909
      9.2670000      0.0068818
      9.2680000      0.0068860
      9.2690000      0.0068770
      9.2700000      0.0068857
      9.2710000      0.0068862
      9.2720000      0.0068929
      9.2730000      0.0068942
      9.2740000      0.0069024
      9.2750000      0.0068883
      9.2760000      0.0068838
      9.2770000      0.0069124
      9.2780000      0.0068913
      9.2790000      0.0069032
      9.2800000      0.0068869
      9.2810000      0.0068933
      9.2820000      0.0068853
      9.2830000      0.0068942
      9.2840000      0.0068805
      9.2850000      0.0068962
      9.2860000      0.0068943
      9.2870000      0.0068923
      9.2880000      0.0068940
      9.2890000      0.0068958
      9.2900000      0.0069012
      9.2910000      0.0069039
      9.2920000      0.0068956
      9.2930000      0.0069015
      9.2940000      0.0069071
      9.2950000      0.0068893
      9.2960000      0.0069008
      9.2970000      0.0068931
      9.2980000      0.0068989
      9.2990000      0.0068933
      9.3000000      0.0069055
      9.3010000      0.0068750
      9.3020000      0.0068972
      9.3030000      0.0068930
      9.3040000      0.0069136
      9.3050000      0.0068817
      9.3060000      0.0068919
      9.3070000      0.0068877
      9.3080000      0.0068912
      9.3090000      0.0068929
      9.3100000      0.0068935
      9.3110000      0.0068934
      9.3120000      0.0069003
      9.3130000      0.0069071
      9.3140000      0.0068987
      9.3150000      0.0069008
      9.3160000      0.0069062
      9.3170000      0.0068939
      9.3180000      0.0069055
      9.3190000      0.0068915
      9.3200000      0.0068990
      9.3210000      0.0069113
      9.3220000      0.0069084
      9.3230000      0.0069065
      9.3240000      0.0069043
      9.3250000      0.0068990
      9.3260000      0.0069091
      9.3270000      0.0069116
      9.3280000      0.0069097
      9.3290000      0.0069101
      9.3300000      0.0069138
      9.3310000      0.0069212
      9.3320000      0.0069077
      9.3330000      0.0069117
      9.3340000      0.0069051
      9.3350000      0.0069209
      9.3360000      0.0069042
      9.3370000      0.0069162
      9.3380000      0.0069136
      9.3390000      0.0069062
      9.3400000      0.0069150
      9.3410000      0.0069238
      9.3420000      0.0069190
      9.3430000      0.0069142
      9.3440000      0.0069236
      9.3450000      0.0069064
      9.3460000      0.0069192
      9.3470000      0.0069223
      9.3480000      0.0069205
      9.3490000      0.0069207
      9.3500000      0.0069146
      9.3510000      0.0069084
      9.3520000      0.0069148
      9.3530000      0.0069233
      9.3540000      0.0069198
      9.3550000      0.0069277
      9.3560000      0.0069350
      9.3570000      0.0069228
      9.3580000      0.0069263
      9.3590000      0.0069086
      9.3600000      0.0069297
      9.3610000      0.0069131
      9.3620000      0.0069263
      9.3630000      0.0069067
      9.3640000      0.0069245
      9.3650000      0.0069157
      9.3660000      0.0069173
      9.3670000      0.0069230
      9.3680000      0.0069227
      9.3690000      0.0069354
      9.3700000      0.0069262
      9.3710000      0.0069198
      9.3720000      0.0069165
      9.3730000      0.0069207
      9.3740000      0.0069287
      9.3750000      0.0069176
      9.3760000      0.0069091
      9.3770000      0.0069248
      9.3780000      0.0069176
      9.3790000      0.0069295
      9.3800000      0.0069174
      9.3810000      0.0069123
      9.3820000      0.0069276
      9.3830000      0.0069168
      9.3840000      0.0069256
      9.3850000      0.0069221
      9.3860000      0.0069182
      9.3870000      0.0069063
      9.3880000      0.0069176
      9.3890000      0.0069176
      9.3900000      0.0069285
      9.3910000      0.0069201
      9.3920000      0.0069201
      9.3930000      0.0069188
      9.3940000      0.0069139
      9.3950000      0.0069187
      9.3960000      0.0069270
      9.3970000      0.0069285
      9.3980000      0.0069309
      9.3990000      0.0069305
      9.4000000      0.0069229
      9.4010000      0.0069164
      9.4020000      0.0069394
      9.4030000      0.0069242
      9.4040000      0.0069381
      9.4050000      0.0069431
      9.4060000      0.0069384
      9.4070000      0.0069295
      9.4080000      0.0069427
      9.4090000      0.0069404
      9.4100000      0.0069527
      9.4110000      0.0069344
      9.4120000      0.0069373
      9.4130000      0.0069368
      9.4140000      0.0069462
      9.4150000      0.0069384
      9.4160000      0.0069400
      9.4170000      0.0069333
      9.4180000      0.0069398
      9.4190000      0.0069433
      9.4200000      0.0069652
      9.4210000      0.0069477
      9.4220000      0.0069604
      9.4230000      0.0069509
      9.4240000      0.0069540
      9.4250000      0.0069466
      9.4260000      0.0069501
      9.4270000      0.0069535
      9.4280000      0.0069551
      9.4290000      0.0069612
      9.4300000      0.0069506
      9.4310000      0.0069643
      9.4320000      0.0069442
      9.4330000      0.0069483
      9.4340000      0.0069483
      9.4350000      0.0069552
      9.4360000      0.0069583
      9.4370000      0.0069636
      9.4380000      0.0069600
      9.4390000      0.0069615
      9.4400000      0.0069596
      9.4410000      0.0069651
      9.4420000      0.0069619
      9.4430000      0.0069685
      9.4440000      0.0069676
      9.4450000      0.0069539
      9.4460000      0.0069656
      9.4470000      0.0069631
      9.4480000      0.0069594
      9.4490000      0.0069561
      9.4500000      0.0069766
      9.4510000      0.0069678
      9.4520000      0.0069666
      9.4530000      0.0069794
      9.4540000      0.0069579
      9.4550000      0.0069740
      9.4560000      0.0069806
      9.4570000      0.0069762
      9.4580000      0.0069676
      9.4590000      0.0069752
      9.4600000      0.0069603
      9.4610000      0.0069772
      9.4620000      0.0069622
      9.4630000      0.0069718
      9.4640000      0.0069744
      9.4650000      0.0069807
      9.4660000      0.0069770
      9.4670000      0.0069803
      9.4680000      0.0069754
      9.4690000      0.0069854
      9.4700000      0.0069839
      9.4710000      0.0069845
      9.4720000      0.0069693
      9.4730000      0.0069775
      9.4740000      0.0069716
      9.4750000      0.0069804
      9.4760000      0.0069892
      9.4770000      0.0069855
      9.4780000      0.0069828
      9.4790000      0.0069751
      9.4800000      0.0069750
      9.4810000      0.0069824
      9.4820000      0.0069943
      9.4830000      0.0069817
      9.4840000      0.0069717
      9.4850000      0.0069667
      9.4860000      0.0069851
      9.4870000      0.0069698
      9.4880000      0.0069745
      9.4890000      0.0069730
      9.4900000      0.0069732
      9.4910000      0.0069818
      9.4920000      0.0069795
      9.4930000      0.0069718
      9.4940000      0.0069859
      9.4950000      0.0069738
      9.4960000      0.0069763
      9.4970000      0.0069766
      9.4980000      0.0069788
      9.4990000      0.0069899
      9.5000000      0.0069706
      9.5010000      0.0069827
      9.5020000      0.0069804
      9.5030000      0.0069867
      9.5040000      0.0069767
      9.5050000      0.0069715
      9.5060000      0.0069833
      9.5070000      0.0069855
      9.5080000      0.0069751
      9.5090000      0.0069848
      9.5100000      0.0069813
      9.5110000      0.0069953
      9.5120000      0.0069872
      9.5130000      0.0069976
      9.5140000      0.0069906
      9.5150000      0.0069914
      9.5160000      0.0069918
      9.5170000      0.0069832
      9.5180000      0.0069897
      9.5190000      0.0069913
      9.5200000      0.0069765
      9.5210000      0.0069889
      9.5220000      0.0069906
      9.5230000      0.0069908
      9.5240000      0.0069936
      9.5250000      0.0069986
      9.5260000      0.0069876
      9.5270000      0.0069897
      9.5280000      0.0069801
      9.5290000      0.0069930
      9.5300000      0.0069990
      9.5310000      0.0069839
      9.5320000      0.0070025
      9.5330000      0.0069914
      9.5340000      0.0069959
      9.5350000      0.0069952
      9.5360000      0.0069981
      9.5370000      0.0069915
      9.5380000      0.0069989
      9.5390000      0.0069904
      9.5400000      0.0069887
      9.5410000      0.0069963
      9.5420000      0.0069929
      9.5430000      0.0069899
      9.5440000      0.0069794
      9.5450000      0.0069943
      9.5460000      0.0069819
      9.5470000      0.0069975
      9.5480000      0.0069989
      9.5490000      0.0069942
      9.5500000      0.0069867
      9.5510000      0.0069972
      9.5520000      0.0069892
      9.5530000      0.0069867
      9.5540000      0.0069928
      9.5550000      0.0069942
      9.5560000      0.0070021
      9.5570000      0.0069858
      9.5580000      0.0069846
      9.5590000      0.0069935
      9.5600000      0.0069779
      9.5610000      0.0069744
      9.5620000      0.0069874
      9.5630000      0.0069939
      9.5640000      0.0069921
      9.5650000      0.0069872
      9.5660000      0.0069837
      9.5670000      0.0069911
      9.5680000      0.0069982
      9.5690000      0.0069956
      9.5700000      0.0070077
      9.5710000      0.0070115
      9.5720000      0.0069956
      9.5730000      0.0070220
      9.5740000      0.0070057
      9.5750000      0.0070030
      9.5760000      0.0070064
      9.5770000      0.0070135
      9.5780000      0.0070071
      9.5790000      0.0070350
      9.5800000      0.0070151
      9.5810000      0.0070149
      9.5820000      0.0070045
      9.5830000      0.0070121
      9.5840000      0.0070156
      9.5850000      0.0070141
      9.5860000      0.0070083
      9.5870000      0.0070174
      9.5880000      0.0070160
      9.5890000      0.0070150
      9.5900000      0.0070119
      9.5910000      0.0070183
      9.5920000      0.0070151
      9.5930000      0.0070201
      9.5940000      0.0070104
      9.5950000      0.0070149
      9.5960000      0.0070086
      9.5970000      0.0070036
      9.5980000      0.0070090
      9.5990000      0.0070090
      9.6000000      0.0070075
      9.6010000      0.0070272
      9.6020000      0.0070087
      9.6030000      0.0070135
      9.6040000      0.0070175
      9.6050000      0.0070072
      9.6060000      0.0070096
      9.6070000      0.0070156
      9.6080000      0.0070081
      9.6090000      0.0070056
      9.6100000      0.0070142
      9.6110000      0.0070043
      9.6120000      0.0070113
      9.6130000      0.0070187
      9.6140000      0.0070072
      9.6150000      0.0070095
      9.6160000      0.0070163
      9.6170000      0.0070116
      9.6180000      0.0070178
      9.6190000      0.0070104
      9.6200000      0.0070091
      9.6210000      0.0070081
      9.6220000      0.0070087
      9.6230000      0.0070087
      9.6240000      0.0070098
      9.6250000      0.0070194
      9.6260000      0.0070225
      9.6270000      0.0070289
      9.6280000      0.0070127
      9.6290000      0.0070168
      9.6300000      0.0070095
      9.6310000      0.0070217
      9.6320000      0.0070165
      9.6330000      0.0070110
      9.6340000      0.0070158
      9.6350000      0.0070071
      9.6360000      0.0070264
      9.6370000      0.0070129
      9.6380000      0.0070295
      9.6390000      0.0070332
      9.6400000      0.0070170
      9.6410000      0.0070185
      9.6420000      0.0070214
      9.6430000      0.0070251
      9.6440000      0.0070238
      9.6450000      0.0070111
      9.6460000      0.0070212
      9.6470000      0.0070170
      9.6480000      0.0070246
      9.6490000      0.0070158
      9.6500000      0.0070306
      9.6510000      0.0070159
      9.6520000      0.0070284
      9.6530000      0.0070288
      9.6540000      0.0070313
      9.6550000      0.0070195
      9.6560000      0.0070354
      9.6570000      0.0070233
      9.6580000      0.0070248
      9.6590000      0.0070342
      9.6600000      0.0070426
      9.6610000      0.0070257
      9.6620000      0.0070235
      9.6630000      0.0070294
      9.6640000      0.0070223
      9.6650000      0.0070325
      9.6660000      0.0070301
      9.6670000      0.0070378
      9.6680000      0.0070253
      9.6690000      0.0070313
      9.6700000      0.0070322
      9.6710000      0.0070298
      9.6720000      0.0070379
      9.6730000      0.0070267
      9.6740000      0.0070355
      9.6750000      0.0070327
      9.6760000      0.0070339
      9.6770000      0.0070346
      9.6780000      0.0070324
      9.6790000      0.0070292
      9.6800000      0.0070495
      9.6810000      0.0070390
      9.6820000      0.0070329
      9.6830000      0.0070337
      9.6840000      0.0070118
      9.6850000      0.0070459
      9.6860000      0.0070256
      9.6870000      0.0070360
      9.6880000      0.0070306
      9.6890000      0.0070434
      9.6900000      0.0070397
      9.6910000      0.0070361
      9.6920000      0.0070502
      9.6930000      0.0070364
      9.6940000      0.0070398
      9.6950000      0.0070360
      9.6960000      0.0070348
      9.6970000      0.0070441
      9.6980000      0.0070506
      9.6990000      0.0070408
      9.7000000      0.0070485
      9.7010000      0.0070423
      9.7020000      0.0070376
      9.7030000      0.0070605
      9.7040000      0.0070435
      9.7050000      0.0070411
      9.7060000      0.0070597
      9.7070000      0.0070525
      9.7080000      0.0070481
      9.7090000      0.0070494
      9.7100000      0.0070440
      9.7110000      0.0070562
      9.7120000      0.0070570
      9.7130000      0.0070507
      9.7140000      0.0070633
      9.7150000      0.0070608
      9.7160000      0.0070573
      9.7170000      0.0070531
      9.7180000      0.0070786
      9.7190000      0.0070579
      9.7200000      0.0070599
      9.7210000      0.0070582
      9.7220000      0.0070692
      9.7230000      0.0070592
      9.7240000      0.0070665
      9.7250000      0.0070630
      9.7260000      0.0070715
      9.7270000      0.0070621
      9.7280000      0.0070691
      9.7290000      0.0070610
      9.7300000      0.0070656
      9.7310000      0.0070611
      9.7320000      0.0070825
      9.7330000      0.0070733
      9.7340000      0.0070841
      9.7350000      0.0070680
      9.7360000      0.0070739
      9.7370000      0.0070739
      9.7380000      0.0070781
      9.7390000      0.0070786
      9.7400000      0.0070778
      9.7410000      0.0070657
      9.7420000      0.0070748
      9.7430000      0.0070856
      9.7440000      0.0070739
      9.7450000      0.0070812
      9.7460000      0.0070817
      9.7470000      0.0070668
      9.7480000      0.0070743
      9.7490000      0.0070923
      9.7500000      0.0070796
      9.7510000      0.0070714
      9.7520000      0.0070841
      9.7530000      0.0070927
      9.7540000      0.0070863
      9.7550000      0.0070962
      9.7560000      0.0070878
      9.7570000      0.0070785
      9.7580000      0.0070868
      9.7590000      0.0070830
      9.7600000      0.0070966
      9.7610000      0.0070913
      9.7620000      0.0070992
      9.7630000      0.0070885
      9.7640000      0.0070876
      9.7650000      0.0070919
      9.7660000      0.0070828
      9.7670000      0.0070776
      9.7680000      0.0070857
      9.7690000      0.0070821
      9.7700000      0.0070893
      9.7710000      0.0070901
      9.7720000      0.0070879
      9.7730000      0.0070928
      9.7740000      0.0070871
      9.7750000      0.0070906
      9.7760000      0.0070800
      9.7770000      0.0070968
      9.7780000      0.0070888
      9.7790000      0.0070860
      9.7800000      0.0070894
      9.7810000      0.0070858
      9.7820000      0.0070887
      9.7830000      0.0070933
      9.7840000      0.0070760
      9.7850000      0.0070936
      9.7860000      0.0070791
      9.7870000      0.0070930
      9.7880000      0.0070789
      9.7890000      0.0070884
      9.7900000      0.0070973
      9.7910000      0.0070843
      9.7920000      0.0070828
      9.7930000      0.0070921
      9.7940000      0.0070834
      9.7950000      0.0070914
      9.7960000      0.0070898
      9.7970000      0.0070839
      9.7980000      0.0071004
      9.7990000      0.0070979
      9.8000000      0.0070888
      9.8010000      0.0070842
      9.8020000      0.0070970
      9.8030000      0.0071039
      9.8040000      0.0071032
      9.8050000      0.0070991
      9.8060000      0.0070920
      9.8070000      0.0070995
      9.8080000      0.0070913
      9.8090000      0.0071061
      9.8100000      0.0070904
      9.8110000      0.0070883
      9.8120000      0.0070901
      9.8130000      0.0071008
      9.8140000      0.0070835
      9.8150000      0.0071097
      9.8160000      0.0070960
      9.8170000      0.0070903
      9.8180000      0.0070987
      9.8190000      0.0071012
      9.8200000      0.0070973
      9.8210000      0.0070977
      9.8220000      0.0070970
      9.8230000      0.0070829
      9.8240000      0.0070853
      9.8250000      0.0070864
      9.8260000      0.0070758
      9.8270000      0.0070897
      9.8280000      0.0070949
      9.8290000      0.0070809
      9.8300000      0.0070918
      9.8310000      0.0071041
      9.8320000      0.0070869
      9.8330000      0.0071037
      9.8340000      0.0070924
      9.8350000      0.0071019
      9.8360000      0.0070925
      9.8370000      0.0070882
      9.8380000      0.0070895
      9.8390000      0.0070847
      9.8400000      0.0070885
      9.8410000      0.0070974
      9.8420000      0.0070909
      9.8430000      0.0070719
      9.8440000      0.0071001
      9.8450000      0.0070985
      9.8460000      0.0070838
      9.8470000      0.0070852
      9.8480000      0.0070966
      9.8490000      0.0071003
      9.8500000      0.0071105
      9.8510000      0.0071134
      9.8520000      0.0071052
      9.8530000      0.0071071
      9.8540000      0.0071102
      9.8550000      0.0071176
      9.8560000      0.0071087
      9.8570000      0.0071028
      9.8580000      0.0071087
      9.8590000      0.0071118
      9.8600000      0.0071250
      9.8610000      0.0071260
      9.8620000      0.0071248
      9.8630000      0.0071201
      9.8640000      0.0071093
      9.8650000      0.0071180
      9.8660000      0.0071054
      9.8670000      0.0071076
      9.8680000      0.0071149
      9.8690000      0.0071068
      9.8700000      0.0071184
      9.8710000      0.0071191
      9.8720000      0.0071169
      9.8730000      0.0071149
      9.8740000      0.0071151
      9.8750000      0.0071164
      9.8760000      0.0071223
      9.8770000      0.0071223
      9.8780000      0.0071237
      9.8790000      0.0071140
      9.8800000      0.0071160
      9.8810000      0.0071106
      9.8820000      0.0071025
      9.8830000      0.0071078
      9.8840000      0.0071131
      9.8850000      0.0071121
      9.8860000      0.0071069
      9.8870000      0.0071249
      9.8880000      0.0071196
      9.8890000      0.0071197
      9.8900000      0.0071170
      9.8910000      0.0071129
      9.8920000      0.0071233
      9.8930000      0.0071305
      9.8940000      0.0071134
      9.8950000      0.0071146
      9.8960000      0.0071241
      9.8970000      0.0071149
      9.8980000      0.0071093
      9.8990000      0.0071164
      9.9000000      0.0071137
      9.9010000      0.0071154
      9.9020000      0.0071161
      9.9030000      0.0071103
      9.9040000      0.0071144
      9.9050000      0.0071195
      9.9060000      0.0071122
      9.9070000      0.0071286
      9.9080000      0.0071161
      9.9090000      0.0071241
      9.9100000      0.0071190
      9.9110000      0.0071168
      9.9120000      0.0071247
      9.9130000      0.0071204
      9.9140000      0.0071228
      9.9150000      0.0071276
      9.9160000      0.0071172
      9.9170000      0.0071266
      9.9180000      0.0071229
      9.9190000      0.0071287
      9.9200000      0.0071278
      9.9210000      0.0071204
      9.9220000      0.0071191
      9.9230000      0.0071270
      9.9240000      0.0071254
      9.9250000      0.0071099
      9.9260000      0.0071323
      9.9270000      0.0071252
      9.9280000      0.0071198
      9.9290000      0.0071163
      9.9300000      0.0071203
      9.9310000      0.0071261
      9.9320000      0.0071232
      9.9330000      0.0071278
      9.9340000      0.0071312
      9.9350000      0.0071225
      9.9360000      0.0071146
      9.9370000      0.0071296
      9.9380000      0.0071220
      9.9390000      0.0071229
      9.9400000      0.0071185
      9.9410000      0.0071266
      9.9420000      0.0071142
      9.9430000      0.0071218
      9.9440000      0.0071130
      9.9450000      0.0071277
      9.9460000      0.0071254
      9.9470000      0.0071147
      9.9480000      0.0071165
      9.9490000      0.0071373
      9.9500000      0.0071172
      9.9510000      0.0071296
      9.9520000      0.0071228
      9.9530000      0.0071245
      9.9540000      0.0071311
      9.9550000      0.0071248
      9.9560000      0.0071482
      9.9570000      0.0071407
      9.9580000      0.0071481
      9.9590000      0.0071439
      9.9600000      0.0071441
      9.9610000      0.0071396
      9.9620000      0.0071421
      9.9630000      0.0071526
      9.9640000      0.0071595
      9.9650000      0.0071407
      9.9660000      0.0071468
      9.9670000      0.0071469
      9.9680000      0.0071401
      9.9690000      0.0071534
      9.9700000      0.0071447
      9.9710000      0.0071576
      9.9720000      0.0071458
      9.9730000      0.0071547
      9.9740000      0.0071640
      9.9750000      0.0071512
      9.9760000      0.0071598
      9.9770000      0.0071456
      9.9780000      0.0071542
      9.9790000      0.0071568
      9.9800000      0.0071372
      9.9810000      0.0071492
      9.9820000      0.0071454
      9.9830000      0.0071509
      9.9840000      0.0071608
      9.9850000      0.0071444
      9.9860000      0.0071590
      9.9870000      0.0071448
      9.9880000      0.0071491
      9.9890000      0.0071610
      9.9900000      0.0071470
      9.9910000      0.0071643
      9.9920000      0.0071506
      9.9930000      0.0071558
      9.9940000      0.0071433
      9.9950000      0.0071496
      9.9960000      0.0071558
      9.9970000      0.0071395
      9.9980000      0.0071519
      9.9990000      0.0071552
     10.0000000      0.0071525
     10.0010000      0.0071557
     10.0020000      0.0071528
     10.0030000      0.0071488
     10.0040000      0.0071476
     10.0050000      0.0071608
     10.0060000      0.0071577
     10.0070000      0.0071618
     10.0080000      0.0071686
     10.0090000      0.0071673
     10.0100000      0.0071736
     10.0110000      0.0071697
     10.0120000      0.0071622
     10.0130000      0.0071740
     10.0140000      0.0071612
     10.0150000      0.0071677
     10.0160000      0.0071697
     10.0170000      0.0071619
     10.0180000      0.0071661
     10.0190000      0.0071781
     10.0200000      0.0071817
     10.0210000      0.0071765
     10.0220000      0.0071778
     10.0230000      0.0071754
     10.0240000      0.0071776
     10.0250000      0.0071825
     10.0260000      0.0071739
     10.0270000      0.0071886
     10.0280000      0.0071932
     10.0290000      0.0071838
     10.0300000      0.0071938
     10.0310000      0.0071874
     10.0320000      0.0071840
     10.0330000      0.0071957
     10.0340000      0.0071970
     10.0350000      0.0071941
     10.0360000      0.0071910
     10.0370000      0.0072006
     10.0380000      0.0071952
     10.0390000      0.0071976
     10.0400000      0.0071989
     10.0410000      0.0071963
     10.0420000      0.0071879
     10.0430000      0.0072089
     10.0440000      0.0071884
     10.0450000      0.0072067
     10.0460000      0.0071992
     10.0470000      0.0072150
     10.0480000      0.0071889
     10.0490000      0.0071953
     10.0500000      0.0072047
     10.0510000      0.0072052
     10.0520000      0.0071894
     10.0530000      0.0071959
     10.0540000      0.0071856
     10.0550000      0.0072046
     10.0560000      0.0071934
     10.0570000      0.0071970
     10.0580000      0.0071872
     10.0590000      0.0071960
     10.0600000      0.0071996
     10.0610000      0.0072007
     10.0620000      0.0072027
     10.0630000      0.0071867
     10.0640000      0.0071917
     10.0650000      0.0072015
     10.0660000      0.0071815
     10.0670000      0.0071993
     10.0680000      0.0071829
     10.0690000      0.0071812
     10.0700000      0.0071850
     10.0710000      0.0071837
     10.0720000      0.0071777
     10.0730000      0.0071977
     10.0740000      0.0071953
     10.0750000      0.0071907
     10.0760000      0.0072005
     10.0770000      0.0071941
     10.0780000      0.0071931
     10.0790000      0.0071978
     10.0800000      0.0072036
     10.0810000      0.0071942
     10.0820000      0.0071987
     10.0830000      0.0071997
     10.0840000      0.0072087
     10.0850000      0.0072028
     10.0860000      0.0071977
     10.0870000      0.0071784
     10.0880000      0.0071947
     10.0890000      0.0071986
     10.0900000      0.0071982
     10.0910000      0.0071938
     10.0920000      0.0071957
     10.0930000      0.0071849
     10.0940000      0.0071867
     10.0950000      0.0071812
     10.0960000      0.0071815
     10.0970000      0.0071873
     10.0980000      0.0071717
     10.0990000      0.0072011
     10.1000000      0.0071716
     10.1010000      0.0071863
     10.1020000      0.0071806
     10.1030000      0.0071810
     10.1040000      0.0071808
     10.1050000      0.0071764
     10.1060000      0.0071930
     10.1070000      0.0071805
     10.1080000      0.0071957
     10.1090000      0.0071815
     10.1100000      0.0071819
     10.1110000      0.0071841
     10.1120000      0.0071944
     10.1130000      0.0071705
     10.1140000      0.0071942
     10.1150000      0.0071947
     10.1160000      0.0071899
     10.1170000      0.0071922
     10.1180000      0.0071930
     10.1190000      0.0071890
     10.1200000      0.0071838
     10.1210000      0.0071758
     10.1220000      0.0071782
     10.1230000      0.0071894
     10.1240000      0.0071920
     10.1250000      0.0071862
     10.1260000      0.0072021
     10.1270000      0.0071718
     10.1280000      0.0071989
     10.1290000      0.0071897
     10.1300000      0.0071979
     10.1310000      0.0072087
     10.1320000      0.0071952
     10.1330000      0.0071926
     10.1340000      0.0071953
     10.1350000      0.0072071
     10.1360000      0.0071919
     10.1370000      0.0071993
     10.1380000      0.0071951
     10.1390000      0.0071995
     10.1400000      0.0071946
     10.1410000      0.0072034
     10.1420000      0.0072015
     10.1430000      0.0072133
     10.1440000      0.0071957
     10.1450000      0.0071994
     10.1460000      0.0072084
     10.1470000      0.0072128
     10.1480000      0.0072087
     10.1490000      0.0072016
     10.1500000      0.0072053
     10.1510000      0.0072130
     10.1520000      0.0072153
     10.1530000      0.0072083
     10.1540000      0.0072072
     10.1550000      0.0072125
     10.1560000      0.0072147
     10.1570000      0.0072118
     10.1580000      0.0072123
     10.1590000      0.0072176
     10.1600000      0.0072119
     10.1610000      0.0072240
     10.1620000      0.0072119
     10.1630000      0.0072127
     10.1640000      0.0072100
     10.1650000      0.0072272
     10.1660000      0.0072292
     10.1670000      0.0072266
     10.1680000      0.0072189
     10.1690000      0.0072105
     10.1700000      0.0072130
     10.1710000      0.0072108
     10.1720000      0.0072230
     10.1730000      0.0072137
     10.1740000      0.0072178
     10.1750000      0.0072194
     10.1760000      0.0072073
     10.1770000      0.0072052
     10.1780000      0.0072145
     10.1790000      0.0072171
     10.1800000      0.0072202
     10.1810000      0.0072135
     10.1820000      0.0072157
     10.1830000      0.0072230
     10.1840000      0.0072237
     10.1850000      0.0072046
     10.1860000      0.0072165
     10.1870000      0.0072172
     10.1880000      0.0072205
     10.1890000      0.0072190
     10.1900000      0.0072276
     10.1910000      0.0072129
     10.1920000      0.0072225
     10.1930000      0.0072096
     10.1940000      0.0072192
     10.1950000      0.0072152
     10.1960000      0.0072133
     10.1970000      0.0072310
     10.1980000      0.0072104
     10.1990000      0.0072186
     10.2000000      0.0072150
     10.2010000      0.0072241
     10.2020000      0.0072147
     10.2030000      0.0072224
     10.2040000      0.0072307
     10.2050000      0.0072246
     10.2060000      0.0072179
     10.2070000      0.0072340
     10.2080000      0.0072320
     10.2090000      0.0072334
     10.2100000      0.0072244
     10.2110000      0.0072329
     10.2120000      0.0072301
     10.2130000      0.0072397
     10.2140000      0.0072314
     10.2150000      0.0072208
     10.2160000      0.0072254
     10.2170000      0.0072375
     10.2180000      0.0072367
     10.2190000      0.0072224
     10.2200000      0.0072281
     10.2210000      0.0072310
     10.2220000      0.0072159
     10.2230000      0.0072221
     10.2240000      0.0072365
     10.2250000      0.0072296
     10.2260000      0.0072281
     10.2270000      0.0072358
     10.2280000      0.0072327
     10.2290000      0.0072386
     10.2300000      0.0072397
     10.2310000      0.0072313
     10.2320000      0.0072372
     10.2330000      0.0072413
     10.2340000      0.0072453
     10.2350000      0.0072363
     10.2360000      0.0072508
     10.2370000      0.0072363
     10.2380000      0.0072373
     10.2390000      0.0072404
     10.2400000      0.0072528
     10.2410000      0.0072382
     10.2420000      0.0072418
     10.2430000      0.0072350
     10.2440000      0.0072417
     10.2450000      0.0072467
     10.2460000      0.0072343
     10.2470000      0.0072425
     10.2480000      0.0072428
     10.2490000      0.0072391
     10.2500000      0.0072494
     10.2510000      0.0072359
     10.2520000      0.0072441
     10.2530000      0.0072474
     10.2540000      0.0072538
     10.2550000      0.0072440
     10.2560000      0.0072382
     10.2570000      0.0072453
     10.2580000      0.0072373
     10.2590000      0.0072401
     10.2600000      0.0072431
     10.2610000      0.0072369
     10.2620000      0.0072295
     10.2630000      0.0072382
     10.2640000      0.0072337
     10.2650000      0.0072382
     10.2660000      0.0072329
     10.2670000      0.0072343
     10.2680000      0.0072421
     10.2690000      0.0072368
     10.2700000      0.0072273
     10.2710000      0.0072387
     10.2720000      0.0072413
     10.2730000      0.0072400
     10.2740000      0.0072350
     10.2750000      0.0072311
     10.2760000      0.0072506
     10.2770000      0.0072187
     10.2780000      0.0072339
     10.2790000      0.0072294
     10.2800000      0.0072369
     10.2810000      0.0072289
     10.2820000      0.0072261
     10.2830000      0.0072407
     10.2840000      0.0072375
     10.2850000      0.0072476
     10.2860000      0.0072245
     10.2870000      0.0072415
     10.2880000      0.0072239
     10.2890000      0.0072490
     10.2900000      0.0072316
     10.2910000      0.0072262
     10.2920000      0.0072361
     10.2930000      0.0072171
     10.2940000      0.0072261
     10.2950000      0.0072385
     10.2960000      0.0072153
     10.2970000      0.0072412
     10.2980000      0.0072215
     10.2990000      0.0072448
     10.3000000      0.0072385
     10.3010000      0.0072266
     10.3020000      0.0072294
     10.3030000      0.0072368
     10.3040000      0.0072421
     10.3050000      0.0072270
     10.3060000      0.0072195
     10.3070000      0.0072528
     10.3080000      0.0072410
     10.3090000      0.0072319
     10.3100000      0.0072297
     10.3110000      0.0072344
     10.3120000      0.0072271
     10.3130000      0.0072392
     10.3140000      0.0072425
     10.3150000      0.0072263
     10.3160000      0.0072363
     10.3170000      0.0072257
     10.3180000      0.0072317
     10.3190000      0.0072315
     10.3200000      0.0072318
     10.3210000      0.0072450
     10.3220000      0.0072378
     10.3230000      0.0072461
     10.3240000      0.0072368
     10.3250000      0.0072626
     10.3260000      0.0072604
     10.3270000      0.0072580
     10.3280000      0.0072502
     10.3290000      0.0072648
     10.3300000      0.0072533
     10.3310000      0.0072532
     10.3320000      0.0072573
     10.3330000      0.0072463
     10.3340000      0.0072614
     10.3350000      0.0072599
     10.3360000      0.0072459
     10.3370000      0.0072531
     10.3380000      0.0072446
     10.3390000      0.0072642
     10.3400000      0.0072649
     10.3410000      0.0072519
     10.3420000      0.0072674
     10.3430000      0.0072471
     10.3440000      0.0072545
     10.3450000      0.0072690
     10.3460000      0.0072730
     10.3470000      0.0072764
     10.3480000      0.0072526
     10.3490000      0.0072563
     10.3500000      0.0072675
     10.3510000      0.0072594
     10.3520000      0.0072666
     10.3530000      0.0072606
     10.3540000      0.0072649
     10.3550000      0.0072682
     10.3560000      0.0072543
     10.3570000      0.0072677
     10.3580000      0.0072525
     10.3590000      0.0072624
     10.3600000      0.0072576
     10.3610000      0.0072574
     10.3620000      0.0072850
     10.3630000      0.0072667
     10.3640000      0.0072774
     10.3650000      0.0072717
     10.3660000      0.0072754
     10.3670000      0.0072750
     10.3680000      0.0072681
     10.3690000      0.0072947
     10.3700000      0.0072824
     10.3710000      0.0072676
     10.3720000      0.0072777
     10.3730000      0.0072713
     10.3740000      0.0072792
     10.3750000      0.0072769
     10.3760000      0.0072670
     10.3770000      0.0072708
     10.3780000      0.0072635
     10.3790000      0.0072689
     10.3800000      0.0072726
     10.3810000      0.0072785
     10.3820000      0.0072793
     10.3830000      0.0072910
     10.3840000      0.0072786
     10.3850000      0.0072865
     10.3860000      0.0072706
     10.3870000      0.0072694
     10.3880000      0.0072718
     10.3890000      0.0072839
     10.3900000      0.0072662
     10.3910000      0.0072858
     10.3920000      0.0072768
     10.3930000      0.0072781
     10.3940000      0.0072688
     10.3950000      0.0072855
     10.3960000      0.0072774
     10.3970000      0.0072834
     10.3980000      0.0072778
     10.3990000      0.0072813
     10.4000000      0.0072715
     10.4010000      0.0072855
     10.4020000      0.0072831
     10.4030000      0.0072721
     10.4040000      0.0072748
     10.4050000      0.0072821
     10.4060000      0.0072848
     10.4070000      0.0072784
     10.4080000      0.0072689
     10.4090000      0.0072765
     10.4100000      0.0072686
     10.4110000      0.0072591
     10.4120000      0.0072689
     10.4130000      0.0072786
     10.4140000      0.0072651
     10.4150000      0.0072682
     10.4160000      0.0072701
     10.4170000      0.0072744
     10.4180000      0.0072727
     10.4190000      0.0072680
     10.4200000      0.0072738
     10.4210000      0.0072640
     10.4220000      0.0072574
     10.4230000      0.0072672
     10.4240000      0.0072855
     10.4250000      0.0072578
     10.4260000      0.0072648
     10.4270000      0.0072718
     10.4280000      0.0072670
     10.4290000      0.0072669
     10.4300000      0.0072639
     10.4310000      0.0072620
     10.4320000      0.0072608
     10.4330000      0.0072766
     10.4340000      0.0072649
     10.4350000      0.0072556
     10.4360000      0.0072795
     10.4370000      0.0072874
     10.4380000      0.0072764
     10.4390000      0.0072773
     10.4400000      0.0072719
     10.4410000      0.0072829
     10.4420000      0.0072754
     10.4430000      0.0072853
     10.4440000      0.0072868
     10.4450000      0.0072916
     10.4460000      0.0072680
     10.4470000      0.0072976
     10.4480000      0.0072842
     10.4490000      0.0072813
     10.4500000      0.0072824
     10.4510000      0.0072876
     10.4520000      0.0072788
     10.4530000      0.0072782
     10.4540000      0.0072878
     10.4550000      0.0072605
     10.4560000      0.0072795
     10.4570000      0.0072830
     10.4580000      0.0072792
     10.4590000      0.0072753
     10.4600000      0.0072843
     10.4610000      0.0072908
     10.4620000      0.0072712
     10.4630000      0.0072817
     10.4640000      0.0072650
     10.4650000      0.0072838
     10.4660000      0.0072675
     10.4670000      0.0072752
     10.4680000      0.0072818
     10.4690000      0.0072869
     10.4700000      0.0072900
     10.4710000      0.0072825
     10.4720000      0.0073004
     10.4730000      0.0072995
     10.4740000      0.0072859
     10.4750000      0.0072882
     10.4760000      0.0072894
     10.4770000      0.0072905
     10.4780000      0.0072822
     10.4790000      0.0072900
     10.4800000      0.0072910
     10.4810000      0.0072967
     10.4820000      0.0072944
     10.4830000      0.0072975
     10.4840000      0.0073081
     10.4850000      0.0072866
     10.4860000      0.0073060
     10.4870000      0.0072926
     10.4880000      0.0073003
     10.4890000      0.0073162
     10.4900000      0.0073052
     10.4910000      0.0073029
     10.4920000      0.0073096
     10.4930000      0.0073104
     10.4940000      0.0073120
     10.4950000      0.0073064
     10.4960000      0.0073189
     10.4970000      0.0073061
     10.4980000      0.0073073
     10.4990000      0.0073168
     10.5000000      0.0073282
     10.5010000      0.0073105
     10.5020000      0.0073222
     10.5030000      0.0073168
     10.5040000      0.0073094
     10.5050000      0.0073324
     10.5060000      0.0073210
     10.5070000      0.0073150
     10.5080000      0.0073187
     10.5090000      0.0073121
     10.5100000      0.0073229
     10.5110000      0.0073164
     10.5120000      0.0073323
     10.5130000      0.0073182
     10.5140000      0.0073232
     10.5150000      0.0073241
     10.5160000      0.0073244
     10.5170000      0.0073197
     10.5180000      0.0073231
     10.5190000      0.0073238
     10.5200000      0.0073078
     10.5210000      0.0073147
     10.5220000      0.0073286
     10.5230000      0.0073109
     10.5240000      0.0073239
     10.5250000      0.0073196
     10.5260000      0.0073215
     10.5270000      0.0073273
     10.5280000      0.0073220
     10.5290000      0.0073196
     10.5300000      0.0073209
     10.5310000      0.0073254
     10.5320000      0.0073257
     10.5330000      0.0073149
     10.5340000      0.0073162
     10.5350000      0.0073261
     10.5360000      0.0073192
     10.5370000      0.0073283
     10.5380000      0.0073276
     10.5390000      0.0073166
     10.5400000      0.0073160
     10.5410000      0.0073125
     10.5420000      0.0073268
     10.5430000      0.0073202
     10.5440000      0.0073129
     10.5450000      0.0073162
     10.5460000      0.0073128
     10.5470000      0.0073249
     10.5480000      0.0073139
     10.5490000      0.0073355
     10.5500000      0.0073167
     10.5510000      0.0073126
     10.5520000      0.0073250
     10.5530000      0.0073017
     10.5540000      0.0073221
     10.5550000      0.0073152
     10.5560000      0.0073138
     10.5570000      0.0073195
     10.5580000      0.0073027
     10.5590000      0.0073275
     10.5600000      0.0073252
     10.5610000      0.0073077
     10.5620000      0.0073200
     10.5630000      0.0073166
     10.5640000      0.0073237
     10.5650000      0.0073296
     10.5660000      0.0073199
     10.5670000      0.0073324
     10.5680000      0.0073135
     10.5690000      0.0073305
     10.5700000      0.0073148
     10.5710000      0.0073226
     10.5720000      0.0073521
     10.5730000      0.0073426
     10.5740000      0.0073285
     10.5750000      0.0073368
     10.5760000      0.0073365
     10.5770000      0.0073444
     10.5780000      0.0073463
     10.5790000      0.0073332
     10.5800000      0.0073361
     10.5810000      0.0073275
     10.5820000      0.0073419
     10.5830000      0.0073244
     10.5840000      0.0073369
     10.5850000      0.0073479
     10.5860000      0.0073422
     10.5870000      0.0073379
     10.5880000      0.0073410
     10.5890000      0.0073414
     10.5900000      0.0073347
     10.5910000      0.0073239
     10.5920000      0.0073323
     10.5930000      0.0073420
     10.5940000      0.0073348
     10.5950000      0.0073427
     10.5960000      0.0073351
     10.5970000      0.0073403
     10.5980000      0.0073465
     10.5990000      0.0073304
     10.6000000      0.0073338
     10.6010000      0.0073289
     10.6020000      0.0073276
     10.6030000      0.0073342
     10.6040000      0.0073252
     10.6050000      0.0073323
     10.6060000      0.0073440
     10.6070000      0.0073294
     10.6080000      0.0073309
     10.6090000      0.0073373
     10.6100000      0.0073370
     10.6110000      0.0073385
     10.6120000      0.0073371
     10.6130000      0.0073361
     10.6140000      0.0073373
     10.6150000      0.0073516
     10.6160000      0.0073372
     10.6170000      0.0073412
     10.6180000      0.0073351
     10.6190000      0.0073428
     10.6200000      0.0073550
     10.6210000      0.0073409
     10.6220000      0.0073477
     10.6230000      0.0073541
     10.6240000      0.0073599
     10.6250000      0.0073528
     10.6260000      0.0073591
     10.6270000      0.0073395
     10.6280000      0.0073495
     10.6290000      0.0073497
     10.6300000      0.0073694
     10.6310000      0.0073604
     10.6320000      0.0073556
     10.6330000      0.0073467
     10.6340000      0.0073606
     10.6350000      0.0073568
     10.6360000      0.0073591
     10.6370000      0.0073653
     10.6380000      0.0073618
     10.6390000      0.0073621
     10.6400000      0.0073592
     10.6410000      0.0073570
     10.6420000      0.0073650
     10.6430000      0.0073689
     10.6440000      0.0073757
     10.6450000      0.0073837
     10.6460000      0.0073855
     10.6470000      0.0073645
     10.6480000      0.0073629
     10.6490000      0.0073673
     10.6500000      0.0073773
     10.6510000      0.0073848
     10.6520000      0.0073763
     10.6530000      0.0073815
     10.6540000      0.0073740
     10.6550000      0.0073578
     10.6560000      0.0073807
     10.6570000      0.0073794
     10.6580000      0.0073590
     10.6590000      0.0073677
     10.6600000      0.0073750
     10.6610000      0.0073774
     10.6620000      0.0073787
     10.6630000      0.0073710
     10.6640000      0.0073885
     10.6650000      0.0073716
     10.6660000      0.0073603
     10.6670000      0.0073806
     10.6680000      0.0073685
     10.6690000      0.0073796
     10.6700000      0.0073785
     10.6710000      0.0073773
     10.6720000      0.0073716
     10.6730000      0.0073709
     10.6740000      0.0073825
     10.6750000      0.0073615
     10.6760000      0.0073719
     10.6770000      0.0073646
     10.6780000      0.0073781
     10.6790000      0.0073857
     10.6800000      0.0073670
     10.6810000      0.0073832
     10.6820000      0.0073710
     10.6830000      0.0073812
     10.6840000      0.0073788
     10.6850000      0.0073724
     10.6860000      0.0073811
     10.6870000      0.0073724
     10.6880000      0.0073676
     10.6890000      0.0073661
     10.6900000      0.0073793
     10.6910000      0.0073747
     10.6920000      0.0073766
     10.6930000      0.0073807
     10.6940000      0.0073777
     10.6950000      0.0073761
     10.6960000      0.0073755
     10.6970000      0.0073790
     10.6980000      0.0073761
     10.6990000      0.0073841
     10.7000000      0.0073687
     10.7010000      0.0073788
     10.7020000      0.0073816
     10.7030000      0.0073844
     10.7040000      0.0073901
     10.7050000      0.0073912
     10.7060000      0.0073870
     10.7070000      0.0073986
     10.7080000      0.0073852
     10.7090000      0.0073790
     10.7100000      0.0073828
     10.7110000      0.0073963
     10.7120000      0.0073901
     10.7130000      0.0073884
     10.7140000      0.0074049
     10.7150000      0.0073987
     10.7160000      0.0073947
     10.7170000      0.0073956
     10.7180000      0.0074040
     10.7190000      0.0073977
     10.7200000      0.0073937
     10.7210000      0.0074034
     10.7220000      0.0073873
     10.7230000      0.0073975
     10.7240000      0.0073967
     10.7250000      0.0073771
     10.7260000      0.0073991
     10.7270000      0.0073873
     10.7280000      0.0073851
     10.7290000      0.0073908
     10.7300000      0.0073906
     10.7310000      0.0074002
     10.7320000      0.0073929
     10.7330000      0.0073917
     10.7340000      0.0074014
     10.7350000      0.0073994
     10.7360000      0.0073991
     10.7370000      0.0073881
     10.7380000      0.0073868
     10.7390000      0.0073880
     10.7400000      0.0073803
     10.7410000      0.0073981
     10.7420000      0.0073805
     10.7430000      0.0073936
     10.7440000      0.0073892
     10.7450000      0.0073777
     10.7460000      0.0073922
     10.7470000      0.0073759
     10.7480000      0.0073807
     10.7490000      0.0073906
     10.7500000      0.0073905
     10.7510000      0.0073799
     10.7520000      0.0073982
     10.7530000      0.0073810
     10.7540000      0.0073884
     10.7550000      0.0073873
     10.7560000      0.0073972
     10.7570000      0.0073847
     10.7580000      0.0073951
     10.7590000      0.0073881
     10.7600000      0.0073780
     10.7610000      0.0073995
     10.7620000      0.0074008
     10.7630000      0.0073789
     10.7640000      0.0073989
     10.7650000      0.0073915
     10.7660000      0.0073844
     10.7670000      0.0073929
     10.7680000      0.0073861
     10.7690000      0.0073873
     10.7700000      0.0073838
     10.7710000      0.0073793
     10.7720000      0.0073742
     10.7730000      0.0073895
     10.7740000      0.0073962
     10.7750000      0.0073932
     10.7760000      0.0073802
     10.7770000      0.0073824
     10.7780000      0.0073781
     10.7790000      0.0073854
     10.7800000      0.0073718
     10.7810000      0.0073816
     10.7820000      0.0073815
     10.7830000      0.0073860
     10.7840000      0.0074005
     10.7850000      0.0073948
     10.7860000      0.0073912
     10.7870000      0.0073925
     10.7880000      0.0073972
     10.7890000      0.0074052
     10.7900000      0.0074077
     10.7910000      0.0073861
     10.7920000      0.0073926
     10.7930000      0.0074003
     10.7940000      0.0073967
     10.7950000      0.0073991
     10.7960000      0.0073914
     10.7970000      0.0073858
     10.7980000      0.0073991
     10.7990000      0.0074197
     10.8000000      0.0074025
     10.8010000      0.0074008
     10.8020000      0.0074077
     10.8030000      0.0074082
     10.8040000      0.0074143
     10.8050000      0.0074104
     10.8060000      0.0074149
     10.8070000      0.0074042
     10.8080000      0.0074193
     10.8090000      0.0074116
     10.8100000      0.0074171
     10.8110000      0.0074094
     10.8120000      0.0074187
     10.8130000      0.0074226
     10.8140000      0.0074011
     10.8150000      0.0074198
     10.8160000      0.0074064
     10.8170000      0.0074011
     10.8180000      0.0073903
     10.8190000      0.0073957
     10.8200000      0.0073967
     10.8210000      0.0074012
     10.8220000      0.0074061
     10.8230000      0.0074171
     10.8240000      0.0074190
     10.8250000      0.0074163
     10.8260000      0.0074091
     10.8270000      0.0074048
     10.8280000      0.0074053
     10.8290000      0.0074070
     10.8300000      0.0074128
     10.8310000      0.0074210
     10.8320000      0.0074039
     10.8330000      0.0074118
     10.8340000      0.0074163
     10.8350000      0.0074045
     10.8360000      0.0074302
     10.8370000      0.0074237
     10.8380000      0.0074120
     10.8390000      0.0074093
     10.8400000      0.0074208
     10.8410000      0.0074156
     10.8420000      0.0074107
     10.8430000      0.0074004
     10.8440000      0.0074133
     10.8450000      0.0073885
     10.8460000      0.0074152
     10.8470000      0.0073903
     10.8480000      0.0074073
     10.8490000      0.0074079
     10.8500000      0.0073979
     10.8510000      0.0073967
     10.8520000      0.0074022
     10.8530000      0.0073975
     10.8540000      0.0074064
     10.8550000      0.0074209
     10.8560000      0.0074169
     10.8570000      0.0074049
     10.8580000      0.0074021
     10.8590000      0.0074090
     10.8600000      0.0074245
     10.8610000      0.0074326
     10.8620000      0.0074105
     10.8630000      0.0074237
     10.8640000      0.0074161
     10.8650000      0.0074087
     10.8660000      0.0074225
     10.8670000      0.0074204
     10.8680000      0.0074175
     10.8690000      0.0074209
     10.8700000      0.0074071
     10.8710000      0.0074197
     10.8720000      0.0074076
     10.8730000      0.0074072
     10.8740000      0.0074060
     10.8750000      0.0074201
     10.8760000      0.0074070
     10.8770000      0.0074172
     10.8780000      0.0074075
     10.8790000      0.0074223
     10.8800000      0.0074124
     10.8810000      0.0074118
     10.8820000      0.0074055
     10.8830000      0.0074161
     10.8840000      0.0074197
     10.8850000      0.0074166
     10.8860000      0.0074225
     10.8870000      0.0074164
     10.8880000      0.0074246
     10.8890000      0.0074078
     10.8900000      0.0074176
     10.8910000      0.0074275
     10.8920000      0.0074207
     10.8930000      0.0074166
     10.8940000      0.0074163
     10.8950000      0.0074155
     10.8960000      0.0074238
     10.8970000      0.0074213
     10.8980000      0.0074106
     10.8990000      0.0074158
     10.9000000      0.0074325
     10.9010000      0.0074217
     10.9020000      0.0074473
     10.9030000      0.0074283
     10.9040000      0.0074430
     10.9050000      0.0074346
     10.9060000      0.0074425
     10.9070000      0.0074263
     10.9080000      0.0074327
     10.9090000      0.0074291
     10.9100000      0.0074248
     10.9110000      0.0074327
     10.9120000      0.0074158
     10.9130000      0.0074242
     10.9140000      0.0074350
     10.9150000      0.0074285
     10.9160000      0.0074281
     10.9170000      0.0074206
     10.9180000      0.0074324
     10.9190000      0.0074350
     10.9200000      0.0074240
     10.9210000      0.0074245
     10.9220000      0.0074201
     10.9230000      0.0074448
     10.9240000      0.0074420
     10.9250000      0.0074320
     10.9260000      0.0074399
     10.9270000      0.0074311
     10.9280000      0.0074328
     10.9290000      0.0074378
     10.9300000      0.0074474
     10.9310000      0.0074439
     10.9320000      0.0074415
     10.9330000      0.0074374
     10.9340000      0.0074501
     10.9350000      0.0074447
     10.9360000      0.0074419
     10.9370000      0.0074346
     10.9380000      0.0074330
     10.9390000      0.0074554
     10.9400000      0.0074397
     10.9410000      0.0074460
     10.9420000      0.0074440
     10.9430000      0.0074398
     10.9440000      0.0074522
     10.9450000      0.0074475
     10.9460000      0.0074414
     10.9470000      0.0074402
     10.9480000      0.0074525
     10.9490000      0.0074263
     10.9500000      0.0074550
     10.9510000      0.0074558
     10.9520000      0.0074583
     10.9530000      0.0074472
     10.9540000      0.0074626
     10.9550000      0.0074450
     10.9560000      0.0074598
     10.9570000      0.0074505
     10.9580000      0.0074448
     10.9590000      0.0074470
     10.9600000      0.0074579
     10.9610000      0.0074460
     10.9620000      0.0074546
     10.9630000      0.0074511
     10.9640000      0.0074561
     10.9650000      0.0074527
     10.9660000      0.0074603
     10.9670000      0.0074554
     10.9680000      0.0074615
     10.9690000      0.0074454
     10.9700000      0.0074702
     10.9710000      0.0074528
     10.9720000      0.0074561
     10.9730000      0.0074574
     10.9740000      0.0074468
     10.9750000      0.0074612
     10.9760000      0.0074529
     10.9770000      0.0074532
     10.9780000      0.0074483
     10.9790000      0.0074525
     10.9800000      0.0074480
     10.9810000      0.0074447
     10.9820000      0.0074432
     10.9830000      0.0074649
     10.9840000      0.0074485
     10.9850000      0.0074477
     10.9860000      0.0074537
     10.9870000      0.0074430
     10.9880000      0.0074510
     10.9890000      0.0074663
     10.9900000      0.0074451
     10.9910000      0.0074604
     10.9920000      0.0074492
     10.9930000      0.0074496
     10.9940000      0.0074537
     10.9950000      0.0074502
     10.9960000      0.0074513
     10.9970000      0.0074559
     10.9980000      0.0074516
     10.9990000      0.0074571
     11.0000000      0.0074471
     11.0010000      0.0074577
     11.0020000      0.0074469
     11.0030000      0.0074568
     11.0040000      0.0074515
     11.0050000      0.0074552
     11.0060000      0.0074575
     11.0070000      0.0074628
     11.0080000      0.0074471
     11.0090000      0.0074529
     11.0100000      0.0074695
     11.0110000      0.0074590
     11.0120000      0.0074776
     11.0130000      0.0074710
     11.0140000      0.0074758
     11.0150000      0.0074681
     11.0160000      0.0074717
     11.0170000      0.0074754
     11.0180000      0.0074491
     11.0190000      0.0074584
     11.0200000      0.0074763
     11.0210000      0.0074630
     11.0220000      0.0074689
     11.0230000      0.0074650
     11.0240000      0.0074628
     11.0250000      0.0074654
     11.0260000      0.0074725
     11.0270000      0.0074604
     11.0280000      0.0074750
     11.0290000      0.0074763
     11.0300000      0.0074672
     11.0310000      0.0074670
     11.0320000      0.0074848
     11.0330000      0.0074680
     11.0340000      0.0074734
     11.0350000      0.0074784
     11.0360000      0.0074821
     11.0370000      0.0074813
     11.0380000      0.0074831
     11.0390000      0.0074710
     11.0400000      0.0074779
     11.0410000      0.0074627
     11.0420000      0.0074831
     11.0430000      0.0074741
     11.0440000      0.0074695
     11.0450000      0.0074953
     11.0460000      0.0074835
     11.0470000      0.0074878
     11.0480000      0.0074963
     11.0490000      0.0074836
     11.0500000      0.0074854
     11.0510000      0.0074886
     11.0520000      0.0074721
     11.0530000      0.0074811
     11.0540000      0.0074835
     11.0550000      0.0074878
     11.0560000      0.0074778
     11.0570000      0.0074967
     11.0580000      0.0074791
     11.0590000      0.0074993
     11.0600000      0.0074888
     11.0610000      0.0074902
     11.0620000      0.0074888
     11.0630000      0.0074870
     11.0640000      0.0074964
     11.0650000      0.0074914
     11.0660000      0.0075040
     11.0670000      0.0075016
     11.0680000      0.0074976
     11.0690000      0.0074930
     11.0700000      0.0074888
     11.0710000      0.0075172
     11.0720000      0.0074819
     11.0730000      0.0074899
     11.0740000      0.0074932
     11.0750000      0.0074810
     11.0760000      0.0074951
     11.0770000      0.0074943
     11.0780000      0.0074987
     11.0790000      0.0074909
     11.0800000      0.0075006
     11.0810000      0.0074869
     11.0820000      0.0075045
     11.0830000      0.0074837
     11.0840000      0.0074989
     11.0850000      0.0074924
     11.0860000      0.0074934
     11.0870000      0.0074909
     11.0880000      0.0074904
     11.0890000      0.0074924
     11.0900000      0.0074868
     11.0910000      0.0074916
     11.0920000      0.0074999
     11.0930000      0.0074947
     11.0940000      0.0074866
     11.0950000      0.0074922
     11.0960000      0.0074974
     11.0970000      0.0075064
     11.0980000      0.0074944
     11.0990000      0.0074674
     11.1000000      0.0074863
     11.1010000      0.0074845
     11.1020000      0.0074900
     11.1030000      0.0074908
     11.1040000      0.0074841
     11.1050000      0.0074772
     11.1060000      0.0074817
     11.1070000      0.0075070
     11.1080000      0.0074870
     11.1090000      0.0075088
     11.1100000      0.0074944
     11.1110000      0.0075009
     11.1120000      0.0074975
     11.1130000      0.0074899
     11.1140000      0.0075145
     11.1150000      0.0075003
     11.1160000      0.0075137
     11.1170000      0.0075061
     11.1180000      0.0075140
     11.1190000      0.0075075
     11.1200000      0.0075046
     11.1210000      0.0075045
     11.1220000      0.0075110
     11.1230000      0.0074960
     11.1240000      0.0075064
     11.1250000      0.0074982
     11.1260000      0.0075034
     11.1270000      0.0075004
     11.1280000      0.0075073
     11.1290000      0.0075068
     11.1300000      0.0074985
     11.1310000      0.0075087
     11.1320000      0.0075068
     11.1330000      0.0075139
     11.1340000      0.0075118
     11.1350000      0.0075150
     11.1360000      0.0075205
     11.1370000      0.0075229
     11.1380000      0.0075167
     11.1390000      0.0075096
     11.1400000      0.0075137
     11.1410000      0.0075197
     11.1420000      0.0075276
     11.1430000      0.0075157
     11.1440000      0.0075128
     11.1450000      0.0075333
     11.1460000      0.0075162
     11.1470000      0.0075092
     11.1480000      0.0075196
     11.1490000      0.0075313
     11.1500000      0.0075302
     11.1510000      0.0075329
     11.1520000      0.0075353
     11.1530000      0.0075399
     11.1540000      0.0075275
     11.1550000      0.0075269
     11.1560000      0.0075368
     11.1570000      0.0075365
     11.1580000      0.0075390
     11.1590000      0.0075510
     11.1600000      0.0075273
     11.1610000      0.0075484
     11.1620000      0.0075331
     11.1630000      0.0075367
     11.1640000      0.0075466
     11.1650000      0.0075285
     11.1660000      0.0075425
     11.1670000      0.0075312
     11.1680000      0.0075253
     11.1690000      0.0075190
     11.1700000      0.0075304
     11.1710000      0.0075331
     11.1720000      0.0075112
     11.1730000      0.0075290
     11.1740000      0.0075381
     11.1750000      0.0075254
     11.1760000      0.0075310
     11.1770000      0.0075349
     11.1780000      0.0075358
     11.1790000      0.0075391
     11.1800000      0.0075296
     11.1810000      0.0075326
     11.1820000      0.0075326
     11.1830000      0.0075339
     11.1840000      0.0075399
     11.1850000      0.0075393
     11.1860000      0.0075373
     11.1870000      0.0075395
     11.1880000      0.0075454
     11.1890000      0.0075442
     11.1900000      0.0075489
     11.1910000      0.0075398
     11.1920000      0.0075491
     11.1930000      0.0075485
     11.1940000      0.0075276
     11.1950000      0.0075422
     11.1960000      0.0075456
     11.1970000      0.0075367
     11.1980000      0.0075429
     11.1990000      0.0075646
     11.2000000      0.0075656
     11.2010000      0.0075473
     11.2020000      0.0075600
     11.2030000      0.0075561
     11.2040000      0.0075552
     11.2050000      0.0075551
     11.2060000      0.0075679
     11.2070000      0.0075696
     11.2080000      0.0075620
     11.2090000      0.0075649
     11.2100000      0.0075612
     11.2110000      0.0075731
     11.2120000      0.0075674
     11.2130000      0.0075805
     11.2140000      0.0075695
     11.2150000      0.0075824
     11.2160000      0.0075567
     11.2170000      0.0075737
     11.2180000      0.0075642
     11.2190000      0.0075764
     11.2200000      0.0075569
     11.2210000      0.0075784
     11.2220000      0.0075552
     11.2230000      0.0075637
     11.2240000      0.0075625
     11.2250000      0.0075722
     11.2260000      0.0075690
     11.2270000      0.0075690
     11.2280000      0.0075653
     11.2290000      0.0075687
     11.2300000      0.0075647
     11.2310000      0.0075581
     11.2320000      0.0075660
     11.2330000      0.0075677
     11.2340000      0.0075682
     11.2350000      0.0075623
     11.2360000      0.0075577
     11.2370000      0.0075687
     11.2380000      0.0075466
     11.2390000      0.0075593
     11.2400000      0.0075494
     11.2410000      0.0075552
     11.2420000      0.0075587
     11.2430000      0.0075485
     11.2440000      0.0075520
     11.2450000      0.0075503
     11.2460000      0.0075606
     11.2470000      0.0075573
     11.2480000      0.0075684
     11.2490000      0.0075522
     11.2500000      0.0075536
     11.2510000      0.0075563
     11.2520000      0.0075663
     11.2530000      0.0075540
     11.2540000      0.0075517
     11.2550000      0.0075652
     11.2560000      0.0075767
     11.2570000      0.0075533
     11.2580000      0.0075465
     11.2590000      0.0075654
     11.2600000      0.0075588
     11.2610000      0.0075730
     11.2620000      0.0075505
     11.2630000      0.0075515
     11.2640000      0.0075658
     11.2650000      0.0075590
     11.2660000      0.0075668
     11.2670000      0.0075553
     11.2680000      0.0075673
     11.2690000      0.0075607
     11.2700000      0.0075628
     11.2710000      0.0075586
     11.2720000      0.0075597
     11.2730000      0.0075501
     11.2740000      0.0075590
     11.2750000      0.0075521
     11.2760000      0.0075715
     11.2770000      0.0075652
     11.2780000      0.0075656
     11.2790000      0.0075651
     11.2800000      0.0075676
     11.2810000      0.0075638
     11.2820000      0.0075767
     11.2830000      0.0075746
     11.2840000      0.0075652
     11.2850000      0.0075596
     11.2860000      0.0075673
     11.2870000      0.0075514
     11.2880000      0.0075734
     11.2890000      0.0075697
     11.2900000      0.0075694
     11.2910000      0.0075864
     11.2920000      0.0075682
     11.2930000      0.0075808
     11.2940000      0.0075729
     11.2950000      0.0075834
     11.2960000      0.0075872
     11.2970000      0.0075837
     11.2980000      0.0075906
     11.2990000      0.0075820
     11.3000000      0.0075942
     11.3010000      0.0075893
     11.3020000      0.0075901
     11.3030000      0.0075863
     11.3040000      0.0075936
     11.3050000      0.0075817
     11.3060000      0.0075964
     11.3070000      0.0075894
     11.3080000      0.0075736
     11.3090000      0.0075874
     11.3100000      0.0075765
     11.3110000      0.0075884
     11.3120000      0.0075865
     11.3130000      0.0075933
     11.3140000      0.0075832
     11.3150000      0.0075930
     11.3160000      0.0075822
     11.3170000      0.0075866
     11.3180000      0.0075864
     11.3190000      0.0075905
     11.3200000      0.0075768
     11.3210000      0.0075915
     11.3220000      0.0075850
     11.3230000      0.0076014
     11.3240000      0.0075776
     11.3250000      0.0076045
     11.3260000      0.0075718
     11.3270000      0.0075873
     11.3280000      0.0075814
     11.3290000      0.0075728
     11.3300000      0.0075894
     11.3310000      0.0075818
     11.3320000      0.0075896
     11.3330000      0.0075795
     11.3340000      0.0075877
     11.3350000      0.0076036
     11.3360000      0.0075981
     11.3370000      0.0076034
     11.3380000      0.0076083
     11.3390000      0.0075956
     11.3400000      0.0076181
     11.3410000      0.0075933
     11.3420000      0.0076168
     11.3430000      0.0076022
     11.3440000      0.0076105
     11.3450000      0.0075876
     11.3460000      0.0076048
     11.3470000      0.0076015
     11.3480000      0.0075897
     11.3490000      0.0075938
     11.3500000      0.0075989
     11.3510000      0.0076039
     11.3520000      0.0075916
     11.3530000      0.0076133
     11.3540000      0.0076004
     11.3550000      0.0076070
     11.3560000      0.0075906
     11.3570000      0.0076121
     11.3580000      0.0076130
     11.3590000      0.0076080
     11.3600000      0.0076181
     11.3610000      0.0076202
     11.3620000      0.0076101
     11.3630000      0.0076163
     11.3640000      0.0076253
     11.3650000      0.0076026
     11.3660000      0.0076243
     11.3670000      0.0076148
     11.3680000      0.0076064
     11.3690000      0.0076221
     11.3700000      0.0075983
     11.3710000      0.0076139
     11.3720000      0.0076139
     11.3730000      0.0075982
     11.3740000      0.0076016
     11.3750000      0.0076098
     11.3760000      0.0076033
     11.3770000      0.0076077
     11.3780000      0.0076198
     11.3790000      0.0076005
     11.3800000      0.0076022
     11.3810000      0.0076102
     11.3820000      0.0076027
     11.3830000      0.0076020
     11.3840000      0.0076168
     11.3850000      0.0075998
     11.3860000      0.0076022
     11.3870000      0.0076026
     11.3880000      0.0076066
     11.3890000      0.0076023
     11.3900000      0.0076038
     11.3910000      0.0076116
     11.3920000      0.0076055
     11.3930000      0.0076083
     11.3940000      0.0076010
     11.3950000      0.0076126
     11.3960000      0.0075946
     11.3970000      0.0076162
     11.3980000      0.0076158
     11.3990000      0.0076050
     11.4000000      0.0076282
     11.4010000      0.0076194
     11.4020000      0.0076200
     11.4030000      0.0076010
     11.4040000      0.0076244
     11.4050000      0.0076080
     11.4060000      0.0076083
     11.4070000      0.0076030
     11.4080000      0.0076155
     11.4090000      0.0076073
     11.4100000      0.0076154
     11.4110000      0.0076249
     11.4120000      0.0076076
     11.4130000      0.0076198
     11.4140000      0.0076041
     11.4150000      0.0076095
     11.4160000      0.0076063
     11.4170000      0.0076162
     11.4180000      0.0076002
     11.4190000      0.0076048
     11.4200000      0.0076092
     11.4210000      0.0076198
     11.4220000      0.0076238
     11.4230000      0.0076232
     11.4240000      0.0076225
     11.4250000      0.0076323
     11.4260000      0.0076403
     11.4270000      0.0076281
     11.4280000      0.0076260
     11.4290000      0.0076433
     11.4300000      0.0076307
     11.4310000      0.0076563
     11.4320000      0.0076231
     11.4330000      0.0076430
     11.4340000      0.0076496
     11.4350000      0.0076408
     11.4360000      0.0076381
     11.4370000      0.0076344
     11.4380000      0.0076338
     11.4390000      0.0076223
     11.4400000      0.0076481
     11.4410000      0.0076567
     11.4420000      0.0076468
     11.4430000      0.0076442
     11.4440000      0.0076421
     11.4450000      0.0076365
     11.4460000      0.0076651
     11.4470000      0.0076442
     11.4480000      0.0076543
     11.4490000      0.0076504
     11.4500000      0.0076520
     11.4510000      0.0076558
     11.4520000      0.0076580
     11.4530000      0.0076738
     11.4540000      0.0076633
     11.4550000      0.0076652
     11.4560000      0.0076620
     11.4570000      0.0076659
     11.4580000      0.0076641
     11.4590000      0.0076611
     11.4600000      0.0076696
     11.4610000      0.0076567
     11.4620000      0.0076703
     11.4630000      0.0076528
     11.4640000      0.0076692
     11.4650000      0.0076628
     11.4660000      0.0076593
     11.4670000      0.0076763
     11.4680000      0.0076647
     11.4690000      0.0076685
     11.4700000      0.0076601
     11.4710000      0.0076641
     11.4720000      0.0076804
     11.4730000      0.0076643
     11.4740000      0.0076734
     11.4750000      0.0076492
     11.4760000      0.0076829
     11.4770000      0.0076667
     11.4780000      0.0076679
     11.4790000      0.0076541
     11.4800000      0.0076940
     11.4810000      0.0076823
     11.4820000      0.0076727
     11.4830000      0.0076771
     11.4840000      0.0076862
     11.4850000      0.0076812
     11.4860000      0.0076722
     11.4870000      0.0076816
     11.4880000      0.0076733
     11.4890000      0.0077011
     11.4900000      0.0076724
     11.4910000      0.0076829
     11.4920000      0.0077028
     11.4930000      0.0076707
     11.4940000      0.0076960
     11.4950000      0.0076835
     11.4960000      0.0076968
     11.4970000      0.0076920
     11.4980000      0.0076965
     11.4990000      0.0076918
     11.5000000      0.0076911
     11.5010000      0.0076977
     11.5020000      0.0076988
     11.5030000      0.0077024
     11.5040000      0.0077109
     11.5050000      0.0077043
     11.5060000      0.0077051
     11.5070000      0.0077035
     11.5080000      0.0077099
     11.5090000      0.0077177
     11.5100000      0.0076946
     11.5110000      0.0077073
     11.5120000      0.0076986
     11.5130000      0.0076830
     11.5140000      0.0076839
     11.5150000      0.0077192
     11.5160000      0.0076993
     11.5170000      0.0077048
     11.5180000      0.0077101
     11.5190000      0.0077117
     11.5200000      0.0077081
     11.5210000      0.0077133
     11.5220000      0.0077037
     11.5230000      0.0077136
     11.5240000      0.0077027
     11.5250000      0.0077082
     11.5260000      0.0077133
     11.5270000      0.0077067
     11.5280000      0.0077358
     11.5290000      0.0077064
     11.5300000      0.0077094
     11.5310000      0.0077203
     11.5320000      0.0077132
     11.5330000      0.0076836
     11.5340000      0.0076966
     11.5350000      0.0076936
     11.5360000      0.0076999
     11.5370000      0.0077026
     11.5380000      0.0076852
     11.5390000      0.0077070
     11.5400000      0.0077015
     11.5410000      0.0077065
     11.5420000      0.0077105
     11.5430000      0.0077085
     11.5440000      0.0077082
     11.5450000      0.0077082
     11.5460000      0.0077112
     11.5470000      0.0077078
     11.5480000      0.0076931
     11.5490000      0.0077131
     11.5500000      0.0077024
     11.5510000      0.0076890
     11.5520000      0.0077050
     11.5530000      0.0077072
     11.5540000      0.0077122
     11.5550000      0.0077205
     11.5560000      0.0077163
     11.5570000      0.0077133
     11.5580000      0.0077162
     11.5590000      0.0077089
     11.5600000      0.0077092
     11.5610000      0.0077137
     11.5620000      0.0077216
     11.5630000      0.0077201
     11.5640000      0.0077232
     11.5650000      0.0077269
     11.5660000      0.0077332
     11.5670000      0.0077326
     11.5680000      0.0077339
     11.5690000      0.0077152
     11.5700000      0.0077289
     11.5710000      0.0077236
     11.5720000      0.0077273
     11.5730000      0.0077285
     11.5740000      0.0077322
     11.5750000      0.0077056
     11.5760000      0.0077127
     11.5770000      0.0077263
     11.5780000      0.0077123
     11.5790000      0.0077321
     11.5800000      0.0077052
     11.5810000      0.0077318
     11.5820000      0.0077230
     11.5830000      0.0077201
     11.5840000      0.0077204
     11.5850000      0.0077191
     11.5860000      0.0077018
     11.5870000      0.0077077
     11.5880000      0.0077391
     11.5890000      0.0077065
     11.5900000      0.0077156
     11.5910000      0.0077141
     11.5920000      0.0077106
     11.5930000      0.0077203
     11.5940000      0.0077106
     11.5950000      0.0077213
     11.5960000      0.0077179
     11.5970000      0.0077100
     11.5980000      0.0077155
     11.5990000      0.0077223
     11.6000000      0.0077131
     11.6010000      0.0077174
     11.6020000      0.0077184
     11.6030000      0.0077083
     11.6040000      0.0077150
     11.6050000      0.0077200
     11.6060000      0.0077215
     11.6070000      0.0077159
     11.6080000      0.0077408
     11.6090000      0.0077118
     11.6100000      0.0077090
     11.6110000      0.0077088
     11.6120000      0.0076985
     11.6130000      0.0077162
     11.6140000      0.0077152
     11.6150000      0.0077253
     11.6160000      0.0077095
     11.6170000      0.0077158
     11.6180000      0.0077405
     11.6190000      0.0077160
     11.6200000      0.0077249
     11.6210000      0.0077169
     11.6220000      0.0077246
     11.6230000      0.0077210
     11.6240000      0.0077124
     11.6250000      0.0077156
     11.6260000      0.0077164
     11.6270000      0.0077360
     11.6280000      0.0077186
     11.6290000      0.0077296
     11.6300000      0.0077133
     11.6310000      0.0077189
     11.6320000      0.0077169
     11.6330000      0.0077370
     11.6340000      0.0077125
     11.6350000      0.0077346
     11.6360000      0.0077397
     11.6370000      0.0077276
     11.6380000      0.0077253
     11.6390000      0.0077343
     11.6400000      0.0077380
     11.6410000      0.0077415
     11.6420000      0.0077363
     11.6430000      0.0077382
     11.6440000      0.0077348
     11.6450000      0.0077321
     11.6460000      0.0077238
     11.6470000      0.0077301
     11.6480000      0.0077143
     11.6490000      0.0077192
     11.6500000      0.0077195
     11.6510000      0.0077395
     11.6520000      0.0077270
     11.6530000      0.0077418
     11.6540000      0.0077296
     11.6550000      0.0077262
     11.6560000      0.0077343
     11.6570000      0.0077488
     11.6580000      0.0077289
     11.6590000      0.0077412
     11.6600000      0.0077280
     11.6610000      0.0077515
     11.6620000      0.0077413
     11.6630000      0.0077359
     11.6640000      0.0077497
     11.6650000      0.0077220
     11.6660000      0.0077332
     11.6670000      0.0077272
     11.6680000      0.0077364
     11.6690000      0.0077450
     11.6700000      0.0077490
     11.6710000      0.0077410
     11.6720000      0.0077426
     11.6730000      0.0077350
     11.6740000      0.0077528
     11.6750000      0.0077373
     11.6760000      0.0077353
     11.6770000      0.0077670
     11.6780000      0.0077549
     11.6790000      0.0077438
     11.6800000      0.0077495
     11.6810000      0.0077443
     11.6820000      0.0077677
     11.6830000      0.0077444
     11.6840000      0.0077660
     11.6850000      0.0077562
     11.6860000      0.0077649
     11.6870000      0.0077520
     11.6880000      0.0077541
     11.6890000      0.0077707
     11.6900000      0.0077537
     11.6910000      0.0077468
     11.6920000      0.0077623
     11.6930000      0.0077471
     11.6940000      0.0077535
     11.6950000      0.0077649
     11.6960000      0.0077543
     11.6970000      0.0077573
     11.6980000      0.0077493
     11.6990000      0.0077619
     11.7000000      0.0077597
     11.7010000      0.0077532
     11.7020000      0.0077605
     11.7030000      0.0077516
     11.7040000      0.0077698
     11.7050000      0.0077569
     11.7060000      0.0077732
     11.7070000      0.0077648
     11.7080000      0.0077710
     11.7090000      0.0077676
     11.7100000      0.0077766
     11.7110000      0.0077741
     11.7120000      0.0077613
     11.7130000      0.0077726
     11.7140000      0.0077669
     11.7150000      0.0077700
     11.7160000      0.0077648
     11.7170000      0.0077665
     11.7180000      0.0077756
     11.7190000      0.0077640
     11.7200000      0.0077519
     11.7210000      0.0077703
     11.7220000      0.0077670
     11.7230000      0.0077556
     11.7240000      0.0077813
     11.7250000      0.0077777
     11.7260000      0.0077818
     11.7270000      0.0077810
     11.7280000      0.0077851
     11.7290000      0.0077908
     11.7300000      0.0077786
     11.7310000      0.0077577
     11.7320000      0.0077817
     11.7330000      0.0077640
     11.7340000      0.0077825
     11.7350000      0.0077840
     11.7360000      0.0077986
     11.7370000      0.0077753
     11.7380000      0.0077901
     11.7390000      0.0077543
     11.7400000      0.0077822
     11.7410000      0.0077844
     11.7420000      0.0077716
     11.7430000      0.0077869
     11.7440000      0.0077654
     11.7450000      0.0077703
     11.7460000      0.0077711
     11.7470000      0.0077739
     11.7480000      0.0077755
     11.7490000      0.0077727
     11.7500000      0.0077719
     11.7510000      0.0077663
     11.7520000      0.0077813
     11.7530000      0.0077818
     11.7540000      0.0077913
     11.7550000      0.0077702
     11.7560000      0.0077817
     11.7570000      0.0077541
     11.7580000      0.0077656
     11.7590000      0.0077845
     11.7600000      0.0077692
     11.7610000      0.0077731
     11.7620000      0.0077811
     11.7630000      0.0077685
     11.7640000      0.0077721
     11.7650000      0.0077838
     11.7660000      0.0077698
     11.7670000      0.0077867
     11.7680000      0.0077791
     11.7690000      0.0077705
     11.7700000      0.0077752
     11.7710000      0.0077946
     11.7720000      0.0077930
     11.7730000      0.0077901
     11.7740000      0.0077862
     11.7750000      0.0077826
     11.7760000      0.0077951
     11.7770000      0.0077853
     11.7780000      0.0077898
     11.7790000      0.0077711
     11.7800000      0.0077754
     11.7810000      0.0077890
     11.7820000      0.0077898
     11.7830000      0.0077768
     11.7840000      0.0077963
     11.7850000      0.0077773
     11.7860000      0.0077811
     11.7870000      0.0077802
     11.7880000      0.0077842
     11.7890000      0.0077852
     11.7900000      0.0077870
     11.7910000      0.0077918
     11.7920000      0.0077914
     11.7930000      0.0077927
     11.7940000      0.0077923
     11.7950000      0.0077924
     11.7960000      0.0077877
     11.7970000      0.0077821
     11.7980000      0.0077803
     11.7990000      0.0077785
     11.8000000      0.0077922
     11.8010000      0.0077860
     11.8020000      0.0077851
     11.8030000      0.0077873
     11.8040000      0.0077911
     11.8050000      0.0077966
     11.8060000      0.0077898
     11.8070000      0.0078050
     11.8080000      0.0078031
     11.8090000      0.0078029
     11.8100000      0.0077835
     11.8110000      0.0078018
     11.8120000      0.0078055
     11.8130000      0.0077915
     11.8140000      0.0077969
     11.8150000      0.0078081
     11.8160000      0.0078174
     11.8170000      0.0077957
     11.8180000      0.0078047
     11.8190000      0.0078042
     11.8200000      0.0078038
     11.8210000      0.0078087
     11.8220000      0.0078013
     11.8230000      0.0078220
     11.8240000      0.0078142
     11.8250000      0.0077981
     11.8260000      0.0078123
     11.8270000      0.0078134
     11.8280000      0.0078214
     11.8290000      0.0078188
     11.8300000      0.0078151
     11.8310000      0.0078082
     11.8320000      0.0078149
     11.8330000      0.0078182
     11.8340000      0.0078192
     11.8350000      0.0078170
     11.8360000      0.0078236
     11.8370000      0.0078183
     11.8380000      0.0078130
     11.8390000      0.0078056
     11.8400000      0.0078204
     11.8410000      0.0078056
     11.8420000      0.0078129
     11.8430000      0.0078049
     11.8440000      0.0078158
     11.8450000      0.0078173
     11.8460000      0.0078278
     11.8470000      0.0078112
     11.8480000      0.0078100
     11.8490000      0.0078078
     11.8500000      0.0078014
     11.8510000      0.0078041
     11.8520000      0.0078171
     11.8530000      0.0078018
     11.8540000      0.0078126
     11.8550000      0.0078225
     11.8560000      0.0078127
     11.8570000      0.0078184
     11.8580000      0.0078173
     11.8590000      0.0078139
     11.8600000      0.0078193
     11.8610000      0.0078117
     11.8620000      0.0078288
     11.8630000      0.0078112
     11.8640000      0.0078193
     11.8650000      0.0078364
     11.8660000      0.0078168
     11.8670000      0.0078284
     11.8680000      0.0078252
     11.8690000      0.0078159
     11.8700000      0.0078278
     11.8710000      0.0078173
     11.8720000      0.0078328
     11.8730000      0.0078326
     11.8740000      0.0078253
     11.8750000      0.0078236
     11.8760000      0.0078248
     11.8770000      0.0078356
     11.8780000      0.0078253
     11.8790000      0.0078269
     11.8800000      0.0078245
     11.8810000      0.0078423
     11.8820000      0.0078306
     11.8830000      0.0078302
     11.8840000      0.0078227
     11.8850000      0.0078230
     11.8860000      0.0078340
     11.8870000      0.0078248
     11.8880000      0.0078415
     11.8890000      0.0078290
     11.8900000      0.0078336
     11.8910000      0.0078467
     11.8920000      0.0078285
     11.8930000      0.0078396
     11.8940000      0.0078403
     11.8950000      0.0078425
     11.8960000      0.0078229
     11.8970000      0.0078374
     11.8980000      0.0078312
     11.8990000      0.0078349
     11.9000000      0.0078513
     11.9010000      0.0078444
     11.9020000      0.0078381
     11.9030000      0.0078583
     11.9040000      0.0078489
     11.9050000      0.0078622
     11.9060000      0.0078385
     11.9070000      0.0078560
     11.9080000      0.0078389
     11.9090000      0.0078451
     11.9100000      0.0078419
     11.9110000      0.0078367
     11.9120000      0.0078463
     11.9130000      0.0078506
     11.9140000      0.0078494
     11.9150000      0.0078603
     11.9160000      0.0078462
     11.9170000      0.0078438
     11.9180000      0.0078480
     11.9190000      0.0078486
     11.9200000      0.0078488
     11.9210000      0.0078682
     11.9220000      0.0078513
     11.9230000      0.0078601
     11.9240000      0.0078341
     11.9250000      0.0078459
     11.9260000      0.0078520
     11.9270000      0.0078538
     11.9280000      0.0078535
     11.9290000      0.0078504
     11.9300000      0.0078430
     11.9310000      0.0078320
     11.9320000      0.0078455
     11.9330000      0.0078393
     11.9340000      0.0078382
     11.9350000      0.0078509
     11.9360000      0.0078495
     11.9370000      0.0078320
     11.9380000      0.0078467
     11.9390000      0.0078385
     11.9400000      0.0078368
     11.9410000      0.0078311
     11.9420000      0.0078477
     11.9430000      0.0078316
     11.9440000      0.0078309
     11.9450000      0.0078326
     11.9460000      0.0078585
     11.9470000      0.0078363
     11.9480000      0.0078624
     11.9490000      0.0078465
     11.9500000      0.0078586
     11.9510000      0.0078345
     11.9520000      0.0078589
     11.9530000      0.0078629
     11.9540000      0.0078563
     11.9550000      0.0078694
     11.9560000      0.0078651
     11.9570000      0.0078515
     11.9580000      0.0078623
     11.9590000      0.0078671
     11.9600000      0.0078685
     11.9610000      0.0078682
     11.9620000      0.0078636
     11.9630000      0.0078605
     11.9640000      0.0078676
     11.9650000      0.0078708
     11.9660000      0.0078718
     11.9670000      0.0078606
     11.9680000      0.0078573
     11.9690000      0.0078658
     11.9700000      0.0078522
     11.9710000      0.0078591
     11.9720000      0.0078594
     11.9730000      0.0078589
     11.9740000      0.0078560
     11.9750000      0.0078583
     11.9760000      0.0078663
     11.9770000      0.0078663
     11.9780000      0.0078693
     11.9790000      0.0078639
     11.9800000      0.0078648
     11.9810000      0.0078623
     11.9820000      0.0078633
     11.9830000      0.0078569
     11.9840000      0.0078564
     11.9850000      0.0078593
     11.9860000      0.0078566
     11.9870000      0.0078560
     11.9880000      0.0078586
     11.9890000      0.0078451
     11.9900000      0.0078574
     11.9910000      0.0078524
     11.9920000      0.0078598
     11.9930000      0.0078422
     11.9940000      0.0078604
     11.9950000      0.0078555
     11.9960000      0.0078545
     11.9970000      0.0078614
     11.9980000      0.0078607
     11.9990000      0.0078722
     12.0000000      0.0078590
     12.0010000      0.0078702
     12.0020000      0.0078642
     12.0030000      0.0078787
     12.0040000      0.0078702
     12.0050000      0.0078701
     12.0060000      0.0078729
     12.0070000      0.0078728
     12.0080000      0.0078807
     12.0090000      0.0078669
     12.0100000      0.0078767
     12.0110000      0.0078672
     12.0120000      0.0078922
     12.0130000      0.0078720
     12.0140000      0.0078801
     12.0150000      0.0078764
     12.0160000      0.0078765
     12.0170000      0.0078842
     12.0180000      0.0078829
     12.0190000      0.0078802
     12.0200000      0.0078799
     12.0210000      0.0078915
     12.0220000      0.0078688
     12.0230000      0.0078740
     12.0240000      0.0078919
     12.0250000      0.0078694
     12.0260000      0.0078715
     12.0270000      0.0078724
     12.0280000      0.0078779
     12.0290000      0.0078752
     12.0300000      0.0078784
     12.0310000      0.0078704
     12.0320000      0.0078741
     12.0330000      0.0078892
     12.0340000      0.0078724
     12.0350000      0.0078937
     12.0360000      0.0078789
     12.0370000      0.0078571
     12.0380000      0.0078664
     12.0390000      0.0078785
     12.0400000      0.0078772
     12.0410000      0.0078719
     12.0420000      0.0078895
     12.0430000      0.0078793
     12.0440000      0.0078814
     12.0450000      0.0078625
     12.0460000      0.0078809
     12.0470000      0.0078794
     12.0480000      0.0078910
     12.0490000      0.0078798
     12.0500000      0.0078892
     12.0510000      0.0078790
     12.0520000      0.0078843
     12.0530000      0.0078977
     12.0540000      0.0078793
     12.0550000      0.0078810
     12.0560000      0.0078862
     12.0570000      0.0078891
     12.0580000      0.0078761
     12.0590000      0.0078819
     12.0600000      0.0078883
     12.0610000      0.0078884
     12.0620000      0.0078920
     12.0630000      0.0078955
     12.0640000      0.0078955
     12.0650000      0.0078915
     12.0660000      0.0078918
     12.0670000      0.0078754
     12.0680000      0.0078910
     12.0690000      0.0079043
     12.0700000      0.0078935
     12.0710000      0.0079148
     12.0720000      0.0078931
     12.0730000      0.0078938
     12.0740000      0.0079090
     12.0750000      0.0078819
     12.0760000      0.0078926
     12.0770000      0.0078878
     12.0780000      0.0078980
     12.0790000      0.0079020
     12.0800000      0.0079079
     12.0810000      0.0078920
     12.0820000      0.0079054
     12.0830000      0.0078992
     12.0840000      0.0078912
     12.0850000      0.0078935
     12.0860000      0.0078925
     12.0870000      0.0078941
     12.0880000      0.0078980
     12.0890000      0.0078831
     12.0900000      0.0079001
     12.0910000      0.0078899
     12.0920000      0.0078888
     12.0930000      0.0079045
     12.0940000      0.0079024
     12.0950000      0.0078916
     12.0960000      0.0079124
     12.0970000      0.0078898
     12.0980000      0.0079026
     12.0990000      0.0078888
     12.1000000      0.0079014
     12.1010000      0.0079057
     12.1020000      0.0078943
     12.1030000      0.0078977
     12.1040000      0.0078882
     12.1050000      0.0078879
     12.1060000      0.0079047
     12.1070000      0.0079015
     12.1080000      0.0078835
     12.1090000      0.0079073
     12.1100000      0.0078909
     12.1110000      0.0078897
     12.1120000      0.0078934
     12.1130000      0.0078736
     12.1140000      0.0078893
     12.1150000      0.0078838
     12.1160000      0.0078935
     12.1170000      0.0078911
     12.1180000      0.0079038
     12.1190000      0.0079015
     12.1200000      0.0078867
     12.1210000      0.0079031
     12.1220000      0.0078962
     12.1230000      0.0078832
     12.1240000      0.0079012
     12.1250000      0.0079004
     12.1260000      0.0078974
     12.1270000      0.0078778
     12.1280000      0.0078856
     12.1290000      0.0078959
     12.1300000      0.0078784
     12.1310000      0.0078900
     12.1320000      0.0078993
     12.1330000      0.0079011
     12.1340000      0.0078975
     12.1350000      0.0078968
     12.1360000      0.0079034
     12.1370000      0.0078842
     12.1380000      0.0079057
     12.1390000      0.0078986
     12.1400000      0.0079007
     12.1410000      0.0078960
     12.1420000      0.0079045
     12.1430000      0.0078981
     12.1440000      0.0078818
     12.1450000      0.0078924
     12.1460000      0.0078931
     12.1470000      0.0079021
     12.1480000      0.0079096
     12.1490000      0.0078975
     12.1500000      0.0078969
     12.1510000      0.0079066
     12.1520000      0.0079076
     12.1530000      0.0078866
     12.1540000      0.0079037
     12.1550000      0.0078998
     12.1560000      0.0079083
     12.1570000      0.0078792
     12.1580000      0.0079036
     12.1590000      0.0078960
     12.1600000      0.0078840
     12.1610000      0.0079050
     12.1620000      0.0079057
     12.1630000      0.0078878
     12.1640000      0.0079094
     12.1650000      0.0078954
     12.1660000      0.0079098
     12.1670000      0.0078943
     12.1680000      0.0079007
     12.1690000      0.0078925
     12.1700000      0.0079068
     12.1710000      0.0079013
     12.1720000      0.0078985
     12.1730000      0.0079132
     12.1740000      0.0078988
     12.1750000      0.0079144
     12.1760000      0.0079032
     12.1770000      0.0079081
     12.1780000      0.0079087
     12.1790000      0.0079084
     12.1800000      0.0079055
     12.1810000      0.0079046
     12.1820000      0.0079061
     12.1830000      0.0079092
     12.1840000      0.0079137
     12.1850000      0.0079064
     12.1860000      0.0079097
     12.1870000      0.0079164
     12.1880000      0.0079062
     12.1890000      0.0079081
     12.1900000      0.0079049
     12.1910000      0.0079160
     12.1920000      0.0079155
     12.1930000      0.0079183
     12.1940000      0.0079204
     12.1950000      0.0079206
     12.1960000      0.0079270
     12.1970000      0.0079027
     12.1980000      0.0079266
     12.1990000      0.0079312
     12.2000000      0.0079307
     12.2010000      0.0079319
     12.2020000      0.0079258
     12.2030000      0.0079337
     12.2040000      0.0079424
     12.2050000      0.0079404
     12.2060000      0.0079367
     12.2070000      0.0079411
     12.2080000      0.0079221
     12.2090000      0.0079419
     12.2100000      0.0079206
     12.2110000      0.0079196
     12.2120000      0.0079305
     12.2130000      0.0079513
     12.2140000      0.0079435
     12.2150000      0.0079286
     12.2160000      0.0079281
     12.2170000      0.0079319
     12.2180000      0.0079399
     12.2190000      0.0079403
     12.2200000      0.0079363
     12.2210000      0.0079335
     12.2220000      0.0079368
     12.2230000      0.0079286
     12.2240000      0.0079338
     12.2250000      0.0079413
     12.2260000      0.0079430
     12.2270000      0.0079281
     12.2280000      0.0079391
     12.2290000      0.0079335
     12.2300000      0.0079398
     12.2310000      0.0079426
     12.2320000      0.0079418
     12.2330000      0.0079561
     12.2340000      0.0079444
     12.2350000      0.0079419
     12.2360000      0.0079350
     12.2370000      0.0079470
     12.2380000      0.0079381
     12.2390000      0.0079474
     12.2400000      0.0079376
     12.2410000      0.0079362
     12.2420000      0.0079311
     12.2430000      0.0079512
     12.2440000      0.0079470
     12.2450000      0.0079341
     12.2460000      0.0079471
     12.2470000      0.0079386
     12.2480000      0.0079532
     12.2490000      0.0079390
     12.2500000      0.0079449
     12.2510000      0.0079574
     12.2520000      0.0079356
     12.2530000      0.0079485
     12.2540000      0.0079363
     12.2550000      0.0079430
     12.2560000      0.0079555
     12.2570000      0.0079365
     12.2580000      0.0079420
     12.2590000      0.0079508
     12.2600000      0.0079458
     12.2610000      0.0079555
     12.2620000      0.0079456
     12.2630000      0.0079540
     12.2640000      0.0079447
     12.2650000      0.0079386
     12.2660000      0.0079369
     12.2670000      0.0079585
     12.2680000      0.0079488
     12.2690000      0.0079471
     12.2700000      0.0079429
     12.2710000      0.0079466
     12.2720000      0.0079501
     12.2730000      0.0079457
     12.2740000      0.0079427
     12.2750000      0.0079443
     12.2760000      0.0079622
     12.2770000      0.0079488
     12.2780000      0.0079702
     12.2790000      0.0079623
     12.2800000      0.0079692
     12.2810000      0.0079617
     12.2820000      0.0079664
     12.2830000      0.0079450
     12.2840000      0.0079729
     12.2850000      0.0079529
     12.2860000      0.0079582
     12.2870000      0.0079770
     12.2880000      0.0079787
     12.2890000      0.0079715
     12.2900000      0.0079616
     12.2910000      0.0079727
     12.2920000      0.0079663
     12.2930000      0.0079582
     12.2940000      0.0079832
     12.2950000      0.0079621
     12.2960000      0.0079621
     12.2970000      0.0079692
     12.2980000      0.0079705
     12.2990000      0.0079803
     12.3000000      0.0079775
     12.3010000      0.0079773
     12.3020000      0.0079741
     12.3030000      0.0079591
     12.3040000      0.0079686
     12.3050000      0.0079672
     12.3060000      0.0079762
     12.3070000      0.0079639
     12.3080000      0.0079621
     12.3090000      0.0079718
     12.3100000      0.0079569
     12.3110000      0.0079803
     12.3120000      0.0079606
     12.3130000      0.0079579
     12.3140000      0.0079590
     12.3150000      0.0079669
     12.3160000      0.0079598
     12.3170000      0.0079643
     12.3180000      0.0079689
     12.3190000      0.0079605
     12.3200000      0.0079652
     12.3210000      0.0079639
     12.3220000      0.0079573
     12.3230000      0.0079587
     12.3240000      0.0079585
     12.3250000      0.0079450
     12.3260000      0.0079547
     12.3270000      0.0079561
     12.3280000      0.0079568
     12.3290000      0.0079537
     12.3300000      0.0079621
     12.3310000      0.0079773
     12.3320000      0.0079647
     12.3330000      0.0079638
     12.3340000      0.0079699
     12.3350000      0.0079767
     12.3360000      0.0079687
     12.3370000      0.0079706
     12.3380000      0.0079712
     12.3390000      0.0079770
     12.3400000      0.0079662
     12.3410000      0.0079788
     12.3420000      0.0079666
     12.3430000      0.0079722
     12.3440000      0.0079688
     12.3450000      0.0079773
     12.3460000      0.0079763
     12.3470000      0.0079621
     12.3480000      0.0079683
     12.3490000      0.0079689
     12.3500000      0.0079753
     12.3510000      0.0079638
     12.3520000      0.0079773
     12.3530000      0.0079730
     12.3540000      0.0079777
     12.3550000      0.0079520
     12.3560000      0.0079599
     12.3570000      0.0079656
     12.3580000      0.0079595
     12.3590000      0.0079674
     12.3600000      0.0079760
     12.3610000      0.0079643
     12.3620000      0.0079676
     12.3630000      0.0079597
     12.3640000      0.0079653
     12.3650000      0.0079747
     12.3660000      0.0079547
     12.3670000      0.0079617
     12.3680000      0.0079610
     12.3690000      0.0079663
     12.3700000      0.0079479
     12.3710000      0.0079617
     12.3720000      0.0079689
     12.3730000      0.0079602
     12.3740000      0.0079565
     12.3750000      0.0079662
     12.3760000      0.0079760
     12.3770000      0.0079596
     12.3780000      0.0079771
     12.3790000      0.0079665
     12.3800000      0.0079666
     12.3810000      0.0079857
     12.3820000      0.0079792
     12.3830000      0.0079708
     12.3840000      0.0079683
     12.3850000      0.0079837
     12.3860000      0.0079633
     12.3870000      0.0079777
     12.3880000      0.0079738
     12.3890000      0.0079690
     12.3900000      0.0079720
     12.3910000      0.0079674
     12.3920000      0.0079710
     12.3930000      0.0079858
     12.3940000      0.0079841
     12.3950000      0.0079830
     12.3960000      0.0080017
     12.3970000      0.0079803
     12.3980000      0.0079928
     12.3990000      0.0079723
     12.4000000      0.0079865
     12.4010000      0.0079822
     12.4020000      0.0079754
     12.4030000      0.0079890
     12.4040000      0.0079957
     12.4050000      0.0079926
     12.4060000      0.0080010
     12.4070000      0.0079854
     12.4080000      0.0079949
     12.4090000      0.0079970
     12.4100000      0.0079854
     12.4110000      0.0080002
     12.4120000      0.0079934
     12.4130000      0.0079973
     12.4140000      0.0080070
     12.4150000      0.0080051
     12.4160000      0.0080017
     12.4170000      0.0080019
     12.4180000      0.0080114
     12.4190000      0.0080039
     12.4200000      0.0080093
     12.4210000      0.0080055
     12.4220000      0.0079893
     12.4230000      0.0079958
     12.4240000      0.0080150
     12.4250000      0.0079932
     12.4260000      0.0079982
     12.4270000      0.0080006
     12.4280000      0.0080186
     12.4290000      0.0079932
     12.4300000      0.0080001
     12.4310000      0.0079978
     12.4320000      0.0080179
     12.4330000      0.0080150
     12.4340000      0.0080125
     12.4350000      0.0079925
     12.4360000      0.0080106
     12.4370000      0.0080205
     12.4380000      0.0080171
     12.4390000      0.0080221
     12.4400000      0.0080119
     12.4410000      0.0080231
     12.4420000      0.0080027
     12.4430000      0.0079866
     12.4440000      0.0080159
     12.4450000      0.0080243
     12.4460000      0.0080015
     12.4470000      0.0080240
     12.4480000      0.0080287
     12.4490000      0.0080277
     12.4500000      0.0080151
     12.4510000      0.0080275
     12.4520000      0.0080172
     12.4530000      0.0080165
     12.4540000      0.0080158
     12.4550000      0.0080248
     12.4560000      0.0080070
     12.4570000      0.0080341
     12.4580000      0.0080235
     12.4590000      0.0080361
     12.4600000      0.0080116
     12.4610000      0.0080270
     12.4620000      0.0080187
     12.4630000      0.0080242
     12.4640000      0.0080116
     12.4650000      0.0080288
     12.4660000      0.0080242
     12.4670000      0.0080224
     12.4680000      0.0080145
     12.4690000      0.0080360
     12.4700000      0.0080202
     12.4710000      0.0080141
     12.4720000      0.0080293
     12.4730000      0.0080262
     12.4740000      0.0080411
     12.4750000      0.0080335
     12.4760000      0.0080326
     12.4770000      0.0080313
     12.4780000      0.0080468
     12.4790000      0.0080388
     12.4800000      0.0080395
     12.4810000      0.0080367
     12.4820000      0.0080283
     12.4830000      0.0080496
     12.4840000      0.0080368
     12.4850000      0.0080345
     12.4860000      0.0080513
     12.4870000      0.0080456
     12.4880000      0.0080340
     12.4890000      0.0080344
     12.4900000      0.0080303
     12.4910000      0.0080465
     12.4920000      0.0080365
     12.4930000      0.0080321
     12.4940000      0.0080403
     12.4950000      0.0080437
     12.4960000      0.0080443
     12.4970000      0.0080539
     12.4980000      0.0080572
     12.4990000      0.0080401
     12.5000000      0.0080454
     12.5010000      0.0080525
     12.5020000      0.0080474
     12.5030000      0.0080543
     12.5040000      0.0080641
     12.5050000      0.0080435
     12.5060000      0.0080329
     12.5070000      0.0080585
     12.5080000      0.0080472
     12.5090000      0.0080571
     12.5100000      0.0080409
     12.5110000      0.0080581
     12.5120000      0.0080375
     12.5130000      0.0080506
     12.5140000      0.0080596
     12.5150000      0.0080583
     12.5160000      0.0080549
     12.5170000      0.0080442
     12.5180000      0.0080472
     12.5190000      0.0080612
     12.5200000      0.0080651
     12.5210000      0.0080620
     12.5220000      0.0080747
     12.5230000      0.0080617
     12.5240000      0.0080600
     12.5250000      0.0080646
     12.5260000      0.0080677
     12.5270000      0.0080613
     12.5280000      0.0080732
     12.5290000      0.0080722
     12.5300000      0.0080639
     12.5310000      0.0080919
     12.5320000      0.0080831
     12.5330000      0.0080694
     12.5340000      0.0080738
     12.5350000      0.0080759
     12.5360000      0.0080750
     12.5370000      0.0080775
     12.5380000      0.0080644
     12.5390000      0.0080842
     12.5400000      0.0080805
     12.5410000      0.0080853
     12.5420000      0.0080831
     12.5430000      0.0080809
     12.5440000      0.0080757
     12.5450000      0.0080732
     12.5460000      0.0080773
     12.5470000      0.0080792
     12.5480000      0.0080835
     12.5490000      0.0080725
     12.5500000      0.0080790
     12.5510000      0.0080755
     12.5520000      0.0080733
     12.5530000      0.0080774
     12.5540000      0.0080771
     12.5550000      0.0080731
     12.5560000      0.0080739
     12.5570000      0.0080682
     12.5580000      0.0080736
     12.5590000      0.0080765
     12.5600000      0.0080816
     12.5610000      0.0080778
     12.5620000      0.0080691
     12.5630000      0.0080760
     12.5640000      0.0080655
     12.5650000      0.0080853
     12.5660000      0.0080695
     12.5670000      0.0080831
     12.5680000      0.0080706
     12.5690000      0.0080810
     12.5700000      0.0080853
     12.5710000      0.0080652
     12.5720000      0.0080749
     12.5730000      0.0080772
     12.5740000      0.0080779
     12.5750000      0.0080750
     12.5760000      0.0080890
     12.5770000      0.0080863
     12.5780000      0.0080758
     12.5790000      0.0080711
     12.5800000      0.0080869
     12.5810000      0.0080783
     12.5820000      0.0080772
     12.5830000      0.0080693
     12.5840000      0.0080807
     12.5850000      0.0080781
     12.5860000      0.0080823
     12.5870000      0.0080854
     12.5880000      0.0080829
     12.5890000      0.0080819
     12.5900000      0.0080840
     12.5910000      0.0080775
     12.5920000      0.0080843
     12.5930000      0.0080813
     12.5940000      0.0080860
     12.5950000      0.0080826
     12.5960000      0.0080859
     12.5970000      0.0080973
     12.5980000      0.0080831
     12.5990000      0.0080735
     12.6000000      0.0080856
     12.6010000      0.0080794
     12.6020000      0.0081002
     12.6030000      0.0081090
     12.6040000      0.0080954
     12.6050000      0.0080961
     12.6060000      0.0081067
     12.6070000      0.0081141
     12.6080000      0.0081060
     12.6090000      0.0080968
     12.6100000      0.0080902
     12.6110000      0.0080992
     12.6120000      0.0080847
     12.6130000      0.0080969
     12.6140000      0.0080859
     12.6150000      0.0081112
     12.6160000      0.0081042
     12.6170000      0.0080864
     12.6180000      0.0080899
     12.6190000      0.0080894
     12.6200000      0.0080934
     12.6210000      0.0080780
     12.6220000      0.0080908
     12.6230000      0.0080873
     12.6240000      0.0080795
     12.6250000      0.0081051
     12.6260000      0.0080997
     12.6270000      0.0080832
     12.6280000      0.0080915
     12.6290000      0.0080903
     12.6300000      0.0080824
     12.6310000      0.0080836
     12.6320000      0.0080961
     12.6330000      0.0080904
     12.6340000      0.0080722
     12.6350000      0.0081039
     12.6360000      0.0080973
     12.6370000      0.0081037
     12.6380000      0.0080795
     12.6390000      0.0080892
     12.6400000      0.0080968
     12.6410000      0.0080915
     12.6420000      0.0080786
     12.6430000      0.0080901
     12.6440000      0.0080693
     12.6450000      0.0080773
     12.6460000      0.0080881
     12.6470000      0.0080847
     12.6480000      0.0080992
     12.6490000      0.0080801
     12.6500000      0.0080830
     12.6510000      0.0080864
     12.6520000      0.0080872
     12.6530000      0.0080940
     12.6540000      0.0080753
     12.6550000      0.0080875
     12.6560000      0.0080815
     12.6570000      0.0080794
     12.6580000      0.0080909
     12.6590000      0.0080912
     12.6600000      0.0080871
     12.6610000      0.0080915
     12.6620000      0.0080802
     12.6630000      0.0080920
     12.6640000      0.0080847
     12.6650000      0.0080941
     12.6660000      0.0080882
     12.6670000      0.0080856
     12.6680000      0.0080788
     12.6690000      0.0080924
     12.6700000      0.0080848
     12.6710000      0.0081050
     12.6720000      0.0080758
     12.6730000      0.0080859
     12.6740000      0.0080899
     12.6750000      0.0080962
     12.6760000      0.0080971
     12.6770000      0.0080958
     12.6780000      0.0080958
     12.6790000      0.0080978
     12.6800000      0.0080873
     12.6810000      0.0080998
     12.6820000      0.0080996
     12.6830000      0.0080885
     12.6840000      0.0080920
     12.6850000      0.0080888
     12.6860000      0.0080982
     12.6870000      0.0080858
     12.6880000      0.0080765
     12.6890000      0.0080906
     12.6900000      0.0080997
     12.6910000      0.0080849
     12.6920000      0.0080695
     12.6930000      0.0080925
     12.6940000      0.0080889
     12.6950000      0.0080899
     12.6960000      0.0080888
     12.6970000      0.0080780
     12.6980000      0.0080877
     12.6990000      0.0081037
     12.7000000      0.0080951
     12.7010000      0.0081012
     12.7020000      0.0081031
     12.7030000      0.0080942
     12.7040000      0.0081065
     12.7050000      0.0081132
     12.7060000      0.0081198
     12.7070000      0.0081102
     12.7080000      0.0081124
     12.7090000      0.0081101
     12.7100000      0.0081201
     12.7110000      0.0081265
     12.7120000      0.0081142
     12.7130000      0.0081141
     12.7140000      0.0081041
     12.7150000      0.0081235
     12.7160000      0.0081231
     12.7170000      0.0081125
     12.7180000      0.0081070
     12.7190000      0.0081316
     12.7200000      0.0081172
     12.7210000      0.0081177
     12.7220000      0.0081291
     12.7230000      0.0081314
     12.7240000      0.0081159
     12.7250000      0.0081221
     12.7260000      0.0081320
     12.7270000      0.0081243
     12.7280000      0.0081176
     12.7290000      0.0081298
     12.7300000      0.0081154
     12.7310000      0.0081228
     12.7320000      0.0081220
     12.7330000      0.0081271
     12.7340000      0.0081297
     12.7350000      0.0081307
     12.7360000      0.0081230
     12.7370000      0.0081231
     12.7380000      0.0081274
     12.7390000      0.0081377
     12.7400000      0.0081289
     12.7410000      0.0081314
     12.7420000      0.0081216
     12.7430000      0.0081303
     12.7440000      0.0081300
     12.7450000      0.0081205
     12.7460000      0.0081225
     12.7470000      0.0081241
     12.7480000      0.0081214
     12.7490000      0.0081280
     12.7500000      0.0081315
     12.7510000      0.0081158
     12.7520000      0.0081248
     12.7530000      0.0081213
     12.7540000      0.0081165
     12.7550000      0.0081233
     12.7560000      0.0081119
     12.7570000      0.0081213
     12.7580000      0.0081272
     12.7590000      0.0081184
     12.7600000      0.0081253
     12.7610000      0.0081166
     12.7620000      0.0081248
     12.7630000      0.0081307
     12.7640000      0.0081315
     12.7650000      0.0081132
     12.7660000      0.0081316
     12.7670000      0.0081160
     12.7680000      0.0081308
     12.7690000      0.0081124
     12.7700000      0.0081323
     12.7710000      0.0081194
     12.7720000      0.0081240
     12.7730000      0.0081185
     12.7740000      0.0081230
     12.7750000      0.0081277
     12.7760000      0.0081084
     12.7770000      0.0081303
     12.7780000      0.0081150
     12.7790000      0.0081234
     12.7800000      0.0081297
     12.7810000      0.0081177
     12.7820000      0.0081324
     12.7830000      0.0081251
     12.7840000      0.0081130
     12.7850000      0.0081367
     12.7860000      0.0081193
     12.7870000      0.0081266
     12.7880000      0.0081285
     12.7890000      0.0081295
     12.7900000      0.0081159
     12.7910000      0.0081212
     12.7920000      0.0081177
     12.7930000      0.0081247
     12.7940000      0.0081175
     12.7950000      0.0081201
     12.7960000      0.0081216
     12.7970000      0.0081004
     12.7980000      0.0081200
     12.7990000      0.0081287
     12.8000000      0.0081237
     12.8010000      0.0081140
     12.8020000      0.0081248
     12.8030000      0.0081271
     12.8040000      0.0081199
     12.8050000      0.0081185
     12.8060000      0.0081199
     12.8070000      0.0081267
     12.8080000      0.0081244
     12.8090000      0.0081180
     12.8100000      0.0081174
     12.8110000      0.0081078
     12.8120000      0.0081074
     12.8130000      0.0081261
     12.8140000      0.0081125
     12.8150000      0.0081236
     12.8160000      0.0081300
     12.8170000      0.0081026
     12.8180000      0.0081448
     12.8190000      0.0081244
     12.8200000      0.0081261
     12.8210000      0.0081104
     12.8220000      0.0081319
     12.8230000      0.0081238
     12.8240000      0.0081221
     12.8250000      0.0081292
     12.8260000      0.0081195
     12.8270000      0.0081243
     12.8280000      0.0081122
     12.8290000      0.0081032
     12.8300000      0.0081294
     12.8310000      0.0081005
     12.8320000      0.0081266
     12.8330000      0.0081219
     12.8340000      0.0081273
     12.8350000      0.0081138
     12.8360000      0.0081319
     12.8370000      0.0081270
     12.8380000      0.0081361
     12.8390000      0.0081241
     12.8400000      0.0081400
     12.8410000      0.0081142
     12.8420000      0.0081428
     12.8430000      0.0081427
     12.8440000      0.0081391
     12.8450000      0.0081329
     12.8460000      0.0081379
     12.8470000      0.0081368
     12.8480000      0.0081379
     12.8490000      0.0081310
     12.8500000      0.0081290
     12.8510000      0.0081322
     12.8520000      0.0081441
     12.8530000      0.0081177
     12.8540000      0.0081212
     12.8550000      0.0081337
     12.8560000      0.0081457
     12.8570000      0.0081198
     12.8580000      0.0081419
     12.8590000      0.0081442
     12.8600000      0.0081356
     12.8610000      0.0081426
     12.8620000      0.0081503
     12.8630000      0.0081387
     12.8640000      0.0081470
     12.8650000      0.0081485
     12.8660000      0.0081550
     12.8670000      0.0081501
     12.8680000      0.0081497
     12.8690000      0.0081602
     12.8700000      0.0081549
     12.8710000      0.0081536
     12.8720000      0.0081576
     12.8730000      0.0081510
     12.8740000      0.0081605
     12.8750000      0.0081428
     12.8760000      0.0081517
     12.8770000      0.0081595
     12.8780000      0.0081257
     12.8790000      0.0081575
     12.8800000      0.0081530
     12.8810000      0.0081463
     12.8820000      0.0081445
     12.8830000      0.0081703
     12.8840000      0.0081444
     12.8850000      0.0081735
     12.8860000      0.0081638
     12.8870000      0.0081660
     12.8880000      0.0081520
     12.8890000      0.0081508
     12.8900000      0.0081496
     12.8910000      0.0081584
     12.8920000      0.0081678
     12.8930000      0.0081552
     12.8940000      0.0081589
     12.8950000      0.0081615
     12.8960000      0.0081757
     12.8970000      0.0081549
     12.8980000      0.0081763
     12.8990000      0.0081756
     12.9000000      0.0081712
     12.9010000      0.0081699
     12.9020000      0.0081463
     12.9030000      0.0081600
     12.9040000      0.0081599
     12.9050000      0.0081702
     12.9060000      0.0081636
     12.9070000      0.0081613
     12.9080000      0.0081541
     12.9090000      0.0081586
     12.9100000      0.0081638
     12.9110000      0.0081683
     12.9120000      0.0081635
     12.9130000      0.0081523
     12.9140000      0.0081586
     12.9150000      0.0081592
     12.9160000      0.0081604
     12.9170000      0.0081681
     12.9180000      0.0081639
     12.9190000      0.0081578
     12.9200000      0.0081617
     12.9210000      0.0081655
     12.9220000      0.0081570
     12.9230000      0.0081481
     12.9240000      0.0081564
     12.9250000      0.0081511
     12.9260000      0.0081613
     12.9270000      0.0081745
     12.9280000      0.0081691
     12.9290000      0.0081632
     12.9300000      0.0081740
     12.9310000      0.0081582
     12.9320000      0.0081691
     12.9330000      0.0081659
     12.9340000      0.0081739
     12.9350000      0.0081587
     12.9360000      0.0081763
     12.9370000      0.0081807
     12.9380000      0.0081793
     12.9390000      0.0081699
     12.9400000      0.0081835
     12.9410000      0.0081796
     12.9420000      0.0081709
     12.9430000      0.0081758
     12.9440000      0.0081786
     12.9450000      0.0081730
     12.9460000      0.0081904
     12.9470000      0.0081645
     12.9480000      0.0081813
     12.9490000      0.0081864
     12.9500000      0.0081842
     12.9510000      0.0081845
     12.9520000      0.0081748
     12.9530000      0.0081698
     12.9540000      0.0081863
     12.9550000      0.0081942
     12.9560000      0.0081823
     12.9570000      0.0081812
     12.9580000      0.0081888
     12.9590000      0.0081689
     12.9600000      0.0081889
     12.9610000      0.0081841
     12.9620000      0.0081932
     12.9630000      0.0081933
     12.9640000      0.0081909
     12.9650000      0.0081823
     12.9660000      0.0081729
     12.9670000      0.0081855
     12.9680000      0.0081674
     12.9690000      0.0081730
     12.9700000      0.0081812
     12.9710000      0.0081854
     12.9720000      0.0081810
     12.9730000      0.0081898
     12.9740000      0.0081830
     12.9750000      0.0081843
     12.9760000      0.0081854
     12.9770000      0.0081915
     12.9780000      0.0081943
     12.9790000      0.0081815
     12.9800000      0.0081804
     12.9810000      0.0081782
     12.9820000      0.0081823
     12.9830000      0.0081783
     12.9840000      0.0081848
     12.9850000      0.0081861
     12.9860000      0.0081789
     12.9870000      0.0081838
     12.9880000      0.0081812
     12.9890000      0.0081991
     12.9900000      0.0081844
     12.9910000      0.0081969
     12.9920000      0.0081746
     12.9930000      0.0081888
     12.9940000      0.0081966
     12.9950000      0.0081947
     12.9960000      0.0082055
     12.9970000      0.0081940
     12.9980000      0.0081967
     12.9990000      0.0081954
     13.0000000      0.0081799
     13.0010000      0.0081890
     13.0020000      0.0081974
     13.0030000      0.0081937
     13.0040000      0.0082001
     13.0050000      0.0082000
     13.0060000      0.0081946
     13.0070000      0.0081938
     13.0080000      0.0082018
     13.0090000      0.0081880
     13.0100000      0.0082192
     13.0110000      0.0082041
     13.0120000      0.0082039
     13.0130000      0.0082080
     13.0140000      0.0082057
     13.0150000      0.0081979
     13.0160000      0.0082026
     13.0170000      0.0082023
     13.0180000      0.0082101
     13.0190000      0.0082080
     13.0200000      0.0082065
     13.0210000      0.0082018
     13.0220000      0.0082191
     13.0230000      0.0082080
     13.0240000      0.0082134
     13.0250000      0.0082047
     13.0260000      0.0081946
     13.0270000      0.0082064
     13.0280000      0.0081999
     13.0290000      0.0082133
     13.0300000      0.0082183
     13.0310000      0.0082011
     13.0320000      0.0082081
     13.0330000      0.0082145
     13.0340000      0.0081989
     13.0350000      0.0082121
     13.0360000      0.0082164
     13.0370000      0.0082108
     13.0380000      0.0081959
     13.0390000      0.0081917
     13.0400000      0.0082035
     13.0410000      0.0082045
     13.0420000      0.0082132
     13.0430000      0.0081954
     13.0440000      0.0081996
     13.0450000      0.0082071
     13.0460000      0.0082155
     13.0470000      0.0082036
     13.0480000      0.0081970
     13.0490000      0.0082046
     13.0500000      0.0082055
     13.0510000      0.0082087
     13.0520000      0.0082097
     13.0530000      0.0082088
     13.0540000      0.0082239
     13.0550000      0.0082219
     13.0560000      0.0082236
     13.0570000      0.0082063
     13.0580000      0.0082087
     13.0590000      0.0081974
     13.0600000      0.0082131
     13.0610000      0.0082201
     13.0620000      0.0082220
     13.0630000      0.0082051
     13.0640000      0.0082198
     13.0650000      0.0082078
     13.0660000      0.0082237
     13.0670000      0.0082162
     13.0680000      0.0082213
     13.0690000      0.0082243
     13.0700000      0.0082134
     13.0710000      0.0082100
     13.0720000      0.0082044
     13.0730000      0.0082109
     13.0740000      0.0081931
     13.0750000      0.0081912
     13.0760000      0.0082216
     13.0770000      0.0082267
     13.0780000      0.0082271
     13.0790000      0.0082213
     13.0800000      0.0082108
     13.0810000      0.0082184
     13.0820000      0.0082022
     13.0830000      0.0081977
     13.0840000      0.0082278
     13.0850000      0.0082119
     13.0860000      0.0082109
     13.0870000      0.0081996
     13.0880000      0.0081962
     13.0890000      0.0082163
     13.0900000      0.0082027
     13.0910000      0.0082006
     13.0920000      0.0081941
     13.0930000      0.0082057
     13.0940000      0.0082053
     13.0950000      0.0082061
     13.0960000      0.0082098
     13.0970000      0.0082098
     13.0980000      0.0082056
     13.0990000      0.0082058
     13.1000000      0.0081958
     13.1010000      0.0082030
     13.1020000      0.0082021
     13.1030000      0.0081939
     13.1040000      0.0082088
     13.1050000      0.0082006
     13.1060000      0.0081840
     13.1070000      0.0082066
     13.1080000      0.0081870
     13.1090000      0.0081999
     13.1100000      0.0082054
     13.1110000      0.0081959
     13.1120000      0.0082044
     13.1130000      0.0082131
     13.1140000      0.0082127
     13.1150000      0.0082074
     13.1160000      0.0081980
     13.1170000      0.0082029
     13.1180000      0.0082103
     13.1190000      0.0082134
     13.1200000      0.0081995
     13.1210000      0.0082142
     13.1220000      0.0082073
     13.1230000      0.0082131
     13.1240000      0.0082128
     13.1250000      0.0082034
     13.1260000      0.0082043
     13.1270000      0.0082195
     13.1280000      0.0081988
     13.1290000      0.0082122
     13.1300000      0.0082021
     13.1310000      0.0082105
     13.1320000      0.0082101
     13.1330000      0.0081953
     13.1340000      0.0081949
     13.1350000      0.0081957
     13.1360000      0.0082076
     13.1370000      0.0082000
     13.1380000      0.0082159
     13.1390000      0.0081973
     13.1400000      0.0081952
     13.1410000      0.0081994
     13.1420000      0.0081966
     13.1430000      0.0081942
     13.1440000      0.0082185
     13.1450000      0.0082057
     13.1460000      0.0082099
     13.1470000      0.0082153
     13.1480000      0.0082097
     13.1490000      0.0082082
     13.1500000      0.0082058
     13.1510000      0.0082056
     13.1520000      0.0082015
     13.1530000      0.0081945
     13.1540000      0.0082037
     13.1550000      0.0082039
     13.1560000      0.0082130
     13.1570000      0.0081924
     13.1580000      0.0082197
     13.1590000      0.0081996
     13.1600000      0.0082016
     13.1610000      0.0082052
     13.1620000      0.0081960
     13.1630000      0.0082053
     13.1640000      0.0082006
     13.1650000      0.0081951
     13.1660000      0.0082135
     13.1670000      0.0082040
     13.1680000      0.0082015
     13.1690000      0.0081999
     13.1700000      0.0082101
     13.1710000      0.0081872
     13.1720000      0.0082144
     13.1730000      0.0082217
     13.1740000      0.0082172
     13.1750000      0.0082200
     13.1760000      0.0082293
     13.1770000      0.0082184
     13.1780000      0.0082269
     13.1790000      0.0082263
     13.1800000      0.0082239
     13.1810000      0.0082275
     13.1820000      0.0082213
     13.1830000      0.0082139
     13.1840000      0.0082254
     13.1850000      0.0082224
     13.1860000      0.0082201
     13.1870000      0.0082317
     13.1880000      0.0082382
     13.1890000      0.0082206
     13.1900000      0.0082270
     13.1910000      0.0082272
     13.1920000      0.0082430
     13.1930000      0.0082161
     13.1940000      0.0082251
     13.1950000      0.0082105
     13.1960000      0.0082186
     13.1970000      0.0082118
     13.1980000      0.0082114
     13.1990000      0.0082248
     13.2000000      0.0082214
     13.2010000      0.0082312
     13.2020000      0.0082243
     13.2030000      0.0082337
     13.2040000      0.0082219
     13.2050000      0.0082233
     13.2060000      0.0082253
     13.2070000      0.0082269
     13.2080000      0.0082320
     13.2090000      0.0082200
     13.2100000      0.0082387
     13.2110000      0.0082251
     13.2120000      0.0082188
     13.2130000      0.0082349
     13.2140000      0.0082326
     13.2150000      0.0082263
     13.2160000      0.0082320
     13.2170000      0.0082269
     13.2180000      0.0082313
     13.2190000      0.0082239
     13.2200000      0.0082399
     13.2210000      0.0082296
     13.2220000      0.0082410
     13.2230000      0.0082509
     13.2240000      0.0082510
     13.2250000      0.0082333
     13.2260000      0.0082645
     13.2270000      0.0082459
     13.2280000      0.0082371
     13.2290000      0.0082464
     13.2300000      0.0082417
     13.2310000      0.0082537
     13.2320000      0.0082481
     13.2330000      0.0082428
     13.2340000      0.0082426
     13.2350000      0.0082463
     13.2360000      0.0082444
     13.2370000      0.0082465
     13.2380000      0.0082251
     13.2390000      0.0082466
     13.2400000      0.0082423
     13.2410000      0.0082493
     13.2420000      0.0082406
     13.2430000      0.0082465
     13.2440000      0.0082493
     13.2450000      0.0082464
     13.2460000      0.0082629
     13.2470000      0.0082488
     13.2480000      0.0082548
     13.2490000      0.0082500
     13.2500000      0.0082534
     13.2510000      0.0082468
     13.2520000      0.0082433
     13.2530000      0.0082345
     13.2540000      0.0082431
     13.2550000      0.0082577
     13.2560000      0.0082516
     13.2570000      0.0082586
     13.2580000      0.0082516
     13.2590000      0.0082397
     13.2600000      0.0082433
     13.2610000      0.0082462
     13.2620000      0.0082417
     13.2630000      0.0082495
     13.2640000      0.0082477
     13.2650000      0.0082425
     13.2660000      0.0082459
     13.2670000      0.0082390
     13.2680000      0.0082436
     13.2690000      0.0082412
     13.2700000      0.0082323
     13.2710000      0.0082276
     13.2720000      0.0082370
     13.2730000      0.0082191
     13.2740000      0.0082476
     13.2750000      0.0082353
     13.2760000      0.0082272
     13.2770000      0.0082409
     13.2780000      0.0082302
     13.2790000      0.0082278
     13.2800000      0.0082417
     13.2810000      0.0082302
     13.2820000      0.0082323
     13.2830000      0.0082447
     13.2840000      0.0082492
     13.2850000      0.0082548
     13.2860000      0.0082249
     13.2870000      0.0082330
     13.2880000      0.0082198
     13.2890000      0.0082284
     13.2900000      0.0082362
     13.2910000      0.0082382
     13.2920000      0.0082262
     13.2930000      0.0082218
     13.2940000      0.0082414
     13.2950000      0.0082418
     13.2960000      0.0082309
     13.2970000      0.0082284
     13.2980000      0.0082346
     13.2990000      0.0082560
     13.3000000      0.0082355
     13.3010000      0.0082452
     13.3020000      0.0082380
     13.3030000      0.0082359
     13.3040000      0.0082465
     13.3050000      0.0082484
     13.3060000      0.0082316
     13.3070000      0.0082309
     13.3080000      0.0082574
     13.3090000      0.0082372
     13.3100000      0.0082471
     13.3110000      0.0082387
     13.3120000      0.0082565
     13.3130000      0.0082336
     13.3140000      0.0082670
     13.3150000      0.0082477
     13.3160000      0.0082400
     13.3170000      0.0082466
     13.3180000      0.0082640
     13.3190000      0.0082501
     13.3200000      0.0082520
     13.3210000      0.0082447
     13.3220000      0.0082561
     13.3230000      0.0082544
     13.3240000      0.0082554
     13.3250000      0.0082429
     13.3260000      0.0082591
     13.3270000      0.0082580
     13.3280000      0.0082569
     13.3290000      0.0082537
     13.3300000      0.0082507
     13.3310000      0.0082595
     13.3320000      0.0082658
     13.3330000      0.0082570
     13.3340000      0.0082462
     13.3350000      0.0082678
     13.3360000      0.0082681
     13.3370000      0.0082649
     13.3380000      0.0082552
     13.3390000      0.0082740
     13.3400000      0.0082679
     13.3410000      0.0082591
     13.3420000      0.0082565
     13.3430000      0.0082715
     13.3440000      0.0082738
     13.3450000      0.0082625
     13.3460000      0.0082627
     13.3470000      0.0082673
     13.3480000      0.0082791
     13.3490000      0.0082658
     13.3500000      0.0082757
     13.3510000      0.0082706
     13.3520000      0.0082682
     13.3530000      0.0082836
     13.3540000      0.0082601
     13.3550000      0.0082723
     13.3560000      0.0082634
     13.3570000      0.0082780
     13.3580000      0.0082662
     13.3590000      0.0082656
     13.3600000      0.0082759
     13.3610000      0.0082714
     13.3620000      0.0082679
     13.3630000      0.0082809
     13.3640000      0.0082651
     13.3650000      0.0082713
     13.3660000      0.0082554
     13.3670000      0.0082717
     13.3680000      0.0082873
     13.3690000      0.0082813
     13.3700000      0.0082697
     13.3710000      0.0082757
     13.3720000      0.0082764
     13.3730000      0.0082669
     13.3740000      0.0082638
     13.3750000      0.0082833
     13.3760000      0.0082645
     13.3770000      0.0082740
     13.3780000      0.0082735
     13.3790000      0.0082779
     13.3800000      0.0082846
     13.3810000      0.0082678
     13.3820000      0.0082843
     13.3830000      0.0082674
     13.3840000      0.0082752
     13.3850000      0.0082826
     13.3860000      0.0082704
     13.3870000      0.0082800
     13.3880000      0.0082794
     13.3890000      0.0082806
     13.3900000      0.0082722
     13.3910000      0.0082806
     13.3920000      0.0082699
     13.3930000      0.0082580
     13.3940000      0.0082854
     13.3950000      0.0082788
     13.3960000      0.0082914
     13.3970000      0.0082692
     13.3980000      0.0082736
     13.3990000      0.0082776
     13.4000000      0.0082746
     13.4010000      0.0082645
     13.4020000      0.0082632
     13.4030000      0.0082717
     13.4040000      0.0082707
     13.4050000      0.0082834
     13.4060000      0.0082809
     13.4070000      0.0082710
     13.4080000      0.0082851
     13.4090000      0.0082880
     13.4100000      0.0082757
     13.4110000      0.0082906
     13.4120000      0.0082860
     13.4130000      0.0082691
     13.4140000      0.0082871
     13.4150000      0.0082816
     13.4160000      0.0082915
     13.4170000      0.0082848
     13.4180000      0.0082792
     13.4190000      0.0082910
     13.4200000      0.0082870
     13.4210000      0.0082789
     13.4220000      0.0082909
     13.4230000      0.0082784
     13.4240000      0.0082849
     13.4250000      0.0082801
     13.4260000      0.0083035
     13.4270000      0.0082984
     13.4280000      0.0082899
     13.4290000      0.0083008
     13.4300000      0.0083053
     13.4310000      0.0082897
     13.4320000      0.0082943
     13.4330000      0.0083062
     13.4340000      0.0082938
     13.4350000      0.0083018
     13.4360000      0.0082836
     13.4370000      0.0082993
     13.4380000      0.0082964
     13.4390000      0.0083123
     13.4400000      0.0082752
     13.4410000      0.0082805
     13.4420000      0.0082781
     13.4430000      0.0082918
     13.4440000      0.0082957
     13.4450000      0.0082908
     13.4460000      0.0082933
     13.4470000      0.0083035
     13.4480000      0.0082976
     13.4490000      0.0082948
     13.4500000      0.0082951
     13.4510000      0.0083076
     13.4520000      0.0083076
     13.4530000      0.0083037
     13.4540000      0.0083010
     13.4550000      0.0083082
     13.4560000      0.0083019
     13.4570000      0.0083056
     13.4580000      0.0083076
     13.4590000      0.0082993
     13.4600000      0.0083164
     13.4610000      0.0083054
     13.4620000      0.0082976
     13.4630000      0.0083160
     13.4640000      0.0083116
     13.4650000      0.0083048
     13.4660000      0.0083122
     13.4670000      0.0083014
     13.4680000      0.0083127
     13.4690000      0.0083083
     13.4700000      0.0083087
     13.4710000      0.0083001
     13.4720000      0.0083116
     13.4730000      0.0083204
     13.4740000      0.0083203
     13.4750000      0.0083033
     13.4760000      0.0083150
     13.4770000      0.0083100
     13.4780000      0.0083043
     13.4790000      0.0083202
     13.4800000      0.0083063
     13.4810000      0.0083023
     13.4820000      0.0083120
     13.4830000      0.0083131
     13.4840000      0.0083048
     13.4850000      0.0082977
     13.4860000      0.0083043
     13.4870000      0.0083142
     13.4880000      0.0083061
     13.4890000      0.0082980
     13.4900000      0.0082987
     13.4910000      0.0083118
     13.4920000      0.0083072
     13.4930000      0.0083061
     13.4940000      0.0083044
     13.4950000      0.0083244
     13.4960000      0.0082946
     13.4970000      0.0083085
     13.4980000      0.0083257
     13.4990000      0.0083162
     13.5000000      0.0083154
     13.5010000      0.0083127
     13.5020000      0.0083042
     13.5030000      0.0083162
     13.5040000      0.0083216
     13.5050000      0.0083236
     13.5060000      0.0083258
     13.5070000      0.0083120
     13.5080000      0.0083190
     13.5090000      0.0083166
     13.5100000      0.0083086
     13.5110000      0.0083224
     13.5120000      0.0083103
     13.5130000      0.0082990
     13.5140000      0.0083200
     13.5150000      0.0083041
     13.5160000      0.0083167
     13.5170000      0.0083080
     13.5180000      0.0083236
     13.5190000      0.0083146
     13.5200000      0.0083237
     13.5210000      0.0082972
     13.5220000      0.0083158
     13.5230000      0.0083196
     13.5240000      0.0083264
     13.5250000      0.0083132
     13.5260000      0.0083017
     13.5270000      0.0083073
     13.5280000      0.0083150
     13.5290000      0.0083134
     13.5300000      0.0083135
     13.5310000      0.0083154
     13.5320000      0.0083177
     13.5330000      0.0083168
     13.5340000      0.0083011
     13.5350000      0.0083197
     13.5360000      0.0083283
     13.5370000      0.0083215
     13.5380000      0.0083054
     13.5390000      0.0083060
     13.5400000      0.0082926
     13.5410000      0.0083120
     13.5420000      0.0083031
     13.5430000      0.0083170
     13.5440000      0.0083233
     13.5450000      0.0083055
     13.5460000      0.0083106
     13.5470000      0.0083081
     13.5480000      0.0083172
     13.5490000      0.0082972
     13.5500000      0.0082930
     13.5510000      0.0083031
     13.5520000      0.0083257
     13.5530000      0.0083099
     13.5540000      0.0083051
     13.5550000      0.0082961
     13.5560000      0.0083087
     13.5570000      0.0083154
     13.5580000      0.0083062
     13.5590000      0.0083194
     13.5600000      0.0083114
     13.5610000      0.0083096
     13.5620000      0.0083045
     13.5630000      0.0082912
     13.5640000      0.0083005
     13.5650000      0.0083027
     13.5660000      0.0083097
     13.5670000      0.0083136
     13.5680000      0.0083031
     13.5690000      0.0083124
     13.5700000      0.0083090
     13.5710000      0.0083193
     13.5720000      0.0083177
     13.5730000      0.0083284
     13.5740000      0.0083172
     13.5750000      0.0083094
     13.5760000      0.0083112
     13.5770000      0.0083048
     13.5780000      0.0083246
     13.5790000      0.0083141
     13.5800000      0.0083262
     13.5810000      0.0083138
     13.5820000      0.0083216
     13.5830000      0.0083122
     13.5840000      0.0083211
     13.5850000      0.0083198
     13.5860000      0.0083110
     13.5870000      0.0083032
     13.5880000      0.0082991
     13.5890000      0.0082948
     13.5900000      0.0083103
     13.5910000      0.0083080
     13.5920000      0.0083163
     13.5930000      0.0083174
     13.5940000      0.0083123
     13.5950000      0.0083132
     13.5960000      0.0082997
     13.5970000      0.0083201
     13.5980000      0.0083184
     13.5990000      0.0083095
     13.6000000      0.0083104
     13.6010000      0.0083111
     13.6020000      0.0083178
     13.6030000      0.0083048
     13.6040000      0.0083097
     13.6050000      0.0083258
     13.6060000      0.0083263
     13.6070000      0.0083194
     13.6080000      0.0083122
     13.6090000      0.0083233
     13.6100000      0.0083222
     13.6110000      0.0083199
     13.6120000      0.0083310
     13.6130000      0.0083353
     13.6140000      0.0083252
     13.6150000      0.0083147
     13.6160000      0.0083335
     13.6170000      0.0083179
     13.6180000      0.0083248
     13.6190000      0.0083281
     13.6200000      0.0083411
     13.6210000      0.0083199
     13.6220000      0.0083425
     13.6230000      0.0083274
     13.6240000      0.0083279
     13.6250000      0.0083345
     13.6260000      0.0083354
     13.6270000      0.0083252
     13.6280000      0.0083309
     13.6290000      0.0083340
     13.6300000      0.0083448
     13.6310000      0.0083338
     13.6320000      0.0083453
     13.6330000      0.0083354
     13.6340000      0.0083284
     13.6350000      0.0083401
     13.6360000      0.0083410
     13.6370000      0.0083367
     13.6380000      0.0083479
     13.6390000      0.0083388
     13.6400000      0.0083388
     13.6410000      0.0083415
     13.6420000      0.0083428
     13.6430000      0.0083426
     13.6440000      0.0083426
     13.6450000      0.0083656
     13.6460000      0.0083442
     13.6470000      0.0083587
     13.6480000      0.0083496
     13.6490000      0.0083700
     13.6500000      0.0083473
     13.6510000      0.0083655
     13.6520000      0.0083463
     13.6530000      0.0083457
     13.6540000      0.0083693
     13.6550000      0.0083581
     13.6560000      0.0083372
     13.6570000      0.0083556
     13.6580000      0.0083498
     13.6590000      0.0083544
     13.6600000      0.0083458
     13.6610000      0.0083452
     13.6620000      0.0083469
     13.6630000      0.0083520
     13.6640000      0.0083505
     13.6650000      0.0083411
     13.6660000      0.0083427
     13.6670000      0.0083480
     13.6680000      0.0083410
     13.6690000      0.0083506
     13.6700000      0.0083528
     13.6710000      0.0083460
     13.6720000      0.0083300
     13.6730000      0.0083438
     13.6740000      0.0083251
     13.6750000      0.0083364
     13.6760000      0.0083369
     13.6770000      0.0083534
     13.6780000      0.0083304
     13.6790000      0.0083299
     13.6800000      0.0083299
     13.6810000      0.0083300
     13.6820000      0.0083459
     13.6830000      0.0083183
     13.6840000      0.0083105
     13.6850000      0.0083211
     13.6860000      0.0083227
     13.6870000      0.0083221
     13.6880000      0.0083305
     13.6890000      0.0083227
     13.6900000      0.0083285
     13.6910000      0.0083328
     13.6920000      0.0083309
     13.6930000      0.0083453
     13.6940000      0.0083465
     13.6950000      0.0083318
     13.6960000      0.0083184
     13.6970000      0.0083421
     13.6980000      0.0083296
     13.6990000      0.0083339
     13.7000000      0.0083288
     13.7010000      0.0083232
     13.7020000      0.0083376
     13.7030000      0.0083275
     13.7040000      0.0083333
     13.7050000      0.0083202
     13.7060000      0.0083428
     13.7070000      0.0083323
     13.7080000      0.0083409
     13.7090000      0.0083227
     13.7100000      0.0083398
     13.7110000      0.0083550
     13.7120000      0.0083459
     13.7130000      0.0083368
     13.7140000      0.0083366
     13.7150000      0.0083388
     13.7160000      0.0083338
     13.7170000      0.0083289
     13.7180000      0.0083346
     13.7190000      0.0083396
     13.7200000      0.0083401
     13.7210000      0.0083260
     13.7220000      0.0083362
     13.7230000      0.0083316
     13.7240000      0.0083269
     13.7250000      0.0083171
     13.7260000      0.0083333
     13.7270000      0.0083446
     13.7280000      0.0083303
     13.7290000      0.0083388
     13.7300000      0.0083443
     13.7310000      0.0083464
     13.7320000      0.0083401
     13.7330000      0.0083448
     13.7340000      0.0083435
     13.7350000      0.0083399
     13.7360000      0.0083449
     13.7370000      0.0083501
     13.7380000      0.0083482
     13.7390000      0.0083420
     13.7400000      0.0083485
     13.7410000      0.0083551
     13.7420000      0.0083645
     13.7430000      0.0083700
     13.7440000      0.0083454
     13.7450000      0.0083680
     13.7460000      0.0083542
     13.7470000      0.0083604
     13.7480000      0.0083621
     13.7490000      0.0083634
     13.7500000      0.0083583
     13.7510000      0.0083659
     13.7520000      0.0083730
     13.7530000      0.0083620
     13.7540000      0.0083747
     13.7550000      0.0083693
     13.7560000      0.0083713
     13.7570000      0.0083777
     13.7580000      0.0083692
     13.7590000      0.0083669
     13.7600000      0.0083735
     13.7610000      0.0083602
     13.7620000      0.0083716
     13.7630000      0.0083476
     13.7640000      0.0083602
     13.7650000      0.0083653
     13.7660000      0.0083545
     13.7670000      0.0083364
     13.7680000      0.0083599
     13.7690000      0.0083474
     13.7700000      0.0083708
     13.7710000      0.0083571
     13.7720000      0.0083558
     13.7730000      0.0083540
     13.7740000      0.0083743
     13.7750000      0.0083512
     13.7760000      0.0083598
     13.7770000      0.0083529
     13.7780000      0.0083601
     13.7790000      0.0083537
     13.7800000      0.0083484
     13.7810000      0.0083510
     13.7820000      0.0083632
     13.7830000      0.0083460
     13.7840000      0.0083581
     13.7850000      0.0083616
     13.7860000      0.0083615
     13.7870000      0.0083517
     13.7880000      0.0083520
     13.7890000      0.0083450
     13.7900000      0.0083409
     13.7910000      0.0083478
     13.7920000      0.0083425
     13.7930000      0.0083393
     13.7940000      0.0083600
     13.7950000      0.0083395
     13.7960000      0.0083440
     13.7970000      0.0083371
     13.7980000      0.0083457
     13.7990000      0.0083501
     13.8000000      0.0083506
     13.8010000      0.0083539
     13.8020000      0.0083571
     13.8030000      0.0083527
     13.8040000      0.0083407
     13.8050000      0.0083479
     13.8060000      0.0083570
     13.8070000      0.0083623
     13.8080000      0.0083497
     13.8090000      0.0083500
     13.8100000      0.0083302
     13.8110000      0.0083518
     13.8120000      0.0083417
     13.8130000      0.0083375
     13.8140000      0.0083491
     13.8150000      0.0083414
     13.8160000      0.0083408
     13.8170000      0.0083283
     13.8180000      0.0083513
     13.8190000      0.0083336
     13.8200000      0.0083499
     13.8210000      0.0083381
     13.8220000      0.0083511
     13.8230000      0.0083508
     13.8240000      0.0083503
     13.8250000      0.0083493
     13.8260000      0.0083532
     13.8270000      0.0083633
     13.8280000      0.0083481
     13.8290000      0.0083664
     13.8300000      0.0083681
     13.8310000      0.0083544
     13.8320000      0.0083759
     13.8330000      0.0083645
     13.8340000      0.0083672
     13.8350000      0.0083811
     13.8360000      0.0083654
     13.8370000      0.0083653
     13.8380000      0.0083847
     13.8390000      0.0083689
     13.8400000      0.0083838
     13.8410000      0.0083845
     13.8420000      0.0083779
     13.8430000      0.0083720
     13.8440000      0.0083913
     13.8450000      0.0083851
     13.8460000      0.0083817
     13.8470000      0.0083756
     13.8480000      0.0083893
     13.8490000      0.0083913
     13.8500000      0.0083827
     13.8510000      0.0083768
     13.8520000      0.0083855
     13.8530000      0.0083736
     13.8540000      0.0083865
     13.8550000      0.0083696
     13.8560000      0.0083848
     13.8570000      0.0083798
     13.8580000      0.0083573
     13.8590000      0.0083802
     13.8600000      0.0083834
     13.8610000      0.0083677
     13.8620000      0.0083608
     13.8630000      0.0083820
     13.8640000      0.0083740
     13.8650000      0.0083721
     13.8660000      0.0083978
     13.8670000      0.0083661
     13.8680000      0.0083827
     13.8690000      0.0083766
     13.8700000      0.0083699
     13.8710000      0.0083798
     13.8720000      0.0083668
     13.8730000      0.0083683
     13.8740000      0.0083704
     13.8750000      0.0083576
     13.8760000      0.0083799
     13.8770000      0.0083801
     13.8780000      0.0083873
     13.8790000      0.0083711
     13.8800000      0.0083771
     13.8810000      0.0083758
     13.8820000      0.0083804
     13.8830000      0.0083813
     13.8840000      0.0083832
     13.8850000      0.0083771
     13.8860000      0.0083647
     13.8870000      0.0083764
     13.8880000      0.0083654
     13.8890000      0.0083682
     13.8900000      0.0083799
     13.8910000      0.0083744
     13.8920000      0.0083640
     13.8930000      0.0083664
     13.8940000      0.0083661
     13.8950000      0.0083738
     13.8960000      0.0083567
     13.8970000      0.0083786
     13.8980000      0.0083809
     13.8990000      0.0083670
     13.9000000      0.0083763
     13.9010000      0.0083791
     13.9020000      0.0083792
     13.9030000      0.0083704
     13.9040000      0.0083896
     13.9050000      0.0083806
     13.9060000      0.0083767
     13.9070000      0.0083800
     13.9080000      0.0083832
     13.9090000      0.0083911
     13.9100000      0.0083809
     13.9110000      0.0083852
     13.9120000      0.0084028
     13.9130000      0.0083776
     13.9140000      0.0083827
     13.9150000      0.0083718
     13.9160000      0.0083808
     13.9170000      0.0083811
     13.9180000      0.0083720
     13.9190000      0.0083720
     13.9200000      0.0083702
     13.9210000      0.0083723
     13.9220000      0.0083759
     13.9230000      0.0083782
     13.9240000      0.0083763
     13.9250000      0.0083785
     13.9260000      0.0083918
     13.9270000      0.0083821
     13.9280000      0.0083822
     13.9290000      0.0083777
     13.9300000      0.0083698
     13.9310000      0.0083804
     13.9320000      0.0083737
     13.9330000      0.0083844
     13.9340000      0.0083856
     13.9350000      0.0083822
     13.9360000      0.0083736
     13.9370000      0.0083817
     13.9380000      0.0083719
     13.9390000      0.0083912
     13.9400000      0.0083835
     13.9410000      0.0083799
     13.9420000      0.0083772
     13.9430000      0.0083880
     13.9440000      0.0083909
     13.9450000      0.0083830
     13.9460000      0.0083886
     13.9470000      0.0083895
     13.9480000      0.0083728
     13.9490000      0.0083778
     13.9500000      0.0083910
     13.9510000      0.0083918
     13.9520000      0.0083903
     13.9530000      0.0083656
     13.9540000      0.0083733
     13.9550000      0.0083792
     13.9560000      0.0083815
     13.9570000      0.0083722
     13.9580000      0.0083514
     13.9590000      0.0083786
     13.9600000      0.0083719
     13.9610000      0.0083684
     13.9620000      0.0083595
     13.9630000      0.0083817
     13.9640000      0.0083762
     13.9650000      0.0083802
     13.9660000      0.0083752
     13.9670000      0.0083809
     13.9680000      0.0083798
     13.9690000      0.0083828
     13.9700000      0.0083830
     13.9710000      0.0083986
     13.9720000      0.0083882
     13.9730000      0.0083929
     13.9740000      0.0083870
     13.9750000      0.0083669
     13.9760000      0.0083884
     13.9770000      0.0084001
     13.9780000      0.0083964
     13.9790000      0.0083787
     13.9800000      0.0083931
     13.9810000      0.0084039
     13.9820000      0.0083989
     13.9830000      0.0083950
     13.9840000      0.0083925
     13.9850000      0.0084016
     13.9860000      0.0083913
     13.9870000      0.0083986
     13.9880000      0.0083869
     13.9890000      0.0083835
     13.9900000      0.0083895
     13.9910000      0.0084072
     13.9920000      0.0084217
     13.9930000      0.0083918
     13.9940000      0.0084013
     13.9950000      0.0083873
     13.9960000      0.0083913
     13.9970000      0.0084013
     13.9980000      0.0084019
     13.9990000      0.0084006
     14.0000000      0.0083846
     14.0010000      0.0083982
     14.0020000      0.0083963
     14.0030000      0.0083913
     14.0040000      0.0083886
     14.0050000      0.0083839
     14.0060000      0.0083974
     14.0070000      0.0083919
     14.0080000      0.0083988
     14.0090000      0.0083853
     14.0100000      0.0083923
     14.0110000      0.0083983
     14.0120000      0.0084203
     14.0130000      0.0083834
     14.0140000      0.0084079
     14.0150000      0.0084026
     14.0160000      0.0084088
     14.0170000      0.0083921
     14.0180000      0.0084006
     14.0190000      0.0084025
     14.0200000      0.0083999
     14.0210000      0.0083974
     14.0220000      0.0083851
     14.0230000      0.0083999
     14.0240000      0.0084085
     14.0250000      0.0083912
     14.0260000      0.0084102
     14.0270000      0.0084057
     14.0280000      0.0084053
     14.0290000      0.0084028
     14.0300000      0.0084023
     14.0310000      0.0084038
     14.0320000      0.0083931
     14.0330000      0.0084142
     14.0340000      0.0083894
     14.0350000      0.0084101
     14.0360000      0.0083904
     14.0370000      0.0084004
     14.0380000      0.0084011
     14.0390000      0.0084105
     14.0400000      0.0083938
     14.0410000      0.0084085
     14.0420000      0.0084028
     14.0430000      0.0084021
     14.0440000      0.0083957
     14.0450000      0.0084044
     14.0460000      0.0084065
     14.0470000      0.0084046
     14.0480000      0.0084129
     14.0490000      0.0084117
     14.0500000      0.0084084
     14.0510000      0.0084255
     14.0520000      0.0084195
     14.0530000      0.0084267
     14.0540000      0.0084151
     14.0550000      0.0084200
     14.0560000      0.0084125
     14.0570000      0.0084268
     14.0580000      0.0084259
     14.0590000      0.0084202
     14.0600000      0.0084322
     14.0610000      0.0084151
     14.0620000      0.0084186
     14.0630000      0.0084208
     14.0640000      0.0084310
     14.0650000      0.0084237
     14.0660000      0.0084202
     14.0670000      0.0084319
     14.0680000      0.0084453
     14.0690000      0.0084180
     14.0700000      0.0084260
     14.0710000      0.0084183
     14.0720000      0.0084251
     14.0730000      0.0084233
     14.0740000      0.0084227
     14.0750000      0.0084403
     14.0760000      0.0084280
     14.0770000      0.0084243
     14.0780000      0.0084359
     14.0790000      0.0084181
     14.0800000      0.0084404
     14.0810000      0.0084204
     14.0820000      0.0084387
     14.0830000      0.0084418
     14.0840000      0.0084347
     14.0850000      0.0084265
     14.0860000      0.0084328
     14.0870000      0.0084203
     14.0880000      0.0084335
     14.0890000      0.0084568
     14.0900000      0.0084375
     14.0910000      0.0084340
     14.0920000      0.0084246
     14.0930000      0.0084363
     14.0940000      0.0084506
     14.0950000      0.0084290
     14.0960000      0.0084369
     14.0970000      0.0084388
     14.0980000      0.0084431
     14.0990000      0.0084361
     14.1000000      0.0084426
     14.1010000      0.0084398
     14.1020000      0.0084343
     14.1030000      0.0084386
     14.1040000      0.0084534
     14.1050000      0.0084382
     14.1060000      0.0084347
     14.1070000      0.0084218
     14.1080000      0.0084315
     14.1090000      0.0084305
     14.1100000      0.0084478
     14.1110000      0.0084341
     14.1120000      0.0084398
     14.1130000      0.0084388
     14.1140000      0.0084412
     14.1150000      0.0084259
     14.1160000      0.0084304
     14.1170000      0.0084437
     14.1180000      0.0084339
     14.1190000      0.0084364
     14.1200000      0.0084276
     14.1210000      0.0084518
     14.1220000      0.0084398
     14.1230000      0.0084403
     14.1240000      0.0084415
     14.1250000      0.0084405
     14.1260000      0.0084509
     14.1270000      0.0084302
     14.1280000      0.0084519
     14.1290000      0.0084320
     14.1300000      0.0084320
     14.1310000      0.0084374
     14.1320000      0.0084220
     14.1330000      0.0084256
     14.1340000      0.0084394
     14.1350000      0.0084333
     14.1360000      0.0084295
     14.1370000      0.0084298
     14.1380000      0.0084455
     14.1390000      0.0084342
     14.1400000      0.0084408
     14.1410000      0.0084561
     14.1420000      0.0084313
     14.1430000      0.0084417
     14.1440000      0.0084325
     14.1450000      0.0084476
     14.1460000      0.0084559
     14.1470000      0.0084470
     14.1480000      0.0084248
     14.1490000      0.0084365
     14.1500000      0.0084353
     14.1510000      0.0084470
     14.1520000      0.0084455
     14.1530000      0.0084568
     14.1540000      0.0084296
     14.1550000      0.0084293
     14.1560000      0.0084414
     14.1570000      0.0084506
     14.1580000      0.0084368
     14.1590000      0.0084349
     14.1600000      0.0084293
     14.1610000      0.0084370
     14.1620000      0.0084249
     14.1630000      0.0084404
     14.1640000      0.0084294
     14.1650000      0.0084399
     14.1660000      0.0084496
     14.1670000      0.0084368
     14.1680000      0.0084351
     14.1690000      0.0084423
     14.1700000      0.0084385
     14.1710000      0.0084476
     14.1720000      0.0084428
     14.1730000      0.0084514
     14.1740000      0.0084457
     14.1750000      0.0084498
     14.1760000      0.0084517
     14.1770000      0.0084441
     14.1780000      0.0084397
     14.1790000      0.0084476
     14.1800000      0.0084604
     14.1810000      0.0084630
     14.1820000      0.0084330
     14.1830000      0.0084577
     14.1840000      0.0084604
     14.1850000      0.0084364
     14.1860000      0.0084571
     14.1870000      0.0084475
     14.1880000      0.0084496
     14.1890000      0.0084525
     14.1900000      0.0084452
     14.1910000      0.0084466
     14.1920000      0.0084382
     14.1930000      0.0084399
     14.1940000      0.0084447
     14.1950000      0.0084409
     14.1960000      0.0084439
     14.1970000      0.0084504
     14.1980000      0.0084700
     14.1990000      0.0084571
     14.2000000      0.0084594
     14.2010000      0.0084440
     14.2020000      0.0084628
     14.2030000      0.0084587
     14.2040000      0.0084691
     14.2050000      0.0084659
     14.2060000      0.0084588
     14.2070000      0.0084599
     14.2080000      0.0084593
     14.2090000      0.0084626
     14.2100000      0.0084696
     14.2110000      0.0084638
     14.2120000      0.0084741
     14.2130000      0.0084613
     14.2140000      0.0084672
     14.2150000      0.0084686
     14.2160000      0.0084832
     14.2170000      0.0084825
     14.2180000      0.0084702
     14.2190000      0.0084847
     14.2200000      0.0084790
     14.2210000      0.0084671
     14.2220000      0.0084666
     14.2230000      0.0084735
     14.2240000      0.0084630
     14.2250000      0.0084715
     14.2260000      0.0084631
     14.2270000      0.0084740
     14.2280000      0.0084669
     14.2290000      0.0084617
     14.2300000      0.0084712
     14.2310000      0.0084666
     14.2320000      0.0084717
     14.2330000      0.0084772
     14.2340000      0.0084528
     14.2350000      0.0084873
     14.2360000      0.0084722
     14.2370000      0.0084703
     14.2380000      0.0084910
     14.2390000      0.0084830
     14.2400000      0.0084911
     14.2410000      0.0084828
     14.2420000      0.0084949
     14.2430000      0.0084601
     14.2440000      0.0084659
     14.2450000      0.0084672
     14.2460000      0.0084612
     14.2470000      0.0084572
     14.2480000      0.0084867
     14.2490000      0.0084677
     14.2500000      0.0084675
     14.2510000      0.0084766
     14.2520000      0.0084766
     14.2530000      0.0084908
     14.2540000      0.0084729
     14.2550000      0.0084859
     14.2560000      0.0084805
     14.2570000      0.0084984
     14.2580000      0.0084995
     14.2590000      0.0084810
     14.2600000      0.0084872
     14.2610000      0.0084939
     14.2620000      0.0085028
     14.2630000      0.0084766
     14.2640000      0.0084877
     14.2650000      0.0084939
     14.2660000      0.0084952
     14.2670000      0.0085013
     14.2680000      0.0084957
     14.2690000      0.0084972
     14.2700000      0.0084922
     14.2710000      0.0084857
     14.2720000      0.0084991
     14.2730000      0.0084976
     14.2740000      0.0084915
     14.2750000      0.0085083
     14.2760000      0.0084991
     14.2770000      0.0084967
     14.2780000      0.0085050
     14.2790000      0.0085032
     14.2800000      0.0085073
     14.2810000      0.0085090
     14.2820000      0.0085228
     14.2830000      0.0085226
     14.2840000      0.0085053
     14.2850000      0.0085132
     14.2860000      0.0085090
     14.2870000      0.0085103
     14.2880000      0.0085118
     14.2890000      0.0085003
     14.2900000      0.0085044
     14.2910000      0.0085002
     14.2920000      0.0085063
     14.2930000      0.0085151
     14.2940000      0.0085108
     14.2950000      0.0085230
     14.2960000      0.0085043
     14.2970000      0.0085129
     14.2980000      0.0085050
     14.2990000      0.0085174
     14.3000000      0.0085125
     14.3010000      0.0084908
     14.3020000      0.0085212
     14.3030000      0.0085008
     14.3040000      0.0085128
     14.3050000      0.0085146
     14.3060000      0.0085162
     14.3070000      0.0085192
     14.3080000      0.0085291
     14.3090000      0.0085265
     14.3100000      0.0085333
     14.3110000      0.0085202
     14.3120000      0.0085242
     14.3130000      0.0085204
     14.3140000      0.0085384
     14.3150000      0.0085361
     14.3160000      0.0085395
     14.3170000      0.0085257
     14.3180000      0.0085352
     14.3190000      0.0085346
     14.3200000      0.0085428
     14.3210000      0.0085291
     14.3220000      0.0085414
     14.3230000      0.0085315
     14.3240000      0.0085284
     14.3250000      0.0085304
     14.3260000      0.0085331
     14.3270000      0.0085271
     14.3280000      0.0085375
     14.3290000      0.0085336
     14.3300000      0.0085343
     14.3310000      0.0085277
     14.3320000      0.0085332
     14.3330000      0.0085155
     14.3340000      0.0085343
     14.3350000      0.0085265
     14.3360000      0.0085132
     14.3370000      0.0085355
     14.3380000      0.0085217
     14.3390000      0.0085287
     14.3400000      0.0085313
     14.3410000      0.0085244
     14.3420000      0.0085279
     14.3430000      0.0085199
     14.3440000      0.0085135
     14.3450000      0.0085101
     14.3460000      0.0085497
     14.3470000      0.0085239
     14.3480000      0.0085225
     14.3490000      0.0085275
     14.3500000      0.0085329
     14.3510000      0.0085364
     14.3520000      0.0085500
     14.3530000      0.0085332
     14.3540000      0.0085421
     14.3550000      0.0085267
     14.3560000      0.0085450
     14.3570000      0.0085479
     14.3580000      0.0085412
     14.3590000      0.0085456
     14.3600000      0.0085415
     14.3610000      0.0085557
     14.3620000      0.0085399
     14.3630000      0.0085450
     14.3640000      0.0085298
     14.3650000      0.0085480
     14.3660000      0.0085539
     14.3670000      0.0085452
     14.3680000      0.0085484
     14.3690000      0.0085322
     14.3700000      0.0085581
     14.3710000      0.0085551
     14.3720000      0.0085405
     14.3730000      0.0085472
     14.3740000      0.0085379
     14.3750000      0.0085656
     14.3760000      0.0085445
     14.3770000      0.0085521
     14.3780000      0.0085532
     14.3790000      0.0085557
     14.3800000      0.0085725
     14.3810000      0.0085641
     14.3820000      0.0085486
     14.3830000      0.0085587
     14.3840000      0.0085529
     14.3850000      0.0085510
     14.3860000      0.0085664
     14.3870000      0.0085510
     14.3880000      0.0085713
     14.3890000      0.0085578
     14.3900000      0.0085635
     14.3910000      0.0085509
     14.3920000      0.0085590
     14.3930000      0.0085730
     14.3940000      0.0085611
     14.3950000      0.0085592
     14.3960000      0.0085477
     14.3970000      0.0085720
     14.3980000      0.0085501
     14.3990000      0.0085504
     14.4000000      0.0085543
     14.4010000      0.0085482
     14.4020000      0.0085388
     14.4030000      0.0085464
     14.4040000      0.0085375
     14.4050000      0.0085540
     14.4060000      0.0085359
     14.4070000      0.0085433
     14.4080000      0.0085388
     14.4090000      0.0085369
     14.4100000      0.0085489
     14.4110000      0.0085309
     14.4120000      0.0085377
     14.4130000      0.0085471
     14.4140000      0.0085473
     14.4150000      0.0085385
     14.4160000      0.0085268
     14.4170000      0.0085516
     14.4180000      0.0085553
     14.4190000      0.0085510
     14.4200000      0.0085469
     14.4210000      0.0085557
     14.4220000      0.0085467
     14.4230000      0.0085553
     14.4240000      0.0085489
     14.4250000      0.0085701
     14.4260000      0.0085561
     14.4270000      0.0085503
     14.4280000      0.0085496
     14.4290000      0.0085446
     14.4300000      0.0085546
     14.4310000      0.0085586
     14.4320000      0.0085567
     14.4330000      0.0085524
     14.4340000      0.0085579
     14.4350000      0.0085462
     14.4360000      0.0085458
     14.4370000      0.0085625
     14.4380000      0.0085360
     14.4390000      0.0085608
     14.4400000      0.0085505
     14.4410000      0.0085558
     14.4420000      0.0085633
     14.4430000      0.0085539
     14.4440000      0.0085484
     14.4450000      0.0085522
     14.4460000      0.0085574
     14.4470000      0.0085393
     14.4480000      0.0085547
     14.4490000      0.0085343
     14.4500000      0.0085553
     14.4510000      0.0085584
     14.4520000      0.0085303
     14.4530000      0.0085657
     14.4540000      0.0085610
     14.4550000      0.0085667
     14.4560000      0.0085673
     14.4570000      0.0085537
     14.4580000      0.0085732
     14.4590000      0.0085574
     14.4600000      0.0085828
     14.4610000      0.0085663
     14.4620000      0.0085759
     14.4630000      0.0085812
     14.4640000      0.0085740
     14.4650000      0.0085618
     14.4660000      0.0085811
     14.4670000      0.0085707
     14.4680000      0.0085812
     14.4690000      0.0085648
     14.4700000      0.0085695
     14.4710000      0.0085722
     14.4720000      0.0085700
     14.4730000      0.0085887
     14.4740000      0.0085501
     14.4750000      0.0085731
     14.4760000      0.0085704
     14.4770000      0.0085766
     14.4780000      0.0085623
     14.4790000      0.0085669
     14.4800000      0.0085650
     14.4810000      0.0085776
     14.4820000      0.0085693
     14.4830000      0.0085862
     14.4840000      0.0085766
     14.4850000      0.0085781
     14.4860000      0.0085761
     14.4870000      0.0085611
     14.4880000      0.0085850
     14.4890000      0.0085909
     14.4900000      0.0085764
     14.4910000      0.0085909
     14.4920000      0.0085845
     14.4930000      0.0086019
     14.4940000      0.0086040
     14.4950000      0.0085787
     14.4960000      0.0085836
     14.4970000      0.0085652
     14.4980000      0.0085753
     14.4990000      0.0085874
     14.5000000      0.0085818
     14.5010000      0.0085917
     14.5020000      0.0085824
     14.5030000      0.0085788
     14.5040000      0.0085848
     14.5050000      0.0085832
     14.5060000      0.0085772
     14.5070000      0.0085812
     14.5080000      0.0085753
     14.5090000      0.0085893
     14.5100000      0.0085710
     14.5110000      0.0085670
     14.5120000      0.0085796
     14.5130000      0.0085933
     14.5140000      0.0085720
     14.5150000      0.0085781
     14.5160000      0.0085879
     14.5170000      0.0085715
     14.5180000      0.0085928
     14.5190000      0.0085681
     14.5200000      0.0085881
     14.5210000      0.0085763
     14.5220000      0.0085775
     14.5230000      0.0085774
     14.5240000      0.0085927
     14.5250000      0.0085844
     14.5260000      0.0085844
     14.5270000      0.0085898
     14.5280000      0.0085843
     14.5290000      0.0085905
     14.5300000      0.0085957
     14.5310000      0.0085884
     14.5320000      0.0085737
     14.5330000      0.0085919
     14.5340000      0.0085705
     14.5350000      0.0085886
     14.5360000      0.0085728
     14.5370000      0.0085880
     14.5380000      0.0085728
     14.5390000      0.0085731
     14.5400000      0.0085834
     14.5410000      0.0085819
     14.5420000      0.0085864
     14.5430000      0.0085713
     14.5440000      0.0085771
     14.5450000      0.0085810
     14.5460000      0.0085784
     14.5470000      0.0085861
     14.5480000      0.0085904
     14.5490000      0.0085892
     14.5500000      0.0086095
     14.5510000      0.0085857
     14.5520000      0.0085810
     14.5530000      0.0085974
     14.5540000      0.0085897
     14.5550000      0.0086092
     14.5560000      0.0085990
     14.5570000      0.0085889
     14.5580000      0.0086096
     14.5590000      0.0085983
     14.5600000      0.0085788
     14.5610000      0.0086032
     14.5620000      0.0085996
     14.5630000      0.0086092
     14.5640000      0.0085915
     14.5650000      0.0085904
     14.5660000      0.0085871
     14.5670000      0.0085996
     14.5680000      0.0085869
     14.5690000      0.0085896
     14.5700000      0.0085925
     14.5710000      0.0085942
     14.5720000      0.0086048
     14.5730000      0.0085862
     14.5740000      0.0086011
     14.5750000      0.0085833
     14.5760000      0.0086094
     14.5770000      0.0085976
     14.5780000      0.0085940
     14.5790000      0.0086087
     14.5800000      0.0086017
     14.5810000      0.0085898
     14.5820000      0.0085963
     14.5830000      0.0086166
     14.5840000      0.0085975
     14.5850000      0.0086084
     14.5860000      0.0086167
     14.5870000      0.0086121
     14.5880000      0.0086149
     14.5890000      0.0086294
     14.5900000      0.0086161
     14.5910000      0.0086024
     14.5920000      0.0086074
     14.5930000      0.0086117
     14.5940000      0.0086146
     14.5950000      0.0086207
     14.5960000      0.0086131
     14.5970000      0.0086165
     14.5980000      0.0086091
     14.5990000      0.0086112
     14.6000000      0.0086064
     14.6010000      0.0086147
     14.6020000      0.0086083
     14.6030000      0.0086132
     14.6040000      0.0086167
     14.6050000      0.0086109
     14.6060000      0.0086266
     14.6070000      0.0086219
     14.6080000      0.0086242
     14.6090000      0.0086192
     14.6100000      0.0086291
     14.6110000      0.0086185
     14.6120000      0.0086024
     14.6130000      0.0086198
     14.6140000      0.0086201
     14.6150000      0.0086168
     14.6160000      0.0086222
     14.6170000      0.0086179
     14.6180000      0.0086308
     14.6190000      0.0086199
     14.6200000      0.0086043
     14.6210000      0.0086271
     14.6220000      0.0086373
     14.6230000      0.0086149
     14.6240000      0.0086191
     14.6250000      0.0086253
     14.6260000      0.0086091
     14.6270000      0.0086206
     14.6280000      0.0086383
     14.6290000      0.0086222
     14.6300000      0.0086184
     14.6310000      0.0086233
     14.6320000      0.0086264
     14.6330000      0.0086298
     14.6340000      0.0086070
     14.6350000      0.0086238
     14.6360000      0.0086273
     14.6370000      0.0086314
     14.6380000      0.0086204
     14.6390000      0.0086124
     14.6400000      0.0086289
     14.6410000      0.0086165
     14.6420000      0.0086304
     14.6430000      0.0086262
     14.6440000      0.0086259
     14.6450000      0.0086334
     14.6460000      0.0086384
     14.6470000      0.0086474
     14.6480000      0.0086423
     14.6490000      0.0086329
     14.6500000      0.0086357
     14.6510000      0.0086355
     14.6520000      0.0086499
     14.6530000      0.0086382
     14.6540000      0.0086369
     14.6550000      0.0086506
     14.6560000      0.0086431
     14.6570000      0.0086284
     14.6580000      0.0086315
     14.6590000      0.0086381
     14.6600000      0.0086461
     14.6610000      0.0086490
     14.6620000      0.0086473
     14.6630000      0.0086594
     14.6640000      0.0086586
     14.6650000      0.0086603
     14.6660000      0.0086500
     14.6670000      0.0086435
     14.6680000      0.0086578
     14.6690000      0.0086494
     14.6700000      0.0086475
     14.6710000      0.0086494
     14.6720000      0.0086517
     14.6730000      0.0086447
     14.6740000      0.0086583
     14.6750000      0.0086592
     14.6760000      0.0086591
     14.6770000      0.0086533
     14.6780000      0.0086744
     14.6790000      0.0086577
     14.6800000      0.0086746
     14.6810000      0.0086657
     14.6820000      0.0086703
     14.6830000      0.0086563
     14.6840000      0.0086689
     14.6850000      0.0086618
     14.6860000      0.0086814
     14.6870000      0.0086575
     14.6880000      0.0086746
     14.6890000      0.0086512
     14.6900000      0.0086659
     14.6910000      0.0086509
     14.6920000      0.0086704
     14.6930000      0.0086699
     14.6940000      0.0086717
     14.6950000      0.0086656
     14.6960000      0.0086552
     14.6970000      0.0086672
     14.6980000      0.0086708
     14.6990000      0.0086801
     14.7000000      0.0086671
     14.7010000      0.0086655
     14.7020000      0.0086777
     14.7030000      0.0086921
     14.7040000      0.0086537
     14.7050000      0.0086757
     14.7060000      0.0086667
     14.7070000      0.0086711
     14.7080000      0.0086590
     14.7090000      0.0086901
     14.7100000      0.0086642
     14.7110000      0.0086855
     14.7120000      0.0086707
     14.7130000      0.0086789
     14.7140000      0.0086871
     14.7150000      0.0086847
     14.7160000      0.0086958
     14.7170000      0.0086808
     14.7180000      0.0087022
     14.7190000      0.0086931
     14.7200000      0.0086843
     14.7210000      0.0086827
     14.7220000      0.0086919
     14.7230000      0.0086849
     14.7240000      0.0086763
     14.7250000      0.0086899
     14.7260000      0.0087010
     14.7270000      0.0086980
     14.7280000      0.0086965
     14.7290000      0.0086869
     14.7300000      0.0086911
     14.7310000      0.0086928
     14.7320000      0.0087121
     14.7330000      0.0086967
     14.7340000      0.0086764
     14.7350000      0.0086995
     14.7360000      0.0086931
     14.7370000      0.0086808
     14.7380000      0.0086978
     14.7390000      0.0086955
     14.7400000      0.0086992
     14.7410000      0.0087065
     14.7420000      0.0086830
     14.7430000      0.0086841
     14.7440000      0.0087118
     14.7450000      0.0087009
     14.7460000      0.0086953
     14.7470000      0.0086982
     14.7480000      0.0087005
     14.7490000      0.0086985
     14.7500000      0.0086940
     14.7510000      0.0086934
     14.7520000      0.0086967
     14.7530000      0.0086896
     14.7540000      0.0087055
     14.7550000      0.0086930
     14.7560000      0.0087036
     14.7570000      0.0086805
     14.7580000      0.0086939
     14.7590000      0.0086959
     14.7600000      0.0086706
     14.7610000      0.0086870
     14.7620000      0.0086905
     14.7630000      0.0086841
     14.7640000      0.0086946
     14.7650000      0.0086825
     14.7660000      0.0086865
     14.7670000      0.0087010
     14.7680000      0.0086902
     14.7690000      0.0086758
     14.7700000      0.0086978
     14.7710000      0.0086725
     14.7720000      0.0086955
     14.7730000      0.0086913
     14.7740000      0.0086616
     14.7750000      0.0086918
     14.7760000      0.0086760
     14.7770000      0.0086786
     14.7780000      0.0086952
     14.7790000      0.0086787
     14.7800000      0.0086751
     14.7810000      0.0087017
     14.7820000      0.0086899
     14.7830000      0.0086880
     14.7840000      0.0087010
     14.7850000      0.0087055
     14.7860000      0.0086778
     14.7870000      0.0086825
     14.7880000      0.0086875
     14.7890000      0.0086840
     14.7900000      0.0086805
     14.7910000      0.0086855
     14.7920000      0.0086837
     14.7930000      0.0086878
     14.7940000      0.0086930
     14.7950000      0.0087029
     14.7960000      0.0086989
     14.7970000      0.0087020
     14.7980000      0.0087157
     14.7990000      0.0086839
     14.8000000      0.0087078
     14.8010000      0.0086906
     14.8020000      0.0086971
     14.8030000      0.0087093
     14.8040000      0.0086882
     14.8050000      0.0086976
     14.8060000      0.0086967
     14.8070000      0.0086998
     14.8080000      0.0087134
     14.8090000      0.0087201
     14.8100000      0.0087048
     14.8110000      0.0087140
     14.8120000      0.0087096
     14.8130000      0.0087149
     14.8140000      0.0086990
     14.8150000      0.0087072
     14.8160000      0.0086993
     14.8170000      0.0087076
     14.8180000      0.0087130
     14.8190000      0.0087026
     14.8200000      0.0087171
     14.8210000      0.0087214
     14.8220000      0.0087190
     14.8230000      0.0087054
     14.8240000      0.0087229
     14.8250000      0.0087211
     14.8260000      0.0087253
     14.8270000      0.0086998
     14.8280000      0.0087093
     14.8290000      0.0087064
     14.8300000      0.0087178
     14.8310000      0.0086996
     14.8320000      0.0087160
     14.8330000      0.0087120
     14.8340000      0.0087191
     14.8350000      0.0087110
     14.8360000      0.0087097
     14.8370000      0.0087151
     14.8380000      0.0087081
     14.8390000      0.0087113
     14.8400000      0.0087032
     14.8410000      0.0087119
     14.8420000      0.0087285
     14.8430000      0.0087111
     14.8440000      0.0087128
     14.8450000      0.0087133
     14.8460000      0.0087123
     14.8470000      0.0087161
     14.8480000      0.0086992
     14.8490000      0.0087030
     14.8500000      0.0087189
     14.8510000      0.0087057
     14.8520000      0.0087095
     14.8530000      0.0087109
     14.8540000      0.0087045
     14.8550000      0.0087228
     14.8560000      0.0087018
     14.8570000      0.0087098
     14.8580000      0.0086977
     14.8590000      0.0087149
     14.8600000      0.0087141
     14.8610000      0.0087185
     14.8620000      0.0087274
     14.8630000      0.0087337
     14.8640000      0.0087412
     14.8650000      0.0087439
     14.8660000      0.0087325
     14.8670000      0.0087460
     14.8680000      0.0087341
     14.8690000      0.0087407
     14.8700000      0.0087284
     14.8710000      0.0087392
     14.8720000      0.0087364
     14.8730000      0.0087515
     14.8740000      0.0087396
     14.8750000      0.0087350
     14.8760000      0.0087411
     14.8770000      0.0087368
     14.8780000      0.0087379
     14.8790000      0.0087399
     14.8800000      0.0087634
     14.8810000      0.0087457
     14.8820000      0.0087285
     14.8830000      0.0087568
     14.8840000      0.0087500
     14.8850000      0.0087444
     14.8860000      0.0087544
     14.8870000      0.0087604
     14.8880000      0.0087540
     14.8890000      0.0087486
     14.8900000      0.0087694
     14.8910000      0.0087672
     14.8920000      0.0087512
     14.8930000      0.0087655
     14.8940000      0.0087577
     14.8950000      0.0087618
     14.8960000      0.0087702
     14.8970000      0.0087546
     14.8980000      0.0087775
     14.8990000      0.0087568
     14.9000000      0.0087587
     14.9010000      0.0087692
     14.9020000      0.0087608
     14.9030000      0.0087744
     14.9040000      0.0087801
     14.9050000      0.0087668
     14.9060000      0.0087679
     14.9070000      0.0087701
     14.9080000      0.0087729
     14.9090000      0.0087791
     14.9100000      0.0087747
     14.9110000      0.0087734
     14.9120000      0.0087721
     14.9130000      0.0087607
     14.9140000      0.0087740
     14.9150000      0.0087768
     14.9160000      0.0087586
     14.9170000      0.0087724
     14.9180000      0.0087748
     14.9190000      0.0087809
     14.9200000      0.0087688
     14.9210000      0.0087706
     14.9220000      0.0087639
     14.9230000      0.0087826
     14.9240000      0.0087903
     14.9250000      0.0087798
     14.9260000      0.0087724
     14.9270000      0.0087878
     14.9280000      0.0087785
     14.9290000      0.0087622
     14.9300000      0.0087718
     14.9310000      0.0087597
     14.9320000      0.0087565
     14.9330000      0.0087773
     14.9340000      0.0087672
     14.9350000      0.0087644
     14.9360000      0.0087680
     14.9370000      0.0087517
     14.9380000      0.0087639
     14.9390000      0.0087515
     14.9400000      0.0087647
     14.9410000      0.0087502
     14.9420000      0.0087698
     14.9430000      0.0087523
     14.9440000      0.0087584
     14.9450000      0.0087632
     14.9460000      0.0087589
     14.9470000      0.0087432
     14.9480000      0.0087606
     14.9490000      0.0087685
     14.9500000      0.0087444
     14.9510000      0.0087585
     14.9520000      0.0087649
     14.9530000      0.0087587
     14.9540000      0.0087416
     14.9550000      0.0087440
     14.9560000      0.0087318
     14.9570000      0.0087604
     14.9580000      0.0087471
     14.9590000      0.0087387
     14.9600000      0.0087632
     14.9610000      0.0087632
     14.9620000      0.0087486
     14.9630000      0.0087662
     14.9640000      0.0087715
     14.9650000      0.0087486
     14.9660000      0.0087702
     14.9670000      0.0087503
     14.9680000      0.0087543
     14.9690000      0.0087773
     14.9700000      0.0087683
     14.9710000      0.0087686
     14.9720000      0.0087658
     14.9730000      0.0087762
     14.9740000      0.0087775
     14.9750000      0.0087913
     14.9760000      0.0087688
     14.9770000      0.0087752
     14.9780000      0.0087953
     14.9790000      0.0087676
     14.9800000      0.0087826
     14.9810000      0.0087805
     14.9820000      0.0087890
     14.9830000      0.0087733
     14.9840000      0.0087705
     14.9850000      0.0087776
     14.9860000      0.0087636
     14.9870000      0.0087809
     14.9880000      0.0087767
     14.9890000      0.0087762
     14.9900000      0.0087627
     14.9910000      0.0087669
     14.9920000      0.0087819
     14.9930000      0.0087804
     14.9940000      0.0087825
     14.9950000      0.0087637
     14.9960000      0.0087785
     14.9970000      0.0087745
     14.9980000      0.0087665
     14.9990000      0.0087711


==> gnuplot1/exam2/weight/imc-64w-weight.dat <==
      0.0000000      0.0001215
      0.0010000      0.0001342
      0.0020000      0.0001485
      0.0030000      0.0001610
      0.0040000      0.0001738
      0.0050000      0.0001848
      0.0060000      0.0001964
      0.0070000      0.0002063
      0.0080000      0.0002169
      0.0090000      0.0002261
      0.0100000      0.0002357
      0.0110000      0.0002448
      0.0120000      0.0002532
      0.0130000      0.0002621
      0.0140000      0.0002703
      0.0150000      0.0002782
      0.0160000      0.0002865
      0.0170000      0.0002939
      0.0180000      0.0003014
      0.0190000      0.0003089
      0.0200000      0.0003160
      0.0210000      0.0003230
      0.0220000      0.0003303
      0.0230000      0.0003369
      0.0240000      0.0003434
      0.0250000      0.0003501
      0.0260000      0.0003568
      0.0270000      0.0003629
      0.0280000      0.0003691
      0.0290000      0.0003754
      0.0300000      0.0003816
      0.0310000      0.0003875
      0.0320000      0.0003932
      0.0330000      0.0003995
      0.0340000      0.0004053
      0.0350000      0.0004107
      0.0360000      0.0004163
      0.0370000      0.0004218
      0.0380000      0.0004275
      0.0390000      0.0004326
      0.0400000      0.0004380
      0.0410000      0.0004433
      0.0420000      0.0004486
      0.0430000      0.0004541
      0.0440000      0.0004589
      0.0450000      0.0004638
      0.0460000      0.0004691
      0.0470000      0.0004742
      0.0480000      0.0004790
      0.0490000      0.0004839
      0.0500000      0.0004888
      0.0510000      0.0004938
      0.0520000      0.0004985
      0.0530000      0.0005032
      0.0540000      0.0005078
      0.0550000      0.0005125
      0.0560000      0.0005172
      0.0570000      0.0005217
      0.0580000      0.0005263
      0.0590000      0.0005305
      0.0600000      0.0005350
      0.0610000      0.0005395
      0.0620000      0.0005437
      0.0630000      0.0005483
      0.0640000      0.0005524
      0.0650000      0.0005569
      0.0660000      0.0005612
      0.0670000      0.0005656
      0.0680000      0.0005702
      0.0690000      0.0005739
      0.0700000      0.0005781
      0.0710000      0.0005822
      0.0720000      0.0005863
      0.0730000      0.0005904
      0.0740000      0.0005944
      0.0750000      0.0005982
      0.0760000      0.0006023
      0.0770000      0.0006062
      0.0780000      0.0006099
      0.0790000      0.0006141
      0.0800000      0.0006180
      0.0810000      0.0006215
      0.0820000      0.0006256
      0.0830000      0.0006295
      0.0840000      0.0006335
      0.0850000      0.0006373
      0.0860000      0.0006407
      0.0870000      0.0006445
      0.0880000      0.0006484
      0.0890000      0.0006518
      0.0900000      0.0006556
      0.0910000      0.0006594
      0.0920000      0.0006628
      0.0930000      0.0006663
      0.0940000      0.0006700
      0.0950000      0.0006738
      0.0960000      0.0006770
      0.0970000      0.0006806
      0.0980000      0.0006844
      0.0990000      0.0006879
      0.1000000      0.0006911
      0.1010000      0.0006949
      0.1020000      0.0006982
      0.1030000      0.0007014
      0.1040000      0.0007050
      0.1050000      0.0007088
      0.1060000      0.0007116
      0.1070000      0.0007154
      0.1080000      0.0007186
      0.1090000      0.0007218
      0.1100000      0.0007252
      0.1110000      0.0007287
      0.1120000      0.0007316
      0.1130000      0.0007354
      0.1140000      0.0007386
      0.1150000      0.0007423
      0.1160000      0.0007454
      0.1170000      0.0007485
      0.1180000      0.0007516
      0.1190000      0.0007545
      0.1200000      0.0007580
      0.1210000      0.0007613
      0.1220000      0.0007641
      0.1230000      0.0007673
      0.1240000      0.0007705
      0.1250000      0.0007740
      0.1260000      0.0007771
      0.1270000      0.0007803
      0.1280000      0.0007829
      0.1290000      0.0007866
      0.1300000      0.0007895
      0.1310000      0.0007929
      0.1320000      0.0007955
      0.1330000      0.0007988
      0.1340000      0.0008017
      0.1350000      0.0008052
      0.1360000      0.0008079
      0.1370000      0.0008107
      0.1380000      0.0008141
      0.1390000      0.0008167
      0.1400000      0.0008197
      0.1410000      0.0008225
      0.1420000      0.0008254
      0.1430000      0.0008287
      0.1440000      0.0008314
      0.1450000      0.0008341
      0.1460000      0.0008377
      0.1470000      0.0008402
      0.1480000      0.0008429
      0.1490000      0.0008452
      0.1500000      0.0008489
      0.1510000      0.0008515
      0.1520000      0.0008546
      0.1530000      0.0008572
      0.1540000      0.0008603
      0.1550000      0.0008629
      0.1560000      0.0008657
      0.1570000      0.0008688
      0.1580000      0.0008711
      0.1590000      0.0008739
      0.1600000      0.0008767
      0.1610000      0.0008797
      0.1620000      0.0008823
      0.1630000      0.0008851
      0.1640000      0.0008876
      0.1650000      0.0008905
      0.1660000      0.0008931
      0.1670000      0.0008957
      0.1680000      0.0008986
      0.1690000      0.0009012
      0.1700000      0.0009040
      0.1710000      0.0009066
      0.1720000      0.0009089
      0.1730000      0.0009115
      0.1740000      0.0009145
      0.1750000      0.0009174
      0.1760000      0.0009198
      0.1770000      0.0009225
      0.1780000      0.0009250
      0.1790000      0.0009279
      0.1800000      0.0009300
      0.1810000      0.0009330
      0.1820000      0.0009362
      0.1830000      0.0009382
      0.1840000      0.0009407
      0.1850000      0.0009436
      0.1860000      0.0009458
      0.1870000      0.0009485
      0.1880000      0.0009516
      0.1890000      0.0009540
      0.1900000      0.0009562
      0.1910000      0.0009590
      0.1920000      0.0009613
      0.1930000      0.0009638
      0.1940000      0.0009661
      0.1950000      0.0009689
      0.1960000      0.0009711
      0.1970000      0.0009737
      0.1980000      0.0009766
      0.1990000      0.0009791
      0.2000000      0.0009820
      0.2010000      0.0009839
      0.2020000      0.0009869
      0.2030000      0.0009887
      0.2040000      0.0009916
      0.2050000      0.0009940
      0.2060000      0.0009967
      0.2070000      0.0009989
      0.2080000      0.0010015
      0.2090000      0.0010036
      0.2100000      0.0010060
      0.2110000      0.0010089
      0.2120000      0.0010113
      0.2130000      0.0010134
      0.2140000      0.0010161
      0.2150000      0.0010187
      0.2160000      0.0010208
      0.2170000      0.0010230
      0.2180000      0.0010253
      0.2190000      0.0010282
      0.2200000      0.0010304
      0.2210000      0.0010326
      0.2220000      0.0010349
      0.2230000      0.0010373
      0.2240000      0.0010401
      0.2250000      0.0010424
      0.2260000      0.0010442
      0.2270000      0.0010470
      0.2280000      0.0010487
      0.2290000      0.0010513
      0.2300000      0.0010539
      0.2310000      0.0010560
      0.2320000      0.0010589
      0.2330000      0.0010606
      0.2340000      0.0010632
      0.2350000      0.0010662
      0.2360000      0.0010678
      0.2370000      0.0010698
      0.2380000      0.0010729
      0.2390000      0.0010755
      0.2400000      0.0010775
      0.2410000      0.0010798
      0.2420000      0.0010817
      0.2430000      0.0010840
      0.2440000      0.0010860
      0.2450000      0.0010879
      0.2460000      0.0010902
      0.2470000      0.0010927
      0.2480000      0.0010945
      0.2490000      0.0010970
      0.2500000      0.0010990
      0.2510000      0.0011013
      0.2520000      0.0011037
      0.2530000      0.0011055
      0.2540000      0.0011083
      0.2550000      0.0011106
      0.2560000      0.0011121
      0.2570000      0.0011151
      0.2580000      0.0011170
      0.2590000      0.0011198
      0.2600000      0.0011219
      0.2610000      0.0011236
      0.2620000      0.0011260
      0.2630000      0.0011282
      0.2640000      0.0011308
      0.2650000      0.0011324
      0.2660000      0.0011343
      0.2670000      0.0011371
      0.2680000      0.0011393
      0.2690000      0.0011422
      0.2700000      0.0011439
      0.2710000      0.0011461
      0.2720000      0.0011481
      0.2730000      0.0011500
      0.2740000      0.0011524
      0.2750000      0.0011544
      0.2760000      0.0011566
      0.2770000      0.0011593
      0.2780000      0.0011611
      0.2790000      0.0011632
      0.2800000      0.0011646
      0.2810000      0.0011671
      0.2820000      0.0011696
      0.2830000      0.0011714
      0.2840000      0.0011730
      0.2850000      0.0011758
      0.2860000      0.0011776
      0.2870000      0.0011795
      0.2880000      0.0011817
      0.2890000      0.0011832
      0.2900000      0.0011858
      0.2910000      0.0011883
      0.2920000      0.0011902
      0.2930000      0.0011920
      0.2940000      0.0011948
      0.2950000      0.0011962
      0.2960000      0.0011980
      0.2970000      0.0012000
      0.2980000      0.0012023
      0.2990000      0.0012047
      0.3000000      0.0012066
      0.3010000      0.0012081
      0.3020000      0.0012112
      0.3030000      0.0012124
      0.3040000      0.0012148
      0.3050000      0.0012161
      0.3060000      0.0012190
      0.3070000      0.0012199
      0.3080000      0.0012227
      0.3090000      0.0012246
      0.3100000      0.0012264
      0.3110000      0.0012281
      0.3120000      0.0012307
      0.3130000      0.0012324
      0.3140000      0.0012342
      0.3150000      0.0012364
      0.3160000      0.0012385
      0.3170000      0.0012406
      0.3180000      0.0012430
      0.3190000      0.0012445
      0.3200000      0.0012463
      0.3210000      0.0012490
      0.3220000      0.0012504
      0.3230000      0.0012527
      0.3240000      0.0012550
      0.3250000      0.0012565
      0.3260000      0.0012591
      0.3270000      0.0012605
      0.3280000      0.0012629
      0.3290000      0.0012645
      0.3300000      0.0012669
      0.3310000      0.0012684
      0.3320000      0.0012704
      0.3330000      0.0012724
      0.3340000      0.0012740
      0.3350000      0.0012764
      0.3360000      0.0012783
      0.3370000      0.0012797
      0.3380000      0.0012816
      0.3390000      0.0012839
      0.3400000      0.0012858
      0.3410000      0.0012875
      0.3420000      0.0012896
      0.3430000      0.0012910
      0.3440000      0.0012930
      0.3450000      0.0012949
      0.3460000      0.0012970
      0.3470000      0.0012985
      0.3480000      0.0013008
      0.3490000      0.0013022
      0.3500000      0.0013042
      0.3510000      0.0013067
      0.3520000      0.0013085
      0.3530000      0.0013105
      0.3540000      0.0013124
      0.3550000      0.0013139
      0.3560000      0.0013163
      0.3570000      0.0013176
      0.3580000      0.0013196
      0.3590000      0.0013223
      0.3600000      0.0013239
      0.3610000      0.0013249
      0.3620000      0.0013274
      0.3630000      0.0013291
      0.3640000      0.0013311
      0.3650000      0.0013326
      0.3660000      0.0013349
      0.3670000      0.0013360
      0.3680000      0.0013386
      0.3690000      0.0013400
      0.3700000      0.0013419
      0.3710000      0.0013434
      0.3720000      0.0013461
      0.3730000      0.0013473
      0.3740000      0.0013497
      0.3750000      0.0013513
      0.3760000      0.0013533
      0.3770000      0.0013549
      0.3780000      0.0013565
      0.3790000      0.0013583
      0.3800000      0.0013605
      0.3810000      0.0013622
      0.3820000      0.0013644
      0.3830000      0.0013657
      0.3840000      0.0013673
      0.3850000      0.0013692
      0.3860000      0.0013714
      0.3870000      0.0013731
      0.3880000      0.0013751
      0.3890000      0.0013764
      0.3900000      0.0013781
      0.3910000      0.0013791
      0.3920000      0.0013816
      0.3930000      0.0013830
      0.3940000      0.0013852
      0.3950000      0.0013878
      0.3960000      0.0013889
      0.3970000      0.0013909
      0.3980000      0.0013929
      0.3990000      0.0013942
      0.4000000      0.0013958
      0.4010000      0.0013979
      0.4020000      0.0013994
      0.4030000      0.0014010
      0.4040000      0.0014029
      0.4050000      0.0014050
      0.4060000      0.0014065
      0.4070000      0.0014076
      0.4080000      0.0014107
      0.4090000      0.0014116
      0.4100000      0.0014136
      0.4110000      0.0014149
      0.4120000      0.0014168
      0.4130000      0.0014181
      0.4140000      0.0014210
      0.4150000      0.0014220
      0.4160000      0.0014245
      0.4170000      0.0014245
      0.4180000      0.0014269
      0.4190000      0.0014290
      0.4200000      0.0014306
      0.4210000      0.0014323
      0.4220000      0.0014344
      0.4230000      0.0014348
      0.4240000      0.0014380
      0.4250000      0.0014394
      0.4260000      0.0014404
      0.4270000      0.0014423
      0.4280000      0.0014441
      0.4290000      0.0014461
      0.4300000      0.0014474
      0.4310000      0.0014493
      0.4320000      0.0014507
      0.4330000      0.0014522
      0.4340000      0.0014546
      0.4350000      0.0014558
      0.4360000      0.0014578
      0.4370000      0.0014590
      0.4380000      0.0014611
      0.4390000      0.0014629
      0.4400000      0.0014647
      0.4410000      0.0014657
      0.4420000      0.0014685
      0.4430000      0.0014692
      0.4440000      0.0014704
      0.4450000      0.0014735
      0.4460000      0.0014743
      0.4470000      0.0014764
      0.4480000      0.0014782
      0.4490000      0.0014799
      0.4500000      0.0014817
      0.4510000      0.0014828
      0.4520000      0.0014843
      0.4530000      0.0014865
      0.4540000      0.0014876
      0.4550000      0.0014898
      0.4560000      0.0014912
      0.4570000      0.0014929
      0.4580000      0.0014949
      0.4590000      0.0014958
      0.4600000      0.0014985
      0.4610000      0.0014996
      0.4620000      0.0015016
      0.4630000      0.0015021
      0.4640000      0.0015046
      0.4650000      0.0015061
      0.4660000      0.0015072
      0.4670000      0.0015084
      0.4680000      0.0015101
      0.4690000      0.0015121
      0.4700000      0.0015139
      0.4710000      0.0015160
      0.4720000      0.0015174
      0.4730000      0.0015192
      0.4740000      0.0015206
      0.4750000      0.0015226
      0.4760000      0.0015234
      0.4770000      0.0015255
      0.4780000      0.0015272
      0.4790000      0.0015291
      0.4800000      0.0015307
      0.4810000      0.0015322
      0.4820000      0.0015334
      0.4830000      0.0015360
      0.4840000      0.0015369
      0.4850000      0.0015385
      0.4860000      0.0015400
      0.4870000      0.0015412
      0.4880000      0.0015430
      0.4890000      0.0015450
      0.4900000      0.0015462
      0.4910000      0.0015477
      0.4920000      0.0015493
      0.4930000      0.0015512
      0.4940000      0.0015519
      0.4950000      0.0015539
      0.4960000      0.0015560
      0.4970000      0.0015576
      0.4980000      0.0015586
      0.4990000      0.0015609
      0.5000000      0.0015623
      0.5010000      0.0015648
      0.5020000      0.0015656
      0.5030000      0.0015669
      0.5040000      0.0015690
      0.5050000      0.0015707
      0.5060000      0.0015722
      0.5070000      0.0015740
      0.5080000      0.0015759
      0.5090000      0.0015767
      0.5100000      0.0015786
      0.5110000      0.0015796
      0.5120000      0.0015810
      0.5130000      0.0015831
      0.5140000      0.0015846
      0.5150000      0.0015858
      0.5160000      0.0015879
      0.5170000      0.0015891
      0.5180000      0.0015908
      0.5190000      0.0015920
      0.5200000      0.0015938
      0.5210000      0.0015956
      0.5220000      0.0015966
      0.5230000      0.0015978
      0.5240000      0.0016001
      0.5250000      0.0016021
      0.5260000      0.0016039
      0.5270000      0.0016047
      0.5280000      0.0016069
      0.5290000      0.0016080
      0.5300000      0.0016096
      0.5310000      0.0016107
      0.5320000      0.0016125
      0.5330000      0.0016148
      0.5340000      0.0016151
      0.5350000      0.0016171
      0.5360000      0.0016193
      0.5370000      0.0016203
      0.5380000      0.0016219
      0.5390000      0.0016234
      0.5400000      0.0016254
      0.5410000      0.0016264
      0.5420000      0.0016282
      0.5430000      0.0016297
      0.5440000      0.0016310
      0.5450000      0.0016325
      0.5460000      0.0016336
      0.5470000      0.0016351
      0.5480000      0.0016373
      0.5490000      0.0016381
      0.5500000      0.0016400
      0.5510000      0.0016415
      0.5520000      0.0016429
      0.5530000      0.0016445
      0.5540000      0.0016457
      0.5550000      0.0016475
      0.5560000      0.0016490
      0.5570000      0.0016503
      0.5580000      0.0016520
      0.5590000      0.0016538
      0.5600000      0.0016551
      0.5610000      0.0016561
      0.5620000      0.0016575
      0.5630000      0.0016594
      0.5640000      0.0016611
      0.5650000      0.0016623
      0.5660000      0.0016640
      0.5670000      0.0016638
      0.5680000      0.0016668
      0.5690000      0.0016679
      0.5700000      0.0016699
      0.5710000      0.0016705
      0.5720000      0.0016715
      0.5730000      0.0016745
      0.5740000      0.0016757
      0.5750000      0.0016778
      0.5760000      0.0016788
      0.5770000      0.0016809
      0.5780000      0.0016815
      0.5790000      0.0016841
      0.5800000      0.0016852
      0.5810000      0.0016858
      0.5820000      0.0016882
      0.5830000      0.0016894
      0.5840000      0.0016908
      0.5850000      0.0016920
      0.5860000      0.0016942
      0.5870000      0.0016954
      0.5880000      0.0016970
      0.5890000      0.0016973
      0.5900000      0.0016999
      0.5910000      0.0017010
      0.5920000      0.0017018
      0.5930000      0.0017041
      0.5940000      0.0017052
      0.5950000      0.0017067
      0.5960000      0.0017082
      0.5970000      0.0017096
      0.5980000      0.0017113
      0.5990000      0.0017133
      0.6000000      0.0017139
      0.6010000      0.0017162
      0.6020000      0.0017161
      0.6030000      0.0017186
      0.6040000      0.0017196
      0.6050000      0.0017204
      0.6060000      0.0017220
      0.6070000      0.0017237
      0.6080000      0.0017255
      0.6090000      0.0017272
      0.6100000      0.0017283
      0.6110000      0.0017293
      0.6120000      0.0017304
      0.6130000      0.0017322
      0.6140000      0.0017332
      0.6150000      0.0017343
      0.6160000      0.0017361
      0.6170000      0.0017378
      0.6180000      0.0017393
      0.6190000      0.0017409
      0.6200000      0.0017418
      0.6210000      0.0017431
      0.6220000      0.0017453
      0.6230000      0.0017462
      0.6240000      0.0017474
      0.6250000      0.0017480
      0.6260000      0.0017505
      0.6270000      0.0017512
      0.6280000      0.0017533
      0.6290000      0.0017543
      0.6300000      0.0017558
      0.6310000      0.0017580
      0.6320000      0.0017592
      0.6330000      0.0017605
      0.6340000      0.0017622
      0.6350000      0.0017635
      0.6360000      0.0017646
      0.6370000      0.0017662
      0.6380000      0.0017685
      0.6390000      0.0017693
      0.6400000      0.0017705
      0.6410000      0.0017722
      0.6420000      0.0017722
      0.6430000      0.0017752
      0.6440000      0.0017760
      0.6450000      0.0017775
      0.6460000      0.0017791
      0.6470000      0.0017807
      0.6480000      0.0017803
      0.6490000      0.0017829
      0.6500000      0.0017843
      0.6510000      0.0017852
      0.6520000      0.0017871
      0.6530000      0.0017888
      0.6540000      0.0017899
      0.6550000      0.0017916
      0.6560000      0.0017925
      0.6570000      0.0017948
      0.6580000      0.0017954
      0.6590000      0.0017968
      0.6600000      0.0017980
      0.6610000      0.0017999
      0.6620000      0.0018013
      0.6630000      0.0018026
      0.6640000      0.0018038
      0.6650000      0.0018048
      0.6660000      0.0018064
      0.6670000      0.0018081
      0.6680000      0.0018089
      0.6690000      0.0018116
      0.6700000      0.0018123
      0.6710000      0.0018131
      0.6720000      0.0018145
      0.6730000      0.0018158
      0.6740000      0.0018173
      0.6750000      0.0018185
      0.6760000      0.0018204
      0.6770000      0.0018214
      0.6780000      0.0018226
      0.6790000      0.0018246
      0.6800000      0.0018261
      0.6810000      0.0018267
      0.6820000      0.0018284
      0.6830000      0.0018297
      0.6840000      0.0018307
      0.6850000      0.0018324
      0.6860000      0.0018337
      0.6870000      0.0018342
      0.6880000      0.0018349
      0.6890000      0.0018371
      0.6900000      0.0018384
      0.6910000      0.0018398
      0.6920000      0.0018408
      0.6930000      0.0018426
      0.6940000      0.0018447
      0.6950000      0.0018455
      0.6960000      0.0018467
      0.6970000      0.0018491
      0.6980000      0.0018496
      0.6990000      0.0018514
      0.7000000      0.0018519
      0.7010000      0.0018539
      0.7020000      0.0018546
      0.7030000      0.0018565
      0.7040000      0.0018579
      0.7050000      0.0018579
      0.7060000      0.0018598
      0.7070000      0.0018614
      0.7080000      0.0018627
      0.7090000      0.0018647
      0.7100000      0.0018663
      0.7110000      0.0018676
      0.7120000      0.0018677
      0.7130000      0.0018683
      0.7140000      0.0018716
      0.7150000      0.0018723
      0.7160000      0.0018734
      0.7170000      0.0018747
      0.7180000      0.0018759
      0.7190000      0.0018778
      0.7200000      0.0018793
      0.7210000      0.0018803
      0.7220000      0.0018808
      0.7230000      0.0018835
      0.7240000      0.0018844
      0.7250000      0.0018863
      0.7260000      0.0018871
      0.7270000      0.0018883
      0.7280000      0.0018901
      0.7290000      0.0018909
      0.7300000      0.0018921
      0.7310000      0.0018937
      0.7320000      0.0018958
      0.7330000      0.0018958
      0.7340000      0.0018974
      0.7350000      0.0018985
      0.7360000      0.0018997
      0.7370000      0.0019018
      0.7380000      0.0019027
      0.7390000      0.0019038
      0.7400000      0.0019051
      0.7410000      0.0019076
      0.7420000      0.0019080
      0.7430000      0.0019098
      0.7440000      0.0019104
      0.7450000      0.0019117
      0.7460000      0.0019138
      0.7470000      0.0019136
      0.7480000      0.0019160
      0.7490000      0.0019179
      0.7500000      0.0019182
      0.7510000      0.0019194
      0.7520000      0.0019210
      0.7530000      0.0019222
      0.7540000      0.0019248
      0.7550000      0.0019249
      0.7560000      0.0019251
      0.7570000      0.0019280
      0.7580000      0.0019287
      0.7590000      0.0019302
      0.7600000      0.0019313
      0.7610000      0.0019337
      0.7620000      0.0019346
      0.7630000      0.0019363
      0.7640000      0.0019372
      0.7650000      0.0019382
      0.7660000      0.0019409
      0.7670000      0.0019413
      0.7680000      0.0019424
      0.7690000      0.0019436
      0.7700000      0.0019452
      0.7710000      0.0019462
      0.7720000      0.0019472
      0.7730000      0.0019494
      0.7740000      0.0019502
      0.7750000      0.0019509
      0.7760000      0.0019524
      0.7770000      0.0019539
      0.7780000      0.0019549
      0.7790000      0.0019559
      0.7800000      0.0019562
      0.7810000      0.0019592
      0.7820000      0.0019594
      0.7830000      0.0019598
      0.7840000      0.0019619
      0.7850000      0.0019638
      0.7860000      0.0019652
      0.7870000      0.0019659
      0.7880000      0.0019665
      0.7890000      0.0019685
      0.7900000      0.0019693
      0.7910000      0.0019701
      0.7920000      0.0019714
      0.7930000      0.0019728
      0.7940000      0.0019751
      0.7950000      0.0019759
      0.7960000      0.0019781
      0.7970000      0.0019777
      0.7980000      0.0019802
      0.7990000      0.0019813
      0.8000000      0.0019820
      0.8010000      0.0019839
      0.8020000      0.0019846
      0.8030000      0.0019858
      0.8040000      0.0019875
      0.8050000      0.0019882
      0.8060000      0.0019902
      0.8070000      0.0019900
      0.8080000      0.0019919
      0.8090000      0.0019938
      0.8100000      0.0019950
      0.8110000      0.0019960
      0.8120000      0.0019975
      0.8130000      0.0019983
      0.8140000      0.0020000
      0.8150000      0.0020015
      0.8160000      0.0020016
      0.8170000      0.0020034
      0.8180000      0.0020045
      0.8190000      0.0020055
      0.8200000      0.0020068
      0.8210000      0.0020074
      0.8220000      0.0020087
      0.8230000      0.0020105
      0.8240000      0.0020111
      0.8250000      0.0020125
      0.8260000      0.0020139
      0.8270000      0.0020159
      0.8280000      0.0020161
      0.8290000      0.0020167
      0.8300000      0.0020190
      0.8310000      0.0020200
      0.8320000      0.0020214
      0.8330000      0.0020224
      0.8340000      0.0020233
      0.8350000      0.0020246
      0.8360000      0.0020263
      0.8370000      0.0020275
      0.8380000      0.0020285
      0.8390000      0.0020305
      0.8400000      0.0020313
      0.8410000      0.0020330
      0.8420000      0.0020333
      0.8430000      0.0020348
      0.8440000      0.0020353
      0.8450000      0.0020379
      0.8460000      0.0020380
      0.8470000      0.0020403
      0.8480000      0.0020409
      0.8490000      0.0020415
      0.8500000      0.0020429
      0.8510000      0.0020447
      0.8520000      0.0020459
      0.8530000      0.0020472
      0.8540000      0.0020485
      0.8550000      0.0020503
      0.8560000      0.0020503
      0.8570000      0.0020522
      0.8580000      0.0020534
      0.8590000      0.0020544
      0.8600000      0.0020566
      0.8610000      0.0020578
      0.8620000      0.0020588
      0.8630000      0.0020594
      0.8640000      0.0020605
      0.8650000      0.0020629
      0.8660000      0.0020643
      0.8670000      0.0020658
      0.8680000      0.0020665
      0.8690000      0.0020673
      0.8700000      0.0020679
      0.8710000      0.0020698
      0.8720000      0.0020707
      0.8730000      0.0020717
      0.8740000      0.0020727
      0.8750000      0.0020749
      0.8760000      0.0020754
      0.8770000      0.0020772
      0.8780000      0.0020777
      0.8790000      0.0020792
      0.8800000      0.0020803
      0.8810000      0.0020823
      0.8820000      0.0020832
      0.8830000      0.0020848
      0.8840000      0.0020852
      0.8850000      0.0020856
      0.8860000      0.0020870
      0.8870000      0.0020885
      0.8880000      0.0020896
      0.8890000      0.0020916
      0.8900000      0.0020916
      0.8910000      0.0020938
      0.8920000      0.0020933
      0.8930000      0.0020951
      0.8940000      0.0020962
      0.8950000      0.0020978
      0.8960000      0.0020992
      0.8970000      0.0021002
      0.8980000      0.0021010
      0.8990000      0.0021027
      0.9000000      0.0021026
      0.9010000      0.0021058
      0.9020000      0.0021062
      0.9030000      0.0021083
      0.9040000      0.0021075
      0.9050000      0.0021090
      0.9060000      0.0021103
      0.9070000      0.0021117
      0.9080000      0.0021141
      0.9090000      0.0021147
      0.9100000      0.0021152
      0.9110000      0.0021170
      0.9120000      0.0021183
      0.9130000      0.0021195
      0.9140000      0.0021205
      0.9150000      0.0021216
      0.9160000      0.0021245
      0.9170000      0.0021242
      0.9180000      0.0021251
      0.9190000      0.0021264
      0.9200000      0.0021276
      0.9210000      0.0021299
      0.9220000      0.0021301
      0.9230000      0.0021312
      0.9240000      0.0021321
      0.9250000      0.0021333
      0.9260000      0.0021346
      0.9270000      0.0021352
      0.9280000      0.0021359
      0.9290000      0.0021374
      0.9300000      0.0021389
      0.9310000      0.0021398
      0.9320000      0.0021405
      0.9330000      0.0021426
      0.9340000      0.0021442
      0.9350000      0.0021451
      0.9360000      0.0021455
      0.9370000      0.0021463
      0.9380000      0.0021486
      0.9390000      0.0021488
      0.9400000      0.0021499
      0.9410000      0.0021513
      0.9420000      0.0021523
      0.9430000      0.0021548
      0.9440000      0.0021545
      0.9450000      0.0021548
      0.9460000      0.0021564
      0.9470000      0.0021579
      0.9480000      0.0021598
      0.9490000      0.0021606
      0.9500000      0.0021616
      0.9510000      0.0021633
      0.9520000      0.0021648
      0.9530000      0.0021651
      0.9540000      0.0021648
      0.9550000      0.0021679
      0.9560000      0.0021686
      0.9570000      0.0021693
      0.9580000      0.0021711
      0.9590000      0.0021717
      0.9600000      0.0021731
      0.9610000      0.0021732
      0.9620000      0.0021759
      0.9630000      0.0021750
      0.9640000      0.0021769
      0.9650000      0.0021789
      0.9660000      0.0021795
      0.9670000      0.0021806
      0.9680000      0.0021827
      0.9690000      0.0021842
      0.9700000      0.0021842
      0.9710000      0.0021853
      0.9720000      0.0021872
      0.9730000      0.0021878
      0.9740000      0.0021895
      0.9750000      0.0021904
      0.9760000      0.0021926
      0.9770000      0.0021913
      0.9780000      0.0021940
      0.9790000      0.0021954
      0.9800000      0.0021970
      0.9810000      0.0021963
      0.9820000      0.0021978
      0.9830000      0.0021994
      0.9840000      0.0022002
      0.9850000      0.0022007
      0.9860000      0.0022026
      0.9870000      0.0022038
      0.9880000      0.0022046
      0.9890000      0.0022059
      0.9900000      0.0022072
      0.9910000      0.0022088
      0.9920000      0.0022095
      0.9930000      0.0022100
      0.9940000      0.0022112
      0.9950000      0.0022132
      0.9960000      0.0022127
      0.9970000      0.0022142
      0.9980000      0.0022145
      0.9990000      0.0022165
      1.0000000      0.0022183
      1.0010000      0.0022189
      1.0020000      0.0022202
      1.0030000      0.0022207
      1.0040000      0.0022224
      1.0050000      0.0022233
      1.0060000      0.0022245
      1.0070000      0.0022252
      1.0080000      0.0022267
      1.0090000      0.0022282
      1.0100000      0.0022290
      1.0110000      0.0022301
      1.0120000      0.0022311
      1.0130000      0.0022317
      1.0140000      0.0022332
      1.0150000      0.0022354
      1.0160000      0.0022353
      1.0170000      0.0022360
      1.0180000      0.0022382
      1.0190000      0.0022387
      1.0200000      0.0022400
      1.0210000      0.0022413
      1.0220000      0.0022417
      1.0230000      0.0022431
      1.0240000      0.0022438
      1.0250000      0.0022456
      1.0260000      0.0022461
      1.0270000      0.0022468
      1.0280000      0.0022484
      1.0290000      0.0022494
      1.0300000      0.0022501
      1.0310000      0.0022512
      1.0320000      0.0022520
      1.0330000      0.0022531
      1.0340000      0.0022550
      1.0350000      0.0022557
      1.0360000      0.0022578
      1.0370000      0.0022594
      1.0380000      0.0022600
      1.0390000      0.0022613
      1.0400000      0.0022616
      1.0410000      0.0022622
      1.0420000      0.0022633
      1.0430000      0.0022647
      1.0440000      0.0022656
      1.0450000      0.0022678
      1.0460000      0.0022670
      1.0470000      0.0022682
      1.0480000      0.0022702
      1.0490000      0.0022708
      1.0500000      0.0022724
      1.0510000      0.0022733
      1.0520000      0.0022738
      1.0530000      0.0022752
      1.0540000      0.0022761
      1.0550000      0.0022767
      1.0560000      0.0022784
      1.0570000      0.0022796
      1.0580000      0.0022804
      1.0590000      0.0022817
      1.0600000      0.0022829
      1.0610000      0.0022838
      1.0620000      0.0022851
      1.0630000      0.0022847
      1.0640000      0.0022869
      1.0650000      0.0022878
      1.0660000      0.0022890
      1.0670000      0.0022893
      1.0680000      0.0022902
      1.0690000      0.0022925
      1.0700000      0.0022930
      1.0710000      0.0022943
      1.0720000      0.0022947
      1.0730000      0.0022957
      1.0740000      0.0022976
      1.0750000      0.0022984
      1.0760000      0.0022995
      1.0770000      0.0023012
      1.0780000      0.0023027
      1.0790000      0.0023025
      1.0800000      0.0023044
      1.0810000      0.0023061
      1.0820000      0.0023058
      1.0830000      0.0023066
      1.0840000      0.0023084
      1.0850000      0.0023088
      1.0860000      0.0023090
      1.0870000      0.0023118
      1.0880000      0.0023123
      1.0890000      0.0023124
      1.0900000      0.0023147
      1.0910000      0.0023162
      1.0920000      0.0023164
      1.0930000      0.0023169
      1.0940000      0.0023193
      1.0950000      0.0023205
      1.0960000      0.0023215
      1.0970000      0.0023219
      1.0980000      0.0023228
      1.0990000      0.0023234
      1.1000000      0.0023262
      1.1010000      0.0023269
      1.1020000      0.0023283
      1.1030000      0.0023299
      1.1040000      0.0023291
      1.1050000      0.0023302
      1.1060000      0.0023307
      1.1070000      0.0023326
      1.1080000      0.0023333
      1.1090000      0.0023350
      1.1100000      0.0023360
      1.1110000      0.0023361
      1.1120000      0.0023375
      1.1130000      0.0023394
      1.1140000      0.0023406
      1.1150000      0.0023401
      1.1160000      0.0023427
      1.1170000      0.0023438
      1.1180000      0.0023447
      1.1190000      0.0023445
      1.1200000      0.0023460
      1.1210000      0.0023468
      1.1220000      0.0023476
      1.1230000      0.0023492
      1.1240000      0.0023504
      1.1250000      0.0023514
      1.1260000      0.0023524
      1.1270000      0.0023537
      1.1280000      0.0023555
      1.1290000      0.0023560
      1.1300000      0.0023568
      1.1310000      0.0023581
      1.1320000      0.0023595
      1.1330000      0.0023591
      1.1340000      0.0023610
      1.1350000      0.0023615
      1.1360000      0.0023633
      1.1370000      0.0023647
      1.1380000      0.0023655
      1.1390000      0.0023657
      1.1400000      0.0023675
      1.1410000      0.0023685
      1.1420000      0.0023696
      1.1430000      0.0023696
      1.1440000      0.0023713
      1.1450000      0.0023729
      1.1460000      0.0023731
      1.1470000      0.0023755
      1.1480000      0.0023755
      1.1490000      0.0023769
      1.1500000      0.0023776
      1.1510000      0.0023782
      1.1520000      0.0023795
      1.1530000      0.0023816
      1.1540000      0.0023816
      1.1550000      0.0023847
      1.1560000      0.0023850
      1.1570000      0.0023858
      1.1580000      0.0023860
      1.1590000      0.0023863
      1.1600000      0.0023896
      1.1610000      0.0023903
      1.1620000      0.0023901
      1.1630000      0.0023911
      1.1640000      0.0023915
      1.1650000      0.0023942
      1.1660000      0.0023944
      1.1670000      0.0023960
      1.1680000      0.0023973
      1.1690000      0.0023986
      1.1700000      0.0023988
      1.1710000      0.0024009
      1.1720000      0.0024013
      1.1730000      0.0024019
      1.1740000      0.0024032
      1.1750000      0.0024038
      1.1760000      0.0024060
      1.1770000      0.0024057
      1.1780000      0.0024078
      1.1790000      0.0024085
      1.1800000      0.0024099
      1.1810000      0.0024101
      1.1820000      0.0024110
      1.1830000      0.0024137
      1.1840000      0.0024134
      1.1850000      0.0024148
      1.1860000      0.0024164
      1.1870000      0.0024159
      1.1880000      0.0024192
      1.1890000      0.0024183
      1.1900000      0.0024208
      1.1910000      0.0024214
      1.1920000      0.0024220
      1.1930000      0.0024234
      1.1940000      0.0024235
      1.1950000      0.0024256
      1.1960000      0.0024258
      1.1970000      0.0024274
      1.1980000      0.0024293
      1.1990000      0.0024292
      1.2000000      0.0024307
      1.2010000      0.0024315
      1.2020000      0.0024320
      1.2030000      0.0024349
      1.2040000      0.0024336
      1.2050000      0.0024362
      1.2060000      0.0024367
      1.2070000      0.0024376
      1.2080000      0.0024385
      1.2090000      0.0024400
      1.2100000      0.0024415
      1.2110000      0.0024421
      1.2120000      0.0024436
      1.2130000      0.0024445
      1.2140000      0.0024447
      1.2150000      0.0024456
      1.2160000      0.0024472
      1.2170000      0.0024483
      1.2180000      0.0024499
      1.2190000      0.0024501
      1.2200000      0.0024502
      1.2210000      0.0024510
      1.2220000      0.0024539
      1.2230000      0.0024530
      1.2240000      0.0024540
      1.2250000      0.0024566
      1.2260000      0.0024580
      1.2270000      0.0024587
      1.2280000      0.0024591
      1.2290000      0.0024614
      1.2300000      0.0024625
      1.2310000      0.0024625
      1.2320000      0.0024643
      1.2330000      0.0024653
      1.2340000      0.0024665
      1.2350000      0.0024668
      1.2360000      0.0024682
      1.2370000      0.0024688
      1.2380000      0.0024711
      1.2390000      0.0024710
      1.2400000      0.0024717
      1.2410000      0.0024734
      1.2420000      0.0024749
      1.2430000      0.0024737
      1.2440000      0.0024768
      1.2450000      0.0024769
      1.2460000      0.0024781
      1.2470000      0.0024788
      1.2480000      0.0024812
      1.2490000      0.0024819
      1.2500000      0.0024829
      1.2510000      0.0024831
      1.2520000      0.0024852
      1.2530000      0.0024865
      1.2540000      0.0024867
      1.2550000      0.0024890
      1.2560000      0.0024890
      1.2570000      0.0024897
      1.2580000      0.0024911
      1.2590000      0.0024927
      1.2600000      0.0024935
      1.2610000      0.0024941
      1.2620000      0.0024954
      1.2630000      0.0024973
      1.2640000      0.0024981
      1.2650000      0.0024995
      1.2660000      0.0024996
      1.2670000      0.0025006
      1.2680000      0.0025015
      1.2690000      0.0025026
      1.2700000      0.0025045
      1.2710000      0.0025052
      1.2720000      0.0025050
      1.2730000      0.0025062
      1.2740000      0.0025071
      1.2750000      0.0025082
      1.2760000      0.0025085
      1.2770000      0.0025112
      1.2780000      0.0025106
      1.2790000      0.0025127
      1.2800000      0.0025142
      1.2810000      0.0025143
      1.2820000      0.0025163
      1.2830000      0.0025164
      1.2840000      0.0025166
      1.2850000      0.0025187
      1.2860000      0.0025192
      1.2870000      0.0025215
      1.2880000      0.0025214
      1.2890000      0.0025223
      1.2900000      0.0025228
      1.2910000      0.0025238
      1.2920000      0.0025241
      1.2930000      0.0025268
      1.2940000      0.0025264
      1.2950000      0.0025274
      1.2960000      0.0025289
      1.2970000      0.0025281
      1.2980000      0.0025306
      1.2990000      0.0025314
      1.3000000      0.0025327
      1.3010000      0.0025350
      1.3020000      0.0025348
      1.3030000      0.0025359
      1.3040000      0.0025364
      1.3050000      0.0025364
      1.3060000      0.0025380
      1.3070000      0.0025390
      1.3080000      0.0025412
      1.3090000      0.0025413
      1.3100000      0.0025436
      1.3110000      0.0025445
      1.3120000      0.0025438
      1.3130000      0.0025462
      1.3140000      0.0025459
      1.3150000      0.0025476
      1.3160000      0.0025488
      1.3170000      0.0025481
      1.3180000      0.0025500
      1.3190000      0.0025520
      1.3200000      0.0025531
      1.3210000      0.0025535
      1.3220000      0.0025541
      1.3230000      0.0025564
      1.3240000      0.0025561
      1.3250000      0.0025574
      1.3260000      0.0025579
      1.3270000      0.0025599
      1.3280000      0.0025608
      1.3290000      0.0025623
      1.3300000      0.0025625
      1.3310000      0.0025633
      1.3320000      0.0025644
      1.3330000      0.0025646
      1.3340000      0.0025657
      1.3350000      0.0025676
      1.3360000      0.0025680
      1.3370000      0.0025692
      1.3380000      0.0025694
      1.3390000      0.0025698
      1.3400000      0.0025714
      1.3410000      0.0025729
      1.3420000      0.0025731
      1.3430000      0.0025741
      1.3440000      0.0025763
      1.3450000      0.0025760
      1.3460000      0.0025773
      1.3470000      0.0025779
      1.3480000      0.0025790
      1.3490000      0.0025781
      1.3500000      0.0025804
      1.3510000      0.0025807
      1.3520000      0.0025826
      1.3530000      0.0025829
      1.3540000      0.0025844
      1.3550000      0.0025845
      1.3560000      0.0025872
      1.3570000      0.0025871
      1.3580000      0.0025892
      1.3590000      0.0025905
      1.3600000      0.0025909
      1.3610000      0.0025914
      1.3620000      0.0025928
      1.3630000      0.0025939
      1.3640000      0.0025955
      1.3650000      0.0025947
      1.3660000      0.0025968
      1.3670000      0.0025960
      1.3680000      0.0025974
      1.3690000      0.0025981
      1.3700000      0.0025997
      1.3710000      0.0026010
      1.3720000      0.0026001
      1.3730000      0.0026022
      1.3740000      0.0026027
      1.3750000      0.0026035
      1.3760000      0.0026032
      1.3770000      0.0026056
      1.3780000      0.0026067
      1.3790000      0.0026064
      1.3800000      0.0026082
      1.3810000      0.0026089
      1.3820000      0.0026099
      1.3830000      0.0026115
      1.3840000      0.0026114
      1.3850000      0.0026144
      1.3860000      0.0026138
      1.3870000      0.0026148
      1.3880000      0.0026169
      1.3890000      0.0026172
      1.3900000      0.0026177
      1.3910000      0.0026186
      1.3920000      0.0026210
      1.3930000      0.0026203
      1.3940000      0.0026211
      1.3950000      0.0026232
      1.3960000      0.0026226
      1.3970000      0.0026238
      1.3980000      0.0026250
      1.3990000      0.0026260
      1.4000000      0.0026274
      1.4010000      0.0026280
      1.4020000      0.0026292
      1.4030000      0.0026308
      1.4040000      0.0026328
      1.4050000      0.0026316
      1.4060000      0.0026336
      1.4070000      0.0026356
      1.4080000      0.0026340
      1.4090000      0.0026360
      1.4100000      0.0026383
      1.4110000      0.0026383
      1.4120000      0.0026396
      1.4130000      0.0026387
      1.4140000      0.0026397
      1.4150000      0.0026417
      1.4160000      0.0026429
      1.4170000      0.0026433
      1.4180000      0.0026436
      1.4190000      0.0026445
      1.4200000      0.0026462
      1.4210000      0.0026450
      1.4220000      0.0026475
      1.4230000      0.0026483
      1.4240000      0.0026488
      1.4250000      0.0026494
      1.4260000      0.0026515
      1.4270000      0.0026523
      1.4280000      0.0026532
      1.4290000      0.0026556
      1.4300000      0.0026555
      1.4310000      0.0026560
      1.4320000      0.0026566
      1.4330000      0.0026578
      1.4340000      0.0026589
      1.4350000      0.0026604
      1.4360000      0.0026600
      1.4370000      0.0026617
      1.4380000      0.0026624
      1.4390000      0.0026630
      1.4400000      0.0026634
      1.4410000      0.0026644
      1.4420000      0.0026660
      1.4430000      0.0026658
      1.4440000      0.0026672
      1.4450000      0.0026684
      1.4460000      0.0026699
      1.4470000      0.0026712
      1.4480000      0.0026720
      1.4490000      0.0026733
      1.4500000      0.0026719
      1.4510000      0.0026743
      1.4520000      0.0026755
      1.4530000      0.0026765
      1.4540000      0.0026773
      1.4550000      0.0026784
      1.4560000      0.0026797
      1.4570000      0.0026811
      1.4580000      0.0026818
      1.4590000      0.0026830
      1.4600000      0.0026833
      1.4610000      0.0026837
      1.4620000      0.0026841
      1.4630000      0.0026856
      1.4640000      0.0026867
      1.4650000      0.0026887
      1.4660000      0.0026885
      1.4670000      0.0026898
      1.4680000      0.0026907
      1.4690000      0.0026910
      1.4700000      0.0026925
      1.4710000      0.0026917
      1.4720000      0.0026938
      1.4730000      0.0026948
      1.4740000      0.0026963
      1.4750000      0.0026966
      1.4760000      0.0026984
      1.4770000      0.0026983
      1.4780000      0.0026996
      1.4790000      0.0027001
      1.4800000      0.0027005
      1.4810000      0.0027022
      1.4820000      0.0027024
      1.4830000      0.0027037
      1.4840000      0.0027054
      1.4850000      0.0027060
      1.4860000      0.0027058
      1.4870000      0.0027071
      1.4880000      0.0027087
      1.4890000      0.0027097
      1.4900000      0.0027100
      1.4910000      0.0027108
      1.4920000      0.0027114
      1.4930000      0.0027124
      1.4940000      0.0027131
      1.4950000      0.0027153
      1.4960000      0.0027145
      1.4970000      0.0027160
      1.4980000      0.0027161
      1.4990000      0.0027171
      1.5000000      0.0027192
      1.5010000      0.0027194
      1.5020000      0.0027203
      1.5030000      0.0027216
      1.5040000      0.0027244
      1.5050000      0.0027232
      1.5060000      0.0027243
      1.5070000      0.0027266
      1.5080000      0.0027261
      1.5090000      0.0027281
      1.5100000      0.0027286
      1.5110000      0.0027302
      1.5120000      0.0027299
      1.5130000      0.0027325
      1.5140000      0.0027323
      1.5150000      0.0027338
      1.5160000      0.0027353
      1.5170000      0.0027350
      1.5180000      0.0027363
      1.5190000      0.0027373
      1.5200000      0.0027378
      1.5210000      0.0027400
      1.5220000      0.0027401
      1.5230000      0.0027428
      1.5240000      0.0027419
      1.5250000      0.0027426
      1.5260000      0.0027448
      1.5270000      0.0027465
      1.5280000      0.0027464
      1.5290000      0.0027485
      1.5300000      0.0027487
      1.5310000      0.0027490
      1.5320000      0.0027509
      1.5330000      0.0027523
      1.5340000      0.0027522
      1.5350000      0.0027535
      1.5360000      0.0027545
      1.5370000      0.0027542
      1.5380000      0.0027553
      1.5390000      0.0027566
      1.5400000      0.0027571
      1.5410000      0.0027586
      1.5420000      0.0027586
      1.5430000      0.0027603
      1.5440000      0.0027605
      1.5450000      0.0027605
      1.5460000      0.0027609
      1.5470000      0.0027616
      1.5480000      0.0027623
      1.5490000      0.0027637
      1.5500000      0.0027654
      1.5510000      0.0027650
      1.5520000      0.0027674
      1.5530000      0.0027672
      1.5540000      0.0027684
      1.5550000      0.0027693
      1.5560000      0.0027708
      1.5570000      0.0027705
      1.5580000      0.0027723
      1.5590000      0.0027736
      1.5600000      0.0027724
      1.5610000      0.0027739
      1.5620000      0.0027756
      1.5630000      0.0027761
      1.5640000      0.0027774
      1.5650000      0.0027784
      1.5660000      0.0027785
      1.5670000      0.0027793
      1.5680000      0.0027804
      1.5690000      0.0027814
      1.5700000      0.0027833
      1.5710000      0.0027827
      1.5720000      0.0027845
      1.5730000      0.0027848
      1.5740000      0.0027852
      1.5750000      0.0027867
      1.5760000      0.0027877
      1.5770000      0.0027894
      1.5780000      0.0027911
      1.5790000      0.0027902
      1.5800000      0.0027929
      1.5810000      0.0027929
      1.5820000      0.0027934
      1.5830000      0.0027934
      1.5840000      0.0027946
      1.5850000      0.0027948
      1.5860000      0.0027981
      1.5870000      0.0027985
      1.5880000      0.0027969
      1.5890000      0.0027996
      1.5900000      0.0028007
      1.5910000      0.0028004
      1.5920000      0.0028034
      1.5930000      0.0028025
      1.5940000      0.0028033
      1.5950000      0.0028046
      1.5960000      0.0028044
      1.5970000      0.0028055
      1.5980000      0.0028074
      1.5990000      0.0028076
      1.6000000      0.0028084
      1.6010000      0.0028086
      1.6020000      0.0028097
      1.6030000      0.0028109
      1.6040000      0.0028121
      1.6050000      0.0028133
      1.6060000      0.0028134
      1.6070000      0.0028148
      1.6080000      0.0028142
      1.6090000      0.0028170
      1.6100000      0.0028173
      1.6110000      0.0028191
      1.6120000      0.0028197
      1.6130000      0.0028188
      1.6140000      0.0028210
      1.6150000      0.0028208
      1.6160000      0.0028214
      1.6170000      0.0028248
      1.6180000      0.0028247
      1.6190000      0.0028262
      1.6200000      0.0028242
      1.6210000      0.0028278
      1.6220000      0.0028274
      1.6230000      0.0028274
      1.6240000      0.0028297
      1.6250000      0.0028315
      1.6260000      0.0028317
      1.6270000      0.0028313
      1.6280000      0.0028337
      1.6290000      0.0028342
      1.6300000      0.0028347
      1.6310000      0.0028360
      1.6320000      0.0028381
      1.6330000      0.0028381
      1.6340000      0.0028394
      1.6350000      0.0028410
      1.6360000      0.0028405
      1.6370000      0.0028418
      1.6380000      0.0028435
      1.6390000      0.0028431
      1.6400000      0.0028445
      1.6410000      0.0028457
      1.6420000      0.0028458
      1.6430000      0.0028472
      1.6440000      0.0028494
      1.6450000      0.0028490
      1.6460000      0.0028508
      1.6470000      0.0028510
      1.6480000      0.0028517
      1.6490000      0.0028532
      1.6500000      0.0028545
      1.6510000      0.0028544
      1.6520000      0.0028561
      1.6530000      0.0028562
      1.6540000      0.0028580
      1.6550000      0.0028575
      1.6560000      0.0028591
      1.6570000      0.0028603
      1.6580000      0.0028610
      1.6590000      0.0028607
      1.6600000      0.0028628
      1.6610000      0.0028648
      1.6620000      0.0028650
      1.6630000      0.0028649
      1.6640000      0.0028674
      1.6650000      0.0028670
      1.6660000      0.0028684
      1.6670000      0.0028702
      1.6680000      0.0028700
      1.6690000      0.0028707
      1.6700000      0.0028709
      1.6710000      0.0028718
      1.6720000      0.0028744
      1.6730000      0.0028734
      1.6740000      0.0028736
      1.6750000      0.0028761
      1.6760000      0.0028765
      1.6770000      0.0028774
      1.6780000      0.0028778
      1.6790000      0.0028783
      1.6800000      0.0028806
      1.6810000      0.0028800
      1.6820000      0.0028816
      1.6830000      0.0028838
      1.6840000      0.0028839
      1.6850000      0.0028853
      1.6860000      0.0028859
      1.6870000      0.0028873
      1.6880000      0.0028871
      1.6890000      0.0028887
      1.6900000      0.0028894
      1.6910000      0.0028895
      1.6920000      0.0028914
      1.6930000      0.0028931
      1.6940000      0.0028927
      1.6950000      0.0028950
      1.6960000      0.0028942
      1.6970000      0.0028968
      1.6980000      0.0028975
      1.6990000      0.0028974
      1.7000000      0.0028980
      1.7010000      0.0028974
      1.7020000      0.0028999
      1.7030000      0.0029006
      1.7040000      0.0029018
      1.7050000      0.0029016
      1.7060000      0.0029042
      1.7070000      0.0029053
      1.7080000      0.0029067
      1.7090000      0.0029070
      1.7100000      0.0029075
      1.7110000      0.0029088
      1.7120000      0.0029091
      1.7130000      0.0029111
      1.7140000      0.0029119
      1.7150000      0.0029127
      1.7160000      0.0029124
      1.7170000      0.0029151
      1.7180000      0.0029164
      1.7190000      0.0029162
      1.7200000      0.0029176
      1.7210000      0.0029175
      1.7220000      0.0029178
      1.7230000      0.0029182
      1.7240000      0.0029210
      1.7250000      0.0029205
      1.7260000      0.0029205
      1.7270000      0.0029221
      1.7280000      0.0029244
      1.7290000      0.0029251
      1.7300000      0.0029250
      1.7310000      0.0029259
      1.7320000      0.0029274
      1.7330000      0.0029287
      1.7340000      0.0029281
      1.7350000      0.0029293
      1.7360000      0.0029277
      1.7370000      0.0029295
      1.7380000      0.0029308
      1.7390000      0.0029328
      1.7400000      0.0029312
      1.7410000      0.0029341
      1.7420000      0.0029325
      1.7430000      0.0029343
      1.7440000      0.0029340
      1.7450000      0.0029355
      1.7460000      0.0029358
      1.7470000      0.0029370
      1.7480000      0.0029385
      1.7490000      0.0029390
      1.7500000      0.0029411
      1.7510000      0.0029408
      1.7520000      0.0029434
      1.7530000      0.0029429
      1.7540000      0.0029436
      1.7550000      0.0029443
      1.7560000      0.0029450
      1.7570000      0.0029464
      1.7580000      0.0029473
      1.7590000      0.0029461
      1.7600000      0.0029503
      1.7610000      0.0029501
      1.7620000      0.0029516
      1.7630000      0.0029514
      1.7640000      0.0029539
      1.7650000      0.0029543
      1.7660000      0.0029563
      1.7670000      0.0029547
      1.7680000      0.0029583
      1.7690000      0.0029574
      1.7700000      0.0029587
      1.7710000      0.0029589
      1.7720000      0.0029599
      1.7730000      0.0029609
      1.7740000      0.0029624
      1.7750000      0.0029624
      1.7760000      0.0029623
      1.7770000      0.0029641
      1.7780000      0.0029639
      1.7790000      0.0029661
      1.7800000      0.0029660
      1.7810000      0.0029677
      1.7820000      0.0029687
      1.7830000      0.0029689
      1.7840000      0.0029694
      1.7850000      0.0029694
      1.7860000      0.0029727
      1.7870000      0.0029724
      1.7880000      0.0029745
      1.7890000      0.0029723
      1.7900000      0.0029759
      1.7910000      0.0029766
      1.7920000      0.0029741
      1.7930000      0.0029770
      1.7940000      0.0029766
      1.7950000      0.0029789
      1.7960000      0.0029793
      1.7970000      0.0029795
      1.7980000      0.0029790
      1.7990000      0.0029821
      1.8000000      0.0029820
      1.8010000      0.0029823
      1.8020000      0.0029839
      1.8030000      0.0029859
      1.8040000      0.0029856
      1.8050000      0.0029856
      1.8060000      0.0029863
      1.8070000      0.0029869
      1.8080000      0.0029888
      1.8090000      0.0029892
      1.8100000      0.0029902
      1.8110000      0.0029920
      1.8120000      0.0029926
      1.8130000      0.0029936
      1.8140000      0.0029937
      1.8150000      0.0029951
      1.8160000      0.0029948
      1.8170000      0.0029957
      1.8180000      0.0029968
      1.8190000      0.0029971
      1.8200000      0.0029963
      1.8210000      0.0029987
      1.8220000      0.0030007
      1.8230000      0.0030013
      1.8240000      0.0030011
      1.8250000      0.0030020
      1.8260000      0.0030042
      1.8270000      0.0030033
      1.8280000      0.0030039
      1.8290000      0.0030049
      1.8300000      0.0030079
      1.8310000      0.0030081
      1.8320000      0.0030084
      1.8330000      0.0030102
      1.8340000      0.0030105
      1.8350000      0.0030111
      1.8360000      0.0030117
      1.8370000      0.0030126
      1.8380000      0.0030139
      1.8390000      0.0030143
      1.8400000      0.0030142
      1.8410000      0.0030171
      1.8420000      0.0030165
      1.8430000      0.0030174
      1.8440000      0.0030166
      1.8450000      0.0030201
      1.8460000      0.0030191
      1.8470000      0.0030217
      1.8480000      0.0030233
      1.8490000      0.0030216
      1.8500000      0.0030246
      1.8510000      0.0030246
      1.8520000      0.0030269
      1.8530000      0.0030268
      1.8540000      0.0030285
      1.8550000      0.0030289
      1.8560000      0.0030296
      1.8570000      0.0030294
      1.8580000      0.0030310
      1.8590000      0.0030324
      1.8600000      0.0030340
      1.8610000      0.0030346
      1.8620000      0.0030343
      1.8630000      0.0030343
      1.8640000      0.0030356
      1.8650000      0.0030368
      1.8660000      0.0030389
      1.8670000      0.0030382
      1.8680000      0.0030401
      1.8690000      0.0030402
      1.8700000      0.0030419
      1.8710000      0.0030423
      1.8720000      0.0030422
      1.8730000      0.0030441
      1.8740000      0.0030447
      1.8750000      0.0030454
      1.8760000      0.0030469
      1.8770000      0.0030474
      1.8780000      0.0030485
      1.8790000      0.0030489
      1.8800000      0.0030504
      1.8810000      0.0030505
      1.8820000      0.0030518
      1.8830000      0.0030538
      1.8840000      0.0030544
      1.8850000      0.0030556
      1.8860000      0.0030547
      1.8870000      0.0030597
      1.8880000      0.0030558
      1.8890000      0.0030578
      1.8900000      0.0030596
      1.8910000      0.0030601
      1.8920000      0.0030593
      1.8930000      0.0030626
      1.8940000      0.0030631
      1.8950000      0.0030623
      1.8960000      0.0030648
      1.8970000      0.0030647
      1.8980000      0.0030650
      1.8990000      0.0030650
      1.9000000      0.0030672
      1.9010000      0.0030672
      1.9020000      0.0030691
      1.9030000      0.0030696
      1.9040000      0.0030713
      1.9050000      0.0030708
      1.9060000      0.0030729
      1.9070000      0.0030725
      1.9080000      0.0030735
      1.9090000      0.0030757
      1.9100000      0.0030744
      1.9110000      0.0030761
      1.9120000      0.0030764
      1.9130000      0.0030795
      1.9140000      0.0030782
      1.9150000      0.0030795
      1.9160000      0.0030795
      1.9170000      0.0030806
      1.9180000      0.0030811
      1.9190000      0.0030827
      1.9200000      0.0030832
      1.9210000      0.0030845
      1.9220000      0.0030858
      1.9230000      0.0030858
      1.9240000      0.0030869
      1.9250000      0.0030871
      1.9260000      0.0030881
      1.9270000      0.0030893
      1.9280000      0.0030901
      1.9290000      0.0030919
      1.9300000      0.0030918
      1.9310000      0.0030925
      1.9320000      0.0030935
      1.9330000      0.0030957
      1.9340000      0.0030942
      1.9350000      0.0030968
      1.9360000      0.0030962
      1.9370000      0.0030980
      1.9380000      0.0030986
      1.9390000      0.0030987
      1.9400000      0.0031005
      1.9410000      0.0031009
      1.9420000      0.0031006
      1.9430000      0.0031011
      1.9440000      0.0031017
      1.9450000      0.0031041
      1.9460000      0.0031054
      1.9470000      0.0031051
      1.9480000      0.0031067
      1.9490000      0.0031064
      1.9500000      0.0031077
      1.9510000      0.0031081
      1.9520000      0.0031074
      1.9530000      0.0031099
      1.9540000      0.0031097
      1.9550000      0.0031123
      1.9560000      0.0031127
      1.9570000      0.0031130
      1.9580000      0.0031146
      1.9590000      0.0031144
      1.9600000      0.0031150
      1.9610000      0.0031172
      1.9620000      0.0031167
      1.9630000      0.0031166
      1.9640000      0.0031192
      1.9650000      0.0031201
      1.9660000      0.0031218
      1.9670000      0.0031205
      1.9680000      0.0031213
      1.9690000      0.0031219
      1.9700000      0.0031241
      1.9710000      0.0031244
      1.9720000      0.0031253
      1.9730000      0.0031243
      1.9740000      0.0031270
      1.9750000      0.0031266
      1.9760000      0.0031280
      1.9770000      0.0031304
      1.9780000      0.0031314
      1.9790000      0.0031311
      1.9800000      0.0031313
      1.9810000      0.0031324
      1.9820000      0.0031327
      1.9830000      0.0031348
      1.9840000      0.0031353
      1.9850000      0.0031356
      1.9860000      0.0031373
      1.9870000      0.0031361
      1.9880000      0.0031371
      1.9890000      0.0031377
      1.9900000      0.0031387
      1.9910000      0.0031402
      1.9920000      0.0031414
      1.9930000      0.0031414
      1.9940000      0.0031414
      1.9950000      0.0031428
      1.9960000      0.0031443
      1.9970000      0.0031445
      1.9980000      0.0031461
      1.9990000      0.0031450
      2.0000000      0.0031482
      2.0010000      0.0031464
      2.0020000      0.0031475
      2.0030000      0.0031481
      2.0040000      0.0031503
      2.0050000      0.0031512
      2.0060000      0.0031499
      2.0070000      0.0031525
      2.0080000      0.0031530
      2.0090000      0.0031537
      2.0100000      0.0031541
      2.0110000      0.0031558
      2.0120000      0.0031565
      2.0130000      0.0031557
      2.0140000      0.0031578
      2.0150000      0.0031603
      2.0160000      0.0031590
      2.0170000      0.0031602
      2.0180000      0.0031614
      2.0190000      0.0031608
      2.0200000      0.0031635
      2.0210000      0.0031622
      2.0220000      0.0031641
      2.0230000      0.0031650
      2.0240000      0.0031651
      2.0250000      0.0031667
      2.0260000      0.0031671
      2.0270000      0.0031669
      2.0280000      0.0031692
      2.0290000      0.0031690
      2.0300000      0.0031679
      2.0310000      0.0031707
      2.0320000      0.0031702
      2.0330000      0.0031726
      2.0340000      0.0031719
      2.0350000      0.0031741
      2.0360000      0.0031743
      2.0370000      0.0031744
      2.0380000      0.0031769
      2.0390000      0.0031768
      2.0400000      0.0031767
      2.0410000      0.0031782
      2.0420000      0.0031787
      2.0430000      0.0031797
      2.0440000      0.0031817
      2.0450000      0.0031837
      2.0460000      0.0031835
      2.0470000      0.0031836
      2.0480000      0.0031850
      2.0490000      0.0031835
      2.0500000      0.0031858
      2.0510000      0.0031861
      2.0520000      0.0031864
      2.0530000      0.0031866
      2.0540000      0.0031886
      2.0550000      0.0031887
      2.0560000      0.0031918
      2.0570000      0.0031919
      2.0580000      0.0031906
      2.0590000      0.0031922
      2.0600000      0.0031919
      2.0610000      0.0031948
      2.0620000      0.0031954
      2.0630000      0.0031951
      2.0640000      0.0031966
      2.0650000      0.0031977
      2.0660000      0.0032003
      2.0670000      0.0031981
      2.0680000      0.0031989
      2.0690000      0.0032007
      2.0700000      0.0032012
      2.0710000      0.0032015
      2.0720000      0.0032019
      2.0730000      0.0032035
      2.0740000      0.0032046
      2.0750000      0.0032060
      2.0760000      0.0032063
      2.0770000      0.0032054
      2.0780000      0.0032084
      2.0790000      0.0032090
      2.0800000      0.0032089
      2.0810000      0.0032085
      2.0820000      0.0032114
      2.0830000      0.0032115
      2.0840000      0.0032118
      2.0850000      0.0032136
      2.0860000      0.0032134
      2.0870000      0.0032144
      2.0880000      0.0032154
      2.0890000      0.0032156
      2.0900000      0.0032175
      2.0910000      0.0032203
      2.0920000      0.0032198
      2.0930000      0.0032204
      2.0940000      0.0032220
      2.0950000      0.0032215
      2.0960000      0.0032239
      2.0970000      0.0032231
      2.0980000      0.0032244
      2.0990000      0.0032242
      2.1000000      0.0032261
      2.1010000      0.0032255
      2.1020000      0.0032259
      2.1030000      0.0032280
      2.1040000      0.0032281
      2.1050000      0.0032287
      2.1060000      0.0032293
      2.1070000      0.0032306
      2.1080000      0.0032306
      2.1090000      0.0032328
      2.1100000      0.0032333
      2.1110000      0.0032333
      2.1120000      0.0032344
      2.1130000      0.0032350
      2.1140000      0.0032358
      2.1150000      0.0032370
      2.1160000      0.0032385
      2.1170000      0.0032385
      2.1180000      0.0032393
      2.1190000      0.0032379
      2.1200000      0.0032402
      2.1210000      0.0032414
      2.1220000      0.0032436
      2.1230000      0.0032423
      2.1240000      0.0032437
      2.1250000      0.0032459
      2.1260000      0.0032446
      2.1270000      0.0032464
      2.1280000      0.0032452
      2.1290000      0.0032455
      2.1300000      0.0032473
      2.1310000      0.0032471
      2.1320000      0.0032502
      2.1330000      0.0032488
      2.1340000      0.0032498
      2.1350000      0.0032488
      2.1360000      0.0032514
      2.1370000      0.0032507
      2.1380000      0.0032520
      2.1390000      0.0032547
      2.1400000      0.0032547
      2.1410000      0.0032540
      2.1420000      0.0032539
      2.1430000      0.0032554
      2.1440000      0.0032558
      2.1450000      0.0032570
      2.1460000      0.0032591
      2.1470000      0.0032587
      2.1480000      0.0032590
      2.1490000      0.0032606
      2.1500000      0.0032619
      2.1510000      0.0032615
      2.1520000      0.0032639
      2.1530000      0.0032645
      2.1540000      0.0032653
      2.1550000      0.0032666
      2.1560000      0.0032659
      2.1570000      0.0032656
      2.1580000      0.0032689
      2.1590000      0.0032680
      2.1600000      0.0032703
      2.1610000      0.0032701
      2.1620000      0.0032703
      2.1630000      0.0032705
      2.1640000      0.0032709
      2.1650000      0.0032728
      2.1660000      0.0032747
      2.1670000      0.0032737
      2.1680000      0.0032755
      2.1690000      0.0032747
      2.1700000      0.0032782
      2.1710000      0.0032778
      2.1720000      0.0032777
      2.1730000      0.0032794
      2.1740000      0.0032800
      2.1750000      0.0032819
      2.1760000      0.0032816
      2.1770000      0.0032828
      2.1780000      0.0032828
      2.1790000      0.0032835
      2.1800000      0.0032836
      2.1810000      0.0032841
      2.1820000      0.0032863
      2.1830000      0.0032854
      2.1840000      0.0032873
      2.1850000      0.0032865
      2.1860000      0.0032875
      2.1870000      0.0032891
      2.1880000      0.0032895
      2.1890000      0.0032903
      2.1900000      0.0032910
      2.1910000      0.0032917
      2.1920000      0.0032922
      2.1930000      0.0032938
      2.1940000      0.0032948
      2.1950000      0.0032964
      2.1960000      0.0032954
      2.1970000      0.0032976
      2.1980000      0.0032982
      2.1990000      0.0032999
      2.2000000      0.0032982
      2.2010000      0.0033008
      2.2020000      0.0033025
      2.2030000      0.0033043
      2.2040000      0.0033036
      2.2050000      0.0033039
      2.2060000      0.0033041
      2.2070000      0.0033066
      2.2080000      0.0033055
      2.2090000      0.0033066
      2.2100000      0.0033088
      2.2110000      0.0033084
      2.2120000      0.0033089
      2.2130000      0.0033091
      2.2140000      0.0033101
      2.2150000      0.0033128
      2.2160000      0.0033141
      2.2170000      0.0033137
      2.2180000      0.0033142
      2.2190000      0.0033153
      2.2200000      0.0033157
      2.2210000      0.0033152
      2.2220000      0.0033173
      2.2230000      0.0033196
      2.2240000      0.0033198
      2.2250000      0.0033184
      2.2260000      0.0033204
      2.2270000      0.0033217
      2.2280000      0.0033221
      2.2290000      0.0033235
      2.2300000      0.0033233
      2.2310000      0.0033244
      2.2320000      0.0033257
      2.2330000      0.0033255
      2.2340000      0.0033270
      2.2350000      0.0033268
      2.2360000      0.0033278
      2.2370000      0.0033282
      2.2380000      0.0033293
      2.2390000      0.0033300
      2.2400000      0.0033312
      2.2410000      0.0033320
      2.2420000      0.0033320
      2.2430000      0.0033324
      2.2440000      0.0033333
      2.2450000      0.0033364
      2.2460000      0.0033354
      2.2470000      0.0033356
      2.2480000      0.0033388
      2.2490000      0.0033361
      2.2500000      0.0033387
      2.2510000      0.0033392
      2.2520000      0.0033397
      2.2530000      0.0033399
      2.2540000      0.0033398
      2.2550000      0.0033428
      2.2560000      0.0033422
      2.2570000      0.0033430
      2.2580000      0.0033440
      2.2590000      0.0033446
      2.2600000      0.0033440
      2.2610000      0.0033471
      2.2620000      0.0033474
      2.2630000      0.0033491
      2.2640000      0.0033482
      2.2650000      0.0033515
      2.2660000      0.0033523
      2.2670000      0.0033503
      2.2680000      0.0033542
      2.2690000      0.0033523
      2.2700000      0.0033536
      2.2710000      0.0033535
      2.2720000      0.0033555
      2.2730000      0.0033568
      2.2740000      0.0033568
      2.2750000      0.0033575
      2.2760000      0.0033573
      2.2770000      0.0033606
      2.2780000      0.0033582
      2.2790000      0.0033614
      2.2800000      0.0033606
      2.2810000      0.0033609
      2.2820000      0.0033630
      2.2830000      0.0033634
      2.2840000      0.0033631
      2.2850000      0.0033650
      2.2860000      0.0033658
      2.2870000      0.0033668
      2.2880000      0.0033661
      2.2890000      0.0033684
      2.2900000      0.0033663
      2.2910000      0.0033692
      2.2920000      0.0033692
      2.2930000      0.0033699
      2.2940000      0.0033716
      2.2950000      0.0033722
      2.2960000      0.0033719
      2.2970000      0.0033740
      2.2980000      0.0033744
      2.2990000      0.0033753
      2.3000000      0.0033750
      2.3010000      0.0033768
      2.3020000      0.0033767
      2.3030000      0.0033779
      2.3040000      0.0033784
      2.3050000      0.0033802
      2.3060000      0.0033800
      2.3070000      0.0033812
      2.3080000      0.0033810
      2.3090000      0.0033830
      2.3100000      0.0033821
      2.3110000      0.0033837
      2.3120000      0.0033848
      2.3130000      0.0033850
      2.3140000      0.0033859
      2.3150000      0.0033878
      2.3160000      0.0033861
      2.3170000      0.0033885
      2.3180000      0.0033898
      2.3190000      0.0033900
      2.3200000      0.0033901
      2.3210000      0.0033910
      2.3220000      0.0033915
      2.3230000      0.0033927
      2.3240000      0.0033946
      2.3250000      0.0033941
      2.3260000      0.0033953
      2.3270000      0.0033962
      2.3280000      0.0033977
      2.3290000      0.0033972
      2.3300000      0.0033991
      2.3310000      0.0034003
      2.3320000      0.0033999
      2.3330000      0.0034015
      2.3340000      0.0034011
      2.3350000      0.0034034
      2.3360000      0.0034021
      2.3370000      0.0034048
      2.3380000      0.0034052
      2.3390000      0.0034056
      2.3400000      0.0034067
      2.3410000      0.0034077
      2.3420000      0.0034086
      2.3430000      0.0034077
      2.3440000      0.0034097
      2.3450000      0.0034111
      2.3460000      0.0034136
      2.3470000      0.0034119
      2.3480000      0.0034135
      2.3490000      0.0034136
      2.3500000      0.0034153
      2.3510000      0.0034142
      2.3520000      0.0034146
      2.3530000      0.0034150
      2.3540000      0.0034152
      2.3550000      0.0034154
      2.3560000      0.0034188
      2.3570000      0.0034187
      2.3580000      0.0034183
      2.3590000      0.0034187
      2.3600000      0.0034216
      2.3610000      0.0034213
      2.3620000      0.0034231
      2.3630000      0.0034240
      2.3640000      0.0034252
      2.3650000      0.0034251
      2.3660000      0.0034276
      2.3670000      0.0034270
      2.3680000      0.0034298
      2.3690000      0.0034287
      2.3700000      0.0034284
      2.3710000      0.0034284
      2.3720000      0.0034323
      2.3730000      0.0034315
      2.3740000      0.0034328
      2.3750000      0.0034337
      2.3760000      0.0034350
      2.3770000      0.0034341
      2.3780000      0.0034373
      2.3790000      0.0034370
      2.3800000      0.0034376
      2.3810000      0.0034374
      2.3820000      0.0034375
      2.3830000      0.0034397
      2.3840000      0.0034396
      2.3850000      0.0034410
      2.3860000      0.0034409
      2.3870000      0.0034417
      2.3880000      0.0034400
      2.3890000      0.0034428
      2.3900000      0.0034443
      2.3910000      0.0034440
      2.3920000      0.0034461
      2.3930000      0.0034472
      2.3940000      0.0034469
      2.3950000      0.0034478
      2.3960000      0.0034476
      2.3970000      0.0034487
      2.3980000      0.0034483
      2.3990000      0.0034504
      2.4000000      0.0034521
      2.4010000      0.0034518
      2.4020000      0.0034547
      2.4030000      0.0034532
      2.4040000      0.0034549
      2.4050000      0.0034552
      2.4060000      0.0034555
      2.4070000      0.0034578
      2.4080000      0.0034586
      2.4090000      0.0034595
      2.4100000      0.0034598
      2.4110000      0.0034601
      2.4120000      0.0034601
      2.4130000      0.0034621
      2.4140000      0.0034616
      2.4150000      0.0034635
      2.4160000      0.0034641
      2.4170000      0.0034648
      2.4180000      0.0034657
      2.4190000      0.0034667
      2.4200000      0.0034663
      2.4210000      0.0034674
      2.4220000      0.0034681
      2.4230000      0.0034687
      2.4240000      0.0034687
      2.4250000      0.0034702
      2.4260000      0.0034701
      2.4270000      0.0034717
      2.4280000      0.0034711
      2.4290000      0.0034720
      2.4300000      0.0034740
      2.4310000      0.0034738
      2.4320000      0.0034760
      2.4330000      0.0034742
      2.4340000      0.0034772
      2.4350000      0.0034769
      2.4360000      0.0034773
      2.4370000      0.0034799
      2.4380000      0.0034786
      2.4390000      0.0034798
      2.4400000      0.0034802
      2.4410000      0.0034809
      2.4420000      0.0034827
      2.4430000      0.0034818
      2.4440000      0.0034836
      2.4450000      0.0034837
      2.4460000      0.0034858
      2.4470000      0.0034854
      2.4480000      0.0034871
      2.4490000      0.0034853
      2.4500000      0.0034880
      2.4510000      0.0034881
      2.4520000      0.0034899
      2.4530000      0.0034891
      2.4540000      0.0034912
      2.4550000      0.0034923
      2.4560000      0.0034920
      2.4570000      0.0034909
      2.4580000      0.0034911
      2.4590000      0.0034940
      2.4600000      0.0034941
      2.4610000      0.0034930
      2.4620000      0.0034948
      2.4630000      0.0034964
      2.4640000      0.0034977
      2.4650000      0.0034987
      2.4660000      0.0034992
      2.4670000      0.0034990
      2.4680000      0.0035005
      2.4690000      0.0035001
      2.4700000      0.0035022
      2.4710000      0.0035025
      2.4720000      0.0035050
      2.4730000      0.0035049
      2.4740000      0.0035038
      2.4750000      0.0035062
      2.4760000      0.0035066
      2.4770000      0.0035073
      2.4780000      0.0035079
      2.4790000      0.0035073
      2.4800000      0.0035086
      2.4810000      0.0035113
      2.4820000      0.0035105
      2.4830000      0.0035114
      2.4840000      0.0035122
      2.4850000      0.0035126
      2.4860000      0.0035127
      2.4870000      0.0035143
      2.4880000      0.0035131
      2.4890000      0.0035137
      2.4900000      0.0035152
      2.4910000      0.0035169
      2.4920000      0.0035176
      2.4930000      0.0035193
      2.4940000      0.0035195
      2.4950000      0.0035192
      2.4960000      0.0035200
      2.4970000      0.0035209
      2.4980000      0.0035205
      2.4990000      0.0035245
      2.5000000      0.0035237
      2.5010000      0.0035239
      2.5020000      0.0035243
      2.5030000      0.0035254
      2.5040000      0.0035245
      2.5050000      0.0035270
      2.5060000      0.0035268
      2.5070000      0.0035290
      2.5080000      0.0035313
      2.5090000      0.0035300
      2.5100000      0.0035307
      2.5110000      0.0035307
      2.5120000      0.0035324
      2.5130000      0.0035333
      2.5140000      0.0035332
      2.5150000      0.0035338
      2.5160000      0.0035344
      2.5170000      0.0035346
      2.5180000      0.0035364
      2.5190000      0.0035370
      2.5200000      0.0035371
      2.5210000      0.0035381
      2.5220000      0.0035378
      2.5230000      0.0035386
      2.5240000      0.0035393
      2.5250000      0.0035408
      2.5260000      0.0035405
      2.5270000      0.0035420
      2.5280000      0.0035417
      2.5290000      0.0035413
      2.5300000      0.0035434
      2.5310000      0.0035453
      2.5320000      0.0035458
      2.5330000      0.0035459
      2.5340000      0.0035453
      2.5350000      0.0035488
      2.5360000      0.0035480
      2.5370000      0.0035481
      2.5380000      0.0035489
      2.5390000      0.0035483
      2.5400000      0.0035526
      2.5410000      0.0035525
      2.5420000      0.0035535
      2.5430000      0.0035534
      2.5440000      0.0035532
      2.5450000      0.0035555
      2.5460000      0.0035541
      2.5470000      0.0035556
      2.5480000      0.0035570
      2.5490000      0.0035563
      2.5500000      0.0035561
      2.5510000      0.0035574
      2.5520000      0.0035574
      2.5530000      0.0035569
      2.5540000      0.0035584
      2.5550000      0.0035572
      2.5560000      0.0035637
      2.5570000      0.0035623
      2.5580000      0.0035632
      2.5590000      0.0035628
      2.5600000      0.0035652
      2.5610000      0.0035646
      2.5620000      0.0035658
      2.5630000      0.0035667
      2.5640000      0.0035663
      2.5650000      0.0035674
      2.5660000      0.0035674
      2.5670000      0.0035704
      2.5680000      0.0035689
      2.5690000      0.0035695
      2.5700000      0.0035701
      2.5710000      0.0035726
      2.5720000      0.0035718
      2.5730000      0.0035719
      2.5740000      0.0035741
      2.5750000      0.0035733
      2.5760000      0.0035748
      2.5770000      0.0035748
      2.5780000      0.0035774
      2.5790000      0.0035765
      2.5800000      0.0035772
      2.5810000      0.0035784
      2.5820000      0.0035786
      2.5830000      0.0035797
      2.5840000      0.0035786
      2.5850000      0.0035821
      2.5860000      0.0035811
      2.5870000      0.0035821
      2.5880000      0.0035832
      2.5890000      0.0035836
      2.5900000      0.0035852
      2.5910000      0.0035833
      2.5920000      0.0035867
      2.5930000      0.0035855
      2.5940000      0.0035872
      2.5950000      0.0035866
      2.5960000      0.0035890
      2.5970000      0.0035877
      2.5980000      0.0035890
      2.5990000      0.0035915
      2.6000000      0.0035909
      2.6010000      0.0035927
      2.6020000      0.0035941
      2.6030000      0.0035948
      2.6040000      0.0035953
      2.6050000      0.0035963
      2.6060000      0.0035963
      2.6070000      0.0035975
      2.6080000      0.0035991
      2.6090000      0.0035996
      2.6100000      0.0035996
      2.6110000      0.0036009
      2.6120000      0.0036005
      2.6130000      0.0036017
      2.6140000      0.0036031
      2.6150000      0.0036029
      2.6160000      0.0036043
      2.6170000      0.0036043
      2.6180000      0.0036053
      2.6190000      0.0036064
      2.6200000      0.0036067
      2.6210000      0.0036086
      2.6220000      0.0036088
      2.6230000      0.0036091
      2.6240000      0.0036095
      2.6250000      0.0036107
      2.6260000      0.0036118
      2.6270000      0.0036120
      2.6280000      0.0036117
      2.6290000      0.0036142
      2.6300000      0.0036132
      2.6310000      0.0036154
      2.6320000      0.0036160
      2.6330000      0.0036168
      2.6340000      0.0036156
      2.6350000      0.0036172
      2.6360000      0.0036182
      2.6370000      0.0036194
      2.6380000      0.0036184
      2.6390000      0.0036191
      2.6400000      0.0036215
      2.6410000      0.0036221
      2.6420000      0.0036239
      2.6430000      0.0036227
      2.6440000      0.0036250
      2.6450000      0.0036256
      2.6460000      0.0036261
      2.6470000      0.0036275
      2.6480000      0.0036267
      2.6490000      0.0036274
      2.6500000      0.0036293
      2.6510000      0.0036289
      2.6520000      0.0036306
      2.6530000      0.0036314
      2.6540000      0.0036304
      2.6550000      0.0036322
      2.6560000      0.0036328
      2.6570000      0.0036340
      2.6580000      0.0036339
      2.6590000      0.0036342
      2.6600000      0.0036353
      2.6610000      0.0036362
      2.6620000      0.0036375
      2.6630000      0.0036378
      2.6640000      0.0036390
      2.6650000      0.0036384
      2.6660000      0.0036398
      2.6670000      0.0036408
      2.6680000      0.0036412
      2.6690000      0.0036429
      2.6700000      0.0036432
      2.6710000      0.0036439
      2.6720000      0.0036446
      2.6730000      0.0036463
      2.6740000      0.0036477
      2.6750000      0.0036459
      2.6760000      0.0036492
      2.6770000      0.0036493
      2.6780000      0.0036485
      2.6790000      0.0036498
      2.6800000      0.0036501
      2.6810000      0.0036510
      2.6820000      0.0036517
      2.6830000      0.0036512
      2.6840000      0.0036524
      2.6850000      0.0036528
      2.6860000      0.0036523
      2.6870000      0.0036522
      2.6880000      0.0036533
      2.6890000      0.0036541
      2.6900000      0.0036553
      2.6910000      0.0036545
      2.6920000      0.0036555
      2.6930000      0.0036548
      2.6940000      0.0036576
      2.6950000      0.0036598
      2.6960000      0.0036581
      2.6970000      0.0036602
      2.6980000      0.0036597
      2.6990000      0.0036609
      2.7000000      0.0036608
      2.7010000      0.0036609
      2.7020000      0.0036637
      2.7030000      0.0036639
      2.7040000      0.0036631
      2.7050000      0.0036657
      2.7060000      0.0036662
      2.7070000      0.0036667
      2.7080000      0.0036666
      2.7090000      0.0036667
      2.7100000      0.0036678
      2.7110000      0.0036675
      2.7120000      0.0036709
      2.7130000      0.0036699
      2.7140000      0.0036699
      2.7150000      0.0036722
      2.7160000      0.0036730
      2.7170000      0.0036721
      2.7180000      0.0036738
      2.7190000      0.0036728
      2.7200000      0.0036737
      2.7210000      0.0036758
      2.7220000      0.0036766
      2.7230000      0.0036749
      2.7240000      0.0036754
      2.7250000      0.0036766
      2.7260000      0.0036761
      2.7270000      0.0036776
      2.7280000      0.0036787
      2.7290000      0.0036793
      2.7300000      0.0036785
      2.7310000      0.0036818
      2.7320000      0.0036803
      2.7330000      0.0036816
      2.7340000      0.0036837
      2.7350000      0.0036839
      2.7360000      0.0036844
      2.7370000      0.0036844
      2.7380000      0.0036864
      2.7390000      0.0036857
      2.7400000      0.0036867
      2.7410000      0.0036878
      2.7420000      0.0036894
      2.7430000      0.0036884
      2.7440000      0.0036900
      2.7450000      0.0036902
      2.7460000      0.0036900
      2.7470000      0.0036924
      2.7480000      0.0036936
      2.7490000      0.0036927
      2.7500000      0.0036929
      2.7510000      0.0036953
      2.7520000      0.0036940
      2.7530000      0.0036972
      2.7540000      0.0036955
      2.7550000      0.0036979
      2.7560000      0.0036948
      2.7570000      0.0036988
      2.7580000      0.0036999
      2.7590000      0.0037003
      2.7600000      0.0037021
      2.7610000      0.0037011
      2.7620000      0.0037021
      2.7630000      0.0037024
      2.7640000      0.0037029
      2.7650000      0.0037020
      2.7660000      0.0037055
      2.7670000      0.0037050
      2.7680000      0.0037059
      2.7690000      0.0037083
      2.7700000      0.0037072
      2.7710000      0.0037079
      2.7720000      0.0037097
      2.7730000      0.0037122
      2.7740000      0.0037122
      2.7750000      0.0037120
      2.7760000      0.0037123
      2.7770000      0.0037153
      2.7780000      0.0037145
      2.7790000      0.0037156
      2.7800000      0.0037160
      2.7810000      0.0037169
      2.7820000      0.0037174
      2.7830000      0.0037192
      2.7840000      0.0037192
      2.7850000      0.0037222
      2.7860000      0.0037211
      2.7870000      0.0037207
      2.7880000      0.0037224
      2.7890000      0.0037220
      2.7900000      0.0037233
      2.7910000      0.0037248
      2.7920000      0.0037253
      2.7930000      0.0037244
      2.7940000      0.0037254
      2.7950000      0.0037261
      2.7960000      0.0037289
      2.7970000      0.0037294
      2.7980000      0.0037289
      2.7990000      0.0037288
      2.8000000      0.0037295
      2.8010000      0.0037296
      2.8020000      0.0037298
      2.8030000      0.0037313
      2.8040000      0.0037315
      2.8050000      0.0037316
      2.8060000      0.0037326
      2.8070000      0.0037347
      2.8080000      0.0037330
      2.8090000      0.0037356
      2.8100000      0.0037364
      2.8110000      0.0037342
      2.8120000      0.0037369
      2.8130000      0.0037367
      2.8140000      0.0037385
      2.8150000      0.0037389
      2.8160000      0.0037387
      2.8170000      0.0037406
      2.8180000      0.0037415
      2.8190000      0.0037408
      2.8200000      0.0037421
      2.8210000      0.0037415
      2.8220000      0.0037454
      2.8230000      0.0037453
      2.8240000      0.0037449
      2.8250000      0.0037467
      2.8260000      0.0037464
      2.8270000      0.0037464
      2.8280000      0.0037476
      2.8290000      0.0037492
      2.8300000      0.0037501
      2.8310000      0.0037507
      2.8320000      0.0037491
      2.8330000      0.0037497
      2.8340000      0.0037514
      2.8350000      0.0037501
      2.8360000      0.0037534
      2.8370000      0.0037524
      2.8380000      0.0037536
      2.8390000      0.0037550
      2.8400000      0.0037549
      2.8410000      0.0037551
      2.8420000      0.0037564
      2.8430000      0.0037553
      2.8440000      0.0037563
      2.8450000      0.0037579
      2.8460000      0.0037585
      2.8470000      0.0037594
      2.8480000      0.0037598
      2.8490000      0.0037609
      2.8500000      0.0037611
      2.8510000      0.0037619
      2.8520000      0.0037622
      2.8530000      0.0037628
      2.8540000      0.0037641
      2.8550000      0.0037643
      2.8560000      0.0037658
      2.8570000      0.0037645
      2.8580000      0.0037660
      2.8590000      0.0037657
      2.8600000      0.0037658
      2.8610000      0.0037660
      2.8620000      0.0037696
      2.8630000      0.0037690
      2.8640000      0.0037703
      2.8650000      0.0037712
      2.8660000      0.0037704
      2.8670000      0.0037721
      2.8680000      0.0037740
      2.8690000      0.0037719
      2.8700000      0.0037751
      2.8710000      0.0037757
      2.8720000      0.0037750
      2.8730000      0.0037760
      2.8740000      0.0037784
      2.8750000      0.0037762
      2.8760000      0.0037775
      2.8770000      0.0037779
      2.8780000      0.0037794
      2.8790000      0.0037810
      2.8800000      0.0037817
      2.8810000      0.0037814
      2.8820000      0.0037832
      2.8830000      0.0037833
      2.8840000      0.0037836
      2.8850000      0.0037852
      2.8860000      0.0037882
      2.8870000      0.0037877
      2.8880000      0.0037878
      2.8890000      0.0037877
      2.8900000      0.0037895
      2.8910000      0.0037890
      2.8920000      0.0037900
      2.8930000      0.0037899
      2.8940000      0.0037900
      2.8950000      0.0037916
      2.8960000      0.0037929
      2.8970000      0.0037936
      2.8980000      0.0037939
      2.8990000      0.0037940
      2.9000000      0.0037955
      2.9010000      0.0037955
      2.9020000      0.0037979
      2.9030000      0.0037966
      2.9040000      0.0037970
      2.9050000      0.0037980
      2.9060000      0.0037986
      2.9070000      0.0038001
      2.9080000      0.0037993
      2.9090000      0.0038007
      2.9100000      0.0038006
      2.9110000      0.0038013
      2.9120000      0.0038039
      2.9130000      0.0038043
      2.9140000      0.0038039
      2.9150000      0.0038042
      2.9160000      0.0038057
      2.9170000      0.0038054
      2.9180000      0.0038059
      2.9190000      0.0038076
      2.9200000      0.0038080
      2.9210000      0.0038099
      2.9220000      0.0038098
      2.9230000      0.0038084
      2.9240000      0.0038091
      2.9250000      0.0038109
      2.9260000      0.0038110
      2.9270000      0.0038125
      2.9280000      0.0038148
      2.9290000      0.0038132
      2.9300000      0.0038128
      2.9310000      0.0038149
      2.9320000      0.0038131
      2.9330000      0.0038165
      2.9340000      0.0038156
      2.9350000      0.0038178
      2.9360000      0.0038172
      2.9370000      0.0038181
      2.9380000      0.0038190
      2.9390000      0.0038202
      2.9400000      0.0038218
      2.9410000      0.0038221
      2.9420000      0.0038209
      2.9430000      0.0038224
      2.9440000      0.0038224
      2.9450000      0.0038218
      2.9460000      0.0038231
      2.9470000      0.0038253
      2.9480000      0.0038253
      2.9490000      0.0038251
      2.9500000      0.0038273
      2.9510000      0.0038249
      2.9520000      0.0038274
      2.9530000      0.0038297
      2.9540000      0.0038296
      2.9550000      0.0038294
      2.9560000      0.0038310
      2.9570000      0.0038305
      2.9580000      0.0038328
      2.9590000      0.0038324
      2.9600000      0.0038334
      2.9610000      0.0038338
      2.9620000      0.0038345
      2.9630000      0.0038346
      2.9640000      0.0038383
      2.9650000      0.0038371
      2.9660000      0.0038372
      2.9670000      0.0038389
      2.9680000      0.0038396
      2.9690000      0.0038395
      2.9700000      0.0038404
      2.9710000      0.0038411
      2.9720000      0.0038425
      2.9730000      0.0038408
      2.9740000      0.0038424
      2.9750000      0.0038423
      2.9760000      0.0038426
      2.9770000      0.0038444
      2.9780000      0.0038458
      2.9790000      0.0038466
      2.9800000      0.0038464
      2.9810000      0.0038468
      2.9820000      0.0038466
      2.9830000      0.0038483
      2.9840000      0.0038476
      2.9850000      0.0038500
      2.9860000      0.0038511
      2.9870000      0.0038504
      2.9880000      0.0038519
      2.9890000      0.0038512
      2.9900000      0.0038520
      2.9910000      0.0038511
      2.9920000      0.0038514
      2.9930000      0.0038532
      2.9940000      0.0038524
      2.9950000      0.0038536
      2.9960000      0.0038544
      2.9970000      0.0038567
      2.9980000      0.0038570
      2.9990000      0.0038581
      3.0000000      0.0038583
      3.0010000      0.0038618
      3.0020000      0.0038631
      3.0030000      0.0038612
      3.0040000      0.0038632
      3.0050000      0.0038626
      3.0060000      0.0038626
      3.0070000      0.0038639
      3.0080000      0.0038645
      3.0090000      0.0038652
      3.0100000      0.0038662
      3.0110000      0.0038665
      3.0120000      0.0038666
      3.0130000      0.0038691
      3.0140000      0.0038693
      3.0150000      0.0038693
      3.0160000      0.0038689
      3.0170000      0.0038722
      3.0180000      0.0038713
      3.0190000      0.0038725
      3.0200000      0.0038741
      3.0210000      0.0038740
      3.0220000      0.0038751
      3.0230000      0.0038726
      3.0240000      0.0038742
      3.0250000      0.0038751
      3.0260000      0.0038763
      3.0270000      0.0038782
      3.0280000      0.0038788
      3.0290000      0.0038779
      3.0300000      0.0038780
      3.0310000      0.0038805
      3.0320000      0.0038789
      3.0330000      0.0038807
      3.0340000      0.0038806
      3.0350000      0.0038822
      3.0360000      0.0038820
      3.0370000      0.0038824
      3.0380000      0.0038859
      3.0390000      0.0038839
      3.0400000      0.0038877
      3.0410000      0.0038872
      3.0420000      0.0038876
      3.0430000      0.0038854
      3.0440000      0.0038894
      3.0450000      0.0038907
      3.0460000      0.0038895
      3.0470000      0.0038918
      3.0480000      0.0038912
      3.0490000      0.0038919
      3.0500000      0.0038925
      3.0510000      0.0038940
      3.0520000      0.0038945
      3.0530000      0.0038944
      3.0540000      0.0038945
      3.0550000      0.0038945
      3.0560000      0.0038941
      3.0570000      0.0038964
      3.0580000      0.0038960
      3.0590000      0.0038974
      3.0600000      0.0038973
      3.0610000      0.0038982
      3.0620000      0.0038993
      3.0630000      0.0039004
      3.0640000      0.0038991
      3.0650000      0.0039002
      3.0660000      0.0039011
      3.0670000      0.0039021
      3.0680000      0.0039013
      3.0690000      0.0039036
      3.0700000      0.0039030
      3.0710000      0.0039048
      3.0720000      0.0039044
      3.0730000      0.0039049
      3.0740000      0.0039048
      3.0750000      0.0039061
      3.0760000      0.0039068
      3.0770000      0.0039056
      3.0780000      0.0039059
      3.0790000      0.0039076
      3.0800000      0.0039082
      3.0810000      0.0039101
      3.0820000      0.0039119
      3.0830000      0.0039113
      3.0840000      0.0039110
      3.0850000      0.0039130
      3.0860000      0.0039118
      3.0870000      0.0039143
      3.0880000      0.0039151
      3.0890000      0.0039144
      3.0900000      0.0039161
      3.0910000      0.0039166
      3.0920000      0.0039174
      3.0930000      0.0039188
      3.0940000      0.0039180
      3.0950000      0.0039190
      3.0960000      0.0039185
      3.0970000      0.0039217
      3.0980000      0.0039211
      3.0990000      0.0039223
      3.1000000      0.0039220
      3.1010000      0.0039221
      3.1020000      0.0039228
      3.1030000      0.0039238
      3.1040000      0.0039226
      3.1050000      0.0039250
      3.1060000      0.0039247
      3.1070000      0.0039247
      3.1080000      0.0039268
      3.1090000      0.0039262
      3.1100000      0.0039278
      3.1110000      0.0039292
      3.1120000      0.0039304
      3.1130000      0.0039291
      3.1140000      0.0039287
      3.1150000      0.0039295
      3.1160000      0.0039314
      3.1170000      0.0039316
      3.1180000      0.0039331
      3.1190000      0.0039346
      3.1200000      0.0039325
      3.1210000      0.0039342
      3.1220000      0.0039347
      3.1230000      0.0039366
      3.1240000      0.0039354
      3.1250000      0.0039376
      3.1260000      0.0039380
      3.1270000      0.0039394
      3.1280000      0.0039387
      3.1290000      0.0039408
      3.1300000      0.0039405
      3.1310000      0.0039405
      3.1320000      0.0039403
      3.1330000      0.0039417
      3.1340000      0.0039421
      3.1350000      0.0039419
      3.1360000      0.0039450
      3.1370000      0.0039449
      3.1380000      0.0039439
      3.1390000      0.0039457
      3.1400000      0.0039439
      3.1410000      0.0039434
      3.1420000      0.0039453
      3.1430000      0.0039458
      3.1440000      0.0039466
      3.1450000      0.0039502
      3.1460000      0.0039495
      3.1470000      0.0039491
      3.1480000      0.0039504
      3.1490000      0.0039493
      3.1500000      0.0039516
      3.1510000      0.0039545
      3.1520000      0.0039538
      3.1530000      0.0039537
      3.1540000      0.0039539
      3.1550000      0.0039533
      3.1560000      0.0039560
      3.1570000      0.0039564
      3.1580000      0.0039560
      3.1590000      0.0039556
      3.1600000      0.0039586
      3.1610000      0.0039568
      3.1620000      0.0039567
      3.1630000      0.0039592
      3.1640000      0.0039597
      3.1650000      0.0039591
      3.1660000      0.0039629
      3.1670000      0.0039607
      3.1680000      0.0039644
      3.1690000      0.0039627
      3.1700000      0.0039621
      3.1710000      0.0039624
      3.1720000      0.0039646
      3.1730000      0.0039635
      3.1740000      0.0039642
      3.1750000      0.0039676
      3.1760000      0.0039677
      3.1770000      0.0039681
      3.1780000      0.0039679
      3.1790000      0.0039701
      3.1800000      0.0039700
      3.1810000      0.0039733
      3.1820000      0.0039706
      3.1830000      0.0039707
      3.1840000      0.0039722
      3.1850000      0.0039727
      3.1860000      0.0039728
      3.1870000      0.0039733
      3.1880000      0.0039762
      3.1890000      0.0039756
      3.1900000      0.0039758
      3.1910000      0.0039758
      3.1920000      0.0039798
      3.1930000      0.0039792
      3.1940000      0.0039789
      3.1950000      0.0039800
      3.1960000      0.0039808
      3.1970000      0.0039805
      3.1980000      0.0039806
      3.1990000      0.0039827
      3.2000000      0.0039815
      3.2010000      0.0039836
      3.2020000      0.0039821
      3.2030000      0.0039832
      3.2040000      0.0039862
      3.2050000      0.0039864
      3.2060000      0.0039854
      3.2070000      0.0039874
      3.2080000      0.0039873
      3.2090000      0.0039893
      3.2100000      0.0039911
      3.2110000      0.0039894
      3.2120000      0.0039916
      3.2130000      0.0039930
      3.2140000      0.0039934
      3.2150000      0.0039937
      3.2160000      0.0039938
      3.2170000      0.0039941
      3.2180000      0.0039962
      3.2190000      0.0039956
      3.2200000      0.0039992
      3.2210000      0.0039969
      3.2220000      0.0039971
      3.2230000      0.0039987
      3.2240000      0.0040017
      3.2250000      0.0039994
      3.2260000      0.0040009
      3.2270000      0.0040021
      3.2280000      0.0040042
      3.2290000      0.0040024
      3.2300000      0.0040043
      3.2310000      0.0040039
      3.2320000      0.0040058
      3.2330000      0.0040049
      3.2340000      0.0040043
      3.2350000      0.0040071
      3.2360000      0.0040075
      3.2370000      0.0040073
      3.2380000      0.0040071
      3.2390000      0.0040085
      3.2400000      0.0040108
      3.2410000      0.0040095
      3.2420000      0.0040098
      3.2430000      0.0040117
      3.2440000      0.0040118
      3.2450000      0.0040126
      3.2460000      0.0040149
      3.2470000      0.0040133
      3.2480000      0.0040161
      3.2490000      0.0040162
      3.2500000      0.0040165
      3.2510000      0.0040204
      3.2520000      0.0040175
      3.2530000      0.0040191
      3.2540000      0.0040200
      3.2550000      0.0040203
      3.2560000      0.0040212
      3.2570000      0.0040199
      3.2580000      0.0040222
      3.2590000      0.0040226
      3.2600000      0.0040230
      3.2610000      0.0040239
      3.2620000      0.0040254
      3.2630000      0.0040244
      3.2640000      0.0040263
      3.2650000      0.0040278
      3.2660000      0.0040274
      3.2670000      0.0040269
      3.2680000      0.0040289
      3.2690000      0.0040300
      3.2700000      0.0040326
      3.2710000      0.0040328
      3.2720000      0.0040320
      3.2730000      0.0040316
      3.2740000      0.0040352
      3.2750000      0.0040352
      3.2760000      0.0040342
      3.2770000      0.0040356
      3.2780000      0.0040385
      3.2790000      0.0040378
      3.2800000      0.0040400
      3.2810000      0.0040408
      3.2820000      0.0040406
      3.2830000      0.0040414
      3.2840000      0.0040426
      3.2850000      0.0040408
      3.2860000      0.0040414
      3.2870000      0.0040429
      3.2880000      0.0040449
      3.2890000      0.0040452
      3.2900000      0.0040451
      3.2910000      0.0040448
      3.2920000      0.0040493
      3.2930000      0.0040482
      3.2940000      0.0040485
      3.2950000      0.0040490
      3.2960000      0.0040494
      3.2970000      0.0040514
      3.2980000      0.0040515
      3.2990000      0.0040521
      3.3000000      0.0040544
      3.3010000      0.0040542
      3.3020000      0.0040532
      3.3030000      0.0040549
      3.3040000      0.0040560
      3.3050000      0.0040552
      3.3060000      0.0040545
      3.3070000      0.0040561
      3.3080000      0.0040554
      3.3090000      0.0040563
      3.3100000      0.0040588
      3.3110000      0.0040581
      3.3120000      0.0040599
      3.3130000      0.0040592
      3.3140000      0.0040599
      3.3150000      0.0040594
      3.3160000      0.0040612
      3.3170000      0.0040587
      3.3180000      0.0040627
      3.3190000      0.0040628
      3.3200000      0.0040625
      3.3210000      0.0040646
      3.3220000      0.0040644
      3.3230000      0.0040639
      3.3240000      0.0040671
      3.3250000      0.0040655
      3.3260000      0.0040662
      3.3270000      0.0040695
      3.3280000      0.0040683
      3.3290000      0.0040702
      3.3300000      0.0040712
      3.3310000      0.0040702
      3.3320000      0.0040707
      3.3330000      0.0040720
      3.3340000      0.0040723
      3.3350000      0.0040732
      3.3360000      0.0040740
      3.3370000      0.0040768
      3.3380000      0.0040744
      3.3390000      0.0040744
      3.3400000      0.0040770
      3.3410000      0.0040775
      3.3420000      0.0040793
      3.3430000      0.0040786
      3.3440000      0.0040788
      3.3450000      0.0040800
      3.3460000      0.0040802
      3.3470000      0.0040821
      3.3480000      0.0040819
      3.3490000      0.0040829
      3.3500000      0.0040842
      3.3510000      0.0040843
      3.3520000      0.0040854
      3.3530000      0.0040856
      3.3540000      0.0040865
      3.3550000      0.0040863
      3.3560000      0.0040876
      3.3570000      0.0040871
      3.3580000      0.0040892
      3.3590000      0.0040887
      3.3600000      0.0040894
      3.3610000      0.0040886
      3.3620000      0.0040917
      3.3630000      0.0040912
      3.3640000      0.0040916
      3.3650000      0.0040911
      3.3660000      0.0040944
      3.3670000      0.0040923
      3.3680000      0.0040944
      3.3690000      0.0040939
      3.3700000      0.0040949
      3.3710000      0.0040947
      3.3720000      0.0040982
      3.3730000      0.0040979
      3.3740000      0.0040971
      3.3750000      0.0040968
      3.3760000      0.0040986
      3.3770000      0.0041005
      3.3780000      0.0041009
      3.3790000      0.0040997
      3.3800000      0.0041014
      3.3810000      0.0041005
      3.3820000      0.0041045
      3.3830000      0.0041044
      3.3840000      0.0041050
      3.3850000      0.0041054
      3.3860000      0.0041042
      3.3870000      0.0041057
      3.3880000      0.0041073
      3.3890000      0.0041069
      3.3900000      0.0041078
      3.3910000      0.0041083
      3.3920000      0.0041083
      3.3930000      0.0041096
      3.3940000      0.0041117
      3.3950000      0.0041102
      3.3960000      0.0041116
      3.3970000      0.0041125
      3.3980000      0.0041124
      3.3990000      0.0041137
      3.4000000      0.0041136
      3.4010000      0.0041141
      3.4020000      0.0041158
      3.4030000      0.0041135
      3.4040000      0.0041142
      3.4050000      0.0041156
      3.4060000      0.0041165
      3.4070000      0.0041164
      3.4080000      0.0041164
      3.4090000      0.0041163
      3.4100000      0.0041180
      3.4110000      0.0041161
      3.4120000      0.0041201
      3.4130000      0.0041179
      3.4140000      0.0041199
      3.4150000      0.0041199
      3.4160000      0.0041237
      3.4170000      0.0041240
      3.4180000      0.0041212
      3.4190000      0.0041218
      3.4200000      0.0041229
      3.4210000      0.0041244
      3.4220000      0.0041230
      3.4230000      0.0041237
      3.4240000      0.0041264
      3.4250000      0.0041274
      3.4260000      0.0041277
      3.4270000      0.0041290
      3.4280000      0.0041293
      3.4290000      0.0041277
      3.4300000      0.0041284
      3.4310000      0.0041282
      3.4320000      0.0041305
      3.4330000      0.0041324
      3.4340000      0.0041307
      3.4350000      0.0041327
      3.4360000      0.0041344
      3.4370000      0.0041319
      3.4380000      0.0041350
      3.4390000      0.0041344
      3.4400000      0.0041351
      3.4410000      0.0041368
      3.4420000      0.0041375
      3.4430000      0.0041386
      3.4440000      0.0041382
      3.4450000      0.0041383
      3.4460000      0.0041392
      3.4470000      0.0041401
      3.4480000      0.0041393
      3.4490000      0.0041418
      3.4500000      0.0041411
      3.4510000      0.0041411
      3.4520000      0.0041417
      3.4530000      0.0041412
      3.4540000      0.0041433
      3.4550000      0.0041439
      3.4560000      0.0041447
      3.4570000      0.0041466
      3.4580000      0.0041448
      3.4590000      0.0041449
      3.4600000      0.0041450
      3.4610000      0.0041487
      3.4620000      0.0041484
      3.4630000      0.0041468
      3.4640000      0.0041469
      3.4650000      0.0041493
      3.4660000      0.0041486
      3.4670000      0.0041503
      3.4680000      0.0041495
      3.4690000      0.0041506
      3.4700000      0.0041523
      3.4710000      0.0041528
      3.4720000      0.0041511
      3.4730000      0.0041549
      3.4740000      0.0041532
      3.4750000      0.0041546
      3.4760000      0.0041574
      3.4770000      0.0041554
      3.4780000      0.0041587
      3.4790000      0.0041585
      3.4800000      0.0041590
      3.4810000      0.0041569
      3.4820000      0.0041597
      3.4830000      0.0041587
      3.4840000      0.0041615
      3.4850000      0.0041600
      3.4860000      0.0041606
      3.4870000      0.0041613
      3.4880000      0.0041616
      3.4890000      0.0041629
      3.4900000      0.0041652
      3.4910000      0.0041634
      3.4920000      0.0041657
      3.4930000      0.0041671
      3.4940000      0.0041679
      3.4950000      0.0041640
      3.4960000      0.0041690
      3.4970000      0.0041682
      3.4980000      0.0041658
      3.4990000      0.0041679
      3.5000000      0.0041703
      3.5010000      0.0041702
      3.5020000      0.0041697
      3.5030000      0.0041701
      3.5040000      0.0041716
      3.5050000      0.0041722
      3.5060000      0.0041728
      3.5070000      0.0041744
      3.5080000      0.0041746
      3.5090000      0.0041764
      3.5100000      0.0041770
      3.5110000      0.0041765
      3.5120000      0.0041773
      3.5130000      0.0041782
      3.5140000      0.0041781
      3.5150000      0.0041777
      3.5160000      0.0041804
      3.5170000      0.0041809
      3.5180000      0.0041809
      3.5190000      0.0041821
      3.5200000      0.0041827
      3.5210000      0.0041830
      3.5220000      0.0041846
      3.5230000      0.0041861
      3.5240000      0.0041848
      3.5250000      0.0041877
      3.5260000      0.0041881
      3.5270000      0.0041872
      3.5280000      0.0041867
      3.5290000      0.0041870
      3.5300000      0.0041887
      3.5310000      0.0041903
      3.5320000      0.0041899
      3.5330000      0.0041913
      3.5340000      0.0041915
      3.5350000      0.0041930
      3.5360000      0.0041931
      3.5370000      0.0041911
      3.5380000      0.0041917
      3.5390000      0.0041921
      3.5400000      0.0041923
      3.5410000      0.0041936
      3.5420000      0.0041950
      3.5430000      0.0041950
      3.5440000      0.0041965
      3.5450000      0.0041991
      3.5460000      0.0041980
      3.5470000      0.0041976
      3.5480000      0.0041985
      3.5490000      0.0041975
      3.5500000      0.0041996
      3.5510000      0.0042004
      3.5520000      0.0042004
      3.5530000      0.0042022
      3.5540000      0.0042016
      3.5550000      0.0042031
      3.5560000      0.0042029
      3.5570000      0.0042047
      3.5580000      0.0042062
      3.5590000      0.0042061
      3.5600000      0.0042084
      3.5610000      0.0042066
      3.5620000      0.0042084
      3.5630000      0.0042093
      3.5640000      0.0042110
      3.5650000      0.0042090
      3.5660000      0.0042102
      3.5670000      0.0042124
      3.5680000      0.0042110
      3.5690000      0.0042143
      3.5700000      0.0042104
      3.5710000      0.0042138
      3.5720000      0.0042143
      3.5730000      0.0042131
      3.5740000      0.0042152
      3.5750000      0.0042149
      3.5760000      0.0042187
      3.5770000      0.0042171
      3.5780000      0.0042186
      3.5790000      0.0042184
      3.5800000      0.0042188
      3.5810000      0.0042194
      3.5820000      0.0042230
      3.5830000      0.0042229
      3.5840000      0.0042220
      3.5850000      0.0042229
      3.5860000      0.0042234
      3.5870000      0.0042236
      3.5880000      0.0042253
      3.5890000      0.0042243
      3.5900000      0.0042230
      3.5910000      0.0042260
      3.5920000      0.0042251
      3.5930000      0.0042287
      3.5940000      0.0042277
      3.5950000      0.0042282
      3.5960000      0.0042289
      3.5970000      0.0042302
      3.5980000      0.0042317
      3.5990000      0.0042297
      3.6000000      0.0042314
      3.6010000      0.0042353
      3.6020000      0.0042348
      3.6030000      0.0042339
      3.6040000      0.0042360
      3.6050000      0.0042344
      3.6060000      0.0042368
      3.6070000      0.0042372
      3.6080000      0.0042382
      3.6090000      0.0042368
      3.6100000      0.0042395
      3.6110000      0.0042393
      3.6120000      0.0042389
      3.6130000      0.0042403
      3.6140000      0.0042397
      3.6150000      0.0042406
      3.6160000      0.0042422
      3.6170000      0.0042423
      3.6180000      0.0042427
      3.6190000      0.0042436
      3.6200000      0.0042452
      3.6210000      0.0042456
      3.6220000      0.0042460
      3.6230000      0.0042484
      3.6240000      0.0042489
      3.6250000      0.0042481
      3.6260000      0.0042483
      3.6270000      0.0042481
      3.6280000      0.0042503
      3.6290000      0.0042477
      3.6300000      0.0042506
      3.6310000      0.0042503
      3.6320000      0.0042533
      3.6330000      0.0042532
      3.6340000      0.0042537
      3.6350000      0.0042524
      3.6360000      0.0042540
      3.6370000      0.0042520
      3.6380000      0.0042543
      3.6390000      0.0042558
      3.6400000      0.0042559
      3.6410000      0.0042551
      3.6420000      0.0042552
      3.6430000      0.0042564
      3.6440000      0.0042583
      3.6450000      0.0042578
      3.6460000      0.0042585
      3.6470000      0.0042578
      3.6480000      0.0042587
      3.6490000      0.0042605
      3.6500000      0.0042614
      3.6510000      0.0042618
      3.6520000      0.0042616
      3.6530000      0.0042649
      3.6540000      0.0042627
      3.6550000      0.0042635
      3.6560000      0.0042627
      3.6570000      0.0042655
      3.6580000      0.0042655
      3.6590000      0.0042666
      3.6600000      0.0042674
      3.6610000      0.0042666
      3.6620000      0.0042682
      3.6630000      0.0042687
      3.6640000      0.0042687
      3.6650000      0.0042704
      3.6660000      0.0042694
      3.6670000      0.0042724
      3.6680000      0.0042719
      3.6690000      0.0042712
      3.6700000      0.0042736
      3.6710000      0.0042733
      3.6720000      0.0042733
      3.6730000      0.0042754
      3.6740000      0.0042736
      3.6750000      0.0042762
      3.6760000      0.0042774
      3.6770000      0.0042781
      3.6780000      0.0042796
      3.6790000      0.0042774
      3.6800000      0.0042783
      3.6810000      0.0042807
      3.6820000      0.0042789
      3.6830000      0.0042812
      3.6840000      0.0042803
      3.6850000      0.0042820
      3.6860000      0.0042847
      3.6870000      0.0042832
      3.6880000      0.0042862
      3.6890000      0.0042843
      3.6900000      0.0042848
      3.6910000      0.0042863
      3.6920000      0.0042879
      3.6930000      0.0042858
      3.6940000      0.0042886
      3.6950000      0.0042878
      3.6960000      0.0042891
      3.6970000      0.0042900
      3.6980000      0.0042907
      3.6990000      0.0042915
      3.7000000      0.0042914
      3.7010000      0.0042938
      3.7020000      0.0042919
      3.7030000      0.0042955
      3.7040000      0.0042918
      3.7050000      0.0042944
      3.7060000      0.0042943
      3.7070000      0.0042951
      3.7080000      0.0042952
      3.7090000      0.0042948
      3.7100000      0.0042985
      3.7110000      0.0042981
      3.7120000      0.0042982
      3.7130000      0.0043000
      3.7140000      0.0043000
      3.7150000      0.0043008
      3.7160000      0.0043009
      3.7170000      0.0043024
      3.7180000      0.0043023
      3.7190000      0.0043023
      3.7200000      0.0043042
      3.7210000      0.0043046
      3.7220000      0.0043034
      3.7230000      0.0043075
      3.7240000      0.0043068
      3.7250000      0.0043077
      3.7260000      0.0043081
      3.7270000      0.0043088
      3.7280000      0.0043078
      3.7290000      0.0043078
      3.7300000      0.0043082
      3.7310000      0.0043076
      3.7320000      0.0043088
      3.7330000      0.0043090
      3.7340000      0.0043089
      3.7350000      0.0043112
      3.7360000      0.0043092
      3.7370000      0.0043114
      3.7380000      0.0043120
      3.7390000      0.0043114
      3.7400000      0.0043125
      3.7410000      0.0043117
      3.7420000      0.0043137
      3.7430000      0.0043119
      3.7440000      0.0043129
      3.7450000      0.0043142
      3.7460000      0.0043138
      3.7470000      0.0043140
      3.7480000      0.0043175
      3.7490000      0.0043148
      3.7500000      0.0043166
      3.7510000      0.0043201
      3.7520000      0.0043206
      3.7530000      0.0043199
      3.7540000      0.0043203
      3.7550000      0.0043205
      3.7560000      0.0043210
      3.7570000      0.0043210
      3.7580000      0.0043225
      3.7590000      0.0043228
      3.7600000      0.0043216
      3.7610000      0.0043229
      3.7620000      0.0043245
      3.7630000      0.0043233
      3.7640000      0.0043238
      3.7650000      0.0043241
      3.7660000      0.0043271
      3.7670000      0.0043250
      3.7680000      0.0043260
      3.7690000      0.0043255
      3.7700000      0.0043271
      3.7710000      0.0043284
      3.7720000      0.0043289
      3.7730000      0.0043299
      3.7740000      0.0043302
      3.7750000      0.0043319
      3.7760000      0.0043316
      3.7770000      0.0043321
      3.7780000      0.0043334
      3.7790000      0.0043332
      3.7800000      0.0043340
      3.7810000      0.0043376
      3.7820000      0.0043360
      3.7830000      0.0043365
      3.7840000      0.0043391
      3.7850000      0.0043376
      3.7860000      0.0043381
      3.7870000      0.0043378
      3.7880000      0.0043401
      3.7890000      0.0043390
      3.7900000      0.0043382
      3.7910000      0.0043391
      3.7920000      0.0043403
      3.7930000      0.0043407
      3.7940000      0.0043440
      3.7950000      0.0043419
      3.7960000      0.0043440
      3.7970000      0.0043443
      3.7980000      0.0043462
      3.7990000      0.0043470
      3.8000000      0.0043452
      3.8010000      0.0043447
      3.8020000      0.0043479
      3.8030000      0.0043472
      3.8040000      0.0043471
      3.8050000      0.0043474
      3.8060000      0.0043494
      3.8070000      0.0043489
      3.8080000      0.0043510
      3.8090000      0.0043512
      3.8100000      0.0043501
      3.8110000      0.0043539
      3.8120000      0.0043548
      3.8130000      0.0043542
      3.8140000      0.0043531
      3.8150000      0.0043567
      3.8160000      0.0043568
      3.8170000      0.0043539
      3.8180000      0.0043571
      3.8190000      0.0043580
      3.8200000      0.0043581
      3.8210000      0.0043581
      3.8220000      0.0043592
      3.8230000      0.0043581
      3.8240000      0.0043598
      3.8250000      0.0043597
      3.8260000      0.0043625
      3.8270000      0.0043626
      3.8280000      0.0043634
      3.8290000      0.0043651
      3.8300000      0.0043645
      3.8310000      0.0043638
      3.8320000      0.0043668
      3.8330000      0.0043676
      3.8340000      0.0043663
      3.8350000      0.0043662
      3.8360000      0.0043691
      3.8370000      0.0043722
      3.8380000      0.0043710
      3.8390000      0.0043706
      3.8400000      0.0043720
      3.8410000      0.0043714
      3.8420000      0.0043752
      3.8430000      0.0043732
      3.8440000      0.0043757
      3.8450000      0.0043752
      3.8460000      0.0043748
      3.8470000      0.0043762
      3.8480000      0.0043751
      3.8490000      0.0043757
      3.8500000      0.0043761
      3.8510000      0.0043763
      3.8520000      0.0043752
      3.8530000      0.0043772
      3.8540000      0.0043762
      3.8550000      0.0043788
      3.8560000      0.0043769
      3.8570000      0.0043811
      3.8580000      0.0043808
      3.8590000      0.0043800
      3.8600000      0.0043816
      3.8610000      0.0043788
      3.8620000      0.0043818
      3.8630000      0.0043816
      3.8640000      0.0043834
      3.8650000      0.0043826
      3.8660000      0.0043839
      3.8670000      0.0043851
      3.8680000      0.0043864
      3.8690000      0.0043891
      3.8700000      0.0043883
      3.8710000      0.0043892
      3.8720000      0.0043880
      3.8730000      0.0043914
      3.8740000      0.0043885
      3.8750000      0.0043903
      3.8760000      0.0043938
      3.8770000      0.0043917
      3.8780000      0.0043923
      3.8790000      0.0043944
      3.8800000      0.0043913
      3.8810000      0.0043950
      3.8820000      0.0043950
      3.8830000      0.0043939
      3.8840000      0.0043958
      3.8850000      0.0043971
      3.8860000      0.0043983
      3.8870000      0.0043994
      3.8880000      0.0043995
      3.8890000      0.0044001
      3.8900000      0.0043992
      3.8910000      0.0044008
      3.8920000      0.0044016
      3.8930000      0.0044024
      3.8940000      0.0044030
      3.8950000      0.0044030
      3.8960000      0.0044024
      3.8970000      0.0044030
      3.8980000      0.0044033
      3.8990000      0.0044039
      3.9000000      0.0044057
      3.9010000      0.0044059
      3.9020000      0.0044068
      3.9030000      0.0044071
      3.9040000      0.0044061
      3.9050000      0.0044064
      3.9060000      0.0044090
      3.9070000      0.0044098
      3.9080000      0.0044105
      3.9090000      0.0044096
      3.9100000      0.0044111
      3.9110000      0.0044110
      3.9120000      0.0044113
      3.9130000      0.0044129
      3.9140000      0.0044108
      3.9150000      0.0044124
      3.9160000      0.0044151
      3.9170000      0.0044134
      3.9180000      0.0044151
      3.9190000      0.0044155
      3.9200000      0.0044162
      3.9210000      0.0044161
      3.9220000      0.0044162
      3.9230000      0.0044174
      3.9240000      0.0044198
      3.9250000      0.0044156
      3.9260000      0.0044176
      3.9270000      0.0044173
      3.9280000      0.0044181
      3.9290000      0.0044187
      3.9300000      0.0044205
      3.9310000      0.0044227
      3.9320000      0.0044204
      3.9330000      0.0044209
      3.9340000      0.0044231
      3.9350000      0.0044229
      3.9360000      0.0044248
      3.9370000      0.0044238
      3.9380000      0.0044242
      3.9390000      0.0044256
      3.9400000      0.0044265
      3.9410000      0.0044258
      3.9420000      0.0044271
      3.9430000      0.0044288
      3.9440000      0.0044284
      3.9450000      0.0044316
      3.9460000      0.0044300
      3.9470000      0.0044313
      3.9480000      0.0044338
      3.9490000      0.0044348
      3.9500000      0.0044337
      3.9510000      0.0044348
      3.9520000      0.0044352
      3.9530000      0.0044364
      3.9540000      0.0044362
      3.9550000      0.0044348
      3.9560000      0.0044374
      3.9570000      0.0044389
      3.9580000      0.0044377
      3.9590000      0.0044382
      3.9600000      0.0044375
      3.9610000      0.0044401
      3.9620000      0.0044402
      3.9630000      0.0044376
      3.9640000      0.0044390
      3.9650000      0.0044390
      3.9660000      0.0044405
      3.9670000      0.0044419
      3.9680000      0.0044414
      3.9690000      0.0044437
      3.9700000      0.0044426
      3.9710000      0.0044425
      3.9720000      0.0044443
      3.9730000      0.0044440
      3.9740000      0.0044435
      3.9750000      0.0044461
      3.9760000      0.0044459
      3.9770000      0.0044475
      3.9780000      0.0044449
      3.9790000      0.0044474
      3.9800000      0.0044460
      3.9810000      0.0044496
      3.9820000      0.0044485
      3.9830000      0.0044481
      3.9840000      0.0044484
      3.9850000      0.0044487
      3.9860000      0.0044521
      3.9870000      0.0044501
      3.9880000      0.0044509
      3.9890000      0.0044511
      3.9900000      0.0044495
      3.9910000      0.0044539
      3.9920000      0.0044528
      3.9930000      0.0044538
      3.9940000      0.0044526
      3.9950000      0.0044556
      3.9960000      0.0044531
      3.9970000      0.0044547
      3.9980000      0.0044569
      3.9990000      0.0044553
      4.0000000      0.0044566
      4.0010000      0.0044567
      4.0020000      0.0044577
      4.0030000      0.0044585
      4.0040000      0.0044581
      4.0050000      0.0044601
      4.0060000      0.0044595
      4.0070000      0.0044588
      4.0080000      0.0044614
      4.0090000      0.0044600
      4.0100000      0.0044619
      4.0110000      0.0044616
      4.0120000      0.0044609
      4.0130000      0.0044633
      4.0140000      0.0044638
      4.0150000      0.0044637
      4.0160000      0.0044651
      4.0170000      0.0044658
      4.0180000      0.0044662
      4.0190000      0.0044667
      4.0200000      0.0044656
      4.0210000      0.0044661
      4.0220000      0.0044660
      4.0230000      0.0044690
      4.0240000      0.0044672
      4.0250000      0.0044687
      4.0260000      0.0044674
      4.0270000      0.0044690
      4.0280000      0.0044701
      4.0290000      0.0044697
      4.0300000      0.0044711
      4.0310000      0.0044702
      4.0320000      0.0044731
      4.0330000      0.0044715
      4.0340000      0.0044706
      4.0350000      0.0044721
      4.0360000      0.0044731
      4.0370000      0.0044756
      4.0380000      0.0044747
      4.0390000      0.0044761
      4.0400000      0.0044779
      4.0410000      0.0044786
      4.0420000      0.0044766
      4.0430000      0.0044791
      4.0440000      0.0044805
      4.0450000      0.0044819
      4.0460000      0.0044824
      4.0470000      0.0044810
      4.0480000      0.0044814
      4.0490000      0.0044838
      4.0500000      0.0044836
      4.0510000      0.0044831
      4.0520000      0.0044844
      4.0530000      0.0044851
      4.0540000      0.0044886
      4.0550000      0.0044870
      4.0560000      0.0044882
      4.0570000      0.0044895
      4.0580000      0.0044903
      4.0590000      0.0044881
      4.0600000      0.0044905
      4.0610000      0.0044910
      4.0620000      0.0044920
      4.0630000      0.0044903
      4.0640000      0.0044927
      4.0650000      0.0044943
      4.0660000      0.0044941
      4.0670000      0.0044929
      4.0680000      0.0044972
      4.0690000      0.0044968
      4.0700000      0.0044968
      4.0710000      0.0045002
      4.0720000      0.0044985
      4.0730000      0.0044989
      4.0740000      0.0044994
      4.0750000      0.0045023
      4.0760000      0.0045005
      4.0770000      0.0045011
      4.0780000      0.0045024
      4.0790000      0.0045024
      4.0800000      0.0045036
      4.0810000      0.0045053
      4.0820000      0.0045046
      4.0830000      0.0045064
      4.0840000      0.0045072
      4.0850000      0.0045098
      4.0860000      0.0045069
      4.0870000      0.0045075
      4.0880000      0.0045075
      4.0890000      0.0045083
      4.0900000      0.0045112
      4.0910000      0.0045096
      4.0920000      0.0045109
      4.0930000      0.0045118
      4.0940000      0.0045116
      4.0950000      0.0045116
      4.0960000      0.0045143
      4.0970000      0.0045122
      4.0980000      0.0045127
      4.0990000      0.0045158
      4.1000000      0.0045135
      4.1010000      0.0045139
      4.1020000      0.0045163
      4.1030000      0.0045163
      4.1040000      0.0045163
      4.1050000      0.0045184
      4.1060000      0.0045193
      4.1070000      0.0045176
      4.1080000      0.0045204
      4.1090000      0.0045198
      4.1100000      0.0045198
      4.1110000      0.0045209
      4.1120000      0.0045214
      4.1130000      0.0045231
      4.1140000      0.0045216
      4.1150000      0.0045228
      4.1160000      0.0045238
      4.1170000      0.0045243
      4.1180000      0.0045246
      4.1190000      0.0045249
      4.1200000      0.0045261
      4.1210000      0.0045268
      4.1220000      0.0045269
      4.1230000      0.0045282
      4.1240000      0.0045264
      4.1250000      0.0045261
      4.1260000      0.0045278
      4.1270000      0.0045287
      4.1280000      0.0045287
      4.1290000      0.0045291
      4.1300000      0.0045299
      4.1310000      0.0045308
      4.1320000      0.0045297
      4.1330000      0.0045328
      4.1340000      0.0045316
      4.1350000      0.0045309
      4.1360000      0.0045317
      4.1370000      0.0045333
      4.1380000      0.0045336
      4.1390000      0.0045345
      4.1400000      0.0045349
      4.1410000      0.0045360
      4.1420000      0.0045369
      4.1430000      0.0045373
      4.1440000      0.0045361
      4.1450000      0.0045379
      4.1460000      0.0045405
      4.1470000      0.0045411
      4.1480000      0.0045408
      4.1490000      0.0045410
      4.1500000      0.0045394
      4.1510000      0.0045422
      4.1520000      0.0045405
      4.1530000      0.0045422
      4.1540000      0.0045452
      4.1550000      0.0045443
      4.1560000      0.0045442
      4.1570000      0.0045461
      4.1580000      0.0045458
      4.1590000      0.0045456
      4.1600000      0.0045483
      4.1610000      0.0045475
      4.1620000      0.0045466
      4.1630000      0.0045483
      4.1640000      0.0045500
      4.1650000      0.0045508
      4.1660000      0.0045492
      4.1670000      0.0045511
      4.1680000      0.0045528
      4.1690000      0.0045502
      4.1700000      0.0045525
      4.1710000      0.0045504
      4.1720000      0.0045532
      4.1730000      0.0045541
      4.1740000      0.0045554
      4.1750000      0.0045542
      4.1760000      0.0045549
      4.1770000      0.0045545
      4.1780000      0.0045544
      4.1790000      0.0045557
      4.1800000      0.0045571
      4.1810000      0.0045565
      4.1820000      0.0045563
      4.1830000      0.0045560
      4.1840000      0.0045591
      4.1850000      0.0045570
      4.1860000      0.0045589
      4.1870000      0.0045596
      4.1880000      0.0045610
      4.1890000      0.0045618
      4.1900000      0.0045625
      4.1910000      0.0045629
      4.1920000      0.0045628
      4.1930000      0.0045660
      4.1940000      0.0045638
      4.1950000      0.0045652
      4.1960000      0.0045681
      4.1970000      0.0045673
      4.1980000      0.0045686
      4.1990000      0.0045669
      4.2000000      0.0045676
      4.2010000      0.0045683
      4.2020000      0.0045677
      4.2030000      0.0045674
      4.2040000      0.0045703
      4.2050000      0.0045717
      4.2060000      0.0045719
      4.2070000      0.0045718
      4.2080000      0.0045747
      4.2090000      0.0045733
      4.2100000      0.0045732
      4.2110000      0.0045773
      4.2120000      0.0045764
      4.2130000      0.0045769
      4.2140000      0.0045760
      4.2150000      0.0045776
      4.2160000      0.0045771
      4.2170000      0.0045791
      4.2180000      0.0045788
      4.2190000      0.0045817
      4.2200000      0.0045803
      4.2210000      0.0045807
      4.2220000      0.0045803
      4.2230000      0.0045818
      4.2240000      0.0045836
      4.2250000      0.0045834
      4.2260000      0.0045847
      4.2270000      0.0045866
      4.2280000      0.0045839
      4.2290000      0.0045865
      4.2300000      0.0045876
      4.2310000      0.0045869
      4.2320000      0.0045860
      4.2330000      0.0045884
      4.2340000      0.0045882
      4.2350000      0.0045894
      4.2360000      0.0045901
      4.2370000      0.0045910
      4.2380000      0.0045899
      4.2390000      0.0045922
      4.2400000      0.0045936
      4.2410000      0.0045912
      4.2420000      0.0045924
      4.2430000      0.0045931
      4.2440000      0.0045934
      4.2450000      0.0045946
      4.2460000      0.0045966
      4.2470000      0.0045943
      4.2480000      0.0045972
      4.2490000      0.0045957
      4.2500000      0.0045980
      4.2510000      0.0045979
      4.2520000      0.0045981
      4.2530000      0.0045984
      4.2540000      0.0045995
      4.2550000      0.0046008
      4.2560000      0.0046043
      4.2570000      0.0046033
      4.2580000      0.0046024
      4.2590000      0.0046015
      4.2600000      0.0046015
      4.2610000      0.0046043
      4.2620000      0.0046055
      4.2630000      0.0046067
      4.2640000      0.0046075
      4.2650000      0.0046068
      4.2660000      0.0046090
      4.2670000      0.0046084
      4.2680000      0.0046091
      4.2690000      0.0046073
      4.2700000      0.0046104
      4.2710000      0.0046092
      4.2720000      0.0046129
      4.2730000      0.0046088
      4.2740000      0.0046098
      4.2750000      0.0046123
      4.2760000      0.0046144
      4.2770000      0.0046124
      4.2780000      0.0046139
      4.2790000      0.0046158
      4.2800000      0.0046152
      4.2810000      0.0046168
      4.2820000      0.0046178
      4.2830000      0.0046184
      4.2840000      0.0046194
      4.2850000      0.0046192
      4.2860000      0.0046210
      4.2870000      0.0046184
      4.2880000      0.0046235
      4.2890000      0.0046204
      4.2900000      0.0046230
      4.2910000      0.0046238
      4.2920000      0.0046245
      4.2930000      0.0046219
      4.2940000      0.0046257
      4.2950000      0.0046266
      4.2960000      0.0046234
      4.2970000      0.0046247
      4.2980000      0.0046264
      4.2990000      0.0046266
      4.3000000      0.0046261
      4.3010000      0.0046286
      4.3020000      0.0046288
      4.3030000      0.0046274
      4.3040000      0.0046283
      4.3050000      0.0046279
      4.3060000      0.0046321
      4.3070000      0.0046324
      4.3080000      0.0046307
      4.3090000      0.0046329
      4.3100000      0.0046301
      4.3110000      0.0046336
      4.3120000      0.0046329
      4.3130000      0.0046344
      4.3140000      0.0046352
      4.3150000      0.0046334
      4.3160000      0.0046361
      4.3170000      0.0046363
      4.3180000      0.0046364
      4.3190000      0.0046350
      4.3200000      0.0046383
      4.3210000      0.0046354
      4.3220000      0.0046382
      4.3230000      0.0046398
      4.3240000      0.0046381
      4.3250000      0.0046389
      4.3260000      0.0046424
      4.3270000      0.0046414
      4.3280000      0.0046400
      4.3290000      0.0046403
      4.3300000      0.0046412
      4.3310000      0.0046437
      4.3320000      0.0046447
      4.3330000      0.0046457
      4.3340000      0.0046472
      4.3350000      0.0046480
      4.3360000      0.0046469
      4.3370000      0.0046463
      4.3380000      0.0046486
      4.3390000      0.0046467
      4.3400000      0.0046486
      4.3410000      0.0046474
      4.3420000      0.0046497
      4.3430000      0.0046483
      4.3440000      0.0046496
      4.3450000      0.0046491
      4.3460000      0.0046520
      4.3470000      0.0046510
      4.3480000      0.0046507
      4.3490000      0.0046516
      4.3500000      0.0046537
      4.3510000      0.0046536
      4.3520000      0.0046558
      4.3530000      0.0046562
      4.3540000      0.0046568
      4.3550000      0.0046581
      4.3560000      0.0046587
      4.3570000      0.0046598
      4.3580000      0.0046596
      4.3590000      0.0046632
      4.3600000      0.0046613
      4.3610000      0.0046634
      4.3620000      0.0046608
      4.3630000      0.0046607
      4.3640000      0.0046635
      4.3650000      0.0046644
      4.3660000      0.0046635
      4.3670000      0.0046645
      4.3680000      0.0046652
      4.3690000      0.0046649
      4.3700000      0.0046657
      4.3710000      0.0046687
      4.3720000      0.0046652
      4.3730000      0.0046662
      4.3740000      0.0046675
      4.3750000      0.0046689
      4.3760000      0.0046701
      4.3770000      0.0046685
      4.3780000      0.0046696
      4.3790000      0.0046716
      4.3800000      0.0046704
      4.3810000      0.0046716
      4.3820000      0.0046732
      4.3830000      0.0046722
      4.3840000      0.0046737
      4.3850000      0.0046730
      4.3860000      0.0046750
      4.3870000      0.0046761
      4.3880000      0.0046758
      4.3890000      0.0046754
      4.3900000      0.0046760
      4.3910000      0.0046777
      4.3920000      0.0046756
      4.3930000      0.0046787
      4.3940000      0.0046795
      4.3950000      0.0046775
      4.3960000      0.0046793
      4.3970000      0.0046783
      4.3980000      0.0046801
      4.3990000      0.0046803
      4.4000000      0.0046807
      4.4010000      0.0046813
      4.4020000      0.0046817
      4.4030000      0.0046824
      4.4040000      0.0046829
      4.4050000      0.0046825
      4.4060000      0.0046820
      4.4070000      0.0046833
      4.4080000      0.0046810
      4.4090000      0.0046840
      4.4100000      0.0046844
      4.4110000      0.0046837
      4.4120000      0.0046851
      4.4130000      0.0046851
      4.4140000      0.0046859
      4.4150000      0.0046868
      4.4160000      0.0046887
      4.4170000      0.0046876
      4.4180000      0.0046881
      4.4190000      0.0046891
      4.4200000      0.0046894
      4.4210000      0.0046913
      4.4220000      0.0046903
      4.4230000      0.0046909
      4.4240000      0.0046915
      4.4250000      0.0046934
      4.4260000      0.0046944
      4.4270000      0.0046933
      4.4280000      0.0046950
      4.4290000      0.0046920
      4.4300000      0.0046958
      4.4310000      0.0046957
      4.4320000      0.0046948
      4.4330000      0.0046964
      4.4340000      0.0046960
      4.4350000      0.0046962
      4.4360000      0.0046984
      4.4370000      0.0046958
      4.4380000      0.0046985
      4.4390000      0.0046984
      4.4400000      0.0047006
      4.4410000      0.0046998
      4.4420000      0.0046993
      4.4430000      0.0047026
      4.4440000      0.0047012
      4.4450000      0.0047015
      4.4460000      0.0047044
      4.4470000      0.0047060
      4.4480000      0.0047036
      4.4490000      0.0047041
      4.4500000      0.0047053
      4.4510000      0.0047064
      4.4520000      0.0047068
      4.4530000      0.0047055
      4.4540000      0.0047088
      4.4550000      0.0047073
      4.4560000      0.0047103
      4.4570000      0.0047108
      4.4580000      0.0047112
      4.4590000      0.0047105
      4.4600000      0.0047131
      4.4610000      0.0047133
      4.4620000      0.0047134
      4.4630000      0.0047123
      4.4640000      0.0047113
      4.4650000      0.0047149
      4.4660000      0.0047124
      4.4670000      0.0047158
      4.4680000      0.0047147
      4.4690000      0.0047182
      4.4700000      0.0047169
      4.4710000      0.0047172
      4.4720000      0.0047199
      4.4730000      0.0047196
      4.4740000      0.0047205
      4.4750000      0.0047214
      4.4760000      0.0047207
      4.4770000      0.0047194
      4.4780000      0.0047217
      4.4790000      0.0047206
      4.4800000      0.0047233
      4.4810000      0.0047223
      4.4820000      0.0047226
      4.4830000      0.0047253
      4.4840000      0.0047262
      4.4850000      0.0047268
      4.4860000      0.0047265
      4.4870000      0.0047263
      4.4880000      0.0047268
      4.4890000      0.0047294
      4.4900000      0.0047308
      4.4910000      0.0047269
      4.4920000      0.0047299
      4.4930000      0.0047304
      4.4940000      0.0047308
      4.4950000      0.0047307
      4.4960000      0.0047334
      4.4970000      0.0047313
      4.4980000      0.0047326
      4.4990000      0.0047342
      4.5000000      0.0047342
      4.5010000      0.0047333
      4.5020000      0.0047328
      4.5030000      0.0047361
      4.5040000      0.0047364
      4.5050000      0.0047343
      4.5060000      0.0047382
      4.5070000      0.0047336
      4.5080000      0.0047360
      4.5090000      0.0047363
      4.5100000      0.0047368
      4.5110000      0.0047385
      4.5120000      0.0047378
      4.5130000      0.0047408
      4.5140000      0.0047408
      4.5150000      0.0047434
      4.5160000      0.0047410
      4.5170000      0.0047409
      4.5180000      0.0047418
      4.5190000      0.0047436
      4.5200000      0.0047425
      4.5210000      0.0047454
      4.5220000      0.0047437
      4.5230000      0.0047448
      4.5240000      0.0047475
      4.5250000      0.0047467
      4.5260000      0.0047469
      4.5270000      0.0047458
      4.5280000      0.0047474
      4.5290000      0.0047465
      4.5300000      0.0047488
      4.5310000      0.0047484
      4.5320000      0.0047501
      4.5330000      0.0047498
      4.5340000      0.0047498
      4.5350000      0.0047520
      4.5360000      0.0047506
      4.5370000      0.0047522
      4.5380000      0.0047510
      4.5390000      0.0047509
      4.5400000      0.0047542
      4.5410000      0.0047542
      4.5420000      0.0047552
      4.5430000      0.0047557
      4.5440000      0.0047557
      4.5450000      0.0047565
      4.5460000      0.0047555
      4.5470000      0.0047550
      4.5480000      0.0047571
      4.5490000      0.0047593
      4.5500000      0.0047593
      4.5510000      0.0047586
      4.5520000      0.0047620
      4.5530000      0.0047579
      4.5540000      0.0047605
      4.5550000      0.0047611
      4.5560000      0.0047616
      4.5570000      0.0047627
      4.5580000      0.0047636
      4.5590000      0.0047647
      4.5600000      0.0047617
      4.5610000      0.0047643
      4.5620000      0.0047643
      4.5630000      0.0047667
      4.5640000      0.0047656
      4.5650000      0.0047666
      4.5660000      0.0047692
      4.5670000      0.0047659
      4.5680000      0.0047691
      4.5690000      0.0047689
      4.5700000      0.0047675
      4.5710000      0.0047690
      4.5720000      0.0047714
      4.5730000      0.0047691
      4.5740000      0.0047743
      4.5750000      0.0047694
      4.5760000      0.0047685
      4.5770000      0.0047711
      4.5780000      0.0047730
      4.5790000      0.0047717
      4.5800000      0.0047736
      4.5810000      0.0047742
      4.5820000      0.0047725
      4.5830000      0.0047748
      4.5840000      0.0047750
      4.5850000      0.0047740
      4.5860000      0.0047744
      4.5870000      0.0047765
      4.5880000      0.0047775
      4.5890000      0.0047770
      4.5900000      0.0047776
      4.5910000      0.0047802
      4.5920000      0.0047765
      4.5930000      0.0047798
      4.5940000      0.0047816
      4.5950000      0.0047815
      4.5960000      0.0047821
      4.5970000      0.0047806
      4.5980000      0.0047826
      4.5990000      0.0047837
      4.6000000      0.0047842
      4.6010000      0.0047849
      4.6020000      0.0047848
      4.6030000      0.0047857
      4.6040000      0.0047878
      4.6050000      0.0047870
      4.6060000      0.0047879
      4.6070000      0.0047893
      4.6080000      0.0047891
      4.6090000      0.0047900
      4.6100000      0.0047888
      4.6110000      0.0047912
      4.6120000      0.0047915
      4.6130000      0.0047912
      4.6140000      0.0047934
      4.6150000      0.0047935
      4.6160000      0.0047918
      4.6170000      0.0047905
      4.6180000      0.0047909
      4.6190000      0.0047948
      4.6200000      0.0047925
      4.6210000      0.0047942
      4.6220000      0.0047948
      4.6230000      0.0047922
      4.6240000      0.0047963
      4.6250000      0.0047954
      4.6260000      0.0047963
      4.6270000      0.0047958
      4.6280000      0.0047991
      4.6290000      0.0047967
      4.6300000      0.0047976
      4.6310000      0.0047969
      4.6320000      0.0047981
      4.6330000      0.0047982
      4.6340000      0.0048027
      4.6350000      0.0048010
      4.6360000      0.0048034
      4.6370000      0.0048048
      4.6380000      0.0048031
      4.6390000      0.0048024
      4.6400000      0.0048041
      4.6410000      0.0048038
      4.6420000      0.0048045
      4.6430000      0.0048045
      4.6440000      0.0048057
      4.6450000      0.0048074
      4.6460000      0.0048073
      4.6470000      0.0048091
      4.6480000      0.0048076
      4.6490000      0.0048089
      4.6500000      0.0048080
      4.6510000      0.0048113
      4.6520000      0.0048117
      4.6530000      0.0048102
      4.6540000      0.0048115
      4.6550000      0.0048124
      4.6560000      0.0048153
      4.6570000      0.0048125
      4.6580000      0.0048137
      4.6590000      0.0048146
      4.6600000      0.0048139
      4.6610000      0.0048143
      4.6620000      0.0048153
      4.6630000      0.0048127
      4.6640000      0.0048158
      4.6650000      0.0048182
      4.6660000      0.0048172
      4.6670000      0.0048181
      4.6680000      0.0048175
      4.6690000      0.0048183
      4.6700000      0.0048183
      4.6710000      0.0048200
      4.6720000      0.0048205
      4.6730000      0.0048213
      4.6740000      0.0048218
      4.6750000      0.0048212
      4.6760000      0.0048207
      4.6770000      0.0048216
      4.6780000      0.0048226
      4.6790000      0.0048252
      4.6800000      0.0048243
      4.6810000      0.0048244
      4.6820000      0.0048260
      4.6830000      0.0048257
      4.6840000      0.0048280
      4.6850000      0.0048269
      4.6860000      0.0048284
      4.6870000      0.0048249
      4.6880000      0.0048279
      4.6890000      0.0048288
      4.6900000      0.0048275
      4.6910000      0.0048300
      4.6920000      0.0048288
      4.6930000      0.0048329
      4.6940000      0.0048307
      4.6950000      0.0048314
      4.6960000      0.0048332
      4.6970000      0.0048313
      4.6980000      0.0048330
      4.6990000      0.0048332
      4.7000000      0.0048332
      4.7010000      0.0048343
      4.7020000      0.0048364
      4.7030000      0.0048362
      4.7040000      0.0048369
      4.7050000      0.0048364
      4.7060000      0.0048378
      4.7070000      0.0048380
      4.7080000      0.0048388
      4.7090000      0.0048391
      4.7100000      0.0048379
      4.7110000      0.0048374
      4.7120000      0.0048406
      4.7130000      0.0048400
      4.7140000      0.0048414
      4.7150000      0.0048393
      4.7160000      0.0048409
      4.7170000      0.0048419
      4.7180000      0.0048431
      4.7190000      0.0048430
      4.7200000      0.0048440
      4.7210000      0.0048454
      4.7220000      0.0048440
      4.7230000      0.0048445
      4.7240000      0.0048456
      4.7250000      0.0048448
      4.7260000      0.0048487
      4.7270000      0.0048480
      4.7280000      0.0048483
      4.7290000      0.0048505
      4.7300000      0.0048492
      4.7310000      0.0048483
      4.7320000      0.0048488
      4.7330000      0.0048509
      4.7340000      0.0048507
      4.7350000      0.0048519
      4.7360000      0.0048514
      4.7370000      0.0048536
      4.7380000      0.0048529
      4.7390000      0.0048518
      4.7400000      0.0048548
      4.7410000      0.0048534
      4.7420000      0.0048558
      4.7430000      0.0048555
      4.7440000      0.0048552
      4.7450000      0.0048579
      4.7460000      0.0048556
      4.7470000      0.0048576
      4.7480000      0.0048586
      4.7490000      0.0048601
      4.7500000      0.0048621
      4.7510000      0.0048615
      4.7520000      0.0048623
      4.7530000      0.0048634
      4.7540000      0.0048611
      4.7550000      0.0048633
      4.7560000      0.0048637
      4.7570000      0.0048636
      4.7580000      0.0048634
      4.7590000      0.0048644
      4.7600000      0.0048660
      4.7610000      0.0048656
      4.7620000      0.0048689
      4.7630000      0.0048663
      4.7640000      0.0048683
      4.7650000      0.0048674
      4.7660000      0.0048691
      4.7670000      0.0048701
      4.7680000      0.0048698
      4.7690000      0.0048702
      4.7700000      0.0048709
      4.7710000      0.0048704
      4.7720000      0.0048715
      4.7730000      0.0048739
      4.7740000      0.0048708
      4.7750000      0.0048749
      4.7760000      0.0048745
      4.7770000      0.0048759
      4.7780000      0.0048767
      4.7790000      0.0048760
      4.7800000      0.0048761
      4.7810000      0.0048768
      4.7820000      0.0048787
      4.7830000      0.0048765
      4.7840000      0.0048788
      4.7850000      0.0048791
      4.7860000      0.0048804
      4.7870000      0.0048800
      4.7880000      0.0048811
      4.7890000      0.0048828
      4.7900000      0.0048825
      4.7910000      0.0048812
      4.7920000      0.0048808
      4.7930000      0.0048816
      4.7940000      0.0048836
      4.7950000      0.0048841
      4.7960000      0.0048844
      4.7970000      0.0048865
      4.7980000      0.0048844
      4.7990000      0.0048870
      4.8000000      0.0048873
      4.8010000      0.0048848
      4.8020000      0.0048871
      4.8030000      0.0048882
      4.8040000      0.0048866
      4.8050000      0.0048872
      4.8060000      0.0048883
      4.8070000      0.0048868
      4.8080000      0.0048891
      4.8090000      0.0048897
      4.8100000      0.0048911
      4.8110000      0.0048904
      4.8120000      0.0048920
      4.8130000      0.0048928
      4.8140000      0.0048925
      4.8150000      0.0048946
      4.8160000      0.0048940
      4.8170000      0.0048968
      4.8180000      0.0048928
      4.8190000      0.0048943
      4.8200000      0.0048960
      4.8210000      0.0048962
      4.8220000      0.0048950
      4.8230000      0.0048964
      4.8240000      0.0048971
      4.8250000      0.0048987
      4.8260000      0.0048971
      4.8270000      0.0048999
      4.8280000      0.0048986
      4.8290000      0.0049007
      4.8300000      0.0049003
      4.8310000      0.0048992
      4.8320000      0.0049008
      4.8330000      0.0049002
      4.8340000      0.0049013
      4.8350000      0.0048992
      4.8360000      0.0049032
      4.8370000      0.0049036
      4.8380000      0.0049064
      4.8390000      0.0049041
      4.8400000      0.0049054
      4.8410000      0.0049055
      4.8420000      0.0049066
      4.8430000      0.0049069
      4.8440000      0.0049084
      4.8450000      0.0049072
      4.8460000      0.0049065
      4.8470000      0.0049080
      4.8480000      0.0049106
      4.8490000      0.0049098
      4.8500000      0.0049129
      4.8510000      0.0049128
      4.8520000      0.0049136
      4.8530000      0.0049147
      4.8540000      0.0049139
      4.8550000      0.0049140
      4.8560000      0.0049143
      4.8570000      0.0049151
      4.8580000      0.0049166
      4.8590000      0.0049164
      4.8600000      0.0049170
      4.8610000      0.0049175
      4.8620000      0.0049178
      4.8630000      0.0049186
      4.8640000      0.0049178
      4.8650000      0.0049198
      4.8660000      0.0049213
      4.8670000      0.0049205
      4.8680000      0.0049194
      4.8690000      0.0049221
      4.8700000      0.0049222
      4.8710000      0.0049216
      4.8720000      0.0049225
      4.8730000      0.0049229
      4.8740000      0.0049241
      4.8750000      0.0049248
      4.8760000      0.0049246
      4.8770000      0.0049257
      4.8780000      0.0049269
      4.8790000      0.0049289
      4.8800000      0.0049276
      4.8810000      0.0049294
      4.8820000      0.0049292
      4.8830000      0.0049308
      4.8840000      0.0049314
      4.8850000      0.0049302
      4.8860000      0.0049285
      4.8870000      0.0049311
      4.8880000      0.0049322
      4.8890000      0.0049313
      4.8900000      0.0049335
      4.8910000      0.0049317
      4.8920000      0.0049332
      4.8930000      0.0049345
      4.8940000      0.0049347
      4.8950000      0.0049351
      4.8960000      0.0049352
      4.8970000      0.0049373
      4.8980000      0.0049358
      4.8990000      0.0049369
      4.9000000      0.0049396
      4.9010000      0.0049379
      4.9020000      0.0049378
      4.9030000      0.0049374
      4.9040000      0.0049379
      4.9050000      0.0049390
      4.9060000      0.0049401
      4.9070000      0.0049404
      4.9080000      0.0049410
      4.9090000      0.0049407
      4.9100000      0.0049412
      4.9110000      0.0049393
      4.9120000      0.0049430
      4.9130000      0.0049429
      4.9140000      0.0049448
      4.9150000      0.0049440
      4.9160000      0.0049429
      4.9170000      0.0049469
      4.9180000      0.0049430
      4.9190000      0.0049450
      4.9200000      0.0049462
      4.9210000      0.0049465
      4.9220000      0.0049498
      4.9230000      0.0049483
      4.9240000      0.0049505
      4.9250000      0.0049500
      4.9260000      0.0049502
      4.9270000      0.0049494
      4.9280000      0.0049502
      4.9290000      0.0049496
      4.9300000      0.0049526
      4.9310000      0.0049503
      4.9320000      0.0049534
      4.9330000      0.0049522
      4.9340000      0.0049533
      4.9350000      0.0049518
      4.9360000      0.0049548
      4.9370000      0.0049536
      4.9380000      0.0049546
      4.9390000      0.0049546
      4.9400000      0.0049537
      4.9410000      0.0049564
      4.9420000      0.0049583
      4.9430000      0.0049564
      4.9440000      0.0049572
      4.9450000      0.0049576
      4.9460000      0.0049571
      4.9470000      0.0049571
      4.9480000      0.0049599
      4.9490000      0.0049604
      4.9500000      0.0049590
      4.9510000      0.0049595
      4.9520000      0.0049604
      4.9530000      0.0049603
      4.9540000      0.0049593
      4.9550000      0.0049635
      4.9560000      0.0049600
      4.9570000      0.0049606
      4.9580000      0.0049642
      4.9590000      0.0049638
      4.9600000      0.0049632
      4.9610000      0.0049651
      4.9620000      0.0049637
      4.9630000      0.0049666
      4.9640000      0.0049664
      4.9650000      0.0049650
      4.9660000      0.0049660
      4.9670000      0.0049669
      4.9680000      0.0049666
      4.9690000      0.0049675
      4.9700000      0.0049688
      4.9710000      0.0049690
      4.9720000      0.0049666
      4.9730000      0.0049673
      4.9740000      0.0049682
      4.9750000      0.0049707
      4.9760000      0.0049689
      4.9770000      0.0049705
      4.9780000      0.0049701
      4.9790000      0.0049698
      4.9800000      0.0049713
      4.9810000      0.0049704
      4.9820000      0.0049711
      4.9830000      0.0049724
      4.9840000      0.0049719
      4.9850000      0.0049753
      4.9860000      0.0049747
      4.9870000      0.0049759
      4.9880000      0.0049761
      4.9890000      0.0049786
      4.9900000      0.0049783
      4.9910000      0.0049762
      4.9920000      0.0049790
      4.9930000      0.0049792
      4.9940000      0.0049831
      4.9950000      0.0049807
      4.9960000      0.0049808
      4.9970000      0.0049821
      4.9980000      0.0049826
      4.9990000      0.0049841
      5.0000000      0.0049859
      5.0010000      0.0049833
      5.0020000      0.0049824
      5.0030000      0.0049851
      5.0040000      0.0049845
      5.0050000      0.0049860
      5.0060000      0.0049837
      5.0070000      0.0049866
      5.0080000      0.0049860
      5.0090000      0.0049884
      5.0100000      0.0049893
      5.0110000      0.0049882
      5.0120000      0.0049884
      5.0130000      0.0049903
      5.0140000      0.0049912
      5.0150000      0.0049900
      5.0160000      0.0049933
      5.0170000      0.0049923
      5.0180000      0.0049931
      5.0190000      0.0049936
      5.0200000      0.0049912
      5.0210000      0.0049960
      5.0220000      0.0049927
      5.0230000      0.0049968
      5.0240000      0.0049958
      5.0250000      0.0049959
      5.0260000      0.0049957
      5.0270000      0.0049979
      5.0280000      0.0049972
      5.0290000      0.0050020
      5.0300000      0.0049975
      5.0310000      0.0049999
      5.0320000      0.0050008
      5.0330000      0.0050008
      5.0340000      0.0050013
      5.0350000      0.0050007
      5.0360000      0.0050004
      5.0370000      0.0050037
      5.0380000      0.0050037
      5.0390000      0.0050045
      5.0400000      0.0050027
      5.0410000      0.0050052
      5.0420000      0.0050036
      5.0430000      0.0050049
      5.0440000      0.0050059
      5.0450000      0.0050065
      5.0460000      0.0050087
      5.0470000      0.0050089
      5.0480000      0.0050095
      5.0490000      0.0050115
      5.0500000      0.0050100
      5.0510000      0.0050109
      5.0520000      0.0050106
      5.0530000      0.0050090
      5.0540000      0.0050111
      5.0550000      0.0050096
      5.0560000      0.0050119
      5.0570000      0.0050100
      5.0580000      0.0050107
      5.0590000      0.0050119
      5.0600000      0.0050127
      5.0610000      0.0050145
      5.0620000      0.0050122
      5.0630000      0.0050127
      5.0640000      0.0050126
      5.0650000      0.0050167
      5.0660000      0.0050137
      5.0670000      0.0050173
      5.0680000      0.0050166
      5.0690000      0.0050164
      5.0700000      0.0050177
      5.0710000      0.0050172
      5.0720000      0.0050152
      5.0730000      0.0050193
      5.0740000      0.0050182
      5.0750000      0.0050186
      5.0760000      0.0050201
      5.0770000      0.0050183
      5.0780000      0.0050183
      5.0790000      0.0050191
      5.0800000      0.0050205
      5.0810000      0.0050224
      5.0820000      0.0050214
      5.0830000      0.0050227
      5.0840000      0.0050216
      5.0850000      0.0050232
      5.0860000      0.0050223
      5.0870000      0.0050226
      5.0880000      0.0050229
      5.0890000      0.0050222
      5.0900000      0.0050231
      5.0910000      0.0050262
      5.0920000      0.0050256
      5.0930000      0.0050238
      5.0940000      0.0050264
      5.0950000      0.0050258
      5.0960000      0.0050260
      5.0970000      0.0050280
      5.0980000      0.0050287
      5.0990000      0.0050299
      5.1000000      0.0050277
      5.1010000      0.0050292
      5.1020000      0.0050282
      5.1030000      0.0050310
      5.1040000      0.0050293
      5.1050000      0.0050299
      5.1060000      0.0050313
      5.1070000      0.0050317
      5.1080000      0.0050330
      5.1090000      0.0050316
      5.1100000      0.0050317
      5.1110000      0.0050324
      5.1120000      0.0050311
      5.1130000      0.0050304
      5.1140000      0.0050309
      5.1150000      0.0050351
      5.1160000      0.0050330
      5.1170000      0.0050349
      5.1180000      0.0050356
      5.1190000      0.0050382
      5.1200000      0.0050361
      5.1210000      0.0050377
      5.1220000      0.0050368
      5.1230000      0.0050383
      5.1240000      0.0050381
      5.1250000      0.0050399
      5.1260000      0.0050403
      5.1270000      0.0050408
      5.1280000      0.0050420
      5.1290000      0.0050406
      5.1300000      0.0050427
      5.1310000      0.0050421
      5.1320000      0.0050436
      5.1330000      0.0050422
      5.1340000      0.0050422
      5.1350000      0.0050449
      5.1360000      0.0050424
      5.1370000      0.0050434
      5.1380000      0.0050445
      5.1390000      0.0050458
      5.1400000      0.0050442
      5.1410000      0.0050450
      5.1420000      0.0050470
      5.1430000      0.0050465
      5.1440000      0.0050486
      5.1450000      0.0050489
      5.1460000      0.0050486
      5.1470000      0.0050497
      5.1480000      0.0050495
      5.1490000      0.0050481
      5.1500000      0.0050516
      5.1510000      0.0050507
      5.1520000      0.0050515
      5.1530000      0.0050531
      5.1540000      0.0050538
      5.1550000      0.0050528
      5.1560000      0.0050540
      5.1570000      0.0050541
      5.1580000      0.0050524
      5.1590000      0.0050559
      5.1600000      0.0050525
      5.1610000      0.0050549
      5.1620000      0.0050547
      5.1630000      0.0050537
      5.1640000      0.0050567
      5.1650000      0.0050551
      5.1660000      0.0050539
      5.1670000      0.0050540
      5.1680000      0.0050569
      5.1690000      0.0050575
      5.1700000      0.0050573
      5.1710000      0.0050566
      5.1720000      0.0050579
      5.1730000      0.0050585
      5.1740000      0.0050607
      5.1750000      0.0050595
      5.1760000      0.0050598
      5.1770000      0.0050605
      5.1780000      0.0050598
      5.1790000      0.0050622
      5.1800000      0.0050635
      5.1810000      0.0050623
      5.1820000      0.0050624
      5.1830000      0.0050637
      5.1840000      0.0050629
      5.1850000      0.0050677
      5.1860000      0.0050649
      5.1870000      0.0050657
      5.1880000      0.0050678
      5.1890000      0.0050674
      5.1900000      0.0050668
      5.1910000      0.0050676
      5.1920000      0.0050670
      5.1930000      0.0050721
      5.1940000      0.0050684
      5.1950000      0.0050680
      5.1960000      0.0050714
      5.1970000      0.0050699
      5.1980000      0.0050732
      5.1990000      0.0050726
      5.2000000      0.0050700
      5.2010000      0.0050734
      5.2020000      0.0050705
      5.2030000      0.0050710
      5.2040000      0.0050761
      5.2050000      0.0050724
      5.2060000      0.0050732
      5.2070000      0.0050727
      5.2080000      0.0050756
      5.2090000      0.0050754
      5.2100000      0.0050759
      5.2110000      0.0050757
      5.2120000      0.0050788
      5.2130000      0.0050766
      5.2140000      0.0050763
      5.2150000      0.0050739
      5.2160000      0.0050775
      5.2170000      0.0050788
      5.2180000      0.0050779
      5.2190000      0.0050778
      5.2200000      0.0050797
      5.2210000      0.0050814
      5.2220000      0.0050810
      5.2230000      0.0050806
      5.2240000      0.0050827
      5.2250000      0.0050838
      5.2260000      0.0050833
      5.2270000      0.0050846
      5.2280000      0.0050856
      5.2290000      0.0050867
      5.2300000      0.0050873
      5.2310000      0.0050869
      5.2320000      0.0050902
      5.2330000      0.0050883
      5.2340000      0.0050887
      5.2350000      0.0050898
      5.2360000      0.0050885
      5.2370000      0.0050880
      5.2380000      0.0050906
      5.2390000      0.0050900
      5.2400000      0.0050921
      5.2410000      0.0050926
      5.2420000      0.0050953
      5.2430000      0.0050924
      5.2440000      0.0050947
      5.2450000      0.0050913
      5.2460000      0.0050937
      5.2470000      0.0050942
      5.2480000      0.0050941
      5.2490000      0.0050959
      5.2500000      0.0050956
      5.2510000      0.0050968
      5.2520000      0.0050957
      5.2530000      0.0050949
      5.2540000      0.0050979
      5.2550000      0.0050976
      5.2560000      0.0051005
      5.2570000      0.0051002
      5.2580000      0.0051012
      5.2590000      0.0051013
      5.2600000      0.0051026
      5.2610000      0.0051011
      5.2620000      0.0051032
      5.2630000      0.0051016
      5.2640000      0.0051031
      5.2650000      0.0051027
      5.2660000      0.0051045
      5.2670000      0.0051034
      5.2680000      0.0051068
      5.2690000      0.0051054
      5.2700000      0.0051063
      5.2710000      0.0051067
      5.2720000      0.0051069
      5.2730000      0.0051077
      5.2740000      0.0051072
      5.2750000      0.0051089
      5.2760000      0.0051108
      5.2770000      0.0051095
      5.2780000      0.0051092
      5.2790000      0.0051096
      5.2800000      0.0051098
      5.2810000      0.0051127
      5.2820000      0.0051124
      5.2830000      0.0051128
      5.2840000      0.0051132
      5.2850000      0.0051148
      5.2860000      0.0051180
      5.2870000      0.0051169
      5.2880000      0.0051132
      5.2890000      0.0051154
      5.2900000      0.0051178
      5.2910000      0.0051181
      5.2920000      0.0051161
      5.2930000      0.0051180
      5.2940000      0.0051185
      5.2950000      0.0051193
      5.2960000      0.0051212
      5.2970000      0.0051224
      5.2980000      0.0051208
      5.2990000      0.0051215
      5.3000000      0.0051234
      5.3010000      0.0051237
      5.3020000      0.0051248
      5.3030000      0.0051223
      5.3040000      0.0051247
      5.3050000      0.0051263
      5.3060000      0.0051252
      5.3070000      0.0051254
      5.3080000      0.0051243
      5.3090000      0.0051245
      5.3100000      0.0051250
      5.3110000      0.0051268
      5.3120000      0.0051274
      5.3130000      0.0051306
      5.3140000      0.0051299
      5.3150000      0.0051309
      5.3160000      0.0051304
      5.3170000      0.0051323
      5.3180000      0.0051320
      5.3190000      0.0051333
      5.3200000      0.0051330
      5.3210000      0.0051343
      5.3220000      0.0051334
      5.3230000      0.0051313
      5.3240000      0.0051344
      5.3250000      0.0051322
      5.3260000      0.0051339
      5.3270000      0.0051352
      5.3280000      0.0051341
      5.3290000      0.0051372
      5.3300000      0.0051358
      5.3310000      0.0051358
      5.3320000      0.0051363
      5.3330000      0.0051377
      5.3340000      0.0051376
      5.3350000      0.0051388
      5.3360000      0.0051379
      5.3370000      0.0051425
      5.3380000      0.0051409
      5.3390000      0.0051426
      5.3400000      0.0051397
      5.3410000      0.0051418
      5.3420000      0.0051441
      5.3430000      0.0051453
      5.3440000      0.0051451
      5.3450000      0.0051440
      5.3460000      0.0051465
      5.3470000      0.0051472
      5.3480000      0.0051472
      5.3490000      0.0051467
      5.3500000      0.0051474
      5.3510000      0.0051472
      5.3520000      0.0051473
      5.3530000      0.0051470
      5.3540000      0.0051495
      5.3550000      0.0051499
      5.3560000      0.0051517
      5.3570000      0.0051507
      5.3580000      0.0051507
      5.3590000      0.0051511
      5.3600000      0.0051520
      5.3610000      0.0051523
      5.3620000      0.0051521
      5.3630000      0.0051523
      5.3640000      0.0051540
      5.3650000      0.0051535
      5.3660000      0.0051536
      5.3670000      0.0051540
      5.3680000      0.0051544
      5.3690000      0.0051566
      5.3700000      0.0051532
      5.3710000      0.0051579
      5.3720000      0.0051576
      5.3730000      0.0051578
      5.3740000      0.0051581
      5.3750000      0.0051602
      5.3760000      0.0051599
      5.3770000      0.0051608
      5.3780000      0.0051608
      5.3790000      0.0051609
      5.3800000      0.0051627
      5.3810000      0.0051626
      5.3820000      0.0051649
      5.3830000      0.0051637
      5.3840000      0.0051633
      5.3850000      0.0051655
      5.3860000      0.0051652
      5.3870000      0.0051646
      5.3880000      0.0051632
      5.3890000      0.0051662
      5.3900000      0.0051660
      5.3910000      0.0051672
      5.3920000      0.0051667
      5.3930000      0.0051660
      5.3940000      0.0051669
      5.3950000      0.0051679
      5.3960000      0.0051708
      5.3970000      0.0051680
      5.3980000      0.0051677
      5.3990000      0.0051682
      5.4000000      0.0051712
      5.4010000      0.0051710
      5.4020000      0.0051750
      5.4030000      0.0051714
      5.4040000      0.0051718
      5.4050000      0.0051762
      5.4060000      0.0051743
      5.4070000      0.0051744
      5.4080000      0.0051769
      5.4090000      0.0051761
      5.4100000      0.0051793
      5.4110000      0.0051770
      5.4120000      0.0051790
      5.4130000      0.0051789
      5.4140000      0.0051780
      5.4150000      0.0051771
      5.4160000      0.0051790
      5.4170000      0.0051811
      5.4180000      0.0051808
      5.4190000      0.0051844
      5.4200000      0.0051818
      5.4210000      0.0051826
      5.4220000      0.0051821
      5.4230000      0.0051819
      5.4240000      0.0051835
      5.4250000      0.0051866
      5.4260000      0.0051868
      5.4270000      0.0051848
      5.4280000      0.0051879
      5.4290000      0.0051847
      5.4300000      0.0051878
      5.4310000      0.0051874
      5.4320000      0.0051881
      5.4330000      0.0051884
      5.4340000      0.0051880
      5.4350000      0.0051922
      5.4360000      0.0051885
      5.4370000      0.0051903
      5.4380000      0.0051915
      5.4390000      0.0051915
      5.4400000      0.0051925
      5.4410000      0.0051915
      5.4420000      0.0051910
      5.4430000      0.0051938
      5.4440000      0.0051938
      5.4450000      0.0051938
      5.4460000      0.0051962
      5.4470000      0.0051971
      5.4480000      0.0051943
      5.4490000      0.0051960
      5.4500000      0.0051945
      5.4510000      0.0051962
      5.4520000      0.0051972
      5.4530000      0.0051993
      5.4540000      0.0051990
      5.4550000      0.0051980
      5.4560000      0.0051963
      5.4570000      0.0051997
      5.4580000      0.0052010
      5.4590000      0.0051999
      5.4600000      0.0052001
      5.4610000      0.0052029
      5.4620000      0.0052015
      5.4630000      0.0052030
      5.4640000      0.0052031
      5.4650000      0.0052032
      5.4660000      0.0052033
      5.4670000      0.0052031
      5.4680000      0.0052048
      5.4690000      0.0052038
      5.4700000      0.0052062
      5.4710000      0.0052074
      5.4720000      0.0052057
      5.4730000      0.0052082
      5.4740000      0.0052072
      5.4750000      0.0052062
      5.4760000      0.0052089
      5.4770000      0.0052084
      5.4780000      0.0052088
      5.4790000      0.0052077
      5.4800000      0.0052093
      5.4810000      0.0052100
      5.4820000      0.0052113
      5.4830000      0.0052091
      5.4840000      0.0052112
      5.4850000      0.0052112
      5.4860000      0.0052102
      5.4870000      0.0052103
      5.4880000      0.0052130
      5.4890000      0.0052126
      5.4900000      0.0052143
      5.4910000      0.0052127
      5.4920000      0.0052141
      5.4930000      0.0052174
      5.4940000      0.0052166
      5.4950000      0.0052151
      5.4960000      0.0052151
      5.4970000      0.0052190
      5.4980000      0.0052166
      5.4990000      0.0052168
      5.5000000      0.0052211
      5.5010000      0.0052198
      5.5020000      0.0052191
      5.5030000      0.0052223
      5.5040000      0.0052225
      5.5050000      0.0052225
      5.5060000      0.0052203
      5.5070000      0.0052235
      5.5080000      0.0052234
      5.5090000      0.0052257
      5.5100000      0.0052277
      5.5110000      0.0052239
      5.5120000      0.0052270
      5.5130000      0.0052246
      5.5140000      0.0052271
      5.5150000      0.0052248
      5.5160000      0.0052287
      5.5170000      0.0052262
      5.5180000      0.0052282
      5.5190000      0.0052282
      5.5200000      0.0052296
      5.5210000      0.0052270
      5.5220000      0.0052290
      5.5230000      0.0052286
      5.5240000      0.0052288
      5.5250000      0.0052312
      5.5260000      0.0052328
      5.5270000      0.0052325
      5.5280000      0.0052307
      5.5290000      0.0052323
      5.5300000      0.0052321
      5.5310000      0.0052334
      5.5320000      0.0052305
      5.5330000      0.0052353
      5.5340000      0.0052337
      5.5350000      0.0052382
      5.5360000      0.0052360
      5.5370000      0.0052365
      5.5380000      0.0052370
      5.5390000      0.0052390
      5.5400000      0.0052370
      5.5410000      0.0052398
      5.5420000      0.0052413
      5.5430000      0.0052405
      5.5440000      0.0052404
      5.5450000      0.0052398
      5.5460000      0.0052414
      5.5470000      0.0052398
      5.5480000      0.0052400
      5.5490000      0.0052416
      5.5500000      0.0052406
      5.5510000      0.0052403
      5.5520000      0.0052419
      5.5530000      0.0052425
      5.5540000      0.0052425
      5.5550000      0.0052417
      5.5560000      0.0052430
      5.5570000      0.0052430
      5.5580000      0.0052444
      5.5590000      0.0052445
      5.5600000      0.0052443
      5.5610000      0.0052440
      5.5620000      0.0052468
      5.5630000      0.0052453
      5.5640000      0.0052468
      5.5650000      0.0052477
      5.5660000      0.0052458
      5.5670000      0.0052500
      5.5680000      0.0052514
      5.5690000      0.0052498
      5.5700000      0.0052523
      5.5710000      0.0052514
      5.5720000      0.0052525
      5.5730000      0.0052542
      5.5740000      0.0052543
      5.5750000      0.0052522
      5.5760000      0.0052533
      5.5770000      0.0052549
      5.5780000      0.0052555
      5.5790000      0.0052561
      5.5800000      0.0052586
      5.5810000      0.0052543
      5.5820000      0.0052564
      5.5830000      0.0052561
      5.5840000      0.0052547
      5.5850000      0.0052575
      5.5860000      0.0052595
      5.5870000      0.0052607
      5.5880000      0.0052617
      5.5890000      0.0052574
      5.5900000      0.0052599
      5.5910000      0.0052624
      5.5920000      0.0052613
      5.5930000      0.0052634
      5.5940000      0.0052633
      5.5950000      0.0052634
      5.5960000      0.0052622
      5.5970000      0.0052660
      5.5980000      0.0052652
      5.5990000      0.0052640
      5.6000000      0.0052648
      5.6010000      0.0052651
      5.6020000      0.0052668
      5.6030000      0.0052674
      5.6040000      0.0052692
      5.6050000      0.0052691
      5.6060000      0.0052704
      5.6070000      0.0052714
      5.6080000      0.0052694
      5.6090000      0.0052705
      5.6100000      0.0052699
      5.6110000      0.0052725
      5.6120000      0.0052715
      5.6130000      0.0052712
      5.6140000      0.0052723
      5.6150000      0.0052731
      5.6160000      0.0052744
      5.6170000      0.0052726
      5.6180000      0.0052741
      5.6190000      0.0052759
      5.6200000      0.0052771
      5.6210000      0.0052756
      5.6220000      0.0052779
      5.6230000      0.0052785
      5.6240000      0.0052770
      5.6250000      0.0052768
      5.6260000      0.0052778
      5.6270000      0.0052767
      5.6280000      0.0052808
      5.6290000      0.0052811
      5.6300000      0.0052791
      5.6310000      0.0052802
      5.6320000      0.0052809
      5.6330000      0.0052822
      5.6340000      0.0052812
      5.6350000      0.0052819
      5.6360000      0.0052835
      5.6370000      0.0052834
      5.6380000      0.0052813
      5.6390000      0.0052855
      5.6400000      0.0052833
      5.6410000      0.0052850
      5.6420000      0.0052829
      5.6430000      0.0052832
      5.6440000      0.0052893
      5.6450000      0.0052847
      5.6460000      0.0052865
      5.6470000      0.0052870
      5.6480000      0.0052907
      5.6490000      0.0052876
      5.6500000      0.0052928
      5.6510000      0.0052919
      5.6520000      0.0052912
      5.6530000      0.0052933
      5.6540000      0.0052907
      5.6550000      0.0052939
      5.6560000      0.0052941
      5.6570000      0.0052943
      5.6580000      0.0052951
      5.6590000      0.0052947
      5.6600000      0.0052964
      5.6610000      0.0052969
      5.6620000      0.0052967
      5.6630000      0.0052970
      5.6640000      0.0052983
      5.6650000      0.0052987
      5.6660000      0.0052992
      5.6670000      0.0053009
      5.6680000      0.0053002
      5.6690000      0.0053023
      5.6700000      0.0053008
      5.6710000      0.0053001
      5.6720000      0.0053013
      5.6730000      0.0053008
      5.6740000      0.0053023
      5.6750000      0.0053024
      5.6760000      0.0053011
      5.6770000      0.0053022
      5.6780000      0.0053038
      5.6790000      0.0053047
      5.6800000      0.0053032
      5.6810000      0.0053066
      5.6820000      0.0053043
      5.6830000      0.0053066
      5.6840000      0.0053063
      5.6850000      0.0053078
      5.6860000      0.0053059
      5.6870000      0.0053094
      5.6880000      0.0053092
      5.6890000      0.0053081
      5.6900000      0.0053100
      5.6910000      0.0053097
      5.6920000      0.0053100
      5.6930000      0.0053122
      5.6940000      0.0053096
      5.6950000      0.0053118
      5.6960000      0.0053120
      5.6970000      0.0053122
      5.6980000      0.0053130
      5.6990000      0.0053137
      5.7000000      0.0053158
      5.7010000      0.0053148
      5.7020000      0.0053181
      5.7030000      0.0053167
      5.7040000      0.0053151
      5.7050000      0.0053179
      5.7060000      0.0053181
      5.7070000      0.0053192
      5.7080000      0.0053187
      5.7090000      0.0053182
      5.7100000      0.0053207
      5.7110000      0.0053188
      5.7120000      0.0053199
      5.7130000      0.0053206
      5.7140000      0.0053207
      5.7150000      0.0053206
      5.7160000      0.0053196
      5.7170000      0.0053216
      5.7180000      0.0053226
      5.7190000      0.0053238
      5.7200000      0.0053238
      5.7210000      0.0053236
      5.7220000      0.0053222
      5.7230000      0.0053235
      5.7240000      0.0053235
      5.7250000      0.0053244
      5.7260000      0.0053261
      5.7270000      0.0053250
      5.7280000      0.0053271
      5.7290000      0.0053257
      5.7300000      0.0053281
      5.7310000      0.0053279
      5.7320000      0.0053253
      5.7330000      0.0053270
      5.7340000      0.0053270
      5.7350000      0.0053290
      5.7360000      0.0053291
      5.7370000      0.0053295
      5.7380000      0.0053266
      5.7390000      0.0053288
      5.7400000      0.0053298
      5.7410000      0.0053292
      5.7420000      0.0053264
      5.7430000      0.0053292
      5.7440000      0.0053314
      5.7450000      0.0053276
      5.7460000      0.0053329
      5.7470000      0.0053336
      5.7480000      0.0053315
      5.7490000      0.0053316
      5.7500000      0.0053352
      5.7510000      0.0053346
      5.7520000      0.0053340
      5.7530000      0.0053365
      5.7540000      0.0053359
      5.7550000      0.0053360
      5.7560000      0.0053398
      5.7570000      0.0053385
      5.7580000      0.0053396
      5.7590000      0.0053397
      5.7600000      0.0053373
      5.7610000      0.0053425
      5.7620000      0.0053370
      5.7630000      0.0053410
      5.7640000      0.0053423
      5.7650000      0.0053411
      5.7660000      0.0053432
      5.7670000      0.0053439
      5.7680000      0.0053437
      5.7690000      0.0053434
      5.7700000      0.0053455
      5.7710000      0.0053445
      5.7720000      0.0053453
      5.7730000      0.0053460
      5.7740000      0.0053477
      5.7750000      0.0053485
      5.7760000      0.0053469
      5.7770000      0.0053476
      5.7780000      0.0053506
      5.7790000      0.0053472
      5.7800000      0.0053514
      5.7810000      0.0053503
      5.7820000      0.0053512
      5.7830000      0.0053512
      5.7840000      0.0053500
      5.7850000      0.0053529
      5.7860000      0.0053515
      5.7870000      0.0053561
      5.7880000      0.0053537
      5.7890000      0.0053574
      5.7900000      0.0053537
      5.7910000      0.0053547
      5.7920000      0.0053572
      5.7930000      0.0053579
      5.7940000      0.0053564
      5.7950000      0.0053606
      5.7960000      0.0053580
      5.7970000      0.0053588
      5.7980000      0.0053589
      5.7990000      0.0053591
      5.8000000      0.0053613
      5.8010000      0.0053603
      5.8020000      0.0053604
      5.8030000      0.0053590
      5.8040000      0.0053592
      5.8050000      0.0053602
      5.8060000      0.0053612
      5.8070000      0.0053608
      5.8080000      0.0053625
      5.8090000      0.0053644
      5.8100000      0.0053658
      5.8110000      0.0053615
      5.8120000      0.0053648
      5.8130000      0.0053668
      5.8140000      0.0053630
      5.8150000      0.0053638
      5.8160000      0.0053662
      5.8170000      0.0053667
      5.8180000      0.0053664
      5.8190000      0.0053680
      5.8200000      0.0053659
      5.8210000      0.0053670
      5.8220000      0.0053698
      5.8230000      0.0053684
      5.8240000      0.0053709
      5.8250000      0.0053696
      5.8260000      0.0053703
      5.8270000      0.0053698
      5.8280000      0.0053728
      5.8290000      0.0053724
      5.8300000      0.0053731
      5.8310000      0.0053749
      5.8320000      0.0053759
      5.8330000      0.0053765
      5.8340000      0.0053747
      5.8350000      0.0053760
      5.8360000      0.0053754
      5.8370000      0.0053786
      5.8380000      0.0053772
      5.8390000      0.0053812
      5.8400000      0.0053779
      5.8410000      0.0053782
      5.8420000      0.0053813
      5.8430000      0.0053797
      5.8440000      0.0053787
      5.8450000      0.0053787
      5.8460000      0.0053796
      5.8470000      0.0053789
      5.8480000      0.0053835
      5.8490000      0.0053785
      5.8500000      0.0053787
      5.8510000      0.0053807
      5.8520000      0.0053828
      5.8530000      0.0053818
      5.8540000      0.0053845
      5.8550000      0.0053837
      5.8560000      0.0053855
      5.8570000      0.0053872
      5.8580000      0.0053885
      5.8590000      0.0053885
      5.8600000      0.0053874
      5.8610000      0.0053903
      5.8620000      0.0053905
      5.8630000      0.0053912
      5.8640000      0.0053903
      5.8650000      0.0053908
      5.8660000      0.0053912
      5.8670000      0.0053915
      5.8680000      0.0053916
      5.8690000      0.0053914
      5.8700000      0.0053951
      5.8710000      0.0053944
      5.8720000      0.0053939
      5.8730000      0.0053947
      5.8740000      0.0053948
      5.8750000      0.0053957
      5.8760000      0.0053968
      5.8770000      0.0053934
      5.8780000      0.0053960
      5.8790000      0.0053962
      5.8800000      0.0053972
      5.8810000      0.0053963
      5.8820000      0.0054006
      5.8830000      0.0053997
      5.8840000      0.0053990
      5.8850000      0.0053977
      5.8860000      0.0053975
      5.8870000      0.0053993
      5.8880000      0.0054013
      5.8890000      0.0053985
      5.8900000      0.0054000
      5.8910000      0.0054025
      5.8920000      0.0054014
      5.8930000      0.0054024
      5.8940000      0.0054018
      5.8950000      0.0054060
      5.8960000      0.0054030
      5.8970000      0.0054057
      5.8980000      0.0054080
      5.8990000      0.0054062
      5.9000000      0.0054059
      5.9010000      0.0054069
      5.9020000      0.0054080
      5.9030000      0.0054070
      5.9040000      0.0054054
      5.9050000      0.0054092
      5.9060000      0.0054089
      5.9070000      0.0054090
      5.9080000      0.0054105
      5.9090000      0.0054087
      5.9100000      0.0054091
      5.9110000      0.0054115
      5.9120000      0.0054127
      5.9130000      0.0054112
      5.9140000      0.0054109
      5.9150000      0.0054112
      5.9160000      0.0054133
      5.9170000      0.0054159
      5.9180000      0.0054143
      5.9190000      0.0054182
      5.9200000      0.0054141
      5.9210000      0.0054175
      5.9220000      0.0054162
      5.9230000      0.0054167
      5.9240000      0.0054174
      5.9250000      0.0054173
      5.9260000      0.0054169
      5.9270000      0.0054174
      5.9280000      0.0054190
      5.9290000      0.0054147
      5.9300000      0.0054198
      5.9310000      0.0054192
      5.9320000      0.0054188
      5.9330000      0.0054214
      5.9340000      0.0054221
      5.9350000      0.0054222
      5.9360000      0.0054208
      5.9370000      0.0054214
      5.9380000      0.0054240
      5.9390000      0.0054229
      5.9400000      0.0054233
      5.9410000      0.0054231
      5.9420000      0.0054269
      5.9430000      0.0054261
      5.9440000      0.0054269
      5.9450000      0.0054261
      5.9460000      0.0054268
      5.9470000      0.0054310
      5.9480000      0.0054288
      5.9490000      0.0054286
      5.9500000      0.0054283
      5.9510000      0.0054273
      5.9520000      0.0054331
      5.9530000      0.0054307
      5.9540000      0.0054304
      5.9550000      0.0054310
      5.9560000      0.0054296
      5.9570000      0.0054301
      5.9580000      0.0054321
      5.9590000      0.0054302
      5.9600000      0.0054324
      5.9610000      0.0054328
      5.9620000      0.0054329
      5.9630000      0.0054323
      5.9640000      0.0054345
      5.9650000      0.0054335
      5.9660000      0.0054342
      5.9670000      0.0054360
      5.9680000      0.0054354
      5.9690000      0.0054350
      5.9700000      0.0054349
      5.9710000      0.0054333
      5.9720000      0.0054370
      5.9730000      0.0054346
      5.9740000      0.0054369
      5.9750000      0.0054375
      5.9760000      0.0054402
      5.9770000      0.0054390
      5.9780000      0.0054381
      5.9790000      0.0054392
      5.9800000      0.0054399
      5.9810000      0.0054384
      5.9820000      0.0054417
      5.9830000      0.0054402
      5.9840000      0.0054387
      5.9850000      0.0054369
      5.9860000      0.0054408
      5.9870000      0.0054412
      5.9880000      0.0054408
      5.9890000      0.0054395
      5.9900000      0.0054399
      5.9910000      0.0054392
      5.9920000      0.0054418
      5.9930000      0.0054423
      5.9940000      0.0054438
      5.9950000      0.0054443
      5.9960000      0.0054437
      5.9970000      0.0054463
      5.9980000      0.0054437
      5.9990000      0.0054444
      6.0000000      0.0054475
      6.0010000      0.0054480
      6.0020000      0.0054462
      6.0030000      0.0054504
      6.0040000      0.0054486
      6.0050000      0.0054479
      6.0060000      0.0054484
      6.0070000      0.0054516
      6.0080000      0.0054508
      6.0090000      0.0054494
      6.0100000      0.0054496
      6.0110000      0.0054510
      6.0120000      0.0054522
      6.0130000      0.0054534
      6.0140000      0.0054527
      6.0150000      0.0054555
      6.0160000      0.0054528
      6.0170000      0.0054550
      6.0180000      0.0054554
      6.0190000      0.0054577
      6.0200000      0.0054578
      6.0210000      0.0054620
      6.0220000      0.0054580
      6.0230000      0.0054593
      6.0240000      0.0054583
      6.0250000      0.0054605
      6.0260000      0.0054609
      6.0270000      0.0054605
      6.0280000      0.0054615
      6.0290000      0.0054613
      6.0300000      0.0054635
      6.0310000      0.0054640
      6.0320000      0.0054618
      6.0330000      0.0054625
      6.0340000      0.0054648
      6.0350000      0.0054621
      6.0360000      0.0054667
      6.0370000      0.0054647
      6.0380000      0.0054647
      6.0390000      0.0054668
      6.0400000      0.0054699
      6.0410000      0.0054676
      6.0420000      0.0054670
      6.0430000      0.0054666
      6.0440000      0.0054707
      6.0450000      0.0054673
      6.0460000      0.0054720
      6.0470000      0.0054683
      6.0480000      0.0054703
      6.0490000      0.0054693
      6.0500000      0.0054723
      6.0510000      0.0054736
      6.0520000      0.0054715
      6.0530000      0.0054745
      6.0540000      0.0054730
      6.0550000      0.0054736
      6.0560000      0.0054742
      6.0570000      0.0054760
      6.0580000      0.0054751
      6.0590000      0.0054775
      6.0600000      0.0054741
      6.0610000      0.0054772
      6.0620000      0.0054773
      6.0630000      0.0054771
      6.0640000      0.0054765
      6.0650000      0.0054771
      6.0660000      0.0054769
      6.0670000      0.0054804
      6.0680000      0.0054790
      6.0690000      0.0054794
      6.0700000      0.0054795
      6.0710000      0.0054800
      6.0720000      0.0054791
      6.0730000      0.0054812
      6.0740000      0.0054804
      6.0750000      0.0054823
      6.0760000      0.0054793
      6.0770000      0.0054835
      6.0780000      0.0054803
      6.0790000      0.0054834
      6.0800000      0.0054825
      6.0810000      0.0054854
      6.0820000      0.0054860
      6.0830000      0.0054875
      6.0840000      0.0054850
      6.0850000      0.0054878
      6.0860000      0.0054884
      6.0870000      0.0054889
      6.0880000      0.0054898
      6.0890000      0.0054874
      6.0900000      0.0054903
      6.0910000      0.0054909
      6.0920000      0.0054907
      6.0930000      0.0054894
      6.0940000      0.0054905
      6.0950000      0.0054911
      6.0960000      0.0054924
      6.0970000      0.0054942
      6.0980000      0.0054928
      6.0990000      0.0054942
      6.1000000      0.0054943
      6.1010000      0.0054931
      6.1020000      0.0054930
      6.1030000      0.0054938
      6.1040000      0.0054943
      6.1050000      0.0054955
      6.1060000      0.0054955
      6.1070000      0.0054976
      6.1080000      0.0054963
      6.1090000      0.0054990
      6.1100000      0.0054983
      6.1110000      0.0054981
      6.1120000      0.0054961
      6.1130000      0.0054987
      6.1140000      0.0054985
      6.1150000      0.0054984
      6.1160000      0.0054990
      6.1170000      0.0055001
      6.1180000      0.0055032
      6.1190000      0.0054999
      6.1200000      0.0055030
      6.1210000      0.0055031
      6.1220000      0.0054995
      6.1230000      0.0055039
      6.1240000      0.0055013
      6.1250000      0.0055025
      6.1260000      0.0055045
      6.1270000      0.0055022
      6.1280000      0.0055029
      6.1290000      0.0055045
      6.1300000      0.0055038
      6.1310000      0.0055037
      6.1320000      0.0055066
      6.1330000      0.0055064
      6.1340000      0.0055052
      6.1350000      0.0055049
      6.1360000      0.0055061
      6.1370000      0.0055070
      6.1380000      0.0055052
      6.1390000      0.0055078
      6.1400000      0.0055089
      6.1410000      0.0055090
      6.1420000      0.0055100
      6.1430000      0.0055105
      6.1440000      0.0055099
      6.1450000      0.0055140
      6.1460000      0.0055110
      6.1470000      0.0055116
      6.1480000      0.0055132
      6.1490000      0.0055152
      6.1500000      0.0055164
      6.1510000      0.0055152
      6.1520000      0.0055163
      6.1530000      0.0055162
      6.1540000      0.0055162
      6.1550000      0.0055183
      6.1560000      0.0055169
      6.1570000      0.0055185
      6.1580000      0.0055177
      6.1590000      0.0055193
      6.1600000      0.0055206
      6.1610000      0.0055197
      6.1620000      0.0055216
      6.1630000      0.0055225
      6.1640000      0.0055225
      6.1650000      0.0055205
      6.1660000      0.0055232
      6.1670000      0.0055224
      6.1680000      0.0055222
      6.1690000      0.0055222
      6.1700000      0.0055273
      6.1710000      0.0055292
      6.1720000      0.0055258
      6.1730000      0.0055250
      6.1740000      0.0055266
      6.1750000      0.0055273
      6.1760000      0.0055278
      6.1770000      0.0055268
      6.1780000      0.0055288
      6.1790000      0.0055305
      6.1800000      0.0055299
      6.1810000      0.0055295
      6.1820000      0.0055310
      6.1830000      0.0055301
      6.1840000      0.0055342
      6.1850000      0.0055324
      6.1860000      0.0055323
      6.1870000      0.0055295
      6.1880000      0.0055342
      6.1890000      0.0055345
      6.1900000      0.0055349
      6.1910000      0.0055345
      6.1920000      0.0055345
      6.1930000      0.0055385
      6.1940000      0.0055352
      6.1950000      0.0055387
      6.1960000      0.0055385
      6.1970000      0.0055372
      6.1980000      0.0055400
      6.1990000      0.0055396
      6.2000000      0.0055451
      6.2010000      0.0055391
      6.2020000      0.0055424
      6.2030000      0.0055417
      6.2040000      0.0055429
      6.2050000      0.0055447
      6.2060000      0.0055439
      6.2070000      0.0055422
      6.2080000      0.0055438
      6.2090000      0.0055456
      6.2100000      0.0055448
      6.2110000      0.0055463
      6.2120000      0.0055451
      6.2130000      0.0055454
      6.2140000      0.0055475
      6.2150000      0.0055470
      6.2160000      0.0055481
      6.2170000      0.0055507
      6.2180000      0.0055501
      6.2190000      0.0055518
      6.2200000      0.0055513
      6.2210000      0.0055530
      6.2220000      0.0055550
      6.2230000      0.0055559
      6.2240000      0.0055525
      6.2250000      0.0055568
      6.2260000      0.0055566
      6.2270000      0.0055576
      6.2280000      0.0055565
      6.2290000      0.0055526
      6.2300000      0.0055576
      6.2310000      0.0055577
      6.2320000      0.0055568
      6.2330000      0.0055595
      6.2340000      0.0055584
      6.2350000      0.0055598
      6.2360000      0.0055566
      6.2370000      0.0055612
      6.2380000      0.0055599
      6.2390000      0.0055593
      6.2400000      0.0055613
      6.2410000      0.0055600
      6.2420000      0.0055595
      6.2430000      0.0055622
      6.2440000      0.0055612
      6.2450000      0.0055641
      6.2460000      0.0055630
      6.2470000      0.0055631
      6.2480000      0.0055629
      6.2490000      0.0055636
      6.2500000      0.0055646
      6.2510000      0.0055661
      6.2520000      0.0055619
      6.2530000      0.0055671
      6.2540000      0.0055675
      6.2550000      0.0055668
      6.2560000      0.0055710
      6.2570000      0.0055685
      6.2580000      0.0055714
      6.2590000      0.0055731
      6.2600000      0.0055719
      6.2610000      0.0055747
      6.2620000      0.0055739
      6.2630000      0.0055753
      6.2640000      0.0055776
      6.2650000      0.0055770
      6.2660000      0.0055767
      6.2670000      0.0055769
      6.2680000      0.0055796
      6.2690000      0.0055774
      6.2700000      0.0055788
      6.2710000      0.0055778
      6.2720000      0.0055795
      6.2730000      0.0055792
      6.2740000      0.0055779
      6.2750000      0.0055818
      6.2760000      0.0055803
      6.2770000      0.0055808
      6.2780000      0.0055822
      6.2790000      0.0055805
      6.2800000      0.0055836
      6.2810000      0.0055832
      6.2820000      0.0055830
      6.2830000      0.0055850
      6.2840000      0.0055860
      6.2850000      0.0055847
      6.2860000      0.0055846
      6.2870000      0.0055881
      6.2880000      0.0055857
      6.2890000      0.0055867
      6.2900000      0.0055857
      6.2910000      0.0055859
      6.2920000      0.0055881
      6.2930000      0.0055907
      6.2940000      0.0055881
      6.2950000      0.0055909
      6.2960000      0.0055907
      6.2970000      0.0055927
      6.2980000      0.0055915
      6.2990000      0.0055923
      6.3000000      0.0055936
      6.3010000      0.0055889
      6.3020000      0.0055935
      6.3030000      0.0055932
      6.3040000      0.0055954
      6.3050000      0.0055964
      6.3060000      0.0055988
      6.3070000      0.0055981
      6.3080000      0.0055958
      6.3090000      0.0056001
      6.3100000      0.0055976
      6.3110000      0.0055973
      6.3120000      0.0056008
      6.3130000      0.0055984
      6.3140000      0.0056004
      6.3150000      0.0056001
      6.3160000      0.0055979
      6.3170000      0.0055990
      6.3180000      0.0056004
      6.3190000      0.0056022
      6.3200000      0.0056044
      6.3210000      0.0056016
      6.3220000      0.0056006
      6.3230000      0.0056039
      6.3240000      0.0056054
      6.3250000      0.0056028
      6.3260000      0.0056035
      6.3270000      0.0056030
      6.3280000      0.0056072
      6.3290000      0.0056040
      6.3300000      0.0056067
      6.3310000      0.0056067
      6.3320000      0.0056065
      6.3330000      0.0056065
      6.3340000      0.0056092
      6.3350000      0.0056078
      6.3360000      0.0056063
      6.3370000      0.0056105
      6.3380000      0.0056084
      6.3390000      0.0056110
      6.3400000      0.0056092
      6.3410000      0.0056101
      6.3420000      0.0056109
      6.3430000      0.0056104
      6.3440000      0.0056099
      6.3450000      0.0056133
      6.3460000      0.0056138
      6.3470000      0.0056106
      6.3480000      0.0056170
      6.3490000      0.0056145
      6.3500000      0.0056147
      6.3510000      0.0056190
      6.3520000      0.0056180
      6.3530000      0.0056177
      6.3540000      0.0056184
      6.3550000      0.0056192
      6.3560000      0.0056183
      6.3570000      0.0056195
      6.3580000      0.0056198
      6.3590000      0.0056204
      6.3600000      0.0056198
      6.3610000      0.0056214
      6.3620000      0.0056220
      6.3630000      0.0056189
      6.3640000      0.0056211
      6.3650000      0.0056204
      6.3660000      0.0056244
      6.3670000      0.0056221
      6.3680000      0.0056230
      6.3690000      0.0056237
      6.3700000      0.0056268
      6.3710000      0.0056258
      6.3720000      0.0056281
      6.3730000      0.0056275
      6.3740000      0.0056280
      6.3750000      0.0056267
      6.3760000      0.0056268
      6.3770000      0.0056304
      6.3780000      0.0056291
      6.3790000      0.0056279
      6.3800000      0.0056323
      6.3810000      0.0056296
      6.3820000      0.0056261
      6.3830000      0.0056297
      6.3840000      0.0056321
      6.3850000      0.0056307
      6.3860000      0.0056348
      6.3870000      0.0056322
      6.3880000      0.0056307
      6.3890000      0.0056327
      6.3900000      0.0056316
      6.3910000      0.0056325
      6.3920000      0.0056346
      6.3930000      0.0056357
      6.3940000      0.0056344
      6.3950000      0.0056362
      6.3960000      0.0056373
      6.3970000      0.0056357
      6.3980000      0.0056364
      6.3990000      0.0056384
      6.4000000      0.0056405
      6.4010000      0.0056355
      6.4020000      0.0056411
      6.4030000      0.0056391
      6.4040000      0.0056375
      6.4050000      0.0056419
      6.4060000      0.0056401
      6.4070000      0.0056427
      6.4080000      0.0056418
      6.4090000      0.0056423
      6.4100000      0.0056423
      6.4110000      0.0056441
      6.4120000      0.0056425
      6.4130000      0.0056439
      6.4140000      0.0056433
      6.4150000      0.0056448
      6.4160000      0.0056445
      6.4170000      0.0056453
      6.4180000      0.0056440
      6.4190000      0.0056457
      6.4200000      0.0056444
      6.4210000      0.0056442
      6.4220000      0.0056458
      6.4230000      0.0056460
      6.4240000      0.0056470
      6.4250000      0.0056467
      6.4260000      0.0056468
      6.4270000      0.0056464
      6.4280000      0.0056476
      6.4290000      0.0056461
      6.4300000      0.0056483
      6.4310000      0.0056496
      6.4320000      0.0056493
      6.4330000      0.0056495
      6.4340000      0.0056525
      6.4350000      0.0056508
      6.4360000      0.0056521
      6.4370000      0.0056536
      6.4380000      0.0056546
      6.4390000      0.0056543
      6.4400000      0.0056535
      6.4410000      0.0056558
      6.4420000      0.0056560
      6.4430000      0.0056543
      6.4440000      0.0056572
      6.4450000      0.0056574
      6.4460000      0.0056597
      6.4470000      0.0056589
      6.4480000      0.0056595
      6.4490000      0.0056585
      6.4500000      0.0056614
      6.4510000      0.0056608
      6.4520000      0.0056616
      6.4530000      0.0056593
      6.4540000      0.0056603
      6.4550000      0.0056634
      6.4560000      0.0056621
      6.4570000      0.0056629
      6.4580000      0.0056633
      6.4590000      0.0056643
      6.4600000      0.0056634
      6.4610000      0.0056620
      6.4620000      0.0056652
      6.4630000      0.0056644
      6.4640000      0.0056642
      6.4650000      0.0056632
      6.4660000      0.0056657
      6.4670000      0.0056668
      6.4680000      0.0056652
      6.4690000      0.0056653
      6.4700000      0.0056675
      6.4710000      0.0056686
      6.4720000      0.0056682
      6.4730000      0.0056688
      6.4740000      0.0056703
      6.4750000      0.0056674
      6.4760000      0.0056706
      6.4770000      0.0056713
      6.4780000      0.0056712
      6.4790000      0.0056704
      6.4800000      0.0056717
      6.4810000      0.0056709
      6.4820000      0.0056708
      6.4830000      0.0056730
      6.4840000      0.0056709
      6.4850000      0.0056713
      6.4860000      0.0056719
      6.4870000      0.0056709
      6.4880000      0.0056738
      6.4890000      0.0056746
      6.4900000      0.0056755
      6.4910000      0.0056718
      6.4920000      0.0056744
      6.4930000      0.0056782
      6.4940000      0.0056773
      6.4950000      0.0056792
      6.4960000      0.0056780
      6.4970000      0.0056807
      6.4980000      0.0056794
      6.4990000      0.0056842
      6.5000000      0.0056803
      6.5010000      0.0056818
      6.5020000      0.0056825
      6.5030000      0.0056841
      6.5040000      0.0056843
      6.5050000      0.0056844
      6.5060000      0.0056840
      6.5070000      0.0056852
      6.5080000      0.0056855
      6.5090000      0.0056840
      6.5100000      0.0056873
      6.5110000      0.0056879
      6.5120000      0.0056854
      6.5130000      0.0056863
      6.5140000      0.0056868
      6.5150000      0.0056857
      6.5160000      0.0056881
      6.5170000      0.0056897
      6.5180000      0.0056888
      6.5190000      0.0056914
      6.5200000      0.0056881
      6.5210000      0.0056866
      6.5220000      0.0056928
      6.5230000      0.0056885
      6.5240000      0.0056900
      6.5250000      0.0056907
      6.5260000      0.0056903
      6.5270000      0.0056944
      6.5280000      0.0056944
      6.5290000      0.0056920
      6.5300000      0.0056948
      6.5310000      0.0056971
      6.5320000      0.0056966
      6.5330000      0.0056956
      6.5340000      0.0056951
      6.5350000      0.0056965
      6.5360000      0.0056980
      6.5370000      0.0056981
      6.5380000      0.0056979
      6.5390000      0.0056977
      6.5400000      0.0056995
      6.5410000      0.0056996
      6.5420000      0.0056988
      6.5430000      0.0056959
      6.5440000      0.0056992
      6.5450000      0.0056988
      6.5460000      0.0056982
      6.5470000      0.0057005
      6.5480000      0.0057020
      6.5490000      0.0057024
      6.5500000      0.0057020
      6.5510000      0.0057034
      6.5520000      0.0057025
      6.5530000      0.0057035
      6.5540000      0.0057039
      6.5550000      0.0057022
      6.5560000      0.0057017
      6.5570000      0.0057055
      6.5580000      0.0057069
      6.5590000      0.0057044
      6.5600000      0.0057078
      6.5610000      0.0057066
      6.5620000      0.0057059
      6.5630000      0.0057064
      6.5640000      0.0057070
      6.5650000      0.0057102
      6.5660000      0.0057105
      6.5670000      0.0057128
      6.5680000      0.0057111
      6.5690000      0.0057087
      6.5700000      0.0057129
      6.5710000      0.0057095
      6.5720000      0.0057128
      6.5730000      0.0057147
      6.5740000      0.0057118
      6.5750000      0.0057170
      6.5760000      0.0057116
      6.5770000      0.0057176
      6.5780000      0.0057141
      6.5790000      0.0057168
      6.5800000      0.0057145
      6.5810000      0.0057162
      6.5820000      0.0057198
      6.5830000      0.0057171
      6.5840000      0.0057182
      6.5850000      0.0057190
      6.5860000      0.0057205
      6.5870000      0.0057197
      6.5880000      0.0057190
      6.5890000      0.0057192
      6.5900000      0.0057213
      6.5910000      0.0057209
      6.5920000      0.0057205
      6.5930000      0.0057216
      6.5940000      0.0057247
      6.5950000      0.0057245
      6.5960000      0.0057205
      6.5970000      0.0057255
      6.5980000      0.0057273
      6.5990000      0.0057247
      6.6000000      0.0057250
      6.6010000      0.0057253
      6.6020000      0.0057276
      6.6030000      0.0057238
      6.6040000      0.0057259
      6.6050000      0.0057269
      6.6060000      0.0057285
      6.6070000      0.0057290
      6.6080000      0.0057278
      6.6090000      0.0057266
      6.6100000      0.0057327
      6.6110000      0.0057289
      6.6120000      0.0057284
      6.6130000      0.0057310
      6.6140000      0.0057326
      6.6150000      0.0057310
      6.6160000      0.0057309
      6.6170000      0.0057354
      6.6180000      0.0057299
      6.6190000      0.0057320
      6.6200000      0.0057332
      6.6210000      0.0057329
      6.6220000      0.0057347
      6.6230000      0.0057343
      6.6240000      0.0057326
      6.6250000      0.0057338
      6.6260000      0.0057349
      6.6270000      0.0057349
      6.6280000      0.0057334
      6.6290000      0.0057338
      6.6300000      0.0057340
      6.6310000      0.0057358
      6.6320000      0.0057373
      6.6330000      0.0057375
      6.6340000      0.0057358
      6.6350000      0.0057377
      6.6360000      0.0057376
      6.6370000      0.0057379
      6.6380000      0.0057370
      6.6390000      0.0057373
      6.6400000      0.0057372
      6.6410000      0.0057372
      6.6420000      0.0057407
      6.6430000      0.0057372
      6.6440000      0.0057381
      6.6450000      0.0057405
      6.6460000      0.0057408
      6.6470000      0.0057406
      6.6480000      0.0057413
      6.6490000      0.0057413
      6.6500000      0.0057425
      6.6510000      0.0057440
      6.6520000      0.0057446
      6.6530000      0.0057434
      6.6540000      0.0057419
      6.6550000      0.0057441
      6.6560000      0.0057449
      6.6570000      0.0057442
      6.6580000      0.0057472
      6.6590000      0.0057471
      6.6600000      0.0057474
      6.6610000      0.0057472
      6.6620000      0.0057503
      6.6630000      0.0057518
      6.6640000      0.0057486
      6.6650000      0.0057502
      6.6660000      0.0057523
      6.6670000      0.0057498
      6.6680000      0.0057515
      6.6690000      0.0057496
      6.6700000      0.0057528
      6.6710000      0.0057497
      6.6720000      0.0057518
      6.6730000      0.0057530
      6.6740000      0.0057534
      6.6750000      0.0057546
      6.6760000      0.0057519
      6.6770000      0.0057544
      6.6780000      0.0057530
      6.6790000      0.0057558
      6.6800000      0.0057570
      6.6810000      0.0057589
      6.6820000      0.0057571
      6.6830000      0.0057594
      6.6840000      0.0057577
      6.6850000      0.0057579
      6.6860000      0.0057559
      6.6870000      0.0057577
      6.6880000      0.0057595
      6.6890000      0.0057605
      6.6900000      0.0057618
      6.6910000      0.0057576
      6.6920000      0.0057586
      6.6930000      0.0057591
      6.6940000      0.0057606
      6.6950000      0.0057597
      6.6960000      0.0057605
      6.6970000      0.0057605
      6.6980000      0.0057612
      6.6990000      0.0057601
      6.7000000      0.0057622
      6.7010000      0.0057605
      6.7020000      0.0057648
      6.7030000      0.0057652
      6.7040000      0.0057654
      6.7050000      0.0057650
      6.7060000      0.0057661
      6.7070000      0.0057666
      6.7080000      0.0057682
      6.7090000      0.0057659
      6.7100000      0.0057691
      6.7110000      0.0057690
      6.7120000      0.0057678
      6.7130000      0.0057682
      6.7140000      0.0057680
      6.7150000      0.0057688
      6.7160000      0.0057672
      6.7170000      0.0057697
      6.7180000      0.0057702
      6.7190000      0.0057681
      6.7200000      0.0057710
      6.7210000      0.0057712
      6.7220000      0.0057705
      6.7230000      0.0057707
      6.7240000      0.0057711
      6.7250000      0.0057713
      6.7260000      0.0057754
      6.7270000      0.0057737
      6.7280000      0.0057738
      6.7290000      0.0057747
      6.7300000      0.0057765
      6.7310000      0.0057771
      6.7320000      0.0057780
      6.7330000      0.0057767
      6.7340000      0.0057780
      6.7350000      0.0057782
      6.7360000      0.0057775
      6.7370000      0.0057779
      6.7380000      0.0057804
      6.7390000      0.0057786
      6.7400000      0.0057780
      6.7410000      0.0057802
      6.7420000      0.0057792
      6.7430000      0.0057844
      6.7440000      0.0057806
      6.7450000      0.0057813
      6.7460000      0.0057818
      6.7470000      0.0057792
      6.7480000      0.0057833
      6.7490000      0.0057820
      6.7500000      0.0057856
      6.7510000      0.0057847
      6.7520000      0.0057865
      6.7530000      0.0057875
      6.7540000      0.0057860
      6.7550000      0.0057892
      6.7560000      0.0057882
      6.7570000      0.0057904
      6.7580000      0.0057877
      6.7590000      0.0057915
      6.7600000      0.0057913
      6.7610000      0.0057901
      6.7620000      0.0057911
      6.7630000      0.0057906
      6.7640000      0.0057928
      6.7650000      0.0057937
      6.7660000      0.0057931
      6.7670000      0.0057935
      6.7680000      0.0057920
      6.7690000      0.0057925
      6.7700000      0.0057937
      6.7710000      0.0057940
      6.7720000      0.0057935
      6.7730000      0.0057943
      6.7740000      0.0057939
      6.7750000      0.0057935
      6.7760000      0.0057916
      6.7770000      0.0057965
      6.7780000      0.0057954
      6.7790000      0.0057960
      6.7800000      0.0057981
      6.7810000      0.0057976
      6.7820000      0.0057958
      6.7830000      0.0057960
      6.7840000      0.0057960
      6.7850000      0.0058009
      6.7860000      0.0058001
      6.7870000      0.0057996
      6.7880000      0.0057992
      6.7890000      0.0057996
      6.7900000      0.0057995
      6.7910000      0.0058014
      6.7920000      0.0058021
      6.7930000      0.0058027
      6.7940000      0.0058048
      6.7950000      0.0058019
      6.7960000      0.0058029
      6.7970000      0.0058038
      6.7980000      0.0058057
      6.7990000      0.0058071
      6.8000000      0.0058073
      6.8010000      0.0058097
      6.8020000      0.0058084
      6.8030000      0.0058088
      6.8040000      0.0058104
      6.8050000      0.0058077
      6.8060000      0.0058091
      6.8070000      0.0058080
      6.8080000      0.0058098
      6.8090000      0.0058098
      6.8100000      0.0058103
      6.8110000      0.0058091
      6.8120000      0.0058114
      6.8130000      0.0058125
      6.8140000      0.0058123
      6.8150000      0.0058116
      6.8160000      0.0058132
      6.8170000      0.0058113
      6.8180000      0.0058127
      6.8190000      0.0058125
      6.8200000      0.0058135
      6.8210000      0.0058134
      6.8220000      0.0058142
      6.8230000      0.0058144
      6.8240000      0.0058174
      6.8250000      0.0058154
      6.8260000      0.0058146
      6.8270000      0.0058175
      6.8280000      0.0058196
      6.8290000      0.0058196
      6.8300000      0.0058186
      6.8310000      0.0058230
      6.8320000      0.0058227
      6.8330000      0.0058210
      6.8340000      0.0058223
      6.8350000      0.0058239
      6.8360000      0.0058249
      6.8370000      0.0058237
      6.8380000      0.0058242
      6.8390000      0.0058238
      6.8400000      0.0058216
      6.8410000      0.0058267
      6.8420000      0.0058244
      6.8430000      0.0058247
      6.8440000      0.0058232
      6.8450000      0.0058243
      6.8460000      0.0058233
      6.8470000      0.0058288
      6.8480000      0.0058287
      6.8490000      0.0058286
      6.8500000      0.0058305
      6.8510000      0.0058306
      6.8520000      0.0058257
      6.8530000      0.0058298
      6.8540000      0.0058321
      6.8550000      0.0058303
      6.8560000      0.0058330
      6.8570000      0.0058311
      6.8580000      0.0058310
      6.8590000      0.0058339
      6.8600000      0.0058337
      6.8610000      0.0058343
      6.8620000      0.0058337
      6.8630000      0.0058335
      6.8640000      0.0058346
      6.8650000      0.0058340
      6.8660000      0.0058328
      6.8670000      0.0058333
      6.8680000      0.0058338
      6.8690000      0.0058343
      6.8700000      0.0058334
      6.8710000      0.0058364
      6.8720000      0.0058376
      6.8730000      0.0058338
      6.8740000      0.0058374
      6.8750000      0.0058356
      6.8760000      0.0058377
      6.8770000      0.0058366
      6.8780000      0.0058379
      6.8790000      0.0058371
      6.8800000      0.0058402
      6.8810000      0.0058430
      6.8820000      0.0058407
      6.8830000      0.0058412
      6.8840000      0.0058448
      6.8850000      0.0058432
      6.8860000      0.0058417
      6.8870000      0.0058429
      6.8880000      0.0058450
      6.8890000      0.0058448
      6.8900000      0.0058441
      6.8910000      0.0058457
      6.8920000      0.0058459
      6.8930000      0.0058491
      6.8940000      0.0058450
      6.8950000      0.0058478
      6.8960000      0.0058462
      6.8970000      0.0058515
      6.8980000      0.0058470
      6.8990000      0.0058522
      6.9000000      0.0058491
      6.9010000      0.0058502
      6.9020000      0.0058492
      6.9030000      0.0058546
      6.9040000      0.0058536
      6.9050000      0.0058540
      6.9060000      0.0058533
      6.9070000      0.0058532
      6.9080000      0.0058519
      6.9090000      0.0058510
      6.9100000      0.0058532
      6.9110000      0.0058527
      6.9120000      0.0058554
      6.9130000      0.0058578
      6.9140000      0.0058515
      6.9150000      0.0058574
      6.9160000      0.0058570
      6.9170000      0.0058572
      6.9180000      0.0058564
      6.9190000      0.0058555
      6.9200000      0.0058591
      6.9210000      0.0058615
      6.9220000      0.0058580
      6.9230000      0.0058584
      6.9240000      0.0058595
      6.9250000      0.0058589
      6.9260000      0.0058634
      6.9270000      0.0058626
      6.9280000      0.0058635
      6.9290000      0.0058660
      6.9300000      0.0058633
      6.9310000      0.0058629
      6.9320000      0.0058655
      6.9330000      0.0058661
      6.9340000      0.0058661
      6.9350000      0.0058680
      6.9360000      0.0058657
      6.9370000      0.0058671
      6.9380000      0.0058642
      6.9390000      0.0058693
      6.9400000      0.0058660
      6.9410000      0.0058691
      6.9420000      0.0058683
      6.9430000      0.0058717
      6.9440000      0.0058704
      6.9450000      0.0058709
      6.9460000      0.0058734
      6.9470000      0.0058686
      6.9480000      0.0058730
      6.9490000      0.0058715
      6.9500000      0.0058729
      6.9510000      0.0058723
      6.9520000      0.0058728
      6.9530000      0.0058768
      6.9540000      0.0058752
      6.9550000      0.0058751
      6.9560000      0.0058746
      6.9570000      0.0058763
      6.9580000      0.0058786
      6.9590000      0.0058759
      6.9600000      0.0058779
      6.9610000      0.0058768
      6.9620000      0.0058807
      6.9630000      0.0058804
      6.9640000      0.0058816
      6.9650000      0.0058827
      6.9660000      0.0058810
      6.9670000      0.0058810
      6.9680000      0.0058820
      6.9690000      0.0058835
      6.9700000      0.0058824
      6.9710000      0.0058832
      6.9720000      0.0058849
      6.9730000      0.0058859
      6.9740000      0.0058837
      6.9750000      0.0058872
      6.9760000      0.0058884
      6.9770000      0.0058852
      6.9780000      0.0058898
      6.9790000      0.0058881
      6.9800000      0.0058881
      6.9810000      0.0058856
      6.9820000      0.0058866
      6.9830000      0.0058879
      6.9840000      0.0058898
      6.9850000      0.0058894
      6.9860000      0.0058890
      6.9870000      0.0058919
      6.9880000      0.0058947
      6.9890000      0.0058930
      6.9900000      0.0058908
      6.9910000      0.0058941
      6.9920000      0.0058980
      6.9930000      0.0058949
      6.9940000      0.0058947
      6.9950000      0.0058978
      6.9960000      0.0058984
      6.9970000      0.0058964
      6.9980000      0.0058991
      6.9990000      0.0058950
      7.0000000      0.0058961
      7.0010000      0.0058977
      7.0020000      0.0058953
      7.0030000      0.0059006
      7.0040000      0.0058972
      7.0050000      0.0058977
      7.0060000      0.0058975
      7.0070000      0.0059011
      7.0080000      0.0059017
      7.0090000      0.0058991
      7.0100000      0.0059015
      7.0110000      0.0059034
      7.0120000      0.0059021
      7.0130000      0.0059030
      7.0140000      0.0059021
      7.0150000      0.0059035
      7.0160000      0.0059033
      7.0170000      0.0059034
      7.0180000      0.0059034
      7.0190000      0.0059078
      7.0200000      0.0059057
      7.0210000      0.0059075
      7.0220000      0.0059071
      7.0230000      0.0059071
      7.0240000      0.0059089
      7.0250000      0.0059088
      7.0260000      0.0059064
      7.0270000      0.0059099
      7.0280000      0.0059120
      7.0290000      0.0059120
      7.0300000      0.0059154
      7.0310000      0.0059086
      7.0320000      0.0059159
      7.0330000      0.0059134
      7.0340000      0.0059134
      7.0350000      0.0059156
      7.0360000      0.0059126
      7.0370000      0.0059168
      7.0380000      0.0059140
      7.0390000      0.0059156
      7.0400000      0.0059172
      7.0410000      0.0059175
      7.0420000      0.0059183
      7.0430000      0.0059153
      7.0440000      0.0059188
      7.0450000      0.0059196
      7.0460000      0.0059208
      7.0470000      0.0059214
      7.0480000      0.0059171
      7.0490000      0.0059200
      7.0500000      0.0059209
      7.0510000      0.0059233
      7.0520000      0.0059214
      7.0530000      0.0059231
      7.0540000      0.0059234
      7.0550000      0.0059256
      7.0560000      0.0059254
      7.0570000      0.0059262
      7.0580000      0.0059260
      7.0590000      0.0059239
      7.0600000      0.0059259
      7.0610000      0.0059249
      7.0620000      0.0059269
      7.0630000      0.0059255
      7.0640000      0.0059247
      7.0650000      0.0059294
      7.0660000      0.0059250
      7.0670000      0.0059283
      7.0680000      0.0059291
      7.0690000      0.0059274
      7.0700000      0.0059309
      7.0710000      0.0059319
      7.0720000      0.0059278
      7.0730000      0.0059306
      7.0740000      0.0059335
      7.0750000      0.0059326
      7.0760000      0.0059318
      7.0770000      0.0059318
      7.0780000      0.0059326
      7.0790000      0.0059328
      7.0800000      0.0059331
      7.0810000      0.0059310
      7.0820000      0.0059332
      7.0830000      0.0059391
      7.0840000      0.0059333
      7.0850000      0.0059358
      7.0860000      0.0059353
      7.0870000      0.0059376
      7.0880000      0.0059363
      7.0890000      0.0059367
      7.0900000      0.0059410
      7.0910000      0.0059377
      7.0920000      0.0059373
      7.0930000      0.0059400
      7.0940000      0.0059379
      7.0950000      0.0059395
      7.0960000      0.0059401
      7.0970000      0.0059389
      7.0980000      0.0059393
      7.0990000      0.0059413
      7.1000000      0.0059411
      7.1010000      0.0059409
      7.1020000      0.0059415
      7.1030000      0.0059413
      7.1040000      0.0059414
      7.1050000      0.0059425
      7.1060000      0.0059407
      7.1070000      0.0059440
      7.1080000      0.0059426
      7.1090000      0.0059451
      7.1100000      0.0059422
      7.1110000      0.0059422
      7.1120000      0.0059454
      7.1130000      0.0059476
      7.1140000      0.0059459
      7.1150000      0.0059468
      7.1160000      0.0059474
      7.1170000      0.0059491
      7.1180000      0.0059436
      7.1190000      0.0059479
      7.1200000      0.0059503
      7.1210000      0.0059492
      7.1220000      0.0059511
      7.1230000      0.0059500
      7.1240000      0.0059516
      7.1250000      0.0059541
      7.1260000      0.0059533
      7.1270000      0.0059503
      7.1280000      0.0059520
      7.1290000      0.0059516
      7.1300000      0.0059543
      7.1310000      0.0059547
      7.1320000      0.0059535
      7.1330000      0.0059574
      7.1340000      0.0059563
      7.1350000      0.0059559
      7.1360000      0.0059563
      7.1370000      0.0059575
      7.1380000      0.0059582
      7.1390000      0.0059564
      7.1400000      0.0059550
      7.1410000      0.0059574
      7.1420000      0.0059602
      7.1430000      0.0059607
      7.1440000      0.0059562
      7.1450000      0.0059591
      7.1460000      0.0059593
      7.1470000      0.0059606
      7.1480000      0.0059600
      7.1490000      0.0059589
      7.1500000      0.0059583
      7.1510000      0.0059599
      7.1520000      0.0059618
      7.1530000      0.0059624
      7.1540000      0.0059620
      7.1550000      0.0059637
      7.1560000      0.0059642
      7.1570000      0.0059631
      7.1580000      0.0059640
      7.1590000      0.0059646
      7.1600000      0.0059657
      7.1610000      0.0059661
      7.1620000      0.0059666
      7.1630000      0.0059666
      7.1640000      0.0059690
      7.1650000      0.0059664
      7.1660000      0.0059669
      7.1670000      0.0059678
      7.1680000      0.0059714
      7.1690000      0.0059678
      7.1700000      0.0059711
      7.1710000      0.0059702
      7.1720000      0.0059704
      7.1730000      0.0059742
      7.1740000      0.0059715
      7.1750000      0.0059713
      7.1760000      0.0059748
      7.1770000      0.0059744
      7.1780000      0.0059742
      7.1790000      0.0059745
      7.1800000      0.0059726
      7.1810000      0.0059735
      7.1820000      0.0059762
      7.1830000      0.0059749
      7.1840000      0.0059767
      7.1850000      0.0059760
      7.1860000      0.0059791
      7.1870000      0.0059770
      7.1880000      0.0059773
      7.1890000      0.0059771
      7.1900000      0.0059766
      7.1910000      0.0059789
      7.1920000      0.0059788
      7.1930000      0.0059825
      7.1940000      0.0059813
      7.1950000      0.0059808
      7.1960000      0.0059841
      7.1970000      0.0059810
      7.1980000      0.0059857
      7.1990000      0.0059830
      7.2000000      0.0059835
      7.2010000      0.0059859
      7.2020000      0.0059836
      7.2030000      0.0059835
      7.2040000      0.0059843
      7.2050000      0.0059833
      7.2060000      0.0059852
      7.2070000      0.0059845
      7.2080000      0.0059866
      7.2090000      0.0059861
      7.2100000      0.0059867
      7.2110000      0.0059894
      7.2120000      0.0059889
      7.2130000      0.0059850
      7.2140000      0.0059892
      7.2150000      0.0059879
      7.2160000      0.0059888
      7.2170000      0.0059868
      7.2180000      0.0059921
      7.2190000      0.0059918
      7.2200000      0.0059931
      7.2210000      0.0059908
      7.2220000      0.0059923
      7.2230000      0.0059919
      7.2240000      0.0059949
      7.2250000      0.0059966
      7.2260000      0.0059948
      7.2270000      0.0059944
      7.2280000      0.0059942
      7.2290000      0.0059937
      7.2300000      0.0059921
      7.2310000      0.0059955
      7.2320000      0.0059950
      7.2330000      0.0059949
      7.2340000      0.0059942
      7.2350000      0.0059967
      7.2360000      0.0059939
      7.2370000      0.0059981
      7.2380000      0.0059966
      7.2390000      0.0059983
      7.2400000      0.0059995
      7.2410000      0.0059982
      7.2420000      0.0059989
      7.2430000      0.0060000
      7.2440000      0.0060000
      7.2450000      0.0059979
      7.2460000      0.0060007
      7.2470000      0.0060015
      7.2480000      0.0060032
      7.2490000      0.0060012
      7.2500000      0.0060020
      7.2510000      0.0060046
      7.2520000      0.0060025
      7.2530000      0.0060047
      7.2540000      0.0060027
      7.2550000      0.0060046
      7.2560000      0.0060062
      7.2570000      0.0060037
      7.2580000      0.0060053
      7.2590000      0.0060057
      7.2600000      0.0060060
      7.2610000      0.0060078
      7.2620000      0.0060074
      7.2630000      0.0060091
      7.2640000      0.0060086
      7.2650000      0.0060087
      7.2660000      0.0060100
      7.2670000      0.0060075
      7.2680000      0.0060077
      7.2690000      0.0060119
      7.2700000      0.0060101
      7.2710000      0.0060096
      7.2720000      0.0060137
      7.2730000      0.0060145
      7.2740000      0.0060102
      7.2750000      0.0060130
      7.2760000      0.0060144
      7.2770000      0.0060154
      7.2780000      0.0060161
      7.2790000      0.0060155
      7.2800000      0.0060171
      7.2810000      0.0060174
      7.2820000      0.0060167
      7.2830000      0.0060152
      7.2840000      0.0060207
      7.2850000      0.0060170
      7.2860000      0.0060192
      7.2870000      0.0060173
      7.2880000      0.0060183
      7.2890000      0.0060210
      7.2900000      0.0060220
      7.2910000      0.0060211
      7.2920000      0.0060239
      7.2930000      0.0060226
      7.2940000      0.0060223
      7.2950000      0.0060214
      7.2960000      0.0060222
      7.2970000      0.0060239
      7.2980000      0.0060274
      7.2990000      0.0060265
      7.3000000      0.0060256
      7.3010000      0.0060280
      7.3020000      0.0060298
      7.3030000      0.0060287
      7.3040000      0.0060314
      7.3050000      0.0060323
      7.3060000      0.0060296
      7.3070000      0.0060313
      7.3080000      0.0060311
      7.3090000      0.0060347
      7.3100000      0.0060333
      7.3110000      0.0060312
      7.3120000      0.0060309
      7.3130000      0.0060311
      7.3140000      0.0060334
      7.3150000      0.0060347
      7.3160000      0.0060339
      7.3170000      0.0060334
      7.3180000      0.0060328
      7.3190000      0.0060360
      7.3200000      0.0060345
      7.3210000      0.0060326
      7.3220000      0.0060366
      7.3230000      0.0060341
      7.3240000      0.0060356
      7.3250000      0.0060317
      7.3260000      0.0060387
      7.3270000      0.0060365
      7.3280000      0.0060360
      7.3290000      0.0060368
      7.3300000      0.0060359
      7.3310000      0.0060377
      7.3320000      0.0060400
      7.3330000      0.0060391
      7.3340000      0.0060408
      7.3350000      0.0060429
      7.3360000      0.0060395
      7.3370000      0.0060404
      7.3380000      0.0060429
      7.3390000      0.0060422
      7.3400000      0.0060419
      7.3410000      0.0060440
      7.3420000      0.0060455
      7.3430000      0.0060433
      7.3440000      0.0060456
      7.3450000      0.0060441
      7.3460000      0.0060464
      7.3470000      0.0060443
      7.3480000      0.0060467
      7.3490000      0.0060486
      7.3500000      0.0060494
      7.3510000      0.0060482
      7.3520000      0.0060483
      7.3530000      0.0060487
      7.3540000      0.0060485
      7.3550000      0.0060510
      7.3560000      0.0060496
      7.3570000      0.0060493
      7.3580000      0.0060505
      7.3590000      0.0060517
      7.3600000      0.0060515
      7.3610000      0.0060537
      7.3620000      0.0060512
      7.3630000      0.0060548
      7.3640000      0.0060525
      7.3650000      0.0060540
      7.3660000      0.0060551
      7.3670000      0.0060544
      7.3680000      0.0060561
      7.3690000      0.0060552
      7.3700000      0.0060559
      7.3710000      0.0060596
      7.3720000      0.0060592
      7.3730000      0.0060619
      7.3740000      0.0060588
      7.3750000      0.0060582
      7.3760000      0.0060627
      7.3770000      0.0060583
      7.3780000      0.0060607
      7.3790000      0.0060632
      7.3800000      0.0060634
      7.3810000      0.0060627
      7.3820000      0.0060630
      7.3830000      0.0060624
      7.3840000      0.0060650
      7.3850000      0.0060653
      7.3860000      0.0060622
      7.3870000      0.0060661
      7.3880000      0.0060641
      7.3890000      0.0060671
      7.3900000      0.0060656
      7.3910000      0.0060648
      7.3920000      0.0060646
      7.3930000      0.0060694
      7.3940000      0.0060666
      7.3950000      0.0060675
      7.3960000      0.0060695
      7.3970000      0.0060692
      7.3980000      0.0060679
      7.3990000      0.0060705
      7.4000000      0.0060701
      7.4010000      0.0060655
      7.4020000      0.0060686
      7.4030000      0.0060686
      7.4040000      0.0060726
      7.4050000      0.0060704
      7.4060000      0.0060751
      7.4070000      0.0060685
      7.4080000      0.0060707
      7.4090000      0.0060715
      7.4100000      0.0060717
      7.4110000      0.0060736
      7.4120000      0.0060737
      7.4130000      0.0060735
      7.4140000      0.0060710
      7.4150000      0.0060739
      7.4160000      0.0060724
      7.4170000      0.0060715
      7.4180000      0.0060762
      7.4190000      0.0060734
      7.4200000      0.0060744
      7.4210000      0.0060770
      7.4220000      0.0060755
      7.4230000      0.0060776
      7.4240000      0.0060768
      7.4250000      0.0060792
      7.4260000      0.0060773
      7.4270000      0.0060745
      7.4280000      0.0060800
      7.4290000      0.0060798
      7.4300000      0.0060799
      7.4310000      0.0060817
      7.4320000      0.0060844
      7.4330000      0.0060814
      7.4340000      0.0060797
      7.4350000      0.0060830
      7.4360000      0.0060811
      7.4370000      0.0060827
      7.4380000      0.0060833
      7.4390000      0.0060820
      7.4400000      0.0060819
      7.4410000      0.0060804
      7.4420000      0.0060856
      7.4430000      0.0060882
      7.4440000      0.0060875
      7.4450000      0.0060854
      7.4460000      0.0060895
      7.4470000      0.0060889
      7.4480000      0.0060894
      7.4490000      0.0060882
      7.4500000      0.0060893
      7.4510000      0.0060902
      7.4520000      0.0060898
      7.4530000      0.0060887
      7.4540000      0.0060897
      7.4550000      0.0060895
      7.4560000      0.0060921
      7.4570000      0.0060929
      7.4580000      0.0060907
      7.4590000      0.0060935
      7.4600000      0.0060949
      7.4610000      0.0060928
      7.4620000      0.0060944
      7.4630000      0.0060942
      7.4640000      0.0060951
      7.4650000      0.0060962
      7.4660000      0.0060927
      7.4670000      0.0060954
      7.4680000      0.0060975
      7.4690000      0.0060971
      7.4700000      0.0060971
      7.4710000      0.0060987
      7.4720000      0.0060979
      7.4730000      0.0060973
      7.4740000      0.0060986
      7.4750000      0.0060979
      7.4760000      0.0060992
      7.4770000      0.0060989
      7.4780000      0.0060964
      7.4790000      0.0060980
      7.4800000      0.0061001
      7.4810000      0.0060987
      7.4820000      0.0060999
      7.4830000      0.0061004
      7.4840000      0.0061007
      7.4850000      0.0061048
      7.4860000      0.0061020
      7.4870000      0.0061021
      7.4880000      0.0061021
      7.4890000      0.0061040
      7.4900000      0.0061056
      7.4910000      0.0061001
      7.4920000      0.0061043
      7.4930000      0.0061043
      7.4940000      0.0061037
      7.4950000      0.0061021
      7.4960000      0.0061052
      7.4970000      0.0061052
      7.4980000      0.0061054
      7.4990000      0.0061065
      7.5000000      0.0061069
      7.5010000      0.0061077
      7.5020000      0.0061076
      7.5030000      0.0061094
      7.5040000      0.0061081
      7.5050000      0.0061063
      7.5060000      0.0061119
      7.5070000      0.0061086
      7.5080000      0.0061106
      7.5090000      0.0061074
      7.5100000      0.0061119
      7.5110000      0.0061092
      7.5120000      0.0061129
      7.5130000      0.0061115
      7.5140000      0.0061125
      7.5150000      0.0061109
      7.5160000      0.0061137
      7.5170000      0.0061103
      7.5180000      0.0061149
      7.5190000      0.0061127
      7.5200000      0.0061142
      7.5210000      0.0061148
      7.5220000      0.0061131
      7.5230000      0.0061152
      7.5240000      0.0061153
      7.5250000      0.0061143
      7.5260000      0.0061149
      7.5270000      0.0061214
      7.5280000      0.0061174
      7.5290000      0.0061193
      7.5300000      0.0061195
      7.5310000      0.0061210
      7.5320000      0.0061221
      7.5330000      0.0061209
      7.5340000      0.0061228
      7.5350000      0.0061229
      7.5360000      0.0061267
      7.5370000      0.0061245
      7.5380000      0.0061220
      7.5390000      0.0061246
      7.5400000      0.0061283
      7.5410000      0.0061275
      7.5420000      0.0061304
      7.5430000      0.0061267
      7.5440000      0.0061308
      7.5450000      0.0061272
      7.5460000      0.0061315
      7.5470000      0.0061297
      7.5480000      0.0061307
      7.5490000      0.0061339
      7.5500000      0.0061336
      7.5510000      0.0061333
      7.5520000      0.0061350
      7.5530000      0.0061329
      7.5540000      0.0061344
      7.5550000      0.0061341
      7.5560000      0.0061339
      7.5570000      0.0061330
      7.5580000      0.0061375
      7.5590000      0.0061384
      7.5600000      0.0061384
      7.5610000      0.0061352
      7.5620000      0.0061388
      7.5630000      0.0061401
      7.5640000      0.0061382
      7.5650000      0.0061392
      7.5660000      0.0061358
      7.5670000      0.0061417
      7.5680000      0.0061388
      7.5690000      0.0061405
      7.5700000      0.0061391
      7.5710000      0.0061397
      7.5720000      0.0061393
      7.5730000      0.0061388
      7.5740000      0.0061416
      7.5750000      0.0061439
      7.5760000      0.0061425
      7.5770000      0.0061459
      7.5780000      0.0061432
      7.5790000      0.0061466
      7.5800000      0.0061489
      7.5810000      0.0061488
      7.5820000      0.0061457
      7.5830000      0.0061481
      7.5840000      0.0061462
      7.5850000      0.0061470
      7.5860000      0.0061455
      7.5870000      0.0061469
      7.5880000      0.0061505
      7.5890000      0.0061491
      7.5900000      0.0061453
      7.5910000      0.0061486
      7.5920000      0.0061463
      7.5930000      0.0061467
      7.5940000      0.0061507
      7.5950000      0.0061472
      7.5960000      0.0061523
      7.5970000      0.0061498
      7.5980000      0.0061520
      7.5990000      0.0061518
      7.6000000      0.0061519
      7.6010000      0.0061524
      7.6020000      0.0061551
      7.6030000      0.0061498
      7.6040000      0.0061550
      7.6050000      0.0061552
      7.6060000      0.0061538
      7.6070000      0.0061530
      7.6080000      0.0061536
      7.6090000      0.0061555
      7.6100000      0.0061570
      7.6110000      0.0061575
      7.6120000      0.0061566
      7.6130000      0.0061568
      7.6140000      0.0061579
      7.6150000      0.0061585
      7.6160000      0.0061563
      7.6170000      0.0061568
      7.6180000      0.0061594
      7.6190000      0.0061579
      7.6200000      0.0061598
      7.6210000      0.0061580
      7.6220000      0.0061572
      7.6230000      0.0061606
      7.6240000      0.0061622
      7.6250000      0.0061593
      7.6260000      0.0061608
      7.6270000      0.0061633
      7.6280000      0.0061621
      7.6290000      0.0061623
      7.6300000      0.0061620
      7.6310000      0.0061620
      7.6320000      0.0061638
      7.6330000      0.0061669
      7.6340000      0.0061621
      7.6350000      0.0061671
      7.6360000      0.0061628
      7.6370000      0.0061647
      7.6380000      0.0061633
      7.6390000      0.0061650
      7.6400000      0.0061647
      7.6410000      0.0061657
      7.6420000      0.0061694
      7.6430000      0.0061677
      7.6440000      0.0061677
      7.6450000      0.0061666
      7.6460000      0.0061663
      7.6470000      0.0061687
      7.6480000      0.0061677
      7.6490000      0.0061662
      7.6500000      0.0061695
      7.6510000      0.0061693
      7.6520000      0.0061700
      7.6530000      0.0061706
      7.6540000      0.0061695
      7.6550000      0.0061673
      7.6560000      0.0061711
      7.6570000      0.0061715
      7.6580000      0.0061715
      7.6590000      0.0061709
      7.6600000      0.0061711
      7.6610000      0.0061751
      7.6620000      0.0061696
      7.6630000      0.0061757
      7.6640000      0.0061738
      7.6650000      0.0061738
      7.6660000      0.0061737
      7.6670000      0.0061746
      7.6680000      0.0061779
      7.6690000      0.0061754
      7.6700000      0.0061779
      7.6710000      0.0061785
      7.6720000      0.0061778
      7.6730000      0.0061772
      7.6740000      0.0061793
      7.6750000      0.0061838
      7.6760000      0.0061808
      7.6770000      0.0061839
      7.6780000      0.0061808
      7.6790000      0.0061856
      7.6800000      0.0061845
      7.6810000      0.0061854
      7.6820000      0.0061836
      7.6830000      0.0061842
      7.6840000      0.0061863
      7.6850000      0.0061850
      7.6860000      0.0061824
      7.6870000      0.0061855
      7.6880000      0.0061873
      7.6890000      0.0061857
      7.6900000      0.0061902
      7.6910000      0.0061883
      7.6920000      0.0061906
      7.6930000      0.0061902
      7.6940000      0.0061911
      7.6950000      0.0061904
      7.6960000      0.0061915
      7.6970000      0.0061926
      7.6980000      0.0061905
      7.6990000      0.0061936
      7.7000000      0.0061938
      7.7010000      0.0061937
      7.7020000      0.0061951
      7.7030000      0.0061970
      7.7040000      0.0061942
      7.7050000      0.0061935
      7.7060000      0.0061912
      7.7070000      0.0061962
      7.7080000      0.0061942
      7.7090000      0.0061932
      7.7100000      0.0061952
      7.7110000      0.0061990
      7.7120000      0.0061954
      7.7130000      0.0061971
      7.7140000      0.0061996
      7.7150000      0.0061986
      7.7160000      0.0061978
      7.7170000      0.0062015
      7.7180000      0.0061998
      7.7190000      0.0061994
      7.7200000      0.0062001
      7.7210000      0.0061987
      7.7220000      0.0062008
      7.7230000      0.0062011
      7.7240000      0.0062041
      7.7250000      0.0062013
      7.7260000      0.0061991
      7.7270000      0.0061990
      7.7280000      0.0062008
      7.7290000      0.0062009
      7.7300000      0.0062007
      7.7310000      0.0062030
      7.7320000      0.0062028
      7.7330000      0.0062022
      7.7340000      0.0062037
      7.7350000      0.0062010
      7.7360000      0.0062029
      7.7370000      0.0062035
      7.7380000      0.0062072
      7.7390000      0.0062057
      7.7400000      0.0062083
      7.7410000      0.0062090
      7.7420000      0.0062064
      7.7430000      0.0062128
      7.7440000      0.0062107
      7.7450000      0.0062105
      7.7460000      0.0062099
      7.7470000      0.0062082
      7.7480000      0.0062101
      7.7490000      0.0062093
      7.7500000      0.0062114
      7.7510000      0.0062156
      7.7520000      0.0062121
      7.7530000      0.0062130
      7.7540000      0.0062143
      7.7550000      0.0062114
      7.7560000      0.0062125
      7.7570000      0.0062170
      7.7580000      0.0062120
      7.7590000      0.0062157
      7.7600000      0.0062127
      7.7610000      0.0062160
      7.7620000      0.0062177
      7.7630000      0.0062145
      7.7640000      0.0062184
      7.7650000      0.0062170
      7.7660000      0.0062168
      7.7670000      0.0062164
      7.7680000      0.0062152
      7.7690000      0.0062179
      7.7700000      0.0062162
      7.7710000      0.0062189
      7.7720000      0.0062181
      7.7730000      0.0062193
      7.7740000      0.0062191
      7.7750000      0.0062215
      7.7760000      0.0062187
      7.7770000      0.0062214
      7.7780000      0.0062187
      7.7790000      0.0062197
      7.7800000      0.0062208
      7.7810000      0.0062221
      7.7820000      0.0062229
      7.7830000      0.0062212
      7.7840000      0.0062245
      7.7850000      0.0062219
      7.7860000      0.0062264
      7.7870000      0.0062251
      7.7880000      0.0062273
      7.7890000      0.0062270
      7.7900000      0.0062257
      7.7910000      0.0062257
      7.7920000      0.0062246
      7.7930000      0.0062263
      7.7940000      0.0062280
      7.7950000      0.0062319
      7.7960000      0.0062281
      7.7970000      0.0062281
      7.7980000      0.0062302
      7.7990000      0.0062295
      7.8000000      0.0062309
      7.8010000      0.0062279
      7.8020000      0.0062293
      7.8030000      0.0062304
      7.8040000      0.0062319
      7.8050000      0.0062285
      7.8060000      0.0062326
      7.8070000      0.0062322
      7.8080000      0.0062329
      7.8090000      0.0062330
      7.8100000      0.0062326
      7.8110000      0.0062374
      7.8120000      0.0062326
      7.8130000      0.0062319
      7.8140000      0.0062367
      7.8150000      0.0062351
      7.8160000      0.0062358
      7.8170000      0.0062368
      7.8180000      0.0062366
      7.8190000      0.0062394
      7.8200000      0.0062356
      7.8210000      0.0062368
      7.8220000      0.0062383
      7.8230000      0.0062410
      7.8240000      0.0062386
      7.8250000      0.0062405
      7.8260000      0.0062394
      7.8270000      0.0062396
      7.8280000      0.0062405
      7.8290000      0.0062412
      7.8300000      0.0062414
      7.8310000      0.0062401
      7.8320000      0.0062401
      7.8330000      0.0062408
      7.8340000      0.0062453
      7.8350000      0.0062441
      7.8360000      0.0062453
      7.8370000      0.0062417
      7.8380000      0.0062455
      7.8390000      0.0062465
      7.8400000      0.0062446
      7.8410000      0.0062433
      7.8420000      0.0062477
      7.8430000      0.0062433
      7.8440000      0.0062461
      7.8450000      0.0062464
      7.8460000      0.0062483
      7.8470000      0.0062471
      7.8480000      0.0062471
      7.8490000      0.0062499
      7.8500000      0.0062483
      7.8510000      0.0062475
      7.8520000      0.0062520
      7.8530000      0.0062533
      7.8540000      0.0062504
      7.8550000      0.0062519
      7.8560000      0.0062532
      7.8570000      0.0062516
      7.8580000      0.0062555
      7.8590000      0.0062545
      7.8600000      0.0062571
      7.8610000      0.0062566
      7.8620000      0.0062563
      7.8630000      0.0062548
      7.8640000      0.0062561
      7.8650000      0.0062556
      7.8660000      0.0062573
      7.8670000      0.0062567
      7.8680000      0.0062577
      7.8690000      0.0062556
      7.8700000      0.0062587
      7.8710000      0.0062581
      7.8720000      0.0062593
      7.8730000      0.0062568
      7.8740000      0.0062579
      7.8750000      0.0062608
      7.8760000      0.0062572
      7.8770000      0.0062594
      7.8780000      0.0062583
      7.8790000      0.0062608
      7.8800000      0.0062606
      7.8810000      0.0062593
      7.8820000      0.0062610
      7.8830000      0.0062620
      7.8840000      0.0062588
      7.8850000      0.0062648
      7.8860000      0.0062626
      7.8870000      0.0062644
      7.8880000      0.0062625
      7.8890000      0.0062638
      7.8900000      0.0062628
      7.8910000      0.0062649
      7.8920000      0.0062604
      7.8930000      0.0062667
      7.8940000      0.0062651
      7.8950000      0.0062614
      7.8960000      0.0062659
      7.8970000      0.0062667
      7.8980000      0.0062663
      7.8990000      0.0062659
      7.9000000      0.0062663
      7.9010000      0.0062664
      7.9020000      0.0062707
      7.9030000      0.0062704
      7.9040000      0.0062670
      7.9050000      0.0062713
      7.9060000      0.0062707
      7.9070000      0.0062696
      7.9080000      0.0062708
      7.9090000      0.0062716
      7.9100000      0.0062725
      7.9110000      0.0062730
      7.9120000      0.0062706
      7.9130000      0.0062751
      7.9140000      0.0062746
      7.9150000      0.0062753
      7.9160000      0.0062733
      7.9170000      0.0062784
      7.9180000      0.0062765
      7.9190000      0.0062763
      7.9200000      0.0062750
      7.9210000      0.0062785
      7.9220000      0.0062775
      7.9230000      0.0062764
      7.9240000      0.0062749
      7.9250000      0.0062765
      7.9260000      0.0062761
      7.9270000      0.0062790
      7.9280000      0.0062800
      7.9290000      0.0062781
      7.9300000      0.0062781
      7.9310000      0.0062785
      7.9320000      0.0062784
      7.9330000      0.0062806
      7.9340000      0.0062798
      7.9350000      0.0062810
      7.9360000      0.0062834
      7.9370000      0.0062840
      7.9380000      0.0062807
      7.9390000      0.0062838
      7.9400000      0.0062807
      7.9410000      0.0062817
      7.9420000      0.0062818
      7.9430000      0.0062828
      7.9440000      0.0062840
      7.9450000      0.0062805
      7.9460000      0.0062816
      7.9470000      0.0062824
      7.9480000      0.0062833
      7.9490000      0.0062847
      7.9500000      0.0062838
      7.9510000      0.0062884
      7.9520000      0.0062846
      7.9530000      0.0062874
      7.9540000      0.0062909
      7.9550000      0.0062885
      7.9560000      0.0062923
      7.9570000      0.0062904
      7.9580000      0.0062892
      7.9590000      0.0062889
      7.9600000      0.0062905
      7.9610000      0.0062906
      7.9620000      0.0062918
      7.9630000      0.0062911
      7.9640000      0.0062912
      7.9650000      0.0062928
      7.9660000      0.0062938
      7.9670000      0.0062942
      7.9680000      0.0062913
      7.9690000      0.0062944
      7.9700000      0.0062918
      7.9710000      0.0062937
      7.9720000      0.0062930
      7.9730000      0.0062977
      7.9740000      0.0062963
      7.9750000      0.0062952
      7.9760000      0.0062931
      7.9770000      0.0062970
      7.9780000      0.0062952
      7.9790000      0.0062930
      7.9800000      0.0062957
      7.9810000      0.0062946
      7.9820000      0.0062968
      7.9830000      0.0062954
      7.9840000      0.0062936
      7.9850000      0.0062967
      7.9860000      0.0062972
      7.9870000      0.0062991
      7.9880000      0.0063000
      7.9890000      0.0062981
      7.9900000      0.0063009
      7.9910000      0.0062987
      7.9920000      0.0063005
      7.9930000      0.0063005
      7.9940000      0.0063034
      7.9950000      0.0063033
      7.9960000      0.0063031
      7.9970000      0.0063028
      7.9980000      0.0063055
      7.9990000      0.0063076
      8.0000000      0.0063075
      8.0010000      0.0063072
      8.0020000      0.0063065
      8.0030000      0.0063064
      8.0040000      0.0063066
      8.0050000      0.0063087
      8.0060000      0.0063093
      8.0070000      0.0063098
      8.0080000      0.0063087
      8.0090000      0.0063142
      8.0100000      0.0063104
      8.0110000      0.0063137
      8.0120000      0.0063139
      8.0130000      0.0063145
      8.0140000      0.0063155
      8.0150000      0.0063166
      8.0160000      0.0063139
      8.0170000      0.0063125
      8.0180000      0.0063151
      8.0190000      0.0063183
      8.0200000      0.0063174
      8.0210000      0.0063137
      8.0220000      0.0063171
      8.0230000      0.0063159
      8.0240000      0.0063213
      8.0250000      0.0063193
      8.0260000      0.0063184
      8.0270000      0.0063192
      8.0280000      0.0063200
      8.0290000      0.0063200
      8.0300000      0.0063222
      8.0310000      0.0063185
      8.0320000      0.0063233
      8.0330000      0.0063222
      8.0340000      0.0063224
      8.0350000      0.0063269
      8.0360000      0.0063226
      8.0370000      0.0063251
      8.0380000      0.0063259
      8.0390000      0.0063279
      8.0400000      0.0063251
      8.0410000      0.0063240
      8.0420000      0.0063261
      8.0430000      0.0063236
      8.0440000      0.0063269
      8.0450000      0.0063260
      8.0460000      0.0063296
      8.0470000      0.0063311
      8.0480000      0.0063287
      8.0490000      0.0063283
      8.0500000      0.0063308
      8.0510000      0.0063285
      8.0520000      0.0063313
      8.0530000      0.0063280
      8.0540000      0.0063319
      8.0550000      0.0063316
      8.0560000      0.0063308
      8.0570000      0.0063297
      8.0580000      0.0063335
      8.0590000      0.0063346
      8.0600000      0.0063318
      8.0610000      0.0063317
      8.0620000      0.0063345
      8.0630000      0.0063354
      8.0640000      0.0063342
      8.0650000      0.0063328
      8.0660000      0.0063364
      8.0670000      0.0063353
      8.0680000      0.0063356
      8.0690000      0.0063395
      8.0700000      0.0063399
      8.0710000      0.0063388
      8.0720000      0.0063381
      8.0730000      0.0063412
      8.0740000      0.0063426
      8.0750000      0.0063403
      8.0760000      0.0063411
      8.0770000      0.0063414
      8.0780000      0.0063438
      8.0790000      0.0063430
      8.0800000      0.0063426
      8.0810000      0.0063449
      8.0820000      0.0063455
      8.0830000      0.0063454
      8.0840000      0.0063481
      8.0850000      0.0063451
      8.0860000      0.0063467
      8.0870000      0.0063466
      8.0880000      0.0063480
      8.0890000      0.0063474
      8.0900000      0.0063433
      8.0910000      0.0063440
      8.0920000      0.0063457
      8.0930000      0.0063480
      8.0940000      0.0063449
      8.0950000      0.0063506
      8.0960000      0.0063476
      8.0970000      0.0063487
      8.0980000      0.0063501
      8.0990000      0.0063500
      8.1000000      0.0063498
      8.1010000      0.0063538
      8.1020000      0.0063529
      8.1030000      0.0063523
      8.1040000      0.0063532
      8.1050000      0.0063556
      8.1060000      0.0063493
      8.1070000      0.0063525
      8.1080000      0.0063526
      8.1090000      0.0063570
      8.1100000      0.0063547
      8.1110000      0.0063562
      8.1120000      0.0063549
      8.1130000      0.0063550
      8.1140000      0.0063552
      8.1150000      0.0063577
      8.1160000      0.0063584
      8.1170000      0.0063571
      8.1180000      0.0063580
      8.1190000      0.0063556
      8.1200000      0.0063597
      8.1210000      0.0063565
      8.1220000      0.0063609
      8.1230000      0.0063582
      8.1240000      0.0063596
      8.1250000      0.0063585
      8.1260000      0.0063575
      8.1270000      0.0063611
      8.1280000      0.0063613
      8.1290000      0.0063592
      8.1300000      0.0063622
      8.1310000      0.0063661
      8.1320000      0.0063627
      8.1330000      0.0063632
      8.1340000      0.0063640
      8.1350000      0.0063641
      8.1360000      0.0063653
      8.1370000      0.0063672
      8.1380000      0.0063676
      8.1390000      0.0063698
      8.1400000      0.0063678
      8.1410000      0.0063685
      8.1420000      0.0063682
      8.1430000      0.0063720
      8.1440000      0.0063694
      8.1450000      0.0063732
      8.1460000      0.0063720
      8.1470000      0.0063712
      8.1480000      0.0063711
      8.1490000      0.0063716
      8.1500000      0.0063723
      8.1510000      0.0063737
      8.1520000      0.0063706
      8.1530000      0.0063756
      8.1540000      0.0063744
      8.1550000      0.0063748
      8.1560000      0.0063771
      8.1570000      0.0063715
      8.1580000      0.0063734
      8.1590000      0.0063710
      8.1600000      0.0063743
      8.1610000      0.0063728
      8.1620000      0.0063771
      8.1630000      0.0063760
      8.1640000      0.0063754
      8.1650000      0.0063813
      8.1660000      0.0063775
      8.1670000      0.0063804
      8.1680000      0.0063792
      8.1690000      0.0063814
      8.1700000      0.0063793
      8.1710000      0.0063793
      8.1720000      0.0063813
      8.1730000      0.0063844
      8.1740000      0.0063810
      8.1750000      0.0063823
      8.1760000      0.0063815
      8.1770000      0.0063812
      8.1780000      0.0063796
      8.1790000      0.0063842
      8.1800000      0.0063797
      8.1810000      0.0063822
      8.1820000      0.0063849
      8.1830000      0.0063830
      8.1840000      0.0063855
      8.1850000      0.0063865
      8.1860000      0.0063866
      8.1870000      0.0063837
      8.1880000      0.0063841
      8.1890000      0.0063861
      8.1900000      0.0063857
      8.1910000      0.0063823
      8.1920000      0.0063874
      8.1930000      0.0063861
      8.1940000      0.0063862
      8.1950000      0.0063884
      8.1960000      0.0063851
      8.1970000      0.0063884
      8.1980000      0.0063876
      8.1990000      0.0063876
      8.2000000      0.0063857
      8.2010000      0.0063874
      8.2020000      0.0063901
      8.2030000      0.0063881
      8.2040000      0.0063910
      8.2050000      0.0063898
      8.2060000      0.0063910
      8.2070000      0.0063905
      8.2080000      0.0063924
      8.2090000      0.0063927
      8.2100000      0.0063906
      8.2110000      0.0063943
      8.2120000      0.0063934
      8.2130000      0.0063929
      8.2140000      0.0063961
      8.2150000      0.0063971
      8.2160000      0.0063966
      8.2170000      0.0063982
      8.2180000      0.0063961
      8.2190000      0.0063968
      8.2200000      0.0063998
      8.2210000      0.0063972
      8.2220000      0.0063983
      8.2230000      0.0064032
      8.2240000      0.0063994
      8.2250000      0.0063967
      8.2260000      0.0064015
      8.2270000      0.0063977
      8.2280000      0.0063996
      8.2290000      0.0064025
      8.2300000      0.0064011
      8.2310000      0.0064016
      8.2320000      0.0064023
      8.2330000      0.0064049
      8.2340000      0.0064046
      8.2350000      0.0064064
      8.2360000      0.0064035
      8.2370000      0.0064071
      8.2380000      0.0064061
      8.2390000      0.0064072
      8.2400000      0.0064079
      8.2410000      0.0064053
      8.2420000      0.0064075
      8.2430000      0.0064090
      8.2440000      0.0064054
      8.2450000      0.0064102
      8.2460000      0.0064093
      8.2470000      0.0064085
      8.2480000      0.0064114
      8.2490000      0.0064140
      8.2500000      0.0064117
      8.2510000      0.0064098
      8.2520000      0.0064123
      8.2530000      0.0064129
      8.2540000      0.0064135
      8.2550000      0.0064123
      8.2560000      0.0064153
      8.2570000      0.0064121
      8.2580000      0.0064150
      8.2590000      0.0064151
      8.2600000      0.0064168
      8.2610000      0.0064148
      8.2620000      0.0064188
      8.2630000      0.0064173
      8.2640000      0.0064173
      8.2650000      0.0064150
      8.2660000      0.0064176
      8.2670000      0.0064149
      8.2680000      0.0064148
      8.2690000      0.0064178
      8.2700000      0.0064173
      8.2710000      0.0064165
      8.2720000      0.0064156
      8.2730000      0.0064186
      8.2740000      0.0064148
      8.2750000      0.0064177
      8.2760000      0.0064152
      8.2770000      0.0064196
      8.2780000      0.0064218
      8.2790000      0.0064202
      8.2800000      0.0064212
      8.2810000      0.0064238
      8.2820000      0.0064196
      8.2830000      0.0064216
      8.2840000      0.0064218
      8.2850000      0.0064224
      8.2860000      0.0064247
      8.2870000      0.0064261
      8.2880000      0.0064223
      8.2890000      0.0064276
      8.2900000      0.0064266
      8.2910000      0.0064285
      8.2920000      0.0064264
      8.2930000      0.0064267
      8.2940000      0.0064270
      8.2950000      0.0064302
      8.2960000      0.0064310
      8.2970000      0.0064288
      8.2980000      0.0064306
      8.2990000      0.0064282
      8.3000000      0.0064286
      8.3010000      0.0064280
      8.3020000      0.0064310
      8.3030000      0.0064291
      8.3040000      0.0064289
      8.3050000      0.0064314
      8.3060000      0.0064330
      8.3070000      0.0064311
      8.3080000      0.0064300
      8.3090000      0.0064317
      8.3100000      0.0064304
      8.3110000      0.0064325
      8.3120000      0.0064342
      8.3130000      0.0064345
      8.3140000      0.0064364
      8.3150000      0.0064345
      8.3160000      0.0064344
      8.3170000      0.0064357
      8.3180000      0.0064356
      8.3190000      0.0064378
      8.3200000      0.0064380
      8.3210000      0.0064366
      8.3220000      0.0064392
      8.3230000      0.0064397
      8.3240000      0.0064394
      8.3250000      0.0064409
      8.3260000      0.0064442
      8.3270000      0.0064429
      8.3280000      0.0064434
      8.3290000      0.0064436
      8.3300000      0.0064436
      8.3310000      0.0064420
      8.3320000      0.0064446
      8.3330000      0.0064439
      8.3340000      0.0064441
      8.3350000      0.0064466
      8.3360000      0.0064474
      8.3370000      0.0064436
      8.3380000      0.0064443
      8.3390000      0.0064454
      8.3400000      0.0064435
      8.3410000      0.0064444
      8.3420000      0.0064489
      8.3430000      0.0064460
      8.3440000      0.0064483
      8.3450000      0.0064498
      8.3460000      0.0064487
      8.3470000      0.0064493
      8.3480000      0.0064451
      8.3490000      0.0064499
      8.3500000      0.0064500
      8.3510000      0.0064531
      8.3520000      0.0064520
      8.3530000      0.0064499
      8.3540000      0.0064560
      8.3550000      0.0064508
      8.3560000      0.0064549
      8.3570000      0.0064527
      8.3580000      0.0064561
      8.3590000      0.0064541
      8.3600000      0.0064558
      8.3610000      0.0064538
      8.3620000      0.0064569
      8.3630000      0.0064543
      8.3640000      0.0064574
      8.3650000      0.0064546
      8.3660000      0.0064567
      8.3670000      0.0064551
      8.3680000      0.0064580
      8.3690000      0.0064558
      8.3700000      0.0064599
      8.3710000      0.0064581
      8.3720000      0.0064581
      8.3730000      0.0064581
      8.3740000      0.0064589
      8.3750000      0.0064615
      8.3760000      0.0064599
      8.3770000      0.0064599
      8.3780000      0.0064593
      8.3790000      0.0064612
      8.3800000      0.0064604
      8.3810000      0.0064632
      8.3820000      0.0064637
      8.3830000      0.0064640
      8.3840000      0.0064633
      8.3850000      0.0064633
      8.3860000      0.0064635
      8.3870000      0.0064677
      8.3880000      0.0064668
      8.3890000      0.0064661
      8.3900000      0.0064647
      8.3910000      0.0064668
      8.3920000      0.0064671
      8.3930000      0.0064676
      8.3940000      0.0064681
      8.3950000      0.0064669
      8.3960000      0.0064689
      8.3970000      0.0064690
      8.3980000      0.0064665
      8.3990000      0.0064716
      8.4000000      0.0064687
      8.4010000      0.0064699
      8.4020000      0.0064706
      8.4030000      0.0064734
      8.4040000      0.0064686
      8.4050000      0.0064722
      8.4060000      0.0064703
      8.4070000      0.0064713
      8.4080000      0.0064709
      8.4090000      0.0064715
      8.4100000      0.0064715
      8.4110000      0.0064741
      8.4120000      0.0064722
      8.4130000      0.0064723
      8.4140000      0.0064760
      8.4150000      0.0064697
      8.4160000      0.0064741
      8.4170000      0.0064727
      8.4180000      0.0064733
      8.4190000      0.0064753
      8.4200000      0.0064727
      8.4210000      0.0064742
      8.4220000      0.0064708
      8.4230000      0.0064753
      8.4240000      0.0064757
      8.4250000      0.0064733
      8.4260000      0.0064737
      8.4270000      0.0064741
      8.4280000      0.0064753
      8.4290000      0.0064753
      8.4300000      0.0064795
      8.4310000      0.0064762
      8.4320000      0.0064732
      8.4330000      0.0064768
      8.4340000      0.0064784
      8.4350000      0.0064775
      8.4360000      0.0064783
      8.4370000      0.0064777
      8.4380000      0.0064783
      8.4390000      0.0064794
      8.4400000      0.0064793
      8.4410000      0.0064782
      8.4420000      0.0064803
      8.4430000      0.0064801
      8.4440000      0.0064805
      8.4450000      0.0064822
      8.4460000      0.0064808
      8.4470000      0.0064843
      8.4480000      0.0064827
      8.4490000      0.0064814
      8.4500000      0.0064824
      8.4510000      0.0064832
      8.4520000      0.0064835
      8.4530000      0.0064792
      8.4540000      0.0064826
      8.4550000      0.0064844
      8.4560000      0.0064844
      8.4570000      0.0064842
      8.4580000      0.0064848
      8.4590000      0.0064852
      8.4600000      0.0064879
      8.4610000      0.0064861
      8.4620000      0.0064861
      8.4630000      0.0064865
      8.4640000      0.0064887
      8.4650000      0.0064866
      8.4660000      0.0064890
      8.4670000      0.0064880
      8.4680000      0.0064914
      8.4690000      0.0064866
      8.4700000      0.0064897
      8.4710000      0.0064911
      8.4720000      0.0064917
      8.4730000      0.0064923
      8.4740000      0.0064937
      8.4750000      0.0064900
      8.4760000      0.0064917
      8.4770000      0.0064925
      8.4780000      0.0064934
      8.4790000      0.0064952
      8.4800000      0.0064926
      8.4810000      0.0064938
      8.4820000      0.0064917
      8.4830000      0.0064955
      8.4840000      0.0064937
      8.4850000      0.0064963
      8.4860000      0.0064949
      8.4870000      0.0064970
      8.4880000      0.0064943
      8.4890000      0.0064958
      8.4900000      0.0064941
      8.4910000      0.0064959
      8.4920000      0.0064960
      8.4930000      0.0064955
      8.4940000      0.0064951
      8.4950000      0.0064955
      8.4960000      0.0064969
      8.4970000      0.0064997
      8.4980000      0.0064992
      8.4990000      0.0064984
      8.5000000      0.0064992
      8.5010000      0.0064982
      8.5020000      0.0065000
      8.5030000      0.0065005
      8.5040000      0.0065014
      8.5050000      0.0064996
      8.5060000      0.0065000
      8.5070000      0.0065013
      8.5080000      0.0065030
      8.5090000      0.0065008
      8.5100000      0.0065047
      8.5110000      0.0065023
      8.5120000      0.0065062
      8.5130000      0.0065025
      8.5140000      0.0065056
      8.5150000      0.0065028
      8.5160000      0.0065064
      8.5170000      0.0065032
      8.5180000      0.0065084
      8.5190000      0.0065075
      8.5200000      0.0065078
      8.5210000      0.0065048
      8.5220000      0.0065078
      8.5230000      0.0065113
      8.5240000      0.0065060
      8.5250000      0.0065083
      8.5260000      0.0065097
      8.5270000      0.0065080
      8.5280000      0.0065114
      8.5290000      0.0065085
      8.5300000      0.0065113
      8.5310000      0.0065104
      8.5320000      0.0065128
      8.5330000      0.0065132
      8.5340000      0.0065146
      8.5350000      0.0065100
      8.5360000      0.0065125
      8.5370000      0.0065152
      8.5380000      0.0065153
      8.5390000      0.0065133
      8.5400000      0.0065161
      8.5410000      0.0065187
      8.5420000      0.0065146
      8.5430000      0.0065170
      8.5440000      0.0065161
      8.5450000      0.0065177
      8.5460000      0.0065145
      8.5470000      0.0065175
      8.5480000      0.0065201
      8.5490000      0.0065179
      8.5500000      0.0065199
      8.5510000      0.0065211
      8.5520000      0.0065211
      8.5530000      0.0065205
      8.5540000      0.0065241
      8.5550000      0.0065177
      8.5560000      0.0065193
      8.5570000      0.0065229
      8.5580000      0.0065233
      8.5590000      0.0065254
      8.5600000      0.0065223
      8.5610000      0.0065239
      8.5620000      0.0065226
      8.5630000      0.0065218
      8.5640000      0.0065272
      8.5650000      0.0065266
      8.5660000      0.0065254
      8.5670000      0.0065292
      8.5680000      0.0065263
      8.5690000      0.0065278
      8.5700000      0.0065289
      8.5710000      0.0065271
      8.5720000      0.0065284
      8.5730000      0.0065289
      8.5740000      0.0065314
      8.5750000      0.0065261
      8.5760000      0.0065300
      8.5770000      0.0065307
      8.5780000      0.0065298
      8.5790000      0.0065285
      8.5800000      0.0065323
      8.5810000      0.0065319
      8.5820000      0.0065295
      8.5830000      0.0065314
      8.5840000      0.0065361
      8.5850000      0.0065352
      8.5860000      0.0065332
      8.5870000      0.0065335
      8.5880000      0.0065366
      8.5890000      0.0065352
      8.5900000      0.0065367
      8.5910000      0.0065373
      8.5920000      0.0065342
      8.5930000      0.0065343
      8.5940000      0.0065360
      8.5950000      0.0065363
      8.5960000      0.0065389
      8.5970000      0.0065382
      8.5980000      0.0065372
      8.5990000      0.0065378
      8.6000000      0.0065365
      8.6010000      0.0065388
      8.6020000      0.0065393
      8.6030000      0.0065375
      8.6040000      0.0065387
      8.6050000      0.0065385
      8.6060000      0.0065397
      8.6070000      0.0065394
      8.6080000      0.0065428
      8.6090000      0.0065416
      8.6100000      0.0065408
      8.6110000      0.0065399
      8.6120000      0.0065422
      8.6130000      0.0065457
      8.6140000      0.0065419
      8.6150000      0.0065437
      8.6160000      0.0065422
      8.6170000      0.0065402
      8.6180000      0.0065458
      8.6190000      0.0065419
      8.6200000      0.0065439
      8.6210000      0.0065436
      8.6220000      0.0065435
      8.6230000      0.0065454
      8.6240000      0.0065443
      8.6250000      0.0065475
      8.6260000      0.0065466
      8.6270000      0.0065444
      8.6280000      0.0065457
      8.6290000      0.0065448
      8.6300000      0.0065484
      8.6310000      0.0065472
      8.6320000      0.0065491
      8.6330000      0.0065460
      8.6340000      0.0065481
      8.6350000      0.0065502
      8.6360000      0.0065491
      8.6370000      0.0065495
      8.6380000      0.0065528
      8.6390000      0.0065484
      8.6400000      0.0065500
      8.6410000      0.0065499
      8.6420000      0.0065510
      8.6430000      0.0065544
      8.6440000      0.0065520
      8.6450000      0.0065503
      8.6460000      0.0065534
      8.6470000      0.0065510
      8.6480000      0.0065494
      8.6490000      0.0065535
      8.6500000      0.0065502
      8.6510000      0.0065534
      8.6520000      0.0065518
      8.6530000      0.0065567
      8.6540000      0.0065532
      8.6550000      0.0065539
      8.6560000      0.0065544
      8.6570000      0.0065549
      8.6580000      0.0065559
      8.6590000      0.0065583
      8.6600000      0.0065596
      8.6610000      0.0065579
      8.6620000      0.0065586
      8.6630000      0.0065579
      8.6640000      0.0065569
      8.6650000      0.0065591
      8.6660000      0.0065576
      8.6670000      0.0065595
      8.6680000      0.0065571
      8.6690000      0.0065598
      8.6700000      0.0065585
      8.6710000      0.0065558
      8.6720000      0.0065629
      8.6730000      0.0065593
      8.6740000      0.0065635
      8.6750000      0.0065607
      8.6760000      0.0065645
      8.6770000      0.0065605
      8.6780000      0.0065598
      8.6790000      0.0065622
      8.6800000      0.0065637
      8.6810000      0.0065628
      8.6820000      0.0065651
      8.6830000      0.0065637
      8.6840000      0.0065666
      8.6850000      0.0065664
      8.6860000      0.0065637
      8.6870000      0.0065653
      8.6880000      0.0065675
      8.6890000      0.0065663
      8.6900000      0.0065651
      8.6910000      0.0065646
      8.6920000      0.0065678
      8.6930000      0.0065691
      8.6940000      0.0065672
      8.6950000      0.0065688
      8.6960000      0.0065705
      8.6970000      0.0065715
      8.6980000      0.0065694
      8.6990000      0.0065731
      8.7000000      0.0065722
      8.7010000      0.0065723
      8.7020000      0.0065739
      8.7030000      0.0065727
      8.7040000      0.0065746
      8.7050000      0.0065764
      8.7060000      0.0065731
      8.7070000      0.0065739
      8.7080000      0.0065767
      8.7090000      0.0065755
      8.7100000      0.0065773
      8.7110000      0.0065770
      8.7120000      0.0065765
      8.7130000      0.0065773
      8.7140000      0.0065750
      8.7150000      0.0065750
      8.7160000      0.0065814
      8.7170000      0.0065784
      8.7180000      0.0065808
      8.7190000      0.0065808
      8.7200000      0.0065792
      8.7210000      0.0065838
      8.7220000      0.0065793
      8.7230000      0.0065831
      8.7240000      0.0065818
      8.7250000      0.0065843
      8.7260000      0.0065816
      8.7270000      0.0065847
      8.7280000      0.0065880
      8.7290000      0.0065849
      8.7300000      0.0065864
      8.7310000      0.0065876
      8.7320000      0.0065853
      8.7330000      0.0065894
      8.7340000      0.0065893
      8.7350000      0.0065870
      8.7360000      0.0065879
      8.7370000      0.0065895
      8.7380000      0.0065887
      8.7390000      0.0065918
      8.7400000      0.0065896
      8.7410000      0.0065905
      8.7420000      0.0065919
      8.7430000      0.0065900
      8.7440000      0.0065930
      8.7450000      0.0065919
      8.7460000      0.0065923
      8.7470000      0.0065918
      8.7480000      0.0065928
      8.7490000      0.0065956
      8.7500000      0.0065948
      8.7510000      0.0065959
      8.7520000      0.0065964
      8.7530000      0.0065972
      8.7540000      0.0065973
      8.7550000      0.0065979
      8.7560000      0.0066000
      8.7570000      0.0065951
      8.7580000      0.0065976
      8.7590000      0.0065979
      8.7600000      0.0065985
      8.7610000      0.0065976
      8.7620000      0.0066007
      8.7630000      0.0065989
      8.7640000      0.0065994
      8.7650000      0.0066008
      8.7660000      0.0066039
      8.7670000      0.0066006
      8.7680000      0.0066033
      8.7690000      0.0066033
      8.7700000      0.0066046
      8.7710000      0.0066011
      8.7720000      0.0066057
      8.7730000      0.0066080
      8.7740000      0.0066032
      8.7750000      0.0066062
      8.7760000      0.0066057
      8.7770000      0.0066089
      8.7780000      0.0066083
      8.7790000      0.0066082
      8.7800000      0.0066080
      8.7810000      0.0066098
      8.7820000      0.0066095
      8.7830000      0.0066076
      8.7840000      0.0066088
      8.7850000      0.0066094
      8.7860000      0.0066120
      8.7870000      0.0066135
      8.7880000      0.0066117
      8.7890000      0.0066085
      8.7900000      0.0066110
      8.7910000      0.0066115
      8.7920000      0.0066128
      8.7930000      0.0066120
      8.7940000      0.0066110
      8.7950000      0.0066112
      8.7960000      0.0066142
      8.7970000      0.0066133
      8.7980000      0.0066118
      8.7990000      0.0066154
      8.8000000      0.0066131
      8.8010000      0.0066182
      8.8020000      0.0066197
      8.8030000      0.0066178
      8.8040000      0.0066137
      8.8050000      0.0066161
      8.8060000      0.0066160
      8.8070000      0.0066157
      8.8080000      0.0066178
      8.8090000      0.0066183
      8.8100000      0.0066191
      8.8110000      0.0066247
      8.8120000      0.0066225
      8.8130000      0.0066200
      8.8140000      0.0066211
      8.8150000      0.0066218
      8.8160000      0.0066221
      8.8170000      0.0066208
      8.8180000      0.0066219
      8.8190000      0.0066212
      8.8200000      0.0066254
      8.8210000      0.0066232
      8.8220000      0.0066225
      8.8230000      0.0066266
      8.8240000      0.0066266
      8.8250000      0.0066255
      8.8260000      0.0066267
      8.8270000      0.0066291
      8.8280000      0.0066256
      8.8290000      0.0066283
      8.8300000      0.0066288
      8.8310000      0.0066294
      8.8320000      0.0066290
      8.8330000      0.0066280
      8.8340000      0.0066267
      8.8350000      0.0066280
      8.8360000      0.0066315
      8.8370000      0.0066291
      8.8380000      0.0066302
      8.8390000      0.0066300
      8.8400000      0.0066323
      8.8410000      0.0066288
      8.8420000      0.0066320
      8.8430000      0.0066324
      8.8440000      0.0066308
      8.8450000      0.0066325
      8.8460000      0.0066327
      8.8470000      0.0066312
      8.8480000      0.0066337
      8.8490000      0.0066348
      8.8500000      0.0066339
      8.8510000      0.0066351
      8.8520000      0.0066343
      8.8530000      0.0066347
      8.8540000      0.0066361
      8.8550000      0.0066361
      8.8560000      0.0066362
      8.8570000      0.0066377
      8.8580000      0.0066378
      8.8590000      0.0066374
      8.8600000      0.0066373
      8.8610000      0.0066385
      8.8620000      0.0066409
      8.8630000      0.0066391
      8.8640000      0.0066431
      8.8650000      0.0066419
      8.8660000      0.0066458
      8.8670000      0.0066446
      8.8680000      0.0066440
      8.8690000      0.0066443
      8.8700000      0.0066450
      8.8710000      0.0066438
      8.8720000      0.0066451
      8.8730000      0.0066451
      8.8740000      0.0066471
      8.8750000      0.0066448
      8.8760000      0.0066440
      8.8770000      0.0066451
      8.8780000      0.0066465
      8.8790000      0.0066475
      8.8800000      0.0066504
      8.8810000      0.0066482
      8.8820000      0.0066466
      8.8830000      0.0066537
      8.8840000      0.0066514
      8.8850000      0.0066500
      8.8860000      0.0066499
      8.8870000      0.0066516
      8.8880000      0.0066528
      8.8890000      0.0066530
      8.8900000      0.0066511
      8.8910000      0.0066541
      8.8920000      0.0066559
      8.8930000      0.0066545
      8.8940000      0.0066571
      8.8950000      0.0066561
      8.8960000      0.0066578
      8.8970000      0.0066585
      8.8980000      0.0066559
      8.8990000      0.0066567
      8.9000000      0.0066581
      8.9010000      0.0066556
      8.9020000      0.0066576
      8.9030000      0.0066556
      8.9040000      0.0066573
      8.9050000      0.0066574
      8.9060000      0.0066570
      8.9070000      0.0066599
      8.9080000      0.0066596
      8.9090000      0.0066618
      8.9100000      0.0066589
      8.9110000      0.0066601
      8.9120000      0.0066610
      8.9130000      0.0066617
      8.9140000      0.0066653
      8.9150000      0.0066624
      8.9160000      0.0066627
      8.9170000      0.0066661
      8.9180000      0.0066642
      8.9190000      0.0066663
      8.9200000      0.0066662
      8.9210000      0.0066672
      8.9220000      0.0066653
      8.9230000      0.0066688
      8.9240000      0.0066710
      8.9250000      0.0066700
      8.9260000      0.0066702
      8.9270000      0.0066713
      8.9280000      0.0066715
      8.9290000      0.0066741
      8.9300000      0.0066714
      8.9310000      0.0066735
      8.9320000      0.0066718
      8.9330000      0.0066749
      8.9340000      0.0066720
      8.9350000      0.0066731
      8.9360000      0.0066722
      8.9370000      0.0066736
      8.9380000      0.0066746
      8.9390000      0.0066727
      8.9400000      0.0066732
      8.9410000      0.0066777
      8.9420000      0.0066745
      8.9430000      0.0066731
      8.9440000      0.0066770
      8.9450000      0.0066745
      8.9460000      0.0066752
      8.9470000      0.0066739
      8.9480000      0.0066770
      8.9490000      0.0066790
      8.9500000      0.0066775
      8.9510000      0.0066771
      8.9520000      0.0066800
      8.9530000      0.0066802
      8.9540000      0.0066771
      8.9550000      0.0066755
      8.9560000      0.0066798
      8.9570000      0.0066766
      8.9580000      0.0066807
      8.9590000      0.0066824
      8.9600000      0.0066834
      8.9610000      0.0066816
      8.9620000      0.0066816
      8.9630000      0.0066823
      8.9640000      0.0066816
      8.9650000      0.0066851
      8.9660000      0.0066836
      8.9670000      0.0066818
      8.9680000      0.0066829
      8.9690000      0.0066817
      8.9700000      0.0066847
      8.9710000      0.0066832
      8.9720000      0.0066861
      8.9730000      0.0066858
      8.9740000      0.0066873
      8.9750000      0.0066875
      8.9760000      0.0066900
      8.9770000      0.0066902
      8.9780000      0.0066897
      8.9790000      0.0066925
      8.9800000      0.0066928
      8.9810000      0.0066906
      8.9820000      0.0066885
      8.9830000      0.0066913
      8.9840000      0.0066939
      8.9850000      0.0066925
      8.9860000      0.0066967
      8.9870000      0.0066948
      8.9880000      0.0066968
      8.9890000      0.0066975
      8.9900000      0.0066952
      8.9910000      0.0066963
      8.9920000      0.0066975
      8.9930000      0.0066972
      8.9940000      0.0066959
      8.9950000      0.0066939
      8.9960000      0.0066986
      8.9970000      0.0066969
      8.9980000      0.0066970
      8.9990000      0.0066975
      9.0000000      0.0066982
      9.0010000      0.0066990
      9.0020000      0.0067000
      9.0030000      0.0067008
      9.0040000      0.0067038
      9.0050000      0.0067007
      9.0060000      0.0067009
      9.0070000      0.0067019
      9.0080000      0.0067013
      9.0090000      0.0067042
      9.0100000      0.0066998
      9.0110000      0.0066960
      9.0120000      0.0067005
      9.0130000      0.0067020
      9.0140000      0.0067010
      9.0150000      0.0067039
      9.0160000      0.0067026
      9.0170000      0.0067042
      9.0180000      0.0067039
      9.0190000      0.0067061
      9.0200000      0.0067082
      9.0210000      0.0067077
      9.0220000      0.0067074
      9.0230000      0.0067076
      9.0240000      0.0067065
      9.0250000      0.0067061
      9.0260000      0.0067092
      9.0270000      0.0067103
      9.0280000      0.0067110
      9.0290000      0.0067048
      9.0300000      0.0067059
      9.0310000      0.0067067
      9.0320000      0.0067069
      9.0330000      0.0067078
      9.0340000      0.0067103
      9.0350000      0.0067121
      9.0360000      0.0067126
      9.0370000      0.0067118
      9.0380000      0.0067102
      9.0390000      0.0067121
      9.0400000      0.0067138
      9.0410000      0.0067141
      9.0420000      0.0067173
      9.0430000      0.0067144
      9.0440000      0.0067164
      9.0450000      0.0067152
      9.0460000      0.0067146
      9.0470000      0.0067163
      9.0480000      0.0067213
      9.0490000      0.0067157
      9.0500000      0.0067160
      9.0510000      0.0067159
      9.0520000      0.0067150
      9.0530000      0.0067193
      9.0540000      0.0067178
      9.0550000      0.0067198
      9.0560000      0.0067191
      9.0570000      0.0067171
      9.0580000      0.0067212
      9.0590000      0.0067210
      9.0600000      0.0067227
      9.0610000      0.0067220
      9.0620000      0.0067211
      9.0630000      0.0067244
      9.0640000      0.0067240
      9.0650000      0.0067242
      9.0660000      0.0067262
      9.0670000      0.0067247
      9.0680000      0.0067269
      9.0690000      0.0067278
      9.0700000      0.0067265
      9.0710000      0.0067286
      9.0720000      0.0067282
      9.0730000      0.0067268
      9.0740000      0.0067272
      9.0750000      0.0067276
      9.0760000      0.0067273
      9.0770000      0.0067286
      9.0780000      0.0067288
      9.0790000      0.0067306
      9.0800000      0.0067296
      9.0810000      0.0067302
      9.0820000      0.0067306
      9.0830000      0.0067291
      9.0840000      0.0067328
      9.0850000      0.0067325
      9.0860000      0.0067309
      9.0870000      0.0067329
      9.0880000      0.0067315
      9.0890000      0.0067303
      9.0900000      0.0067286
      9.0910000      0.0067327
      9.0920000      0.0067326
      9.0930000      0.0067332
      9.0940000      0.0067328
      9.0950000      0.0067369
      9.0960000      0.0067373
      9.0970000      0.0067371
      9.0980000      0.0067411
      9.0990000      0.0067357
      9.1000000      0.0067398
      9.1010000      0.0067393
      9.1020000      0.0067365
      9.1030000      0.0067392
      9.1040000      0.0067374
      9.1050000      0.0067385
      9.1060000      0.0067412
      9.1070000      0.0067423
      9.1080000      0.0067429
      9.1090000      0.0067406
      9.1100000      0.0067451
      9.1110000      0.0067418
      9.1120000      0.0067432
      9.1130000      0.0067434
      9.1140000      0.0067419
      9.1150000      0.0067448
      9.1160000      0.0067458
      9.1170000      0.0067460
      9.1180000      0.0067456
      9.1190000      0.0067448
      9.1200000      0.0067446
      9.1210000      0.0067470
      9.1220000      0.0067464
      9.1230000      0.0067463
      9.1240000      0.0067460
      9.1250000      0.0067453
      9.1260000      0.0067487
      9.1270000      0.0067490
      9.1280000      0.0067493
      9.1290000      0.0067472
      9.1300000      0.0067545
      9.1310000      0.0067486
      9.1320000      0.0067502
      9.1330000      0.0067485
      9.1340000      0.0067496
      9.1350000      0.0067482
      9.1360000      0.0067524
      9.1370000      0.0067521
      9.1380000      0.0067519
      9.1390000      0.0067495
      9.1400000      0.0067497
      9.1410000      0.0067501
      9.1420000      0.0067506
      9.1430000      0.0067500
      9.1440000      0.0067501
      9.1450000      0.0067505
      9.1460000      0.0067503
      9.1470000      0.0067498
      9.1480000      0.0067523
      9.1490000      0.0067519
      9.1500000      0.0067547
      9.1510000      0.0067523
      9.1520000      0.0067540
      9.1530000      0.0067527
      9.1540000      0.0067543
      9.1550000      0.0067540
      9.1560000      0.0067554
      9.1570000      0.0067580
      9.1580000      0.0067534
      9.1590000      0.0067531
      9.1600000      0.0067557
      9.1610000      0.0067541
      9.1620000      0.0067526
      9.1630000      0.0067528
      9.1640000      0.0067553
      9.1650000      0.0067522
      9.1660000      0.0067574
      9.1670000      0.0067577
      9.1680000      0.0067557
      9.1690000      0.0067605
      9.1700000      0.0067576
      9.1710000      0.0067586
      9.1720000      0.0067599
      9.1730000      0.0067629
      9.1740000      0.0067574
      9.1750000      0.0067593
      9.1760000      0.0067615
      9.1770000      0.0067623
      9.1780000      0.0067614
      9.1790000      0.0067610
      9.1800000      0.0067629
      9.1810000      0.0067612
      9.1820000      0.0067620
      9.1830000      0.0067632
      9.1840000      0.0067619
      9.1850000      0.0067638
      9.1860000      0.0067625
      9.1870000      0.0067621
      9.1880000      0.0067649
      9.1890000      0.0067639
      9.1900000      0.0067659
      9.1910000      0.0067654
      9.1920000      0.0067677
      9.1930000      0.0067664
      9.1940000      0.0067663
      9.1950000      0.0067652
      9.1960000      0.0067644
      9.1970000      0.0067641
      9.1980000      0.0067652
      9.1990000      0.0067645
      9.2000000      0.0067674
      9.2010000      0.0067660
      9.2020000      0.0067684
      9.2030000      0.0067706
      9.2040000      0.0067686
      9.2050000      0.0067682
      9.2060000      0.0067707
      9.2070000      0.0067723
      9.2080000      0.0067711
      9.2090000      0.0067699
      9.2100000      0.0067726
      9.2110000      0.0067717
      9.2120000      0.0067708
      9.2130000      0.0067752
      9.2140000      0.0067742
      9.2150000      0.0067713
      9.2160000      0.0067701
      9.2170000      0.0067764
      9.2180000      0.0067733
      9.2190000      0.0067746
      9.2200000      0.0067769
      9.2210000      0.0067763
      9.2220000      0.0067754
      9.2230000      0.0067772
      9.2240000      0.0067774
      9.2250000      0.0067763
      9.2260000      0.0067791
      9.2270000      0.0067786
      9.2280000      0.0067792
      9.2290000      0.0067825
      9.2300000      0.0067787
      9.2310000      0.0067792
      9.2320000      0.0067785
      9.2330000      0.0067790
      9.2340000      0.0067763
      9.2350000      0.0067786
      9.2360000      0.0067794
      9.2370000      0.0067815
      9.2380000      0.0067848
      9.2390000      0.0067811
      9.2400000      0.0067796
      9.2410000      0.0067793
      9.2420000      0.0067836
      9.2430000      0.0067821
      9.2440000      0.0067853
      9.2450000      0.0067836
      9.2460000      0.0067851
      9.2470000      0.0067870
      9.2480000      0.0067862
      9.2490000      0.0067878
      9.2500000      0.0067864
      9.2510000      0.0067863
      9.2520000      0.0067864
      9.2530000      0.0067874
      9.2540000      0.0067871
      9.2550000      0.0067906
      9.2560000      0.0067873
      9.2570000      0.0067871
      9.2580000      0.0067889
      9.2590000      0.0067936
      9.2600000      0.0067924
      9.2610000      0.0067913
      9.2620000      0.0067920
      9.2630000      0.0067935
      9.2640000      0.0067940
      9.2650000      0.0067956
      9.2660000      0.0067969
      9.2670000      0.0067960
      9.2680000      0.0067961
      9.2690000      0.0067983
      9.2700000      0.0067973
      9.2710000      0.0067978
      9.2720000      0.0067930
      9.2730000      0.0067971
      9.2740000      0.0067986
      9.2750000      0.0068000
      9.2760000      0.0067965
      9.2770000      0.0068013
      9.2780000      0.0068021
      9.2790000      0.0068008
      9.2800000      0.0067997
      9.2810000      0.0068025
      9.2820000      0.0068008
      9.2830000      0.0068001
      9.2840000      0.0068034
      9.2850000      0.0068040
      9.2860000      0.0068043
      9.2870000      0.0068024
      9.2880000      0.0068037
      9.2890000      0.0068024
      9.2900000      0.0068050
      9.2910000      0.0068024
      9.2920000      0.0068030
      9.2930000      0.0068043
      9.2940000      0.0068071
      9.2950000      0.0068043
      9.2960000      0.0068061
      9.2970000      0.0068067
      9.2980000      0.0068068
      9.2990000      0.0068053
      9.3000000      0.0068069
      9.3010000      0.0068059
      9.3020000      0.0068041
      9.3030000      0.0068049
      9.3040000      0.0068080
      9.3050000      0.0068068
      9.3060000      0.0068085
      9.3070000      0.0068107
      9.3080000      0.0068106
      9.3090000      0.0068118
      9.3100000      0.0068105
      9.3110000      0.0068110
      9.3120000      0.0068094
      9.3130000      0.0068095
      9.3140000      0.0068135
      9.3150000      0.0068134
      9.3160000      0.0068097
      9.3170000      0.0068105
      9.3180000      0.0068112
      9.3190000      0.0068151
      9.3200000      0.0068120
      9.3210000      0.0068129
      9.3220000      0.0068170
      9.3230000      0.0068159
      9.3240000      0.0068142
      9.3250000      0.0068140
      9.3260000      0.0068138
      9.3270000      0.0068162
      9.3280000      0.0068159
      9.3290000      0.0068165
      9.3300000      0.0068182
      9.3310000      0.0068160
      9.3320000      0.0068199
      9.3330000      0.0068174
      9.3340000      0.0068171
      9.3350000      0.0068226
      9.3360000      0.0068194
      9.3370000      0.0068210
      9.3380000      0.0068196
      9.3390000      0.0068176
      9.3400000      0.0068217
      9.3410000      0.0068219
      9.3420000      0.0068217
      9.3430000      0.0068196
      9.3440000      0.0068230
      9.3450000      0.0068218
      9.3460000      0.0068209
      9.3470000      0.0068243
      9.3480000      0.0068211
      9.3490000      0.0068224
      9.3500000      0.0068252
      9.3510000      0.0068236
      9.3520000      0.0068239
      9.3530000      0.0068241
      9.3540000      0.0068254
      9.3550000      0.0068277
      9.3560000      0.0068258
      9.3570000      0.0068275
      9.3580000      0.0068277
      9.3590000      0.0068284
      9.3600000      0.0068289
      9.3610000      0.0068313
      9.3620000      0.0068316
      9.3630000      0.0068333
      9.3640000      0.0068313
      9.3650000      0.0068339
      9.3660000      0.0068319
      9.3670000      0.0068316
      9.3680000      0.0068346
      9.3690000      0.0068358
      9.3700000      0.0068373
      9.3710000      0.0068360
      9.3720000      0.0068356
      9.3730000      0.0068373
      9.3740000      0.0068372
      9.3750000      0.0068358
      9.3760000      0.0068358
      9.3770000      0.0068359
      9.3780000      0.0068372
      9.3790000      0.0068398
      9.3800000      0.0068371
      9.3810000      0.0068430
      9.3820000      0.0068391
      9.3830000      0.0068402
      9.3840000      0.0068438
      9.3850000      0.0068428
      9.3860000      0.0068421
      9.3870000      0.0068418
      9.3880000      0.0068447
      9.3890000      0.0068448
      9.3900000      0.0068466
      9.3910000      0.0068439
      9.3920000      0.0068477
      9.3930000      0.0068445
      9.3940000      0.0068452
      9.3950000      0.0068445
      9.3960000      0.0068464
      9.3970000      0.0068464
      9.3980000      0.0068466
      9.3990000      0.0068471
      9.4000000      0.0068470
      9.4010000      0.0068469
      9.4020000      0.0068476
      9.4030000      0.0068497
      9.4040000      0.0068515
      9.4050000      0.0068500
      9.4060000      0.0068503
      9.4070000      0.0068484
      9.4080000      0.0068482
      9.4090000      0.0068507
      9.4100000      0.0068488
      9.4110000      0.0068509
      9.4120000      0.0068538
      9.4130000      0.0068542
      9.4140000      0.0068523
      9.4150000      0.0068561
      9.4160000      0.0068521
      9.4170000      0.0068567
      9.4180000      0.0068567
      9.4190000      0.0068573
      9.4200000      0.0068564
      9.4210000      0.0068595
      9.4220000      0.0068546
      9.4230000      0.0068564
      9.4240000      0.0068562
      9.4250000      0.0068594
      9.4260000      0.0068590
      9.4270000      0.0068584
      9.4280000      0.0068572
      9.4290000      0.0068553
      9.4300000      0.0068624
      9.4310000      0.0068627
      9.4320000      0.0068623
      9.4330000      0.0068618
      9.4340000      0.0068640
      9.4350000      0.0068655
      9.4360000      0.0068646
      9.4370000      0.0068648
      9.4380000      0.0068649
      9.4390000      0.0068648
      9.4400000      0.0068652
      9.4410000      0.0068675
      9.4420000      0.0068656
      9.4430000      0.0068663
      9.4440000      0.0068665
      9.4450000      0.0068698
      9.4460000      0.0068735
      9.4470000      0.0068686
      9.4480000      0.0068744
      9.4490000      0.0068719
      9.4500000      0.0068754
      9.4510000      0.0068733
      9.4520000      0.0068732
      9.4530000      0.0068743
      9.4540000      0.0068746
      9.4550000      0.0068756
      9.4560000      0.0068755
      9.4570000      0.0068752
      9.4580000      0.0068761
      9.4590000      0.0068757
      9.4600000      0.0068775
      9.4610000      0.0068767
      9.4620000      0.0068779
      9.4630000      0.0068783
      9.4640000      0.0068812
      9.4650000      0.0068797
      9.4660000      0.0068766
      9.4670000      0.0068806
      9.4680000      0.0068815
      9.4690000      0.0068811
      9.4700000      0.0068786
      9.4710000      0.0068824
      9.4720000      0.0068813
      9.4730000      0.0068840
      9.4740000      0.0068840
      9.4750000      0.0068864
      9.4760000      0.0068852
      9.4770000      0.0068861
      9.4780000      0.0068872
      9.4790000      0.0068848
      9.4800000      0.0068844
      9.4810000      0.0068846
      9.4820000      0.0068874
      9.4830000      0.0068855
      9.4840000      0.0068872
      9.4850000      0.0068864
      9.4860000      0.0068892
      9.4870000      0.0068899
      9.4880000      0.0068885
      9.4890000      0.0068876
      9.4900000      0.0068896
      9.4910000      0.0068901
      9.4920000      0.0068906
      9.4930000      0.0068918
      9.4940000      0.0068953
      9.4950000      0.0068925
      9.4960000      0.0068951
      9.4970000      0.0068951
      9.4980000      0.0068959
      9.4990000      0.0068960
      9.5000000      0.0068992
      9.5010000      0.0068951
      9.5020000      0.0068951
      9.5030000      0.0068950
      9.5040000      0.0069000
      9.5050000      0.0068938
      9.5060000      0.0068975
      9.5070000      0.0068964
      9.5080000      0.0068974
      9.5090000      0.0068998
      9.5100000      0.0068997
      9.5110000      0.0069012
      9.5120000      0.0069021
      9.5130000      0.0069008
      9.5140000      0.0068986
      9.5150000      0.0069028
      9.5160000      0.0069013
      9.5170000      0.0069038
      9.5180000      0.0069027
      9.5190000      0.0069054
      9.5200000      0.0069037
      9.5210000      0.0069063
      9.5220000      0.0068996
      9.5230000      0.0069051
      9.5240000      0.0069055
      9.5250000      0.0069099
      9.5260000      0.0069078
      9.5270000      0.0069071
      9.5280000      0.0069077
      9.5290000      0.0069093
      9.5300000      0.0069113
      9.5310000      0.0069110
      9.5320000      0.0069131
      9.5330000      0.0069143
      9.5340000      0.0069118
      9.5350000      0.0069087
      9.5360000      0.0069095
      9.5370000      0.0069093
      9.5380000      0.0069126
      9.5390000      0.0069144
      9.5400000      0.0069129
      9.5410000      0.0069134
      9.5420000      0.0069162
      9.5430000      0.0069125
      9.5440000      0.0069138
      9.5450000      0.0069125
      9.5460000      0.0069142
      9.5470000      0.0069143
      9.5480000      0.0069149
      9.5490000      0.0069192
      9.5500000      0.0069182
      9.5510000      0.0069128
      9.5520000      0.0069177
      9.5530000      0.0069177
      9.5540000      0.0069167
      9.5550000      0.0069170
      9.5560000      0.0069182
      9.5570000      0.0069157
      9.5580000      0.0069185
      9.5590000      0.0069188
      9.5600000      0.0069170
      9.5610000      0.0069172
      9.5620000      0.0069174
      9.5630000      0.0069160
      9.5640000      0.0069169
      9.5650000      0.0069186
      9.5660000      0.0069194
      9.5670000      0.0069190
      9.5680000      0.0069193
      9.5690000      0.0069180
      9.5700000      0.0069200
      9.5710000      0.0069200
      9.5720000      0.0069224
      9.5730000      0.0069208
      9.5740000      0.0069211
      9.5750000      0.0069229
      9.5760000      0.0069219
      9.5770000      0.0069251
      9.5780000      0.0069217
      9.5790000      0.0069210
      9.5800000      0.0069242
      9.5810000      0.0069247
      9.5820000      0.0069254
      9.5830000      0.0069231
      9.5840000      0.0069227
      9.5850000      0.0069258
      9.5860000      0.0069246
      9.5870000      0.0069229
      9.5880000      0.0069260
      9.5890000      0.0069247
      9.5900000      0.0069270
      9.5910000      0.0069260
      9.5920000      0.0069274
      9.5930000      0.0069280
      9.5940000      0.0069268
      9.5950000      0.0069249
      9.5960000      0.0069280
      9.5970000      0.0069247
      9.5980000      0.0069263
      9.5990000      0.0069254
      9.6000000      0.0069268
      9.6010000      0.0069286
      9.6020000      0.0069275
      9.6030000      0.0069249
      9.6040000      0.0069268
      9.6050000      0.0069276
      9.6060000      0.0069281
      9.6070000      0.0069276
      9.6080000      0.0069262
      9.6090000      0.0069283
      9.6100000      0.0069269
      9.6110000      0.0069257
      9.6120000      0.0069312
      9.6130000      0.0069292
      9.6140000      0.0069301
      9.6150000      0.0069327
      9.6160000      0.0069319
      9.6170000      0.0069316
      9.6180000      0.0069324
      9.6190000      0.0069308
      9.6200000      0.0069324
      9.6210000      0.0069319
      9.6220000      0.0069344
      9.6230000      0.0069352
      9.6240000      0.0069380
      9.6250000      0.0069365
      9.6260000      0.0069343
      9.6270000      0.0069389
      9.6280000      0.0069341
      9.6290000      0.0069391
      9.6300000      0.0069350
      9.6310000      0.0069365
      9.6320000      0.0069413
      9.6330000      0.0069391
      9.6340000      0.0069374
      9.6350000      0.0069375
      9.6360000      0.0069373
      9.6370000      0.0069381
      9.6380000      0.0069424
      9.6390000      0.0069403
      9.6400000      0.0069406
      9.6410000      0.0069393
      9.6420000      0.0069424
      9.6430000      0.0069430
      9.6440000      0.0069426
      9.6450000      0.0069442
      9.6460000      0.0069464
      9.6470000      0.0069446
      9.6480000      0.0069448
      9.6490000      0.0069452
      9.6500000      0.0069456
      9.6510000      0.0069515
      9.6520000      0.0069434
      9.6530000      0.0069493
      9.6540000      0.0069476
      9.6550000      0.0069460
      9.6560000      0.0069457
      9.6570000      0.0069512
      9.6580000      0.0069499
      9.6590000      0.0069479
      9.6600000      0.0069490
      9.6610000      0.0069497
      9.6620000      0.0069480
      9.6630000      0.0069509
      9.6640000      0.0069474
      9.6650000      0.0069492
      9.6660000      0.0069512
      9.6670000      0.0069526
      9.6680000      0.0069517
      9.6690000      0.0069512
      9.6700000      0.0069508
      9.6710000      0.0069536
      9.6720000      0.0069549
      9.6730000      0.0069525
      9.6740000      0.0069563
      9.6750000      0.0069540
      9.6760000      0.0069534
      9.6770000      0.0069511
      9.6780000      0.0069522
      9.6790000      0.0069531
      9.6800000      0.0069532
      9.6810000      0.0069543
      9.6820000      0.0069545
      9.6830000      0.0069546
      9.6840000      0.0069547
      9.6850000      0.0069526
      9.6860000      0.0069542
      9.6870000      0.0069542
      9.6880000      0.0069529
      9.6890000      0.0069601
      9.6900000      0.0069576
      9.6910000      0.0069579
      9.6920000      0.0069585
      9.6930000      0.0069622
      9.6940000      0.0069588
      9.6950000      0.0069611
      9.6960000      0.0069640
      9.6970000      0.0069626
      9.6980000      0.0069604
      9.6990000      0.0069615
      9.7000000      0.0069616
      9.7010000      0.0069635
      9.7020000      0.0069623
      9.7030000      0.0069642
      9.7040000      0.0069601
      9.7050000      0.0069609
      9.7060000      0.0069656
      9.7070000      0.0069642
      9.7080000      0.0069619
      9.7090000      0.0069691
      9.7100000      0.0069627
      9.7110000      0.0069640
      9.7120000      0.0069674
      9.7130000      0.0069648
      9.7140000      0.0069683
      9.7150000      0.0069664
      9.7160000      0.0069623
      9.7170000      0.0069662
      9.7180000      0.0069663
      9.7190000      0.0069712
      9.7200000      0.0069684
      9.7210000      0.0069686
      9.7220000      0.0069676
      9.7230000      0.0069708
      9.7240000      0.0069673
      9.7250000      0.0069747
      9.7260000      0.0069711
      9.7270000      0.0069718
      9.7280000      0.0069697
      9.7290000      0.0069720
      9.7300000      0.0069720
      9.7310000      0.0069736
      9.7320000      0.0069728
      9.7330000      0.0069729
      9.7340000      0.0069733
      9.7350000      0.0069728
      9.7360000      0.0069746
      9.7370000      0.0069736
      9.7380000      0.0069762
      9.7390000      0.0069757
      9.7400000      0.0069775
      9.7410000      0.0069750
      9.7420000      0.0069798
      9.7430000      0.0069776
      9.7440000      0.0069796
      9.7450000      0.0069799
      9.7460000      0.0069783
      9.7470000      0.0069780
      9.7480000      0.0069832
      9.7490000      0.0069767
      9.7500000      0.0069803
      9.7510000      0.0069839
      9.7520000      0.0069811
      9.7530000      0.0069862
      9.7540000      0.0069800
      9.7550000      0.0069825
      9.7560000      0.0069825
      9.7570000      0.0069811
      9.7580000      0.0069871
      9.7590000      0.0069854
      9.7600000      0.0069879
      9.7610000      0.0069853
      9.7620000      0.0069906
      9.7630000      0.0069860
      9.7640000      0.0069889
      9.7650000      0.0069902
      9.7660000      0.0069933
      9.7670000      0.0069875
      9.7680000      0.0069884
      9.7690000      0.0069906
      9.7700000      0.0069912
      9.7710000      0.0069940
      9.7720000      0.0069909
      9.7730000      0.0069915
      9.7740000      0.0069915
      9.7750000      0.0069928
      9.7760000      0.0069943
      9.7770000      0.0069920
      9.7780000      0.0069911
      9.7790000      0.0069949
      9.7800000      0.0069986
      9.7810000      0.0069960
      9.7820000      0.0069955
      9.7830000      0.0069976
      9.7840000      0.0069970
      9.7850000      0.0069973
      9.7860000      0.0069982
      9.7870000      0.0070000
      9.7880000      0.0070003
      9.7890000      0.0069975
      9.7900000      0.0070024
      9.7910000      0.0070000
      9.7920000      0.0070038
      9.7930000      0.0070034
      9.7940000      0.0070059
      9.7950000      0.0070048
      9.7960000      0.0070015
      9.7970000      0.0070027
      9.7980000      0.0070036
      9.7990000      0.0070018
      9.8000000      0.0070036
      9.8010000      0.0070004
      9.8020000      0.0070083
      9.8030000      0.0070041
      9.8040000      0.0070057
      9.8050000      0.0070057
      9.8060000      0.0070053
      9.8070000      0.0070047
      9.8080000      0.0070043
      9.8090000      0.0070048
      9.8100000      0.0070072
      9.8110000      0.0070057
      9.8120000      0.0070086
      9.8130000      0.0070037
      9.8140000      0.0070104
      9.8150000      0.0070099
      9.8160000      0.0070105
      9.8170000      0.0070098
      9.8180000      0.0070090
      9.8190000      0.0070117
      9.8200000      0.0070110
      9.8210000      0.0070110
      9.8220000      0.0070109
      9.8230000      0.0070164
      9.8240000      0.0070118
      9.8250000      0.0070131
      9.8260000      0.0070127
      9.8270000      0.0070139
      9.8280000      0.0070154
      9.8290000      0.0070151
      9.8300000      0.0070165
      9.8310000      0.0070121
      9.8320000      0.0070142
      9.8330000      0.0070189
      9.8340000      0.0070162
      9.8350000      0.0070122
      9.8360000      0.0070157
      9.8370000      0.0070189
      9.8380000      0.0070175
      9.8390000      0.0070164
      9.8400000      0.0070190
      9.8410000      0.0070187
      9.8420000      0.0070156
      9.8430000      0.0070193
      9.8440000      0.0070154
      9.8450000      0.0070204
      9.8460000      0.0070206
      9.8470000      0.0070192
      9.8480000      0.0070218
      9.8490000      0.0070209
      9.8500000      0.0070194
      9.8510000      0.0070225
      9.8520000      0.0070195
      9.8530000      0.0070215
      9.8540000      0.0070211
      9.8550000      0.0070225
      9.8560000      0.0070242
      9.8570000      0.0070245
      9.8580000      0.0070261
      9.8590000      0.0070217
      9.8600000      0.0070246
      9.8610000      0.0070220
      9.8620000      0.0070238
      9.8630000      0.0070248
      9.8640000      0.0070235
      9.8650000      0.0070248
      9.8660000      0.0070249
      9.8670000      0.0070274
      9.8680000      0.0070250
      9.8690000      0.0070257
      9.8700000      0.0070268
      9.8710000      0.0070306
      9.8720000      0.0070283
      9.8730000      0.0070239
      9.8740000      0.0070258
      9.8750000      0.0070273
      9.8760000      0.0070304
      9.8770000      0.0070286
      9.8780000      0.0070272
      9.8790000      0.0070292
      9.8800000      0.0070303
      9.8810000      0.0070266
      9.8820000      0.0070311
      9.8830000      0.0070331
      9.8840000      0.0070316
      9.8850000      0.0070341
      9.8860000      0.0070358
      9.8870000      0.0070357
      9.8880000      0.0070326
      9.8890000      0.0070333
      9.8900000      0.0070378
      9.8910000      0.0070364
      9.8920000      0.0070386
      9.8930000      0.0070350
      9.8940000      0.0070380
      9.8950000      0.0070371
      9.8960000      0.0070378
      9.8970000      0.0070381
      9.8980000      0.0070378
      9.8990000      0.0070389
      9.9000000      0.0070414
      9.9010000      0.0070389
      9.9020000      0.0070411
      9.9030000      0.0070375
      9.9040000      0.0070409
      9.9050000      0.0070386
      9.9060000      0.0070416
      9.9070000      0.0070470
      9.9080000      0.0070399
      9.9090000      0.0070424
      9.9100000      0.0070408
      9.9110000      0.0070431
      9.9120000      0.0070430
      9.9130000      0.0070430
      9.9140000      0.0070429
      9.9150000      0.0070453
      9.9160000      0.0070456
      9.9170000      0.0070449
      9.9180000      0.0070460
      9.9190000      0.0070468
      9.9200000      0.0070497
      9.9210000      0.0070504
      9.9220000      0.0070456
      9.9230000      0.0070462
      9.9240000      0.0070439
      9.9250000      0.0070461
      9.9260000      0.0070447
      9.9270000      0.0070480
      9.9280000      0.0070483
      9.9290000      0.0070504
      9.9300000      0.0070503
      9.9310000      0.0070484
      9.9320000      0.0070511
      9.9330000      0.0070547
      9.9340000      0.0070545
      9.9350000      0.0070512
      9.9360000      0.0070489
      9.9370000      0.0070502
      9.9380000      0.0070535
      9.9390000      0.0070493
      9.9400000      0.0070531
      9.9410000      0.0070508
      9.9420000      0.0070545
      9.9430000      0.0070545
      9.9440000      0.0070539
      9.9450000      0.0070548
      9.9460000      0.0070537
      9.9470000      0.0070573
      9.9480000      0.0070546
      9.9490000      0.0070518
      9.9500000      0.0070582
      9.9510000      0.0070538
      9.9520000      0.0070562
      9.9530000      0.0070525
      9.9540000      0.0070584
      9.9550000      0.0070581
      9.9560000      0.0070601
      9.9570000      0.0070571
      9.9580000      0.0070559
      9.9590000      0.0070573
      9.9600000      0.0070600
      9.9610000      0.0070579
      9.9620000      0.0070615
      9.9630000      0.0070618
      9.9640000      0.0070622
      9.9650000      0.0070621
      9.9660000      0.0070616
      9.9670000      0.0070650
      9.9680000      0.0070618
      9.9690000      0.0070647
      9.9700000      0.0070629
      9.9710000      0.0070619
      9.9720000      0.0070650
      9.9730000      0.0070663
      9.9740000      0.0070629
      9.9750000      0.0070643
      9.9760000      0.0070643
      9.9770000      0.0070668
      9.9780000      0.0070616
      9.9790000      0.0070625
      9.9800000      0.0070661
      9.9810000      0.0070632
      9.9820000      0.0070684
      9.9830000      0.0070707
      9.9840000      0.0070663
      9.9850000      0.0070679
      9.9860000      0.0070649
      9.9870000      0.0070675
      9.9880000      0.0070695
      9.9890000      0.0070669
      9.9900000      0.0070725
      9.9910000      0.0070668
      9.9920000      0.0070715
      9.9930000      0.0070686
      9.9940000      0.0070724
      9.9950000      0.0070729
      9.9960000      0.0070724
      9.9970000      0.0070724
      9.9980000      0.0070712
      9.9990000      0.0070715
     10.0000000      0.0070724
     10.0010000      0.0070734
     10.0020000      0.0070748
     10.0030000      0.0070733
     10.0040000      0.0070785
     10.0050000      0.0070722
     10.0060000      0.0070752
     10.0070000      0.0070743
     10.0080000      0.0070766
     10.0090000      0.0070770
     10.0100000      0.0070745
     10.0110000      0.0070742
     10.0120000      0.0070773
     10.0130000      0.0070767
     10.0140000      0.0070764
     10.0150000      0.0070741
     10.0160000      0.0070798
     10.0170000      0.0070733
     10.0180000      0.0070780
     10.0190000      0.0070770
     10.0200000      0.0070781
     10.0210000      0.0070774
     10.0220000      0.0070789
     10.0230000      0.0070779
     10.0240000      0.0070777
     10.0250000      0.0070788
     10.0260000      0.0070779
     10.0270000      0.0070820
     10.0280000      0.0070804
     10.0290000      0.0070821
     10.0300000      0.0070837
     10.0310000      0.0070825
     10.0320000      0.0070823
     10.0330000      0.0070806
     10.0340000      0.0070824
     10.0350000      0.0070823
     10.0360000      0.0070837
     10.0370000      0.0070872
     10.0380000      0.0070830
     10.0390000      0.0070836
     10.0400000      0.0070840
     10.0410000      0.0070853
     10.0420000      0.0070875
     10.0430000      0.0070842
     10.0440000      0.0070844
     10.0450000      0.0070880
     10.0460000      0.0070876
     10.0470000      0.0070852
     10.0480000      0.0070881
     10.0490000      0.0070879
     10.0500000      0.0070861
     10.0510000      0.0070863
     10.0520000      0.0070866
     10.0530000      0.0070886
     10.0540000      0.0070877
     10.0550000      0.0070846
     10.0560000      0.0070877
     10.0570000      0.0070879
     10.0580000      0.0070878
     10.0590000      0.0070880
     10.0600000      0.0070895
     10.0610000      0.0070904
     10.0620000      0.0070892
     10.0630000      0.0070879
     10.0640000      0.0070927
     10.0650000      0.0070948
     10.0660000      0.0070933
     10.0670000      0.0070959
     10.0680000      0.0070935
     10.0690000      0.0070936
     10.0700000      0.0070935
     10.0710000      0.0070926
     10.0720000      0.0070935
     10.0730000      0.0070921
     10.0740000      0.0070961
     10.0750000      0.0070927
     10.0760000      0.0070955
     10.0770000      0.0070972
     10.0780000      0.0070951
     10.0790000      0.0070964
     10.0800000      0.0070948
     10.0810000      0.0070972
     10.0820000      0.0070968
     10.0830000      0.0070986
     10.0840000      0.0070957
     10.0850000      0.0070974
     10.0860000      0.0071002
     10.0870000      0.0070964
     10.0880000      0.0070967
     10.0890000      0.0070995
     10.0900000      0.0070973
     10.0910000      0.0070995
     10.0920000      0.0070980
     10.0930000      0.0070969
     10.0940000      0.0070980
     10.0950000      0.0070966
     10.0960000      0.0071015
     10.0970000      0.0071010
     10.0980000      0.0071016
     10.0990000      0.0071012
     10.1000000      0.0071000
     10.1010000      0.0071021
     10.1020000      0.0071026
     10.1030000      0.0071008
     10.1040000      0.0071026
     10.1050000      0.0071011
     10.1060000      0.0071045
     10.1070000      0.0071031
     10.1080000      0.0071015
     10.1090000      0.0071028
     10.1100000      0.0071062
     10.1110000      0.0071064
     10.1120000      0.0071079
     10.1130000      0.0071057
     10.1140000      0.0071082
     10.1150000      0.0071073
     10.1160000      0.0071025
     10.1170000      0.0071083
     10.1180000      0.0071076
     10.1190000      0.0071088
     10.1200000      0.0071048
     10.1210000      0.0071105
     10.1220000      0.0071108
     10.1230000      0.0071129
     10.1240000      0.0071091
     10.1250000      0.0071101
     10.1260000      0.0071094
     10.1270000      0.0071121
     10.1280000      0.0071136
     10.1290000      0.0071140
     10.1300000      0.0071118
     10.1310000      0.0071163
     10.1320000      0.0071123
     10.1330000      0.0071158
     10.1340000      0.0071178
     10.1350000      0.0071151
     10.1360000      0.0071195
     10.1370000      0.0071191
     10.1380000      0.0071164
     10.1390000      0.0071184
     10.1400000      0.0071196
     10.1410000      0.0071195
     10.1420000      0.0071228
     10.1430000      0.0071206
     10.1440000      0.0071242
     10.1450000      0.0071226
     10.1460000      0.0071240
     10.1470000      0.0071260
     10.1480000      0.0071269
     10.1490000      0.0071251
     10.1500000      0.0071235
     10.1510000      0.0071279
     10.1520000      0.0071260
     10.1530000      0.0071273
     10.1540000      0.0071292
     10.1550000      0.0071250
     10.1560000      0.0071280
     10.1570000      0.0071286
     10.1580000      0.0071319
     10.1590000      0.0071295
     10.1600000      0.0071325
     10.1610000      0.0071326
     10.1620000      0.0071329
     10.1630000      0.0071318
     10.1640000      0.0071285
     10.1650000      0.0071317
     10.1660000      0.0071291
     10.1670000      0.0071317
     10.1680000      0.0071330
     10.1690000      0.0071318
     10.1700000      0.0071328
     10.1710000      0.0071335
     10.1720000      0.0071349
     10.1730000      0.0071361
     10.1740000      0.0071331
     10.1750000      0.0071351
     10.1760000      0.0071362
     10.1770000      0.0071365
     10.1780000      0.0071379
     10.1790000      0.0071359
     10.1800000      0.0071374
     10.1810000      0.0071396
     10.1820000      0.0071367
     10.1830000      0.0071404
     10.1840000      0.0071395
     10.1850000      0.0071404
     10.1860000      0.0071415
     10.1870000      0.0071403
     10.1880000      0.0071428
     10.1890000      0.0071431
     10.1900000      0.0071468
     10.1910000      0.0071439
     10.1920000      0.0071410
     10.1930000      0.0071441
     10.1940000      0.0071449
     10.1950000      0.0071432
     10.1960000      0.0071446
     10.1970000      0.0071433
     10.1980000      0.0071443
     10.1990000      0.0071473
     10.2000000      0.0071467
     10.2010000      0.0071447
     10.2020000      0.0071482
     10.2030000      0.0071451
     10.2040000      0.0071469
     10.2050000      0.0071466
     10.2060000      0.0071487
     10.2070000      0.0071474
     10.2080000      0.0071503
     10.2090000      0.0071506
     10.2100000      0.0071466
     10.2110000      0.0071498
     10.2120000      0.0071475
     10.2130000      0.0071498
     10.2140000      0.0071504
     10.2150000      0.0071521
     10.2160000      0.0071489
     10.2170000      0.0071548
     10.2180000      0.0071534
     10.2190000      0.0071562
     10.2200000      0.0071510
     10.2210000      0.0071551
     10.2220000      0.0071510
     10.2230000      0.0071525
     10.2240000      0.0071549
     10.2250000      0.0071523
     10.2260000      0.0071526
     10.2270000      0.0071546
     10.2280000      0.0071557
     10.2290000      0.0071586
     10.2300000      0.0071595
     10.2310000      0.0071549
     10.2320000      0.0071571
     10.2330000      0.0071599
     10.2340000      0.0071567
     10.2350000      0.0071555
     10.2360000      0.0071597
     10.2370000      0.0071599
     10.2380000      0.0071552
     10.2390000      0.0071612
     10.2400000      0.0071598
     10.2410000      0.0071582
     10.2420000      0.0071603
     10.2430000      0.0071569
     10.2440000      0.0071578
     10.2450000      0.0071641
     10.2460000      0.0071635
     10.2470000      0.0071621
     10.2480000      0.0071667
     10.2490000      0.0071624
     10.2500000      0.0071669
     10.2510000      0.0071646
     10.2520000      0.0071655
     10.2530000      0.0071677
     10.2540000      0.0071662
     10.2550000      0.0071649
     10.2560000      0.0071642
     10.2570000      0.0071681
     10.2580000      0.0071659
     10.2590000      0.0071637
     10.2600000      0.0071673
     10.2610000      0.0071692
     10.2620000      0.0071669
     10.2630000      0.0071656
     10.2640000      0.0071656
     10.2650000      0.0071689
     10.2660000      0.0071648
     10.2670000      0.0071689
     10.2680000      0.0071679
     10.2690000      0.0071704
     10.2700000      0.0071712
     10.2710000      0.0071690
     10.2720000      0.0071755
     10.2730000      0.0071693
     10.2740000      0.0071723
     10.2750000      0.0071679
     10.2760000      0.0071727
     10.2770000      0.0071731
     10.2780000      0.0071700
     10.2790000      0.0071714
     10.2800000      0.0071723
     10.2810000      0.0071729
     10.2820000      0.0071734
     10.2830000      0.0071702
     10.2840000      0.0071714
     10.2850000      0.0071739
     10.2860000      0.0071722
     10.2870000      0.0071736
     10.2880000      0.0071723
     10.2890000      0.0071755
     10.2900000      0.0071789
     10.2910000      0.0071764
     10.2920000      0.0071784
     10.2930000      0.0071746
     10.2940000      0.0071752
     10.2950000      0.0071766
     10.2960000      0.0071750
     10.2970000      0.0071758
     10.2980000      0.0071764
     10.2990000      0.0071739
     10.3000000      0.0071763
     10.3010000      0.0071803
     10.3020000      0.0071774
     10.3030000      0.0071793
     10.3040000      0.0071774
     10.3050000      0.0071779
     10.3060000      0.0071781
     10.3070000      0.0071744
     10.3080000      0.0071777
     10.3090000      0.0071779
     10.3100000      0.0071749
     10.3110000      0.0071775
     10.3120000      0.0071753
     10.3130000      0.0071786
     10.3140000      0.0071753
     10.3150000      0.0071827
     10.3160000      0.0071806
     10.3170000      0.0071787
     10.3180000      0.0071824
     10.3190000      0.0071802
     10.3200000      0.0071820
     10.3210000      0.0071780
     10.3220000      0.0071802
     10.3230000      0.0071852
     10.3240000      0.0071824
     10.3250000      0.0071825
     10.3260000      0.0071829
     10.3270000      0.0071800
     10.3280000      0.0071804
     10.3290000      0.0071795
     10.3300000      0.0071795
     10.3310000      0.0071783
     10.3320000      0.0071785
     10.3330000      0.0071789
     10.3340000      0.0071802
     10.3350000      0.0071801
     10.3360000      0.0071823
     10.3370000      0.0071827
     10.3380000      0.0071792
     10.3390000      0.0071801
     10.3400000      0.0071878
     10.3410000      0.0071836
     10.3420000      0.0071852
     10.3430000      0.0071873
     10.3440000      0.0071870
     10.3450000      0.0071868
     10.3460000      0.0071850
     10.3470000      0.0071922
     10.3480000      0.0071878
     10.3490000      0.0071897
     10.3500000      0.0071874
     10.3510000      0.0071913
     10.3520000      0.0071917
     10.3530000      0.0071909
     10.3540000      0.0071880
     10.3550000      0.0071916
     10.3560000      0.0071896
     10.3570000      0.0071878
     10.3580000      0.0071917
     10.3590000      0.0071884
     10.3600000      0.0071936
     10.3610000      0.0071904
     10.3620000      0.0071916
     10.3630000      0.0071947
     10.3640000      0.0071941
     10.3650000      0.0071930
     10.3660000      0.0071949
     10.3670000      0.0071940
     10.3680000      0.0071937
     10.3690000      0.0071991
     10.3700000      0.0071948
     10.3710000      0.0071961
     10.3720000      0.0071996
     10.3730000      0.0071967
     10.3740000      0.0071962
     10.3750000      0.0072009
     10.3760000      0.0071993
     10.3770000      0.0072024
     10.3780000      0.0072000
     10.3790000      0.0071985
     10.3800000      0.0072035
     10.3810000      0.0072018
     10.3820000      0.0072049
     10.3830000      0.0072044
     10.3840000      0.0072076
     10.3850000      0.0072031
     10.3860000      0.0072043
     10.3870000      0.0072082
     10.3880000      0.0072032
     10.3890000      0.0072073
     10.3900000      0.0072029
     10.3910000      0.0072095
     10.3920000      0.0072082
     10.3930000      0.0072060
     10.3940000      0.0072131
     10.3950000      0.0072077
     10.3960000      0.0072121
     10.3970000      0.0072084
     10.3980000      0.0072104
     10.3990000      0.0072113
     10.4000000      0.0072096
     10.4010000      0.0072101
     10.4020000      0.0072062
     10.4030000      0.0072059
     10.4040000      0.0072108
     10.4050000      0.0072083
     10.4060000      0.0072110
     10.4070000      0.0072095
     10.4080000      0.0072130
     10.4090000      0.0072118
     10.4100000      0.0072149
     10.4110000      0.0072130
     10.4120000      0.0072123
     10.4130000      0.0072125
     10.4140000      0.0072143
     10.4150000      0.0072118
     10.4160000      0.0072129
     10.4170000      0.0072149
     10.4180000      0.0072127
     10.4190000      0.0072163
     10.4200000      0.0072166
     10.4210000      0.0072156
     10.4220000      0.0072159
     10.4230000      0.0072194
     10.4240000      0.0072174
     10.4250000      0.0072188
     10.4260000      0.0072156
     10.4270000      0.0072180
     10.4280000      0.0072206
     10.4290000      0.0072215
     10.4300000      0.0072183
     10.4310000      0.0072185
     10.4320000      0.0072166
     10.4330000      0.0072201
     10.4340000      0.0072197
     10.4350000      0.0072212
     10.4360000      0.0072248
     10.4370000      0.0072255
     10.4380000      0.0072263
     10.4390000      0.0072241
     10.4400000      0.0072247
     10.4410000      0.0072248
     10.4420000      0.0072290
     10.4430000      0.0072305
     10.4440000      0.0072266
     10.4450000      0.0072277
     10.4460000      0.0072271
     10.4470000      0.0072294
     10.4480000      0.0072268
     10.4490000      0.0072287
     10.4500000      0.0072235
     10.4510000      0.0072266
     10.4520000      0.0072277
     10.4530000      0.0072264
     10.4540000      0.0072277
     10.4550000      0.0072293
     10.4560000      0.0072298
     10.4570000      0.0072304
     10.4580000      0.0072317
     10.4590000      0.0072280
     10.4600000      0.0072330
     10.4610000      0.0072329
     10.4620000      0.0072332
     10.4630000      0.0072317
     10.4640000      0.0072343
     10.4650000      0.0072348
     10.4660000      0.0072369
     10.4670000      0.0072369
     10.4680000      0.0072356
     10.4690000      0.0072395
     10.4700000      0.0072340
     10.4710000      0.0072366
     10.4720000      0.0072375
     10.4730000      0.0072384
     10.4740000      0.0072383
     10.4750000      0.0072367
     10.4760000      0.0072394
     10.4770000      0.0072407
     10.4780000      0.0072420
     10.4790000      0.0072379
     10.4800000      0.0072395
     10.4810000      0.0072399
     10.4820000      0.0072409
     10.4830000      0.0072421
     10.4840000      0.0072380
     10.4850000      0.0072410
     10.4860000      0.0072443
     10.4870000      0.0072395
     10.4880000      0.0072401
     10.4890000      0.0072412
     10.4900000      0.0072414
     10.4910000      0.0072413
     10.4920000      0.0072421
     10.4930000      0.0072398
     10.4940000      0.0072410
     10.4950000      0.0072405
     10.4960000      0.0072405
     10.4970000      0.0072398
     10.4980000      0.0072443
     10.4990000      0.0072423
     10.5000000      0.0072441
     10.5010000      0.0072438
     10.5020000      0.0072460
     10.5030000      0.0072452
     10.5040000      0.0072454
     10.5050000      0.0072429
     10.5060000      0.0072495
     10.5070000      0.0072440
     10.5080000      0.0072449
     10.5090000      0.0072462
     10.5100000      0.0072490
     10.5110000      0.0072469
     10.5120000      0.0072456
     10.5130000      0.0072486
     10.5140000      0.0072525
     10.5150000      0.0072475
     10.5160000      0.0072459
     10.5170000      0.0072494
     10.5180000      0.0072524
     10.5190000      0.0072494
     10.5200000      0.0072504
     10.5210000      0.0072502
     10.5220000      0.0072488
     10.5230000      0.0072496
     10.5240000      0.0072518
     10.5250000      0.0072534
     10.5260000      0.0072547
     10.5270000      0.0072506
     10.5280000      0.0072521
     10.5290000      0.0072537
     10.5300000      0.0072553
     10.5310000      0.0072526
     10.5320000      0.0072557
     10.5330000      0.0072543
     10.5340000      0.0072535
     10.5350000      0.0072540
     10.5360000      0.0072538
     10.5370000      0.0072516
     10.5380000      0.0072565
     10.5390000      0.0072550
     10.5400000      0.0072502
     10.5410000      0.0072539
     10.5420000      0.0072569
     10.5430000      0.0072567
     10.5440000      0.0072563
     10.5450000      0.0072572
     10.5460000      0.0072569
     10.5470000      0.0072565
     10.5480000      0.0072573
     10.5490000      0.0072572
     10.5500000      0.0072585
     10.5510000      0.0072591
     10.5520000      0.0072554
     10.5530000      0.0072594
     10.5540000      0.0072617
     10.5550000      0.0072610
     10.5560000      0.0072615
     10.5570000      0.0072621
     10.5580000      0.0072610
     10.5590000      0.0072594
     10.5600000      0.0072599
     10.5610000      0.0072635
     10.5620000      0.0072609
     10.5630000      0.0072650
     10.5640000      0.0072585
     10.5650000      0.0072639
     10.5660000      0.0072593
     10.5670000      0.0072642
     10.5680000      0.0072603
     10.5690000      0.0072658
     10.5700000      0.0072629
     10.5710000      0.0072622
     10.5720000      0.0072680
     10.5730000      0.0072629
     10.5740000      0.0072667
     10.5750000      0.0072665
     10.5760000      0.0072645
     10.5770000      0.0072664
     10.5780000      0.0072662
     10.5790000      0.0072715
     10.5800000      0.0072682
     10.5810000      0.0072707
     10.5820000      0.0072684
     10.5830000      0.0072674
     10.5840000      0.0072705
     10.5850000      0.0072697
     10.5860000      0.0072721
     10.5870000      0.0072747
     10.5880000      0.0072725
     10.5890000      0.0072758
     10.5900000      0.0072759
     10.5910000      0.0072764
     10.5920000      0.0072775
     10.5930000      0.0072773
     10.5940000      0.0072769
     10.5950000      0.0072775
     10.5960000      0.0072799
     10.5970000      0.0072764
     10.5980000      0.0072775
     10.5990000      0.0072793
     10.6000000      0.0072743
     10.6010000      0.0072786
     10.6020000      0.0072757
     10.6030000      0.0072835
     10.6040000      0.0072796
     10.6050000      0.0072780
     10.6060000      0.0072825
     10.6070000      0.0072803
     10.6080000      0.0072792
     10.6090000      0.0072811
     10.6100000      0.0072837
     10.6110000      0.0072812
     10.6120000      0.0072808
     10.6130000      0.0072807
     10.6140000      0.0072836
     10.6150000      0.0072822
     10.6160000      0.0072839
     10.6170000      0.0072844
     10.6180000      0.0072858
     10.6190000      0.0072847
     10.6200000      0.0072857
     10.6210000      0.0072870
     10.6220000      0.0072837
     10.6230000      0.0072894
     10.6240000      0.0072897
     10.6250000      0.0072898
     10.6260000      0.0072864
     10.6270000      0.0072909
     10.6280000      0.0072912
     10.6290000      0.0072935
     10.6300000      0.0072915
     10.6310000      0.0072924
     10.6320000      0.0072911
     10.6330000      0.0072896
     10.6340000      0.0072957
     10.6350000      0.0072968
     10.6360000      0.0072956
     10.6370000      0.0072948
     10.6380000      0.0072959
     10.6390000      0.0072912
     10.6400000      0.0072964
     10.6410000      0.0072937
     10.6420000      0.0072914
     10.6430000      0.0072962
     10.6440000      0.0072921
     10.6450000      0.0072933
     10.6460000      0.0072956
     10.6470000      0.0072955
     10.6480000      0.0072943
     10.6490000      0.0072977
     10.6500000      0.0072973
     10.6510000      0.0072968
     10.6520000      0.0072934
     10.6530000      0.0072940
     10.6540000      0.0072924
     10.6550000      0.0072953
     10.6560000      0.0072959
     10.6570000      0.0072969
     10.6580000      0.0072971
     10.6590000      0.0072956
     10.6600000      0.0072983
     10.6610000      0.0072967
     10.6620000      0.0072968
     10.6630000      0.0072976
     10.6640000      0.0072993
     10.6650000      0.0073012
     10.6660000      0.0072998
     10.6670000      0.0073011
     10.6680000      0.0072999
     10.6690000      0.0072989
     10.6700000      0.0072987
     10.6710000      0.0073048
     10.6720000      0.0073011
     10.6730000      0.0073023
     10.6740000      0.0073020
     10.6750000      0.0073018
     10.6760000      0.0073013
     10.6770000      0.0073017
     10.6780000      0.0073019
     10.6790000      0.0073052
     10.6800000      0.0073030
     10.6810000      0.0073030
     10.6820000      0.0073032
     10.6830000      0.0073012
     10.6840000      0.0073034
     10.6850000      0.0073053
     10.6860000      0.0072986
     10.6870000      0.0073052
     10.6880000      0.0073034
     10.6890000      0.0073014
     10.6900000      0.0073048
     10.6910000      0.0073098
     10.6920000      0.0073054
     10.6930000      0.0073087
     10.6940000      0.0073047
     10.6950000      0.0073080
     10.6960000      0.0073074
     10.6970000      0.0073108
     10.6980000      0.0073083
     10.6990000      0.0073091
     10.7000000      0.0073096
     10.7010000      0.0073095
     10.7020000      0.0073066
     10.7030000      0.0073121
     10.7040000      0.0073113
     10.7050000      0.0073131
     10.7060000      0.0073116
     10.7070000      0.0073153
     10.7080000      0.0073168
     10.7090000      0.0073161
     10.7100000      0.0073108
     10.7110000      0.0073102
     10.7120000      0.0073131
     10.7130000      0.0073158
     10.7140000      0.0073139
     10.7150000      0.0073127
     10.7160000      0.0073145
     10.7170000      0.0073169
     10.7180000      0.0073124
     10.7190000      0.0073144
     10.7200000      0.0073119
     10.7210000      0.0073143
     10.7220000      0.0073164
     10.7230000      0.0073172
     10.7240000      0.0073151
     10.7250000      0.0073163
     10.7260000      0.0073163
     10.7270000      0.0073192
     10.7280000      0.0073195
     10.7290000      0.0073176
     10.7300000      0.0073201
     10.7310000      0.0073220
     10.7320000      0.0073211
     10.7330000      0.0073197
     10.7340000      0.0073182
     10.7350000      0.0073219
     10.7360000      0.0073205
     10.7370000      0.0073214
     10.7380000      0.0073219
     10.7390000      0.0073223
     10.7400000      0.0073207
     10.7410000      0.0073256
     10.7420000      0.0073200
     10.7430000      0.0073220
     10.7440000      0.0073244
     10.7450000      0.0073246
     10.7460000      0.0073232
     10.7470000      0.0073293
     10.7480000      0.0073247
     10.7490000      0.0073228
     10.7500000      0.0073259
     10.7510000      0.0073276
     10.7520000      0.0073259
     10.7530000      0.0073248
     10.7540000      0.0073307
     10.7550000      0.0073285
     10.7560000      0.0073283
     10.7570000      0.0073281
     10.7580000      0.0073299
     10.7590000      0.0073290
     10.7600000      0.0073338
     10.7610000      0.0073321
     10.7620000      0.0073299
     10.7630000      0.0073329
     10.7640000      0.0073305
     10.7650000      0.0073297
     10.7660000      0.0073331
     10.7670000      0.0073293
     10.7680000      0.0073326
     10.7690000      0.0073309
     10.7700000      0.0073320
     10.7710000      0.0073307
     10.7720000      0.0073355
     10.7730000      0.0073341
     10.7740000      0.0073329
     10.7750000      0.0073341
     10.7760000      0.0073339
     10.7770000      0.0073353
     10.7780000      0.0073348
     10.7790000      0.0073338
     10.7800000      0.0073345
     10.7810000      0.0073364
     10.7820000      0.0073377
     10.7830000      0.0073384
     10.7840000      0.0073386
     10.7850000      0.0073391
     10.7860000      0.0073387
     10.7870000      0.0073404
     10.7880000      0.0073380
     10.7890000      0.0073377
     10.7900000      0.0073400
     10.7910000      0.0073389
     10.7920000      0.0073391
     10.7930000      0.0073413
     10.7940000      0.0073432
     10.7950000      0.0073404
     10.7960000      0.0073413
     10.7970000      0.0073411
     10.7980000      0.0073410
     10.7990000      0.0073417
     10.8000000      0.0073419
     10.8010000      0.0073371
     10.8020000      0.0073413
     10.8030000      0.0073411
     10.8040000      0.0073398
     10.8050000      0.0073396
     10.8060000      0.0073458
     10.8070000      0.0073412
     10.8080000      0.0073443
     10.8090000      0.0073410
     10.8100000      0.0073461
     10.8110000      0.0073496
     10.8120000      0.0073479
     10.8130000      0.0073501
     10.8140000      0.0073493
     10.8150000      0.0073481
     10.8160000      0.0073485
     10.8170000      0.0073469
     10.8180000      0.0073508
     10.8190000      0.0073503
     10.8200000      0.0073508
     10.8210000      0.0073490
     10.8220000      0.0073467
     10.8230000      0.0073482
     10.8240000      0.0073516
     10.8250000      0.0073510
     10.8260000      0.0073498
     10.8270000      0.0073512
     10.8280000      0.0073532
     10.8290000      0.0073521
     10.8300000      0.0073556
     10.8310000      0.0073551
     10.8320000      0.0073565
     10.8330000      0.0073537
     10.8340000      0.0073571
     10.8350000      0.0073550
     10.8360000      0.0073561
     10.8370000      0.0073582
     10.8380000      0.0073543
     10.8390000      0.0073572
     10.8400000      0.0073537
     10.8410000      0.0073552
     10.8420000      0.0073552
     10.8430000      0.0073567
     10.8440000      0.0073579
     10.8450000      0.0073596
     10.8460000      0.0073609
     10.8470000      0.0073629
     10.8480000      0.0073596
     10.8490000      0.0073600
     10.8500000      0.0073606
     10.8510000      0.0073595
     10.8520000      0.0073612
     10.8530000      0.0073617
     10.8540000      0.0073592
     10.8550000      0.0073617
     10.8560000      0.0073643
     10.8570000      0.0073662
     10.8580000      0.0073601
     10.8590000      0.0073612
     10.8600000      0.0073638
     10.8610000      0.0073700
     10.8620000      0.0073656
     10.8630000      0.0073660
     10.8640000      0.0073680
     10.8650000      0.0073672
     10.8660000      0.0073675
     10.8670000      0.0073696
     10.8680000      0.0073612
     10.8690000      0.0073675
     10.8700000      0.0073648
     10.8710000      0.0073641
     10.8720000      0.0073648
     10.8730000      0.0073681
     10.8740000      0.0073632
     10.8750000      0.0073672
     10.8760000      0.0073649
     10.8770000      0.0073679
     10.8780000      0.0073665
     10.8790000      0.0073677
     10.8800000      0.0073678
     10.8810000      0.0073673
     10.8820000      0.0073645
     10.8830000      0.0073646
     10.8840000      0.0073668
     10.8850000      0.0073678
     10.8860000      0.0073696
     10.8870000      0.0073700
     10.8880000      0.0073719
     10.8890000      0.0073720
     10.8900000      0.0073694
     10.8910000      0.0073690
     10.8920000      0.0073692
     10.8930000      0.0073687
     10.8940000      0.0073720
     10.8950000      0.0073670
     10.8960000      0.0073701
     10.8970000      0.0073691
     10.8980000      0.0073708
     10.8990000      0.0073708
     10.9000000      0.0073663
     10.9010000      0.0073716
     10.9020000      0.0073701
     10.9030000      0.0073727
     10.9040000      0.0073685
     10.9050000      0.0073745
     10.9060000      0.0073733
     10.9070000      0.0073757
     10.9080000      0.0073775
     10.9090000      0.0073774
     10.9100000      0.0073773
     10.9110000      0.0073772
     10.9120000      0.0073784
     10.9130000      0.0073767
     10.9140000      0.0073800
     10.9150000      0.0073836
     10.9160000      0.0073825
     10.9170000      0.0073837
     10.9180000      0.0073852
     10.9190000      0.0073814
     10.9200000      0.0073828
     10.9210000      0.0073839
     10.9220000      0.0073865
     10.9230000      0.0073840
     10.9240000      0.0073891
     10.9250000      0.0073853
     10.9260000      0.0073892
     10.9270000      0.0073859
     10.9280000      0.0073890
     10.9290000      0.0073854
     10.9300000      0.0073869
     10.9310000      0.0073861
     10.9320000      0.0073888
     10.9330000      0.0073883
     10.9340000      0.0073902
     10.9350000      0.0073876
     10.9360000      0.0073899
     10.9370000      0.0073925
     10.9380000      0.0073941
     10.9390000      0.0073909
     10.9400000      0.0073923
     10.9410000      0.0073898
     10.9420000      0.0073920
     10.9430000      0.0073934
     10.9440000      0.0073934
     10.9450000      0.0073939
     10.9460000      0.0073934
     10.9470000      0.0073949
     10.9480000      0.0073940
     10.9490000      0.0073928
     10.9500000      0.0073966
     10.9510000      0.0073918
     10.9520000      0.0073958
     10.9530000      0.0073956
     10.9540000      0.0073969
     10.9550000      0.0073967
     10.9560000      0.0073970
     10.9570000      0.0073967
     10.9580000      0.0073960
     10.9590000      0.0073975
     10.9600000      0.0073948
     10.9610000      0.0073951
     10.9620000      0.0074005
     10.9630000      0.0074016
     10.9640000      0.0074033
     10.9650000      0.0074002
     10.9660000      0.0074004
     10.9670000      0.0074045
     10.9680000      0.0073999
     10.9690000      0.0074028
     10.9700000      0.0074025
     10.9710000      0.0074036
     10.9720000      0.0074053
     10.9730000      0.0074038
     10.9740000      0.0074042
     10.9750000      0.0074061
     10.9760000      0.0074047
     10.9770000      0.0074090
     10.9780000      0.0074051
     10.9790000      0.0074042
     10.9800000      0.0074042
     10.9810000      0.0074057
     10.9820000      0.0074070
     10.9830000      0.0074058
     10.9840000      0.0074043
     10.9850000      0.0074063
     10.9860000      0.0074069
     10.9870000      0.0074027
     10.9880000      0.0074045
     10.9890000      0.0074052
     10.9900000      0.0074074
     10.9910000      0.0074121
     10.9920000      0.0074081
     10.9930000      0.0074102
     10.9940000      0.0074076
     10.9950000      0.0074100
     10.9960000      0.0074084
     10.9970000      0.0074105
     10.9980000      0.0074102
     10.9990000      0.0074101
     11.0000000      0.0074119
     11.0010000      0.0074103
     11.0020000      0.0074111
     11.0030000      0.0074162
     11.0040000      0.0074149
     11.0050000      0.0074176
     11.0060000      0.0074155
     11.0070000      0.0074167
     11.0080000      0.0074201
     11.0090000      0.0074215
     11.0100000      0.0074192
     11.0110000      0.0074196
     11.0120000      0.0074229
     11.0130000      0.0074208
     11.0140000      0.0074207
     11.0150000      0.0074215
     11.0160000      0.0074228
     11.0170000      0.0074235
     11.0180000      0.0074241
     11.0190000      0.0074252
     11.0200000      0.0074230
     11.0210000      0.0074263
     11.0220000      0.0074243
     11.0230000      0.0074246
     11.0240000      0.0074248
     11.0250000      0.0074242
     11.0260000      0.0074256
     11.0270000      0.0074259
     11.0280000      0.0074254
     11.0290000      0.0074219
     11.0300000      0.0074293
     11.0310000      0.0074274
     11.0320000      0.0074262
     11.0330000      0.0074292
     11.0340000      0.0074291
     11.0350000      0.0074275
     11.0360000      0.0074282
     11.0370000      0.0074298
     11.0380000      0.0074273
     11.0390000      0.0074284
     11.0400000      0.0074266
     11.0410000      0.0074288
     11.0420000      0.0074276
     11.0430000      0.0074287
     11.0440000      0.0074297
     11.0450000      0.0074295
     11.0460000      0.0074257
     11.0470000      0.0074314
     11.0480000      0.0074317
     11.0490000      0.0074314
     11.0500000      0.0074317
     11.0510000      0.0074304
     11.0520000      0.0074339
     11.0530000      0.0074292
     11.0540000      0.0074284
     11.0550000      0.0074332
     11.0560000      0.0074291
     11.0570000      0.0074323
     11.0580000      0.0074300
     11.0590000      0.0074319
     11.0600000      0.0074334
     11.0610000      0.0074354
     11.0620000      0.0074346
     11.0630000      0.0074414
     11.0640000      0.0074356
     11.0650000      0.0074368
     11.0660000      0.0074375
     11.0670000      0.0074366
     11.0680000      0.0074356
     11.0690000      0.0074302
     11.0700000      0.0074353
     11.0710000      0.0074382
     11.0720000      0.0074375
     11.0730000      0.0074357
     11.0740000      0.0074372
     11.0750000      0.0074382
     11.0760000      0.0074382
     11.0770000      0.0074389
     11.0780000      0.0074437
     11.0790000      0.0074391
     11.0800000      0.0074420
     11.0810000      0.0074386
     11.0820000      0.0074416
     11.0830000      0.0074387
     11.0840000      0.0074433
     11.0850000      0.0074425
     11.0860000      0.0074455
     11.0870000      0.0074465
     11.0880000      0.0074413
     11.0890000      0.0074444
     11.0900000      0.0074476
     11.0910000      0.0074461
     11.0920000      0.0074479
     11.0930000      0.0074460
     11.0940000      0.0074471
     11.0950000      0.0074460
     11.0960000      0.0074449
     11.0970000      0.0074513
     11.0980000      0.0074498
     11.0990000      0.0074475
     11.1000000      0.0074497
     11.1010000      0.0074497
     11.1020000      0.0074479
     11.1030000      0.0074510
     11.1040000      0.0074490
     11.1050000      0.0074478
     11.1060000      0.0074528
     11.1070000      0.0074480
     11.1080000      0.0074506
     11.1090000      0.0074505
     11.1100000      0.0074576
     11.1110000      0.0074525
     11.1120000      0.0074568
     11.1130000      0.0074569
     11.1140000      0.0074530
     11.1150000      0.0074548
     11.1160000      0.0074546
     11.1170000      0.0074540
     11.1180000      0.0074557
     11.1190000      0.0074514
     11.1200000      0.0074540
     11.1210000      0.0074564
     11.1220000      0.0074571
     11.1230000      0.0074577
     11.1240000      0.0074546
     11.1250000      0.0074594
     11.1260000      0.0074531
     11.1270000      0.0074606
     11.1280000      0.0074604
     11.1290000      0.0074537
     11.1300000      0.0074632
     11.1310000      0.0074589
     11.1320000      0.0074585
     11.1330000      0.0074610
     11.1340000      0.0074582
     11.1350000      0.0074575
     11.1360000      0.0074587
     11.1370000      0.0074606
     11.1380000      0.0074574
     11.1390000      0.0074592
     11.1400000      0.0074604
     11.1410000      0.0074600
     11.1420000      0.0074618
     11.1430000      0.0074636
     11.1440000      0.0074643
     11.1450000      0.0074615
     11.1460000      0.0074590
     11.1470000      0.0074599
     11.1480000      0.0074615
     11.1490000      0.0074608
     11.1500000      0.0074645
     11.1510000      0.0074603
     11.1520000      0.0074620
     11.1530000      0.0074605
     11.1540000      0.0074622
     11.1550000      0.0074628
     11.1560000      0.0074637
     11.1570000      0.0074646
     11.1580000      0.0074621
     11.1590000      0.0074612
     11.1600000      0.0074606
     11.1610000      0.0074649
     11.1620000      0.0074629
     11.1630000      0.0074634
     11.1640000      0.0074678
     11.1650000      0.0074681
     11.1660000      0.0074659
     11.1670000      0.0074681
     11.1680000      0.0074659
     11.1690000      0.0074713
     11.1700000      0.0074712
     11.1710000      0.0074684
     11.1720000      0.0074692
     11.1730000      0.0074670
     11.1740000      0.0074699
     11.1750000      0.0074731
     11.1760000      0.0074713
     11.1770000      0.0074716
     11.1780000      0.0074681
     11.1790000      0.0074687
     11.1800000      0.0074766
     11.1810000      0.0074755
     11.1820000      0.0074715
     11.1830000      0.0074750
     11.1840000      0.0074744
     11.1850000      0.0074760
     11.1860000      0.0074744
     11.1870000      0.0074837
     11.1880000      0.0074785
     11.1890000      0.0074807
     11.1900000      0.0074803
     11.1910000      0.0074786
     11.1920000      0.0074805
     11.1930000      0.0074789
     11.1940000      0.0074804
     11.1950000      0.0074844
     11.1960000      0.0074803
     11.1970000      0.0074811
     11.1980000      0.0074807
     11.1990000      0.0074829
     11.2000000      0.0074846
     11.2010000      0.0074862
     11.2020000      0.0074847
     11.2030000      0.0074863
     11.2040000      0.0074859
     11.2050000      0.0074848
     11.2060000      0.0074869
     11.2070000      0.0074854
     11.2080000      0.0074856
     11.2090000      0.0074861
     11.2100000      0.0074888
     11.2110000      0.0074878
     11.2120000      0.0074872
     11.2130000      0.0074881
     11.2140000      0.0074859
     11.2150000      0.0074891
     11.2160000      0.0074865
     11.2170000      0.0074841
     11.2180000      0.0074844
     11.2190000      0.0074855
     11.2200000      0.0074857
     11.2210000      0.0074841
     11.2220000      0.0074884
     11.2230000      0.0074855
     11.2240000      0.0074872
     11.2250000      0.0074876
     11.2260000      0.0074890
     11.2270000      0.0074897
     11.2280000      0.0074885
     11.2290000      0.0074926
     11.2300000      0.0074925
     11.2310000      0.0074954
     11.2320000      0.0074938
     11.2330000      0.0074930
     11.2340000      0.0074930
     11.2350000      0.0074990
     11.2360000      0.0074936
     11.2370000      0.0074940
     11.2380000      0.0074984
     11.2390000      0.0074954
     11.2400000      0.0074953
     11.2410000      0.0075029
     11.2420000      0.0074977
     11.2430000      0.0074993
     11.2440000      0.0075008
     11.2450000      0.0074989
     11.2460000      0.0075019
     11.2470000      0.0074975
     11.2480000      0.0075002
     11.2490000      0.0074993
     11.2500000      0.0075045
     11.2510000      0.0075008
     11.2520000      0.0075001
     11.2530000      0.0075032
     11.2540000      0.0075049
     11.2550000      0.0075059
     11.2560000      0.0075004
     11.2570000      0.0075068
     11.2580000      0.0075017
     11.2590000      0.0075011
     11.2600000      0.0075054
     11.2610000      0.0075040
     11.2620000      0.0075016
     11.2630000      0.0075038
     11.2640000      0.0075065
     11.2650000      0.0075044
     11.2660000      0.0075089
     11.2670000      0.0075084
     11.2680000      0.0075067
     11.2690000      0.0075086
     11.2700000      0.0075095
     11.2710000      0.0075085
     11.2720000      0.0075130
     11.2730000      0.0075079
     11.2740000      0.0075085
     11.2750000      0.0075103
     11.2760000      0.0075088
     11.2770000      0.0075078
     11.2780000      0.0075091
     11.2790000      0.0075080
     11.2800000      0.0075090
     11.2810000      0.0075086
     11.2820000      0.0075106
     11.2830000      0.0075095
     11.2840000      0.0075115
     11.2850000      0.0075120
     11.2860000      0.0075117
     11.2870000      0.0075110
     11.2880000      0.0075118
     11.2890000      0.0075133
     11.2900000      0.0075123
     11.2910000      0.0075119
     11.2920000      0.0075150
     11.2930000      0.0075142
     11.2940000      0.0075158
     11.2950000      0.0075132
     11.2960000      0.0075148
     11.2970000      0.0075175
     11.2980000      0.0075168
     11.2990000      0.0075195
     11.3000000      0.0075174
     11.3010000      0.0075172
     11.3020000      0.0075168
     11.3030000      0.0075160
     11.3040000      0.0075182
     11.3050000      0.0075182
     11.3060000      0.0075165
     11.3070000      0.0075208
     11.3080000      0.0075209
     11.3090000      0.0075159
     11.3100000      0.0075201
     11.3110000      0.0075171
     11.3120000      0.0075233
     11.3130000      0.0075211
     11.3140000      0.0075224
     11.3150000      0.0075234
     11.3160000      0.0075217
     11.3170000      0.0075252
     11.3180000      0.0075271
     11.3190000      0.0075225
     11.3200000      0.0075248
     11.3210000      0.0075273
     11.3220000      0.0075269
     11.3230000      0.0075248
     11.3240000      0.0075274
     11.3250000      0.0075296
     11.3260000      0.0075263
     11.3270000      0.0075257
     11.3280000      0.0075314
     11.3290000      0.0075300
     11.3300000      0.0075329
     11.3310000      0.0075292
     11.3320000      0.0075309
     11.3330000      0.0075321
     11.3340000      0.0075344
     11.3350000      0.0075314
     11.3360000      0.0075298
     11.3370000      0.0075301
     11.3380000      0.0075353
     11.3390000      0.0075333
     11.3400000      0.0075347
     11.3410000      0.0075368
     11.3420000      0.0075324
     11.3430000      0.0075337
     11.3440000      0.0075375
     11.3450000      0.0075348
     11.3460000      0.0075351
     11.3470000      0.0075353
     11.3480000      0.0075360
     11.3490000      0.0075363
     11.3500000      0.0075350
     11.3510000      0.0075400
     11.3520000      0.0075364
     11.3530000      0.0075365
     11.3540000      0.0075338
     11.3550000      0.0075379
     11.3560000      0.0075361
     11.3570000      0.0075387
     11.3580000      0.0075365
     11.3590000      0.0075380
     11.3600000      0.0075417
     11.3610000      0.0075387
     11.3620000      0.0075377
     11.3630000      0.0075397
     11.3640000      0.0075387
     11.3650000      0.0075391
     11.3660000      0.0075400
     11.3670000      0.0075388
     11.3680000      0.0075414
     11.3690000      0.0075428
     11.3700000      0.0075463
     11.3710000      0.0075419
     11.3720000      0.0075427
     11.3730000      0.0075463
     11.3740000      0.0075433
     11.3750000      0.0075423
     11.3760000      0.0075452
     11.3770000      0.0075463
     11.3780000      0.0075429
     11.3790000      0.0075457
     11.3800000      0.0075468
     11.3810000      0.0075444
     11.3820000      0.0075466
     11.3830000      0.0075480
     11.3840000      0.0075433
     11.3850000      0.0075484
     11.3860000      0.0075466
     11.3870000      0.0075471
     11.3880000      0.0075476
     11.3890000      0.0075479
     11.3900000      0.0075492
     11.3910000      0.0075493
     11.3920000      0.0075493
     11.3930000      0.0075479
     11.3940000      0.0075492
     11.3950000      0.0075503
     11.3960000      0.0075488
     11.3970000      0.0075521
     11.3980000      0.0075493
     11.3990000      0.0075509
     11.4000000      0.0075516
     11.4010000      0.0075504
     11.4020000      0.0075540
     11.4030000      0.0075530
     11.4040000      0.0075517
     11.4050000      0.0075549
     11.4060000      0.0075559
     11.4070000      0.0075532
     11.4080000      0.0075544
     11.4090000      0.0075580
     11.4100000      0.0075555
     11.4110000      0.0075591
     11.4120000      0.0075543
     11.4130000      0.0075583
     11.4140000      0.0075597
     11.4150000      0.0075636
     11.4160000      0.0075602
     11.4170000      0.0075572
     11.4180000      0.0075614
     11.4190000      0.0075616
     11.4200000      0.0075598
     11.4210000      0.0075604
     11.4220000      0.0075628
     11.4230000      0.0075626
     11.4240000      0.0075636
     11.4250000      0.0075618
     11.4260000      0.0075612
     11.4270000      0.0075629
     11.4280000      0.0075621
     11.4290000      0.0075609
     11.4300000      0.0075636
     11.4310000      0.0075645
     11.4320000      0.0075654
     11.4330000      0.0075668
     11.4340000      0.0075641
     11.4350000      0.0075657
     11.4360000      0.0075652
     11.4370000      0.0075694
     11.4380000      0.0075679
     11.4390000      0.0075684
     11.4400000      0.0075700
     11.4410000      0.0075708
     11.4420000      0.0075732
     11.4430000      0.0075703
     11.4440000      0.0075741
     11.4450000      0.0075706
     11.4460000      0.0075754
     11.4470000      0.0075717
     11.4480000      0.0075743
     11.4490000      0.0075715
     11.4500000      0.0075737
     11.4510000      0.0075728
     11.4520000      0.0075712
     11.4530000      0.0075739
     11.4540000      0.0075724
     11.4550000      0.0075755
     11.4560000      0.0075734
     11.4570000      0.0075762
     11.4580000      0.0075774
     11.4590000      0.0075795
     11.4600000      0.0075803
     11.4610000      0.0075766
     11.4620000      0.0075785
     11.4630000      0.0075783
     11.4640000      0.0075848
     11.4650000      0.0075815
     11.4660000      0.0075796
     11.4670000      0.0075855
     11.4680000      0.0075797
     11.4690000      0.0075827
     11.4700000      0.0075832
     11.4710000      0.0075803
     11.4720000      0.0075869
     11.4730000      0.0075887
     11.4740000      0.0075842
     11.4750000      0.0075860
     11.4760000      0.0075922
     11.4770000      0.0075876
     11.4780000      0.0075844
     11.4790000      0.0075894
     11.4800000      0.0075856
     11.4810000      0.0075898
     11.4820000      0.0075892
     11.4830000      0.0075887
     11.4840000      0.0075904
     11.4850000      0.0075890
     11.4860000      0.0075896
     11.4870000      0.0075902
     11.4880000      0.0075890
     11.4890000      0.0075906
     11.4900000      0.0075903
     11.4910000      0.0075889
     11.4920000      0.0075923
     11.4930000      0.0075901
     11.4940000      0.0075894
     11.4950000      0.0075889
     11.4960000      0.0075945
     11.4970000      0.0075929
     11.4980000      0.0075924
     11.4990000      0.0075939
     11.5000000      0.0075926
     11.5010000      0.0075894
     11.5020000      0.0075953
     11.5030000      0.0075933
     11.5040000      0.0075938
     11.5050000      0.0075947
     11.5060000      0.0075954
     11.5070000      0.0075964
     11.5080000      0.0075950
     11.5090000      0.0075963
     11.5100000      0.0075940
     11.5110000      0.0075961
     11.5120000      0.0075923
     11.5130000      0.0075977
     11.5140000      0.0075942
     11.5150000      0.0075979
     11.5160000      0.0075975
     11.5170000      0.0075947
     11.5180000      0.0075977
     11.5190000      0.0075985
     11.5200000      0.0075980
     11.5210000      0.0076004
     11.5220000      0.0075985
     11.5230000      0.0076030
     11.5240000      0.0076005
     11.5250000      0.0076058
     11.5260000      0.0075995
     11.5270000      0.0076011
     11.5280000      0.0076034
     11.5290000      0.0076025
     11.5300000      0.0076040
     11.5310000      0.0076005
     11.5320000      0.0076001
     11.5330000      0.0076025
     11.5340000      0.0076050
     11.5350000      0.0076006
     11.5360000      0.0076043
     11.5370000      0.0076035
     11.5380000      0.0076049
     11.5390000      0.0076029
     11.5400000      0.0076040
     11.5410000      0.0076047
     11.5420000      0.0076072
     11.5430000      0.0076049
     11.5440000      0.0076090
     11.5450000      0.0076068
     11.5460000      0.0076080
     11.5470000      0.0076033
     11.5480000      0.0076105
     11.5490000      0.0076075
     11.5500000      0.0076079
     11.5510000      0.0076072
     11.5520000      0.0076054
     11.5530000      0.0076100
     11.5540000      0.0076118
     11.5550000      0.0076138
     11.5560000      0.0076103
     11.5570000      0.0076114
     11.5580000      0.0076114
     11.5590000      0.0076095
     11.5600000      0.0076106
     11.5610000      0.0076120
     11.5620000      0.0076141
     11.5630000      0.0076124
     11.5640000      0.0076114
     11.5650000      0.0076104
     11.5660000      0.0076115
     11.5670000      0.0076110
     11.5680000      0.0076170
     11.5690000      0.0076136
     11.5700000      0.0076128
     11.5710000      0.0076139
     11.5720000      0.0076128
     11.5730000      0.0076115
     11.5740000      0.0076112
     11.5750000      0.0076121
     11.5760000      0.0076081
     11.5770000      0.0076106
     11.5780000      0.0076076
     11.5790000      0.0076094
     11.5800000      0.0076106
     11.5810000      0.0076069
     11.5820000      0.0076117
     11.5830000      0.0076106
     11.5840000      0.0076132
     11.5850000      0.0076084
     11.5860000      0.0076122
     11.5870000      0.0076090
     11.5880000      0.0076113
     11.5890000      0.0076132
     11.5900000      0.0076132
     11.5910000      0.0076091
     11.5920000      0.0076148
     11.5930000      0.0076146
     11.5940000      0.0076164
     11.5950000      0.0076140
     11.5960000      0.0076159
     11.5970000      0.0076144
     11.5980000      0.0076141
     11.5990000      0.0076153
     11.6000000      0.0076168
     11.6010000      0.0076174
     11.6020000      0.0076161
     11.6030000      0.0076184
     11.6040000      0.0076179
     11.6050000      0.0076142
     11.6060000      0.0076204
     11.6070000      0.0076193
     11.6080000      0.0076184
     11.6090000      0.0076170
     11.6100000      0.0076161
     11.6110000      0.0076184
     11.6120000      0.0076196
     11.6130000      0.0076164
     11.6140000      0.0076167
     11.6150000      0.0076174
     11.6160000      0.0076215
     11.6170000      0.0076203
     11.6180000      0.0076192
     11.6190000      0.0076207
     11.6200000      0.0076173
     11.6210000      0.0076214
     11.6220000      0.0076171
     11.6230000      0.0076216
     11.6240000      0.0076188
     11.6250000      0.0076151
     11.6260000      0.0076213
     11.6270000      0.0076229
     11.6280000      0.0076191
     11.6290000      0.0076223
     11.6300000      0.0076261
     11.6310000      0.0076215
     11.6320000      0.0076243
     11.6330000      0.0076291
     11.6340000      0.0076237
     11.6350000      0.0076251
     11.6360000      0.0076261
     11.6370000      0.0076272
     11.6380000      0.0076248
     11.6390000      0.0076235
     11.6400000      0.0076285
     11.6410000      0.0076241
     11.6420000      0.0076233
     11.6430000      0.0076235
     11.6440000      0.0076277
     11.6450000      0.0076256
     11.6460000      0.0076289
     11.6470000      0.0076234
     11.6480000      0.0076244
     11.6490000      0.0076269
     11.6500000      0.0076278
     11.6510000      0.0076298
     11.6520000      0.0076287
     11.6530000      0.0076306
     11.6540000      0.0076251
     11.6550000      0.0076318
     11.6560000      0.0076289
     11.6570000      0.0076295
     11.6580000      0.0076340
     11.6590000      0.0076300
     11.6600000      0.0076333
     11.6610000      0.0076362
     11.6620000      0.0076326
     11.6630000      0.0076317
     11.6640000      0.0076346
     11.6650000      0.0076341
     11.6660000      0.0076355
     11.6670000      0.0076325
     11.6680000      0.0076362
     11.6690000      0.0076320
     11.6700000      0.0076349
     11.6710000      0.0076342
     11.6720000      0.0076338
     11.6730000      0.0076341
     11.6740000      0.0076396
     11.6750000      0.0076382
     11.6760000      0.0076357
     11.6770000      0.0076361
     11.6780000      0.0076384
     11.6790000      0.0076381
     11.6800000      0.0076374
     11.6810000      0.0076398
     11.6820000      0.0076406
     11.6830000      0.0076399
     11.6840000      0.0076393
     11.6850000      0.0076406
     11.6860000      0.0076410
     11.6870000      0.0076390
     11.6880000      0.0076389
     11.6890000      0.0076419
     11.6900000      0.0076391
     11.6910000      0.0076410
     11.6920000      0.0076400
     11.6930000      0.0076385
     11.6940000      0.0076395
     11.6950000      0.0076403
     11.6960000      0.0076424
     11.6970000      0.0076414
     11.6980000      0.0076408
     11.6990000      0.0076438
     11.7000000      0.0076439
     11.7010000      0.0076428
     11.7020000      0.0076399
     11.7030000      0.0076444
     11.7040000      0.0076431
     11.7050000      0.0076432
     11.7060000      0.0076449
     11.7070000      0.0076455
     11.7080000      0.0076446
     11.7090000      0.0076476
     11.7100000      0.0076445
     11.7110000      0.0076477
     11.7120000      0.0076477
     11.7130000      0.0076498
     11.7140000      0.0076479
     11.7150000      0.0076474
     11.7160000      0.0076513
     11.7170000      0.0076478
     11.7180000      0.0076477
     11.7190000      0.0076479
     11.7200000      0.0076503
     11.7210000      0.0076524
     11.7220000      0.0076490
     11.7230000      0.0076529
     11.7240000      0.0076560
     11.7250000      0.0076510
     11.7260000      0.0076554
     11.7270000      0.0076542
     11.7280000      0.0076512
     11.7290000      0.0076533
     11.7300000      0.0076515
     11.7310000      0.0076516
     11.7320000      0.0076500
     11.7330000      0.0076561
     11.7340000      0.0076508
     11.7350000      0.0076559
     11.7360000      0.0076511
     11.7370000      0.0076544
     11.7380000      0.0076541
     11.7390000      0.0076551
     11.7400000      0.0076545
     11.7410000      0.0076565
     11.7420000      0.0076528
     11.7430000      0.0076543
     11.7440000      0.0076545
     11.7450000      0.0076550
     11.7460000      0.0076560
     11.7470000      0.0076570
     11.7480000      0.0076575
     11.7490000      0.0076595
     11.7500000      0.0076563
     11.7510000      0.0076590
     11.7520000      0.0076574
     11.7530000      0.0076606
     11.7540000      0.0076606
     11.7550000      0.0076616
     11.7560000      0.0076621
     11.7570000      0.0076600
     11.7580000      0.0076588
     11.7590000      0.0076625
     11.7600000      0.0076602
     11.7610000      0.0076653
     11.7620000      0.0076634
     11.7630000      0.0076641
     11.7640000      0.0076639
     11.7650000      0.0076687
     11.7660000      0.0076649
     11.7670000      0.0076669
     11.7680000      0.0076655
     11.7690000      0.0076668
     11.7700000      0.0076691
     11.7710000      0.0076677
     11.7720000      0.0076672
     11.7730000      0.0076680
     11.7740000      0.0076664
     11.7750000      0.0076687
     11.7760000      0.0076669
     11.7770000      0.0076673
     11.7780000      0.0076655
     11.7790000      0.0076716
     11.7800000      0.0076705
     11.7810000      0.0076725
     11.7820000      0.0076743
     11.7830000      0.0076713
     11.7840000      0.0076721
     11.7850000      0.0076703
     11.7860000      0.0076715
     11.7870000      0.0076726
     11.7880000      0.0076737
     11.7890000      0.0076741
     11.7900000      0.0076741
     11.7910000      0.0076741
     11.7920000      0.0076739
     11.7930000      0.0076780
     11.7940000      0.0076704
     11.7950000      0.0076755
     11.7960000      0.0076764
     11.7970000      0.0076754
     11.7980000      0.0076762
     11.7990000      0.0076753
     11.8000000      0.0076759
     11.8010000      0.0076796
     11.8020000      0.0076760
     11.8030000      0.0076737
     11.8040000      0.0076751
     11.8050000      0.0076798
     11.8060000      0.0076768
     11.8070000      0.0076786
     11.8080000      0.0076774
     11.8090000      0.0076781
     11.8100000      0.0076785
     11.8110000      0.0076801
     11.8120000      0.0076782
     11.8130000      0.0076810
     11.8140000      0.0076798
     11.8150000      0.0076789
     11.8160000      0.0076792
     11.8170000      0.0076769
     11.8180000      0.0076769
     11.8190000      0.0076826
     11.8200000      0.0076780
     11.8210000      0.0076829
     11.8220000      0.0076812
     11.8230000      0.0076800
     11.8240000      0.0076878
     11.8250000      0.0076826
     11.8260000      0.0076859
     11.8270000      0.0076838
     11.8280000      0.0076812
     11.8290000      0.0076854
     11.8300000      0.0076864
     11.8310000      0.0076885
     11.8320000      0.0076839
     11.8330000      0.0076879
     11.8340000      0.0076922
     11.8350000      0.0076869
     11.8360000      0.0076891
     11.8370000      0.0076919
     11.8380000      0.0076879
     11.8390000      0.0076897
     11.8400000      0.0076903
     11.8410000      0.0076938
     11.8420000      0.0076911
     11.8430000      0.0076917
     11.8440000      0.0076915
     11.8450000      0.0076929
     11.8460000      0.0076925
     11.8470000      0.0076934
     11.8480000      0.0076918
     11.8490000      0.0076971
     11.8500000      0.0076949
     11.8510000      0.0076962
     11.8520000      0.0076961
     11.8530000      0.0076968
     11.8540000      0.0076979
     11.8550000      0.0076972
     11.8560000      0.0076933
     11.8570000      0.0076936
     11.8580000      0.0076928
     11.8590000      0.0076935
     11.8600000      0.0076986
     11.8610000      0.0076976
     11.8620000      0.0076991
     11.8630000      0.0076993
     11.8640000      0.0076967
     11.8650000      0.0076985
     11.8660000      0.0076961
     11.8670000      0.0076947
     11.8680000      0.0076976
     11.8690000      0.0076969
     11.8700000      0.0076985
     11.8710000      0.0076954
     11.8720000      0.0076989
     11.8730000      0.0077013
     11.8740000      0.0077044
     11.8750000      0.0076991
     11.8760000      0.0077026
     11.8770000      0.0077022
     11.8780000      0.0077016
     11.8790000      0.0077041
     11.8800000      0.0076979
     11.8810000      0.0077024
     11.8820000      0.0077010
     11.8830000      0.0077041
     11.8840000      0.0077032
     11.8850000      0.0077039
     11.8860000      0.0077031
     11.8870000      0.0077062
     11.8880000      0.0077025
     11.8890000      0.0077080
     11.8900000      0.0077028
     11.8910000      0.0077058
     11.8920000      0.0077065
     11.8930000      0.0077061
     11.8940000      0.0077072
     11.8950000      0.0077081
     11.8960000      0.0077059
     11.8970000      0.0077062
     11.8980000      0.0077061
     11.8990000      0.0077073
     11.9000000      0.0077075
     11.9010000      0.0077084
     11.9020000      0.0077066
     11.9030000      0.0077075
     11.9040000      0.0077098
     11.9050000      0.0077115
     11.9060000      0.0077125
     11.9070000      0.0077084
     11.9080000      0.0077131
     11.9090000      0.0077094
     11.9100000      0.0077149
     11.9110000      0.0077127
     11.9120000      0.0077104
     11.9130000      0.0077112
     11.9140000      0.0077129
     11.9150000      0.0077122
     11.9160000      0.0077140
     11.9170000      0.0077136
     11.9180000      0.0077126
     11.9190000      0.0077153
     11.9200000      0.0077145
     11.9210000      0.0077138
     11.9220000      0.0077130
     11.9230000      0.0077188
     11.9240000      0.0077195
     11.9250000      0.0077170
     11.9260000      0.0077212
     11.9270000      0.0077187
     11.9280000      0.0077221
     11.9290000      0.0077194
     11.9300000      0.0077206
     11.9310000      0.0077181
     11.9320000      0.0077232
     11.9330000      0.0077199
     11.9340000      0.0077193
     11.9350000      0.0077175
     11.9360000      0.0077228
     11.9370000      0.0077196
     11.9380000      0.0077220
     11.9390000      0.0077210
     11.9400000      0.0077245
     11.9410000      0.0077238
     11.9420000      0.0077246
     11.9430000      0.0077230
     11.9440000      0.0077181
     11.9450000      0.0077260
     11.9460000      0.0077214
     11.9470000      0.0077289
     11.9480000      0.0077250
     11.9490000      0.0077270
     11.9500000      0.0077267
     11.9510000      0.0077266
     11.9520000      0.0077273
     11.9530000      0.0077298
     11.9540000      0.0077284
     11.9550000      0.0077272
     11.9560000      0.0077295
     11.9570000      0.0077320
     11.9580000      0.0077304
     11.9590000      0.0077275
     11.9600000      0.0077335
     11.9610000      0.0077307
     11.9620000      0.0077353
     11.9630000      0.0077339
     11.9640000      0.0077352
     11.9650000      0.0077342
     11.9660000      0.0077316
     11.9670000      0.0077343
     11.9680000      0.0077375
     11.9690000      0.0077351
     11.9700000      0.0077377
     11.9710000      0.0077364
     11.9720000      0.0077396
     11.9730000      0.0077369
     11.9740000      0.0077396
     11.9750000      0.0077379
     11.9760000      0.0077398
     11.9770000      0.0077431
     11.9780000      0.0077389
     11.9790000      0.0077459
     11.9800000      0.0077434
     11.9810000      0.0077424
     11.9820000      0.0077445
     11.9830000      0.0077444
     11.9840000      0.0077437
     11.9850000      0.0077465
     11.9860000      0.0077477
     11.9870000      0.0077415
     11.9880000      0.0077481
     11.9890000      0.0077409
     11.9900000      0.0077450
     11.9910000      0.0077447
     11.9920000      0.0077428
     11.9930000      0.0077481
     11.9940000      0.0077465
     11.9950000      0.0077471
     11.9960000      0.0077461
     11.9970000      0.0077467
     11.9980000      0.0077478
     11.9990000      0.0077491
     12.0000000      0.0077473
     12.0010000      0.0077474
     12.0020000      0.0077446
     12.0030000      0.0077457
     12.0040000      0.0077524
     12.0050000      0.0077487
     12.0060000      0.0077504
     12.0070000      0.0077489
     12.0080000      0.0077515
     12.0090000      0.0077487
     12.0100000      0.0077520
     12.0110000      0.0077495
     12.0120000      0.0077521
     12.0130000      0.0077504
     12.0140000      0.0077520
     12.0150000      0.0077492
     12.0160000      0.0077530
     12.0170000      0.0077530
     12.0180000      0.0077511
     12.0190000      0.0077509
     12.0200000      0.0077543
     12.0210000      0.0077515
     12.0220000      0.0077516
     12.0230000      0.0077521
     12.0240000      0.0077544
     12.0250000      0.0077521
     12.0260000      0.0077545
     12.0270000      0.0077520
     12.0280000      0.0077545
     12.0290000      0.0077559
     12.0300000      0.0077575
     12.0310000      0.0077543
     12.0320000      0.0077545
     12.0330000      0.0077545
     12.0340000      0.0077570
     12.0350000      0.0077562
     12.0360000      0.0077547
     12.0370000      0.0077565
     12.0380000      0.0077580
     12.0390000      0.0077590
     12.0400000      0.0077619
     12.0410000      0.0077590
     12.0420000      0.0077583
     12.0430000      0.0077608
     12.0440000      0.0077621
     12.0450000      0.0077638
     12.0460000      0.0077637
     12.0470000      0.0077674
     12.0480000      0.0077631
     12.0490000      0.0077639
     12.0500000      0.0077676
     12.0510000      0.0077652
     12.0520000      0.0077616
     12.0530000      0.0077697
     12.0540000      0.0077658
     12.0550000      0.0077635
     12.0560000      0.0077653
     12.0570000      0.0077651
     12.0580000      0.0077665
     12.0590000      0.0077650
     12.0600000      0.0077676
     12.0610000      0.0077691
     12.0620000      0.0077699
     12.0630000      0.0077681
     12.0640000      0.0077681
     12.0650000      0.0077694
     12.0660000      0.0077719
     12.0670000      0.0077693
     12.0680000      0.0077757
     12.0690000      0.0077755
     12.0700000      0.0077743
     12.0710000      0.0077700
     12.0720000      0.0077703
     12.0730000      0.0077691
     12.0740000      0.0077707
     12.0750000      0.0077731
     12.0760000      0.0077730
     12.0770000      0.0077729
     12.0780000      0.0077707
     12.0790000      0.0077677
     12.0800000      0.0077721
     12.0810000      0.0077764
     12.0820000      0.0077735
     12.0830000      0.0077671
     12.0840000      0.0077707
     12.0850000      0.0077742
     12.0860000      0.0077733
     12.0870000      0.0077761
     12.0880000      0.0077806
     12.0890000      0.0077757
     12.0900000      0.0077788
     12.0910000      0.0077801
     12.0920000      0.0077757
     12.0930000      0.0077791
     12.0940000      0.0077820
     12.0950000      0.0077773
     12.0960000      0.0077808
     12.0970000      0.0077814
     12.0980000      0.0077765
     12.0990000      0.0077793
     12.1000000      0.0077818
     12.1010000      0.0077799
     12.1020000      0.0077787
     12.1030000      0.0077806
     12.1040000      0.0077809
     12.1050000      0.0077807
     12.1060000      0.0077811
     12.1070000      0.0077785
     12.1080000      0.0077767
     12.1090000      0.0077815
     12.1100000      0.0077776
     12.1110000      0.0077808
     12.1120000      0.0077793
     12.1130000      0.0077793
     12.1140000      0.0077814
     12.1150000      0.0077820
     12.1160000      0.0077800
     12.1170000      0.0077826
     12.1180000      0.0077823
     12.1190000      0.0077834
     12.1200000      0.0077814
     12.1210000      0.0077841
     12.1220000      0.0077855
     12.1230000      0.0077851
     12.1240000      0.0077861
     12.1250000      0.0077870
     12.1260000      0.0077825
     12.1270000      0.0077881
     12.1280000      0.0077858
     12.1290000      0.0077878
     12.1300000      0.0077820
     12.1310000      0.0077882
     12.1320000      0.0077920
     12.1330000      0.0077895
     12.1340000      0.0077891
     12.1350000      0.0077886
     12.1360000      0.0077892
     12.1370000      0.0077908
     12.1380000      0.0077898
     12.1390000      0.0077928
     12.1400000      0.0077907
     12.1410000      0.0077934
     12.1420000      0.0077954
     12.1430000      0.0077943
     12.1440000      0.0077954
     12.1450000      0.0077962
     12.1460000      0.0077937
     12.1470000      0.0077929
     12.1480000      0.0077968
     12.1490000      0.0077984
     12.1500000      0.0077940
     12.1510000      0.0077958
     12.1520000      0.0077982
     12.1530000      0.0078001
     12.1540000      0.0078019
     12.1550000      0.0077987
     12.1560000      0.0077987
     12.1570000      0.0078012
     12.1580000      0.0078011
     12.1590000      0.0078013
     12.1600000      0.0078007
     12.1610000      0.0078001
     12.1620000      0.0078028
     12.1630000      0.0078045
     12.1640000      0.0078013
     12.1650000      0.0078028
     12.1660000      0.0078054
     12.1670000      0.0078065
     12.1680000      0.0078063
     12.1690000      0.0078042
     12.1700000      0.0078051
     12.1710000      0.0078036
     12.1720000      0.0078040
     12.1730000      0.0078090
     12.1740000      0.0078083
     12.1750000      0.0078046
     12.1760000      0.0078085
     12.1770000      0.0078059
     12.1780000      0.0078072
     12.1790000      0.0078075
     12.1800000      0.0078051
     12.1810000      0.0078085
     12.1820000      0.0078068
     12.1830000      0.0078104
     12.1840000      0.0078077
     12.1850000      0.0078063
     12.1860000      0.0078054
     12.1870000      0.0078060
     12.1880000      0.0078077
     12.1890000      0.0078079
     12.1900000      0.0078073
     12.1910000      0.0078081
     12.1920000      0.0078043
     12.1930000      0.0078081
     12.1940000      0.0078069
     12.1950000      0.0078108
     12.1960000      0.0078065
     12.1970000      0.0078078
     12.1980000      0.0078095
     12.1990000      0.0078069
     12.2000000      0.0078100
     12.2010000      0.0078124
     12.2020000      0.0078106
     12.2030000      0.0078094
     12.2040000      0.0078109
     12.2050000      0.0078165
     12.2060000      0.0078189
     12.2070000      0.0078143
     12.2080000      0.0078176
     12.2090000      0.0078150
     12.2100000      0.0078198
     12.2110000      0.0078195
     12.2120000      0.0078187
     12.2130000      0.0078181
     12.2140000      0.0078196
     12.2150000      0.0078195
     12.2160000      0.0078186
     12.2170000      0.0078218
     12.2180000      0.0078215
     12.2190000      0.0078210
     12.2200000      0.0078218
     12.2210000      0.0078205
     12.2220000      0.0078234
     12.2230000      0.0078232
     12.2240000      0.0078226
     12.2250000      0.0078230
     12.2260000      0.0078190
     12.2270000      0.0078248
     12.2280000      0.0078198
     12.2290000      0.0078240
     12.2300000      0.0078239
     12.2310000      0.0078244
     12.2320000      0.0078260
     12.2330000      0.0078234
     12.2340000      0.0078235
     12.2350000      0.0078219
     12.2360000      0.0078264
     12.2370000      0.0078247
     12.2380000      0.0078248
     12.2390000      0.0078244
     12.2400000      0.0078232
     12.2410000      0.0078257
     12.2420000      0.0078230
     12.2430000      0.0078233
     12.2440000      0.0078257
     12.2450000      0.0078282
     12.2460000      0.0078287
     12.2470000      0.0078314
     12.2480000      0.0078264
     12.2490000      0.0078321
     12.2500000      0.0078285
     12.2510000      0.0078282
     12.2520000      0.0078317
     12.2530000      0.0078271
     12.2540000      0.0078329
     12.2550000      0.0078320
     12.2560000      0.0078316
     12.2570000      0.0078302
     12.2580000      0.0078342
     12.2590000      0.0078352
     12.2600000      0.0078317
     12.2610000      0.0078348
     12.2620000      0.0078350
     12.2630000      0.0078339
     12.2640000      0.0078338
     12.2650000      0.0078347
     12.2660000      0.0078316
     12.2670000      0.0078309
     12.2680000      0.0078298
     12.2690000      0.0078346
     12.2700000      0.0078322
     12.2710000      0.0078393
     12.2720000      0.0078357
     12.2730000      0.0078301
     12.2740000      0.0078347
     12.2750000      0.0078322
     12.2760000      0.0078334
     12.2770000      0.0078318
     12.2780000      0.0078313
     12.2790000      0.0078333
     12.2800000      0.0078327
     12.2810000      0.0078313
     12.2820000      0.0078380
     12.2830000      0.0078356
     12.2840000      0.0078384
     12.2850000      0.0078426
     12.2860000      0.0078412
     12.2870000      0.0078404
     12.2880000      0.0078440
     12.2890000      0.0078405
     12.2900000      0.0078403
     12.2910000      0.0078392
     12.2920000      0.0078388
     12.2930000      0.0078462
     12.2940000      0.0078413
     12.2950000      0.0078417
     12.2960000      0.0078424
     12.2970000      0.0078450
     12.2980000      0.0078469
     12.2990000      0.0078447
     12.3000000      0.0078452
     12.3010000      0.0078488
     12.3020000      0.0078452
     12.3030000      0.0078515
     12.3040000      0.0078470
     12.3050000      0.0078468
     12.3060000      0.0078500
     12.3070000      0.0078501
     12.3080000      0.0078483
     12.3090000      0.0078483
     12.3100000      0.0078491
     12.3110000      0.0078484
     12.3120000      0.0078494
     12.3130000      0.0078518
     12.3140000      0.0078523
     12.3150000      0.0078522
     12.3160000      0.0078527
     12.3170000      0.0078548
     12.3180000      0.0078540
     12.3190000      0.0078553
     12.3200000      0.0078568
     12.3210000      0.0078549
     12.3220000      0.0078558
     12.3230000      0.0078566
     12.3240000      0.0078541
     12.3250000      0.0078575
     12.3260000      0.0078594
     12.3270000      0.0078598
     12.3280000      0.0078575
     12.3290000      0.0078612
     12.3300000      0.0078588
     12.3310000      0.0078584
     12.3320000      0.0078626
     12.3330000      0.0078572
     12.3340000      0.0078598
     12.3350000      0.0078620
     12.3360000      0.0078622
     12.3370000      0.0078587
     12.3380000      0.0078610
     12.3390000      0.0078646
     12.3400000      0.0078651
     12.3410000      0.0078621
     12.3420000      0.0078657
     12.3430000      0.0078661
     12.3440000      0.0078625
     12.3450000      0.0078627
     12.3460000      0.0078686
     12.3470000      0.0078631
     12.3480000      0.0078686
     12.3490000      0.0078691
     12.3500000      0.0078670
     12.3510000      0.0078691
     12.3520000      0.0078715
     12.3530000      0.0078690
     12.3540000      0.0078733
     12.3550000      0.0078683
     12.3560000      0.0078722
     12.3570000      0.0078716
     12.3580000      0.0078756
     12.3590000      0.0078751
     12.3600000      0.0078740
     12.3610000      0.0078719
     12.3620000      0.0078733
     12.3630000      0.0078730
     12.3640000      0.0078763
     12.3650000      0.0078775
     12.3660000      0.0078755
     12.3670000      0.0078802
     12.3680000      0.0078757
     12.3690000      0.0078769
     12.3700000      0.0078796
     12.3710000      0.0078794
     12.3720000      0.0078787
     12.3730000      0.0078768
     12.3740000      0.0078794
     12.3750000      0.0078804
     12.3760000      0.0078798
     12.3770000      0.0078807
     12.3780000      0.0078822
     12.3790000      0.0078784
     12.3800000      0.0078814
     12.3810000      0.0078823
     12.3820000      0.0078789
     12.3830000      0.0078794
     12.3840000      0.0078809
     12.3850000      0.0078809
     12.3860000      0.0078777
     12.3870000      0.0078778
     12.3880000      0.0078839
     12.3890000      0.0078829
     12.3900000      0.0078822
     12.3910000      0.0078838
     12.3920000      0.0078813
     12.3930000      0.0078829
     12.3940000      0.0078787
     12.3950000      0.0078840
     12.3960000      0.0078828
     12.3970000      0.0078857
     12.3980000      0.0078859
     12.3990000      0.0078822
     12.4000000      0.0078844
     12.4010000      0.0078830
     12.4020000      0.0078873
     12.4030000      0.0078863
     12.4040000      0.0078853
     12.4050000      0.0078850
     12.4060000      0.0078868
     12.4070000      0.0078864
     12.4080000      0.0078865
     12.4090000      0.0078858
     12.4100000      0.0078842
     12.4110000      0.0078888
     12.4120000      0.0078910
     12.4130000      0.0078915
     12.4140000      0.0078905
     12.4150000      0.0078881
     12.4160000      0.0078936
     12.4170000      0.0078884
     12.4180000      0.0078916
     12.4190000      0.0078938
     12.4200000      0.0078980
     12.4210000      0.0078926
     12.4220000      0.0078933
     12.4230000      0.0078936
     12.4240000      0.0078970
     12.4250000      0.0078908
     12.4260000      0.0078933
     12.4270000      0.0078926
     12.4280000      0.0078913
     12.4290000      0.0078924
     12.4300000      0.0078926
     12.4310000      0.0078909
     12.4320000      0.0078915
     12.4330000      0.0078932
     12.4340000      0.0078920
     12.4350000      0.0078949
     12.4360000      0.0078933
     12.4370000      0.0078958
     12.4380000      0.0078941
     12.4390000      0.0078938
     12.4400000      0.0078913
     12.4410000      0.0078917
     12.4420000      0.0078934
     12.4430000      0.0078939
     12.4440000      0.0078920
     12.4450000      0.0078950
     12.4460000      0.0078924
     12.4470000      0.0078916
     12.4480000      0.0078928
     12.4490000      0.0078953
     12.4500000      0.0079016
     12.4510000      0.0078944
     12.4520000      0.0078953
     12.4530000      0.0078992
     12.4540000      0.0078952
     12.4550000      0.0078994
     12.4560000      0.0079023
     12.4570000      0.0078976
     12.4580000      0.0078973
     12.4590000      0.0079024
     12.4600000      0.0079009
     12.4610000      0.0079021
     12.4620000      0.0079036
     12.4630000      0.0079004
     12.4640000      0.0079022
     12.4650000      0.0079056
     12.4660000      0.0079036
     12.4670000      0.0079028
     12.4680000      0.0079050
     12.4690000      0.0079050
     12.4700000      0.0079034
     12.4710000      0.0079068
     12.4720000      0.0079057
     12.4730000      0.0079086
     12.4740000      0.0079048
     12.4750000      0.0079108
     12.4760000      0.0079083
     12.4770000      0.0079074
     12.4780000      0.0079092
     12.4790000      0.0079042
     12.4800000      0.0079080
     12.4810000      0.0079050
     12.4820000      0.0079074
     12.4830000      0.0079068
     12.4840000      0.0079086
     12.4850000      0.0079081
     12.4860000      0.0079099
     12.4870000      0.0079086
     12.4880000      0.0079112
     12.4890000      0.0079056
     12.4900000      0.0079111
     12.4910000      0.0079089
     12.4920000      0.0079110
     12.4930000      0.0079090
     12.4940000      0.0079087
     12.4950000      0.0079130
     12.4960000      0.0079081
     12.4970000      0.0079133
     12.4980000      0.0079088
     12.4990000      0.0079097
     12.5000000      0.0079136
     12.5010000      0.0079066
     12.5020000      0.0079093
     12.5030000      0.0079117
     12.5040000      0.0079125
     12.5050000      0.0079127
     12.5060000      0.0079115
     12.5070000      0.0079120
     12.5080000      0.0079152
     12.5090000      0.0079139
     12.5100000      0.0079084
     12.5110000      0.0079149
     12.5120000      0.0079149
     12.5130000      0.0079124
     12.5140000      0.0079174
     12.5150000      0.0079118
     12.5160000      0.0079144
     12.5170000      0.0079161
     12.5180000      0.0079182
     12.5190000      0.0079175
     12.5200000      0.0079167
     12.5210000      0.0079151
     12.5220000      0.0079182
     12.5230000      0.0079165
     12.5240000      0.0079172
     12.5250000      0.0079221
     12.5260000      0.0079186
     12.5270000      0.0079226
     12.5280000      0.0079212
     12.5290000      0.0079224
     12.5300000      0.0079171
     12.5310000      0.0079197
     12.5320000      0.0079210
     12.5330000      0.0079241
     12.5340000      0.0079164
     12.5350000      0.0079248
     12.5360000      0.0079199
     12.5370000      0.0079204
     12.5380000      0.0079220
     12.5390000      0.0079257
     12.5400000      0.0079239
     12.5410000      0.0079209
     12.5420000      0.0079220
     12.5430000      0.0079223
     12.5440000      0.0079230
     12.5450000      0.0079236
     12.5460000      0.0079241
     12.5470000      0.0079242
     12.5480000      0.0079222
     12.5490000      0.0079259
     12.5500000      0.0079251
     12.5510000      0.0079229
     12.5520000      0.0079282
     12.5530000      0.0079246
     12.5540000      0.0079261
     12.5550000      0.0079255
     12.5560000      0.0079257
     12.5570000      0.0079254
     12.5580000      0.0079281
     12.5590000      0.0079268
     12.5600000      0.0079269
     12.5610000      0.0079298
     12.5620000      0.0079268
     12.5630000      0.0079296
     12.5640000      0.0079340
     12.5650000      0.0079267
     12.5660000      0.0079268
     12.5670000      0.0079303
     12.5680000      0.0079248
     12.5690000      0.0079294
     12.5700000      0.0079313
     12.5710000      0.0079297
     12.5720000      0.0079336
     12.5730000      0.0079296
     12.5740000      0.0079313
     12.5750000      0.0079316
     12.5760000      0.0079314
     12.5770000      0.0079338
     12.5780000      0.0079289
     12.5790000      0.0079325
     12.5800000      0.0079323
     12.5810000      0.0079307
     12.5820000      0.0079318
     12.5830000      0.0079324
     12.5840000      0.0079312
     12.5850000      0.0079317
     12.5860000      0.0079333
     12.5870000      0.0079309
     12.5880000      0.0079335
     12.5890000      0.0079326
     12.5900000      0.0079294
     12.5910000      0.0079325
     12.5920000      0.0079334
     12.5930000      0.0079333
     12.5940000      0.0079355
     12.5950000      0.0079285
     12.5960000      0.0079335
     12.5970000      0.0079328
     12.5980000      0.0079334
     12.5990000      0.0079382
     12.6000000      0.0079316
     12.6010000      0.0079325
     12.6020000      0.0079360
     12.6030000      0.0079349
     12.6040000      0.0079365
     12.6050000      0.0079417
     12.6060000      0.0079359
     12.6070000      0.0079353
     12.6080000      0.0079349
     12.6090000      0.0079411
     12.6100000      0.0079378
     12.6110000      0.0079411
     12.6120000      0.0079377
     12.6130000      0.0079432
     12.6140000      0.0079387
     12.6150000      0.0079391
     12.6160000      0.0079423
     12.6170000      0.0079401
     12.6180000      0.0079422
     12.6190000      0.0079421
     12.6200000      0.0079459
     12.6210000      0.0079421
     12.6220000      0.0079431
     12.6230000      0.0079447
     12.6240000      0.0079432
     12.6250000      0.0079465
     12.6260000      0.0079446
     12.6270000      0.0079451
     12.6280000      0.0079450
     12.6290000      0.0079499
     12.6300000      0.0079479
     12.6310000      0.0079486
     12.6320000      0.0079467
     12.6330000      0.0079487
     12.6340000      0.0079487
     12.6350000      0.0079514
     12.6360000      0.0079521
     12.6370000      0.0079554
     12.6380000      0.0079548
     12.6390000      0.0079517
     12.6400000      0.0079541
     12.6410000      0.0079529
     12.6420000      0.0079548
     12.6430000      0.0079516
     12.6440000      0.0079515
     12.6450000      0.0079547
     12.6460000      0.0079548
     12.6470000      0.0079539
     12.6480000      0.0079536
     12.6490000      0.0079526
     12.6500000      0.0079574
     12.6510000      0.0079538
     12.6520000      0.0079566
     12.6530000      0.0079537
     12.6540000      0.0079587
     12.6550000      0.0079564
     12.6560000      0.0079551
     12.6570000      0.0079555
     12.6580000      0.0079573
     12.6590000      0.0079582
     12.6600000      0.0079586
     12.6610000      0.0079570
     12.6620000      0.0079587
     12.6630000      0.0079582
     12.6640000      0.0079599
     12.6650000      0.0079605
     12.6660000      0.0079638
     12.6670000      0.0079605
     12.6680000      0.0079601
     12.6690000      0.0079606
     12.6700000      0.0079552
     12.6710000      0.0079588
     12.6720000      0.0079603
     12.6730000      0.0079570
     12.6740000      0.0079642
     12.6750000      0.0079636
     12.6760000      0.0079632
     12.6770000      0.0079634
     12.6780000      0.0079632
     12.6790000      0.0079629
     12.6800000      0.0079604
     12.6810000      0.0079660
     12.6820000      0.0079641
     12.6830000      0.0079640
     12.6840000      0.0079636
     12.6850000      0.0079651
     12.6860000      0.0079631
     12.6870000      0.0079621
     12.6880000      0.0079612
     12.6890000      0.0079617
     12.6900000      0.0079596
     12.6910000      0.0079628
     12.6920000      0.0079611
     12.6930000      0.0079643
     12.6940000      0.0079645
     12.6950000      0.0079621
     12.6960000      0.0079656
     12.6970000      0.0079652
     12.6980000      0.0079656
     12.6990000      0.0079638
     12.7000000      0.0079661
     12.7010000      0.0079693
     12.7020000      0.0079715
     12.7030000      0.0079678
     12.7040000      0.0079721
     12.7050000      0.0079695
     12.7060000      0.0079738
     12.7070000      0.0079724
     12.7080000      0.0079689
     12.7090000      0.0079698
     12.7100000      0.0079714
     12.7110000      0.0079695
     12.7120000      0.0079731
     12.7130000      0.0079751
     12.7140000      0.0079692
     12.7150000      0.0079735
     12.7160000      0.0079742
     12.7170000      0.0079733
     12.7180000      0.0079757
     12.7190000      0.0079791
     12.7200000      0.0079761
     12.7210000      0.0079758
     12.7220000      0.0079770
     12.7230000      0.0079795
     12.7240000      0.0079757
     12.7250000      0.0079775
     12.7260000      0.0079785
     12.7270000      0.0079799
     12.7280000      0.0079789
     12.7290000      0.0079830
     12.7300000      0.0079796
     12.7310000      0.0079806
     12.7320000      0.0079816
     12.7330000      0.0079829
     12.7340000      0.0079850
     12.7350000      0.0079812
     12.7360000      0.0079799
     12.7370000      0.0079818
     12.7380000      0.0079865
     12.7390000      0.0079858
     12.7400000      0.0079820
     12.7410000      0.0079864
     12.7420000      0.0079846
     12.7430000      0.0079870
     12.7440000      0.0079872
     12.7450000      0.0079869
     12.7460000      0.0079863
     12.7470000      0.0079899
     12.7480000      0.0079869
     12.7490000      0.0079844
     12.7500000      0.0079877
     12.7510000      0.0079864
     12.7520000      0.0079887
     12.7530000      0.0079870
     12.7540000      0.0079867
     12.7550000      0.0079868
     12.7560000      0.0079887
     12.7570000      0.0079873
     12.7580000      0.0079861
     12.7590000      0.0079896
     12.7600000      0.0079896
     12.7610000      0.0079904
     12.7620000      0.0079891
     12.7630000      0.0079885
     12.7640000      0.0079912
     12.7650000      0.0079908
     12.7660000      0.0079950
     12.7670000      0.0079904
     12.7680000      0.0079895
     12.7690000      0.0079889
     12.7700000      0.0079929
     12.7710000      0.0079884
     12.7720000      0.0079933
     12.7730000      0.0079922
     12.7740000      0.0079923
     12.7750000      0.0079942
     12.7760000      0.0079957
     12.7770000      0.0079967
     12.7780000      0.0079952
     12.7790000      0.0079952
     12.7800000      0.0079985
     12.7810000      0.0079968
     12.7820000      0.0079968
     12.7830000      0.0079948
     12.7840000      0.0079970
     12.7850000      0.0079958
     12.7860000      0.0079985
     12.7870000      0.0079962
     12.7880000      0.0079949
     12.7890000      0.0079961
     12.7900000      0.0079996
     12.7910000      0.0079976
     12.7920000      0.0079973
     12.7930000      0.0079931
     12.7940000      0.0079973
     12.7950000      0.0079978
     12.7960000      0.0079946
     12.7970000      0.0080002
     12.7980000      0.0079975
     12.7990000      0.0079986
     12.8000000      0.0079993
     12.8010000      0.0079973
     12.8020000      0.0079996
     12.8030000      0.0079984
     12.8040000      0.0080009
     12.8050000      0.0079987
     12.8060000      0.0080039
     12.8070000      0.0080062
     12.8080000      0.0080051
     12.8090000      0.0079980
     12.8100000      0.0080043
     12.8110000      0.0080023
     12.8120000      0.0080031
     12.8130000      0.0080026
     12.8140000      0.0080054
     12.8150000      0.0080054
     12.8160000      0.0080062
     12.8170000      0.0080047
     12.8180000      0.0080047
     12.8190000      0.0080067
     12.8200000      0.0080071
     12.8210000      0.0080060
     12.8220000      0.0080082
     12.8230000      0.0080083
     12.8240000      0.0080065
     12.8250000      0.0080058
     12.8260000      0.0080088
     12.8270000      0.0080082
     12.8280000      0.0080099
     12.8290000      0.0080083
     12.8300000      0.0080114
     12.8310000      0.0080105
     12.8320000      0.0080121
     12.8330000      0.0080118
     12.8340000      0.0080062
     12.8350000      0.0080142
     12.8360000      0.0080111
     12.8370000      0.0080174
     12.8380000      0.0080150
     12.8390000      0.0080111
     12.8400000      0.0080130
     12.8410000      0.0080173
     12.8420000      0.0080152
     12.8430000      0.0080160
     12.8440000      0.0080158
     12.8450000      0.0080194
     12.8460000      0.0080157
     12.8470000      0.0080183
     12.8480000      0.0080170
     12.8490000      0.0080152
     12.8500000      0.0080170
     12.8510000      0.0080191
     12.8520000      0.0080141
     12.8530000      0.0080187
     12.8540000      0.0080184
     12.8550000      0.0080186
     12.8560000      0.0080201
     12.8570000      0.0080195
     12.8580000      0.0080183
     12.8590000      0.0080238
     12.8600000      0.0080192
     12.8610000      0.0080196
     12.8620000      0.0080222
     12.8630000      0.0080214
     12.8640000      0.0080212
     12.8650000      0.0080215
     12.8660000      0.0080225
     12.8670000      0.0080244
     12.8680000      0.0080252
     12.8690000      0.0080242
     12.8700000      0.0080268
     12.8710000      0.0080223
     12.8720000      0.0080256
     12.8730000      0.0080278
     12.8740000      0.0080272
     12.8750000      0.0080257
     12.8760000      0.0080264
     12.8770000      0.0080310
     12.8780000      0.0080237
     12.8790000      0.0080292
     12.8800000      0.0080298
     12.8810000      0.0080285
     12.8820000      0.0080309
     12.8830000      0.0080270
     12.8840000      0.0080295
     12.8850000      0.0080281
     12.8860000      0.0080307
     12.8870000      0.0080325
     12.8880000      0.0080268
     12.8890000      0.0080309
     12.8900000      0.0080306
     12.8910000      0.0080287
     12.8920000      0.0080322
     12.8930000      0.0080346
     12.8940000      0.0080316
     12.8950000      0.0080321
     12.8960000      0.0080363
     12.8970000      0.0080327
     12.8980000      0.0080292
     12.8990000      0.0080355
     12.9000000      0.0080343
     12.9010000      0.0080374
     12.9020000      0.0080355
     12.9030000      0.0080356
     12.9040000      0.0080335
     12.9050000      0.0080355
     12.9060000      0.0080349
     12.9070000      0.0080363
     12.9080000      0.0080362
     12.9090000      0.0080352
     12.9100000      0.0080369
     12.9110000      0.0080332
     12.9120000      0.0080336
     12.9130000      0.0080347
     12.9140000      0.0080317
     12.9150000      0.0080365
     12.9160000      0.0080353
     12.9170000      0.0080366
     12.9180000      0.0080390
     12.9190000      0.0080386
     12.9200000      0.0080339
     12.9210000      0.0080387
     12.9220000      0.0080352
     12.9230000      0.0080399
     12.9240000      0.0080369
     12.9250000      0.0080409
     12.9260000      0.0080366
     12.9270000      0.0080383
     12.9280000      0.0080406
     12.9290000      0.0080402
     12.9300000      0.0080401
     12.9310000      0.0080387
     12.9320000      0.0080376
     12.9330000      0.0080423
     12.9340000      0.0080409
     12.9350000      0.0080420
     12.9360000      0.0080466
     12.9370000      0.0080416
     12.9380000      0.0080405
     12.9390000      0.0080464
     12.9400000      0.0080376
     12.9410000      0.0080448
     12.9420000      0.0080436
     12.9430000      0.0080425
     12.9440000      0.0080427
     12.9450000      0.0080438
     12.9460000      0.0080423
     12.9470000      0.0080413
     12.9480000      0.0080479
     12.9490000      0.0080408
     12.9500000      0.0080431
     12.9510000      0.0080465
     12.9520000      0.0080454
     12.9530000      0.0080488
     12.9540000      0.0080488
     12.9550000      0.0080495
     12.9560000      0.0080510
     12.9570000      0.0080447
     12.9580000      0.0080516
     12.9590000      0.0080501
     12.9600000      0.0080499
     12.9610000      0.0080512
     12.9620000      0.0080464
     12.9630000      0.0080526
     12.9640000      0.0080497
     12.9650000      0.0080495
     12.9660000      0.0080501
     12.9670000      0.0080487
     12.9680000      0.0080533
     12.9690000      0.0080512
     12.9700000      0.0080487
     12.9710000      0.0080538
     12.9720000      0.0080552
     12.9730000      0.0080563
     12.9740000      0.0080479
     12.9750000      0.0080536
     12.9760000      0.0080522
     12.9770000      0.0080561
     12.9780000      0.0080538
     12.9790000      0.0080539
     12.9800000      0.0080558
     12.9810000      0.0080534
     12.9820000      0.0080573
     12.9830000      0.0080561
     12.9840000      0.0080570
     12.9850000      0.0080586
     12.9860000      0.0080605
     12.9870000      0.0080586
     12.9880000      0.0080586
     12.9890000      0.0080628
     12.9900000      0.0080578
     12.9910000      0.0080609
     12.9920000      0.0080601
     12.9930000      0.0080576
     12.9940000      0.0080609
     12.9950000      0.0080605
     12.9960000      0.0080599
     12.9970000      0.0080605
     12.9980000      0.0080617
     12.9990000      0.0080619
     13.0000000      0.0080586
     13.0010000      0.0080604
     13.0020000      0.0080570
     13.0030000      0.0080612
     13.0040000      0.0080591
     13.0050000      0.0080618
     13.0060000      0.0080636
     13.0070000      0.0080590
     13.0080000      0.0080642
     13.0090000      0.0080610
     13.0100000      0.0080614
     13.0110000      0.0080635
     13.0120000      0.0080623
     13.0130000      0.0080658
     13.0140000      0.0080680
     13.0150000      0.0080615
     13.0160000      0.0080646
     13.0170000      0.0080608
     13.0180000      0.0080683
     13.0190000      0.0080647
     13.0200000      0.0080658
     13.0210000      0.0080646
     13.0220000      0.0080660
     13.0230000      0.0080636
     13.0240000      0.0080622
     13.0250000      0.0080643
     13.0260000      0.0080645
     13.0270000      0.0080693
     13.0280000      0.0080673
     13.0290000      0.0080691
     13.0300000      0.0080664
     13.0310000      0.0080674
     13.0320000      0.0080653
     13.0330000      0.0080693
     13.0340000      0.0080677
     13.0350000      0.0080707
     13.0360000      0.0080706
     13.0370000      0.0080706
     13.0380000      0.0080729
     13.0390000      0.0080724
     13.0400000      0.0080714
     13.0410000      0.0080721
     13.0420000      0.0080730
     13.0430000      0.0080685
     13.0440000      0.0080710
     13.0450000      0.0080712
     13.0460000      0.0080781
     13.0470000      0.0080761
     13.0480000      0.0080717
     13.0490000      0.0080717
     13.0500000      0.0080745
     13.0510000      0.0080734
     13.0520000      0.0080694
     13.0530000      0.0080766
     13.0540000      0.0080756
     13.0550000      0.0080795
     13.0560000      0.0080753
     13.0570000      0.0080791
     13.0580000      0.0080787
     13.0590000      0.0080786
     13.0600000      0.0080774
     13.0610000      0.0080755
     13.0620000      0.0080797
     13.0630000      0.0080842
     13.0640000      0.0080825
     13.0650000      0.0080850
     13.0660000      0.0080825
     13.0670000      0.0080855
     13.0680000      0.0080804
     13.0690000      0.0080826
     13.0700000      0.0080886
     13.0710000      0.0080863
     13.0720000      0.0080849
     13.0730000      0.0080841
     13.0740000      0.0080843
     13.0750000      0.0080873
     13.0760000      0.0080874
     13.0770000      0.0080886
     13.0780000      0.0080863
     13.0790000      0.0080921
     13.0800000      0.0080897
     13.0810000      0.0080906
     13.0820000      0.0080892
     13.0830000      0.0080906
     13.0840000      0.0080929
     13.0850000      0.0080921
     13.0860000      0.0080909
     13.0870000      0.0080931
     13.0880000      0.0080931
     13.0890000      0.0080956
     13.0900000      0.0080933
     13.0910000      0.0081028
     13.0920000      0.0080940
     13.0930000      0.0080967
     13.0940000      0.0080974
     13.0950000      0.0080997
     13.0960000      0.0080976
     13.0970000      0.0080990
     13.0980000      0.0081003
     13.0990000      0.0080993
     13.1000000      0.0081022
     13.1010000      0.0081022
     13.1020000      0.0081006
     13.1030000      0.0081023
     13.1040000      0.0081028
     13.1050000      0.0080998
     13.1060000      0.0081013
     13.1070000      0.0081023
     13.1080000      0.0081000
     13.1090000      0.0080990
     13.1100000      0.0081042
     13.1110000      0.0080988
     13.1120000      0.0081017
     13.1130000      0.0081008
     13.1140000      0.0081011
     13.1150000      0.0081025
     13.1160000      0.0081017
     13.1170000      0.0081006
     13.1180000      0.0081015
     13.1190000      0.0081000
     13.1200000      0.0081051
     13.1210000      0.0081051
     13.1220000      0.0081055
     13.1230000      0.0081034
     13.1240000      0.0081044
     13.1250000      0.0081023
     13.1260000      0.0081045
     13.1270000      0.0081061
     13.1280000      0.0081050
     13.1290000      0.0081049
     13.1300000      0.0081075
     13.1310000      0.0081034
     13.1320000      0.0081073
     13.1330000      0.0081048
     13.1340000      0.0081093
     13.1350000      0.0081075
     13.1360000      0.0081056
     13.1370000      0.0081113
     13.1380000      0.0081085
     13.1390000      0.0081082
     13.1400000      0.0081103
     13.1410000      0.0081088
     13.1420000      0.0081091
     13.1430000      0.0081117
     13.1440000      0.0081074
     13.1450000      0.0081102
     13.1460000      0.0081131
     13.1470000      0.0081112
     13.1480000      0.0081091
     13.1490000      0.0081127
     13.1500000      0.0081150
     13.1510000      0.0081099
     13.1520000      0.0081182
     13.1530000      0.0081113
     13.1540000      0.0081139
     13.1550000      0.0081137
     13.1560000      0.0081136
     13.1570000      0.0081193
     13.1580000      0.0081168
     13.1590000      0.0081179
     13.1600000      0.0081160
     13.1610000      0.0081158
     13.1620000      0.0081192
     13.1630000      0.0081176
     13.1640000      0.0081181
     13.1650000      0.0081162
     13.1660000      0.0081228
     13.1670000      0.0081218
     13.1680000      0.0081202
     13.1690000      0.0081189
     13.1700000      0.0081224
     13.1710000      0.0081217
     13.1720000      0.0081210
     13.1730000      0.0081188
     13.1740000      0.0081218
     13.1750000      0.0081193
     13.1760000      0.0081222
     13.1770000      0.0081226
     13.1780000      0.0081214
     13.1790000      0.0081245
     13.1800000      0.0081206
     13.1810000      0.0081210
     13.1820000      0.0081249
     13.1830000      0.0081225
     13.1840000      0.0081232
     13.1850000      0.0081237
     13.1860000      0.0081269
     13.1870000      0.0081274
     13.1880000      0.0081212
     13.1890000      0.0081264
     13.1900000      0.0081289
     13.1910000      0.0081253
     13.1920000      0.0081259
     13.1930000      0.0081267
     13.1940000      0.0081242
     13.1950000      0.0081286
     13.1960000      0.0081309
     13.1970000      0.0081315
     13.1980000      0.0081265
     13.1990000      0.0081314
     13.2000000      0.0081264
     13.2010000      0.0081296
     13.2020000      0.0081282
     13.2030000      0.0081330
     13.2040000      0.0081309
     13.2050000      0.0081303
     13.2060000      0.0081307
     13.2070000      0.0081277
     13.2080000      0.0081302
     13.2090000      0.0081313
     13.2100000      0.0081313
     13.2110000      0.0081293
     13.2120000      0.0081298
     13.2130000      0.0081328
     13.2140000      0.0081308
     13.2150000      0.0081334
     13.2160000      0.0081273
     13.2170000      0.0081330
     13.2180000      0.0081326
     13.2190000      0.0081320
     13.2200000      0.0081305
     13.2210000      0.0081342
     13.2220000      0.0081339
     13.2230000      0.0081318
     13.2240000      0.0081332
     13.2250000      0.0081286
     13.2260000      0.0081340
     13.2270000      0.0081343
     13.2280000      0.0081318
     13.2290000      0.0081337
     13.2300000      0.0081329
     13.2310000      0.0081341
     13.2320000      0.0081328
     13.2330000      0.0081360
     13.2340000      0.0081323
     13.2350000      0.0081323
     13.2360000      0.0081349
     13.2370000      0.0081369
     13.2380000      0.0081352
     13.2390000      0.0081393
     13.2400000      0.0081343
     13.2410000      0.0081369
     13.2420000      0.0081363
     13.2430000      0.0081364
     13.2440000      0.0081406
     13.2450000      0.0081338
     13.2460000      0.0081374
     13.2470000      0.0081367
     13.2480000      0.0081381
     13.2490000      0.0081357
     13.2500000      0.0081370
     13.2510000      0.0081411
     13.2520000      0.0081369
     13.2530000      0.0081400
     13.2540000      0.0081409
     13.2550000      0.0081380
     13.2560000      0.0081397
     13.2570000      0.0081429
     13.2580000      0.0081407
     13.2590000      0.0081403
     13.2600000      0.0081427
     13.2610000      0.0081437
     13.2620000      0.0081461
     13.2630000      0.0081450
     13.2640000      0.0081493
     13.2650000      0.0081475
     13.2660000      0.0081441
     13.2670000      0.0081457
     13.2680000      0.0081466
     13.2690000      0.0081487
     13.2700000      0.0081488
     13.2710000      0.0081527
     13.2720000      0.0081473
     13.2730000      0.0081504
     13.2740000      0.0081493
     13.2750000      0.0081525
     13.2760000      0.0081528
     13.2770000      0.0081522
     13.2780000      0.0081529
     13.2790000      0.0081528
     13.2800000      0.0081533
     13.2810000      0.0081520
     13.2820000      0.0081543
     13.2830000      0.0081543
     13.2840000      0.0081558
     13.2850000      0.0081561
     13.2860000      0.0081559
     13.2870000      0.0081568
     13.2880000      0.0081586
     13.2890000      0.0081591
     13.2900000      0.0081571
     13.2910000      0.0081592
     13.2920000      0.0081588
     13.2930000      0.0081603
     13.2940000      0.0081593
     13.2950000      0.0081573
     13.2960000      0.0081631
     13.2970000      0.0081572
     13.2980000      0.0081603
     13.2990000      0.0081615
     13.3000000      0.0081619
     13.3010000      0.0081655
     13.3020000      0.0081583
     13.3030000      0.0081592
     13.3040000      0.0081628
     13.3050000      0.0081617
     13.3060000      0.0081582
     13.3070000      0.0081636
     13.3080000      0.0081662
     13.3090000      0.0081657
     13.3100000      0.0081592
     13.3110000      0.0081648
     13.3120000      0.0081648
     13.3130000      0.0081626
     13.3140000      0.0081676
     13.3150000      0.0081655
     13.3160000      0.0081683
     13.3170000      0.0081731
     13.3180000      0.0081673
     13.3190000      0.0081706
     13.3200000      0.0081705
     13.3210000      0.0081671
     13.3220000      0.0081730
     13.3230000      0.0081711
     13.3240000      0.0081711
     13.3250000      0.0081714
     13.3260000      0.0081740
     13.3270000      0.0081713
     13.3280000      0.0081720
     13.3290000      0.0081750
     13.3300000      0.0081731
     13.3310000      0.0081747
     13.3320000      0.0081763
     13.3330000      0.0081758
     13.3340000      0.0081734
     13.3350000      0.0081738
     13.3360000      0.0081769
     13.3370000      0.0081792
     13.3380000      0.0081788
     13.3390000      0.0081775
     13.3400000      0.0081775
     13.3410000      0.0081781
     13.3420000      0.0081770
     13.3430000      0.0081855
     13.3440000      0.0081799
     13.3450000      0.0081815
     13.3460000      0.0081796
     13.3470000      0.0081792
     13.3480000      0.0081801
     13.3490000      0.0081824
     13.3500000      0.0081828
     13.3510000      0.0081824
     13.3520000      0.0081799
     13.3530000      0.0081821
     13.3540000      0.0081833
     13.3550000      0.0081816
     13.3560000      0.0081800
     13.3570000      0.0081820
     13.3580000      0.0081807
     13.3590000      0.0081826
     13.3600000      0.0081819
     13.3610000      0.0081828
     13.3620000      0.0081848
     13.3630000      0.0081837
     13.3640000      0.0081827
     13.3650000      0.0081824
     13.3660000      0.0081891
     13.3670000      0.0081872
     13.3680000      0.0081856
     13.3690000      0.0081834
     13.3700000      0.0081867
     13.3710000      0.0081899
     13.3720000      0.0081828
     13.3730000      0.0081870
     13.3740000      0.0081869
     13.3750000      0.0081864
     13.3760000      0.0081897
     13.3770000      0.0081884
     13.3780000      0.0081905
     13.3790000      0.0081888
     13.3800000      0.0081880
     13.3810000      0.0081897
     13.3820000      0.0081869
     13.3830000      0.0081892
     13.3840000      0.0081871
     13.3850000      0.0081930
     13.3860000      0.0081940
     13.3870000      0.0081918
     13.3880000      0.0081922
     13.3890000      0.0081915
     13.3900000      0.0081883
     13.3910000      0.0081923
     13.3920000      0.0081914
     13.3930000      0.0081913
     13.3940000      0.0081946
     13.3950000      0.0081925
     13.3960000      0.0081931
     13.3970000      0.0081914
     13.3980000      0.0081889
     13.3990000      0.0081932
     13.4000000      0.0081924
     13.4010000      0.0081960
     13.4020000      0.0081955
     13.4030000      0.0081965
     13.4040000      0.0081941
     13.4050000      0.0081922
     13.4060000      0.0082005
     13.4070000      0.0081924
     13.4080000      0.0082018
     13.4090000      0.0081952
     13.4100000      0.0081993
     13.4110000      0.0081986
     13.4120000      0.0081984
     13.4130000      0.0081992
     13.4140000      0.0081984
     13.4150000      0.0081983
     13.4160000      0.0082002
     13.4170000      0.0081977
     13.4180000      0.0081994
     13.4190000      0.0081970
     13.4200000      0.0082040
     13.4210000      0.0082034
     13.4220000      0.0082014
     13.4230000      0.0082012
     13.4240000      0.0082043
     13.4250000      0.0082030
     13.4260000      0.0082039
     13.4270000      0.0082023
     13.4280000      0.0082040
     13.4290000      0.0082064
     13.4300000      0.0082053
     13.4310000      0.0082036
     13.4320000      0.0082070
     13.4330000      0.0082080
     13.4340000      0.0082068
     13.4350000      0.0082064
     13.4360000      0.0082052
     13.4370000      0.0082072
     13.4380000      0.0082091
     13.4390000      0.0082059
     13.4400000      0.0082099
     13.4410000      0.0082075
     13.4420000      0.0082154
     13.4430000      0.0082093
     13.4440000      0.0082056
     13.4450000      0.0082081
     13.4460000      0.0082091
     13.4470000      0.0082111
     13.4480000      0.0082109
     13.4490000      0.0082072
     13.4500000      0.0082093
     13.4510000      0.0082098
     13.4520000      0.0082099
     13.4530000      0.0082074
     13.4540000      0.0082107
     13.4550000      0.0082115
     13.4560000      0.0082121
     13.4570000      0.0082136
     13.4580000      0.0082135
     13.4590000      0.0082124
     13.4600000      0.0082108
     13.4610000      0.0082142
     13.4620000      0.0082133
     13.4630000      0.0082140
     13.4640000      0.0082123
     13.4650000      0.0082150
     13.4660000      0.0082124
     13.4670000      0.0082151
     13.4680000      0.0082169
     13.4690000      0.0082164
     13.4700000      0.0082118
     13.4710000      0.0082158
     13.4720000      0.0082123
     13.4730000      0.0082173
     13.4740000      0.0082182
     13.4750000      0.0082168
     13.4760000      0.0082150
     13.4770000      0.0082145
     13.4780000      0.0082181
     13.4790000      0.0082175
     13.4800000      0.0082175
     13.4810000      0.0082210
     13.4820000      0.0082200
     13.4830000      0.0082196
     13.4840000      0.0082225
     13.4850000      0.0082174
     13.4860000      0.0082213
     13.4870000      0.0082261
     13.4880000      0.0082219
     13.4890000      0.0082211
     13.4900000      0.0082218
     13.4910000      0.0082272
     13.4920000      0.0082208
     13.4930000      0.0082251
     13.4940000      0.0082197
     13.4950000      0.0082264
     13.4960000      0.0082226
     13.4970000      0.0082266
     13.4980000      0.0082216
     13.4990000      0.0082291
     13.5000000      0.0082261
     13.5010000      0.0082265
     13.5020000      0.0082262
     13.5030000      0.0082234
     13.5040000      0.0082320
     13.5050000      0.0082294
     13.5060000      0.0082261
     13.5070000      0.0082332
     13.5080000      0.0082299
     13.5090000      0.0082316
     13.5100000      0.0082353
     13.5110000      0.0082290
     13.5120000      0.0082317
     13.5130000      0.0082304
     13.5140000      0.0082298
     13.5150000      0.0082288
     13.5160000      0.0082310
     13.5170000      0.0082319
     13.5180000      0.0082339
     13.5190000      0.0082284
     13.5200000      0.0082340
     13.5210000      0.0082317
     13.5220000      0.0082345
     13.5230000      0.0082350
     13.5240000      0.0082381
     13.5250000      0.0082362
     13.5260000      0.0082339
     13.5270000      0.0082334
     13.5280000      0.0082381
     13.5290000      0.0082325
     13.5300000      0.0082351
     13.5310000      0.0082379
     13.5320000      0.0082350
     13.5330000      0.0082356
     13.5340000      0.0082374
     13.5350000      0.0082384
     13.5360000      0.0082406
     13.5370000      0.0082401
     13.5380000      0.0082398
     13.5390000      0.0082383
     13.5400000      0.0082403
     13.5410000      0.0082447
     13.5420000      0.0082414
     13.5430000      0.0082441
     13.5440000      0.0082410
     13.5450000      0.0082414
     13.5460000      0.0082412
     13.5470000      0.0082425
     13.5480000      0.0082417
     13.5490000      0.0082436
     13.5500000      0.0082384
     13.5510000      0.0082410
     13.5520000      0.0082442
     13.5530000      0.0082443
     13.5540000      0.0082424
     13.5550000      0.0082430
     13.5560000      0.0082475
     13.5570000      0.0082438
     13.5580000      0.0082471
     13.5590000      0.0082451
     13.5600000      0.0082480
     13.5610000      0.0082469
     13.5620000      0.0082478
     13.5630000      0.0082464
     13.5640000      0.0082487
     13.5650000      0.0082519
     13.5660000      0.0082468
     13.5670000      0.0082490
     13.5680000      0.0082498
     13.5690000      0.0082488
     13.5700000      0.0082534
     13.5710000      0.0082490
     13.5720000      0.0082506
     13.5730000      0.0082481
     13.5740000      0.0082521
     13.5750000      0.0082507
     13.5760000      0.0082515
     13.5770000      0.0082537
     13.5780000      0.0082511
     13.5790000      0.0082559
     13.5800000      0.0082580
     13.5810000      0.0082569
     13.5820000      0.0082572
     13.5830000      0.0082596
     13.5840000      0.0082574
     13.5850000      0.0082570
     13.5860000      0.0082516
     13.5870000      0.0082547
     13.5880000      0.0082589
     13.5890000      0.0082569
     13.5900000      0.0082588
     13.5910000      0.0082560
     13.5920000      0.0082558
     13.5930000      0.0082614
     13.5940000      0.0082562
     13.5950000      0.0082564
     13.5960000      0.0082600
     13.5970000      0.0082627
     13.5980000      0.0082645
     13.5990000      0.0082656
     13.6000000      0.0082606
     13.6010000      0.0082659
     13.6020000      0.0082570
     13.6030000      0.0082590
     13.6040000      0.0082672
     13.6050000      0.0082598
     13.6060000      0.0082668
     13.6070000      0.0082625
     13.6080000      0.0082655
     13.6090000      0.0082658
     13.6100000      0.0082613
     13.6110000      0.0082626
     13.6120000      0.0082599
     13.6130000      0.0082575
     13.6140000      0.0082607
     13.6150000      0.0082585
     13.6160000      0.0082635
     13.6170000      0.0082576
     13.6180000      0.0082628
     13.6190000      0.0082619
     13.6200000      0.0082633
     13.6210000      0.0082599
     13.6220000      0.0082600
     13.6230000      0.0082645
     13.6240000      0.0082624
     13.6250000      0.0082632
     13.6260000      0.0082639
     13.6270000      0.0082645
     13.6280000      0.0082671
     13.6290000      0.0082640
     13.6300000      0.0082652
     13.6310000      0.0082624
     13.6320000      0.0082600
     13.6330000      0.0082641
     13.6340000      0.0082668
     13.6350000      0.0082667
     13.6360000      0.0082659
     13.6370000      0.0082695
     13.6380000      0.0082658
     13.6390000      0.0082639
     13.6400000      0.0082692
     13.6410000      0.0082667
     13.6420000      0.0082654
     13.6430000      0.0082677
     13.6440000      0.0082686
     13.6450000      0.0082677
     13.6460000      0.0082712
     13.6470000      0.0082697
     13.6480000      0.0082726
     13.6490000      0.0082725
     13.6500000      0.0082740
     13.6510000      0.0082722
     13.6520000      0.0082739
     13.6530000      0.0082701
     13.6540000      0.0082720
     13.6550000      0.0082728
     13.6560000      0.0082745
     13.6570000      0.0082732
     13.6580000      0.0082737
     13.6590000      0.0082747
     13.6600000      0.0082726
     13.6610000      0.0082710
     13.6620000      0.0082738
     13.6630000      0.0082790
     13.6640000      0.0082774
     13.6650000      0.0082744
     13.6660000      0.0082772
     13.6670000      0.0082767
     13.6680000      0.0082763
     13.6690000      0.0082762
     13.6700000      0.0082770
     13.6710000      0.0082749
     13.6720000      0.0082751
     13.6730000      0.0082783
     13.6740000      0.0082769
     13.6750000      0.0082781
     13.6760000      0.0082764
     13.6770000      0.0082791
     13.6780000      0.0082779
     13.6790000      0.0082731
     13.6800000      0.0082788
     13.6810000      0.0082816
     13.6820000      0.0082811
     13.6830000      0.0082791
     13.6840000      0.0082831
     13.6850000      0.0082799
     13.6860000      0.0082833
     13.6870000      0.0082814
     13.6880000      0.0082828
     13.6890000      0.0082789
     13.6900000      0.0082854
     13.6910000      0.0082855
     13.6920000      0.0082812
     13.6930000      0.0082830
     13.6940000      0.0082817
     13.6950000      0.0082815
     13.6960000      0.0082854
     13.6970000      0.0082881
     13.6980000      0.0082844
     13.6990000      0.0082861
     13.7000000      0.0082849
     13.7010000      0.0082849
     13.7020000      0.0082874
     13.7030000      0.0082841
     13.7040000      0.0082856
     13.7050000      0.0082888
     13.7060000      0.0082922
     13.7070000      0.0082877
     13.7080000      0.0082926
     13.7090000      0.0082900
     13.7100000      0.0082964
     13.7110000      0.0082913
     13.7120000      0.0082950
     13.7130000      0.0082913
     13.7140000      0.0082924
     13.7150000      0.0082935
     13.7160000      0.0082923
     13.7170000      0.0082908
     13.7180000      0.0082935
     13.7190000      0.0082918
     13.7200000      0.0082975
     13.7210000      0.0082955
     13.7220000      0.0082970
     13.7230000      0.0082953
     13.7240000      0.0082956
     13.7250000      0.0082950
     13.7260000      0.0082982
     13.7270000      0.0082949
     13.7280000      0.0082940
     13.7290000      0.0082962
     13.7300000      0.0082986
     13.7310000      0.0082968
     13.7320000      0.0082953
     13.7330000      0.0082977
     13.7340000      0.0082960
     13.7350000      0.0082988
     13.7360000      0.0082950
     13.7370000      0.0082982
     13.7380000      0.0082970
     13.7390000      0.0082984
     13.7400000      0.0082974
     13.7410000      0.0082970
     13.7420000      0.0082976
     13.7430000      0.0082985
     13.7440000      0.0082986
     13.7450000      0.0083019
     13.7460000      0.0083020
     13.7470000      0.0083009
     13.7480000      0.0082961
     13.7490000      0.0083014
     13.7500000      0.0083002
     13.7510000      0.0082974
     13.7520000      0.0082996
     13.7530000      0.0082975
     13.7540000      0.0082963
     13.7550000      0.0082977
     13.7560000      0.0082977
     13.7570000      0.0083005
     13.7580000      0.0082998
     13.7590000      0.0083037
     13.7600000      0.0082996
     13.7610000      0.0083000
     13.7620000      0.0082992
     13.7630000      0.0083041
     13.7640000      0.0083030
     13.7650000      0.0083020
     13.7660000      0.0083009
     13.7670000      0.0082998
     13.7680000      0.0083007
     13.7690000      0.0083044
     13.7700000      0.0083033
     13.7710000      0.0083040
     13.7720000      0.0083018
     13.7730000      0.0082992
     13.7740000      0.0083031
     13.7750000      0.0083043
     13.7760000      0.0083029
     13.7770000      0.0083032
     13.7780000      0.0083052
     13.7790000      0.0083045
     13.7800000      0.0083042
     13.7810000      0.0083074
     13.7820000      0.0083054
     13.7830000      0.0083061
     13.7840000      0.0083096
     13.7850000      0.0083064
     13.7860000      0.0083090
     13.7870000      0.0083059
     13.7880000      0.0083062
     13.7890000      0.0083083
     13.7900000      0.0083061
     13.7910000      0.0083083
     13.7920000      0.0083063
     13.7930000      0.0083069
     13.7940000      0.0083085
     13.7950000      0.0083059
     13.7960000      0.0083061
     13.7970000      0.0083094
     13.7980000      0.0083092
     13.7990000      0.0083110
     13.8000000      0.0083076
     13.8010000      0.0083111
     13.8020000      0.0083109
     13.8030000      0.0083100
     13.8040000      0.0083100
     13.8050000      0.0083119
     13.8060000      0.0083135
     13.8070000      0.0083091
     13.8080000      0.0083105
     13.8090000      0.0083121
     13.8100000      0.0083112
     13.8110000      0.0083070
     13.8120000      0.0083116
     13.8130000      0.0083120
     13.8140000      0.0083116
     13.8150000      0.0083098
     13.8160000      0.0083101
     13.8170000      0.0083138
     13.8180000      0.0083125
     13.8190000      0.0083142
     13.8200000      0.0083135
     13.8210000      0.0083150
     13.8220000      0.0083152
     13.8230000      0.0083144
     13.8240000      0.0083102
     13.8250000      0.0083129
     13.8260000      0.0083168
     13.8270000      0.0083133
     13.8280000      0.0083143
     13.8290000      0.0083120
     13.8300000      0.0083118
     13.8310000      0.0083130
     13.8320000      0.0083092
     13.8330000      0.0083147
     13.8340000      0.0083123
     13.8350000      0.0083157
     13.8360000      0.0083154
     13.8370000      0.0083110
     13.8380000      0.0083137
     13.8390000      0.0083139
     13.8400000      0.0083183
     13.8410000      0.0083163
     13.8420000      0.0083153
     13.8430000      0.0083145
     13.8440000      0.0083201
     13.8450000      0.0083170
     13.8460000      0.0083199
     13.8470000      0.0083206
     13.8480000      0.0083215
     13.8490000      0.0083192
     13.8500000      0.0083192
     13.8510000      0.0083227
     13.8520000      0.0083197
     13.8530000      0.0083191
     13.8540000      0.0083190
     13.8550000      0.0083191
     13.8560000      0.0083214
     13.8570000      0.0083202
     13.8580000      0.0083226
     13.8590000      0.0083246
     13.8600000      0.0083227
     13.8610000      0.0083201
     13.8620000      0.0083235
     13.8630000      0.0083227
     13.8640000      0.0083229
     13.8650000      0.0083210
     13.8660000      0.0083245
     13.8670000      0.0083252
     13.8680000      0.0083255
     13.8690000      0.0083248
     13.8700000      0.0083254
     13.8710000      0.0083270
     13.8720000      0.0083280
     13.8730000      0.0083260
     13.8740000      0.0083287
     13.8750000      0.0083323
     13.8760000      0.0083307
     13.8770000      0.0083292
     13.8780000      0.0083354
     13.8790000      0.0083339
     13.8800000      0.0083318
     13.8810000      0.0083327
     13.8820000      0.0083325
     13.8830000      0.0083333
     13.8840000      0.0083340
     13.8850000      0.0083335
     13.8860000      0.0083328
     13.8870000      0.0083358
     13.8880000      0.0083330
     13.8890000      0.0083312
     13.8900000      0.0083344
     13.8910000      0.0083326
     13.8920000      0.0083361
     13.8930000      0.0083349
     13.8940000      0.0083344
     13.8950000      0.0083347
     13.8960000      0.0083366
     13.8970000      0.0083395
     13.8980000      0.0083372
     13.8990000      0.0083398
     13.9000000      0.0083389
     13.9010000      0.0083380
     13.9020000      0.0083417
     13.9030000      0.0083435
     13.9040000      0.0083428
     13.9050000      0.0083448
     13.9060000      0.0083435
     13.9070000      0.0083465
     13.9080000      0.0083452
     13.9090000      0.0083454
     13.9100000      0.0083497
     13.9110000      0.0083507
     13.9120000      0.0083510
     13.9130000      0.0083489
     13.9140000      0.0083442
     13.9150000      0.0083512
     13.9160000      0.0083465
     13.9170000      0.0083465
     13.9180000      0.0083508
     13.9190000      0.0083499
     13.9200000      0.0083502
     13.9210000      0.0083469
     13.9220000      0.0083492
     13.9230000      0.0083524
     13.9240000      0.0083522
     13.9250000      0.0083519
     13.9260000      0.0083550
     13.9270000      0.0083510
     13.9280000      0.0083544
     13.9290000      0.0083524
     13.9300000      0.0083540
     13.9310000      0.0083563
     13.9320000      0.0083591
     13.9330000      0.0083609
     13.9340000      0.0083599
     13.9350000      0.0083574
     13.9360000      0.0083578
     13.9370000      0.0083582
     13.9380000      0.0083609
     13.9390000      0.0083612
     13.9400000      0.0083560
     13.9410000      0.0083586
     13.9420000      0.0083579
     13.9430000      0.0083601
     13.9440000      0.0083574
     13.9450000      0.0083653
     13.9460000      0.0083594
     13.9470000      0.0083632
     13.9480000      0.0083589
     13.9490000      0.0083598
     13.9500000      0.0083635
     13.9510000      0.0083582
     13.9520000      0.0083624
     13.9530000      0.0083616
     13.9540000      0.0083671
     13.9550000      0.0083673
     13.9560000      0.0083653
     13.9570000      0.0083636
     13.9580000      0.0083688
     13.9590000      0.0083652
     13.9600000      0.0083642
     13.9610000      0.0083642
     13.9620000      0.0083636
     13.9630000      0.0083645
     13.9640000      0.0083687
     13.9650000      0.0083608
     13.9660000      0.0083666
     13.9670000      0.0083659
     13.9680000      0.0083663
     13.9690000      0.0083626
     13.9700000      0.0083675
     13.9710000      0.0083661
     13.9720000      0.0083656
     13.9730000      0.0083649
     13.9740000      0.0083642
     13.9750000      0.0083665
     13.9760000      0.0083669
     13.9770000      0.0083649
     13.9780000      0.0083662
     13.9790000      0.0083668
     13.9800000      0.0083651
     13.9810000      0.0083648
     13.9820000      0.0083669
     13.9830000      0.0083713
     13.9840000      0.0083677
     13.9850000      0.0083678
     13.9860000      0.0083699
     13.9870000      0.0083683
     13.9880000      0.0083706
     13.9890000      0.0083687
     13.9900000      0.0083689
     13.9910000      0.0083690
     13.9920000      0.0083640
     13.9930000      0.0083696
     13.9940000      0.0083699
     13.9950000      0.0083699
     13.9960000      0.0083676
     13.9970000      0.0083732
     13.9980000      0.0083729
     13.9990000      0.0083747
     14.0000000      0.0083710
     14.0010000      0.0083733
     14.0020000      0.0083749
     14.0030000      0.0083757
     14.0040000      0.0083756
     14.0050000      0.0083737
     14.0060000      0.0083749
     14.0070000      0.0083741
     14.0080000      0.0083763
     14.0090000      0.0083764
     14.0100000      0.0083769
     14.0110000      0.0083767
     14.0120000      0.0083758
     14.0130000      0.0083754
     14.0140000      0.0083788
     14.0150000      0.0083780
     14.0160000      0.0083791
     14.0170000      0.0083781
     14.0180000      0.0083787
     14.0190000      0.0083773
     14.0200000      0.0083764
     14.0210000      0.0083782
     14.0220000      0.0083775
     14.0230000      0.0083760
     14.0240000      0.0083773
     14.0250000      0.0083797
     14.0260000      0.0083798
     14.0270000      0.0083738
     14.0280000      0.0083850
     14.0290000      0.0083807
     14.0300000      0.0083801
     14.0310000      0.0083819
     14.0320000      0.0083821
     14.0330000      0.0083845
     14.0340000      0.0083813
     14.0350000      0.0083807
     14.0360000      0.0083840
     14.0370000      0.0083839
     14.0380000      0.0083857
     14.0390000      0.0083883
     14.0400000      0.0083848
     14.0410000      0.0083853
     14.0420000      0.0083878
     14.0430000      0.0083869
     14.0440000      0.0083888
     14.0450000      0.0083840
     14.0460000      0.0083864
     14.0470000      0.0083842
     14.0480000      0.0083880
     14.0490000      0.0083848
     14.0500000      0.0083887
     14.0510000      0.0083869
     14.0520000      0.0083908
     14.0530000      0.0083880
     14.0540000      0.0083882
     14.0550000      0.0083902
     14.0560000      0.0083869
     14.0570000      0.0083883
     14.0580000      0.0083880
     14.0590000      0.0083861
     14.0600000      0.0083871
     14.0610000      0.0083863
     14.0620000      0.0083849
     14.0630000      0.0083891
     14.0640000      0.0083887
     14.0650000      0.0083907
     14.0660000      0.0083913
     14.0670000      0.0083918
     14.0680000      0.0083909
     14.0690000      0.0083936
     14.0700000      0.0083930
     14.0710000      0.0083990
     14.0720000      0.0083941
     14.0730000      0.0083935
     14.0740000      0.0083966
     14.0750000      0.0083966
     14.0760000      0.0083940
     14.0770000      0.0083974
     14.0780000      0.0083953
     14.0790000      0.0083938
     14.0800000      0.0083944
     14.0810000      0.0083992
     14.0820000      0.0084005
     14.0830000      0.0083976
     14.0840000      0.0083989
     14.0850000      0.0083973
     14.0860000      0.0083961
     14.0870000      0.0083985
     14.0880000      0.0083937
     14.0890000      0.0083973
     14.0900000      0.0083992
     14.0910000      0.0083957
     14.0920000      0.0083987
     14.0930000      0.0083986
     14.0940000      0.0083974
     14.0950000      0.0083964
     14.0960000      0.0083955
     14.0970000      0.0083974
     14.0980000      0.0083977
     14.0990000      0.0084012
     14.1000000      0.0083984
     14.1010000      0.0084005
     14.1020000      0.0084012
     14.1030000      0.0083998
     14.1040000      0.0084008
     14.1050000      0.0083999
     14.1060000      0.0083994
     14.1070000      0.0083981
     14.1080000      0.0084015
     14.1090000      0.0083956
     14.1100000      0.0084007
     14.1110000      0.0083987
     14.1120000      0.0083980
     14.1130000      0.0083998
     14.1140000      0.0084035
     14.1150000      0.0084006
     14.1160000      0.0084024
     14.1170000      0.0083990
     14.1180000      0.0084002
     14.1190000      0.0083991
     14.1200000      0.0084021
     14.1210000      0.0084037
     14.1220000      0.0084022
     14.1230000      0.0084021
     14.1240000      0.0084037
     14.1250000      0.0084064
     14.1260000      0.0084017
     14.1270000      0.0084050
     14.1280000      0.0084019
     14.1290000      0.0084060
     14.1300000      0.0084050
     14.1310000      0.0083994
     14.1320000      0.0084031
     14.1330000      0.0084035
     14.1340000      0.0084018
     14.1350000      0.0084059
     14.1360000      0.0084030
     14.1370000      0.0084043
     14.1380000      0.0084069
     14.1390000      0.0084083
     14.1400000      0.0084046
     14.1410000      0.0084103
     14.1420000      0.0084092
     14.1430000      0.0084100
     14.1440000      0.0084066
     14.1450000      0.0084074
     14.1460000      0.0084100
     14.1470000      0.0084091
     14.1480000      0.0084077
     14.1490000      0.0084110
     14.1500000      0.0084124
     14.1510000      0.0084113
     14.1520000      0.0084091
     14.1530000      0.0084114
     14.1540000      0.0084127
     14.1550000      0.0084102
     14.1560000      0.0084120
     14.1570000      0.0084108
     14.1580000      0.0084141
     14.1590000      0.0084151
     14.1600000      0.0084115
     14.1610000      0.0084128
     14.1620000      0.0084140
     14.1630000      0.0084083
     14.1640000      0.0084144
     14.1650000      0.0084170
     14.1660000      0.0084149
     14.1670000      0.0084136
     14.1680000      0.0084189
     14.1690000      0.0084219
     14.1700000      0.0084181
     14.1710000      0.0084174
     14.1720000      0.0084195
     14.1730000      0.0084211
     14.1740000      0.0084199
     14.1750000      0.0084229
     14.1760000      0.0084209
     14.1770000      0.0084184
     14.1780000      0.0084246
     14.1790000      0.0084179
     14.1800000      0.0084200
     14.1810000      0.0084240
     14.1820000      0.0084224
     14.1830000      0.0084179
     14.1840000      0.0084223
     14.1850000      0.0084215
     14.1860000      0.0084206
     14.1870000      0.0084236
     14.1880000      0.0084245
     14.1890000      0.0084262
     14.1900000      0.0084230
     14.1910000      0.0084243
     14.1920000      0.0084233
     14.1930000      0.0084260
     14.1940000      0.0084255
     14.1950000      0.0084276
     14.1960000      0.0084239
     14.1970000      0.0084294
     14.1980000      0.0084308
     14.1990000      0.0084315
     14.2000000      0.0084300
     14.2010000      0.0084313
     14.2020000      0.0084317
     14.2030000      0.0084316
     14.2040000      0.0084311
     14.2050000      0.0084335
     14.2060000      0.0084364
     14.2070000      0.0084323
     14.2080000      0.0084318
     14.2090000      0.0084339
     14.2100000      0.0084344
     14.2110000      0.0084333
     14.2120000      0.0084356
     14.2130000      0.0084319
     14.2140000      0.0084409
     14.2150000      0.0084353
     14.2160000      0.0084349
     14.2170000      0.0084320
     14.2180000      0.0084370
     14.2190000      0.0084363
     14.2200000      0.0084333
     14.2210000      0.0084367
     14.2220000      0.0084343
     14.2230000      0.0084334
     14.2240000      0.0084359
     14.2250000      0.0084344
     14.2260000      0.0084347
     14.2270000      0.0084397
     14.2280000      0.0084331
     14.2290000      0.0084355
     14.2300000      0.0084343
     14.2310000      0.0084356
     14.2320000      0.0084363
     14.2330000      0.0084375
     14.2340000      0.0084401
     14.2350000      0.0084378
     14.2360000      0.0084368
     14.2370000      0.0084384
     14.2380000      0.0084384
     14.2390000      0.0084410
     14.2400000      0.0084379
     14.2410000      0.0084392
     14.2420000      0.0084408
     14.2430000      0.0084403
     14.2440000      0.0084428
     14.2450000      0.0084404
     14.2460000      0.0084435
     14.2470000      0.0084418
     14.2480000      0.0084408
     14.2490000      0.0084426
     14.2500000      0.0084413
     14.2510000      0.0084443
     14.2520000      0.0084442
     14.2530000      0.0084445
     14.2540000      0.0084426
     14.2550000      0.0084392
     14.2560000      0.0084441
     14.2570000      0.0084419
     14.2580000      0.0084419
     14.2590000      0.0084439
     14.2600000      0.0084440
     14.2610000      0.0084422
     14.2620000      0.0084410
     14.2630000      0.0084456
     14.2640000      0.0084440
     14.2650000      0.0084447
     14.2660000      0.0084487
     14.2670000      0.0084454
     14.2680000      0.0084453
     14.2690000      0.0084463
     14.2700000      0.0084416
     14.2710000      0.0084514
     14.2720000      0.0084442
     14.2730000      0.0084466
     14.2740000      0.0084494
     14.2750000      0.0084490
     14.2760000      0.0084446
     14.2770000      0.0084479
     14.2780000      0.0084461
     14.2790000      0.0084512
     14.2800000      0.0084536
     14.2810000      0.0084517
     14.2820000      0.0084500
     14.2830000      0.0084494
     14.2840000      0.0084520
     14.2850000      0.0084479
     14.2860000      0.0084499
     14.2870000      0.0084478
     14.2880000      0.0084490
     14.2890000      0.0084515
     14.2900000      0.0084493
     14.2910000      0.0084496
     14.2920000      0.0084540
     14.2930000      0.0084497
     14.2940000      0.0084484
     14.2950000      0.0084520
     14.2960000      0.0084499
     14.2970000      0.0084513
     14.2980000      0.0084534
     14.2990000      0.0084533
     14.3000000      0.0084528
     14.3010000      0.0084540
     14.3020000      0.0084539
     14.3030000      0.0084519
     14.3040000      0.0084530
     14.3050000      0.0084561
     14.3060000      0.0084540
     14.3070000      0.0084553
     14.3080000      0.0084552
     14.3090000      0.0084585
     14.3100000      0.0084551
     14.3110000      0.0084610
     14.3120000      0.0084551
     14.3130000      0.0084588
     14.3140000      0.0084577
     14.3150000      0.0084584
     14.3160000      0.0084572
     14.3170000      0.0084585
     14.3180000      0.0084555
     14.3190000      0.0084577
     14.3200000      0.0084578
     14.3210000      0.0084566
     14.3220000      0.0084595
     14.3230000      0.0084595
     14.3240000      0.0084576
     14.3250000      0.0084610
     14.3260000      0.0084583
     14.3270000      0.0084589
     14.3280000      0.0084631
     14.3290000      0.0084613
     14.3300000      0.0084583
     14.3310000      0.0084575
     14.3320000      0.0084619
     14.3330000      0.0084576
     14.3340000      0.0084617
     14.3350000      0.0084596
     14.3360000      0.0084623
     14.3370000      0.0084609
     14.3380000      0.0084627
     14.3390000      0.0084631
     14.3400000      0.0084617
     14.3410000      0.0084621
     14.3420000      0.0084629
     14.3430000      0.0084640
     14.3440000      0.0084646
     14.3450000      0.0084597
     14.3460000      0.0084659
     14.3470000      0.0084663
     14.3480000      0.0084578
     14.3490000      0.0084644
     14.3500000      0.0084658
     14.3510000      0.0084659
     14.3520000      0.0084638
     14.3530000      0.0084662
     14.3540000      0.0084615
     14.3550000      0.0084689
     14.3560000      0.0084634
     14.3570000      0.0084684
     14.3580000      0.0084630
     14.3590000      0.0084678
     14.3600000      0.0084637
     14.3610000      0.0084701
     14.3620000      0.0084706
     14.3630000      0.0084675
     14.3640000      0.0084697
     14.3650000      0.0084673
     14.3660000      0.0084688
     14.3670000      0.0084674
     14.3680000      0.0084723
     14.3690000      0.0084691
     14.3700000      0.0084701
     14.3710000      0.0084721
     14.3720000      0.0084689
     14.3730000      0.0084705
     14.3740000      0.0084706
     14.3750000      0.0084707
     14.3760000      0.0084717
     14.3770000      0.0084752
     14.3780000      0.0084742
     14.3790000      0.0084744
     14.3800000      0.0084771
     14.3810000      0.0084757
     14.3820000      0.0084784
     14.3830000      0.0084741
     14.3840000      0.0084736
     14.3850000      0.0084753
     14.3860000      0.0084759
     14.3870000      0.0084800
     14.3880000      0.0084744
     14.3890000      0.0084784
     14.3900000      0.0084737
     14.3910000      0.0084796
     14.3920000      0.0084741
     14.3930000      0.0084774
     14.3940000      0.0084806
     14.3950000      0.0084788
     14.3960000      0.0084752
     14.3970000      0.0084786
     14.3980000      0.0084766
     14.3990000      0.0084790
     14.4000000      0.0084779
     14.4010000      0.0084806
     14.4020000      0.0084757
     14.4030000      0.0084804
     14.4040000      0.0084800
     14.4050000      0.0084794
     14.4060000      0.0084822
     14.4070000      0.0084794
     14.4080000      0.0084801
     14.4090000      0.0084802
     14.4100000      0.0084819
     14.4110000      0.0084814
     14.4120000      0.0084825
     14.4130000      0.0084804
     14.4140000      0.0084812
     14.4150000      0.0084808
     14.4160000      0.0084843
     14.4170000      0.0084835
     14.4180000      0.0084899
     14.4190000      0.0084852
     14.4200000      0.0084852
     14.4210000      0.0084867
     14.4220000      0.0084866
     14.4230000      0.0084872
     14.4240000      0.0084902
     14.4250000      0.0084884
     14.4260000      0.0084906
     14.4270000      0.0084904
     14.4280000      0.0084921
     14.4290000      0.0084890
     14.4300000      0.0084914
     14.4310000      0.0084909
     14.4320000      0.0084882
     14.4330000      0.0084925
     14.4340000      0.0084973
     14.4350000      0.0084917
     14.4360000      0.0084964
     14.4370000      0.0084994
     14.4380000      0.0084951
     14.4390000      0.0084946
     14.4400000      0.0084984
     14.4410000      0.0084980
     14.4420000      0.0084980
     14.4430000      0.0084968
     14.4440000      0.0084953
     14.4450000      0.0085005
     14.4460000      0.0084976
     14.4470000      0.0085005
     14.4480000      0.0085018
     14.4490000      0.0084974
     14.4500000      0.0085051
     14.4510000      0.0085016
     14.4520000      0.0085034
     14.4530000      0.0085031
     14.4540000      0.0085008
     14.4550000      0.0084996
     14.4560000      0.0085017
     14.4570000      0.0085007
     14.4580000      0.0085017
     14.4590000      0.0085024
     14.4600000      0.0085014
     14.4610000      0.0085045
     14.4620000      0.0085048
     14.4630000      0.0085052
     14.4640000      0.0085031
     14.4650000      0.0085062
     14.4660000      0.0085071
     14.4670000      0.0085099
     14.4680000      0.0085054
     14.4690000      0.0085058
     14.4700000      0.0085058
     14.4710000      0.0085059
     14.4720000      0.0085067
     14.4730000      0.0085067
     14.4740000      0.0085026
     14.4750000      0.0085084
     14.4760000      0.0085070
     14.4770000      0.0085071
     14.4780000      0.0085100
     14.4790000      0.0085093
     14.4800000      0.0085114
     14.4810000      0.0085084
     14.4820000      0.0085109
     14.4830000      0.0085087
     14.4840000      0.0085073
     14.4850000      0.0085077
     14.4860000      0.0085130
     14.4870000      0.0085139
     14.4880000      0.0085094
     14.4890000      0.0085089
     14.4900000      0.0085109
     14.4910000      0.0085131
     14.4920000      0.0085150
     14.4930000      0.0085113
     14.4940000      0.0085118
     14.4950000      0.0085137
     14.4960000      0.0085144
     14.4970000      0.0085144
     14.4980000      0.0085116
     14.4990000      0.0085153
     14.5000000      0.0085179
     14.5010000      0.0085136
     14.5020000      0.0085128
     14.5030000      0.0085182
     14.5040000      0.0085187
     14.5050000      0.0085147
     14.5060000      0.0085203
     14.5070000      0.0085168
     14.5080000      0.0085179
     14.5090000      0.0085204
     14.5100000      0.0085201
     14.5110000      0.0085183
     14.5120000      0.0085210
     14.5130000      0.0085209
     14.5140000      0.0085201
     14.5150000      0.0085199
     14.5160000      0.0085189
     14.5170000      0.0085216
     14.5180000      0.0085223
     14.5190000      0.0085228
     14.5200000      0.0085246
     14.5210000      0.0085231
     14.5220000      0.0085214
     14.5230000      0.0085210
     14.5240000      0.0085216
     14.5250000      0.0085201
     14.5260000      0.0085239
     14.5270000      0.0085201
     14.5280000      0.0085292
     14.5290000      0.0085305
     14.5300000      0.0085264
     14.5310000      0.0085253
     14.5320000      0.0085252
     14.5330000      0.0085273
     14.5340000      0.0085239
     14.5350000      0.0085266
     14.5360000      0.0085252
     14.5370000      0.0085253
     14.5380000      0.0085233
     14.5390000      0.0085271
     14.5400000      0.0085261
     14.5410000      0.0085234
     14.5420000      0.0085272
     14.5430000      0.0085233
     14.5440000      0.0085285
     14.5450000      0.0085294
     14.5460000      0.0085310
     14.5470000      0.0085298
     14.5480000      0.0085301
     14.5490000      0.0085302
     14.5500000      0.0085288
     14.5510000      0.0085288
     14.5520000      0.0085295
     14.5530000      0.0085304
     14.5540000      0.0085261
     14.5550000      0.0085301
     14.5560000      0.0085283
     14.5570000      0.0085294
     14.5580000      0.0085292
     14.5590000      0.0085338
     14.5600000      0.0085336
     14.5610000      0.0085342
     14.5620000      0.0085289
     14.5630000      0.0085331
     14.5640000      0.0085317
     14.5650000      0.0085316
     14.5660000      0.0085328
     14.5670000      0.0085322
     14.5680000      0.0085365
     14.5690000      0.0085361
     14.5700000      0.0085337
     14.5710000      0.0085355
     14.5720000      0.0085353
     14.5730000      0.0085343
     14.5740000      0.0085332
     14.5750000      0.0085331
     14.5760000      0.0085388
     14.5770000      0.0085379
     14.5780000      0.0085365
     14.5790000      0.0085372
     14.5800000      0.0085376
     14.5810000      0.0085377
     14.5820000      0.0085399
     14.5830000      0.0085372
     14.5840000      0.0085376
     14.5850000      0.0085358
     14.5860000      0.0085372
     14.5870000      0.0085366
     14.5880000      0.0085319
     14.5890000      0.0085344
     14.5900000      0.0085373
     14.5910000      0.0085395
     14.5920000      0.0085338
     14.5930000      0.0085369
     14.5940000      0.0085335
     14.5950000      0.0085382
     14.5960000      0.0085373
     14.5970000      0.0085387
     14.5980000      0.0085377
     14.5990000      0.0085348
     14.6000000      0.0085355
     14.6010000      0.0085398
     14.6020000      0.0085379
     14.6030000      0.0085396
     14.6040000      0.0085345
     14.6050000      0.0085384
     14.6060000      0.0085398
     14.6070000      0.0085414
     14.6080000      0.0085430
     14.6090000      0.0085404
     14.6100000      0.0085417
     14.6110000      0.0085454
     14.6120000      0.0085408
     14.6130000      0.0085443
     14.6140000      0.0085457
     14.6150000      0.0085449
     14.6160000      0.0085420
     14.6170000      0.0085482
     14.6180000      0.0085456
     14.6190000      0.0085453
     14.6200000      0.0085489
     14.6210000      0.0085452
     14.6220000      0.0085462
     14.6230000      0.0085505
     14.6240000      0.0085485
     14.6250000      0.0085474
     14.6260000      0.0085467
     14.6270000      0.0085482
     14.6280000      0.0085510
     14.6290000      0.0085523
     14.6300000      0.0085517
     14.6310000      0.0085499
     14.6320000      0.0085551
     14.6330000      0.0085535
     14.6340000      0.0085490
     14.6350000      0.0085531
     14.6360000      0.0085503
     14.6370000      0.0085525
     14.6380000      0.0085494
     14.6390000      0.0085554
     14.6400000      0.0085538
     14.6410000      0.0085509
     14.6420000      0.0085528
     14.6430000      0.0085558
     14.6440000      0.0085526
     14.6450000      0.0085527
     14.6460000      0.0085519
     14.6470000      0.0085531
     14.6480000      0.0085501
     14.6490000      0.0085546
     14.6500000      0.0085499
     14.6510000      0.0085530
     14.6520000      0.0085546
     14.6530000      0.0085508
     14.6540000      0.0085549
     14.6550000      0.0085495
     14.6560000      0.0085577
     14.6570000      0.0085542
     14.6580000      0.0085536
     14.6590000      0.0085558
     14.6600000      0.0085571
     14.6610000      0.0085581
     14.6620000      0.0085572
     14.6630000      0.0085592
     14.6640000      0.0085553
     14.6650000      0.0085577
     14.6660000      0.0085571
     14.6670000      0.0085619
     14.6680000      0.0085612
     14.6690000      0.0085576
     14.6700000      0.0085596
     14.6710000      0.0085585
     14.6720000      0.0085655
     14.6730000      0.0085595
     14.6740000      0.0085615
     14.6750000      0.0085628
     14.6760000      0.0085608
     14.6770000      0.0085617
     14.6780000      0.0085610
     14.6790000      0.0085633
     14.6800000      0.0085635
     14.6810000      0.0085643
     14.6820000      0.0085618
     14.6830000      0.0085669
     14.6840000      0.0085659
     14.6850000      0.0085646
     14.6860000      0.0085672
     14.6870000      0.0085677
     14.6880000      0.0085667
     14.6890000      0.0085680
     14.6900000      0.0085631
     14.6910000      0.0085666
     14.6920000      0.0085665
     14.6930000      0.0085649
     14.6940000      0.0085647
     14.6950000      0.0085674
     14.6960000      0.0085639
     14.6970000      0.0085661
     14.6980000      0.0085661
     14.6990000      0.0085725
     14.7000000      0.0085697
     14.7010000      0.0085688
     14.7020000      0.0085733
     14.7030000      0.0085690
     14.7040000      0.0085722
     14.7050000      0.0085716
     14.7060000      0.0085732
     14.7070000      0.0085726
     14.7080000      0.0085689
     14.7090000      0.0085719
     14.7100000      0.0085721
     14.7110000      0.0085751
     14.7120000      0.0085730
     14.7130000      0.0085743
     14.7140000      0.0085775
     14.7150000      0.0085754
     14.7160000      0.0085788
     14.7170000      0.0085791
     14.7180000      0.0085744
     14.7190000      0.0085725
     14.7200000      0.0085785
     14.7210000      0.0085756
     14.7220000      0.0085784
     14.7230000      0.0085724
     14.7240000      0.0085797
     14.7250000      0.0085765
     14.7260000      0.0085785
     14.7270000      0.0085793
     14.7280000      0.0085810
     14.7290000      0.0085815
     14.7300000      0.0085813
     14.7310000      0.0085840
     14.7320000      0.0085809
     14.7330000      0.0085849
     14.7340000      0.0085894
     14.7350000      0.0085894
     14.7360000      0.0085815
     14.7370000      0.0085874
     14.7380000      0.0085886
     14.7390000      0.0085925
     14.7400000      0.0085885
     14.7410000      0.0085927
     14.7420000      0.0085897
     14.7430000      0.0085850
     14.7440000      0.0085926
     14.7450000      0.0085929
     14.7460000      0.0085919
     14.7470000      0.0085910
     14.7480000      0.0085911
     14.7490000      0.0085905
     14.7500000      0.0085908
     14.7510000      0.0085907
     14.7520000      0.0085917
     14.7530000      0.0085923
     14.7540000      0.0085950
     14.7550000      0.0085902
     14.7560000      0.0085953
     14.7570000      0.0085903
     14.7580000      0.0085921
     14.7590000      0.0085951
     14.7600000      0.0085944
     14.7610000      0.0085929
     14.7620000      0.0085938
     14.7630000      0.0085956
     14.7640000      0.0085964
     14.7650000      0.0085981
     14.7660000      0.0085970
     14.7670000      0.0085977
     14.7680000      0.0085950
     14.7690000      0.0085964
     14.7700000      0.0085989
     14.7710000      0.0085944
     14.7720000      0.0085985
     14.7730000      0.0085992
     14.7740000      0.0085983
     14.7750000      0.0085984
     14.7760000      0.0085955
     14.7770000      0.0086075
     14.7780000      0.0085959
     14.7790000      0.0085977
     14.7800000      0.0086017
     14.7810000      0.0086022
     14.7820000      0.0086005
     14.7830000      0.0086056
     14.7840000      0.0086028
     14.7850000      0.0086064
     14.7860000      0.0086064
     14.7870000      0.0086011
     14.7880000      0.0086100
     14.7890000      0.0086085
     14.7900000      0.0086052
     14.7910000      0.0086062
     14.7920000      0.0086071
     14.7930000      0.0086105
     14.7940000      0.0086063
     14.7950000      0.0086082
     14.7960000      0.0086093
     14.7970000      0.0086089
     14.7980000      0.0086037
     14.7990000      0.0086027
     14.8000000      0.0086036
     14.8010000      0.0086065
     14.8020000      0.0086053
     14.8030000      0.0086065
     14.8040000      0.0086076
     14.8050000      0.0086079
     14.8060000      0.0086105
     14.8070000      0.0086032
     14.8080000      0.0086086
     14.8090000      0.0086078
     14.8100000      0.0086138
     14.8110000      0.0086109
     14.8120000      0.0086125
     14.8130000      0.0086160
     14.8140000      0.0086109
     14.8150000      0.0086109
     14.8160000      0.0086129
     14.8170000      0.0086130
     14.8180000      0.0086130
     14.8190000      0.0086126
     14.8200000      0.0086117
     14.8210000      0.0086126
     14.8220000      0.0086149
     14.8230000      0.0086154
     14.8240000      0.0086114
     14.8250000      0.0086142
     14.8260000      0.0086172
     14.8270000      0.0086152
     14.8280000      0.0086174
     14.8290000      0.0086175
     14.8300000      0.0086198
     14.8310000      0.0086181
     14.8320000      0.0086203
     14.8330000      0.0086194
     14.8340000      0.0086217
     14.8350000      0.0086167
     14.8360000      0.0086221
     14.8370000      0.0086180
     14.8380000      0.0086209
     14.8390000      0.0086166
     14.8400000      0.0086173
     14.8410000      0.0086222
     14.8420000      0.0086221
     14.8430000      0.0086209
     14.8440000      0.0086190
     14.8450000      0.0086244
     14.8460000      0.0086235
     14.8470000      0.0086214
     14.8480000      0.0086235
     14.8490000      0.0086201
     14.8500000      0.0086257
     14.8510000      0.0086265
     14.8520000      0.0086234
     14.8530000      0.0086288
     14.8540000      0.0086285
     14.8550000      0.0086221
     14.8560000      0.0086236
     14.8570000      0.0086249
     14.8580000      0.0086256
     14.8590000      0.0086285
     14.8600000      0.0086293
     14.8610000      0.0086226
     14.8620000      0.0086262
     14.8630000      0.0086228
     14.8640000      0.0086252
     14.8650000      0.0086247
     14.8660000      0.0086240
     14.8670000      0.0086236
     14.8680000      0.0086230
     14.8690000      0.0086249
     14.8700000      0.0086283
     14.8710000      0.0086281
     14.8720000      0.0086262
     14.8730000      0.0086243
     14.8740000      0.0086291
     14.8750000      0.0086262
     14.8760000      0.0086267
     14.8770000      0.0086315
     14.8780000      0.0086290
     14.8790000      0.0086281
     14.8800000      0.0086302
     14.8810000      0.0086329
     14.8820000      0.0086331
     14.8830000      0.0086308
     14.8840000      0.0086296
     14.8850000      0.0086313
     14.8860000      0.0086322
     14.8870000      0.0086315
     14.8880000      0.0086341
     14.8890000      0.0086335
     14.8900000      0.0086335
     14.8910000      0.0086325
     14.8920000      0.0086381
     14.8930000      0.0086364
     14.8940000      0.0086342
     14.8950000      0.0086358
     14.8960000      0.0086367
     14.8970000      0.0086347
     14.8980000      0.0086371
     14.8990000      0.0086373
     14.9000000      0.0086415
     14.9010000      0.0086341
     14.9020000      0.0086413
     14.9030000      0.0086328
     14.9040000      0.0086434
     14.9050000      0.0086381
     14.9060000      0.0086397
     14.9070000      0.0086396
     14.9080000      0.0086376
     14.9090000      0.0086420
     14.9100000      0.0086407
     14.9110000      0.0086441
     14.9120000      0.0086413
     14.9130000      0.0086431
     14.9140000      0.0086421
     14.9150000      0.0086433
     14.9160000      0.0086461
     14.9170000      0.0086479
     14.9180000      0.0086419
     14.9190000      0.0086472
     14.9200000      0.0086450
     14.9210000      0.0086479
     14.9220000      0.0086439
     14.9230000      0.0086467
     14.9240000      0.0086454
     14.9250000      0.0086493
     14.9260000      0.0086425
     14.9270000      0.0086449
     14.9280000      0.0086479
     14.9290000      0.0086465
     14.9300000      0.0086460
     14.9310000      0.0086525
     14.9320000      0.0086479
     14.9330000      0.0086525
     14.9340000      0.0086461
     14.9350000      0.0086524
     14.9360000      0.0086476
     14.9370000      0.0086544
     14.9380000      0.0086518
     14.9390000      0.0086537
     14.9400000      0.0086550
     14.9410000      0.0086526
     14.9420000      0.0086558
     14.9430000      0.0086540
     14.9440000      0.0086534
     14.9450000      0.0086529
     14.9460000      0.0086510
     14.9470000      0.0086527
     14.9480000      0.0086518
     14.9490000      0.0086531
     14.9500000      0.0086535
     14.9510000      0.0086557
     14.9520000      0.0086547
     14.9530000      0.0086554
     14.9540000      0.0086555
     14.9550000      0.0086570
     14.9560000      0.0086557
     14.9570000      0.0086564
     14.9580000      0.0086572
     14.9590000      0.0086591
     14.9600000      0.0086598
     14.9610000      0.0086575
     14.9620000      0.0086568
     14.9630000      0.0086530
     14.9640000      0.0086577
     14.9650000      0.0086517
     14.9660000      0.0086567
     14.9670000      0.0086550
     14.9680000      0.0086558
     14.9690000      0.0086546
     14.9700000      0.0086573
     14.9710000      0.0086576
     14.9720000      0.0086595
     14.9730000      0.0086596
     14.9740000      0.0086604
     14.9750000      0.0086602
     14.9760000      0.0086608
     14.9770000      0.0086568
     14.9780000      0.0086608
     14.9790000      0.0086640
     14.9800000      0.0086609
     14.9810000      0.0086625
     14.9820000      0.0086602
     14.9830000      0.0086593
     14.9840000      0.0086637
     14.9850000      0.0086614
     14.9860000      0.0086604
     14.9870000      0.0086603
     14.9880000      0.0086596
     14.9890000      0.0086575
     14.9900000      0.0086599
     14.9910000      0.0086612
     14.9920000      0.0086613
     14.9930000      0.0086606
     14.9940000      0.0086571
     14.9950000      0.0086633
     14.9960000      0.0086630
     14.9970000      0.0086605
     14.9980000      0.0086620
     14.9990000      0.0086645


==> gnuplot1/exam2/weight/opt-4w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001125
      0.0020000      0.0001969
      0.0030000      0.0002502
      0.0040000      0.0002564
      0.0050000      0.0002510
      0.0060000      0.0002602
      0.0070000      0.0002556
      0.0080000      0.0002471
      0.0090000      0.0002508
      0.0100000      0.0002495
      0.0110000      0.0002533
      0.0120000      0.0002522
      0.0130000      0.0002478
      0.0140000      0.0002505
      0.0150000      0.0002510
      0.0160000      0.0002483
      0.0170000      0.0002512
      0.0180000      0.0002508
      0.0190000      0.0002477
      0.0200000      0.0002489
      0.0210000      0.0002502
      0.0220000      0.0002471
      0.0230000      0.0002466
      0.0240000      0.0002504
      0.0250000      0.0002496
      0.0260000      0.0002484
      0.0270000      0.0002493
      0.0280000      0.0002533
      0.0290000      0.0002522
      0.0300000      0.0002515
      0.0310000      0.0002517
      0.0320000      0.0002527
      0.0330000      0.0002506
      0.0340000      0.0002489
      0.0350000      0.0002516
      0.0360000      0.0002518
      0.0370000      0.0002517
      0.0380000      0.0002497
      0.0390000      0.0002489
      0.0400000      0.0002508
      0.0410000      0.0002508
      0.0420000      0.0002496
      0.0430000      0.0002483
      0.0440000      0.0002491
      0.0450000      0.0002517
      0.0460000      0.0002507
      0.0470000      0.0002491
      0.0480000      0.0002475
      0.0490000      0.0002498
      0.0500000      0.0002493
      0.0510000      0.0002493
      0.0520000      0.0002479
      0.0530000      0.0002471
      0.0540000      0.0002479
      0.0550000      0.0002485
      0.0560000      0.0002492
      0.0570000      0.0002491
      0.0580000      0.0002465
      0.0590000      0.0002484
      0.0600000      0.0002506
      0.0610000      0.0002491
      0.0620000      0.0002480
      0.0630000      0.0002473
      0.0640000      0.0002468
      0.0650000      0.0002480
      0.0660000      0.0002497
      0.0670000      0.0002489
      0.0680000      0.0002486
      0.0690000      0.0002479
      0.0700000      0.0002468
      0.0710000      0.0002492
      0.0720000      0.0002504
      0.0730000      0.0002473
      0.0740000      0.0002476
      0.0750000      0.0002466
      0.0760000      0.0002467
      0.0770000      0.0002489
      0.0780000      0.0002500
      0.0790000      0.0002477
      0.0800000      0.0002480
      0.0810000      0.0002467
      0.0820000      0.0002467
      0.0830000      0.0002474
      0.0840000      0.0002472
      0.0850000      0.0002472
      0.0860000      0.0002465
      0.0870000      0.0002466
      0.0880000      0.0002462
      0.0890000      0.0002463
      0.0900000      0.0002479
      0.0910000      0.0002494
      0.0920000      0.0002483
      0.0930000      0.0002470
      0.0940000      0.0002474
      0.0950000      0.0002465
      0.0960000      0.0002475
      0.0970000      0.0002481
      0.0980000      0.0002476
      0.0990000      0.0002470
      0.1000000      0.0002470
      0.1010000      0.0002468
      0.1020000      0.0002470
      0.1030000      0.0002479
      0.1040000      0.0002490
      0.1050000      0.0002486
      0.1060000      0.0002485
      0.1070000      0.0002482
      0.1080000      0.0002477
      0.1090000      0.0002472
      0.1100000      0.0002493
      0.1110000      0.0002506
      0.1120000      0.0002506
      0.1130000      0.0002494
      0.1140000      0.0002494
      0.1150000      0.0002480
      0.1160000      0.0002490
      0.1170000      0.0002491
      0.1180000      0.0002495
      0.1190000      0.0002504
      0.1200000      0.0002497
      0.1210000      0.0002491
      0.1220000      0.0002478
      0.1230000      0.0002484
      0.1240000      0.0002496
      0.1250000      0.0002505
      0.1260000      0.0002507
      0.1270000      0.0002492
      0.1280000      0.0002495
      0.1290000      0.0002491
      0.1300000      0.0002485
      0.1310000      0.0002493
      0.1320000      0.0002487
      0.1330000      0.0002494
      0.1340000      0.0002505
      0.1350000      0.0002492
      0.1360000      0.0002479
      0.1370000      0.0002475
      0.1380000      0.0002479
      0.1390000      0.0002482
      0.1400000      0.0002485
      0.1410000      0.0002501
      0.1420000      0.0002491
      0.1430000      0.0002487
      0.1440000      0.0002488
      0.1450000      0.0002478
      0.1460000      0.0002474
      0.1470000      0.0002476
      0.1480000      0.0002480
      0.1490000      0.0002485
      0.1500000      0.0002478
      0.1510000      0.0002497
      0.1520000      0.0002487
      0.1530000      0.0002481
      0.1540000      0.0002486
      0.1550000      0.0002461
      0.1560000      0.0002464
      0.1570000      0.0002490
      0.1580000      0.0002495
      0.1590000      0.0002505
      0.1600000      0.0002486
      0.1610000      0.0002482
      0.1620000      0.0002487
      0.1630000      0.0002483
      0.1640000      0.0002472
      0.1650000      0.0002478
      0.1660000      0.0002490
      0.1670000      0.0002500
      0.1680000      0.0002486
      0.1690000      0.0002493
      0.1700000      0.0002479
      0.1710000      0.0002478
      0.1720000      0.0002476
      0.1730000      0.0002475
      0.1740000      0.0002484
      0.1750000      0.0002490
      0.1760000      0.0002482
      0.1770000      0.0002490
      0.1780000      0.0002479
      0.1790000      0.0002485
      0.1800000      0.0002473
      0.1810000      0.0002481
      0.1820000      0.0002478
      0.1830000      0.0002480
      0.1840000      0.0002492
      0.1850000      0.0002475
      0.1860000      0.0002474
      0.1870000      0.0002474
      0.1880000      0.0002484
      0.1890000      0.0002484
      0.1900000      0.0002473
      0.1910000      0.0002477
      0.1920000      0.0002461
      0.1930000      0.0002468
      0.1940000      0.0002484
      0.1950000      0.0002497
      0.1960000      0.0002481
      0.1970000      0.0002485
      0.1980000      0.0002478
      0.1990000      0.0002479
      0.2000000      0.0002471
      0.2010000      0.0002470
      0.2020000      0.0002486
      0.2030000      0.0002479
      0.2040000      0.0002477
      0.2050000      0.0002478
      0.2060000      0.0002470
      0.2070000      0.0002472
      0.2080000      0.0002464
      0.2090000      0.0002473
      0.2100000      0.0002477
      0.2110000      0.0002478
      0.2120000      0.0002496
      0.2130000      0.0002473
      0.2140000      0.0002484
      0.2150000      0.0002481
      0.2160000      0.0002472
      0.2170000      0.0002472
      0.2180000      0.0002475
      0.2190000      0.0002483
      0.2200000      0.0002472
      0.2210000      0.0002481
      0.2220000      0.0002498
      0.2230000      0.0002498
      0.2240000      0.0002475
      0.2250000      0.0002475
      0.2260000      0.0002499
      0.2270000      0.0002481
      0.2280000      0.0002483
      0.2290000      0.0002475
      0.2300000      0.0002481
      0.2310000      0.0002491
      0.2320000      0.0002481
      0.2330000      0.0002477
      0.2340000      0.0002460
      0.2350000      0.0002475
      0.2360000      0.0002474
      0.2370000      0.0002475
      0.2380000      0.0002467
      0.2390000      0.0002473
      0.2400000      0.0002478
      0.2410000      0.0002469
      0.2420000      0.0002473
      0.2430000      0.0002472
      0.2440000      0.0002474
      0.2450000      0.0002491
      0.2460000      0.0002480
      0.2470000      0.0002479
      0.2480000      0.0002476
      0.2490000      0.0002482
      0.2500000      0.0002486
      0.2510000      0.0002477
      0.2520000      0.0002482
      0.2530000      0.0002487
      0.2540000      0.0002483
      0.2550000      0.0002473
      0.2560000      0.0002479
      0.2570000      0.0002469
      0.2580000      0.0002467
      0.2590000      0.0002474
      0.2600000      0.0002465
      0.2610000      0.0002476
      0.2620000      0.0002481
      0.2630000      0.0002477
      0.2640000      0.0002480
      0.2650000      0.0002482
      0.2660000      0.0002486
      0.2670000      0.0002476
      0.2680000      0.0002487
      0.2690000      0.0002465
      0.2700000      0.0002478
      0.2710000      0.0002470
      0.2720000      0.0002476
      0.2730000      0.0002478
      0.2740000      0.0002463
      0.2750000      0.0002468
      0.2760000      0.0002483
      0.2770000      0.0002472
      0.2780000      0.0002474
      0.2790000      0.0002481
      0.2800000      0.0002473
      0.2810000      0.0002482
      0.2820000      0.0002491
      0.2830000      0.0002465
      0.2840000      0.0002467
      0.2850000      0.0002472
      0.2860000      0.0002472
      0.2870000      0.0002470
      0.2880000      0.0002465
      0.2890000      0.0002461
      0.2900000      0.0002476
      0.2910000      0.0002462
      0.2920000      0.0002474
      0.2930000      0.0002473
      0.2940000      0.0002469
      0.2950000      0.0002476
      0.2960000      0.0002483
      0.2970000      0.0002493
      0.2980000      0.0002480
      0.2990000      0.0002485
      0.3000000      0.0002477
      0.3010000      0.0002478
      0.3020000      0.0002487
      0.3030000      0.0002484
      0.3040000      0.0002484
      0.3050000      0.0002469
      0.3060000      0.0002479
      0.3070000      0.0002476
      0.3080000      0.0002465
      0.3090000      0.0002471
      0.3100000      0.0002477
      0.3110000      0.0002467
      0.3120000      0.0002482
      0.3130000      0.0002482
      0.3140000      0.0002482
      0.3150000      0.0002473
      0.3160000      0.0002472
      0.3170000      0.0002474
      0.3180000      0.0002473
      0.3190000      0.0002468
      0.3200000      0.0002475
      0.3210000      0.0002483
      0.3220000      0.0002478
      0.3230000      0.0002488
      0.3240000      0.0002484
      0.3250000      0.0002478
      0.3260000      0.0002483
      0.3270000      0.0002479
      0.3280000      0.0002474
      0.3290000      0.0002474
      0.3300000      0.0002479
      0.3310000      0.0002475
      0.3320000      0.0002464
      0.3330000      0.0002464
      0.3340000      0.0002471
      0.3350000      0.0002466
      0.3360000      0.0002456
      0.3370000      0.0002464
      0.3380000      0.0002476
      0.3390000      0.0002481
      0.3400000      0.0002485
      0.3410000      0.0002474
      0.3420000      0.0002466
      0.3430000      0.0002477
      0.3440000      0.0002490
      0.3450000      0.0002468
      0.3460000      0.0002469
      0.3470000      0.0002494
      0.3480000      0.0002474
      0.3490000      0.0002477
      0.3500000      0.0002475
      0.3510000      0.0002475
      0.3520000      0.0002493
      0.3530000      0.0002461
      0.3540000      0.0002463
      0.3550000      0.0002468
      0.3560000      0.0002466
      0.3570000      0.0002467
      0.3580000      0.0002471
      0.3590000      0.0002470
      0.3600000      0.0002469
      0.3610000      0.0002477
      0.3620000      0.0002490
      0.3630000      0.0002488
      0.3640000      0.0002477
      0.3650000      0.0002481
      0.3660000      0.0002483
      0.3670000      0.0002480
      0.3680000      0.0002470
      0.3690000      0.0002458
      0.3700000      0.0002480
      0.3710000      0.0002482
      0.3720000      0.0002480
      0.3730000      0.0002484
      0.3740000      0.0002469
      0.3750000      0.0002465
      0.3760000      0.0002477
      0.3770000      0.0002472
      0.3780000      0.0002474
      0.3790000      0.0002475
      0.3800000      0.0002472
      0.3810000      0.0002471
      0.3820000      0.0002469
      0.3830000      0.0002488
      0.3840000      0.0002488
      0.3850000      0.0002481
      0.3860000      0.0002472
      0.3870000      0.0002484
      0.3880000      0.0002476
      0.3890000      0.0002473
      0.3900000      0.0002476
      0.3910000      0.0002486
      0.3920000      0.0002472
      0.3930000      0.0002465
      0.3940000      0.0002461
      0.3950000      0.0002479
      0.3960000      0.0002473
      0.3970000      0.0002474
      0.3980000      0.0002481
      0.3990000      0.0002462
      0.4000000      0.0002477
      0.4010000      0.0002485
      0.4020000      0.0002479
      0.4030000      0.0002487
      0.4040000      0.0002490
      0.4050000      0.0002478
      0.4060000      0.0002475
      0.4070000      0.0002478
      0.4080000      0.0002481
      0.4090000      0.0002469
      0.4100000      0.0002475
      0.4110000      0.0002475
      0.4120000      0.0002467
      0.4130000      0.0002475
      0.4140000      0.0002473
      0.4150000      0.0002473
      0.4160000      0.0002475
      0.4170000      0.0002471
      0.4180000      0.0002478
      0.4190000      0.0002467
      0.4200000      0.0002471
      0.4210000      0.0002474
      0.4220000      0.0002480
      0.4230000      0.0002470
      0.4240000      0.0002470
      0.4250000      0.0002474
      0.4260000      0.0002466
      0.4270000      0.0002474
      0.4280000      0.0002464
      0.4290000      0.0002463
      0.4300000      0.0002467
      0.4310000      0.0002470
      0.4320000      0.0002479
      0.4330000      0.0002462
      0.4340000      0.0002474
      0.4350000      0.0002484
      0.4360000      0.0002464
      0.4370000      0.0002469
      0.4380000      0.0002475
      0.4390000      0.0002474
      0.4400000      0.0002473
      0.4410000      0.0002472
      0.4420000      0.0002469
      0.4430000      0.0002498
      0.4440000      0.0002485
      0.4450000      0.0002474
      0.4460000      0.0002481
      0.4470000      0.0002469
      0.4480000      0.0002473
      0.4490000      0.0002479
      0.4500000      0.0002479
      0.4510000      0.0002470
      0.4520000      0.0002487
      0.4530000      0.0002487
      0.4540000      0.0002502
      0.4550000      0.0002482
      0.4560000      0.0002481
      0.4570000      0.0002452
      0.4580000      0.0002463
      0.4590000      0.0002474
      0.4600000      0.0002478
      0.4610000      0.0002491
      0.4620000      0.0002479
      0.4630000      0.0002473
      0.4640000      0.0002478
      0.4650000      0.0002475
      0.4660000      0.0002466
      0.4670000      0.0002477
      0.4680000      0.0002448
      0.4690000      0.0002469
      0.4700000      0.0002474
      0.4710000      0.0002478
      0.4720000      0.0002482
      0.4730000      0.0002478
      0.4740000      0.0002479
      0.4750000      0.0002488
      0.4760000      0.0002480
      0.4770000      0.0002479
      0.4780000      0.0002470
      0.4790000      0.0002476
      0.4800000      0.0002472
      0.4810000      0.0002482
      0.4820000      0.0002472
      0.4830000      0.0002461
      0.4840000      0.0002462
      0.4850000      0.0002471
      0.4860000      0.0002477
      0.4870000      0.0002479
      0.4880000      0.0002484
      0.4890000      0.0002477
      0.4900000      0.0002476
      0.4910000      0.0002472
      0.4920000      0.0002474
      0.4930000      0.0002474
      0.4940000      0.0002467
      0.4950000      0.0002470
      0.4960000      0.0002478
      0.4970000      0.0002470
      0.4980000      0.0002483
      0.4990000      0.0002482
      0.5000000      0.0002486
      0.5010000      0.0002476
      0.5020000      0.0002472
      0.5030000      0.0002480
      0.5040000      0.0002477
      0.5050000      0.0002478
      0.5060000      0.0002478
      0.5070000      0.0002471
      0.5080000      0.0002470
      0.5090000      0.0002473
      0.5100000      0.0002468
      0.5110000      0.0002480
      0.5120000      0.0002475
      0.5130000      0.0002476
      0.5140000      0.0002483
      0.5150000      0.0002485
      0.5160000      0.0002481
      0.5170000      0.0002485
      0.5180000      0.0002476
      0.5190000      0.0002482
      0.5200000      0.0002483
      0.5210000      0.0002489
      0.5220000      0.0002474
      0.5230000      0.0002467
      0.5240000      0.0002468
      0.5250000      0.0002481
      0.5260000      0.0002469
      0.5270000      0.0002480
      0.5280000      0.0002476
      0.5290000      0.0002482
      0.5300000      0.0002477
      0.5310000      0.0002466
      0.5320000      0.0002478
      0.5330000      0.0002496
      0.5340000      0.0002490
      0.5350000      0.0002480
      0.5360000      0.0002467
      0.5370000      0.0002464
      0.5380000      0.0002483
      0.5390000      0.0002504
      0.5400000      0.0002497
      0.5410000      0.0002498
      0.5420000      0.0002490
      0.5430000      0.0002467
      0.5440000      0.0002468
      0.5450000      0.0002486
      0.5460000      0.0002484
      0.5470000      0.0002471
      0.5480000      0.0002478
      0.5490000      0.0002472
      0.5500000      0.0002476
      0.5510000      0.0002468
      0.5520000      0.0002471
      0.5530000      0.0002484
      0.5540000      0.0002484
      0.5550000      0.0002475
      0.5560000      0.0002482
      0.5570000      0.0002483
      0.5580000      0.0002481
      0.5590000      0.0002481
      0.5600000      0.0002484
      0.5610000      0.0002481
      0.5620000      0.0002480
      0.5630000      0.0002490
      0.5640000      0.0002472
      0.5650000      0.0002494
      0.5660000      0.0002492
      0.5670000      0.0002466
      0.5680000      0.0002488
      0.5690000      0.0002486
      0.5700000      0.0002485
      0.5710000      0.0002482
      0.5720000      0.0002477
      0.5730000      0.0002481
      0.5740000      0.0002472
      0.5750000      0.0002480
      0.5760000      0.0002475
      0.5770000      0.0002477
      0.5780000      0.0002472
      0.5790000      0.0002478
      0.5800000      0.0002477
      0.5810000      0.0002477
      0.5820000      0.0002473
      0.5830000      0.0002473
      0.5840000      0.0002458
      0.5850000      0.0002469
      0.5860000      0.0002474
      0.5870000      0.0002474
      0.5880000      0.0002484
      0.5890000      0.0002475
      0.5900000      0.0002467
      0.5910000      0.0002470
      0.5920000      0.0002466
      0.5930000      0.0002475
      0.5940000      0.0002475
      0.5950000      0.0002469
      0.5960000      0.0002475
      0.5970000      0.0002479
      0.5980000      0.0002476
      0.5990000      0.0002476
      0.6000000      0.0002473
      0.6010000      0.0002471
      0.6020000      0.0002470
      0.6030000      0.0002480
      0.6040000      0.0002477
      0.6050000      0.0002465
      0.6060000      0.0002488
      0.6070000      0.0002477
      0.6080000      0.0002464
      0.6090000      0.0002478
      0.6100000      0.0002487
      0.6110000      0.0002477
      0.6120000      0.0002491
      0.6130000      0.0002491
      0.6140000      0.0002487
      0.6150000      0.0002465
      0.6160000      0.0002467
      0.6170000      0.0002478
      0.6180000      0.0002472
      0.6190000      0.0002480
      0.6200000      0.0002479
      0.6210000      0.0002486
      0.6220000      0.0002488
      0.6230000      0.0002480
      0.6240000      0.0002470
      0.6250000      0.0002474
      0.6260000      0.0002484
      0.6270000      0.0002475
      0.6280000      0.0002482
      0.6290000      0.0002475
      0.6300000      0.0002495
      0.6310000      0.0002494
      0.6320000      0.0002488
      0.6330000      0.0002496
      0.6340000      0.0002467
      0.6350000      0.0002485
      0.6360000      0.0002496
      0.6370000      0.0002487
      0.6380000      0.0002489
      0.6390000      0.0002486
      0.6400000      0.0002503
      0.6410000      0.0002481
      0.6420000      0.0002470
      0.6430000      0.0002488
      0.6440000      0.0002487
      0.6450000      0.0002489
      0.6460000      0.0002473
      0.6470000      0.0002470
      0.6480000      0.0002488
      0.6490000      0.0002454
      0.6500000      0.0002478
      0.6510000      0.0002471
      0.6520000      0.0002488
      0.6530000      0.0002482
      0.6540000      0.0002474
      0.6550000      0.0002470
      0.6560000      0.0002483
      0.6570000      0.0002478
      0.6580000      0.0002463
      0.6590000      0.0002482
      0.6600000      0.0002478
      0.6610000      0.0002484
      0.6620000      0.0002473
      0.6630000      0.0002482
      0.6640000      0.0002474
      0.6650000      0.0002475
      0.6660000      0.0002468
      0.6670000      0.0002479
      0.6680000      0.0002476
      0.6690000      0.0002458
      0.6700000      0.0002482
      0.6710000      0.0002484
      0.6720000      0.0002485
      0.6730000      0.0002488
      0.6740000      0.0002479
      0.6750000      0.0002482
      0.6760000      0.0002480
      0.6770000      0.0002499
      0.6780000      0.0002490
      0.6790000      0.0002484
      0.6800000      0.0002489
      0.6810000      0.0002496
      0.6820000      0.0002490
      0.6830000      0.0002481
      0.6840000      0.0002474
      0.6850000      0.0002474
      0.6860000      0.0002476
      0.6870000      0.0002481
      0.6880000      0.0002477
      0.6890000      0.0002477
      0.6900000      0.0002484
      0.6910000      0.0002476
      0.6920000      0.0002479
      0.6930000      0.0002471
      0.6940000      0.0002481
      0.6950000      0.0002485
      0.6960000      0.0002481
      0.6970000      0.0002494
      0.6980000      0.0002472
      0.6990000      0.0002475
      0.7000000      0.0002474
      0.7010000      0.0002481
      0.7020000      0.0002469
      0.7030000      0.0002476
      0.7040000      0.0002482
      0.7050000      0.0002489
      0.7060000      0.0002481
      0.7070000      0.0002484
      0.7080000      0.0002483
      0.7090000      0.0002472
      0.7100000      0.0002467
      0.7110000      0.0002472
      0.7120000      0.0002467
      0.7130000      0.0002471
      0.7140000      0.0002476
      0.7150000      0.0002486
      0.7160000      0.0002479
      0.7170000      0.0002484
      0.7180000      0.0002472
      0.7190000      0.0002483
      0.7200000      0.0002488
      0.7210000      0.0002478
      0.7220000      0.0002482
      0.7230000      0.0002482
      0.7240000      0.0002483
      0.7250000      0.0002486
      0.7260000      0.0002478
      0.7270000      0.0002470
      0.7280000      0.0002488
      0.7290000      0.0002500
      0.7300000      0.0002478
      0.7310000      0.0002475
      0.7320000      0.0002477
      0.7330000      0.0002477
      0.7340000      0.0002489
      0.7350000      0.0002489
      0.7360000      0.0002472
      0.7370000      0.0002471
      0.7380000      0.0002473
      0.7390000      0.0002480
      0.7400000      0.0002484
      0.7410000      0.0002480
      0.7420000      0.0002488
      0.7430000      0.0002482
      0.7440000      0.0002486
      0.7450000      0.0002485
      0.7460000      0.0002491
      0.7470000      0.0002481
      0.7480000      0.0002487
      0.7490000      0.0002478
      0.7500000      0.0002488
      0.7510000      0.0002468
      0.7520000      0.0002478
      0.7530000      0.0002477
      0.7540000      0.0002491
      0.7550000      0.0002482
      0.7560000      0.0002484
      0.7570000      0.0002477
      0.7580000      0.0002486
      0.7590000      0.0002477
      0.7600000      0.0002476
      0.7610000      0.0002485
      0.7620000      0.0002493
      0.7630000      0.0002486
      0.7640000      0.0002484
      0.7650000      0.0002484
      0.7660000      0.0002471
      0.7670000      0.0002483
      0.7680000      0.0002486
      0.7690000      0.0002475
      0.7700000      0.0002476
      0.7710000      0.0002471
      0.7720000      0.0002480
      0.7730000      0.0002473
      0.7740000      0.0002477
      0.7750000      0.0002484
      0.7760000      0.0002481
      0.7770000      0.0002486
      0.7780000      0.0002492
      0.7790000      0.0002496
      0.7800000      0.0002481
      0.7810000      0.0002480
      0.7820000      0.0002483
      0.7830000      0.0002488
      0.7840000      0.0002495
      0.7850000      0.0002476
      0.7860000      0.0002480
      0.7870000      0.0002491
      0.7880000      0.0002476
      0.7890000      0.0002457
      0.7900000      0.0002476
      0.7910000      0.0002473
      0.7920000      0.0002473
      0.7930000      0.0002476
      0.7940000      0.0002482
      0.7950000      0.0002484
      0.7960000      0.0002493
      0.7970000      0.0002494
      0.7980000      0.0002490
      0.7990000      0.0002501
      0.8000000      0.0002500
      0.8010000      0.0002486
      0.8020000      0.0002474
      0.8030000      0.0002499
      0.8040000      0.0002469
      0.8050000      0.0002482
      0.8060000      0.0002473
      0.8070000      0.0002469
      0.8080000      0.0002481
      0.8090000      0.0002488
      0.8100000      0.0002484
      0.8110000      0.0002482
      0.8120000      0.0002487
      0.8130000      0.0002479
      0.8140000      0.0002471
      0.8150000      0.0002481
      0.8160000      0.0002476
      0.8170000      0.0002490
      0.8180000      0.0002482
      0.8190000      0.0002480
      0.8200000      0.0002487
      0.8210000      0.0002476
      0.8220000      0.0002483
      0.8230000      0.0002491
      0.8240000      0.0002497
      0.8250000      0.0002488
      0.8260000      0.0002491
      0.8270000      0.0002487
      0.8280000      0.0002469
      0.8290000      0.0002484
      0.8300000      0.0002488
      0.8310000      0.0002482
      0.8320000      0.0002477
      0.8330000      0.0002477
      0.8340000      0.0002487
      0.8350000      0.0002477
      0.8360000      0.0002479
      0.8370000      0.0002483
      0.8380000      0.0002486
      0.8390000      0.0002484
      0.8400000      0.0002479
      0.8410000      0.0002478
      0.8420000      0.0002488
      0.8430000      0.0002494
      0.8440000      0.0002495
      0.8450000      0.0002490
      0.8460000      0.0002479
      0.8470000      0.0002474
      0.8480000      0.0002494
      0.8490000      0.0002485
      0.8500000      0.0002479
      0.8510000      0.0002484
      0.8520000      0.0002478
      0.8530000      0.0002487
      0.8540000      0.0002479
      0.8550000      0.0002499
      0.8560000      0.0002489
      0.8570000      0.0002483
      0.8580000      0.0002478
      0.8590000      0.0002469
      0.8600000      0.0002468
      0.8610000      0.0002485
      0.8620000      0.0002491
      0.8630000      0.0002494
      0.8640000      0.0002469
      0.8650000      0.0002478
      0.8660000      0.0002477
      0.8670000      0.0002483
      0.8680000      0.0002490
      0.8690000      0.0002475
      0.8700000      0.0002491
      0.8710000      0.0002505
      0.8720000      0.0002482
      0.8730000      0.0002478
      0.8740000      0.0002478
      0.8750000      0.0002473
      0.8760000      0.0002488
      0.8770000      0.0002478
      0.8780000      0.0002488
      0.8790000      0.0002478
      0.8800000      0.0002475
      0.8810000      0.0002486
      0.8820000      0.0002486
      0.8830000      0.0002479
      0.8840000      0.0002476
      0.8850000      0.0002485
      0.8860000      0.0002480
      0.8870000      0.0002476
      0.8880000      0.0002484
      0.8890000      0.0002473
      0.8900000      0.0002477
      0.8910000      0.0002488
      0.8920000      0.0002487
      0.8930000      0.0002484
      0.8940000      0.0002486
      0.8950000      0.0002489
      0.8960000      0.0002487
      0.8970000      0.0002479
      0.8980000      0.0002492
      0.8990000      0.0002488
      0.9000000      0.0002476
      0.9010000      0.0002473
      0.9020000      0.0002491
      0.9030000      0.0002482
      0.9040000      0.0002475
      0.9050000      0.0002494
      0.9060000      0.0002487
      0.9070000      0.0002474
      0.9080000      0.0002472
      0.9090000      0.0002476
      0.9100000      0.0002486
      0.9110000      0.0002489
      0.9120000      0.0002475
      0.9130000      0.0002478
      0.9140000      0.0002489
      0.9150000      0.0002479
      0.9160000      0.0002505
      0.9170000      0.0002480
      0.9180000      0.0002474
      0.9190000      0.0002476
      0.9200000      0.0002482
      0.9210000      0.0002476
      0.9220000      0.0002474
      0.9230000      0.0002484
      0.9240000      0.0002486
      0.9250000      0.0002469
      0.9260000      0.0002479
      0.9270000      0.0002488
      0.9280000      0.0002481
      0.9290000      0.0002490
      0.9300000      0.0002483
      0.9310000      0.0002495
      0.9320000      0.0002492
      0.9330000      0.0002490
      0.9340000      0.0002473
      0.9350000      0.0002475
      0.9360000      0.0002479
      0.9370000      0.0002483
      0.9380000      0.0002479
      0.9390000      0.0002485
      0.9400000      0.0002483
      0.9410000      0.0002481
      0.9420000      0.0002483
      0.9430000      0.0002487
      0.9440000      0.0002501
      0.9450000      0.0002492
      0.9460000      0.0002487
      0.9470000      0.0002477
      0.9480000      0.0002481
      0.9490000      0.0002483
      0.9500000      0.0002471
      0.9510000      0.0002481
      0.9520000      0.0002472
      0.9530000      0.0002487
      0.9540000      0.0002497
      0.9550000      0.0002489
      0.9560000      0.0002473
      0.9570000      0.0002478
      0.9580000      0.0002485
      0.9590000      0.0002482
      0.9600000      0.0002499
      0.9610000      0.0002487
      0.9620000      0.0002489
      0.9630000      0.0002486
      0.9640000      0.0002489
      0.9650000      0.0002480
      0.9660000      0.0002485
      0.9670000      0.0002468
      0.9680000      0.0002448
      0.9690000      0.0002480
      0.9700000      0.0002474
      0.9710000      0.0002481
      0.9720000      0.0002486
      0.9730000      0.0002489
      0.9740000      0.0002487
      0.9750000      0.0002491
      0.9760000      0.0002497
      0.9770000      0.0002478
      0.9780000      0.0002490
      0.9790000      0.0002478
      0.9800000      0.0002472
      0.9810000      0.0002491
      0.9820000      0.0002492
      0.9830000      0.0002481
      0.9840000      0.0002485
      0.9850000      0.0002489
      0.9860000      0.0002479
      0.9870000      0.0002474
      0.9880000      0.0002481
      0.9890000      0.0002473
      0.9900000      0.0002484
      0.9910000      0.0002472
      0.9920000      0.0002481
      0.9930000      0.0002490
      0.9940000      0.0002475
      0.9950000      0.0002487
      0.9960000      0.0002484
      0.9970000      0.0002495
      0.9980000      0.0002504
      0.9990000      0.0002467
      1.0000000      0.0002477
      1.0010000      0.0002486
      1.0020000      0.0002481
      1.0030000      0.0002473
      1.0040000      0.0002475
      1.0050000      0.0002483
      1.0060000      0.0002491
      1.0070000      0.0002492
      1.0080000      0.0002501
      1.0090000      0.0002476
      1.0100000      0.0002471
      1.0110000      0.0002472
      1.0120000      0.0002470
      1.0130000      0.0002473
      1.0140000      0.0002469
      1.0150000      0.0002470
      1.0160000      0.0002469
      1.0170000      0.0002469
      1.0180000      0.0002483
      1.0190000      0.0002481
      1.0200000      0.0002491
      1.0210000      0.0002485
      1.0220000      0.0002490
      1.0230000      0.0002482
      1.0240000      0.0002500
      1.0250000      0.0002500
      1.0260000      0.0002474
      1.0270000      0.0002480
      1.0280000      0.0002458
      1.0290000      0.0002478
      1.0300000      0.0002484
      1.0310000      0.0002495
      1.0320000      0.0002492
      1.0330000      0.0002495
      1.0340000      0.0002487
      1.0350000      0.0002483
      1.0360000      0.0002485
      1.0370000      0.0002491
      1.0380000      0.0002497
      1.0390000      0.0002500
      1.0400000      0.0002488
      1.0410000      0.0002485
      1.0420000      0.0002476
      1.0430000      0.0002488
      1.0440000      0.0002490
      1.0450000      0.0002484
      1.0460000      0.0002489
      1.0470000      0.0002474
      1.0480000      0.0002481
      1.0490000      0.0002494
      1.0500000      0.0002497
      1.0510000      0.0002493
      1.0520000      0.0002489
      1.0530000      0.0002485
      1.0540000      0.0002474
      1.0550000      0.0002481
      1.0560000      0.0002479
      1.0570000      0.0002473
      1.0580000      0.0002475
      1.0590000      0.0002493
      1.0600000      0.0002492
      1.0610000      0.0002481
      1.0620000      0.0002495
      1.0630000      0.0002486
      1.0640000      0.0002478
      1.0650000      0.0002481
      1.0660000      0.0002491
      1.0670000      0.0002474
      1.0680000      0.0002486
      1.0690000      0.0002491
      1.0700000      0.0002476
      1.0710000      0.0002480
      1.0720000      0.0002484
      1.0730000      0.0002481
      1.0740000      0.0002478
      1.0750000      0.0002480
      1.0760000      0.0002478
      1.0770000      0.0002482
      1.0780000      0.0002490
      1.0790000      0.0002501
      1.0800000      0.0002495
      1.0810000      0.0002475
      1.0820000      0.0002479
      1.0830000      0.0002491
      1.0840000      0.0002498
      1.0850000      0.0002491
      1.0860000      0.0002493
      1.0870000      0.0002486
      1.0880000      0.0002489
      1.0890000      0.0002482
      1.0900000      0.0002494
      1.0910000      0.0002488
      1.0920000      0.0002491
      1.0930000      0.0002489
      1.0940000      0.0002485
      1.0950000      0.0002491
      1.0960000      0.0002487
      1.0970000      0.0002498
      1.0980000      0.0002498
      1.0990000      0.0002486
      1.1000000      0.0002477
      1.1010000      0.0002501
      1.1020000      0.0002481
      1.1030000      0.0002475
      1.1040000      0.0002483
      1.1050000      0.0002480
      1.1060000      0.0002483
      1.1070000      0.0002487
      1.1080000      0.0002492
      1.1090000      0.0002489
      1.1100000      0.0002478
      1.1110000      0.0002474
      1.1120000      0.0002474
      1.1130000      0.0002482
      1.1140000      0.0002491
      1.1150000      0.0002485
      1.1160000      0.0002482
      1.1170000      0.0002484
      1.1180000      0.0002478
      1.1190000      0.0002504
      1.1200000      0.0002492
      1.1210000      0.0002483
      1.1220000      0.0002483
      1.1230000      0.0002482
      1.1240000      0.0002485
      1.1250000      0.0002479
      1.1260000      0.0002487
      1.1270000      0.0002481
      1.1280000      0.0002485
      1.1290000      0.0002510
      1.1300000      0.0002488
      1.1310000      0.0002484
      1.1320000      0.0002496
      1.1330000      0.0002495
      1.1340000      0.0002487
      1.1350000      0.0002485
      1.1360000      0.0002494
      1.1370000      0.0002500
      1.1380000      0.0002482
      1.1390000      0.0002482
      1.1400000      0.0002495
      1.1410000      0.0002483
      1.1420000      0.0002486
      1.1430000      0.0002486
      1.1440000      0.0002476
      1.1450000      0.0002476
      1.1460000      0.0002491
      1.1470000      0.0002482
      1.1480000      0.0002475
      1.1490000      0.0002476
      1.1500000      0.0002494
      1.1510000      0.0002475
      1.1520000      0.0002475
      1.1530000      0.0002480
      1.1540000      0.0002488
      1.1550000      0.0002483
      1.1560000      0.0002482
      1.1570000      0.0002488
      1.1580000      0.0002493
      1.1590000      0.0002491
      1.1600000      0.0002487
      1.1610000      0.0002479
      1.1620000      0.0002495
      1.1630000      0.0002488
      1.1640000      0.0002493
      1.1650000      0.0002501
      1.1660000      0.0002476
      1.1670000      0.0002495
      1.1680000      0.0002484
      1.1690000      0.0002491
      1.1700000      0.0002484
      1.1710000      0.0002475
      1.1720000      0.0002470
      1.1730000      0.0002489
      1.1740000      0.0002485
      1.1750000      0.0002489
      1.1760000      0.0002489
      1.1770000      0.0002477
      1.1780000      0.0002478
      1.1790000      0.0002482
      1.1800000      0.0002492
      1.1810000      0.0002490
      1.1820000      0.0002483
      1.1830000      0.0002482
      1.1840000      0.0002482
      1.1850000      0.0002474
      1.1860000      0.0002476
      1.1870000      0.0002476
      1.1880000      0.0002490
      1.1890000      0.0002484
      1.1900000      0.0002499
      1.1910000      0.0002486
      1.1920000      0.0002480
      1.1930000      0.0002476
      1.1940000      0.0002493
      1.1950000      0.0002484
      1.1960000      0.0002487
      1.1970000      0.0002489
      1.1980000      0.0002489
      1.1990000      0.0002483
      1.2000000      0.0002495
      1.2010000      0.0002485
      1.2020000      0.0002487
      1.2030000      0.0002488
      1.2040000      0.0002491
      1.2050000      0.0002492
      1.2060000      0.0002490
      1.2070000      0.0002488
      1.2080000      0.0002490
      1.2090000      0.0002484
      1.2100000      0.0002483
      1.2110000      0.0002488
      1.2120000      0.0002486
      1.2130000      0.0002487
      1.2140000      0.0002495
      1.2150000      0.0002496
      1.2160000      0.0002493
      1.2170000      0.0002486
      1.2180000      0.0002492
      1.2190000      0.0002479
      1.2200000      0.0002480
      1.2210000      0.0002489
      1.2220000      0.0002481
      1.2230000      0.0002484
      1.2240000      0.0002479
      1.2250000      0.0002487
      1.2260000      0.0002493
      1.2270000      0.0002490
      1.2280000      0.0002489
      1.2290000      0.0002486
      1.2300000      0.0002495
      1.2310000      0.0002502
      1.2320000      0.0002479
      1.2330000      0.0002482
      1.2340000      0.0002484
      1.2350000      0.0002488
      1.2360000      0.0002493
      1.2370000      0.0002503
      1.2380000      0.0002500
      1.2390000      0.0002485
      1.2400000      0.0002491
      1.2410000      0.0002483
      1.2420000      0.0002481
      1.2430000      0.0002491
      1.2440000      0.0002496
      1.2450000      0.0002500
      1.2460000      0.0002502
      1.2470000      0.0002495
      1.2480000      0.0002499
      1.2490000      0.0002504
      1.2500000      0.0002490
      1.2510000      0.0002477
      1.2520000      0.0002482
      1.2530000      0.0002489
      1.2540000      0.0002481
      1.2550000      0.0002498
      1.2560000      0.0002486
      1.2570000      0.0002472
      1.2580000      0.0002480
      1.2590000      0.0002488
      1.2600000      0.0002495
      1.2610000      0.0002484
      1.2620000      0.0002490
      1.2630000      0.0002495
      1.2640000      0.0002491
      1.2650000      0.0002489
      1.2660000      0.0002475
      1.2670000      0.0002497
      1.2680000      0.0002484
      1.2690000      0.0002485
      1.2700000      0.0002486
      1.2710000      0.0002479
      1.2720000      0.0002488
      1.2730000      0.0002483
      1.2740000      0.0002499
      1.2750000      0.0002517
      1.2760000      0.0002518
      1.2770000      0.0002490
      1.2780000      0.0002488
      1.2790000      0.0002480
      1.2800000      0.0002482
      1.2810000      0.0002501
      1.2820000      0.0002490
      1.2830000      0.0002494
      1.2840000      0.0002488
      1.2850000      0.0002494
      1.2860000      0.0002483
      1.2870000      0.0002484
      1.2880000      0.0002495
      1.2890000      0.0002495
      1.2900000      0.0002491
      1.2910000      0.0002492
      1.2920000      0.0002504
      1.2930000      0.0002492
      1.2940000      0.0002504
      1.2950000      0.0002494
      1.2960000      0.0002496
      1.2970000      0.0002481
      1.2980000      0.0002483
      1.2990000      0.0002476
      1.3000000      0.0002486
      1.3010000      0.0002484
      1.3020000      0.0002493
      1.3030000      0.0002493
      1.3040000      0.0002504
      1.3050000      0.0002499
      1.3060000      0.0002496
      1.3070000      0.0002501
      1.3080000      0.0002489
      1.3090000      0.0002490
      1.3100000      0.0002486
      1.3110000      0.0002497
      1.3120000      0.0002504
      1.3130000      0.0002494
      1.3140000      0.0002479
      1.3150000      0.0002498
      1.3160000      0.0002485
      1.3170000      0.0002483
      1.3180000      0.0002493
      1.3190000      0.0002510
      1.3200000      0.0002513
      1.3210000      0.0002503
      1.3220000      0.0002502
      1.3230000      0.0002491
      1.3240000      0.0002496
      1.3250000      0.0002502
      1.3260000      0.0002494
      1.3270000      0.0002501
      1.3280000      0.0002495
      1.3290000      0.0002489
      1.3300000      0.0002496
      1.3310000      0.0002495
      1.3320000      0.0002489
      1.3330000      0.0002486
      1.3340000      0.0002488
      1.3350000      0.0002480
      1.3360000      0.0002495
      1.3370000      0.0002483
      1.3380000      0.0002483
      1.3390000      0.0002487
      1.3400000      0.0002492
      1.3410000      0.0002488
      1.3420000      0.0002482
      1.3430000      0.0002495
      1.3440000      0.0002498
      1.3450000      0.0002481
      1.3460000      0.0002478
      1.3470000      0.0002499
      1.3480000      0.0002492
      1.3490000      0.0002484
      1.3500000      0.0002494
      1.3510000      0.0002490
      1.3520000      0.0002490
      1.3530000      0.0002482
      1.3540000      0.0002479
      1.3550000      0.0002482
      1.3560000      0.0002484
      1.3570000      0.0002475
      1.3580000      0.0002489
      1.3590000      0.0002489
      1.3600000      0.0002478
      1.3610000      0.0002470
      1.3620000      0.0002478
      1.3630000      0.0002485
      1.3640000      0.0002501
      1.3650000      0.0002485
      1.3660000      0.0002485
      1.3670000      0.0002477
      1.3680000      0.0002492
      1.3690000      0.0002504
      1.3700000      0.0002486
      1.3710000      0.0002491
      1.3720000      0.0002496
      1.3730000      0.0002493
      1.3740000      0.0002502
      1.3750000      0.0002488
      1.3760000      0.0002487
      1.3770000      0.0002498
      1.3780000      0.0002489
      1.3790000      0.0002484
      1.3800000      0.0002494
      1.3810000      0.0002494
      1.3820000      0.0002489
      1.3830000      0.0002489
      1.3840000      0.0002486
      1.3850000      0.0002496
      1.3860000      0.0002489
      1.3870000      0.0002501
      1.3880000      0.0002501
      1.3890000      0.0002518
      1.3900000      0.0002493
      1.3910000      0.0002475
      1.3920000      0.0002477
      1.3930000      0.0002483
      1.3940000      0.0002484
      1.3950000      0.0002502
      1.3960000      0.0002516
      1.3970000      0.0002501
      1.3980000      0.0002500
      1.3990000      0.0002491
      1.4000000      0.0002495
      1.4010000      0.0002487
      1.4020000      0.0002477
      1.4030000      0.0002477
      1.4040000      0.0002477
      1.4050000      0.0002484
      1.4060000      0.0002496
      1.4070000      0.0002504
      1.4080000      0.0002497
      1.4090000      0.0002487
      1.4100000      0.0002501
      1.4110000      0.0002502
      1.4120000      0.0002495
      1.4130000      0.0002485
      1.4140000      0.0002484
      1.4150000      0.0002493
      1.4160000      0.0002496
      1.4170000      0.0002481
      1.4180000      0.0002500
      1.4190000      0.0002492
      1.4200000      0.0002507
      1.4210000      0.0002505
      1.4220000      0.0002503
      1.4230000      0.0002498
      1.4240000      0.0002493
      1.4250000      0.0002493
      1.4260000      0.0002492
      1.4270000      0.0002502
      1.4280000      0.0002502
      1.4290000      0.0002487
      1.4300000      0.0002476
      1.4310000      0.0002484
      1.4320000      0.0002494
      1.4330000      0.0002481
      1.4340000      0.0002481
      1.4350000      0.0002482
      1.4360000      0.0002493
      1.4370000      0.0002498
      1.4380000      0.0002483
      1.4390000      0.0002478
      1.4400000      0.0002493
      1.4410000      0.0002486
      1.4420000      0.0002491
      1.4430000      0.0002479
      1.4440000      0.0002480
      1.4450000      0.0002487
      1.4460000      0.0002482
      1.4470000      0.0002477
      1.4480000      0.0002492
      1.4490000      0.0002498
      1.4500000      0.0002483
      1.4510000      0.0002484
      1.4520000      0.0002495
      1.4530000      0.0002500
      1.4540000      0.0002494
      1.4550000      0.0002483
      1.4560000      0.0002502
      1.4570000      0.0002504
      1.4580000      0.0002501
      1.4590000      0.0002502
      1.4600000      0.0002504
      1.4610000      0.0002502
      1.4620000      0.0002512
      1.4630000      0.0002493
      1.4640000      0.0002491
      1.4650000      0.0002482
      1.4660000      0.0002490
      1.4670000      0.0002480
      1.4680000      0.0002486
      1.4690000      0.0002493
      1.4700000      0.0002491
      1.4710000      0.0002500
      1.4720000      0.0002494
      1.4730000      0.0002500
      1.4740000      0.0002489
      1.4750000      0.0002495
      1.4760000      0.0002496
      1.4770000      0.0002489
      1.4780000      0.0002495
      1.4790000      0.0002489
      1.4800000      0.0002500
      1.4810000      0.0002496
      1.4820000      0.0002497
      1.4830000      0.0002480
      1.4840000      0.0002485
      1.4850000      0.0002495
      1.4860000      0.0002498
      1.4870000      0.0002490
      1.4880000      0.0002484
      1.4890000      0.0002482
      1.4900000      0.0002486
      1.4910000      0.0002489
      1.4920000      0.0002500
      1.4930000      0.0002492
      1.4940000      0.0002500
      1.4950000      0.0002493
      1.4960000      0.0002485
      1.4970000      0.0002490
      1.4980000      0.0002488
      1.4990000      0.0002499
      1.5000000      0.0002500
      1.5010000      0.0002475
      1.5020000      0.0002489
      1.5030000      0.0002494
      1.5040000      0.0002490
      1.5050000      0.0002484
      1.5060000      0.0002504
      1.5070000      0.0002485
      1.5080000      0.0002483
      1.5090000      0.0002485
      1.5100000      0.0002479
      1.5110000      0.0002484
      1.5120000      0.0002500
      1.5130000      0.0002491
      1.5140000      0.0002500
      1.5150000      0.0002476
      1.5160000      0.0002478
      1.5170000      0.0002486
      1.5180000      0.0002486
      1.5190000      0.0002495
      1.5200000      0.0002483
      1.5210000      0.0002484
      1.5220000      0.0002488
      1.5230000      0.0002485
      1.5240000      0.0002486
      1.5250000      0.0002492
      1.5260000      0.0002487
      1.5270000      0.0002485
      1.5280000      0.0002484
      1.5290000      0.0002472
      1.5300000      0.0002474
      1.5310000      0.0002481
      1.5320000      0.0002475
      1.5330000      0.0002496
      1.5340000      0.0002490
      1.5350000      0.0002483
      1.5360000      0.0002504
      1.5370000      0.0002493
      1.5380000      0.0002505
      1.5390000      0.0002486
      1.5400000      0.0002496
      1.5410000      0.0002503
      1.5420000      0.0002495
      1.5430000      0.0002490
      1.5440000      0.0002513
      1.5450000      0.0002497
      1.5460000      0.0002492
      1.5470000      0.0002494
      1.5480000      0.0002488
      1.5490000      0.0002477
      1.5500000      0.0002491
      1.5510000      0.0002496
      1.5520000      0.0002498
      1.5530000      0.0002512
      1.5540000      0.0002496
      1.5550000      0.0002492
      1.5560000      0.0002509
      1.5570000      0.0002507
      1.5580000      0.0002489
      1.5590000      0.0002513
      1.5600000      0.0002500
      1.5610000      0.0002484
      1.5620000      0.0002490
      1.5630000      0.0002498
      1.5640000      0.0002503
      1.5650000      0.0002493
      1.5660000      0.0002483
      1.5670000      0.0002481
      1.5680000      0.0002500
      1.5690000      0.0002498
      1.5700000      0.0002506
      1.5710000      0.0002488
      1.5720000      0.0002497
      1.5730000      0.0002498
      1.5740000      0.0002484
      1.5750000      0.0002479
      1.5760000      0.0002477
      1.5770000      0.0002491
      1.5780000      0.0002494
      1.5790000      0.0002490
      1.5800000      0.0002497
      1.5810000      0.0002482
      1.5820000      0.0002487
      1.5830000      0.0002487
      1.5840000      0.0002505
      1.5850000      0.0002495
      1.5860000      0.0002509
      1.5870000      0.0002491
      1.5880000      0.0002494
      1.5890000      0.0002498
      1.5900000      0.0002491
      1.5910000      0.0002493
      1.5920000      0.0002496
      1.5930000      0.0002494
      1.5940000      0.0002488
      1.5950000      0.0002492
      1.5960000      0.0002498
      1.5970000      0.0002497
      1.5980000      0.0002495
      1.5990000      0.0002492
      1.6000000      0.0002487
      1.6010000      0.0002484
      1.6020000      0.0002490
      1.6030000      0.0002485
      1.6040000      0.0002490
      1.6050000      0.0002485
      1.6060000      0.0002487
      1.6070000      0.0002482
      1.6080000      0.0002496
      1.6090000      0.0002503
      1.6100000      0.0002495
      1.6110000      0.0002496
      1.6120000      0.0002485
      1.6130000      0.0002496
      1.6140000      0.0002493
      1.6150000      0.0002497
      1.6160000      0.0002494
      1.6170000      0.0002505
      1.6180000      0.0002513
      1.6190000      0.0002502
      1.6200000      0.0002495
      1.6210000      0.0002498
      1.6220000      0.0002490
      1.6230000      0.0002492
      1.6240000      0.0002503
      1.6250000      0.0002490
      1.6260000      0.0002488
      1.6270000      0.0002501
      1.6280000      0.0002487
      1.6290000      0.0002501
      1.6300000      0.0002506
      1.6310000      0.0002492
      1.6320000      0.0002496
      1.6330000      0.0002485
      1.6340000      0.0002476
      1.6350000      0.0002492
      1.6360000      0.0002479
      1.6370000      0.0002506
      1.6380000      0.0002493
      1.6390000      0.0002494
      1.6400000      0.0002507
      1.6410000      0.0002490
      1.6420000      0.0002490
      1.6430000      0.0002481
      1.6440000      0.0002504
      1.6450000      0.0002491
      1.6460000      0.0002487
      1.6470000      0.0002497
      1.6480000      0.0002508
      1.6490000      0.0002505
      1.6500000      0.0002480
      1.6510000      0.0002484
      1.6520000      0.0002486
      1.6530000      0.0002487
      1.6540000      0.0002471
      1.6550000      0.0002504
      1.6560000      0.0002496
      1.6570000      0.0002501
      1.6580000      0.0002489
      1.6590000      0.0002483
      1.6600000      0.0002489
      1.6610000      0.0002492
      1.6620000      0.0002491
      1.6630000      0.0002493
      1.6640000      0.0002508
      1.6650000      0.0002496
      1.6660000      0.0002493
      1.6670000      0.0002492
      1.6680000      0.0002491
      1.6690000      0.0002495
      1.6700000      0.0002491
      1.6710000      0.0002491
      1.6720000      0.0002499
      1.6730000      0.0002500
      1.6740000      0.0002506
      1.6750000      0.0002495
      1.6760000      0.0002504
      1.6770000      0.0002490
      1.6780000      0.0002491
      1.6790000      0.0002505
      1.6800000      0.0002490
      1.6810000      0.0002487
      1.6820000      0.0002497
      1.6830000      0.0002495
      1.6840000      0.0002486
      1.6850000      0.0002498
      1.6860000      0.0002505
      1.6870000      0.0002488
      1.6880000      0.0002498
      1.6890000      0.0002490
      1.6900000      0.0002495
      1.6910000      0.0002492
      1.6920000      0.0002484
      1.6930000      0.0002498
      1.6940000      0.0002492
      1.6950000      0.0002496
      1.6960000      0.0002485
      1.6970000      0.0002495
      1.6980000      0.0002489
      1.6990000      0.0002494
      1.7000000      0.0002495
      1.7010000      0.0002491
      1.7020000      0.0002495
      1.7030000      0.0002494
      1.7040000      0.0002494
      1.7050000      0.0002503
      1.7060000      0.0002495
      1.7070000      0.0002487
      1.7080000      0.0002490
      1.7090000      0.0002488
      1.7100000      0.0002486
      1.7110000      0.0002487
      1.7120000      0.0002494
      1.7130000      0.0002496
      1.7140000      0.0002499
      1.7150000      0.0002485
      1.7160000      0.0002496
      1.7170000      0.0002488
      1.7180000      0.0002484
      1.7190000      0.0002495
      1.7200000      0.0002501
      1.7210000      0.0002502
      1.7220000      0.0002482
      1.7230000      0.0002502
      1.7240000      0.0002504
      1.7250000      0.0002493
      1.7260000      0.0002491
      1.7270000      0.0002505
      1.7280000      0.0002500
      1.7290000      0.0002501
      1.7300000      0.0002493
      1.7310000      0.0002482
      1.7320000      0.0002496
      1.7330000      0.0002497
      1.7340000      0.0002502
      1.7350000      0.0002496
      1.7360000      0.0002483
      1.7370000      0.0002500
      1.7380000      0.0002493
      1.7390000      0.0002487
      1.7400000      0.0002493
      1.7410000      0.0002504
      1.7420000      0.0002500
      1.7430000      0.0002499
      1.7440000      0.0002494
      1.7450000      0.0002504
      1.7460000      0.0002495
      1.7470000      0.0002493
      1.7480000      0.0002479
      1.7490000      0.0002498
      1.7500000      0.0002499
      1.7510000      0.0002507
      1.7520000      0.0002498
      1.7530000      0.0002491
      1.7540000      0.0002498
      1.7550000      0.0002497
      1.7560000      0.0002513
      1.7570000      0.0002495
      1.7580000      0.0002499
      1.7590000      0.0002501
      1.7600000      0.0002485
      1.7610000      0.0002494
      1.7620000      0.0002491
      1.7630000      0.0002502
      1.7640000      0.0002501
      1.7650000      0.0002499
      1.7660000      0.0002497
      1.7670000      0.0002482
      1.7680000      0.0002488
      1.7690000      0.0002486
      1.7700000      0.0002487
      1.7710000      0.0002498
      1.7720000      0.0002484
      1.7730000      0.0002502
      1.7740000      0.0002503
      1.7750000      0.0002494
      1.7760000      0.0002483
      1.7770000      0.0002487
      1.7780000      0.0002500
      1.7790000      0.0002497
      1.7800000      0.0002511
      1.7810000      0.0002517
      1.7820000      0.0002488
      1.7830000      0.0002499
      1.7840000      0.0002489
      1.7850000      0.0002503
      1.7860000      0.0002500
      1.7870000      0.0002495
      1.7880000      0.0002504
      1.7890000      0.0002500
      1.7900000      0.0002504
      1.7910000      0.0002499
      1.7920000      0.0002503
      1.7930000      0.0002493
      1.7940000      0.0002501
      1.7950000      0.0002489
      1.7960000      0.0002493
      1.7970000      0.0002502
      1.7980000      0.0002505
      1.7990000      0.0002494
      1.8000000      0.0002498
      1.8010000      0.0002505
      1.8020000      0.0002501
      1.8030000      0.0002482
      1.8040000      0.0002496
      1.8050000      0.0002493
      1.8060000      0.0002495
      1.8070000      0.0002500
      1.8080000      0.0002502
      1.8090000      0.0002494
      1.8100000      0.0002510
      1.8110000      0.0002484
      1.8120000      0.0002501
      1.8130000      0.0002498
      1.8140000      0.0002496
      1.8150000      0.0002488
      1.8160000      0.0002491
      1.8170000      0.0002494
      1.8180000      0.0002488
      1.8190000      0.0002492
      1.8200000      0.0002499
      1.8210000      0.0002487
      1.8220000      0.0002500
      1.8230000      0.0002486
      1.8240000      0.0002494
      1.8250000      0.0002499
      1.8260000      0.0002489
      1.8270000      0.0002490
      1.8280000      0.0002497
      1.8290000      0.0002509
      1.8300000      0.0002500
      1.8310000      0.0002500
      1.8320000      0.0002495
      1.8330000      0.0002495
      1.8340000      0.0002492
      1.8350000      0.0002500
      1.8360000      0.0002496
      1.8370000      0.0002499
      1.8380000      0.0002512
      1.8390000      0.0002498
      1.8400000      0.0002500
      1.8410000      0.0002507
      1.8420000      0.0002501
      1.8430000      0.0002506
      1.8440000      0.0002483
      1.8450000      0.0002499
      1.8460000      0.0002493
      1.8470000      0.0002492
      1.8480000      0.0002507
      1.8490000      0.0002507
      1.8500000      0.0002498
      1.8510000      0.0002491
      1.8520000      0.0002496
      1.8530000      0.0002497
      1.8540000      0.0002504
      1.8550000      0.0002510
      1.8560000      0.0002504
      1.8570000      0.0002495
      1.8580000      0.0002505
      1.8590000      0.0002511
      1.8600000      0.0002507
      1.8610000      0.0002497
      1.8620000      0.0002501
      1.8630000      0.0002483
      1.8640000      0.0002480
      1.8650000      0.0002478
      1.8660000      0.0002499
      1.8670000      0.0002494
      1.8680000      0.0002501
      1.8690000      0.0002483
      1.8700000      0.0002495
      1.8710000      0.0002496
      1.8720000      0.0002494
      1.8730000      0.0002493
      1.8740000      0.0002496
      1.8750000      0.0002492
      1.8760000      0.0002503
      1.8770000      0.0002487
      1.8780000      0.0002492
      1.8790000      0.0002490
      1.8800000      0.0002484
      1.8810000      0.0002491
      1.8820000      0.0002497
      1.8830000      0.0002507
      1.8840000      0.0002485
      1.8850000      0.0002493
      1.8860000      0.0002490
      1.8870000      0.0002500
      1.8880000      0.0002497
      1.8890000      0.0002503
      1.8900000      0.0002502
      1.8910000      0.0002496
      1.8920000      0.0002487
      1.8930000      0.0002483
      1.8940000      0.0002485
      1.8950000      0.0002503
      1.8960000      0.0002486
      1.8970000      0.0002495
      1.8980000      0.0002494
      1.8990000      0.0002512
      1.9000000      0.0002498
      1.9010000      0.0002485
      1.9020000      0.0002482
      1.9030000      0.0002510
      1.9040000      0.0002512
      1.9050000      0.0002520
      1.9060000      0.0002491
      1.9070000      0.0002482
      1.9080000      0.0002486
      1.9090000      0.0002504
      1.9100000      0.0002490
      1.9110000      0.0002503
      1.9120000      0.0002506
      1.9130000      0.0002495
      1.9140000      0.0002490
      1.9150000      0.0002497
      1.9160000      0.0002500
      1.9170000      0.0002506
      1.9180000      0.0002491
      1.9190000      0.0002497
      1.9200000      0.0002506
      1.9210000      0.0002503
      1.9220000      0.0002504
      1.9230000      0.0002506
      1.9240000      0.0002487
      1.9250000      0.0002495
      1.9260000      0.0002490
      1.9270000      0.0002497
      1.9280000      0.0002503
      1.9290000      0.0002494
      1.9300000      0.0002505
      1.9310000      0.0002506
      1.9320000      0.0002504
      1.9330000      0.0002493
      1.9340000      0.0002491
      1.9350000      0.0002478
      1.9360000      0.0002483
      1.9370000      0.0002483
      1.9380000      0.0002492
      1.9390000      0.0002497
      1.9400000      0.0002506
      1.9410000      0.0002468
      1.9420000      0.0002491
      1.9430000      0.0002503
      1.9440000      0.0002510
      1.9450000      0.0002492
      1.9460000      0.0002492
      1.9470000      0.0002500
      1.9480000      0.0002502
      1.9490000      0.0002497
      1.9500000      0.0002493
      1.9510000      0.0002490
      1.9520000      0.0002493
      1.9530000      0.0002499
      1.9540000      0.0002490
      1.9550000      0.0002487
      1.9560000      0.0002486
      1.9570000      0.0002486
      1.9580000      0.0002493
      1.9590000      0.0002502
      1.9600000      0.0002502
      1.9610000      0.0002489
      1.9620000      0.0002493
      1.9630000      0.0002493
      1.9640000      0.0002495
      1.9650000      0.0002501
      1.9660000      0.0002512
      1.9670000      0.0002507
      1.9680000      0.0002495
      1.9690000      0.0002486
      1.9700000      0.0002506
      1.9710000      0.0002502
      1.9720000      0.0002497
      1.9730000      0.0002485
      1.9740000      0.0002491
      1.9750000      0.0002501
      1.9760000      0.0002510
      1.9770000      0.0002488
      1.9780000      0.0002492
      1.9790000      0.0002513
      1.9800000      0.0002514
      1.9810000      0.0002494
      1.9820000      0.0002502
      1.9830000      0.0002505
      1.9840000      0.0002499
      1.9850000      0.0002491
      1.9860000      0.0002492
      1.9870000      0.0002507
      1.9880000      0.0002499
      1.9890000      0.0002505
      1.9900000      0.0002511
      1.9910000      0.0002505
      1.9920000      0.0002499
      1.9930000      0.0002501
      1.9940000      0.0002504
      1.9950000      0.0002496
      1.9960000      0.0002497
      1.9970000      0.0002496
      1.9980000      0.0002494
      1.9990000      0.0002488
      2.0000000      0.0002499
      2.0010000      0.0002501
      2.0020000      0.0002495
      2.0030000      0.0002508
      2.0040000      0.0002501
      2.0050000      0.0002495
      2.0060000      0.0002497
      2.0070000      0.0002492
      2.0080000      0.0002482
      2.0090000      0.0002497
      2.0100000      0.0002506
      2.0110000      0.0002503
      2.0120000      0.0002487
      2.0130000      0.0002488
      2.0140000      0.0002502
      2.0150000      0.0002489
      2.0160000      0.0002491
      2.0170000      0.0002496
      2.0180000      0.0002500
      2.0190000      0.0002503
      2.0200000      0.0002505
      2.0210000      0.0002497
      2.0220000      0.0002498
      2.0230000      0.0002499
      2.0240000      0.0002491
      2.0250000      0.0002495
      2.0260000      0.0002486
      2.0270000      0.0002491
      2.0280000      0.0002501
      2.0290000      0.0002517
      2.0300000      0.0002513
      2.0310000      0.0002505
      2.0320000      0.0002495
      2.0330000      0.0002488
      2.0340000      0.0002501
      2.0350000      0.0002498
      2.0360000      0.0002499
      2.0370000      0.0002499
      2.0380000      0.0002495
      2.0390000      0.0002501
      2.0400000      0.0002480
      2.0410000      0.0002489
      2.0420000      0.0002485
      2.0430000      0.0002488
      2.0440000      0.0002482
      2.0450000      0.0002482
      2.0460000      0.0002495
      2.0470000      0.0002499
      2.0480000      0.0002511
      2.0490000      0.0002513
      2.0500000      0.0002513
      2.0510000      0.0002501
      2.0520000      0.0002508
      2.0530000      0.0002491
      2.0540000      0.0002505
      2.0550000      0.0002515
      2.0560000      0.0002489
      2.0570000      0.0002492
      2.0580000      0.0002490
      2.0590000      0.0002504
      2.0600000      0.0002501
      2.0610000      0.0002496
      2.0620000      0.0002499
      2.0630000      0.0002503
      2.0640000      0.0002500
      2.0650000      0.0002506
      2.0660000      0.0002517
      2.0670000      0.0002501
      2.0680000      0.0002513
      2.0690000      0.0002500
      2.0700000      0.0002496
      2.0710000      0.0002507
      2.0720000      0.0002507
      2.0730000      0.0002499
      2.0740000      0.0002503
      2.0750000      0.0002509
      2.0760000      0.0002499
      2.0770000      0.0002499
      2.0780000      0.0002494
      2.0790000      0.0002501
      2.0800000      0.0002495
      2.0810000      0.0002503
      2.0820000      0.0002503
      2.0830000      0.0002491
      2.0840000      0.0002488
      2.0850000      0.0002491
      2.0860000      0.0002499
      2.0870000      0.0002500
      2.0880000      0.0002499
      2.0890000      0.0002497
      2.0900000      0.0002504
      2.0910000      0.0002490
      2.0920000      0.0002497
      2.0930000      0.0002510
      2.0940000      0.0002493
      2.0950000      0.0002505
      2.0960000      0.0002498
      2.0970000      0.0002511
      2.0980000      0.0002509
      2.0990000      0.0002503
      2.1000000      0.0002504
      2.1010000      0.0002496
      2.1020000      0.0002490
      2.1030000      0.0002491
      2.1040000      0.0002502
      2.1050000      0.0002529
      2.1060000      0.0002526
      2.1070000      0.0002510
      2.1080000      0.0002514
      2.1090000      0.0002510
      2.1100000      0.0002504
      2.1110000      0.0002494
      2.1120000      0.0002481
      2.1130000      0.0002499
      2.1140000      0.0002503
      2.1150000      0.0002496
      2.1160000      0.0002489
      2.1170000      0.0002499
      2.1180000      0.0002503
      2.1190000      0.0002502
      2.1200000      0.0002502
      2.1210000      0.0002507
      2.1220000      0.0002493
      2.1230000      0.0002493
      2.1240000      0.0002487
      2.1250000      0.0002490
      2.1260000      0.0002506
      2.1270000      0.0002499
      2.1280000      0.0002501
      2.1290000      0.0002497
      2.1300000      0.0002499
      2.1310000      0.0002502
      2.1320000      0.0002501
      2.1330000      0.0002510
      2.1340000      0.0002493
      2.1350000      0.0002500
      2.1360000      0.0002493
      2.1370000      0.0002506
      2.1380000      0.0002494
      2.1390000      0.0002501
      2.1400000      0.0002494
      2.1410000      0.0002487
      2.1420000      0.0002498
      2.1430000      0.0002488
      2.1440000      0.0002503
      2.1450000      0.0002502
      2.1460000      0.0002495
      2.1470000      0.0002490
      2.1480000      0.0002481
      2.1490000      0.0002512
      2.1500000      0.0002507
      2.1510000      0.0002503
      2.1520000      0.0002496
      2.1530000      0.0002487
      2.1540000      0.0002488
      2.1550000      0.0002503
      2.1560000      0.0002488
      2.1570000      0.0002496
      2.1580000      0.0002499
      2.1590000      0.0002508
      2.1600000      0.0002493
      2.1610000      0.0002498
      2.1620000      0.0002498
      2.1630000      0.0002496
      2.1640000      0.0002492
      2.1650000      0.0002493
      2.1660000      0.0002495
      2.1670000      0.0002490
      2.1680000      0.0002498
      2.1690000      0.0002506
      2.1700000      0.0002499
      2.1710000      0.0002510
      2.1720000      0.0002501
      2.1730000      0.0002507
      2.1740000      0.0002521
      2.1750000      0.0002508
      2.1760000      0.0002509
      2.1770000      0.0002508
      2.1780000      0.0002510
      2.1790000      0.0002497
      2.1800000      0.0002494
      2.1810000      0.0002512
      2.1820000      0.0002507
      2.1830000      0.0002503
      2.1840000      0.0002511
      2.1850000      0.0002496
      2.1860000      0.0002503
      2.1870000      0.0002500
      2.1880000      0.0002498
      2.1890000      0.0002509
      2.1900000      0.0002496
      2.1910000      0.0002491
      2.1920000      0.0002497
      2.1930000      0.0002480
      2.1940000      0.0002491
      2.1950000      0.0002485
      2.1960000      0.0002502
      2.1970000      0.0002497
      2.1980000      0.0002494
      2.1990000      0.0002493
      2.2000000      0.0002508
      2.2010000      0.0002501
      2.2020000      0.0002510
      2.2030000      0.0002502
      2.2040000      0.0002497
      2.2050000      0.0002502
      2.2060000      0.0002495
      2.2070000      0.0002496
      2.2080000      0.0002502
      2.2090000      0.0002501
      2.2100000      0.0002501
      2.2110000      0.0002486
      2.2120000      0.0002491
      2.2130000      0.0002503
      2.2140000      0.0002511
      2.2150000      0.0002511
      2.2160000      0.0002518
      2.2170000      0.0002514
      2.2180000      0.0002509
      2.2190000      0.0002499
      2.2200000      0.0002489
      2.2210000      0.0002511
      2.2220000      0.0002508
      2.2230000      0.0002511
      2.2240000      0.0002490
      2.2250000      0.0002489
      2.2260000      0.0002487
      2.2270000      0.0002495
      2.2280000      0.0002491
      2.2290000      0.0002492
      2.2300000      0.0002490
      2.2310000      0.0002494
      2.2320000      0.0002497
      2.2330000      0.0002497
      2.2340000      0.0002492
      2.2350000      0.0002507
      2.2360000      0.0002495
      2.2370000      0.0002501
      2.2380000      0.0002508
      2.2390000      0.0002506
      2.2400000      0.0002497
      2.2410000      0.0002512
      2.2420000      0.0002505
      2.2430000      0.0002504
      2.2440000      0.0002501
      2.2450000      0.0002496
      2.2460000      0.0002505
      2.2470000      0.0002509
      2.2480000      0.0002499
      2.2490000      0.0002507
      2.2500000      0.0002497
      2.2510000      0.0002508
      2.2520000      0.0002501
      2.2530000      0.0002493
      2.2540000      0.0002508
      2.2550000      0.0002498
      2.2560000      0.0002506
      2.2570000      0.0002500
      2.2580000      0.0002501
      2.2590000      0.0002499
      2.2600000      0.0002502
      2.2610000      0.0002500
      2.2620000      0.0002490
      2.2630000      0.0002493
      2.2640000      0.0002495
      2.2650000      0.0002507
      2.2660000      0.0002509
      2.2670000      0.0002505
      2.2680000      0.0002507
      2.2690000      0.0002502
      2.2700000      0.0002508
      2.2710000      0.0002498
      2.2720000      0.0002502
      2.2730000      0.0002506
      2.2740000      0.0002503
      2.2750000      0.0002505
      2.2760000      0.0002513
      2.2770000      0.0002512
      2.2780000      0.0002503
      2.2790000      0.0002485
      2.2800000      0.0002490
      2.2810000      0.0002496
      2.2820000      0.0002503
      2.2830000      0.0002504
      2.2840000      0.0002505
      2.2850000      0.0002503
      2.2860000      0.0002504
      2.2870000      0.0002501
      2.2880000      0.0002511
      2.2890000      0.0002502
      2.2900000      0.0002500
      2.2910000      0.0002506
      2.2920000      0.0002505
      2.2930000      0.0002509
      2.2940000      0.0002518
      2.2950000      0.0002503
      2.2960000      0.0002499
      2.2970000      0.0002495
      2.2980000      0.0002487
      2.2990000      0.0002490
      2.3000000      0.0002505
      2.3010000      0.0002523
      2.3020000      0.0002498
      2.3030000      0.0002485
      2.3040000      0.0002499
      2.3050000      0.0002499
      2.3060000      0.0002487
      2.3070000      0.0002516
      2.3080000      0.0002504
      2.3090000      0.0002495
      2.3100000      0.0002495
      2.3110000      0.0002493
      2.3120000      0.0002498
      2.3130000      0.0002505
      2.3140000      0.0002503
      2.3150000      0.0002485
      2.3160000      0.0002489
      2.3170000      0.0002496
      2.3180000      0.0002488
      2.3190000      0.0002496
      2.3200000      0.0002495
      2.3210000      0.0002511
      2.3220000      0.0002494
      2.3230000      0.0002501
      2.3240000      0.0002500
      2.3250000      0.0002508
      2.3260000      0.0002484
      2.3270000      0.0002501
      2.3280000      0.0002496
      2.3290000      0.0002494
      2.3300000      0.0002500
      2.3310000      0.0002487
      2.3320000      0.0002492
      2.3330000      0.0002485
      2.3340000      0.0002496
      2.3350000      0.0002510
      2.3360000      0.0002522
      2.3370000      0.0002512
      2.3380000      0.0002509
      2.3390000      0.0002515
      2.3400000      0.0002511
      2.3410000      0.0002499
      2.3420000      0.0002499
      2.3430000      0.0002485
      2.3440000      0.0002494
      2.3450000      0.0002493
      2.3460000      0.0002486
      2.3470000      0.0002499
      2.3480000      0.0002503
      2.3490000      0.0002491
      2.3500000      0.0002497
      2.3510000      0.0002506
      2.3520000      0.0002506
      2.3530000      0.0002501
      2.3540000      0.0002495
      2.3550000      0.0002505
      2.3560000      0.0002492
      2.3570000      0.0002506
      2.3580000      0.0002501
      2.3590000      0.0002490
      2.3600000      0.0002497
      2.3610000      0.0002490
      2.3620000      0.0002506
      2.3630000      0.0002510
      2.3640000      0.0002499
      2.3650000      0.0002510
      2.3660000      0.0002505
      2.3670000      0.0002512
      2.3680000      0.0002507
      2.3690000      0.0002484
      2.3700000      0.0002498
      2.3710000      0.0002491
      2.3720000      0.0002508
      2.3730000      0.0002489
      2.3740000      0.0002498
      2.3750000      0.0002491
      2.3760000      0.0002509
      2.3770000      0.0002500
      2.3780000      0.0002499
      2.3790000      0.0002487
      2.3800000      0.0002496
      2.3810000      0.0002488
      2.3820000      0.0002501
      2.3830000      0.0002506
      2.3840000      0.0002506
      2.3850000      0.0002525
      2.3860000      0.0002496
      2.3870000      0.0002495
      2.3880000      0.0002507
      2.3890000      0.0002495
      2.3900000      0.0002498
      2.3910000      0.0002503
      2.3920000      0.0002499
      2.3930000      0.0002503
      2.3940000      0.0002507
      2.3950000      0.0002516
      2.3960000      0.0002507
      2.3970000      0.0002497
      2.3980000      0.0002491
      2.3990000      0.0002484
      2.4000000      0.0002512
      2.4010000      0.0002505
      2.4020000      0.0002513
      2.4030000      0.0002512
      2.4040000      0.0002511
      2.4050000      0.0002507
      2.4060000      0.0002496
      2.4070000      0.0002496
      2.4080000      0.0002501
      2.4090000      0.0002513
      2.4100000      0.0002511
      2.4110000      0.0002506
      2.4120000      0.0002507
      2.4130000      0.0002494
      2.4140000      0.0002512
      2.4150000      0.0002506
      2.4160000      0.0002490
      2.4170000      0.0002493
      2.4180000      0.0002509
      2.4190000      0.0002503
      2.4200000      0.0002514
      2.4210000      0.0002508
      2.4220000      0.0002492
      2.4230000      0.0002495
      2.4240000      0.0002511
      2.4250000      0.0002497
      2.4260000      0.0002506
      2.4270000      0.0002490
      2.4280000      0.0002491
      2.4290000      0.0002508
      2.4300000      0.0002498
      2.4310000      0.0002492
      2.4320000      0.0002500
      2.4330000      0.0002496
      2.4340000      0.0002499
      2.4350000      0.0002502
      2.4360000      0.0002510
      2.4370000      0.0002489
      2.4380000      0.0002502
      2.4390000      0.0002506
      2.4400000      0.0002508
      2.4410000      0.0002494
      2.4420000      0.0002502
      2.4430000      0.0002508
      2.4440000      0.0002506
      2.4450000      0.0002499
      2.4460000      0.0002500
      2.4470000      0.0002504
      2.4480000      0.0002507
      2.4490000      0.0002505
      2.4500000      0.0002511
      2.4510000      0.0002511
      2.4520000      0.0002511
      2.4530000      0.0002496
      2.4540000      0.0002493
      2.4550000      0.0002509
      2.4560000      0.0002491
      2.4570000      0.0002502
      2.4580000      0.0002497
      2.4590000      0.0002503
      2.4600000      0.0002492
      2.4610000      0.0002495
      2.4620000      0.0002506
      2.4630000      0.0002511
      2.4640000      0.0002513
      2.4650000      0.0002516
      2.4660000      0.0002503
      2.4670000      0.0002505
      2.4680000      0.0002488
      2.4690000      0.0002495
      2.4700000      0.0002496
      2.4710000      0.0002511
      2.4720000      0.0002510
      2.4730000      0.0002497
      2.4740000      0.0002505
      2.4750000      0.0002509
      2.4760000      0.0002511
      2.4770000      0.0002499
      2.4780000      0.0002501
      2.4790000      0.0002498
      2.4800000      0.0002503
      2.4810000      0.0002502
      2.4820000      0.0002496
      2.4830000      0.0002494
      2.4840000      0.0002495
      2.4850000      0.0002494
      2.4860000      0.0002496
      2.4870000      0.0002508
      2.4880000      0.0002506
      2.4890000      0.0002505
      2.4900000      0.0002503
      2.4910000      0.0002493
      2.4920000      0.0002497
      2.4930000      0.0002497
      2.4940000      0.0002495
      2.4950000      0.0002486
      2.4960000      0.0002492
      2.4970000      0.0002505
      2.4980000      0.0002503
      2.4990000      0.0002514
      2.5000000      0.0002512
      2.5010000      0.0002505
      2.5020000      0.0002494
      2.5030000      0.0002502
      2.5040000      0.0002515
      2.5050000      0.0002506
      2.5060000      0.0002513
      2.5070000      0.0002513
      2.5080000      0.0002498
      2.5090000      0.0002507
      2.5100000      0.0002504
      2.5110000      0.0002491
      2.5120000      0.0002500
      2.5130000      0.0002505
      2.5140000      0.0002490
      2.5150000      0.0002502
      2.5160000      0.0002492
      2.5170000      0.0002507
      2.5180000      0.0002508
      2.5190000      0.0002510
      2.5200000      0.0002495
      2.5210000      0.0002506
      2.5220000      0.0002501
      2.5230000      0.0002513
      2.5240000      0.0002509
      2.5250000      0.0002487
      2.5260000      0.0002514
      2.5270000      0.0002499
      2.5280000      0.0002506
      2.5290000      0.0002497
      2.5300000      0.0002507
      2.5310000      0.0002488
      2.5320000      0.0002508
      2.5330000      0.0002496
      2.5340000      0.0002500
      2.5350000      0.0002505
      2.5360000      0.0002493
      2.5370000      0.0002511
      2.5380000      0.0002509
      2.5390000      0.0002518
      2.5400000      0.0002507
      2.5410000      0.0002499
      2.5420000      0.0002509
      2.5430000      0.0002503
      2.5440000      0.0002509
      2.5450000      0.0002506
      2.5460000      0.0002500
      2.5470000      0.0002501
      2.5480000      0.0002508
      2.5490000      0.0002497
      2.5500000      0.0002505
      2.5510000      0.0002497
      2.5520000      0.0002488
      2.5530000      0.0002499
      2.5540000      0.0002498
      2.5550000      0.0002513
      2.5560000      0.0002504
      2.5570000      0.0002505
      2.5580000      0.0002516
      2.5590000      0.0002503
      2.5600000      0.0002520
      2.5610000      0.0002510
      2.5620000      0.0002519
      2.5630000      0.0002495
      2.5640000      0.0002509
      2.5650000      0.0002514
      2.5660000      0.0002513
      2.5670000      0.0002512
      2.5680000      0.0002518
      2.5690000      0.0002508
      2.5700000      0.0002508
      2.5710000      0.0002504
      2.5720000      0.0002516
      2.5730000      0.0002494
      2.5740000      0.0002510
      2.5750000      0.0002508
      2.5760000      0.0002510
      2.5770000      0.0002498
      2.5780000      0.0002510
      2.5790000      0.0002507
      2.5800000      0.0002509
      2.5810000      0.0002517
      2.5820000      0.0002517
      2.5830000      0.0002500
      2.5840000      0.0002514
      2.5850000      0.0002504
      2.5860000      0.0002506
      2.5870000      0.0002501
      2.5880000      0.0002489
      2.5890000      0.0002497
      2.5900000      0.0002496
      2.5910000      0.0002501
      2.5920000      0.0002510
      2.5930000      0.0002507
      2.5940000      0.0002500
      2.5950000      0.0002515
      2.5960000      0.0002497
      2.5970000      0.0002506
      2.5980000      0.0002503
      2.5990000      0.0002498
      2.6000000      0.0002505
      2.6010000      0.0002497
      2.6020000      0.0002507
      2.6030000      0.0002502
      2.6040000      0.0002501
      2.6050000      0.0002493
      2.6060000      0.0002500
      2.6070000      0.0002505
      2.6080000      0.0002508
      2.6090000      0.0002506
      2.6100000      0.0002494
      2.6110000      0.0002505
      2.6120000      0.0002506
      2.6130000      0.0002514
      2.6140000      0.0002518
      2.6150000      0.0002526
      2.6160000      0.0002519
      2.6170000      0.0002529
      2.6180000      0.0002516
      2.6190000      0.0002505
      2.6200000      0.0002517
      2.6210000      0.0002503
      2.6220000      0.0002501
      2.6230000      0.0002514
      2.6240000      0.0002505
      2.6250000      0.0002502
      2.6260000      0.0002505
      2.6270000      0.0002506
      2.6280000      0.0002509
      2.6290000      0.0002519
      2.6300000      0.0002519
      2.6310000      0.0002509
      2.6320000      0.0002508
      2.6330000      0.0002518
      2.6340000      0.0002512
      2.6350000      0.0002513
      2.6360000      0.0002492
      2.6370000      0.0002498
      2.6380000      0.0002504
      2.6390000      0.0002506
      2.6400000      0.0002510
      2.6410000      0.0002515
      2.6420000      0.0002512
      2.6430000      0.0002515
      2.6440000      0.0002512
      2.6450000      0.0002512
      2.6460000      0.0002506
      2.6470000      0.0002498
      2.6480000      0.0002503
      2.6490000      0.0002504
      2.6500000      0.0002501
      2.6510000      0.0002507
      2.6520000      0.0002509
      2.6530000      0.0002502
      2.6540000      0.0002494
      2.6550000      0.0002503
      2.6560000      0.0002491
      2.6570000      0.0002502
      2.6580000      0.0002499
      2.6590000      0.0002496
      2.6600000      0.0002497
      2.6610000      0.0002493
      2.6620000      0.0002503
      2.6630000      0.0002501
      2.6640000      0.0002500
      2.6650000      0.0002498
      2.6660000      0.0002495
      2.6670000      0.0002497
      2.6680000      0.0002500
      2.6690000      0.0002514
      2.6700000      0.0002511
      2.6710000      0.0002509
      2.6720000      0.0002507
      2.6730000      0.0002485
      2.6740000      0.0002508
      2.6750000      0.0002502
      2.6760000      0.0002501
      2.6770000      0.0002509
      2.6780000      0.0002506
      2.6790000      0.0002511
      2.6800000      0.0002517
      2.6810000      0.0002513
      2.6820000      0.0002513
      2.6830000      0.0002495
      2.6840000      0.0002499
      2.6850000      0.0002504
      2.6860000      0.0002504
      2.6870000      0.0002507
      2.6880000      0.0002509
      2.6890000      0.0002497
      2.6900000      0.0002502
      2.6910000      0.0002501
      2.6920000      0.0002503
      2.6930000      0.0002505
      2.6940000      0.0002492
      2.6950000      0.0002485
      2.6960000      0.0002499
      2.6970000      0.0002502
      2.6980000      0.0002496
      2.6990000      0.0002504
      2.7000000      0.0002496
      2.7010000      0.0002510
      2.7020000      0.0002499
      2.7030000      0.0002497
      2.7040000      0.0002510
      2.7050000      0.0002508
      2.7060000      0.0002513
      2.7070000      0.0002513
      2.7080000      0.0002508
      2.7090000      0.0002503
      2.7100000      0.0002501
      2.7110000      0.0002498
      2.7120000      0.0002499
      2.7130000      0.0002496
      2.7140000      0.0002505
      2.7150000      0.0002498
      2.7160000      0.0002487
      2.7170000      0.0002496
      2.7180000      0.0002504
      2.7190000      0.0002511
      2.7200000      0.0002513
      2.7210000      0.0002496
      2.7220000      0.0002496
      2.7230000      0.0002509
      2.7240000      0.0002503
      2.7250000      0.0002500
      2.7260000      0.0002513
      2.7270000      0.0002503
      2.7280000      0.0002505
      2.7290000      0.0002512
      2.7300000      0.0002518
      2.7310000      0.0002508
      2.7320000      0.0002505
      2.7330000      0.0002499
      2.7340000      0.0002507
      2.7350000      0.0002517
      2.7360000      0.0002520
      2.7370000      0.0002501
      2.7380000      0.0002504
      2.7390000      0.0002512
      2.7400000      0.0002514
      2.7410000      0.0002503
      2.7420000      0.0002518
      2.7430000      0.0002495
      2.7440000      0.0002498
      2.7450000      0.0002504
      2.7460000      0.0002505
      2.7470000      0.0002506
      2.7480000      0.0002517
      2.7490000      0.0002512
      2.7500000      0.0002505
      2.7510000      0.0002507
      2.7520000      0.0002516
      2.7530000      0.0002507
      2.7540000      0.0002515
      2.7550000      0.0002499
      2.7560000      0.0002502
      2.7570000      0.0002505
      2.7580000      0.0002513
      2.7590000      0.0002509
      2.7600000      0.0002517
      2.7610000      0.0002509
      2.7620000      0.0002521
      2.7630000      0.0002512
      2.7640000      0.0002510
      2.7650000      0.0002520
      2.7660000      0.0002524
      2.7670000      0.0002515
      2.7680000      0.0002501
      2.7690000      0.0002502
      2.7700000      0.0002503
      2.7710000      0.0002505
      2.7720000      0.0002509
      2.7730000      0.0002508
      2.7740000      0.0002519
      2.7750000      0.0002504
      2.7760000      0.0002510
      2.7770000      0.0002514
      2.7780000      0.0002511
      2.7790000      0.0002514
      2.7800000      0.0002512
      2.7810000      0.0002509
      2.7820000      0.0002496
      2.7830000      0.0002516
      2.7840000      0.0002529
      2.7850000      0.0002513
      2.7860000      0.0002503
      2.7870000      0.0002494
      2.7880000      0.0002512
      2.7890000      0.0002512
      2.7900000      0.0002513
      2.7910000      0.0002517
      2.7920000      0.0002509
      2.7930000      0.0002514
      2.7940000      0.0002508
      2.7950000      0.0002513
      2.7960000      0.0002504
      2.7970000      0.0002518
      2.7980000      0.0002517
      2.7990000      0.0002515
      2.8000000      0.0002509
      2.8010000      0.0002506
      2.8020000      0.0002521
      2.8030000      0.0002509
      2.8040000      0.0002501
      2.8050000      0.0002493
      2.8060000      0.0002504
      2.8070000      0.0002507
      2.8080000      0.0002514
      2.8090000      0.0002510
      2.8100000      0.0002492
      2.8110000      0.0002503
      2.8120000      0.0002503
      2.8130000      0.0002503
      2.8140000      0.0002504
      2.8150000      0.0002509
      2.8160000      0.0002508
      2.8170000      0.0002497
      2.8180000      0.0002509
      2.8190000      0.0002505
      2.8200000      0.0002494
      2.8210000      0.0002515
      2.8220000      0.0002512
      2.8230000      0.0002502
      2.8240000      0.0002508
      2.8250000      0.0002514
      2.8260000      0.0002501
      2.8270000      0.0002515
      2.8280000      0.0002526
      2.8290000      0.0002519
      2.8300000      0.0002503
      2.8310000      0.0002512
      2.8320000      0.0002511
      2.8330000      0.0002491
      2.8340000      0.0002503
      2.8350000      0.0002512
      2.8360000      0.0002498
      2.8370000      0.0002517
      2.8380000      0.0002503
      2.8390000      0.0002505
      2.8400000      0.0002519
      2.8410000      0.0002513
      2.8420000      0.0002499
      2.8430000      0.0002505
      2.8440000      0.0002518
      2.8450000      0.0002512
      2.8460000      0.0002494
      2.8470000      0.0002502
      2.8480000      0.0002522
      2.8490000      0.0002505
      2.8500000      0.0002512
      2.8510000      0.0002505
      2.8520000      0.0002513
      2.8530000      0.0002520
      2.8540000      0.0002515
      2.8550000      0.0002517
      2.8560000      0.0002507
      2.8570000      0.0002501
      2.8580000      0.0002509
      2.8590000      0.0002512
      2.8600000      0.0002511
      2.8610000      0.0002507
      2.8620000      0.0002514
      2.8630000      0.0002506
      2.8640000      0.0002507
      2.8650000      0.0002509
      2.8660000      0.0002529
      2.8670000      0.0002525
      2.8680000      0.0002512
      2.8690000      0.0002508
      2.8700000      0.0002507
      2.8710000      0.0002513
      2.8720000      0.0002522
      2.8730000      0.0002507
      2.8740000      0.0002501
      2.8750000      0.0002498
      2.8760000      0.0002501
      2.8770000      0.0002501
      2.8780000      0.0002508
      2.8790000      0.0002505
      2.8800000      0.0002510
      2.8810000      0.0002509
      2.8820000      0.0002507
      2.8830000      0.0002507
      2.8840000      0.0002506
      2.8850000      0.0002497
      2.8860000      0.0002513
      2.8870000      0.0002528
      2.8880000      0.0002526
      2.8890000      0.0002515
      2.8900000      0.0002511
      2.8910000      0.0002516
      2.8920000      0.0002522
      2.8930000      0.0002521
      2.8940000      0.0002510
      2.8950000      0.0002499
      2.8960000      0.0002508
      2.8970000      0.0002503
      2.8980000      0.0002508
      2.8990000      0.0002510
      2.9000000      0.0002505
      2.9010000      0.0002494
      2.9020000      0.0002510
      2.9030000      0.0002508
      2.9040000      0.0002517
      2.9050000      0.0002517
      2.9060000      0.0002522
      2.9070000      0.0002508
      2.9080000      0.0002507
      2.9090000      0.0002509
      2.9100000      0.0002514
      2.9110000      0.0002515
      2.9120000      0.0002528
      2.9130000      0.0002522
      2.9140000      0.0002531
      2.9150000      0.0002513
      2.9160000      0.0002499
      2.9170000      0.0002512
      2.9180000      0.0002515
      2.9190000      0.0002517
      2.9200000      0.0002495
      2.9210000      0.0002505
      2.9220000      0.0002507
      2.9230000      0.0002497
      2.9240000      0.0002504
      2.9250000      0.0002500
      2.9260000      0.0002498
      2.9270000      0.0002503
      2.9280000      0.0002495
      2.9290000      0.0002505
      2.9300000      0.0002525
      2.9310000      0.0002528
      2.9320000      0.0002514
      2.9330000      0.0002523
      2.9340000      0.0002509
      2.9350000      0.0002516
      2.9360000      0.0002510
      2.9370000      0.0002506
      2.9380000      0.0002502
      2.9390000      0.0002508
      2.9400000      0.0002508
      2.9410000      0.0002511
      2.9420000      0.0002507
      2.9430000      0.0002512
      2.9440000      0.0002513
      2.9450000      0.0002505
      2.9460000      0.0002531
      2.9470000      0.0002506
      2.9480000      0.0002496
      2.9490000      0.0002519
      2.9500000      0.0002503
      2.9510000      0.0002505
      2.9520000      0.0002504
      2.9530000      0.0002520
      2.9540000      0.0002523
      2.9550000      0.0002511
      2.9560000      0.0002504
      2.9570000      0.0002493
      2.9580000      0.0002518
      2.9590000      0.0002491
      2.9600000      0.0002503
      2.9610000      0.0002508
      2.9620000      0.0002517
      2.9630000      0.0002518
      2.9640000      0.0002526
      2.9650000      0.0002506
      2.9660000      0.0002513
      2.9670000      0.0002511
      2.9680000      0.0002514
      2.9690000      0.0002511
      2.9700000      0.0002507
      2.9710000      0.0002516
      2.9720000      0.0002511
      2.9730000      0.0002507
      2.9740000      0.0002508
      2.9750000      0.0002509
      2.9760000      0.0002513
      2.9770000      0.0002518
      2.9780000      0.0002507
      2.9790000      0.0002500
      2.9800000      0.0002526
      2.9810000      0.0002515
      2.9820000      0.0002513
      2.9830000      0.0002535
      2.9840000      0.0002523
      2.9850000      0.0002508
      2.9860000      0.0002507
      2.9870000      0.0002513
      2.9880000      0.0002501
      2.9890000      0.0002511
      2.9900000      0.0002505
      2.9910000      0.0002514
      2.9920000      0.0002522
      2.9930000      0.0002516
      2.9940000      0.0002524
      2.9950000      0.0002515
      2.9960000      0.0002503
      2.9970000      0.0002514
      2.9980000      0.0002523
      2.9990000      0.0002514
      3.0000000      0.0002508
      3.0010000      0.0002514
      3.0020000      0.0002516
      3.0030000      0.0002520
      3.0040000      0.0002510
      3.0050000      0.0002511
      3.0060000      0.0002516
      3.0070000      0.0002509
      3.0080000      0.0002508
      3.0090000      0.0002496
      3.0100000      0.0002491
      3.0110000      0.0002511
      3.0120000      0.0002513
      3.0130000      0.0002509
      3.0140000      0.0002515
      3.0150000      0.0002515
      3.0160000      0.0002505
      3.0170000      0.0002511
      3.0180000      0.0002511
      3.0190000      0.0002507
      3.0200000      0.0002507
      3.0210000      0.0002517
      3.0220000      0.0002514
      3.0230000      0.0002508
      3.0240000      0.0002527
      3.0250000      0.0002511
      3.0260000      0.0002511
      3.0270000      0.0002508
      3.0280000      0.0002499
      3.0290000      0.0002522
      3.0300000      0.0002506
      3.0310000      0.0002513
      3.0320000      0.0002510
      3.0330000      0.0002508
      3.0340000      0.0002514
      3.0350000      0.0002517
      3.0360000      0.0002512
      3.0370000      0.0002503
      3.0380000      0.0002507
      3.0390000      0.0002512
      3.0400000      0.0002506
      3.0410000      0.0002510
      3.0420000      0.0002512
      3.0430000      0.0002505
      3.0440000      0.0002515
      3.0450000      0.0002521
      3.0460000      0.0002511
      3.0470000      0.0002521
      3.0480000      0.0002513
      3.0490000      0.0002505
      3.0500000      0.0002508
      3.0510000      0.0002500
      3.0520000      0.0002517
      3.0530000      0.0002507
      3.0540000      0.0002512
      3.0550000      0.0002520
      3.0560000      0.0002526
      3.0570000      0.0002523
      3.0580000      0.0002510
      3.0590000      0.0002501
      3.0600000      0.0002503
      3.0610000      0.0002505
      3.0620000      0.0002498
      3.0630000      0.0002488
      3.0640000      0.0002493
      3.0650000      0.0002508
      3.0660000      0.0002501
      3.0670000      0.0002506
      3.0680000      0.0002515
      3.0690000      0.0002520
      3.0700000      0.0002515
      3.0710000      0.0002512
      3.0720000      0.0002507
      3.0730000      0.0002507
      3.0740000      0.0002492
      3.0750000      0.0002503
      3.0760000      0.0002509
      3.0770000      0.0002520
      3.0780000      0.0002522
      3.0790000      0.0002509
      3.0800000      0.0002511
      3.0810000      0.0002503
      3.0820000      0.0002517
      3.0830000      0.0002520
      3.0840000      0.0002534
      3.0850000      0.0002511
      3.0860000      0.0002506
      3.0870000      0.0002519
      3.0880000      0.0002513
      3.0890000      0.0002523
      3.0900000      0.0002519
      3.0910000      0.0002532
      3.0920000      0.0002523
      3.0930000      0.0002514
      3.0940000      0.0002527
      3.0950000      0.0002507
      3.0960000      0.0002518
      3.0970000      0.0002497
      3.0980000      0.0002507
      3.0990000      0.0002514
      3.1000000      0.0002513
      3.1010000      0.0002517
      3.1020000      0.0002508
      3.1030000      0.0002517
      3.1040000      0.0002513
      3.1050000      0.0002498
      3.1060000      0.0002508
      3.1070000      0.0002515
      3.1080000      0.0002518
      3.1090000      0.0002504
      3.1100000      0.0002499
      3.1110000      0.0002506
      3.1120000      0.0002499
      3.1130000      0.0002500
      3.1140000      0.0002501
      3.1150000      0.0002520
      3.1160000      0.0002517
      3.1170000      0.0002516
      3.1180000      0.0002499
      3.1190000      0.0002513
      3.1200000      0.0002508
      3.1210000      0.0002528
      3.1220000      0.0002527
      3.1230000      0.0002521
      3.1240000      0.0002522
      3.1250000      0.0002508
      3.1260000      0.0002516
      3.1270000      0.0002506
      3.1280000      0.0002520
      3.1290000      0.0002534
      3.1300000      0.0002508
      3.1310000      0.0002521
      3.1320000      0.0002528
      3.1330000      0.0002528
      3.1340000      0.0002509
      3.1350000      0.0002509
      3.1360000      0.0002519
      3.1370000      0.0002513
      3.1380000      0.0002509
      3.1390000      0.0002512
      3.1400000      0.0002502
      3.1410000      0.0002511
      3.1420000      0.0002507
      3.1430000      0.0002513
      3.1440000      0.0002505
      3.1450000      0.0002505
      3.1460000      0.0002502
      3.1470000      0.0002511
      3.1480000      0.0002507
      3.1490000      0.0002532
      3.1500000      0.0002524
      3.1510000      0.0002493
      3.1520000      0.0002508
      3.1530000      0.0002519
      3.1540000      0.0002517
      3.1550000      0.0002510
      3.1560000      0.0002515
      3.1570000      0.0002519
      3.1580000      0.0002513
      3.1590000      0.0002516
      3.1600000      0.0002526
      3.1610000      0.0002526
      3.1620000      0.0002515
      3.1630000      0.0002506
      3.1640000      0.0002518
      3.1650000      0.0002511
      3.1660000      0.0002508
      3.1670000      0.0002515
      3.1680000      0.0002507
      3.1690000      0.0002501
      3.1700000      0.0002512
      3.1710000      0.0002510
      3.1720000      0.0002506
      3.1730000      0.0002508
      3.1740000      0.0002498
      3.1750000      0.0002503
      3.1760000      0.0002518
      3.1770000      0.0002517
      3.1780000      0.0002513
      3.1790000      0.0002511
      3.1800000      0.0002508
      3.1810000      0.0002509
      3.1820000      0.0002504
      3.1830000      0.0002517
      3.1840000      0.0002509
      3.1850000      0.0002498
      3.1860000      0.0002512
      3.1870000      0.0002509
      3.1880000      0.0002509
      3.1890000      0.0002509
      3.1900000      0.0002504
      3.1910000      0.0002513
      3.1920000      0.0002512
      3.1930000      0.0002513
      3.1940000      0.0002512
      3.1950000      0.0002513
      3.1960000      0.0002505
      3.1970000      0.0002505
      3.1980000      0.0002524
      3.1990000      0.0002514
      3.2000000      0.0002507
      3.2010000      0.0002513
      3.2020000      0.0002513
      3.2030000      0.0002518
      3.2040000      0.0002509
      3.2050000      0.0002530
      3.2060000      0.0002508
      3.2070000      0.0002512
      3.2080000      0.0002510
      3.2090000      0.0002503
      3.2100000      0.0002509
      3.2110000      0.0002506
      3.2120000      0.0002518
      3.2130000      0.0002519
      3.2140000      0.0002503
      3.2150000      0.0002519
      3.2160000      0.0002528
      3.2170000      0.0002522
      3.2180000      0.0002503
      3.2190000      0.0002516
      3.2200000      0.0002511
      3.2210000      0.0002510
      3.2220000      0.0002501
      3.2230000      0.0002514
      3.2240000      0.0002510
      3.2250000      0.0002505
      3.2260000      0.0002504
      3.2270000      0.0002516
      3.2280000      0.0002521
      3.2290000      0.0002528
      3.2300000      0.0002525
      3.2310000      0.0002525
      3.2320000      0.0002523
      3.2330000      0.0002521
      3.2340000      0.0002513
      3.2350000      0.0002517
      3.2360000      0.0002504
      3.2370000      0.0002511
      3.2380000      0.0002500
      3.2390000      0.0002518
      3.2400000      0.0002519
      3.2410000      0.0002522
      3.2420000      0.0002513
      3.2430000      0.0002519
      3.2440000      0.0002518
      3.2450000      0.0002517
      3.2460000      0.0002507
      3.2470000      0.0002513
      3.2480000      0.0002516
      3.2490000      0.0002519
      3.2500000      0.0002521
      3.2510000      0.0002504
      3.2520000      0.0002513
      3.2530000      0.0002521
      3.2540000      0.0002517
      3.2550000      0.0002517
      3.2560000      0.0002506
      3.2570000      0.0002507
      3.2580000      0.0002516
      3.2590000      0.0002522
      3.2600000      0.0002518
      3.2610000      0.0002505
      3.2620000      0.0002511
      3.2630000      0.0002510
      3.2640000      0.0002510
      3.2650000      0.0002522
      3.2660000      0.0002527
      3.2670000      0.0002530
      3.2680000      0.0002507
      3.2690000      0.0002514
      3.2700000      0.0002517
      3.2710000      0.0002522
      3.2720000      0.0002506
      3.2730000      0.0002510
      3.2740000      0.0002507
      3.2750000      0.0002520
      3.2760000      0.0002522
      3.2770000      0.0002492
      3.2780000      0.0002520
      3.2790000      0.0002499
      3.2800000      0.0002520
      3.2810000      0.0002509
      3.2820000      0.0002497
      3.2830000      0.0002514
      3.2840000      0.0002514
      3.2850000      0.0002527
      3.2860000      0.0002512
      3.2870000      0.0002533
      3.2880000      0.0002509
      3.2890000      0.0002501
      3.2900000      0.0002520
      3.2910000      0.0002516
      3.2920000      0.0002517
      3.2930000      0.0002505
      3.2940000      0.0002505
      3.2950000      0.0002516
      3.2960000      0.0002518
      3.2970000      0.0002522
      3.2980000      0.0002513
      3.2990000      0.0002517
      3.3000000      0.0002511
      3.3010000      0.0002505
      3.3020000      0.0002503
      3.3030000      0.0002504
      3.3040000      0.0002516
      3.3050000      0.0002514
      3.3060000      0.0002517
      3.3070000      0.0002513
      3.3080000      0.0002505
      3.3090000      0.0002519
      3.3100000      0.0002520
      3.3110000      0.0002519
      3.3120000      0.0002504
      3.3130000      0.0002512
      3.3140000      0.0002509
      3.3150000      0.0002518
      3.3160000      0.0002511
      3.3170000      0.0002519
      3.3180000      0.0002523
      3.3190000      0.0002529
      3.3200000      0.0002510
      3.3210000      0.0002505
      3.3220000      0.0002520
      3.3230000      0.0002509
      3.3240000      0.0002514
      3.3250000      0.0002526
      3.3260000      0.0002514
      3.3270000      0.0002507
      3.3280000      0.0002512
      3.3290000      0.0002506
      3.3300000      0.0002508
      3.3310000      0.0002519
      3.3320000      0.0002525
      3.3330000      0.0002529
      3.3340000      0.0002522
      3.3350000      0.0002525
      3.3360000      0.0002533
      3.3370000      0.0002514
      3.3380000      0.0002513
      3.3390000      0.0002517
      3.3400000      0.0002521
      3.3410000      0.0002507
      3.3420000      0.0002505
      3.3430000      0.0002513
      3.3440000      0.0002512
      3.3450000      0.0002520
      3.3460000      0.0002506
      3.3470000      0.0002516
      3.3480000      0.0002514
      3.3490000      0.0002517
      3.3500000      0.0002526
      3.3510000      0.0002522
      3.3520000      0.0002524
      3.3530000      0.0002512
      3.3540000      0.0002514
      3.3550000      0.0002515
      3.3560000      0.0002521
      3.3570000      0.0002525
      3.3580000      0.0002513
      3.3590000      0.0002493
      3.3600000      0.0002510
      3.3610000      0.0002508
      3.3620000      0.0002518
      3.3630000      0.0002520
      3.3640000      0.0002501
      3.3650000      0.0002510
      3.3660000      0.0002513
      3.3670000      0.0002518
      3.3680000      0.0002516
      3.3690000      0.0002518
      3.3700000      0.0002512
      3.3710000      0.0002520
      3.3720000      0.0002521
      3.3730000      0.0002499
      3.3740000      0.0002503
      3.3750000      0.0002513
      3.3760000      0.0002526
      3.3770000      0.0002506
      3.3780000      0.0002502
      3.3790000      0.0002510
      3.3800000      0.0002512
      3.3810000      0.0002515
      3.3820000      0.0002512
      3.3830000      0.0002506
      3.3840000      0.0002513
      3.3850000      0.0002521
      3.3860000      0.0002521
      3.3870000      0.0002508
      3.3880000      0.0002509
      3.3890000      0.0002515
      3.3900000      0.0002536
      3.3910000      0.0002521
      3.3920000      0.0002523
      3.3930000      0.0002510
      3.3940000      0.0002500
      3.3950000      0.0002519
      3.3960000      0.0002516
      3.3970000      0.0002511
      3.3980000      0.0002493
      3.3990000      0.0002520
      3.4000000      0.0002501
      3.4010000      0.0002517
      3.4020000      0.0002519
      3.4030000      0.0002511
      3.4040000      0.0002499
      3.4050000      0.0002505
      3.4060000      0.0002518
      3.4070000      0.0002509
      3.4080000      0.0002513
      3.4090000      0.0002524
      3.4100000      0.0002518
      3.4110000      0.0002512
      3.4120000      0.0002509
      3.4130000      0.0002518
      3.4140000      0.0002522
      3.4150000      0.0002522
      3.4160000      0.0002510
      3.4170000      0.0002521
      3.4180000      0.0002513
      3.4190000      0.0002513
      3.4200000      0.0002505
      3.4210000      0.0002503
      3.4220000      0.0002515
      3.4230000      0.0002503
      3.4240000      0.0002521
      3.4250000      0.0002509
      3.4260000      0.0002523
      3.4270000      0.0002513
      3.4280000      0.0002504
      3.4290000      0.0002505
      3.4300000      0.0002509
      3.4310000      0.0002513
      3.4320000      0.0002501
      3.4330000      0.0002515
      3.4340000      0.0002519
      3.4350000      0.0002525
      3.4360000      0.0002526
      3.4370000      0.0002528
      3.4380000      0.0002512
      3.4390000      0.0002510
      3.4400000      0.0002504
      3.4410000      0.0002512
      3.4420000      0.0002511
      3.4430000      0.0002511
      3.4440000      0.0002508
      3.4450000      0.0002501
      3.4460000      0.0002506
      3.4470000      0.0002515
      3.4480000      0.0002519
      3.4490000      0.0002524
      3.4500000      0.0002510
      3.4510000      0.0002541
      3.4520000      0.0002516
      3.4530000      0.0002506
      3.4540000      0.0002512
      3.4550000      0.0002515
      3.4560000      0.0002503
      3.4570000      0.0002507
      3.4580000      0.0002516
      3.4590000      0.0002523
      3.4600000      0.0002525
      3.4610000      0.0002517
      3.4620000      0.0002515
      3.4630000      0.0002508
      3.4640000      0.0002517
      3.4650000      0.0002521
      3.4660000      0.0002512
      3.4670000      0.0002520
      3.4680000      0.0002518
      3.4690000      0.0002511
      3.4700000      0.0002519
      3.4710000      0.0002512
      3.4720000      0.0002521
      3.4730000      0.0002517
      3.4740000      0.0002512
      3.4750000      0.0002518
      3.4760000      0.0002520
      3.4770000      0.0002522
      3.4780000      0.0002528
      3.4790000      0.0002511
      3.4800000      0.0002508
      3.4810000      0.0002515
      3.4820000      0.0002524
      3.4830000      0.0002514
      3.4840000      0.0002521
      3.4850000      0.0002518
      3.4860000      0.0002512
      3.4870000      0.0002507
      3.4880000      0.0002516
      3.4890000      0.0002497
      3.4900000      0.0002511
      3.4910000      0.0002512
      3.4920000      0.0002513
      3.4930000      0.0002517
      3.4940000      0.0002520
      3.4950000      0.0002506
      3.4960000      0.0002509
      3.4970000      0.0002513
      3.4980000      0.0002518
      3.4990000      0.0002512
      3.5000000      0.0002530
      3.5010000      0.0002516
      3.5020000      0.0002521
      3.5030000      0.0002521
      3.5040000      0.0002515
      3.5050000      0.0002517
      3.5060000      0.0002517
      3.5070000      0.0002511
      3.5080000      0.0002516
      3.5090000      0.0002524
      3.5100000      0.0002512
      3.5110000      0.0002522
      3.5120000      0.0002521
      3.5130000      0.0002522
      3.5140000      0.0002518
      3.5150000      0.0002530
      3.5160000      0.0002513
      3.5170000      0.0002516
      3.5180000      0.0002513
      3.5190000      0.0002506
      3.5200000      0.0002523
      3.5210000      0.0002522
      3.5220000      0.0002518
      3.5230000      0.0002523
      3.5240000      0.0002518
      3.5250000      0.0002530
      3.5260000      0.0002516
      3.5270000      0.0002509
      3.5280000      0.0002501
      3.5290000      0.0002519
      3.5300000      0.0002513
      3.5310000      0.0002518
      3.5320000      0.0002513
      3.5330000      0.0002519
      3.5340000      0.0002509
      3.5350000      0.0002502
      3.5360000      0.0002512
      3.5370000      0.0002506
      3.5380000      0.0002520
      3.5390000      0.0002518
      3.5400000      0.0002519
      3.5410000      0.0002525
      3.5420000      0.0002529
      3.5430000      0.0002517
      3.5440000      0.0002522
      3.5450000      0.0002516
      3.5460000      0.0002517
      3.5470000      0.0002520
      3.5480000      0.0002513
      3.5490000      0.0002517
      3.5500000      0.0002523
      3.5510000      0.0002518
      3.5520000      0.0002516
      3.5530000      0.0002512
      3.5540000      0.0002515
      3.5550000      0.0002517
      3.5560000      0.0002531
      3.5570000      0.0002508
      3.5580000      0.0002521
      3.5590000      0.0002532
      3.5600000      0.0002530
      3.5610000      0.0002516
      3.5620000      0.0002516
      3.5630000      0.0002524
      3.5640000      0.0002514
      3.5650000      0.0002516
      3.5660000      0.0002501
      3.5670000      0.0002520
      3.5680000      0.0002513
      3.5690000      0.0002508
      3.5700000      0.0002509
      3.5710000      0.0002524
      3.5720000      0.0002523
      3.5730000      0.0002522
      3.5740000      0.0002514
      3.5750000      0.0002509
      3.5760000      0.0002513
      3.5770000      0.0002502
      3.5780000      0.0002522
      3.5790000      0.0002517
      3.5800000      0.0002514
      3.5810000      0.0002519
      3.5820000      0.0002513
      3.5830000      0.0002506
      3.5840000      0.0002505
      3.5850000      0.0002527
      3.5860000      0.0002509
      3.5870000      0.0002519
      3.5880000      0.0002506
      3.5890000      0.0002510
      3.5900000      0.0002520
      3.5910000      0.0002507
      3.5920000      0.0002502
      3.5930000      0.0002517
      3.5940000      0.0002530
      3.5950000      0.0002515
      3.5960000      0.0002524
      3.5970000      0.0002504
      3.5980000      0.0002511
      3.5990000      0.0002513
      3.6000000      0.0002519
      3.6010000      0.0002507
      3.6020000      0.0002518
      3.6030000      0.0002515
      3.6040000      0.0002530
      3.6050000      0.0002514
      3.6060000      0.0002520
      3.6070000      0.0002519
      3.6080000      0.0002519
      3.6090000      0.0002512
      3.6100000      0.0002527
      3.6110000      0.0002525
      3.6120000      0.0002522
      3.6130000      0.0002525
      3.6140000      0.0002528
      3.6150000      0.0002530
      3.6160000      0.0002518
      3.6170000      0.0002517
      3.6180000      0.0002528
      3.6190000      0.0002506
      3.6200000      0.0002507
      3.6210000      0.0002518
      3.6220000      0.0002524
      3.6230000      0.0002538
      3.6240000      0.0002531
      3.6250000      0.0002518
      3.6260000      0.0002522
      3.6270000      0.0002523
      3.6280000      0.0002526
      3.6290000      0.0002528
      3.6300000      0.0002521
      3.6310000      0.0002529
      3.6320000      0.0002523
      3.6330000      0.0002528
      3.6340000      0.0002515
      3.6350000      0.0002517
      3.6360000      0.0002516
      3.6370000      0.0002522
      3.6380000      0.0002509
      3.6390000      0.0002518
      3.6400000      0.0002519
      3.6410000      0.0002524
      3.6420000      0.0002517
      3.6430000      0.0002532
      3.6440000      0.0002518
      3.6450000      0.0002529
      3.6460000      0.0002520
      3.6470000      0.0002521
      3.6480000      0.0002522
      3.6490000      0.0002508
      3.6500000      0.0002512
      3.6510000      0.0002517
      3.6520000      0.0002524
      3.6530000      0.0002512
      3.6540000      0.0002511
      3.6550000      0.0002519
      3.6560000      0.0002524
      3.6570000      0.0002510
      3.6580000      0.0002522
      3.6590000      0.0002532
      3.6600000      0.0002511
      3.6610000      0.0002507
      3.6620000      0.0002508
      3.6630000      0.0002511
      3.6640000      0.0002517
      3.6650000      0.0002505
      3.6660000      0.0002516
      3.6670000      0.0002514
      3.6680000      0.0002517
      3.6690000      0.0002515
      3.6700000      0.0002522
      3.6710000      0.0002511
      3.6720000      0.0002511
      3.6730000      0.0002504
      3.6740000      0.0002494
      3.6750000      0.0002513
      3.6760000      0.0002528
      3.6770000      0.0002514
      3.6780000      0.0002513
      3.6790000      0.0002508
      3.6800000      0.0002510
      3.6810000      0.0002509
      3.6820000      0.0002509
      3.6830000      0.0002537
      3.6840000      0.0002507
      3.6850000      0.0002517
      3.6860000      0.0002520
      3.6870000      0.0002509
      3.6880000      0.0002522
      3.6890000      0.0002506
      3.6900000      0.0002517
      3.6910000      0.0002515
      3.6920000      0.0002515
      3.6930000      0.0002516
      3.6940000      0.0002528
      3.6950000      0.0002523
      3.6960000      0.0002520
      3.6970000      0.0002523
      3.6980000      0.0002529
      3.6990000      0.0002522
      3.7000000      0.0002520
      3.7010000      0.0002504
      3.7020000      0.0002512
      3.7030000      0.0002506
      3.7040000      0.0002514
      3.7050000      0.0002515
      3.7060000      0.0002508
      3.7070000      0.0002520
      3.7080000      0.0002505
      3.7090000      0.0002508
      3.7100000      0.0002508
      3.7110000      0.0002529
      3.7120000      0.0002522
      3.7130000      0.0002517
      3.7140000      0.0002496
      3.7150000      0.0002512
      3.7160000      0.0002510
      3.7170000      0.0002501
      3.7180000      0.0002502
      3.7190000      0.0002513
      3.7200000      0.0002525
      3.7210000      0.0002522
      3.7220000      0.0002528
      3.7230000      0.0002516
      3.7240000      0.0002519
      3.7250000      0.0002514
      3.7260000      0.0002527
      3.7270000      0.0002534
      3.7280000      0.0002515
      3.7290000      0.0002507
      3.7300000      0.0002507
      3.7310000      0.0002521
      3.7320000      0.0002511
      3.7330000      0.0002516
      3.7340000      0.0002522
      3.7350000      0.0002516
      3.7360000      0.0002522
      3.7370000      0.0002514
      3.7380000      0.0002512
      3.7390000      0.0002513
      3.7400000      0.0002513
      3.7410000      0.0002492
      3.7420000      0.0002505
      3.7430000      0.0002514
      3.7440000      0.0002534
      3.7450000      0.0002519
      3.7460000      0.0002519
      3.7470000      0.0002516
      3.7480000      0.0002532
      3.7490000      0.0002512
      3.7500000      0.0002506
      3.7510000      0.0002507
      3.7520000      0.0002524
      3.7530000      0.0002518
      3.7540000      0.0002506
      3.7550000      0.0002522
      3.7560000      0.0002519
      3.7570000      0.0002519
      3.7580000      0.0002517
      3.7590000      0.0002514
      3.7600000      0.0002520
      3.7610000      0.0002540
      3.7620000      0.0002517
      3.7630000      0.0002516
      3.7640000      0.0002534
      3.7650000      0.0002517
      3.7660000      0.0002506
      3.7670000      0.0002508
      3.7680000      0.0002508
      3.7690000      0.0002511
      3.7700000      0.0002508
      3.7710000      0.0002516
      3.7720000      0.0002519
      3.7730000      0.0002520
      3.7740000      0.0002524
      3.7750000      0.0002518
      3.7760000      0.0002523
      3.7770000      0.0002517
      3.7780000      0.0002512
      3.7790000      0.0002511
      3.7800000      0.0002511
      3.7810000      0.0002513
      3.7820000      0.0002522
      3.7830000      0.0002502
      3.7840000      0.0002515
      3.7850000      0.0002524
      3.7860000      0.0002527
      3.7870000      0.0002518
      3.7880000      0.0002504
      3.7890000      0.0002510
      3.7900000      0.0002528
      3.7910000      0.0002516
      3.7920000      0.0002515
      3.7930000      0.0002514
      3.7940000      0.0002521
      3.7950000      0.0002512
      3.7960000      0.0002509
      3.7970000      0.0002522
      3.7980000      0.0002506
      3.7990000      0.0002515
      3.8000000      0.0002514
      3.8010000      0.0002521
      3.8020000      0.0002520
      3.8030000      0.0002524
      3.8040000      0.0002525
      3.8050000      0.0002527
      3.8060000      0.0002537
      3.8070000      0.0002528
      3.8080000      0.0002523
      3.8090000      0.0002528
      3.8100000      0.0002512
      3.8110000      0.0002519
      3.8120000      0.0002523
      3.8130000      0.0002519
      3.8140000      0.0002540
      3.8150000      0.0002530
      3.8160000      0.0002528
      3.8170000      0.0002518
      3.8180000      0.0002516
      3.8190000      0.0002519
      3.8200000      0.0002511
      3.8210000      0.0002513
      3.8220000      0.0002508
      3.8230000      0.0002503
      3.8240000      0.0002522
      3.8250000      0.0002511
      3.8260000      0.0002528
      3.8270000      0.0002539
      3.8280000      0.0002514
      3.8290000      0.0002514
      3.8300000      0.0002514
      3.8310000      0.0002521
      3.8320000      0.0002515
      3.8330000      0.0002521
      3.8340000      0.0002509
      3.8350000      0.0002515
      3.8360000      0.0002520
      3.8370000      0.0002517
      3.8380000      0.0002523
      3.8390000      0.0002521
      3.8400000      0.0002535
      3.8410000      0.0002532
      3.8420000      0.0002513
      3.8430000      0.0002520
      3.8440000      0.0002527
      3.8450000      0.0002513
      3.8460000      0.0002508
      3.8470000      0.0002531
      3.8480000      0.0002514
      3.8490000      0.0002522
      3.8500000      0.0002514
      3.8510000      0.0002506
      3.8520000      0.0002513
      3.8530000      0.0002521
      3.8540000      0.0002528
      3.8550000      0.0002517
      3.8560000      0.0002521
      3.8570000      0.0002524
      3.8580000      0.0002512
      3.8590000      0.0002517
      3.8600000      0.0002528
      3.8610000      0.0002514
      3.8620000      0.0002524
      3.8630000      0.0002505
      3.8640000      0.0002519
      3.8650000      0.0002508
      3.8660000      0.0002511
      3.8670000      0.0002513
      3.8680000      0.0002531
      3.8690000      0.0002520
      3.8700000      0.0002533
      3.8710000      0.0002525
      3.8720000      0.0002518
      3.8730000      0.0002508
      3.8740000      0.0002505
      3.8750000      0.0002514
      3.8760000      0.0002510
      3.8770000      0.0002501
      3.8780000      0.0002509
      3.8790000      0.0002517
      3.8800000      0.0002519
      3.8810000      0.0002511
      3.8820000      0.0002515
      3.8830000      0.0002511
      3.8840000      0.0002505
      3.8850000      0.0002507
      3.8860000      0.0002512
      3.8870000      0.0002524
      3.8880000      0.0002523
      3.8890000      0.0002525
      3.8900000      0.0002516
      3.8910000      0.0002514
      3.8920000      0.0002504
      3.8930000      0.0002511
      3.8940000      0.0002510
      3.8950000      0.0002539
      3.8960000      0.0002522
      3.8970000      0.0002524
      3.8980000      0.0002521
      3.8990000      0.0002514
      3.9000000      0.0002512
      3.9010000      0.0002522
      3.9020000      0.0002521
      3.9030000      0.0002521
      3.9040000      0.0002534
      3.9050000      0.0002527
      3.9060000      0.0002529
      3.9070000      0.0002511
      3.9080000      0.0002512
      3.9090000      0.0002504
      3.9100000      0.0002523
      3.9110000      0.0002511
      3.9120000      0.0002504
      3.9130000      0.0002503
      3.9140000      0.0002515
      3.9150000      0.0002515
      3.9160000      0.0002522
      3.9170000      0.0002523
      3.9180000      0.0002528
      3.9190000      0.0002531
      3.9200000      0.0002518
      3.9210000      0.0002523
      3.9220000      0.0002512
      3.9230000      0.0002519
      3.9240000      0.0002522
      3.9250000      0.0002516
      3.9260000      0.0002518
      3.9270000      0.0002512
      3.9280000      0.0002524
      3.9290000      0.0002520
      3.9300000      0.0002505
      3.9310000      0.0002518
      3.9320000      0.0002508
      3.9330000      0.0002515
      3.9340000      0.0002517
      3.9350000      0.0002520
      3.9360000      0.0002517
      3.9370000      0.0002520
      3.9380000      0.0002517
      3.9390000      0.0002510
      3.9400000      0.0002515
      3.9410000      0.0002524
      3.9420000      0.0002517
      3.9430000      0.0002512
      3.9440000      0.0002518
      3.9450000      0.0002523
      3.9460000      0.0002520
      3.9470000      0.0002513
      3.9480000      0.0002519
      3.9490000      0.0002522
      3.9500000      0.0002531
      3.9510000      0.0002520
      3.9520000      0.0002528
      3.9530000      0.0002532
      3.9540000      0.0002523
      3.9550000      0.0002521
      3.9560000      0.0002525
      3.9570000      0.0002523
      3.9580000      0.0002512
      3.9590000      0.0002527
      3.9600000      0.0002516
      3.9610000      0.0002509
      3.9620000      0.0002499
      3.9630000      0.0002513
      3.9640000      0.0002526
      3.9650000      0.0002519
      3.9660000      0.0002519
      3.9670000      0.0002509
      3.9680000      0.0002518
      3.9690000      0.0002521
      3.9700000      0.0002515
      3.9710000      0.0002510
      3.9720000      0.0002502
      3.9730000      0.0002520
      3.9740000      0.0002515
      3.9750000      0.0002517
      3.9760000      0.0002508
      3.9770000      0.0002525
      3.9780000      0.0002520
      3.9790000      0.0002516
      3.9800000      0.0002519
      3.9810000      0.0002522
      3.9820000      0.0002511
      3.9830000      0.0002516
      3.9840000      0.0002516
      3.9850000      0.0002516
      3.9860000      0.0002518
      3.9870000      0.0002529
      3.9880000      0.0002509
      3.9890000      0.0002523
      3.9900000      0.0002531
      3.9910000      0.0002510
      3.9920000      0.0002516
      3.9930000      0.0002507
      3.9940000      0.0002518
      3.9950000      0.0002511
      3.9960000      0.0002512
      3.9970000      0.0002511
      3.9980000      0.0002507
      3.9990000      0.0002507
      4.0000000      0.0002506
      4.0010000      0.0002522
      4.0020000      0.0002522
      4.0030000      0.0002517
      4.0040000      0.0002525
      4.0050000      0.0002521
      4.0060000      0.0002510
      4.0070000      0.0002509
      4.0080000      0.0002516
      4.0090000      0.0002529
      4.0100000      0.0002522
      4.0110000      0.0002518
      4.0120000      0.0002528
      4.0130000      0.0002509
      4.0140000      0.0002514
      4.0150000      0.0002508
      4.0160000      0.0002518
      4.0170000      0.0002512
      4.0180000      0.0002517
      4.0190000      0.0002509
      4.0200000      0.0002510
      4.0210000      0.0002503
      4.0220000      0.0002531
      4.0230000      0.0002525
      4.0240000      0.0002514
      4.0250000      0.0002510
      4.0260000      0.0002511
      4.0270000      0.0002521
      4.0280000      0.0002526
      4.0290000      0.0002528
      4.0300000      0.0002526
      4.0310000      0.0002528
      4.0320000      0.0002515
      4.0330000      0.0002525
      4.0340000      0.0002512
      4.0350000      0.0002530
      4.0360000      0.0002533
      4.0370000      0.0002542
      4.0380000      0.0002520
      4.0390000      0.0002512
      4.0400000      0.0002520
      4.0410000      0.0002516
      4.0420000      0.0002516
      4.0430000      0.0002506
      4.0440000      0.0002513
      4.0450000      0.0002522
      4.0460000      0.0002518
      4.0470000      0.0002511
      4.0480000      0.0002524
      4.0490000      0.0002527
      4.0500000      0.0002530
      4.0510000      0.0002539
      4.0520000      0.0002540
      4.0530000      0.0002520
      4.0540000      0.0002523
      4.0550000      0.0002510
      4.0560000      0.0002505
      4.0570000      0.0002512
      4.0580000      0.0002508
      4.0590000      0.0002528
      4.0600000      0.0002522
      4.0610000      0.0002515
      4.0620000      0.0002513
      4.0630000      0.0002539
      4.0640000      0.0002530
      4.0650000      0.0002511
      4.0660000      0.0002517
      4.0670000      0.0002519
      4.0680000      0.0002527
      4.0690000      0.0002524
      4.0700000      0.0002525
      4.0710000      0.0002514
      4.0720000      0.0002514
      4.0730000      0.0002516
      4.0740000      0.0002539
      4.0750000      0.0002517
      4.0760000      0.0002517
      4.0770000      0.0002522
      4.0780000      0.0002514
      4.0790000      0.0002516
      4.0800000      0.0002514
      4.0810000      0.0002511
      4.0820000      0.0002522
      4.0830000      0.0002534
      4.0840000      0.0002525
      4.0850000      0.0002521
      4.0860000      0.0002507
      4.0870000      0.0002516
      4.0880000      0.0002528
      4.0890000      0.0002513
      4.0900000      0.0002522
      4.0910000      0.0002531
      4.0920000      0.0002507
      4.0930000      0.0002509
      4.0940000      0.0002525
      4.0950000      0.0002528
      4.0960000      0.0002509
      4.0970000      0.0002515
      4.0980000      0.0002529
      4.0990000      0.0002519
      4.1000000      0.0002524
      4.1010000      0.0002522
      4.1020000      0.0002522
      4.1030000      0.0002519
      4.1040000      0.0002521
      4.1050000      0.0002520
      4.1060000      0.0002519
      4.1070000      0.0002505
      4.1080000      0.0002511
      4.1090000      0.0002516
      4.1100000      0.0002513
      4.1110000      0.0002519
      4.1120000      0.0002508
      4.1130000      0.0002513
      4.1140000      0.0002528
      4.1150000      0.0002517
      4.1160000      0.0002516
      4.1170000      0.0002515
      4.1180000      0.0002506
      4.1190000      0.0002506
      4.1200000      0.0002520
      4.1210000      0.0002517
      4.1220000      0.0002522
      4.1230000      0.0002533
      4.1240000      0.0002519
      4.1250000      0.0002520
      4.1260000      0.0002520
      4.1270000      0.0002508
      4.1280000      0.0002517
      4.1290000      0.0002507
      4.1300000      0.0002509
      4.1310000      0.0002518
      4.1320000      0.0002522
      4.1330000      0.0002528
      4.1340000      0.0002512
      4.1350000      0.0002512
      4.1360000      0.0002520
      4.1370000      0.0002514
      4.1380000      0.0002510
      4.1390000      0.0002526
      4.1400000      0.0002517
      4.1410000      0.0002506
      4.1420000      0.0002534
      4.1430000      0.0002533
      4.1440000      0.0002528
      4.1450000      0.0002512
      4.1460000      0.0002509
      4.1470000      0.0002505
      4.1480000      0.0002512
      4.1490000      0.0002519
      4.1500000      0.0002524
      4.1510000      0.0002532
      4.1520000      0.0002530
      4.1530000      0.0002525
      4.1540000      0.0002517
      4.1550000      0.0002529
      4.1560000      0.0002529
      4.1570000      0.0002517
      4.1580000      0.0002515
      4.1590000      0.0002523
      4.1600000      0.0002523
      4.1610000      0.0002534
      4.1620000      0.0002516
      4.1630000      0.0002507
      4.1640000      0.0002497
      4.1650000      0.0002518
      4.1660000      0.0002516
      4.1670000      0.0002521
      4.1680000      0.0002523
      4.1690000      0.0002518
      4.1700000      0.0002519
      4.1710000      0.0002514
      4.1720000      0.0002505
      4.1730000      0.0002523
      4.1740000      0.0002510
      4.1750000      0.0002517
      4.1760000      0.0002518
      4.1770000      0.0002541
      4.1780000      0.0002525
      4.1790000      0.0002527
      4.1800000      0.0002518
      4.1810000      0.0002526
      4.1820000      0.0002528
      4.1830000      0.0002533
      4.1840000      0.0002532
      4.1850000      0.0002527
      4.1860000      0.0002528
      4.1870000      0.0002527
      4.1880000      0.0002524
      4.1890000      0.0002525
      4.1900000      0.0002527
      4.1910000      0.0002538
      4.1920000      0.0002537
      4.1930000      0.0002517
      4.1940000      0.0002524
      4.1950000      0.0002519
      4.1960000      0.0002534
      4.1970000      0.0002516
      4.1980000      0.0002515
      4.1990000      0.0002527
      4.2000000      0.0002527
      4.2010000      0.0002527
      4.2020000      0.0002533
      4.2030000      0.0002518
      4.2040000      0.0002518
      4.2050000      0.0002512
      4.2060000      0.0002513
      4.2070000      0.0002517
      4.2080000      0.0002520
      4.2090000      0.0002523
      4.2100000      0.0002508
      4.2110000      0.0002527
      4.2120000      0.0002516
      4.2130000      0.0002516
      4.2140000      0.0002522
      4.2150000      0.0002514
      4.2160000      0.0002529
      4.2170000      0.0002527
      4.2180000      0.0002518
      4.2190000      0.0002516
      4.2200000      0.0002518
      4.2210000      0.0002518
      4.2220000      0.0002513
      4.2230000      0.0002529
      4.2240000      0.0002528
      4.2250000      0.0002524
      4.2260000      0.0002530
      4.2270000      0.0002525
      4.2280000      0.0002525
      4.2290000      0.0002519
      4.2300000      0.0002519
      4.2310000      0.0002511
      4.2320000      0.0002524
      4.2330000      0.0002523
      4.2340000      0.0002511
      4.2350000      0.0002525
      4.2360000      0.0002522
      4.2370000      0.0002523
      4.2380000      0.0002510
      4.2390000      0.0002525
      4.2400000      0.0002517
      4.2410000      0.0002518
      4.2420000      0.0002522
      4.2430000      0.0002526
      4.2440000      0.0002530
      4.2450000      0.0002520
      4.2460000      0.0002523
      4.2470000      0.0002520
      4.2480000      0.0002508
      4.2490000      0.0002518
      4.2500000      0.0002504
      4.2510000      0.0002511
      4.2520000      0.0002539
      4.2530000      0.0002526
      4.2540000      0.0002519
      4.2550000      0.0002525
      4.2560000      0.0002517
      4.2570000      0.0002517
      4.2580000      0.0002529
      4.2590000      0.0002526
      4.2600000      0.0002524
      4.2610000      0.0002521
      4.2620000      0.0002510
      4.2630000      0.0002516
      4.2640000      0.0002525
      4.2650000      0.0002523
      4.2660000      0.0002528
      4.2670000      0.0002529
      4.2680000      0.0002523
      4.2690000      0.0002518
      4.2700000      0.0002523
      4.2710000      0.0002523
      4.2720000      0.0002529
      4.2730000      0.0002526
      4.2740000      0.0002531
      4.2750000      0.0002522
      4.2760000      0.0002503
      4.2770000      0.0002513
      4.2780000      0.0002530
      4.2790000      0.0002521
      4.2800000      0.0002514
      4.2810000      0.0002531
      4.2820000      0.0002518
      4.2830000      0.0002524
      4.2840000      0.0002518
      4.2850000      0.0002521
      4.2860000      0.0002535
      4.2870000      0.0002524
      4.2880000      0.0002512
      4.2890000      0.0002514
      4.2900000      0.0002521
      4.2910000      0.0002526
      4.2920000      0.0002533
      4.2930000      0.0002516
      4.2940000      0.0002529
      4.2950000      0.0002531
      4.2960000      0.0002519
      4.2970000      0.0002522
      4.2980000      0.0002518
      4.2990000      0.0002521
      4.3000000      0.0002521
      4.3010000      0.0002521
      4.3020000      0.0002524
      4.3030000      0.0002524
      4.3040000      0.0002523
      4.3050000      0.0002523
      4.3060000      0.0002525
      4.3070000      0.0002516
      4.3080000      0.0002502
      4.3090000      0.0002523
      4.3100000      0.0002537
      4.3110000      0.0002525
      4.3120000      0.0002505
      4.3130000      0.0002514
      4.3140000      0.0002523
      4.3150000      0.0002524
      4.3160000      0.0002524
      4.3170000      0.0002525
      4.3180000      0.0002518
      4.3190000      0.0002520
      4.3200000      0.0002549
      4.3210000      0.0002529
      4.3220000      0.0002525
      4.3230000      0.0002527
      4.3240000      0.0002539
      4.3250000      0.0002531
      4.3260000      0.0002517
      4.3270000      0.0002515
      4.3280000      0.0002531
      4.3290000      0.0002525
      4.3300000      0.0002505
      4.3310000      0.0002528
      4.3320000      0.0002513
      4.3330000      0.0002522
      4.3340000      0.0002517
      4.3350000      0.0002534
      4.3360000      0.0002512
      4.3370000      0.0002516
      4.3380000      0.0002517
      4.3390000      0.0002521
      4.3400000      0.0002520
      4.3410000      0.0002515
      4.3420000      0.0002513
      4.3430000      0.0002519
      4.3440000      0.0002525
      4.3450000      0.0002513
      4.3460000      0.0002516
      4.3470000      0.0002515
      4.3480000      0.0002530
      4.3490000      0.0002514
      4.3500000      0.0002520
      4.3510000      0.0002514
      4.3520000      0.0002523
      4.3530000      0.0002518
      4.3540000      0.0002527
      4.3550000      0.0002519
      4.3560000      0.0002515
      4.3570000      0.0002521
      4.3580000      0.0002532
      4.3590000      0.0002526
      4.3600000      0.0002518
      4.3610000      0.0002530
      4.3620000      0.0002531
      4.3630000      0.0002527
      4.3640000      0.0002524
      4.3650000      0.0002524
      4.3660000      0.0002525
      4.3670000      0.0002531
      4.3680000      0.0002529
      4.3690000      0.0002522
      4.3700000      0.0002516
      4.3710000      0.0002509
      4.3720000      0.0002516
      4.3730000      0.0002508
      4.3740000      0.0002504
      4.3750000      0.0002518
      4.3760000      0.0002510
      4.3770000      0.0002512
      4.3780000      0.0002519
      4.3790000      0.0002529
      4.3800000      0.0002536
      4.3810000      0.0002529
      4.3820000      0.0002533
      4.3830000      0.0002520
      4.3840000      0.0002516
      4.3850000      0.0002525
      4.3860000      0.0002523
      4.3870000      0.0002536
      4.3880000      0.0002536
      4.3890000      0.0002529
      4.3900000      0.0002519
      4.3910000      0.0002519
      4.3920000      0.0002515
      4.3930000      0.0002514
      4.3940000      0.0002521
      4.3950000      0.0002515
      4.3960000      0.0002519
      4.3970000      0.0002533
      4.3980000      0.0002528
      4.3990000      0.0002522
      4.4000000      0.0002511
      4.4010000      0.0002524
      4.4020000      0.0002521
      4.4030000      0.0002527
      4.4040000      0.0002527
      4.4050000      0.0002513
      4.4060000      0.0002530
      4.4070000      0.0002533
      4.4080000      0.0002529
      4.4090000      0.0002518
      4.4100000      0.0002513
      4.4110000      0.0002529
      4.4120000      0.0002531
      4.4130000      0.0002520
      4.4140000      0.0002519
      4.4150000      0.0002507
      4.4160000      0.0002530
      4.4170000      0.0002523
      4.4180000      0.0002522
      4.4190000      0.0002515
      4.4200000      0.0002525
      4.4210000      0.0002519
      4.4220000      0.0002537
      4.4230000      0.0002522
      4.4240000      0.0002516
      4.4250000      0.0002525
      4.4260000      0.0002509
      4.4270000      0.0002508
      4.4280000      0.0002521
      4.4290000      0.0002522
      4.4300000      0.0002516
      4.4310000      0.0002530
      4.4320000      0.0002527
      4.4330000      0.0002519
      4.4340000      0.0002520
      4.4350000      0.0002528
      4.4360000      0.0002529
      4.4370000      0.0002512
      4.4380000      0.0002515
      4.4390000      0.0002522
      4.4400000      0.0002517
      4.4410000      0.0002523
      4.4420000      0.0002519
      4.4430000      0.0002520
      4.4440000      0.0002510
      4.4450000      0.0002507
      4.4460000      0.0002515
      4.4470000      0.0002524
      4.4480000      0.0002510
      4.4490000      0.0002520
      4.4500000      0.0002518
      4.4510000      0.0002515
      4.4520000      0.0002508
      4.4530000      0.0002521
      4.4540000      0.0002532
      4.4550000      0.0002517
      4.4560000      0.0002519
      4.4570000      0.0002524
      4.4580000      0.0002506
      4.4590000      0.0002521
      4.4600000      0.0002522
      4.4610000      0.0002522
      4.4620000      0.0002525
      4.4630000      0.0002511
      4.4640000      0.0002534
      4.4650000      0.0002520
      4.4660000      0.0002526
      4.4670000      0.0002518
      4.4680000      0.0002531
      4.4690000      0.0002533
      4.4700000      0.0002527
      4.4710000      0.0002518
      4.4720000      0.0002517
      4.4730000      0.0002517
      4.4740000      0.0002521
      4.4750000      0.0002518
      4.4760000      0.0002531
      4.4770000      0.0002526
      4.4780000      0.0002531
      4.4790000      0.0002512
      4.4800000      0.0002531
      4.4810000      0.0002536
      4.4820000      0.0002518
      4.4830000      0.0002511
      4.4840000      0.0002513
      4.4850000      0.0002512
      4.4860000      0.0002510
      4.4870000      0.0002516
      4.4880000      0.0002528
      4.4890000      0.0002526
      4.4900000      0.0002519
      4.4910000      0.0002514
      4.4920000      0.0002527
      4.4930000      0.0002534
      4.4940000      0.0002522
      4.4950000      0.0002522
      4.4960000      0.0002516
      4.4970000      0.0002512
      4.4980000      0.0002505
      4.4990000      0.0002510
      4.5000000      0.0002517
      4.5010000      0.0002530
      4.5020000      0.0002544
      4.5030000      0.0002524
      4.5040000      0.0002523
      4.5050000      0.0002514
      4.5060000      0.0002527
      4.5070000      0.0002514
      4.5080000      0.0002527
      4.5090000      0.0002520
      4.5100000      0.0002526
      4.5110000      0.0002515
      4.5120000      0.0002513
      4.5130000      0.0002532
      4.5140000      0.0002509
      4.5150000      0.0002523
      4.5160000      0.0002525
      4.5170000      0.0002539
      4.5180000      0.0002531
      4.5190000      0.0002525
      4.5200000      0.0002530
      4.5210000      0.0002522
      4.5220000      0.0002516
      4.5230000      0.0002523
      4.5240000      0.0002508
      4.5250000      0.0002536
      4.5260000      0.0002530
      4.5270000      0.0002521
      4.5280000      0.0002523
      4.5290000      0.0002523
      4.5300000      0.0002531
      4.5310000      0.0002523
      4.5320000      0.0002516
      4.5330000      0.0002527
      4.5340000      0.0002535
      4.5350000      0.0002527
      4.5360000      0.0002516
      4.5370000      0.0002511
      4.5380000      0.0002524
      4.5390000      0.0002518
      4.5400000      0.0002520
      4.5410000      0.0002531
      4.5420000      0.0002529
      4.5430000      0.0002524
      4.5440000      0.0002521
      4.5450000      0.0002514
      4.5460000      0.0002518
      4.5470000      0.0002516
      4.5480000      0.0002524
      4.5490000      0.0002519
      4.5500000      0.0002529
      4.5510000      0.0002524
      4.5520000      0.0002528
      4.5530000      0.0002511
      4.5540000      0.0002502
      4.5550000      0.0002509
      4.5560000      0.0002511
      4.5570000      0.0002513
      4.5580000      0.0002527
      4.5590000      0.0002520
      4.5600000      0.0002520
      4.5610000      0.0002524
      4.5620000      0.0002521
      4.5630000      0.0002531
      4.5640000      0.0002520
      4.5650000      0.0002519
      4.5660000      0.0002518
      4.5670000      0.0002527
      4.5680000      0.0002525
      4.5690000      0.0002532
      4.5700000      0.0002523
      4.5710000      0.0002510
      4.5720000      0.0002510
      4.5730000      0.0002519
      4.5740000      0.0002526
      4.5750000      0.0002515
      4.5760000      0.0002506
      4.5770000      0.0002504
      4.5780000      0.0002513
      4.5790000      0.0002524
      4.5800000      0.0002533
      4.5810000      0.0002518
      4.5820000      0.0002518
      4.5830000      0.0002509
      4.5840000      0.0002521
      4.5850000      0.0002503
      4.5860000      0.0002519
      4.5870000      0.0002517
      4.5880000      0.0002520
      4.5890000      0.0002519
      4.5900000      0.0002536
      4.5910000      0.0002522
      4.5920000      0.0002518
      4.5930000      0.0002531
      4.5940000      0.0002538
      4.5950000      0.0002523
      4.5960000      0.0002523
      4.5970000      0.0002530
      4.5980000      0.0002513
      4.5990000      0.0002517
      4.6000000      0.0002520
      4.6010000      0.0002536
      4.6020000      0.0002527
      4.6030000      0.0002532
      4.6040000      0.0002518
      4.6050000      0.0002525
      4.6060000      0.0002518
      4.6070000      0.0002533
      4.6080000      0.0002541
      4.6090000      0.0002540
      4.6100000      0.0002526
      4.6110000      0.0002534
      4.6120000      0.0002524
      4.6130000      0.0002521
      4.6140000      0.0002508
      4.6150000      0.0002538
      4.6160000      0.0002537
      4.6170000      0.0002531
      4.6180000      0.0002520
      4.6190000      0.0002524
      4.6200000      0.0002535
      4.6210000      0.0002517
      4.6220000      0.0002537
      4.6230000      0.0002526
      4.6240000      0.0002520
      4.6250000      0.0002520
      4.6260000      0.0002516
      4.6270000      0.0002542
      4.6280000      0.0002546
      4.6290000      0.0002532
      4.6300000      0.0002523
      4.6310000      0.0002518
      4.6320000      0.0002530
      4.6330000      0.0002519
      4.6340000      0.0002516
      4.6350000      0.0002524
      4.6360000      0.0002522
      4.6370000      0.0002522
      4.6380000      0.0002528
      4.6390000      0.0002530
      4.6400000      0.0002536
      4.6410000      0.0002516
      4.6420000      0.0002524
      4.6430000      0.0002529
      4.6440000      0.0002538
      4.6450000      0.0002525
      4.6460000      0.0002527
      4.6470000      0.0002514
      4.6480000      0.0002520
      4.6490000      0.0002517
      4.6500000      0.0002525
      4.6510000      0.0002533
      4.6520000      0.0002558
      4.6530000      0.0002523
      4.6540000      0.0002523
      4.6550000      0.0002532
      4.6560000      0.0002523
      4.6570000      0.0002535
      4.6580000      0.0002523
      4.6590000      0.0002506
      4.6600000      0.0002523
      4.6610000      0.0002536
      4.6620000      0.0002525
      4.6630000      0.0002522
      4.6640000      0.0002517
      4.6650000      0.0002518
      4.6660000      0.0002524
      4.6670000      0.0002531
      4.6680000      0.0002517
      4.6690000      0.0002510
      4.6700000      0.0002531
      4.6710000      0.0002514
      4.6720000      0.0002520
      4.6730000      0.0002520
      4.6740000      0.0002517
      4.6750000      0.0002513
      4.6760000      0.0002530
      4.6770000      0.0002539
      4.6780000      0.0002528
      4.6790000      0.0002533
      4.6800000      0.0002541
      4.6810000      0.0002533
      4.6820000      0.0002529
      4.6830000      0.0002530
      4.6840000      0.0002520
      4.6850000      0.0002503
      4.6860000      0.0002521
      4.6870000      0.0002511
      4.6880000      0.0002532
      4.6890000      0.0002541
      4.6900000      0.0002525
      4.6910000      0.0002525
      4.6920000      0.0002500
      4.6930000      0.0002521
      4.6940000      0.0002524
      4.6950000      0.0002513
      4.6960000      0.0002524
      4.6970000      0.0002514
      4.6980000      0.0002515
      4.6990000      0.0002520
      4.7000000      0.0002532
      4.7010000      0.0002511
      4.7020000      0.0002517
      4.7030000      0.0002536
      4.7040000      0.0002541
      4.7050000      0.0002535
      4.7060000      0.0002513
      4.7070000      0.0002524
      4.7080000      0.0002524
      4.7090000      0.0002510
      4.7100000      0.0002518
      4.7110000      0.0002527
      4.7120000      0.0002526
      4.7130000      0.0002525
      4.7140000      0.0002510
      4.7150000      0.0002524
      4.7160000      0.0002517
      4.7170000      0.0002512
      4.7180000      0.0002530
      4.7190000      0.0002532
      4.7200000      0.0002521
      4.7210000      0.0002519
      4.7220000      0.0002513
      4.7230000      0.0002511
      4.7240000      0.0002506
      4.7250000      0.0002513
      4.7260000      0.0002543
      4.7270000      0.0002528
      4.7280000      0.0002529
      4.7290000      0.0002531
      4.7300000      0.0002528
      4.7310000      0.0002532
      4.7320000      0.0002531
      4.7330000      0.0002529
      4.7340000      0.0002519
      4.7350000      0.0002523
      4.7360000      0.0002514
      4.7370000      0.0002516
      4.7380000      0.0002509
      4.7390000      0.0002516
      4.7400000      0.0002523
      4.7410000      0.0002515
      4.7420000      0.0002534
      4.7430000      0.0002539
      4.7440000      0.0002524
      4.7450000      0.0002519
      4.7460000      0.0002520
      4.7470000      0.0002519
      4.7480000      0.0002530
      4.7490000      0.0002520
      4.7500000      0.0002517
      4.7510000      0.0002532
      4.7520000      0.0002528
      4.7530000      0.0002531
      4.7540000      0.0002511
      4.7550000      0.0002514
      4.7560000      0.0002530
      4.7570000      0.0002515
      4.7580000      0.0002521
      4.7590000      0.0002521
      4.7600000      0.0002523
      4.7610000      0.0002514
      4.7620000      0.0002515
      4.7630000      0.0002505
      4.7640000      0.0002514
      4.7650000      0.0002524
      4.7660000      0.0002511
      4.7670000      0.0002519
      4.7680000      0.0002527
      4.7690000      0.0002517
      4.7700000      0.0002510
      4.7710000      0.0002523
      4.7720000      0.0002525
      4.7730000      0.0002512
      4.7740000      0.0002506
      4.7750000      0.0002516
      4.7760000      0.0002512
      4.7770000      0.0002523
      4.7780000      0.0002514
      4.7790000      0.0002520
      4.7800000      0.0002524
      4.7810000      0.0002513
      4.7820000      0.0002526
      4.7830000      0.0002517
      4.7840000      0.0002519
      4.7850000      0.0002521
      4.7860000      0.0002523
      4.7870000      0.0002516
      4.7880000      0.0002517
      4.7890000      0.0002524
      4.7900000      0.0002528
      4.7910000      0.0002515
      4.7920000      0.0002518
      4.7930000      0.0002526
      4.7940000      0.0002525
      4.7950000      0.0002521
      4.7960000      0.0002512
      4.7970000      0.0002531
      4.7980000      0.0002522
      4.7990000      0.0002528
      4.8000000      0.0002517
      4.8010000      0.0002526
      4.8020000      0.0002524
      4.8030000      0.0002517
      4.8040000      0.0002525
      4.8050000      0.0002510
      4.8060000      0.0002500
      4.8070000      0.0002503
      4.8080000      0.0002508
      4.8090000      0.0002522
      4.8100000      0.0002514
      4.8110000      0.0002512
      4.8120000      0.0002522
      4.8130000      0.0002528
      4.8140000      0.0002521
      4.8150000      0.0002530
      4.8160000      0.0002517
      4.8170000      0.0002521
      4.8180000      0.0002520
      4.8190000      0.0002515
      4.8200000      0.0002516
      4.8210000      0.0002526
      4.8220000      0.0002524
      4.8230000      0.0002535
      4.8240000      0.0002527
      4.8250000      0.0002524
      4.8260000      0.0002528
      4.8270000      0.0002523
      4.8280000      0.0002522
      4.8290000      0.0002529
      4.8300000      0.0002519
      4.8310000      0.0002503
      4.8320000      0.0002523
      4.8330000      0.0002533
      4.8340000      0.0002531
      4.8350000      0.0002530
      4.8360000      0.0002529
      4.8370000      0.0002525
      4.8380000      0.0002526
      4.8390000      0.0002516
      4.8400000      0.0002523
      4.8410000      0.0002530
      4.8420000      0.0002522
      4.8430000      0.0002528
      4.8440000      0.0002521
      4.8450000      0.0002532
      4.8460000      0.0002542
      4.8470000      0.0002514
      4.8480000      0.0002527
      4.8490000      0.0002540
      4.8500000      0.0002526
      4.8510000      0.0002531
      4.8520000      0.0002530
      4.8530000      0.0002518
      4.8540000      0.0002532
      4.8550000      0.0002531
      4.8560000      0.0002536
      4.8570000      0.0002526
      4.8580000      0.0002527
      4.8590000      0.0002518
      4.8600000      0.0002523
      4.8610000      0.0002527
      4.8620000      0.0002519
      4.8630000      0.0002516
      4.8640000      0.0002529
      4.8650000      0.0002528
      4.8660000      0.0002518
      4.8670000      0.0002517
      4.8680000      0.0002533
      4.8690000      0.0002527
      4.8700000      0.0002531
      4.8710000      0.0002515
      4.8720000      0.0002518
      4.8730000      0.0002529
      4.8740000      0.0002530
      4.8750000      0.0002519
      4.8760000      0.0002527
      4.8770000      0.0002538
      4.8780000      0.0002534
      4.8790000      0.0002528
      4.8800000      0.0002509
      4.8810000      0.0002514
      4.8820000      0.0002518
      4.8830000      0.0002517
      4.8840000      0.0002518
      4.8850000      0.0002514
      4.8860000      0.0002518
      4.8870000      0.0002520
      4.8880000      0.0002520
      4.8890000      0.0002523
      4.8900000      0.0002520
      4.8910000      0.0002540
      4.8920000      0.0002516
      4.8930000      0.0002521
      4.8940000      0.0002522
      4.8950000      0.0002523
      4.8960000      0.0002523
      4.8970000      0.0002522
      4.8980000      0.0002528
      4.8990000      0.0002531
      4.9000000      0.0002516
      4.9010000      0.0002523
      4.9020000      0.0002524
      4.9030000      0.0002539
      4.9040000      0.0002529
      4.9050000      0.0002529
      4.9060000      0.0002519
      4.9070000      0.0002534
      4.9080000      0.0002508
      4.9090000      0.0002532
      4.9100000      0.0002536
      4.9110000      0.0002530
      4.9120000      0.0002544
      4.9130000      0.0002537
      4.9140000      0.0002517
      4.9150000      0.0002518
      4.9160000      0.0002525
      4.9170000      0.0002533
      4.9180000      0.0002530
      4.9190000      0.0002523
      4.9200000      0.0002529
      4.9210000      0.0002523
      4.9220000      0.0002524
      4.9230000      0.0002503
      4.9240000      0.0002511
      4.9250000      0.0002523
      4.9260000      0.0002508
      4.9270000      0.0002526
      4.9280000      0.0002530
      4.9290000      0.0002520
      4.9300000      0.0002525
      4.9310000      0.0002525
      4.9320000      0.0002520
      4.9330000      0.0002517
      4.9340000      0.0002519
      4.9350000      0.0002522
      4.9360000      0.0002519
      4.9370000      0.0002520
      4.9380000      0.0002514
      4.9390000      0.0002523
      4.9400000      0.0002525
      4.9410000      0.0002519
      4.9420000      0.0002527
      4.9430000      0.0002535
      4.9440000      0.0002528
      4.9450000      0.0002547
      4.9460000      0.0002537
      4.9470000      0.0002542
      4.9480000      0.0002541
      4.9490000      0.0002539
      4.9500000      0.0002534
      4.9510000      0.0002525
      4.9520000      0.0002526
      4.9530000      0.0002533
      4.9540000      0.0002523
      4.9550000      0.0002513
      4.9560000      0.0002515
      4.9570000      0.0002542
      4.9580000      0.0002531
      4.9590000      0.0002522
      4.9600000      0.0002538
      4.9610000      0.0002524
      4.9620000      0.0002513
      4.9630000      0.0002522
      4.9640000      0.0002532
      4.9650000      0.0002528
      4.9660000      0.0002548
      4.9670000      0.0002537
      4.9680000      0.0002522
      4.9690000      0.0002513
      4.9700000      0.0002534
      4.9710000      0.0002546
      4.9720000      0.0002529
      4.9730000      0.0002512
      4.9740000      0.0002529
      4.9750000      0.0002522
      4.9760000      0.0002536
      4.9770000      0.0002510
      4.9780000      0.0002519
      4.9790000      0.0002517
      4.9800000      0.0002518
      4.9810000      0.0002526
      4.9820000      0.0002527
      4.9830000      0.0002529
      4.9840000      0.0002526
      4.9850000      0.0002521
      4.9860000      0.0002527
      4.9870000      0.0002519
      4.9880000      0.0002527
      4.9890000      0.0002523
      4.9900000      0.0002530
      4.9910000      0.0002528
      4.9920000      0.0002519
      4.9930000      0.0002528
      4.9940000      0.0002525
      4.9950000      0.0002529
      4.9960000      0.0002521
      4.9970000      0.0002519
      4.9980000      0.0002505
      4.9990000      0.0002513
      5.0000000      0.0002517
      5.0010000      0.0002508
      5.0020000      0.0002516
      5.0030000      0.0002526
      5.0040000      0.0002512
      5.0050000      0.0002518
      5.0060000      0.0002523
      5.0070000      0.0002525
      5.0080000      0.0002519
      5.0090000      0.0002523
      5.0100000      0.0002515
      5.0110000      0.0002528
      5.0120000      0.0002514
      5.0130000      0.0002522
      5.0140000      0.0002529
      5.0150000      0.0002527
      5.0160000      0.0002523
      5.0170000      0.0002526
      5.0180000      0.0002524
      5.0190000      0.0002534
      5.0200000      0.0002537
      5.0210000      0.0002517
      5.0220000      0.0002521
      5.0230000      0.0002530
      5.0240000      0.0002523
      5.0250000      0.0002524
      5.0260000      0.0002531
      5.0270000      0.0002512
      5.0280000      0.0002512
      5.0290000      0.0002507
      5.0300000      0.0002511
      5.0310000      0.0002517
      5.0320000      0.0002533
      5.0330000      0.0002536
      5.0340000      0.0002533
      5.0350000      0.0002528
      5.0360000      0.0002528
      5.0370000      0.0002539
      5.0380000      0.0002542
      5.0390000      0.0002534
      5.0400000      0.0002530
      5.0410000      0.0002525
      5.0420000      0.0002540
      5.0430000      0.0002525
      5.0440000      0.0002511
      5.0450000      0.0002531
      5.0460000      0.0002508
      5.0470000      0.0002517
      5.0480000      0.0002509
      5.0490000      0.0002533
      5.0500000      0.0002537
      5.0510000      0.0002522
      5.0520000      0.0002527
      5.0530000      0.0002532
      5.0540000      0.0002538
      5.0550000      0.0002523
      5.0560000      0.0002525
      5.0570000      0.0002529
      5.0580000      0.0002531
      5.0590000      0.0002519
      5.0600000      0.0002511
      5.0610000      0.0002530
      5.0620000      0.0002512
      5.0630000      0.0002519
      5.0640000      0.0002521
      5.0650000      0.0002531
      5.0660000      0.0002535
      5.0670000      0.0002529
      5.0680000      0.0002519
      5.0690000      0.0002524
      5.0700000      0.0002542
      5.0710000      0.0002527
      5.0720000      0.0002524
      5.0730000      0.0002520
      5.0740000      0.0002522
      5.0750000      0.0002536
      5.0760000      0.0002528
      5.0770000      0.0002514
      5.0780000      0.0002520
      5.0790000      0.0002518
      5.0800000      0.0002520
      5.0810000      0.0002525
      5.0820000      0.0002534
      5.0830000      0.0002528
      5.0840000      0.0002510
      5.0850000      0.0002541
      5.0860000      0.0002526
      5.0870000      0.0002525
      5.0880000      0.0002515
      5.0890000      0.0002529
      5.0900000      0.0002516
      5.0910000      0.0002511
      5.0920000      0.0002504
      5.0930000      0.0002532
      5.0940000      0.0002517
      5.0950000      0.0002524
      5.0960000      0.0002526
      5.0970000      0.0002535
      5.0980000      0.0002538
      5.0990000      0.0002529
      5.1000000      0.0002525
      5.1010000      0.0002525
      5.1020000      0.0002520
      5.1030000      0.0002512
      5.1040000      0.0002523
      5.1050000      0.0002525
      5.1060000      0.0002519
      5.1070000      0.0002516
      5.1080000      0.0002521
      5.1090000      0.0002517
      5.1100000      0.0002524
      5.1110000      0.0002542
      5.1120000      0.0002526
      5.1130000      0.0002538
      5.1140000      0.0002527
      5.1150000      0.0002512
      5.1160000      0.0002525
      5.1170000      0.0002531
      5.1180000      0.0002526
      5.1190000      0.0002525
      5.1200000      0.0002538
      5.1210000      0.0002528
      5.1220000      0.0002534
      5.1230000      0.0002518
      5.1240000      0.0002521
      5.1250000      0.0002508
      5.1260000      0.0002535
      5.1270000      0.0002534
      5.1280000      0.0002531
      5.1290000      0.0002529
      5.1300000      0.0002524
      5.1310000      0.0002516
      5.1320000      0.0002530
      5.1330000      0.0002519
      5.1340000      0.0002532
      5.1350000      0.0002519
      5.1360000      0.0002522
      5.1370000      0.0002527
      5.1380000      0.0002526
      5.1390000      0.0002523
      5.1400000      0.0002529
      5.1410000      0.0002533
      5.1420000      0.0002533
      5.1430000      0.0002528
      5.1440000      0.0002528
      5.1450000      0.0002518
      5.1460000      0.0002522
      5.1470000      0.0002529
      5.1480000      0.0002528
      5.1490000      0.0002532
      5.1500000      0.0002536
      5.1510000      0.0002541
      5.1520000      0.0002528
      5.1530000      0.0002527
      5.1540000      0.0002537
      5.1550000      0.0002526
      5.1560000      0.0002520
      5.1570000      0.0002523
      5.1580000      0.0002532
      5.1590000      0.0002534
      5.1600000      0.0002525
      5.1610000      0.0002530
      5.1620000      0.0002519
      5.1630000      0.0002528
      5.1640000      0.0002515
      5.1650000      0.0002519
      5.1660000      0.0002519
      5.1670000      0.0002526
      5.1680000      0.0002536
      5.1690000      0.0002527
      5.1700000      0.0002523
      5.1710000      0.0002525
      5.1720000      0.0002521
      5.1730000      0.0002529
      5.1740000      0.0002525
      5.1750000      0.0002532
      5.1760000      0.0002526
      5.1770000      0.0002520
      5.1780000      0.0002524
      5.1790000      0.0002539
      5.1800000      0.0002538
      5.1810000      0.0002523
      5.1820000      0.0002526
      5.1830000      0.0002517
      5.1840000      0.0002519
      5.1850000      0.0002523
      5.1860000      0.0002514
      5.1870000      0.0002539
      5.1880000      0.0002533
      5.1890000      0.0002520
      5.1900000      0.0002528
      5.1910000      0.0002524
      5.1920000      0.0002534
      5.1930000      0.0002527
      5.1940000      0.0002519
      5.1950000      0.0002537
      5.1960000      0.0002536
      5.1970000      0.0002525
      5.1980000      0.0002512
      5.1990000      0.0002526
      5.2000000      0.0002518
      5.2010000      0.0002532
      5.2020000      0.0002531
      5.2030000      0.0002529
      5.2040000      0.0002518
      5.2050000      0.0002523
      5.2060000      0.0002532
      5.2070000      0.0002517
      5.2080000      0.0002516
      5.2090000      0.0002522
      5.2100000      0.0002521
      5.2110000      0.0002521
      5.2120000      0.0002524
      5.2130000      0.0002530
      5.2140000      0.0002530
      5.2150000      0.0002533
      5.2160000      0.0002524
      5.2170000      0.0002525
      5.2180000      0.0002519
      5.2190000      0.0002514
      5.2200000      0.0002523
      5.2210000      0.0002517
      5.2220000      0.0002509
      5.2230000      0.0002517
      5.2240000      0.0002527
      5.2250000      0.0002523
      5.2260000      0.0002521
      5.2270000      0.0002537
      5.2280000      0.0002534
      5.2290000      0.0002537
      5.2300000      0.0002533
      5.2310000      0.0002533
      5.2320000      0.0002527
      5.2330000      0.0002526
      5.2340000      0.0002535
      5.2350000      0.0002534
      5.2360000      0.0002537
      5.2370000      0.0002519
      5.2380000      0.0002528
      5.2390000      0.0002517
      5.2400000      0.0002530
      5.2410000      0.0002539
      5.2420000      0.0002531
      5.2430000      0.0002527
      5.2440000      0.0002528
      5.2450000      0.0002514
      5.2460000      0.0002526
      5.2470000      0.0002515
      5.2480000      0.0002526
      5.2490000      0.0002527
      5.2500000      0.0002515
      5.2510000      0.0002516
      5.2520000      0.0002524
      5.2530000      0.0002526
      5.2540000      0.0002522
      5.2550000      0.0002519
      5.2560000      0.0002537
      5.2570000      0.0002526
      5.2580000      0.0002531
      5.2590000      0.0002529
      5.2600000      0.0002523
      5.2610000      0.0002511
      5.2620000      0.0002522
      5.2630000      0.0002523
      5.2640000      0.0002532
      5.2650000      0.0002531
      5.2660000      0.0002527
      5.2670000      0.0002524
      5.2680000      0.0002519
      5.2690000      0.0002530
      5.2700000      0.0002522
      5.2710000      0.0002528
      5.2720000      0.0002534
      5.2730000      0.0002527
      5.2740000      0.0002528
      5.2750000      0.0002525
      5.2760000      0.0002524
      5.2770000      0.0002531
      5.2780000      0.0002513
      5.2790000      0.0002524
      5.2800000      0.0002523
      5.2810000      0.0002516
      5.2820000      0.0002521
      5.2830000      0.0002517
      5.2840000      0.0002512
      5.2850000      0.0002520
      5.2860000      0.0002533
      5.2870000      0.0002541
      5.2880000      0.0002536
      5.2890000      0.0002530
      5.2900000      0.0002535
      5.2910000      0.0002521
      5.2920000      0.0002526
      5.2930000      0.0002516
      5.2940000      0.0002521
      5.2950000      0.0002525
      5.2960000      0.0002522
      5.2970000      0.0002528
      5.2980000      0.0002527
      5.2990000      0.0002516
      5.3000000      0.0002526
      5.3010000      0.0002534
      5.3020000      0.0002542
      5.3030000      0.0002532
      5.3040000      0.0002515
      5.3050000      0.0002522
      5.3060000      0.0002524
      5.3070000      0.0002518
      5.3080000      0.0002520
      5.3090000      0.0002533
      5.3100000      0.0002535
      5.3110000      0.0002529
      5.3120000      0.0002523
      5.3130000      0.0002528
      5.3140000      0.0002516
      5.3150000      0.0002533
      5.3160000      0.0002530
      5.3170000      0.0002532
      5.3180000      0.0002538
      5.3190000      0.0002525
      5.3200000      0.0002532
      5.3210000      0.0002542
      5.3220000      0.0002537
      5.3230000      0.0002524
      5.3240000      0.0002515
      5.3250000      0.0002531
      5.3260000      0.0002529
      5.3270000      0.0002534
      5.3280000      0.0002522
      5.3290000      0.0002515
      5.3300000      0.0002523
      5.3310000      0.0002519
      5.3320000      0.0002522
      5.3330000      0.0002530
      5.3340000      0.0002520
      5.3350000      0.0002525
      5.3360000      0.0002520
      5.3370000      0.0002525
      5.3380000      0.0002536
      5.3390000      0.0002540
      5.3400000      0.0002536
      5.3410000      0.0002533
      5.3420000      0.0002540
      5.3430000      0.0002535
      5.3440000      0.0002528
      5.3450000      0.0002522
      5.3460000      0.0002526
      5.3470000      0.0002535
      5.3480000      0.0002539
      5.3490000      0.0002528
      5.3500000      0.0002516
      5.3510000      0.0002521
      5.3520000      0.0002521
      5.3530000      0.0002529
      5.3540000      0.0002526
      5.3550000      0.0002527
      5.3560000      0.0002526
      5.3570000      0.0002519
      5.3580000      0.0002531
      5.3590000      0.0002533
      5.3600000      0.0002516
      5.3610000      0.0002527
      5.3620000      0.0002549
      5.3630000      0.0002538
      5.3640000      0.0002528
      5.3650000      0.0002530
      5.3660000      0.0002517
      5.3670000      0.0002522
      5.3680000      0.0002517
      5.3690000      0.0002536
      5.3700000      0.0002522
      5.3710000      0.0002539
      5.3720000      0.0002527
      5.3730000      0.0002528
      5.3740000      0.0002527
      5.3750000      0.0002520
      5.3760000      0.0002524
      5.3770000      0.0002529
      5.3780000      0.0002527
      5.3790000      0.0002537
      5.3800000      0.0002532
      5.3810000      0.0002535
      5.3820000      0.0002520
      5.3830000      0.0002520
      5.3840000      0.0002525
      5.3850000      0.0002543
      5.3860000      0.0002534
      5.3870000      0.0002533
      5.3880000      0.0002538
      5.3890000      0.0002516
      5.3900000      0.0002530
      5.3910000      0.0002527
      5.3920000      0.0002510
      5.3930000      0.0002514
      5.3940000      0.0002518
      5.3950000      0.0002532
      5.3960000      0.0002520
      5.3970000      0.0002502
      5.3980000      0.0002520
      5.3990000      0.0002529
      5.4000000      0.0002518
      5.4010000      0.0002525
      5.4020000      0.0002534
      5.4030000      0.0002522
      5.4040000      0.0002513
      5.4050000      0.0002536
      5.4060000      0.0002523
      5.4070000      0.0002524
      5.4080000      0.0002521
      5.4090000      0.0002515
      5.4100000      0.0002529
      5.4110000      0.0002529
      5.4120000      0.0002538
      5.4130000      0.0002533
      5.4140000      0.0002520
      5.4150000      0.0002525
      5.4160000      0.0002525
      5.4170000      0.0002512
      5.4180000      0.0002530
      5.4190000      0.0002528
      5.4200000      0.0002518
      5.4210000      0.0002526
      5.4220000      0.0002518
      5.4230000      0.0002516
      5.4240000      0.0002535
      5.4250000      0.0002539
      5.4260000      0.0002526
      5.4270000      0.0002540
      5.4280000      0.0002539
      5.4290000      0.0002517
      5.4300000      0.0002527
      5.4310000      0.0002524
      5.4320000      0.0002527
      5.4330000      0.0002530
      5.4340000      0.0002519
      5.4350000      0.0002522
      5.4360000      0.0002522
      5.4370000      0.0002523
      5.4380000      0.0002540
      5.4390000      0.0002532
      5.4400000      0.0002528
      5.4410000      0.0002530
      5.4420000      0.0002543
      5.4430000      0.0002531
      5.4440000      0.0002528
      5.4450000      0.0002523
      5.4460000      0.0002517
      5.4470000      0.0002528
      5.4480000      0.0002526
      5.4490000      0.0002524
      5.4500000      0.0002514
      5.4510000      0.0002512
      5.4520000      0.0002531
      5.4530000      0.0002529
      5.4540000      0.0002527
      5.4550000      0.0002522
      5.4560000      0.0002515
      5.4570000      0.0002517
      5.4580000      0.0002525
      5.4590000      0.0002523
      5.4600000      0.0002526
      5.4610000      0.0002527
      5.4620000      0.0002537
      5.4630000      0.0002518
      5.4640000      0.0002523
      5.4650000      0.0002510
      5.4660000      0.0002532
      5.4670000      0.0002533
      5.4680000      0.0002516
      5.4690000      0.0002512
      5.4700000      0.0002521
      5.4710000      0.0002527
      5.4720000      0.0002521
      5.4730000      0.0002537
      5.4740000      0.0002524
      5.4750000      0.0002515
      5.4760000      0.0002534
      5.4770000      0.0002530
      5.4780000      0.0002527
      5.4790000      0.0002531
      5.4800000      0.0002532
      5.4810000      0.0002524
      5.4820000      0.0002514
      5.4830000      0.0002523
      5.4840000      0.0002528
      5.4850000      0.0002529
      5.4860000      0.0002535
      5.4870000      0.0002527
      5.4880000      0.0002531
      5.4890000      0.0002523
      5.4900000      0.0002528
      5.4910000      0.0002524
      5.4920000      0.0002516
      5.4930000      0.0002527
      5.4940000      0.0002524
      5.4950000      0.0002538
      5.4960000      0.0002535
      5.4970000      0.0002531
      5.4980000      0.0002526
      5.4990000      0.0002530
      5.5000000      0.0002527
      5.5010000      0.0002524
      5.5020000      0.0002533
      5.5030000      0.0002525
      5.5040000      0.0002527
      5.5050000      0.0002538
      5.5060000      0.0002532
      5.5070000      0.0002529
      5.5080000      0.0002540
      5.5090000      0.0002514
      5.5100000      0.0002524
      5.5110000      0.0002537
      5.5120000      0.0002546
      5.5130000      0.0002523
      5.5140000      0.0002534
      5.5150000      0.0002534
      5.5160000      0.0002535
      5.5170000      0.0002518
      5.5180000      0.0002521
      5.5190000      0.0002538
      5.5200000      0.0002530
      5.5210000      0.0002517
      5.5220000      0.0002517
      5.5230000      0.0002522
      5.5240000      0.0002530
      5.5250000      0.0002533
      5.5260000      0.0002527
      5.5270000      0.0002523
      5.5280000      0.0002524
      5.5290000      0.0002535
      5.5300000      0.0002532
      5.5310000      0.0002526
      5.5320000      0.0002527
      5.5330000      0.0002535
      5.5340000      0.0002529
      5.5350000      0.0002537
      5.5360000      0.0002540
      5.5370000      0.0002529
      5.5380000      0.0002534
      5.5390000      0.0002540
      5.5400000      0.0002536
      5.5410000      0.0002531
      5.5420000      0.0002527
      5.5430000      0.0002528
      5.5440000      0.0002522
      5.5450000      0.0002540
      5.5460000      0.0002531
      5.5470000      0.0002538
      5.5480000      0.0002531
      5.5490000      0.0002537
      5.5500000      0.0002526
      5.5510000      0.0002526
      5.5520000      0.0002530
      5.5530000      0.0002520
      5.5540000      0.0002533
      5.5550000      0.0002534
      5.5560000      0.0002525
      5.5570000      0.0002518
      5.5580000      0.0002522
      5.5590000      0.0002512
      5.5600000      0.0002513
      5.5610000      0.0002518
      5.5620000      0.0002511
      5.5630000      0.0002525
      5.5640000      0.0002525
      5.5650000      0.0002535
      5.5660000      0.0002527
      5.5670000      0.0002519
      5.5680000      0.0002520
      5.5690000      0.0002518
      5.5700000      0.0002526
      5.5710000      0.0002529
      5.5720000      0.0002538
      5.5730000      0.0002522
      5.5740000      0.0002521
      5.5750000      0.0002529
      5.5760000      0.0002543
      5.5770000      0.0002518
      5.5780000      0.0002517
      5.5790000      0.0002516
      5.5800000      0.0002523
      5.5810000      0.0002527
      5.5820000      0.0002543
      5.5830000      0.0002525
      5.5840000      0.0002533
      5.5850000      0.0002541
      5.5860000      0.0002543
      5.5870000      0.0002537
      5.5880000      0.0002531
      5.5890000      0.0002508
      5.5900000      0.0002521
      5.5910000      0.0002531
      5.5920000      0.0002521
      5.5930000      0.0002530
      5.5940000      0.0002528
      5.5950000      0.0002522
      5.5960000      0.0002514
      5.5970000      0.0002509
      5.5980000      0.0002523
      5.5990000      0.0002514
      5.6000000      0.0002526
      5.6010000      0.0002529
      5.6020000      0.0002538
      5.6030000      0.0002524
      5.6040000      0.0002538
      5.6050000      0.0002535
      5.6060000      0.0002533
      5.6070000      0.0002537
      5.6080000      0.0002525
      5.6090000      0.0002525
      5.6100000      0.0002528
      5.6110000      0.0002520
      5.6120000      0.0002525
      5.6130000      0.0002503
      5.6140000      0.0002511
      5.6150000      0.0002526
      5.6160000      0.0002529
      5.6170000      0.0002529
      5.6180000      0.0002517
      5.6190000      0.0002530
      5.6200000      0.0002530
      5.6210000      0.0002519
      5.6220000      0.0002533
      5.6230000      0.0002548
      5.6240000      0.0002538
      5.6250000      0.0002530
      5.6260000      0.0002541
      5.6270000      0.0002523
      5.6280000      0.0002531
      5.6290000      0.0002534
      5.6300000      0.0002528
      5.6310000      0.0002523
      5.6320000      0.0002533
      5.6330000      0.0002533
      5.6340000      0.0002530
      5.6350000      0.0002524
      5.6360000      0.0002531
      5.6370000      0.0002528
      5.6380000      0.0002518
      5.6390000      0.0002526
      5.6400000      0.0002533
      5.6410000      0.0002521
      5.6420000      0.0002527
      5.6430000      0.0002528
      5.6440000      0.0002524
      5.6450000      0.0002520
      5.6460000      0.0002527
      5.6470000      0.0002532
      5.6480000      0.0002538
      5.6490000      0.0002528
      5.6500000      0.0002530
      5.6510000      0.0002527
      5.6520000      0.0002530
      5.6530000      0.0002538
      5.6540000      0.0002532
      5.6550000      0.0002528
      5.6560000      0.0002522
      5.6570000      0.0002531
      5.6580000      0.0002515
      5.6590000      0.0002528
      5.6600000      0.0002541
      5.6610000      0.0002529
      5.6620000      0.0002514
      5.6630000      0.0002527
      5.6640000      0.0002537
      5.6650000      0.0002524
      5.6660000      0.0002524
      5.6670000      0.0002521
      5.6680000      0.0002533
      5.6690000      0.0002516
      5.6700000      0.0002527
      5.6710000      0.0002554
      5.6720000      0.0002550
      5.6730000      0.0002565
      5.6740000      0.0002538
      5.6750000      0.0002526
      5.6760000      0.0002519
      5.6770000      0.0002517
      5.6780000      0.0002522
      5.6790000      0.0002515
      5.6800000      0.0002532
      5.6810000      0.0002533
      5.6820000      0.0002535
      5.6830000      0.0002531
      5.6840000      0.0002529
      5.6850000      0.0002523
      5.6860000      0.0002520
      5.6870000      0.0002510
      5.6880000      0.0002534
      5.6890000      0.0002533
      5.6900000      0.0002528
      5.6910000      0.0002531
      5.6920000      0.0002526
      5.6930000      0.0002519
      5.6940000      0.0002521
      5.6950000      0.0002521
      5.6960000      0.0002521
      5.6970000      0.0002531
      5.6980000      0.0002526
      5.6990000      0.0002527
      5.7000000      0.0002537
      5.7010000      0.0002527
      5.7020000      0.0002531
      5.7030000      0.0002540
      5.7040000      0.0002531
      5.7050000      0.0002538
      5.7060000      0.0002521
      5.7070000      0.0002510
      5.7080000      0.0002509
      5.7090000      0.0002526
      5.7100000      0.0002511
      5.7110000      0.0002522
      5.7120000      0.0002532
      5.7130000      0.0002535
      5.7140000      0.0002531
      5.7150000      0.0002528
      5.7160000      0.0002533
      5.7170000      0.0002523
      5.7180000      0.0002518
      5.7190000      0.0002535
      5.7200000      0.0002520
      5.7210000      0.0002523
      5.7220000      0.0002519
      5.7230000      0.0002538
      5.7240000      0.0002523
      5.7250000      0.0002527
      5.7260000      0.0002548
      5.7270000      0.0002527
      5.7280000      0.0002524
      5.7290000      0.0002539
      5.7300000      0.0002536
      5.7310000      0.0002532
      5.7320000      0.0002524
      5.7330000      0.0002514
      5.7340000      0.0002529
      5.7350000      0.0002520
      5.7360000      0.0002527
      5.7370000      0.0002533
      5.7380000      0.0002542
      5.7390000      0.0002538
      5.7400000      0.0002544
      5.7410000      0.0002535
      5.7420000      0.0002531
      5.7430000      0.0002524
      5.7440000      0.0002537
      5.7450000      0.0002525
      5.7460000      0.0002528
      5.7470000      0.0002540
      5.7480000      0.0002539
      5.7490000      0.0002530
      5.7500000      0.0002524
      5.7510000      0.0002527
      5.7520000      0.0002525
      5.7530000      0.0002523
      5.7540000      0.0002522
      5.7550000      0.0002527
      5.7560000      0.0002523
      5.7570000      0.0002517
      5.7580000      0.0002525
      5.7590000      0.0002524
      5.7600000      0.0002542
      5.7610000      0.0002538
      5.7620000      0.0002531
      5.7630000      0.0002526
      5.7640000      0.0002533
      5.7650000      0.0002529
      5.7660000      0.0002525
      5.7670000      0.0002524
      5.7680000      0.0002521
      5.7690000      0.0002510
      5.7700000      0.0002522
      5.7710000      0.0002522
      5.7720000      0.0002519
      5.7730000      0.0002522
      5.7740000      0.0002525
      5.7750000      0.0002530
      5.7760000      0.0002526
      5.7770000      0.0002529
      5.7780000      0.0002532
      5.7790000      0.0002547
      5.7800000      0.0002532
      5.7810000      0.0002522
      5.7820000      0.0002525
      5.7830000      0.0002522
      5.7840000      0.0002529
      5.7850000      0.0002541
      5.7860000      0.0002534
      5.7870000      0.0002527
      5.7880000      0.0002526
      5.7890000      0.0002535
      5.7900000      0.0002531
      5.7910000      0.0002527
      5.7920000      0.0002516
      5.7930000      0.0002522
      5.7940000      0.0002518
      5.7950000      0.0002532
      5.7960000      0.0002528
      5.7970000      0.0002524
      5.7980000      0.0002528
      5.7990000      0.0002529
      5.8000000      0.0002537
      5.8010000      0.0002538
      5.8020000      0.0002533
      5.8030000      0.0002526
      5.8040000      0.0002528
      5.8050000      0.0002518
      5.8060000      0.0002530
      5.8070000      0.0002534
      5.8080000      0.0002527
      5.8090000      0.0002530
      5.8100000      0.0002518
      5.8110000      0.0002523
      5.8120000      0.0002512
      5.8130000      0.0002536
      5.8140000      0.0002516
      5.8150000      0.0002511
      5.8160000      0.0002521
      5.8170000      0.0002538
      5.8180000      0.0002528
      5.8190000      0.0002518
      5.8200000      0.0002539
      5.8210000      0.0002531
      5.8220000      0.0002539
      5.8230000      0.0002528
      5.8240000      0.0002532
      5.8250000      0.0002537
      5.8260000      0.0002537
      5.8270000      0.0002508
      5.8280000      0.0002515
      5.8290000      0.0002528
      5.8300000      0.0002520
      5.8310000      0.0002527
      5.8320000      0.0002530
      5.8330000      0.0002521
      5.8340000      0.0002537
      5.8350000      0.0002525
      5.8360000      0.0002530
      5.8370000      0.0002535
      5.8380000      0.0002527
      5.8390000      0.0002528
      5.8400000      0.0002528
      5.8410000      0.0002522
      5.8420000      0.0002520
      5.8430000      0.0002522
      5.8440000      0.0002523
      5.8450000      0.0002542
      5.8460000      0.0002542
      5.8470000      0.0002537
      5.8480000      0.0002536
      5.8490000      0.0002542
      5.8500000      0.0002530
      5.8510000      0.0002532
      5.8520000      0.0002530
      5.8530000      0.0002530
      5.8540000      0.0002529
      5.8550000      0.0002524
      5.8560000      0.0002526
      5.8570000      0.0002524
      5.8580000      0.0002548
      5.8590000      0.0002536
      5.8600000      0.0002528
      5.8610000      0.0002517
      5.8620000      0.0002522
      5.8630000      0.0002521
      5.8640000      0.0002514
      5.8650000      0.0002526
      5.8660000      0.0002534
      5.8670000      0.0002540
      5.8680000      0.0002538
      5.8690000      0.0002528
      5.8700000      0.0002530
      5.8710000      0.0002538
      5.8720000      0.0002528
      5.8730000      0.0002532
      5.8740000      0.0002534
      5.8750000      0.0002543
      5.8760000      0.0002550
      5.8770000      0.0002543
      5.8780000      0.0002538
      5.8790000      0.0002520
      5.8800000      0.0002526
      5.8810000      0.0002513
      5.8820000      0.0002523
      5.8830000      0.0002519
      5.8840000      0.0002522
      5.8850000      0.0002527
      5.8860000      0.0002526
      5.8870000      0.0002527
      5.8880000      0.0002530
      5.8890000      0.0002536
      5.8900000      0.0002537
      5.8910000      0.0002543
      5.8920000      0.0002530
      5.8930000      0.0002512
      5.8940000      0.0002520
      5.8950000      0.0002518
      5.8960000      0.0002531
      5.8970000      0.0002534
      5.8980000      0.0002538
      5.8990000      0.0002530
      5.9000000      0.0002524
      5.9010000      0.0002526
      5.9020000      0.0002523
      5.9030000      0.0002528
      5.9040000      0.0002531
      5.9050000      0.0002531
      5.9060000      0.0002539
      5.9070000      0.0002531
      5.9080000      0.0002519
      5.9090000      0.0002537
      5.9100000      0.0002550
      5.9110000      0.0002530
      5.9120000      0.0002534
      5.9130000      0.0002529
      5.9140000      0.0002526
      5.9150000      0.0002525
      5.9160000      0.0002539
      5.9170000      0.0002522
      5.9180000      0.0002528
      5.9190000      0.0002517
      5.9200000      0.0002532
      5.9210000      0.0002530
      5.9220000      0.0002524
      5.9230000      0.0002527
      5.9240000      0.0002529
      5.9250000      0.0002539
      5.9260000      0.0002523
      5.9270000      0.0002530
      5.9280000      0.0002516
      5.9290000      0.0002524
      5.9300000      0.0002532
      5.9310000      0.0002527
      5.9320000      0.0002519
      5.9330000      0.0002526
      5.9340000      0.0002527
      5.9350000      0.0002523
      5.9360000      0.0002536
      5.9370000      0.0002522
      5.9380000      0.0002525
      5.9390000      0.0002529
      5.9400000      0.0002532
      5.9410000      0.0002539
      5.9420000      0.0002527
      5.9430000      0.0002519
      5.9440000      0.0002520
      5.9450000      0.0002519
      5.9460000      0.0002510
      5.9470000      0.0002538
      5.9480000      0.0002538
      5.9490000      0.0002530
      5.9500000      0.0002516
      5.9510000      0.0002514
      5.9520000      0.0002526
      5.9530000      0.0002528
      5.9540000      0.0002524
      5.9550000      0.0002523
      5.9560000      0.0002529
      5.9570000      0.0002533
      5.9580000      0.0002521
      5.9590000      0.0002529
      5.9600000      0.0002520
      5.9610000      0.0002538
      5.9620000      0.0002550
      5.9630000      0.0002539
      5.9640000      0.0002537
      5.9650000      0.0002537
      5.9660000      0.0002540
      5.9670000      0.0002535
      5.9680000      0.0002530
      5.9690000      0.0002530
      5.9700000      0.0002525
      5.9710000      0.0002523
      5.9720000      0.0002536
      5.9730000      0.0002536
      5.9740000      0.0002522
      5.9750000      0.0002514
      5.9760000      0.0002531
      5.9770000      0.0002531
      5.9780000      0.0002533
      5.9790000      0.0002527
      5.9800000      0.0002537
      5.9810000      0.0002528
      5.9820000      0.0002532
      5.9830000      0.0002527
      5.9840000      0.0002530
      5.9850000      0.0002517
      5.9860000      0.0002525
      5.9870000      0.0002525
      5.9880000      0.0002521
      5.9890000      0.0002528
      5.9900000      0.0002533
      5.9910000      0.0002538
      5.9920000      0.0002533
      5.9930000      0.0002532
      5.9940000      0.0002536
      5.9950000      0.0002528
      5.9960000      0.0002542
      5.9970000      0.0002538
      5.9980000      0.0002536
      5.9990000      0.0002541
      6.0000000      0.0002528
      6.0010000      0.0002533
      6.0020000      0.0002530
      6.0030000      0.0002540
      6.0040000      0.0002539
      6.0050000      0.0002533
      6.0060000      0.0002535
      6.0070000      0.0002550
      6.0080000      0.0002530
      6.0090000      0.0002539
      6.0100000      0.0002552
      6.0110000      0.0002542
      6.0120000      0.0002541
      6.0130000      0.0002530
      6.0140000      0.0002517
      6.0150000      0.0002526
      6.0160000      0.0002518
      6.0170000      0.0002517
      6.0180000      0.0002512
      6.0190000      0.0002535
      6.0200000      0.0002518
      6.0210000      0.0002526
      6.0220000      0.0002527
      6.0230000      0.0002534
      6.0240000      0.0002539
      6.0250000      0.0002528
      6.0260000      0.0002541
      6.0270000      0.0002521
      6.0280000      0.0002524
      6.0290000      0.0002539
      6.0300000      0.0002537
      6.0310000      0.0002528
      6.0320000      0.0002526
      6.0330000      0.0002525
      6.0340000      0.0002511
      6.0350000      0.0002515
      6.0360000      0.0002520
      6.0370000      0.0002530
      6.0380000      0.0002531
      6.0390000      0.0002531
      6.0400000      0.0002526
      6.0410000      0.0002513
      6.0420000      0.0002528
      6.0430000      0.0002532
      6.0440000      0.0002521
      6.0450000      0.0002536
      6.0460000      0.0002535
      6.0470000      0.0002525
      6.0480000      0.0002523
      6.0490000      0.0002533
      6.0500000      0.0002523
      6.0510000      0.0002523
      6.0520000      0.0002527
      6.0530000      0.0002532
      6.0540000      0.0002525
      6.0550000      0.0002531
      6.0560000      0.0002537
      6.0570000      0.0002521
      6.0580000      0.0002533
      6.0590000      0.0002535
      6.0600000      0.0002527
      6.0610000      0.0002542
      6.0620000      0.0002536
      6.0630000      0.0002535
      6.0640000      0.0002528
      6.0650000      0.0002525
      6.0660000      0.0002531
      6.0670000      0.0002528
      6.0680000      0.0002527
      6.0690000      0.0002528
      6.0700000      0.0002525
      6.0710000      0.0002531
      6.0720000      0.0002523
      6.0730000      0.0002513
      6.0740000      0.0002524
      6.0750000      0.0002524
      6.0760000      0.0002527
      6.0770000      0.0002531
      6.0780000      0.0002521
      6.0790000      0.0002546
      6.0800000      0.0002547
      6.0810000      0.0002543
      6.0820000      0.0002545
      6.0830000      0.0002536
      6.0840000      0.0002540
      6.0850000      0.0002532
      6.0860000      0.0002525
      6.0870000      0.0002529
      6.0880000      0.0002525
      6.0890000      0.0002520
      6.0900000      0.0002528
      6.0910000      0.0002528
      6.0920000      0.0002531
      6.0930000      0.0002536
      6.0940000      0.0002536
      6.0950000      0.0002537
      6.0960000      0.0002534
      6.0970000      0.0002527
      6.0980000      0.0002530
      6.0990000      0.0002529
      6.1000000      0.0002524
      6.1010000      0.0002527
      6.1020000      0.0002544
      6.1030000      0.0002530
      6.1040000      0.0002533
      6.1050000      0.0002546
      6.1060000      0.0002526
      6.1070000      0.0002532
      6.1080000      0.0002551
      6.1090000      0.0002545
      6.1100000      0.0002540
      6.1110000      0.0002533
      6.1120000      0.0002533
      6.1130000      0.0002527
      6.1140000      0.0002535
      6.1150000      0.0002535
      6.1160000      0.0002525
      6.1170000      0.0002526
      6.1180000      0.0002531
      6.1190000      0.0002531
      6.1200000      0.0002543
      6.1210000      0.0002547
      6.1220000      0.0002528
      6.1230000      0.0002527
      6.1240000      0.0002523
      6.1250000      0.0002518
      6.1260000      0.0002537
      6.1270000      0.0002546
      6.1280000      0.0002522
      6.1290000      0.0002527
      6.1300000      0.0002526
      6.1310000      0.0002538
      6.1320000      0.0002532
      6.1330000      0.0002523
      6.1340000      0.0002527
      6.1350000      0.0002538
      6.1360000      0.0002517
      6.1370000      0.0002527
      6.1380000      0.0002545
      6.1390000      0.0002544
      6.1400000      0.0002537
      6.1410000      0.0002536
      6.1420000      0.0002519
      6.1430000      0.0002518
      6.1440000      0.0002530
      6.1450000      0.0002528
      6.1460000      0.0002535
      6.1470000      0.0002544
      6.1480000      0.0002538
      6.1490000      0.0002524
      6.1500000      0.0002531
      6.1510000      0.0002519
      6.1520000      0.0002534
      6.1530000      0.0002523
      6.1540000      0.0002516
      6.1550000      0.0002541
      6.1560000      0.0002546
      6.1570000      0.0002541
      6.1580000      0.0002544
      6.1590000      0.0002533
      6.1600000      0.0002531
      6.1610000      0.0002534
      6.1620000      0.0002540
      6.1630000      0.0002540
      6.1640000      0.0002534
      6.1650000      0.0002531
      6.1660000      0.0002545
      6.1670000      0.0002545
      6.1680000      0.0002526
      6.1690000      0.0002529
      6.1700000      0.0002517
      6.1710000      0.0002524
      6.1720000      0.0002518
      6.1730000      0.0002524
      6.1740000      0.0002523
      6.1750000      0.0002532
      6.1760000      0.0002548
      6.1770000      0.0002539
      6.1780000      0.0002537
      6.1790000      0.0002530
      6.1800000      0.0002533
      6.1810000      0.0002531
      6.1820000      0.0002525
      6.1830000      0.0002525
      6.1840000      0.0002535
      6.1850000      0.0002528
      6.1860000      0.0002534
      6.1870000      0.0002517
      6.1880000      0.0002524
      6.1890000      0.0002530
      6.1900000      0.0002541
      6.1910000      0.0002541
      6.1920000      0.0002541
      6.1930000      0.0002525
      6.1940000      0.0002534
      6.1950000      0.0002526
      6.1960000      0.0002531
      6.1970000      0.0002522
      6.1980000      0.0002508
      6.1990000      0.0002530
      6.2000000      0.0002519
      6.2010000      0.0002520
      6.2020000      0.0002528
      6.2030000      0.0002515
      6.2040000      0.0002515
      6.2050000      0.0002527
      6.2060000      0.0002537
      6.2070000      0.0002524
      6.2080000      0.0002528
      6.2090000      0.0002539
      6.2100000      0.0002541
      6.2110000      0.0002538
      6.2120000      0.0002554
      6.2130000      0.0002527
      6.2140000      0.0002537
      6.2150000      0.0002535
      6.2160000      0.0002534
      6.2170000      0.0002537
      6.2180000      0.0002538
      6.2190000      0.0002532
      6.2200000      0.0002536
      6.2210000      0.0002519
      6.2220000      0.0002522
      6.2230000      0.0002539
      6.2240000      0.0002536
      6.2250000      0.0002527
      6.2260000      0.0002519
      6.2270000      0.0002539
      6.2280000      0.0002541
      6.2290000      0.0002525
      6.2300000      0.0002523
      6.2310000      0.0002517
      6.2320000      0.0002528
      6.2330000      0.0002528
      6.2340000      0.0002520
      6.2350000      0.0002532
      6.2360000      0.0002535
      6.2370000      0.0002525
      6.2380000      0.0002532
      6.2390000      0.0002521
      6.2400000      0.0002528
      6.2410000      0.0002537
      6.2420000      0.0002530
      6.2430000      0.0002517
      6.2440000      0.0002512
      6.2450000      0.0002525
      6.2460000      0.0002534
      6.2470000      0.0002543
      6.2480000      0.0002526
      6.2490000      0.0002538
      6.2500000      0.0002531
      6.2510000      0.0002547
      6.2520000      0.0002542
      6.2530000      0.0002521
      6.2540000      0.0002534
      6.2550000      0.0002533
      6.2560000      0.0002545
      6.2570000      0.0002537
      6.2580000      0.0002527
      6.2590000      0.0002525
      6.2600000      0.0002531
      6.2610000      0.0002533
      6.2620000      0.0002530
      6.2630000      0.0002522
      6.2640000      0.0002522
      6.2650000      0.0002538
      6.2660000      0.0002548
      6.2670000      0.0002530
      6.2680000      0.0002528
      6.2690000      0.0002528
      6.2700000      0.0002518
      6.2710000      0.0002526
      6.2720000      0.0002521
      6.2730000      0.0002527
      6.2740000      0.0002523
      6.2750000      0.0002513
      6.2760000      0.0002530
      6.2770000      0.0002516
      6.2780000      0.0002531
      6.2790000      0.0002529
      6.2800000      0.0002519
      6.2810000      0.0002527
      6.2820000      0.0002522
      6.2830000      0.0002529
      6.2840000      0.0002536
      6.2850000      0.0002527
      6.2860000      0.0002535
      6.2870000      0.0002535
      6.2880000      0.0002535
      6.2890000      0.0002529
      6.2900000      0.0002517
      6.2910000      0.0002523
      6.2920000      0.0002528
      6.2930000      0.0002520
      6.2940000      0.0002533
      6.2950000      0.0002525
      6.2960000      0.0002526
      6.2970000      0.0002523
      6.2980000      0.0002517
      6.2990000      0.0002524
      6.3000000      0.0002529
      6.3010000      0.0002545
      6.3020000      0.0002540
      6.3030000      0.0002525
      6.3040000      0.0002535
      6.3050000      0.0002538
      6.3060000      0.0002529
      6.3070000      0.0002528
      6.3080000      0.0002533
      6.3090000      0.0002531
      6.3100000      0.0002537
      6.3110000      0.0002527
      6.3120000      0.0002539
      6.3130000      0.0002532
      6.3140000      0.0002523
      6.3150000      0.0002524
      6.3160000      0.0002541
      6.3170000      0.0002537
      6.3180000      0.0002547
      6.3190000      0.0002539
      6.3200000      0.0002521
      6.3210000      0.0002526
      6.3220000      0.0002537
      6.3230000      0.0002534
      6.3240000      0.0002541
      6.3250000      0.0002545
      6.3260000      0.0002550
      6.3270000      0.0002536
      6.3280000      0.0002545
      6.3290000      0.0002553
      6.3300000      0.0002548
      6.3310000      0.0002546
      6.3320000      0.0002527
      6.3330000      0.0002528
      6.3340000      0.0002524
      6.3350000      0.0002528
      6.3360000      0.0002524
      6.3370000      0.0002528
      6.3380000      0.0002526
      6.3390000      0.0002525
      6.3400000      0.0002528
      6.3410000      0.0002546
      6.3420000      0.0002548
      6.3430000      0.0002530
      6.3440000      0.0002531
      6.3450000      0.0002518
      6.3460000      0.0002517
      6.3470000      0.0002522
      6.3480000      0.0002527
      6.3490000      0.0002520
      6.3500000      0.0002532
      6.3510000      0.0002536
      6.3520000      0.0002520
      6.3530000      0.0002525
      6.3540000      0.0002542
      6.3550000      0.0002545
      6.3560000      0.0002530
      6.3570000      0.0002528
      6.3580000      0.0002534
      6.3590000      0.0002526
      6.3600000      0.0002545
      6.3610000      0.0002531
      6.3620000      0.0002528
      6.3630000      0.0002523
      6.3640000      0.0002524
      6.3650000      0.0002529
      6.3660000      0.0002530
      6.3670000      0.0002535
      6.3680000      0.0002541
      6.3690000      0.0002533
      6.3700000      0.0002529
      6.3710000      0.0002541
      6.3720000      0.0002531
      6.3730000      0.0002521
      6.3740000      0.0002538
      6.3750000      0.0002527
      6.3760000      0.0002530
      6.3770000      0.0002537
      6.3780000      0.0002525
      6.3790000      0.0002532
      6.3800000      0.0002529
      6.3810000      0.0002534
      6.3820000      0.0002528
      6.3830000      0.0002548
      6.3840000      0.0002525
      6.3850000      0.0002522
      6.3860000      0.0002531
      6.3870000      0.0002528
      6.3880000      0.0002522
      6.3890000      0.0002529
      6.3900000      0.0002529
      6.3910000      0.0002519
      6.3920000      0.0002520
      6.3930000      0.0002516
      6.3940000      0.0002517
      6.3950000      0.0002536
      6.3960000      0.0002527
      6.3970000      0.0002523
      6.3980000      0.0002527
      6.3990000      0.0002540
      6.4000000      0.0002532
      6.4010000      0.0002523
      6.4020000      0.0002540
      6.4030000      0.0002528
      6.4040000      0.0002523
      6.4050000      0.0002527
      6.4060000      0.0002531
      6.4070000      0.0002520
      6.4080000      0.0002527
      6.4090000      0.0002524
      6.4100000      0.0002530
      6.4110000      0.0002533
      6.4120000      0.0002523
      6.4130000      0.0002535
      6.4140000      0.0002527
      6.4150000      0.0002531
      6.4160000      0.0002520
      6.4170000      0.0002528
      6.4180000      0.0002531
      6.4190000      0.0002532
      6.4200000      0.0002534
      6.4210000      0.0002540
      6.4220000      0.0002539
      6.4230000      0.0002540
      6.4240000      0.0002524
      6.4250000      0.0002549
      6.4260000      0.0002529
      6.4270000      0.0002533
      6.4280000      0.0002553
      6.4290000      0.0002532
      6.4300000      0.0002523
      6.4310000      0.0002530
      6.4320000      0.0002533
      6.4330000      0.0002547
      6.4340000      0.0002527
      6.4350000      0.0002530
      6.4360000      0.0002526
      6.4370000      0.0002533
      6.4380000      0.0002543
      6.4390000      0.0002550
      6.4400000      0.0002541
      6.4410000      0.0002529
      6.4420000      0.0002532
      6.4430000      0.0002543
      6.4440000      0.0002534
      6.4450000      0.0002531
      6.4460000      0.0002540
      6.4470000      0.0002533
      6.4480000      0.0002514
      6.4490000      0.0002528
      6.4500000      0.0002530
      6.4510000      0.0002531
      6.4520000      0.0002539
      6.4530000      0.0002527
      6.4540000      0.0002514
      6.4550000      0.0002530
      6.4560000      0.0002526
      6.4570000      0.0002531
      6.4580000      0.0002528
      6.4590000      0.0002527
      6.4600000      0.0002525
      6.4610000      0.0002527
      6.4620000      0.0002539
      6.4630000      0.0002538
      6.4640000      0.0002543
      6.4650000      0.0002531
      6.4660000      0.0002530
      6.4670000      0.0002535
      6.4680000      0.0002533
      6.4690000      0.0002541
      6.4700000      0.0002534
      6.4710000      0.0002543
      6.4720000      0.0002523
      6.4730000      0.0002542
      6.4740000      0.0002529
      6.4750000      0.0002528
      6.4760000      0.0002529
      6.4770000      0.0002534
      6.4780000      0.0002535
      6.4790000      0.0002530
      6.4800000      0.0002533
      6.4810000      0.0002537
      6.4820000      0.0002537
      6.4830000      0.0002531
      6.4840000      0.0002535
      6.4850000      0.0002539
      6.4860000      0.0002530
      6.4870000      0.0002520
      6.4880000      0.0002530
      6.4890000      0.0002532
      6.4900000      0.0002518
      6.4910000      0.0002537
      6.4920000      0.0002531
      6.4930000      0.0002537
      6.4940000      0.0002523
      6.4950000      0.0002538
      6.4960000      0.0002532
      6.4970000      0.0002527
      6.4980000      0.0002532
      6.4990000      0.0002546
      6.5000000      0.0002534
      6.5010000      0.0002537
      6.5020000      0.0002531
      6.5030000      0.0002544
      6.5040000      0.0002536
      6.5050000      0.0002542
      6.5060000      0.0002535
      6.5070000      0.0002531
      6.5080000      0.0002527
      6.5090000      0.0002554
      6.5100000      0.0002530
      6.5110000      0.0002533
      6.5120000      0.0002535
      6.5130000      0.0002541
      6.5140000      0.0002527
      6.5150000      0.0002532
      6.5160000      0.0002536
      6.5170000      0.0002549
      6.5180000      0.0002535
      6.5190000      0.0002533
      6.5200000      0.0002535
      6.5210000      0.0002537
      6.5220000      0.0002532
      6.5230000      0.0002525
      6.5240000      0.0002519
      6.5250000      0.0002541
      6.5260000      0.0002543
      6.5270000      0.0002526
      6.5280000      0.0002531
      6.5290000      0.0002531
      6.5300000      0.0002533
      6.5310000      0.0002531
      6.5320000      0.0002535
      6.5330000      0.0002525
      6.5340000      0.0002529
      6.5350000      0.0002525
      6.5360000      0.0002532
      6.5370000      0.0002545
      6.5380000      0.0002534
      6.5390000      0.0002537
      6.5400000      0.0002539
      6.5410000      0.0002533
      6.5420000      0.0002527
      6.5430000      0.0002532
      6.5440000      0.0002522
      6.5450000      0.0002531
      6.5460000      0.0002524
      6.5470000      0.0002552
      6.5480000      0.0002537
      6.5490000      0.0002537
      6.5500000      0.0002525
      6.5510000      0.0002533
      6.5520000      0.0002531
      6.5530000      0.0002526
      6.5540000      0.0002535
      6.5550000      0.0002534
      6.5560000      0.0002528
      6.5570000      0.0002521
      6.5580000      0.0002529
      6.5590000      0.0002528
      6.5600000      0.0002541
      6.5610000      0.0002547
      6.5620000      0.0002539
      6.5630000      0.0002519
      6.5640000      0.0002544
      6.5650000      0.0002546
      6.5660000      0.0002525
      6.5670000      0.0002546
      6.5680000      0.0002532
      6.5690000      0.0002528
      6.5700000      0.0002529
      6.5710000      0.0002533
      6.5720000      0.0002542
      6.5730000      0.0002528
      6.5740000      0.0002539
      6.5750000      0.0002538
      6.5760000      0.0002527
      6.5770000      0.0002515
      6.5780000      0.0002539
      6.5790000      0.0002524
      6.5800000      0.0002525
      6.5810000      0.0002520
      6.5820000      0.0002522
      6.5830000      0.0002535
      6.5840000      0.0002532
      6.5850000      0.0002529
      6.5860000      0.0002533
      6.5870000      0.0002525
      6.5880000      0.0002539
      6.5890000      0.0002541
      6.5900000      0.0002534
      6.5910000      0.0002536
      6.5920000      0.0002535
      6.5930000      0.0002541
      6.5940000      0.0002534
      6.5950000      0.0002533
      6.5960000      0.0002530
      6.5970000      0.0002541
      6.5980000      0.0002539
      6.5990000      0.0002531
      6.6000000      0.0002532
      6.6010000      0.0002541
      6.6020000      0.0002530
      6.6030000      0.0002521
      6.6040000      0.0002536
      6.6050000      0.0002527
      6.6060000      0.0002530
      6.6070000      0.0002533
      6.6080000      0.0002525
      6.6090000      0.0002534
      6.6100000      0.0002526
      6.6110000      0.0002526
      6.6120000      0.0002543
      6.6130000      0.0002538
      6.6140000      0.0002537
      6.6150000      0.0002542
      6.6160000      0.0002544
      6.6170000      0.0002545
      6.6180000      0.0002545
      6.6190000      0.0002537
      6.6200000      0.0002527
      6.6210000      0.0002515
      6.6220000      0.0002530
      6.6230000      0.0002556
      6.6240000      0.0002535
      6.6250000      0.0002561
      6.6260000      0.0002529
      6.6270000      0.0002541
      6.6280000      0.0002545
      6.6290000      0.0002539
      6.6300000      0.0002529
      6.6310000      0.0002531
      6.6320000      0.0002544
      6.6330000      0.0002547
      6.6340000      0.0002537
      6.6350000      0.0002544
      6.6360000      0.0002541
      6.6370000      0.0002535
      6.6380000      0.0002516
      6.6390000      0.0002527
      6.6400000      0.0002547
      6.6410000      0.0002540
      6.6420000      0.0002538
      6.6430000      0.0002523
      6.6440000      0.0002531
      6.6450000      0.0002544
      6.6460000      0.0002531
      6.6470000      0.0002527
      6.6480000      0.0002541
      6.6490000      0.0002546
      6.6500000      0.0002531
      6.6510000      0.0002526
      6.6520000      0.0002532
      6.6530000      0.0002540
      6.6540000      0.0002535
      6.6550000      0.0002528
      6.6560000      0.0002511
      6.6570000      0.0002517
      6.6580000      0.0002523
      6.6590000      0.0002545
      6.6600000      0.0002543
      6.6610000      0.0002528
      6.6620000      0.0002532
      6.6630000      0.0002523
      6.6640000      0.0002533
      6.6650000      0.0002521
      6.6660000      0.0002522
      6.6670000      0.0002532
      6.6680000      0.0002544
      6.6690000      0.0002533
      6.6700000      0.0002525
      6.6710000      0.0002515
      6.6720000      0.0002521
      6.6730000      0.0002529
      6.6740000      0.0002535
      6.6750000      0.0002539
      6.6760000      0.0002537
      6.6770000      0.0002543
      6.6780000      0.0002535
      6.6790000      0.0002534
      6.6800000      0.0002529
      6.6810000      0.0002540
      6.6820000      0.0002534
      6.6830000      0.0002519
      6.6840000      0.0002532
      6.6850000      0.0002538
      6.6860000      0.0002537
      6.6870000      0.0002541
      6.6880000      0.0002536
      6.6890000      0.0002531
      6.6900000      0.0002526
      6.6910000      0.0002529
      6.6920000      0.0002536
      6.6930000      0.0002539
      6.6940000      0.0002538
      6.6950000      0.0002539
      6.6960000      0.0002534
      6.6970000      0.0002536
      6.6980000      0.0002532
      6.6990000      0.0002537
      6.7000000      0.0002528
      6.7010000      0.0002532
      6.7020000      0.0002539
      6.7030000      0.0002528
      6.7040000      0.0002533
      6.7050000      0.0002528
      6.7060000      0.0002524
      6.7070000      0.0002528
      6.7080000      0.0002534
      6.7090000      0.0002545
      6.7100000      0.0002552
      6.7110000      0.0002535
      6.7120000      0.0002532
      6.7130000      0.0002527
      6.7140000      0.0002542
      6.7150000      0.0002531
      6.7160000      0.0002528
      6.7170000      0.0002518
      6.7180000      0.0002528
      6.7190000      0.0002544
      6.7200000      0.0002538
      6.7210000      0.0002530
      6.7220000      0.0002524
      6.7230000      0.0002531
      6.7240000      0.0002533
      6.7250000      0.0002524
      6.7260000      0.0002535
      6.7270000      0.0002536
      6.7280000      0.0002528
      6.7290000      0.0002526
      6.7300000      0.0002537
      6.7310000      0.0002535
      6.7320000      0.0002535
      6.7330000      0.0002533
      6.7340000      0.0002541
      6.7350000      0.0002517
      6.7360000      0.0002520
      6.7370000      0.0002533
      6.7380000      0.0002532
      6.7390000      0.0002539
      6.7400000      0.0002533
      6.7410000      0.0002537
      6.7420000      0.0002536
      6.7430000      0.0002525
      6.7440000      0.0002536
      6.7450000      0.0002542
      6.7460000      0.0002536
      6.7470000      0.0002523
      6.7480000      0.0002548
      6.7490000      0.0002543
      6.7500000      0.0002533
      6.7510000      0.0002536
      6.7520000      0.0002556
      6.7530000      0.0002540
      6.7540000      0.0002536
      6.7550000      0.0002537
      6.7560000      0.0002529
      6.7570000      0.0002542
      6.7580000      0.0002538
      6.7590000      0.0002538
      6.7600000      0.0002531
      6.7610000      0.0002539
      6.7620000      0.0002520
      6.7630000      0.0002531
      6.7640000      0.0002535
      6.7650000      0.0002548
      6.7660000      0.0002544
      6.7670000      0.0002534
      6.7680000      0.0002538
      6.7690000      0.0002534
      6.7700000      0.0002535
      6.7710000      0.0002534
      6.7720000      0.0002529
      6.7730000      0.0002533
      6.7740000      0.0002542
      6.7750000      0.0002540
      6.7760000      0.0002527
      6.7770000      0.0002527
      6.7780000      0.0002524
      6.7790000      0.0002532
      6.7800000      0.0002531
      6.7810000      0.0002521
      6.7820000      0.0002527
      6.7830000      0.0002517
      6.7840000      0.0002549
      6.7850000      0.0002541
      6.7860000      0.0002535
      6.7870000      0.0002539
      6.7880000      0.0002519
      6.7890000      0.0002522
      6.7900000      0.0002526
      6.7910000      0.0002520
      6.7920000      0.0002538
      6.7930000      0.0002526
      6.7940000      0.0002537
      6.7950000      0.0002532
      6.7960000      0.0002530
      6.7970000      0.0002539
      6.7980000      0.0002531
      6.7990000      0.0002537
      6.8000000      0.0002532
      6.8010000      0.0002545
      6.8020000      0.0002527
      6.8030000      0.0002531
      6.8040000      0.0002535
      6.8050000      0.0002530
      6.8060000      0.0002542
      6.8070000      0.0002540
      6.8080000      0.0002541
      6.8090000      0.0002535
      6.8100000      0.0002540
      6.8110000      0.0002520
      6.8120000      0.0002530
      6.8130000      0.0002539
      6.8140000      0.0002543
      6.8150000      0.0002533
      6.8160000      0.0002537
      6.8170000      0.0002543
      6.8180000      0.0002540
      6.8190000      0.0002525
      6.8200000      0.0002528
      6.8210000      0.0002535
      6.8220000      0.0002543
      6.8230000      0.0002535
      6.8240000      0.0002540
      6.8250000      0.0002532
      6.8260000      0.0002532
      6.8270000      0.0002526
      6.8280000      0.0002549
      6.8290000      0.0002531
      6.8300000      0.0002519
      6.8310000      0.0002531
      6.8320000      0.0002546
      6.8330000      0.0002541
      6.8340000      0.0002539
      6.8350000      0.0002529
      6.8360000      0.0002525
      6.8370000      0.0002524
      6.8380000      0.0002519
      6.8390000      0.0002527
      6.8400000      0.0002539
      6.8410000      0.0002536
      6.8420000      0.0002518
      6.8430000      0.0002544
      6.8440000      0.0002550
      6.8450000      0.0002525
      6.8460000      0.0002521
      6.8470000      0.0002525
      6.8480000      0.0002544
      6.8490000      0.0002540
      6.8500000      0.0002543
      6.8510000      0.0002535
      6.8520000      0.0002533
      6.8530000      0.0002536
      6.8540000      0.0002523
      6.8550000      0.0002539
      6.8560000      0.0002542
      6.8570000      0.0002548
      6.8580000      0.0002540
      6.8590000      0.0002527
      6.8600000      0.0002531
      6.8610000      0.0002543
      6.8620000      0.0002542
      6.8630000      0.0002547
      6.8640000      0.0002537
      6.8650000      0.0002544
      6.8660000      0.0002553
      6.8670000      0.0002545
      6.8680000      0.0002532
      6.8690000      0.0002527
      6.8700000      0.0002530
      6.8710000      0.0002528
      6.8720000      0.0002550
      6.8730000      0.0002557
      6.8740000      0.0002526
      6.8750000      0.0002532
      6.8760000      0.0002537
      6.8770000      0.0002528
      6.8780000      0.0002545
      6.8790000      0.0002528
      6.8800000      0.0002532
      6.8810000      0.0002528
      6.8820000      0.0002531
      6.8830000      0.0002551
      6.8840000      0.0002538
      6.8850000      0.0002545
      6.8860000      0.0002557
      6.8870000      0.0002544
      6.8880000      0.0002527
      6.8890000      0.0002534
      6.8900000      0.0002536
      6.8910000      0.0002528
      6.8920000      0.0002521
      6.8930000      0.0002532
      6.8940000      0.0002524
      6.8950000      0.0002533
      6.8960000      0.0002534
      6.8970000      0.0002531
      6.8980000      0.0002524
      6.8990000      0.0002530
      6.9000000      0.0002541
      6.9010000      0.0002529
      6.9020000      0.0002534
      6.9030000      0.0002531
      6.9040000      0.0002526
      6.9050000      0.0002557
      6.9060000      0.0002532
      6.9070000      0.0002544
      6.9080000      0.0002543
      6.9090000      0.0002531
      6.9100000      0.0002537
      6.9110000      0.0002534
      6.9120000      0.0002529
      6.9130000      0.0002533
      6.9140000      0.0002543
      6.9150000      0.0002535
      6.9160000      0.0002533
      6.9170000      0.0002534
      6.9180000      0.0002541
      6.9190000      0.0002522
      6.9200000      0.0002530
      6.9210000      0.0002542
      6.9220000      0.0002545
      6.9230000      0.0002532
      6.9240000      0.0002538
      6.9250000      0.0002536
      6.9260000      0.0002531
      6.9270000      0.0002537
      6.9280000      0.0002546
      6.9290000      0.0002531
      6.9300000      0.0002527
      6.9310000      0.0002539
      6.9320000      0.0002533
      6.9330000      0.0002537
      6.9340000      0.0002523
      6.9350000      0.0002530
      6.9360000      0.0002528
      6.9370000      0.0002535
      6.9380000      0.0002533
      6.9390000      0.0002536
      6.9400000      0.0002539
      6.9410000      0.0002532
      6.9420000      0.0002529
      6.9430000      0.0002535
      6.9440000      0.0002531
      6.9450000      0.0002530
      6.9460000      0.0002526
      6.9470000      0.0002534
      6.9480000      0.0002520
      6.9490000      0.0002533
      6.9500000      0.0002533
      6.9510000      0.0002524
      6.9520000      0.0002534
      6.9530000      0.0002534
      6.9540000      0.0002542
      6.9550000      0.0002531
      6.9560000      0.0002524
      6.9570000      0.0002524
      6.9580000      0.0002538
      6.9590000      0.0002528
      6.9600000      0.0002542
      6.9610000      0.0002539
      6.9620000      0.0002543
      6.9630000      0.0002535
      6.9640000      0.0002540
      6.9650000      0.0002561
      6.9660000      0.0002533
      6.9670000      0.0002530
      6.9680000      0.0002543
      6.9690000      0.0002531
      6.9700000      0.0002542
      6.9710000      0.0002536
      6.9720000      0.0002540
      6.9730000      0.0002552
      6.9740000      0.0002547
      6.9750000      0.0002537
      6.9760000      0.0002528
      6.9770000      0.0002526
      6.9780000      0.0002536
      6.9790000      0.0002532
      6.9800000      0.0002549
      6.9810000      0.0002532
      6.9820000      0.0002531
      6.9830000      0.0002539
      6.9840000      0.0002543
      6.9850000      0.0002539
      6.9860000      0.0002535
      6.9870000      0.0002536
      6.9880000      0.0002533
      6.9890000      0.0002539
      6.9900000      0.0002549
      6.9910000      0.0002547
      6.9920000      0.0002531
      6.9930000      0.0002546
      6.9940000      0.0002539
      6.9950000      0.0002534
      6.9960000      0.0002544
      6.9970000      0.0002524
      6.9980000      0.0002538
      6.9990000      0.0002534
      7.0000000      0.0002525
      7.0010000      0.0002527
      7.0020000      0.0002533
      7.0030000      0.0002536
      7.0040000      0.0002526
      7.0050000      0.0002541
      7.0060000      0.0002536
      7.0070000      0.0002532
      7.0080000      0.0002543
      7.0090000      0.0002539
      7.0100000      0.0002526
      7.0110000      0.0002528
      7.0120000      0.0002546
      7.0130000      0.0002540
      7.0140000      0.0002539
      7.0150000      0.0002530
      7.0160000      0.0002527
      7.0170000      0.0002528
      7.0180000      0.0002535
      7.0190000      0.0002526
      7.0200000      0.0002552
      7.0210000      0.0002535
      7.0220000      0.0002528
      7.0230000      0.0002528
      7.0240000      0.0002529
      7.0250000      0.0002532
      7.0260000      0.0002533
      7.0270000      0.0002545
      7.0280000      0.0002529
      7.0290000      0.0002543
      7.0300000      0.0002544
      7.0310000      0.0002542
      7.0320000      0.0002537
      7.0330000      0.0002533
      7.0340000      0.0002541
      7.0350000      0.0002534
      7.0360000      0.0002533
      7.0370000      0.0002532
      7.0380000      0.0002529
      7.0390000      0.0002529
      7.0400000      0.0002532
      7.0410000      0.0002529
      7.0420000      0.0002549
      7.0430000      0.0002542
      7.0440000      0.0002534
      7.0450000      0.0002547
      7.0460000      0.0002548
      7.0470000      0.0002533
      7.0480000      0.0002544
      7.0490000      0.0002540
      7.0500000      0.0002535
      7.0510000      0.0002552
      7.0520000      0.0002548
      7.0530000      0.0002538
      7.0540000      0.0002531
      7.0550000      0.0002546
      7.0560000      0.0002546
      7.0570000      0.0002526
      7.0580000      0.0002532
      7.0590000      0.0002521
      7.0600000      0.0002522
      7.0610000      0.0002531
      7.0620000      0.0002531
      7.0630000      0.0002527
      7.0640000      0.0002543
      7.0650000      0.0002526
      7.0660000      0.0002535
      7.0670000      0.0002544
      7.0680000      0.0002529
      7.0690000      0.0002536
      7.0700000      0.0002535
      7.0710000      0.0002547
      7.0720000      0.0002526
      7.0730000      0.0002534
      7.0740000      0.0002539
      7.0750000      0.0002525
      7.0760000      0.0002547
      7.0770000      0.0002539
      7.0780000      0.0002537
      7.0790000      0.0002535
      7.0800000      0.0002534
      7.0810000      0.0002536
      7.0820000      0.0002530
      7.0830000      0.0002540
      7.0840000      0.0002534
      7.0850000      0.0002547
      7.0860000      0.0002535
      7.0870000      0.0002534
      7.0880000      0.0002536
      7.0890000      0.0002535
      7.0900000      0.0002541
      7.0910000      0.0002536
      7.0920000      0.0002537
      7.0930000      0.0002535
      7.0940000      0.0002530
      7.0950000      0.0002548
      7.0960000      0.0002539
      7.0970000      0.0002537
      7.0980000      0.0002547
      7.0990000      0.0002560
      7.1000000      0.0002537
      7.1010000      0.0002538
      7.1020000      0.0002538
      7.1030000      0.0002553
      7.1040000      0.0002534
      7.1050000      0.0002530
      7.1060000      0.0002525
      7.1070000      0.0002533
      7.1080000      0.0002543
      7.1090000      0.0002531
      7.1100000      0.0002544
      7.1110000      0.0002545
      7.1120000      0.0002532
      7.1130000      0.0002542
      7.1140000      0.0002539
      7.1150000      0.0002529
      7.1160000      0.0002537
      7.1170000      0.0002532
      7.1180000      0.0002540
      7.1190000      0.0002528
      7.1200000      0.0002535
      7.1210000      0.0002534
      7.1220000      0.0002539
      7.1230000      0.0002533
      7.1240000      0.0002533
      7.1250000      0.0002527
      7.1260000      0.0002538
      7.1270000      0.0002521
      7.1280000      0.0002533
      7.1290000      0.0002524
      7.1300000      0.0002539
      7.1310000      0.0002529
      7.1320000      0.0002545
      7.1330000      0.0002554
      7.1340000      0.0002541
      7.1350000      0.0002530
      7.1360000      0.0002523
      7.1370000      0.0002541
      7.1380000      0.0002525
      7.1390000      0.0002528
      7.1400000      0.0002529
      7.1410000      0.0002537
      7.1420000      0.0002527
      7.1430000      0.0002526
      7.1440000      0.0002542
      7.1450000      0.0002539
      7.1460000      0.0002546
      7.1470000      0.0002543
      7.1480000      0.0002531
      7.1490000      0.0002523
      7.1500000      0.0002527
      7.1510000      0.0002527
      7.1520000      0.0002531
      7.1530000      0.0002542
      7.1540000      0.0002540
      7.1550000      0.0002523
      7.1560000      0.0002520
      7.1570000      0.0002525
      7.1580000      0.0002531
      7.1590000      0.0002539
      7.1600000      0.0002526
      7.1610000      0.0002519
      7.1620000      0.0002535
      7.1630000      0.0002526
      7.1640000      0.0002533
      7.1650000      0.0002542
      7.1660000      0.0002542
      7.1670000      0.0002544
      7.1680000      0.0002537
      7.1690000      0.0002534
      7.1700000      0.0002524
      7.1710000      0.0002527
      7.1720000      0.0002528
      7.1730000      0.0002545
      7.1740000      0.0002531
      7.1750000      0.0002551
      7.1760000      0.0002538
      7.1770000      0.0002531
      7.1780000      0.0002535
      7.1790000      0.0002523
      7.1800000      0.0002530
      7.1810000      0.0002548
      7.1820000      0.0002529
      7.1830000      0.0002544
      7.1840000      0.0002532
      7.1850000      0.0002522
      7.1860000      0.0002539
      7.1870000      0.0002526
      7.1880000      0.0002533
      7.1890000      0.0002550
      7.1900000      0.0002531
      7.1910000      0.0002542
      7.1920000      0.0002544
      7.1930000      0.0002542
      7.1940000      0.0002531
      7.1950000      0.0002535
      7.1960000      0.0002540
      7.1970000      0.0002534
      7.1980000      0.0002534
      7.1990000      0.0002522
      7.2000000      0.0002535
      7.2010000      0.0002541
      7.2020000      0.0002529
      7.2030000      0.0002542
      7.2040000      0.0002541
      7.2050000      0.0002538
      7.2060000      0.0002550
      7.2070000      0.0002544
      7.2080000      0.0002551
      7.2090000      0.0002527
      7.2100000      0.0002531
      7.2110000      0.0002534
      7.2120000      0.0002526
      7.2130000      0.0002532
      7.2140000      0.0002527
      7.2150000      0.0002525
      7.2160000      0.0002540
      7.2170000      0.0002553
      7.2180000      0.0002553
      7.2190000      0.0002540
      7.2200000      0.0002539
      7.2210000      0.0002530
      7.2220000      0.0002535
      7.2230000      0.0002535
      7.2240000      0.0002523
      7.2250000      0.0002541
      7.2260000      0.0002545
      7.2270000      0.0002540
      7.2280000      0.0002529
      7.2290000      0.0002543
      7.2300000      0.0002531
      7.2310000      0.0002545
      7.2320000      0.0002551
      7.2330000      0.0002548
      7.2340000      0.0002540
      7.2350000      0.0002543
      7.2360000      0.0002544
      7.2370000      0.0002551
      7.2380000      0.0002545
      7.2390000      0.0002539
      7.2400000      0.0002534
      7.2410000      0.0002531
      7.2420000      0.0002539
      7.2430000      0.0002531
      7.2440000      0.0002543
      7.2450000      0.0002535
      7.2460000      0.0002512
      7.2470000      0.0002532
      7.2480000      0.0002530
      7.2490000      0.0002528
      7.2500000      0.0002524
      7.2510000      0.0002530
      7.2520000      0.0002542
      7.2530000      0.0002552
      7.2540000      0.0002543
      7.2550000      0.0002525
      7.2560000      0.0002535
      7.2570000      0.0002528
      7.2580000      0.0002537
      7.2590000      0.0002543
      7.2600000      0.0002553
      7.2610000      0.0002539
      7.2620000      0.0002543
      7.2630000      0.0002542
      7.2640000      0.0002534
      7.2650000      0.0002536
      7.2660000      0.0002522
      7.2670000      0.0002531
      7.2680000      0.0002530
      7.2690000      0.0002541
      7.2700000      0.0002537
      7.2710000      0.0002540
      7.2720000      0.0002544
      7.2730000      0.0002541
      7.2740000      0.0002539
      7.2750000      0.0002537
      7.2760000      0.0002542
      7.2770000      0.0002526
      7.2780000      0.0002535
      7.2790000      0.0002540
      7.2800000      0.0002540
      7.2810000      0.0002543
      7.2820000      0.0002545
      7.2830000      0.0002551
      7.2840000      0.0002522
      7.2850000      0.0002524
      7.2860000      0.0002525
      7.2870000      0.0002527
      7.2880000      0.0002534
      7.2890000      0.0002533
      7.2900000      0.0002536
      7.2910000      0.0002528
      7.2920000      0.0002532
      7.2930000      0.0002553
      7.2940000      0.0002548
      7.2950000      0.0002541
      7.2960000      0.0002539
      7.2970000      0.0002540
      7.2980000      0.0002541
      7.2990000      0.0002544
      7.3000000      0.0002528
      7.3010000      0.0002526
      7.3020000      0.0002516
      7.3030000      0.0002539
      7.3040000      0.0002538
      7.3050000      0.0002537
      7.3060000      0.0002544
      7.3070000      0.0002543
      7.3080000      0.0002543
      7.3090000      0.0002521
      7.3100000      0.0002534
      7.3110000      0.0002536
      7.3120000      0.0002538
      7.3130000      0.0002530
      7.3140000      0.0002535
      7.3150000      0.0002537
      7.3160000      0.0002547
      7.3170000      0.0002547
      7.3180000      0.0002548
      7.3190000      0.0002537
      7.3200000      0.0002537
      7.3210000      0.0002539
      7.3220000      0.0002544
      7.3230000      0.0002538
      7.3240000      0.0002528
      7.3250000      0.0002542
      7.3260000      0.0002542
      7.3270000      0.0002530
      7.3280000      0.0002542
      7.3290000      0.0002536
      7.3300000      0.0002526
      7.3310000      0.0002530
      7.3320000      0.0002540
      7.3330000      0.0002529
      7.3340000      0.0002533
      7.3350000      0.0002542
      7.3360000      0.0002531
      7.3370000      0.0002541
      7.3380000      0.0002548
      7.3390000      0.0002547
      7.3400000      0.0002526
      7.3410000      0.0002524
      7.3420000      0.0002525
      7.3430000      0.0002529
      7.3440000      0.0002540
      7.3450000      0.0002545
      7.3460000      0.0002529
      7.3470000      0.0002529
      7.3480000      0.0002543
      7.3490000      0.0002541
      7.3500000      0.0002529
      7.3510000      0.0002544
      7.3520000      0.0002543
      7.3530000      0.0002537
      7.3540000      0.0002524
      7.3550000      0.0002539
      7.3560000      0.0002537
      7.3570000      0.0002524
      7.3580000      0.0002532
      7.3590000      0.0002526
      7.3600000      0.0002534
      7.3610000      0.0002530
      7.3620000      0.0002540
      7.3630000      0.0002550
      7.3640000      0.0002540
      7.3650000      0.0002544
      7.3660000      0.0002531
      7.3670000      0.0002522
      7.3680000      0.0002522
      7.3690000      0.0002537
      7.3700000      0.0002532
      7.3710000      0.0002532
      7.3720000      0.0002540
      7.3730000      0.0002546
      7.3740000      0.0002542
      7.3750000      0.0002546
      7.3760000      0.0002544
      7.3770000      0.0002536
      7.3780000      0.0002548
      7.3790000      0.0002552
      7.3800000      0.0002530
      7.3810000      0.0002531
      7.3820000      0.0002540
      7.3830000      0.0002534
      7.3840000      0.0002535
      7.3850000      0.0002539
      7.3860000      0.0002544
      7.3870000      0.0002537
      7.3880000      0.0002518
      7.3890000      0.0002534
      7.3900000      0.0002533
      7.3910000      0.0002539
      7.3920000      0.0002547
      7.3930000      0.0002549
      7.3940000      0.0002541
      7.3950000      0.0002530
      7.3960000      0.0002532
      7.3970000      0.0002536
      7.3980000      0.0002541
      7.3990000      0.0002541
      7.4000000      0.0002523
      7.4010000      0.0002543
      7.4020000      0.0002536
      7.4030000      0.0002518
      7.4040000      0.0002533
      7.4050000      0.0002519
      7.4060000      0.0002542
      7.4070000      0.0002540
      7.4080000      0.0002536
      7.4090000      0.0002541
      7.4100000      0.0002542
      7.4110000      0.0002534
      7.4120000      0.0002529
      7.4130000      0.0002538
      7.4140000      0.0002530
      7.4150000      0.0002527
      7.4160000      0.0002545
      7.4170000      0.0002541
      7.4180000      0.0002528
      7.4190000      0.0002529
      7.4200000      0.0002525
      7.4210000      0.0002537
      7.4220000      0.0002531
      7.4230000      0.0002555
      7.4240000      0.0002548
      7.4250000      0.0002530
      7.4260000      0.0002514
      7.4270000      0.0002532
      7.4280000      0.0002538
      7.4290000      0.0002537
      7.4300000      0.0002538
      7.4310000      0.0002551
      7.4320000      0.0002540
      7.4330000      0.0002531
      7.4340000      0.0002526
      7.4350000      0.0002530
      7.4360000      0.0002520
      7.4370000      0.0002540
      7.4380000      0.0002526
      7.4390000      0.0002556
      7.4400000      0.0002554
      7.4410000      0.0002554
      7.4420000      0.0002541
      7.4430000      0.0002535
      7.4440000      0.0002532
      7.4450000      0.0002529
      7.4460000      0.0002530
      7.4470000      0.0002540
      7.4480000      0.0002553
      7.4490000      0.0002559
      7.4500000      0.0002554
      7.4510000      0.0002542
      7.4520000      0.0002534
      7.4530000      0.0002538
      7.4540000      0.0002546
      7.4550000      0.0002532
      7.4560000      0.0002536
      7.4570000      0.0002533
      7.4580000      0.0002539
      7.4590000      0.0002536
      7.4600000      0.0002543
      7.4610000      0.0002552
      7.4620000      0.0002525
      7.4630000      0.0002529
      7.4640000      0.0002534
      7.4650000      0.0002534
      7.4660000      0.0002530
      7.4670000      0.0002532
      7.4680000      0.0002529
      7.4690000      0.0002530
      7.4700000      0.0002541
      7.4710000      0.0002542
      7.4720000      0.0002541
      7.4730000      0.0002534
      7.4740000      0.0002529
      7.4750000      0.0002540
      7.4760000      0.0002533
      7.4770000      0.0002533
      7.4780000      0.0002519
      7.4790000      0.0002541
      7.4800000      0.0002559
      7.4810000      0.0002539
      7.4820000      0.0002544
      7.4830000      0.0002546
      7.4840000      0.0002538
      7.4850000      0.0002535
      7.4860000      0.0002538
      7.4870000      0.0002544
      7.4880000      0.0002536
      7.4890000      0.0002537
      7.4900000      0.0002542
      7.4910000      0.0002529
      7.4920000      0.0002534
      7.4930000      0.0002566
      7.4940000      0.0002562
      7.4950000      0.0002539
      7.4960000      0.0002539
      7.4970000      0.0002530
      7.4980000      0.0002541
      7.4990000      0.0002549
      7.5000000      0.0002544
      7.5010000      0.0002546
      7.5020000      0.0002555
      7.5030000      0.0002555
      7.5040000      0.0002527
      7.5050000      0.0002538
      7.5060000      0.0002556
      7.5070000      0.0002552
      7.5080000      0.0002532
      7.5090000      0.0002545
      7.5100000      0.0002525
      7.5110000      0.0002525
      7.5120000      0.0002526
      7.5130000      0.0002513
      7.5140000      0.0002531
      7.5150000      0.0002535
      7.5160000      0.0002535
      7.5170000      0.0002546
      7.5180000      0.0002531
      7.5190000      0.0002553
      7.5200000      0.0002548
      7.5210000      0.0002539
      7.5220000      0.0002542
      7.5230000      0.0002529
      7.5240000      0.0002532
      7.5250000      0.0002524
      7.5260000      0.0002526
      7.5270000      0.0002529
      7.5280000      0.0002534
      7.5290000      0.0002541
      7.5300000      0.0002541
      7.5310000      0.0002534
      7.5320000      0.0002541
      7.5330000      0.0002527
      7.5340000      0.0002539
      7.5350000      0.0002548
      7.5360000      0.0002553
      7.5370000      0.0002537
      7.5380000      0.0002535
      7.5390000      0.0002549
      7.5400000      0.0002536
      7.5410000      0.0002548
      7.5420000      0.0002534
      7.5430000      0.0002533
      7.5440000      0.0002540
      7.5450000      0.0002545
      7.5460000      0.0002544
      7.5470000      0.0002538
      7.5480000      0.0002539
      7.5490000      0.0002531
      7.5500000      0.0002539
      7.5510000      0.0002545
      7.5520000      0.0002542
      7.5530000      0.0002542
      7.5540000      0.0002536
      7.5550000      0.0002536
      7.5560000      0.0002523
      7.5570000      0.0002541
      7.5580000      0.0002531
      7.5590000      0.0002528
      7.5600000      0.0002535
      7.5610000      0.0002539
      7.5620000      0.0002535
      7.5630000      0.0002533
      7.5640000      0.0002536
      7.5650000      0.0002529
      7.5660000      0.0002536
      7.5670000      0.0002547
      7.5680000      0.0002540
      7.5690000      0.0002538
      7.5700000      0.0002553
      7.5710000      0.0002555
      7.5720000      0.0002543
      7.5730000      0.0002538
      7.5740000      0.0002544
      7.5750000      0.0002559
      7.5760000      0.0002541
      7.5770000      0.0002540
      7.5780000      0.0002562
      7.5790000      0.0002539
      7.5800000      0.0002547
      7.5810000      0.0002550
      7.5820000      0.0002537
      7.5830000      0.0002534
      7.5840000      0.0002538
      7.5850000      0.0002539
      7.5860000      0.0002538
      7.5870000      0.0002530
      7.5880000      0.0002540
      7.5890000      0.0002550
      7.5900000      0.0002553
      7.5910000      0.0002542
      7.5920000      0.0002533
      7.5930000      0.0002536
      7.5940000      0.0002528
      7.5950000      0.0002531
      7.5960000      0.0002526
      7.5970000      0.0002531
      7.5980000      0.0002552
      7.5990000      0.0002534
      7.6000000      0.0002538
      7.6010000      0.0002552
      7.6020000      0.0002539
      7.6030000      0.0002549
      7.6040000      0.0002538
      7.6050000      0.0002531
      7.6060000      0.0002526
      7.6070000      0.0002535
      7.6080000      0.0002545
      7.6090000      0.0002549
      7.6100000      0.0002531
      7.6110000      0.0002533
      7.6120000      0.0002529
      7.6130000      0.0002519
      7.6140000      0.0002544
      7.6150000      0.0002530
      7.6160000      0.0002534
      7.6170000      0.0002530
      7.6180000      0.0002546
      7.6190000      0.0002549
      7.6200000      0.0002541
      7.6210000      0.0002532
      7.6220000      0.0002528
      7.6230000      0.0002531
      7.6240000      0.0002546
      7.6250000      0.0002540
      7.6260000      0.0002544
      7.6270000      0.0002539
      7.6280000      0.0002548
      7.6290000      0.0002545
      7.6300000      0.0002531
      7.6310000      0.0002536
      7.6320000      0.0002536
      7.6330000      0.0002544
      7.6340000      0.0002525
      7.6350000      0.0002535
      7.6360000      0.0002534
      7.6370000      0.0002545
      7.6380000      0.0002530
      7.6390000      0.0002534
      7.6400000      0.0002546
      7.6410000      0.0002540
      7.6420000      0.0002519
      7.6430000      0.0002551
      7.6440000      0.0002551
      7.6450000      0.0002545
      7.6460000      0.0002538
      7.6470000      0.0002535
      7.6480000      0.0002525
      7.6490000      0.0002512
      7.6500000      0.0002535
      7.6510000      0.0002532
      7.6520000      0.0002529
      7.6530000      0.0002544
      7.6540000      0.0002532
      7.6550000      0.0002543
      7.6560000      0.0002540
      7.6570000      0.0002537
      7.6580000      0.0002542
      7.6590000      0.0002527
      7.6600000      0.0002523
      7.6610000      0.0002531
      7.6620000      0.0002533
      7.6630000      0.0002536
      7.6640000      0.0002539
      7.6650000      0.0002523
      7.6660000      0.0002540
      7.6670000      0.0002536
      7.6680000      0.0002534
      7.6690000      0.0002556
      7.6700000      0.0002539
      7.6710000      0.0002543
      7.6720000      0.0002532
      7.6730000      0.0002542
      7.6740000      0.0002555
      7.6750000      0.0002545
      7.6760000      0.0002539
      7.6770000      0.0002533
      7.6780000      0.0002537
      7.6790000      0.0002538
      7.6800000      0.0002530
      7.6810000      0.0002554
      7.6820000      0.0002551
      7.6830000      0.0002547
      7.6840000      0.0002542
      7.6850000      0.0002545
      7.6860000      0.0002555
      7.6870000      0.0002548
      7.6880000      0.0002557
      7.6890000      0.0002534
      7.6900000      0.0002537
      7.6910000      0.0002539
      7.6920000      0.0002540
      7.6930000      0.0002547
      7.6940000      0.0002552
      7.6950000      0.0002557
      7.6960000      0.0002544
      7.6970000      0.0002531
      7.6980000      0.0002517
      7.6990000      0.0002518
      7.7000000      0.0002550
      7.7010000      0.0002549
      7.7020000      0.0002553
      7.7030000      0.0002544
      7.7040000      0.0002536
      7.7050000      0.0002549
      7.7060000      0.0002561
      7.7070000      0.0002533
      7.7080000      0.0002536
      7.7090000      0.0002541
      7.7100000      0.0002544
      7.7110000      0.0002542
      7.7120000      0.0002550
      7.7130000      0.0002558
      7.7140000      0.0002538
      7.7150000      0.0002547
      7.7160000      0.0002538
      7.7170000      0.0002539
      7.7180000      0.0002540
      7.7190000      0.0002551
      7.7200000      0.0002534
      7.7210000      0.0002538
      7.7220000      0.0002537
      7.7230000      0.0002533
      7.7240000      0.0002537
      7.7250000      0.0002538
      7.7260000      0.0002526
      7.7270000      0.0002536
      7.7280000      0.0002539
      7.7290000      0.0002527
      7.7300000      0.0002534
      7.7310000      0.0002538
      7.7320000      0.0002532
      7.7330000      0.0002529
      7.7340000      0.0002536
      7.7350000      0.0002545
      7.7360000      0.0002544
      7.7370000      0.0002545
      7.7380000      0.0002529
      7.7390000      0.0002551
      7.7400000      0.0002558
      7.7410000      0.0002552
      7.7420000      0.0002544
      7.7430000      0.0002541
      7.7440000      0.0002522
      7.7450000      0.0002543
      7.7460000      0.0002542
      7.7470000      0.0002542
      7.7480000      0.0002543
      7.7490000      0.0002545
      7.7500000      0.0002541
      7.7510000      0.0002529
      7.7520000      0.0002532
      7.7530000      0.0002533
      7.7540000      0.0002550
      7.7550000      0.0002542
      7.7560000      0.0002538
      7.7570000      0.0002543
      7.7580000      0.0002548
      7.7590000      0.0002544
      7.7600000      0.0002537
      7.7610000      0.0002552
      7.7620000      0.0002556
      7.7630000      0.0002557
      7.7640000      0.0002537
      7.7650000      0.0002534
      7.7660000      0.0002531
      7.7670000      0.0002527
      7.7680000      0.0002534
      7.7690000      0.0002541
      7.7700000      0.0002543
      7.7710000      0.0002542
      7.7720000      0.0002527
      7.7730000      0.0002540
      7.7740000      0.0002546
      7.7750000      0.0002538
      7.7760000      0.0002536
      7.7770000      0.0002529
      7.7780000      0.0002536
      7.7790000      0.0002541
      7.7800000      0.0002542
      7.7810000      0.0002531
      7.7820000      0.0002545
      7.7830000      0.0002542
      7.7840000      0.0002547
      7.7850000      0.0002539
      7.7860000      0.0002549
      7.7870000      0.0002548
      7.7880000      0.0002548
      7.7890000      0.0002548
      7.7900000      0.0002550
      7.7910000      0.0002549
      7.7920000      0.0002553
      7.7930000      0.0002531
      7.7940000      0.0002534
      7.7950000      0.0002531
      7.7960000      0.0002531
      7.7970000      0.0002547
      7.7980000      0.0002539
      7.7990000      0.0002527
      7.8000000      0.0002543
      7.8010000      0.0002553
      7.8020000      0.0002553
      7.8030000      0.0002543
      7.8040000      0.0002540
      7.8050000      0.0002525
      7.8060000      0.0002536
      7.8070000      0.0002538
      7.8080000      0.0002545
      7.8090000      0.0002548
      7.8100000      0.0002538
      7.8110000      0.0002534
      7.8120000      0.0002526
      7.8130000      0.0002535
      7.8140000      0.0002525
      7.8150000      0.0002525
      7.8160000      0.0002529
      7.8170000      0.0002541
      7.8180000      0.0002550
      7.8190000      0.0002548
      7.8200000      0.0002540
      7.8210000      0.0002529
      7.8220000      0.0002532
      7.8230000      0.0002544
      7.8240000      0.0002533
      7.8250000      0.0002532
      7.8260000      0.0002522
      7.8270000      0.0002524
      7.8280000      0.0002527
      7.8290000      0.0002533
      7.8300000      0.0002524
      7.8310000      0.0002542
      7.8320000      0.0002530
      7.8330000      0.0002536
      7.8340000      0.0002538
      7.8350000      0.0002518
      7.8360000      0.0002536
      7.8370000      0.0002549
      7.8380000      0.0002560
      7.8390000      0.0002541
      7.8400000      0.0002531
      7.8410000      0.0002531
      7.8420000      0.0002546
      7.8430000      0.0002541
      7.8440000      0.0002547
      7.8450000      0.0002550
      7.8460000      0.0002539
      7.8470000      0.0002540
      7.8480000      0.0002541
      7.8490000      0.0002548
      7.8500000      0.0002540
      7.8510000      0.0002547
      7.8520000      0.0002533
      7.8530000      0.0002542
      7.8540000      0.0002538
      7.8550000      0.0002549
      7.8560000      0.0002536
      7.8570000      0.0002551
      7.8580000      0.0002541
      7.8590000      0.0002534
      7.8600000      0.0002545
      7.8610000      0.0002536
      7.8620000      0.0002541
      7.8630000      0.0002521
      7.8640000      0.0002547
      7.8650000      0.0002544
      7.8660000      0.0002544
      7.8670000      0.0002544
      7.8680000      0.0002540
      7.8690000      0.0002533
      7.8700000      0.0002545
      7.8710000      0.0002547
      7.8720000      0.0002551
      7.8730000      0.0002552
      7.8740000      0.0002543
      7.8750000      0.0002536
      7.8760000      0.0002534
      7.8770000      0.0002536
      7.8780000      0.0002536
      7.8790000      0.0002538
      7.8800000      0.0002542
      7.8810000      0.0002539
      7.8820000      0.0002535
      7.8830000      0.0002528
      7.8840000      0.0002553
      7.8850000      0.0002541
      7.8860000      0.0002536
      7.8870000      0.0002528
      7.8880000      0.0002532
      7.8890000      0.0002528
      7.8900000      0.0002535
      7.8910000      0.0002528
      7.8920000      0.0002531
      7.8930000      0.0002527
      7.8940000      0.0002540
      7.8950000      0.0002546
      7.8960000      0.0002551
      7.8970000      0.0002532
      7.8980000      0.0002535
      7.8990000      0.0002553
      7.9000000      0.0002540
      7.9010000      0.0002536
      7.9020000      0.0002536
      7.9030000      0.0002529
      7.9040000      0.0002536
      7.9050000      0.0002543
      7.9060000      0.0002547
      7.9070000      0.0002541
      7.9080000      0.0002534
      7.9090000      0.0002546
      7.9100000      0.0002547
      7.9110000      0.0002545
      7.9120000      0.0002530
      7.9130000      0.0002529
      7.9140000      0.0002547
      7.9150000      0.0002548
      7.9160000      0.0002546
      7.9170000      0.0002550
      7.9180000      0.0002544
      7.9190000      0.0002545
      7.9200000      0.0002557
      7.9210000      0.0002541
      7.9220000      0.0002540
      7.9230000      0.0002529
      7.9240000      0.0002539
      7.9250000      0.0002547
      7.9260000      0.0002547
      7.9270000      0.0002543
      7.9280000      0.0002542
      7.9290000      0.0002534
      7.9300000      0.0002536
      7.9310000      0.0002545
      7.9320000      0.0002537
      7.9330000      0.0002535
      7.9340000      0.0002546
      7.9350000      0.0002544
      7.9360000      0.0002536
      7.9370000      0.0002541
      7.9380000      0.0002526
      7.9390000      0.0002551
      7.9400000      0.0002559
      7.9410000      0.0002543
      7.9420000      0.0002559
      7.9430000      0.0002542
      7.9440000      0.0002534
      7.9450000      0.0002544
      7.9460000      0.0002537
      7.9470000      0.0002532
      7.9480000      0.0002541
      7.9490000      0.0002529
      7.9500000      0.0002539
      7.9510000      0.0002547
      7.9520000      0.0002538
      7.9530000      0.0002534
      7.9540000      0.0002526
      7.9550000      0.0002533
      7.9560000      0.0002547
      7.9570000      0.0002538
      7.9580000      0.0002546
      7.9590000      0.0002536
      7.9600000      0.0002538
      7.9610000      0.0002536
      7.9620000      0.0002536
      7.9630000      0.0002530
      7.9640000      0.0002528
      7.9650000      0.0002549
      7.9660000      0.0002539
      7.9670000      0.0002537
      7.9680000      0.0002540
      7.9690000      0.0002540
      7.9700000      0.0002539
      7.9710000      0.0002545
      7.9720000      0.0002552
      7.9730000      0.0002544
      7.9740000      0.0002516
      7.9750000      0.0002532
      7.9760000      0.0002544
      7.9770000      0.0002544
      7.9780000      0.0002548
      7.9790000      0.0002536
      7.9800000      0.0002530
      7.9810000      0.0002532
      7.9820000      0.0002547
      7.9830000      0.0002537
      7.9840000      0.0002537
      7.9850000      0.0002556
      7.9860000      0.0002538
      7.9870000      0.0002531
      7.9880000      0.0002543
      7.9890000      0.0002539
      7.9900000      0.0002537
      7.9910000      0.0002549
      7.9920000      0.0002542
      7.9930000      0.0002553
      7.9940000      0.0002528
      7.9950000      0.0002534
      7.9960000      0.0002542
      7.9970000      0.0002530
      7.9980000      0.0002525
      7.9990000      0.0002530
      8.0000000      0.0002538
      8.0010000      0.0002535
      8.0020000      0.0002525
      8.0030000      0.0002537
      8.0040000      0.0002543
      8.0050000      0.0002534
      8.0060000      0.0002526
      8.0070000      0.0002529
      8.0080000      0.0002548
      8.0090000      0.0002549
      8.0100000      0.0002552
      8.0110000      0.0002552
      8.0120000      0.0002540
      8.0130000      0.0002534
      8.0140000      0.0002523
      8.0150000      0.0002535
      8.0160000      0.0002537
      8.0170000      0.0002524
      8.0180000      0.0002531
      8.0190000      0.0002519
      8.0200000      0.0002527
      8.0210000      0.0002536
      8.0220000      0.0002536
      8.0230000      0.0002534
      8.0240000      0.0002532
      8.0250000      0.0002537
      8.0260000      0.0002540
      8.0270000      0.0002540
      8.0280000      0.0002538
      8.0290000      0.0002528
      8.0300000      0.0002539
      8.0310000      0.0002545
      8.0320000      0.0002536
      8.0330000      0.0002523
      8.0340000      0.0002524
      8.0350000      0.0002545
      8.0360000      0.0002552
      8.0370000      0.0002539
      8.0380000      0.0002534
      8.0390000      0.0002542
      8.0400000      0.0002555
      8.0410000      0.0002538
      8.0420000      0.0002543
      8.0430000      0.0002546
      8.0440000      0.0002536
      8.0450000      0.0002527
      8.0460000      0.0002532
      8.0470000      0.0002532
      8.0480000      0.0002540
      8.0490000      0.0002539
      8.0500000      0.0002552
      8.0510000      0.0002541
      8.0520000      0.0002533
      8.0530000      0.0002534
      8.0540000      0.0002526
      8.0550000      0.0002530
      8.0560000      0.0002523
      8.0570000      0.0002528
      8.0580000      0.0002534
      8.0590000      0.0002533
      8.0600000      0.0002533
      8.0610000      0.0002535
      8.0620000      0.0002548
      8.0630000      0.0002543
      8.0640000      0.0002540
      8.0650000      0.0002567
      8.0660000      0.0002556
      8.0670000      0.0002553
      8.0680000      0.0002534
      8.0690000      0.0002553
      8.0700000      0.0002526
      8.0710000      0.0002526
      8.0720000      0.0002534
      8.0730000      0.0002534
      8.0740000      0.0002527
      8.0750000      0.0002534
      8.0760000      0.0002536
      8.0770000      0.0002529
      8.0780000      0.0002554
      8.0790000      0.0002543
      8.0800000      0.0002550
      8.0810000      0.0002545
      8.0820000      0.0002523
      8.0830000      0.0002528
      8.0840000      0.0002538
      8.0850000      0.0002543
      8.0860000      0.0002537
      8.0870000      0.0002535
      8.0880000      0.0002550
      8.0890000      0.0002540
      8.0900000      0.0002535
      8.0910000      0.0002554
      8.0920000      0.0002556
      8.0930000      0.0002550
      8.0940000      0.0002532
      8.0950000      0.0002548
      8.0960000      0.0002534
      8.0970000      0.0002540
      8.0980000      0.0002537
      8.0990000      0.0002546
      8.1000000      0.0002560
      8.1010000      0.0002556
      8.1020000      0.0002545
      8.1030000      0.0002522
      8.1040000      0.0002534
      8.1050000      0.0002540
      8.1060000      0.0002537
      8.1070000      0.0002538
      8.1080000      0.0002539
      8.1090000      0.0002546
      8.1100000      0.0002535
      8.1110000      0.0002541
      8.1120000      0.0002541
      8.1130000      0.0002542
      8.1140000      0.0002549
      8.1150000      0.0002548
      8.1160000      0.0002549
      8.1170000      0.0002533
      8.1180000      0.0002538
      8.1190000      0.0002540
      8.1200000      0.0002544
      8.1210000      0.0002524
      8.1220000      0.0002530
      8.1230000      0.0002545
      8.1240000      0.0002542
      8.1250000      0.0002543
      8.1260000      0.0002562
      8.1270000      0.0002540
      8.1280000      0.0002541
      8.1290000      0.0002537
      8.1300000      0.0002542
      8.1310000      0.0002534
      8.1320000      0.0002526
      8.1330000      0.0002531
      8.1340000      0.0002531
      8.1350000      0.0002555
      8.1360000      0.0002539
      8.1370000      0.0002524
      8.1380000      0.0002541
      8.1390000      0.0002536
      8.1400000      0.0002538
      8.1410000      0.0002544
      8.1420000      0.0002540
      8.1430000      0.0002528
      8.1440000      0.0002539
      8.1450000      0.0002532
      8.1460000      0.0002529
      8.1470000      0.0002534
      8.1480000      0.0002538
      8.1490000      0.0002532
      8.1500000      0.0002549
      8.1510000      0.0002532
      8.1520000      0.0002536
      8.1530000      0.0002542
      8.1540000      0.0002542
      8.1550000      0.0002546
      8.1560000      0.0002540
      8.1570000      0.0002546
      8.1580000      0.0002534
      8.1590000      0.0002548
      8.1600000      0.0002558
      8.1610000      0.0002548
      8.1620000      0.0002539
      8.1630000      0.0002554
      8.1640000      0.0002552
      8.1650000      0.0002556
      8.1660000      0.0002539
      8.1670000      0.0002550
      8.1680000      0.0002545
      8.1690000      0.0002536
      8.1700000      0.0002531
      8.1710000      0.0002542
      8.1720000      0.0002549
      8.1730000      0.0002530
      8.1740000      0.0002555
      8.1750000      0.0002541
      8.1760000      0.0002538
      8.1770000      0.0002538
      8.1780000      0.0002533
      8.1790000      0.0002536
      8.1800000      0.0002541
      8.1810000      0.0002536
      8.1820000      0.0002543
      8.1830000      0.0002542
      8.1840000      0.0002531
      8.1850000      0.0002538
      8.1860000      0.0002536
      8.1870000      0.0002522
      8.1880000      0.0002545
      8.1890000      0.0002541
      8.1900000      0.0002534
      8.1910000      0.0002540
      8.1920000      0.0002539
      8.1930000      0.0002528
      8.1940000      0.0002550
      8.1950000      0.0002557
      8.1960000      0.0002537
      8.1970000      0.0002541
      8.1980000      0.0002545
      8.1990000      0.0002528
      8.2000000      0.0002551
      8.2010000      0.0002555
      8.2020000      0.0002544
      8.2030000      0.0002548
      8.2040000      0.0002539
      8.2050000      0.0002539
      8.2060000      0.0002527
      8.2070000      0.0002522
      8.2080000      0.0002536
      8.2090000      0.0002531
      8.2100000      0.0002540
      8.2110000      0.0002546
      8.2120000      0.0002533
      8.2130000      0.0002527
      8.2140000      0.0002537
      8.2150000      0.0002546
      8.2160000      0.0002552
      8.2170000      0.0002539
      8.2180000      0.0002532
      8.2190000      0.0002532
      8.2200000      0.0002539
      8.2210000      0.0002546
      8.2220000      0.0002535
      8.2230000      0.0002545
      8.2240000      0.0002541
      8.2250000      0.0002554
      8.2260000      0.0002558
      8.2270000      0.0002552
      8.2280000      0.0002542
      8.2290000      0.0002543
      8.2300000      0.0002528
      8.2310000      0.0002542
      8.2320000      0.0002542
      8.2330000      0.0002553
      8.2340000      0.0002535
      8.2350000      0.0002530
      8.2360000      0.0002533
      8.2370000      0.0002543
      8.2380000      0.0002537
      8.2390000      0.0002542
      8.2400000      0.0002545
      8.2410000      0.0002538
      8.2420000      0.0002542
      8.2430000      0.0002560
      8.2440000      0.0002553
      8.2450000      0.0002540
      8.2460000      0.0002544
      8.2470000      0.0002557
      8.2480000      0.0002543
      8.2490000      0.0002532
      8.2500000      0.0002559
      8.2510000      0.0002548
      8.2520000      0.0002547
      8.2530000      0.0002556
      8.2540000      0.0002556
      8.2550000      0.0002550
      8.2560000      0.0002536
      8.2570000      0.0002536
      8.2580000      0.0002550
      8.2590000      0.0002544
      8.2600000      0.0002538
      8.2610000      0.0002530
      8.2620000      0.0002528
      8.2630000      0.0002526
      8.2640000      0.0002543
      8.2650000      0.0002526
      8.2660000      0.0002539
      8.2670000      0.0002529
      8.2680000      0.0002544
      8.2690000      0.0002538
      8.2700000      0.0002541
      8.2710000      0.0002538
      8.2720000      0.0002536
      8.2730000      0.0002542
      8.2740000      0.0002541
      8.2750000      0.0002536
      8.2760000      0.0002551
      8.2770000      0.0002544
      8.2780000      0.0002543
      8.2790000      0.0002544
      8.2800000      0.0002554
      8.2810000      0.0002543
      8.2820000      0.0002553
      8.2830000      0.0002547
      8.2840000      0.0002537
      8.2850000      0.0002541
      8.2860000      0.0002542
      8.2870000      0.0002551
      8.2880000      0.0002564
      8.2890000      0.0002553
      8.2900000      0.0002559
      8.2910000      0.0002544
      8.2920000      0.0002551
      8.2930000      0.0002548
      8.2940000      0.0002542
      8.2950000      0.0002548
      8.2960000      0.0002536
      8.2970000      0.0002538
      8.2980000      0.0002541
      8.2990000      0.0002539
      8.3000000      0.0002536
      8.3010000      0.0002541
      8.3020000      0.0002550
      8.3030000      0.0002541
      8.3040000      0.0002543
      8.3050000      0.0002551
      8.3060000      0.0002542
      8.3070000      0.0002539
      8.3080000      0.0002538
      8.3090000      0.0002533
      8.3100000      0.0002533
      8.3110000      0.0002546
      8.3120000      0.0002540
      8.3130000      0.0002543
      8.3140000      0.0002534
      8.3150000      0.0002529
      8.3160000      0.0002542
      8.3170000      0.0002542
      8.3180000      0.0002563
      8.3190000      0.0002549
      8.3200000      0.0002547
      8.3210000      0.0002544
      8.3220000      0.0002543
      8.3230000      0.0002538
      8.3240000      0.0002541
      8.3250000      0.0002538
      8.3260000      0.0002543
      8.3270000      0.0002530
      8.3280000      0.0002539
      8.3290000      0.0002541
      8.3300000      0.0002543
      8.3310000      0.0002548
      8.3320000      0.0002543
      8.3330000      0.0002536
      8.3340000      0.0002534
      8.3350000      0.0002535
      8.3360000      0.0002550
      8.3370000      0.0002533
      8.3380000      0.0002542
      8.3390000      0.0002537
      8.3400000      0.0002542
      8.3410000      0.0002550
      8.3420000      0.0002540
      8.3430000      0.0002549
      8.3440000      0.0002540
      8.3450000      0.0002535
      8.3460000      0.0002539
      8.3470000      0.0002548
      8.3480000      0.0002523
      8.3490000      0.0002534
      8.3500000      0.0002539
      8.3510000      0.0002530
      8.3520000      0.0002539
      8.3530000      0.0002539
      8.3540000      0.0002556
      8.3550000      0.0002548
      8.3560000      0.0002542
      8.3570000      0.0002534
      8.3580000      0.0002536
      8.3590000      0.0002536
      8.3600000      0.0002534
      8.3610000      0.0002547
      8.3620000      0.0002537
      8.3630000      0.0002527
      8.3640000      0.0002549
      8.3650000      0.0002539
      8.3660000      0.0002553
      8.3670000      0.0002535
      8.3680000      0.0002545
      8.3690000      0.0002531
      8.3700000      0.0002551
      8.3710000      0.0002543
      8.3720000      0.0002541
      8.3730000      0.0002523
      8.3740000      0.0002547
      8.3750000      0.0002550
      8.3760000      0.0002530
      8.3770000      0.0002543
      8.3780000      0.0002554
      8.3790000      0.0002527
      8.3800000      0.0002538
      8.3810000      0.0002547
      8.3820000      0.0002540
      8.3830000      0.0002546
      8.3840000      0.0002558
      8.3850000      0.0002553
      8.3860000      0.0002552
      8.3870000      0.0002543
      8.3880000      0.0002541
      8.3890000      0.0002530
      8.3900000      0.0002531
      8.3910000      0.0002539
      8.3920000      0.0002541
      8.3930000      0.0002553
      8.3940000      0.0002537
      8.3950000      0.0002527
      8.3960000      0.0002542
      8.3970000      0.0002559
      8.3980000      0.0002538
      8.3990000      0.0002537
      8.4000000      0.0002543
      8.4010000      0.0002546
      8.4020000      0.0002563
      8.4030000      0.0002544
      8.4040000      0.0002539
      8.4050000      0.0002545
      8.4060000      0.0002554
      8.4070000      0.0002535
      8.4080000      0.0002550
      8.4090000      0.0002529
      8.4100000      0.0002534
      8.4110000      0.0002528
      8.4120000      0.0002523
      8.4130000      0.0002542
      8.4140000      0.0002543
      8.4150000      0.0002534
      8.4160000      0.0002545
      8.4170000      0.0002531
      8.4180000      0.0002534
      8.4190000      0.0002538
      8.4200000      0.0002544
      8.4210000      0.0002534
      8.4220000      0.0002529
      8.4230000      0.0002544
      8.4240000      0.0002544
      8.4250000      0.0002541
      8.4260000      0.0002554
      8.4270000      0.0002538
      8.4280000      0.0002531
      8.4290000      0.0002537
      8.4300000      0.0002538
      8.4310000      0.0002542
      8.4320000      0.0002534
      8.4330000      0.0002541
      8.4340000      0.0002553
      8.4350000      0.0002546
      8.4360000      0.0002532
      8.4370000      0.0002524
      8.4380000      0.0002546
      8.4390000      0.0002542
      8.4400000      0.0002536
      8.4410000      0.0002544
      8.4420000      0.0002540
      8.4430000      0.0002538
      8.4440000      0.0002533
      8.4450000      0.0002543
      8.4460000      0.0002533
      8.4470000      0.0002533
      8.4480000      0.0002528
      8.4490000      0.0002541
      8.4500000      0.0002539
      8.4510000      0.0002548
      8.4520000      0.0002551
      8.4530000      0.0002548
      8.4540000      0.0002560
      8.4550000      0.0002550
      8.4560000      0.0002551
      8.4570000      0.0002560
      8.4580000      0.0002547
      8.4590000      0.0002540
      8.4600000      0.0002541
      8.4610000      0.0002552
      8.4620000      0.0002542
      8.4630000      0.0002535
      8.4640000      0.0002535
      8.4650000      0.0002535
      8.4660000      0.0002527
      8.4670000      0.0002531
      8.4680000      0.0002527
      8.4690000      0.0002535
      8.4700000      0.0002536
      8.4710000      0.0002544
      8.4720000      0.0002529
      8.4730000      0.0002552
      8.4740000      0.0002542
      8.4750000      0.0002565
      8.4760000      0.0002541
      8.4770000      0.0002542
      8.4780000      0.0002559
      8.4790000      0.0002535
      8.4800000      0.0002538
      8.4810000      0.0002552
      8.4820000      0.0002555
      8.4830000      0.0002552
      8.4840000      0.0002545
      8.4850000      0.0002547
      8.4860000      0.0002541
      8.4870000      0.0002545
      8.4880000      0.0002560
      8.4890000      0.0002544
      8.4900000      0.0002538
      8.4910000      0.0002537
      8.4920000      0.0002533
      8.4930000      0.0002532
      8.4940000      0.0002546
      8.4950000      0.0002554
      8.4960000      0.0002548
      8.4970000      0.0002532
      8.4980000      0.0002535
      8.4990000      0.0002534
      8.5000000      0.0002548
      8.5010000      0.0002552
      8.5020000      0.0002544
      8.5030000      0.0002534
      8.5040000      0.0002548
      8.5050000      0.0002547
      8.5060000      0.0002548
      8.5070000      0.0002530
      8.5080000      0.0002538
      8.5090000      0.0002532
      8.5100000      0.0002544
      8.5110000      0.0002532
      8.5120000      0.0002535
      8.5130000      0.0002542
      8.5140000      0.0002523
      8.5150000      0.0002526
      8.5160000      0.0002542
      8.5170000      0.0002541
      8.5180000      0.0002549
      8.5190000      0.0002536
      8.5200000      0.0002548
      8.5210000      0.0002552
      8.5220000      0.0002552
      8.5230000      0.0002558
      8.5240000      0.0002539
      8.5250000      0.0002553
      8.5260000      0.0002541
      8.5270000      0.0002539
      8.5280000      0.0002539
      8.5290000      0.0002550
      8.5300000      0.0002550
      8.5310000      0.0002534
      8.5320000      0.0002544
      8.5330000      0.0002542
      8.5340000      0.0002535
      8.5350000      0.0002543
      8.5360000      0.0002557
      8.5370000      0.0002557
      8.5380000      0.0002538
      8.5390000      0.0002549
      8.5400000      0.0002540
      8.5410000      0.0002558
      8.5420000      0.0002529
      8.5430000      0.0002545
      8.5440000      0.0002543
      8.5450000      0.0002544
      8.5460000      0.0002534
      8.5470000      0.0002550
      8.5480000      0.0002538
      8.5490000      0.0002537
      8.5500000      0.0002542
      8.5510000      0.0002539
      8.5520000      0.0002547
      8.5530000      0.0002550
      8.5540000      0.0002548
      8.5550000      0.0002530
      8.5560000      0.0002540
      8.5570000      0.0002546
      8.5580000      0.0002543
      8.5590000      0.0002541
      8.5600000      0.0002543
      8.5610000      0.0002541
      8.5620000      0.0002551
      8.5630000      0.0002534
      8.5640000      0.0002528
      8.5650000      0.0002540
      8.5660000      0.0002547
      8.5670000      0.0002538
      8.5680000      0.0002538
      8.5690000      0.0002547
      8.5700000      0.0002541
      8.5710000      0.0002534
      8.5720000      0.0002531
      8.5730000      0.0002540
      8.5740000      0.0002551
      8.5750000      0.0002535
      8.5760000      0.0002558
      8.5770000      0.0002555
      8.5780000      0.0002539
      8.5790000      0.0002542
      8.5800000      0.0002538
      8.5810000      0.0002548
      8.5820000      0.0002550
      8.5830000      0.0002522
      8.5840000      0.0002536
      8.5850000      0.0002540
      8.5860000      0.0002546
      8.5870000      0.0002554
      8.5880000      0.0002560
      8.5890000      0.0002555
      8.5900000      0.0002542
      8.5910000      0.0002540
      8.5920000      0.0002547
      8.5930000      0.0002551
      8.5940000      0.0002530
      8.5950000      0.0002559
      8.5960000      0.0002535
      8.5970000      0.0002539
      8.5980000      0.0002536
      8.5990000      0.0002539
      8.6000000      0.0002546
      8.6010000      0.0002527
      8.6020000      0.0002538
      8.6030000      0.0002550
      8.6040000      0.0002547
      8.6050000      0.0002554
      8.6060000      0.0002563
      8.6070000      0.0002534
      8.6080000      0.0002542
      8.6090000      0.0002544
      8.6100000      0.0002537
      8.6110000      0.0002531
      8.6120000      0.0002545
      8.6130000      0.0002544
      8.6140000      0.0002534
      8.6150000      0.0002531
      8.6160000      0.0002549
      8.6170000      0.0002548
      8.6180000      0.0002550
      8.6190000      0.0002553
      8.6200000      0.0002532
      8.6210000      0.0002536
      8.6220000      0.0002551
      8.6230000      0.0002539
      8.6240000      0.0002531
      8.6250000      0.0002539
      8.6260000      0.0002541
      8.6270000      0.0002544
      8.6280000      0.0002544
      8.6290000      0.0002550
      8.6300000      0.0002550
      8.6310000      0.0002545
      8.6320000      0.0002540
      8.6330000      0.0002534
      8.6340000      0.0002545
      8.6350000      0.0002544
      8.6360000      0.0002552
      8.6370000      0.0002551
      8.6380000      0.0002536
      8.6390000      0.0002532
      8.6400000      0.0002533
      8.6410000      0.0002545
      8.6420000      0.0002544
      8.6430000      0.0002546
      8.6440000      0.0002546
      8.6450000      0.0002540
      8.6460000      0.0002536
      8.6470000      0.0002539
      8.6480000      0.0002550
      8.6490000      0.0002547
      8.6500000      0.0002529
      8.6510000      0.0002536
      8.6520000      0.0002524
      8.6530000      0.0002525
      8.6540000      0.0002543
      8.6550000      0.0002535
      8.6560000      0.0002543
      8.6570000      0.0002543
      8.6580000      0.0002539
      8.6590000      0.0002517
      8.6600000      0.0002538
      8.6610000      0.0002539
      8.6620000      0.0002541
      8.6630000      0.0002545
      8.6640000      0.0002536
      8.6650000      0.0002535
      8.6660000      0.0002543
      8.6670000      0.0002540
      8.6680000      0.0002542
      8.6690000      0.0002537
      8.6700000      0.0002541
      8.6710000      0.0002535
      8.6720000      0.0002542
      8.6730000      0.0002542
      8.6740000      0.0002537
      8.6750000      0.0002546
      8.6760000      0.0002549
      8.6770000      0.0002537
      8.6780000      0.0002551
      8.6790000      0.0002548
      8.6800000      0.0002545
      8.6810000      0.0002546
      8.6820000      0.0002552
      8.6830000      0.0002547
      8.6840000      0.0002535
      8.6850000      0.0002544
      8.6860000      0.0002547
      8.6870000      0.0002543
      8.6880000      0.0002555
      8.6890000      0.0002528
      8.6900000      0.0002535
      8.6910000      0.0002536
      8.6920000      0.0002548
      8.6930000      0.0002543
      8.6940000      0.0002539
      8.6950000      0.0002542
      8.6960000      0.0002541
      8.6970000      0.0002528
      8.6980000      0.0002534
      8.6990000      0.0002550
      8.7000000      0.0002539
      8.7010000      0.0002548
      8.7020000      0.0002543
      8.7030000      0.0002537
      8.7040000      0.0002535
      8.7050000      0.0002543
      8.7060000      0.0002536
      8.7070000      0.0002526
      8.7080000      0.0002537
      8.7090000      0.0002553
      8.7100000      0.0002560
      8.7110000      0.0002541
      8.7120000      0.0002533
      8.7130000      0.0002546
      8.7140000      0.0002554
      8.7150000      0.0002531
      8.7160000      0.0002542
      8.7170000      0.0002539
      8.7180000      0.0002542
      8.7190000      0.0002551
      8.7200000      0.0002555
      8.7210000      0.0002553
      8.7220000      0.0002552
      8.7230000      0.0002529
      8.7240000      0.0002537
      8.7250000      0.0002532
      8.7260000      0.0002539
      8.7270000      0.0002544
      8.7280000      0.0002530
      8.7290000      0.0002537
      8.7300000      0.0002552
      8.7310000      0.0002540
      8.7320000      0.0002523
      8.7330000      0.0002543
      8.7340000      0.0002534
      8.7350000      0.0002543
      8.7360000      0.0002544
      8.7370000      0.0002540
      8.7380000      0.0002534
      8.7390000      0.0002542
      8.7400000      0.0002545
      8.7410000      0.0002536
      8.7420000      0.0002542
      8.7430000      0.0002549
      8.7440000      0.0002539
      8.7450000      0.0002537
      8.7460000      0.0002522
      8.7470000      0.0002542
      8.7480000      0.0002537
      8.7490000      0.0002528
      8.7500000      0.0002535
      8.7510000      0.0002535
      8.7520000      0.0002558
      8.7530000      0.0002553
      8.7540000      0.0002558
      8.7550000      0.0002534
      8.7560000      0.0002542
      8.7570000      0.0002542
      8.7580000      0.0002539
      8.7590000      0.0002535
      8.7600000      0.0002539
      8.7610000      0.0002531
      8.7620000      0.0002548
      8.7630000      0.0002549
      8.7640000      0.0002547
      8.7650000      0.0002540
      8.7660000      0.0002546
      8.7670000      0.0002549
      8.7680000      0.0002550
      8.7690000      0.0002549
      8.7700000      0.0002552
      8.7710000      0.0002543
      8.7720000      0.0002534
      8.7730000      0.0002539
      8.7740000      0.0002549
      8.7750000      0.0002544
      8.7760000      0.0002557
      8.7770000      0.0002547
      8.7780000      0.0002551
      8.7790000      0.0002547
      8.7800000      0.0002536
      8.7810000      0.0002559
      8.7820000      0.0002537
      8.7830000      0.0002556
      8.7840000      0.0002546
      8.7850000      0.0002544
      8.7860000      0.0002537
      8.7870000      0.0002542
      8.7880000      0.0002532
      8.7890000      0.0002555
      8.7900000      0.0002560
      8.7910000      0.0002539
      8.7920000      0.0002541
      8.7930000      0.0002535
      8.7940000      0.0002558
      8.7950000      0.0002540
      8.7960000      0.0002560
      8.7970000      0.0002532
      8.7980000      0.0002537
      8.7990000      0.0002534
      8.8000000      0.0002543
      8.8010000      0.0002550
      8.8020000      0.0002550
      8.8030000      0.0002546
      8.8040000      0.0002551
      8.8050000      0.0002543
      8.8060000      0.0002554
      8.8070000      0.0002555
      8.8080000      0.0002554
      8.8090000      0.0002545
      8.8100000      0.0002544
      8.8110000      0.0002550
      8.8120000      0.0002556
      8.8130000      0.0002546
      8.8140000      0.0002551
      8.8150000      0.0002536
      8.8160000      0.0002534
      8.8170000      0.0002549
      8.8180000      0.0002539
      8.8190000      0.0002530
      8.8200000      0.0002538
      8.8210000      0.0002536
      8.8220000      0.0002543
      8.8230000      0.0002539
      8.8240000      0.0002545
      8.8250000      0.0002548
      8.8260000      0.0002554
      8.8270000      0.0002535
      8.8280000      0.0002536
      8.8290000      0.0002540
      8.8300000      0.0002541
      8.8310000      0.0002550
      8.8320000      0.0002546
      8.8330000      0.0002545
      8.8340000      0.0002539
      8.8350000      0.0002528
      8.8360000      0.0002550
      8.8370000      0.0002524
      8.8380000      0.0002526
      8.8390000      0.0002548
      8.8400000      0.0002549
      8.8410000      0.0002526
      8.8420000      0.0002523
      8.8430000      0.0002527
      8.8440000      0.0002535
      8.8450000      0.0002541
      8.8460000      0.0002532
      8.8470000      0.0002536
      8.8480000      0.0002541
      8.8490000      0.0002535
      8.8500000      0.0002540
      8.8510000      0.0002540
      8.8520000      0.0002547
      8.8530000      0.0002531
      8.8540000      0.0002541
      8.8550000      0.0002529
      8.8560000      0.0002550
      8.8570000      0.0002536
      8.8580000      0.0002538
      8.8590000      0.0002539
      8.8600000      0.0002538
      8.8610000      0.0002542
      8.8620000      0.0002531
      8.8630000      0.0002544
      8.8640000      0.0002534
      8.8650000      0.0002546
      8.8660000      0.0002537
      8.8670000      0.0002543
      8.8680000      0.0002549
      8.8690000      0.0002545
      8.8700000      0.0002556
      8.8710000      0.0002554
      8.8720000      0.0002543
      8.8730000      0.0002542
      8.8740000      0.0002547
      8.8750000      0.0002553
      8.8760000      0.0002543
      8.8770000      0.0002539
      8.8780000      0.0002543
      8.8790000      0.0002554
      8.8800000      0.0002535
      8.8810000      0.0002543
      8.8820000      0.0002548
      8.8830000      0.0002544
      8.8840000      0.0002541
      8.8850000      0.0002533
      8.8860000      0.0002537
      8.8870000      0.0002547
      8.8880000      0.0002551
      8.8890000      0.0002546
      8.8900000      0.0002544
      8.8910000      0.0002547
      8.8920000      0.0002552
      8.8930000      0.0002547
      8.8940000      0.0002552
      8.8950000      0.0002549
      8.8960000      0.0002561
      8.8970000      0.0002544
      8.8980000      0.0002544
      8.8990000      0.0002537
      8.9000000      0.0002559
      8.9010000      0.0002553
      8.9020000      0.0002538
      8.9030000      0.0002540
      8.9040000      0.0002537
      8.9050000      0.0002535
      8.9060000      0.0002545
      8.9070000      0.0002553
      8.9080000      0.0002557
      8.9090000      0.0002560
      8.9100000      0.0002542
      8.9110000      0.0002543
      8.9120000      0.0002542
      8.9130000      0.0002554
      8.9140000      0.0002556
      8.9150000      0.0002552
      8.9160000      0.0002547
      8.9170000      0.0002549
      8.9180000      0.0002540
      8.9190000      0.0002528
      8.9200000      0.0002548
      8.9210000      0.0002547
      8.9220000      0.0002539
      8.9230000      0.0002544
      8.9240000      0.0002552
      8.9250000      0.0002546
      8.9260000      0.0002538
      8.9270000      0.0002548
      8.9280000      0.0002551
      8.9290000      0.0002551
      8.9300000      0.0002544
      8.9310000      0.0002543
      8.9320000      0.0002546
      8.9330000      0.0002540
      8.9340000      0.0002547
      8.9350000      0.0002547
      8.9360000      0.0002551
      8.9370000      0.0002561
      8.9380000      0.0002558
      8.9390000      0.0002565
      8.9400000      0.0002547
      8.9410000      0.0002554
      8.9420000      0.0002543
      8.9430000      0.0002535
      8.9440000      0.0002530
      8.9450000      0.0002543
      8.9460000      0.0002531
      8.9470000      0.0002529
      8.9480000      0.0002538
      8.9490000      0.0002542
      8.9500000      0.0002553
      8.9510000      0.0002548
      8.9520000      0.0002552
      8.9530000      0.0002547
      8.9540000      0.0002537
      8.9550000      0.0002527
      8.9560000      0.0002539
      8.9570000      0.0002540
      8.9580000      0.0002536
      8.9590000      0.0002540
      8.9600000      0.0002544
      8.9610000      0.0002543
      8.9620000      0.0002524
      8.9630000      0.0002540
      8.9640000      0.0002541
      8.9650000      0.0002533
      8.9660000      0.0002548
      8.9670000      0.0002546
      8.9680000      0.0002542
      8.9690000      0.0002540
      8.9700000      0.0002534
      8.9710000      0.0002537
      8.9720000      0.0002546
      8.9730000      0.0002534
      8.9740000      0.0002548
      8.9750000      0.0002547
      8.9760000      0.0002559
      8.9770000      0.0002544
      8.9780000      0.0002561
      8.9790000      0.0002551
      8.9800000      0.0002524
      8.9810000      0.0002543
      8.9820000      0.0002543
      8.9830000      0.0002545
      8.9840000      0.0002553
      8.9850000      0.0002554
      8.9860000      0.0002556
      8.9870000      0.0002551
      8.9880000      0.0002552
      8.9890000      0.0002546
      8.9900000      0.0002548
      8.9910000      0.0002543
      8.9920000      0.0002544
      8.9930000      0.0002548
      8.9940000      0.0002547
      8.9950000      0.0002532
      8.9960000      0.0002537
      8.9970000      0.0002547
      8.9980000      0.0002539
      8.9990000      0.0002552
      9.0000000      0.0002541
      9.0010000      0.0002551
      9.0020000      0.0002544
      9.0030000      0.0002553
      9.0040000      0.0002544
      9.0050000      0.0002544
      9.0060000      0.0002545
      9.0070000      0.0002543
      9.0080000      0.0002542
      9.0090000      0.0002541
      9.0100000      0.0002532
      9.0110000      0.0002558
      9.0120000      0.0002552
      9.0130000      0.0002542
      9.0140000      0.0002540
      9.0150000      0.0002536
      9.0160000      0.0002535
      9.0170000      0.0002549
      9.0180000      0.0002550
      9.0190000      0.0002544
      9.0200000      0.0002528
      9.0210000      0.0002536
      9.0220000      0.0002533
      9.0230000      0.0002537
      9.0240000      0.0002548
      9.0250000      0.0002546
      9.0260000      0.0002555
      9.0270000      0.0002553
      9.0280000      0.0002544
      9.0290000      0.0002549
      9.0300000      0.0002542
      9.0310000      0.0002541
      9.0320000      0.0002543
      9.0330000      0.0002538
      9.0340000      0.0002541
      9.0350000      0.0002552
      9.0360000      0.0002553
      9.0370000      0.0002546
      9.0380000      0.0002539
      9.0390000      0.0002539
      9.0400000      0.0002533
      9.0410000      0.0002525
      9.0420000      0.0002536
      9.0430000      0.0002532
      9.0440000      0.0002540
      9.0450000      0.0002541
      9.0460000      0.0002531
      9.0470000      0.0002531
      9.0480000      0.0002529
      9.0490000      0.0002543
      9.0500000      0.0002536
      9.0510000      0.0002525
      9.0520000      0.0002528
      9.0530000      0.0002538
      9.0540000      0.0002547
      9.0550000      0.0002548
      9.0560000      0.0002555
      9.0570000      0.0002545
      9.0580000      0.0002533
      9.0590000      0.0002540
      9.0600000      0.0002546
      9.0610000      0.0002545
      9.0620000      0.0002551
      9.0630000      0.0002550
      9.0640000      0.0002543
      9.0650000      0.0002542
      9.0660000      0.0002539
      9.0670000      0.0002550
      9.0680000      0.0002551
      9.0690000      0.0002552
      9.0700000      0.0002547
      9.0710000      0.0002543
      9.0720000      0.0002549
      9.0730000      0.0002548
      9.0740000      0.0002558
      9.0750000      0.0002541
      9.0760000      0.0002544
      9.0770000      0.0002540
      9.0780000      0.0002550
      9.0790000      0.0002547
      9.0800000      0.0002561
      9.0810000      0.0002538
      9.0820000      0.0002528
      9.0830000      0.0002538
      9.0840000      0.0002541
      9.0850000      0.0002558
      9.0860000      0.0002555
      9.0870000      0.0002531
      9.0880000      0.0002534
      9.0890000      0.0002539
      9.0900000      0.0002547
      9.0910000      0.0002546
      9.0920000      0.0002540
      9.0930000      0.0002545
      9.0940000      0.0002529
      9.0950000      0.0002535
      9.0960000      0.0002527
      9.0970000      0.0002537
      9.0980000      0.0002541
      9.0990000      0.0002552
      9.1000000      0.0002545
      9.1010000      0.0002559
      9.1020000      0.0002554
      9.1030000      0.0002552
      9.1040000      0.0002553
      9.1050000      0.0002552
      9.1060000      0.0002558
      9.1070000      0.0002551
      9.1080000      0.0002539
      9.1090000      0.0002538
      9.1100000      0.0002538
      9.1110000      0.0002540
      9.1120000      0.0002541
      9.1130000      0.0002547
      9.1140000      0.0002551
      9.1150000      0.0002562
      9.1160000      0.0002557
      9.1170000      0.0002552
      9.1180000      0.0002547
      9.1190000      0.0002542
      9.1200000      0.0002556
      9.1210000      0.0002543
      9.1220000      0.0002536
      9.1230000      0.0002551
      9.1240000      0.0002554
      9.1250000      0.0002550
      9.1260000      0.0002559
      9.1270000      0.0002540
      9.1280000      0.0002549
      9.1290000      0.0002547
      9.1300000      0.0002532
      9.1310000      0.0002539
      9.1320000      0.0002541
      9.1330000      0.0002552
      9.1340000      0.0002543
      9.1350000      0.0002534
      9.1360000      0.0002534
      9.1370000      0.0002529
      9.1380000      0.0002542
      9.1390000      0.0002549
      9.1400000      0.0002537
      9.1410000      0.0002533
      9.1420000      0.0002537
      9.1430000      0.0002555
      9.1440000      0.0002548
      9.1450000      0.0002544
      9.1460000      0.0002544
      9.1470000      0.0002539
      9.1480000      0.0002551
      9.1490000      0.0002539
      9.1500000      0.0002556
      9.1510000      0.0002538
      9.1520000      0.0002528
      9.1530000      0.0002553
      9.1540000      0.0002539
      9.1550000      0.0002536
      9.1560000      0.0002544
      9.1570000      0.0002543
      9.1580000      0.0002548
      9.1590000      0.0002535
      9.1600000      0.0002543
      9.1610000      0.0002546
      9.1620000      0.0002543
      9.1630000      0.0002539
      9.1640000      0.0002532
      9.1650000      0.0002550
      9.1660000      0.0002561
      9.1670000      0.0002553
      9.1680000      0.0002550
      9.1690000      0.0002537
      9.1700000      0.0002531
      9.1710000      0.0002540
      9.1720000      0.0002530
      9.1730000      0.0002546
      9.1740000      0.0002556
      9.1750000      0.0002544
      9.1760000      0.0002543
      9.1770000      0.0002535
      9.1780000      0.0002542
      9.1790000      0.0002554
      9.1800000      0.0002549
      9.1810000      0.0002549
      9.1820000      0.0002555
      9.1830000      0.0002552
      9.1840000      0.0002545
      9.1850000      0.0002547
      9.1860000      0.0002550
      9.1870000      0.0002554
      9.1880000      0.0002556
      9.1890000      0.0002557
      9.1900000      0.0002540
      9.1910000      0.0002559
      9.1920000      0.0002553
      9.1930000      0.0002561
      9.1940000      0.0002560
      9.1950000      0.0002555
      9.1960000      0.0002559
      9.1970000      0.0002560
      9.1980000      0.0002553
      9.1990000      0.0002547
      9.2000000      0.0002556
      9.2010000      0.0002567
      9.2020000      0.0002545
      9.2030000      0.0002553
      9.2040000      0.0002548
      9.2050000      0.0002548
      9.2060000      0.0002551
      9.2070000      0.0002537
      9.2080000      0.0002543
      9.2090000      0.0002552
      9.2100000      0.0002543
      9.2110000      0.0002543
      9.2120000      0.0002534
      9.2130000      0.0002529
      9.2140000      0.0002526
      9.2150000      0.0002542
      9.2160000      0.0002529
      9.2170000      0.0002534
      9.2180000      0.0002531
      9.2190000      0.0002530
      9.2200000      0.0002540
      9.2210000      0.0002536
      9.2220000      0.0002557
      9.2230000      0.0002557
      9.2240000      0.0002545
      9.2250000      0.0002553
      9.2260000      0.0002538
      9.2270000      0.0002547
      9.2280000      0.0002533
      9.2290000      0.0002554
      9.2300000      0.0002537
      9.2310000      0.0002534
      9.2320000      0.0002544
      9.2330000      0.0002546
      9.2340000      0.0002549
      9.2350000      0.0002550
      9.2360000      0.0002550
      9.2370000      0.0002559
      9.2380000      0.0002547
      9.2390000      0.0002535
      9.2400000      0.0002549
      9.2410000      0.0002553
      9.2420000      0.0002547
      9.2430000      0.0002542
      9.2440000      0.0002540
      9.2450000      0.0002543
      9.2460000      0.0002547
      9.2470000      0.0002540
      9.2480000      0.0002553
      9.2490000      0.0002542
      9.2500000      0.0002538
      9.2510000      0.0002556
      9.2520000      0.0002547
      9.2530000      0.0002555
      9.2540000      0.0002554
      9.2550000      0.0002547
      9.2560000      0.0002546
      9.2570000      0.0002536
      9.2580000      0.0002546
      9.2590000      0.0002541
      9.2600000      0.0002541
      9.2610000      0.0002549
      9.2620000      0.0002551
      9.2630000      0.0002536
      9.2640000      0.0002539
      9.2650000      0.0002543
      9.2660000      0.0002548
      9.2670000      0.0002541
      9.2680000      0.0002541
      9.2690000      0.0002550
      9.2700000      0.0002556
      9.2710000      0.0002548
      9.2720000      0.0002538
      9.2730000      0.0002539
      9.2740000      0.0002538
      9.2750000      0.0002542
      9.2760000      0.0002550
      9.2770000      0.0002550
      9.2780000      0.0002547
      9.2790000      0.0002540
      9.2800000      0.0002554
      9.2810000      0.0002540
      9.2820000      0.0002533
      9.2830000      0.0002541
      9.2840000      0.0002547
      9.2850000      0.0002558
      9.2860000      0.0002548
      9.2870000      0.0002551
      9.2880000      0.0002549
      9.2890000      0.0002543
      9.2900000      0.0002549
      9.2910000      0.0002537
      9.2920000      0.0002540
      9.2930000      0.0002553
      9.2940000      0.0002546
      9.2950000      0.0002555
      9.2960000      0.0002542
      9.2970000      0.0002561
      9.2980000      0.0002543
      9.2990000      0.0002539
      9.3000000      0.0002547
      9.3010000      0.0002540
      9.3020000      0.0002535
      9.3030000      0.0002549
      9.3040000      0.0002546
      9.3050000      0.0002528
      9.3060000      0.0002535
      9.3070000      0.0002545
      9.3080000      0.0002543
      9.3090000      0.0002550
      9.3100000      0.0002543
      9.3110000      0.0002543
      9.3120000      0.0002549
      9.3130000      0.0002544
      9.3140000      0.0002540
      9.3150000      0.0002552
      9.3160000      0.0002559
      9.3170000      0.0002557
      9.3180000      0.0002546
      9.3190000      0.0002529
      9.3200000      0.0002534
      9.3210000      0.0002551
      9.3220000      0.0002537
      9.3230000      0.0002553
      9.3240000      0.0002559
      9.3250000      0.0002556
      9.3260000      0.0002535
      9.3270000      0.0002525
      9.3280000      0.0002540
      9.3290000      0.0002536
      9.3300000      0.0002540
      9.3310000      0.0002538
      9.3320000      0.0002544
      9.3330000      0.0002543
      9.3340000      0.0002531
      9.3350000      0.0002541
      9.3360000      0.0002557
      9.3370000      0.0002538
      9.3380000      0.0002552
      9.3390000      0.0002555
      9.3400000      0.0002537
      9.3410000      0.0002546
      9.3420000      0.0002567
      9.3430000      0.0002557
      9.3440000      0.0002553
      9.3450000      0.0002551
      9.3460000      0.0002540
      9.3470000      0.0002546
      9.3480000      0.0002542
      9.3490000      0.0002541
      9.3500000      0.0002540
      9.3510000      0.0002535
      9.3520000      0.0002548
      9.3530000      0.0002533
      9.3540000      0.0002535
      9.3550000      0.0002532
      9.3560000      0.0002547
      9.3570000      0.0002532
      9.3580000      0.0002526
      9.3590000      0.0002532
      9.3600000      0.0002541
      9.3610000      0.0002528
      9.3620000      0.0002537
      9.3630000      0.0002545
      9.3640000      0.0002552
      9.3650000      0.0002550
      9.3660000      0.0002537
      9.3670000      0.0002537
      9.3680000      0.0002552
      9.3690000      0.0002539
      9.3700000      0.0002546
      9.3710000      0.0002546
      9.3720000      0.0002546
      9.3730000      0.0002544
      9.3740000      0.0002544
      9.3750000      0.0002537
      9.3760000      0.0002553
      9.3770000      0.0002549
      9.3780000      0.0002554
      9.3790000      0.0002538
      9.3800000      0.0002538
      9.3810000      0.0002543
      9.3820000      0.0002560
      9.3830000      0.0002557
      9.3840000      0.0002551
      9.3850000      0.0002547
      9.3860000      0.0002545
      9.3870000      0.0002547
      9.3880000      0.0002561
      9.3890000      0.0002551
      9.3900000      0.0002539
      9.3910000      0.0002538
      9.3920000      0.0002555
      9.3930000      0.0002542
      9.3940000      0.0002545
      9.3950000      0.0002539
      9.3960000      0.0002530
      9.3970000      0.0002534
      9.3980000      0.0002546
      9.3990000      0.0002544
      9.4000000      0.0002538
      9.4010000      0.0002544
      9.4020000      0.0002532
      9.4030000      0.0002537
      9.4040000      0.0002563
      9.4050000      0.0002576
      9.4060000      0.0002554
      9.4070000      0.0002550
      9.4080000      0.0002554
      9.4090000      0.0002549
      9.4100000      0.0002551
      9.4110000      0.0002556
      9.4120000      0.0002547
      9.4130000      0.0002530
      9.4140000      0.0002539
      9.4150000      0.0002541
      9.4160000      0.0002542
      9.4170000      0.0002548
      9.4180000      0.0002529
      9.4190000      0.0002543
      9.4200000      0.0002541
      9.4210000      0.0002551
      9.4220000      0.0002534
      9.4230000      0.0002543
      9.4240000      0.0002558
      9.4250000      0.0002550
      9.4260000      0.0002545
      9.4270000      0.0002529
      9.4280000      0.0002538
      9.4290000      0.0002529
      9.4300000      0.0002536
      9.4310000      0.0002555
      9.4320000      0.0002545
      9.4330000      0.0002538
      9.4340000      0.0002541
      9.4350000      0.0002546
      9.4360000      0.0002541
      9.4370000      0.0002536
      9.4380000      0.0002540
      9.4390000      0.0002542
      9.4400000      0.0002534
      9.4410000      0.0002537
      9.4420000      0.0002546
      9.4430000      0.0002548
      9.4440000      0.0002557
      9.4450000      0.0002545
      9.4460000      0.0002548
      9.4470000      0.0002568
      9.4480000      0.0002555
      9.4490000      0.0002553
      9.4500000      0.0002542
      9.4510000      0.0002535
      9.4520000      0.0002534
      9.4530000      0.0002544
      9.4540000      0.0002559
      9.4550000      0.0002548
      9.4560000      0.0002550
      9.4570000      0.0002534
      9.4580000      0.0002544
      9.4590000      0.0002548
      9.4600000      0.0002535
      9.4610000      0.0002543
      9.4620000      0.0002537
      9.4630000      0.0002539
      9.4640000      0.0002545
      9.4650000      0.0002544
      9.4660000      0.0002537
      9.4670000      0.0002541
      9.4680000      0.0002546
      9.4690000      0.0002547
      9.4700000      0.0002542
      9.4710000      0.0002550
      9.4720000      0.0002544
      9.4730000      0.0002551
      9.4740000      0.0002561
      9.4750000      0.0002548
      9.4760000      0.0002541
      9.4770000      0.0002529
      9.4780000      0.0002537
      9.4790000      0.0002551
      9.4800000      0.0002543
      9.4810000      0.0002544
      9.4820000      0.0002520
      9.4830000      0.0002544
      9.4840000      0.0002555
      9.4850000      0.0002538
      9.4860000      0.0002525
      9.4870000      0.0002538
      9.4880000      0.0002549
      9.4890000      0.0002544
      9.4900000      0.0002553
      9.4910000      0.0002544
      9.4920000      0.0002538
      9.4930000      0.0002526
      9.4940000      0.0002534
      9.4950000      0.0002546
      9.4960000      0.0002550
      9.4970000      0.0002543
      9.4980000      0.0002546
      9.4990000      0.0002550
      9.5000000      0.0002546
      9.5010000      0.0002544
      9.5020000      0.0002550
      9.5030000      0.0002545
      9.5040000      0.0002535
      9.5050000      0.0002538
      9.5060000      0.0002544
      9.5070000      0.0002551
      9.5080000      0.0002540
      9.5090000      0.0002539
      9.5100000      0.0002569
      9.5110000      0.0002542
      9.5120000      0.0002545
      9.5130000      0.0002545
      9.5140000      0.0002552
      9.5150000      0.0002555
      9.5160000      0.0002553
      9.5170000      0.0002552
      9.5180000      0.0002548
      9.5190000      0.0002557
      9.5200000      0.0002535
      9.5210000      0.0002553
      9.5220000      0.0002547
      9.5230000      0.0002543
      9.5240000      0.0002555
      9.5250000      0.0002539
      9.5260000      0.0002559
      9.5270000      0.0002556
      9.5280000      0.0002553
      9.5290000      0.0002549
      9.5300000      0.0002549
      9.5310000      0.0002533
      9.5320000      0.0002525
      9.5330000      0.0002549
      9.5340000      0.0002531
      9.5350000      0.0002548
      9.5360000      0.0002533
      9.5370000      0.0002551
      9.5380000      0.0002548
      9.5390000      0.0002541
      9.5400000      0.0002531
      9.5410000      0.0002543
      9.5420000      0.0002548
      9.5430000      0.0002543
      9.5440000      0.0002539
      9.5450000      0.0002545
      9.5460000      0.0002545
      9.5470000      0.0002541
      9.5480000      0.0002554
      9.5490000      0.0002546
      9.5500000      0.0002545
      9.5510000      0.0002548
      9.5520000      0.0002543
      9.5530000      0.0002540
      9.5540000      0.0002551
      9.5550000      0.0002545
      9.5560000      0.0002542
      9.5570000      0.0002535
      9.5580000      0.0002547
      9.5590000      0.0002571
      9.5600000      0.0002547
      9.5610000      0.0002534
      9.5620000      0.0002536
      9.5630000      0.0002543
      9.5640000      0.0002544
      9.5650000      0.0002554
      9.5660000      0.0002542
      9.5670000      0.0002538
      9.5680000      0.0002560
      9.5690000      0.0002543
      9.5700000      0.0002542
      9.5710000      0.0002532
      9.5720000      0.0002542
      9.5730000      0.0002543
      9.5740000      0.0002549
      9.5750000      0.0002544
      9.5760000      0.0002550
      9.5770000      0.0002544
      9.5780000      0.0002548
      9.5790000      0.0002549
      9.5800000      0.0002538
      9.5810000      0.0002534
      9.5820000      0.0002526
      9.5830000      0.0002552
      9.5840000      0.0002547
      9.5850000      0.0002557
      9.5860000      0.0002556
      9.5870000      0.0002548
      9.5880000      0.0002543
      9.5890000      0.0002547
      9.5900000      0.0002533
      9.5910000      0.0002558
      9.5920000      0.0002554
      9.5930000      0.0002548
      9.5940000      0.0002557
      9.5950000      0.0002553
      9.5960000      0.0002535
      9.5970000      0.0002548
      9.5980000      0.0002543
      9.5990000      0.0002541
      9.6000000      0.0002533
      9.6010000      0.0002551
      9.6020000      0.0002552
      9.6030000      0.0002552
      9.6040000      0.0002556
      9.6050000      0.0002532
      9.6060000      0.0002534
      9.6070000      0.0002531
      9.6080000      0.0002544
      9.6090000      0.0002551
      9.6100000      0.0002545
      9.6110000      0.0002540
      9.6120000      0.0002541
      9.6130000      0.0002555
      9.6140000      0.0002535
      9.6150000      0.0002555
      9.6160000      0.0002541
      9.6170000      0.0002540
      9.6180000      0.0002547
      9.6190000      0.0002554
      9.6200000      0.0002536
      9.6210000      0.0002544
      9.6220000      0.0002543
      9.6230000      0.0002560
      9.6240000      0.0002540
      9.6250000      0.0002541
      9.6260000      0.0002547
      9.6270000      0.0002551
      9.6280000      0.0002549
      9.6290000      0.0002553
      9.6300000      0.0002545
      9.6310000      0.0002547
      9.6320000      0.0002545
      9.6330000      0.0002543
      9.6340000      0.0002544
      9.6350000      0.0002548
      9.6360000      0.0002547
      9.6370000      0.0002540
      9.6380000      0.0002545
      9.6390000      0.0002547
      9.6400000      0.0002546
      9.6410000      0.0002544
      9.6420000      0.0002555
      9.6430000      0.0002556
      9.6440000      0.0002542
      9.6450000      0.0002548
      9.6460000      0.0002543
      9.6470000      0.0002539
      9.6480000      0.0002543
      9.6490000      0.0002544
      9.6500000      0.0002537
      9.6510000      0.0002548
      9.6520000      0.0002550
      9.6530000      0.0002543
      9.6540000      0.0002548
      9.6550000      0.0002542
      9.6560000      0.0002535
      9.6570000      0.0002535
      9.6580000      0.0002544
      9.6590000      0.0002554
      9.6600000      0.0002555
      9.6610000      0.0002537
      9.6620000      0.0002545
      9.6630000      0.0002560
      9.6640000      0.0002557
      9.6650000      0.0002550
      9.6660000      0.0002533
      9.6670000      0.0002548
      9.6680000      0.0002559
      9.6690000      0.0002546
      9.6700000      0.0002553
      9.6710000      0.0002548
      9.6720000      0.0002546
      9.6730000      0.0002560
      9.6740000      0.0002549
      9.6750000      0.0002546
      9.6760000      0.0002551
      9.6770000      0.0002556
      9.6780000      0.0002542
      9.6790000      0.0002546
      9.6800000      0.0002554
      9.6810000      0.0002551
      9.6820000      0.0002543
      9.6830000      0.0002538
      9.6840000      0.0002541
      9.6850000      0.0002540
      9.6860000      0.0002541
      9.6870000      0.0002541
      9.6880000      0.0002526
      9.6890000      0.0002522
      9.6900000      0.0002550
      9.6910000      0.0002564
      9.6920000      0.0002557
      9.6930000      0.0002558
      9.6940000      0.0002561
      9.6950000      0.0002564
      9.6960000      0.0002550
      9.6970000      0.0002547
      9.6980000      0.0002546
      9.6990000      0.0002553
      9.7000000      0.0002546
      9.7010000      0.0002544
      9.7020000      0.0002548
      9.7030000      0.0002552
      9.7040000      0.0002545
      9.7050000      0.0002547
      9.7060000      0.0002542
      9.7070000      0.0002529
      9.7080000      0.0002534
      9.7090000      0.0002543
      9.7100000      0.0002552
      9.7110000      0.0002537
      9.7120000      0.0002543
      9.7130000      0.0002549
      9.7140000      0.0002535
      9.7150000      0.0002547
      9.7160000      0.0002534
      9.7170000      0.0002540
      9.7180000      0.0002539
      9.7190000      0.0002544
      9.7200000      0.0002526
      9.7210000      0.0002536
      9.7220000      0.0002549
      9.7230000      0.0002532
      9.7240000      0.0002534
      9.7250000      0.0002537
      9.7260000      0.0002541
      9.7270000      0.0002546
      9.7280000      0.0002552
      9.7290000      0.0002551
      9.7300000      0.0002541
      9.7310000      0.0002529
      9.7320000      0.0002542
      9.7330000      0.0002538
      9.7340000      0.0002544
      9.7350000      0.0002552
      9.7360000      0.0002557
      9.7370000      0.0002540
      9.7380000      0.0002534
      9.7390000      0.0002548
      9.7400000      0.0002547
      9.7410000      0.0002551
      9.7420000      0.0002551
      9.7430000      0.0002533
      9.7440000      0.0002542
      9.7450000      0.0002546
      9.7460000      0.0002553
      9.7470000      0.0002552
      9.7480000      0.0002559
      9.7490000      0.0002548
      9.7500000      0.0002549
      9.7510000      0.0002561
      9.7520000      0.0002558
      9.7530000      0.0002539
      9.7540000      0.0002541
      9.7550000      0.0002539
      9.7560000      0.0002558
      9.7570000      0.0002548
      9.7580000      0.0002544
      9.7590000      0.0002536
      9.7600000      0.0002533
      9.7610000      0.0002544
      9.7620000      0.0002534
      9.7630000      0.0002544
      9.7640000      0.0002540
      9.7650000      0.0002545
      9.7660000      0.0002542
      9.7670000      0.0002537
      9.7680000      0.0002528
      9.7690000      0.0002542
      9.7700000      0.0002534
      9.7710000      0.0002525
      9.7720000      0.0002545
      9.7730000      0.0002544
      9.7740000      0.0002546
      9.7750000      0.0002529
      9.7760000      0.0002532
      9.7770000      0.0002535
      9.7780000      0.0002540
      9.7790000      0.0002544
      9.7800000      0.0002552
      9.7810000      0.0002563
      9.7820000      0.0002543
      9.7830000      0.0002545
      9.7840000      0.0002560
      9.7850000      0.0002554
      9.7860000      0.0002548
      9.7870000      0.0002530
      9.7880000      0.0002548
      9.7890000      0.0002551
      9.7900000      0.0002539
      9.7910000      0.0002552
      9.7920000      0.0002548
      9.7930000      0.0002542
      9.7940000      0.0002533
      9.7950000      0.0002553
      9.7960000      0.0002539
      9.7970000      0.0002545
      9.7980000      0.0002544
      9.7990000      0.0002549
      9.8000000      0.0002540
      9.8010000      0.0002541
      9.8020000      0.0002525
      9.8030000      0.0002557
      9.8040000      0.0002556
      9.8050000      0.0002570
      9.8060000      0.0002576
      9.8070000      0.0002569
      9.8080000      0.0002541
      9.8090000      0.0002534
      9.8100000      0.0002539
      9.8110000      0.0002549
      9.8120000      0.0002542
      9.8130000      0.0002531
      9.8140000      0.0002530
      9.8150000      0.0002550
      9.8160000      0.0002547
      9.8170000      0.0002546
      9.8180000      0.0002555
      9.8190000      0.0002557
      9.8200000      0.0002573
      9.8210000      0.0002561
      9.8220000      0.0002535
      9.8230000      0.0002543
      9.8240000      0.0002537
      9.8250000      0.0002529
      9.8260000      0.0002547
      9.8270000      0.0002538
      9.8280000      0.0002543
      9.8290000      0.0002539
      9.8300000      0.0002546
      9.8310000      0.0002562
      9.8320000      0.0002549
      9.8330000      0.0002550
      9.8340000      0.0002542
      9.8350000      0.0002546
      9.8360000      0.0002552
      9.8370000      0.0002544
      9.8380000      0.0002540
      9.8390000      0.0002535
      9.8400000      0.0002532
      9.8410000      0.0002548
      9.8420000      0.0002551
      9.8430000      0.0002544
      9.8440000      0.0002550
      9.8450000      0.0002540
      9.8460000      0.0002557
      9.8470000      0.0002552
      9.8480000      0.0002550
      9.8490000      0.0002546
      9.8500000      0.0002548
      9.8510000      0.0002544
      9.8520000      0.0002530
      9.8530000      0.0002535
      9.8540000      0.0002544
      9.8550000      0.0002544
      9.8560000      0.0002537
      9.8570000      0.0002535
      9.8580000      0.0002546
      9.8590000      0.0002560
      9.8600000      0.0002536
      9.8610000      0.0002537
      9.8620000      0.0002544
      9.8630000      0.0002563
      9.8640000      0.0002563
      9.8650000      0.0002556
      9.8660000      0.0002569
      9.8670000      0.0002550
      9.8680000      0.0002554
      9.8690000      0.0002543
      9.8700000      0.0002560
      9.8710000      0.0002544
      9.8720000      0.0002546
      9.8730000      0.0002541
      9.8740000      0.0002534
      9.8750000      0.0002545
      9.8760000      0.0002550
      9.8770000      0.0002549
      9.8780000      0.0002553
      9.8790000      0.0002554
      9.8800000      0.0002543
      9.8810000      0.0002545
      9.8820000      0.0002558
      9.8830000      0.0002547
      9.8840000      0.0002533
      9.8850000      0.0002546
      9.8860000      0.0002560
      9.8870000      0.0002551
      9.8880000      0.0002548
      9.8890000      0.0002554
      9.8900000      0.0002529
      9.8910000      0.0002544
      9.8920000      0.0002551
      9.8930000      0.0002541
      9.8940000      0.0002529
      9.8950000      0.0002543
      9.8960000      0.0002546
      9.8970000      0.0002557
      9.8980000      0.0002560
      9.8990000      0.0002546
      9.9000000      0.0002525
      9.9010000      0.0002550
      9.9020000      0.0002557
      9.9030000      0.0002563
      9.9040000      0.0002561
      9.9050000      0.0002564
      9.9060000      0.0002558
      9.9070000      0.0002547
      9.9080000      0.0002539
      9.9090000      0.0002554
      9.9100000      0.0002557
      9.9110000      0.0002547
      9.9120000      0.0002546
      9.9130000      0.0002546
      9.9140000      0.0002542
      9.9150000      0.0002540
      9.9160000      0.0002556
      9.9170000      0.0002556
      9.9180000      0.0002556
      9.9190000      0.0002545
      9.9200000      0.0002538
      9.9210000      0.0002544
      9.9220000      0.0002560
      9.9230000      0.0002547
      9.9240000      0.0002549
      9.9250000      0.0002544
      9.9260000      0.0002547
      9.9270000      0.0002545
      9.9280000      0.0002557
      9.9290000      0.0002566
      9.9300000      0.0002544
      9.9310000      0.0002537
      9.9320000      0.0002536
      9.9330000      0.0002551
      9.9340000      0.0002571
      9.9350000      0.0002541
      9.9360000      0.0002554
      9.9370000      0.0002546
      9.9380000      0.0002545
      9.9390000      0.0002543
      9.9400000      0.0002540
      9.9410000      0.0002542
      9.9420000      0.0002546
      9.9430000      0.0002530
      9.9440000      0.0002537
      9.9450000      0.0002552
      9.9460000      0.0002560
      9.9470000      0.0002550
      9.9480000      0.0002556
      9.9490000      0.0002553
      9.9500000      0.0002562
      9.9510000      0.0002549
      9.9520000      0.0002556
      9.9530000      0.0002560
      9.9540000      0.0002562
      9.9550000      0.0002540
      9.9560000      0.0002537
      9.9570000      0.0002547
      9.9580000      0.0002548
      9.9590000      0.0002536
      9.9600000      0.0002531
      9.9610000      0.0002540
      9.9620000      0.0002541
      9.9630000      0.0002537
      9.9640000      0.0002547
      9.9650000      0.0002551
      9.9660000      0.0002544
      9.9670000      0.0002555
      9.9680000      0.0002548
      9.9690000      0.0002566
      9.9700000      0.0002561
      9.9710000      0.0002554
      9.9720000      0.0002546
      9.9730000      0.0002548
      9.9740000      0.0002553
      9.9750000      0.0002553
      9.9760000      0.0002537
      9.9770000      0.0002539
      9.9780000      0.0002554
      9.9790000      0.0002551
      9.9800000      0.0002558
      9.9810000      0.0002553
      9.9820000      0.0002544
      9.9830000      0.0002521
      9.9840000      0.0002550
      9.9850000      0.0002537
      9.9860000      0.0002542
      9.9870000      0.0002537
      9.9880000      0.0002536
      9.9890000      0.0002551
      9.9900000      0.0002547
      9.9910000      0.0002535
      9.9920000      0.0002543
      9.9930000      0.0002554
      9.9940000      0.0002557
      9.9950000      0.0002537
      9.9960000      0.0002552
      9.9970000      0.0002538
      9.9980000      0.0002543
      9.9990000      0.0002541
     10.0000000      0.0002542
     10.0010000      0.0002559
     10.0020000      0.0002549
     10.0030000      0.0002556
     10.0040000      0.0002555
     10.0050000      0.0002548
     10.0060000      0.0002535
     10.0070000      0.0002541
     10.0080000      0.0002546
     10.0090000      0.0002544
     10.0100000      0.0002543
     10.0110000      0.0002562
     10.0120000      0.0002548
     10.0130000      0.0002562
     10.0140000      0.0002554
     10.0150000      0.0002532
     10.0160000      0.0002548
     10.0170000      0.0002551
     10.0180000      0.0002537
     10.0190000      0.0002546
     10.0200000      0.0002535
     10.0210000      0.0002534
     10.0220000      0.0002537
     10.0230000      0.0002539
     10.0240000      0.0002548
     10.0250000      0.0002546
     10.0260000      0.0002541
     10.0270000      0.0002554
     10.0280000      0.0002550
     10.0290000      0.0002540
     10.0300000      0.0002542
     10.0310000      0.0002550
     10.0320000      0.0002549
     10.0330000      0.0002547
     10.0340000      0.0002550
     10.0350000      0.0002540
     10.0360000      0.0002550
     10.0370000      0.0002556
     10.0380000      0.0002559
     10.0390000      0.0002544
     10.0400000      0.0002551
     10.0410000      0.0002537
     10.0420000      0.0002537
     10.0430000      0.0002547
     10.0440000      0.0002544
     10.0450000      0.0002538
     10.0460000      0.0002546
     10.0470000      0.0002557
     10.0480000      0.0002549
     10.0490000      0.0002552
     10.0500000      0.0002530
     10.0510000      0.0002552
     10.0520000      0.0002549
     10.0530000      0.0002551
     10.0540000      0.0002549
     10.0550000      0.0002558
     10.0560000      0.0002550
     10.0570000      0.0002542
     10.0580000      0.0002540
     10.0590000      0.0002534
     10.0600000      0.0002547
     10.0610000      0.0002557
     10.0620000      0.0002540
     10.0630000      0.0002555
     10.0640000      0.0002540
     10.0650000      0.0002541
     10.0660000      0.0002543
     10.0670000      0.0002557
     10.0680000      0.0002561
     10.0690000      0.0002554
     10.0700000      0.0002533
     10.0710000      0.0002545
     10.0720000      0.0002534
     10.0730000      0.0002542
     10.0740000      0.0002542
     10.0750000      0.0002536
     10.0760000      0.0002546
     10.0770000      0.0002555
     10.0780000      0.0002548
     10.0790000      0.0002550
     10.0800000      0.0002541
     10.0810000      0.0002539
     10.0820000      0.0002550
     10.0830000      0.0002551
     10.0840000      0.0002562
     10.0850000      0.0002543
     10.0860000      0.0002555
     10.0870000      0.0002550
     10.0880000      0.0002552
     10.0890000      0.0002549
     10.0900000      0.0002552
     10.0910000      0.0002555
     10.0920000      0.0002546
     10.0930000      0.0002543
     10.0940000      0.0002545
     10.0950000      0.0002546
     10.0960000      0.0002565
     10.0970000      0.0002546
     10.0980000      0.0002540
     10.0990000      0.0002542
     10.1000000      0.0002539
     10.1010000      0.0002544
     10.1020000      0.0002556
     10.1030000      0.0002566
     10.1040000      0.0002551
     10.1050000      0.0002534
     10.1060000      0.0002555
     10.1070000      0.0002543
     10.1080000      0.0002545
     10.1090000      0.0002543
     10.1100000      0.0002533
     10.1110000      0.0002551
     10.1120000      0.0002558
     10.1130000      0.0002546
     10.1140000      0.0002542
     10.1150000      0.0002548
     10.1160000      0.0002549
     10.1170000      0.0002543
     10.1180000      0.0002548
     10.1190000      0.0002543
     10.1200000      0.0002543
     10.1210000      0.0002541
     10.1220000      0.0002553
     10.1230000      0.0002537
     10.1240000      0.0002537
     10.1250000      0.0002535
     10.1260000      0.0002548
     10.1270000      0.0002557
     10.1280000      0.0002560
     10.1290000      0.0002565
     10.1300000      0.0002557
     10.1310000      0.0002547
     10.1320000      0.0002544
     10.1330000      0.0002544
     10.1340000      0.0002544
     10.1350000      0.0002577
     10.1360000      0.0002543
     10.1370000      0.0002554
     10.1380000      0.0002559
     10.1390000      0.0002560
     10.1400000      0.0002557
     10.1410000      0.0002558
     10.1420000      0.0002549
     10.1430000      0.0002556
     10.1440000      0.0002549
     10.1450000      0.0002541
     10.1460000      0.0002539
     10.1470000      0.0002556
     10.1480000      0.0002543
     10.1490000      0.0002538
     10.1500000      0.0002546
     10.1510000      0.0002539
     10.1520000      0.0002547
     10.1530000      0.0002548
     10.1540000      0.0002559
     10.1550000      0.0002547
     10.1560000      0.0002555
     10.1570000      0.0002549
     10.1580000      0.0002539
     10.1590000      0.0002537
     10.1600000      0.0002537
     10.1610000      0.0002555
     10.1620000      0.0002552
     10.1630000      0.0002540
     10.1640000      0.0002556
     10.1650000      0.0002551
     10.1660000      0.0002543
     10.1670000      0.0002550
     10.1680000      0.0002552
     10.1690000      0.0002548
     10.1700000      0.0002541
     10.1710000      0.0002550
     10.1720000      0.0002540
     10.1730000      0.0002549
     10.1740000      0.0002545
     10.1750000      0.0002554
     10.1760000      0.0002538
     10.1770000      0.0002546
     10.1780000      0.0002549
     10.1790000      0.0002556
     10.1800000      0.0002557
     10.1810000      0.0002549
     10.1820000      0.0002547
     10.1830000      0.0002538
     10.1840000      0.0002546
     10.1850000      0.0002565
     10.1860000      0.0002550
     10.1870000      0.0002562
     10.1880000      0.0002548
     10.1890000      0.0002545
     10.1900000      0.0002532
     10.1910000      0.0002538
     10.1920000      0.0002536
     10.1930000      0.0002559
     10.1940000      0.0002553
     10.1950000      0.0002545
     10.1960000      0.0002545
     10.1970000      0.0002544
     10.1980000      0.0002556
     10.1990000      0.0002552
     10.2000000      0.0002536
     10.2010000      0.0002543
     10.2020000      0.0002559
     10.2030000      0.0002541
     10.2040000      0.0002541
     10.2050000      0.0002561
     10.2060000      0.0002568
     10.2070000      0.0002551
     10.2080000      0.0002541
     10.2090000      0.0002567
     10.2100000      0.0002554
     10.2110000      0.0002559
     10.2120000      0.0002544
     10.2130000      0.0002549
     10.2140000      0.0002534
     10.2150000      0.0002533
     10.2160000      0.0002527
     10.2170000      0.0002552
     10.2180000      0.0002549
     10.2190000      0.0002540
     10.2200000      0.0002546
     10.2210000      0.0002548
     10.2220000      0.0002547
     10.2230000      0.0002542
     10.2240000      0.0002544
     10.2250000      0.0002550
     10.2260000      0.0002557
     10.2270000      0.0002551
     10.2280000      0.0002555
     10.2290000      0.0002545
     10.2300000      0.0002542
     10.2310000      0.0002534
     10.2320000      0.0002549
     10.2330000      0.0002550
     10.2340000      0.0002536
     10.2350000      0.0002546
     10.2360000      0.0002545
     10.2370000      0.0002541
     10.2380000      0.0002551
     10.2390000      0.0002545
     10.2400000      0.0002550
     10.2410000      0.0002537
     10.2420000      0.0002541
     10.2430000      0.0002538
     10.2440000      0.0002554
     10.2450000      0.0002554
     10.2460000      0.0002540
     10.2470000      0.0002553
     10.2480000      0.0002556
     10.2490000      0.0002549
     10.2500000      0.0002550
     10.2510000      0.0002534
     10.2520000      0.0002530
     10.2530000      0.0002556
     10.2540000      0.0002557
     10.2550000      0.0002554
     10.2560000      0.0002549
     10.2570000      0.0002545
     10.2580000      0.0002554
     10.2590000      0.0002538
     10.2600000      0.0002551
     10.2610000      0.0002543
     10.2620000      0.0002553
     10.2630000      0.0002555
     10.2640000      0.0002554
     10.2650000      0.0002556
     10.2660000      0.0002562
     10.2670000      0.0002567
     10.2680000      0.0002557
     10.2690000      0.0002552
     10.2700000      0.0002545
     10.2710000      0.0002564
     10.2720000      0.0002535
     10.2730000      0.0002551
     10.2740000      0.0002556
     10.2750000      0.0002545
     10.2760000      0.0002545
     10.2770000      0.0002550
     10.2780000      0.0002552
     10.2790000      0.0002561
     10.2800000      0.0002567
     10.2810000      0.0002566
     10.2820000      0.0002562
     10.2830000      0.0002555
     10.2840000      0.0002550
     10.2850000      0.0002565
     10.2860000      0.0002558
     10.2870000      0.0002568
     10.2880000      0.0002539
     10.2890000      0.0002546
     10.2900000      0.0002548
     10.2910000      0.0002533
     10.2920000      0.0002536
     10.2930000      0.0002537
     10.2940000      0.0002553
     10.2950000      0.0002569
     10.2960000      0.0002564
     10.2970000      0.0002551
     10.2980000      0.0002548
     10.2990000      0.0002541
     10.3000000      0.0002535
     10.3010000      0.0002534
     10.3020000      0.0002549
     10.3030000      0.0002555
     10.3040000      0.0002544
     10.3050000      0.0002546
     10.3060000      0.0002538
     10.3070000      0.0002543
     10.3080000      0.0002555
     10.3090000      0.0002544
     10.3100000      0.0002548
     10.3110000      0.0002536
     10.3120000      0.0002540
     10.3130000      0.0002532
     10.3140000      0.0002541
     10.3150000      0.0002554
     10.3160000      0.0002554
     10.3170000      0.0002555
     10.3180000      0.0002555
     10.3190000      0.0002552
     10.3200000      0.0002552
     10.3210000      0.0002549
     10.3220000      0.0002555
     10.3230000      0.0002552
     10.3240000      0.0002541
     10.3250000      0.0002542
     10.3260000      0.0002551
     10.3270000      0.0002534
     10.3280000      0.0002540
     10.3290000      0.0002551
     10.3300000      0.0002542
     10.3310000      0.0002553
     10.3320000      0.0002553
     10.3330000      0.0002549
     10.3340000      0.0002548
     10.3350000      0.0002555
     10.3360000      0.0002548
     10.3370000      0.0002540
     10.3380000      0.0002536
     10.3390000      0.0002547
     10.3400000      0.0002554
     10.3410000      0.0002557
     10.3420000      0.0002556
     10.3430000      0.0002544
     10.3440000      0.0002548
     10.3450000      0.0002551
     10.3460000      0.0002552
     10.3470000      0.0002538
     10.3480000      0.0002541
     10.3490000      0.0002541
     10.3500000      0.0002547
     10.3510000      0.0002533
     10.3520000      0.0002541
     10.3530000      0.0002546
     10.3540000      0.0002535
     10.3550000      0.0002538
     10.3560000      0.0002531
     10.3570000      0.0002547
     10.3580000      0.0002548
     10.3590000      0.0002547
     10.3600000      0.0002557
     10.3610000      0.0002550
     10.3620000      0.0002551
     10.3630000      0.0002545
     10.3640000      0.0002563
     10.3650000      0.0002548
     10.3660000      0.0002550
     10.3670000      0.0002547
     10.3680000      0.0002557
     10.3690000      0.0002541
     10.3700000      0.0002549
     10.3710000      0.0002550
     10.3720000      0.0002551
     10.3730000      0.0002558
     10.3740000      0.0002558
     10.3750000      0.0002545
     10.3760000      0.0002557
     10.3770000      0.0002544
     10.3780000      0.0002553
     10.3790000      0.0002553
     10.3800000      0.0002556
     10.3810000      0.0002552
     10.3820000      0.0002546
     10.3830000      0.0002551
     10.3840000      0.0002545
     10.3850000      0.0002551
     10.3860000      0.0002557
     10.3870000      0.0002545
     10.3880000      0.0002536
     10.3890000      0.0002545
     10.3900000      0.0002548
     10.3910000      0.0002535
     10.3920000      0.0002548
     10.3930000      0.0002554
     10.3940000      0.0002543
     10.3950000      0.0002541
     10.3960000      0.0002534
     10.3970000      0.0002560
     10.3980000      0.0002552
     10.3990000      0.0002545
     10.4000000      0.0002546
     10.4010000      0.0002561
     10.4020000      0.0002549
     10.4030000      0.0002548
     10.4040000      0.0002539
     10.4050000      0.0002529
     10.4060000      0.0002540
     10.4070000      0.0002545
     10.4080000      0.0002554
     10.4090000      0.0002544
     10.4100000      0.0002553
     10.4110000      0.0002557
     10.4120000      0.0002545
     10.4130000      0.0002550
     10.4140000      0.0002541
     10.4150000      0.0002554
     10.4160000      0.0002556
     10.4170000      0.0002542
     10.4180000      0.0002550
     10.4190000      0.0002556
     10.4200000      0.0002547
     10.4210000      0.0002542
     10.4220000      0.0002555
     10.4230000      0.0002535
     10.4240000      0.0002522
     10.4250000      0.0002542
     10.4260000      0.0002555
     10.4270000      0.0002551
     10.4280000      0.0002556
     10.4290000      0.0002553
     10.4300000      0.0002542
     10.4310000      0.0002536
     10.4320000      0.0002549
     10.4330000      0.0002566
     10.4340000      0.0002556
     10.4350000      0.0002544
     10.4360000      0.0002550
     10.4370000      0.0002548
     10.4380000      0.0002553
     10.4390000      0.0002543
     10.4400000      0.0002550
     10.4410000      0.0002547
     10.4420000      0.0002553
     10.4430000      0.0002549
     10.4440000      0.0002545
     10.4450000      0.0002561
     10.4460000      0.0002540
     10.4470000      0.0002551
     10.4480000      0.0002553
     10.4490000      0.0002556
     10.4500000      0.0002544
     10.4510000      0.0002554
     10.4520000      0.0002552
     10.4530000      0.0002551
     10.4540000      0.0002546
     10.4550000      0.0002563
     10.4560000      0.0002547
     10.4570000      0.0002561
     10.4580000      0.0002557
     10.4590000      0.0002554
     10.4600000      0.0002556
     10.4610000      0.0002551
     10.4620000      0.0002550
     10.4630000      0.0002553
     10.4640000      0.0002552
     10.4650000      0.0002541
     10.4660000      0.0002573
     10.4670000      0.0002571
     10.4680000      0.0002573
     10.4690000      0.0002542
     10.4700000      0.0002539
     10.4710000      0.0002538
     10.4720000      0.0002542
     10.4730000      0.0002532
     10.4740000      0.0002546
     10.4750000      0.0002543
     10.4760000      0.0002549
     10.4770000      0.0002542
     10.4780000      0.0002541
     10.4790000      0.0002553
     10.4800000      0.0002543
     10.4810000      0.0002549
     10.4820000      0.0002551
     10.4830000      0.0002539
     10.4840000      0.0002544
     10.4850000      0.0002549
     10.4860000      0.0002560
     10.4870000      0.0002554
     10.4880000      0.0002546
     10.4890000      0.0002552
     10.4900000      0.0002552
     10.4910000      0.0002557
     10.4920000      0.0002553
     10.4930000      0.0002538
     10.4940000      0.0002559
     10.4950000      0.0002549
     10.4960000      0.0002548
     10.4970000      0.0002549
     10.4980000      0.0002548
     10.4990000      0.0002541
     10.5000000      0.0002542
     10.5010000      0.0002561
     10.5020000      0.0002552
     10.5030000      0.0002555
     10.5040000      0.0002549
     10.5050000      0.0002531
     10.5060000      0.0002528
     10.5070000      0.0002549
     10.5080000      0.0002553
     10.5090000      0.0002544
     10.5100000      0.0002559
     10.5110000      0.0002549
     10.5120000      0.0002555
     10.5130000      0.0002554
     10.5140000      0.0002536
     10.5150000      0.0002552
     10.5160000      0.0002548
     10.5170000      0.0002542
     10.5180000      0.0002549
     10.5190000      0.0002560
     10.5200000      0.0002551
     10.5210000      0.0002559
     10.5220000      0.0002551
     10.5230000      0.0002548
     10.5240000      0.0002542
     10.5250000      0.0002552
     10.5260000      0.0002552
     10.5270000      0.0002537
     10.5280000      0.0002545
     10.5290000      0.0002547
     10.5300000      0.0002554
     10.5310000      0.0002550
     10.5320000      0.0002548
     10.5330000      0.0002541
     10.5340000      0.0002555
     10.5350000      0.0002549
     10.5360000      0.0002546
     10.5370000      0.0002561
     10.5380000      0.0002570
     10.5390000      0.0002564
     10.5400000      0.0002549
     10.5410000      0.0002553
     10.5420000      0.0002541
     10.5430000      0.0002555
     10.5440000      0.0002553
     10.5450000      0.0002554
     10.5460000      0.0002563
     10.5470000      0.0002547
     10.5480000      0.0002550
     10.5490000      0.0002552
     10.5500000      0.0002556
     10.5510000      0.0002538
     10.5520000      0.0002555
     10.5530000      0.0002554
     10.5540000      0.0002557
     10.5550000      0.0002553
     10.5560000      0.0002547
     10.5570000      0.0002550
     10.5580000      0.0002553
     10.5590000      0.0002550
     10.5600000      0.0002544
     10.5610000      0.0002530
     10.5620000      0.0002529
     10.5630000      0.0002537
     10.5640000      0.0002543
     10.5650000      0.0002544
     10.5660000      0.0002558
     10.5670000      0.0002543
     10.5680000      0.0002555
     10.5690000      0.0002540
     10.5700000      0.0002548
     10.5710000      0.0002547
     10.5720000      0.0002554
     10.5730000      0.0002547
     10.5740000      0.0002544
     10.5750000      0.0002541
     10.5760000      0.0002537
     10.5770000      0.0002537
     10.5780000      0.0002538
     10.5790000      0.0002559
     10.5800000      0.0002566
     10.5810000      0.0002575
     10.5820000      0.0002553
     10.5830000      0.0002557
     10.5840000      0.0002556
     10.5850000      0.0002558
     10.5860000      0.0002542
     10.5870000      0.0002531
     10.5880000      0.0002540
     10.5890000      0.0002548
     10.5900000      0.0002544
     10.5910000      0.0002554
     10.5920000      0.0002540
     10.5930000      0.0002540
     10.5940000      0.0002545
     10.5950000      0.0002545
     10.5960000      0.0002560
     10.5970000      0.0002550
     10.5980000      0.0002550
     10.5990000      0.0002540
     10.6000000      0.0002561
     10.6010000      0.0002561
     10.6020000      0.0002563
     10.6030000      0.0002557
     10.6040000      0.0002551
     10.6050000      0.0002541
     10.6060000      0.0002540
     10.6070000      0.0002535
     10.6080000      0.0002542
     10.6090000      0.0002540
     10.6100000      0.0002548
     10.6110000      0.0002540
     10.6120000      0.0002532
     10.6130000      0.0002533
     10.6140000      0.0002543
     10.6150000      0.0002552
     10.6160000      0.0002547
     10.6170000      0.0002550
     10.6180000      0.0002561
     10.6190000      0.0002542
     10.6200000      0.0002547
     10.6210000      0.0002555
     10.6220000      0.0002556
     10.6230000      0.0002549
     10.6240000      0.0002544
     10.6250000      0.0002553
     10.6260000      0.0002562
     10.6270000      0.0002531
     10.6280000      0.0002525
     10.6290000      0.0002534
     10.6300000      0.0002535
     10.6310000      0.0002547
     10.6320000      0.0002556
     10.6330000      0.0002543
     10.6340000      0.0002552
     10.6350000      0.0002557
     10.6360000      0.0002565
     10.6370000      0.0002552
     10.6380000      0.0002554
     10.6390000      0.0002543
     10.6400000      0.0002557
     10.6410000      0.0002566
     10.6420000      0.0002557
     10.6430000      0.0002551
     10.6440000      0.0002560
     10.6450000      0.0002562
     10.6460000      0.0002539
     10.6470000      0.0002548
     10.6480000      0.0002537
     10.6490000      0.0002548
     10.6500000      0.0002547
     10.6510000      0.0002559
     10.6520000      0.0002555
     10.6530000      0.0002553
     10.6540000      0.0002539
     10.6550000      0.0002531
     10.6560000      0.0002540
     10.6570000      0.0002544
     10.6580000      0.0002533
     10.6590000      0.0002546
     10.6600000      0.0002560
     10.6610000      0.0002560
     10.6620000      0.0002547
     10.6630000      0.0002554
     10.6640000      0.0002552
     10.6650000      0.0002555
     10.6660000      0.0002554
     10.6670000      0.0002545
     10.6680000      0.0002544
     10.6690000      0.0002555
     10.6700000      0.0002548
     10.6710000      0.0002543
     10.6720000      0.0002566
     10.6730000      0.0002543
     10.6740000      0.0002547
     10.6750000      0.0002554
     10.6760000      0.0002566
     10.6770000      0.0002563
     10.6780000      0.0002566
     10.6790000      0.0002550
     10.6800000      0.0002541
     10.6810000      0.0002552
     10.6820000      0.0002555
     10.6830000      0.0002549
     10.6840000      0.0002556
     10.6850000      0.0002539
     10.6860000      0.0002546
     10.6870000      0.0002541
     10.6880000      0.0002550
     10.6890000      0.0002544
     10.6900000      0.0002543
     10.6910000      0.0002553
     10.6920000      0.0002545
     10.6930000      0.0002551
     10.6940000      0.0002552
     10.6950000      0.0002563
     10.6960000      0.0002555
     10.6970000      0.0002535
     10.6980000      0.0002554
     10.6990000      0.0002541
     10.7000000      0.0002550
     10.7010000      0.0002549
     10.7020000      0.0002553
     10.7030000      0.0002550
     10.7040000      0.0002550
     10.7050000      0.0002547
     10.7060000      0.0002555
     10.7070000      0.0002539
     10.7080000      0.0002550
     10.7090000      0.0002548
     10.7100000      0.0002550
     10.7110000      0.0002557
     10.7120000      0.0002552
     10.7130000      0.0002549
     10.7140000      0.0002548
     10.7150000      0.0002538
     10.7160000      0.0002546
     10.7170000      0.0002546
     10.7180000      0.0002539
     10.7190000      0.0002535
     10.7200000      0.0002539
     10.7210000      0.0002531
     10.7220000      0.0002546
     10.7230000      0.0002533
     10.7240000      0.0002529
     10.7250000      0.0002555
     10.7260000      0.0002543
     10.7270000      0.0002542
     10.7280000      0.0002546
     10.7290000      0.0002554
     10.7300000      0.0002550
     10.7310000      0.0002558
     10.7320000      0.0002548
     10.7330000      0.0002549
     10.7340000      0.0002551
     10.7350000      0.0002548
     10.7360000      0.0002558
     10.7370000      0.0002544
     10.7380000      0.0002542
     10.7390000      0.0002545
     10.7400000      0.0002548
     10.7410000      0.0002550
     10.7420000      0.0002556
     10.7430000      0.0002553
     10.7440000      0.0002549
     10.7450000      0.0002552
     10.7460000      0.0002553
     10.7470000      0.0002550
     10.7480000      0.0002562
     10.7490000      0.0002549
     10.7500000      0.0002553
     10.7510000      0.0002549
     10.7520000      0.0002544
     10.7530000      0.0002536
     10.7540000      0.0002540
     10.7550000      0.0002538
     10.7560000      0.0002546
     10.7570000      0.0002539
     10.7580000      0.0002540
     10.7590000      0.0002548
     10.7600000      0.0002558
     10.7610000      0.0002560
     10.7620000      0.0002543
     10.7630000      0.0002548
     10.7640000      0.0002546
     10.7650000      0.0002556
     10.7660000      0.0002543
     10.7670000      0.0002556
     10.7680000      0.0002549
     10.7690000      0.0002555
     10.7700000      0.0002535
     10.7710000      0.0002538
     10.7720000      0.0002545
     10.7730000      0.0002547
     10.7740000      0.0002547
     10.7750000      0.0002551
     10.7760000      0.0002553
     10.7770000      0.0002554
     10.7780000      0.0002554
     10.7790000      0.0002560
     10.7800000      0.0002555
     10.7810000      0.0002543
     10.7820000      0.0002553
     10.7830000      0.0002562
     10.7840000      0.0002563
     10.7850000      0.0002539
     10.7860000      0.0002547
     10.7870000      0.0002554
     10.7880000      0.0002556
     10.7890000      0.0002553
     10.7900000      0.0002543
     10.7910000      0.0002557
     10.7920000      0.0002543
     10.7930000      0.0002562
     10.7940000      0.0002558
     10.7950000      0.0002559
     10.7960000      0.0002541
     10.7970000      0.0002536
     10.7980000      0.0002545
     10.7990000      0.0002557
     10.8000000      0.0002551
     10.8010000      0.0002539
     10.8020000      0.0002552
     10.8030000      0.0002546
     10.8040000      0.0002559
     10.8050000      0.0002531
     10.8060000      0.0002524
     10.8070000      0.0002543
     10.8080000      0.0002529
     10.8090000      0.0002538
     10.8100000      0.0002553
     10.8110000      0.0002568
     10.8120000      0.0002558
     10.8130000      0.0002567
     10.8140000      0.0002547
     10.8150000      0.0002552
     10.8160000      0.0002546
     10.8170000      0.0002554
     10.8180000      0.0002551
     10.8190000      0.0002558
     10.8200000      0.0002540
     10.8210000      0.0002547
     10.8220000      0.0002545
     10.8230000      0.0002547
     10.8240000      0.0002547
     10.8250000      0.0002568
     10.8260000      0.0002543
     10.8270000      0.0002538
     10.8280000      0.0002542
     10.8290000      0.0002547
     10.8300000      0.0002554
     10.8310000      0.0002553
     10.8320000      0.0002544
     10.8330000      0.0002564
     10.8340000      0.0002556
     10.8350000      0.0002550
     10.8360000      0.0002542
     10.8370000      0.0002553
     10.8380000      0.0002560
     10.8390000      0.0002564
     10.8400000      0.0002552
     10.8410000      0.0002554
     10.8420000      0.0002554
     10.8430000      0.0002557
     10.8440000      0.0002573
     10.8450000      0.0002570
     10.8460000      0.0002552
     10.8470000      0.0002541
     10.8480000      0.0002549
     10.8490000      0.0002549
     10.8500000      0.0002552
     10.8510000      0.0002550
     10.8520000      0.0002535
     10.8530000      0.0002553
     10.8540000      0.0002544
     10.8550000      0.0002542
     10.8560000      0.0002547
     10.8570000      0.0002545
     10.8580000      0.0002531
     10.8590000      0.0002552
     10.8600000      0.0002550
     10.8610000      0.0002550
     10.8620000      0.0002534
     10.8630000      0.0002547
     10.8640000      0.0002553
     10.8650000      0.0002543
     10.8660000      0.0002534
     10.8670000      0.0002538
     10.8680000      0.0002562
     10.8690000      0.0002552
     10.8700000      0.0002562
     10.8710000      0.0002556
     10.8720000      0.0002564
     10.8730000      0.0002544
     10.8740000      0.0002546
     10.8750000      0.0002545
     10.8760000      0.0002545
     10.8770000      0.0002550
     10.8780000      0.0002557
     10.8790000      0.0002547
     10.8800000      0.0002563
     10.8810000      0.0002557
     10.8820000      0.0002557
     10.8830000      0.0002555
     10.8840000      0.0002557
     10.8850000      0.0002554
     10.8860000      0.0002553
     10.8870000      0.0002557
     10.8880000      0.0002569
     10.8890000      0.0002560
     10.8900000      0.0002544
     10.8910000      0.0002553
     10.8920000      0.0002551
     10.8930000      0.0002556
     10.8940000      0.0002562
     10.8950000      0.0002542
     10.8960000      0.0002551
     10.8970000      0.0002539
     10.8980000      0.0002555
     10.8990000      0.0002555
     10.9000000      0.0002557
     10.9010000      0.0002544
     10.9020000      0.0002533
     10.9030000      0.0002547
     10.9040000      0.0002544
     10.9050000      0.0002535
     10.9060000      0.0002564
     10.9070000      0.0002549
     10.9080000      0.0002551
     10.9090000      0.0002541
     10.9100000      0.0002538
     10.9110000      0.0002538
     10.9120000      0.0002532
     10.9130000      0.0002542
     10.9140000      0.0002551
     10.9150000      0.0002560
     10.9160000      0.0002563
     10.9170000      0.0002552
     10.9180000      0.0002544
     10.9190000      0.0002551
     10.9200000      0.0002544
     10.9210000      0.0002553
     10.9220000      0.0002561
     10.9230000      0.0002545
     10.9240000      0.0002544
     10.9250000      0.0002563
     10.9260000      0.0002558
     10.9270000      0.0002550
     10.9280000      0.0002548
     10.9290000      0.0002552
     10.9300000      0.0002549
     10.9310000      0.0002542
     10.9320000      0.0002555
     10.9330000      0.0002543
     10.9340000      0.0002561
     10.9350000      0.0002556
     10.9360000      0.0002550
     10.9370000      0.0002541
     10.9380000      0.0002543
     10.9390000      0.0002553
     10.9400000      0.0002546
     10.9410000      0.0002553
     10.9420000      0.0002542
     10.9430000      0.0002533
     10.9440000      0.0002543
     10.9450000      0.0002552
     10.9460000      0.0002550
     10.9470000      0.0002546
     10.9480000      0.0002549
     10.9490000      0.0002538
     10.9500000      0.0002552
     10.9510000      0.0002536
     10.9520000      0.0002539
     10.9530000      0.0002545
     10.9540000      0.0002541
     10.9550000      0.0002561
     10.9560000      0.0002567
     10.9570000      0.0002566
     10.9580000      0.0002546
     10.9590000      0.0002548
     10.9600000      0.0002549
     10.9610000      0.0002556
     10.9620000      0.0002550
     10.9630000      0.0002538
     10.9640000      0.0002537
     10.9650000      0.0002562
     10.9660000      0.0002538
     10.9670000      0.0002536
     10.9680000      0.0002545
     10.9690000      0.0002535
     10.9700000      0.0002559
     10.9710000      0.0002552
     10.9720000      0.0002554
     10.9730000      0.0002563
     10.9740000      0.0002546
     10.9750000      0.0002553
     10.9760000      0.0002546
     10.9770000      0.0002541
     10.9780000      0.0002545
     10.9790000      0.0002541
     10.9800000      0.0002537
     10.9810000      0.0002542
     10.9820000      0.0002567
     10.9830000      0.0002571
     10.9840000      0.0002565
     10.9850000      0.0002559
     10.9860000      0.0002541
     10.9870000      0.0002541
     10.9880000      0.0002548
     10.9890000      0.0002547
     10.9900000      0.0002551
     10.9910000      0.0002550
     10.9920000      0.0002554
     10.9930000      0.0002552
     10.9940000      0.0002554
     10.9950000      0.0002564
     10.9960000      0.0002557
     10.9970000      0.0002559
     10.9980000      0.0002566
     10.9990000      0.0002551
     11.0000000      0.0002536
     11.0010000      0.0002538
     11.0020000      0.0002554
     11.0030000      0.0002558
     11.0040000      0.0002558
     11.0050000      0.0002536
     11.0060000      0.0002537
     11.0070000      0.0002549
     11.0080000      0.0002550
     11.0090000      0.0002543
     11.0100000      0.0002551
     11.0110000      0.0002550
     11.0120000      0.0002548
     11.0130000      0.0002546
     11.0140000      0.0002554
     11.0150000      0.0002546
     11.0160000      0.0002553
     11.0170000      0.0002546
     11.0180000      0.0002546
     11.0190000      0.0002543
     11.0200000      0.0002558
     11.0210000      0.0002559
     11.0220000      0.0002557
     11.0230000      0.0002551
     11.0240000      0.0002569
     11.0250000      0.0002544
     11.0260000      0.0002545
     11.0270000      0.0002553
     11.0280000      0.0002555
     11.0290000      0.0002553
     11.0300000      0.0002555
     11.0310000      0.0002547
     11.0320000      0.0002552
     11.0330000      0.0002547
     11.0340000      0.0002544
     11.0350000      0.0002547
     11.0360000      0.0002560
     11.0370000      0.0002565
     11.0380000      0.0002564
     11.0390000      0.0002558
     11.0400000      0.0002560
     11.0410000      0.0002543
     11.0420000      0.0002555
     11.0430000      0.0002550
     11.0440000      0.0002554
     11.0450000      0.0002540
     11.0460000      0.0002540
     11.0470000      0.0002556
     11.0480000      0.0002559
     11.0490000      0.0002557
     11.0500000      0.0002553
     11.0510000      0.0002541
     11.0520000      0.0002554
     11.0530000      0.0002554
     11.0540000      0.0002550
     11.0550000      0.0002542
     11.0560000      0.0002541
     11.0570000      0.0002532
     11.0580000      0.0002548
     11.0590000      0.0002549
     11.0600000      0.0002563
     11.0610000      0.0002553
     11.0620000      0.0002560
     11.0630000      0.0002558
     11.0640000      0.0002557
     11.0650000      0.0002553
     11.0660000      0.0002561
     11.0670000      0.0002549
     11.0680000      0.0002553
     11.0690000      0.0002539
     11.0700000      0.0002555
     11.0710000      0.0002557
     11.0720000      0.0002554
     11.0730000      0.0002541
     11.0740000      0.0002534
     11.0750000      0.0002550
     11.0760000      0.0002553
     11.0770000      0.0002543
     11.0780000      0.0002561
     11.0790000      0.0002545
     11.0800000      0.0002555
     11.0810000      0.0002549
     11.0820000      0.0002534
     11.0830000      0.0002542
     11.0840000      0.0002547
     11.0850000      0.0002547
     11.0860000      0.0002550
     11.0870000      0.0002544
     11.0880000      0.0002550
     11.0890000      0.0002542
     11.0900000      0.0002545
     11.0910000      0.0002546
     11.0920000      0.0002544
     11.0930000      0.0002537
     11.0940000      0.0002546
     11.0950000      0.0002549
     11.0960000      0.0002540
     11.0970000      0.0002553
     11.0980000      0.0002552
     11.0990000      0.0002559
     11.1000000      0.0002552
     11.1010000      0.0002546
     11.1020000      0.0002545
     11.1030000      0.0002542
     11.1040000      0.0002551
     11.1050000      0.0002576
     11.1060000      0.0002569
     11.1070000      0.0002566
     11.1080000      0.0002552
     11.1090000      0.0002548
     11.1100000      0.0002561
     11.1110000      0.0002558
     11.1120000      0.0002557
     11.1130000      0.0002552
     11.1140000      0.0002556
     11.1150000      0.0002549
     11.1160000      0.0002537
     11.1170000      0.0002544
     11.1180000      0.0002543
     11.1190000      0.0002546
     11.1200000      0.0002552
     11.1210000      0.0002562
     11.1220000      0.0002545
     11.1230000      0.0002554
     11.1240000      0.0002553
     11.1250000      0.0002562
     11.1260000      0.0002561
     11.1270000      0.0002557
     11.1280000      0.0002544
     11.1290000      0.0002558
     11.1300000      0.0002555
     11.1310000      0.0002552
     11.1320000      0.0002550
     11.1330000      0.0002545
     11.1340000      0.0002553
     11.1350000      0.0002550
     11.1360000      0.0002552
     11.1370000      0.0002549
     11.1380000      0.0002553
     11.1390000      0.0002549
     11.1400000      0.0002543
     11.1410000      0.0002561
     11.1420000      0.0002550
     11.1430000      0.0002550
     11.1440000      0.0002541
     11.1450000      0.0002551
     11.1460000      0.0002550
     11.1470000      0.0002554
     11.1480000      0.0002553
     11.1490000      0.0002545
     11.1500000      0.0002552
     11.1510000      0.0002553
     11.1520000      0.0002560
     11.1530000      0.0002555
     11.1540000      0.0002558
     11.1550000      0.0002561
     11.1560000      0.0002531
     11.1570000      0.0002544
     11.1580000      0.0002564
     11.1590000      0.0002556
     11.1600000      0.0002563
     11.1610000      0.0002558
     11.1620000      0.0002556
     11.1630000      0.0002566
     11.1640000      0.0002547
     11.1650000      0.0002560
     11.1660000      0.0002550
     11.1670000      0.0002560
     11.1680000      0.0002551
     11.1690000      0.0002544
     11.1700000      0.0002543
     11.1710000      0.0002554
     11.1720000      0.0002564
     11.1730000      0.0002553
     11.1740000      0.0002565
     11.1750000      0.0002558
     11.1760000      0.0002553
     11.1770000      0.0002561
     11.1780000      0.0002548
     11.1790000      0.0002563
     11.1800000      0.0002557
     11.1810000      0.0002554
     11.1820000      0.0002563
     11.1830000      0.0002557
     11.1840000      0.0002546
     11.1850000      0.0002550
     11.1860000      0.0002545
     11.1870000      0.0002553
     11.1880000      0.0002551
     11.1890000      0.0002543
     11.1900000      0.0002552
     11.1910000      0.0002547
     11.1920000      0.0002539
     11.1930000      0.0002550
     11.1940000      0.0002551
     11.1950000      0.0002567
     11.1960000      0.0002551
     11.1970000      0.0002560
     11.1980000      0.0002553
     11.1990000      0.0002538
     11.2000000      0.0002563
     11.2010000      0.0002555
     11.2020000      0.0002556
     11.2030000      0.0002545
     11.2040000      0.0002558
     11.2050000      0.0002547
     11.2060000      0.0002551
     11.2070000      0.0002557
     11.2080000      0.0002547
     11.2090000      0.0002543
     11.2100000      0.0002542
     11.2110000      0.0002532
     11.2120000      0.0002551
     11.2130000      0.0002573
     11.2140000      0.0002543
     11.2150000      0.0002543
     11.2160000      0.0002561
     11.2170000      0.0002546
     11.2180000      0.0002543
     11.2190000      0.0002544
     11.2200000      0.0002534
     11.2210000      0.0002530
     11.2220000      0.0002552
     11.2230000      0.0002567
     11.2240000      0.0002554
     11.2250000      0.0002546
     11.2260000      0.0002552
     11.2270000      0.0002543
     11.2280000      0.0002552
     11.2290000      0.0002552
     11.2300000      0.0002543
     11.2310000      0.0002551
     11.2320000      0.0002553
     11.2330000      0.0002551
     11.2340000      0.0002563
     11.2350000      0.0002547
     11.2360000      0.0002537
     11.2370000      0.0002548
     11.2380000      0.0002542
     11.2390000      0.0002563
     11.2400000      0.0002556
     11.2410000      0.0002558
     11.2420000      0.0002562
     11.2430000      0.0002549
     11.2440000      0.0002549
     11.2450000      0.0002545
     11.2460000      0.0002549
     11.2470000      0.0002547
     11.2480000      0.0002539
     11.2490000      0.0002552
     11.2500000      0.0002572
     11.2510000      0.0002562
     11.2520000      0.0002552
     11.2530000      0.0002557
     11.2540000      0.0002558
     11.2550000      0.0002554
     11.2560000      0.0002547
     11.2570000      0.0002573
     11.2580000      0.0002543
     11.2590000      0.0002550
     11.2600000      0.0002555
     11.2610000      0.0002571
     11.2620000      0.0002570
     11.2630000      0.0002550
     11.2640000      0.0002554
     11.2650000      0.0002558
     11.2660000      0.0002560
     11.2670000      0.0002548
     11.2680000      0.0002550
     11.2690000      0.0002546
     11.2700000      0.0002557
     11.2710000      0.0002556
     11.2720000      0.0002556
     11.2730000      0.0002557
     11.2740000      0.0002561
     11.2750000      0.0002565
     11.2760000      0.0002554
     11.2770000      0.0002553
     11.2780000      0.0002564
     11.2790000      0.0002543
     11.2800000      0.0002530
     11.2810000      0.0002554
     11.2820000      0.0002557
     11.2830000      0.0002575
     11.2840000      0.0002557
     11.2850000      0.0002555
     11.2860000      0.0002568
     11.2870000      0.0002560
     11.2880000      0.0002553
     11.2890000      0.0002537
     11.2900000      0.0002542
     11.2910000      0.0002547
     11.2920000      0.0002555
     11.2930000      0.0002554
     11.2940000      0.0002557
     11.2950000      0.0002552
     11.2960000      0.0002548
     11.2970000      0.0002541
     11.2980000      0.0002547
     11.2990000      0.0002536
     11.3000000      0.0002543
     11.3010000      0.0002562
     11.3020000      0.0002549
     11.3030000      0.0002539
     11.3040000      0.0002556
     11.3050000      0.0002547
     11.3060000      0.0002559
     11.3070000      0.0002555
     11.3080000      0.0002569
     11.3090000      0.0002547
     11.3100000      0.0002549
     11.3110000      0.0002549
     11.3120000      0.0002550
     11.3130000      0.0002557
     11.3140000      0.0002552
     11.3150000      0.0002555
     11.3160000      0.0002545
     11.3170000      0.0002547
     11.3180000      0.0002553
     11.3190000      0.0002558
     11.3200000      0.0002567
     11.3210000      0.0002554
     11.3220000      0.0002554
     11.3230000      0.0002553
     11.3240000      0.0002558
     11.3250000      0.0002545
     11.3260000      0.0002561
     11.3270000      0.0002559
     11.3280000      0.0002555
     11.3290000      0.0002549
     11.3300000      0.0002541
     11.3310000      0.0002537
     11.3320000      0.0002542
     11.3330000      0.0002544
     11.3340000      0.0002553
     11.3350000      0.0002549
     11.3360000      0.0002545
     11.3370000      0.0002561
     11.3380000      0.0002564
     11.3390000      0.0002548
     11.3400000      0.0002557
     11.3410000      0.0002556
     11.3420000      0.0002545
     11.3430000      0.0002556
     11.3440000      0.0002553
     11.3450000      0.0002558
     11.3460000      0.0002559
     11.3470000      0.0002554
     11.3480000      0.0002552
     11.3490000      0.0002559
     11.3500000      0.0002547
     11.3510000      0.0002560
     11.3520000      0.0002550
     11.3530000      0.0002558
     11.3540000      0.0002570
     11.3550000      0.0002550
     11.3560000      0.0002557
     11.3570000      0.0002543
     11.3580000      0.0002561
     11.3590000      0.0002541
     11.3600000      0.0002544
     11.3610000      0.0002547
     11.3620000      0.0002555
     11.3630000      0.0002553
     11.3640000      0.0002559
     11.3650000      0.0002564
     11.3660000      0.0002573
     11.3670000      0.0002566
     11.3680000      0.0002542
     11.3690000      0.0002553
     11.3700000      0.0002549
     11.3710000      0.0002546
     11.3720000      0.0002560
     11.3730000      0.0002542
     11.3740000      0.0002554
     11.3750000      0.0002546
     11.3760000      0.0002557
     11.3770000      0.0002568
     11.3780000      0.0002549
     11.3790000      0.0002554
     11.3800000      0.0002545
     11.3810000      0.0002552
     11.3820000      0.0002558
     11.3830000      0.0002553
     11.3840000      0.0002546
     11.3850000      0.0002559
     11.3860000      0.0002536
     11.3870000      0.0002542
     11.3880000      0.0002551
     11.3890000      0.0002557
     11.3900000      0.0002548
     11.3910000      0.0002536
     11.3920000      0.0002545
     11.3930000      0.0002548
     11.3940000      0.0002537
     11.3950000      0.0002540
     11.3960000      0.0002531
     11.3970000      0.0002559
     11.3980000      0.0002559
     11.3990000      0.0002554
     11.4000000      0.0002556
     11.4010000      0.0002545
     11.4020000      0.0002543
     11.4030000      0.0002553
     11.4040000      0.0002558
     11.4050000      0.0002557
     11.4060000      0.0002559
     11.4070000      0.0002555
     11.4080000      0.0002550
     11.4090000      0.0002563
     11.4100000      0.0002557
     11.4110000      0.0002554
     11.4120000      0.0002551
     11.4130000      0.0002559
     11.4140000      0.0002549
     11.4150000      0.0002554
     11.4160000      0.0002552
     11.4170000      0.0002545
     11.4180000      0.0002548
     11.4190000      0.0002563
     11.4200000      0.0002546
     11.4210000      0.0002547
     11.4220000      0.0002543
     11.4230000      0.0002539
     11.4240000      0.0002549
     11.4250000      0.0002568
     11.4260000      0.0002562
     11.4270000      0.0002560
     11.4280000      0.0002558
     11.4290000      0.0002549
     11.4300000      0.0002560
     11.4310000      0.0002543
     11.4320000      0.0002550
     11.4330000      0.0002544
     11.4340000      0.0002568
     11.4350000      0.0002556
     11.4360000      0.0002564
     11.4370000      0.0002573
     11.4380000      0.0002555
     11.4390000      0.0002560
     11.4400000      0.0002552
     11.4410000      0.0002567
     11.4420000      0.0002562
     11.4430000      0.0002570
     11.4440000      0.0002555
     11.4450000      0.0002555
     11.4460000      0.0002539
     11.4470000      0.0002536
     11.4480000      0.0002538
     11.4490000      0.0002548
     11.4500000      0.0002546
     11.4510000      0.0002552
     11.4520000      0.0002562
     11.4530000      0.0002549
     11.4540000      0.0002547
     11.4550000      0.0002540
     11.4560000      0.0002541
     11.4570000      0.0002543
     11.4580000      0.0002544
     11.4590000      0.0002543
     11.4600000      0.0002536
     11.4610000      0.0002547
     11.4620000      0.0002549
     11.4630000      0.0002548
     11.4640000      0.0002550
     11.4650000      0.0002554
     11.4660000      0.0002562
     11.4670000      0.0002560
     11.4680000      0.0002553
     11.4690000      0.0002556
     11.4700000      0.0002550
     11.4710000      0.0002550
     11.4720000      0.0002551
     11.4730000      0.0002553
     11.4740000      0.0002555
     11.4750000      0.0002540
     11.4760000      0.0002554
     11.4770000      0.0002557
     11.4780000      0.0002556
     11.4790000      0.0002557
     11.4800000      0.0002563
     11.4810000      0.0002562
     11.4820000      0.0002557
     11.4830000      0.0002554
     11.4840000      0.0002556
     11.4850000      0.0002549
     11.4860000      0.0002552
     11.4870000      0.0002560
     11.4880000      0.0002557
     11.4890000      0.0002571
     11.4900000      0.0002564
     11.4910000      0.0002542
     11.4920000      0.0002545
     11.4930000      0.0002545
     11.4940000      0.0002551
     11.4950000      0.0002550
     11.4960000      0.0002551
     11.4970000      0.0002561
     11.4980000      0.0002555
     11.4990000      0.0002548
     11.5000000      0.0002542
     11.5010000      0.0002551
     11.5020000      0.0002552
     11.5030000      0.0002565
     11.5040000      0.0002572
     11.5050000      0.0002552
     11.5060000      0.0002551
     11.5070000      0.0002550
     11.5080000      0.0002566
     11.5090000      0.0002571
     11.5100000      0.0002561
     11.5110000      0.0002564
     11.5120000      0.0002559
     11.5130000      0.0002554
     11.5140000      0.0002563
     11.5150000      0.0002548
     11.5160000      0.0002546
     11.5170000      0.0002537
     11.5180000      0.0002557
     11.5190000      0.0002553
     11.5200000      0.0002556
     11.5210000      0.0002557
     11.5220000      0.0002545
     11.5230000      0.0002558
     11.5240000      0.0002548
     11.5250000      0.0002553
     11.5260000      0.0002538
     11.5270000      0.0002542
     11.5280000      0.0002557
     11.5290000      0.0002561
     11.5300000      0.0002550
     11.5310000      0.0002549
     11.5320000      0.0002555
     11.5330000      0.0002555
     11.5340000      0.0002563
     11.5350000      0.0002563
     11.5360000      0.0002553
     11.5370000      0.0002559
     11.5380000      0.0002544
     11.5390000      0.0002547
     11.5400000      0.0002556
     11.5410000      0.0002568
     11.5420000      0.0002543
     11.5430000      0.0002547
     11.5440000      0.0002547
     11.5450000      0.0002545
     11.5460000      0.0002549
     11.5470000      0.0002547
     11.5480000      0.0002555
     11.5490000      0.0002562
     11.5500000      0.0002549
     11.5510000      0.0002547
     11.5520000      0.0002536
     11.5530000      0.0002557
     11.5540000      0.0002560
     11.5550000      0.0002566
     11.5560000      0.0002566
     11.5570000      0.0002562
     11.5580000      0.0002545
     11.5590000      0.0002554
     11.5600000      0.0002559
     11.5610000      0.0002573
     11.5620000      0.0002562
     11.5630000      0.0002542
     11.5640000      0.0002557
     11.5650000      0.0002554
     11.5660000      0.0002553
     11.5670000      0.0002573
     11.5680000      0.0002574
     11.5690000      0.0002551
     11.5700000      0.0002566
     11.5710000      0.0002570
     11.5720000      0.0002562
     11.5730000      0.0002564
     11.5740000      0.0002552
     11.5750000      0.0002554
     11.5760000      0.0002558
     11.5770000      0.0002559
     11.5780000      0.0002544
     11.5790000      0.0002549
     11.5800000      0.0002561
     11.5810000      0.0002552
     11.5820000      0.0002549
     11.5830000      0.0002566
     11.5840000      0.0002559
     11.5850000      0.0002552
     11.5860000      0.0002550
     11.5870000      0.0002569
     11.5880000      0.0002558
     11.5890000      0.0002559
     11.5900000      0.0002555
     11.5910000      0.0002554
     11.5920000      0.0002542
     11.5930000      0.0002548
     11.5940000      0.0002542
     11.5950000      0.0002555
     11.5960000      0.0002561
     11.5970000      0.0002537
     11.5980000      0.0002542
     11.5990000      0.0002554
     11.6000000      0.0002562
     11.6010000      0.0002551
     11.6020000      0.0002547
     11.6030000      0.0002563
     11.6040000      0.0002552
     11.6050000      0.0002555
     11.6060000      0.0002554
     11.6070000      0.0002565
     11.6080000      0.0002550
     11.6090000      0.0002548
     11.6100000      0.0002545
     11.6110000      0.0002541
     11.6120000      0.0002542
     11.6130000      0.0002556
     11.6140000      0.0002544
     11.6150000      0.0002554
     11.6160000      0.0002567
     11.6170000      0.0002547
     11.6180000      0.0002541
     11.6190000      0.0002547
     11.6200000      0.0002541
     11.6210000      0.0002551
     11.6220000      0.0002548
     11.6230000      0.0002549
     11.6240000      0.0002562
     11.6250000      0.0002558
     11.6260000      0.0002560
     11.6270000      0.0002561
     11.6280000      0.0002546
     11.6290000      0.0002540
     11.6300000      0.0002556
     11.6310000      0.0002549
     11.6320000      0.0002544
     11.6330000      0.0002560
     11.6340000      0.0002548
     11.6350000      0.0002548
     11.6360000      0.0002553
     11.6370000      0.0002559
     11.6380000      0.0002551
     11.6390000      0.0002541
     11.6400000      0.0002543
     11.6410000      0.0002546
     11.6420000      0.0002546
     11.6430000      0.0002555
     11.6440000      0.0002558
     11.6450000      0.0002553
     11.6460000      0.0002558
     11.6470000      0.0002547
     11.6480000      0.0002533
     11.6490000      0.0002539
     11.6500000      0.0002554
     11.6510000      0.0002552
     11.6520000      0.0002551
     11.6530000      0.0002567
     11.6540000      0.0002546
     11.6550000      0.0002558
     11.6560000      0.0002552
     11.6570000      0.0002553
     11.6580000      0.0002542
     11.6590000      0.0002550
     11.6600000      0.0002557
     11.6610000      0.0002558
     11.6620000      0.0002544
     11.6630000      0.0002540
     11.6640000      0.0002538
     11.6650000      0.0002550
     11.6660000      0.0002549
     11.6670000      0.0002556
     11.6680000      0.0002564
     11.6690000      0.0002548
     11.6700000      0.0002552
     11.6710000      0.0002550
     11.6720000      0.0002560
     11.6730000      0.0002559
     11.6740000      0.0002561
     11.6750000      0.0002547
     11.6760000      0.0002549
     11.6770000      0.0002542
     11.6780000      0.0002541
     11.6790000      0.0002558
     11.6800000      0.0002562
     11.6810000      0.0002555
     11.6820000      0.0002550
     11.6830000      0.0002543
     11.6840000      0.0002555
     11.6850000      0.0002556
     11.6860000      0.0002556
     11.6870000      0.0002553
     11.6880000      0.0002551
     11.6890000      0.0002548
     11.6900000      0.0002560
     11.6910000      0.0002555
     11.6920000      0.0002562
     11.6930000      0.0002558
     11.6940000      0.0002558
     11.6950000      0.0002550
     11.6960000      0.0002553
     11.6970000      0.0002558
     11.6980000      0.0002565
     11.6990000      0.0002560
     11.7000000      0.0002555
     11.7010000      0.0002557
     11.7020000      0.0002564
     11.7030000      0.0002571
     11.7040000      0.0002558
     11.7050000      0.0002566
     11.7060000      0.0002567
     11.7070000      0.0002567
     11.7080000      0.0002565
     11.7090000      0.0002559
     11.7100000      0.0002553
     11.7110000      0.0002550
     11.7120000      0.0002549
     11.7130000      0.0002562
     11.7140000      0.0002560
     11.7150000      0.0002555
     11.7160000      0.0002566
     11.7170000      0.0002535
     11.7180000      0.0002540
     11.7190000      0.0002554
     11.7200000      0.0002544
     11.7210000      0.0002557
     11.7220000      0.0002551
     11.7230000      0.0002574
     11.7240000      0.0002564
     11.7250000      0.0002557
     11.7260000      0.0002572
     11.7270000      0.0002563
     11.7280000      0.0002556
     11.7290000      0.0002553
     11.7300000      0.0002551
     11.7310000      0.0002542
     11.7320000      0.0002546
     11.7330000      0.0002549
     11.7340000      0.0002556
     11.7350000      0.0002554
     11.7360000      0.0002547
     11.7370000      0.0002556
     11.7380000      0.0002555
     11.7390000      0.0002558
     11.7400000      0.0002547
     11.7410000      0.0002552
     11.7420000      0.0002562
     11.7430000      0.0002551
     11.7440000      0.0002546
     11.7450000      0.0002559
     11.7460000      0.0002555
     11.7470000      0.0002554
     11.7480000      0.0002539
     11.7490000      0.0002542
     11.7500000      0.0002535
     11.7510000      0.0002548
     11.7520000      0.0002553
     11.7530000      0.0002540
     11.7540000      0.0002547
     11.7550000      0.0002550
     11.7560000      0.0002545
     11.7570000      0.0002555
     11.7580000      0.0002563
     11.7590000      0.0002561
     11.7600000      0.0002541
     11.7610000      0.0002561
     11.7620000      0.0002548
     11.7630000      0.0002559
     11.7640000      0.0002564
     11.7650000      0.0002556
     11.7660000      0.0002543
     11.7670000      0.0002542
     11.7680000      0.0002540
     11.7690000      0.0002544
     11.7700000      0.0002571
     11.7710000      0.0002558
     11.7720000      0.0002551
     11.7730000      0.0002554
     11.7740000      0.0002557
     11.7750000      0.0002572
     11.7760000      0.0002552
     11.7770000      0.0002554
     11.7780000      0.0002555
     11.7790000      0.0002551
     11.7800000      0.0002548
     11.7810000      0.0002549
     11.7820000      0.0002544
     11.7830000      0.0002541
     11.7840000      0.0002555
     11.7850000      0.0002550
     11.7860000      0.0002557
     11.7870000      0.0002559
     11.7880000      0.0002562
     11.7890000      0.0002571
     11.7900000      0.0002569
     11.7910000      0.0002557
     11.7920000      0.0002546
     11.7930000      0.0002548
     11.7940000      0.0002560
     11.7950000      0.0002554
     11.7960000      0.0002555
     11.7970000      0.0002560
     11.7980000      0.0002549
     11.7990000      0.0002565
     11.8000000      0.0002570
     11.8010000      0.0002562
     11.8020000      0.0002557
     11.8030000      0.0002555
     11.8040000      0.0002573
     11.8050000      0.0002553
     11.8060000      0.0002562
     11.8070000      0.0002557
     11.8080000      0.0002571
     11.8090000      0.0002553
     11.8100000      0.0002541
     11.8110000      0.0002554
     11.8120000      0.0002564
     11.8130000      0.0002551
     11.8140000      0.0002557
     11.8150000      0.0002561
     11.8160000      0.0002553
     11.8170000      0.0002547
     11.8180000      0.0002553
     11.8190000      0.0002563
     11.8200000      0.0002577
     11.8210000      0.0002560
     11.8220000      0.0002542
     11.8230000      0.0002554
     11.8240000      0.0002554
     11.8250000      0.0002553
     11.8260000      0.0002556
     11.8270000      0.0002566
     11.8280000      0.0002556
     11.8290000      0.0002565
     11.8300000      0.0002551
     11.8310000      0.0002562
     11.8320000      0.0002558
     11.8330000      0.0002552
     11.8340000      0.0002559
     11.8350000      0.0002559
     11.8360000      0.0002540
     11.8370000      0.0002539
     11.8380000      0.0002540
     11.8390000      0.0002532
     11.8400000      0.0002527
     11.8410000      0.0002542
     11.8420000      0.0002551
     11.8430000      0.0002555
     11.8440000      0.0002559
     11.8450000      0.0002565
     11.8460000      0.0002563
     11.8470000      0.0002557
     11.8480000      0.0002551
     11.8490000      0.0002572
     11.8500000      0.0002550
     11.8510000      0.0002536
     11.8520000      0.0002552
     11.8530000      0.0002550
     11.8540000      0.0002553
     11.8550000      0.0002574
     11.8560000      0.0002559
     11.8570000      0.0002553
     11.8580000      0.0002567
     11.8590000      0.0002560
     11.8600000      0.0002550
     11.8610000      0.0002551
     11.8620000      0.0002553
     11.8630000      0.0002548
     11.8640000      0.0002557
     11.8650000      0.0002558
     11.8660000      0.0002560
     11.8670000      0.0002549
     11.8680000      0.0002558
     11.8690000      0.0002557
     11.8700000      0.0002546
     11.8710000      0.0002545
     11.8720000      0.0002555
     11.8730000      0.0002546
     11.8740000      0.0002552
     11.8750000      0.0002550
     11.8760000      0.0002558
     11.8770000      0.0002557
     11.8780000      0.0002545
     11.8790000      0.0002555
     11.8800000      0.0002557
     11.8810000      0.0002560
     11.8820000      0.0002550
     11.8830000      0.0002542
     11.8840000      0.0002537
     11.8850000      0.0002563
     11.8860000      0.0002551
     11.8870000      0.0002554
     11.8880000      0.0002559
     11.8890000      0.0002552
     11.8900000      0.0002550
     11.8910000      0.0002542
     11.8920000      0.0002542
     11.8930000      0.0002567
     11.8940000      0.0002547
     11.8950000      0.0002543
     11.8960000      0.0002553
     11.8970000      0.0002563
     11.8980000      0.0002562
     11.8990000      0.0002555
     11.9000000      0.0002554
     11.9010000      0.0002552
     11.9020000      0.0002545
     11.9030000      0.0002548
     11.9040000      0.0002547
     11.9050000      0.0002554
     11.9060000      0.0002550
     11.9070000      0.0002560
     11.9080000      0.0002553
     11.9090000      0.0002564
     11.9100000      0.0002567
     11.9110000      0.0002565
     11.9120000      0.0002557
     11.9130000      0.0002550
     11.9140000      0.0002559
     11.9150000      0.0002556
     11.9160000      0.0002552
     11.9170000      0.0002551
     11.9180000      0.0002549
     11.9190000      0.0002543
     11.9200000      0.0002551
     11.9210000      0.0002551
     11.9220000      0.0002548
     11.9230000      0.0002553
     11.9240000      0.0002553
     11.9250000      0.0002560
     11.9260000      0.0002546
     11.9270000      0.0002548
     11.9280000      0.0002547
     11.9290000      0.0002560
     11.9300000      0.0002550
     11.9310000      0.0002553
     11.9320000      0.0002562
     11.9330000      0.0002555
     11.9340000      0.0002568
     11.9350000      0.0002552
     11.9360000      0.0002560
     11.9370000      0.0002555
     11.9380000      0.0002561
     11.9390000      0.0002569
     11.9400000      0.0002544
     11.9410000      0.0002545
     11.9420000      0.0002554
     11.9430000      0.0002559
     11.9440000      0.0002569
     11.9450000      0.0002551
     11.9460000      0.0002545
     11.9470000      0.0002554
     11.9480000      0.0002555
     11.9490000      0.0002573
     11.9500000      0.0002546
     11.9510000      0.0002554
     11.9520000      0.0002549
     11.9530000      0.0002550
     11.9540000      0.0002561
     11.9550000      0.0002561
     11.9560000      0.0002563
     11.9570000      0.0002559
     11.9580000      0.0002560
     11.9590000      0.0002546
     11.9600000      0.0002542
     11.9610000      0.0002534
     11.9620000      0.0002543
     11.9630000      0.0002555
     11.9640000      0.0002562
     11.9650000      0.0002560
     11.9660000      0.0002544
     11.9670000      0.0002545
     11.9680000      0.0002554
     11.9690000      0.0002552
     11.9700000      0.0002551
     11.9710000      0.0002549
     11.9720000      0.0002550
     11.9730000      0.0002548
     11.9740000      0.0002557
     11.9750000      0.0002552
     11.9760000      0.0002549
     11.9770000      0.0002540
     11.9780000      0.0002553
     11.9790000      0.0002557
     11.9800000      0.0002550
     11.9810000      0.0002556
     11.9820000      0.0002557
     11.9830000      0.0002553
     11.9840000      0.0002556
     11.9850000      0.0002546
     11.9860000      0.0002555
     11.9870000      0.0002568
     11.9880000      0.0002552
     11.9890000      0.0002536
     11.9900000      0.0002545
     11.9910000      0.0002548
     11.9920000      0.0002545
     11.9930000      0.0002550
     11.9940000      0.0002567
     11.9950000      0.0002548
     11.9960000      0.0002553
     11.9970000      0.0002564
     11.9980000      0.0002553
     11.9990000      0.0002562
     12.0000000      0.0002566
     12.0010000      0.0002545
     12.0020000      0.0002539
     12.0030000      0.0002546
     12.0040000      0.0002538
     12.0050000      0.0002539
     12.0060000      0.0002536
     12.0070000      0.0002545
     12.0080000      0.0002551
     12.0090000      0.0002539
     12.0100000      0.0002537
     12.0110000      0.0002554
     12.0120000      0.0002549
     12.0130000      0.0002539
     12.0140000      0.0002553
     12.0150000      0.0002562
     12.0160000      0.0002559
     12.0170000      0.0002555
     12.0180000      0.0002574
     12.0190000      0.0002555
     12.0200000      0.0002546
     12.0210000      0.0002554
     12.0220000      0.0002554
     12.0230000      0.0002572
     12.0240000      0.0002550
     12.0250000      0.0002545
     12.0260000      0.0002543
     12.0270000      0.0002566
     12.0280000      0.0002558
     12.0290000      0.0002546
     12.0300000      0.0002537
     12.0310000      0.0002553
     12.0320000      0.0002551
     12.0330000      0.0002562
     12.0340000      0.0002566
     12.0350000      0.0002554
     12.0360000      0.0002534
     12.0370000      0.0002547
     12.0380000      0.0002557
     12.0390000      0.0002554
     12.0400000      0.0002559
     12.0410000      0.0002548
     12.0420000      0.0002549
     12.0430000      0.0002551
     12.0440000      0.0002546
     12.0450000      0.0002551
     12.0460000      0.0002555
     12.0470000      0.0002548
     12.0480000      0.0002537
     12.0490000      0.0002540
     12.0500000      0.0002555
     12.0510000      0.0002550
     12.0520000      0.0002559
     12.0530000      0.0002559
     12.0540000      0.0002552
     12.0550000      0.0002561
     12.0560000      0.0002554
     12.0570000      0.0002547
     12.0580000      0.0002560
     12.0590000      0.0002548
     12.0600000      0.0002548
     12.0610000      0.0002560
     12.0620000      0.0002554
     12.0630000      0.0002539
     12.0640000      0.0002554
     12.0650000      0.0002554
     12.0660000      0.0002546
     12.0670000      0.0002558
     12.0680000      0.0002545
     12.0690000      0.0002553
     12.0700000      0.0002557
     12.0710000      0.0002554
     12.0720000      0.0002566
     12.0730000      0.0002541
     12.0740000      0.0002551
     12.0750000      0.0002561
     12.0760000      0.0002551
     12.0770000      0.0002546
     12.0780000      0.0002563
     12.0790000      0.0002564
     12.0800000      0.0002563
     12.0810000      0.0002563
     12.0820000      0.0002562
     12.0830000      0.0002546
     12.0840000      0.0002545
     12.0850000      0.0002552
     12.0860000      0.0002566
     12.0870000      0.0002566
     12.0880000      0.0002550
     12.0890000      0.0002551
     12.0900000      0.0002558
     12.0910000      0.0002565
     12.0920000      0.0002555
     12.0930000      0.0002546
     12.0940000      0.0002563
     12.0950000      0.0002556
     12.0960000      0.0002554
     12.0970000      0.0002555
     12.0980000      0.0002567
     12.0990000      0.0002566
     12.1000000      0.0002545
     12.1010000      0.0002545
     12.1020000      0.0002557
     12.1030000      0.0002563
     12.1040000      0.0002556
     12.1050000      0.0002557
     12.1060000      0.0002559
     12.1070000      0.0002542
     12.1080000      0.0002560
     12.1090000      0.0002563
     12.1100000      0.0002555
     12.1110000      0.0002547
     12.1120000      0.0002552
     12.1130000      0.0002548
     12.1140000      0.0002560
     12.1150000      0.0002558
     12.1160000      0.0002548
     12.1170000      0.0002553
     12.1180000      0.0002570
     12.1190000      0.0002562
     12.1200000      0.0002569
     12.1210000      0.0002554
     12.1220000      0.0002556
     12.1230000      0.0002545
     12.1240000      0.0002557
     12.1250000      0.0002556
     12.1260000      0.0002555
     12.1270000      0.0002559
     12.1280000      0.0002557
     12.1290000      0.0002561
     12.1300000      0.0002554
     12.1310000      0.0002544
     12.1320000      0.0002564
     12.1330000      0.0002557
     12.1340000      0.0002542
     12.1350000      0.0002543
     12.1360000      0.0002550
     12.1370000      0.0002555
     12.1380000      0.0002560
     12.1390000      0.0002560
     12.1400000      0.0002552
     12.1410000      0.0002555
     12.1420000      0.0002567
     12.1430000      0.0002566
     12.1440000      0.0002556
     12.1450000      0.0002554
     12.1460000      0.0002564
     12.1470000      0.0002571
     12.1480000      0.0002572
     12.1490000      0.0002561
     12.1500000      0.0002555
     12.1510000      0.0002530
     12.1520000      0.0002535
     12.1530000      0.0002546
     12.1540000      0.0002553
     12.1550000      0.0002558
     12.1560000      0.0002549
     12.1570000      0.0002559
     12.1580000      0.0002556
     12.1590000      0.0002547
     12.1600000      0.0002552
     12.1610000      0.0002575
     12.1620000      0.0002566
     12.1630000      0.0002552
     12.1640000      0.0002567
     12.1650000      0.0002569
     12.1660000      0.0002564
     12.1670000      0.0002558
     12.1680000      0.0002570
     12.1690000      0.0002557
     12.1700000      0.0002549
     12.1710000      0.0002560
     12.1720000      0.0002566
     12.1730000      0.0002580
     12.1740000      0.0002563
     12.1750000      0.0002562
     12.1760000      0.0002552
     12.1770000      0.0002550
     12.1780000      0.0002554
     12.1790000      0.0002543
     12.1800000      0.0002541
     12.1810000      0.0002550
     12.1820000      0.0002566
     12.1830000      0.0002548
     12.1840000      0.0002557
     12.1850000      0.0002557
     12.1860000      0.0002538
     12.1870000      0.0002544
     12.1880000      0.0002542
     12.1890000      0.0002538
     12.1900000      0.0002559
     12.1910000      0.0002553
     12.1920000      0.0002546
     12.1930000      0.0002544
     12.1940000      0.0002557
     12.1950000      0.0002563
     12.1960000      0.0002557
     12.1970000      0.0002550
     12.1980000      0.0002549
     12.1990000      0.0002558
     12.2000000      0.0002576
     12.2010000      0.0002569
     12.2020000      0.0002547
     12.2030000      0.0002570
     12.2040000      0.0002549
     12.2050000      0.0002554
     12.2060000      0.0002567
     12.2070000      0.0002567
     12.2080000      0.0002543
     12.2090000      0.0002551
     12.2100000      0.0002535
     12.2110000      0.0002537
     12.2120000      0.0002550
     12.2130000      0.0002559
     12.2140000      0.0002549
     12.2150000      0.0002562
     12.2160000      0.0002571
     12.2170000      0.0002560
     12.2180000      0.0002555
     12.2190000      0.0002554
     12.2200000      0.0002550
     12.2210000      0.0002557
     12.2220000      0.0002548
     12.2230000      0.0002543
     12.2240000      0.0002552
     12.2250000      0.0002554
     12.2260000      0.0002558
     12.2270000      0.0002558
     12.2280000      0.0002561
     12.2290000      0.0002543
     12.2300000      0.0002559
     12.2310000      0.0002534
     12.2320000      0.0002535
     12.2330000      0.0002544
     12.2340000      0.0002548
     12.2350000      0.0002562
     12.2360000      0.0002559
     12.2370000      0.0002555
     12.2380000      0.0002567
     12.2390000      0.0002555
     12.2400000      0.0002560
     12.2410000      0.0002552
     12.2420000      0.0002556
     12.2430000      0.0002549
     12.2440000      0.0002558
     12.2450000      0.0002559
     12.2460000      0.0002554
     12.2470000      0.0002558
     12.2480000      0.0002551
     12.2490000      0.0002565
     12.2500000      0.0002555
     12.2510000      0.0002556
     12.2520000      0.0002551
     12.2530000      0.0002546
     12.2540000      0.0002554
     12.2550000      0.0002552
     12.2560000      0.0002546
     12.2570000      0.0002560
     12.2580000      0.0002546
     12.2590000      0.0002548
     12.2600000      0.0002557
     12.2610000      0.0002551
     12.2620000      0.0002545
     12.2630000      0.0002548
     12.2640000      0.0002547
     12.2650000      0.0002558
     12.2660000      0.0002554
     12.2670000      0.0002560
     12.2680000      0.0002569
     12.2690000      0.0002552
     12.2700000      0.0002555
     12.2710000      0.0002553
     12.2720000      0.0002559
     12.2730000      0.0002552
     12.2740000      0.0002562
     12.2750000      0.0002546
     12.2760000      0.0002558
     12.2770000      0.0002555
     12.2780000      0.0002558
     12.2790000      0.0002568
     12.2800000      0.0002571
     12.2810000      0.0002564
     12.2820000      0.0002570
     12.2830000      0.0002567
     12.2840000      0.0002566
     12.2850000      0.0002556
     12.2860000      0.0002552
     12.2870000      0.0002560
     12.2880000      0.0002557
     12.2890000      0.0002555
     12.2900000      0.0002566
     12.2910000      0.0002563
     12.2920000      0.0002544
     12.2930000      0.0002549
     12.2940000      0.0002552
     12.2950000      0.0002564
     12.2960000      0.0002572
     12.2970000      0.0002555
     12.2980000      0.0002572
     12.2990000      0.0002554
     12.3000000      0.0002551
     12.3010000      0.0002554
     12.3020000      0.0002557
     12.3030000      0.0002562
     12.3040000      0.0002562
     12.3050000      0.0002566
     12.3060000      0.0002554
     12.3070000      0.0002544
     12.3080000      0.0002551
     12.3090000      0.0002559
     12.3100000      0.0002562
     12.3110000      0.0002564
     12.3120000      0.0002563
     12.3130000      0.0002556
     12.3140000      0.0002566
     12.3150000      0.0002559
     12.3160000      0.0002550
     12.3170000      0.0002561
     12.3180000      0.0002565
     12.3190000      0.0002570
     12.3200000      0.0002553
     12.3210000      0.0002554
     12.3220000      0.0002559
     12.3230000      0.0002546
     12.3240000      0.0002541
     12.3250000      0.0002547
     12.3260000      0.0002557
     12.3270000      0.0002565
     12.3280000      0.0002551
     12.3290000      0.0002538
     12.3300000      0.0002544
     12.3310000      0.0002545
     12.3320000      0.0002545
     12.3330000      0.0002542
     12.3340000      0.0002561
     12.3350000      0.0002545
     12.3360000      0.0002546
     12.3370000      0.0002551
     12.3380000      0.0002541
     12.3390000      0.0002555
     12.3400000      0.0002578
     12.3410000      0.0002573
     12.3420000      0.0002575
     12.3430000      0.0002556
     12.3440000      0.0002549
     12.3450000      0.0002550
     12.3460000      0.0002547
     12.3470000      0.0002540
     12.3480000      0.0002547
     12.3490000      0.0002546
     12.3500000      0.0002546
     12.3510000      0.0002554
     12.3520000      0.0002552
     12.3530000      0.0002561
     12.3540000      0.0002572
     12.3550000      0.0002559
     12.3560000      0.0002548
     12.3570000      0.0002544
     12.3580000      0.0002560
     12.3590000      0.0002565
     12.3600000      0.0002567
     12.3610000      0.0002556
     12.3620000      0.0002552
     12.3630000      0.0002569
     12.3640000      0.0002563
     12.3650000      0.0002572
     12.3660000      0.0002571
     12.3670000      0.0002556
     12.3680000      0.0002551
     12.3690000      0.0002554
     12.3700000      0.0002560
     12.3710000      0.0002554
     12.3720000      0.0002551
     12.3730000      0.0002554
     12.3740000      0.0002554
     12.3750000      0.0002554
     12.3760000      0.0002557
     12.3770000      0.0002556
     12.3780000      0.0002563
     12.3790000      0.0002551
     12.3800000      0.0002543
     12.3810000      0.0002530
     12.3820000      0.0002553
     12.3830000      0.0002569
     12.3840000      0.0002564
     12.3850000      0.0002549
     12.3860000      0.0002549
     12.3870000      0.0002565
     12.3880000      0.0002571
     12.3890000      0.0002564
     12.3900000      0.0002560
     12.3910000      0.0002554
     12.3920000      0.0002555
     12.3930000      0.0002563
     12.3940000      0.0002548
     12.3950000      0.0002551
     12.3960000      0.0002559
     12.3970000      0.0002563
     12.3980000      0.0002554
     12.3990000      0.0002560
     12.4000000      0.0002548
     12.4010000      0.0002561
     12.4020000      0.0002567
     12.4030000      0.0002544
     12.4040000      0.0002541
     12.4050000      0.0002536
     12.4060000      0.0002542
     12.4070000      0.0002547
     12.4080000      0.0002546
     12.4090000      0.0002553
     12.4100000      0.0002546
     12.4110000      0.0002564
     12.4120000      0.0002553
     12.4130000      0.0002546
     12.4140000      0.0002549
     12.4150000      0.0002549
     12.4160000      0.0002563
     12.4170000      0.0002563
     12.4180000      0.0002560
     12.4190000      0.0002551
     12.4200000      0.0002552
     12.4210000      0.0002565
     12.4220000      0.0002566
     12.4230000      0.0002554
     12.4240000      0.0002559
     12.4250000      0.0002561
     12.4260000      0.0002558
     12.4270000      0.0002555
     12.4280000      0.0002555
     12.4290000      0.0002560
     12.4300000      0.0002545
     12.4310000      0.0002543
     12.4320000      0.0002552
     12.4330000      0.0002548
     12.4340000      0.0002541
     12.4350000      0.0002545
     12.4360000      0.0002567
     12.4370000      0.0002556
     12.4380000      0.0002548
     12.4390000      0.0002565
     12.4400000      0.0002547
     12.4410000      0.0002559
     12.4420000      0.0002552
     12.4430000      0.0002556
     12.4440000      0.0002536
     12.4450000      0.0002553
     12.4460000      0.0002555
     12.4470000      0.0002539
     12.4480000      0.0002564
     12.4490000      0.0002576
     12.4500000      0.0002556
     12.4510000      0.0002551
     12.4520000      0.0002566
     12.4530000      0.0002548
     12.4540000      0.0002530
     12.4550000      0.0002540
     12.4560000      0.0002550
     12.4570000      0.0002550
     12.4580000      0.0002542
     12.4590000      0.0002556
     12.4600000      0.0002554
     12.4610000      0.0002565
     12.4620000      0.0002558
     12.4630000      0.0002550
     12.4640000      0.0002570
     12.4650000      0.0002570
     12.4660000      0.0002571
     12.4670000      0.0002554
     12.4680000      0.0002559
     12.4690000      0.0002558
     12.4700000      0.0002550
     12.4710000      0.0002559
     12.4720000      0.0002564
     12.4730000      0.0002549
     12.4740000      0.0002545
     12.4750000      0.0002557
     12.4760000      0.0002549
     12.4770000      0.0002552
     12.4780000      0.0002544
     12.4790000      0.0002553
     12.4800000      0.0002563
     12.4810000      0.0002563
     12.4820000      0.0002543
     12.4830000      0.0002545
     12.4840000      0.0002540
     12.4850000      0.0002557
     12.4860000      0.0002543
     12.4870000      0.0002566
     12.4880000      0.0002551
     12.4890000      0.0002545
     12.4900000      0.0002555
     12.4910000      0.0002542
     12.4920000      0.0002536
     12.4930000      0.0002547
     12.4940000      0.0002546
     12.4950000      0.0002550
     12.4960000      0.0002545
     12.4970000      0.0002558
     12.4980000      0.0002562
     12.4990000      0.0002559
     12.5000000      0.0002556
     12.5010000      0.0002564
     12.5020000      0.0002552
     12.5030000      0.0002555
     12.5040000      0.0002558
     12.5050000      0.0002548
     12.5060000      0.0002557
     12.5070000      0.0002552
     12.5080000      0.0002571
     12.5090000      0.0002554
     12.5100000      0.0002545
     12.5110000      0.0002539
     12.5120000      0.0002548
     12.5130000      0.0002555
     12.5140000      0.0002569
     12.5150000      0.0002545
     12.5160000      0.0002547
     12.5170000      0.0002536
     12.5180000      0.0002552
     12.5190000      0.0002551
     12.5200000      0.0002557
     12.5210000      0.0002563
     12.5220000      0.0002545
     12.5230000      0.0002551
     12.5240000      0.0002551
     12.5250000      0.0002546
     12.5260000      0.0002558
     12.5270000      0.0002569
     12.5280000      0.0002557
     12.5290000      0.0002563
     12.5300000      0.0002553
     12.5310000      0.0002559
     12.5320000      0.0002562
     12.5330000      0.0002557
     12.5340000      0.0002553
     12.5350000      0.0002553
     12.5360000      0.0002565
     12.5370000      0.0002547
     12.5380000      0.0002554
     12.5390000      0.0002542
     12.5400000      0.0002558
     12.5410000      0.0002560
     12.5420000      0.0002562
     12.5430000      0.0002561
     12.5440000      0.0002564
     12.5450000      0.0002542
     12.5460000      0.0002557
     12.5470000      0.0002559
     12.5480000      0.0002555
     12.5490000      0.0002548
     12.5500000      0.0002564
     12.5510000      0.0002565
     12.5520000      0.0002567
     12.5530000      0.0002550
     12.5540000      0.0002561
     12.5550000      0.0002566
     12.5560000      0.0002562
     12.5570000      0.0002560
     12.5580000      0.0002552
     12.5590000      0.0002543
     12.5600000      0.0002545
     12.5610000      0.0002553
     12.5620000      0.0002542
     12.5630000      0.0002552
     12.5640000      0.0002550
     12.5650000      0.0002553
     12.5660000      0.0002555
     12.5670000      0.0002553
     12.5680000      0.0002564
     12.5690000      0.0002570
     12.5700000      0.0002546
     12.5710000      0.0002552
     12.5720000      0.0002566
     12.5730000      0.0002553
     12.5740000      0.0002570
     12.5750000      0.0002562
     12.5760000      0.0002549
     12.5770000      0.0002539
     12.5780000      0.0002547
     12.5790000      0.0002554
     12.5800000      0.0002556
     12.5810000      0.0002560
     12.5820000      0.0002559
     12.5830000      0.0002543
     12.5840000      0.0002562
     12.5850000      0.0002557
     12.5860000      0.0002563
     12.5870000      0.0002554
     12.5880000      0.0002546
     12.5890000      0.0002551
     12.5900000      0.0002552
     12.5910000      0.0002547
     12.5920000      0.0002562
     12.5930000      0.0002564
     12.5940000      0.0002576
     12.5950000      0.0002560
     12.5960000      0.0002547
     12.5970000      0.0002573
     12.5980000      0.0002548
     12.5990000      0.0002554
     12.6000000      0.0002561
     12.6010000      0.0002557
     12.6020000      0.0002546
     12.6030000      0.0002545
     12.6040000      0.0002560
     12.6050000      0.0002555
     12.6060000      0.0002551
     12.6070000      0.0002558
     12.6080000      0.0002561
     12.6090000      0.0002560
     12.6100000      0.0002564
     12.6110000      0.0002562
     12.6120000      0.0002556
     12.6130000      0.0002546
     12.6140000      0.0002558
     12.6150000      0.0002559
     12.6160000      0.0002558
     12.6170000      0.0002557
     12.6180000      0.0002552
     12.6190000      0.0002564
     12.6200000      0.0002575
     12.6210000      0.0002546
     12.6220000      0.0002557
     12.6230000      0.0002569
     12.6240000      0.0002562
     12.6250000      0.0002559
     12.6260000      0.0002560
     12.6270000      0.0002561
     12.6280000      0.0002568
     12.6290000      0.0002566
     12.6300000      0.0002552
     12.6310000      0.0002558
     12.6320000      0.0002559
     12.6330000      0.0002556
     12.6340000      0.0002559
     12.6350000      0.0002570
     12.6360000      0.0002557
     12.6370000      0.0002557
     12.6380000      0.0002548
     12.6390000      0.0002548
     12.6400000      0.0002550
     12.6410000      0.0002567
     12.6420000      0.0002546
     12.6430000      0.0002567
     12.6440000      0.0002546
     12.6450000      0.0002552
     12.6460000      0.0002546
     12.6470000      0.0002548
     12.6480000      0.0002552
     12.6490000      0.0002554
     12.6500000      0.0002559
     12.6510000      0.0002556
     12.6520000      0.0002538
     12.6530000      0.0002556
     12.6540000      0.0002545
     12.6550000      0.0002547
     12.6560000      0.0002557
     12.6570000      0.0002563
     12.6580000      0.0002567
     12.6590000      0.0002542
     12.6600000      0.0002547
     12.6610000      0.0002549
     12.6620000      0.0002554
     12.6630000      0.0002564
     12.6640000      0.0002562
     12.6650000      0.0002568
     12.6660000      0.0002567
     12.6670000      0.0002561
     12.6680000      0.0002550
     12.6690000      0.0002552
     12.6700000      0.0002543
     12.6710000      0.0002558
     12.6720000      0.0002554
     12.6730000      0.0002569
     12.6740000      0.0002573
     12.6750000      0.0002554
     12.6760000      0.0002546
     12.6770000      0.0002548
     12.6780000      0.0002545
     12.6790000      0.0002559
     12.6800000      0.0002563
     12.6810000      0.0002548
     12.6820000      0.0002560
     12.6830000      0.0002556
     12.6840000      0.0002564
     12.6850000      0.0002553
     12.6860000      0.0002547
     12.6870000      0.0002555
     12.6880000      0.0002571
     12.6890000      0.0002574
     12.6900000      0.0002558
     12.6910000      0.0002554
     12.6920000      0.0002551
     12.6930000      0.0002553
     12.6940000      0.0002564
     12.6950000      0.0002561
     12.6960000      0.0002548
     12.6970000      0.0002562
     12.6980000      0.0002557
     12.6990000      0.0002556
     12.7000000      0.0002547
     12.7010000      0.0002559
     12.7020000      0.0002559
     12.7030000      0.0002556
     12.7040000      0.0002557
     12.7050000      0.0002551
     12.7060000      0.0002546
     12.7070000      0.0002542
     12.7080000      0.0002557
     12.7090000      0.0002548
     12.7100000      0.0002577
     12.7110000      0.0002574
     12.7120000      0.0002564
     12.7130000      0.0002555
     12.7140000      0.0002537
     12.7150000      0.0002565
     12.7160000      0.0002553
     12.7170000      0.0002561
     12.7180000      0.0002559
     12.7190000      0.0002554
     12.7200000      0.0002562
     12.7210000      0.0002549
     12.7220000      0.0002540
     12.7230000      0.0002547
     12.7240000      0.0002561
     12.7250000      0.0002556
     12.7260000      0.0002562
     12.7270000      0.0002571
     12.7280000      0.0002565
     12.7290000      0.0002557
     12.7300000      0.0002544
     12.7310000      0.0002545
     12.7320000      0.0002548
     12.7330000      0.0002545
     12.7340000      0.0002543
     12.7350000      0.0002555
     12.7360000      0.0002561
     12.7370000      0.0002553
     12.7380000      0.0002562
     12.7390000      0.0002564
     12.7400000      0.0002569
     12.7410000      0.0002558
     12.7420000      0.0002562
     12.7430000      0.0002566
     12.7440000      0.0002569
     12.7450000      0.0002563
     12.7460000      0.0002556
     12.7470000      0.0002568
     12.7480000      0.0002558
     12.7490000      0.0002563
     12.7500000      0.0002563
     12.7510000      0.0002562
     12.7520000      0.0002566
     12.7530000      0.0002542
     12.7540000      0.0002549
     12.7550000      0.0002544
     12.7560000      0.0002555
     12.7570000      0.0002564
     12.7580000      0.0002564
     12.7590000      0.0002569
     12.7600000      0.0002566
     12.7610000      0.0002568
     12.7620000      0.0002553
     12.7630000      0.0002557
     12.7640000      0.0002568
     12.7650000      0.0002570
     12.7660000      0.0002564
     12.7670000      0.0002570
     12.7680000      0.0002549
     12.7690000      0.0002553
     12.7700000      0.0002554
     12.7710000      0.0002555
     12.7720000      0.0002536
     12.7730000      0.0002552
     12.7740000      0.0002564
     12.7750000      0.0002556
     12.7760000      0.0002554
     12.7770000      0.0002550
     12.7780000      0.0002557
     12.7790000      0.0002543
     12.7800000      0.0002552
     12.7810000      0.0002553
     12.7820000      0.0002556
     12.7830000      0.0002557
     12.7840000      0.0002568
     12.7850000      0.0002548
     12.7860000      0.0002560
     12.7870000      0.0002573
     12.7880000      0.0002550
     12.7890000      0.0002546
     12.7900000      0.0002562
     12.7910000      0.0002558
     12.7920000      0.0002556
     12.7930000      0.0002545
     12.7940000      0.0002542
     12.7950000      0.0002541
     12.7960000      0.0002545
     12.7970000      0.0002557
     12.7980000      0.0002546
     12.7990000      0.0002548
     12.8000000      0.0002558
     12.8010000      0.0002554
     12.8020000      0.0002561
     12.8030000      0.0002557
     12.8040000      0.0002556
     12.8050000      0.0002562
     12.8060000      0.0002552
     12.8070000      0.0002566
     12.8080000      0.0002553
     12.8090000      0.0002544
     12.8100000      0.0002549
     12.8110000      0.0002563
     12.8120000      0.0002562
     12.8130000      0.0002562
     12.8140000      0.0002549
     12.8150000      0.0002539
     12.8160000      0.0002561
     12.8170000      0.0002566
     12.8180000      0.0002568
     12.8190000      0.0002559
     12.8200000      0.0002552
     12.8210000      0.0002558
     12.8220000      0.0002541
     12.8230000      0.0002547
     12.8240000      0.0002552
     12.8250000      0.0002541
     12.8260000      0.0002547
     12.8270000      0.0002551
     12.8280000      0.0002558
     12.8290000      0.0002566
     12.8300000      0.0002551
     12.8310000      0.0002550
     12.8320000      0.0002549
     12.8330000      0.0002556
     12.8340000      0.0002565
     12.8350000      0.0002562
     12.8360000      0.0002547
     12.8370000      0.0002560
     12.8380000      0.0002567
     12.8390000      0.0002554
     12.8400000      0.0002564
     12.8410000      0.0002559
     12.8420000      0.0002565
     12.8430000      0.0002570
     12.8440000      0.0002571
     12.8450000      0.0002563
     12.8460000      0.0002565
     12.8470000      0.0002547
     12.8480000      0.0002553
     12.8490000      0.0002555
     12.8500000      0.0002554
     12.8510000      0.0002541
     12.8520000      0.0002543
     12.8530000      0.0002554
     12.8540000      0.0002558
     12.8550000      0.0002553
     12.8560000      0.0002541
     12.8570000      0.0002556
     12.8580000      0.0002548
     12.8590000      0.0002555
     12.8600000      0.0002550
     12.8610000      0.0002550
     12.8620000      0.0002548
     12.8630000      0.0002547
     12.8640000      0.0002559
     12.8650000      0.0002554
     12.8660000      0.0002554
     12.8670000      0.0002550
     12.8680000      0.0002556
     12.8690000      0.0002573
     12.8700000      0.0002556
     12.8710000      0.0002559
     12.8720000      0.0002532
     12.8730000      0.0002558
     12.8740000      0.0002555
     12.8750000      0.0002555
     12.8760000      0.0002555
     12.8770000      0.0002572
     12.8780000      0.0002571
     12.8790000      0.0002562
     12.8800000      0.0002557
     12.8810000      0.0002559
     12.8820000      0.0002551
     12.8830000      0.0002548
     12.8840000      0.0002559
     12.8850000      0.0002560
     12.8860000      0.0002548
     12.8870000      0.0002563
     12.8880000      0.0002550
     12.8890000      0.0002555
     12.8900000      0.0002558
     12.8910000      0.0002559
     12.8920000      0.0002573
     12.8930000      0.0002575
     12.8940000      0.0002565
     12.8950000      0.0002560
     12.8960000      0.0002560
     12.8970000      0.0002571
     12.8980000      0.0002550
     12.8990000      0.0002546
     12.9000000      0.0002554
     12.9010000      0.0002585
     12.9020000      0.0002544
     12.9030000      0.0002552
     12.9040000      0.0002551
     12.9050000      0.0002554
     12.9060000      0.0002553
     12.9070000      0.0002557
     12.9080000      0.0002550
     12.9090000      0.0002529
     12.9100000      0.0002549
     12.9110000      0.0002562
     12.9120000      0.0002543
     12.9130000      0.0002552
     12.9140000      0.0002559
     12.9150000      0.0002559
     12.9160000      0.0002560
     12.9170000      0.0002552
     12.9180000      0.0002539
     12.9190000      0.0002574
     12.9200000      0.0002570
     12.9210000      0.0002554
     12.9220000      0.0002544
     12.9230000      0.0002560
     12.9240000      0.0002556
     12.9250000      0.0002550
     12.9260000      0.0002553
     12.9270000      0.0002568
     12.9280000      0.0002573
     12.9290000      0.0002552
     12.9300000      0.0002542
     12.9310000      0.0002557
     12.9320000      0.0002573
     12.9330000      0.0002559
     12.9340000      0.0002565
     12.9350000      0.0002566
     12.9360000      0.0002571
     12.9370000      0.0002568
     12.9380000      0.0002575
     12.9390000      0.0002574
     12.9400000      0.0002561
     12.9410000      0.0002562
     12.9420000      0.0002552
     12.9430000      0.0002565
     12.9440000      0.0002570
     12.9450000      0.0002578
     12.9460000      0.0002569
     12.9470000      0.0002559
     12.9480000      0.0002542
     12.9490000      0.0002554
     12.9500000      0.0002572
     12.9510000      0.0002561
     12.9520000      0.0002568
     12.9530000      0.0002564
     12.9540000      0.0002562
     12.9550000      0.0002554
     12.9560000      0.0002561
     12.9570000      0.0002553
     12.9580000      0.0002542
     12.9590000      0.0002555
     12.9600000      0.0002565
     12.9610000      0.0002548
     12.9620000      0.0002556
     12.9630000      0.0002553
     12.9640000      0.0002558
     12.9650000      0.0002550
     12.9660000      0.0002550
     12.9670000      0.0002561
     12.9680000      0.0002556
     12.9690000      0.0002549
     12.9700000      0.0002558
     12.9710000      0.0002563
     12.9720000      0.0002573
     12.9730000      0.0002560
     12.9740000      0.0002555
     12.9750000      0.0002565
     12.9760000      0.0002559
     12.9770000      0.0002561
     12.9780000      0.0002566
     12.9790000      0.0002563
     12.9800000      0.0002553
     12.9810000      0.0002548
     12.9820000      0.0002557
     12.9830000      0.0002551
     12.9840000      0.0002559
     12.9850000      0.0002555
     12.9860000      0.0002559
     12.9870000      0.0002555
     12.9880000      0.0002560
     12.9890000      0.0002557
     12.9900000      0.0002558
     12.9910000      0.0002551
     12.9920000      0.0002560
     12.9930000      0.0002560
     12.9940000      0.0002558
     12.9950000      0.0002559
     12.9960000      0.0002551
     12.9970000      0.0002551
     12.9980000      0.0002556
     12.9990000      0.0002551
     13.0000000      0.0002557
     13.0010000      0.0002550
     13.0020000      0.0002549
     13.0030000      0.0002553
     13.0040000      0.0002549
     13.0050000      0.0002555
     13.0060000      0.0002554
     13.0070000      0.0002550
     13.0080000      0.0002542
     13.0090000      0.0002551
     13.0100000      0.0002569
     13.0110000      0.0002570
     13.0120000      0.0002562
     13.0130000      0.0002559
     13.0140000      0.0002567
     13.0150000      0.0002570
     13.0160000      0.0002561
     13.0170000      0.0002576
     13.0180000      0.0002564
     13.0190000      0.0002565
     13.0200000      0.0002582
     13.0210000      0.0002578
     13.0220000      0.0002573
     13.0230000      0.0002560
     13.0240000      0.0002566
     13.0250000      0.0002564
     13.0260000      0.0002549
     13.0270000      0.0002553
     13.0280000      0.0002553
     13.0290000      0.0002543
     13.0300000      0.0002563
     13.0310000      0.0002531
     13.0320000      0.0002544
     13.0330000      0.0002563
     13.0340000      0.0002563
     13.0350000      0.0002560
     13.0360000      0.0002553
     13.0370000      0.0002557
     13.0380000      0.0002550
     13.0390000      0.0002552
     13.0400000      0.0002549
     13.0410000      0.0002551
     13.0420000      0.0002553
     13.0430000      0.0002553
     13.0440000      0.0002558
     13.0450000      0.0002550
     13.0460000      0.0002550
     13.0470000      0.0002557
     13.0480000      0.0002561
     13.0490000      0.0002557
     13.0500000      0.0002550
     13.0510000      0.0002562
     13.0520000      0.0002566
     13.0530000      0.0002567
     13.0540000      0.0002566
     13.0550000      0.0002559
     13.0560000      0.0002549
     13.0570000      0.0002567
     13.0580000      0.0002555
     13.0590000      0.0002572
     13.0600000      0.0002559
     13.0610000      0.0002550
     13.0620000      0.0002572
     13.0630000      0.0002558
     13.0640000      0.0002566
     13.0650000      0.0002570
     13.0660000      0.0002563
     13.0670000      0.0002560
     13.0680000      0.0002563
     13.0690000      0.0002558
     13.0700000      0.0002553
     13.0710000      0.0002543
     13.0720000      0.0002561
     13.0730000      0.0002567
     13.0740000      0.0002565
     13.0750000      0.0002556
     13.0760000      0.0002554
     13.0770000      0.0002562
     13.0780000      0.0002572
     13.0790000      0.0002558
     13.0800000      0.0002563
     13.0810000      0.0002557
     13.0820000      0.0002548
     13.0830000      0.0002565
     13.0840000      0.0002566
     13.0850000      0.0002557
     13.0860000      0.0002552
     13.0870000      0.0002542
     13.0880000      0.0002554
     13.0890000      0.0002552
     13.0900000      0.0002546
     13.0910000      0.0002561
     13.0920000      0.0002557
     13.0930000      0.0002561
     13.0940000      0.0002562
     13.0950000      0.0002557
     13.0960000      0.0002554
     13.0970000      0.0002560
     13.0980000      0.0002556
     13.0990000      0.0002560
     13.1000000      0.0002544
     13.1010000      0.0002560
     13.1020000      0.0002565
     13.1030000      0.0002560
     13.1040000      0.0002565
     13.1050000      0.0002567
     13.1060000      0.0002552
     13.1070000      0.0002543
     13.1080000      0.0002543
     13.1090000      0.0002545
     13.1100000      0.0002561
     13.1110000      0.0002554
     13.1120000      0.0002552
     13.1130000      0.0002548
     13.1140000      0.0002559
     13.1150000      0.0002552
     13.1160000      0.0002534
     13.1170000      0.0002558
     13.1180000      0.0002561
     13.1190000      0.0002560
     13.1200000      0.0002539
     13.1210000      0.0002577
     13.1220000      0.0002578
     13.1230000      0.0002581
     13.1240000      0.0002568
     13.1250000      0.0002560
     13.1260000      0.0002552
     13.1270000      0.0002577
     13.1280000      0.0002549
     13.1290000      0.0002560
     13.1300000      0.0002573
     13.1310000      0.0002571
     13.1320000      0.0002563
     13.1330000      0.0002550
     13.1340000      0.0002546
     13.1350000      0.0002549
     13.1360000      0.0002551
     13.1370000      0.0002553
     13.1380000      0.0002566
     13.1390000      0.0002565
     13.1400000      0.0002560
     13.1410000      0.0002539
     13.1420000      0.0002548
     13.1430000      0.0002552
     13.1440000      0.0002546
     13.1450000      0.0002548
     13.1460000      0.0002555
     13.1470000      0.0002563
     13.1480000      0.0002569
     13.1490000      0.0002569
     13.1500000      0.0002568
     13.1510000      0.0002551
     13.1520000      0.0002554
     13.1530000      0.0002553
     13.1540000      0.0002567
     13.1550000      0.0002564
     13.1560000      0.0002559
     13.1570000      0.0002573
     13.1580000      0.0002562
     13.1590000      0.0002560
     13.1600000      0.0002553
     13.1610000      0.0002554
     13.1620000      0.0002547
     13.1630000      0.0002556
     13.1640000      0.0002564
     13.1650000      0.0002553
     13.1660000      0.0002550
     13.1670000      0.0002542
     13.1680000      0.0002547
     13.1690000      0.0002552
     13.1700000      0.0002556
     13.1710000      0.0002572
     13.1720000      0.0002573
     13.1730000      0.0002563
     13.1740000      0.0002565
     13.1750000      0.0002563
     13.1760000      0.0002562
     13.1770000      0.0002554
     13.1780000      0.0002557
     13.1790000      0.0002563
     13.1800000      0.0002560
     13.1810000      0.0002553
     13.1820000      0.0002534
     13.1830000      0.0002556
     13.1840000      0.0002558
     13.1850000      0.0002561
     13.1860000      0.0002572
     13.1870000      0.0002572
     13.1880000      0.0002553
     13.1890000      0.0002538
     13.1900000      0.0002551
     13.1910000      0.0002555
     13.1920000      0.0002563
     13.1930000      0.0002554
     13.1940000      0.0002564
     13.1950000      0.0002557
     13.1960000      0.0002552
     13.1970000      0.0002555
     13.1980000      0.0002563
     13.1990000      0.0002562
     13.2000000      0.0002554
     13.2010000      0.0002549
     13.2020000      0.0002551
     13.2030000      0.0002561
     13.2040000      0.0002564
     13.2050000      0.0002559
     13.2060000      0.0002564
     13.2070000      0.0002566
     13.2080000      0.0002570
     13.2090000      0.0002569
     13.2100000      0.0002563
     13.2110000      0.0002555
     13.2120000      0.0002561
     13.2130000      0.0002565
     13.2140000      0.0002561
     13.2150000      0.0002544
     13.2160000      0.0002551
     13.2170000      0.0002579
     13.2180000      0.0002567
     13.2190000      0.0002563
     13.2200000      0.0002558
     13.2210000      0.0002554
     13.2220000      0.0002565
     13.2230000      0.0002556
     13.2240000      0.0002559
     13.2250000      0.0002542
     13.2260000      0.0002546
     13.2270000      0.0002554
     13.2280000      0.0002552
     13.2290000      0.0002553
     13.2300000      0.0002560
     13.2310000      0.0002556
     13.2320000      0.0002557
     13.2330000      0.0002561
     13.2340000      0.0002566
     13.2350000      0.0002567
     13.2360000      0.0002547
     13.2370000      0.0002562
     13.2380000      0.0002562
     13.2390000      0.0002572
     13.2400000      0.0002555
     13.2410000      0.0002568
     13.2420000      0.0002561
     13.2430000      0.0002569
     13.2440000      0.0002563
     13.2450000      0.0002574
     13.2460000      0.0002559
     13.2470000      0.0002541
     13.2480000      0.0002559
     13.2490000      0.0002563
     13.2500000      0.0002547
     13.2510000      0.0002555
     13.2520000      0.0002563
     13.2530000      0.0002557
     13.2540000      0.0002566
     13.2550000      0.0002567
     13.2560000      0.0002557
     13.2570000      0.0002557
     13.2580000      0.0002551
     13.2590000      0.0002541
     13.2600000      0.0002570
     13.2610000      0.0002571
     13.2620000      0.0002563
     13.2630000      0.0002556
     13.2640000      0.0002567
     13.2650000      0.0002565
     13.2660000      0.0002561
     13.2670000      0.0002552
     13.2680000      0.0002552
     13.2690000      0.0002570
     13.2700000      0.0002570
     13.2710000      0.0002578
     13.2720000      0.0002559
     13.2730000      0.0002558
     13.2740000      0.0002582
     13.2750000      0.0002559
     13.2760000      0.0002553
     13.2770000      0.0002568
     13.2780000      0.0002564
     13.2790000      0.0002553
     13.2800000      0.0002560
     13.2810000      0.0002564
     13.2820000      0.0002560
     13.2830000      0.0002562
     13.2840000      0.0002555
     13.2850000      0.0002557
     13.2860000      0.0002553
     13.2870000      0.0002567
     13.2880000      0.0002555
     13.2890000      0.0002558
     13.2900000      0.0002564
     13.2910000      0.0002555
     13.2920000      0.0002554
     13.2930000      0.0002564
     13.2940000      0.0002572
     13.2950000      0.0002567
     13.2960000      0.0002554
     13.2970000      0.0002575
     13.2980000      0.0002557
     13.2990000      0.0002566
     13.3000000      0.0002566
     13.3010000      0.0002555
     13.3020000      0.0002568
     13.3030000      0.0002554
     13.3040000      0.0002566
     13.3050000      0.0002566
     13.3060000      0.0002552
     13.3070000      0.0002563
     13.3080000      0.0002559
     13.3090000      0.0002559
     13.3100000      0.0002549
     13.3110000      0.0002574
     13.3120000      0.0002566
     13.3130000      0.0002549
     13.3140000      0.0002562
     13.3150000      0.0002565
     13.3160000      0.0002573
     13.3170000      0.0002561
     13.3180000      0.0002562
     13.3190000      0.0002554
     13.3200000      0.0002563
     13.3210000      0.0002558
     13.3220000      0.0002570
     13.3230000      0.0002578
     13.3240000      0.0002565
     13.3250000      0.0002569
     13.3260000      0.0002553
     13.3270000      0.0002544
     13.3280000      0.0002555
     13.3290000      0.0002562
     13.3300000      0.0002562
     13.3310000      0.0002558
     13.3320000      0.0002561
     13.3330000      0.0002544
     13.3340000      0.0002558
     13.3350000      0.0002554
     13.3360000      0.0002553
     13.3370000      0.0002566
     13.3380000      0.0002559
     13.3390000      0.0002555
     13.3400000      0.0002569
     13.3410000      0.0002566
     13.3420000      0.0002571
     13.3430000      0.0002569
     13.3440000      0.0002564
     13.3450000      0.0002556
     13.3460000      0.0002565
     13.3470000      0.0002560
     13.3480000      0.0002560
     13.3490000      0.0002551
     13.3500000      0.0002556
     13.3510000      0.0002553
     13.3520000      0.0002569
     13.3530000      0.0002568
     13.3540000      0.0002548
     13.3550000      0.0002554
     13.3560000      0.0002549
     13.3570000      0.0002552
     13.3580000      0.0002572
     13.3590000      0.0002552
     13.3600000      0.0002559
     13.3610000      0.0002555
     13.3620000      0.0002568
     13.3630000      0.0002561
     13.3640000      0.0002550
     13.3650000      0.0002555
     13.3660000      0.0002557
     13.3670000      0.0002551
     13.3680000      0.0002564
     13.3690000      0.0002559
     13.3700000      0.0002564
     13.3710000      0.0002559
     13.3720000      0.0002571
     13.3730000      0.0002561
     13.3740000      0.0002567
     13.3750000      0.0002574
     13.3760000      0.0002566
     13.3770000      0.0002562
     13.3780000      0.0002546
     13.3790000      0.0002553
     13.3800000      0.0002557
     13.3810000      0.0002568
     13.3820000      0.0002551
     13.3830000      0.0002559
     13.3840000      0.0002556
     13.3850000      0.0002552
     13.3860000      0.0002555
     13.3870000      0.0002560
     13.3880000      0.0002548
     13.3890000      0.0002548
     13.3900000      0.0002555
     13.3910000      0.0002548
     13.3920000      0.0002563
     13.3930000      0.0002560
     13.3940000      0.0002551
     13.3950000      0.0002553
     13.3960000      0.0002567
     13.3970000      0.0002562
     13.3980000      0.0002574
     13.3990000      0.0002577
     13.4000000      0.0002571
     13.4010000      0.0002551
     13.4020000      0.0002566
     13.4030000      0.0002551
     13.4040000      0.0002578
     13.4050000      0.0002561
     13.4060000      0.0002564
     13.4070000      0.0002557
     13.4080000      0.0002554
     13.4090000      0.0002539
     13.4100000      0.0002539
     13.4110000      0.0002545
     13.4120000      0.0002554
     13.4130000      0.0002555
     13.4140000      0.0002560
     13.4150000      0.0002560
     13.4160000      0.0002559
     13.4170000      0.0002566
     13.4180000      0.0002557
     13.4190000      0.0002561
     13.4200000      0.0002558
     13.4210000      0.0002558
     13.4220000      0.0002549
     13.4230000      0.0002555
     13.4240000      0.0002565
     13.4250000      0.0002559
     13.4260000      0.0002557
     13.4270000      0.0002544
     13.4280000      0.0002548
     13.4290000      0.0002559
     13.4300000      0.0002574
     13.4310000      0.0002573
     13.4320000      0.0002550
     13.4330000      0.0002561
     13.4340000      0.0002567
     13.4350000      0.0002559
     13.4360000      0.0002577
     13.4370000      0.0002559
     13.4380000      0.0002561
     13.4390000      0.0002556
     13.4400000      0.0002542
     13.4410000      0.0002544
     13.4420000      0.0002564
     13.4430000      0.0002576
     13.4440000      0.0002550
     13.4450000      0.0002554
     13.4460000      0.0002549
     13.4470000      0.0002565
     13.4480000      0.0002562
     13.4490000      0.0002564
     13.4500000      0.0002574
     13.4510000      0.0002559
     13.4520000      0.0002558
     13.4530000      0.0002575
     13.4540000      0.0002556
     13.4550000      0.0002552
     13.4560000      0.0002567
     13.4570000      0.0002563
     13.4580000      0.0002546
     13.4590000      0.0002554
     13.4600000      0.0002546
     13.4610000      0.0002559
     13.4620000      0.0002559
     13.4630000      0.0002557
     13.4640000      0.0002556
     13.4650000      0.0002546
     13.4660000      0.0002550
     13.4670000      0.0002566
     13.4680000      0.0002554
     13.4690000      0.0002557
     13.4700000      0.0002560
     13.4710000      0.0002555
     13.4720000      0.0002568
     13.4730000      0.0002561
     13.4740000      0.0002547
     13.4750000      0.0002572
     13.4760000      0.0002562
     13.4770000      0.0002554
     13.4780000      0.0002558
     13.4790000      0.0002564
     13.4800000      0.0002561
     13.4810000      0.0002554
     13.4820000      0.0002545
     13.4830000      0.0002559
     13.4840000      0.0002565
     13.4850000      0.0002565
     13.4860000      0.0002564
     13.4870000      0.0002561
     13.4880000      0.0002558
     13.4890000      0.0002545
     13.4900000      0.0002555
     13.4910000      0.0002571
     13.4920000      0.0002564
     13.4930000      0.0002549
     13.4940000      0.0002548
     13.4950000      0.0002547
     13.4960000      0.0002551
     13.4970000      0.0002549
     13.4980000      0.0002543
     13.4990000      0.0002555
     13.5000000      0.0002557
     13.5010000      0.0002535
     13.5020000      0.0002543
     13.5030000      0.0002572
     13.5040000      0.0002561
     13.5050000      0.0002554
     13.5060000      0.0002556
     13.5070000      0.0002549
     13.5080000      0.0002570
     13.5090000      0.0002555
     13.5100000      0.0002560
     13.5110000      0.0002571
     13.5120000      0.0002558
     13.5130000      0.0002568
     13.5140000      0.0002559
     13.5150000      0.0002565
     13.5160000      0.0002545
     13.5170000      0.0002542
     13.5180000      0.0002543
     13.5190000      0.0002548
     13.5200000      0.0002553
     13.5210000      0.0002558
     13.5220000      0.0002560
     13.5230000      0.0002548
     13.5240000      0.0002561
     13.5250000      0.0002557
     13.5260000      0.0002563
     13.5270000      0.0002572
     13.5280000      0.0002560
     13.5290000      0.0002570
     13.5300000      0.0002571
     13.5310000      0.0002564
     13.5320000      0.0002552
     13.5330000      0.0002560
     13.5340000      0.0002566
     13.5350000      0.0002562
     13.5360000      0.0002558
     13.5370000      0.0002562
     13.5380000      0.0002567
     13.5390000      0.0002556
     13.5400000      0.0002546
     13.5410000      0.0002555
     13.5420000      0.0002559
     13.5430000      0.0002565
     13.5440000      0.0002554
     13.5450000      0.0002561
     13.5460000      0.0002558
     13.5470000      0.0002575
     13.5480000      0.0002569
     13.5490000      0.0002556
     13.5500000      0.0002564
     13.5510000      0.0002560
     13.5520000      0.0002555
     13.5530000      0.0002569
     13.5540000      0.0002569
     13.5550000      0.0002557
     13.5560000      0.0002551
     13.5570000      0.0002570
     13.5580000      0.0002561
     13.5590000      0.0002559
     13.5600000      0.0002559
     13.5610000      0.0002568
     13.5620000      0.0002554
     13.5630000      0.0002563
     13.5640000      0.0002551
     13.5650000      0.0002558
     13.5660000      0.0002566
     13.5670000      0.0002561
     13.5680000      0.0002556
     13.5690000      0.0002555
     13.5700000      0.0002568
     13.5710000      0.0002559
     13.5720000      0.0002573
     13.5730000      0.0002563
     13.5740000      0.0002558
     13.5750000      0.0002573
     13.5760000      0.0002567
     13.5770000      0.0002551
     13.5780000      0.0002558
     13.5790000      0.0002558
     13.5800000      0.0002551
     13.5810000      0.0002563
     13.5820000      0.0002547
     13.5830000      0.0002550
     13.5840000      0.0002556
     13.5850000      0.0002546
     13.5860000      0.0002556
     13.5870000      0.0002558
     13.5880000      0.0002551
     13.5890000      0.0002571
     13.5900000      0.0002573
     13.5910000      0.0002549
     13.5920000      0.0002565
     13.5930000      0.0002569
     13.5940000      0.0002564
     13.5950000      0.0002553
     13.5960000      0.0002560
     13.5970000      0.0002560
     13.5980000      0.0002557
     13.5990000      0.0002546
     13.6000000      0.0002565
     13.6010000      0.0002564
     13.6020000      0.0002565
     13.6030000      0.0002567
     13.6040000      0.0002560
     13.6050000      0.0002560
     13.6060000      0.0002574
     13.6070000      0.0002561
     13.6080000      0.0002566
     13.6090000      0.0002544
     13.6100000      0.0002557
     13.6110000      0.0002555
     13.6120000      0.0002548
     13.6130000      0.0002565
     13.6140000      0.0002568
     13.6150000      0.0002556
     13.6160000      0.0002548
     13.6170000      0.0002551
     13.6180000      0.0002562
     13.6190000      0.0002577
     13.6200000      0.0002574
     13.6210000      0.0002568
     13.6220000      0.0002557
     13.6230000      0.0002556
     13.6240000      0.0002558
     13.6250000      0.0002549
     13.6260000      0.0002549
     13.6270000      0.0002542
     13.6280000      0.0002560
     13.6290000      0.0002560
     13.6300000      0.0002556
     13.6310000      0.0002554
     13.6320000      0.0002558
     13.6330000      0.0002553
     13.6340000      0.0002558
     13.6350000      0.0002559
     13.6360000      0.0002559
     13.6370000      0.0002560
     13.6380000      0.0002574
     13.6390000      0.0002578
     13.6400000      0.0002543
     13.6410000      0.0002551
     13.6420000      0.0002552
     13.6430000      0.0002559
     13.6440000      0.0002561
     13.6450000      0.0002555
     13.6460000      0.0002552
     13.6470000      0.0002554
     13.6480000      0.0002548
     13.6490000      0.0002554
     13.6500000      0.0002555
     13.6510000      0.0002549
     13.6520000      0.0002559
     13.6530000      0.0002566
     13.6540000      0.0002573
     13.6550000      0.0002558
     13.6560000      0.0002561
     13.6570000      0.0002565
     13.6580000      0.0002560
     13.6590000      0.0002570
     13.6600000      0.0002566
     13.6610000      0.0002564
     13.6620000      0.0002569
     13.6630000      0.0002564
     13.6640000      0.0002548
     13.6650000      0.0002545
     13.6660000      0.0002559
     13.6670000      0.0002546
     13.6680000      0.0002558
     13.6690000      0.0002546
     13.6700000      0.0002553
     13.6710000      0.0002561
     13.6720000      0.0002562
     13.6730000      0.0002568
     13.6740000      0.0002555
     13.6750000      0.0002546
     13.6760000      0.0002562
     13.6770000      0.0002566
     13.6780000      0.0002576
     13.6790000      0.0002569
     13.6800000      0.0002558
     13.6810000      0.0002556
     13.6820000      0.0002558
     13.6830000      0.0002553
     13.6840000      0.0002583
     13.6850000      0.0002554
     13.6860000      0.0002560
     13.6870000      0.0002555
     13.6880000      0.0002568
     13.6890000      0.0002566
     13.6900000      0.0002562
     13.6910000      0.0002554
     13.6920000      0.0002567
     13.6930000      0.0002552
     13.6940000      0.0002560
     13.6950000      0.0002569
     13.6960000      0.0002568
     13.6970000      0.0002567
     13.6980000      0.0002563
     13.6990000      0.0002577
     13.7000000      0.0002574
     13.7010000      0.0002578
     13.7020000      0.0002561
     13.7030000      0.0002563
     13.7040000      0.0002559
     13.7050000      0.0002576
     13.7060000      0.0002552
     13.7070000      0.0002551
     13.7080000      0.0002552
     13.7090000      0.0002551
     13.7100000      0.0002565
     13.7110000      0.0002571
     13.7120000      0.0002538
     13.7130000      0.0002556
     13.7140000      0.0002558
     13.7150000      0.0002558
     13.7160000      0.0002552
     13.7170000      0.0002564
     13.7180000      0.0002551
     13.7190000      0.0002563
     13.7200000      0.0002557
     13.7210000      0.0002554
     13.7220000      0.0002557
     13.7230000      0.0002551
     13.7240000      0.0002551
     13.7250000      0.0002545
     13.7260000      0.0002560
     13.7270000      0.0002550
     13.7280000      0.0002566
     13.7290000      0.0002560
     13.7300000      0.0002569
     13.7310000      0.0002554
     13.7320000      0.0002571
     13.7330000      0.0002558
     13.7340000      0.0002554
     13.7350000      0.0002541
     13.7360000      0.0002556
     13.7370000      0.0002549
     13.7380000      0.0002557
     13.7390000      0.0002559
     13.7400000      0.0002567
     13.7410000      0.0002557
     13.7420000      0.0002556
     13.7430000      0.0002553
     13.7440000      0.0002565
     13.7450000      0.0002565
     13.7460000      0.0002565
     13.7470000      0.0002577
     13.7480000      0.0002558
     13.7490000      0.0002548
     13.7500000      0.0002566
     13.7510000      0.0002555
     13.7520000      0.0002560
     13.7530000      0.0002558
     13.7540000      0.0002565
     13.7550000      0.0002555
     13.7560000      0.0002552
     13.7570000      0.0002552
     13.7580000      0.0002557
     13.7590000      0.0002567
     13.7600000      0.0002577
     13.7610000      0.0002574
     13.7620000      0.0002560
     13.7630000      0.0002560
     13.7640000      0.0002544
     13.7650000      0.0002557
     13.7660000      0.0002547
     13.7670000      0.0002555
     13.7680000      0.0002558
     13.7690000      0.0002563
     13.7700000      0.0002565
     13.7710000      0.0002559
     13.7720000      0.0002566
     13.7730000      0.0002553
     13.7740000      0.0002550
     13.7750000      0.0002550
     13.7760000      0.0002560
     13.7770000      0.0002562
     13.7780000      0.0002559
     13.7790000      0.0002557
     13.7800000      0.0002547
     13.7810000      0.0002569
     13.7820000      0.0002558
     13.7830000      0.0002544
     13.7840000      0.0002542
     13.7850000      0.0002547
     13.7860000      0.0002557
     13.7870000      0.0002562
     13.7880000      0.0002561
     13.7890000      0.0002549
     13.7900000      0.0002567
     13.7910000      0.0002560
     13.7920000      0.0002555
     13.7930000      0.0002563
     13.7940000      0.0002558
     13.7950000      0.0002557
     13.7960000      0.0002553
     13.7970000      0.0002540
     13.7980000      0.0002569
     13.7990000      0.0002560
     13.8000000      0.0002556
     13.8010000      0.0002564
     13.8020000      0.0002567
     13.8030000      0.0002571
     13.8040000      0.0002566
     13.8050000      0.0002584
     13.8060000      0.0002555
     13.8070000      0.0002569
     13.8080000      0.0002569
     13.8090000      0.0002567
     13.8100000      0.0002556
     13.8110000      0.0002546
     13.8120000      0.0002558
     13.8130000      0.0002577
     13.8140000      0.0002557
     13.8150000      0.0002554
     13.8160000      0.0002571
     13.8170000      0.0002575
     13.8180000      0.0002562
     13.8190000      0.0002552
     13.8200000      0.0002565
     13.8210000      0.0002558
     13.8220000      0.0002565
     13.8230000      0.0002553
     13.8240000      0.0002564
     13.8250000      0.0002566
     13.8260000      0.0002553
     13.8270000      0.0002562
     13.8280000      0.0002560
     13.8290000      0.0002557
     13.8300000      0.0002554
     13.8310000      0.0002565
     13.8320000      0.0002553
     13.8330000      0.0002564
     13.8340000      0.0002564
     13.8350000      0.0002553
     13.8360000      0.0002570
     13.8370000      0.0002572
     13.8380000      0.0002566
     13.8390000      0.0002572
     13.8400000      0.0002550
     13.8410000      0.0002557
     13.8420000      0.0002552
     13.8430000      0.0002560
     13.8440000      0.0002562
     13.8450000      0.0002558
     13.8460000      0.0002548
     13.8470000      0.0002551
     13.8480000      0.0002558
     13.8490000      0.0002572
     13.8500000      0.0002562
     13.8510000      0.0002568
     13.8520000      0.0002556
     13.8530000      0.0002546
     13.8540000      0.0002561
     13.8550000      0.0002560
     13.8560000      0.0002577
     13.8570000      0.0002559
     13.8580000      0.0002553
     13.8590000      0.0002573
     13.8600000      0.0002563
     13.8610000      0.0002552
     13.8620000      0.0002546
     13.8630000      0.0002538
     13.8640000      0.0002543
     13.8650000      0.0002559
     13.8660000      0.0002555
     13.8670000      0.0002552
     13.8680000      0.0002565
     13.8690000      0.0002563
     13.8700000      0.0002555
     13.8710000      0.0002547
     13.8720000      0.0002570
     13.8730000      0.0002558
     13.8740000      0.0002568
     13.8750000      0.0002553
     13.8760000      0.0002557
     13.8770000      0.0002566
     13.8780000      0.0002559
     13.8790000      0.0002551
     13.8800000      0.0002560
     13.8810000      0.0002562
     13.8820000      0.0002567
     13.8830000      0.0002571
     13.8840000      0.0002563
     13.8850000      0.0002541
     13.8860000      0.0002559
     13.8870000      0.0002562
     13.8880000      0.0002545
     13.8890000      0.0002554
     13.8900000      0.0002561
     13.8910000      0.0002558
     13.8920000      0.0002561
     13.8930000      0.0002555
     13.8940000      0.0002551
     13.8950000      0.0002572
     13.8960000      0.0002568
     13.8970000      0.0002544
     13.8980000      0.0002546
     13.8990000      0.0002562
     13.9000000      0.0002559
     13.9010000      0.0002541
     13.9020000      0.0002557
     13.9030000      0.0002538
     13.9040000      0.0002550
     13.9050000      0.0002557
     13.9060000      0.0002567
     13.9070000      0.0002567
     13.9080000      0.0002570
     13.9090000      0.0002561
     13.9100000      0.0002564
     13.9110000      0.0002557
     13.9120000      0.0002564
     13.9130000      0.0002572
     13.9140000      0.0002558
     13.9150000      0.0002563
     13.9160000      0.0002561
     13.9170000      0.0002562
     13.9180000      0.0002564
     13.9190000      0.0002572
     13.9200000      0.0002558
     13.9210000      0.0002574
     13.9220000      0.0002573
     13.9230000      0.0002556
     13.9240000      0.0002547
     13.9250000      0.0002562
     13.9260000      0.0002565
     13.9270000      0.0002568
     13.9280000      0.0002551
     13.9290000      0.0002555
     13.9300000      0.0002546
     13.9310000      0.0002560
     13.9320000      0.0002565
     13.9330000      0.0002558
     13.9340000      0.0002566
     13.9350000      0.0002554
     13.9360000      0.0002556
     13.9370000      0.0002561
     13.9380000      0.0002558
     13.9390000      0.0002560
     13.9400000      0.0002566
     13.9410000      0.0002546
     13.9420000      0.0002547
     13.9430000      0.0002570
     13.9440000      0.0002559
     13.9450000      0.0002557
     13.9460000      0.0002561
     13.9470000      0.0002556
     13.9480000      0.0002551
     13.9490000      0.0002564
     13.9500000      0.0002558
     13.9510000      0.0002571
     13.9520000      0.0002573
     13.9530000      0.0002563
     13.9540000      0.0002572
     13.9550000      0.0002570
     13.9560000      0.0002558
     13.9570000      0.0002559
     13.9580000      0.0002554
     13.9590000      0.0002547
     13.9600000      0.0002542
     13.9610000      0.0002552
     13.9620000      0.0002549
     13.9630000      0.0002559
     13.9640000      0.0002565
     13.9650000      0.0002557
     13.9660000      0.0002565
     13.9670000      0.0002553
     13.9680000      0.0002557
     13.9690000      0.0002563
     13.9700000      0.0002557
     13.9710000      0.0002569
     13.9720000      0.0002558
     13.9730000      0.0002562
     13.9740000      0.0002574
     13.9750000      0.0002573
     13.9760000      0.0002569
     13.9770000      0.0002568
     13.9780000      0.0002567
     13.9790000      0.0002536
     13.9800000      0.0002547
     13.9810000      0.0002561
     13.9820000      0.0002573
     13.9830000      0.0002581
     13.9840000      0.0002565
     13.9850000      0.0002570
     13.9860000      0.0002547
     13.9870000      0.0002557
     13.9880000      0.0002570
     13.9890000      0.0002567
     13.9900000      0.0002557
     13.9910000      0.0002559
     13.9920000      0.0002559
     13.9930000      0.0002548
     13.9940000      0.0002556
     13.9950000      0.0002561
     13.9960000      0.0002556
     13.9970000      0.0002569
     13.9980000      0.0002552
     13.9990000      0.0002560
     14.0000000      0.0002552
     14.0010000      0.0002571
     14.0020000      0.0002564
     14.0030000      0.0002562
     14.0040000      0.0002549
     14.0050000      0.0002554
     14.0060000      0.0002558
     14.0070000      0.0002572
     14.0080000      0.0002556
     14.0090000      0.0002559
     14.0100000      0.0002555
     14.0110000      0.0002557
     14.0120000      0.0002564
     14.0130000      0.0002556
     14.0140000      0.0002555
     14.0150000      0.0002554
     14.0160000      0.0002552
     14.0170000      0.0002549
     14.0180000      0.0002547
     14.0190000      0.0002559
     14.0200000      0.0002561
     14.0210000      0.0002544
     14.0220000      0.0002539
     14.0230000      0.0002559
     14.0240000      0.0002555
     14.0250000      0.0002569
     14.0260000      0.0002566
     14.0270000      0.0002573
     14.0280000      0.0002557
     14.0290000      0.0002560
     14.0300000      0.0002551
     14.0310000      0.0002551
     14.0320000      0.0002560
     14.0330000      0.0002555
     14.0340000      0.0002584
     14.0350000      0.0002580
     14.0360000      0.0002566
     14.0370000      0.0002571
     14.0380000      0.0002578
     14.0390000      0.0002574
     14.0400000      0.0002573
     14.0410000      0.0002564
     14.0420000      0.0002553
     14.0430000      0.0002543
     14.0440000      0.0002556
     14.0450000      0.0002549
     14.0460000      0.0002566
     14.0470000      0.0002570
     14.0480000      0.0002568
     14.0490000      0.0002568
     14.0500000      0.0002563
     14.0510000      0.0002562
     14.0520000      0.0002556
     14.0530000      0.0002551
     14.0540000      0.0002553
     14.0550000      0.0002562
     14.0560000      0.0002555
     14.0570000      0.0002545
     14.0580000      0.0002560
     14.0590000      0.0002564
     14.0600000      0.0002558
     14.0610000      0.0002560
     14.0620000      0.0002561
     14.0630000      0.0002559
     14.0640000      0.0002569
     14.0650000      0.0002567
     14.0660000      0.0002548
     14.0670000      0.0002544
     14.0680000      0.0002561
     14.0690000      0.0002576
     14.0700000      0.0002559
     14.0710000      0.0002547
     14.0720000      0.0002563
     14.0730000      0.0002565
     14.0740000      0.0002550
     14.0750000      0.0002558
     14.0760000      0.0002566
     14.0770000      0.0002553
     14.0780000      0.0002559
     14.0790000      0.0002566
     14.0800000      0.0002565
     14.0810000      0.0002562
     14.0820000      0.0002545
     14.0830000      0.0002558
     14.0840000      0.0002559
     14.0850000      0.0002556
     14.0860000      0.0002555
     14.0870000      0.0002542
     14.0880000      0.0002569
     14.0890000      0.0002565
     14.0900000      0.0002569
     14.0910000      0.0002554
     14.0920000      0.0002565
     14.0930000      0.0002560
     14.0940000      0.0002571
     14.0950000      0.0002571
     14.0960000      0.0002562
     14.0970000      0.0002576
     14.0980000      0.0002575
     14.0990000      0.0002560
     14.1000000      0.0002566
     14.1010000      0.0002564
     14.1020000      0.0002574
     14.1030000      0.0002562
     14.1040000      0.0002564
     14.1050000      0.0002569
     14.1060000      0.0002554
     14.1070000      0.0002563
     14.1080000      0.0002570
     14.1090000      0.0002551
     14.1100000      0.0002566
     14.1110000      0.0002553
     14.1120000      0.0002543
     14.1130000      0.0002552
     14.1140000      0.0002571
     14.1150000      0.0002577
     14.1160000      0.0002554
     14.1170000      0.0002564
     14.1180000      0.0002556
     14.1190000      0.0002553
     14.1200000      0.0002555
     14.1210000      0.0002570
     14.1220000      0.0002571
     14.1230000      0.0002568
     14.1240000      0.0002551
     14.1250000      0.0002554
     14.1260000      0.0002565
     14.1270000      0.0002566
     14.1280000      0.0002554
     14.1290000      0.0002566
     14.1300000      0.0002562
     14.1310000      0.0002566
     14.1320000      0.0002550
     14.1330000      0.0002542
     14.1340000      0.0002561
     14.1350000      0.0002572
     14.1360000      0.0002565
     14.1370000      0.0002565
     14.1380000      0.0002571
     14.1390000      0.0002572
     14.1400000      0.0002559
     14.1410000      0.0002555
     14.1420000      0.0002553
     14.1430000      0.0002569
     14.1440000      0.0002567
     14.1450000      0.0002559
     14.1460000      0.0002562
     14.1470000      0.0002555
     14.1480000      0.0002566
     14.1490000      0.0002557
     14.1500000      0.0002550
     14.1510000      0.0002556
     14.1520000      0.0002558
     14.1530000      0.0002556
     14.1540000      0.0002550
     14.1550000      0.0002550
     14.1560000      0.0002553
     14.1570000      0.0002547
     14.1580000      0.0002564
     14.1590000      0.0002555
     14.1600000      0.0002558
     14.1610000      0.0002559
     14.1620000      0.0002552
     14.1630000      0.0002551
     14.1640000      0.0002571
     14.1650000      0.0002566
     14.1660000      0.0002557
     14.1670000      0.0002565
     14.1680000      0.0002573
     14.1690000      0.0002569
     14.1700000      0.0002565
     14.1710000      0.0002569
     14.1720000      0.0002573
     14.1730000      0.0002569
     14.1740000      0.0002550
     14.1750000      0.0002571
     14.1760000      0.0002559
     14.1770000      0.0002566
     14.1780000      0.0002581
     14.1790000      0.0002570
     14.1800000      0.0002570
     14.1810000      0.0002573
     14.1820000      0.0002569
     14.1830000      0.0002556
     14.1840000      0.0002554
     14.1850000      0.0002557
     14.1860000      0.0002575
     14.1870000      0.0002573
     14.1880000      0.0002568
     14.1890000      0.0002585
     14.1900000      0.0002578
     14.1910000      0.0002564
     14.1920000      0.0002560
     14.1930000      0.0002554
     14.1940000      0.0002560
     14.1950000      0.0002571
     14.1960000      0.0002575
     14.1970000      0.0002575
     14.1980000      0.0002577
     14.1990000      0.0002575
     14.2000000      0.0002555
     14.2010000      0.0002570
     14.2020000      0.0002568
     14.2030000      0.0002573
     14.2040000      0.0002555
     14.2050000      0.0002547
     14.2060000      0.0002565
     14.2070000      0.0002571
     14.2080000      0.0002563
     14.2090000      0.0002563
     14.2100000      0.0002563
     14.2110000      0.0002561
     14.2120000      0.0002552
     14.2130000      0.0002563
     14.2140000      0.0002553
     14.2150000      0.0002569
     14.2160000      0.0002556
     14.2170000      0.0002549
     14.2180000      0.0002546
     14.2190000      0.0002564
     14.2200000      0.0002573
     14.2210000      0.0002571
     14.2220000      0.0002560
     14.2230000      0.0002555
     14.2240000      0.0002562
     14.2250000      0.0002561
     14.2260000      0.0002560
     14.2270000      0.0002557
     14.2280000      0.0002541
     14.2290000      0.0002557
     14.2300000      0.0002570
     14.2310000      0.0002582
     14.2320000      0.0002553
     14.2330000      0.0002558
     14.2340000      0.0002551
     14.2350000      0.0002551
     14.2360000      0.0002558
     14.2370000      0.0002552
     14.2380000      0.0002565
     14.2390000      0.0002559
     14.2400000      0.0002564
     14.2410000      0.0002559
     14.2420000      0.0002569
     14.2430000      0.0002587
     14.2440000      0.0002566
     14.2450000      0.0002552
     14.2460000      0.0002561
     14.2470000      0.0002556
     14.2480000      0.0002573
     14.2490000      0.0002553
     14.2500000      0.0002552
     14.2510000      0.0002558
     14.2520000      0.0002559
     14.2530000      0.0002567
     14.2540000      0.0002575
     14.2550000      0.0002583
     14.2560000      0.0002576
     14.2570000      0.0002580
     14.2580000      0.0002559
     14.2590000      0.0002555
     14.2600000      0.0002556
     14.2610000      0.0002569
     14.2620000      0.0002563
     14.2630000      0.0002543
     14.2640000      0.0002564
     14.2650000      0.0002562
     14.2660000      0.0002581
     14.2670000      0.0002563
     14.2680000      0.0002558
     14.2690000      0.0002552
     14.2700000      0.0002557
     14.2710000      0.0002565
     14.2720000      0.0002564
     14.2730000      0.0002567
     14.2740000      0.0002564
     14.2750000      0.0002551
     14.2760000      0.0002559
     14.2770000      0.0002557
     14.2780000      0.0002559
     14.2790000      0.0002553
     14.2800000      0.0002559
     14.2810000      0.0002562
     14.2820000      0.0002554
     14.2830000      0.0002554
     14.2840000      0.0002561
     14.2850000      0.0002554
     14.2860000      0.0002560
     14.2870000      0.0002552
     14.2880000      0.0002565
     14.2890000      0.0002565
     14.2900000      0.0002546
     14.2910000      0.0002561
     14.2920000      0.0002576
     14.2930000      0.0002569
     14.2940000      0.0002579
     14.2950000      0.0002576
     14.2960000      0.0002569
     14.2970000      0.0002550
     14.2980000      0.0002557
     14.2990000      0.0002559
     14.3000000      0.0002576
     14.3010000      0.0002579
     14.3020000      0.0002565
     14.3030000      0.0002552
     14.3040000      0.0002552
     14.3050000      0.0002546
     14.3060000      0.0002560
     14.3070000      0.0002566
     14.3080000      0.0002563
     14.3090000      0.0002566
     14.3100000      0.0002558
     14.3110000      0.0002555
     14.3120000      0.0002555
     14.3130000      0.0002561
     14.3140000      0.0002559
     14.3150000      0.0002567
     14.3160000      0.0002569
     14.3170000      0.0002556
     14.3180000      0.0002564
     14.3190000      0.0002563
     14.3200000      0.0002569
     14.3210000      0.0002550
     14.3220000      0.0002553
     14.3230000      0.0002551
     14.3240000      0.0002557
     14.3250000      0.0002566
     14.3260000      0.0002568
     14.3270000      0.0002557
     14.3280000      0.0002562
     14.3290000      0.0002549
     14.3300000      0.0002564
     14.3310000      0.0002567
     14.3320000      0.0002575
     14.3330000      0.0002573
     14.3340000      0.0002563
     14.3350000      0.0002560
     14.3360000      0.0002572
     14.3370000      0.0002569
     14.3380000      0.0002556
     14.3390000      0.0002567
     14.3400000      0.0002572
     14.3410000      0.0002569
     14.3420000      0.0002565
     14.3430000      0.0002575
     14.3440000      0.0002558
     14.3450000      0.0002553
     14.3460000      0.0002553
     14.3470000      0.0002572
     14.3480000      0.0002562
     14.3490000      0.0002557
     14.3500000      0.0002568
     14.3510000      0.0002567
     14.3520000      0.0002570
     14.3530000      0.0002555
     14.3540000      0.0002553
     14.3550000      0.0002572
     14.3560000      0.0002575
     14.3570000      0.0002569
     14.3580000      0.0002569
     14.3590000      0.0002553
     14.3600000      0.0002549
     14.3610000      0.0002562
     14.3620000      0.0002558
     14.3630000      0.0002563
     14.3640000      0.0002557
     14.3650000      0.0002565
     14.3660000      0.0002549
     14.3670000      0.0002562
     14.3680000      0.0002572
     14.3690000      0.0002559
     14.3700000      0.0002564
     14.3710000      0.0002570
     14.3720000      0.0002559
     14.3730000      0.0002553
     14.3740000      0.0002556
     14.3750000      0.0002558
     14.3760000      0.0002568
     14.3770000      0.0002566
     14.3780000      0.0002575
     14.3790000      0.0002574
     14.3800000      0.0002556
     14.3810000      0.0002566
     14.3820000      0.0002558
     14.3830000      0.0002575
     14.3840000      0.0002569
     14.3850000      0.0002562
     14.3860000      0.0002557
     14.3870000      0.0002555
     14.3880000      0.0002567
     14.3890000      0.0002562
     14.3900000      0.0002556
     14.3910000      0.0002559
     14.3920000      0.0002566
     14.3930000      0.0002567
     14.3940000      0.0002563
     14.3950000      0.0002558
     14.3960000      0.0002563
     14.3970000      0.0002571
     14.3980000      0.0002565
     14.3990000      0.0002565
     14.4000000      0.0002563
     14.4010000      0.0002557
     14.4020000      0.0002553
     14.4030000      0.0002559
     14.4040000      0.0002569
     14.4050000      0.0002563
     14.4060000      0.0002562
     14.4070000      0.0002552
     14.4080000      0.0002543
     14.4090000      0.0002547
     14.4100000      0.0002543
     14.4110000      0.0002564
     14.4120000      0.0002567
     14.4130000      0.0002562
     14.4140000      0.0002541
     14.4150000      0.0002550
     14.4160000      0.0002555
     14.4170000      0.0002566
     14.4180000      0.0002567
     14.4190000      0.0002562
     14.4200000      0.0002564
     14.4210000      0.0002571
     14.4220000      0.0002558
     14.4230000      0.0002557
     14.4240000      0.0002558
     14.4250000      0.0002563
     14.4260000      0.0002555
     14.4270000      0.0002569
     14.4280000      0.0002570
     14.4290000      0.0002556
     14.4300000      0.0002567
     14.4310000      0.0002564
     14.4320000      0.0002565
     14.4330000      0.0002564
     14.4340000      0.0002569
     14.4350000      0.0002554
     14.4360000      0.0002541
     14.4370000      0.0002553
     14.4380000      0.0002562
     14.4390000      0.0002563
     14.4400000      0.0002538
     14.4410000      0.0002552
     14.4420000      0.0002562
     14.4430000      0.0002559
     14.4440000      0.0002558
     14.4450000      0.0002560
     14.4460000      0.0002566
     14.4470000      0.0002553
     14.4480000      0.0002561
     14.4490000      0.0002552
     14.4500000      0.0002558
     14.4510000      0.0002559
     14.4520000      0.0002555
     14.4530000      0.0002563
     14.4540000      0.0002562
     14.4550000      0.0002563
     14.4560000      0.0002554
     14.4570000      0.0002543
     14.4580000      0.0002553
     14.4590000      0.0002569
     14.4600000      0.0002559
     14.4610000      0.0002553
     14.4620000      0.0002564
     14.4630000      0.0002554
     14.4640000      0.0002554
     14.4650000      0.0002552
     14.4660000      0.0002550
     14.4670000      0.0002557
     14.4680000      0.0002565
     14.4690000      0.0002554
     14.4700000      0.0002563
     14.4710000      0.0002553
     14.4720000      0.0002556
     14.4730000      0.0002547
     14.4740000      0.0002551
     14.4750000      0.0002552
     14.4760000      0.0002547
     14.4770000      0.0002551
     14.4780000      0.0002560
     14.4790000      0.0002562
     14.4800000      0.0002566
     14.4810000      0.0002557
     14.4820000      0.0002559
     14.4830000      0.0002573
     14.4840000      0.0002558
     14.4850000      0.0002556
     14.4860000      0.0002563
     14.4870000      0.0002566
     14.4880000      0.0002558
     14.4890000      0.0002571
     14.4900000      0.0002580
     14.4910000      0.0002561
     14.4920000      0.0002554
     14.4930000      0.0002557
     14.4940000      0.0002553
     14.4950000      0.0002553
     14.4960000      0.0002551
     14.4970000      0.0002562
     14.4980000      0.0002564
     14.4990000      0.0002569
     14.5000000      0.0002549
     14.5010000      0.0002556
     14.5020000      0.0002546
     14.5030000      0.0002541
     14.5040000      0.0002546
     14.5050000      0.0002545
     14.5060000      0.0002570
     14.5070000      0.0002561
     14.5080000      0.0002554
     14.5090000      0.0002560
     14.5100000      0.0002554
     14.5110000      0.0002562
     14.5120000      0.0002551
     14.5130000      0.0002567
     14.5140000      0.0002554
     14.5150000      0.0002551
     14.5160000      0.0002551
     14.5170000      0.0002563
     14.5180000      0.0002573
     14.5190000      0.0002563
     14.5200000      0.0002573
     14.5210000      0.0002566
     14.5220000      0.0002567
     14.5230000      0.0002573
     14.5240000      0.0002579
     14.5250000      0.0002571
     14.5260000      0.0002563
     14.5270000      0.0002558
     14.5280000      0.0002560
     14.5290000      0.0002552
     14.5300000      0.0002561
     14.5310000      0.0002568
     14.5320000      0.0002576
     14.5330000      0.0002574
     14.5340000      0.0002573
     14.5350000      0.0002576
     14.5360000      0.0002553
     14.5370000      0.0002561
     14.5380000      0.0002557
     14.5390000      0.0002558
     14.5400000      0.0002563
     14.5410000      0.0002552
     14.5420000      0.0002562
     14.5430000      0.0002559
     14.5440000      0.0002563
     14.5450000      0.0002563
     14.5460000      0.0002544
     14.5470000      0.0002562
     14.5480000      0.0002559
     14.5490000      0.0002558
     14.5500000      0.0002563
     14.5510000      0.0002559
     14.5520000      0.0002568
     14.5530000      0.0002564
     14.5540000      0.0002571
     14.5550000      0.0002565
     14.5560000      0.0002568
     14.5570000      0.0002557
     14.5580000      0.0002560
     14.5590000      0.0002558
     14.5600000      0.0002571
     14.5610000      0.0002560
     14.5620000      0.0002570
     14.5630000      0.0002575
     14.5640000      0.0002557
     14.5650000      0.0002555
     14.5660000      0.0002551
     14.5670000      0.0002552
     14.5680000      0.0002551
     14.5690000      0.0002539
     14.5700000      0.0002558
     14.5710000      0.0002561
     14.5720000      0.0002579
     14.5730000      0.0002570
     14.5740000      0.0002573
     14.5750000      0.0002561
     14.5760000      0.0002559
     14.5770000      0.0002539
     14.5780000      0.0002566
     14.5790000      0.0002578
     14.5800000      0.0002559
     14.5810000      0.0002552
     14.5820000      0.0002559
     14.5830000      0.0002544
     14.5840000      0.0002543
     14.5850000      0.0002555
     14.5860000      0.0002551
     14.5870000      0.0002561
     14.5880000      0.0002549
     14.5890000      0.0002554
     14.5900000      0.0002549
     14.5910000      0.0002546
     14.5920000      0.0002549
     14.5930000      0.0002557
     14.5940000      0.0002545
     14.5950000      0.0002560
     14.5960000      0.0002561
     14.5970000      0.0002572
     14.5980000      0.0002573
     14.5990000      0.0002561
     14.6000000      0.0002557
     14.6010000      0.0002560
     14.6020000      0.0002555
     14.6030000      0.0002574
     14.6040000      0.0002552
     14.6050000      0.0002565
     14.6060000      0.0002563
     14.6070000      0.0002560
     14.6080000      0.0002569
     14.6090000      0.0002546
     14.6100000      0.0002543
     14.6110000      0.0002562
     14.6120000      0.0002564
     14.6130000      0.0002554
     14.6140000      0.0002569
     14.6150000      0.0002561
     14.6160000      0.0002580
     14.6170000      0.0002560
     14.6180000      0.0002565
     14.6190000      0.0002562
     14.6200000      0.0002554
     14.6210000      0.0002565
     14.6220000      0.0002559
     14.6230000      0.0002569
     14.6240000      0.0002566
     14.6250000      0.0002569
     14.6260000      0.0002549
     14.6270000      0.0002560
     14.6280000      0.0002566
     14.6290000      0.0002571
     14.6300000      0.0002559
     14.6310000      0.0002558
     14.6320000      0.0002577
     14.6330000      0.0002582
     14.6340000      0.0002562
     14.6350000      0.0002545
     14.6360000      0.0002550
     14.6370000      0.0002553
     14.6380000      0.0002552
     14.6390000      0.0002574
     14.6400000      0.0002564
     14.6410000      0.0002569
     14.6420000      0.0002577
     14.6430000      0.0002564
     14.6440000      0.0002553
     14.6450000      0.0002557
     14.6460000      0.0002556
     14.6470000      0.0002559
     14.6480000      0.0002559
     14.6490000      0.0002571
     14.6500000      0.0002559
     14.6510000      0.0002560
     14.6520000      0.0002553
     14.6530000      0.0002560
     14.6540000      0.0002561
     14.6550000      0.0002564
     14.6560000      0.0002573
     14.6570000      0.0002580
     14.6580000      0.0002569
     14.6590000      0.0002552
     14.6600000      0.0002567
     14.6610000      0.0002573
     14.6620000      0.0002565
     14.6630000      0.0002558
     14.6640000      0.0002566
     14.6650000      0.0002563
     14.6660000      0.0002576
     14.6670000      0.0002567
     14.6680000      0.0002572
     14.6690000      0.0002560
     14.6700000      0.0002562
     14.6710000      0.0002562
     14.6720000      0.0002570
     14.6730000      0.0002562
     14.6740000      0.0002571
     14.6750000      0.0002569
     14.6760000      0.0002573
     14.6770000      0.0002555
     14.6780000      0.0002560
     14.6790000      0.0002563
     14.6800000      0.0002565
     14.6810000      0.0002554
     14.6820000      0.0002552
     14.6830000      0.0002567
     14.6840000      0.0002552
     14.6850000      0.0002558
     14.6860000      0.0002558
     14.6870000      0.0002556
     14.6880000      0.0002552
     14.6890000      0.0002562
     14.6900000      0.0002549
     14.6910000      0.0002545
     14.6920000      0.0002555
     14.6930000      0.0002559
     14.6940000      0.0002559
     14.6950000      0.0002558
     14.6960000      0.0002559
     14.6970000      0.0002560
     14.6980000      0.0002566
     14.6990000      0.0002566
     14.7000000      0.0002560
     14.7010000      0.0002553
     14.7020000      0.0002577
     14.7030000      0.0002589
     14.7040000      0.0002563
     14.7050000      0.0002568
     14.7060000      0.0002568
     14.7070000      0.0002557
     14.7080000      0.0002550
     14.7090000      0.0002566
     14.7100000      0.0002546
     14.7110000      0.0002562
     14.7120000      0.0002554
     14.7130000      0.0002561
     14.7140000      0.0002548
     14.7150000      0.0002544
     14.7160000      0.0002571
     14.7170000      0.0002583
     14.7180000      0.0002569
     14.7190000      0.0002562
     14.7200000      0.0002557
     14.7210000      0.0002556
     14.7220000      0.0002576
     14.7230000      0.0002569
     14.7240000      0.0002567
     14.7250000      0.0002575
     14.7260000      0.0002571
     14.7270000      0.0002563
     14.7280000      0.0002564
     14.7290000      0.0002568
     14.7300000      0.0002566
     14.7310000      0.0002552
     14.7320000      0.0002561
     14.7330000      0.0002551
     14.7340000      0.0002550
     14.7350000      0.0002548
     14.7360000      0.0002561
     14.7370000      0.0002569
     14.7380000      0.0002556
     14.7390000      0.0002564
     14.7400000      0.0002560
     14.7410000      0.0002568
     14.7420000      0.0002565
     14.7430000      0.0002565
     14.7440000      0.0002565
     14.7450000      0.0002574
     14.7460000      0.0002568
     14.7470000      0.0002556
     14.7480000      0.0002555
     14.7490000      0.0002553
     14.7500000      0.0002551
     14.7510000      0.0002554
     14.7520000      0.0002552
     14.7530000      0.0002562
     14.7540000      0.0002570
     14.7550000      0.0002569
     14.7560000      0.0002577
     14.7570000      0.0002565
     14.7580000      0.0002562
     14.7590000      0.0002557
     14.7600000      0.0002564
     14.7610000      0.0002558
     14.7620000      0.0002546
     14.7630000      0.0002555
     14.7640000      0.0002578
     14.7650000      0.0002550
     14.7660000      0.0002558
     14.7670000      0.0002566
     14.7680000      0.0002572
     14.7690000      0.0002564
     14.7700000      0.0002571
     14.7710000      0.0002564
     14.7720000      0.0002553
     14.7730000      0.0002563
     14.7740000      0.0002571
     14.7750000      0.0002558
     14.7760000      0.0002555
     14.7770000      0.0002548
     14.7780000      0.0002554
     14.7790000      0.0002562
     14.7800000      0.0002562
     14.7810000      0.0002557
     14.7820000      0.0002557
     14.7830000      0.0002552
     14.7840000      0.0002571
     14.7850000      0.0002557
     14.7860000      0.0002559
     14.7870000      0.0002572
     14.7880000      0.0002566
     14.7890000      0.0002567
     14.7900000      0.0002563
     14.7910000      0.0002573
     14.7920000      0.0002558
     14.7930000      0.0002563
     14.7940000      0.0002558
     14.7950000      0.0002552
     14.7960000      0.0002558
     14.7970000      0.0002562
     14.7980000      0.0002555
     14.7990000      0.0002554
     14.8000000      0.0002559
     14.8010000      0.0002555
     14.8020000      0.0002558
     14.8030000      0.0002549
     14.8040000      0.0002557
     14.8050000      0.0002566
     14.8060000      0.0002562
     14.8070000      0.0002566
     14.8080000      0.0002558
     14.8090000      0.0002556
     14.8100000      0.0002565
     14.8110000      0.0002568
     14.8120000      0.0002568
     14.8130000      0.0002562
     14.8140000      0.0002567
     14.8150000      0.0002563
     14.8160000      0.0002575
     14.8170000      0.0002561
     14.8180000      0.0002582
     14.8190000      0.0002574
     14.8200000      0.0002552
     14.8210000      0.0002561
     14.8220000      0.0002556
     14.8230000      0.0002567
     14.8240000      0.0002556
     14.8250000      0.0002543
     14.8260000      0.0002558
     14.8270000      0.0002568
     14.8280000      0.0002561
     14.8290000      0.0002565
     14.8300000      0.0002557
     14.8310000      0.0002546
     14.8320000      0.0002554
     14.8330000      0.0002564
     14.8340000      0.0002560
     14.8350000      0.0002569
     14.8360000      0.0002570
     14.8370000      0.0002559
     14.8380000      0.0002572
     14.8390000      0.0002564
     14.8400000      0.0002570
     14.8410000      0.0002562
     14.8420000      0.0002552
     14.8430000      0.0002554
     14.8440000      0.0002571
     14.8450000      0.0002561
     14.8460000      0.0002556
     14.8470000      0.0002562
     14.8480000      0.0002574
     14.8490000      0.0002571
     14.8500000      0.0002550
     14.8510000      0.0002557
     14.8520000      0.0002564
     14.8530000      0.0002567
     14.8540000      0.0002554
     14.8550000      0.0002557
     14.8560000      0.0002562
     14.8570000      0.0002565
     14.8580000      0.0002556
     14.8590000      0.0002560
     14.8600000      0.0002574
     14.8610000      0.0002557
     14.8620000      0.0002575
     14.8630000      0.0002575
     14.8640000      0.0002560
     14.8650000      0.0002563
     14.8660000      0.0002558
     14.8670000      0.0002560
     14.8680000      0.0002554
     14.8690000      0.0002561
     14.8700000      0.0002559
     14.8710000      0.0002552
     14.8720000      0.0002558
     14.8730000      0.0002547
     14.8740000      0.0002570
     14.8750000      0.0002568
     14.8760000      0.0002575
     14.8770000      0.0002560
     14.8780000      0.0002560
     14.8790000      0.0002555
     14.8800000      0.0002557
     14.8810000      0.0002563
     14.8820000      0.0002557
     14.8830000      0.0002563
     14.8840000      0.0002560
     14.8850000      0.0002548
     14.8860000      0.0002553
     14.8870000      0.0002559
     14.8880000      0.0002555
     14.8890000      0.0002568
     14.8900000      0.0002571
     14.8910000      0.0002568
     14.8920000      0.0002568
     14.8930000      0.0002571
     14.8940000      0.0002559
     14.8950000      0.0002564
     14.8960000      0.0002556
     14.8970000      0.0002577
     14.8980000      0.0002570
     14.8990000      0.0002562
     14.9000000      0.0002578
     14.9010000      0.0002577
     14.9020000      0.0002573
     14.9030000      0.0002567
     14.9040000      0.0002558
     14.9050000      0.0002565
     14.9060000      0.0002561
     14.9070000      0.0002577
     14.9080000      0.0002561
     14.9090000      0.0002570
     14.9100000      0.0002565
     14.9110000      0.0002553
     14.9120000      0.0002559
     14.9130000      0.0002555
     14.9140000      0.0002564
     14.9150000      0.0002559
     14.9160000      0.0002562
     14.9170000      0.0002564
     14.9180000      0.0002565
     14.9190000      0.0002558
     14.9200000      0.0002553
     14.9210000      0.0002547
     14.9220000      0.0002559
     14.9230000      0.0002580
     14.9240000      0.0002577
     14.9250000      0.0002567
     14.9260000      0.0002579
     14.9270000      0.0002563
     14.9280000      0.0002570
     14.9290000      0.0002572
     14.9300000      0.0002567
     14.9310000      0.0002576
     14.9320000      0.0002587
     14.9330000      0.0002579
     14.9340000      0.0002570
     14.9350000      0.0002567
     14.9360000      0.0002572
     14.9370000      0.0002558
     14.9380000      0.0002577
     14.9390000      0.0002564
     14.9400000      0.0002567
     14.9410000      0.0002567
     14.9420000      0.0002565
     14.9430000      0.0002549
     14.9440000      0.0002555
     14.9450000      0.0002571
     14.9460000      0.0002576
     14.9470000      0.0002576
     14.9480000      0.0002567
     14.9490000      0.0002573
     14.9500000      0.0002562
     14.9510000      0.0002552
     14.9520000      0.0002560
     14.9530000      0.0002559
     14.9540000      0.0002560
     14.9550000      0.0002560
     14.9560000      0.0002570
     14.9570000      0.0002573
     14.9580000      0.0002555
     14.9590000      0.0002563
     14.9600000      0.0002574
     14.9610000      0.0002567
     14.9620000      0.0002573
     14.9630000      0.0002567
     14.9640000      0.0002552
     14.9650000      0.0002563
     14.9660000      0.0002577
     14.9670000      0.0002567
     14.9680000      0.0002558
     14.9690000      0.0002569
     14.9700000      0.0002552
     14.9710000      0.0002570
     14.9720000      0.0002558
     14.9730000      0.0002558
     14.9740000      0.0002548
     14.9750000      0.0002570
     14.9760000      0.0002573
     14.9770000      0.0002569
     14.9780000      0.0002564
     14.9790000      0.0002557
     14.9800000      0.0002566
     14.9810000      0.0002557
     14.9820000      0.0002556
     14.9830000      0.0002559
     14.9840000      0.0002572
     14.9850000      0.0002563
     14.9860000      0.0002568
     14.9870000      0.0002555
     14.9880000      0.0002562
     14.9890000      0.0002562
     14.9900000      0.0002555
     14.9910000      0.0002558
     14.9920000      0.0002564
     14.9930000      0.0002548
     14.9940000      0.0002544
     14.9950000      0.0002565
     14.9960000      0.0002571
     14.9970000      0.0002587
     14.9980000      0.0002572
     14.9990000      0.0002555


==> gnuplot1/exam2/weight/opt-5d-1w-weight.dat <==
      0.0000000      0.0001028
      0.0010000      0.0001123
      0.0020000      0.0001968
      0.0030000      0.0002489
      0.0040000      0.0002562
      0.0050000      0.0002515
      0.0060000      0.0002604
      0.0070000      0.0002567
      0.0080000      0.0002533
      0.0090000      0.0002578
      0.0100000      0.0002563
      0.0110000      0.0002553
      0.0120000      0.0002515
      0.0130000      0.0002483
      0.0140000      0.0002531
      0.0150000      0.0002516
      0.0160000      0.0002509
      0.0170000      0.0002514
      0.0180000      0.0002489
      0.0190000      0.0002491
      0.0200000      0.0002534
      0.0210000      0.0002510
      0.0220000      0.0002471
      0.0230000      0.0002469
      0.0240000      0.0002525
      0.0250000      0.0002515
      0.0260000      0.0002460
      0.0270000      0.0002469
      0.0280000      0.0002521
      0.0290000      0.0002519
      0.0300000      0.0002529
      0.0310000      0.0002523
      0.0320000      0.0002520
      0.0330000      0.0002526
      0.0340000      0.0002517
      0.0350000      0.0002477
      0.0360000      0.0002554
      0.0370000      0.0002513
      0.0380000      0.0002541
      0.0390000      0.0002511
      0.0400000      0.0002537
      0.0410000      0.0002528
      0.0420000      0.0002507
      0.0430000      0.0002517
      0.0440000      0.0002521
      0.0450000      0.0002531
      0.0460000      0.0002512
      0.0470000      0.0002509
      0.0480000      0.0002552
      0.0490000      0.0002481
      0.0500000      0.0002525
      0.0510000      0.0002496
      0.0520000      0.0002529
      0.0530000      0.0002461
      0.0540000      0.0002477
      0.0550000      0.0002518
      0.0560000      0.0002532
      0.0570000      0.0002505
      0.0580000      0.0002511
      0.0590000      0.0002479
      0.0600000      0.0002511
      0.0610000      0.0002530
      0.0620000      0.0002535
      0.0630000      0.0002492
      0.0640000      0.0002514
      0.0650000      0.0002485
      0.0660000      0.0002520
      0.0670000      0.0002537
      0.0680000      0.0002510
      0.0690000      0.0002531
      0.0700000      0.0002501
      0.0710000      0.0002526
      0.0720000      0.0002540
      0.0730000      0.0002515
      0.0740000      0.0002494
      0.0750000      0.0002496
      0.0760000      0.0002573
      0.0770000      0.0002524
      0.0780000      0.0002532
      0.0790000      0.0002516
      0.0800000      0.0002510
      0.0810000      0.0002468
      0.0820000      0.0002513
      0.0830000      0.0002561
      0.0840000      0.0002534
      0.0850000      0.0002532
      0.0860000      0.0002513
      0.0870000      0.0002518
      0.0880000      0.0002518
      0.0890000      0.0002534
      0.0900000      0.0002539
      0.0910000      0.0002553
      0.0920000      0.0002552
      0.0930000      0.0002547
      0.0940000      0.0002506
      0.0950000      0.0002518
      0.0960000      0.0002502
      0.0970000      0.0002515
      0.0980000      0.0002513
      0.0990000      0.0002526
      0.1000000      0.0002502
      0.1010000      0.0002532
      0.1020000      0.0002556
      0.1030000      0.0002541
      0.1040000      0.0002546
      0.1050000      0.0002535
      0.1060000      0.0002537
      0.1070000      0.0002530
      0.1080000      0.0002517
      0.1090000      0.0002498
      0.1100000      0.0002532
      0.1110000      0.0002550
      0.1120000      0.0002584
      0.1130000      0.0002545
      0.1140000      0.0002545
      0.1150000      0.0002496
      0.1160000      0.0002519
      0.1170000      0.0002524
      0.1180000      0.0002510
      0.1190000      0.0002555
      0.1200000      0.0002559
      0.1210000      0.0002550
      0.1220000      0.0002555
      0.1230000      0.0002582
      0.1240000      0.0002560
      0.1250000      0.0002538
      0.1260000      0.0002539
      0.1270000      0.0002537
      0.1280000      0.0002485
      0.1290000      0.0002535
      0.1300000      0.0002578
      0.1310000      0.0002553
      0.1320000      0.0002520
      0.1330000      0.0002557
      0.1340000      0.0002523
      0.1350000      0.0002548
      0.1360000      0.0002562
      0.1370000      0.0002518
      0.1380000      0.0002537
      0.1390000      0.0002542
      0.1400000      0.0002536
      0.1410000      0.0002548
      0.1420000      0.0002540
      0.1430000      0.0002579
      0.1440000      0.0002536
      0.1450000      0.0002537
      0.1460000      0.0002507
      0.1470000      0.0002549
      0.1480000      0.0002529
      0.1490000      0.0002567
      0.1500000      0.0002543
      0.1510000      0.0002529
      0.1520000      0.0002559
      0.1530000      0.0002528
      0.1540000      0.0002504
      0.1550000      0.0002532
      0.1560000      0.0002528
      0.1570000      0.0002528
      0.1580000      0.0002507
      0.1590000      0.0002535
      0.1600000      0.0002579
      0.1610000      0.0002524
      0.1620000      0.0002581
      0.1630000      0.0002546
      0.1640000      0.0002529
      0.1650000      0.0002516
      0.1660000      0.0002550
      0.1670000      0.0002524
      0.1680000      0.0002542
      0.1690000      0.0002561
      0.1700000      0.0002557
      0.1710000      0.0002558
      0.1720000      0.0002556
      0.1730000      0.0002549
      0.1740000      0.0002555
      0.1750000      0.0002585
      0.1760000      0.0002580
      0.1770000      0.0002585
      0.1780000      0.0002586
      0.1790000      0.0002563
      0.1800000      0.0002541
      0.1810000      0.0002507
      0.1820000      0.0002528
      0.1830000      0.0002544
      0.1840000      0.0002521
      0.1850000      0.0002535
      0.1860000      0.0002546
      0.1870000      0.0002538
      0.1880000      0.0002549
      0.1890000      0.0002570
      0.1900000      0.0002549
      0.1910000      0.0002526
      0.1920000      0.0002537
      0.1930000      0.0002558
      0.1940000      0.0002535
      0.1950000      0.0002544
      0.1960000      0.0002507
      0.1970000      0.0002543
      0.1980000      0.0002555
      0.1990000      0.0002591
      0.2000000      0.0002530
      0.2010000      0.0002547
      0.2020000      0.0002540
      0.2030000      0.0002568
      0.2040000      0.0002543
      0.2050000      0.0002547
      0.2060000      0.0002579
      0.2070000      0.0002522
      0.2080000      0.0002542
      0.2090000      0.0002523
      0.2100000      0.0002544
      0.2110000      0.0002544
      0.2120000      0.0002555
      0.2130000      0.0002561
      0.2140000      0.0002545
      0.2150000      0.0002549
      0.2160000      0.0002538
      0.2170000      0.0002555
      0.2180000      0.0002549
      0.2190000      0.0002538
      0.2200000      0.0002539
      0.2210000      0.0002545
      0.2220000      0.0002576
      0.2230000      0.0002573
      0.2240000      0.0002567
      0.2250000      0.0002521
      0.2260000      0.0002506
      0.2270000      0.0002534
      0.2280000      0.0002542
      0.2290000      0.0002529
      0.2300000      0.0002524
      0.2310000      0.0002576
      0.2320000      0.0002591
      0.2330000      0.0002534
      0.2340000      0.0002566
      0.2350000      0.0002605
      0.2360000      0.0002574
      0.2370000      0.0002555
      0.2380000      0.0002534
      0.2390000      0.0002565
      0.2400000      0.0002561
      0.2410000      0.0002567
      0.2420000      0.0002551
      0.2430000      0.0002566
      0.2440000      0.0002551
      0.2450000      0.0002542
      0.2460000      0.0002548
      0.2470000      0.0002568
      0.2480000      0.0002550
      0.2490000      0.0002570
      0.2500000      0.0002547
      0.2510000      0.0002537
      0.2520000      0.0002586
      0.2530000      0.0002552
      0.2540000      0.0002548
      0.2550000      0.0002537
      0.2560000      0.0002550
      0.2570000      0.0002528
      0.2580000      0.0002542
      0.2590000      0.0002557
      0.2600000      0.0002573
      0.2610000      0.0002552
      0.2620000      0.0002559
      0.2630000      0.0002538
      0.2640000      0.0002570
      0.2650000      0.0002551
      0.2660000      0.0002551
      0.2670000      0.0002572
      0.2680000      0.0002583
      0.2690000      0.0002542
      0.2700000      0.0002536
      0.2710000      0.0002545
      0.2720000      0.0002559
      0.2730000      0.0002541
      0.2740000      0.0002541
      0.2750000      0.0002582
      0.2760000      0.0002577
      0.2770000      0.0002576
      0.2780000      0.0002561
      0.2790000      0.0002559
      0.2800000      0.0002527
      0.2810000      0.0002563
      0.2820000      0.0002562
      0.2830000      0.0002564
      0.2840000      0.0002586
      0.2850000      0.0002537
      0.2860000      0.0002542
      0.2870000      0.0002568
      0.2880000      0.0002572
      0.2890000      0.0002560
      0.2900000      0.0002551
      0.2910000      0.0002562
      0.2920000      0.0002566
      0.2930000      0.0002541
      0.2940000      0.0002536
      0.2950000      0.0002568
      0.2960000      0.0002550
      0.2970000      0.0002548
      0.2980000      0.0002534
      0.2990000      0.0002555
      0.3000000      0.0002549
      0.3010000      0.0002538
      0.3020000      0.0002537
      0.3030000      0.0002530
      0.3040000      0.0002556
      0.3050000      0.0002562
      0.3060000      0.0002561
      0.3070000      0.0002545
      0.3080000      0.0002572
      0.3090000      0.0002551
      0.3100000      0.0002548
      0.3110000      0.0002559
      0.3120000      0.0002617
      0.3130000      0.0002580
      0.3140000      0.0002567
      0.3150000      0.0002567
      0.3160000      0.0002568
      0.3170000      0.0002555
      0.3180000      0.0002529
      0.3190000      0.0002539
      0.3200000      0.0002585
      0.3210000      0.0002585
      0.3220000      0.0002576
      0.3230000      0.0002581
      0.3240000      0.0002550
      0.3250000      0.0002552
      0.3260000      0.0002562
      0.3270000      0.0002563
      0.3280000      0.0002611
      0.3290000      0.0002539
      0.3300000      0.0002585
      0.3310000      0.0002556
      0.3320000      0.0002565
      0.3330000      0.0002593
      0.3340000      0.0002600
      0.3350000      0.0002542
      0.3360000      0.0002586
      0.3370000      0.0002566
      0.3380000      0.0002559
      0.3390000      0.0002578
      0.3400000      0.0002551
      0.3410000      0.0002590
      0.3420000      0.0002560
      0.3430000      0.0002573
      0.3440000      0.0002576
      0.3450000      0.0002554
      0.3460000      0.0002572
      0.3470000      0.0002565
      0.3480000      0.0002557
      0.3490000      0.0002573
      0.3500000      0.0002590
      0.3510000      0.0002598
      0.3520000      0.0002560
      0.3530000      0.0002574
      0.3540000      0.0002581
      0.3550000      0.0002580
      0.3560000      0.0002546
      0.3570000      0.0002564
      0.3580000      0.0002547
      0.3590000      0.0002567
      0.3600000      0.0002582
      0.3610000      0.0002591
      0.3620000      0.0002620
      0.3630000      0.0002533
      0.3640000      0.0002537
      0.3650000      0.0002601
      0.3660000      0.0002587
      0.3670000      0.0002577
      0.3680000      0.0002600
      0.3690000      0.0002552
      0.3700000      0.0002536
      0.3710000      0.0002566
      0.3720000      0.0002547
      0.3730000      0.0002555
      0.3740000      0.0002583
      0.3750000      0.0002586
      0.3760000      0.0002577
      0.3770000      0.0002593
      0.3780000      0.0002625
      0.3790000      0.0002595
      0.3800000      0.0002572
      0.3810000      0.0002562
      0.3820000      0.0002578
      0.3830000      0.0002562
      0.3840000      0.0002591
      0.3850000      0.0002561
      0.3860000      0.0002573
      0.3870000      0.0002580
      0.3880000      0.0002594
      0.3890000      0.0002589
      0.3900000      0.0002571
      0.3910000      0.0002568
      0.3920000      0.0002566
      0.3930000      0.0002555
      0.3940000      0.0002574
      0.3950000      0.0002608
      0.3960000      0.0002563
      0.3970000      0.0002579
      0.3980000      0.0002522
      0.3990000      0.0002561
      0.4000000      0.0002577
      0.4010000      0.0002554
      0.4020000      0.0002557
      0.4030000      0.0002548
      0.4040000      0.0002624
      0.4050000      0.0002547
      0.4060000      0.0002548
      0.4070000      0.0002577
      0.4080000      0.0002600
      0.4090000      0.0002605
      0.4100000      0.0002557
      0.4110000      0.0002561
      0.4120000      0.0002567
      0.4130000      0.0002558
      0.4140000      0.0002567
      0.4150000      0.0002565
      0.4160000      0.0002556
      0.4170000      0.0002557
      0.4180000      0.0002563
      0.4190000      0.0002565
      0.4200000      0.0002586
      0.4210000      0.0002591
      0.4220000      0.0002555
      0.4230000      0.0002580
      0.4240000      0.0002547
      0.4250000      0.0002565
      0.4260000      0.0002579
      0.4270000      0.0002596
      0.4280000      0.0002588
      0.4290000      0.0002591
      0.4300000      0.0002571
      0.4310000      0.0002560
      0.4320000      0.0002584
      0.4330000      0.0002525
      0.4340000      0.0002579
      0.4350000      0.0002595
      0.4360000      0.0002592
      0.4370000      0.0002567
      0.4380000      0.0002535
      0.4390000      0.0002561
      0.4400000      0.0002606
      0.4410000      0.0002585
      0.4420000      0.0002559
      0.4430000      0.0002592
      0.4440000      0.0002587
      0.4450000      0.0002604
      0.4460000      0.0002636
      0.4470000      0.0002620
      0.4480000      0.0002613
      0.4490000      0.0002598
      0.4500000      0.0002582
      0.4510000      0.0002608
      0.4520000      0.0002565
      0.4530000      0.0002574
      0.4540000      0.0002538
      0.4550000      0.0002560
      0.4560000      0.0002587
      0.4570000      0.0002570
      0.4580000      0.0002548
      0.4590000      0.0002539
      0.4600000      0.0002527
      0.4610000      0.0002576
      0.4620000      0.0002548
      0.4630000      0.0002593
      0.4640000      0.0002628
      0.4650000      0.0002602
      0.4660000      0.0002589
      0.4670000      0.0002604
      0.4680000      0.0002563
      0.4690000      0.0002580
      0.4700000      0.0002583
      0.4710000      0.0002594
      0.4720000      0.0002560
      0.4730000      0.0002544
      0.4740000      0.0002546
      0.4750000      0.0002571
      0.4760000      0.0002575
      0.4770000      0.0002573
      0.4780000      0.0002546
      0.4790000      0.0002531
      0.4800000      0.0002569
      0.4810000      0.0002573
      0.4820000      0.0002558
      0.4830000      0.0002556
      0.4840000      0.0002540
      0.4850000      0.0002553
      0.4860000      0.0002562
      0.4870000      0.0002559
      0.4880000      0.0002588
      0.4890000      0.0002550
      0.4900000      0.0002556
      0.4910000      0.0002541
      0.4920000      0.0002608
      0.4930000      0.0002576
      0.4940000      0.0002599
      0.4950000      0.0002603
      0.4960000      0.0002581
      0.4970000      0.0002580
      0.4980000      0.0002576
      0.4990000      0.0002586
      0.5000000      0.0002593
      0.5010000      0.0002587
      0.5020000      0.0002610
      0.5030000      0.0002585
      0.5040000      0.0002614
      0.5050000      0.0002607
      0.5060000      0.0002572
      0.5070000      0.0002581
      0.5080000      0.0002594
      0.5090000      0.0002593
      0.5100000      0.0002613
      0.5110000      0.0002585
      0.5120000      0.0002547
      0.5130000      0.0002541
      0.5140000      0.0002559
      0.5150000      0.0002573
      0.5160000      0.0002588
      0.5170000      0.0002593
      0.5180000      0.0002596
      0.5190000      0.0002558
      0.5200000      0.0002550
      0.5210000      0.0002605
      0.5220000      0.0002598
      0.5230000      0.0002579
      0.5240000      0.0002552
      0.5250000      0.0002596
      0.5260000      0.0002559
      0.5270000      0.0002592
      0.5280000      0.0002633
      0.5290000      0.0002588
      0.5300000      0.0002607
      0.5310000      0.0002577
      0.5320000      0.0002599
      0.5330000      0.0002577
      0.5340000      0.0002617
      0.5350000      0.0002557
      0.5360000      0.0002600
      0.5370000      0.0002604
      0.5380000      0.0002580
      0.5390000      0.0002612
      0.5400000      0.0002587
      0.5410000      0.0002598
      0.5420000      0.0002595
      0.5430000      0.0002553
      0.5440000      0.0002601
      0.5450000      0.0002590
      0.5460000      0.0002576
      0.5470000      0.0002568
      0.5480000      0.0002539
      0.5490000      0.0002621
      0.5500000      0.0002580
      0.5510000      0.0002589
      0.5520000      0.0002582
      0.5530000      0.0002590
      0.5540000      0.0002610
      0.5550000      0.0002632
      0.5560000      0.0002623
      0.5570000      0.0002562
      0.5580000      0.0002587
      0.5590000      0.0002601
      0.5600000      0.0002550
      0.5610000      0.0002581
      0.5620000      0.0002579
      0.5630000      0.0002541
      0.5640000      0.0002588
      0.5650000      0.0002625
      0.5660000      0.0002616
      0.5670000      0.0002612
      0.5680000      0.0002581
      0.5690000      0.0002605
      0.5700000      0.0002619
      0.5710000      0.0002591
      0.5720000      0.0002615
      0.5730000      0.0002596
      0.5740000      0.0002617
      0.5750000      0.0002570
      0.5760000      0.0002553
      0.5770000      0.0002605
      0.5780000      0.0002634
      0.5790000      0.0002591
      0.5800000      0.0002570
      0.5810000      0.0002620
      0.5820000      0.0002616
      0.5830000      0.0002575
      0.5840000      0.0002535
      0.5850000      0.0002556
      0.5860000      0.0002573
      0.5870000      0.0002564
      0.5880000      0.0002603
      0.5890000      0.0002560
      0.5900000      0.0002595
      0.5910000      0.0002566
      0.5920000      0.0002592
      0.5930000      0.0002589
      0.5940000      0.0002619
      0.5950000      0.0002605
      0.5960000      0.0002582
      0.5970000      0.0002599
      0.5980000      0.0002572
      0.5990000      0.0002603
      0.6000000      0.0002583
      0.6010000      0.0002575
      0.6020000      0.0002586
      0.6030000      0.0002596
      0.6040000      0.0002653
      0.6050000      0.0002621
      0.6060000      0.0002547
      0.6070000      0.0002530
      0.6080000      0.0002522
      0.6090000      0.0002561
      0.6100000      0.0002571
      0.6110000      0.0002575
      0.6120000      0.0002596
      0.6130000      0.0002596
      0.6140000      0.0002601
      0.6150000      0.0002620
      0.6160000      0.0002613
      0.6170000      0.0002574
      0.6180000      0.0002592
      0.6190000      0.0002630
      0.6200000      0.0002565
      0.6210000      0.0002606
      0.6220000      0.0002600
      0.6230000      0.0002603
      0.6240000      0.0002621
      0.6250000      0.0002587
      0.6260000      0.0002587
      0.6270000      0.0002604
      0.6280000      0.0002598
      0.6290000      0.0002591
      0.6300000      0.0002568
      0.6310000      0.0002606
      0.6320000      0.0002629
      0.6330000      0.0002597
      0.6340000      0.0002617
      0.6350000      0.0002626
      0.6360000      0.0002610
      0.6370000      0.0002606
      0.6380000      0.0002614
      0.6390000      0.0002636
      0.6400000      0.0002618
      0.6410000      0.0002602
      0.6420000      0.0002595
      0.6430000      0.0002608
      0.6440000      0.0002579
      0.6450000      0.0002594
      0.6460000      0.0002616
      0.6470000      0.0002597
      0.6480000      0.0002605
      0.6490000      0.0002582
      0.6500000      0.0002587
      0.6510000      0.0002627
      0.6520000      0.0002617
      0.6530000      0.0002616
      0.6540000      0.0002601
      0.6550000      0.0002589
      0.6560000      0.0002572
      0.6570000      0.0002611
      0.6580000      0.0002615
      0.6590000      0.0002588
      0.6600000      0.0002630
      0.6610000      0.0002616
      0.6620000      0.0002618
      0.6630000      0.0002653
      0.6640000      0.0002609
      0.6650000      0.0002617
      0.6660000      0.0002620
      0.6670000      0.0002614
      0.6680000      0.0002612
      0.6690000      0.0002596
      0.6700000      0.0002608
      0.6710000      0.0002591
      0.6720000      0.0002571
      0.6730000      0.0002594
      0.6740000      0.0002606
      0.6750000      0.0002586
      0.6760000      0.0002663
      0.6770000      0.0002640
      0.6780000      0.0002611
      0.6790000      0.0002623
      0.6800000      0.0002616
      0.6810000      0.0002608
      0.6820000      0.0002608
      0.6830000      0.0002596
      0.6840000      0.0002594
      0.6850000      0.0002574
      0.6860000      0.0002655
      0.6870000      0.0002599
      0.6880000      0.0002571
      0.6890000      0.0002623
      0.6900000      0.0002592
      0.6910000      0.0002588
      0.6920000      0.0002580
      0.6930000      0.0002555
      0.6940000      0.0002612
      0.6950000      0.0002579
      0.6960000      0.0002586
      0.6970000      0.0002599
      0.6980000      0.0002632
      0.6990000      0.0002619
      0.7000000      0.0002629
      0.7010000      0.0002600
      0.7020000      0.0002598
      0.7030000      0.0002607
      0.7040000      0.0002595
      0.7050000      0.0002610
      0.7060000      0.0002596
      0.7070000      0.0002589
      0.7080000      0.0002583
      0.7090000      0.0002614
      0.7100000      0.0002631
      0.7110000      0.0002619
      0.7120000      0.0002618
      0.7130000      0.0002596
      0.7140000      0.0002592
      0.7150000      0.0002606
      0.7160000      0.0002598
      0.7170000      0.0002623
      0.7180000      0.0002605
      0.7190000      0.0002604
      0.7200000      0.0002625
      0.7210000      0.0002622
      0.7220000      0.0002628
      0.7230000      0.0002615
      0.7240000      0.0002602
      0.7250000      0.0002591
      0.7260000      0.0002607
      0.7270000      0.0002630
      0.7280000      0.0002598
      0.7290000      0.0002581
      0.7300000      0.0002577
      0.7310000      0.0002610
      0.7320000      0.0002632
      0.7330000      0.0002638
      0.7340000      0.0002629
      0.7350000      0.0002613
      0.7360000      0.0002616
      0.7370000      0.0002603
      0.7380000      0.0002626
      0.7390000      0.0002574
      0.7400000      0.0002609
      0.7410000      0.0002567
      0.7420000      0.0002584
      0.7430000      0.0002584
      0.7440000      0.0002606
      0.7450000      0.0002598
      0.7460000      0.0002589
      0.7470000      0.0002623
      0.7480000      0.0002613
      0.7490000      0.0002571
      0.7500000      0.0002618
      0.7510000      0.0002582
      0.7520000      0.0002593
      0.7530000      0.0002601
      0.7540000      0.0002595
      0.7550000      0.0002609
      0.7560000      0.0002601
      0.7570000      0.0002610
      0.7580000      0.0002605
      0.7590000      0.0002607
      0.7600000      0.0002580
      0.7610000      0.0002612
      0.7620000      0.0002559
      0.7630000      0.0002552
      0.7640000      0.0002572
      0.7650000      0.0002614
      0.7660000      0.0002561
      0.7670000      0.0002562
      0.7680000      0.0002584
      0.7690000      0.0002590
      0.7700000      0.0002625
      0.7710000      0.0002618
      0.7720000      0.0002582
      0.7730000      0.0002617
      0.7740000      0.0002576
      0.7750000      0.0002603
      0.7760000      0.0002622
      0.7770000      0.0002604
      0.7780000      0.0002613
      0.7790000      0.0002574
      0.7800000      0.0002605
      0.7810000      0.0002582
      0.7820000      0.0002581
      0.7830000      0.0002608
      0.7840000      0.0002658
      0.7850000      0.0002606
      0.7860000      0.0002594
      0.7870000      0.0002576
      0.7880000      0.0002581
      0.7890000      0.0002570
      0.7900000      0.0002569
      0.7910000      0.0002586
      0.7920000      0.0002588
      0.7930000      0.0002616
      0.7940000      0.0002610
      0.7950000      0.0002569
      0.7960000      0.0002593
      0.7970000      0.0002585
      0.7980000      0.0002613
      0.7990000      0.0002585
      0.8000000      0.0002610
      0.8010000      0.0002612
      0.8020000      0.0002610
      0.8030000      0.0002576
      0.8040000      0.0002582
      0.8050000      0.0002585
      0.8060000      0.0002587
      0.8070000      0.0002600
      0.8080000      0.0002654
      0.8090000      0.0002603
      0.8100000      0.0002599
      0.8110000      0.0002621
      0.8120000      0.0002632
      0.8130000      0.0002586
      0.8140000      0.0002608
      0.8150000      0.0002609
      0.8160000      0.0002581
      0.8170000      0.0002615
      0.8180000      0.0002651
      0.8190000      0.0002645
      0.8200000      0.0002615
      0.8210000      0.0002579
      0.8220000      0.0002598
      0.8230000      0.0002593
      0.8240000      0.0002581
      0.8250000      0.0002584
      0.8260000      0.0002584
      0.8270000      0.0002605
      0.8280000      0.0002638
      0.8290000      0.0002597
      0.8300000      0.0002664
      0.8310000      0.0002643
      0.8320000      0.0002613
      0.8330000      0.0002610
      0.8340000      0.0002613
      0.8350000      0.0002623
      0.8360000      0.0002633
      0.8370000      0.0002647
      0.8380000      0.0002661
      0.8390000      0.0002641
      0.8400000      0.0002568
      0.8410000      0.0002601
      0.8420000      0.0002603
      0.8430000      0.0002582
      0.8440000      0.0002612
      0.8450000      0.0002620
      0.8460000      0.0002619
      0.8470000      0.0002616
      0.8480000      0.0002625
      0.8490000      0.0002595
      0.8500000      0.0002575
      0.8510000      0.0002613
      0.8520000      0.0002610
      0.8530000      0.0002563
      0.8540000      0.0002597
      0.8550000      0.0002609
      0.8560000      0.0002608
      0.8570000      0.0002629
      0.8580000      0.0002602
      0.8590000      0.0002574
      0.8600000      0.0002621
      0.8610000      0.0002594
      0.8620000      0.0002654
      0.8630000      0.0002629
      0.8640000      0.0002609
      0.8650000      0.0002630
      0.8660000      0.0002578
      0.8670000      0.0002567
      0.8680000      0.0002571
      0.8690000      0.0002590
      0.8700000      0.0002574
      0.8710000      0.0002609
      0.8720000      0.0002611
      0.8730000      0.0002598
      0.8740000      0.0002569
      0.8750000      0.0002576
      0.8760000      0.0002632
      0.8770000      0.0002612
      0.8780000      0.0002646
      0.8790000      0.0002644
      0.8800000      0.0002618
      0.8810000      0.0002599
      0.8820000      0.0002632
      0.8830000      0.0002615
      0.8840000      0.0002611
      0.8850000      0.0002615
      0.8860000      0.0002589
      0.8870000      0.0002623
      0.8880000      0.0002580
      0.8890000      0.0002593
      0.8900000      0.0002614
      0.8910000      0.0002616
      0.8920000      0.0002608
      0.8930000      0.0002607
      0.8940000      0.0002624
      0.8950000      0.0002615
      0.8960000      0.0002640
      0.8970000      0.0002581
      0.8980000      0.0002616
      0.8990000      0.0002591
      0.9000000      0.0002572
      0.9010000      0.0002599
      0.9020000      0.0002636
      0.9030000      0.0002646
      0.9040000      0.0002657
      0.9050000      0.0002634
      0.9060000      0.0002624
      0.9070000      0.0002645
      0.9080000      0.0002586
      0.9090000      0.0002628
      0.9100000      0.0002622
      0.9110000      0.0002610
      0.9120000      0.0002613
      0.9130000      0.0002640
      0.9140000      0.0002695
      0.9150000      0.0002639
      0.9160000      0.0002618
      0.9170000      0.0002589
      0.9180000      0.0002625
      0.9190000      0.0002611
      0.9200000      0.0002589
      0.9210000      0.0002576
      0.9220000      0.0002584
      0.9230000      0.0002623
      0.9240000      0.0002628
      0.9250000      0.0002611
      0.9260000      0.0002622
      0.9270000      0.0002635
      0.9280000      0.0002622
      0.9290000      0.0002604
      0.9300000      0.0002661
      0.9310000      0.0002654
      0.9320000      0.0002623
      0.9330000      0.0002643
      0.9340000      0.0002622
      0.9350000      0.0002614
      0.9360000      0.0002645
      0.9370000      0.0002647
      0.9380000      0.0002600
      0.9390000      0.0002614
      0.9400000      0.0002575
      0.9410000      0.0002661
      0.9420000      0.0002643
      0.9430000      0.0002596
      0.9440000      0.0002618
      0.9450000      0.0002603
      0.9460000      0.0002596
      0.9470000      0.0002608
      0.9480000      0.0002611
      0.9490000      0.0002626
      0.9500000      0.0002630
      0.9510000      0.0002642
      0.9520000      0.0002599
      0.9530000      0.0002683
      0.9540000      0.0002674
      0.9550000      0.0002597
      0.9560000      0.0002593
      0.9570000      0.0002619
      0.9580000      0.0002611
      0.9590000      0.0002606
      0.9600000      0.0002641
      0.9610000      0.0002607
      0.9620000      0.0002599
      0.9630000      0.0002634
      0.9640000      0.0002688
      0.9650000      0.0002629
      0.9660000      0.0002592
      0.9670000      0.0002611
      0.9680000      0.0002606
      0.9690000      0.0002629
      0.9700000      0.0002671
      0.9710000      0.0002648
      0.9720000      0.0002641
      0.9730000      0.0002648
      0.9740000      0.0002627
      0.9750000      0.0002586
      0.9760000      0.0002612
      0.9770000      0.0002659
      0.9780000      0.0002643
      0.9790000      0.0002647
      0.9800000      0.0002653
      0.9810000      0.0002632
      0.9820000      0.0002596
      0.9830000      0.0002612
      0.9840000      0.0002629
      0.9850000      0.0002653
      0.9860000      0.0002615
      0.9870000      0.0002622
      0.9880000      0.0002612
      0.9890000      0.0002633
      0.9900000      0.0002639
      0.9910000      0.0002609
      0.9920000      0.0002672
      0.9930000      0.0002637
      0.9940000      0.0002625
      0.9950000      0.0002653
      0.9960000      0.0002649
      0.9970000      0.0002619
      0.9980000      0.0002632
      0.9990000      0.0002630
      1.0000000      0.0002596
      1.0010000      0.0002640
      1.0020000      0.0002570
      1.0030000      0.0002610
      1.0040000      0.0002600
      1.0050000      0.0002621
      1.0060000      0.0002581
      1.0070000      0.0002588
      1.0080000      0.0002606
      1.0090000      0.0002586
      1.0100000      0.0002625
      1.0110000      0.0002601
      1.0120000      0.0002660
      1.0130000      0.0002665
      1.0140000      0.0002621
      1.0150000      0.0002605
      1.0160000      0.0002623
      1.0170000      0.0002570
      1.0180000      0.0002601
      1.0190000      0.0002616
      1.0200000      0.0002622
      1.0210000      0.0002578
      1.0220000      0.0002603
      1.0230000      0.0002654
      1.0240000      0.0002599
      1.0250000      0.0002593
      1.0260000      0.0002568
      1.0270000      0.0002580
      1.0280000      0.0002608
      1.0290000      0.0002618
      1.0300000      0.0002635
      1.0310000      0.0002628
      1.0320000      0.0002645
      1.0330000      0.0002611
      1.0340000      0.0002599
      1.0350000      0.0002647
      1.0360000      0.0002580
      1.0370000      0.0002614
      1.0380000      0.0002634
      1.0390000      0.0002672
      1.0400000      0.0002644
      1.0410000      0.0002628
      1.0420000      0.0002616
      1.0430000      0.0002592
      1.0440000      0.0002641
      1.0450000      0.0002636
      1.0460000      0.0002624
      1.0470000      0.0002646
      1.0480000      0.0002602
      1.0490000      0.0002619
      1.0500000      0.0002627
      1.0510000      0.0002620
      1.0520000      0.0002596
      1.0530000      0.0002623
      1.0540000      0.0002656
      1.0550000      0.0002618
      1.0560000      0.0002613
      1.0570000      0.0002610
      1.0580000      0.0002619
      1.0590000      0.0002617
      1.0600000      0.0002674
      1.0610000      0.0002647
      1.0620000      0.0002611
      1.0630000      0.0002637
      1.0640000      0.0002659
      1.0650000      0.0002628
      1.0660000      0.0002620
      1.0670000      0.0002612
      1.0680000      0.0002599
      1.0690000      0.0002696
      1.0700000      0.0002673
      1.0710000      0.0002667
      1.0720000      0.0002587
      1.0730000      0.0002595
      1.0740000      0.0002636
      1.0750000      0.0002667
      1.0760000      0.0002642
      1.0770000      0.0002643
      1.0780000      0.0002624
      1.0790000      0.0002591
      1.0800000      0.0002640
      1.0810000      0.0002677
      1.0820000      0.0002630
      1.0830000      0.0002616
      1.0840000      0.0002595
      1.0850000      0.0002606
      1.0860000      0.0002622
      1.0870000      0.0002600
      1.0880000      0.0002623
      1.0890000      0.0002606
      1.0900000      0.0002582
      1.0910000      0.0002630
      1.0920000      0.0002607
      1.0930000      0.0002618
      1.0940000      0.0002623
      1.0950000      0.0002574
      1.0960000      0.0002625
      1.0970000      0.0002616
      1.0980000      0.0002644
      1.0990000      0.0002657
      1.1000000      0.0002656
      1.1010000      0.0002675
      1.1020000      0.0002624
      1.1030000      0.0002614
      1.1040000      0.0002599
      1.1050000      0.0002617
      1.1060000      0.0002606
      1.1070000      0.0002608
      1.1080000      0.0002669
      1.1090000      0.0002633
      1.1100000      0.0002597
      1.1110000      0.0002624
      1.1120000      0.0002608
      1.1130000      0.0002581
      1.1140000      0.0002585
      1.1150000      0.0002577
      1.1160000      0.0002652
      1.1170000      0.0002677
      1.1180000      0.0002640
      1.1190000      0.0002587
      1.1200000      0.0002616
      1.1210000      0.0002593
      1.1220000      0.0002638
      1.1230000      0.0002606
      1.1240000      0.0002615
      1.1250000      0.0002642
      1.1260000      0.0002663
      1.1270000      0.0002643
      1.1280000      0.0002606
      1.1290000      0.0002632
      1.1300000      0.0002631
      1.1310000      0.0002612
      1.1320000      0.0002633
      1.1330000      0.0002638
      1.1340000      0.0002641
      1.1350000      0.0002656
      1.1360000      0.0002616
      1.1370000      0.0002593
      1.1380000      0.0002614
      1.1390000      0.0002600
      1.1400000      0.0002641
      1.1410000      0.0002610
      1.1420000      0.0002657
      1.1430000      0.0002625
      1.1440000      0.0002635
      1.1450000      0.0002635
      1.1460000      0.0002606
      1.1470000      0.0002637
      1.1480000      0.0002569
      1.1490000      0.0002599
      1.1500000      0.0002609
      1.1510000      0.0002624
      1.1520000      0.0002663
      1.1530000      0.0002642
      1.1540000      0.0002619
      1.1550000      0.0002634
      1.1560000      0.0002633
      1.1570000      0.0002610
      1.1580000      0.0002595
      1.1590000      0.0002615
      1.1600000      0.0002616
      1.1610000      0.0002606
      1.1620000      0.0002645
      1.1630000      0.0002636
      1.1640000      0.0002634
      1.1650000      0.0002646
      1.1660000      0.0002634
      1.1670000      0.0002645
      1.1680000      0.0002628
      1.1690000      0.0002648
      1.1700000      0.0002664
      1.1710000      0.0002615
      1.1720000      0.0002635
      1.1730000      0.0002596
      1.1740000      0.0002650
      1.1750000      0.0002644
      1.1760000      0.0002658
      1.1770000      0.0002648
      1.1780000      0.0002629
      1.1790000      0.0002646
      1.1800000      0.0002691
      1.1810000      0.0002627
      1.1820000      0.0002656
      1.1830000      0.0002624
      1.1840000      0.0002621
      1.1850000      0.0002621
      1.1860000      0.0002637
      1.1870000      0.0002627
      1.1880000      0.0002638
      1.1890000      0.0002627
      1.1900000      0.0002632
      1.1910000      0.0002626
      1.1920000      0.0002645
      1.1930000      0.0002649
      1.1940000      0.0002624
      1.1950000      0.0002618
      1.1960000      0.0002607
      1.1970000      0.0002612
      1.1980000      0.0002604
      1.1990000      0.0002625
      1.2000000      0.0002650
      1.2010000      0.0002633
      1.2020000      0.0002663
      1.2030000      0.0002651
      1.2040000      0.0002613
      1.2050000      0.0002664
      1.2060000      0.0002642
      1.2070000      0.0002667
      1.2080000      0.0002666
      1.2090000      0.0002653
      1.2100000      0.0002616
      1.2110000      0.0002641
      1.2120000      0.0002608
      1.2130000      0.0002632
      1.2140000      0.0002586
      1.2150000      0.0002631
      1.2160000      0.0002668
      1.2170000      0.0002651
      1.2180000      0.0002602
      1.2190000      0.0002629
      1.2200000      0.0002598
      1.2210000      0.0002642
      1.2220000      0.0002671
      1.2230000      0.0002693
      1.2240000      0.0002684
      1.2250000      0.0002706
      1.2260000      0.0002693
      1.2270000      0.0002644
      1.2280000      0.0002606
      1.2290000      0.0002632
      1.2300000      0.0002609
      1.2310000      0.0002645
      1.2320000      0.0002655
      1.2330000      0.0002638
      1.2340000      0.0002632
      1.2350000      0.0002616
      1.2360000      0.0002625
      1.2370000      0.0002616
      1.2380000      0.0002628
      1.2390000      0.0002681
      1.2400000      0.0002645
      1.2410000      0.0002632
      1.2420000      0.0002619
      1.2430000      0.0002647
      1.2440000      0.0002676
      1.2450000      0.0002662
      1.2460000      0.0002640
      1.2470000      0.0002625
      1.2480000      0.0002616
      1.2490000      0.0002616
      1.2500000      0.0002621
      1.2510000      0.0002597
      1.2520000      0.0002568
      1.2530000      0.0002589
      1.2540000      0.0002599
      1.2550000      0.0002666
      1.2560000      0.0002661
      1.2570000      0.0002648
      1.2580000      0.0002651
      1.2590000      0.0002633
      1.2600000      0.0002608
      1.2610000      0.0002596
      1.2620000      0.0002639
      1.2630000      0.0002645
      1.2640000      0.0002707
      1.2650000      0.0002659
      1.2660000      0.0002674
      1.2670000      0.0002613
      1.2680000      0.0002618
      1.2690000      0.0002648
      1.2700000      0.0002647
      1.2710000      0.0002648
      1.2720000      0.0002669
      1.2730000      0.0002647
      1.2740000      0.0002636
      1.2750000      0.0002604
      1.2760000      0.0002678
      1.2770000      0.0002614
      1.2780000      0.0002674
      1.2790000      0.0002657
      1.2800000      0.0002646
      1.2810000      0.0002589
      1.2820000      0.0002634
      1.2830000      0.0002668
      1.2840000      0.0002641
      1.2850000      0.0002660
      1.2860000      0.0002665
      1.2870000      0.0002650
      1.2880000      0.0002596
      1.2890000      0.0002599
      1.2900000      0.0002588
      1.2910000      0.0002691
      1.2920000      0.0002669
      1.2930000      0.0002641
      1.2940000      0.0002613
      1.2950000      0.0002644
      1.2960000      0.0002615
      1.2970000      0.0002635
      1.2980000      0.0002656
      1.2990000      0.0002657
      1.3000000      0.0002617
      1.3010000      0.0002620
      1.3020000      0.0002609
      1.3030000      0.0002648
      1.3040000      0.0002651
      1.3050000      0.0002661
      1.3060000      0.0002624
      1.3070000      0.0002672
      1.3080000      0.0002623
      1.3090000      0.0002632
      1.3100000      0.0002618
      1.3110000      0.0002611
      1.3120000      0.0002609
      1.3130000      0.0002652
      1.3140000      0.0002612
      1.3150000      0.0002562
      1.3160000      0.0002635
      1.3170000      0.0002629
      1.3180000      0.0002604
      1.3190000      0.0002607
      1.3200000      0.0002578
      1.3210000      0.0002662
      1.3220000      0.0002659
      1.3230000      0.0002639
      1.3240000      0.0002674
      1.3250000      0.0002620
      1.3260000      0.0002617
      1.3270000      0.0002644
      1.3280000      0.0002601
      1.3290000      0.0002624
      1.3300000      0.0002605
      1.3310000      0.0002614
      1.3320000      0.0002645
      1.3330000      0.0002611
      1.3340000      0.0002608
      1.3350000      0.0002632
      1.3360000      0.0002648
      1.3370000      0.0002649
      1.3380000      0.0002628
      1.3390000      0.0002631
      1.3400000      0.0002609
      1.3410000      0.0002668
      1.3420000      0.0002616
      1.3430000      0.0002588
      1.3440000      0.0002637
      1.3450000      0.0002665
      1.3460000      0.0002669
      1.3470000      0.0002634
      1.3480000      0.0002660
      1.3490000      0.0002651
      1.3500000      0.0002618
      1.3510000      0.0002629
      1.3520000      0.0002648
      1.3530000      0.0002655
      1.3540000      0.0002612
      1.3550000      0.0002606
      1.3560000      0.0002651
      1.3570000      0.0002629
      1.3580000      0.0002661
      1.3590000      0.0002600
      1.3600000      0.0002631
      1.3610000      0.0002648
      1.3620000      0.0002667
      1.3630000      0.0002641
      1.3640000      0.0002648
      1.3650000      0.0002633
      1.3660000      0.0002626
      1.3670000      0.0002656
      1.3680000      0.0002634
      1.3690000      0.0002650
      1.3700000      0.0002626
      1.3710000      0.0002624
      1.3720000      0.0002637
      1.3730000      0.0002638
      1.3740000      0.0002651
      1.3750000      0.0002626
      1.3760000      0.0002641
      1.3770000      0.0002654
      1.3780000      0.0002659
      1.3790000      0.0002638
      1.3800000      0.0002666
      1.3810000      0.0002666
      1.3820000      0.0002639
      1.3830000      0.0002698
      1.3840000      0.0002665
      1.3850000      0.0002631
      1.3860000      0.0002696
      1.3870000      0.0002625
      1.3880000      0.0002619
      1.3890000      0.0002701
      1.3900000      0.0002656
      1.3910000      0.0002670
      1.3920000      0.0002634
      1.3930000      0.0002617
      1.3940000      0.0002623
      1.3950000      0.0002653
      1.3960000      0.0002690
      1.3970000      0.0002644
      1.3980000      0.0002661
      1.3990000      0.0002638
      1.4000000      0.0002614
      1.4010000      0.0002629
      1.4020000      0.0002654
      1.4030000      0.0002648
      1.4040000      0.0002614
      1.4050000      0.0002649
      1.4060000      0.0002638
      1.4070000      0.0002636
      1.4080000      0.0002641
      1.4090000      0.0002627
      1.4100000      0.0002664
      1.4110000      0.0002653
      1.4120000      0.0002632
      1.4130000      0.0002694
      1.4140000      0.0002654
      1.4150000      0.0002662
      1.4160000      0.0002654
      1.4170000      0.0002657
      1.4180000      0.0002630
      1.4190000      0.0002638
      1.4200000      0.0002653
      1.4210000      0.0002632
      1.4220000      0.0002673
      1.4230000      0.0002656
      1.4240000      0.0002654
      1.4250000      0.0002625
      1.4260000      0.0002645
      1.4270000      0.0002640
      1.4280000      0.0002666
      1.4290000      0.0002642
      1.4300000      0.0002643
      1.4310000      0.0002632
      1.4320000      0.0002605
      1.4330000      0.0002604
      1.4340000      0.0002620
      1.4350000      0.0002657
      1.4360000      0.0002640
      1.4370000      0.0002662
      1.4380000      0.0002667
      1.4390000      0.0002619
      1.4400000      0.0002650
      1.4410000      0.0002614
      1.4420000      0.0002608
      1.4430000      0.0002614
      1.4440000      0.0002648
      1.4450000      0.0002652
      1.4460000      0.0002632
      1.4470000      0.0002639
      1.4480000      0.0002639
      1.4490000      0.0002664
      1.4500000      0.0002644
      1.4510000      0.0002598
      1.4520000      0.0002602
      1.4530000      0.0002651
      1.4540000      0.0002636
      1.4550000      0.0002664
      1.4560000      0.0002650
      1.4570000      0.0002657
      1.4580000      0.0002680
      1.4590000      0.0002648
      1.4600000      0.0002650
      1.4610000      0.0002680
      1.4620000      0.0002648
      1.4630000      0.0002656
      1.4640000      0.0002684
      1.4650000      0.0002644
      1.4660000      0.0002633
      1.4670000      0.0002603
      1.4680000      0.0002630
      1.4690000      0.0002646
      1.4700000      0.0002635
      1.4710000      0.0002627
      1.4720000      0.0002649
      1.4730000      0.0002662
      1.4740000      0.0002669
      1.4750000      0.0002674
      1.4760000      0.0002648
      1.4770000      0.0002651
      1.4780000      0.0002633
      1.4790000      0.0002638
      1.4800000      0.0002650
      1.4810000      0.0002641
      1.4820000      0.0002622
      1.4830000      0.0002642
      1.4840000      0.0002621
      1.4850000      0.0002623
      1.4860000      0.0002639
      1.4870000      0.0002670
      1.4880000      0.0002661
      1.4890000      0.0002677
      1.4900000      0.0002674
      1.4910000      0.0002645
      1.4920000      0.0002634
      1.4930000      0.0002629
      1.4940000      0.0002636
      1.4950000      0.0002641
      1.4960000      0.0002640
      1.4970000      0.0002656
      1.4980000      0.0002650
      1.4990000      0.0002691
      1.5000000      0.0002680
      1.5010000      0.0002628
      1.5020000      0.0002611
      1.5030000      0.0002648
      1.5040000      0.0002635
      1.5050000      0.0002668
      1.5060000      0.0002613
      1.5070000      0.0002649
      1.5080000      0.0002652
      1.5090000      0.0002663
      1.5100000      0.0002637
      1.5110000      0.0002654
      1.5120000      0.0002671
      1.5130000      0.0002656
      1.5140000      0.0002656
      1.5150000      0.0002660
      1.5160000      0.0002649
      1.5170000      0.0002642
      1.5180000      0.0002667
      1.5190000      0.0002678
      1.5200000      0.0002661
      1.5210000      0.0002620
      1.5220000      0.0002679
      1.5230000      0.0002677
      1.5240000      0.0002619
      1.5250000      0.0002617
      1.5260000      0.0002642
      1.5270000      0.0002659
      1.5280000      0.0002648
      1.5290000      0.0002649
      1.5300000      0.0002652
      1.5310000      0.0002612
      1.5320000      0.0002666
      1.5330000      0.0002670
      1.5340000      0.0002673
      1.5350000      0.0002650
      1.5360000      0.0002635
      1.5370000      0.0002657
      1.5380000      0.0002665
      1.5390000      0.0002680
      1.5400000      0.0002655
      1.5410000      0.0002672
      1.5420000      0.0002621
      1.5430000      0.0002639
      1.5440000      0.0002636
      1.5450000      0.0002659
      1.5460000      0.0002664
      1.5470000      0.0002638
      1.5480000      0.0002690
      1.5490000      0.0002675
      1.5500000      0.0002670
      1.5510000      0.0002638
      1.5520000      0.0002653
      1.5530000      0.0002704
      1.5540000      0.0002663
      1.5550000      0.0002652
      1.5560000      0.0002662
      1.5570000      0.0002664
      1.5580000      0.0002677
      1.5590000      0.0002629
      1.5600000      0.0002651
      1.5610000      0.0002686
      1.5620000      0.0002655
      1.5630000      0.0002667
      1.5640000      0.0002660
      1.5650000      0.0002636
      1.5660000      0.0002630
      1.5670000      0.0002639
      1.5680000      0.0002603
      1.5690000      0.0002643
      1.5700000      0.0002597
      1.5710000      0.0002657
      1.5720000      0.0002663
      1.5730000      0.0002616
      1.5740000      0.0002648
      1.5750000      0.0002618
      1.5760000      0.0002653
      1.5770000      0.0002681
      1.5780000      0.0002648
      1.5790000      0.0002678
      1.5800000      0.0002661
      1.5810000      0.0002641
      1.5820000      0.0002675
      1.5830000      0.0002649
      1.5840000      0.0002630
      1.5850000      0.0002622
      1.5860000      0.0002641
      1.5870000      0.0002648
      1.5880000      0.0002632
      1.5890000      0.0002663
      1.5900000      0.0002644
      1.5910000      0.0002649
      1.5920000      0.0002645
      1.5930000      0.0002647
      1.5940000      0.0002665
      1.5950000      0.0002629
      1.5960000      0.0002627
      1.5970000      0.0002610
      1.5980000      0.0002639
      1.5990000      0.0002668
      1.6000000      0.0002640
      1.6010000      0.0002667
      1.6020000      0.0002647
      1.6030000      0.0002620
      1.6040000      0.0002612
      1.6050000      0.0002643
      1.6060000      0.0002662
      1.6070000      0.0002677
      1.6080000      0.0002694
      1.6090000      0.0002656
      1.6100000      0.0002657
      1.6110000      0.0002650
      1.6120000      0.0002663
      1.6130000      0.0002643
      1.6140000      0.0002668
      1.6150000      0.0002662
      1.6160000      0.0002655
      1.6170000      0.0002631
      1.6180000      0.0002647
      1.6190000      0.0002611
      1.6200000      0.0002662
      1.6210000      0.0002608
      1.6220000      0.0002626
      1.6230000      0.0002621
      1.6240000      0.0002632
      1.6250000      0.0002678
      1.6260000      0.0002688
      1.6270000      0.0002664
      1.6280000      0.0002657
      1.6290000      0.0002640
      1.6300000      0.0002666
      1.6310000      0.0002674
      1.6320000      0.0002673
      1.6330000      0.0002692
      1.6340000      0.0002645
      1.6350000      0.0002672
      1.6360000      0.0002667
      1.6370000      0.0002656
      1.6380000      0.0002624
      1.6390000      0.0002605
      1.6400000      0.0002621
      1.6410000      0.0002634
      1.6420000      0.0002666
      1.6430000      0.0002622
      1.6440000      0.0002647
      1.6450000      0.0002697
      1.6460000      0.0002652
      1.6470000      0.0002626
      1.6480000      0.0002660
      1.6490000      0.0002640
      1.6500000      0.0002655
      1.6510000      0.0002622
      1.6520000      0.0002628
      1.6530000      0.0002601
      1.6540000      0.0002633
      1.6550000      0.0002644
      1.6560000      0.0002695
      1.6570000      0.0002674
      1.6580000      0.0002682
      1.6590000      0.0002710
      1.6600000      0.0002656
      1.6610000      0.0002626
      1.6620000      0.0002655
      1.6630000      0.0002722
      1.6640000      0.0002676
      1.6650000      0.0002639
      1.6660000      0.0002661
      1.6670000      0.0002675
      1.6680000      0.0002653
      1.6690000      0.0002631
      1.6700000      0.0002676
      1.6710000      0.0002699
      1.6720000      0.0002675
      1.6730000      0.0002623
      1.6740000      0.0002666
      1.6750000      0.0002668
      1.6760000      0.0002639
      1.6770000      0.0002673
      1.6780000      0.0002680
      1.6790000      0.0002658
      1.6800000      0.0002656
      1.6810000      0.0002685
      1.6820000      0.0002667
      1.6830000      0.0002667
      1.6840000      0.0002620
      1.6850000      0.0002613
      1.6860000      0.0002650
      1.6870000      0.0002644
      1.6880000      0.0002640
      1.6890000      0.0002659
      1.6900000      0.0002655
      1.6910000      0.0002668
      1.6920000      0.0002632
      1.6930000      0.0002636
      1.6940000      0.0002643
      1.6950000      0.0002660
      1.6960000      0.0002707
      1.6970000      0.0002684
      1.6980000      0.0002636
      1.6990000      0.0002624
      1.7000000      0.0002655
      1.7010000      0.0002672
      1.7020000      0.0002682
      1.7030000      0.0002684
      1.7040000      0.0002693
      1.7050000      0.0002703
      1.7060000      0.0002689
      1.7070000      0.0002673
      1.7080000      0.0002652
      1.7090000      0.0002611
      1.7100000      0.0002623
      1.7110000      0.0002638
      1.7120000      0.0002646
      1.7130000      0.0002644
      1.7140000      0.0002655
      1.7150000      0.0002608
      1.7160000      0.0002649
      1.7170000      0.0002656
      1.7180000      0.0002660
      1.7190000      0.0002665
      1.7200000      0.0002660
      1.7210000      0.0002659
      1.7220000      0.0002656
      1.7230000      0.0002671
      1.7240000      0.0002664
      1.7250000      0.0002663
      1.7260000      0.0002658
      1.7270000      0.0002642
      1.7280000      0.0002624
      1.7290000      0.0002642
      1.7300000      0.0002664
      1.7310000      0.0002646
      1.7320000      0.0002643
      1.7330000      0.0002685
      1.7340000      0.0002677
      1.7350000      0.0002689
      1.7360000      0.0002642
      1.7370000      0.0002644
      1.7380000      0.0002658
      1.7390000      0.0002652
      1.7400000      0.0002651
      1.7410000      0.0002644
      1.7420000      0.0002637
      1.7430000      0.0002664
      1.7440000      0.0002684
      1.7450000      0.0002636
      1.7460000      0.0002661
      1.7470000      0.0002664
      1.7480000      0.0002664
      1.7490000      0.0002626
      1.7500000      0.0002647
      1.7510000      0.0002639
      1.7520000      0.0002645
      1.7530000      0.0002638
      1.7540000      0.0002698
      1.7550000      0.0002692
      1.7560000      0.0002671
      1.7570000      0.0002650
      1.7580000      0.0002644
      1.7590000      0.0002706
      1.7600000      0.0002728
      1.7610000      0.0002717
      1.7620000      0.0002694
      1.7630000      0.0002681
      1.7640000      0.0002718
      1.7650000      0.0002689
      1.7660000      0.0002665
      1.7670000      0.0002661
      1.7680000      0.0002657
      1.7690000      0.0002673
      1.7700000      0.0002691
      1.7710000      0.0002641
      1.7720000      0.0002664
      1.7730000      0.0002653
      1.7740000      0.0002628
      1.7750000      0.0002624
      1.7760000      0.0002664
      1.7770000      0.0002708
      1.7780000      0.0002678
      1.7790000      0.0002669
      1.7800000      0.0002664
      1.7810000      0.0002639
      1.7820000      0.0002624
      1.7830000      0.0002663
      1.7840000      0.0002643
      1.7850000      0.0002663
      1.7860000      0.0002625
      1.7870000      0.0002614
      1.7880000      0.0002650
      1.7890000      0.0002666
      1.7900000      0.0002682
      1.7910000      0.0002698
      1.7920000      0.0002668
      1.7930000      0.0002637
      1.7940000      0.0002643
      1.7950000      0.0002654
      1.7960000      0.0002659
      1.7970000      0.0002628
      1.7980000      0.0002604
      1.7990000      0.0002666
      1.8000000      0.0002669
      1.8010000      0.0002705
      1.8020000      0.0002674
      1.8030000      0.0002650
      1.8040000      0.0002642
      1.8050000      0.0002677
      1.8060000      0.0002693
      1.8070000      0.0002685
      1.8080000      0.0002663
      1.8090000      0.0002679
      1.8100000      0.0002666
      1.8110000      0.0002612
      1.8120000      0.0002641
      1.8130000      0.0002646
      1.8140000      0.0002646
      1.8150000      0.0002633
      1.8160000      0.0002657
      1.8170000      0.0002659
      1.8180000      0.0002696
      1.8190000      0.0002635
      1.8200000      0.0002664
      1.8210000      0.0002653
      1.8220000      0.0002613
      1.8230000      0.0002672
      1.8240000      0.0002681
      1.8250000      0.0002712
      1.8260000      0.0002668
      1.8270000      0.0002634
      1.8280000      0.0002625
      1.8290000      0.0002664
      1.8300000      0.0002663
      1.8310000      0.0002663
      1.8320000      0.0002690
      1.8330000      0.0002689
      1.8340000      0.0002683
      1.8350000      0.0002681
      1.8360000      0.0002661
      1.8370000      0.0002642
      1.8380000      0.0002661
      1.8390000      0.0002659
      1.8400000      0.0002659
      1.8410000      0.0002662
      1.8420000      0.0002658
      1.8430000      0.0002657
      1.8440000      0.0002703
      1.8450000      0.0002673
      1.8460000      0.0002676
      1.8470000      0.0002650
      1.8480000      0.0002614
      1.8490000      0.0002637
      1.8500000      0.0002650
      1.8510000      0.0002667
      1.8520000      0.0002631
      1.8530000      0.0002661
      1.8540000      0.0002662
      1.8550000      0.0002606
      1.8560000      0.0002635
      1.8570000      0.0002669
      1.8580000      0.0002649
      1.8590000      0.0002661
      1.8600000      0.0002676
      1.8610000      0.0002644
      1.8620000      0.0002633
      1.8630000      0.0002638
      1.8640000      0.0002667
      1.8650000      0.0002681
      1.8660000      0.0002646
      1.8670000      0.0002688
      1.8680000      0.0002695
      1.8690000      0.0002678
      1.8700000      0.0002632
      1.8710000      0.0002650
      1.8720000      0.0002671
      1.8730000      0.0002657
      1.8740000      0.0002647
      1.8750000      0.0002652
      1.8760000      0.0002681
      1.8770000      0.0002677
      1.8780000      0.0002656
      1.8790000      0.0002692
      1.8800000      0.0002658
      1.8810000      0.0002641
      1.8820000      0.0002677
      1.8830000      0.0002667
      1.8840000      0.0002642
      1.8850000      0.0002624
      1.8860000      0.0002680
      1.8870000      0.0002648
      1.8880000      0.0002662
      1.8890000      0.0002631
      1.8900000      0.0002632
      1.8910000      0.0002645
      1.8920000      0.0002688
      1.8930000      0.0002647
      1.8940000      0.0002624
      1.8950000      0.0002669
      1.8960000      0.0002699
      1.8970000      0.0002667
      1.8980000      0.0002681
      1.8990000      0.0002712
      1.9000000      0.0002696
      1.9010000      0.0002687
      1.9020000      0.0002688
      1.9030000      0.0002628
      1.9040000      0.0002674
      1.9050000      0.0002674
      1.9060000      0.0002627
      1.9070000      0.0002639
      1.9080000      0.0002647
      1.9090000      0.0002652
      1.9100000      0.0002714
      1.9110000      0.0002660
      1.9120000      0.0002657
      1.9130000      0.0002635
      1.9140000      0.0002715
      1.9150000      0.0002680
      1.9160000      0.0002639
      1.9170000      0.0002634
      1.9180000      0.0002632
      1.9190000      0.0002663
      1.9200000      0.0002670
      1.9210000      0.0002660
      1.9220000      0.0002632
      1.9230000      0.0002648
      1.9240000      0.0002662
      1.9250000      0.0002634
      1.9260000      0.0002656
      1.9270000      0.0002660
      1.9280000      0.0002669
      1.9290000      0.0002655
      1.9300000      0.0002634
      1.9310000      0.0002636
      1.9320000      0.0002656
      1.9330000      0.0002660
      1.9340000      0.0002641
      1.9350000      0.0002650
      1.9360000      0.0002684
      1.9370000      0.0002655
      1.9380000      0.0002686
      1.9390000      0.0002674
      1.9400000      0.0002680
      1.9410000      0.0002678
      1.9420000      0.0002644
      1.9430000      0.0002716
      1.9440000      0.0002657
      1.9450000      0.0002640
      1.9460000      0.0002644
      1.9470000      0.0002675
      1.9480000      0.0002665
      1.9490000      0.0002663
      1.9500000      0.0002697
      1.9510000      0.0002680
      1.9520000      0.0002726
      1.9530000      0.0002672
      1.9540000      0.0002671
      1.9550000      0.0002651
      1.9560000      0.0002658
      1.9570000      0.0002670
      1.9580000      0.0002666
      1.9590000      0.0002644
      1.9600000      0.0002706
      1.9610000      0.0002649
      1.9620000      0.0002670
      1.9630000      0.0002651
      1.9640000      0.0002687
      1.9650000      0.0002721
      1.9660000      0.0002665
      1.9670000      0.0002662
      1.9680000      0.0002691
      1.9690000      0.0002696
      1.9700000      0.0002666
      1.9710000      0.0002665
      1.9720000      0.0002652
      1.9730000      0.0002641
      1.9740000      0.0002648
      1.9750000      0.0002681
      1.9760000      0.0002649
      1.9770000      0.0002670
      1.9780000      0.0002668
      1.9790000      0.0002710
      1.9800000      0.0002648
      1.9810000      0.0002644
      1.9820000      0.0002680
      1.9830000      0.0002695
      1.9840000      0.0002679
      1.9850000      0.0002706
      1.9860000      0.0002693
      1.9870000      0.0002691
      1.9880000      0.0002658
      1.9890000      0.0002668
      1.9900000      0.0002699
      1.9910000      0.0002658
      1.9920000      0.0002655
      1.9930000      0.0002677
      1.9940000      0.0002642
      1.9950000      0.0002670
      1.9960000      0.0002638
      1.9970000      0.0002666
      1.9980000      0.0002613
      1.9990000      0.0002615
      2.0000000      0.0002672
      2.0010000      0.0002704
      2.0020000      0.0002703
      2.0030000      0.0002700
      2.0040000      0.0002705
      2.0050000      0.0002682
      2.0060000      0.0002652
      2.0070000      0.0002688
      2.0080000      0.0002687
      2.0090000      0.0002705
      2.0100000      0.0002673
      2.0110000      0.0002656
      2.0120000      0.0002675
      2.0130000      0.0002673
      2.0140000      0.0002732
      2.0150000      0.0002750
      2.0160000      0.0002713
      2.0170000      0.0002699
      2.0180000      0.0002668
      2.0190000      0.0002669
      2.0200000      0.0002669
      2.0210000      0.0002651
      2.0220000      0.0002686
      2.0230000      0.0002661
      2.0240000      0.0002648
      2.0250000      0.0002657
      2.0260000      0.0002686
      2.0270000      0.0002694
      2.0280000      0.0002696
      2.0290000      0.0002647
      2.0300000      0.0002705
      2.0310000      0.0002667
      2.0320000      0.0002661
      2.0330000      0.0002640
      2.0340000      0.0002670
      2.0350000      0.0002698
      2.0360000      0.0002665
      2.0370000      0.0002671
      2.0380000      0.0002671
      2.0390000      0.0002639
      2.0400000      0.0002687
      2.0410000      0.0002697
      2.0420000      0.0002699
      2.0430000      0.0002667
      2.0440000      0.0002632
      2.0450000      0.0002641
      2.0460000      0.0002640
      2.0470000      0.0002683
      2.0480000      0.0002665
      2.0490000      0.0002660
      2.0500000      0.0002710
      2.0510000      0.0002697
      2.0520000      0.0002689
      2.0530000      0.0002660
      2.0540000      0.0002687
      2.0550000      0.0002680
      2.0560000      0.0002686
      2.0570000      0.0002637
      2.0580000      0.0002687
      2.0590000      0.0002709
      2.0600000      0.0002699
      2.0610000      0.0002723
      2.0620000      0.0002659
      2.0630000      0.0002681
      2.0640000      0.0002681
      2.0650000      0.0002673
      2.0660000      0.0002631
      2.0670000      0.0002677
      2.0680000      0.0002658
      2.0690000      0.0002680
      2.0700000      0.0002680
      2.0710000      0.0002650
      2.0720000      0.0002672
      2.0730000      0.0002621
      2.0740000      0.0002657
      2.0750000      0.0002694
      2.0760000      0.0002684
      2.0770000      0.0002699
      2.0780000      0.0002668
      2.0790000      0.0002666
      2.0800000      0.0002721
      2.0810000      0.0002662
      2.0820000      0.0002683
      2.0830000      0.0002669
      2.0840000      0.0002612
      2.0850000      0.0002651
      2.0860000      0.0002628
      2.0870000      0.0002662
      2.0880000      0.0002657
      2.0890000      0.0002690
      2.0900000      0.0002689
      2.0910000      0.0002649
      2.0920000      0.0002682
      2.0930000      0.0002650
      2.0940000      0.0002625
      2.0950000      0.0002645
      2.0960000      0.0002641
      2.0970000      0.0002650
      2.0980000      0.0002654
      2.0990000      0.0002690
      2.1000000      0.0002662
      2.1010000      0.0002662
      2.1020000      0.0002694
      2.1030000      0.0002718
      2.1040000      0.0002687
      2.1050000      0.0002686
      2.1060000      0.0002701
      2.1070000      0.0002648
      2.1080000      0.0002674
      2.1090000      0.0002673
      2.1100000      0.0002718
      2.1110000      0.0002678
      2.1120000      0.0002653
      2.1130000      0.0002686
      2.1140000      0.0002672
      2.1150000      0.0002685
      2.1160000      0.0002695
      2.1170000      0.0002671
      2.1180000      0.0002653
      2.1190000      0.0002665
      2.1200000      0.0002670
      2.1210000      0.0002695
      2.1220000      0.0002686
      2.1230000      0.0002680
      2.1240000      0.0002668
      2.1250000      0.0002657
      2.1260000      0.0002709
      2.1270000      0.0002676
      2.1280000      0.0002686
      2.1290000      0.0002718
      2.1300000      0.0002676
      2.1310000      0.0002671
      2.1320000      0.0002662
      2.1330000      0.0002689
      2.1340000      0.0002644
      2.1350000      0.0002689
      2.1360000      0.0002662
      2.1370000      0.0002698
      2.1380000      0.0002713
      2.1390000      0.0002664
      2.1400000      0.0002662
      2.1410000      0.0002672
      2.1420000      0.0002705
      2.1430000      0.0002662
      2.1440000      0.0002684
      2.1450000      0.0002652
      2.1460000      0.0002686
      2.1470000      0.0002658
      2.1480000      0.0002681
      2.1490000      0.0002705
      2.1500000      0.0002721
      2.1510000      0.0002682
      2.1520000      0.0002681
      2.1530000      0.0002673
      2.1540000      0.0002674
      2.1550000      0.0002692
      2.1560000      0.0002665
      2.1570000      0.0002705
      2.1580000      0.0002698
      2.1590000      0.0002680
      2.1600000      0.0002670
      2.1610000      0.0002717
      2.1620000      0.0002702
      2.1630000      0.0002679
      2.1640000      0.0002655
      2.1650000      0.0002676
      2.1660000      0.0002672
      2.1670000      0.0002662
      2.1680000      0.0002629
      2.1690000      0.0002673
      2.1700000      0.0002649
      2.1710000      0.0002653
      2.1720000      0.0002690
      2.1730000      0.0002669
      2.1740000      0.0002702
      2.1750000      0.0002696
      2.1760000      0.0002714
      2.1770000      0.0002675
      2.1780000      0.0002684
      2.1790000      0.0002684
      2.1800000      0.0002643
      2.1810000      0.0002666
      2.1820000      0.0002652
      2.1830000      0.0002637
      2.1840000      0.0002673
      2.1850000      0.0002679
      2.1860000      0.0002689
      2.1870000      0.0002625
      2.1880000      0.0002669
      2.1890000      0.0002689
      2.1900000      0.0002700
      2.1910000      0.0002714
      2.1920000      0.0002714
      2.1930000      0.0002702
      2.1940000      0.0002705
      2.1950000      0.0002687
      2.1960000      0.0002704
      2.1970000      0.0002668
      2.1980000      0.0002656
      2.1990000      0.0002710
      2.2000000      0.0002633
      2.2010000      0.0002636
      2.2020000      0.0002651
      2.2030000      0.0002656
      2.2040000      0.0002646
      2.2050000      0.0002682
      2.2060000      0.0002685
      2.2070000      0.0002694
      2.2080000      0.0002670
      2.2090000      0.0002676
      2.2100000      0.0002695
      2.2110000      0.0002676
      2.2120000      0.0002706
      2.2130000      0.0002681
      2.2140000      0.0002681
      2.2150000      0.0002688
      2.2160000      0.0002690
      2.2170000      0.0002665
      2.2180000      0.0002663
      2.2190000      0.0002678
      2.2200000      0.0002655
      2.2210000      0.0002681
      2.2220000      0.0002689
      2.2230000      0.0002698
      2.2240000      0.0002705
      2.2250000      0.0002699
      2.2260000      0.0002609
      2.2270000      0.0002654
      2.2280000      0.0002645
      2.2290000      0.0002694
      2.2300000      0.0002644
      2.2310000      0.0002703
      2.2320000      0.0002674
      2.2330000      0.0002708
      2.2340000      0.0002669
      2.2350000      0.0002651
      2.2360000      0.0002652
      2.2370000      0.0002635
      2.2380000      0.0002651
      2.2390000      0.0002631
      2.2400000      0.0002648
      2.2410000      0.0002681
      2.2420000      0.0002629
      2.2430000      0.0002660
      2.2440000      0.0002700
      2.2450000      0.0002730
      2.2460000      0.0002664
      2.2470000      0.0002654
      2.2480000      0.0002649
      2.2490000      0.0002668
      2.2500000      0.0002698
      2.2510000      0.0002678
      2.2520000      0.0002680
      2.2530000      0.0002663
      2.2540000      0.0002648
      2.2550000      0.0002661
      2.2560000      0.0002676
      2.2570000      0.0002741
      2.2580000      0.0002723
      2.2590000      0.0002700
      2.2600000      0.0002700
      2.2610000      0.0002678
      2.2620000      0.0002648
      2.2630000      0.0002690
      2.2640000      0.0002659
      2.2650000      0.0002659
      2.2660000      0.0002678
      2.2670000      0.0002637
      2.2680000      0.0002666
      2.2690000      0.0002665
      2.2700000      0.0002673
      2.2710000      0.0002677
      2.2720000      0.0002662
      2.2730000      0.0002642
      2.2740000      0.0002678
      2.2750000      0.0002635
      2.2760000      0.0002649
      2.2770000      0.0002648
      2.2780000      0.0002650
      2.2790000      0.0002686
      2.2800000      0.0002734
      2.2810000      0.0002711
      2.2820000      0.0002678
      2.2830000      0.0002662
      2.2840000      0.0002677
      2.2850000      0.0002723
      2.2860000      0.0002715
      2.2870000      0.0002695
      2.2880000      0.0002650
      2.2890000      0.0002701
      2.2900000      0.0002680
      2.2910000      0.0002671
      2.2920000      0.0002697
      2.2930000      0.0002680
      2.2940000      0.0002721
      2.2950000      0.0002714
      2.2960000      0.0002679
      2.2970000      0.0002710
      2.2980000      0.0002690
      2.2990000      0.0002686
      2.3000000      0.0002671
      2.3010000      0.0002660
      2.3020000      0.0002665
      2.3030000      0.0002663
      2.3040000      0.0002675
      2.3050000      0.0002676
      2.3060000      0.0002654
      2.3070000      0.0002661
      2.3080000      0.0002662
      2.3090000      0.0002698
      2.3100000      0.0002686
      2.3110000      0.0002658
      2.3120000      0.0002672
      2.3130000      0.0002696
      2.3140000      0.0002678
      2.3150000      0.0002723
      2.3160000      0.0002709
      2.3170000      0.0002653
      2.3180000      0.0002673
      2.3190000      0.0002678
      2.3200000      0.0002664
      2.3210000      0.0002643
      2.3220000      0.0002642
      2.3230000      0.0002653
      2.3240000      0.0002672
      2.3250000      0.0002686
      2.3260000      0.0002701
      2.3270000      0.0002683
      2.3280000      0.0002691
      2.3290000      0.0002678
      2.3300000      0.0002691
      2.3310000      0.0002677
      2.3320000      0.0002691
      2.3330000      0.0002703
      2.3340000      0.0002679
      2.3350000      0.0002666
      2.3360000      0.0002666
      2.3370000      0.0002672
      2.3380000      0.0002699
      2.3390000      0.0002715
      2.3400000      0.0002676
      2.3410000      0.0002673
      2.3420000      0.0002643
      2.3430000      0.0002647
      2.3440000      0.0002684
      2.3450000      0.0002665
      2.3460000      0.0002670
      2.3470000      0.0002705
      2.3480000      0.0002683
      2.3490000      0.0002717
      2.3500000      0.0002692
      2.3510000      0.0002682
      2.3520000      0.0002691
      2.3530000      0.0002691
      2.3540000      0.0002666
      2.3550000      0.0002673
      2.3560000      0.0002673
      2.3570000      0.0002691
      2.3580000      0.0002694
      2.3590000      0.0002701
      2.3600000      0.0002722
      2.3610000      0.0002720
      2.3620000      0.0002695
      2.3630000      0.0002675
      2.3640000      0.0002678
      2.3650000      0.0002690
      2.3660000      0.0002670
      2.3670000      0.0002693
      2.3680000      0.0002679
      2.3690000      0.0002670
      2.3700000      0.0002648
      2.3710000      0.0002642
      2.3720000      0.0002701
      2.3730000      0.0002715
      2.3740000      0.0002675
      2.3750000      0.0002684
      2.3760000      0.0002681
      2.3770000      0.0002663
      2.3780000      0.0002641
      2.3790000      0.0002644
      2.3800000      0.0002675
      2.3810000      0.0002613
      2.3820000      0.0002688
      2.3830000      0.0002681
      2.3840000      0.0002694
      2.3850000      0.0002679
      2.3860000      0.0002700
      2.3870000      0.0002705
      2.3880000      0.0002663
      2.3890000      0.0002653
      2.3900000      0.0002661
      2.3910000      0.0002682
      2.3920000      0.0002660
      2.3930000      0.0002709
      2.3940000      0.0002684
      2.3950000      0.0002728
      2.3960000      0.0002724
      2.3970000      0.0002693
      2.3980000      0.0002681
      2.3990000      0.0002691
      2.4000000      0.0002644
      2.4010000      0.0002678
      2.4020000      0.0002702
      2.4030000      0.0002714
      2.4040000      0.0002675
      2.4050000      0.0002692
      2.4060000      0.0002694
      2.4070000      0.0002715
      2.4080000      0.0002693
      2.4090000      0.0002684
      2.4100000      0.0002679
      2.4110000      0.0002663
      2.4120000      0.0002653
      2.4130000      0.0002703
      2.4140000      0.0002697
      2.4150000      0.0002701
      2.4160000      0.0002694
      2.4170000      0.0002747
      2.4180000      0.0002692
      2.4190000      0.0002681
      2.4200000      0.0002719
      2.4210000      0.0002670
      2.4220000      0.0002658
      2.4230000      0.0002637
      2.4240000      0.0002672
      2.4250000      0.0002699
      2.4260000      0.0002717
      2.4270000      0.0002749
      2.4280000      0.0002714
      2.4290000      0.0002734
      2.4300000      0.0002713
      2.4310000      0.0002727
      2.4320000      0.0002727
      2.4330000      0.0002653
      2.4340000      0.0002718
      2.4350000      0.0002747
      2.4360000      0.0002725
      2.4370000      0.0002701
      2.4380000      0.0002679
      2.4390000      0.0002688
      2.4400000      0.0002684
      2.4410000      0.0002636
      2.4420000      0.0002694
      2.4430000      0.0002654
      2.4440000      0.0002710
      2.4450000      0.0002692
      2.4460000      0.0002660
      2.4470000      0.0002668
      2.4480000      0.0002659
      2.4490000      0.0002687
      2.4500000      0.0002679
      2.4510000      0.0002718
      2.4520000      0.0002690
      2.4530000      0.0002689
      2.4540000      0.0002685
      2.4550000      0.0002689
      2.4560000      0.0002681
      2.4570000      0.0002674
      2.4580000      0.0002695
      2.4590000      0.0002676
      2.4600000      0.0002689
      2.4610000      0.0002679
      2.4620000      0.0002674
      2.4630000      0.0002689
      2.4640000      0.0002675
      2.4650000      0.0002701
      2.4660000      0.0002723
      2.4670000      0.0002680
      2.4680000      0.0002672
      2.4690000      0.0002655
      2.4700000      0.0002672
      2.4710000      0.0002702
      2.4720000      0.0002686
      2.4730000      0.0002686
      2.4740000      0.0002660
      2.4750000      0.0002705
      2.4760000      0.0002698
      2.4770000      0.0002671
      2.4780000      0.0002634
      2.4790000      0.0002650
      2.4800000      0.0002685
      2.4810000      0.0002722
      2.4820000      0.0002696
      2.4830000      0.0002687
      2.4840000      0.0002684
      2.4850000      0.0002706
      2.4860000      0.0002669
      2.4870000      0.0002675
      2.4880000      0.0002673
      2.4890000      0.0002660
      2.4900000      0.0002704
      2.4910000      0.0002694
      2.4920000      0.0002700
      2.4930000      0.0002675
      2.4940000      0.0002680
      2.4950000      0.0002717
      2.4960000      0.0002748
      2.4970000      0.0002720
      2.4980000      0.0002731
      2.4990000      0.0002665
      2.5000000      0.0002655
      2.5010000      0.0002659
      2.5020000      0.0002687
      2.5030000      0.0002702
      2.5040000      0.0002674
      2.5050000      0.0002695
      2.5060000      0.0002686
      2.5070000      0.0002719
      2.5080000      0.0002680
      2.5090000      0.0002682
      2.5100000      0.0002666
      2.5110000      0.0002646
      2.5120000      0.0002659
      2.5130000      0.0002719
      2.5140000      0.0002671
      2.5150000      0.0002672
      2.5160000      0.0002675
      2.5170000      0.0002709
      2.5180000      0.0002702
      2.5190000      0.0002660
      2.5200000      0.0002680
      2.5210000      0.0002684
      2.5220000      0.0002658
      2.5230000      0.0002685
      2.5240000      0.0002658
      2.5250000      0.0002651
      2.5260000      0.0002657
      2.5270000      0.0002704
      2.5280000      0.0002725
      2.5290000      0.0002674
      2.5300000      0.0002656
      2.5310000      0.0002678
      2.5320000      0.0002654
      2.5330000      0.0002662
      2.5340000      0.0002701
      2.5350000      0.0002695
      2.5360000      0.0002667
      2.5370000      0.0002653
      2.5380000      0.0002680
      2.5390000      0.0002740
      2.5400000      0.0002710
      2.5410000      0.0002700
      2.5420000      0.0002672
      2.5430000      0.0002682
      2.5440000      0.0002692
      2.5450000      0.0002712
      2.5460000      0.0002718
      2.5470000      0.0002709
      2.5480000      0.0002721
      2.5490000      0.0002716
      2.5500000      0.0002714
      2.5510000      0.0002708
      2.5520000      0.0002722
      2.5530000      0.0002687
      2.5540000      0.0002697
      2.5550000      0.0002687
      2.5560000      0.0002718
      2.5570000      0.0002692
      2.5580000      0.0002697
      2.5590000      0.0002702
      2.5600000      0.0002685
      2.5610000      0.0002729
      2.5620000      0.0002676
      2.5630000      0.0002665
      2.5640000      0.0002671
      2.5650000      0.0002673
      2.5660000      0.0002699
      2.5670000      0.0002688
      2.5680000      0.0002657
      2.5690000      0.0002731
      2.5700000      0.0002731
      2.5710000      0.0002683
      2.5720000      0.0002681
      2.5730000      0.0002661
      2.5740000      0.0002665
      2.5750000      0.0002668
      2.5760000      0.0002667
      2.5770000      0.0002657
      2.5780000      0.0002668
      2.5790000      0.0002675
      2.5800000      0.0002656
      2.5810000      0.0002679
      2.5820000      0.0002685
      2.5830000      0.0002648
      2.5840000      0.0002643
      2.5850000      0.0002662
      2.5860000      0.0002668
      2.5870000      0.0002720
      2.5880000      0.0002732
      2.5890000      0.0002686
      2.5900000      0.0002709
      2.5910000      0.0002721
      2.5920000      0.0002742
      2.5930000      0.0002688
      2.5940000      0.0002686
      2.5950000      0.0002695
      2.5960000      0.0002676
      2.5970000      0.0002679
      2.5980000      0.0002707
      2.5990000      0.0002727
      2.6000000      0.0002687
      2.6010000      0.0002741
      2.6020000      0.0002743
      2.6030000      0.0002679
      2.6040000      0.0002725
      2.6050000      0.0002727
      2.6060000      0.0002678
      2.6070000      0.0002707
      2.6080000      0.0002704
      2.6090000      0.0002722
      2.6100000      0.0002688
      2.6110000      0.0002676
      2.6120000      0.0002715
      2.6130000      0.0002687
      2.6140000      0.0002670
      2.6150000      0.0002701
      2.6160000      0.0002698
      2.6170000      0.0002668
      2.6180000      0.0002697
      2.6190000      0.0002679
      2.6200000      0.0002688
      2.6210000      0.0002689
      2.6220000      0.0002700
      2.6230000      0.0002658
      2.6240000      0.0002687
      2.6250000      0.0002706
      2.6260000      0.0002716
      2.6270000      0.0002695
      2.6280000      0.0002675
      2.6290000      0.0002715
      2.6300000      0.0002736
      2.6310000      0.0002710
      2.6320000      0.0002675
      2.6330000      0.0002687
      2.6340000      0.0002715
      2.6350000      0.0002741
      2.6360000      0.0002709
      2.6370000      0.0002691
      2.6380000      0.0002691
      2.6390000      0.0002712
      2.6400000      0.0002710
      2.6410000      0.0002770
      2.6420000      0.0002662
      2.6430000      0.0002680
      2.6440000      0.0002709
      2.6450000      0.0002700
      2.6460000      0.0002690
      2.6470000      0.0002679
      2.6480000      0.0002672
      2.6490000      0.0002685
      2.6500000      0.0002670
      2.6510000      0.0002695
      2.6520000      0.0002674
      2.6530000      0.0002645
      2.6540000      0.0002671
      2.6550000      0.0002690
      2.6560000      0.0002709
      2.6570000      0.0002692
      2.6580000      0.0002701
      2.6590000      0.0002726
      2.6600000      0.0002733
      2.6610000      0.0002695
      2.6620000      0.0002695
      2.6630000      0.0002700
      2.6640000      0.0002673
      2.6650000      0.0002706
      2.6660000      0.0002683
      2.6670000      0.0002676
      2.6680000      0.0002697
      2.6690000      0.0002701
      2.6700000      0.0002705
      2.6710000      0.0002650
      2.6720000      0.0002693
      2.6730000      0.0002695
      2.6740000      0.0002713
      2.6750000      0.0002716
      2.6760000      0.0002733
      2.6770000      0.0002699
      2.6780000      0.0002675
      2.6790000      0.0002700
      2.6800000      0.0002719
      2.6810000      0.0002684
      2.6820000      0.0002670
      2.6830000      0.0002679
      2.6840000      0.0002678
      2.6850000      0.0002688
      2.6860000      0.0002712
      2.6870000      0.0002714
      2.6880000      0.0002670
      2.6890000      0.0002670
      2.6900000      0.0002711
      2.6910000      0.0002702
      2.6920000      0.0002689
      2.6930000      0.0002682
      2.6940000      0.0002676
      2.6950000      0.0002679
      2.6960000      0.0002652
      2.6970000      0.0002696
      2.6980000      0.0002727
      2.6990000      0.0002690
      2.7000000      0.0002692
      2.7010000      0.0002679
      2.7020000      0.0002687
      2.7030000      0.0002718
      2.7040000      0.0002712
      2.7050000      0.0002630
      2.7060000      0.0002623
      2.7070000      0.0002719
      2.7080000      0.0002646
      2.7090000      0.0002658
      2.7100000      0.0002674
      2.7110000      0.0002684
      2.7120000      0.0002712
      2.7130000      0.0002704
      2.7140000      0.0002695
      2.7150000      0.0002671
      2.7160000      0.0002677
      2.7170000      0.0002676
      2.7180000      0.0002697
      2.7190000      0.0002662
      2.7200000      0.0002639
      2.7210000      0.0002662
      2.7220000      0.0002683
      2.7230000      0.0002713
      2.7240000      0.0002747
      2.7250000      0.0002765
      2.7260000      0.0002720
      2.7270000      0.0002747
      2.7280000      0.0002756
      2.7290000      0.0002702
      2.7300000      0.0002763
      2.7310000      0.0002726
      2.7320000      0.0002704
      2.7330000      0.0002657
      2.7340000      0.0002668
      2.7350000      0.0002681
      2.7360000      0.0002723
      2.7370000      0.0002684
      2.7380000      0.0002680
      2.7390000      0.0002709
      2.7400000      0.0002718
      2.7410000      0.0002705
      2.7420000      0.0002717
      2.7430000      0.0002673
      2.7440000      0.0002669
      2.7450000      0.0002698
      2.7460000      0.0002686
      2.7470000      0.0002707
      2.7480000      0.0002742
      2.7490000      0.0002754
      2.7500000      0.0002714
      2.7510000      0.0002675
      2.7520000      0.0002686
      2.7530000      0.0002666
      2.7540000      0.0002694
      2.7550000      0.0002726
      2.7560000      0.0002706
      2.7570000      0.0002696
      2.7580000      0.0002722
      2.7590000      0.0002689
      2.7600000      0.0002724
      2.7610000      0.0002707
      2.7620000      0.0002703
      2.7630000      0.0002705
      2.7640000      0.0002675
      2.7650000      0.0002682
      2.7660000      0.0002648
      2.7670000      0.0002716
      2.7680000      0.0002759
      2.7690000      0.0002720
      2.7700000      0.0002686
      2.7710000      0.0002669
      2.7720000      0.0002747
      2.7730000      0.0002700
      2.7740000      0.0002683
      2.7750000      0.0002680
      2.7760000      0.0002664
      2.7770000      0.0002678
      2.7780000      0.0002692
      2.7790000      0.0002686
      2.7800000      0.0002694
      2.7810000      0.0002698
      2.7820000      0.0002729
      2.7830000      0.0002746
      2.7840000      0.0002750
      2.7850000      0.0002699
      2.7860000      0.0002655
      2.7870000      0.0002690
      2.7880000      0.0002717
      2.7890000      0.0002715
      2.7900000      0.0002711
      2.7910000      0.0002725
      2.7920000      0.0002713
      2.7930000      0.0002720
      2.7940000      0.0002689
      2.7950000      0.0002695
      2.7960000      0.0002698
      2.7970000      0.0002735
      2.7980000      0.0002719
      2.7990000      0.0002717
      2.8000000      0.0002723
      2.8010000      0.0002658
      2.8020000      0.0002696
      2.8030000      0.0002668
      2.8040000      0.0002689
      2.8050000      0.0002703
      2.8060000      0.0002689
      2.8070000      0.0002727
      2.8080000      0.0002714
      2.8090000      0.0002735
      2.8100000      0.0002731
      2.8110000      0.0002700
      2.8120000      0.0002708
      2.8130000      0.0002656
      2.8140000      0.0002680
      2.8150000      0.0002699
      2.8160000      0.0002676
      2.8170000      0.0002713
      2.8180000      0.0002710
      2.8190000      0.0002708
      2.8200000      0.0002684
      2.8210000      0.0002716
      2.8220000      0.0002710
      2.8230000      0.0002704
      2.8240000      0.0002711
      2.8250000      0.0002714
      2.8260000      0.0002736
      2.8270000      0.0002705
      2.8280000      0.0002659
      2.8290000      0.0002715
      2.8300000      0.0002695
      2.8310000      0.0002707
      2.8320000      0.0002740
      2.8330000      0.0002746
      2.8340000      0.0002771
      2.8350000      0.0002718
      2.8360000      0.0002686
      2.8370000      0.0002696
      2.8380000      0.0002655
      2.8390000      0.0002647
      2.8400000      0.0002691
      2.8410000      0.0002700
      2.8420000      0.0002680
      2.8430000      0.0002708
      2.8440000      0.0002701
      2.8450000      0.0002686
      2.8460000      0.0002676
      2.8470000      0.0002716
      2.8480000      0.0002726
      2.8490000      0.0002686
      2.8500000      0.0002687
      2.8510000      0.0002675
      2.8520000      0.0002716
      2.8530000      0.0002744
      2.8540000      0.0002736
      2.8550000      0.0002716
      2.8560000      0.0002716
      2.8570000      0.0002707
      2.8580000      0.0002715
      2.8590000      0.0002662
      2.8600000      0.0002707
      2.8610000      0.0002689
      2.8620000      0.0002681
      2.8630000      0.0002701
      2.8640000      0.0002741
      2.8650000      0.0002698
      2.8660000      0.0002716
      2.8670000      0.0002703
      2.8680000      0.0002715
      2.8690000      0.0002734
      2.8700000      0.0002726
      2.8710000      0.0002698
      2.8720000      0.0002712
      2.8730000      0.0002724
      2.8740000      0.0002722
      2.8750000      0.0002698
      2.8760000      0.0002698
      2.8770000      0.0002675
      2.8780000      0.0002693
      2.8790000      0.0002736
      2.8800000      0.0002677
      2.8810000      0.0002651
      2.8820000      0.0002665
      2.8830000      0.0002709
      2.8840000      0.0002702
      2.8850000      0.0002738
      2.8860000      0.0002752
      2.8870000      0.0002777
      2.8880000      0.0002715
      2.8890000      0.0002696
      2.8900000      0.0002717
      2.8910000      0.0002733
      2.8920000      0.0002696
      2.8930000      0.0002714
      2.8940000      0.0002729
      2.8950000      0.0002738
      2.8960000      0.0002716
      2.8970000      0.0002718
      2.8980000      0.0002707
      2.8990000      0.0002704
      2.9000000      0.0002683
      2.9010000      0.0002708
      2.9020000      0.0002684
      2.9030000      0.0002699
      2.9040000      0.0002709
      2.9050000      0.0002736
      2.9060000      0.0002736
      2.9070000      0.0002731
      2.9080000      0.0002722
      2.9090000      0.0002717
      2.9100000      0.0002680
      2.9110000      0.0002740
      2.9120000      0.0002730
      2.9130000      0.0002738
      2.9140000      0.0002711
      2.9150000      0.0002687
      2.9160000      0.0002688
      2.9170000      0.0002694
      2.9180000      0.0002715
      2.9190000      0.0002692
      2.9200000      0.0002746
      2.9210000      0.0002679
      2.9220000      0.0002693
      2.9230000      0.0002666
      2.9240000      0.0002710
      2.9250000      0.0002652
      2.9260000      0.0002667
      2.9270000      0.0002661
      2.9280000      0.0002715
      2.9290000      0.0002684
      2.9300000      0.0002701
      2.9310000      0.0002692
      2.9320000      0.0002698
      2.9330000      0.0002720
      2.9340000      0.0002715
      2.9350000      0.0002704
      2.9360000      0.0002726
      2.9370000      0.0002684
      2.9380000      0.0002697
      2.9390000      0.0002709
      2.9400000      0.0002690
      2.9410000      0.0002701
      2.9420000      0.0002718
      2.9430000      0.0002735
      2.9440000      0.0002733
      2.9450000      0.0002719
      2.9460000      0.0002741
      2.9470000      0.0002761
      2.9480000      0.0002743
      2.9490000      0.0002731
      2.9500000      0.0002703
      2.9510000      0.0002692
      2.9520000      0.0002736
      2.9530000      0.0002713
      2.9540000      0.0002719
      2.9550000      0.0002701
      2.9560000      0.0002736
      2.9570000      0.0002669
      2.9580000      0.0002693
      2.9590000      0.0002683
      2.9600000      0.0002683
      2.9610000      0.0002724
      2.9620000      0.0002730
      2.9630000      0.0002686
      2.9640000      0.0002697
      2.9650000      0.0002656
      2.9660000      0.0002705
      2.9670000      0.0002729
      2.9680000      0.0002691
      2.9690000      0.0002697
      2.9700000      0.0002652
      2.9710000      0.0002682
      2.9720000      0.0002716
      2.9730000      0.0002717
      2.9740000      0.0002700
      2.9750000      0.0002732
      2.9760000      0.0002694
      2.9770000      0.0002681
      2.9780000      0.0002695
      2.9790000      0.0002754
      2.9800000      0.0002779
      2.9810000      0.0002725
      2.9820000      0.0002724
      2.9830000      0.0002690
      2.9840000      0.0002669
      2.9850000      0.0002702
      2.9860000      0.0002694
      2.9870000      0.0002688
      2.9880000      0.0002671
      2.9890000      0.0002672
      2.9900000      0.0002697
      2.9910000      0.0002688
      2.9920000      0.0002674
      2.9930000      0.0002714
      2.9940000      0.0002735
      2.9950000      0.0002680
      2.9960000      0.0002717
      2.9970000      0.0002665
      2.9980000      0.0002708
      2.9990000      0.0002684
      3.0000000      0.0002726
      3.0010000      0.0002732
      3.0020000      0.0002759
      3.0030000      0.0002734
      3.0040000      0.0002740
      3.0050000      0.0002715
      3.0060000      0.0002735
      3.0070000      0.0002722
      3.0080000      0.0002716
      3.0090000      0.0002687
      3.0100000      0.0002700
      3.0110000      0.0002700
      3.0120000      0.0002669
      3.0130000      0.0002684
      3.0140000      0.0002674
      3.0150000      0.0002698
      3.0160000      0.0002692
      3.0170000      0.0002718
      3.0180000      0.0002715
      3.0190000      0.0002702
      3.0200000      0.0002739
      3.0210000      0.0002748
      3.0220000      0.0002762
      3.0230000      0.0002716
      3.0240000      0.0002692
      3.0250000      0.0002704
      3.0260000      0.0002677
      3.0270000      0.0002677
      3.0280000      0.0002692
      3.0290000      0.0002688
      3.0300000      0.0002711
      3.0310000      0.0002705
      3.0320000      0.0002731
      3.0330000      0.0002739
      3.0340000      0.0002746
      3.0350000      0.0002725
      3.0360000      0.0002707
      3.0370000      0.0002753
      3.0380000      0.0002737
      3.0390000      0.0002717
      3.0400000      0.0002729
      3.0410000      0.0002704
      3.0420000      0.0002697
      3.0430000      0.0002726
      3.0440000      0.0002725
      3.0450000      0.0002732
      3.0460000      0.0002703
      3.0470000      0.0002701
      3.0480000      0.0002685
      3.0490000      0.0002692
      3.0500000      0.0002719
      3.0510000      0.0002715
      3.0520000      0.0002688
      3.0530000      0.0002722
      3.0540000      0.0002739
      3.0550000      0.0002737
      3.0560000      0.0002714
      3.0570000      0.0002721
      3.0580000      0.0002667
      3.0590000      0.0002726
      3.0600000      0.0002700
      3.0610000      0.0002733
      3.0620000      0.0002742
      3.0630000      0.0002731
      3.0640000      0.0002700
      3.0650000      0.0002711
      3.0660000      0.0002664
      3.0670000      0.0002688
      3.0680000      0.0002685
      3.0690000      0.0002712
      3.0700000      0.0002749
      3.0710000      0.0002722
      3.0720000      0.0002710
      3.0730000      0.0002671
      3.0740000      0.0002680
      3.0750000      0.0002716
      3.0760000      0.0002690
      3.0770000      0.0002673
      3.0780000      0.0002651
      3.0790000      0.0002667
      3.0800000      0.0002642
      3.0810000      0.0002678
      3.0820000      0.0002693
      3.0830000      0.0002691
      3.0840000      0.0002756
      3.0850000      0.0002684
      3.0860000      0.0002700
      3.0870000      0.0002726
      3.0880000      0.0002688
      3.0890000      0.0002721
      3.0900000      0.0002719
      3.0910000      0.0002749
      3.0920000      0.0002711
      3.0930000      0.0002724
      3.0940000      0.0002716
      3.0950000      0.0002721
      3.0960000      0.0002718
      3.0970000      0.0002730
      3.0980000      0.0002711
      3.0990000      0.0002751
      3.1000000      0.0002739
      3.1010000      0.0002719
      3.1020000      0.0002643
      3.1030000      0.0002682
      3.1040000      0.0002642
      3.1050000      0.0002711
      3.1060000      0.0002718
      3.1070000      0.0002779
      3.1080000      0.0002722
      3.1090000      0.0002689
      3.1100000      0.0002683
      3.1110000      0.0002680
      3.1120000      0.0002723
      3.1130000      0.0002735
      3.1140000      0.0002726
      3.1150000      0.0002735
      3.1160000      0.0002719
      3.1170000      0.0002731
      3.1180000      0.0002695
      3.1190000      0.0002677
      3.1200000      0.0002689
      3.1210000      0.0002701
      3.1220000      0.0002723
      3.1230000      0.0002699
      3.1240000      0.0002699
      3.1250000      0.0002719
      3.1260000      0.0002705
      3.1270000      0.0002694
      3.1280000      0.0002729
      3.1290000      0.0002759
      3.1300000      0.0002681
      3.1310000      0.0002690
      3.1320000      0.0002729
      3.1330000      0.0002693
      3.1340000      0.0002718
      3.1350000      0.0002738
      3.1360000      0.0002733
      3.1370000      0.0002736
      3.1380000      0.0002734
      3.1390000      0.0002724
      3.1400000      0.0002725
      3.1410000      0.0002723
      3.1420000      0.0002712
      3.1430000      0.0002669
      3.1440000      0.0002681
      3.1450000      0.0002683
      3.1460000      0.0002737
      3.1470000      0.0002759
      3.1480000      0.0002726
      3.1490000      0.0002718
      3.1500000      0.0002688
      3.1510000      0.0002680
      3.1520000      0.0002703
      3.1530000      0.0002700
      3.1540000      0.0002694
      3.1550000      0.0002744
      3.1560000      0.0002677
      3.1570000      0.0002723
      3.1580000      0.0002718
      3.1590000      0.0002696
      3.1600000      0.0002683
      3.1610000      0.0002672
      3.1620000      0.0002708
      3.1630000      0.0002709
      3.1640000      0.0002707
      3.1650000      0.0002728
      3.1660000      0.0002731
      3.1670000      0.0002693
      3.1680000      0.0002699
      3.1690000      0.0002717
      3.1700000      0.0002701
      3.1710000      0.0002694
      3.1720000      0.0002709
      3.1730000      0.0002681
      3.1740000      0.0002675
      3.1750000      0.0002674
      3.1760000      0.0002692
      3.1770000      0.0002697
      3.1780000      0.0002683
      3.1790000      0.0002700
      3.1800000      0.0002664
      3.1810000      0.0002732
      3.1820000      0.0002729
      3.1830000      0.0002731
      3.1840000      0.0002719
      3.1850000      0.0002705
      3.1860000      0.0002738
      3.1870000      0.0002764
      3.1880000      0.0002747
      3.1890000      0.0002747
      3.1900000      0.0002698
      3.1910000      0.0002718
      3.1920000      0.0002712
      3.1930000      0.0002667
      3.1940000      0.0002685
      3.1950000      0.0002704
      3.1960000      0.0002704
      3.1970000      0.0002693
      3.1980000      0.0002712
      3.1990000      0.0002676
      3.2000000      0.0002698
      3.2010000      0.0002699
      3.2020000      0.0002732
      3.2030000      0.0002719
      3.2040000      0.0002706
      3.2050000      0.0002714
      3.2060000      0.0002696
      3.2070000      0.0002731
      3.2080000      0.0002740
      3.2090000      0.0002711
      3.2100000      0.0002702
      3.2110000      0.0002747
      3.2120000      0.0002779
      3.2130000      0.0002713
      3.2140000      0.0002720
      3.2150000      0.0002714
      3.2160000      0.0002744
      3.2170000      0.0002701
      3.2180000      0.0002684
      3.2190000      0.0002675
      3.2200000      0.0002720
      3.2210000      0.0002738
      3.2220000      0.0002691
      3.2230000      0.0002718
      3.2240000      0.0002735
      3.2250000      0.0002734
      3.2260000      0.0002722
      3.2270000      0.0002690
      3.2280000      0.0002702
      3.2290000      0.0002731
      3.2300000      0.0002708
      3.2310000      0.0002721
      3.2320000      0.0002727
      3.2330000      0.0002701
      3.2340000      0.0002712
      3.2350000      0.0002703
      3.2360000      0.0002705
      3.2370000      0.0002733
      3.2380000      0.0002721
      3.2390000      0.0002697
      3.2400000      0.0002718
      3.2410000      0.0002694
      3.2420000      0.0002698
      3.2430000      0.0002728
      3.2440000      0.0002770
      3.2450000      0.0002783
      3.2460000      0.0002760
      3.2470000      0.0002728
      3.2480000      0.0002727
      3.2490000      0.0002701
      3.2500000      0.0002678
      3.2510000      0.0002701
      3.2520000      0.0002745
      3.2530000      0.0002701
      3.2540000      0.0002688
      3.2550000      0.0002690
      3.2560000      0.0002707
      3.2570000      0.0002687
      3.2580000      0.0002760
      3.2590000      0.0002728
      3.2600000      0.0002689
      3.2610000      0.0002719
      3.2620000      0.0002775
      3.2630000      0.0002712
      3.2640000      0.0002725
      3.2650000      0.0002690
      3.2660000      0.0002666
      3.2670000      0.0002712
      3.2680000      0.0002733
      3.2690000      0.0002733
      3.2700000      0.0002742
      3.2710000      0.0002726
      3.2720000      0.0002713
      3.2730000      0.0002693
      3.2740000      0.0002740
      3.2750000      0.0002714
      3.2760000      0.0002693
      3.2770000      0.0002697
      3.2780000      0.0002688
      3.2790000      0.0002684
      3.2800000      0.0002702
      3.2810000      0.0002725
      3.2820000      0.0002769
      3.2830000      0.0002754
      3.2840000      0.0002698
      3.2850000      0.0002715
      3.2860000      0.0002735
      3.2870000      0.0002704
      3.2880000      0.0002691
      3.2890000      0.0002696
      3.2900000      0.0002751
      3.2910000      0.0002766
      3.2920000      0.0002773
      3.2930000      0.0002730
      3.2940000      0.0002728
      3.2950000      0.0002702
      3.2960000      0.0002716
      3.2970000      0.0002673
      3.2980000      0.0002696
      3.2990000      0.0002704
      3.3000000      0.0002710
      3.3010000      0.0002703
      3.3020000      0.0002712
      3.3030000      0.0002681
      3.3040000      0.0002703
      3.3050000      0.0002677
      3.3060000      0.0002737
      3.3070000      0.0002711
      3.3080000      0.0002732
      3.3090000      0.0002746
      3.3100000      0.0002721
      3.3110000      0.0002751
      3.3120000      0.0002732
      3.3130000      0.0002723
      3.3140000      0.0002729
      3.3150000      0.0002713
      3.3160000      0.0002752
      3.3170000      0.0002759
      3.3180000      0.0002692
      3.3190000      0.0002703
      3.3200000      0.0002760
      3.3210000      0.0002714
      3.3220000      0.0002687
      3.3230000      0.0002707
      3.3240000      0.0002706
      3.3250000      0.0002700
      3.3260000      0.0002726
      3.3270000      0.0002713
      3.3280000      0.0002774
      3.3290000      0.0002694
      3.3300000      0.0002736
      3.3310000      0.0002734
      3.3320000      0.0002679
      3.3330000      0.0002743
      3.3340000      0.0002716
      3.3350000      0.0002698
      3.3360000      0.0002734
      3.3370000      0.0002747
      3.3380000      0.0002722
      3.3390000      0.0002724
      3.3400000      0.0002734
      3.3410000      0.0002734
      3.3420000      0.0002713
      3.3430000      0.0002753
      3.3440000      0.0002723
      3.3450000      0.0002700
      3.3460000      0.0002678
      3.3470000      0.0002710
      3.3480000      0.0002689
      3.3490000      0.0002712
      3.3500000      0.0002704
      3.3510000      0.0002681
      3.3520000      0.0002733
      3.3530000      0.0002733
      3.3540000      0.0002711
      3.3550000      0.0002682
      3.3560000      0.0002719
      3.3570000      0.0002716
      3.3580000      0.0002724
      3.3590000      0.0002691
      3.3600000      0.0002748
      3.3610000      0.0002741
      3.3620000      0.0002748
      3.3630000      0.0002739
      3.3640000      0.0002746
      3.3650000      0.0002743
      3.3660000      0.0002694
      3.3670000      0.0002724
      3.3680000      0.0002745
      3.3690000      0.0002735
      3.3700000      0.0002738
      3.3710000      0.0002742
      3.3720000      0.0002737
      3.3730000      0.0002721
      3.3740000      0.0002690
      3.3750000      0.0002731
      3.3760000      0.0002729
      3.3770000      0.0002703
      3.3780000      0.0002707
      3.3790000      0.0002672
      3.3800000      0.0002699
      3.3810000      0.0002707
      3.3820000      0.0002708
      3.3830000      0.0002699
      3.3840000      0.0002764
      3.3850000      0.0002763
      3.3860000      0.0002729
      3.3870000      0.0002712
      3.3880000      0.0002725
      3.3890000      0.0002740
      3.3900000      0.0002702
      3.3910000      0.0002743
      3.3920000      0.0002726
      3.3930000      0.0002755
      3.3940000      0.0002724
      3.3950000      0.0002696
      3.3960000      0.0002693
      3.3970000      0.0002741
      3.3980000      0.0002728
      3.3990000      0.0002740
      3.4000000      0.0002735
      3.4010000      0.0002746
      3.4020000      0.0002746
      3.4030000      0.0002750
      3.4040000      0.0002702
      3.4050000      0.0002731
      3.4060000      0.0002725
      3.4070000      0.0002754
      3.4080000      0.0002743
      3.4090000      0.0002736
      3.4100000      0.0002739
      3.4110000      0.0002706
      3.4120000      0.0002738
      3.4130000      0.0002778
      3.4140000      0.0002759
      3.4150000      0.0002723
      3.4160000      0.0002713
      3.4170000      0.0002694
      3.4180000      0.0002725
      3.4190000      0.0002774
      3.4200000      0.0002763
      3.4210000      0.0002744
      3.4220000      0.0002727
      3.4230000      0.0002693
      3.4240000      0.0002735
      3.4250000      0.0002727
      3.4260000      0.0002733
      3.4270000      0.0002708
      3.4280000      0.0002702
      3.4290000      0.0002755
      3.4300000      0.0002691
      3.4310000      0.0002688
      3.4320000      0.0002724
      3.4330000      0.0002739
      3.4340000      0.0002692
      3.4350000      0.0002700
      3.4360000      0.0002726
      3.4370000      0.0002668
      3.4380000      0.0002702
      3.4390000      0.0002691
      3.4400000      0.0002738
      3.4410000      0.0002710
      3.4420000      0.0002771
      3.4430000      0.0002734
      3.4440000      0.0002760
      3.4450000      0.0002680
      3.4460000      0.0002691
      3.4470000      0.0002765
      3.4480000      0.0002720
      3.4490000      0.0002692
      3.4500000      0.0002723
      3.4510000      0.0002734
      3.4520000      0.0002689
      3.4530000      0.0002722
      3.4540000      0.0002726
      3.4550000      0.0002757
      3.4560000      0.0002755
      3.4570000      0.0002732
      3.4580000      0.0002683
      3.4590000      0.0002664
      3.4600000      0.0002709
      3.4610000      0.0002705
      3.4620000      0.0002694
      3.4630000      0.0002670
      3.4640000      0.0002744
      3.4650000      0.0002781
      3.4660000      0.0002721
      3.4670000      0.0002710
      3.4680000      0.0002755
      3.4690000      0.0002720
      3.4700000      0.0002737
      3.4710000      0.0002760
      3.4720000      0.0002755
      3.4730000      0.0002765
      3.4740000      0.0002726
      3.4750000      0.0002751
      3.4760000      0.0002724
      3.4770000      0.0002705
      3.4780000      0.0002704
      3.4790000      0.0002711
      3.4800000      0.0002720
      3.4810000      0.0002700
      3.4820000      0.0002748
      3.4830000      0.0002700
      3.4840000      0.0002715
      3.4850000      0.0002772
      3.4860000      0.0002721
      3.4870000      0.0002707
      3.4880000      0.0002720
      3.4890000      0.0002715
      3.4900000      0.0002739
      3.4910000      0.0002709
      3.4920000      0.0002710
      3.4930000      0.0002705
      3.4940000      0.0002708
      3.4950000      0.0002747
      3.4960000      0.0002706
      3.4970000      0.0002731
      3.4980000      0.0002724
      3.4990000      0.0002742
      3.5000000      0.0002776
      3.5010000      0.0002765
      3.5020000      0.0002742
      3.5030000      0.0002682
      3.5040000      0.0002736
      3.5050000      0.0002743
      3.5060000      0.0002732
      3.5070000      0.0002725
      3.5080000      0.0002696
      3.5090000      0.0002714
      3.5100000      0.0002714
      3.5110000      0.0002709
      3.5120000      0.0002709
      3.5130000      0.0002710
      3.5140000      0.0002700
      3.5150000      0.0002720
      3.5160000      0.0002688
      3.5170000      0.0002706
      3.5180000      0.0002721
      3.5190000      0.0002722
      3.5200000      0.0002787
      3.5210000      0.0002760
      3.5220000      0.0002693
      3.5230000      0.0002740
      3.5240000      0.0002709
      3.5250000      0.0002740
      3.5260000      0.0002734
      3.5270000      0.0002679
      3.5280000      0.0002664
      3.5290000      0.0002724
      3.5300000      0.0002660
      3.5310000      0.0002701
      3.5320000      0.0002738
      3.5330000      0.0002725
      3.5340000      0.0002698
      3.5350000      0.0002706
      3.5360000      0.0002704
      3.5370000      0.0002703
      3.5380000      0.0002697
      3.5390000      0.0002755
      3.5400000      0.0002715
      3.5410000      0.0002685
      3.5420000      0.0002779
      3.5430000      0.0002755
      3.5440000      0.0002681
      3.5450000      0.0002692
      3.5460000      0.0002717
      3.5470000      0.0002735
      3.5480000      0.0002765
      3.5490000      0.0002757
      3.5500000      0.0002739
      3.5510000      0.0002756
      3.5520000      0.0002734
      3.5530000      0.0002694
      3.5540000      0.0002730
      3.5550000      0.0002744
      3.5560000      0.0002712
      3.5570000      0.0002698
      3.5580000      0.0002692
      3.5590000      0.0002697
      3.5600000      0.0002712
      3.5610000      0.0002714
      3.5620000      0.0002723
      3.5630000      0.0002726
      3.5640000      0.0002707
      3.5650000      0.0002725
      3.5660000      0.0002720
      3.5670000      0.0002661
      3.5680000      0.0002673
      3.5690000      0.0002745
      3.5700000      0.0002759
      3.5710000      0.0002706
      3.5720000      0.0002706
      3.5730000      0.0002698
      3.5740000      0.0002683
      3.5750000      0.0002718
      3.5760000      0.0002719
      3.5770000      0.0002728
      3.5780000      0.0002721
      3.5790000      0.0002708
      3.5800000      0.0002685
      3.5810000      0.0002723
      3.5820000      0.0002732
      3.5830000      0.0002722
      3.5840000      0.0002738
      3.5850000      0.0002765
      3.5860000      0.0002754
      3.5870000      0.0002737
      3.5880000      0.0002737
      3.5890000      0.0002727
      3.5900000      0.0002756
      3.5910000      0.0002731
      3.5920000      0.0002744
      3.5930000      0.0002712
      3.5940000      0.0002687
      3.5950000      0.0002735
      3.5960000      0.0002745
      3.5970000      0.0002717
      3.5980000      0.0002722
      3.5990000      0.0002678
      3.6000000      0.0002694
      3.6010000      0.0002704
      3.6020000      0.0002722
      3.6030000      0.0002713
      3.6040000      0.0002686
      3.6050000      0.0002735
      3.6060000      0.0002714
      3.6070000      0.0002744
      3.6080000      0.0002700
      3.6090000      0.0002740
      3.6100000      0.0002690
      3.6110000      0.0002727
      3.6120000      0.0002705
      3.6130000      0.0002756
      3.6140000      0.0002732
      3.6150000      0.0002705
      3.6160000      0.0002727
      3.6170000      0.0002736
      3.6180000      0.0002729
      3.6190000      0.0002664
      3.6200000      0.0002696
      3.6210000      0.0002709
      3.6220000      0.0002702
      3.6230000      0.0002695
      3.6240000      0.0002659
      3.6250000      0.0002675
      3.6260000      0.0002706
      3.6270000      0.0002742
      3.6280000      0.0002716
      3.6290000      0.0002711
      3.6300000      0.0002714
      3.6310000      0.0002722
      3.6320000      0.0002721
      3.6330000      0.0002749
      3.6340000      0.0002706
      3.6350000      0.0002714
      3.6360000      0.0002733
      3.6370000      0.0002721
      3.6380000      0.0002706
      3.6390000      0.0002708
      3.6400000      0.0002731
      3.6410000      0.0002702
      3.6420000      0.0002741
      3.6430000      0.0002728
      3.6440000      0.0002689
      3.6450000      0.0002706
      3.6460000      0.0002751
      3.6470000      0.0002739
      3.6480000      0.0002730
      3.6490000      0.0002755
      3.6500000      0.0002763
      3.6510000      0.0002732
      3.6520000      0.0002730
      3.6530000      0.0002728
      3.6540000      0.0002725
      3.6550000      0.0002752
      3.6560000      0.0002750
      3.6570000      0.0002755
      3.6580000      0.0002754
      3.6590000      0.0002772
      3.6600000      0.0002755
      3.6610000      0.0002724
      3.6620000      0.0002715
      3.6630000      0.0002711
      3.6640000      0.0002688
      3.6650000      0.0002743
      3.6660000      0.0002696
      3.6670000      0.0002721
      3.6680000      0.0002747
      3.6690000      0.0002777
      3.6700000      0.0002708
      3.6710000      0.0002746
      3.6720000      0.0002753
      3.6730000      0.0002749
      3.6740000      0.0002747
      3.6750000      0.0002686
      3.6760000      0.0002708
      3.6770000      0.0002745
      3.6780000      0.0002714
      3.6790000      0.0002724
      3.6800000      0.0002752
      3.6810000      0.0002731
      3.6820000      0.0002705
      3.6830000      0.0002717
      3.6840000      0.0002697
      3.6850000      0.0002748
      3.6860000      0.0002718
      3.6870000      0.0002734
      3.6880000      0.0002701
      3.6890000      0.0002694
      3.6900000      0.0002702
      3.6910000      0.0002695
      3.6920000      0.0002718
      3.6930000      0.0002718
      3.6940000      0.0002698
      3.6950000      0.0002735
      3.6960000      0.0002750
      3.6970000      0.0002718
      3.6980000      0.0002707
      3.6990000      0.0002721
      3.7000000      0.0002731
      3.7010000      0.0002745
      3.7020000      0.0002754
      3.7030000      0.0002699
      3.7040000      0.0002711
      3.7050000      0.0002744
      3.7060000      0.0002717
      3.7070000      0.0002718
      3.7080000      0.0002690
      3.7090000      0.0002709
      3.7100000      0.0002745
      3.7110000      0.0002785
      3.7120000      0.0002745
      3.7130000      0.0002730
      3.7140000      0.0002693
      3.7150000      0.0002707
      3.7160000      0.0002727
      3.7170000      0.0002756
      3.7180000      0.0002725
      3.7190000      0.0002747
      3.7200000      0.0002694
      3.7210000      0.0002709
      3.7220000      0.0002750
      3.7230000      0.0002684
      3.7240000      0.0002735
      3.7250000      0.0002712
      3.7260000      0.0002690
      3.7270000      0.0002714
      3.7280000      0.0002697
      3.7290000      0.0002705
      3.7300000      0.0002710
      3.7310000      0.0002666
      3.7320000      0.0002665
      3.7330000      0.0002702
      3.7340000      0.0002686
      3.7350000      0.0002674
      3.7360000      0.0002682
      3.7370000      0.0002684
      3.7380000      0.0002715
      3.7390000      0.0002706
      3.7400000      0.0002723
      3.7410000      0.0002724
      3.7420000      0.0002715
      3.7430000      0.0002691
      3.7440000      0.0002688
      3.7450000      0.0002700
      3.7460000      0.0002712
      3.7470000      0.0002736
      3.7480000      0.0002740
      3.7490000      0.0002728
      3.7500000      0.0002747
      3.7510000      0.0002742
      3.7520000      0.0002761
      3.7530000      0.0002754
      3.7540000      0.0002732
      3.7550000      0.0002725
      3.7560000      0.0002714
      3.7570000      0.0002743
      3.7580000      0.0002727
      3.7590000      0.0002735
      3.7600000      0.0002738
      3.7610000      0.0002732
      3.7620000      0.0002734
      3.7630000      0.0002722
      3.7640000      0.0002741
      3.7650000      0.0002738
      3.7660000      0.0002682
      3.7670000      0.0002744
      3.7680000      0.0002708
      3.7690000      0.0002714
      3.7700000      0.0002686
      3.7710000      0.0002681
      3.7720000      0.0002757
      3.7730000      0.0002714
      3.7740000      0.0002734
      3.7750000      0.0002723
      3.7760000      0.0002710
      3.7770000      0.0002722
      3.7780000      0.0002739
      3.7790000      0.0002748
      3.7800000      0.0002731
      3.7810000      0.0002763
      3.7820000      0.0002703
      3.7830000      0.0002726
      3.7840000      0.0002695
      3.7850000      0.0002730
      3.7860000      0.0002728
      3.7870000      0.0002690
      3.7880000      0.0002696
      3.7890000      0.0002723
      3.7900000      0.0002706
      3.7910000      0.0002721
      3.7920000      0.0002709
      3.7930000      0.0002699
      3.7940000      0.0002692
      3.7950000      0.0002722
      3.7960000      0.0002744
      3.7970000      0.0002724
      3.7980000      0.0002726
      3.7990000      0.0002722
      3.8000000      0.0002710
      3.8010000      0.0002702
      3.8020000      0.0002720
      3.8030000      0.0002700
      3.8040000      0.0002689
      3.8050000      0.0002723
      3.8060000      0.0002736
      3.8070000      0.0002725
      3.8080000      0.0002691
      3.8090000      0.0002710
      3.8100000      0.0002690
      3.8110000      0.0002768
      3.8120000      0.0002725
      3.8130000      0.0002687
      3.8140000      0.0002733
      3.8150000      0.0002765
      3.8160000      0.0002740
      3.8170000      0.0002733
      3.8180000      0.0002729
      3.8190000      0.0002719
      3.8200000      0.0002705
      3.8210000      0.0002714
      3.8220000      0.0002728
      3.8230000      0.0002738
      3.8240000      0.0002691
      3.8250000      0.0002692
      3.8260000      0.0002732
      3.8270000      0.0002785
      3.8280000      0.0002733
      3.8290000      0.0002737
      3.8300000      0.0002700
      3.8310000      0.0002746
      3.8320000      0.0002753
      3.8330000      0.0002711
      3.8340000      0.0002771
      3.8350000      0.0002771
      3.8360000      0.0002749
      3.8370000      0.0002726
      3.8380000      0.0002727
      3.8390000      0.0002763
      3.8400000      0.0002758
      3.8410000      0.0002760
      3.8420000      0.0002727
      3.8430000      0.0002769
      3.8440000      0.0002758
      3.8450000      0.0002728
      3.8460000      0.0002691
      3.8470000      0.0002715
      3.8480000      0.0002722
      3.8490000      0.0002718
      3.8500000      0.0002729
      3.8510000      0.0002722
      3.8520000      0.0002663
      3.8530000      0.0002705
      3.8540000      0.0002726
      3.8550000      0.0002735
      3.8560000      0.0002748
      3.8570000      0.0002722
      3.8580000      0.0002726
      3.8590000      0.0002714
      3.8600000      0.0002692
      3.8610000      0.0002750
      3.8620000      0.0002724
      3.8630000      0.0002747
      3.8640000      0.0002758
      3.8650000      0.0002753
      3.8660000      0.0002741
      3.8670000      0.0002744
      3.8680000      0.0002732
      3.8690000      0.0002746
      3.8700000      0.0002706
      3.8710000      0.0002715
      3.8720000      0.0002742
      3.8730000      0.0002780
      3.8740000      0.0002766
      3.8750000      0.0002711
      3.8760000      0.0002756
      3.8770000      0.0002783
      3.8780000      0.0002775
      3.8790000      0.0002775
      3.8800000      0.0002749
      3.8810000      0.0002738
      3.8820000      0.0002742
      3.8830000      0.0002703
      3.8840000      0.0002724
      3.8850000      0.0002744
      3.8860000      0.0002761
      3.8870000      0.0002768
      3.8880000      0.0002726
      3.8890000      0.0002739
      3.8900000      0.0002703
      3.8910000      0.0002742
      3.8920000      0.0002738
      3.8930000      0.0002739
      3.8940000      0.0002732
      3.8950000      0.0002719
      3.8960000      0.0002756
      3.8970000      0.0002746
      3.8980000      0.0002744
      3.8990000      0.0002702
      3.9000000      0.0002753
      3.9010000      0.0002748
      3.9020000      0.0002738
      3.9030000      0.0002758
      3.9040000      0.0002730
      3.9050000      0.0002696
      3.9060000      0.0002715
      3.9070000      0.0002716
      3.9080000      0.0002735
      3.9090000      0.0002744
      3.9100000      0.0002714
      3.9110000      0.0002748
      3.9120000      0.0002709
      3.9130000      0.0002786
      3.9140000      0.0002763
      3.9150000      0.0002770
      3.9160000      0.0002775
      3.9170000      0.0002733
      3.9180000      0.0002755
      3.9190000      0.0002699
      3.9200000      0.0002702
      3.9210000      0.0002693
      3.9220000      0.0002684
      3.9230000      0.0002693
      3.9240000      0.0002700
      3.9250000      0.0002718
      3.9260000      0.0002707
      3.9270000      0.0002732
      3.9280000      0.0002758
      3.9290000      0.0002763
      3.9300000      0.0002736
      3.9310000      0.0002730
      3.9320000      0.0002787
      3.9330000      0.0002747
      3.9340000      0.0002764
      3.9350000      0.0002713
      3.9360000      0.0002730
      3.9370000      0.0002712
      3.9380000      0.0002721
      3.9390000      0.0002719
      3.9400000      0.0002762
      3.9410000      0.0002749
      3.9420000      0.0002731
      3.9430000      0.0002719
      3.9440000      0.0002723
      3.9450000      0.0002721
      3.9460000      0.0002724
      3.9470000      0.0002723
      3.9480000      0.0002758
      3.9490000      0.0002790
      3.9500000      0.0002798
      3.9510000      0.0002736
      3.9520000      0.0002728
      3.9530000      0.0002751
      3.9540000      0.0002723
      3.9550000      0.0002715
      3.9560000      0.0002718
      3.9570000      0.0002733
      3.9580000      0.0002749
      3.9590000      0.0002737
      3.9600000      0.0002738
      3.9610000      0.0002707
      3.9620000      0.0002740
      3.9630000      0.0002775
      3.9640000      0.0002739
      3.9650000      0.0002720
      3.9660000      0.0002730
      3.9670000      0.0002688
      3.9680000      0.0002712
      3.9690000      0.0002708
      3.9700000      0.0002724
      3.9710000      0.0002723
      3.9720000      0.0002755
      3.9730000      0.0002795
      3.9740000      0.0002802
      3.9750000      0.0002700
      3.9760000      0.0002717
      3.9770000      0.0002713
      3.9780000      0.0002761
      3.9790000      0.0002728
      3.9800000      0.0002742
      3.9810000      0.0002762
      3.9820000      0.0002754
      3.9830000      0.0002774
      3.9840000      0.0002751
      3.9850000      0.0002754
      3.9860000      0.0002766
      3.9870000      0.0002748
      3.9880000      0.0002731
      3.9890000      0.0002710
      3.9900000      0.0002767
      3.9910000      0.0002763
      3.9920000      0.0002764
      3.9930000      0.0002749
      3.9940000      0.0002744
      3.9950000      0.0002738
      3.9960000      0.0002707
      3.9970000      0.0002691
      3.9980000      0.0002701
      3.9990000      0.0002745
      4.0000000      0.0002730
      4.0010000      0.0002747
      4.0020000      0.0002726
      4.0030000      0.0002770
      4.0040000      0.0002749
      4.0050000      0.0002766
      4.0060000      0.0002716
      4.0070000      0.0002752
      4.0080000      0.0002775
      4.0090000      0.0002772
      4.0100000      0.0002709
      4.0110000      0.0002667
      4.0120000      0.0002714
      4.0130000      0.0002710
      4.0140000      0.0002773
      4.0150000      0.0002741
      4.0160000      0.0002741
      4.0170000      0.0002733
      4.0180000      0.0002676
      4.0190000      0.0002701
      4.0200000      0.0002697
      4.0210000      0.0002706
      4.0220000      0.0002748
      4.0230000      0.0002742
      4.0240000      0.0002742
      4.0250000      0.0002732
      4.0260000      0.0002729
      4.0270000      0.0002735
      4.0280000      0.0002711
      4.0290000      0.0002722
      4.0300000      0.0002743
      4.0310000      0.0002721
      4.0320000      0.0002714
      4.0330000      0.0002692
      4.0340000      0.0002722
      4.0350000      0.0002734
      4.0360000      0.0002741
      4.0370000      0.0002714
      4.0380000      0.0002719
      4.0390000      0.0002689
      4.0400000      0.0002758
      4.0410000      0.0002731
      4.0420000      0.0002736
      4.0430000      0.0002732
      4.0440000      0.0002695
      4.0450000      0.0002720
      4.0460000      0.0002721
      4.0470000      0.0002710
      4.0480000      0.0002705
      4.0490000      0.0002735
      4.0500000      0.0002727
      4.0510000      0.0002705
      4.0520000      0.0002739
      4.0530000      0.0002714
      4.0540000      0.0002751
      4.0550000      0.0002745
      4.0560000      0.0002770
      4.0570000      0.0002755
      4.0580000      0.0002704
      4.0590000      0.0002715
      4.0600000      0.0002738
      4.0610000      0.0002749
      4.0620000      0.0002733
      4.0630000      0.0002739
      4.0640000      0.0002752
      4.0650000      0.0002773
      4.0660000      0.0002712
      4.0670000      0.0002686
      4.0680000      0.0002703
      4.0690000      0.0002762
      4.0700000      0.0002714
      4.0710000      0.0002729
      4.0720000      0.0002711
      4.0730000      0.0002730
      4.0740000      0.0002733
      4.0750000      0.0002762
      4.0760000      0.0002756
      4.0770000      0.0002740
      4.0780000      0.0002716
      4.0790000      0.0002718
      4.0800000      0.0002731
      4.0810000      0.0002793
      4.0820000      0.0002775
      4.0830000      0.0002744
      4.0840000      0.0002788
      4.0850000      0.0002745
      4.0860000      0.0002716
      4.0870000      0.0002709
      4.0880000      0.0002757
      4.0890000      0.0002741
      4.0900000      0.0002720
      4.0910000      0.0002752
      4.0920000      0.0002776
      4.0930000      0.0002742
      4.0940000      0.0002733
      4.0950000      0.0002713
      4.0960000      0.0002717
      4.0970000      0.0002708
      4.0980000      0.0002747
      4.0990000      0.0002711
      4.1000000      0.0002729
      4.1010000      0.0002726
      4.1020000      0.0002728
      4.1030000      0.0002781
      4.1040000      0.0002720
      4.1050000      0.0002711
      4.1060000      0.0002744
      4.1070000      0.0002753
      4.1080000      0.0002728
      4.1090000      0.0002738
      4.1100000      0.0002736
      4.1110000      0.0002733
      4.1120000      0.0002739
      4.1130000      0.0002747
      4.1140000      0.0002695
      4.1150000      0.0002735
      4.1160000      0.0002777
      4.1170000      0.0002781
      4.1180000      0.0002706
      4.1190000      0.0002731
      4.1200000      0.0002717
      4.1210000      0.0002701
      4.1220000      0.0002737
      4.1230000      0.0002758
      4.1240000      0.0002778
      4.1250000      0.0002757
      4.1260000      0.0002796
      4.1270000      0.0002776
      4.1280000      0.0002789
      4.1290000      0.0002734
      4.1300000      0.0002747
      4.1310000      0.0002692
      4.1320000      0.0002731
      4.1330000      0.0002731
      4.1340000      0.0002743
      4.1350000      0.0002739
      4.1360000      0.0002750
      4.1370000      0.0002713
      4.1380000      0.0002730
      4.1390000      0.0002721
      4.1400000      0.0002773
      4.1410000      0.0002759
      4.1420000      0.0002740
      4.1430000      0.0002749
      4.1440000      0.0002721
      4.1450000      0.0002722
      4.1460000      0.0002751
      4.1470000      0.0002740
      4.1480000      0.0002727
      4.1490000      0.0002702
      4.1500000      0.0002732
      4.1510000      0.0002780
      4.1520000      0.0002758
      4.1530000      0.0002690
      4.1540000      0.0002757
      4.1550000      0.0002732
      4.1560000      0.0002730
      4.1570000      0.0002726
      4.1580000      0.0002770
      4.1590000      0.0002766
      4.1600000      0.0002773
      4.1610000      0.0002740
      4.1620000      0.0002752
      4.1630000      0.0002709
      4.1640000      0.0002738
      4.1650000      0.0002749
      4.1660000      0.0002737
      4.1670000      0.0002732
      4.1680000      0.0002718
      4.1690000      0.0002713
      4.1700000      0.0002731
      4.1710000      0.0002736
      4.1720000      0.0002747
      4.1730000      0.0002757
      4.1740000      0.0002711
      4.1750000      0.0002686
      4.1760000      0.0002709
      4.1770000      0.0002734
      4.1780000      0.0002753
      4.1790000      0.0002703
      4.1800000      0.0002717
      4.1810000      0.0002714
      4.1820000      0.0002733
      4.1830000      0.0002783
      4.1840000      0.0002772
      4.1850000      0.0002794
      4.1860000      0.0002789
      4.1870000      0.0002773
      4.1880000      0.0002767
      4.1890000      0.0002735
      4.1900000      0.0002743
      4.1910000      0.0002737
      4.1920000      0.0002748
      4.1930000      0.0002706
      4.1940000      0.0002720
      4.1950000      0.0002734
      4.1960000      0.0002761
      4.1970000      0.0002732
      4.1980000      0.0002729
      4.1990000      0.0002751
      4.2000000      0.0002788
      4.2010000      0.0002788
      4.2020000      0.0002786
      4.2030000      0.0002718
      4.2040000      0.0002738
      4.2050000      0.0002699
      4.2060000      0.0002747
      4.2070000      0.0002708
      4.2080000      0.0002746
      4.2090000      0.0002737
      4.2100000      0.0002773
      4.2110000      0.0002738
      4.2120000      0.0002778
      4.2130000      0.0002740
      4.2140000      0.0002780
      4.2150000      0.0002801
      4.2160000      0.0002727
      4.2170000      0.0002718
      4.2180000      0.0002674
      4.2190000      0.0002743
      4.2200000      0.0002787
      4.2210000      0.0002763
      4.2220000      0.0002739
      4.2230000      0.0002759
      4.2240000      0.0002749
      4.2250000      0.0002810
      4.2260000      0.0002760
      4.2270000      0.0002751
      4.2280000      0.0002710
      4.2290000      0.0002736
      4.2300000      0.0002738
      4.2310000      0.0002754
      4.2320000      0.0002785
      4.2330000      0.0002773
      4.2340000      0.0002776
      4.2350000      0.0002742
      4.2360000      0.0002749
      4.2370000      0.0002736
      4.2380000      0.0002765
      4.2390000      0.0002800
      4.2400000      0.0002774
      4.2410000      0.0002774
      4.2420000      0.0002734
      4.2430000      0.0002765
      4.2440000      0.0002742
      4.2450000      0.0002730
      4.2460000      0.0002715
      4.2470000      0.0002710
      4.2480000      0.0002730
      4.2490000      0.0002757
      4.2500000      0.0002795
      4.2510000      0.0002723
      4.2520000      0.0002686
      4.2530000      0.0002703
      4.2540000      0.0002709
      4.2550000      0.0002735
      4.2560000      0.0002753
      4.2570000      0.0002727
      4.2580000      0.0002724
      4.2590000      0.0002745
      4.2600000      0.0002746
      4.2610000      0.0002713
      4.2620000      0.0002705
      4.2630000      0.0002742
      4.2640000      0.0002754
      4.2650000      0.0002797
      4.2660000      0.0002760
      4.2670000      0.0002742
      4.2680000      0.0002745
      4.2690000      0.0002762
      4.2700000      0.0002700
      4.2710000      0.0002710
      4.2720000      0.0002722
      4.2730000      0.0002758
      4.2740000      0.0002734
      4.2750000      0.0002736
      4.2760000      0.0002755
      4.2770000      0.0002715
      4.2780000      0.0002722
      4.2790000      0.0002729
      4.2800000      0.0002691
      4.2810000      0.0002701
      4.2820000      0.0002774
      4.2830000      0.0002775
      4.2840000      0.0002781
      4.2850000      0.0002723
      4.2860000      0.0002712
      4.2870000      0.0002726
      4.2880000      0.0002753
      4.2890000      0.0002721
      4.2900000      0.0002704
      4.2910000      0.0002716
      4.2920000      0.0002712
      4.2930000      0.0002720
      4.2940000      0.0002727
      4.2950000      0.0002694
      4.2960000      0.0002793
      4.2970000      0.0002761
      4.2980000      0.0002718
      4.2990000      0.0002784
      4.3000000      0.0002795
      4.3010000      0.0002755
      4.3020000      0.0002721
      4.3030000      0.0002703
      4.3040000      0.0002759
      4.3050000      0.0002762
      4.3060000      0.0002801
      4.3070000      0.0002742
      4.3080000      0.0002767
      4.3090000      0.0002751
      4.3100000      0.0002727
      4.3110000      0.0002771
      4.3120000      0.0002735
      4.3130000      0.0002718
      4.3140000      0.0002746
      4.3150000      0.0002727
      4.3160000      0.0002749
      4.3170000      0.0002722
      4.3180000      0.0002727
      4.3190000      0.0002737
      4.3200000      0.0002725
      4.3210000      0.0002731
      4.3220000      0.0002720
      4.3230000      0.0002720
      4.3240000      0.0002780
      4.3250000      0.0002753
      4.3260000      0.0002714
      4.3270000      0.0002724
      4.3280000      0.0002701
      4.3290000      0.0002722
      4.3300000      0.0002733
      4.3310000      0.0002729
      4.3320000      0.0002733
      4.3330000      0.0002755
      4.3340000      0.0002713
      4.3350000      0.0002757
      4.3360000      0.0002711
      4.3370000      0.0002737
      4.3380000      0.0002744
      4.3390000      0.0002749
      4.3400000      0.0002751
      4.3410000      0.0002736
      4.3420000      0.0002787
      4.3430000      0.0002774
      4.3440000      0.0002731
      4.3450000      0.0002722
      4.3460000      0.0002763
      4.3470000      0.0002756
      4.3480000      0.0002734
      4.3490000      0.0002733
      4.3500000      0.0002798
      4.3510000      0.0002748
      4.3520000      0.0002754
      4.3530000      0.0002782
      4.3540000      0.0002738
      4.3550000      0.0002773
      4.3560000      0.0002765
      4.3570000      0.0002802
      4.3580000      0.0002769
      4.3590000      0.0002783
      4.3600000      0.0002783
      4.3610000      0.0002725
      4.3620000      0.0002719
      4.3630000      0.0002748
      4.3640000      0.0002716
      4.3650000      0.0002728
      4.3660000      0.0002777
      4.3670000      0.0002717
      4.3680000      0.0002716
      4.3690000      0.0002734
      4.3700000      0.0002757
      4.3710000      0.0002714
      4.3720000      0.0002701
      4.3730000      0.0002732
      4.3740000      0.0002752
      4.3750000      0.0002767
      4.3760000      0.0002772
      4.3770000      0.0002741
      4.3780000      0.0002759
      4.3790000      0.0002745
      4.3800000      0.0002747
      4.3810000      0.0002723
      4.3820000      0.0002720
      4.3830000      0.0002737
      4.3840000      0.0002714
      4.3850000      0.0002730
      4.3860000      0.0002781
      4.3870000      0.0002721
      4.3880000      0.0002740
      4.3890000      0.0002722
      4.3900000      0.0002783
      4.3910000      0.0002793
      4.3920000      0.0002791
      4.3930000      0.0002744
      4.3940000      0.0002754
      4.3950000      0.0002733
      4.3960000      0.0002759
      4.3970000      0.0002758
      4.3980000      0.0002745
      4.3990000      0.0002693
      4.4000000      0.0002720
      4.4010000      0.0002714
      4.4020000      0.0002746
      4.4030000      0.0002734
      4.4040000      0.0002715
      4.4050000      0.0002764
      4.4060000      0.0002744
      4.4070000      0.0002724
      4.4080000      0.0002691
      4.4090000      0.0002724
      4.4100000      0.0002757
      4.4110000      0.0002780
      4.4120000      0.0002782
      4.4130000      0.0002783
      4.4140000      0.0002742
      4.4150000      0.0002758
      4.4160000      0.0002774
      4.4170000      0.0002738
      4.4180000      0.0002712
      4.4190000      0.0002719
      4.4200000      0.0002693
      4.4210000      0.0002744
      4.4220000      0.0002725
      4.4230000      0.0002728
      4.4240000      0.0002743
      4.4250000      0.0002739
      4.4260000      0.0002756
      4.4270000      0.0002798
      4.4280000      0.0002769
      4.4290000      0.0002774
      4.4300000      0.0002724
      4.4310000      0.0002782
      4.4320000      0.0002762
      4.4330000      0.0002750
      4.4340000      0.0002728
      4.4350000      0.0002773
      4.4360000      0.0002766
      4.4370000      0.0002724
      4.4380000      0.0002710
      4.4390000      0.0002754
      4.4400000      0.0002744
      4.4410000      0.0002710
      4.4420000      0.0002765
      4.4430000      0.0002733
      4.4440000      0.0002731
      4.4450000      0.0002757
      4.4460000      0.0002722
      4.4470000      0.0002710
      4.4480000      0.0002730
      4.4490000      0.0002746
      4.4500000      0.0002782
      4.4510000      0.0002778
      4.4520000      0.0002743
      4.4530000      0.0002751
      4.4540000      0.0002744
      4.4550000      0.0002751
      4.4560000      0.0002740
      4.4570000      0.0002775
      4.4580000      0.0002757
      4.4590000      0.0002720
      4.4600000      0.0002749
      4.4610000      0.0002752
      4.4620000      0.0002713
      4.4630000      0.0002744
      4.4640000      0.0002744
      4.4650000      0.0002754
      4.4660000      0.0002735
      4.4670000      0.0002747
      4.4680000      0.0002771
      4.4690000      0.0002763
      4.4700000      0.0002712
      4.4710000      0.0002728
      4.4720000      0.0002752
      4.4730000      0.0002732
      4.4740000      0.0002737
      4.4750000      0.0002765
      4.4760000      0.0002720
      4.4770000      0.0002740
      4.4780000      0.0002747
      4.4790000      0.0002747
      4.4800000      0.0002735
      4.4810000      0.0002738
      4.4820000      0.0002741
      4.4830000      0.0002731
      4.4840000      0.0002729
      4.4850000      0.0002774
      4.4860000      0.0002803
      4.4870000      0.0002776
      4.4880000      0.0002744
      4.4890000      0.0002766
      4.4900000      0.0002772
      4.4910000      0.0002717
      4.4920000      0.0002697
      4.4930000      0.0002742
      4.4940000      0.0002755
      4.4950000      0.0002736
      4.4960000      0.0002711
      4.4970000      0.0002758
      4.4980000      0.0002773
      4.4990000      0.0002774
      4.5000000      0.0002702
      4.5010000      0.0002759
      4.5020000      0.0002728
      4.5030000      0.0002720
      4.5040000      0.0002743
      4.5050000      0.0002742
      4.5060000      0.0002739
      4.5070000      0.0002718
      4.5080000      0.0002726
      4.5090000      0.0002735
      4.5100000      0.0002740
      4.5110000      0.0002736
      4.5120000      0.0002751
      4.5130000      0.0002757
      4.5140000      0.0002757
      4.5150000      0.0002728
      4.5160000      0.0002740
      4.5170000      0.0002705
      4.5180000      0.0002739
      4.5190000      0.0002763
      4.5200000      0.0002727
      4.5210000      0.0002751
      4.5220000      0.0002755
      4.5230000      0.0002720
      4.5240000      0.0002727
      4.5250000      0.0002734
      4.5260000      0.0002752
      4.5270000      0.0002776
      4.5280000      0.0002765
      4.5290000      0.0002737
      4.5300000      0.0002780
      4.5310000      0.0002759
      4.5320000      0.0002773
      4.5330000      0.0002756
      4.5340000      0.0002745
      4.5350000      0.0002740
      4.5360000      0.0002683
      4.5370000      0.0002698
      4.5380000      0.0002705
      4.5390000      0.0002725
      4.5400000      0.0002745
      4.5410000      0.0002735
      4.5420000      0.0002718
      4.5430000      0.0002741
      4.5440000      0.0002712
      4.5450000      0.0002690
      4.5460000      0.0002741
      4.5470000      0.0002721
      4.5480000      0.0002789
      4.5490000      0.0002805
      4.5500000      0.0002795
      4.5510000      0.0002726
      4.5520000      0.0002735
      4.5530000      0.0002741
      4.5540000      0.0002758
      4.5550000      0.0002746
      4.5560000      0.0002723
      4.5570000      0.0002737
      4.5580000      0.0002736
      4.5590000      0.0002742
      4.5600000      0.0002747
      4.5610000      0.0002713
      4.5620000      0.0002701
      4.5630000      0.0002730
      4.5640000      0.0002748
      4.5650000      0.0002770
      4.5660000      0.0002714
      4.5670000      0.0002720
      4.5680000      0.0002762
      4.5690000      0.0002783
      4.5700000      0.0002752
      4.5710000      0.0002771
      4.5720000      0.0002743
      4.5730000      0.0002723
      4.5740000      0.0002743
      4.5750000      0.0002724
      4.5760000      0.0002742
      4.5770000      0.0002726
      4.5780000      0.0002789
      4.5790000      0.0002722
      4.5800000      0.0002794
      4.5810000      0.0002759
      4.5820000      0.0002736
      4.5830000      0.0002738
      4.5840000      0.0002746
      4.5850000      0.0002762
      4.5860000      0.0002741
      4.5870000      0.0002728
      4.5880000      0.0002736
      4.5890000      0.0002742
      4.5900000      0.0002762
      4.5910000      0.0002750
      4.5920000      0.0002758
      4.5930000      0.0002770
      4.5940000      0.0002723
      4.5950000      0.0002734
      4.5960000      0.0002706
      4.5970000      0.0002713
      4.5980000      0.0002752
      4.5990000      0.0002712
      4.6000000      0.0002769
      4.6010000      0.0002731
      4.6020000      0.0002725
      4.6030000      0.0002747
      4.6040000      0.0002753
      4.6050000      0.0002751
      4.6060000      0.0002747
      4.6070000      0.0002746
      4.6080000      0.0002745
      4.6090000      0.0002723
      4.6100000      0.0002738
      4.6110000      0.0002732
      4.6120000      0.0002718
      4.6130000      0.0002725
      4.6140000      0.0002747
      4.6150000      0.0002742
      4.6160000      0.0002754
      4.6170000      0.0002803
      4.6180000      0.0002765
      4.6190000      0.0002754
      4.6200000      0.0002769
      4.6210000      0.0002751
      4.6220000      0.0002748
      4.6230000      0.0002732
      4.6240000      0.0002701
      4.6250000      0.0002743
      4.6260000      0.0002767
      4.6270000      0.0002758
      4.6280000      0.0002746
      4.6290000      0.0002764
      4.6300000      0.0002773
      4.6310000      0.0002766
      4.6320000      0.0002761
      4.6330000      0.0002772
      4.6340000      0.0002753
      4.6350000      0.0002742
      4.6360000      0.0002763
      4.6370000      0.0002736
      4.6380000      0.0002714
      4.6390000      0.0002749
      4.6400000      0.0002770
      4.6410000      0.0002734
      4.6420000      0.0002718
      4.6430000      0.0002703
      4.6440000      0.0002723
      4.6450000      0.0002774
      4.6460000      0.0002739
      4.6470000      0.0002700
      4.6480000      0.0002754
      4.6490000      0.0002747
      4.6500000      0.0002693
      4.6510000      0.0002751
      4.6520000      0.0002774
      4.6530000      0.0002752
      4.6540000      0.0002752
      4.6550000      0.0002703
      4.6560000      0.0002718
      4.6570000      0.0002717
      4.6580000      0.0002736
      4.6590000      0.0002737
      4.6600000      0.0002748
      4.6610000      0.0002767
      4.6620000      0.0002741
      4.6630000      0.0002752
      4.6640000      0.0002773
      4.6650000      0.0002770
      4.6660000      0.0002763
      4.6670000      0.0002760
      4.6680000      0.0002734
      4.6690000      0.0002772
      4.6700000      0.0002769
      4.6710000      0.0002729
      4.6720000      0.0002783
      4.6730000      0.0002781
      4.6740000      0.0002722
      4.6750000      0.0002707
      4.6760000      0.0002717
      4.6770000      0.0002778
      4.6780000      0.0002738
      4.6790000      0.0002761
      4.6800000      0.0002742
      4.6810000      0.0002765
      4.6820000      0.0002744
      4.6830000      0.0002759
      4.6840000      0.0002746
      4.6850000      0.0002746
      4.6860000      0.0002792
      4.6870000      0.0002725
      4.6880000      0.0002731
      4.6890000      0.0002725
      4.6900000      0.0002757
      4.6910000      0.0002746
      4.6920000      0.0002720
      4.6930000      0.0002735
      4.6940000      0.0002735
      4.6950000      0.0002797
      4.6960000      0.0002749
      4.6970000      0.0002733
      4.6980000      0.0002742
      4.6990000      0.0002722
      4.7000000      0.0002765
      4.7010000      0.0002767
      4.7020000      0.0002790
      4.7030000      0.0002783
      4.7040000      0.0002764
      4.7050000      0.0002748
      4.7060000      0.0002707
      4.7070000      0.0002742
      4.7080000      0.0002721
      4.7090000      0.0002720
      4.7100000      0.0002733
      4.7110000      0.0002746
      4.7120000      0.0002749
      4.7130000      0.0002766
      4.7140000      0.0002725
      4.7150000      0.0002761
      4.7160000      0.0002757
      4.7170000      0.0002802
      4.7180000      0.0002757
      4.7190000      0.0002758
      4.7200000      0.0002753
      4.7210000      0.0002759
      4.7220000      0.0002707
      4.7230000      0.0002725
      4.7240000      0.0002733
      4.7250000      0.0002718
      4.7260000      0.0002762
      4.7270000      0.0002762
      4.7280000      0.0002700
      4.7290000      0.0002743
      4.7300000      0.0002705
      4.7310000      0.0002776
      4.7320000      0.0002735
      4.7330000      0.0002747
      4.7340000      0.0002736
      4.7350000      0.0002758
      4.7360000      0.0002750
      4.7370000      0.0002764
      4.7380000      0.0002758
      4.7390000      0.0002736
      4.7400000      0.0002712
      4.7410000      0.0002730
      4.7420000      0.0002715
      4.7430000      0.0002745
      4.7440000      0.0002726
      4.7450000      0.0002771
      4.7460000      0.0002771
      4.7470000      0.0002775
      4.7480000      0.0002782
      4.7490000      0.0002735
      4.7500000      0.0002751
      4.7510000      0.0002732
      4.7520000      0.0002740
      4.7530000      0.0002765
      4.7540000      0.0002741
      4.7550000      0.0002743
      4.7560000      0.0002760
      4.7570000      0.0002722
      4.7580000      0.0002794
      4.7590000      0.0002737
      4.7600000      0.0002732
      4.7610000      0.0002720
      4.7620000      0.0002750
      4.7630000      0.0002718
      4.7640000      0.0002721
      4.7650000      0.0002716
      4.7660000      0.0002738
      4.7670000      0.0002701
      4.7680000      0.0002731
      4.7690000      0.0002759
      4.7700000      0.0002744
      4.7710000      0.0002769
      4.7720000      0.0002773
      4.7730000      0.0002742
      4.7740000      0.0002776
      4.7750000      0.0002787
      4.7760000      0.0002756
      4.7770000      0.0002771
      4.7780000      0.0002762
      4.7790000      0.0002774
      4.7800000      0.0002731
      4.7810000      0.0002716
      4.7820000      0.0002796
      4.7830000      0.0002783
      4.7840000      0.0002767
      4.7850000      0.0002769
      4.7860000      0.0002740
      4.7870000      0.0002767
      4.7880000      0.0002794
      4.7890000      0.0002739
      4.7900000      0.0002746
      4.7910000      0.0002766
      4.7920000      0.0002757
      4.7930000      0.0002737
      4.7940000      0.0002753
      4.7950000      0.0002755
      4.7960000      0.0002755
      4.7970000      0.0002751
      4.7980000      0.0002727
      4.7990000      0.0002751
      4.8000000      0.0002776
      4.8010000      0.0002775
      4.8020000      0.0002764
      4.8030000      0.0002744
      4.8040000      0.0002725
      4.8050000      0.0002768
      4.8060000      0.0002748
      4.8070000      0.0002766
      4.8080000      0.0002756
      4.8090000      0.0002782
      4.8100000      0.0002750
      4.8110000      0.0002750
      4.8120000      0.0002745
      4.8130000      0.0002751
      4.8140000      0.0002770
      4.8150000      0.0002784
      4.8160000      0.0002733
      4.8170000      0.0002766
      4.8180000      0.0002777
      4.8190000      0.0002759
      4.8200000      0.0002750
      4.8210000      0.0002740
      4.8220000      0.0002700
      4.8230000      0.0002745
      4.8240000      0.0002766
      4.8250000      0.0002757
      4.8260000      0.0002760
      4.8270000      0.0002745
      4.8280000      0.0002756
      4.8290000      0.0002760
      4.8300000      0.0002734
      4.8310000      0.0002776
      4.8320000      0.0002780
      4.8330000      0.0002746
      4.8340000      0.0002745
      4.8350000      0.0002734
      4.8360000      0.0002753
      4.8370000      0.0002780
      4.8380000      0.0002795
      4.8390000      0.0002763
      4.8400000      0.0002786
      4.8410000      0.0002746
      4.8420000      0.0002752
      4.8430000      0.0002798
      4.8440000      0.0002732
      4.8450000      0.0002728
      4.8460000      0.0002724
      4.8470000      0.0002739
      4.8480000      0.0002762
      4.8490000      0.0002769
      4.8500000      0.0002744
      4.8510000      0.0002738
      4.8520000      0.0002741
      4.8530000      0.0002750
      4.8540000      0.0002769
      4.8550000      0.0002731
      4.8560000      0.0002752
      4.8570000      0.0002801
      4.8580000      0.0002779
      4.8590000      0.0002748
      4.8600000      0.0002721
      4.8610000      0.0002711
      4.8620000      0.0002760
      4.8630000      0.0002746
      4.8640000      0.0002758
      4.8650000      0.0002757
      4.8660000      0.0002761
      4.8670000      0.0002724
      4.8680000      0.0002747
      4.8690000      0.0002778
      4.8700000      0.0002807
      4.8710000      0.0002772
      4.8720000      0.0002717
      4.8730000      0.0002750
      4.8740000      0.0002770
      4.8750000      0.0002780
      4.8760000      0.0002792
      4.8770000      0.0002755
      4.8780000      0.0002773
      4.8790000      0.0002771
      4.8800000      0.0002766
      4.8810000      0.0002733
      4.8820000      0.0002725
      4.8830000      0.0002714
      4.8840000      0.0002722
      4.8850000      0.0002709
      4.8860000      0.0002772
      4.8870000      0.0002768
      4.8880000      0.0002709
      4.8890000      0.0002756
      4.8900000      0.0002720
      4.8910000      0.0002754
      4.8920000      0.0002774
      4.8930000      0.0002803
      4.8940000      0.0002759
      4.8950000      0.0002730
      4.8960000      0.0002738
      4.8970000      0.0002740
      4.8980000      0.0002758
      4.8990000      0.0002791
      4.9000000      0.0002776
      4.9010000      0.0002753
      4.9020000      0.0002762
      4.9030000      0.0002767
      4.9040000      0.0002734
      4.9050000      0.0002725
      4.9060000      0.0002772
      4.9070000      0.0002730
      4.9080000      0.0002758
      4.9090000      0.0002754
      4.9100000      0.0002747
      4.9110000      0.0002780
      4.9120000      0.0002799
      4.9130000      0.0002756
      4.9140000      0.0002760
      4.9150000      0.0002787
      4.9160000      0.0002806
      4.9170000      0.0002750
      4.9180000      0.0002738
      4.9190000      0.0002772
      4.9200000      0.0002765
      4.9210000      0.0002770
      4.9220000      0.0002738
      4.9230000      0.0002758
      4.9240000      0.0002764
      4.9250000      0.0002739
      4.9260000      0.0002768
      4.9270000      0.0002799
      4.9280000      0.0002761
      4.9290000      0.0002786
      4.9300000      0.0002772
      4.9310000      0.0002758
      4.9320000      0.0002722
      4.9330000      0.0002781
      4.9340000      0.0002765
      4.9350000      0.0002771
      4.9360000      0.0002748
      4.9370000      0.0002743
      4.9380000      0.0002741
      4.9390000      0.0002753
      4.9400000      0.0002737
      4.9410000      0.0002770
      4.9420000      0.0002752
      4.9430000      0.0002703
      4.9440000      0.0002706
      4.9450000      0.0002771
      4.9460000      0.0002767
      4.9470000      0.0002726
      4.9480000      0.0002707
      4.9490000      0.0002746
      4.9500000      0.0002775
      4.9510000      0.0002735
      4.9520000      0.0002717
      4.9530000      0.0002755
      4.9540000      0.0002756
      4.9550000      0.0002730
      4.9560000      0.0002735
      4.9570000      0.0002704
      4.9580000      0.0002765
      4.9590000      0.0002770
      4.9600000      0.0002776
      4.9610000      0.0002741
      4.9620000      0.0002779
      4.9630000      0.0002796
      4.9640000      0.0002782
      4.9650000      0.0002750
      4.9660000      0.0002730
      4.9670000      0.0002766
      4.9680000      0.0002798
      4.9690000      0.0002805
      4.9700000      0.0002758
      4.9710000      0.0002730
      4.9720000      0.0002734
      4.9730000      0.0002769
      4.9740000      0.0002734
      4.9750000      0.0002733
      4.9760000      0.0002742
      4.9770000      0.0002740
      4.9780000      0.0002772
      4.9790000      0.0002797
      4.9800000      0.0002745
      4.9810000      0.0002741
      4.9820000      0.0002749
      4.9830000      0.0002723
      4.9840000      0.0002765
      4.9850000      0.0002735
      4.9860000      0.0002710
      4.9870000      0.0002724
      4.9880000      0.0002756
      4.9890000      0.0002741
      4.9900000      0.0002738
      4.9910000      0.0002707
      4.9920000      0.0002685
      4.9930000      0.0002754
      4.9940000      0.0002708
      4.9950000      0.0002741
      4.9960000      0.0002732
      4.9970000      0.0002763
      4.9980000      0.0002709
      4.9990000      0.0002724
      5.0000000      0.0002745
      5.0010000      0.0002748
      5.0020000      0.0002727
      5.0030000      0.0002734
      5.0040000      0.0002719
      5.0050000      0.0002737
      5.0060000      0.0002773
      5.0070000      0.0002760
      5.0080000      0.0002742
      5.0090000      0.0002724
      5.0100000      0.0002755
      5.0110000      0.0002803
      5.0120000      0.0002783
      5.0130000      0.0002765
      5.0140000      0.0002786
      5.0150000      0.0002767
      5.0160000      0.0002747
      5.0170000      0.0002760
      5.0180000      0.0002756
      5.0190000      0.0002753
      5.0200000      0.0002748
      5.0210000      0.0002742
      5.0220000      0.0002774
      5.0230000      0.0002799
      5.0240000      0.0002786
      5.0250000      0.0002791
      5.0260000      0.0002735
      5.0270000      0.0002729
      5.0280000      0.0002758
      5.0290000      0.0002779
      5.0300000      0.0002747
      5.0310000      0.0002723
      5.0320000      0.0002733
      5.0330000      0.0002741
      5.0340000      0.0002786
      5.0350000      0.0002767
      5.0360000      0.0002771
      5.0370000      0.0002789
      5.0380000      0.0002767
      5.0390000      0.0002789
      5.0400000      0.0002737
      5.0410000      0.0002719
      5.0420000      0.0002739
      5.0430000      0.0002785
      5.0440000      0.0002765
      5.0450000      0.0002779
      5.0460000      0.0002740
      5.0470000      0.0002791
      5.0480000      0.0002777
      5.0490000      0.0002752
      5.0500000      0.0002746
      5.0510000      0.0002744
      5.0520000      0.0002752
      5.0530000      0.0002768
      5.0540000      0.0002760
      5.0550000      0.0002751
      5.0560000      0.0002713
      5.0570000      0.0002716
      5.0580000      0.0002751
      5.0590000      0.0002720
      5.0600000      0.0002758
      5.0610000      0.0002811
      5.0620000      0.0002753
      5.0630000      0.0002772
      5.0640000      0.0002757
      5.0650000      0.0002794
      5.0660000      0.0002763
      5.0670000      0.0002737
      5.0680000      0.0002758
      5.0690000      0.0002760
      5.0700000      0.0002755
      5.0710000      0.0002759
      5.0720000      0.0002761
      5.0730000      0.0002748
      5.0740000      0.0002764
      5.0750000      0.0002715
      5.0760000      0.0002697
      5.0770000      0.0002732
      5.0780000      0.0002761
      5.0790000      0.0002774
      5.0800000      0.0002719
      5.0810000      0.0002754
      5.0820000      0.0002744
      5.0830000      0.0002721
      5.0840000      0.0002731
      5.0850000      0.0002759
      5.0860000      0.0002753
      5.0870000      0.0002740
      5.0880000      0.0002710
      5.0890000      0.0002716
      5.0900000      0.0002749
      5.0910000      0.0002724
      5.0920000      0.0002711
      5.0930000      0.0002755
      5.0940000      0.0002748
      5.0950000      0.0002817
      5.0960000      0.0002818
      5.0970000      0.0002826
      5.0980000      0.0002754
      5.0990000      0.0002724
      5.1000000      0.0002739
      5.1010000      0.0002720
      5.1020000      0.0002711
      5.1030000      0.0002735
      5.1040000      0.0002736
      5.1050000      0.0002741
      5.1060000      0.0002777
      5.1070000      0.0002749
      5.1080000      0.0002757
      5.1090000      0.0002750
      5.1100000      0.0002693
      5.1110000      0.0002766
      5.1120000      0.0002747
      5.1130000      0.0002803
      5.1140000      0.0002785
      5.1150000      0.0002749
      5.1160000      0.0002721
      5.1170000      0.0002759
      5.1180000      0.0002722
      5.1190000      0.0002701
      5.1200000      0.0002773
      5.1210000      0.0002773
      5.1220000      0.0002756
      5.1230000      0.0002723
      5.1240000      0.0002772
      5.1250000      0.0002751
      5.1260000      0.0002753
      5.1270000      0.0002719
      5.1280000      0.0002760
      5.1290000      0.0002744
      5.1300000      0.0002736
      5.1310000      0.0002709
      5.1320000      0.0002755
      5.1330000      0.0002800
      5.1340000      0.0002740
      5.1350000      0.0002733
      5.1360000      0.0002716
      5.1370000      0.0002754
      5.1380000      0.0002745
      5.1390000      0.0002782
      5.1400000      0.0002752
      5.1410000      0.0002757
      5.1420000      0.0002752
      5.1430000      0.0002742
      5.1440000      0.0002752
      5.1450000      0.0002774
      5.1460000      0.0002762
      5.1470000      0.0002784
      5.1480000      0.0002766
      5.1490000      0.0002768
      5.1500000      0.0002782
      5.1510000      0.0002760
      5.1520000      0.0002794
      5.1530000      0.0002770
      5.1540000      0.0002745
      5.1550000      0.0002724
      5.1560000      0.0002763
      5.1570000      0.0002755
      5.1580000      0.0002764
      5.1590000      0.0002771
      5.1600000      0.0002776
      5.1610000      0.0002763
      5.1620000      0.0002728
      5.1630000      0.0002765
      5.1640000      0.0002790
      5.1650000      0.0002771
      5.1660000      0.0002742
      5.1670000      0.0002708
      5.1680000      0.0002727
      5.1690000      0.0002755
      5.1700000      0.0002717
      5.1710000      0.0002749
      5.1720000      0.0002743
      5.1730000      0.0002764
      5.1740000      0.0002801
      5.1750000      0.0002780
      5.1760000      0.0002769
      5.1770000      0.0002789
      5.1780000      0.0002789
      5.1790000      0.0002757
      5.1800000      0.0002728
      5.1810000      0.0002715
      5.1820000      0.0002759
      5.1830000      0.0002735
      5.1840000      0.0002734
      5.1850000      0.0002722
      5.1860000      0.0002711
      5.1870000      0.0002753
      5.1880000      0.0002768
      5.1890000      0.0002730
      5.1900000      0.0002706
      5.1910000      0.0002739
      5.1920000      0.0002794
      5.1930000      0.0002767
      5.1940000      0.0002768
      5.1950000      0.0002735
      5.1960000      0.0002770
      5.1970000      0.0002762
      5.1980000      0.0002732
      5.1990000      0.0002751
      5.2000000      0.0002757
      5.2010000      0.0002788
      5.2020000      0.0002766
      5.2030000      0.0002750
      5.2040000      0.0002766
      5.2050000      0.0002766
      5.2060000      0.0002740
      5.2070000      0.0002752
      5.2080000      0.0002727
      5.2090000      0.0002738
      5.2100000      0.0002768
      5.2110000      0.0002748
      5.2120000      0.0002828
      5.2130000      0.0002761
      5.2140000      0.0002763
      5.2150000      0.0002726
      5.2160000      0.0002734
      5.2170000      0.0002753
      5.2180000      0.0002738
      5.2190000      0.0002719
      5.2200000      0.0002755
      5.2210000      0.0002711
      5.2220000      0.0002733
      5.2230000      0.0002751
      5.2240000      0.0002763
      5.2250000      0.0002759
      5.2260000      0.0002760
      5.2270000      0.0002759
      5.2280000      0.0002721
      5.2290000      0.0002788
      5.2300000      0.0002769
      5.2310000      0.0002724
      5.2320000      0.0002775
      5.2330000      0.0002798
      5.2340000      0.0002753
      5.2350000      0.0002758
      5.2360000      0.0002746
      5.2370000      0.0002779
      5.2380000      0.0002741
      5.2390000      0.0002752
      5.2400000      0.0002839
      5.2410000      0.0002838
      5.2420000      0.0002781
      5.2430000      0.0002694
      5.2440000      0.0002723
      5.2450000      0.0002730
      5.2460000      0.0002734
      5.2470000      0.0002719
      5.2480000      0.0002791
      5.2490000      0.0002785
      5.2500000      0.0002758
      5.2510000      0.0002780
      5.2520000      0.0002761
      5.2530000      0.0002792
      5.2540000      0.0002782
      5.2550000      0.0002788
      5.2560000      0.0002750
      5.2570000      0.0002785
      5.2580000      0.0002788
      5.2590000      0.0002774
      5.2600000      0.0002734
      5.2610000      0.0002765
      5.2620000      0.0002748
      5.2630000      0.0002710
      5.2640000      0.0002764
      5.2650000      0.0002773
      5.2660000      0.0002782
      5.2670000      0.0002784
      5.2680000      0.0002788
      5.2690000      0.0002747
      5.2700000      0.0002737
      5.2710000      0.0002740
      5.2720000      0.0002763
      5.2730000      0.0002746
      5.2740000      0.0002821
      5.2750000      0.0002747
      5.2760000      0.0002743
      5.2770000      0.0002716
      5.2780000      0.0002751
      5.2790000      0.0002733
      5.2800000      0.0002766
      5.2810000      0.0002755
      5.2820000      0.0002750
      5.2830000      0.0002767
      5.2840000      0.0002798
      5.2850000      0.0002737
      5.2860000      0.0002746
      5.2870000      0.0002768
      5.2880000      0.0002761
      5.2890000      0.0002760
      5.2900000      0.0002761
      5.2910000      0.0002740
      5.2920000      0.0002739
      5.2930000      0.0002748
      5.2940000      0.0002727
      5.2950000      0.0002750
      5.2960000      0.0002766
      5.2970000      0.0002757
      5.2980000      0.0002742
      5.2990000      0.0002751
      5.3000000      0.0002753
      5.3010000      0.0002711
      5.3020000      0.0002750
      5.3030000      0.0002723
      5.3040000      0.0002782
      5.3050000      0.0002773
      5.3060000      0.0002733
      5.3070000      0.0002755
      5.3080000      0.0002742
      5.3090000      0.0002800
      5.3100000      0.0002769
      5.3110000      0.0002760
      5.3120000      0.0002773
      5.3130000      0.0002773
      5.3140000      0.0002782
      5.3150000      0.0002768
      5.3160000      0.0002780
      5.3170000      0.0002705
      5.3180000      0.0002732
      5.3190000      0.0002752
      5.3200000      0.0002777
      5.3210000      0.0002813
      5.3220000      0.0002780
      5.3230000      0.0002775
      5.3240000      0.0002774
      5.3250000      0.0002725
      5.3260000      0.0002734
      5.3270000      0.0002701
      5.3280000      0.0002768
      5.3290000      0.0002764
      5.3300000      0.0002745
      5.3310000      0.0002737
      5.3320000      0.0002712
      5.3330000      0.0002707
      5.3340000      0.0002749
      5.3350000      0.0002762
      5.3360000      0.0002743
      5.3370000      0.0002754
      5.3380000      0.0002743
      5.3390000      0.0002746
      5.3400000      0.0002739
      5.3410000      0.0002782
      5.3420000      0.0002735
      5.3430000      0.0002747
      5.3440000      0.0002747
      5.3450000      0.0002757
      5.3460000      0.0002781
      5.3470000      0.0002729
      5.3480000      0.0002785
      5.3490000      0.0002765
      5.3500000      0.0002763
      5.3510000      0.0002748
      5.3520000      0.0002772
      5.3530000      0.0002761
      5.3540000      0.0002774
      5.3550000      0.0002798
      5.3560000      0.0002800
      5.3570000      0.0002773
      5.3580000      0.0002773
      5.3590000      0.0002770
      5.3600000      0.0002762
      5.3610000      0.0002762
      5.3620000      0.0002767
      5.3630000      0.0002775
      5.3640000      0.0002736
      5.3650000      0.0002727
      5.3660000      0.0002739
      5.3670000      0.0002742
      5.3680000      0.0002772
      5.3690000      0.0002807
      5.3700000      0.0002774
      5.3710000      0.0002776
      5.3720000      0.0002765
      5.3730000      0.0002759
      5.3740000      0.0002752
      5.3750000      0.0002766
      5.3760000      0.0002781
      5.3770000      0.0002764
      5.3780000      0.0002746
      5.3790000      0.0002753
      5.3800000      0.0002745
      5.3810000      0.0002769
      5.3820000      0.0002773
      5.3830000      0.0002726
      5.3840000      0.0002753
      5.3850000      0.0002785
      5.3860000      0.0002715
      5.3870000      0.0002741
      5.3880000      0.0002736
      5.3890000      0.0002754
      5.3900000      0.0002761
      5.3910000      0.0002774
      5.3920000      0.0002741
      5.3930000      0.0002749
      5.3940000      0.0002720
      5.3950000      0.0002764
      5.3960000      0.0002771
      5.3970000      0.0002762
      5.3980000      0.0002816
      5.3990000      0.0002773
      5.4000000      0.0002760
      5.4010000      0.0002773
      5.4020000      0.0002759
      5.4030000      0.0002753
      5.4040000      0.0002776
      5.4050000      0.0002761
      5.4060000      0.0002808
      5.4070000      0.0002797
      5.4080000      0.0002768
      5.4090000      0.0002769
      5.4100000      0.0002766
      5.4110000      0.0002772
      5.4120000      0.0002731
      5.4130000      0.0002745
      5.4140000      0.0002762
      5.4150000      0.0002812
      5.4160000      0.0002787
      5.4170000      0.0002786
      5.4180000      0.0002743
      5.4190000      0.0002726
      5.4200000      0.0002760
      5.4210000      0.0002767
      5.4220000      0.0002790
      5.4230000      0.0002804
      5.4240000      0.0002787
      5.4250000      0.0002761
      5.4260000      0.0002775
      5.4270000      0.0002825
      5.4280000      0.0002767
      5.4290000      0.0002745
      5.4300000      0.0002736
      5.4310000      0.0002782
      5.4320000      0.0002763
      5.4330000      0.0002757
      5.4340000      0.0002783
      5.4350000      0.0002778
      5.4360000      0.0002741
      5.4370000      0.0002778
      5.4380000      0.0002760
      5.4390000      0.0002761
      5.4400000      0.0002752
      5.4410000      0.0002790
      5.4420000      0.0002746
      5.4430000      0.0002742
      5.4440000      0.0002763
      5.4450000      0.0002751
      5.4460000      0.0002770
      5.4470000      0.0002731
      5.4480000      0.0002778
      5.4490000      0.0002742
      5.4500000      0.0002796
      5.4510000      0.0002760
      5.4520000      0.0002725
      5.4530000      0.0002739
      5.4540000      0.0002712
      5.4550000      0.0002766
      5.4560000      0.0002767
      5.4570000      0.0002777
      5.4580000      0.0002770
      5.4590000      0.0002748
      5.4600000      0.0002765
      5.4610000      0.0002708
      5.4620000      0.0002742
      5.4630000      0.0002719
      5.4640000      0.0002739
      5.4650000      0.0002720
      5.4660000      0.0002760
      5.4670000      0.0002762
      5.4680000      0.0002748
      5.4690000      0.0002785
      5.4700000      0.0002778
      5.4710000      0.0002814
      5.4720000      0.0002761
      5.4730000      0.0002716
      5.4740000      0.0002745
      5.4750000      0.0002754
      5.4760000      0.0002731
      5.4770000      0.0002757
      5.4780000      0.0002732
      5.4790000      0.0002777
      5.4800000      0.0002753
      5.4810000      0.0002772
      5.4820000      0.0002781
      5.4830000      0.0002748
      5.4840000      0.0002732
      5.4850000      0.0002739
      5.4860000      0.0002730
      5.4870000      0.0002728
      5.4880000      0.0002781
      5.4890000      0.0002788
      5.4900000      0.0002776
      5.4910000      0.0002783
      5.4920000      0.0002769
      5.4930000      0.0002714
      5.4940000      0.0002724
      5.4950000      0.0002735
      5.4960000      0.0002737
      5.4970000      0.0002776
      5.4980000      0.0002791
      5.4990000      0.0002768
      5.5000000      0.0002767
      5.5010000      0.0002771
      5.5020000      0.0002757
      5.5030000      0.0002715
      5.5040000      0.0002786
      5.5050000      0.0002790
      5.5060000      0.0002760
      5.5070000      0.0002760
      5.5080000      0.0002762
      5.5090000      0.0002731
      5.5100000      0.0002789
      5.5110000      0.0002725
      5.5120000      0.0002738
      5.5130000      0.0002757
      5.5140000      0.0002780
      5.5150000      0.0002786
      5.5160000      0.0002781
      5.5170000      0.0002726
      5.5180000      0.0002728
      5.5190000      0.0002744
      5.5200000      0.0002751
      5.5210000      0.0002797
      5.5220000      0.0002731
      5.5230000      0.0002774
      5.5240000      0.0002770
      5.5250000      0.0002760
      5.5260000      0.0002773
      5.5270000      0.0002785
      5.5280000      0.0002794
      5.5290000      0.0002801
      5.5300000      0.0002753
      5.5310000      0.0002767
      5.5320000      0.0002752
      5.5330000      0.0002767
      5.5340000      0.0002751
      5.5350000      0.0002796
      5.5360000      0.0002794
      5.5370000      0.0002751
      5.5380000      0.0002749
      5.5390000      0.0002751
      5.5400000      0.0002755
      5.5410000      0.0002819
      5.5420000      0.0002761
      5.5430000      0.0002777
      5.5440000      0.0002747
      5.5450000      0.0002752
      5.5460000      0.0002738
      5.5470000      0.0002796
      5.5480000      0.0002782
      5.5490000      0.0002805
      5.5500000      0.0002776
      5.5510000      0.0002756
      5.5520000      0.0002780
      5.5530000      0.0002797
      5.5540000      0.0002769
      5.5550000      0.0002775
      5.5560000      0.0002741
      5.5570000      0.0002745
      5.5580000      0.0002802
      5.5590000      0.0002773
      5.5600000      0.0002764
      5.5610000      0.0002780
      5.5620000      0.0002795
      5.5630000      0.0002788
      5.5640000      0.0002743
      5.5650000      0.0002765
      5.5660000      0.0002759
      5.5670000      0.0002778
      5.5680000      0.0002792
      5.5690000      0.0002745
      5.5700000      0.0002784
      5.5710000      0.0002738
      5.5720000      0.0002728
      5.5730000      0.0002747
      5.5740000      0.0002790
      5.5750000      0.0002756
      5.5760000      0.0002732
      5.5770000      0.0002795
      5.5780000      0.0002739
      5.5790000      0.0002793
      5.5800000      0.0002798
      5.5810000      0.0002799
      5.5820000      0.0002792
      5.5830000      0.0002794
      5.5840000      0.0002752
      5.5850000      0.0002735
      5.5860000      0.0002723
      5.5870000      0.0002765
      5.5880000      0.0002753
      5.5890000      0.0002810
      5.5900000      0.0002753
      5.5910000      0.0002747
      5.5920000      0.0002768
      5.5930000      0.0002780
      5.5940000      0.0002728
      5.5950000      0.0002761
      5.5960000      0.0002744
      5.5970000      0.0002767
      5.5980000      0.0002743
      5.5990000      0.0002759
      5.6000000      0.0002779
      5.6010000      0.0002759
      5.6020000      0.0002758
      5.6030000      0.0002777
      5.6040000      0.0002761
      5.6050000      0.0002740
      5.6060000      0.0002760
      5.6070000      0.0002751
      5.6080000      0.0002764
      5.6090000      0.0002775
      5.6100000      0.0002806
      5.6110000      0.0002772
      5.6120000      0.0002774
      5.6130000      0.0002737
      5.6140000      0.0002773
      5.6150000      0.0002732
      5.6160000      0.0002772
      5.6170000      0.0002781
      5.6180000      0.0002752
      5.6190000      0.0002751
      5.6200000      0.0002765
      5.6210000      0.0002759
      5.6220000      0.0002734
      5.6230000      0.0002773
      5.6240000      0.0002770
      5.6250000      0.0002756
      5.6260000      0.0002808
      5.6270000      0.0002808
      5.6280000      0.0002810
      5.6290000      0.0002745
      5.6300000      0.0002757
      5.6310000      0.0002765
      5.6320000      0.0002724
      5.6330000      0.0002740
      5.6340000      0.0002726
      5.6350000      0.0002791
      5.6360000      0.0002762
      5.6370000      0.0002776
      5.6380000      0.0002768
      5.6390000      0.0002783
      5.6400000      0.0002757
      5.6410000      0.0002761
      5.6420000      0.0002768
      5.6430000      0.0002756
      5.6440000      0.0002756
      5.6450000      0.0002779
      5.6460000      0.0002752
      5.6470000      0.0002752
      5.6480000      0.0002786
      5.6490000      0.0002773
      5.6500000      0.0002793
      5.6510000      0.0002821
      5.6520000      0.0002737
      5.6530000      0.0002762
      5.6540000      0.0002726
      5.6550000      0.0002684
      5.6560000      0.0002733
      5.6570000      0.0002742
      5.6580000      0.0002726
      5.6590000      0.0002732
      5.6600000      0.0002793
      5.6610000      0.0002792
      5.6620000      0.0002779
      5.6630000      0.0002778
      5.6640000      0.0002734
      5.6650000      0.0002776
      5.6660000      0.0002750
      5.6670000      0.0002740
      5.6680000      0.0002742
      5.6690000      0.0002745
      5.6700000      0.0002765
      5.6710000      0.0002760
      5.6720000      0.0002777
      5.6730000      0.0002761
      5.6740000      0.0002778
      5.6750000      0.0002798
      5.6760000      0.0002809
      5.6770000      0.0002769
      5.6780000      0.0002772
      5.6790000      0.0002762
      5.6800000      0.0002788
      5.6810000      0.0002816
      5.6820000      0.0002752
      5.6830000      0.0002746
      5.6840000      0.0002744
      5.6850000      0.0002738
      5.6860000      0.0002753
      5.6870000      0.0002754
      5.6880000      0.0002732
      5.6890000      0.0002771
      5.6900000      0.0002788
      5.6910000      0.0002781
      5.6920000      0.0002771
      5.6930000      0.0002755
      5.6940000      0.0002776
      5.6950000      0.0002761
      5.6960000      0.0002740
      5.6970000      0.0002732
      5.6980000      0.0002748
      5.6990000      0.0002755
      5.7000000      0.0002733
      5.7010000      0.0002772
      5.7020000      0.0002783
      5.7030000      0.0002760
      5.7040000      0.0002695
      5.7050000      0.0002760
      5.7060000      0.0002716
      5.7070000      0.0002736
      5.7080000      0.0002726
      5.7090000      0.0002782
      5.7100000      0.0002768
      5.7110000      0.0002751
      5.7120000      0.0002761
      5.7130000      0.0002781
      5.7140000      0.0002790
      5.7150000      0.0002753
      5.7160000      0.0002779
      5.7170000      0.0002813
      5.7180000      0.0002797
      5.7190000      0.0002769
      5.7200000      0.0002749
      5.7210000      0.0002745
      5.7220000      0.0002771
      5.7230000      0.0002740
      5.7240000      0.0002714
      5.7250000      0.0002738
      5.7260000      0.0002797
      5.7270000      0.0002793
      5.7280000      0.0002769
      5.7290000      0.0002800
      5.7300000      0.0002775
      5.7310000      0.0002749
      5.7320000      0.0002783
      5.7330000      0.0002806
      5.7340000      0.0002767
      5.7350000      0.0002781
      5.7360000      0.0002758
      5.7370000      0.0002729
      5.7380000      0.0002765
      5.7390000      0.0002793
      5.7400000      0.0002775
      5.7410000      0.0002761
      5.7420000      0.0002789
      5.7430000      0.0002767
      5.7440000      0.0002737
      5.7450000      0.0002737
      5.7460000      0.0002737
      5.7470000      0.0002797
      5.7480000      0.0002803
      5.7490000      0.0002777
      5.7500000      0.0002773
      5.7510000      0.0002766
      5.7520000      0.0002759
      5.7530000      0.0002739
      5.7540000      0.0002744
      5.7550000      0.0002782
      5.7560000      0.0002777
      5.7570000      0.0002853
      5.7580000      0.0002827
      5.7590000      0.0002762
      5.7600000      0.0002778
      5.7610000      0.0002765
      5.7620000      0.0002745
      5.7630000      0.0002759
      5.7640000      0.0002805
      5.7650000      0.0002799
      5.7660000      0.0002769
      5.7670000      0.0002763
      5.7680000      0.0002744
      5.7690000      0.0002731
      5.7700000      0.0002728
      5.7710000      0.0002753
      5.7720000      0.0002752
      5.7730000      0.0002750
      5.7740000      0.0002782
      5.7750000      0.0002787
      5.7760000      0.0002773
      5.7770000      0.0002735
      5.7780000      0.0002733
      5.7790000      0.0002748
      5.7800000      0.0002765
      5.7810000      0.0002760
      5.7820000      0.0002771
      5.7830000      0.0002744
      5.7840000      0.0002748
      5.7850000      0.0002781
      5.7860000      0.0002770
      5.7870000      0.0002767
      5.7880000      0.0002777
      5.7890000      0.0002756
      5.7900000      0.0002763
      5.7910000      0.0002770
      5.7920000      0.0002756
      5.7930000      0.0002763
      5.7940000      0.0002782
      5.7950000      0.0002765
      5.7960000      0.0002748
      5.7970000      0.0002739
      5.7980000      0.0002813
      5.7990000      0.0002828
      5.8000000      0.0002739
      5.8010000      0.0002725
      5.8020000      0.0002807
      5.8030000      0.0002749
      5.8040000      0.0002729
      5.8050000      0.0002777
      5.8060000      0.0002754
      5.8070000      0.0002747
      5.8080000      0.0002740
      5.8090000      0.0002762
      5.8100000      0.0002752
      5.8110000      0.0002728
      5.8120000      0.0002820
      5.8130000      0.0002761
      5.8140000      0.0002753
      5.8150000      0.0002754
      5.8160000      0.0002731
      5.8170000      0.0002749
      5.8180000      0.0002780
      5.8190000      0.0002734
      5.8200000      0.0002771
      5.8210000      0.0002791
      5.8220000      0.0002795
      5.8230000      0.0002777
      5.8240000      0.0002785
      5.8250000      0.0002739
      5.8260000      0.0002786
      5.8270000      0.0002806
      5.8280000      0.0002784
      5.8290000      0.0002786
      5.8300000      0.0002796
      5.8310000      0.0002769
      5.8320000      0.0002754
      5.8330000      0.0002783
      5.8340000      0.0002768
      5.8350000      0.0002774
      5.8360000      0.0002766
      5.8370000      0.0002782
      5.8380000      0.0002731
      5.8390000      0.0002737
      5.8400000      0.0002770
      5.8410000      0.0002814
      5.8420000      0.0002758
      5.8430000      0.0002788
      5.8440000      0.0002743
      5.8450000      0.0002751
      5.8460000      0.0002793
      5.8470000      0.0002746
      5.8480000      0.0002790
      5.8490000      0.0002789
      5.8500000      0.0002789
      5.8510000      0.0002753
      5.8520000      0.0002786
      5.8530000      0.0002766
      5.8540000      0.0002759
      5.8550000      0.0002829
      5.8560000      0.0002792
      5.8570000      0.0002789
      5.8580000      0.0002781
      5.8590000      0.0002759
      5.8600000      0.0002766
      5.8610000      0.0002762
      5.8620000      0.0002826
      5.8630000      0.0002793
      5.8640000      0.0002775
      5.8650000      0.0002760
      5.8660000      0.0002802
      5.8670000      0.0002780
      5.8680000      0.0002768
      5.8690000      0.0002752
      5.8700000      0.0002766
      5.8710000      0.0002757
      5.8720000      0.0002805
      5.8730000      0.0002796
      5.8740000      0.0002766
      5.8750000      0.0002825
      5.8760000      0.0002795
      5.8770000      0.0002761
      5.8780000      0.0002754
      5.8790000      0.0002749
      5.8800000      0.0002765
      5.8810000      0.0002755
      5.8820000      0.0002789
      5.8830000      0.0002763
      5.8840000      0.0002752
      5.8850000      0.0002771
      5.8860000      0.0002723
      5.8870000      0.0002762
      5.8880000      0.0002782
      5.8890000      0.0002777
      5.8900000      0.0002763
      5.8910000      0.0002766
      5.8920000      0.0002738
      5.8930000      0.0002835
      5.8940000      0.0002833
      5.8950000      0.0002821
      5.8960000      0.0002812
      5.8970000      0.0002730
      5.8980000      0.0002760
      5.8990000      0.0002764
      5.9000000      0.0002805
      5.9010000      0.0002779
      5.9020000      0.0002797
      5.9030000      0.0002770
      5.9040000      0.0002776
      5.9050000      0.0002806
      5.9060000      0.0002781
      5.9070000      0.0002766
      5.9080000      0.0002748
      5.9090000      0.0002774
      5.9100000      0.0002786
      5.9110000      0.0002740
      5.9120000      0.0002757
      5.9130000      0.0002744
      5.9140000      0.0002772
      5.9150000      0.0002770
      5.9160000      0.0002745
      5.9170000      0.0002759
      5.9180000      0.0002729
      5.9190000      0.0002783
      5.9200000      0.0002762
      5.9210000      0.0002769
      5.9220000      0.0002765
      5.9230000      0.0002822
      5.9240000      0.0002809
      5.9250000      0.0002807
      5.9260000      0.0002756
      5.9270000      0.0002769
      5.9280000      0.0002731
      5.9290000      0.0002736
      5.9300000      0.0002768
      5.9310000      0.0002758
      5.9320000      0.0002792
      5.9330000      0.0002752
      5.9340000      0.0002776
      5.9350000      0.0002794
      5.9360000      0.0002772
      5.9370000      0.0002773
      5.9380000      0.0002790
      5.9390000      0.0002779
      5.9400000      0.0002749
      5.9410000      0.0002776
      5.9420000      0.0002711
      5.9430000      0.0002751
      5.9440000      0.0002717
      5.9450000      0.0002720
      5.9460000      0.0002741
      5.9470000      0.0002744
      5.9480000      0.0002763
      5.9490000      0.0002784
      5.9500000      0.0002810
      5.9510000      0.0002776
      5.9520000      0.0002746
      5.9530000      0.0002746
      5.9540000      0.0002810
      5.9550000      0.0002800
      5.9560000      0.0002759
      5.9570000      0.0002781
      5.9580000      0.0002810
      5.9590000      0.0002798
      5.9600000      0.0002771
      5.9610000      0.0002769
      5.9620000      0.0002750
      5.9630000      0.0002729
      5.9640000      0.0002758
      5.9650000      0.0002803
      5.9660000      0.0002821
      5.9670000      0.0002761
      5.9680000      0.0002825
      5.9690000      0.0002828
      5.9700000      0.0002798
      5.9710000      0.0002764
      5.9720000      0.0002761
      5.9730000      0.0002782
      5.9740000      0.0002773
      5.9750000      0.0002803
      5.9760000      0.0002783
      5.9770000      0.0002782
      5.9780000      0.0002761
      5.9790000      0.0002773
      5.9800000      0.0002747
      5.9810000      0.0002757
      5.9820000      0.0002754
      5.9830000      0.0002769
      5.9840000      0.0002756
      5.9850000      0.0002732
      5.9860000      0.0002744
      5.9870000      0.0002765
      5.9880000      0.0002800
      5.9890000      0.0002773
      5.9900000      0.0002747
      5.9910000      0.0002773
      5.9920000      0.0002802
      5.9930000      0.0002806
      5.9940000      0.0002797
      5.9950000      0.0002786
      5.9960000      0.0002772
      5.9970000      0.0002759
      5.9980000      0.0002765
      5.9990000      0.0002812
      6.0000000      0.0002785
      6.0010000      0.0002777
      6.0020000      0.0002744
      6.0030000      0.0002769
      6.0040000      0.0002740
      6.0050000      0.0002811
      6.0060000      0.0002835
      6.0070000      0.0002759
      6.0080000      0.0002759
      6.0090000      0.0002725
      6.0100000      0.0002729
      6.0110000      0.0002716
      6.0120000      0.0002763
      6.0130000      0.0002780
      6.0140000      0.0002793
      6.0150000      0.0002786
      6.0160000      0.0002759
      6.0170000      0.0002729
      6.0180000      0.0002760
      6.0190000      0.0002785
      6.0200000      0.0002750
      6.0210000      0.0002746
      6.0220000      0.0002772
      6.0230000      0.0002791
      6.0240000      0.0002766
      6.0250000      0.0002768
      6.0260000      0.0002783
      6.0270000      0.0002803
      6.0280000      0.0002766
      6.0290000      0.0002780
      6.0300000      0.0002786
      6.0310000      0.0002776
      6.0320000      0.0002841
      6.0330000      0.0002828
      6.0340000      0.0002820
      6.0350000      0.0002783
      6.0360000      0.0002806
      6.0370000      0.0002800
      6.0380000      0.0002798
      6.0390000      0.0002803
      6.0400000      0.0002802
      6.0410000      0.0002742
      6.0420000      0.0002745
      6.0430000      0.0002776
      6.0440000      0.0002739
      6.0450000      0.0002773
      6.0460000      0.0002752
      6.0470000      0.0002778
      6.0480000      0.0002770
      6.0490000      0.0002739
      6.0500000      0.0002781
      6.0510000      0.0002813
      6.0520000      0.0002776
      6.0530000      0.0002784
      6.0540000      0.0002781
      6.0550000      0.0002800
      6.0560000      0.0002783
      6.0570000      0.0002737
      6.0580000      0.0002742
      6.0590000      0.0002739
      6.0600000      0.0002733
      6.0610000      0.0002726
      6.0620000      0.0002765
      6.0630000      0.0002734
      6.0640000      0.0002749
      6.0650000      0.0002797
      6.0660000      0.0002767
      6.0670000      0.0002759
      6.0680000      0.0002769
      6.0690000      0.0002740
      6.0700000      0.0002723
      6.0710000      0.0002784
      6.0720000      0.0002765
      6.0730000      0.0002820
      6.0740000      0.0002804
      6.0750000      0.0002783
      6.0760000      0.0002767
      6.0770000      0.0002756
      6.0780000      0.0002764
      6.0790000      0.0002729
      6.0800000      0.0002748
      6.0810000      0.0002735
      6.0820000      0.0002753
      6.0830000      0.0002753
      6.0840000      0.0002730
      6.0850000      0.0002768
      6.0860000      0.0002796
      6.0870000      0.0002822
      6.0880000      0.0002759
      6.0890000      0.0002739
      6.0900000      0.0002802
      6.0910000      0.0002795
      6.0920000      0.0002781
      6.0930000      0.0002780
      6.0940000      0.0002764
      6.0950000      0.0002798
      6.0960000      0.0002791
      6.0970000      0.0002770
      6.0980000      0.0002739
      6.0990000      0.0002729
      6.1000000      0.0002776
      6.1010000      0.0002782
      6.1020000      0.0002767
      6.1030000      0.0002743
      6.1040000      0.0002781
      6.1050000      0.0002823
      6.1060000      0.0002785
      6.1070000      0.0002760
      6.1080000      0.0002794
      6.1090000      0.0002777
      6.1100000      0.0002779
      6.1110000      0.0002765
      6.1120000      0.0002786
      6.1130000      0.0002788
      6.1140000      0.0002773
      6.1150000      0.0002771
      6.1160000      0.0002797
      6.1170000      0.0002763
      6.1180000      0.0002807
      6.1190000      0.0002775
      6.1200000      0.0002802
      6.1210000      0.0002779
      6.1220000      0.0002761
      6.1230000      0.0002748
      6.1240000      0.0002761
      6.1250000      0.0002815
      6.1260000      0.0002791
      6.1270000      0.0002819
      6.1280000      0.0002809
      6.1290000      0.0002813
      6.1300000      0.0002815
      6.1310000      0.0002864
      6.1320000      0.0002803
      6.1330000      0.0002768
      6.1340000      0.0002841
      6.1350000      0.0002801
      6.1360000      0.0002793
      6.1370000      0.0002748
      6.1380000      0.0002799
      6.1390000      0.0002772
      6.1400000      0.0002746
      6.1410000      0.0002744
      6.1420000      0.0002740
      6.1430000      0.0002742
      6.1440000      0.0002756
      6.1450000      0.0002753
      6.1460000      0.0002747
      6.1470000      0.0002754
      6.1480000      0.0002779
      6.1490000      0.0002766
      6.1500000      0.0002770
      6.1510000      0.0002779
      6.1520000      0.0002808
      6.1530000      0.0002833
      6.1540000      0.0002757
      6.1550000      0.0002751
      6.1560000      0.0002781
      6.1570000      0.0002792
      6.1580000      0.0002739
      6.1590000      0.0002747
      6.1600000      0.0002753
      6.1610000      0.0002801
      6.1620000      0.0002807
      6.1630000      0.0002813
      6.1640000      0.0002787
      6.1650000      0.0002782
      6.1660000      0.0002783
      6.1670000      0.0002789
      6.1680000      0.0002763
      6.1690000      0.0002759
      6.1700000      0.0002735
      6.1710000      0.0002729
      6.1720000      0.0002751
      6.1730000      0.0002746
      6.1740000      0.0002798
      6.1750000      0.0002799
      6.1760000      0.0002793
      6.1770000      0.0002810
      6.1780000      0.0002764
      6.1790000      0.0002768
      6.1800000      0.0002774
      6.1810000      0.0002799
      6.1820000      0.0002732
      6.1830000      0.0002758
      6.1840000      0.0002759
      6.1850000      0.0002833
      6.1860000      0.0002801
      6.1870000      0.0002813
      6.1880000      0.0002769
      6.1890000      0.0002793
      6.1900000      0.0002804
      6.1910000      0.0002787
      6.1920000      0.0002801
      6.1930000      0.0002806
      6.1940000      0.0002767
      6.1950000      0.0002808
      6.1960000      0.0002782
      6.1970000      0.0002791
      6.1980000      0.0002818
      6.1990000      0.0002836
      6.2000000      0.0002852
      6.2010000      0.0002772
      6.2020000      0.0002795
      6.2030000      0.0002794
      6.2040000      0.0002784
      6.2050000      0.0002789
      6.2060000      0.0002764
      6.2070000      0.0002737
      6.2080000      0.0002773
      6.2090000      0.0002780
      6.2100000      0.0002784
      6.2110000      0.0002790
      6.2120000      0.0002748
      6.2130000      0.0002792
      6.2140000      0.0002763
      6.2150000      0.0002763
      6.2160000      0.0002749
      6.2170000      0.0002761
      6.2180000      0.0002764
      6.2190000      0.0002776
      6.2200000      0.0002771
      6.2210000      0.0002785
      6.2220000      0.0002784
      6.2230000      0.0002764
      6.2240000      0.0002804
      6.2250000      0.0002799
      6.2260000      0.0002800
      6.2270000      0.0002722
      6.2280000      0.0002761
      6.2290000      0.0002811
      6.2300000      0.0002782
      6.2310000      0.0002767
      6.2320000      0.0002782
      6.2330000      0.0002777
      6.2340000      0.0002789
      6.2350000      0.0002779
      6.2360000      0.0002807
      6.2370000      0.0002740
      6.2380000      0.0002729
      6.2390000      0.0002781
      6.2400000      0.0002803
      6.2410000      0.0002793
      6.2420000      0.0002743
      6.2430000      0.0002767
      6.2440000      0.0002751
      6.2450000      0.0002781
      6.2460000      0.0002801
      6.2470000      0.0002776
      6.2480000      0.0002762
      6.2490000      0.0002788
      6.2500000      0.0002798
      6.2510000      0.0002791
      6.2520000      0.0002845
      6.2530000      0.0002764
      6.2540000      0.0002766
      6.2550000      0.0002771
      6.2560000      0.0002767
      6.2570000      0.0002749
      6.2580000      0.0002754
      6.2590000      0.0002774
      6.2600000      0.0002804
      6.2610000      0.0002796
      6.2620000      0.0002760
      6.2630000      0.0002759
      6.2640000      0.0002768
      6.2650000      0.0002795
      6.2660000      0.0002765
      6.2670000      0.0002748
      6.2680000      0.0002784
      6.2690000      0.0002739
      6.2700000      0.0002775
      6.2710000      0.0002710
      6.2720000      0.0002760
      6.2730000      0.0002768
      6.2740000      0.0002764
      6.2750000      0.0002767
      6.2760000      0.0002776
      6.2770000      0.0002759
      6.2780000      0.0002781
      6.2790000      0.0002762
      6.2800000      0.0002763
      6.2810000      0.0002768
      6.2820000      0.0002797
      6.2830000      0.0002797
      6.2840000      0.0002763
      6.2850000      0.0002753
      6.2860000      0.0002752
      6.2870000      0.0002787
      6.2880000      0.0002803
      6.2890000      0.0002788
      6.2900000      0.0002787
      6.2910000      0.0002822
      6.2920000      0.0002838
      6.2930000      0.0002799
      6.2940000      0.0002788
      6.2950000      0.0002762
      6.2960000      0.0002799
      6.2970000      0.0002796
      6.2980000      0.0002768
      6.2990000      0.0002760
      6.3000000      0.0002755
      6.3010000      0.0002746
      6.3020000      0.0002786
      6.3030000      0.0002775
      6.3040000      0.0002782
      6.3050000      0.0002804
      6.3060000      0.0002805
      6.3070000      0.0002773
      6.3080000      0.0002746
      6.3090000      0.0002760
      6.3100000      0.0002742
      6.3110000      0.0002800
      6.3120000      0.0002798
      6.3130000      0.0002800
      6.3140000      0.0002810
      6.3150000      0.0002782
      6.3160000      0.0002790
      6.3170000      0.0002808
      6.3180000      0.0002821
      6.3190000      0.0002818
      6.3200000      0.0002781
      6.3210000      0.0002775
      6.3220000      0.0002797
      6.3230000      0.0002822
      6.3240000      0.0002762
      6.3250000      0.0002793
      6.3260000      0.0002783
      6.3270000      0.0002763
      6.3280000      0.0002788
      6.3290000      0.0002802
      6.3300000      0.0002758
      6.3310000      0.0002786
      6.3320000      0.0002780
      6.3330000      0.0002768
      6.3340000      0.0002803
      6.3350000      0.0002778
      6.3360000      0.0002740
      6.3370000      0.0002763
      6.3380000      0.0002770
      6.3390000      0.0002793
      6.3400000      0.0002797
      6.3410000      0.0002805
      6.3420000      0.0002773
      6.3430000      0.0002798
      6.3440000      0.0002783
      6.3450000      0.0002767
      6.3460000      0.0002802
      6.3470000      0.0002809
      6.3480000      0.0002775
      6.3490000      0.0002806
      6.3500000      0.0002758
      6.3510000      0.0002758
      6.3520000      0.0002793
      6.3530000      0.0002800
      6.3540000      0.0002830
      6.3550000      0.0002851
      6.3560000      0.0002824
      6.3570000      0.0002818
      6.3580000      0.0002805
      6.3590000      0.0002751
      6.3600000      0.0002767
      6.3610000      0.0002780
      6.3620000      0.0002775
      6.3630000      0.0002764
      6.3640000      0.0002761
      6.3650000      0.0002815
      6.3660000      0.0002765
      6.3670000      0.0002768
      6.3680000      0.0002755
      6.3690000      0.0002729
      6.3700000      0.0002787
      6.3710000      0.0002747
      6.3720000      0.0002797
      6.3730000      0.0002802
      6.3740000      0.0002789
      6.3750000      0.0002843
      6.3760000      0.0002810
      6.3770000      0.0002784
      6.3780000      0.0002800
      6.3790000      0.0002763
      6.3800000      0.0002766
      6.3810000      0.0002771
      6.3820000      0.0002729
      6.3830000      0.0002791
      6.3840000      0.0002760
      6.3850000      0.0002790
      6.3860000      0.0002808
      6.3870000      0.0002791
      6.3880000      0.0002808
      6.3890000      0.0002752
      6.3900000      0.0002758
      6.3910000      0.0002759
      6.3920000      0.0002762
      6.3930000      0.0002804
      6.3940000      0.0002772
      6.3950000      0.0002761
      6.3960000      0.0002789
      6.3970000      0.0002781
      6.3980000      0.0002780
      6.3990000      0.0002755
      6.4000000      0.0002732
      6.4010000      0.0002754
      6.4020000      0.0002802
      6.4030000      0.0002801
      6.4040000      0.0002823
      6.4050000      0.0002754
      6.4060000      0.0002767
      6.4070000      0.0002763
      6.4080000      0.0002779
      6.4090000      0.0002794
      6.4100000      0.0002801
      6.4110000      0.0002772
      6.4120000      0.0002783
      6.4130000      0.0002755
      6.4140000      0.0002757
      6.4150000      0.0002808
      6.4160000      0.0002784
      6.4170000      0.0002762
      6.4180000      0.0002742
      6.4190000      0.0002720
      6.4200000      0.0002767
      6.4210000      0.0002759
      6.4220000      0.0002753
      6.4230000      0.0002795
      6.4240000      0.0002787
      6.4250000      0.0002807
      6.4260000      0.0002810
      6.4270000      0.0002800
      6.4280000      0.0002721
      6.4290000      0.0002804
      6.4300000      0.0002838
      6.4310000      0.0002783
      6.4320000      0.0002745
      6.4330000      0.0002740
      6.4340000      0.0002788
      6.4350000      0.0002779
      6.4360000      0.0002793
      6.4370000      0.0002762
      6.4380000      0.0002802
      6.4390000      0.0002772
      6.4400000      0.0002807
      6.4410000      0.0002786
      6.4420000      0.0002777
      6.4430000      0.0002767
      6.4440000      0.0002800
      6.4450000      0.0002820
      6.4460000      0.0002795
      6.4470000      0.0002757
      6.4480000      0.0002763
      6.4490000      0.0002736
      6.4500000      0.0002778
      6.4510000      0.0002781
      6.4520000      0.0002793
      6.4530000      0.0002784
      6.4540000      0.0002775
      6.4550000      0.0002837
      6.4560000      0.0002814
      6.4570000      0.0002845
      6.4580000      0.0002785
      6.4590000      0.0002816
      6.4600000      0.0002834
      6.4610000      0.0002831
      6.4620000      0.0002787
      6.4630000      0.0002791
      6.4640000      0.0002780
      6.4650000      0.0002794
      6.4660000      0.0002796
      6.4670000      0.0002806
      6.4680000      0.0002805
      6.4690000      0.0002755
      6.4700000      0.0002755
      6.4710000      0.0002731
      6.4720000      0.0002765
      6.4730000      0.0002780
      6.4740000      0.0002803
      6.4750000      0.0002791
      6.4760000      0.0002793
      6.4770000      0.0002767
      6.4780000      0.0002754
      6.4790000      0.0002783
      6.4800000      0.0002807
      6.4810000      0.0002766
      6.4820000      0.0002802
      6.4830000      0.0002798
      6.4840000      0.0002791
      6.4850000      0.0002785
      6.4860000      0.0002794
      6.4870000      0.0002760
      6.4880000      0.0002758
      6.4890000      0.0002773
      6.4900000      0.0002767
      6.4910000      0.0002771
      6.4920000      0.0002781
      6.4930000      0.0002797
      6.4940000      0.0002782
      6.4950000      0.0002823
      6.4960000      0.0002747
      6.4970000      0.0002749
      6.4980000      0.0002748
      6.4990000      0.0002798
      6.5000000      0.0002792
      6.5010000      0.0002784
      6.5020000      0.0002784
      6.5030000      0.0002775
      6.5040000      0.0002772
      6.5050000      0.0002767
      6.5060000      0.0002787
      6.5070000      0.0002812
      6.5080000      0.0002783
      6.5090000      0.0002789
      6.5100000      0.0002761
      6.5110000      0.0002799
      6.5120000      0.0002840
      6.5130000      0.0002817
      6.5140000      0.0002774
      6.5150000      0.0002764
      6.5160000      0.0002759
      6.5170000      0.0002827
      6.5180000      0.0002830
      6.5190000      0.0002837
      6.5200000      0.0002825
      6.5210000      0.0002781
      6.5220000      0.0002788
      6.5230000      0.0002809
      6.5240000      0.0002776
      6.5250000      0.0002776
      6.5260000      0.0002742
      6.5270000      0.0002782
      6.5280000      0.0002782
      6.5290000      0.0002743
      6.5300000      0.0002750
      6.5310000      0.0002805
      6.5320000      0.0002845
      6.5330000      0.0002791
      6.5340000      0.0002747
      6.5350000      0.0002826
      6.5360000      0.0002764
      6.5370000      0.0002790
      6.5380000      0.0002784
      6.5390000      0.0002775
      6.5400000      0.0002810
      6.5410000      0.0002793
      6.5420000      0.0002809
      6.5430000      0.0002846
      6.5440000      0.0002770
      6.5450000      0.0002767
      6.5460000      0.0002818
      6.5470000      0.0002819
      6.5480000      0.0002791
      6.5490000      0.0002820
      6.5500000      0.0002784
      6.5510000      0.0002740
      6.5520000      0.0002782
      6.5530000      0.0002788
      6.5540000      0.0002779
      6.5550000      0.0002829
      6.5560000      0.0002803
      6.5570000      0.0002779
      6.5580000      0.0002777
      6.5590000      0.0002744
      6.5600000      0.0002813
      6.5610000      0.0002787
      6.5620000      0.0002805
      6.5630000      0.0002779
      6.5640000      0.0002790
      6.5650000      0.0002806
      6.5660000      0.0002768
      6.5670000      0.0002804
      6.5680000      0.0002787
      6.5690000      0.0002777
      6.5700000      0.0002762
      6.5710000      0.0002772
      6.5720000      0.0002795
      6.5730000      0.0002776
      6.5740000      0.0002757
      6.5750000      0.0002780
      6.5760000      0.0002772
      6.5770000      0.0002824
      6.5780000      0.0002785
      6.5790000      0.0002775
      6.5800000      0.0002821
      6.5810000      0.0002810
      6.5820000      0.0002788
      6.5830000      0.0002808
      6.5840000      0.0002809
      6.5850000      0.0002796
      6.5860000      0.0002792
      6.5870000      0.0002775
      6.5880000      0.0002770
      6.5890000      0.0002807
      6.5900000      0.0002795
      6.5910000      0.0002744
      6.5920000      0.0002788
      6.5930000      0.0002752
      6.5940000      0.0002755
      6.5950000      0.0002795
      6.5960000      0.0002799
      6.5970000      0.0002806
      6.5980000      0.0002788
      6.5990000      0.0002797
      6.6000000      0.0002781
      6.6010000      0.0002800
      6.6020000      0.0002797
      6.6030000      0.0002779
      6.6040000      0.0002810
      6.6050000      0.0002806
      6.6060000      0.0002795
      6.6070000      0.0002770
      6.6080000      0.0002773
      6.6090000      0.0002743
      6.6100000      0.0002784
      6.6110000      0.0002808
      6.6120000      0.0002770
      6.6130000      0.0002798
      6.6140000      0.0002773
      6.6150000      0.0002782
      6.6160000      0.0002783
      6.6170000      0.0002769
      6.6180000      0.0002761
      6.6190000      0.0002748
      6.6200000      0.0002802
      6.6210000      0.0002784
      6.6220000      0.0002778
      6.6230000      0.0002782
      6.6240000      0.0002813
      6.6250000      0.0002798
      6.6260000      0.0002854
      6.6270000      0.0002818
      6.6280000      0.0002821
      6.6290000      0.0002783
      6.6300000      0.0002795
      6.6310000      0.0002762
      6.6320000      0.0002752
      6.6330000      0.0002748
      6.6340000      0.0002794
      6.6350000      0.0002771
      6.6360000      0.0002777
      6.6370000      0.0002749
      6.6380000      0.0002755
      6.6390000      0.0002750
      6.6400000      0.0002747
      6.6410000      0.0002756
      6.6420000      0.0002748
      6.6430000      0.0002775
      6.6440000      0.0002752
      6.6450000      0.0002776
      6.6460000      0.0002759
      6.6470000      0.0002797
      6.6480000      0.0002819
      6.6490000      0.0002822
      6.6500000      0.0002838
      6.6510000      0.0002794
      6.6520000      0.0002786
      6.6530000      0.0002817
      6.6540000      0.0002821
      6.6550000      0.0002789
      6.6560000      0.0002788
      6.6570000      0.0002750
      6.6580000      0.0002748
      6.6590000      0.0002739
      6.6600000      0.0002768
      6.6610000      0.0002778
      6.6620000      0.0002756
      6.6630000      0.0002775
      6.6640000      0.0002805
      6.6650000      0.0002801
      6.6660000      0.0002746
      6.6670000      0.0002758
      6.6680000      0.0002736
      6.6690000      0.0002745
      6.6700000      0.0002746
      6.6710000      0.0002779
      6.6720000      0.0002789
      6.6730000      0.0002823
      6.6740000      0.0002795
      6.6750000      0.0002759
      6.6760000      0.0002766
      6.6770000      0.0002779
      6.6780000      0.0002787
      6.6790000      0.0002777
      6.6800000      0.0002759
      6.6810000      0.0002756
      6.6820000      0.0002788
      6.6830000      0.0002835
      6.6840000      0.0002791
      6.6850000      0.0002742
      6.6860000      0.0002749
      6.6870000      0.0002734
      6.6880000      0.0002765
      6.6890000      0.0002798
      6.6900000      0.0002800
      6.6910000      0.0002787
      6.6920000      0.0002796
      6.6930000      0.0002781
      6.6940000      0.0002744
      6.6950000      0.0002773
      6.6960000      0.0002777
      6.6970000      0.0002813
      6.6980000      0.0002789
      6.6990000      0.0002806
      6.7000000      0.0002815
      6.7010000      0.0002821
      6.7020000      0.0002781
      6.7030000      0.0002789
      6.7040000      0.0002806
      6.7050000      0.0002775
      6.7060000      0.0002775
      6.7070000      0.0002761
      6.7080000      0.0002800
      6.7090000      0.0002789
      6.7100000      0.0002842
      6.7110000      0.0002781
      6.7120000      0.0002783
      6.7130000      0.0002809
      6.7140000      0.0002780
      6.7150000      0.0002784
      6.7160000      0.0002773
      6.7170000      0.0002777
      6.7180000      0.0002760
      6.7190000      0.0002775
      6.7200000      0.0002791
      6.7210000      0.0002810
      6.7220000      0.0002817
      6.7230000      0.0002804
      6.7240000      0.0002779
      6.7250000      0.0002799
      6.7260000      0.0002778
      6.7270000      0.0002791
      6.7280000      0.0002756
      6.7290000      0.0002805
      6.7300000      0.0002813
      6.7310000      0.0002769
      6.7320000      0.0002756
      6.7330000      0.0002794
      6.7340000      0.0002740
      6.7350000      0.0002807
      6.7360000      0.0002769
      6.7370000      0.0002793
      6.7380000      0.0002775
      6.7390000      0.0002807
      6.7400000      0.0002805
      6.7410000      0.0002786
      6.7420000      0.0002779
      6.7430000      0.0002801
      6.7440000      0.0002760
      6.7450000      0.0002758
      6.7460000      0.0002803
      6.7470000      0.0002781
      6.7480000      0.0002783
      6.7490000      0.0002783
      6.7500000      0.0002828
      6.7510000      0.0002776
      6.7520000      0.0002783
      6.7530000      0.0002766
      6.7540000      0.0002761
      6.7550000      0.0002738
      6.7560000      0.0002706
      6.7570000      0.0002738
      6.7580000      0.0002754
      6.7590000      0.0002782
      6.7600000      0.0002766
      6.7610000      0.0002818
      6.7620000      0.0002789
      6.7630000      0.0002836
      6.7640000      0.0002821
      6.7650000      0.0002783
      6.7660000      0.0002775
      6.7670000      0.0002774
      6.7680000      0.0002811
      6.7690000      0.0002788
      6.7700000      0.0002839
      6.7710000      0.0002808
      6.7720000      0.0002800
      6.7730000      0.0002817
      6.7740000      0.0002814
      6.7750000      0.0002781
      6.7760000      0.0002767
      6.7770000      0.0002785
      6.7780000      0.0002737
      6.7790000      0.0002782
      6.7800000      0.0002789
      6.7810000      0.0002802
      6.7820000      0.0002810
      6.7830000      0.0002815
      6.7840000      0.0002804
      6.7850000      0.0002849
      6.7860000      0.0002844
      6.7870000      0.0002775
      6.7880000      0.0002776
      6.7890000      0.0002768
      6.7900000      0.0002768
      6.7910000      0.0002764
      6.7920000      0.0002767
      6.7930000      0.0002761
      6.7940000      0.0002814
      6.7950000      0.0002791
      6.7960000      0.0002819
      6.7970000      0.0002790
      6.7980000      0.0002778
      6.7990000      0.0002812
      6.8000000      0.0002736
      6.8010000      0.0002754
      6.8020000      0.0002756
      6.8030000      0.0002795
      6.8040000      0.0002795
      6.8050000      0.0002827
      6.8060000      0.0002793
      6.8070000      0.0002792
      6.8080000      0.0002814
      6.8090000      0.0002823
      6.8100000      0.0002835
      6.8110000      0.0002815
      6.8120000      0.0002760
      6.8130000      0.0002802
      6.8140000      0.0002793
      6.8150000      0.0002829
      6.8160000      0.0002773
      6.8170000      0.0002808
      6.8180000      0.0002829
      6.8190000      0.0002755
      6.8200000      0.0002733
      6.8210000      0.0002751
      6.8220000      0.0002750
      6.8230000      0.0002750
      6.8240000      0.0002782
      6.8250000      0.0002791
      6.8260000      0.0002811
      6.8270000      0.0002843
      6.8280000      0.0002796
      6.8290000      0.0002801
      6.8300000      0.0002790
      6.8310000      0.0002803
      6.8320000      0.0002820
      6.8330000      0.0002775
      6.8340000      0.0002803
      6.8350000      0.0002813
      6.8360000      0.0002789
      6.8370000      0.0002835
      6.8380000      0.0002825
      6.8390000      0.0002827
      6.8400000      0.0002809
      6.8410000      0.0002780
      6.8420000      0.0002767
      6.8430000      0.0002810
      6.8440000      0.0002789
      6.8450000      0.0002788
      6.8460000      0.0002750
      6.8470000      0.0002760
      6.8480000      0.0002767
      6.8490000      0.0002797
      6.8500000      0.0002823
      6.8510000      0.0002832
      6.8520000      0.0002831
      6.8530000      0.0002827
      6.8540000      0.0002812
      6.8550000      0.0002849
      6.8560000      0.0002796
      6.8570000      0.0002753
      6.8580000      0.0002742
      6.8590000      0.0002751
      6.8600000      0.0002773
      6.8610000      0.0002769
      6.8620000      0.0002751
      6.8630000      0.0002784
      6.8640000      0.0002843
      6.8650000      0.0002834
      6.8660000      0.0002796
      6.8670000      0.0002826
      6.8680000      0.0002760
      6.8690000      0.0002764
      6.8700000      0.0002761
      6.8710000      0.0002797
      6.8720000      0.0002814
      6.8730000      0.0002811
      6.8740000      0.0002844
      6.8750000      0.0002807
      6.8760000      0.0002806
      6.8770000      0.0002757
      6.8780000      0.0002745
      6.8790000      0.0002768
      6.8800000      0.0002802
      6.8810000      0.0002833
      6.8820000      0.0002801
      6.8830000      0.0002821
      6.8840000      0.0002791
      6.8850000      0.0002787
      6.8860000      0.0002795
      6.8870000      0.0002821
      6.8880000      0.0002833
      6.8890000      0.0002806
      6.8900000      0.0002825
      6.8910000      0.0002802
      6.8920000      0.0002799
      6.8930000      0.0002787
      6.8940000      0.0002796
      6.8950000      0.0002783
      6.8960000      0.0002778
      6.8970000      0.0002798
      6.8980000      0.0002768
      6.8990000      0.0002805
      6.9000000      0.0002768
      6.9010000      0.0002768
      6.9020000      0.0002798
      6.9030000      0.0002833
      6.9040000      0.0002785
      6.9050000      0.0002816
      6.9060000      0.0002802
      6.9070000      0.0002793
      6.9080000      0.0002819
      6.9090000      0.0002781
      6.9100000      0.0002804
      6.9110000      0.0002812
      6.9120000      0.0002747
      6.9130000      0.0002783
      6.9140000      0.0002765
      6.9150000      0.0002781
      6.9160000      0.0002804
      6.9170000      0.0002811
      6.9180000      0.0002818
      6.9190000      0.0002777
      6.9200000      0.0002769
      6.9210000      0.0002761
      6.9220000      0.0002797
      6.9230000      0.0002810
      6.9240000      0.0002800
      6.9250000      0.0002756
      6.9260000      0.0002764
      6.9270000      0.0002771
      6.9280000      0.0002782
      6.9290000      0.0002770
      6.9300000      0.0002795
      6.9310000      0.0002825
      6.9320000      0.0002762
      6.9330000      0.0002772
      6.9340000      0.0002814
      6.9350000      0.0002740
      6.9360000      0.0002748
      6.9370000      0.0002734
      6.9380000      0.0002763
      6.9390000      0.0002805
      6.9400000      0.0002767
      6.9410000      0.0002794
      6.9420000      0.0002765
      6.9430000      0.0002805
      6.9440000      0.0002816
      6.9450000      0.0002809
      6.9460000      0.0002811
      6.9470000      0.0002772
      6.9480000      0.0002800
      6.9490000      0.0002735
      6.9500000      0.0002768
      6.9510000      0.0002761
      6.9520000      0.0002760
      6.9530000      0.0002782
      6.9540000      0.0002741
      6.9550000      0.0002779
      6.9560000      0.0002788
      6.9570000      0.0002833
      6.9580000      0.0002806
      6.9590000      0.0002824
      6.9600000      0.0002782
      6.9610000      0.0002800
      6.9620000      0.0002760
      6.9630000      0.0002751
      6.9640000      0.0002745
      6.9650000      0.0002774
      6.9660000      0.0002752
      6.9670000      0.0002752
      6.9680000      0.0002734
      6.9690000      0.0002760
      6.9700000      0.0002763
      6.9710000      0.0002717
      6.9720000      0.0002769
      6.9730000      0.0002763
      6.9740000      0.0002793
      6.9750000      0.0002788
      6.9760000      0.0002857
      6.9770000      0.0002815
      6.9780000      0.0002848
      6.9790000      0.0002863
      6.9800000      0.0002821
      6.9810000      0.0002834
      6.9820000      0.0002790
      6.9830000      0.0002797
      6.9840000      0.0002777
      6.9850000      0.0002740
      6.9860000      0.0002750
      6.9870000      0.0002792
      6.9880000      0.0002811
      6.9890000      0.0002755
      6.9900000      0.0002810
      6.9910000      0.0002790
      6.9920000      0.0002789
      6.9930000      0.0002782
      6.9940000      0.0002777
      6.9950000      0.0002771
      6.9960000      0.0002785
      6.9970000      0.0002770
      6.9980000      0.0002769
      6.9990000      0.0002782
      7.0000000      0.0002833
      7.0010000      0.0002866
      7.0020000      0.0002817
      7.0030000      0.0002800
      7.0040000      0.0002820
      7.0050000      0.0002785
      7.0060000      0.0002786
      7.0070000      0.0002825
      7.0080000      0.0002795
      7.0090000      0.0002803
      7.0100000      0.0002836
      7.0110000      0.0002815
      7.0120000      0.0002819
      7.0130000      0.0002819
      7.0140000      0.0002830
      7.0150000      0.0002804
      7.0160000      0.0002775
      7.0170000      0.0002734
      7.0180000      0.0002769
      7.0190000      0.0002777
      7.0200000      0.0002769
      7.0210000      0.0002766
      7.0220000      0.0002777
      7.0230000      0.0002787
      7.0240000      0.0002815
      7.0250000      0.0002780
      7.0260000      0.0002754
      7.0270000      0.0002774
      7.0280000      0.0002778
      7.0290000      0.0002805
      7.0300000      0.0002837
      7.0310000      0.0002794
      7.0320000      0.0002802
      7.0330000      0.0002787
      7.0340000      0.0002822
      7.0350000      0.0002818
      7.0360000      0.0002794
      7.0370000      0.0002814
      7.0380000      0.0002820
      7.0390000      0.0002792
      7.0400000      0.0002787
      7.0410000      0.0002800
      7.0420000      0.0002798
      7.0430000      0.0002813
      7.0440000      0.0002794
      7.0450000      0.0002789
      7.0460000      0.0002753
      7.0470000      0.0002790
      7.0480000      0.0002793
      7.0490000      0.0002750
      7.0500000      0.0002808
      7.0510000      0.0002838
      7.0520000      0.0002789
      7.0530000      0.0002809
      7.0540000      0.0002801
      7.0550000      0.0002771
      7.0560000      0.0002823
      7.0570000      0.0002793
      7.0580000      0.0002759
      7.0590000      0.0002782
      7.0600000      0.0002785
      7.0610000      0.0002792
      7.0620000      0.0002785
      7.0630000      0.0002784
      7.0640000      0.0002794
      7.0650000      0.0002829
      7.0660000      0.0002809
      7.0670000      0.0002782
      7.0680000      0.0002804
      7.0690000      0.0002787
      7.0700000      0.0002806
      7.0710000      0.0002786
      7.0720000      0.0002795
      7.0730000      0.0002763
      7.0740000      0.0002777
      7.0750000      0.0002783
      7.0760000      0.0002786
      7.0770000      0.0002836
      7.0780000      0.0002787
      7.0790000      0.0002757
      7.0800000      0.0002784
      7.0810000      0.0002795
      7.0820000      0.0002779
      7.0830000      0.0002779
      7.0840000      0.0002774
      7.0850000      0.0002753
      7.0860000      0.0002730
      7.0870000      0.0002806
      7.0880000      0.0002752
      7.0890000      0.0002771
      7.0900000      0.0002797
      7.0910000      0.0002746
      7.0920000      0.0002786
      7.0930000      0.0002845
      7.0940000      0.0002793
      7.0950000      0.0002814
      7.0960000      0.0002771
      7.0970000      0.0002801
      7.0980000      0.0002764
      7.0990000      0.0002794
      7.1000000      0.0002811
      7.1010000      0.0002822
      7.1020000      0.0002806
      7.1030000      0.0002803
      7.1040000      0.0002809
      7.1050000      0.0002829
      7.1060000      0.0002810
      7.1070000      0.0002813
      7.1080000      0.0002770
      7.1090000      0.0002778
      7.1100000      0.0002850
      7.1110000      0.0002809
      7.1120000      0.0002781
      7.1130000      0.0002757
      7.1140000      0.0002761
      7.1150000      0.0002773
      7.1160000      0.0002774
      7.1170000      0.0002821
      7.1180000      0.0002807
      7.1190000      0.0002778
      7.1200000      0.0002769
      7.1210000      0.0002745
      7.1220000      0.0002778
      7.1230000      0.0002763
      7.1240000      0.0002762
      7.1250000      0.0002790
      7.1260000      0.0002794
      7.1270000      0.0002763
      7.1280000      0.0002778
      7.1290000      0.0002777
      7.1300000      0.0002784
      7.1310000      0.0002793
      7.1320000      0.0002828
      7.1330000      0.0002857
      7.1340000      0.0002817
      7.1350000      0.0002827
      7.1360000      0.0002793
      7.1370000      0.0002849
      7.1380000      0.0002805
      7.1390000      0.0002845
      7.1400000      0.0002811
      7.1410000      0.0002786
      7.1420000      0.0002791
      7.1430000      0.0002811
      7.1440000      0.0002802
      7.1450000      0.0002772
      7.1460000      0.0002762
      7.1470000      0.0002768
      7.1480000      0.0002787
      7.1490000      0.0002764
      7.1500000      0.0002743
      7.1510000      0.0002775
      7.1520000      0.0002747
      7.1530000      0.0002785
      7.1540000      0.0002802
      7.1550000      0.0002771
      7.1560000      0.0002804
      7.1570000      0.0002807
      7.1580000      0.0002804
      7.1590000      0.0002805
      7.1600000      0.0002833
      7.1610000      0.0002823
      7.1620000      0.0002790
      7.1630000      0.0002783
      7.1640000      0.0002780
      7.1650000      0.0002754
      7.1660000      0.0002791
      7.1670000      0.0002776
      7.1680000      0.0002829
      7.1690000      0.0002812
      7.1700000      0.0002806
      7.1710000      0.0002784
      7.1720000      0.0002773
      7.1730000      0.0002770
      7.1740000      0.0002787
      7.1750000      0.0002786
      7.1760000      0.0002763
      7.1770000      0.0002765
      7.1780000      0.0002755
      7.1790000      0.0002795
      7.1800000      0.0002758
      7.1810000      0.0002794
      7.1820000      0.0002852
      7.1830000      0.0002821
      7.1840000      0.0002786
      7.1850000      0.0002815
      7.1860000      0.0002813
      7.1870000      0.0002788
      7.1880000      0.0002773
      7.1890000      0.0002806
      7.1900000      0.0002803
      7.1910000      0.0002824
      7.1920000      0.0002797
      7.1930000      0.0002799
      7.1940000      0.0002750
      7.1950000      0.0002755
      7.1960000      0.0002788
      7.1970000      0.0002790
      7.1980000      0.0002761
      7.1990000      0.0002807
      7.2000000      0.0002766
      7.2010000      0.0002808
      7.2020000      0.0002806
      7.2030000      0.0002757
      7.2040000      0.0002799
      7.2050000      0.0002785
      7.2060000      0.0002776
      7.2070000      0.0002774
      7.2080000      0.0002783
      7.2090000      0.0002810
      7.2100000      0.0002805
      7.2110000      0.0002792
      7.2120000      0.0002757
      7.2130000      0.0002802
      7.2140000      0.0002800
      7.2150000      0.0002775
      7.2160000      0.0002808
      7.2170000      0.0002802
      7.2180000      0.0002820
      7.2190000      0.0002807
      7.2200000      0.0002813
      7.2210000      0.0002790
      7.2220000      0.0002809
      7.2230000      0.0002853
      7.2240000      0.0002828
      7.2250000      0.0002803
      7.2260000      0.0002796
      7.2270000      0.0002806
      7.2280000      0.0002758
      7.2290000      0.0002815
      7.2300000      0.0002781
      7.2310000      0.0002761
      7.2320000      0.0002803
      7.2330000      0.0002801
      7.2340000      0.0002787
      7.2350000      0.0002790
      7.2360000      0.0002781
      7.2370000      0.0002762
      7.2380000      0.0002801
      7.2390000      0.0002816
      7.2400000      0.0002788
      7.2410000      0.0002800
      7.2420000      0.0002793
      7.2430000      0.0002807
      7.2440000      0.0002758
      7.2450000      0.0002738
      7.2460000      0.0002751
      7.2470000      0.0002769
      7.2480000      0.0002780
      7.2490000      0.0002784
      7.2500000      0.0002799
      7.2510000      0.0002789
      7.2520000      0.0002771
      7.2530000      0.0002790
      7.2540000      0.0002802
      7.2550000      0.0002834
      7.2560000      0.0002783
      7.2570000      0.0002835
      7.2580000      0.0002814
      7.2590000      0.0002791
      7.2600000      0.0002831
      7.2610000      0.0002789
      7.2620000      0.0002812
      7.2630000      0.0002802
      7.2640000      0.0002807
      7.2650000      0.0002771
      7.2660000      0.0002775
      7.2670000      0.0002789
      7.2680000      0.0002816
      7.2690000      0.0002827
      7.2700000      0.0002756
      7.2710000      0.0002788
      7.2720000      0.0002770
      7.2730000      0.0002792
      7.2740000      0.0002828
      7.2750000      0.0002796
      7.2760000      0.0002820
      7.2770000      0.0002787
      7.2780000      0.0002813
      7.2790000      0.0002786
      7.2800000      0.0002796
      7.2810000      0.0002849
      7.2820000      0.0002771
      7.2830000      0.0002780
      7.2840000      0.0002801
      7.2850000      0.0002768
      7.2860000      0.0002796
      7.2870000      0.0002811
      7.2880000      0.0002809
      7.2890000      0.0002821
      7.2900000      0.0002784
      7.2910000      0.0002832
      7.2920000      0.0002789
      7.2930000      0.0002737
      7.2940000      0.0002765
      7.2950000      0.0002794
      7.2960000      0.0002813
      7.2970000      0.0002789
      7.2980000      0.0002764
      7.2990000      0.0002737
      7.3000000      0.0002734
      7.3010000      0.0002772
      7.3020000      0.0002770
      7.3030000      0.0002766
      7.3040000      0.0002754
      7.3050000      0.0002781
      7.3060000      0.0002795
      7.3070000      0.0002789
      7.3080000      0.0002816
      7.3090000      0.0002817
      7.3100000      0.0002797
      7.3110000      0.0002774
      7.3120000      0.0002806
      7.3130000      0.0002816
      7.3140000      0.0002835
      7.3150000      0.0002830
      7.3160000      0.0002775
      7.3170000      0.0002766
      7.3180000      0.0002753
      7.3190000      0.0002789
      7.3200000      0.0002815
      7.3210000      0.0002775
      7.3220000      0.0002776
      7.3230000      0.0002800
      7.3240000      0.0002811
      7.3250000      0.0002847
      7.3260000      0.0002807
      7.3270000      0.0002729
      7.3280000      0.0002737
      7.3290000      0.0002737
      7.3300000      0.0002773
      7.3310000      0.0002821
      7.3320000      0.0002827
      7.3330000      0.0002806
      7.3340000      0.0002798
      7.3350000      0.0002809
      7.3360000      0.0002784
      7.3370000      0.0002808
      7.3380000      0.0002837
      7.3390000      0.0002811
      7.3400000      0.0002783
      7.3410000      0.0002790
      7.3420000      0.0002813
      7.3430000      0.0002830
      7.3440000      0.0002805
      7.3450000      0.0002807
      7.3460000      0.0002750
      7.3470000      0.0002795
      7.3480000      0.0002819
      7.3490000      0.0002780
      7.3500000      0.0002831
      7.3510000      0.0002829
      7.3520000      0.0002800
      7.3530000      0.0002840
      7.3540000      0.0002791
      7.3550000      0.0002815
      7.3560000      0.0002773
      7.3570000      0.0002731
      7.3580000      0.0002778
      7.3590000      0.0002786
      7.3600000      0.0002792
      7.3610000      0.0002830
      7.3620000      0.0002798
      7.3630000      0.0002759
      7.3640000      0.0002779
      7.3650000      0.0002783
      7.3660000      0.0002786
      7.3670000      0.0002831
      7.3680000      0.0002793
      7.3690000      0.0002797
      7.3700000      0.0002835
      7.3710000      0.0002793
      7.3720000      0.0002785
      7.3730000      0.0002826
      7.3740000      0.0002828
      7.3750000      0.0002802
      7.3760000      0.0002794
      7.3770000      0.0002770
      7.3780000      0.0002766
      7.3790000      0.0002749
      7.3800000      0.0002791
      7.3810000      0.0002786
      7.3820000      0.0002803
      7.3830000      0.0002829
      7.3840000      0.0002828
      7.3850000      0.0002871
      7.3860000      0.0002848
      7.3870000      0.0002814
      7.3880000      0.0002808
      7.3890000      0.0002753
      7.3900000      0.0002793
      7.3910000      0.0002817
      7.3920000      0.0002784
      7.3930000      0.0002795
      7.3940000      0.0002804
      7.3950000      0.0002793
      7.3960000      0.0002804
      7.3970000      0.0002789
      7.3980000      0.0002840
      7.3990000      0.0002827
      7.4000000      0.0002815
      7.4010000      0.0002767
      7.4020000      0.0002758
      7.4030000      0.0002784
      7.4040000      0.0002799
      7.4050000      0.0002758
      7.4060000      0.0002820
      7.4070000      0.0002803
      7.4080000      0.0002822
      7.4090000      0.0002784
      7.4100000      0.0002775
      7.4110000      0.0002809
      7.4120000      0.0002766
      7.4130000      0.0002814
      7.4140000      0.0002820
      7.4150000      0.0002813
      7.4160000      0.0002822
      7.4170000      0.0002773
      7.4180000      0.0002819
      7.4190000      0.0002794
      7.4200000      0.0002786
      7.4210000      0.0002747
      7.4220000      0.0002737
      7.4230000      0.0002791
      7.4240000      0.0002822
      7.4250000      0.0002787
      7.4260000      0.0002796
      7.4270000      0.0002819
      7.4280000      0.0002819
      7.4290000      0.0002788
      7.4300000      0.0002767
      7.4310000      0.0002792
      7.4320000      0.0002798
      7.4330000      0.0002785
      7.4340000      0.0002758
      7.4350000      0.0002790
      7.4360000      0.0002826
      7.4370000      0.0002803
      7.4380000      0.0002784
      7.4390000      0.0002767
      7.4400000      0.0002777
      7.4410000      0.0002823
      7.4420000      0.0002798
      7.4430000      0.0002798
      7.4440000      0.0002767
      7.4450000      0.0002782
      7.4460000      0.0002761
      7.4470000      0.0002789
      7.4480000      0.0002781
      7.4490000      0.0002781
      7.4500000      0.0002794
      7.4510000      0.0002804
      7.4520000      0.0002826
      7.4530000      0.0002825
      7.4540000      0.0002761
      7.4550000      0.0002778
      7.4560000      0.0002769
      7.4570000      0.0002798
      7.4580000      0.0002816
      7.4590000      0.0002796
      7.4600000      0.0002821
      7.4610000      0.0002842
      7.4620000      0.0002797
      7.4630000      0.0002796
      7.4640000      0.0002830
      7.4650000      0.0002773
      7.4660000      0.0002778
      7.4670000      0.0002788
      7.4680000      0.0002774
      7.4690000      0.0002769
      7.4700000      0.0002772
      7.4710000      0.0002773
      7.4720000      0.0002757
      7.4730000      0.0002767
      7.4740000      0.0002835
      7.4750000      0.0002820
      7.4760000      0.0002795
      7.4770000      0.0002800
      7.4780000      0.0002816
      7.4790000      0.0002780
      7.4800000      0.0002796
      7.4810000      0.0002790
      7.4820000      0.0002792
      7.4830000      0.0002841
      7.4840000      0.0002766
      7.4850000      0.0002782
      7.4860000      0.0002789
      7.4870000      0.0002797
      7.4880000      0.0002760
      7.4890000      0.0002792
      7.4900000      0.0002807
      7.4910000      0.0002825
      7.4920000      0.0002812
      7.4930000      0.0002792
      7.4940000      0.0002751
      7.4950000      0.0002794
      7.4960000      0.0002782
      7.4970000      0.0002783
      7.4980000      0.0002779
      7.4990000      0.0002827
      7.5000000      0.0002854
      7.5010000      0.0002833
      7.5020000      0.0002791
      7.5030000      0.0002768
      7.5040000      0.0002827
      7.5050000      0.0002782
      7.5060000      0.0002790
      7.5070000      0.0002799
      7.5080000      0.0002830
      7.5090000      0.0002768
      7.5100000      0.0002747
      7.5110000      0.0002803
      7.5120000      0.0002731
      7.5130000      0.0002767
      7.5140000      0.0002753
      7.5150000      0.0002794
      7.5160000      0.0002781
      7.5170000      0.0002748
      7.5180000      0.0002783
      7.5190000      0.0002761
      7.5200000      0.0002789
      7.5210000      0.0002820
      7.5220000      0.0002809
      7.5230000      0.0002798
      7.5240000      0.0002792
      7.5250000      0.0002784
      7.5260000      0.0002791
      7.5270000      0.0002789
      7.5280000      0.0002827
      7.5290000      0.0002782
      7.5300000      0.0002798
      7.5310000      0.0002811
      7.5320000      0.0002785
      7.5330000      0.0002840
      7.5340000      0.0002844
      7.5350000      0.0002805
      7.5360000      0.0002817
      7.5370000      0.0002819
      7.5380000      0.0002837
      7.5390000      0.0002779
      7.5400000      0.0002861
      7.5410000      0.0002846
      7.5420000      0.0002796
      7.5430000      0.0002832
      7.5440000      0.0002834
      7.5450000      0.0002792
      7.5460000      0.0002797
      7.5470000      0.0002726
      7.5480000      0.0002770
      7.5490000      0.0002773
      7.5500000      0.0002775
      7.5510000      0.0002792
      7.5520000      0.0002776
      7.5530000      0.0002742
      7.5540000      0.0002763
      7.5550000      0.0002796
      7.5560000      0.0002805
      7.5570000      0.0002769
      7.5580000      0.0002811
      7.5590000      0.0002847
      7.5600000      0.0002847
      7.5610000      0.0002771
      7.5620000      0.0002788
      7.5630000      0.0002789
      7.5640000      0.0002768
      7.5650000      0.0002816
      7.5660000      0.0002844
      7.5670000      0.0002814
      7.5680000      0.0002840
      7.5690000      0.0002832
      7.5700000      0.0002823
      7.5710000      0.0002818
      7.5720000      0.0002765
      7.5730000      0.0002825
      7.5740000      0.0002769
      7.5750000      0.0002801
      7.5760000      0.0002793
      7.5770000      0.0002756
      7.5780000      0.0002804
      7.5790000      0.0002793
      7.5800000      0.0002844
      7.5810000      0.0002772
      7.5820000      0.0002801
      7.5830000      0.0002805
      7.5840000      0.0002807
      7.5850000      0.0002797
      7.5860000      0.0002828
      7.5870000      0.0002793
      7.5880000      0.0002801
      7.5890000      0.0002783
      7.5900000      0.0002781
      7.5910000      0.0002788
      7.5920000      0.0002780
      7.5930000      0.0002798
      7.5940000      0.0002805
      7.5950000      0.0002793
      7.5960000      0.0002804
      7.5970000      0.0002808
      7.5980000      0.0002767
      7.5990000      0.0002738
      7.6000000      0.0002782
      7.6010000      0.0002751
      7.6020000      0.0002810
      7.6030000      0.0002800
      7.6040000      0.0002809
      7.6050000      0.0002782
      7.6060000      0.0002807
      7.6070000      0.0002798
      7.6080000      0.0002821
      7.6090000      0.0002826
      7.6100000      0.0002778
      7.6110000      0.0002805
      7.6120000      0.0002803
      7.6130000      0.0002817
      7.6140000      0.0002802
      7.6150000      0.0002847
      7.6160000      0.0002854
      7.6170000      0.0002796
      7.6180000      0.0002795
      7.6190000      0.0002813
      7.6200000      0.0002836
      7.6210000      0.0002810
      7.6220000      0.0002795
      7.6230000      0.0002820
      7.6240000      0.0002851
      7.6250000      0.0002812
      7.6260000      0.0002814
      7.6270000      0.0002824
      7.6280000      0.0002792
      7.6290000      0.0002768
      7.6300000      0.0002792
      7.6310000      0.0002827
      7.6320000      0.0002827
      7.6330000      0.0002792
      7.6340000      0.0002824
      7.6350000      0.0002841
      7.6360000      0.0002790
      7.6370000      0.0002779
      7.6380000      0.0002776
      7.6390000      0.0002832
      7.6400000      0.0002788
      7.6410000      0.0002776
      7.6420000      0.0002799
      7.6430000      0.0002806
      7.6440000      0.0002769
      7.6450000      0.0002779
      7.6460000      0.0002782
      7.6470000      0.0002794
      7.6480000      0.0002773
      7.6490000      0.0002760
      7.6500000      0.0002765
      7.6510000      0.0002764
      7.6520000      0.0002792
      7.6530000      0.0002803
      7.6540000      0.0002763
      7.6550000      0.0002778
      7.6560000      0.0002813
      7.6570000      0.0002767
      7.6580000      0.0002785
      7.6590000      0.0002792
      7.6600000      0.0002823
      7.6610000      0.0002750
      7.6620000      0.0002787
      7.6630000      0.0002787
      7.6640000      0.0002767
      7.6650000      0.0002790
      7.6660000      0.0002788
      7.6670000      0.0002813
      7.6680000      0.0002804
      7.6690000      0.0002822
      7.6700000      0.0002815
      7.6710000      0.0002822
      7.6720000      0.0002805
      7.6730000      0.0002791
      7.6740000      0.0002857
      7.6750000      0.0002826
      7.6760000      0.0002783
      7.6770000      0.0002793
      7.6780000      0.0002763
      7.6790000      0.0002805
      7.6800000      0.0002820
      7.6810000      0.0002802
      7.6820000      0.0002788
      7.6830000      0.0002781
      7.6840000      0.0002776
      7.6850000      0.0002789
      7.6860000      0.0002810
      7.6870000      0.0002780
      7.6880000      0.0002815
      7.6890000      0.0002828
      7.6900000      0.0002824
      7.6910000      0.0002813
      7.6920000      0.0002812
      7.6930000      0.0002797
      7.6940000      0.0002841
      7.6950000      0.0002826
      7.6960000      0.0002848
      7.6970000      0.0002844
      7.6980000      0.0002860
      7.6990000      0.0002805
      7.7000000      0.0002784
      7.7010000      0.0002744
      7.7020000      0.0002788
      7.7030000      0.0002792
      7.7040000      0.0002840
      7.7050000      0.0002803
      7.7060000      0.0002780
      7.7070000      0.0002805
      7.7080000      0.0002803
      7.7090000      0.0002820
      7.7100000      0.0002815
      7.7110000      0.0002802
      7.7120000      0.0002842
      7.7130000      0.0002838
      7.7140000      0.0002826
      7.7150000      0.0002786
      7.7160000      0.0002790
      7.7170000      0.0002751
      7.7180000      0.0002758
      7.7190000      0.0002773
      7.7200000      0.0002830
      7.7210000      0.0002758
      7.7220000      0.0002792
      7.7230000      0.0002756
      7.7240000      0.0002797
      7.7250000      0.0002784
      7.7260000      0.0002791
      7.7270000      0.0002791
      7.7280000      0.0002799
      7.7290000      0.0002787
      7.7300000      0.0002783
      7.7310000      0.0002828
      7.7320000      0.0002816
      7.7330000      0.0002833
      7.7340000      0.0002839
      7.7350000      0.0002824
      7.7360000      0.0002853
      7.7370000      0.0002809
      7.7380000      0.0002774
      7.7390000      0.0002766
      7.7400000      0.0002774
      7.7410000      0.0002774
      7.7420000      0.0002781
      7.7430000      0.0002785
      7.7440000      0.0002819
      7.7450000      0.0002865
      7.7460000      0.0002827
      7.7470000      0.0002783
      7.7480000      0.0002799
      7.7490000      0.0002829
      7.7500000      0.0002800
      7.7510000      0.0002824
      7.7520000      0.0002803
      7.7530000      0.0002762
      7.7540000      0.0002771
      7.7550000      0.0002782
      7.7560000      0.0002757
      7.7570000      0.0002772
      7.7580000      0.0002790
      7.7590000      0.0002838
      7.7600000      0.0002830
      7.7610000      0.0002848
      7.7620000      0.0002791
      7.7630000      0.0002835
      7.7640000      0.0002770
      7.7650000      0.0002815
      7.7660000      0.0002810
      7.7670000      0.0002801
      7.7680000      0.0002796
      7.7690000      0.0002767
      7.7700000      0.0002846
      7.7710000      0.0002838
      7.7720000      0.0002790
      7.7730000      0.0002817
      7.7740000      0.0002822
      7.7750000      0.0002831
      7.7760000      0.0002832
      7.7770000      0.0002840
      7.7780000      0.0002824
      7.7790000      0.0002817
      7.7800000      0.0002811
      7.7810000      0.0002783
      7.7820000      0.0002816
      7.7830000      0.0002793
      7.7840000      0.0002833
      7.7850000      0.0002777
      7.7860000      0.0002789
      7.7870000      0.0002804
      7.7880000      0.0002779
      7.7890000      0.0002743
      7.7900000      0.0002805
      7.7910000      0.0002771
      7.7920000      0.0002816
      7.7930000      0.0002777
      7.7940000      0.0002794
      7.7950000      0.0002790
      7.7960000      0.0002789
      7.7970000      0.0002803
      7.7980000      0.0002817
      7.7990000      0.0002821
      7.8000000      0.0002809
      7.8010000      0.0002776
      7.8020000      0.0002792
      7.8030000      0.0002806
      7.8040000      0.0002824
      7.8050000      0.0002858
      7.8060000      0.0002794
      7.8070000      0.0002776
      7.8080000      0.0002838
      7.8090000      0.0002814
      7.8100000      0.0002818
      7.8110000      0.0002797
      7.8120000      0.0002805
      7.8130000      0.0002843
      7.8140000      0.0002831
      7.8150000      0.0002816
      7.8160000      0.0002774
      7.8170000      0.0002794
      7.8180000      0.0002819
      7.8190000      0.0002820
      7.8200000      0.0002829
      7.8210000      0.0002827
      7.8220000      0.0002819
      7.8230000      0.0002762
      7.8240000      0.0002767
      7.8250000      0.0002823
      7.8260000      0.0002794
      7.8270000      0.0002851
      7.8280000      0.0002845
      7.8290000      0.0002842
      7.8300000      0.0002775
      7.8310000      0.0002785
      7.8320000      0.0002802
      7.8330000      0.0002812
      7.8340000      0.0002819
      7.8350000      0.0002802
      7.8360000      0.0002835
      7.8370000      0.0002764
      7.8380000      0.0002777
      7.8390000      0.0002782
      7.8400000      0.0002811
      7.8410000      0.0002829
      7.8420000      0.0002830
      7.8430000      0.0002811
      7.8440000      0.0002804
      7.8450000      0.0002802
      7.8460000      0.0002826
      7.8470000      0.0002800
      7.8480000      0.0002776
      7.8490000      0.0002792
      7.8500000      0.0002828
      7.8510000      0.0002816
      7.8520000      0.0002775
      7.8530000      0.0002799
      7.8540000      0.0002808
      7.8550000      0.0002811
      7.8560000      0.0002782
      7.8570000      0.0002789
      7.8580000      0.0002817
      7.8590000      0.0002822
      7.8600000      0.0002788
      7.8610000      0.0002794
      7.8620000      0.0002812
      7.8630000      0.0002847
      7.8640000      0.0002825
      7.8650000      0.0002754
      7.8660000      0.0002802
      7.8670000      0.0002839
      7.8680000      0.0002803
      7.8690000      0.0002817
      7.8700000      0.0002786
      7.8710000      0.0002877
      7.8720000      0.0002856
      7.8730000      0.0002866
      7.8740000      0.0002775
      7.8750000      0.0002816
      7.8760000      0.0002823
      7.8770000      0.0002789
      7.8780000      0.0002847
      7.8790000      0.0002825
      7.8800000      0.0002848
      7.8810000      0.0002816
      7.8820000      0.0002840
      7.8830000      0.0002866
      7.8840000      0.0002793
      7.8850000      0.0002784
      7.8860000      0.0002799
      7.8870000      0.0002797
      7.8880000      0.0002806
      7.8890000      0.0002856
      7.8900000      0.0002825
      7.8910000      0.0002814
      7.8920000      0.0002798
      7.8930000      0.0002772
      7.8940000      0.0002804
      7.8950000      0.0002782
      7.8960000      0.0002816
      7.8970000      0.0002805
      7.8980000      0.0002795
      7.8990000      0.0002784
      7.9000000      0.0002792
      7.9010000      0.0002792
      7.9020000      0.0002817
      7.9030000      0.0002794
      7.9040000      0.0002786
      7.9050000      0.0002772
      7.9060000      0.0002794
      7.9070000      0.0002824
      7.9080000      0.0002828
      7.9090000      0.0002797
      7.9100000      0.0002805
      7.9110000      0.0002793
      7.9120000      0.0002802
      7.9130000      0.0002809
      7.9140000      0.0002780
      7.9150000      0.0002838
      7.9160000      0.0002819
      7.9170000      0.0002793
      7.9180000      0.0002788
      7.9190000      0.0002776
      7.9200000      0.0002832
      7.9210000      0.0002829
      7.9220000      0.0002894
      7.9230000      0.0002862
      7.9240000      0.0002778
      7.9250000      0.0002757
      7.9260000      0.0002751
      7.9270000      0.0002775
      7.9280000      0.0002800
      7.9290000      0.0002833
      7.9300000      0.0002799
      7.9310000      0.0002779
      7.9320000      0.0002779
      7.9330000      0.0002843
      7.9340000      0.0002805
      7.9350000      0.0002802
      7.9360000      0.0002805
      7.9370000      0.0002822
      7.9380000      0.0002795
      7.9390000      0.0002810
      7.9400000      0.0002821
      7.9410000      0.0002801
      7.9420000      0.0002799
      7.9430000      0.0002772
      7.9440000      0.0002766
      7.9450000      0.0002773
      7.9460000      0.0002808
      7.9470000      0.0002815
      7.9480000      0.0002789
      7.9490000      0.0002813
      7.9500000      0.0002829
      7.9510000      0.0002793
      7.9520000      0.0002802
      7.9530000      0.0002797
      7.9540000      0.0002815
      7.9550000      0.0002827
      7.9560000      0.0002781
      7.9570000      0.0002788
      7.9580000      0.0002783
      7.9590000      0.0002786
      7.9600000      0.0002765
      7.9610000      0.0002772
      7.9620000      0.0002812
      7.9630000      0.0002830
      7.9640000      0.0002776
      7.9650000      0.0002758
      7.9660000      0.0002795
      7.9670000      0.0002783
      7.9680000      0.0002844
      7.9690000      0.0002811
      7.9700000      0.0002782
      7.9710000      0.0002798
      7.9720000      0.0002795
      7.9730000      0.0002804
      7.9740000      0.0002806
      7.9750000      0.0002809
      7.9760000      0.0002796
      7.9770000      0.0002790
      7.9780000      0.0002785
      7.9790000      0.0002803
      7.9800000      0.0002836
      7.9810000      0.0002788
      7.9820000      0.0002840
      7.9830000      0.0002819
      7.9840000      0.0002826
      7.9850000      0.0002803
      7.9860000      0.0002818
      7.9870000      0.0002831
      7.9880000      0.0002843
      7.9890000      0.0002830
      7.9900000      0.0002854
      7.9910000      0.0002842
      7.9920000      0.0002854
      7.9930000      0.0002818
      7.9940000      0.0002826
      7.9950000      0.0002763
      7.9960000      0.0002785
      7.9970000      0.0002830
      7.9980000      0.0002850
      7.9990000      0.0002827
      8.0000000      0.0002772
      8.0010000      0.0002791
      8.0020000      0.0002790
      8.0030000      0.0002829
      8.0040000      0.0002775
      8.0050000      0.0002808
      8.0060000      0.0002804
      8.0070000      0.0002815
      8.0080000      0.0002867
      8.0090000      0.0002840
      8.0100000      0.0002805
      8.0110000      0.0002792
      8.0120000      0.0002821
      8.0130000      0.0002834
      8.0140000      0.0002818
      8.0150000      0.0002807
      8.0160000      0.0002763
      8.0170000      0.0002807
      8.0180000      0.0002847
      8.0190000      0.0002804
      8.0200000      0.0002774
      8.0210000      0.0002794
      8.0220000      0.0002821
      8.0230000      0.0002777
      8.0240000      0.0002819
      8.0250000      0.0002841
      8.0260000      0.0002825
      8.0270000      0.0002831
      8.0280000      0.0002803
      8.0290000      0.0002789
      8.0300000      0.0002779
      8.0310000      0.0002726
      8.0320000      0.0002803
      8.0330000      0.0002801
      8.0340000      0.0002846
      8.0350000      0.0002838
      8.0360000      0.0002855
      8.0370000      0.0002839
      8.0380000      0.0002826
      8.0390000      0.0002784
      8.0400000      0.0002766
      8.0410000      0.0002767
      8.0420000      0.0002781
      8.0430000      0.0002769
      8.0440000      0.0002770
      8.0450000      0.0002823
      8.0460000      0.0002815
      8.0470000      0.0002789
      8.0480000      0.0002798
      8.0490000      0.0002762
      8.0500000      0.0002759
      8.0510000      0.0002823
      8.0520000      0.0002803
      8.0530000      0.0002816
      8.0540000      0.0002784
      8.0550000      0.0002775
      8.0560000      0.0002736
      8.0570000      0.0002764
      8.0580000      0.0002820
      8.0590000      0.0002796
      8.0600000      0.0002758
      8.0610000      0.0002777
      8.0620000      0.0002788
      8.0630000      0.0002810
      8.0640000      0.0002801
      8.0650000      0.0002795
      8.0660000      0.0002798
      8.0670000      0.0002788
      8.0680000      0.0002739
      8.0690000      0.0002790
      8.0700000      0.0002799
      8.0710000      0.0002827
      8.0720000      0.0002803
      8.0730000      0.0002787
      8.0740000      0.0002803
      8.0750000      0.0002795
      8.0760000      0.0002797
      8.0770000      0.0002783
      8.0780000      0.0002784
      8.0790000      0.0002820
      8.0800000      0.0002835
      8.0810000      0.0002852
      8.0820000      0.0002837
      8.0830000      0.0002774
      8.0840000      0.0002790
      8.0850000      0.0002777
      8.0860000      0.0002786
      8.0870000      0.0002846
      8.0880000      0.0002801
      8.0890000      0.0002831
      8.0900000      0.0002813
      8.0910000      0.0002768
      8.0920000      0.0002778
      8.0930000      0.0002772
      8.0940000      0.0002768
      8.0950000      0.0002830
      8.0960000      0.0002812
      8.0970000      0.0002843
      8.0980000      0.0002795
      8.0990000      0.0002761
      8.1000000      0.0002765
      8.1010000      0.0002798
      8.1020000      0.0002782
      8.1030000      0.0002793
      8.1040000      0.0002791
      8.1050000      0.0002818
      8.1060000      0.0002808
      8.1070000      0.0002795
      8.1080000      0.0002841
      8.1090000      0.0002843
      8.1100000      0.0002813
      8.1110000      0.0002826
      8.1120000      0.0002807
      8.1130000      0.0002785
      8.1140000      0.0002796
      8.1150000      0.0002743
      8.1160000      0.0002771
      8.1170000      0.0002824
      8.1180000      0.0002827
      8.1190000      0.0002816
      8.1200000      0.0002804
      8.1210000      0.0002830
      8.1220000      0.0002832
      8.1230000      0.0002795
      8.1240000      0.0002793
      8.1250000      0.0002799
      8.1260000      0.0002794
      8.1270000      0.0002818
      8.1280000      0.0002816
      8.1290000      0.0002786
      8.1300000      0.0002778
      8.1310000      0.0002841
      8.1320000      0.0002829
      8.1330000      0.0002795
      8.1340000      0.0002791
      8.1350000      0.0002825
      8.1360000      0.0002890
      8.1370000      0.0002817
      8.1380000      0.0002794
      8.1390000      0.0002797
      8.1400000      0.0002773
      8.1410000      0.0002814
      8.1420000      0.0002824
      8.1430000      0.0002842
      8.1440000      0.0002766
      8.1450000      0.0002781
      8.1460000      0.0002793
      8.1470000      0.0002785
      8.1480000      0.0002796
      8.1490000      0.0002797
      8.1500000      0.0002794
      8.1510000      0.0002783
      8.1520000      0.0002756
      8.1530000      0.0002785
      8.1540000      0.0002833
      8.1550000      0.0002796
      8.1560000      0.0002826
      8.1570000      0.0002834
      8.1580000      0.0002779
      8.1590000      0.0002781
      8.1600000      0.0002809
      8.1610000      0.0002798
      8.1620000      0.0002810
      8.1630000      0.0002855
      8.1640000      0.0002853
      8.1650000      0.0002789
      8.1660000      0.0002799
      8.1670000      0.0002824
      8.1680000      0.0002823
      8.1690000      0.0002807
      8.1700000      0.0002811
      8.1710000      0.0002805
      8.1720000      0.0002803
      8.1730000      0.0002770
      8.1740000      0.0002800
      8.1750000      0.0002801
      8.1760000      0.0002821
      8.1770000      0.0002814
      8.1780000      0.0002799
      8.1790000      0.0002800
      8.1800000      0.0002824
      8.1810000      0.0002822
      8.1820000      0.0002862
      8.1830000      0.0002846
      8.1840000      0.0002830
      8.1850000      0.0002830
      8.1860000      0.0002824
      8.1870000      0.0002815
      8.1880000      0.0002830
      8.1890000      0.0002812
      8.1900000      0.0002768
      8.1910000      0.0002828
      8.1920000      0.0002785
      8.1930000      0.0002753
      8.1940000      0.0002807
      8.1950000      0.0002800
      8.1960000      0.0002836
      8.1970000      0.0002769
      8.1980000      0.0002799
      8.1990000      0.0002785
      8.2000000      0.0002795
      8.2010000      0.0002824
      8.2020000      0.0002836
      8.2030000      0.0002873
      8.2040000      0.0002848
      8.2050000      0.0002838
      8.2060000      0.0002803
      8.2070000      0.0002833
      8.2080000      0.0002866
      8.2090000      0.0002868
      8.2100000      0.0002779
      8.2110000      0.0002734
      8.2120000      0.0002758
      8.2130000      0.0002837
      8.2140000      0.0002803
      8.2150000      0.0002826
      8.2160000      0.0002824
      8.2170000      0.0002801
      8.2180000      0.0002845
      8.2190000      0.0002793
      8.2200000      0.0002815
      8.2210000      0.0002768
      8.2220000      0.0002776
      8.2230000      0.0002787
      8.2240000      0.0002810
      8.2250000      0.0002819
      8.2260000      0.0002833
      8.2270000      0.0002802
      8.2280000      0.0002825
      8.2290000      0.0002802
      8.2300000      0.0002791
      8.2310000      0.0002791
      8.2320000      0.0002831
      8.2330000      0.0002820
      8.2340000      0.0002829
      8.2350000      0.0002820
      8.2360000      0.0002831
      8.2370000      0.0002838
      8.2380000      0.0002836
      8.2390000      0.0002808
      8.2400000      0.0002816
      8.2410000      0.0002809
      8.2420000      0.0002779
      8.2430000      0.0002793
      8.2440000      0.0002788
      8.2450000      0.0002776
      8.2460000      0.0002808
      8.2470000      0.0002844
      8.2480000      0.0002844
      8.2490000      0.0002803
      8.2500000      0.0002841
      8.2510000      0.0002831
      8.2520000      0.0002855
      8.2530000      0.0002870
      8.2540000      0.0002879
      8.2550000      0.0002798
      8.2560000      0.0002770
      8.2570000      0.0002803
      8.2580000      0.0002797
      8.2590000      0.0002827
      8.2600000      0.0002838
      8.2610000      0.0002857
      8.2620000      0.0002856
      8.2630000      0.0002802
      8.2640000      0.0002794
      8.2650000      0.0002819
      8.2660000      0.0002821
      8.2670000      0.0002823
      8.2680000      0.0002766
      8.2690000      0.0002812
      8.2700000      0.0002828
      8.2710000      0.0002807
      8.2720000      0.0002808
      8.2730000      0.0002778
      8.2740000      0.0002827
      8.2750000      0.0002818
      8.2760000      0.0002793
      8.2770000      0.0002774
      8.2780000      0.0002825
      8.2790000      0.0002792
      8.2800000      0.0002813
      8.2810000      0.0002767
      8.2820000      0.0002785
      8.2830000      0.0002829
      8.2840000      0.0002821
      8.2850000      0.0002851
      8.2860000      0.0002821
      8.2870000      0.0002866
      8.2880000      0.0002864
      8.2890000      0.0002797
      8.2900000      0.0002773
      8.2910000      0.0002813
      8.2920000      0.0002836
      8.2930000      0.0002816
      8.2940000      0.0002798
      8.2950000      0.0002755
      8.2960000      0.0002805
      8.2970000      0.0002833
      8.2980000      0.0002846
      8.2990000      0.0002781
      8.3000000      0.0002850
      8.3010000      0.0002837
      8.3020000      0.0002809
      8.3030000      0.0002842
      8.3040000      0.0002860
      8.3050000      0.0002837
      8.3060000      0.0002834
      8.3070000      0.0002818
      8.3080000      0.0002786
      8.3090000      0.0002795
      8.3100000      0.0002819
      8.3110000      0.0002858
      8.3120000      0.0002890
      8.3130000      0.0002892
      8.3140000      0.0002832
      8.3150000      0.0002792
      8.3160000      0.0002826
      8.3170000      0.0002806
      8.3180000      0.0002825
      8.3190000      0.0002830
      8.3200000      0.0002829
      8.3210000      0.0002822
      8.3220000      0.0002769
      8.3230000      0.0002778
      8.3240000      0.0002794
      8.3250000      0.0002787
      8.3260000      0.0002802
      8.3270000      0.0002801
      8.3280000      0.0002776
      8.3290000      0.0002815
      8.3300000      0.0002827
      8.3310000      0.0002808
      8.3320000      0.0002824
      8.3330000      0.0002808
      8.3340000      0.0002795
      8.3350000      0.0002808
      8.3360000      0.0002817
      8.3370000      0.0002789
      8.3380000      0.0002829
      8.3390000      0.0002849
      8.3400000      0.0002800
      8.3410000      0.0002803
      8.3420000      0.0002825
      8.3430000      0.0002811
      8.3440000      0.0002771
      8.3450000      0.0002801
      8.3460000      0.0002777
      8.3470000      0.0002777
      8.3480000      0.0002815
      8.3490000      0.0002812
      8.3500000      0.0002812
      8.3510000      0.0002794
      8.3520000      0.0002762
      8.3530000      0.0002791
      8.3540000      0.0002828
      8.3550000      0.0002800
      8.3560000      0.0002817
      8.3570000      0.0002775
      8.3580000      0.0002833
      8.3590000      0.0002794
      8.3600000      0.0002754
      8.3610000      0.0002776
      8.3620000      0.0002812
      8.3630000      0.0002841
      8.3640000      0.0002859
      8.3650000      0.0002808
      8.3660000      0.0002806
      8.3670000      0.0002832
      8.3680000      0.0002782
      8.3690000      0.0002783
      8.3700000      0.0002797
      8.3710000      0.0002812
      8.3720000      0.0002751
      8.3730000      0.0002814
      8.3740000      0.0002795
      8.3750000      0.0002802
      8.3760000      0.0002804
      8.3770000      0.0002761
      8.3780000      0.0002792
      8.3790000      0.0002790
      8.3800000      0.0002808
      8.3810000      0.0002808
      8.3820000      0.0002792
      8.3830000      0.0002769
      8.3840000      0.0002821
      8.3850000      0.0002789
      8.3860000      0.0002805
      8.3870000      0.0002799
      8.3880000      0.0002823
      8.3890000      0.0002797
      8.3900000      0.0002782
      8.3910000      0.0002768
      8.3920000      0.0002848
      8.3930000      0.0002830
      8.3940000      0.0002782
      8.3950000      0.0002798
      8.3960000      0.0002824
      8.3970000      0.0002826
      8.3980000      0.0002796
      8.3990000      0.0002781
      8.4000000      0.0002770
      8.4010000      0.0002810
      8.4020000      0.0002832
      8.4030000      0.0002819
      8.4040000      0.0002813
      8.4050000      0.0002772
      8.4060000      0.0002823
      8.4070000      0.0002837
      8.4080000      0.0002855
      8.4090000      0.0002833
      8.4100000      0.0002782
      8.4110000      0.0002788
      8.4120000      0.0002809
      8.4130000      0.0002766
      8.4140000      0.0002810
      8.4150000      0.0002808
      8.4160000      0.0002795
      8.4170000      0.0002789
      8.4180000      0.0002804
      8.4190000      0.0002835
      8.4200000      0.0002832
      8.4210000      0.0002857
      8.4220000      0.0002795
      8.4230000      0.0002780
      8.4240000      0.0002818
      8.4250000      0.0002792
      8.4260000      0.0002848
      8.4270000      0.0002805
      8.4280000      0.0002779
      8.4290000      0.0002808
      8.4300000      0.0002826
      8.4310000      0.0002822
      8.4320000      0.0002826
      8.4330000      0.0002798
      8.4340000      0.0002828
      8.4350000      0.0002805
      8.4360000      0.0002858
      8.4370000      0.0002838
      8.4380000      0.0002803
      8.4390000      0.0002818
      8.4400000      0.0002826
      8.4410000      0.0002814
      8.4420000      0.0002793
      8.4430000      0.0002859
      8.4440000      0.0002828
      8.4450000      0.0002822
      8.4460000      0.0002759
      8.4470000      0.0002766
      8.4480000      0.0002812
      8.4490000      0.0002797
      8.4500000      0.0002819
      8.4510000      0.0002816
      8.4520000      0.0002795
      8.4530000      0.0002818
      8.4540000      0.0002808
      8.4550000      0.0002791
      8.4560000      0.0002794
      8.4570000      0.0002802
      8.4580000      0.0002780
      8.4590000      0.0002824
      8.4600000      0.0002776
      8.4610000      0.0002782
      8.4620000      0.0002809
      8.4630000      0.0002860
      8.4640000      0.0002804
      8.4650000      0.0002785
      8.4660000      0.0002782
      8.4670000      0.0002817
      8.4680000      0.0002837
      8.4690000      0.0002825
      8.4700000      0.0002823
      8.4710000      0.0002819
      8.4720000      0.0002832
      8.4730000      0.0002842
      8.4740000      0.0002807
      8.4750000      0.0002842
      8.4760000      0.0002828
      8.4770000      0.0002825
      8.4780000      0.0002822
      8.4790000      0.0002812
      8.4800000      0.0002782
      8.4810000      0.0002792
      8.4820000      0.0002821
      8.4830000      0.0002800
      8.4840000      0.0002790
      8.4850000      0.0002794
      8.4860000      0.0002792
      8.4870000      0.0002827
      8.4880000      0.0002821
      8.4890000      0.0002816
      8.4900000      0.0002828
      8.4910000      0.0002837
      8.4920000      0.0002793
      8.4930000      0.0002761
      8.4940000      0.0002778
      8.4950000      0.0002787
      8.4960000      0.0002791
      8.4970000      0.0002799
      8.4980000      0.0002824
      8.4990000      0.0002857
      8.5000000      0.0002830
      8.5010000      0.0002829
      8.5020000      0.0002854
      8.5030000      0.0002820
      8.5040000      0.0002849
      8.5050000      0.0002834
      8.5060000      0.0002904
      8.5070000      0.0002856
      8.5080000      0.0002820
      8.5090000      0.0002811
      8.5100000      0.0002814
      8.5110000      0.0002802
      8.5120000      0.0002830
      8.5130000      0.0002840
      8.5140000      0.0002785
      8.5150000      0.0002813
      8.5160000      0.0002844
      8.5170000      0.0002837
      8.5180000      0.0002798
      8.5190000      0.0002803
      8.5200000      0.0002791
      8.5210000      0.0002807
      8.5220000      0.0002792
      8.5230000      0.0002814
      8.5240000      0.0002816
      8.5250000      0.0002805
      8.5260000      0.0002797
      8.5270000      0.0002823
      8.5280000      0.0002813
      8.5290000      0.0002787
      8.5300000      0.0002792
      8.5310000      0.0002808
      8.5320000      0.0002831
      8.5330000      0.0002863
      8.5340000      0.0002829
      8.5350000      0.0002818
      8.5360000      0.0002874
      8.5370000      0.0002876
      8.5380000      0.0002905
      8.5390000      0.0002856
      8.5400000      0.0002874
      8.5410000      0.0002837
      8.5420000      0.0002803
      8.5430000      0.0002815
      8.5440000      0.0002835
      8.5450000      0.0002839
      8.5460000      0.0002769
      8.5470000      0.0002780
      8.5480000      0.0002801
      8.5490000      0.0002791
      8.5500000      0.0002812
      8.5510000      0.0002829
      8.5520000      0.0002797
      8.5530000      0.0002853
      8.5540000      0.0002861
      8.5550000      0.0002837
      8.5560000      0.0002813
      8.5570000      0.0002810
      8.5580000      0.0002811
      8.5590000      0.0002790
      8.5600000      0.0002832
      8.5610000      0.0002836
      8.5620000      0.0002818
      8.5630000      0.0002808
      8.5640000      0.0002819
      8.5650000      0.0002805
      8.5660000      0.0002814
      8.5670000      0.0002829
      8.5680000      0.0002831
      8.5690000      0.0002840
      8.5700000      0.0002802
      8.5710000      0.0002796
      8.5720000      0.0002791
      8.5730000      0.0002829
      8.5740000      0.0002807
      8.5750000      0.0002816
      8.5760000      0.0002838
      8.5770000      0.0002862
      8.5780000      0.0002839
      8.5790000      0.0002841
      8.5800000      0.0002832
      8.5810000      0.0002777
      8.5820000      0.0002784
      8.5830000      0.0002791
      8.5840000      0.0002783
      8.5850000      0.0002803
      8.5860000      0.0002763
      8.5870000      0.0002816
      8.5880000      0.0002825
      8.5890000      0.0002856
      8.5900000      0.0002862
      8.5910000      0.0002835
      8.5920000      0.0002818
      8.5930000      0.0002811
      8.5940000      0.0002751
      8.5950000      0.0002857
      8.5960000      0.0002800
      8.5970000      0.0002815
      8.5980000      0.0002817
      8.5990000      0.0002814
      8.6000000      0.0002840
      8.6010000      0.0002803
      8.6020000      0.0002800
      8.6030000      0.0002805
      8.6040000      0.0002808
      8.6050000      0.0002820
      8.6060000      0.0002824
      8.6070000      0.0002831
      8.6080000      0.0002800
      8.6090000      0.0002801
      8.6100000      0.0002826
      8.6110000      0.0002783
      8.6120000      0.0002770
      8.6130000      0.0002794
      8.6140000      0.0002822
      8.6150000      0.0002789
      8.6160000      0.0002782
      8.6170000      0.0002791
      8.6180000      0.0002785
      8.6190000      0.0002820
      8.6200000      0.0002860
      8.6210000      0.0002842
      8.6220000      0.0002843
      8.6230000      0.0002843
      8.6240000      0.0002811
      8.6250000      0.0002821
      8.6260000      0.0002842
      8.6270000      0.0002788
      8.6280000      0.0002814
      8.6290000      0.0002801
      8.6300000      0.0002816
      8.6310000      0.0002800
      8.6320000      0.0002815
      8.6330000      0.0002812
      8.6340000      0.0002772
      8.6350000      0.0002793
      8.6360000      0.0002774
      8.6370000      0.0002774
      8.6380000      0.0002806
      8.6390000      0.0002838
      8.6400000      0.0002823
      8.6410000      0.0002842
      8.6420000      0.0002853
      8.6430000      0.0002856
      8.6440000      0.0002846
      8.6450000      0.0002841
      8.6460000      0.0002834
      8.6470000      0.0002864
      8.6480000      0.0002825
      8.6490000      0.0002816
      8.6500000      0.0002811
      8.6510000      0.0002839
      8.6520000      0.0002819
      8.6530000      0.0002782
      8.6540000      0.0002744
      8.6550000      0.0002797
      8.6560000      0.0002803
      8.6570000      0.0002825
      8.6580000      0.0002801
      8.6590000      0.0002781
      8.6600000      0.0002770
      8.6610000      0.0002798
      8.6620000      0.0002842
      8.6630000      0.0002834
      8.6640000      0.0002795
      8.6650000      0.0002857
      8.6660000      0.0002843
      8.6670000      0.0002808
      8.6680000      0.0002829
      8.6690000      0.0002860
      8.6700000      0.0002864
      8.6710000      0.0002817
      8.6720000      0.0002821
      8.6730000      0.0002812
      8.6740000      0.0002792
      8.6750000      0.0002814
      8.6760000      0.0002821
      8.6770000      0.0002801
      8.6780000      0.0002779
      8.6790000      0.0002810
      8.6800000      0.0002768
      8.6810000      0.0002825
      8.6820000      0.0002836
      8.6830000      0.0002807
      8.6840000      0.0002843
      8.6850000      0.0002823
      8.6860000      0.0002823
      8.6870000      0.0002819
      8.6880000      0.0002804
      8.6890000      0.0002793
      8.6900000      0.0002785
      8.6910000      0.0002770
      8.6920000      0.0002791
      8.6930000      0.0002807
      8.6940000      0.0002841
      8.6950000      0.0002847
      8.6960000      0.0002809
      8.6970000      0.0002781
      8.6980000      0.0002783
      8.6990000      0.0002817
      8.7000000      0.0002800
      8.7010000      0.0002860
      8.7020000      0.0002812
      8.7030000      0.0002831
      8.7040000      0.0002814
      8.7050000      0.0002806
      8.7060000      0.0002805
      8.7070000      0.0002780
      8.7080000      0.0002824
      8.7090000      0.0002842
      8.7100000      0.0002829
      8.7110000      0.0002816
      8.7120000      0.0002810
      8.7130000      0.0002820
      8.7140000      0.0002824
      8.7150000      0.0002817
      8.7160000      0.0002817
      8.7170000      0.0002758
      8.7180000      0.0002834
      8.7190000      0.0002786
      8.7200000      0.0002814
      8.7210000      0.0002812
      8.7220000      0.0002797
      8.7230000      0.0002833
      8.7240000      0.0002824
      8.7250000      0.0002809
      8.7260000      0.0002848
      8.7270000      0.0002848
      8.7280000      0.0002851
      8.7290000      0.0002836
      8.7300000      0.0002782
      8.7310000      0.0002825
      8.7320000      0.0002856
      8.7330000      0.0002854
      8.7340000      0.0002822
      8.7350000      0.0002813
      8.7360000      0.0002810
      8.7370000      0.0002812
      8.7380000      0.0002856
      8.7390000      0.0002827
      8.7400000      0.0002787
      8.7410000      0.0002786
      8.7420000      0.0002834
      8.7430000      0.0002855
      8.7440000      0.0002812
      8.7450000      0.0002796
      8.7460000      0.0002796
      8.7470000      0.0002817
      8.7480000      0.0002799
      8.7490000      0.0002834
      8.7500000      0.0002796
      8.7510000      0.0002792
      8.7520000      0.0002840
      8.7530000      0.0002838
      8.7540000      0.0002829
      8.7550000      0.0002798
      8.7560000      0.0002863
      8.7570000      0.0002866
      8.7580000      0.0002814
      8.7590000      0.0002833
      8.7600000      0.0002863
      8.7610000      0.0002819
      8.7620000      0.0002852
      8.7630000      0.0002838
      8.7640000      0.0002867
      8.7650000      0.0002852
      8.7660000      0.0002822
      8.7670000      0.0002811
      8.7680000      0.0002814
      8.7690000      0.0002817
      8.7700000      0.0002786
      8.7710000      0.0002815
      8.7720000      0.0002833
      8.7730000      0.0002809
      8.7740000      0.0002811
      8.7750000      0.0002833
      8.7760000      0.0002818
      8.7770000      0.0002823
      8.7780000      0.0002807
      8.7790000      0.0002821
      8.7800000      0.0002814
      8.7810000      0.0002846
      8.7820000      0.0002831
      8.7830000      0.0002798
      8.7840000      0.0002799
      8.7850000      0.0002843
      8.7860000      0.0002852
      8.7870000      0.0002825
      8.7880000      0.0002813
      8.7890000      0.0002801
      8.7900000      0.0002889
      8.7910000      0.0002848
      8.7920000      0.0002844
      8.7930000      0.0002858
      8.7940000      0.0002794
      8.7950000      0.0002855
      8.7960000      0.0002874
      8.7970000      0.0002809
      8.7980000      0.0002869
      8.7990000      0.0002812
      8.8000000      0.0002810
      8.8010000      0.0002791
      8.8020000      0.0002737
      8.8030000      0.0002774
      8.8040000      0.0002787
      8.8050000      0.0002834
      8.8060000      0.0002841
      8.8070000      0.0002767
      8.8080000      0.0002768
      8.8090000      0.0002838
      8.8100000      0.0002810
      8.8110000      0.0002830
      8.8120000      0.0002812
      8.8130000      0.0002792
      8.8140000      0.0002813
      8.8150000      0.0002824
      8.8160000      0.0002804
      8.8170000      0.0002808
      8.8180000      0.0002799
      8.8190000      0.0002808
      8.8200000      0.0002847
      8.8210000      0.0002840
      8.8220000      0.0002801
      8.8230000      0.0002770
      8.8240000      0.0002819
      8.8250000      0.0002809
      8.8260000      0.0002832
      8.8270000      0.0002823
      8.8280000      0.0002814
      8.8290000      0.0002811
      8.8300000      0.0002836
      8.8310000      0.0002803
      8.8320000      0.0002815
      8.8330000      0.0002821
      8.8340000      0.0002832
      8.8350000      0.0002846
      8.8360000      0.0002819
      8.8370000      0.0002788
      8.8380000      0.0002799
      8.8390000      0.0002821
      8.8400000      0.0002819
      8.8410000      0.0002785
      8.8420000      0.0002814
      8.8430000      0.0002805
      8.8440000      0.0002805
      8.8450000      0.0002790
      8.8460000      0.0002784
      8.8470000      0.0002792
      8.8480000      0.0002817
      8.8490000      0.0002849
      8.8500000      0.0002828
      8.8510000      0.0002833
      8.8520000      0.0002799
      8.8530000      0.0002837
      8.8540000      0.0002843
      8.8550000      0.0002799
      8.8560000      0.0002795
      8.8570000      0.0002814
      8.8580000      0.0002831
      8.8590000      0.0002781
      8.8600000      0.0002833
      8.8610000      0.0002830
      8.8620000      0.0002802
      8.8630000      0.0002821
      8.8640000      0.0002849
      8.8650000      0.0002858
      8.8660000      0.0002861
      8.8670000      0.0002867
      8.8680000      0.0002856
      8.8690000      0.0002817
      8.8700000      0.0002791
      8.8710000      0.0002822
      8.8720000      0.0002787
      8.8730000      0.0002826
      8.8740000      0.0002863
      8.8750000      0.0002869
      8.8760000      0.0002822
      8.8770000      0.0002795
      8.8780000      0.0002829
      8.8790000      0.0002840
      8.8800000      0.0002825
      8.8810000      0.0002826
      8.8820000      0.0002795
      8.8830000      0.0002809
      8.8840000      0.0002778
      8.8850000      0.0002841
      8.8860000      0.0002896
      8.8870000      0.0002839
      8.8880000      0.0002856
      8.8890000      0.0002842
      8.8900000      0.0002839
      8.8910000      0.0002839
      8.8920000      0.0002819
      8.8930000      0.0002846
      8.8940000      0.0002817
      8.8950000      0.0002833
      8.8960000      0.0002870
      8.8970000      0.0002918
      8.8980000      0.0002887
      8.8990000      0.0002826
      8.9000000      0.0002831
      8.9010000      0.0002844
      8.9020000      0.0002826
      8.9030000      0.0002804
      8.9040000      0.0002796
      8.9050000      0.0002838
      8.9060000      0.0002803
      8.9070000      0.0002799
      8.9080000      0.0002806
      8.9090000      0.0002829
      8.9100000      0.0002802
      8.9110000      0.0002794
      8.9120000      0.0002796
      8.9130000      0.0002790
      8.9140000      0.0002848
      8.9150000      0.0002826
      8.9160000      0.0002803
      8.9170000      0.0002824
      8.9180000      0.0002837
      8.9190000      0.0002830
      8.9200000      0.0002832
      8.9210000      0.0002830
      8.9220000      0.0002822
      8.9230000      0.0002822
      8.9240000      0.0002814
      8.9250000      0.0002831
      8.9260000      0.0002845
      8.9270000      0.0002812
      8.9280000      0.0002804
      8.9290000      0.0002799
      8.9300000      0.0002794
      8.9310000      0.0002777
      8.9320000      0.0002793
      8.9330000      0.0002825
      8.9340000      0.0002854
      8.9350000      0.0002832
      8.9360000      0.0002828
      8.9370000      0.0002821
      8.9380000      0.0002837
      8.9390000      0.0002829
      8.9400000      0.0002821
      8.9410000      0.0002849
      8.9420000      0.0002848
      8.9430000      0.0002775
      8.9440000      0.0002804
      8.9450000      0.0002806
      8.9460000      0.0002804
      8.9470000      0.0002780
      8.9480000      0.0002817
      8.9490000      0.0002799
      8.9500000      0.0002786
      8.9510000      0.0002769
      8.9520000      0.0002745
      8.9530000      0.0002810
      8.9540000      0.0002824
      8.9550000      0.0002821
      8.9560000      0.0002805
      8.9570000      0.0002809
      8.9580000      0.0002827
      8.9590000      0.0002817
      8.9600000      0.0002815
      8.9610000      0.0002824
      8.9620000      0.0002803
      8.9630000      0.0002779
      8.9640000      0.0002820
      8.9650000      0.0002834
      8.9660000      0.0002857
      8.9670000      0.0002829
      8.9680000      0.0002817
      8.9690000      0.0002840
      8.9700000      0.0002833
      8.9710000      0.0002840
      8.9720000      0.0002827
      8.9730000      0.0002802
      8.9740000      0.0002765
      8.9750000      0.0002749
      8.9760000      0.0002792
      8.9770000      0.0002757
      8.9780000      0.0002828
      8.9790000      0.0002814
      8.9800000      0.0002834
      8.9810000      0.0002814
      8.9820000      0.0002828
      8.9830000      0.0002812
      8.9840000      0.0002794
      8.9850000      0.0002797
      8.9860000      0.0002801
      8.9870000      0.0002789
      8.9880000      0.0002785
      8.9890000      0.0002832
      8.9900000      0.0002807
      8.9910000      0.0002833
      8.9920000      0.0002838
      8.9930000      0.0002823
      8.9940000      0.0002828
      8.9950000      0.0002835
      8.9960000      0.0002827
      8.9970000      0.0002791
      8.9980000      0.0002789
      8.9990000      0.0002799
      9.0000000      0.0002808
      9.0010000      0.0002794
      9.0020000      0.0002822
      9.0030000      0.0002845
      9.0040000      0.0002850
      9.0050000      0.0002798
      9.0060000      0.0002763
      9.0070000      0.0002813
      9.0080000      0.0002788
      9.0090000      0.0002791
      9.0100000      0.0002796
      9.0110000      0.0002815
      9.0120000      0.0002821
      9.0130000      0.0002798
      9.0140000      0.0002803
      9.0150000      0.0002800
      9.0160000      0.0002819
      9.0170000      0.0002777
      9.0180000      0.0002814
      9.0190000      0.0002828
      9.0200000      0.0002780
      9.0210000      0.0002793
      9.0220000      0.0002839
      9.0230000      0.0002805
      9.0240000      0.0002826
      9.0250000      0.0002827
      9.0260000      0.0002785
      9.0270000      0.0002803
      9.0280000      0.0002816
      9.0290000      0.0002788
      9.0300000      0.0002806
      9.0310000      0.0002829
      9.0320000      0.0002878
      9.0330000      0.0002827
      9.0340000      0.0002851
      9.0350000      0.0002860
      9.0360000      0.0002817
      9.0370000      0.0002799
      9.0380000      0.0002839
      9.0390000      0.0002867
      9.0400000      0.0002839
      9.0410000      0.0002827
      9.0420000      0.0002821
      9.0430000      0.0002827
      9.0440000      0.0002808
      9.0450000      0.0002865
      9.0460000      0.0002846
      9.0470000      0.0002814
      9.0480000      0.0002793
      9.0490000      0.0002801
      9.0500000      0.0002788
      9.0510000      0.0002829
      9.0520000      0.0002823
      9.0530000      0.0002865
      9.0540000      0.0002830
      9.0550000      0.0002838
      9.0560000      0.0002817
      9.0570000      0.0002855
      9.0580000      0.0002859
      9.0590000      0.0002821
      9.0600000      0.0002826
      9.0610000      0.0002820
      9.0620000      0.0002881
      9.0630000      0.0002871
      9.0640000      0.0002826
      9.0650000      0.0002849
      9.0660000      0.0002797
      9.0670000      0.0002814
      9.0680000      0.0002861
      9.0690000      0.0002834
      9.0700000      0.0002798
      9.0710000      0.0002795
      9.0720000      0.0002805
      9.0730000      0.0002845
      9.0740000      0.0002788
      9.0750000      0.0002777
      9.0760000      0.0002818
      9.0770000      0.0002828
      9.0780000      0.0002860
      9.0790000      0.0002833
      9.0800000      0.0002816
      9.0810000      0.0002822
      9.0820000      0.0002805
      9.0830000      0.0002813
      9.0840000      0.0002795
      9.0850000      0.0002818
      9.0860000      0.0002842
      9.0870000      0.0002805
      9.0880000      0.0002813
      9.0890000      0.0002799
      9.0900000      0.0002794
      9.0910000      0.0002816
      9.0920000      0.0002831
      9.0930000      0.0002818
      9.0940000      0.0002801
      9.0950000      0.0002811
      9.0960000      0.0002830
      9.0970000      0.0002872
      9.0980000      0.0002837
      9.0990000      0.0002812
      9.1000000      0.0002814
      9.1010000      0.0002872
      9.1020000      0.0002846
      9.1030000      0.0002851
      9.1040000      0.0002860
      9.1050000      0.0002827
      9.1060000      0.0002816
      9.1070000      0.0002786
      9.1080000      0.0002801
      9.1090000      0.0002811
      9.1100000      0.0002819
      9.1110000      0.0002858
      9.1120000      0.0002910
      9.1130000      0.0002842
      9.1140000      0.0002815
      9.1150000      0.0002813
      9.1160000      0.0002829
      9.1170000      0.0002847
      9.1180000      0.0002853
      9.1190000      0.0002831
      9.1200000      0.0002820
      9.1210000      0.0002843
      9.1220000      0.0002837
      9.1230000      0.0002801
      9.1240000      0.0002805
      9.1250000      0.0002843
      9.1260000      0.0002849
      9.1270000      0.0002852
      9.1280000      0.0002782
      9.1290000      0.0002800
      9.1300000      0.0002809
      9.1310000      0.0002762
      9.1320000      0.0002796
      9.1330000      0.0002856
      9.1340000      0.0002805
      9.1350000      0.0002796
      9.1360000      0.0002804
      9.1370000      0.0002850
      9.1380000      0.0002862
      9.1390000      0.0002781
      9.1400000      0.0002805
      9.1410000      0.0002860
      9.1420000      0.0002821
      9.1430000      0.0002874
      9.1440000      0.0002867
      9.1450000      0.0002800
      9.1460000      0.0002843
      9.1470000      0.0002807
      9.1480000      0.0002843
      9.1490000      0.0002819
      9.1500000      0.0002792
      9.1510000      0.0002792
      9.1520000      0.0002833
      9.1530000      0.0002880
      9.1540000      0.0002844
      9.1550000      0.0002799
      9.1560000      0.0002840
      9.1570000      0.0002872
      9.1580000      0.0002833
      9.1590000      0.0002842
      9.1600000      0.0002835
      9.1610000      0.0002798
      9.1620000      0.0002799
      9.1630000      0.0002779
      9.1640000      0.0002787
      9.1650000      0.0002785
      9.1660000      0.0002833
      9.1670000      0.0002828
      9.1680000      0.0002837
      9.1690000      0.0002848
      9.1700000      0.0002826
      9.1710000      0.0002823
      9.1720000      0.0002835
      9.1730000      0.0002867
      9.1740000      0.0002806
      9.1750000      0.0002796
      9.1760000      0.0002797
      9.1770000      0.0002802
      9.1780000      0.0002818
      9.1790000      0.0002804
      9.1800000      0.0002787
      9.1810000      0.0002792
      9.1820000      0.0002791
      9.1830000      0.0002831
      9.1840000      0.0002831
      9.1850000      0.0002830
      9.1860000      0.0002808
      9.1870000      0.0002809
      9.1880000      0.0002839
      9.1890000      0.0002808
      9.1900000      0.0002804
      9.1910000      0.0002878
      9.1920000      0.0002864
      9.1930000      0.0002864
      9.1940000      0.0002825
      9.1950000      0.0002814
      9.1960000      0.0002825
      9.1970000      0.0002840
      9.1980000      0.0002822
      9.1990000      0.0002822
      9.2000000      0.0002816
      9.2010000      0.0002836
      9.2020000      0.0002796
      9.2030000      0.0002853
      9.2040000      0.0002803
      9.2050000      0.0002800
      9.2060000      0.0002794
      9.2070000      0.0002798
      9.2080000      0.0002813
      9.2090000      0.0002830
      9.2100000      0.0002854
      9.2110000      0.0002844
      9.2120000      0.0002857
      9.2130000      0.0002824
      9.2140000      0.0002870
      9.2150000      0.0002815
      9.2160000      0.0002808
      9.2170000      0.0002863
      9.2180000      0.0002880
      9.2190000      0.0002902
      9.2200000      0.0002835
      9.2210000      0.0002817
      9.2220000      0.0002800
      9.2230000      0.0002825
      9.2240000      0.0002825
      9.2250000      0.0002860
      9.2260000      0.0002870
      9.2270000      0.0002883
      9.2280000      0.0002813
      9.2290000      0.0002824
      9.2300000      0.0002801
      9.2310000      0.0002809
      9.2320000      0.0002821
      9.2330000      0.0002820
      9.2340000      0.0002818
      9.2350000      0.0002820
      9.2360000      0.0002823
      9.2370000      0.0002810
      9.2380000      0.0002825
      9.2390000      0.0002826
      9.2400000      0.0002816
      9.2410000      0.0002825
      9.2420000      0.0002820
      9.2430000      0.0002866
      9.2440000      0.0002880
      9.2450000      0.0002843
      9.2460000      0.0002818
      9.2470000      0.0002855
      9.2480000      0.0002817
      9.2490000      0.0002833
      9.2500000      0.0002801
      9.2510000      0.0002800
      9.2520000      0.0002842
      9.2530000      0.0002791
      9.2540000      0.0002819
      9.2550000      0.0002851
      9.2560000      0.0002857
      9.2570000      0.0002859
      9.2580000      0.0002850
      9.2590000      0.0002828
      9.2600000      0.0002819
      9.2610000      0.0002807
      9.2620000      0.0002790
      9.2630000      0.0002834
      9.2640000      0.0002823
      9.2650000      0.0002853
      9.2660000      0.0002862
      9.2670000      0.0002877
      9.2680000      0.0002839
      9.2690000      0.0002804
      9.2700000      0.0002790
      9.2710000      0.0002841
      9.2720000      0.0002849
      9.2730000      0.0002820
      9.2740000      0.0002813
      9.2750000      0.0002855
      9.2760000      0.0002808
      9.2770000      0.0002830
      9.2780000      0.0002804
      9.2790000      0.0002797
      9.2800000      0.0002824
      9.2810000      0.0002840
      9.2820000      0.0002852
      9.2830000      0.0002852
      9.2840000      0.0002812
      9.2850000      0.0002832
      9.2860000      0.0002808
      9.2870000      0.0002793
      9.2880000      0.0002804
      9.2890000      0.0002787
      9.2900000      0.0002805
      9.2910000      0.0002783
      9.2920000      0.0002842
      9.2930000      0.0002827
      9.2940000      0.0002849
      9.2950000      0.0002831
      9.2960000      0.0002845
      9.2970000      0.0002819
      9.2980000      0.0002818
      9.2990000      0.0002835
      9.3000000      0.0002853
      9.3010000      0.0002847
      9.3020000      0.0002812
      9.3030000      0.0002818
      9.3040000      0.0002838
      9.3050000      0.0002823
      9.3060000      0.0002837
      9.3070000      0.0002826
      9.3080000      0.0002841
      9.3090000      0.0002811
      9.3100000      0.0002863
      9.3110000      0.0002839
      9.3120000      0.0002829
      9.3130000      0.0002834
      9.3140000      0.0002841
      9.3150000      0.0002833
      9.3160000      0.0002808
      9.3170000      0.0002868
      9.3180000      0.0002861
      9.3190000      0.0002825
      9.3200000      0.0002805
      9.3210000      0.0002831
      9.3220000      0.0002826
      9.3230000      0.0002812
      9.3240000      0.0002842
      9.3250000      0.0002863
      9.3260000      0.0002826
      9.3270000      0.0002807
      9.3280000      0.0002842
      9.3290000      0.0002811
      9.3300000      0.0002821
      9.3310000      0.0002801
      9.3320000      0.0002792
      9.3330000      0.0002801
      9.3340000      0.0002844
      9.3350000      0.0002751
      9.3360000      0.0002775
      9.3370000      0.0002804
      9.3380000      0.0002838
      9.3390000      0.0002840
      9.3400000      0.0002846
      9.3410000      0.0002802
      9.3420000      0.0002790
      9.3430000      0.0002811
      9.3440000      0.0002809
      9.3450000      0.0002834
      9.3460000      0.0002855
      9.3470000      0.0002869
      9.3480000      0.0002828
      9.3490000      0.0002799
      9.3500000      0.0002780
      9.3510000      0.0002819
      9.3520000      0.0002836
      9.3530000      0.0002839
      9.3540000      0.0002817
      9.3550000      0.0002786
      9.3560000      0.0002791
      9.3570000      0.0002811
      9.3580000      0.0002818
      9.3590000      0.0002860
      9.3600000      0.0002824
      9.3610000      0.0002815
      9.3620000      0.0002832
      9.3630000      0.0002863
      9.3640000      0.0002804
      9.3650000      0.0002786
      9.3660000      0.0002794
      9.3670000      0.0002847
      9.3680000      0.0002862
      9.3690000      0.0002803
      9.3700000      0.0002824
      9.3710000      0.0002784
      9.3720000      0.0002797
      9.3730000      0.0002844
      9.3740000      0.0002799
      9.3750000      0.0002822
      9.3760000      0.0002798
      9.3770000      0.0002845
      9.3780000      0.0002819
      9.3790000      0.0002822
      9.3800000      0.0002825
      9.3810000      0.0002804
      9.3820000      0.0002816
      9.3830000      0.0002833
      9.3840000      0.0002833
      9.3850000      0.0002856
      9.3860000      0.0002828
      9.3870000      0.0002834
      9.3880000      0.0002819
      9.3890000      0.0002803
      9.3900000      0.0002765
      9.3910000      0.0002790
      9.3920000      0.0002828
      9.3930000      0.0002844
      9.3940000      0.0002842
      9.3950000      0.0002801
      9.3960000      0.0002844
      9.3970000      0.0002830
      9.3980000      0.0002833
      9.3990000      0.0002844
      9.4000000      0.0002851
      9.4010000      0.0002819
      9.4020000      0.0002828
      9.4030000      0.0002819
      9.4040000      0.0002820
      9.4050000      0.0002797
      9.4060000      0.0002830
      9.4070000      0.0002828
      9.4080000      0.0002795
      9.4090000      0.0002803
      9.4100000      0.0002790
      9.4110000      0.0002783
      9.4120000      0.0002812
      9.4130000      0.0002823
      9.4140000      0.0002827
      9.4150000      0.0002810
      9.4160000      0.0002826
      9.4170000      0.0002810
      9.4180000      0.0002804
      9.4190000      0.0002809
      9.4200000      0.0002843
      9.4210000      0.0002827
      9.4220000      0.0002794
      9.4230000      0.0002860
      9.4240000      0.0002874
      9.4250000      0.0002871
      9.4260000      0.0002813
      9.4270000      0.0002799
      9.4280000      0.0002809
      9.4290000      0.0002831
      9.4300000      0.0002858
      9.4310000      0.0002849
      9.4320000      0.0002848
      9.4330000      0.0002858
      9.4340000      0.0002811
      9.4350000      0.0002803
      9.4360000      0.0002832
      9.4370000      0.0002813
      9.4380000      0.0002835
      9.4390000      0.0002841
      9.4400000      0.0002839
      9.4410000      0.0002830
      9.4420000      0.0002838
      9.4430000      0.0002814
      9.4440000      0.0002818
      9.4450000      0.0002804
      9.4460000      0.0002855
      9.4470000      0.0002792
      9.4480000      0.0002816
      9.4490000      0.0002855
      9.4500000      0.0002840
      9.4510000      0.0002815
      9.4520000      0.0002846
      9.4530000      0.0002811
      9.4540000      0.0002831
      9.4550000      0.0002853
      9.4560000      0.0002830
      9.4570000      0.0002801
      9.4580000      0.0002804
      9.4590000      0.0002863
      9.4600000      0.0002838
      9.4610000      0.0002879
      9.4620000      0.0002868
      9.4630000      0.0002822
      9.4640000      0.0002820
      9.4650000      0.0002832
      9.4660000      0.0002859
      9.4670000      0.0002805
      9.4680000      0.0002828
      9.4690000      0.0002806
      9.4700000      0.0002836
      9.4710000      0.0002820
      9.4720000      0.0002805
      9.4730000      0.0002800
      9.4740000      0.0002829
      9.4750000      0.0002850
      9.4760000      0.0002829
      9.4770000      0.0002813
      9.4780000      0.0002845
      9.4790000      0.0002816
      9.4800000      0.0002835
      9.4810000      0.0002798
      9.4820000      0.0002799
      9.4830000      0.0002824
      9.4840000      0.0002815
      9.4850000      0.0002810
      9.4860000      0.0002826
      9.4870000      0.0002833
      9.4880000      0.0002850
      9.4890000      0.0002837
      9.4900000      0.0002864
      9.4910000      0.0002855
      9.4920000      0.0002882
      9.4930000      0.0002885
      9.4940000      0.0002826
      9.4950000      0.0002818
      9.4960000      0.0002804
      9.4970000      0.0002781
      9.4980000      0.0002839
      9.4990000      0.0002797
      9.5000000      0.0002847
      9.5010000      0.0002847
      9.5020000      0.0002839
      9.5030000      0.0002864
      9.5040000      0.0002863
      9.5050000      0.0002825
      9.5060000      0.0002804
      9.5070000      0.0002824
      9.5080000      0.0002816
      9.5090000      0.0002800
      9.5100000      0.0002809
      9.5110000      0.0002823
      9.5120000      0.0002829
      9.5130000      0.0002866
      9.5140000      0.0002821
      9.5150000      0.0002811
      9.5160000      0.0002832
      9.5170000      0.0002830
      9.5180000      0.0002879
      9.5190000      0.0002864
      9.5200000      0.0002833
      9.5210000      0.0002810
      9.5220000      0.0002820
      9.5230000      0.0002860
      9.5240000      0.0002851
      9.5250000      0.0002841
      9.5260000      0.0002822
      9.5270000      0.0002862
      9.5280000      0.0002887
      9.5290000      0.0002836
      9.5300000      0.0002843
      9.5310000      0.0002873
      9.5320000      0.0002867
      9.5330000      0.0002877
      9.5340000      0.0002799
      9.5350000      0.0002814
      9.5360000      0.0002774
      9.5370000      0.0002807
      9.5380000      0.0002807
      9.5390000      0.0002796
      9.5400000      0.0002791
      9.5410000      0.0002818
      9.5420000      0.0002804
      9.5430000      0.0002811
      9.5440000      0.0002787
      9.5450000      0.0002821
      9.5460000      0.0002800
      9.5470000      0.0002815
      9.5480000      0.0002818
      9.5490000      0.0002806
      9.5500000      0.0002813
      9.5510000      0.0002840
      9.5520000      0.0002844
      9.5530000      0.0002839
      9.5540000      0.0002813
      9.5550000      0.0002772
      9.5560000      0.0002786
      9.5570000      0.0002798
      9.5580000      0.0002840
      9.5590000      0.0002821
      9.5600000      0.0002815
      9.5610000      0.0002844
      9.5620000      0.0002810
      9.5630000      0.0002818
      9.5640000      0.0002820
      9.5650000      0.0002831
      9.5660000      0.0002832
      9.5670000      0.0002844
      9.5680000      0.0002798
      9.5690000      0.0002821
      9.5700000      0.0002844
      9.5710000      0.0002801
      9.5720000      0.0002825
      9.5730000      0.0002876
      9.5740000      0.0002879
      9.5750000      0.0002847
      9.5760000      0.0002807
      9.5770000      0.0002866
      9.5780000      0.0002895
      9.5790000      0.0002847
      9.5800000      0.0002847
      9.5810000      0.0002828
      9.5820000      0.0002814
      9.5830000      0.0002841
      9.5840000      0.0002849
      9.5850000      0.0002828
      9.5860000      0.0002828
      9.5870000      0.0002859
      9.5880000      0.0002818
      9.5890000      0.0002837
      9.5900000      0.0002854
      9.5910000      0.0002867
      9.5920000      0.0002823
      9.5930000      0.0002826
      9.5940000      0.0002806
      9.5950000      0.0002828
      9.5960000      0.0002831
      9.5970000      0.0002820
      9.5980000      0.0002777
      9.5990000      0.0002845
      9.6000000      0.0002819
      9.6010000      0.0002815
      9.6020000      0.0002842
      9.6030000      0.0002858
      9.6040000      0.0002853
      9.6050000      0.0002837
      9.6060000      0.0002820
      9.6070000      0.0002795
      9.6080000      0.0002826
      9.6090000      0.0002832
      9.6100000      0.0002814
      9.6110000      0.0002808
      9.6120000      0.0002848
      9.6130000      0.0002826
      9.6140000      0.0002847
      9.6150000      0.0002830
      9.6160000      0.0002811
      9.6170000      0.0002811
      9.6180000      0.0002812
      9.6190000      0.0002785
      9.6200000      0.0002815
      9.6210000      0.0002808
      9.6220000      0.0002764
      9.6230000      0.0002801
      9.6240000      0.0002790
      9.6250000      0.0002833
      9.6260000      0.0002843
      9.6270000      0.0002815
      9.6280000      0.0002830
      9.6290000      0.0002819
      9.6300000      0.0002846
      9.6310000      0.0002809
      9.6320000      0.0002843
      9.6330000      0.0002859
      9.6340000      0.0002861
      9.6350000      0.0002813
      9.6360000      0.0002839
      9.6370000      0.0002849
      9.6380000      0.0002805
      9.6390000      0.0002815
      9.6400000      0.0002849
      9.6410000      0.0002797
      9.6420000      0.0002798
      9.6430000      0.0002803
      9.6440000      0.0002822
      9.6450000      0.0002814
      9.6460000      0.0002787
      9.6470000      0.0002808
      9.6480000      0.0002815
      9.6490000      0.0002809
      9.6500000      0.0002760
      9.6510000      0.0002832
      9.6520000      0.0002821
      9.6530000      0.0002781
      9.6540000      0.0002778
      9.6550000      0.0002768
      9.6560000      0.0002790
      9.6570000      0.0002795
      9.6580000      0.0002822
      9.6590000      0.0002821
      9.6600000      0.0002842
      9.6610000      0.0002864
      9.6620000      0.0002791
      9.6630000      0.0002794
      9.6640000      0.0002804
      9.6650000      0.0002821
      9.6660000      0.0002835
      9.6670000      0.0002805
      9.6680000      0.0002810
      9.6690000      0.0002850
      9.6700000      0.0002842
      9.6710000      0.0002873
      9.6720000      0.0002794
      9.6730000      0.0002877
      9.6740000      0.0002838
      9.6750000      0.0002837
      9.6760000      0.0002835
      9.6770000      0.0002833
      9.6780000      0.0002858
      9.6790000      0.0002820
      9.6800000      0.0002851
      9.6810000      0.0002860
      9.6820000      0.0002856
      9.6830000      0.0002845
      9.6840000      0.0002860
      9.6850000      0.0002866
      9.6860000      0.0002872
      9.6870000      0.0002810
      9.6880000      0.0002784
      9.6890000      0.0002826
      9.6900000      0.0002823
      9.6910000      0.0002820
      9.6920000      0.0002807
      9.6930000      0.0002836
      9.6940000      0.0002822
      9.6950000      0.0002881
      9.6960000      0.0002871
      9.6970000      0.0002852
      9.6980000      0.0002840
      9.6990000      0.0002847
      9.7000000      0.0002816
      9.7010000      0.0002860
      9.7020000      0.0002839
      9.7030000      0.0002831
      9.7040000      0.0002843
      9.7050000      0.0002863
      9.7060000      0.0002893
      9.7070000      0.0002809
      9.7080000      0.0002851
      9.7090000      0.0002785
      9.7100000      0.0002795
      9.7110000      0.0002860
      9.7120000      0.0002837
      9.7130000      0.0002833
      9.7140000      0.0002815
      9.7150000      0.0002841
      9.7160000      0.0002839
      9.7170000      0.0002842
      9.7180000      0.0002854
      9.7190000      0.0002809
      9.7200000      0.0002815
      9.7210000      0.0002819
      9.7220000      0.0002799
      9.7230000      0.0002793
      9.7240000      0.0002785
      9.7250000      0.0002853
      9.7260000      0.0002816
      9.7270000      0.0002827
      9.7280000      0.0002835
      9.7290000      0.0002818
      9.7300000      0.0002830
      9.7310000      0.0002799
      9.7320000      0.0002842
      9.7330000      0.0002815
      9.7340000      0.0002822
      9.7350000      0.0002818
      9.7360000      0.0002836
      9.7370000      0.0002813
      9.7380000      0.0002822
      9.7390000      0.0002834
      9.7400000      0.0002903
      9.7410000      0.0002841
      9.7420000      0.0002868
      9.7430000      0.0002819
      9.7440000      0.0002848
      9.7450000      0.0002829
      9.7460000      0.0002812
      9.7470000      0.0002773
      9.7480000      0.0002802
      9.7490000      0.0002820
      9.7500000      0.0002854
      9.7510000      0.0002862
      9.7520000      0.0002800
      9.7530000      0.0002834
      9.7540000      0.0002802
      9.7550000      0.0002821
      9.7560000      0.0002860
      9.7570000      0.0002858
      9.7580000      0.0002828
      9.7590000      0.0002847
      9.7600000      0.0002835
      9.7610000      0.0002835
      9.7620000      0.0002859
      9.7630000      0.0002825
      9.7640000      0.0002842
      9.7650000      0.0002852
      9.7660000      0.0002832
      9.7670000      0.0002815
      9.7680000      0.0002811
      9.7690000      0.0002787
      9.7700000      0.0002808
      9.7710000      0.0002788
      9.7720000      0.0002795
      9.7730000      0.0002807
      9.7740000      0.0002855
      9.7750000      0.0002806
      9.7760000      0.0002871
      9.7770000      0.0002844
      9.7780000      0.0002847
      9.7790000      0.0002886
      9.7800000      0.0002927
      9.7810000      0.0002876
      9.7820000      0.0002845
      9.7830000      0.0002853
      9.7840000      0.0002827
      9.7850000      0.0002824
      9.7860000      0.0002863
      9.7870000      0.0002846
      9.7880000      0.0002855
      9.7890000      0.0002834
      9.7900000      0.0002864
      9.7910000      0.0002860
      9.7920000      0.0002869
      9.7930000      0.0002847
      9.7940000      0.0002825
      9.7950000      0.0002879
      9.7960000      0.0002842
      9.7970000      0.0002806
      9.7980000      0.0002857
      9.7990000      0.0002893
      9.8000000      0.0002835
      9.8010000      0.0002795
      9.8020000      0.0002830
      9.8030000      0.0002866
      9.8040000      0.0002816
      9.8050000      0.0002798
      9.8060000      0.0002829
      9.8070000      0.0002834
      9.8080000      0.0002863
      9.8090000      0.0002875
      9.8100000      0.0002799
      9.8110000      0.0002816
      9.8120000      0.0002829
      9.8130000      0.0002850
      9.8140000      0.0002854
      9.8150000      0.0002841
      9.8160000      0.0002824
      9.8170000      0.0002850
      9.8180000      0.0002836
      9.8190000      0.0002839
      9.8200000      0.0002813
      9.8210000      0.0002858
      9.8220000      0.0002826
      9.8230000      0.0002816
      9.8240000      0.0002814
      9.8250000      0.0002786
      9.8260000      0.0002836
      9.8270000      0.0002802
      9.8280000      0.0002806
      9.8290000      0.0002802
      9.8300000      0.0002814
      9.8310000      0.0002832
      9.8320000      0.0002799
      9.8330000      0.0002786
      9.8340000      0.0002819
      9.8350000      0.0002779
      9.8360000      0.0002804
      9.8370000      0.0002807
      9.8380000      0.0002821
      9.8390000      0.0002803
      9.8400000      0.0002820
      9.8410000      0.0002838
      9.8420000      0.0002837
      9.8430000      0.0002802
      9.8440000      0.0002799
      9.8450000      0.0002843
      9.8460000      0.0002875
      9.8470000      0.0002830
      9.8480000      0.0002807
      9.8490000      0.0002841
      9.8500000      0.0002795
      9.8510000      0.0002800
      9.8520000      0.0002831
      9.8530000      0.0002828
      9.8540000      0.0002847
      9.8550000      0.0002816
      9.8560000      0.0002806
      9.8570000      0.0002845
      9.8580000      0.0002814
      9.8590000      0.0002830
      9.8600000      0.0002804
      9.8610000      0.0002856
      9.8620000      0.0002822
      9.8630000      0.0002812
      9.8640000      0.0002821
      9.8650000      0.0002809
      9.8660000      0.0002817
      9.8670000      0.0002826
      9.8680000      0.0002833
      9.8690000      0.0002845
      9.8700000      0.0002781
      9.8710000      0.0002816
      9.8720000      0.0002817
      9.8730000      0.0002851
      9.8740000      0.0002802
      9.8750000      0.0002849
      9.8760000      0.0002839
      9.8770000      0.0002852
      9.8780000      0.0002844
      9.8790000      0.0002808
      9.8800000      0.0002814
      9.8810000      0.0002875
      9.8820000      0.0002847
      9.8830000      0.0002830
      9.8840000      0.0002861
      9.8850000      0.0002844
      9.8860000      0.0002836
      9.8870000      0.0002830
      9.8880000      0.0002844
      9.8890000      0.0002822
      9.8900000      0.0002828
      9.8910000      0.0002850
      9.8920000      0.0002834
      9.8930000      0.0002835
      9.8940000      0.0002791
      9.8950000      0.0002805
      9.8960000      0.0002805
      9.8970000      0.0002870
      9.8980000      0.0002874
      9.8990000      0.0002875
      9.9000000      0.0002856
      9.9010000      0.0002820
      9.9020000      0.0002835
      9.9030000      0.0002824
      9.9040000      0.0002812
      9.9050000      0.0002815
      9.9060000      0.0002799
      9.9070000      0.0002774
      9.9080000      0.0002806
      9.9090000      0.0002824
      9.9100000      0.0002800
      9.9110000      0.0002833
      9.9120000      0.0002846
      9.9130000      0.0002869
      9.9140000      0.0002836
      9.9150000      0.0002870
      9.9160000      0.0002901
      9.9170000      0.0002867
      9.9180000      0.0002844
      9.9190000      0.0002819
      9.9200000      0.0002819
      9.9210000      0.0002820
      9.9220000      0.0002844
      9.9230000      0.0002823
      9.9240000      0.0002832
      9.9250000      0.0002810
      9.9260000      0.0002807
      9.9270000      0.0002858
      9.9280000      0.0002835
      9.9290000      0.0002835
      9.9300000      0.0002826
      9.9310000      0.0002841
      9.9320000      0.0002819
      9.9330000      0.0002790
      9.9340000      0.0002780
      9.9350000      0.0002808
      9.9360000      0.0002801
      9.9370000      0.0002869
      9.9380000      0.0002884
      9.9390000      0.0002849
      9.9400000      0.0002833
      9.9410000      0.0002867
      9.9420000      0.0002842
      9.9430000      0.0002844
      9.9440000      0.0002831
      9.9450000      0.0002833
      9.9460000      0.0002860
      9.9470000      0.0002838
      9.9480000      0.0002875
      9.9490000      0.0002817
      9.9500000      0.0002874
      9.9510000      0.0002855
      9.9520000      0.0002823
      9.9530000      0.0002847
      9.9540000      0.0002878
      9.9550000      0.0002827
      9.9560000      0.0002852
      9.9570000      0.0002842
      9.9580000      0.0002848
      9.9590000      0.0002795
      9.9600000      0.0002758
      9.9610000      0.0002783
      9.9620000      0.0002780
      9.9630000      0.0002803
      9.9640000      0.0002819
      9.9650000      0.0002841
      9.9660000      0.0002831
      9.9670000      0.0002831
      9.9680000      0.0002837
      9.9690000      0.0002804
      9.9700000      0.0002781
      9.9710000      0.0002841
      9.9720000      0.0002840
      9.9730000      0.0002835
      9.9740000      0.0002858
      9.9750000      0.0002825
      9.9760000      0.0002836
      9.9770000      0.0002819
      9.9780000      0.0002775
      9.9790000      0.0002742
      9.9800000      0.0002798
      9.9810000      0.0002823
      9.9820000      0.0002815
      9.9830000      0.0002761
      9.9840000      0.0002775
      9.9850000      0.0002775
      9.9860000      0.0002845
      9.9870000      0.0002833
      9.9880000      0.0002842
      9.9890000      0.0002873
      9.9900000      0.0002821
      9.9910000      0.0002836
      9.9920000      0.0002847
      9.9930000      0.0002831
      9.9940000      0.0002842
      9.9950000      0.0002807
      9.9960000      0.0002833
      9.9970000      0.0002798
      9.9980000      0.0002749
      9.9990000      0.0002772
     10.0000000      0.0002835
     10.0010000      0.0002856
     10.0020000      0.0002801
     10.0030000      0.0002850
     10.0040000      0.0002847
     10.0050000      0.0002807
     10.0060000      0.0002851
     10.0070000      0.0002835
     10.0080000      0.0002830
     10.0090000      0.0002823
     10.0100000      0.0002816
     10.0110000      0.0002809
     10.0120000      0.0002839
     10.0130000      0.0002840
     10.0140000      0.0002836
     10.0150000      0.0002815
     10.0160000      0.0002816
     10.0170000      0.0002788
     10.0180000      0.0002771
     10.0190000      0.0002792
     10.0200000      0.0002806
     10.0210000      0.0002848
     10.0220000      0.0002838
     10.0230000      0.0002823
     10.0240000      0.0002848
     10.0250000      0.0002810
     10.0260000      0.0002848
     10.0270000      0.0002920
     10.0280000      0.0002883
     10.0290000      0.0002891
     10.0300000      0.0002850
     10.0310000      0.0002889
     10.0320000      0.0002853
     10.0330000      0.0002844
     10.0340000      0.0002842
     10.0350000      0.0002847
     10.0360000      0.0002878
     10.0370000      0.0002848
     10.0380000      0.0002809
     10.0390000      0.0002821
     10.0400000      0.0002786
     10.0410000      0.0002840
     10.0420000      0.0002814
     10.0430000      0.0002810
     10.0440000      0.0002809
     10.0450000      0.0002794
     10.0460000      0.0002846
     10.0470000      0.0002848
     10.0480000      0.0002832
     10.0490000      0.0002795
     10.0500000      0.0002790
     10.0510000      0.0002844
     10.0520000      0.0002827
     10.0530000      0.0002815
     10.0540000      0.0002835
     10.0550000      0.0002812
     10.0560000      0.0002831
     10.0570000      0.0002833
     10.0580000      0.0002850
     10.0590000      0.0002824
     10.0600000      0.0002818
     10.0610000      0.0002836
     10.0620000      0.0002808
     10.0630000      0.0002801
     10.0640000      0.0002825
     10.0650000      0.0002802
     10.0660000      0.0002800
     10.0670000      0.0002838
     10.0680000      0.0002793
     10.0690000      0.0002782
     10.0700000      0.0002792
     10.0710000      0.0002809
     10.0720000      0.0002906
     10.0730000      0.0002799
     10.0740000      0.0002790
     10.0750000      0.0002816
     10.0760000      0.0002800
     10.0770000      0.0002788
     10.0780000      0.0002788
     10.0790000      0.0002793
     10.0800000      0.0002880
     10.0810000      0.0002872
     10.0820000      0.0002801
     10.0830000      0.0002804
     10.0840000      0.0002791
     10.0850000      0.0002818
     10.0860000      0.0002793
     10.0870000      0.0002811
     10.0880000      0.0002779
     10.0890000      0.0002799
     10.0900000      0.0002814
     10.0910000      0.0002834
     10.0920000      0.0002820
     10.0930000      0.0002823
     10.0940000      0.0002760
     10.0950000      0.0002742
     10.0960000      0.0002787
     10.0970000      0.0002817
     10.0980000      0.0002790
     10.0990000      0.0002789
     10.1000000      0.0002827
     10.1010000      0.0002831
     10.1020000      0.0002815
     10.1030000      0.0002831
     10.1040000      0.0002820
     10.1050000      0.0002863
     10.1060000      0.0002848
     10.1070000      0.0002798
     10.1080000      0.0002803
     10.1090000      0.0002870
     10.1100000      0.0002850
     10.1110000      0.0002876
     10.1120000      0.0002838
     10.1130000      0.0002844
     10.1140000      0.0002860
     10.1150000      0.0002843
     10.1160000      0.0002803
     10.1170000      0.0002876
     10.1180000      0.0002824
     10.1190000      0.0002824
     10.1200000      0.0002846
     10.1210000      0.0002860
     10.1220000      0.0002842
     10.1230000      0.0002819
     10.1240000      0.0002846
     10.1250000      0.0002877
     10.1260000      0.0002905
     10.1270000      0.0002861
     10.1280000      0.0002824
     10.1290000      0.0002862
     10.1300000      0.0002843
     10.1310000      0.0002839
     10.1320000      0.0002855
     10.1330000      0.0002853
     10.1340000      0.0002858
     10.1350000      0.0002932
     10.1360000      0.0002889
     10.1370000      0.0002852
     10.1380000      0.0002840
     10.1390000      0.0002821
     10.1400000      0.0002857
     10.1410000      0.0002782
     10.1420000      0.0002794
     10.1430000      0.0002828
     10.1440000      0.0002799
     10.1450000      0.0002845
     10.1460000      0.0002794
     10.1470000      0.0002822
     10.1480000      0.0002878
     10.1490000      0.0002899
     10.1500000      0.0002837
     10.1510000      0.0002844
     10.1520000      0.0002856
     10.1530000      0.0002809
     10.1540000      0.0002766
     10.1550000      0.0002815
     10.1560000      0.0002835
     10.1570000      0.0002821
     10.1580000      0.0002806
     10.1590000      0.0002824
     10.1600000      0.0002856
     10.1610000      0.0002873
     10.1620000      0.0002863
     10.1630000      0.0002867
     10.1640000      0.0002804
     10.1650000      0.0002795
     10.1660000      0.0002797
     10.1670000      0.0002820
     10.1680000      0.0002840
     10.1690000      0.0002866
     10.1700000      0.0002868
     10.1710000      0.0002803
     10.1720000      0.0002816
     10.1730000      0.0002799
     10.1740000      0.0002829
     10.1750000      0.0002805
     10.1760000      0.0002805
     10.1770000      0.0002818
     10.1780000      0.0002821
     10.1790000      0.0002866
     10.1800000      0.0002825
     10.1810000      0.0002833
     10.1820000      0.0002842
     10.1830000      0.0002845
     10.1840000      0.0002866
     10.1850000      0.0002829
     10.1860000      0.0002852
     10.1870000      0.0002812
     10.1880000      0.0002795
     10.1890000      0.0002825
     10.1900000      0.0002799
     10.1910000      0.0002804
     10.1920000      0.0002832
     10.1930000      0.0002825
     10.1940000      0.0002838
     10.1950000      0.0002833
     10.1960000      0.0002868
     10.1970000      0.0002813
     10.1980000      0.0002815
     10.1990000      0.0002844
     10.2000000      0.0002821
     10.2010000      0.0002852
     10.2020000      0.0002800
     10.2030000      0.0002846
     10.2040000      0.0002803
     10.2050000      0.0002838
     10.2060000      0.0002818
     10.2070000      0.0002857
     10.2080000      0.0002854
     10.2090000      0.0002847
     10.2100000      0.0002822
     10.2110000      0.0002835
     10.2120000      0.0002862
     10.2130000      0.0002849
     10.2140000      0.0002823
     10.2150000      0.0002852
     10.2160000      0.0002906
     10.2170000      0.0002857
     10.2180000      0.0002840
     10.2190000      0.0002832
     10.2200000      0.0002853
     10.2210000      0.0002848
     10.2220000      0.0002853
     10.2230000      0.0002805
     10.2240000      0.0002843
     10.2250000      0.0002822
     10.2260000      0.0002845
     10.2270000      0.0002840
     10.2280000      0.0002850
     10.2290000      0.0002875
     10.2300000      0.0002860
     10.2310000      0.0002874
     10.2320000      0.0002868
     10.2330000      0.0002823
     10.2340000      0.0002830
     10.2350000      0.0002836
     10.2360000      0.0002860
     10.2370000      0.0002815
     10.2380000      0.0002853
     10.2390000      0.0002829
     10.2400000      0.0002829
     10.2410000      0.0002830
     10.2420000      0.0002834
     10.2430000      0.0002891
     10.2440000      0.0002859
     10.2450000      0.0002845
     10.2460000      0.0002881
     10.2470000      0.0002846
     10.2480000      0.0002835
     10.2490000      0.0002823
     10.2500000      0.0002857
     10.2510000      0.0002838
     10.2520000      0.0002843
     10.2530000      0.0002824
     10.2540000      0.0002830
     10.2550000      0.0002828
     10.2560000      0.0002829
     10.2570000      0.0002834
     10.2580000      0.0002831
     10.2590000      0.0002850
     10.2600000      0.0002891
     10.2610000      0.0002884
     10.2620000      0.0002852
     10.2630000      0.0002840
     10.2640000      0.0002828
     10.2650000      0.0002818
     10.2660000      0.0002813
     10.2670000      0.0002822
     10.2680000      0.0002848
     10.2690000      0.0002835
     10.2700000      0.0002829
     10.2710000      0.0002852
     10.2720000      0.0002841
     10.2730000      0.0002860
     10.2740000      0.0002890
     10.2750000      0.0002889
     10.2760000      0.0002901
     10.2770000      0.0002853
     10.2780000      0.0002867
     10.2790000      0.0002834
     10.2800000      0.0002831
     10.2810000      0.0002859
     10.2820000      0.0002851
     10.2830000      0.0002807
     10.2840000      0.0002832
     10.2850000      0.0002862
     10.2860000      0.0002819
     10.2870000      0.0002832
     10.2880000      0.0002833
     10.2890000      0.0002821
     10.2900000      0.0002827
     10.2910000      0.0002841
     10.2920000      0.0002837
     10.2930000      0.0002828
     10.2940000      0.0002829
     10.2950000      0.0002807
     10.2960000      0.0002801
     10.2970000      0.0002797
     10.2980000      0.0002802
     10.2990000      0.0002826
     10.3000000      0.0002852
     10.3010000      0.0002820
     10.3020000      0.0002849
     10.3030000      0.0002841
     10.3040000      0.0002846
     10.3050000      0.0002896
     10.3060000      0.0002861
     10.3070000      0.0002877
     10.3080000      0.0002836
     10.3090000      0.0002817
     10.3100000      0.0002841
     10.3110000      0.0002858
     10.3120000      0.0002872
     10.3130000      0.0002822
     10.3140000      0.0002795
     10.3150000      0.0002789
     10.3160000      0.0002825
     10.3170000      0.0002781
     10.3180000      0.0002802
     10.3190000      0.0002846
     10.3200000      0.0002827
     10.3210000      0.0002869
     10.3220000      0.0002845
     10.3230000      0.0002862
     10.3240000      0.0002863
     10.3250000      0.0002838
     10.3260000      0.0002832
     10.3270000      0.0002853
     10.3280000      0.0002883
     10.3290000      0.0002851
     10.3300000      0.0002850
     10.3310000      0.0002798
     10.3320000      0.0002815
     10.3330000      0.0002830
     10.3340000      0.0002815
     10.3350000      0.0002806
     10.3360000      0.0002847
     10.3370000      0.0002827
     10.3380000      0.0002836
     10.3390000      0.0002858
     10.3400000      0.0002817
     10.3410000      0.0002769
     10.3420000      0.0002782
     10.3430000      0.0002800
     10.3440000      0.0002852
     10.3450000      0.0002835
     10.3460000      0.0002851
     10.3470000      0.0002819
     10.3480000      0.0002812
     10.3490000      0.0002813
     10.3500000      0.0002799
     10.3510000      0.0002813
     10.3520000      0.0002812
     10.3530000      0.0002848
     10.3540000      0.0002793
     10.3550000      0.0002852
     10.3560000      0.0002838
     10.3570000      0.0002860
     10.3580000      0.0002838
     10.3590000      0.0002815
     10.3600000      0.0002784
     10.3610000      0.0002830
     10.3620000      0.0002855
     10.3630000      0.0002854
     10.3640000      0.0002892
     10.3650000      0.0002875
     10.3660000      0.0002794
     10.3670000      0.0002796
     10.3680000      0.0002775
     10.3690000      0.0002792
     10.3700000      0.0002858
     10.3710000      0.0002837
     10.3720000      0.0002845
     10.3730000      0.0002877
     10.3740000      0.0002866
     10.3750000      0.0002862
     10.3760000      0.0002828
     10.3770000      0.0002848
     10.3780000      0.0002817
     10.3790000      0.0002841
     10.3800000      0.0002840
     10.3810000      0.0002821
     10.3820000      0.0002814
     10.3830000      0.0002818
     10.3840000      0.0002865
     10.3850000      0.0002844
     10.3860000      0.0002844
     10.3870000      0.0002873
     10.3880000      0.0002802
     10.3890000      0.0002835
     10.3900000      0.0002860
     10.3910000      0.0002836
     10.3920000      0.0002857
     10.3930000      0.0002814
     10.3940000      0.0002819
     10.3950000      0.0002798
     10.3960000      0.0002833
     10.3970000      0.0002814
     10.3980000      0.0002835
     10.3990000      0.0002830
     10.4000000      0.0002827
     10.4010000      0.0002802
     10.4020000      0.0002841
     10.4030000      0.0002854
     10.4040000      0.0002813
     10.4050000      0.0002801
     10.4060000      0.0002816
     10.4070000      0.0002802
     10.4080000      0.0002823
     10.4090000      0.0002832
     10.4100000      0.0002835
     10.4110000      0.0002800
     10.4120000      0.0002839
     10.4130000      0.0002811
     10.4140000      0.0002842
     10.4150000      0.0002815
     10.4160000      0.0002838
     10.4170000      0.0002859
     10.4180000      0.0002873
     10.4190000      0.0002878
     10.4200000      0.0002878
     10.4210000      0.0002844
     10.4220000      0.0002826
     10.4230000      0.0002838
     10.4240000      0.0002803
     10.4250000      0.0002842
     10.4260000      0.0002828
     10.4270000      0.0002807
     10.4280000      0.0002885
     10.4290000      0.0002818
     10.4300000      0.0002812
     10.4310000      0.0002805
     10.4320000      0.0002814
     10.4330000      0.0002818
     10.4340000      0.0002791
     10.4350000      0.0002800
     10.4360000      0.0002794
     10.4370000      0.0002852
     10.4380000      0.0002836
     10.4390000      0.0002842
     10.4400000      0.0002858
     10.4410000      0.0002850
     10.4420000      0.0002857
     10.4430000      0.0002871
     10.4440000      0.0002838
     10.4450000      0.0002815
     10.4460000      0.0002829
     10.4470000      0.0002840
     10.4480000      0.0002859
     10.4490000      0.0002800
     10.4500000      0.0002823
     10.4510000      0.0002817
     10.4520000      0.0002814
     10.4530000      0.0002831
     10.4540000      0.0002828
     10.4550000      0.0002824
     10.4560000      0.0002827
     10.4570000      0.0002808
     10.4580000      0.0002830
     10.4590000      0.0002786
     10.4600000      0.0002839
     10.4610000      0.0002847
     10.4620000      0.0002844
     10.4630000      0.0002839
     10.4640000      0.0002833
     10.4650000      0.0002810
     10.4660000      0.0002831
     10.4670000      0.0002852
     10.4680000      0.0002889
     10.4690000      0.0002859
     10.4700000      0.0002834
     10.4710000      0.0002853
     10.4720000      0.0002894
     10.4730000      0.0002863
     10.4740000      0.0002841
     10.4750000      0.0002826
     10.4760000      0.0002857
     10.4770000      0.0002860
     10.4780000      0.0002828
     10.4790000      0.0002820
     10.4800000      0.0002841
     10.4810000      0.0002805
     10.4820000      0.0002834
     10.4830000      0.0002838
     10.4840000      0.0002830
     10.4850000      0.0002860
     10.4860000      0.0002847
     10.4870000      0.0002813
     10.4880000      0.0002779
     10.4890000      0.0002776
     10.4900000      0.0002804
     10.4910000      0.0002843
     10.4920000      0.0002821
     10.4930000      0.0002839
     10.4940000      0.0002776
     10.4950000      0.0002815
     10.4960000      0.0002841
     10.4970000      0.0002851
     10.4980000      0.0002829
     10.4990000      0.0002816
     10.5000000      0.0002828
     10.5010000      0.0002822
     10.5020000      0.0002841
     10.5030000      0.0002816
     10.5040000      0.0002834
     10.5050000      0.0002827
     10.5060000      0.0002826
     10.5070000      0.0002815
     10.5080000      0.0002829
     10.5090000      0.0002855
     10.5100000      0.0002825
     10.5110000      0.0002865
     10.5120000      0.0002865
     10.5130000      0.0002848
     10.5140000      0.0002842
     10.5150000      0.0002873
     10.5160000      0.0002852
     10.5170000      0.0002853
     10.5180000      0.0002888
     10.5190000      0.0002881
     10.5200000      0.0002868
     10.5210000      0.0002851
     10.5220000      0.0002848
     10.5230000      0.0002843
     10.5240000      0.0002845
     10.5250000      0.0002871
     10.5260000      0.0002848
     10.5270000      0.0002788
     10.5280000      0.0002787
     10.5290000      0.0002822
     10.5300000      0.0002833
     10.5310000      0.0002854
     10.5320000      0.0002817
     10.5330000      0.0002873
     10.5340000      0.0002881
     10.5350000      0.0002876
     10.5360000      0.0002840
     10.5370000      0.0002815
     10.5380000      0.0002810
     10.5390000      0.0002825
     10.5400000      0.0002861
     10.5410000      0.0002829
     10.5420000      0.0002830
     10.5430000      0.0002788
     10.5440000      0.0002852
     10.5450000      0.0002849
     10.5460000      0.0002845
     10.5470000      0.0002865
     10.5480000      0.0002874
     10.5490000      0.0002865
     10.5500000      0.0002819
     10.5510000      0.0002860
     10.5520000      0.0002843
     10.5530000      0.0002860
     10.5540000      0.0002850
     10.5550000      0.0002852
     10.5560000      0.0002834
     10.5570000      0.0002779
     10.5580000      0.0002816
     10.5590000      0.0002829
     10.5600000      0.0002877
     10.5610000      0.0002840
     10.5620000      0.0002856
     10.5630000      0.0002840
     10.5640000      0.0002842
     10.5650000      0.0002829
     10.5660000      0.0002888
     10.5670000      0.0002851
     10.5680000      0.0002860
     10.5690000      0.0002828
     10.5700000      0.0002840
     10.5710000      0.0002832
     10.5720000      0.0002875
     10.5730000      0.0002815
     10.5740000      0.0002821
     10.5750000      0.0002807
     10.5760000      0.0002835
     10.5770000      0.0002817
     10.5780000      0.0002862
     10.5790000      0.0002827
     10.5800000      0.0002830
     10.5810000      0.0002819
     10.5820000      0.0002831
     10.5830000      0.0002857
     10.5840000      0.0002845
     10.5850000      0.0002854
     10.5860000      0.0002858
     10.5870000      0.0002825
     10.5880000      0.0002770
     10.5890000      0.0002804
     10.5900000      0.0002824
     10.5910000      0.0002852
     10.5920000      0.0002862
     10.5930000      0.0002779
     10.5940000      0.0002852
     10.5950000      0.0002839
     10.5960000      0.0002853
     10.5970000      0.0002850
     10.5980000      0.0002843
     10.5990000      0.0002858
     10.6000000      0.0002841
     10.6010000      0.0002843
     10.6020000      0.0002827
     10.6030000      0.0002824
     10.6040000      0.0002824
     10.6050000      0.0002840
     10.6060000      0.0002805
     10.6070000      0.0002820
     10.6080000      0.0002865
     10.6090000      0.0002812
     10.6100000      0.0002850
     10.6110000      0.0002856
     10.6120000      0.0002891
     10.6130000      0.0002831
     10.6140000      0.0002842
     10.6150000      0.0002873
     10.6160000      0.0002864
     10.6170000      0.0002867
     10.6180000      0.0002871
     10.6190000      0.0002834
     10.6200000      0.0002799
     10.6210000      0.0002826
     10.6220000      0.0002816
     10.6230000      0.0002807
     10.6240000      0.0002819
     10.6250000      0.0002801
     10.6260000      0.0002834
     10.6270000      0.0002812
     10.6280000      0.0002873
     10.6290000      0.0002875
     10.6300000      0.0002827
     10.6310000      0.0002859
     10.6320000      0.0002892
     10.6330000      0.0002893
     10.6340000      0.0002844
     10.6350000      0.0002819
     10.6360000      0.0002818
     10.6370000      0.0002834
     10.6380000      0.0002887
     10.6390000      0.0002859
     10.6400000      0.0002858
     10.6410000      0.0002860
     10.6420000      0.0002910
     10.6430000      0.0002852
     10.6440000      0.0002841
     10.6450000      0.0002840
     10.6460000      0.0002838
     10.6470000      0.0002813
     10.6480000      0.0002834
     10.6490000      0.0002835
     10.6500000      0.0002867
     10.6510000      0.0002864
     10.6520000      0.0002830
     10.6530000      0.0002803
     10.6540000      0.0002832
     10.6550000      0.0002820
     10.6560000      0.0002860
     10.6570000      0.0002826
     10.6580000      0.0002789
     10.6590000      0.0002825
     10.6600000      0.0002836
     10.6610000      0.0002858
     10.6620000      0.0002864
     10.6630000      0.0002863
     10.6640000      0.0002801
     10.6650000      0.0002858
     10.6660000      0.0002830
     10.6670000      0.0002821
     10.6680000      0.0002806
     10.6690000      0.0002824
     10.6700000      0.0002816
     10.6710000      0.0002839
     10.6720000      0.0002822
     10.6730000      0.0002810
     10.6740000      0.0002878
     10.6750000      0.0002842
     10.6760000      0.0002841
     10.6770000      0.0002888
     10.6780000      0.0002883
     10.6790000      0.0002828
     10.6800000      0.0002838
     10.6810000      0.0002818
     10.6820000      0.0002824
     10.6830000      0.0002864
     10.6840000      0.0002812
     10.6850000      0.0002819
     10.6860000      0.0002851
     10.6870000      0.0002857
     10.6880000      0.0002859
     10.6890000      0.0002867
     10.6900000      0.0002878
     10.6910000      0.0002802
     10.6920000      0.0002839
     10.6930000      0.0002810
     10.6940000      0.0002827
     10.6950000      0.0002820
     10.6960000      0.0002856
     10.6970000      0.0002798
     10.6980000      0.0002864
     10.6990000      0.0002849
     10.7000000      0.0002846
     10.7010000      0.0002844
     10.7020000      0.0002846
     10.7030000      0.0002833
     10.7040000      0.0002881
     10.7050000      0.0002844
     10.7060000      0.0002840
     10.7070000      0.0002861
     10.7080000      0.0002804
     10.7090000      0.0002817
     10.7100000      0.0002829
     10.7110000      0.0002863
     10.7120000      0.0002856
     10.7130000      0.0002813
     10.7140000      0.0002859
     10.7150000      0.0002877
     10.7160000      0.0002904
     10.7170000      0.0002908
     10.7180000      0.0002896
     10.7190000      0.0002879
     10.7200000      0.0002835
     10.7210000      0.0002862
     10.7220000      0.0002921
     10.7230000      0.0002898
     10.7240000      0.0002852
     10.7250000      0.0002861
     10.7260000      0.0002853
     10.7270000      0.0002850
     10.7280000      0.0002864
     10.7290000      0.0002860
     10.7300000      0.0002831
     10.7310000      0.0002814
     10.7320000      0.0002799
     10.7330000      0.0002780
     10.7340000      0.0002814
     10.7350000      0.0002875
     10.7360000      0.0002877
     10.7370000      0.0002849
     10.7380000      0.0002816
     10.7390000      0.0002856
     10.7400000      0.0002857
     10.7410000      0.0002857
     10.7420000      0.0002844
     10.7430000      0.0002844
     10.7440000      0.0002819
     10.7450000      0.0002816
     10.7460000      0.0002774
     10.7470000      0.0002828
     10.7480000      0.0002843
     10.7490000      0.0002828
     10.7500000      0.0002806
     10.7510000      0.0002843
     10.7520000      0.0002798
     10.7530000      0.0002836
     10.7540000      0.0002855
     10.7550000      0.0002872
     10.7560000      0.0002882
     10.7570000      0.0002899
     10.7580000      0.0002837
     10.7590000      0.0002847
     10.7600000      0.0002877
     10.7610000      0.0002848
     10.7620000      0.0002877
     10.7630000      0.0002863
     10.7640000      0.0002820
     10.7650000      0.0002847
     10.7660000      0.0002810
     10.7670000      0.0002827
     10.7680000      0.0002822
     10.7690000      0.0002844
     10.7700000      0.0002801
     10.7710000      0.0002856
     10.7720000      0.0002846
     10.7730000      0.0002841
     10.7740000      0.0002854
     10.7750000      0.0002858
     10.7760000      0.0002866
     10.7770000      0.0002872
     10.7780000      0.0002849
     10.7790000      0.0002814
     10.7800000      0.0002816
     10.7810000      0.0002831
     10.7820000      0.0002885
     10.7830000      0.0002849
     10.7840000      0.0002816
     10.7850000      0.0002811
     10.7860000      0.0002790
     10.7870000      0.0002823
     10.7880000      0.0002853
     10.7890000      0.0002866
     10.7900000      0.0002843
     10.7910000      0.0002855
     10.7920000      0.0002828
     10.7930000      0.0002842
     10.7940000      0.0002833
     10.7950000      0.0002839
     10.7960000      0.0002808
     10.7970000      0.0002851
     10.7980000      0.0002850
     10.7990000      0.0002838
     10.8000000      0.0002845
     10.8010000      0.0002855
     10.8020000      0.0002850
     10.8030000      0.0002853
     10.8040000      0.0002856
     10.8050000      0.0002840
     10.8060000      0.0002838
     10.8070000      0.0002843
     10.8080000      0.0002852
     10.8090000      0.0002793
     10.8100000      0.0002836
     10.8110000      0.0002828
     10.8120000      0.0002869
     10.8130000      0.0002841
     10.8140000      0.0002862
     10.8150000      0.0002833
     10.8160000      0.0002810
     10.8170000      0.0002796
     10.8180000      0.0002822
     10.8190000      0.0002843
     10.8200000      0.0002891
     10.8210000      0.0002861
     10.8220000      0.0002838
     10.8230000      0.0002843
     10.8240000      0.0002811
     10.8250000      0.0002823
     10.8260000      0.0002844
     10.8270000      0.0002854
     10.8280000      0.0002871
     10.8290000      0.0002818
     10.8300000      0.0002857
     10.8310000      0.0002828
     10.8320000      0.0002826
     10.8330000      0.0002806
     10.8340000      0.0002830
     10.8350000      0.0002806
     10.8360000      0.0002812
     10.8370000      0.0002849
     10.8380000      0.0002841
     10.8390000      0.0002859
     10.8400000      0.0002807
     10.8410000      0.0002845
     10.8420000      0.0002847
     10.8430000      0.0002876
     10.8440000      0.0002910
     10.8450000      0.0002860
     10.8460000      0.0002866
     10.8470000      0.0002851
     10.8480000      0.0002837
     10.8490000      0.0002823
     10.8500000      0.0002780
     10.8510000      0.0002863
     10.8520000      0.0002808
     10.8530000      0.0002815
     10.8540000      0.0002830
     10.8550000      0.0002849
     10.8560000      0.0002823
     10.8570000      0.0002816
     10.8580000      0.0002837
     10.8590000      0.0002844
     10.8600000      0.0002830
     10.8610000      0.0002870
     10.8620000      0.0002860
     10.8630000      0.0002845
     10.8640000      0.0002832
     10.8650000      0.0002822
     10.8660000      0.0002832
     10.8670000      0.0002858
     10.8680000      0.0002875
     10.8690000      0.0002863
     10.8700000      0.0002807
     10.8710000      0.0002855
     10.8720000      0.0002860
     10.8730000      0.0002859
     10.8740000      0.0002867
     10.8750000      0.0002846
     10.8760000      0.0002855
     10.8770000      0.0002834
     10.8780000      0.0002848
     10.8790000      0.0002844
     10.8800000      0.0002835
     10.8810000      0.0002866
     10.8820000      0.0002895
     10.8830000      0.0002865
     10.8840000      0.0002869
     10.8850000      0.0002806
     10.8860000      0.0002839
     10.8870000      0.0002855
     10.8880000      0.0002852
     10.8890000      0.0002801
     10.8900000      0.0002833
     10.8910000      0.0002801
     10.8920000      0.0002856
     10.8930000      0.0002846
     10.8940000      0.0002832
     10.8950000      0.0002817
     10.8960000      0.0002812
     10.8970000      0.0002833
     10.8980000      0.0002851
     10.8990000      0.0002802
     10.9000000      0.0002801
     10.9010000      0.0002811
     10.9020000      0.0002827
     10.9030000      0.0002831
     10.9040000      0.0002827
     10.9050000      0.0002835
     10.9060000      0.0002838
     10.9070000      0.0002827
     10.9080000      0.0002857
     10.9090000      0.0002874
     10.9100000      0.0002836
     10.9110000      0.0002837
     10.9120000      0.0002821
     10.9130000      0.0002814
     10.9140000      0.0002815
     10.9150000      0.0002811
     10.9160000      0.0002852
     10.9170000      0.0002854
     10.9180000      0.0002872
     10.9190000      0.0002860
     10.9200000      0.0002836
     10.9210000      0.0002819
     10.9220000      0.0002853
     10.9230000      0.0002830
     10.9240000      0.0002830
     10.9250000      0.0002856
     10.9260000      0.0002877
     10.9270000      0.0002863
     10.9280000      0.0002845
     10.9290000      0.0002868
     10.9300000      0.0002813
     10.9310000      0.0002826
     10.9320000      0.0002817
     10.9330000      0.0002831
     10.9340000      0.0002861
     10.9350000      0.0002843
     10.9360000      0.0002850
     10.9370000      0.0002802
     10.9380000      0.0002853
     10.9390000      0.0002877
     10.9400000      0.0002915
     10.9410000      0.0002874
     10.9420000      0.0002847
     10.9430000      0.0002794
     10.9440000      0.0002821
     10.9450000      0.0002789
     10.9460000      0.0002829
     10.9470000      0.0002809
     10.9480000      0.0002829
     10.9490000      0.0002843
     10.9500000      0.0002879
     10.9510000      0.0002879
     10.9520000      0.0002815
     10.9530000      0.0002799
     10.9540000      0.0002824
     10.9550000      0.0002852
     10.9560000      0.0002807
     10.9570000      0.0002863
     10.9580000      0.0002837
     10.9590000      0.0002833
     10.9600000      0.0002856
     10.9610000      0.0002830
     10.9620000      0.0002834
     10.9630000      0.0002870
     10.9640000      0.0002863
     10.9650000      0.0002878
     10.9660000      0.0002883
     10.9670000      0.0002875
     10.9680000      0.0002874
     10.9690000      0.0002827
     10.9700000      0.0002822
     10.9710000      0.0002803
     10.9720000      0.0002811
     10.9730000      0.0002813
     10.9740000      0.0002818
     10.9750000      0.0002814
     10.9760000      0.0002845
     10.9770000      0.0002853
     10.9780000      0.0002836
     10.9790000      0.0002826
     10.9800000      0.0002869
     10.9810000      0.0002839
     10.9820000      0.0002859
     10.9830000      0.0002842
     10.9840000      0.0002871
     10.9850000      0.0002829
     10.9860000      0.0002844
     10.9870000      0.0002835
     10.9880000      0.0002849
     10.9890000      0.0002808
     10.9900000      0.0002847
     10.9910000      0.0002882
     10.9920000      0.0002839
     10.9930000      0.0002843
     10.9940000      0.0002850
     10.9950000      0.0002843
     10.9960000      0.0002807
     10.9970000      0.0002788
     10.9980000      0.0002803
     10.9990000      0.0002798
     11.0000000      0.0002831
     11.0010000      0.0002852
     11.0020000      0.0002817
     11.0030000      0.0002861
     11.0040000      0.0002850
     11.0050000      0.0002833
     11.0060000      0.0002859
     11.0070000      0.0002924
     11.0080000      0.0002848
     11.0090000      0.0002862
     11.0100000      0.0002902
     11.0110000      0.0002863
     11.0120000      0.0002882
     11.0130000      0.0002833
     11.0140000      0.0002835
     11.0150000      0.0002817
     11.0160000      0.0002875
     11.0170000      0.0002847
     11.0180000      0.0002833
     11.0190000      0.0002832
     11.0200000      0.0002866
     11.0210000      0.0002857
     11.0220000      0.0002828
     11.0230000      0.0002837
     11.0240000      0.0002862
     11.0250000      0.0002802
     11.0260000      0.0002814
     11.0270000      0.0002805
     11.0280000      0.0002768
     11.0290000      0.0002828
     11.0300000      0.0002860
     11.0310000      0.0002860
     11.0320000      0.0002784
     11.0330000      0.0002776
     11.0340000      0.0002800
     11.0350000      0.0002838
     11.0360000      0.0002889
     11.0370000      0.0002870
     11.0380000      0.0002852
     11.0390000      0.0002851
     11.0400000      0.0002873
     11.0410000      0.0002874
     11.0420000      0.0002794
     11.0430000      0.0002857
     11.0440000      0.0002834
     11.0450000      0.0002836
     11.0460000      0.0002883
     11.0470000      0.0002902
     11.0480000      0.0002907
     11.0490000      0.0002829
     11.0500000      0.0002845
     11.0510000      0.0002831
     11.0520000      0.0002847
     11.0530000      0.0002843
     11.0540000      0.0002827
     11.0550000      0.0002818
     11.0560000      0.0002795
     11.0570000      0.0002821
     11.0580000      0.0002874
     11.0590000      0.0002890
     11.0600000      0.0002838
     11.0610000      0.0002874
     11.0620000      0.0002823
     11.0630000      0.0002798
     11.0640000      0.0002818
     11.0650000      0.0002796
     11.0660000      0.0002824
     11.0670000      0.0002817
     11.0680000      0.0002823
     11.0690000      0.0002786
     11.0700000      0.0002807
     11.0710000      0.0002836
     11.0720000      0.0002814
     11.0730000      0.0002810
     11.0740000      0.0002856
     11.0750000      0.0002845
     11.0760000      0.0002827
     11.0770000      0.0002824
     11.0780000      0.0002842
     11.0790000      0.0002850
     11.0800000      0.0002837
     11.0810000      0.0002789
     11.0820000      0.0002790
     11.0830000      0.0002835
     11.0840000      0.0002864
     11.0850000      0.0002860
     11.0860000      0.0002848
     11.0870000      0.0002814
     11.0880000      0.0002824
     11.0890000      0.0002898
     11.0900000      0.0002874
     11.0910000      0.0002850
     11.0920000      0.0002803
     11.0930000      0.0002851
     11.0940000      0.0002813
     11.0950000      0.0002847
     11.0960000      0.0002803
     11.0970000      0.0002843
     11.0980000      0.0002865
     11.0990000      0.0002858
     11.1000000      0.0002819
     11.1010000      0.0002812
     11.1020000      0.0002807
     11.1030000      0.0002834
     11.1040000      0.0002863
     11.1050000      0.0002880
     11.1060000      0.0002846
     11.1070000      0.0002870
     11.1080000      0.0002880
     11.1090000      0.0002875
     11.1100000      0.0002815
     11.1110000      0.0002818
     11.1120000      0.0002836
     11.1130000      0.0002874
     11.1140000      0.0002860
     11.1150000      0.0002847
     11.1160000      0.0002826
     11.1170000      0.0002868
     11.1180000      0.0002833
     11.1190000      0.0002827
     11.1200000      0.0002842
     11.1210000      0.0002849
     11.1220000      0.0002864
     11.1230000      0.0002810
     11.1240000      0.0002847
     11.1250000      0.0002879
     11.1260000      0.0002889
     11.1270000      0.0002870
     11.1280000      0.0002896
     11.1290000      0.0002810
     11.1300000      0.0002843
     11.1310000      0.0002852
     11.1320000      0.0002849
     11.1330000      0.0002833
     11.1340000      0.0002841
     11.1350000      0.0002837
     11.1360000      0.0002847
     11.1370000      0.0002851
     11.1380000      0.0002848
     11.1390000      0.0002805
     11.1400000      0.0002817
     11.1410000      0.0002868
     11.1420000      0.0002845
     11.1430000      0.0002809
     11.1440000      0.0002827
     11.1450000      0.0002887
     11.1460000      0.0002872
     11.1470000      0.0002877
     11.1480000      0.0002842
     11.1490000      0.0002828
     11.1500000      0.0002830
     11.1510000      0.0002885
     11.1520000      0.0002815
     11.1530000      0.0002864
     11.1540000      0.0002869
     11.1550000      0.0002841
     11.1560000      0.0002840
     11.1570000      0.0002824
     11.1580000      0.0002806
     11.1590000      0.0002830
     11.1600000      0.0002823
     11.1610000      0.0002800
     11.1620000      0.0002817
     11.1630000      0.0002882
     11.1640000      0.0002866
     11.1650000      0.0002842
     11.1660000      0.0002835
     11.1670000      0.0002812
     11.1680000      0.0002823
     11.1690000      0.0002815
     11.1700000      0.0002817
     11.1710000      0.0002830
     11.1720000      0.0002857
     11.1730000      0.0002817
     11.1740000      0.0002859
     11.1750000      0.0002888
     11.1760000      0.0002821
     11.1770000      0.0002829
     11.1780000      0.0002863
     11.1790000      0.0002837
     11.1800000      0.0002842
     11.1810000      0.0002827
     11.1820000      0.0002849
     11.1830000      0.0002839
     11.1840000      0.0002860
     11.1850000      0.0002873
     11.1860000      0.0002811
     11.1870000      0.0002867
     11.1880000      0.0002853
     11.1890000      0.0002845
     11.1900000      0.0002798
     11.1910000      0.0002810
     11.1920000      0.0002815
     11.1930000      0.0002827
     11.1940000      0.0002863
     11.1950000      0.0002861
     11.1960000      0.0002865
     11.1970000      0.0002807
     11.1980000      0.0002817
     11.1990000      0.0002839
     11.2000000      0.0002846
     11.2010000      0.0002853
     11.2020000      0.0002830
     11.2030000      0.0002844
     11.2040000      0.0002823
     11.2050000      0.0002823
     11.2060000      0.0002852
     11.2070000      0.0002891
     11.2080000      0.0002860
     11.2090000      0.0002850
     11.2100000      0.0002837
     11.2110000      0.0002867
     11.2120000      0.0002822
     11.2130000      0.0002874
     11.2140000      0.0002863
     11.2150000      0.0002882
     11.2160000      0.0002897
     11.2170000      0.0002884
     11.2180000      0.0002848
     11.2190000      0.0002839
     11.2200000      0.0002875
     11.2210000      0.0002853
     11.2220000      0.0002824
     11.2230000      0.0002811
     11.2240000      0.0002822
     11.2250000      0.0002828
     11.2260000      0.0002842
     11.2270000      0.0002859
     11.2280000      0.0002885
     11.2290000      0.0002869
     11.2300000      0.0002820
     11.2310000      0.0002859
     11.2320000      0.0002866
     11.2330000      0.0002895
     11.2340000      0.0002839
     11.2350000      0.0002846
     11.2360000      0.0002787
     11.2370000      0.0002804
     11.2380000      0.0002850
     11.2390000      0.0002894
     11.2400000      0.0002829
     11.2410000      0.0002808
     11.2420000      0.0002837
     11.2430000      0.0002812
     11.2440000      0.0002831
     11.2450000      0.0002835
     11.2460000      0.0002877
     11.2470000      0.0002874
     11.2480000      0.0002865
     11.2490000      0.0002897
     11.2500000      0.0002882
     11.2510000      0.0002855
     11.2520000      0.0002879
     11.2530000      0.0002879
     11.2540000      0.0002853
     11.2550000      0.0002844
     11.2560000      0.0002838
     11.2570000      0.0002816
     11.2580000      0.0002859
     11.2590000      0.0002792
     11.2600000      0.0002839
     11.2610000      0.0002826
     11.2620000      0.0002861
     11.2630000      0.0002846
     11.2640000      0.0002877
     11.2650000      0.0002864
     11.2660000      0.0002884
     11.2670000      0.0002862
     11.2680000      0.0002832
     11.2690000      0.0002830
     11.2700000      0.0002818
     11.2710000      0.0002834
     11.2720000      0.0002866
     11.2730000      0.0002875
     11.2740000      0.0002841
     11.2750000      0.0002847
     11.2760000      0.0002867
     11.2770000      0.0002854
     11.2780000      0.0002861
     11.2790000      0.0002848
     11.2800000      0.0002868
     11.2810000      0.0002845
     11.2820000      0.0002848
     11.2830000      0.0002838
     11.2840000      0.0002860
     11.2850000      0.0002864
     11.2860000      0.0002850
     11.2870000      0.0002839
     11.2880000      0.0002837
     11.2890000      0.0002873
     11.2900000      0.0002869
     11.2910000      0.0002855
     11.2920000      0.0002836
     11.2930000      0.0002816
     11.2940000      0.0002877
     11.2950000      0.0002938
     11.2960000      0.0002831
     11.2970000      0.0002841
     11.2980000      0.0002881
     11.2990000      0.0002857
     11.3000000      0.0002800
     11.3010000      0.0002837
     11.3020000      0.0002848
     11.3030000      0.0002838
     11.3040000      0.0002848
     11.3050000      0.0002858
     11.3060000      0.0002841
     11.3070000      0.0002880
     11.3080000      0.0002844
     11.3090000      0.0002849
     11.3100000      0.0002826
     11.3110000      0.0002868
     11.3120000      0.0002869
     11.3130000      0.0002880
     11.3140000      0.0002820
     11.3150000      0.0002820
     11.3160000      0.0002819
     11.3170000      0.0002855
     11.3180000      0.0002857
     11.3190000      0.0002854
     11.3200000      0.0002858
     11.3210000      0.0002865
     11.3220000      0.0002881
     11.3230000      0.0002839
     11.3240000      0.0002885
     11.3250000      0.0002902
     11.3260000      0.0002873
     11.3270000      0.0002845
     11.3280000      0.0002830
     11.3290000      0.0002780
     11.3300000      0.0002804
     11.3310000      0.0002843
     11.3320000      0.0002843
     11.3330000      0.0002842
     11.3340000      0.0002831
     11.3350000      0.0002864
     11.3360000      0.0002844
     11.3370000      0.0002807
     11.3380000      0.0002854
     11.3390000      0.0002856
     11.3400000      0.0002850
     11.3410000      0.0002862
     11.3420000      0.0002860
     11.3430000      0.0002819
     11.3440000      0.0002852
     11.3450000      0.0002840
     11.3460000      0.0002850
     11.3470000      0.0002837
     11.3480000      0.0002817
     11.3490000      0.0002825
     11.3500000      0.0002881
     11.3510000      0.0002871
     11.3520000      0.0002834
     11.3530000      0.0002833
     11.3540000      0.0002854
     11.3550000      0.0002817
     11.3560000      0.0002826
     11.3570000      0.0002837
     11.3580000      0.0002883
     11.3590000      0.0002846
     11.3600000      0.0002838
     11.3610000      0.0002828
     11.3620000      0.0002820
     11.3630000      0.0002815
     11.3640000      0.0002838
     11.3650000      0.0002873
     11.3660000      0.0002812
     11.3670000      0.0002802
     11.3680000      0.0002846
     11.3690000      0.0002855
     11.3700000      0.0002935
     11.3710000      0.0002867
     11.3720000      0.0002861
     11.3730000      0.0002891
     11.3740000      0.0002826
     11.3750000      0.0002839
     11.3760000      0.0002829
     11.3770000      0.0002849
     11.3780000      0.0002838
     11.3790000      0.0002840
     11.3800000      0.0002869
     11.3810000      0.0002875
     11.3820000      0.0002867
     11.3830000      0.0002864
     11.3840000      0.0002837
     11.3850000      0.0002834
     11.3860000      0.0002835
     11.3870000      0.0002875
     11.3880000      0.0002840
     11.3890000      0.0002866
     11.3900000      0.0002879
     11.3910000      0.0002795
     11.3920000      0.0002803
     11.3930000      0.0002826
     11.3940000      0.0002836
     11.3950000      0.0002867
     11.3960000      0.0002810
     11.3970000      0.0002846
     11.3980000      0.0002823
     11.3990000      0.0002845
     11.4000000      0.0002840
     11.4010000      0.0002876
     11.4020000      0.0002842
     11.4030000      0.0002826
     11.4040000      0.0002830
     11.4050000      0.0002883
     11.4060000      0.0002917
     11.4070000      0.0002858
     11.4080000      0.0002851
     11.4090000      0.0002823
     11.4100000      0.0002859
     11.4110000      0.0002813
     11.4120000      0.0002859
     11.4130000      0.0002851
     11.4140000      0.0002869
     11.4150000      0.0002884
     11.4160000      0.0002849
     11.4170000      0.0002845
     11.4180000      0.0002834
     11.4190000      0.0002815
     11.4200000      0.0002854
     11.4210000      0.0002890
     11.4220000      0.0002883
     11.4230000      0.0002901
     11.4240000      0.0002847
     11.4250000      0.0002829
     11.4260000      0.0002798
     11.4270000      0.0002822
     11.4280000      0.0002863
     11.4290000      0.0002849
     11.4300000      0.0002819
     11.4310000      0.0002823
     11.4320000      0.0002796
     11.4330000      0.0002827
     11.4340000      0.0002821
     11.4350000      0.0002875
     11.4360000      0.0002887
     11.4370000      0.0002854
     11.4380000      0.0002856
     11.4390000      0.0002804
     11.4400000      0.0002826
     11.4410000      0.0002818
     11.4420000      0.0002834
     11.4430000      0.0002806
     11.4440000      0.0002830
     11.4450000      0.0002879
     11.4460000      0.0002862
     11.4470000      0.0002838
     11.4480000      0.0002832
     11.4490000      0.0002860
     11.4500000      0.0002849
     11.4510000      0.0002830
     11.4520000      0.0002816
     11.4530000      0.0002794
     11.4540000      0.0002854
     11.4550000      0.0002850
     11.4560000      0.0002821
     11.4570000      0.0002830
     11.4580000      0.0002850
     11.4590000      0.0002865
     11.4600000      0.0002854
     11.4610000      0.0002892
     11.4620000      0.0002876
     11.4630000      0.0002873
     11.4640000      0.0002842
     11.4650000      0.0002834
     11.4660000      0.0002862
     11.4670000      0.0002825
     11.4680000      0.0002849
     11.4690000      0.0002855
     11.4700000      0.0002854
     11.4710000      0.0002811
     11.4720000      0.0002854
     11.4730000      0.0002814
     11.4740000      0.0002839
     11.4750000      0.0002843
     11.4760000      0.0002848
     11.4770000      0.0002847
     11.4780000      0.0002899
     11.4790000      0.0002875
     11.4800000      0.0002834
     11.4810000      0.0002831
     11.4820000      0.0002813
     11.4830000      0.0002777
     11.4840000      0.0002836
     11.4850000      0.0002847
     11.4860000      0.0002873
     11.4870000      0.0002886
     11.4880000      0.0002846
     11.4890000      0.0002865
     11.4900000      0.0002844
     11.4910000      0.0002867
     11.4920000      0.0002889
     11.4930000      0.0002848
     11.4940000      0.0002841
     11.4950000      0.0002804
     11.4960000      0.0002804
     11.4970000      0.0002802
     11.4980000      0.0002828
     11.4990000      0.0002863
     11.5000000      0.0002844
     11.5010000      0.0002841
     11.5020000      0.0002863
     11.5030000      0.0002815
     11.5040000      0.0002831
     11.5050000      0.0002829
     11.5060000      0.0002903
     11.5070000      0.0002898
     11.5080000      0.0002829
     11.5090000      0.0002848
     11.5100000      0.0002859
     11.5110000      0.0002882
     11.5120000      0.0002890
     11.5130000      0.0002877
     11.5140000      0.0002840
     11.5150000      0.0002831
     11.5160000      0.0002854
     11.5170000      0.0002836
     11.5180000      0.0002844
     11.5190000      0.0002857
     11.5200000      0.0002839
     11.5210000      0.0002834
     11.5220000      0.0002844
     11.5230000      0.0002805
     11.5240000      0.0002834
     11.5250000      0.0002815
     11.5260000      0.0002828
     11.5270000      0.0002849
     11.5280000      0.0002858
     11.5290000      0.0002853
     11.5300000      0.0002840
     11.5310000      0.0002881
     11.5320000      0.0002921
     11.5330000      0.0002879
     11.5340000      0.0002893
     11.5350000      0.0002882
     11.5360000      0.0002841
     11.5370000      0.0002867
     11.5380000      0.0002861
     11.5390000      0.0002845
     11.5400000      0.0002850
     11.5410000      0.0002886
     11.5420000      0.0002856
     11.5430000      0.0002827
     11.5440000      0.0002837
     11.5450000      0.0002902
     11.5460000      0.0002856
     11.5470000      0.0002831
     11.5480000      0.0002868
     11.5490000      0.0002857
     11.5500000      0.0002860
     11.5510000      0.0002836
     11.5520000      0.0002836
     11.5530000      0.0002839
     11.5540000      0.0002817
     11.5550000      0.0002826
     11.5560000      0.0002832
     11.5570000      0.0002863
     11.5580000      0.0002840
     11.5590000      0.0002827
     11.5600000      0.0002861
     11.5610000      0.0002854
     11.5620000      0.0002857
     11.5630000      0.0002853
     11.5640000      0.0002846
     11.5650000      0.0002856
     11.5660000      0.0002870
     11.5670000      0.0002860
     11.5680000      0.0002813
     11.5690000      0.0002818
     11.5700000      0.0002808
     11.5710000      0.0002806
     11.5720000      0.0002822
     11.5730000      0.0002815
     11.5740000      0.0002816
     11.5750000      0.0002824
     11.5760000      0.0002874
     11.5770000      0.0002870
     11.5780000      0.0002846
     11.5790000      0.0002850
     11.5800000      0.0002843
     11.5810000      0.0002854
     11.5820000      0.0002833
     11.5830000      0.0002822
     11.5840000      0.0002820
     11.5850000      0.0002817
     11.5860000      0.0002837
     11.5870000      0.0002869
     11.5880000      0.0002882
     11.5890000      0.0002897
     11.5900000      0.0002817
     11.5910000      0.0002869
     11.5920000      0.0002852
     11.5930000      0.0002894
     11.5940000      0.0002869
     11.5950000      0.0002836
     11.5960000      0.0002843
     11.5970000      0.0002833
     11.5980000      0.0002822
     11.5990000      0.0002867
     11.6000000      0.0002879
     11.6010000      0.0002894
     11.6020000      0.0002896
     11.6030000      0.0002915
     11.6040000      0.0002868
     11.6050000      0.0002880
     11.6060000      0.0002845
     11.6070000      0.0002833
     11.6080000      0.0002871
     11.6090000      0.0002864
     11.6100000      0.0002854
     11.6110000      0.0002868
     11.6120000      0.0002890
     11.6130000      0.0002871
     11.6140000      0.0002846
     11.6150000      0.0002822
     11.6160000      0.0002832
     11.6170000      0.0002858
     11.6180000      0.0002856
     11.6190000      0.0002868
     11.6200000      0.0002854
     11.6210000      0.0002833
     11.6220000      0.0002852
     11.6230000      0.0002810
     11.6240000      0.0002877
     11.6250000      0.0002900
     11.6260000      0.0002862
     11.6270000      0.0002886
     11.6280000      0.0002851
     11.6290000      0.0002809
     11.6300000      0.0002830
     11.6310000      0.0002852
     11.6320000      0.0002806
     11.6330000      0.0002844
     11.6340000      0.0002851
     11.6350000      0.0002830
     11.6360000      0.0002854
     11.6370000      0.0002831
     11.6380000      0.0002805
     11.6390000      0.0002850
     11.6400000      0.0002845
     11.6410000      0.0002885
     11.6420000      0.0002855
     11.6430000      0.0002860
     11.6440000      0.0002861
     11.6450000      0.0002861
     11.6460000      0.0002834
     11.6470000      0.0002826
     11.6480000      0.0002821
     11.6490000      0.0002803
     11.6500000      0.0002850
     11.6510000      0.0002844
     11.6520000      0.0002866
     11.6530000      0.0002850
     11.6540000      0.0002852
     11.6550000      0.0002838
     11.6560000      0.0002843
     11.6570000      0.0002819
     11.6580000      0.0002845
     11.6590000      0.0002821
     11.6600000      0.0002842
     11.6610000      0.0002857
     11.6620000      0.0002909
     11.6630000      0.0002883
     11.6640000      0.0002897
     11.6650000      0.0002843
     11.6660000      0.0002840
     11.6670000      0.0002830
     11.6680000      0.0002842
     11.6690000      0.0002813
     11.6700000      0.0002824
     11.6710000      0.0002867
     11.6720000      0.0002842
     11.6730000      0.0002796
     11.6740000      0.0002855
     11.6750000      0.0002904
     11.6760000      0.0002859
     11.6770000      0.0002866
     11.6780000      0.0002853
     11.6790000      0.0002867
     11.6800000      0.0002858
     11.6810000      0.0002877
     11.6820000      0.0002863
     11.6830000      0.0002873
     11.6840000      0.0002894
     11.6850000      0.0002913
     11.6860000      0.0002898
     11.6870000      0.0002834
     11.6880000      0.0002893
     11.6890000      0.0002896
     11.6900000      0.0002896
     11.6910000      0.0002871
     11.6920000      0.0002838
     11.6930000      0.0002877
     11.6940000      0.0002873
     11.6950000      0.0002835
     11.6960000      0.0002853
     11.6970000      0.0002833
     11.6980000      0.0002872
     11.6990000      0.0002812
     11.7000000      0.0002834
     11.7010000      0.0002828
     11.7020000      0.0002897
     11.7030000      0.0002894
     11.7040000      0.0002885
     11.7050000      0.0002830
     11.7060000      0.0002844
     11.7070000      0.0002835
     11.7080000      0.0002841
     11.7090000      0.0002867
     11.7100000      0.0002848
     11.7110000      0.0002848
     11.7120000      0.0002849
     11.7130000      0.0002851
     11.7140000      0.0002836
     11.7150000      0.0002841
     11.7160000      0.0002824
     11.7170000      0.0002809
     11.7180000      0.0002847
     11.7190000      0.0002842
     11.7200000      0.0002841
     11.7210000      0.0002823
     11.7220000      0.0002872
     11.7230000      0.0002884
     11.7240000      0.0002883
     11.7250000      0.0002821
     11.7260000      0.0002833
     11.7270000      0.0002894
     11.7280000      0.0002907
     11.7290000      0.0002876
     11.7300000      0.0002832
     11.7310000      0.0002886
     11.7320000      0.0002841
     11.7330000      0.0002887
     11.7340000      0.0002829
     11.7350000      0.0002850
     11.7360000      0.0002844
     11.7370000      0.0002863
     11.7380000      0.0002837
     11.7390000      0.0002853
     11.7400000      0.0002859
     11.7410000      0.0002830
     11.7420000      0.0002824
     11.7430000      0.0002843
     11.7440000      0.0002833
     11.7450000      0.0002799
     11.7460000      0.0002853
     11.7470000      0.0002826
     11.7480000      0.0002861
     11.7490000      0.0002891
     11.7500000      0.0002880
     11.7510000      0.0002872
     11.7520000      0.0002892
     11.7530000      0.0002852
     11.7540000      0.0002865
     11.7550000      0.0002881
     11.7560000      0.0002846
     11.7570000      0.0002852
     11.7580000      0.0002860
     11.7590000      0.0002827
     11.7600000      0.0002857
     11.7610000      0.0002831
     11.7620000      0.0002894
     11.7630000      0.0002863
     11.7640000      0.0002825
     11.7650000      0.0002826
     11.7660000      0.0002804
     11.7670000      0.0002831
     11.7680000      0.0002833
     11.7690000      0.0002854
     11.7700000      0.0002865
     11.7710000      0.0002830
     11.7720000      0.0002839
     11.7730000      0.0002823
     11.7740000      0.0002880
     11.7750000      0.0002871
     11.7760000      0.0002910
     11.7770000      0.0002838
     11.7780000      0.0002870
     11.7790000      0.0002861
     11.7800000      0.0002879
     11.7810000      0.0002856
     11.7820000      0.0002871
     11.7830000      0.0002857
     11.7840000      0.0002831
     11.7850000      0.0002821
     11.7860000      0.0002830
     11.7870000      0.0002808
     11.7880000      0.0002876
     11.7890000      0.0002905
     11.7900000      0.0002888
     11.7910000      0.0002841
     11.7920000      0.0002850
     11.7930000      0.0002854
     11.7940000      0.0002852
     11.7950000      0.0002859
     11.7960000      0.0002877
     11.7970000      0.0002868
     11.7980000      0.0002857
     11.7990000      0.0002872
     11.8000000      0.0002856
     11.8010000      0.0002877
     11.8020000      0.0002869
     11.8030000      0.0002876
     11.8040000      0.0002910
     11.8050000      0.0002846
     11.8060000      0.0002835
     11.8070000      0.0002863
     11.8080000      0.0002874
     11.8090000      0.0002845
     11.8100000      0.0002876
     11.8110000      0.0002837
     11.8120000      0.0002890
     11.8130000      0.0002858
     11.8140000      0.0002807
     11.8150000      0.0002802
     11.8160000      0.0002830
     11.8170000      0.0002843
     11.8180000      0.0002846
     11.8190000      0.0002832
     11.8200000      0.0002836
     11.8210000      0.0002864
     11.8220000      0.0002881
     11.8230000      0.0002860
     11.8240000      0.0002932
     11.8250000      0.0002890
     11.8260000      0.0002863
     11.8270000      0.0002861
     11.8280000      0.0002888
     11.8290000      0.0002844
     11.8300000      0.0002797
     11.8310000      0.0002809
     11.8320000      0.0002862
     11.8330000      0.0002861
     11.8340000      0.0002867
     11.8350000      0.0002847
     11.8360000      0.0002836
     11.8370000      0.0002799
     11.8380000      0.0002840
     11.8390000      0.0002852
     11.8400000      0.0002830
     11.8410000      0.0002844
     11.8420000      0.0002859
     11.8430000      0.0002884
     11.8440000      0.0002875
     11.8450000      0.0002888
     11.8460000      0.0002845
     11.8470000      0.0002827
     11.8480000      0.0002878
     11.8490000      0.0002849
     11.8500000      0.0002847
     11.8510000      0.0002863
     11.8520000      0.0002865
     11.8530000      0.0002875
     11.8540000      0.0002886
     11.8550000      0.0002901
     11.8560000      0.0002892
     11.8570000      0.0002860
     11.8580000      0.0002851
     11.8590000      0.0002876
     11.8600000      0.0002827
     11.8610000      0.0002871
     11.8620000      0.0002884
     11.8630000      0.0002874
     11.8640000      0.0002871
     11.8650000      0.0002824
     11.8660000      0.0002828
     11.8670000      0.0002820
     11.8680000      0.0002812
     11.8690000      0.0002844
     11.8700000      0.0002852
     11.8710000      0.0002890
     11.8720000      0.0002819
     11.8730000      0.0002847
     11.8740000      0.0002873
     11.8750000      0.0002875
     11.8760000      0.0002822
     11.8770000      0.0002837
     11.8780000      0.0002811
     11.8790000      0.0002830
     11.8800000      0.0002860
     11.8810000      0.0002871
     11.8820000      0.0002829
     11.8830000      0.0002818
     11.8840000      0.0002850
     11.8850000      0.0002850
     11.8860000      0.0002858
     11.8870000      0.0002794
     11.8880000      0.0002821
     11.8890000      0.0002850
     11.8900000      0.0002852
     11.8910000      0.0002845
     11.8920000      0.0002848
     11.8930000      0.0002850
     11.8940000      0.0002856
     11.8950000      0.0002851
     11.8960000      0.0002855
     11.8970000      0.0002846
     11.8980000      0.0002859
     11.8990000      0.0002877
     11.9000000      0.0002907
     11.9010000      0.0002882
     11.9020000      0.0002892
     11.9030000      0.0002874
     11.9040000      0.0002864
     11.9050000      0.0002912
     11.9060000      0.0002864
     11.9070000      0.0002894
     11.9080000      0.0002904
     11.9090000      0.0002901
     11.9100000      0.0002872
     11.9110000      0.0002872
     11.9120000      0.0002887
     11.9130000      0.0002879
     11.9140000      0.0002853
     11.9150000      0.0002854
     11.9160000      0.0002865
     11.9170000      0.0002837
     11.9180000      0.0002834
     11.9190000      0.0002872
     11.9200000      0.0002837
     11.9210000      0.0002876
     11.9220000      0.0002862
     11.9230000      0.0002889
     11.9240000      0.0002834
     11.9250000      0.0002870
     11.9260000      0.0002861
     11.9270000      0.0002873
     11.9280000      0.0002874
     11.9290000      0.0002850
     11.9300000      0.0002853
     11.9310000      0.0002894
     11.9320000      0.0002852
     11.9330000      0.0002836
     11.9340000      0.0002884
     11.9350000      0.0002921
     11.9360000      0.0002875
     11.9370000      0.0002863
     11.9380000      0.0002832
     11.9390000      0.0002860
     11.9400000      0.0002912
     11.9410000      0.0002863
     11.9420000      0.0002871
     11.9430000      0.0002870
     11.9440000      0.0002861
     11.9450000      0.0002865
     11.9460000      0.0002829
     11.9470000      0.0002820
     11.9480000      0.0002874
     11.9490000      0.0002880
     11.9500000      0.0002843
     11.9510000      0.0002865
     11.9520000      0.0002870
     11.9530000      0.0002922
     11.9540000      0.0002869
     11.9550000      0.0002863
     11.9560000      0.0002850
     11.9570000      0.0002846
     11.9580000      0.0002816
     11.9590000      0.0002826
     11.9600000      0.0002878
     11.9610000      0.0002842
     11.9620000      0.0002865
     11.9630000      0.0002828
     11.9640000      0.0002820
     11.9650000      0.0002804
     11.9660000      0.0002830
     11.9670000      0.0002846
     11.9680000      0.0002846
     11.9690000      0.0002893
     11.9700000      0.0002880
     11.9710000      0.0002803
     11.9720000      0.0002853
     11.9730000      0.0002913
     11.9740000      0.0002861
     11.9750000      0.0002853
     11.9760000      0.0002826
     11.9770000      0.0002799
     11.9780000      0.0002801
     11.9790000      0.0002836
     11.9800000      0.0002830
     11.9810000      0.0002857
     11.9820000      0.0002861
     11.9830000      0.0002848
     11.9840000      0.0002879
     11.9850000      0.0002875
     11.9860000      0.0002888
     11.9870000      0.0002890
     11.9880000      0.0002842
     11.9890000      0.0002820
     11.9900000      0.0002813
     11.9910000      0.0002798
     11.9920000      0.0002830
     11.9930000      0.0002806
     11.9940000      0.0002833
     11.9950000      0.0002830
     11.9960000      0.0002815
     11.9970000      0.0002801
     11.9980000      0.0002844
     11.9990000      0.0002855
     12.0000000      0.0002854
     12.0010000      0.0002875
     12.0020000      0.0002915
     12.0030000      0.0002919
     12.0040000      0.0002941
     12.0050000      0.0002895
     12.0060000      0.0002887
     12.0070000      0.0002908
     12.0080000      0.0002858
     12.0090000      0.0002900
     12.0100000      0.0002843
     12.0110000      0.0002834
     12.0120000      0.0002835
     12.0130000      0.0002831
     12.0140000      0.0002836
     12.0150000      0.0002856
     12.0160000      0.0002899
     12.0170000      0.0002888
     12.0180000      0.0002848
     12.0190000      0.0002856
     12.0200000      0.0002874
     12.0210000      0.0002894
     12.0220000      0.0002881
     12.0230000      0.0002854
     12.0240000      0.0002881
     12.0250000      0.0002843
     12.0260000      0.0002857
     12.0270000      0.0002865
     12.0280000      0.0002837
     12.0290000      0.0002871
     12.0300000      0.0002862
     12.0310000      0.0002853
     12.0320000      0.0002789
     12.0330000      0.0002803
     12.0340000      0.0002853
     12.0350000      0.0002907
     12.0360000      0.0002858
     12.0370000      0.0002844
     12.0380000      0.0002854
     12.0390000      0.0002844
     12.0400000      0.0002847
     12.0410000      0.0002845
     12.0420000      0.0002846
     12.0430000      0.0002828
     12.0440000      0.0002860
     12.0450000      0.0002809
     12.0460000      0.0002823
     12.0470000      0.0002874
     12.0480000      0.0002879
     12.0490000      0.0002842
     12.0500000      0.0002840
     12.0510000      0.0002840
     12.0520000      0.0002865
     12.0530000      0.0002889
     12.0540000      0.0002847
     12.0550000      0.0002882
     12.0560000      0.0002883
     12.0570000      0.0002810
     12.0580000      0.0002859
     12.0590000      0.0002851
     12.0600000      0.0002872
     12.0610000      0.0002826
     12.0620000      0.0002860
     12.0630000      0.0002879
     12.0640000      0.0002878
     12.0650000      0.0002859
     12.0660000      0.0002820
     12.0670000      0.0002814
     12.0680000      0.0002870
     12.0690000      0.0002825
     12.0700000      0.0002867
     12.0710000      0.0002848
     12.0720000      0.0002846
     12.0730000      0.0002887
     12.0740000      0.0002863
     12.0750000      0.0002877
     12.0760000      0.0002832
     12.0770000      0.0002824
     12.0780000      0.0002848
     12.0790000      0.0002872
     12.0800000      0.0002881
     12.0810000      0.0002864
     12.0820000      0.0002811
     12.0830000      0.0002833
     12.0840000      0.0002846
     12.0850000      0.0002866
     12.0860000      0.0002860
     12.0870000      0.0002879
     12.0880000      0.0002901
     12.0890000      0.0002860
     12.0900000      0.0002869
     12.0910000      0.0002872
     12.0920000      0.0002867
     12.0930000      0.0002825
     12.0940000      0.0002816
     12.0950000      0.0002863
     12.0960000      0.0002827
     12.0970000      0.0002855
     12.0980000      0.0002844
     12.0990000      0.0002857
     12.1000000      0.0002863
     12.1010000      0.0002860
     12.1020000      0.0002881
     12.1030000      0.0002833
     12.1040000      0.0002864
     12.1050000      0.0002853
     12.1060000      0.0002866
     12.1070000      0.0002857
     12.1080000      0.0002827
     12.1090000      0.0002838
     12.1100000      0.0002869
     12.1110000      0.0002860
     12.1120000      0.0002850
     12.1130000      0.0002857
     12.1140000      0.0002859
     12.1150000      0.0002876
     12.1160000      0.0002842
     12.1170000      0.0002810
     12.1180000      0.0002805
     12.1190000      0.0002809
     12.1200000      0.0002840
     12.1210000      0.0002877
     12.1220000      0.0002857
     12.1230000      0.0002852
     12.1240000      0.0002837
     12.1250000      0.0002845
     12.1260000      0.0002883
     12.1270000      0.0002888
     12.1280000      0.0002861
     12.1290000      0.0002857
     12.1300000      0.0002853
     12.1310000      0.0002807
     12.1320000      0.0002856
     12.1330000      0.0002875
     12.1340000      0.0002893
     12.1350000      0.0002881
     12.1360000      0.0002891
     12.1370000      0.0002876
     12.1380000      0.0002883
     12.1390000      0.0002853
     12.1400000      0.0002880
     12.1410000      0.0002853
     12.1420000      0.0002833
     12.1430000      0.0002825
     12.1440000      0.0002847
     12.1450000      0.0002866
     12.1460000      0.0002814
     12.1470000      0.0002804
     12.1480000      0.0002854
     12.1490000      0.0002813
     12.1500000      0.0002845
     12.1510000      0.0002847
     12.1520000      0.0002828
     12.1530000      0.0002830
     12.1540000      0.0002817
     12.1550000      0.0002839
     12.1560000      0.0002875
     12.1570000      0.0002794
     12.1580000      0.0002829
     12.1590000      0.0002890
     12.1600000      0.0002905
     12.1610000      0.0002907
     12.1620000      0.0002894
     12.1630000      0.0002853
     12.1640000      0.0002834
     12.1650000      0.0002843
     12.1660000      0.0002866
     12.1670000      0.0002839
     12.1680000      0.0002844
     12.1690000      0.0002836
     12.1700000      0.0002846
     12.1710000      0.0002817
     12.1720000      0.0002822
     12.1730000      0.0002876
     12.1740000      0.0002874
     12.1750000      0.0002843
     12.1760000      0.0002854
     12.1770000      0.0002845
     12.1780000      0.0002836
     12.1790000      0.0002868
     12.1800000      0.0002848
     12.1810000      0.0002858
     12.1820000      0.0002823
     12.1830000      0.0002844
     12.1840000      0.0002868
     12.1850000      0.0002855
     12.1860000      0.0002892
     12.1870000      0.0002862
     12.1880000      0.0002893
     12.1890000      0.0002912
     12.1900000      0.0002883
     12.1910000      0.0002883
     12.1920000      0.0002823
     12.1930000      0.0002833
     12.1940000      0.0002864
     12.1950000      0.0002881
     12.1960000      0.0002914
     12.1970000      0.0002905
     12.1980000      0.0002889
     12.1990000      0.0002895
     12.2000000      0.0002854
     12.2010000      0.0002848
     12.2020000      0.0002842
     12.2030000      0.0002863
     12.2040000      0.0002834
     12.2050000      0.0002855
     12.2060000      0.0002826
     12.2070000      0.0002826
     12.2080000      0.0002888
     12.2090000      0.0002869
     12.2100000      0.0002855
     12.2110000      0.0002853
     12.2120000      0.0002852
     12.2130000      0.0002904
     12.2140000      0.0002887
     12.2150000      0.0002857
     12.2160000      0.0002889
     12.2170000      0.0002850
     12.2180000      0.0002835
     12.2190000      0.0002825
     12.2200000      0.0002843
     12.2210000      0.0002830
     12.2220000      0.0002865
     12.2230000      0.0002837
     12.2240000      0.0002845
     12.2250000      0.0002894
     12.2260000      0.0002842
     12.2270000      0.0002861
     12.2280000      0.0002860
     12.2290000      0.0002899
     12.2300000      0.0002852
     12.2310000      0.0002880
     12.2320000      0.0002883
     12.2330000      0.0002848
     12.2340000      0.0002876
     12.2350000      0.0002848
     12.2360000      0.0002857
     12.2370000      0.0002871
     12.2380000      0.0002801
     12.2390000      0.0002857
     12.2400000      0.0002876
     12.2410000      0.0002874
     12.2420000      0.0002854
     12.2430000      0.0002861
     12.2440000      0.0002894
     12.2450000      0.0002897
     12.2460000      0.0002896
     12.2470000      0.0002871
     12.2480000      0.0002859
     12.2490000      0.0002833
     12.2500000      0.0002836
     12.2510000      0.0002854
     12.2520000      0.0002875
     12.2530000      0.0002832
     12.2540000      0.0002870
     12.2550000      0.0002898
     12.2560000      0.0002862
     12.2570000      0.0002829
     12.2580000      0.0002855
     12.2590000      0.0002885
     12.2600000      0.0002867
     12.2610000      0.0002862
     12.2620000      0.0002833
     12.2630000      0.0002849
     12.2640000      0.0002867
     12.2650000      0.0002865
     12.2660000      0.0002857
     12.2670000      0.0002846
     12.2680000      0.0002829
     12.2690000      0.0002841
     12.2700000      0.0002845
     12.2710000      0.0002845
     12.2720000      0.0002844
     12.2730000      0.0002876
     12.2740000      0.0002870
     12.2750000      0.0002856
     12.2760000      0.0002859
     12.2770000      0.0002822
     12.2780000      0.0002854
     12.2790000      0.0002815
     12.2800000      0.0002825
     12.2810000      0.0002811
     12.2820000      0.0002831
     12.2830000      0.0002869
     12.2840000      0.0002862
     12.2850000      0.0002876
     12.2860000      0.0002827
     12.2870000      0.0002864
     12.2880000      0.0002867
     12.2890000      0.0002834
     12.2900000      0.0002882
     12.2910000      0.0002858
     12.2920000      0.0002898
     12.2930000      0.0002919
     12.2940000      0.0002842
     12.2950000      0.0002879
     12.2960000      0.0002882
     12.2970000      0.0002856
     12.2980000      0.0002880
     12.2990000      0.0002839
     12.3000000      0.0002830
     12.3010000      0.0002852
     12.3020000      0.0002890
     12.3030000      0.0002876
     12.3040000      0.0002873
     12.3050000      0.0002880
     12.3060000      0.0002870
     12.3070000      0.0002856
     12.3080000      0.0002867
     12.3090000      0.0002849
     12.3100000      0.0002851
     12.3110000      0.0002892
     12.3120000      0.0002857
     12.3130000      0.0002879
     12.3140000      0.0002883
     12.3150000      0.0002834
     12.3160000      0.0002895
     12.3170000      0.0002843
     12.3180000      0.0002831
     12.3190000      0.0002848
     12.3200000      0.0002900
     12.3210000      0.0002858
     12.3220000      0.0002858
     12.3230000      0.0002907
     12.3240000      0.0002863
     12.3250000      0.0002865
     12.3260000      0.0002847
     12.3270000      0.0002890
     12.3280000      0.0002882
     12.3290000      0.0002871
     12.3300000      0.0002898
     12.3310000      0.0002862
     12.3320000      0.0002845
     12.3330000      0.0002842
     12.3340000      0.0002887
     12.3350000      0.0002901
     12.3360000      0.0002891
     12.3370000      0.0002866
     12.3380000      0.0002882
     12.3390000      0.0002893
     12.3400000      0.0002867
     12.3410000      0.0002855
     12.3420000      0.0002864
     12.3430000      0.0002874
     12.3440000      0.0002898
     12.3450000      0.0002871
     12.3460000      0.0002866
     12.3470000      0.0002875
     12.3480000      0.0002869
     12.3490000      0.0002851
     12.3500000      0.0002856
     12.3510000      0.0002871
     12.3520000      0.0002867
     12.3530000      0.0002856
     12.3540000      0.0002845
     12.3550000      0.0002901
     12.3560000      0.0002869
     12.3570000      0.0002838
     12.3580000      0.0002859
     12.3590000      0.0002843
     12.3600000      0.0002842
     12.3610000      0.0002871
     12.3620000      0.0002913
     12.3630000      0.0002866
     12.3640000      0.0002870
     12.3650000      0.0002861
     12.3660000      0.0002839
     12.3670000      0.0002856
     12.3680000      0.0002797
     12.3690000      0.0002874
     12.3700000      0.0002850
     12.3710000      0.0002837
     12.3720000      0.0002842
     12.3730000      0.0002817
     12.3740000      0.0002806
     12.3750000      0.0002924
     12.3760000      0.0002925
     12.3770000      0.0002868
     12.3780000      0.0002918
     12.3790000      0.0002859
     12.3800000      0.0002924
     12.3810000      0.0002861
     12.3820000      0.0002865
     12.3830000      0.0002873
     12.3840000      0.0002855
     12.3850000      0.0002848
     12.3860000      0.0002848
     12.3870000      0.0002831
     12.3880000      0.0002874
     12.3890000      0.0002861
     12.3900000      0.0002870
     12.3910000      0.0002847
     12.3920000      0.0002854
     12.3930000      0.0002868
     12.3940000      0.0002845
     12.3950000      0.0002823
     12.3960000      0.0002836
     12.3970000      0.0002854
     12.3980000      0.0002873
     12.3990000      0.0002867
     12.4000000      0.0002872
     12.4010000      0.0002852
     12.4020000      0.0002884
     12.4030000      0.0002890
     12.4040000      0.0002861
     12.4050000      0.0002834
     12.4060000      0.0002857
     12.4070000      0.0002807
     12.4080000      0.0002828
     12.4090000      0.0002823
     12.4100000      0.0002891
     12.4110000      0.0002848
     12.4120000      0.0002843
     12.4130000      0.0002850
     12.4140000      0.0002864
     12.4150000      0.0002866
     12.4160000      0.0002831
     12.4170000      0.0002834
     12.4180000      0.0002882
     12.4190000      0.0002845
     12.4200000      0.0002842
     12.4210000      0.0002833
     12.4220000      0.0002850
     12.4230000      0.0002866
     12.4240000      0.0002844
     12.4250000      0.0002833
     12.4260000      0.0002871
     12.4270000      0.0002882
     12.4280000      0.0002911
     12.4290000      0.0002851
     12.4300000      0.0002867
     12.4310000      0.0002898
     12.4320000      0.0002833
     12.4330000      0.0002850
     12.4340000      0.0002845
     12.4350000      0.0002856
     12.4360000      0.0002854
     12.4370000      0.0002841
     12.4380000      0.0002864
     12.4390000      0.0002856
     12.4400000      0.0002878
     12.4410000      0.0002900
     12.4420000      0.0002882
     12.4430000      0.0002892
     12.4440000      0.0002866
     12.4450000      0.0002882
     12.4460000      0.0002846
     12.4470000      0.0002837
     12.4480000      0.0002854
     12.4490000      0.0002881
     12.4500000      0.0002878
     12.4510000      0.0002860
     12.4520000      0.0002856
     12.4530000      0.0002847
     12.4540000      0.0002876
     12.4550000      0.0002865
     12.4560000      0.0002838
     12.4570000      0.0002880
     12.4580000      0.0002918
     12.4590000      0.0002873
     12.4600000      0.0002892
     12.4610000      0.0002836
     12.4620000      0.0002784
     12.4630000      0.0002827
     12.4640000      0.0002881
     12.4650000      0.0002865
     12.4660000      0.0002867
     12.4670000      0.0002845
     12.4680000      0.0002862
     12.4690000      0.0002839
     12.4700000      0.0002850
     12.4710000      0.0002871
     12.4720000      0.0002840
     12.4730000      0.0002816
     12.4740000      0.0002875
     12.4750000      0.0002858
     12.4760000      0.0002848
     12.4770000      0.0002841
     12.4780000      0.0002883
     12.4790000      0.0002886
     12.4800000      0.0002897
     12.4810000      0.0002921
     12.4820000      0.0002872
     12.4830000      0.0002869
     12.4840000      0.0002896
     12.4850000      0.0002842
     12.4860000      0.0002898
     12.4870000      0.0002834
     12.4880000      0.0002871
     12.4890000      0.0002857
     12.4900000      0.0002855
     12.4910000      0.0002867
     12.4920000      0.0002860
     12.4930000      0.0002807
     12.4940000      0.0002843
     12.4950000      0.0002864
     12.4960000      0.0002885
     12.4970000      0.0002851
     12.4980000      0.0002837
     12.4990000      0.0002869
     12.5000000      0.0002850
     12.5010000      0.0002831
     12.5020000      0.0002870
     12.5030000      0.0002883
     12.5040000      0.0002877
     12.5050000      0.0002820
     12.5060000      0.0002855
     12.5070000      0.0002878
     12.5080000      0.0002852
     12.5090000      0.0002843
     12.5100000      0.0002868
     12.5110000      0.0002869
     12.5120000      0.0002855
     12.5130000      0.0002838
     12.5140000      0.0002882
     12.5150000      0.0002887
     12.5160000      0.0002871
     12.5170000      0.0002878
     12.5180000      0.0002878
     12.5190000      0.0002837
     12.5200000      0.0002829
     12.5210000      0.0002852
     12.5220000      0.0002859
     12.5230000      0.0002866
     12.5240000      0.0002809
     12.5250000      0.0002837
     12.5260000      0.0002857
     12.5270000      0.0002869
     12.5280000      0.0002875
     12.5290000      0.0002904
     12.5300000      0.0002903
     12.5310000      0.0002895
     12.5320000      0.0002847
     12.5330000      0.0002847
     12.5340000      0.0002871
     12.5350000      0.0002860
     12.5360000      0.0002837
     12.5370000      0.0002861
     12.5380000      0.0002800
     12.5390000      0.0002807
     12.5400000      0.0002841
     12.5410000      0.0002832
     12.5420000      0.0002831
     12.5430000      0.0002873
     12.5440000      0.0002879
     12.5450000      0.0002853
     12.5460000      0.0002855
     12.5470000      0.0002834
     12.5480000      0.0002883
     12.5490000      0.0002857
     12.5500000      0.0002853
     12.5510000      0.0002876
     12.5520000      0.0002859
     12.5530000      0.0002872
     12.5540000      0.0002841
     12.5550000      0.0002901
     12.5560000      0.0002867
     12.5570000      0.0002843
     12.5580000      0.0002881
     12.5590000      0.0002824
     12.5600000      0.0002802
     12.5610000      0.0002840
     12.5620000      0.0002861
     12.5630000      0.0002883
     12.5640000      0.0002874
     12.5650000      0.0002833
     12.5660000      0.0002839
     12.5670000      0.0002886
     12.5680000      0.0002852
     12.5690000      0.0002837
     12.5700000      0.0002825
     12.5710000      0.0002834
     12.5720000      0.0002824
     12.5730000      0.0002867
     12.5740000      0.0002875
     12.5750000      0.0002843
     12.5760000      0.0002817
     12.5770000      0.0002826
     12.5780000      0.0002878
     12.5790000      0.0002872
     12.5800000      0.0002903
     12.5810000      0.0002906
     12.5820000      0.0002838
     12.5830000      0.0002843
     12.5840000      0.0002860
     12.5850000      0.0002865
     12.5860000      0.0002845
     12.5870000      0.0002870
     12.5880000      0.0002832
     12.5890000      0.0002862
     12.5900000      0.0002839
     12.5910000      0.0002832
     12.5920000      0.0002830
     12.5930000      0.0002824
     12.5940000      0.0002862
     12.5950000      0.0002856
     12.5960000      0.0002840
     12.5970000      0.0002863
     12.5980000      0.0002854
     12.5990000      0.0002805
     12.6000000      0.0002825
     12.6010000      0.0002856
     12.6020000      0.0002842
     12.6030000      0.0002840
     12.6040000      0.0002872
     12.6050000      0.0002884
     12.6060000      0.0002858
     12.6070000      0.0002881
     12.6080000      0.0002911
     12.6090000      0.0002874
     12.6100000      0.0002821
     12.6110000      0.0002801
     12.6120000      0.0002830
     12.6130000      0.0002823
     12.6140000      0.0002815
     12.6150000      0.0002829
     12.6160000      0.0002866
     12.6170000      0.0002892
     12.6180000      0.0002866
     12.6190000      0.0002856
     12.6200000      0.0002817
     12.6210000      0.0002888
     12.6220000      0.0002869
     12.6230000      0.0002825
     12.6240000      0.0002844
     12.6250000      0.0002847
     12.6260000      0.0002834
     12.6270000      0.0002841
     12.6280000      0.0002845
     12.6290000      0.0002863
     12.6300000      0.0002857
     12.6310000      0.0002911
     12.6320000      0.0002879
     12.6330000      0.0002861
     12.6340000      0.0002845
     12.6350000      0.0002865
     12.6360000      0.0002862
     12.6370000      0.0002862
     12.6380000      0.0002831
     12.6390000      0.0002820
     12.6400000      0.0002839
     12.6410000      0.0002820
     12.6420000      0.0002872
     12.6430000      0.0002847
     12.6440000      0.0002831
     12.6450000      0.0002864
     12.6460000      0.0002846
     12.6470000      0.0002843
     12.6480000      0.0002869
     12.6490000      0.0002846
     12.6500000      0.0002858
     12.6510000      0.0002920
     12.6520000      0.0002866
     12.6530000      0.0002864
     12.6540000      0.0002843
     12.6550000      0.0002855
     12.6560000      0.0002885
     12.6570000      0.0002882
     12.6580000      0.0002819
     12.6590000      0.0002828
     12.6600000      0.0002872
     12.6610000      0.0002891
     12.6620000      0.0002874
     12.6630000      0.0002891
     12.6640000      0.0002877
     12.6650000      0.0002884
     12.6660000      0.0002903
     12.6670000      0.0002853
     12.6680000      0.0002871
     12.6690000      0.0002872
     12.6700000      0.0002850
     12.6710000      0.0002873
     12.6720000      0.0002858
     12.6730000      0.0002866
     12.6740000      0.0002855
     12.6750000      0.0002863
     12.6760000      0.0002847
     12.6770000      0.0002854
     12.6780000      0.0002846
     12.6790000      0.0002895
     12.6800000      0.0002861
     12.6810000      0.0002853
     12.6820000      0.0002858
     12.6830000      0.0002884
     12.6840000      0.0002862
     12.6850000      0.0002857
     12.6860000      0.0002884
     12.6870000      0.0002885
     12.6880000      0.0002867
     12.6890000      0.0002866
     12.6900000      0.0002912
     12.6910000      0.0002884
     12.6920000      0.0002892
     12.6930000      0.0002855
     12.6940000      0.0002865
     12.6950000      0.0002862
     12.6960000      0.0002860
     12.6970000      0.0002831
     12.6980000      0.0002867
     12.6990000      0.0002864
     12.7000000      0.0002879
     12.7010000      0.0002878
     12.7020000      0.0002848
     12.7030000      0.0002861
     12.7040000      0.0002825
     12.7050000      0.0002858
     12.7060000      0.0002873
     12.7070000      0.0002837
     12.7080000      0.0002850
     12.7090000      0.0002878
     12.7100000      0.0002888
     12.7110000      0.0002816
     12.7120000      0.0002835
     12.7130000      0.0002840
     12.7140000      0.0002864
     12.7150000      0.0002856
     12.7160000      0.0002872
     12.7170000      0.0002893
     12.7180000      0.0002883
     12.7190000      0.0002878
     12.7200000      0.0002848
     12.7210000      0.0002844
     12.7220000      0.0002920
     12.7230000      0.0002901
     12.7240000      0.0002869
     12.7250000      0.0002862
     12.7260000      0.0002865
     12.7270000      0.0002864
     12.7280000      0.0002841
     12.7290000      0.0002899
     12.7300000      0.0002866
     12.7310000      0.0002885
     12.7320000      0.0002829
     12.7330000      0.0002858
     12.7340000      0.0002823
     12.7350000      0.0002810
     12.7360000      0.0002824
     12.7370000      0.0002819
     12.7380000      0.0002853
     12.7390000      0.0002894
     12.7400000      0.0002864
     12.7410000      0.0002819
     12.7420000      0.0002848
     12.7430000      0.0002814
     12.7440000      0.0002834
     12.7450000      0.0002833
     12.7460000      0.0002889
     12.7470000      0.0002874
     12.7480000      0.0002877
     12.7490000      0.0002862
     12.7500000      0.0002845
     12.7510000      0.0002870
     12.7520000      0.0002904
     12.7530000      0.0002882
     12.7540000      0.0002858
     12.7550000      0.0002886
     12.7560000      0.0002908
     12.7570000      0.0002848
     12.7580000      0.0002858
     12.7590000      0.0002877
     12.7600000      0.0002894
     12.7610000      0.0002899
     12.7620000      0.0002893
     12.7630000      0.0002859
     12.7640000      0.0002843
     12.7650000      0.0002845
     12.7660000      0.0002896
     12.7670000      0.0002847
     12.7680000      0.0002883
     12.7690000      0.0002910
     12.7700000      0.0002870
     12.7710000      0.0002835
     12.7720000      0.0002832
     12.7730000      0.0002836
     12.7740000      0.0002862
     12.7750000      0.0002851
     12.7760000      0.0002862
     12.7770000      0.0002856
     12.7780000      0.0002869
     12.7790000      0.0002874
     12.7800000      0.0002831
     12.7810000      0.0002861
     12.7820000      0.0002883
     12.7830000      0.0002857
     12.7840000      0.0002867
     12.7850000      0.0002866
     12.7860000      0.0002893
     12.7870000      0.0002835
     12.7880000      0.0002839
     12.7890000      0.0002861
     12.7900000      0.0002883
     12.7910000      0.0002882
     12.7920000      0.0002900
     12.7930000      0.0002849
     12.7940000      0.0002874
     12.7950000      0.0002894
     12.7960000      0.0002881
     12.7970000      0.0002855
     12.7980000      0.0002857
     12.7990000      0.0002883
     12.8000000      0.0002921
     12.8010000      0.0002921
     12.8020000      0.0002881
     12.8030000      0.0002852
     12.8040000      0.0002857
     12.8050000      0.0002907
     12.8060000      0.0002906
     12.8070000      0.0002899
     12.8080000      0.0002873
     12.8090000      0.0002876
     12.8100000      0.0002863
     12.8110000      0.0002880
     12.8120000      0.0002892
     12.8130000      0.0002871
     12.8140000      0.0002865
     12.8150000      0.0002841
     12.8160000      0.0002835
     12.8170000      0.0002842
     12.8180000      0.0002850
     12.8190000      0.0002838
     12.8200000      0.0002870
     12.8210000      0.0002885
     12.8220000      0.0002909
     12.8230000      0.0002901
     12.8240000      0.0002888
     12.8250000      0.0002877
     12.8260000      0.0002835
     12.8270000      0.0002880
     12.8280000      0.0002874
     12.8290000      0.0002858
     12.8300000      0.0002880
     12.8310000      0.0002892
     12.8320000      0.0002892
     12.8330000      0.0002886
     12.8340000      0.0002864
     12.8350000      0.0002877
     12.8360000      0.0002872
     12.8370000      0.0002894
     12.8380000      0.0002886
     12.8390000      0.0002908
     12.8400000      0.0002886
     12.8410000      0.0002822
     12.8420000      0.0002808
     12.8430000      0.0002849
     12.8440000      0.0002855
     12.8450000      0.0002822
     12.8460000      0.0002836
     12.8470000      0.0002875
     12.8480000      0.0002866
     12.8490000      0.0002855
     12.8500000      0.0002804
     12.8510000      0.0002864
     12.8520000      0.0002854
     12.8530000      0.0002813
     12.8540000      0.0002864
     12.8550000      0.0002844
     12.8560000      0.0002855
     12.8570000      0.0002843
     12.8580000      0.0002865
     12.8590000      0.0002868
     12.8600000      0.0002882
     12.8610000      0.0002864
     12.8620000      0.0002841
     12.8630000      0.0002845
     12.8640000      0.0002832
     12.8650000      0.0002831
     12.8660000      0.0002845
     12.8670000      0.0002852
     12.8680000      0.0002894
     12.8690000      0.0002823
     12.8700000      0.0002857
     12.8710000      0.0002857
     12.8720000      0.0002854
     12.8730000      0.0002899
     12.8740000      0.0002877
     12.8750000      0.0002862
     12.8760000      0.0002828
     12.8770000      0.0002881
     12.8780000      0.0002875
     12.8790000      0.0002900
     12.8800000      0.0002899
     12.8810000      0.0002885
     12.8820000      0.0002848
     12.8830000      0.0002830
     12.8840000      0.0002820
     12.8850000      0.0002823
     12.8860000      0.0002880
     12.8870000      0.0002889
     12.8880000      0.0002869
     12.8890000      0.0002875
     12.8900000      0.0002859
     12.8910000      0.0002862
     12.8920000      0.0002864
     12.8930000      0.0002826
     12.8940000      0.0002828
     12.8950000      0.0002838
     12.8960000      0.0002878
     12.8970000      0.0002829
     12.8980000      0.0002825
     12.8990000      0.0002840
     12.9000000      0.0002833
     12.9010000      0.0002876
     12.9020000      0.0002828
     12.9030000      0.0002883
     12.9040000      0.0002857
     12.9050000      0.0002874
     12.9060000      0.0002849
     12.9070000      0.0002855
     12.9080000      0.0002863
     12.9090000      0.0002880
     12.9100000      0.0002870
     12.9110000      0.0002853
     12.9120000      0.0002871
     12.9130000      0.0002852
     12.9140000      0.0002890
     12.9150000      0.0002853
     12.9160000      0.0002848
     12.9170000      0.0002835
     12.9180000      0.0002885
     12.9190000      0.0002891
     12.9200000      0.0002846
     12.9210000      0.0002784
     12.9220000      0.0002834
     12.9230000      0.0002872
     12.9240000      0.0002873
     12.9250000      0.0002846
     12.9260000      0.0002871
     12.9270000      0.0002875
     12.9280000      0.0002823
     12.9290000      0.0002807
     12.9300000      0.0002815
     12.9310000      0.0002850
     12.9320000      0.0002835
     12.9330000      0.0002869
     12.9340000      0.0002839
     12.9350000      0.0002858
     12.9360000      0.0002863
     12.9370000      0.0002844
     12.9380000      0.0002823
     12.9390000      0.0002814
     12.9400000      0.0002823
     12.9410000      0.0002880
     12.9420000      0.0002850
     12.9430000      0.0002849
     12.9440000      0.0002830
     12.9450000      0.0002852
     12.9460000      0.0002860
     12.9470000      0.0002866
     12.9480000      0.0002837
     12.9490000      0.0002902
     12.9500000      0.0002866
     12.9510000      0.0002841
     12.9520000      0.0002840
     12.9530000      0.0002893
     12.9540000      0.0002864
     12.9550000      0.0002841
     12.9560000      0.0002842
     12.9570000      0.0002830
     12.9580000      0.0002898
     12.9590000      0.0002870
     12.9600000      0.0002834
     12.9610000      0.0002879
     12.9620000      0.0002872
     12.9630000      0.0002894
     12.9640000      0.0002904
     12.9650000      0.0002915
     12.9660000      0.0002852
     12.9670000      0.0002840
     12.9680000      0.0002889
     12.9690000      0.0002915
     12.9700000      0.0002904
     12.9710000      0.0002846
     12.9720000      0.0002864
     12.9730000      0.0002832
     12.9740000      0.0002843
     12.9750000      0.0002876
     12.9760000      0.0002914
     12.9770000      0.0002859
     12.9780000      0.0002860
     12.9790000      0.0002895
     12.9800000      0.0002868
     12.9810000      0.0002865
     12.9820000      0.0002854
     12.9830000      0.0002826
     12.9840000      0.0002873
     12.9850000      0.0002898
     12.9860000      0.0002838
     12.9870000      0.0002856
     12.9880000      0.0002841
     12.9890000      0.0002838
     12.9900000      0.0002868
     12.9910000      0.0002826
     12.9920000      0.0002863
     12.9930000      0.0002873
     12.9940000      0.0002832
     12.9950000      0.0002875
     12.9960000      0.0002839
     12.9970000      0.0002831
     12.9980000      0.0002881
     12.9990000      0.0002885
     13.0000000      0.0002870
     13.0010000      0.0002845
     13.0020000      0.0002845
     13.0030000      0.0002878
     13.0040000      0.0002865
     13.0050000      0.0002833
     13.0060000      0.0002883
     13.0070000      0.0002873
     13.0080000      0.0002864
     13.0090000      0.0002869
     13.0100000      0.0002822
     13.0110000      0.0002858
     13.0120000      0.0002859
     13.0130000      0.0002864
     13.0140000      0.0002871
     13.0150000      0.0002848
     13.0160000      0.0002876
     13.0170000      0.0002897
     13.0180000      0.0002900
     13.0190000      0.0002895
     13.0200000      0.0002875
     13.0210000      0.0002877
     13.0220000      0.0002824
     13.0230000      0.0002832
     13.0240000      0.0002859
     13.0250000      0.0002877
     13.0260000      0.0002870
     13.0270000      0.0002836
     13.0280000      0.0002911
     13.0290000      0.0002878
     13.0300000      0.0002870
     13.0310000      0.0002827
     13.0320000      0.0002796
     13.0330000      0.0002828
     13.0340000      0.0002867
     13.0350000      0.0002835
     13.0360000      0.0002850
     13.0370000      0.0002843
     13.0380000      0.0002855
     13.0390000      0.0002859
     13.0400000      0.0002843
     13.0410000      0.0002843
     13.0420000      0.0002877
     13.0430000      0.0002803
     13.0440000      0.0002810
     13.0450000      0.0002821
     13.0460000      0.0002835
     13.0470000      0.0002880
     13.0480000      0.0002845
     13.0490000      0.0002807
     13.0500000      0.0002866
     13.0510000      0.0002894
     13.0520000      0.0002868
     13.0530000      0.0002904
     13.0540000      0.0002866
     13.0550000      0.0002856
     13.0560000      0.0002867
     13.0570000      0.0002885
     13.0580000      0.0002879
     13.0590000      0.0002933
     13.0600000      0.0002893
     13.0610000      0.0002896
     13.0620000      0.0002883
     13.0630000      0.0002856
     13.0640000      0.0002832
     13.0650000      0.0002841
     13.0660000      0.0002893
     13.0670000      0.0002853
     13.0680000      0.0002831
     13.0690000      0.0002820
     13.0700000      0.0002865
     13.0710000      0.0002887
     13.0720000      0.0002862
     13.0730000      0.0002847
     13.0740000      0.0002856
     13.0750000      0.0002873
     13.0760000      0.0002859
     13.0770000      0.0002843
     13.0780000      0.0002853
     13.0790000      0.0002861
     13.0800000      0.0002850
     13.0810000      0.0002855
     13.0820000      0.0002887
     13.0830000      0.0002930
     13.0840000      0.0002863
     13.0850000      0.0002841
     13.0860000      0.0002868
     13.0870000      0.0002902
     13.0880000      0.0002888
     13.0890000      0.0002863
     13.0900000      0.0002856
     13.0910000      0.0002793
     13.0920000      0.0002843
     13.0930000      0.0002823
     13.0940000      0.0002862
     13.0950000      0.0002878
     13.0960000      0.0002873
     13.0970000      0.0002858
     13.0980000      0.0002816
     13.0990000      0.0002828
     13.1000000      0.0002864
     13.1010000      0.0002849
     13.1020000      0.0002864
     13.1030000      0.0002870
     13.1040000      0.0002879
     13.1050000      0.0002879
     13.1060000      0.0002880
     13.1070000      0.0002855
     13.1080000      0.0002842
     13.1090000      0.0002858
     13.1100000      0.0002856
     13.1110000      0.0002841
     13.1120000      0.0002840
     13.1130000      0.0002850
     13.1140000      0.0002849
     13.1150000      0.0002882
     13.1160000      0.0002874
     13.1170000      0.0002847
     13.1180000      0.0002818
     13.1190000      0.0002847
     13.1200000      0.0002841
     13.1210000      0.0002830
     13.1220000      0.0002893
     13.1230000      0.0002915
     13.1240000      0.0002876
     13.1250000      0.0002898
     13.1260000      0.0002853
     13.1270000      0.0002875
     13.1280000      0.0002883
     13.1290000      0.0002867
     13.1300000      0.0002888
     13.1310000      0.0002859
     13.1320000      0.0002915
     13.1330000      0.0002848
     13.1340000      0.0002903
     13.1350000      0.0002895
     13.1360000      0.0002917
     13.1370000      0.0002910
     13.1380000      0.0002900
     13.1390000      0.0002896
     13.1400000      0.0002861
     13.1410000      0.0002858
     13.1420000      0.0002891
     13.1430000      0.0002892
     13.1440000      0.0002893
     13.1450000      0.0002893
     13.1460000      0.0002870
     13.1470000      0.0002899
     13.1480000      0.0002866
     13.1490000      0.0002855
     13.1500000      0.0002844
     13.1510000      0.0002821
     13.1520000      0.0002820
     13.1530000      0.0002834
     13.1540000      0.0002849
     13.1550000      0.0002858
     13.1560000      0.0002865
     13.1570000      0.0002910
     13.1580000      0.0002909
     13.1590000      0.0002893
     13.1600000      0.0002877
     13.1610000      0.0002869
     13.1620000      0.0002858
     13.1630000      0.0002846
     13.1640000      0.0002834
     13.1650000      0.0002875
     13.1660000      0.0002849
     13.1670000      0.0002857
     13.1680000      0.0002860
     13.1690000      0.0002873
     13.1700000      0.0002906
     13.1710000      0.0002900
     13.1720000      0.0002914
     13.1730000      0.0002899
     13.1740000      0.0002892
     13.1750000      0.0002881
     13.1760000      0.0002836
     13.1770000      0.0002856
     13.1780000      0.0002893
     13.1790000      0.0002838
     13.1800000      0.0002862
     13.1810000      0.0002849
     13.1820000      0.0002864
     13.1830000      0.0002902
     13.1840000      0.0002891
     13.1850000      0.0002897
     13.1860000      0.0002861
     13.1870000      0.0002924
     13.1880000      0.0002842
     13.1890000      0.0002839
     13.1900000      0.0002827
     13.1910000      0.0002880
     13.1920000      0.0002854
     13.1930000      0.0002891
     13.1940000      0.0002846
     13.1950000      0.0002870
     13.1960000      0.0002896
     13.1970000      0.0002851
     13.1980000      0.0002818
     13.1990000      0.0002838
     13.2000000      0.0002848
     13.2010000      0.0002909
     13.2020000      0.0002899
     13.2030000      0.0002866
     13.2040000      0.0002841
     13.2050000      0.0002855
     13.2060000      0.0002849
     13.2070000      0.0002856
     13.2080000      0.0002876
     13.2090000      0.0002903
     13.2100000      0.0002850
     13.2110000      0.0002880
     13.2120000      0.0002862
     13.2130000      0.0002860
     13.2140000      0.0002903
     13.2150000      0.0002876
     13.2160000      0.0002852
     13.2170000      0.0002871
     13.2180000      0.0002887
     13.2190000      0.0002916
     13.2200000      0.0002849
     13.2210000      0.0002853
     13.2220000      0.0002845
     13.2230000      0.0002865
     13.2240000      0.0002892
     13.2250000      0.0002858
     13.2260000      0.0002844
     13.2270000      0.0002876
     13.2280000      0.0002875
     13.2290000      0.0002872
     13.2300000      0.0002879
     13.2310000      0.0002858
     13.2320000      0.0002861
     13.2330000      0.0002871
     13.2340000      0.0002854
     13.2350000      0.0002829
     13.2360000      0.0002820
     13.2370000      0.0002869
     13.2380000      0.0002934
     13.2390000      0.0002831
     13.2400000      0.0002816
     13.2410000      0.0002827
     13.2420000      0.0002836
     13.2430000      0.0002860
     13.2440000      0.0002875
     13.2450000      0.0002876
     13.2460000      0.0002873
     13.2470000      0.0002889
     13.2480000      0.0002911
     13.2490000      0.0002896
     13.2500000      0.0002884
     13.2510000      0.0002863
     13.2520000      0.0002899
     13.2530000      0.0002910
     13.2540000      0.0002888
     13.2550000      0.0002904
     13.2560000      0.0002942
     13.2570000      0.0002885
     13.2580000      0.0002869
     13.2590000      0.0002885
     13.2600000      0.0002913
     13.2610000      0.0002949
     13.2620000      0.0002910
     13.2630000      0.0002907
     13.2640000      0.0002882
     13.2650000      0.0002890
     13.2660000      0.0002852
     13.2670000      0.0002832
     13.2680000      0.0002850
     13.2690000      0.0002853
     13.2700000      0.0002885
     13.2710000      0.0002829
     13.2720000      0.0002851
     13.2730000      0.0002868
     13.2740000      0.0002835
     13.2750000      0.0002880
     13.2760000      0.0002872
     13.2770000      0.0002834
     13.2780000      0.0002802
     13.2790000      0.0002832
     13.2800000      0.0002865
     13.2810000      0.0002873
     13.2820000      0.0002874
     13.2830000      0.0002828
     13.2840000      0.0002852
     13.2850000      0.0002861
     13.2860000      0.0002906
     13.2870000      0.0002850
     13.2880000      0.0002861
     13.2890000      0.0002875
     13.2900000      0.0002858
     13.2910000      0.0002862
     13.2920000      0.0002858
     13.2930000      0.0002807
     13.2940000      0.0002875
     13.2950000      0.0002882
     13.2960000      0.0002880
     13.2970000      0.0002892
     13.2980000      0.0002872
     13.2990000      0.0002896
     13.3000000      0.0002879
     13.3010000      0.0002875
     13.3020000      0.0002886
     13.3030000      0.0002879
     13.3040000      0.0002847
     13.3050000      0.0002834
     13.3060000      0.0002868
     13.3070000      0.0002870
     13.3080000      0.0002835
     13.3090000      0.0002844
     13.3100000      0.0002891
     13.3110000      0.0002876
     13.3120000      0.0002912
     13.3130000      0.0002915
     13.3140000      0.0002898
     13.3150000      0.0002881
     13.3160000      0.0002842
     13.3170000      0.0002824
     13.3180000      0.0002865
     13.3190000      0.0002847
     13.3200000      0.0002850
     13.3210000      0.0002841
     13.3220000      0.0002855
     13.3230000      0.0002844
     13.3240000      0.0002839
     13.3250000      0.0002866
     13.3260000      0.0002852
     13.3270000      0.0002861
     13.3280000      0.0002859
     13.3290000      0.0002879
     13.3300000      0.0002883
     13.3310000      0.0002883
     13.3320000      0.0002862
     13.3330000      0.0002821
     13.3340000      0.0002812
     13.3350000      0.0002822
     13.3360000      0.0002799
     13.3370000      0.0002849
     13.3380000      0.0002894
     13.3390000      0.0002861
     13.3400000      0.0002862
     13.3410000      0.0002898
     13.3420000      0.0002889
     13.3430000      0.0002883
     13.3440000      0.0002879
     13.3450000      0.0002857
     13.3460000      0.0002874
     13.3470000      0.0002864
     13.3480000      0.0002849
     13.3490000      0.0002855
     13.3500000      0.0002842
     13.3510000      0.0002864
     13.3520000      0.0002873
     13.3530000      0.0002851
     13.3540000      0.0002865
     13.3550000      0.0002898
     13.3560000      0.0002858
     13.3570000      0.0002868
     13.3580000      0.0002898
     13.3590000      0.0002898
     13.3600000      0.0002911
     13.3610000      0.0002868
     13.3620000      0.0002874
     13.3630000      0.0002856
     13.3640000      0.0002861
     13.3650000      0.0002905
     13.3660000      0.0002852
     13.3670000      0.0002823
     13.3680000      0.0002882
     13.3690000      0.0002890
     13.3700000      0.0002867
     13.3710000      0.0002867
     13.3720000      0.0002825
     13.3730000      0.0002832
     13.3740000      0.0002812
     13.3750000      0.0002840
     13.3760000      0.0002877
     13.3770000      0.0002895
     13.3780000      0.0002843
     13.3790000      0.0002804
     13.3800000      0.0002870
     13.3810000      0.0002856
     13.3820000      0.0002878
     13.3830000      0.0002862
     13.3840000      0.0002876
     13.3850000      0.0002909
     13.3860000      0.0002863
     13.3870000      0.0002865
     13.3880000      0.0002878
     13.3890000      0.0002856
     13.3900000      0.0002863
     13.3910000      0.0002894
     13.3920000      0.0002909
     13.3930000      0.0002877
     13.3940000      0.0002850
     13.3950000      0.0002832
     13.3960000      0.0002877
     13.3970000      0.0002869
     13.3980000      0.0002870
     13.3990000      0.0002869
     13.4000000      0.0002873
     13.4010000      0.0002868
     13.4020000      0.0002865
     13.4030000      0.0002856
     13.4040000      0.0002831
     13.4050000      0.0002838
     13.4060000      0.0002838
     13.4070000      0.0002826
     13.4080000      0.0002786
     13.4090000      0.0002826
     13.4100000      0.0002831
     13.4110000      0.0002910
     13.4120000      0.0002888
     13.4130000      0.0002873
     13.4140000      0.0002869
     13.4150000      0.0002859
     13.4160000      0.0002872
     13.4170000      0.0002862
     13.4180000      0.0002853
     13.4190000      0.0002888
     13.4200000      0.0002897
     13.4210000      0.0002855
     13.4220000      0.0002892
     13.4230000      0.0002926
     13.4240000      0.0002883
     13.4250000      0.0002828
     13.4260000      0.0002862
     13.4270000      0.0002828
     13.4280000      0.0002860
     13.4290000      0.0002829
     13.4300000      0.0002852
     13.4310000      0.0002859
     13.4320000      0.0002856
     13.4330000      0.0002815
     13.4340000      0.0002828
     13.4350000      0.0002844
     13.4360000      0.0002853
     13.4370000      0.0002838
     13.4380000      0.0002892
     13.4390000      0.0002853
     13.4400000      0.0002807
     13.4410000      0.0002869
     13.4420000      0.0002849
     13.4430000      0.0002827
     13.4440000      0.0002849
     13.4450000      0.0002896
     13.4460000      0.0002864
     13.4470000      0.0002917
     13.4480000      0.0002875
     13.4490000      0.0002842
     13.4500000      0.0002861
     13.4510000      0.0002844
     13.4520000      0.0002862
     13.4530000      0.0002820
     13.4540000      0.0002826
     13.4550000      0.0002841
     13.4560000      0.0002821
     13.4570000      0.0002861
     13.4580000      0.0002909
     13.4590000      0.0002864
     13.4600000      0.0002879
     13.4610000      0.0002883
     13.4620000      0.0002916
     13.4630000      0.0002878
     13.4640000      0.0002872
     13.4650000      0.0002891
     13.4660000      0.0002866
     13.4670000      0.0002865
     13.4680000      0.0002881
     13.4690000      0.0002886
     13.4700000      0.0002872
     13.4710000      0.0002853
     13.4720000      0.0002855
     13.4730000      0.0002847
     13.4740000      0.0002895
     13.4750000      0.0002888
     13.4760000      0.0002916
     13.4770000      0.0002928
     13.4780000      0.0002858
     13.4790000      0.0002873
     13.4800000      0.0002913
     13.4810000      0.0002880
     13.4820000      0.0002837
     13.4830000      0.0002874
     13.4840000      0.0002849
     13.4850000      0.0002829
     13.4860000      0.0002851
     13.4870000      0.0002857
     13.4880000      0.0002841
     13.4890000      0.0002854
     13.4900000      0.0002842
     13.4910000      0.0002856
     13.4920000      0.0002915
     13.4930000      0.0002889
     13.4940000      0.0002857
     13.4950000      0.0002845
     13.4960000      0.0002869
     13.4970000      0.0002855
     13.4980000      0.0002867
     13.4990000      0.0002859
     13.5000000      0.0002883
     13.5010000      0.0002912
     13.5020000      0.0002876
     13.5030000      0.0002908
     13.5040000      0.0002867
     13.5050000      0.0002913
     13.5060000      0.0002891
     13.5070000      0.0002865
     13.5080000      0.0002856
     13.5090000      0.0002827
     13.5100000      0.0002826
     13.5110000      0.0002855
     13.5120000      0.0002844
     13.5130000      0.0002908
     13.5140000      0.0002852
     13.5150000      0.0002914
     13.5160000      0.0002880
     13.5170000      0.0002856
     13.5180000      0.0002899
     13.5190000      0.0002884
     13.5200000      0.0002851
     13.5210000      0.0002872
     13.5220000      0.0002852
     13.5230000      0.0002828
     13.5240000      0.0002829
     13.5250000      0.0002790
     13.5260000      0.0002840
     13.5270000      0.0002869
     13.5280000      0.0002836
     13.5290000      0.0002876
     13.5300000      0.0002858
     13.5310000      0.0002845
     13.5320000      0.0002866
     13.5330000      0.0002838
     13.5340000      0.0002863
     13.5350000      0.0002878
     13.5360000      0.0002851
     13.5370000      0.0002857
     13.5380000      0.0002857
     13.5390000      0.0002836
     13.5400000      0.0002853
     13.5410000      0.0002882
     13.5420000      0.0002873
     13.5430000      0.0002904
     13.5440000      0.0002927
     13.5450000      0.0002902
     13.5460000      0.0002902
     13.5470000      0.0002896
     13.5480000      0.0002896
     13.5490000      0.0002878
     13.5500000      0.0002832
     13.5510000      0.0002821
     13.5520000      0.0002896
     13.5530000      0.0002918
     13.5540000      0.0002880
     13.5550000      0.0002864
     13.5560000      0.0002891
     13.5570000      0.0002888
     13.5580000      0.0002890
     13.5590000      0.0002821
     13.5600000      0.0002831
     13.5610000      0.0002849
     13.5620000      0.0002871
     13.5630000      0.0002901
     13.5640000      0.0002906
     13.5650000      0.0002895
     13.5660000      0.0002893
     13.5670000      0.0002858
     13.5680000      0.0002802
     13.5690000      0.0002826
     13.5700000      0.0002841
     13.5710000      0.0002847
     13.5720000      0.0002878
     13.5730000      0.0002903
     13.5740000      0.0002892
     13.5750000      0.0002848
     13.5760000      0.0002845
     13.5770000      0.0002833
     13.5780000      0.0002827
     13.5790000      0.0002848
     13.5800000      0.0002885
     13.5810000      0.0002847
     13.5820000      0.0002820
     13.5830000      0.0002876
     13.5840000      0.0002866
     13.5850000      0.0002847
     13.5860000      0.0002856
     13.5870000      0.0002868
     13.5880000      0.0002863
     13.5890000      0.0002880
     13.5900000      0.0002842
     13.5910000      0.0002890
     13.5920000      0.0002891
     13.5930000      0.0002862
     13.5940000      0.0002837
     13.5950000      0.0002832
     13.5960000      0.0002845
     13.5970000      0.0002852
     13.5980000      0.0002866
     13.5990000      0.0002881
     13.6000000      0.0002892
     13.6010000      0.0002843
     13.6020000      0.0002834
     13.6030000      0.0002817
     13.6040000      0.0002832
     13.6050000      0.0002865
     13.6060000      0.0002873
     13.6070000      0.0002886
     13.6080000      0.0002879
     13.6090000      0.0002907
     13.6100000      0.0002873
     13.6110000      0.0002893
     13.6120000      0.0002884
     13.6130000      0.0002868
     13.6140000      0.0002877
     13.6150000      0.0002883
     13.6160000      0.0002884
     13.6170000      0.0002864
     13.6180000      0.0002859
     13.6190000      0.0002830
     13.6200000      0.0002821
     13.6210000      0.0002853
     13.6220000      0.0002873
     13.6230000      0.0002899
     13.6240000      0.0002898
     13.6250000      0.0002861
     13.6260000      0.0002864
     13.6270000      0.0002879
     13.6280000      0.0002859
     13.6290000      0.0002845
     13.6300000      0.0002832
     13.6310000      0.0002882
     13.6320000      0.0002918
     13.6330000      0.0002889
     13.6340000      0.0002857
     13.6350000      0.0002886
     13.6360000      0.0002843
     13.6370000      0.0002810
     13.6380000      0.0002876
     13.6390000      0.0002884
     13.6400000      0.0002884
     13.6410000      0.0002860
     13.6420000      0.0002900
     13.6430000      0.0002888
     13.6440000      0.0002860
     13.6450000      0.0002894
     13.6460000      0.0002894
     13.6470000      0.0002866
     13.6480000      0.0002930
     13.6490000      0.0002862
     13.6500000      0.0002879
     13.6510000      0.0002890
     13.6520000      0.0002857
     13.6530000      0.0002870
     13.6540000      0.0002856
     13.6550000      0.0002900
     13.6560000      0.0002833
     13.6570000      0.0002847
     13.6580000      0.0002874
     13.6590000      0.0002841
     13.6600000      0.0002887
     13.6610000      0.0002851
     13.6620000      0.0002860
     13.6630000      0.0002877
     13.6640000      0.0002844
     13.6650000      0.0002869
     13.6660000      0.0002875
     13.6670000      0.0002834
     13.6680000      0.0002863
     13.6690000      0.0002917
     13.6700000      0.0002879
     13.6710000      0.0002828
     13.6720000      0.0002847
     13.6730000      0.0002870
     13.6740000      0.0002864
     13.6750000      0.0002865
     13.6760000      0.0002894
     13.6770000      0.0002855
     13.6780000      0.0002836
     13.6790000      0.0002866
     13.6800000      0.0002914
     13.6810000      0.0002881
     13.6820000      0.0002867
     13.6830000      0.0002857
     13.6840000      0.0002843
     13.6850000      0.0002855
     13.6860000      0.0002862
     13.6870000      0.0002870
     13.6880000      0.0002848
     13.6890000      0.0002842
     13.6900000      0.0002873
     13.6910000      0.0002830
     13.6920000      0.0002853
     13.6930000      0.0002844
     13.6940000      0.0002796
     13.6950000      0.0002886
     13.6960000      0.0002883
     13.6970000      0.0002907
     13.6980000      0.0002844
     13.6990000      0.0002871
     13.7000000      0.0002860
     13.7010000      0.0002850
     13.7020000      0.0002869
     13.7030000      0.0002867
     13.7040000      0.0002849
     13.7050000      0.0002866
     13.7060000      0.0002853
     13.7070000      0.0002820
     13.7080000      0.0002891
     13.7090000      0.0002885
     13.7100000      0.0002906
     13.7110000      0.0002891
     13.7120000      0.0002878
     13.7130000      0.0002887
     13.7140000      0.0002894
     13.7150000      0.0002870
     13.7160000      0.0002921
     13.7170000      0.0002893
     13.7180000      0.0002887
     13.7190000      0.0002918
     13.7200000      0.0002897
     13.7210000      0.0002905
     13.7220000      0.0002854
     13.7230000      0.0002851
     13.7240000      0.0002829
     13.7250000      0.0002879
     13.7260000      0.0002914
     13.7270000      0.0002909
     13.7280000      0.0002956
     13.7290000      0.0002939
     13.7300000      0.0002925
     13.7310000      0.0002905
     13.7320000      0.0002873
     13.7330000      0.0002877
     13.7340000      0.0002919
     13.7350000      0.0002910
     13.7360000      0.0002882
     13.7370000      0.0002872
     13.7380000      0.0002891
     13.7390000      0.0002932
     13.7400000      0.0002932
     13.7410000      0.0002931
     13.7420000      0.0002884
     13.7430000      0.0002887
     13.7440000      0.0002834
     13.7450000      0.0002891
     13.7460000      0.0002904
     13.7470000      0.0002888
     13.7480000      0.0002873
     13.7490000      0.0002895
     13.7500000      0.0002884
     13.7510000      0.0002867
     13.7520000      0.0002885
     13.7530000      0.0002875
     13.7540000      0.0002874
     13.7550000      0.0002880
     13.7560000      0.0002858
     13.7570000      0.0002875
     13.7580000      0.0002810
     13.7590000      0.0002841
     13.7600000      0.0002877
     13.7610000      0.0002873
     13.7620000      0.0002843
     13.7630000      0.0002849
     13.7640000      0.0002869
     13.7650000      0.0002842
     13.7660000      0.0002869
     13.7670000      0.0002875
     13.7680000      0.0002858
     13.7690000      0.0002841
     13.7700000      0.0002825
     13.7710000      0.0002861
     13.7720000      0.0002871
     13.7730000      0.0002851
     13.7740000      0.0002901
     13.7750000      0.0002907
     13.7760000      0.0002890
     13.7770000      0.0002872
     13.7780000      0.0002870
     13.7790000      0.0002863
     13.7800000      0.0002847
     13.7810000      0.0002865
     13.7820000      0.0002824
     13.7830000      0.0002848
     13.7840000      0.0002922
     13.7850000      0.0002885
     13.7860000      0.0002869
     13.7870000      0.0002836
     13.7880000      0.0002825
     13.7890000      0.0002821
     13.7900000      0.0002845
     13.7910000      0.0002889
     13.7920000      0.0002873
     13.7930000      0.0002874
     13.7940000      0.0002884
     13.7950000      0.0002896
     13.7960000      0.0002872
     13.7970000      0.0002889
     13.7980000      0.0002894
     13.7990000      0.0002862
     13.8000000      0.0002833
     13.8010000      0.0002859
     13.8020000      0.0002878
     13.8030000      0.0002867
     13.8040000      0.0002871
     13.8050000      0.0002882
     13.8060000      0.0002904
     13.8070000      0.0002849
     13.8080000      0.0002839
     13.8090000      0.0002869
     13.8100000      0.0002880
     13.8110000      0.0002862
     13.8120000      0.0002820
     13.8130000      0.0002880
     13.8140000      0.0002895
     13.8150000      0.0002863
     13.8160000      0.0002813
     13.8170000      0.0002846
     13.8180000      0.0002850
     13.8190000      0.0002848
     13.8200000      0.0002855
     13.8210000      0.0002859
     13.8220000      0.0002886
     13.8230000      0.0002849
     13.8240000      0.0002889
     13.8250000      0.0002901
     13.8260000      0.0002940
     13.8270000      0.0002912
     13.8280000      0.0002897
     13.8290000      0.0002866
     13.8300000      0.0002833
     13.8310000      0.0002828
     13.8320000      0.0002845
     13.8330000      0.0002860
     13.8340000      0.0002871
     13.8350000      0.0002824
     13.8360000      0.0002846
     13.8370000      0.0002878
     13.8380000      0.0002873
     13.8390000      0.0002832
     13.8400000      0.0002885
     13.8410000      0.0002893
     13.8420000      0.0002849
     13.8430000      0.0002861
     13.8440000      0.0002887
     13.8450000      0.0002850
     13.8460000      0.0002906
     13.8470000      0.0002889
     13.8480000      0.0002900
     13.8490000      0.0002912
     13.8500000      0.0002865
     13.8510000      0.0002835
     13.8520000      0.0002875
     13.8530000      0.0002868
     13.8540000      0.0002875
     13.8550000      0.0002873
     13.8560000      0.0002889
     13.8570000      0.0002904
     13.8580000      0.0002896
     13.8590000      0.0002902
     13.8600000      0.0002881
     13.8610000      0.0002880
     13.8620000      0.0002885
     13.8630000      0.0002842
     13.8640000      0.0002891
     13.8650000      0.0002895
     13.8660000      0.0002851
     13.8670000      0.0002877
     13.8680000      0.0002910
     13.8690000      0.0002900
     13.8700000      0.0002926
     13.8710000      0.0002876
     13.8720000      0.0002877
     13.8730000      0.0002889
     13.8740000      0.0002862
     13.8750000      0.0002897
     13.8760000      0.0002871
     13.8770000      0.0002868
     13.8780000      0.0002907
     13.8790000      0.0002858
     13.8800000      0.0002824
     13.8810000      0.0002847
     13.8820000      0.0002909
     13.8830000      0.0002900
     13.8840000      0.0002875
     13.8850000      0.0002895
     13.8860000      0.0002906
     13.8870000      0.0002853
     13.8880000      0.0002857
     13.8890000      0.0002858
     13.8900000      0.0002852
     13.8910000      0.0002907
     13.8920000      0.0002867
     13.8930000      0.0002855
     13.8940000      0.0002850
     13.8950000      0.0002834
     13.8960000      0.0002892
     13.8970000      0.0002955
     13.8980000      0.0002945
     13.8990000      0.0002880
     13.9000000      0.0002837
     13.9010000      0.0002871
     13.9020000      0.0002837
     13.9030000      0.0002857
     13.9040000      0.0002837
     13.9050000      0.0002862
     13.9060000      0.0002879
     13.9070000      0.0002868
     13.9080000      0.0002888
     13.9090000      0.0002832
     13.9100000      0.0002891
     13.9110000      0.0002862
     13.9120000      0.0002846
     13.9130000      0.0002878
     13.9140000      0.0002890
     13.9150000      0.0002859
     13.9160000      0.0002856
     13.9170000      0.0002874
     13.9180000      0.0002862
     13.9190000      0.0002888
     13.9200000      0.0002936
     13.9210000      0.0002911
     13.9220000      0.0002914
     13.9230000      0.0002859
     13.9240000      0.0002837
     13.9250000      0.0002862
     13.9260000      0.0002856
     13.9270000      0.0002877
     13.9280000      0.0002843
     13.9290000      0.0002881
     13.9300000      0.0002900
     13.9310000      0.0002865
     13.9320000      0.0002868
     13.9330000      0.0002894
     13.9340000      0.0002869
     13.9350000      0.0002874
     13.9360000      0.0002875
     13.9370000      0.0002917
     13.9380000      0.0002889
     13.9390000      0.0002831
     13.9400000      0.0002893
     13.9410000      0.0002896
     13.9420000      0.0002892
     13.9430000      0.0002881
     13.9440000      0.0002896
     13.9450000      0.0002866
     13.9460000      0.0002866
     13.9470000      0.0002868
     13.9480000      0.0002935
     13.9490000      0.0002887
     13.9500000      0.0002859
     13.9510000      0.0002890
     13.9520000      0.0002908
     13.9530000      0.0002841
     13.9540000      0.0002875
     13.9550000      0.0002897
     13.9560000      0.0002880
     13.9570000      0.0002865
     13.9580000      0.0002864
     13.9590000      0.0002861
     13.9600000      0.0002863
     13.9610000      0.0002861
     13.9620000      0.0002879
     13.9630000      0.0002860
     13.9640000      0.0002870
     13.9650000      0.0002855
     13.9660000      0.0002877
     13.9670000      0.0002839
     13.9680000      0.0002831
     13.9690000      0.0002899
     13.9700000      0.0002876
     13.9710000      0.0002847
     13.9720000      0.0002856
     13.9730000      0.0002876
     13.9740000      0.0002837
     13.9750000      0.0002832
     13.9760000      0.0002835
     13.9770000      0.0002852
     13.9780000      0.0002848
     13.9790000      0.0002875
     13.9800000      0.0002885
     13.9810000      0.0002862
     13.9820000      0.0002851
     13.9830000      0.0002856
     13.9840000      0.0002861
     13.9850000      0.0002856
     13.9860000      0.0002869
     13.9870000      0.0002884
     13.9880000      0.0002858
     13.9890000      0.0002881
     13.9900000      0.0002884
     13.9910000      0.0002865
     13.9920000      0.0002828
     13.9930000      0.0002830
     13.9940000      0.0002831
     13.9950000      0.0002817
     13.9960000      0.0002876
     13.9970000      0.0002894
     13.9980000      0.0002862
     13.9990000      0.0002886
     14.0000000      0.0002860
     14.0010000      0.0002869
     14.0020000      0.0002855
     14.0030000      0.0002879
     14.0040000      0.0002872
     14.0050000      0.0002886
     14.0060000      0.0002869
     14.0070000      0.0002871
     14.0080000      0.0002880
     14.0090000      0.0002826
     14.0100000      0.0002866
     14.0110000      0.0002862
     14.0120000      0.0002915
     14.0130000      0.0002845
     14.0140000      0.0002882
     14.0150000      0.0002893
     14.0160000      0.0002885
     14.0170000      0.0002866
     14.0180000      0.0002910
     14.0190000      0.0002900
     14.0200000      0.0002912
     14.0210000      0.0002866
     14.0220000      0.0002899
     14.0230000      0.0002879
     14.0240000      0.0002845
     14.0250000      0.0002848
     14.0260000      0.0002868
     14.0270000      0.0002860
     14.0280000      0.0002869
     14.0290000      0.0002871
     14.0300000      0.0002863
     14.0310000      0.0002836
     14.0320000      0.0002859
     14.0330000      0.0002869
     14.0340000      0.0002876
     14.0350000      0.0002908
     14.0360000      0.0002921
     14.0370000      0.0002905
     14.0380000      0.0002878
     14.0390000      0.0002866
     14.0400000      0.0002868
     14.0410000      0.0002848
     14.0420000      0.0002867
     14.0430000      0.0002911
     14.0440000      0.0002899
     14.0450000      0.0002854
     14.0460000      0.0002886
     14.0470000      0.0002883
     14.0480000      0.0002848
     14.0490000      0.0002901
     14.0500000      0.0002911
     14.0510000      0.0002876
     14.0520000      0.0002851
     14.0530000      0.0002863
     14.0540000      0.0002907
     14.0550000      0.0002845
     14.0560000      0.0002870
     14.0570000      0.0002889
     14.0580000      0.0002886
     14.0590000      0.0002859
     14.0600000      0.0002882
     14.0610000      0.0002874
     14.0620000      0.0002890
     14.0630000      0.0002893
     14.0640000      0.0002822
     14.0650000      0.0002861
     14.0660000      0.0002882
     14.0670000      0.0002849
     14.0680000      0.0002849
     14.0690000      0.0002874
     14.0700000      0.0002863
     14.0710000      0.0002903
     14.0720000      0.0002911
     14.0730000      0.0002878
     14.0740000      0.0002896
     14.0750000      0.0002905
     14.0760000      0.0002860
     14.0770000      0.0002852
     14.0780000      0.0002865
     14.0790000      0.0002845
     14.0800000      0.0002869
     14.0810000      0.0002875
     14.0820000      0.0002888
     14.0830000      0.0002904
     14.0840000      0.0002838
     14.0850000      0.0002859
     14.0860000      0.0002863
     14.0870000      0.0002834
     14.0880000      0.0002852
     14.0890000      0.0002951
     14.0900000      0.0002909
     14.0910000      0.0002854
     14.0920000      0.0002879
     14.0930000      0.0002903
     14.0940000      0.0002884
     14.0950000      0.0002912
     14.0960000      0.0002866
     14.0970000      0.0002877
     14.0980000      0.0002883
     14.0990000      0.0002894
     14.1000000      0.0002866
     14.1010000      0.0002874
     14.1020000      0.0002909
     14.1030000      0.0002886
     14.1040000      0.0002878
     14.1050000      0.0002933
     14.1060000      0.0002874
     14.1070000      0.0002895
     14.1080000      0.0002889
     14.1090000      0.0002853
     14.1100000      0.0002799
     14.1110000      0.0002877
     14.1120000      0.0002903
     14.1130000      0.0002885
     14.1140000      0.0002872
     14.1150000      0.0002881
     14.1160000      0.0002831
     14.1170000      0.0002843
     14.1180000      0.0002866
     14.1190000      0.0002885
     14.1200000      0.0002905
     14.1210000      0.0002907
     14.1220000      0.0002875
     14.1230000      0.0002876
     14.1240000      0.0002899
     14.1250000      0.0002907
     14.1260000      0.0002880
     14.1270000      0.0002854
     14.1280000      0.0002845
     14.1290000      0.0002851
     14.1300000      0.0002898
     14.1310000      0.0002897
     14.1320000      0.0002916
     14.1330000      0.0002908
     14.1340000      0.0002926
     14.1350000      0.0002881
     14.1360000      0.0002881
     14.1370000      0.0002889
     14.1380000      0.0002841
     14.1390000      0.0002858
     14.1400000      0.0002910
     14.1410000      0.0002845
     14.1420000      0.0002863
     14.1430000      0.0002865
     14.1440000      0.0002903
     14.1450000      0.0002901
     14.1460000      0.0002893
     14.1470000      0.0002874
     14.1480000      0.0002838
     14.1490000      0.0002831
     14.1500000      0.0002868
     14.1510000      0.0002870
     14.1520000      0.0002869
     14.1530000      0.0002886
     14.1540000      0.0002855
     14.1550000      0.0002870
     14.1560000      0.0002875
     14.1570000      0.0002908
     14.1580000      0.0002927
     14.1590000      0.0002849
     14.1600000      0.0002856
     14.1610000      0.0002917
     14.1620000      0.0002884
     14.1630000      0.0002871
     14.1640000      0.0002896
     14.1650000      0.0002879
     14.1660000      0.0002894
     14.1670000      0.0002884
     14.1680000      0.0002909
     14.1690000      0.0002905
     14.1700000      0.0002891
     14.1710000      0.0002912
     14.1720000      0.0002864
     14.1730000      0.0002894
     14.1740000      0.0002848
     14.1750000      0.0002865
     14.1760000      0.0002862
     14.1770000      0.0002857
     14.1780000      0.0002857
     14.1790000      0.0002907
     14.1800000      0.0002898
     14.1810000      0.0002908
     14.1820000      0.0002929
     14.1830000      0.0002890
     14.1840000      0.0002852
     14.1850000      0.0002844
     14.1860000      0.0002860
     14.1870000      0.0002886
     14.1880000      0.0002886
     14.1890000      0.0002870
     14.1900000      0.0002872
     14.1910000      0.0002911
     14.1920000      0.0002919
     14.1930000      0.0002856
     14.1940000      0.0002864
     14.1950000      0.0002853
     14.1960000      0.0002871
     14.1970000      0.0002874
     14.1980000      0.0002850
     14.1990000      0.0002849
     14.2000000      0.0002843
     14.2010000      0.0002830
     14.2020000      0.0002859
     14.2030000      0.0002895
     14.2040000      0.0002861
     14.2050000      0.0002865
     14.2060000      0.0002894
     14.2070000      0.0002889
     14.2080000      0.0002852
     14.2090000      0.0002865
     14.2100000      0.0002865
     14.2110000      0.0002872
     14.2120000      0.0002826
     14.2130000      0.0002824
     14.2140000      0.0002837
     14.2150000      0.0002882
     14.2160000      0.0002857
     14.2170000      0.0002841
     14.2180000      0.0002907
     14.2190000      0.0002929
     14.2200000      0.0002839
     14.2210000      0.0002864
     14.2220000      0.0002872
     14.2230000      0.0002804
     14.2240000      0.0002850
     14.2250000      0.0002888
     14.2260000      0.0002847
     14.2270000      0.0002907
     14.2280000      0.0002880
     14.2290000      0.0002870
     14.2300000      0.0002920
     14.2310000      0.0002888
     14.2320000      0.0002860
     14.2330000      0.0002871
     14.2340000      0.0002868
     14.2350000      0.0002882
     14.2360000      0.0002854
     14.2370000      0.0002876
     14.2380000      0.0002877
     14.2390000      0.0002884
     14.2400000      0.0002916
     14.2410000      0.0002919
     14.2420000      0.0002857
     14.2430000      0.0002899
     14.2440000      0.0002908
     14.2450000      0.0002885
     14.2460000      0.0002918
     14.2470000      0.0002907
     14.2480000      0.0002895
     14.2490000      0.0002913
     14.2500000      0.0002875
     14.2510000      0.0002915
     14.2520000      0.0002954
     14.2530000      0.0002926
     14.2540000      0.0002868
     14.2550000      0.0002859
     14.2560000      0.0002883
     14.2570000      0.0002926
     14.2580000      0.0002883
     14.2590000      0.0002862
     14.2600000      0.0002888
     14.2610000      0.0002890
     14.2620000      0.0002866
     14.2630000      0.0002867
     14.2640000      0.0002895
     14.2650000      0.0002845
     14.2660000      0.0002863
     14.2670000      0.0002937
     14.2680000      0.0002902
     14.2690000      0.0002868
     14.2700000      0.0002879
     14.2710000      0.0002871
     14.2720000      0.0002894
     14.2730000      0.0002882
     14.2740000      0.0002915
     14.2750000      0.0002934
     14.2760000      0.0002914
     14.2770000      0.0002907
     14.2780000      0.0002924
     14.2790000      0.0002895
     14.2800000      0.0002892
     14.2810000      0.0002899
     14.2820000      0.0002846
     14.2830000      0.0002864
     14.2840000      0.0002893
     14.2850000      0.0002943
     14.2860000      0.0002863
     14.2870000      0.0002833
     14.2880000      0.0002844
     14.2890000      0.0002838
     14.2900000      0.0002867
     14.2910000      0.0002842
     14.2920000      0.0002865
     14.2930000      0.0002862
     14.2940000      0.0002905
     14.2950000      0.0002856
     14.2960000      0.0002866
     14.2970000      0.0002889
     14.2980000      0.0002916
     14.2990000      0.0002871
     14.3000000      0.0002849
     14.3010000      0.0002890
     14.3020000      0.0002906
     14.3030000      0.0002889
     14.3040000      0.0002935
     14.3050000      0.0002856
     14.3060000      0.0002859
     14.3070000      0.0002832
     14.3080000      0.0002859
     14.3090000      0.0002856
     14.3100000      0.0002911
     14.3110000      0.0002868
     14.3120000      0.0002881
     14.3130000      0.0002963
     14.3140000      0.0002881
     14.3150000      0.0002891
     14.3160000      0.0002931
     14.3170000      0.0002876
     14.3180000      0.0002860
     14.3190000      0.0002890
     14.3200000      0.0002873
     14.3210000      0.0002916
     14.3220000      0.0002899
     14.3230000      0.0002938
     14.3240000      0.0002885
     14.3250000      0.0002884
     14.3260000      0.0002847
     14.3270000      0.0002885
     14.3280000      0.0002873
     14.3290000      0.0002862
     14.3300000      0.0002905
     14.3310000      0.0002914
     14.3320000      0.0002919
     14.3330000      0.0002885
     14.3340000      0.0002870
     14.3350000      0.0002908
     14.3360000      0.0002876
     14.3370000      0.0002921
     14.3380000      0.0002905
     14.3390000      0.0002875
     14.3400000      0.0002867
     14.3410000      0.0002891
     14.3420000      0.0002845
     14.3430000      0.0002871
     14.3440000      0.0002851
     14.3450000      0.0002860
     14.3460000      0.0002878
     14.3470000      0.0002816
     14.3480000      0.0002913
     14.3490000      0.0002870
     14.3500000      0.0002861
     14.3510000      0.0002897
     14.3520000      0.0002871
     14.3530000      0.0002897
     14.3540000      0.0002930
     14.3550000      0.0002853
     14.3560000      0.0002892
     14.3570000      0.0002877
     14.3580000      0.0002904
     14.3590000      0.0002882
     14.3600000      0.0002918
     14.3610000      0.0002925
     14.3620000      0.0002907
     14.3630000      0.0002900
     14.3640000      0.0002859
     14.3650000      0.0002859
     14.3660000      0.0002885
     14.3670000      0.0002913
     14.3680000      0.0002907
     14.3690000      0.0002889
     14.3700000      0.0002868
     14.3710000      0.0002847
     14.3720000      0.0002883
     14.3730000      0.0002869
     14.3740000      0.0002893
     14.3750000      0.0002915
     14.3760000      0.0002915
     14.3770000      0.0002903
     14.3780000      0.0002880
     14.3790000      0.0002827
     14.3800000      0.0002862
     14.3810000      0.0002855
     14.3820000      0.0002897
     14.3830000      0.0002934
     14.3840000      0.0002889
     14.3850000      0.0002905
     14.3860000      0.0002879
     14.3870000      0.0002852
     14.3880000      0.0002899
     14.3890000      0.0002872
     14.3900000      0.0002858
     14.3910000      0.0002835
     14.3920000      0.0002883
     14.3930000      0.0002895
     14.3940000      0.0002871
     14.3950000      0.0002871
     14.3960000      0.0002877
     14.3970000      0.0002923
     14.3980000      0.0002947
     14.3990000      0.0002922
     14.4000000      0.0002914
     14.4010000      0.0002897
     14.4020000      0.0002855
     14.4030000      0.0002827
     14.4040000      0.0002829
     14.4050000      0.0002844
     14.4060000      0.0002883
     14.4070000      0.0002865
     14.4080000      0.0002900
     14.4090000      0.0002882
     14.4100000      0.0002895
     14.4110000      0.0002831
     14.4120000      0.0002856
     14.4130000      0.0002839
     14.4140000      0.0002876
     14.4150000      0.0002881
     14.4160000      0.0002859
     14.4170000      0.0002878
     14.4180000      0.0002918
     14.4190000      0.0002931
     14.4200000      0.0002844
     14.4210000      0.0002869
     14.4220000      0.0002892
     14.4230000      0.0002856
     14.4240000      0.0002860
     14.4250000      0.0002886
     14.4260000      0.0002914
     14.4270000      0.0002901
     14.4280000      0.0002868
     14.4290000      0.0002834
     14.4300000      0.0002835
     14.4310000      0.0002881
     14.4320000      0.0002898
     14.4330000      0.0002866
     14.4340000      0.0002891
     14.4350000      0.0002871
     14.4360000      0.0002905
     14.4370000      0.0002873
     14.4380000      0.0002897
     14.4390000      0.0002857
     14.4400000      0.0002861
     14.4410000      0.0002872
     14.4420000      0.0002845
     14.4430000      0.0002854
     14.4440000      0.0002844
     14.4450000      0.0002849
     14.4460000      0.0002840
     14.4470000      0.0002857
     14.4480000      0.0002844
     14.4490000      0.0002834
     14.4500000      0.0002873
     14.4510000      0.0002882
     14.4520000      0.0002861
     14.4530000      0.0002836
     14.4540000      0.0002850
     14.4550000      0.0002883
     14.4560000      0.0002870
     14.4570000      0.0002829
     14.4580000      0.0002871
     14.4590000      0.0002859
     14.4600000      0.0002883
     14.4610000      0.0002885
     14.4620000      0.0002884
     14.4630000      0.0002872
     14.4640000      0.0002858
     14.4650000      0.0002862
     14.4660000      0.0002850
     14.4670000      0.0002888
     14.4680000      0.0002844
     14.4690000      0.0002907
     14.4700000      0.0002847
     14.4710000      0.0002868
     14.4720000      0.0002923
     14.4730000      0.0002880
     14.4740000      0.0002874
     14.4750000      0.0002907
     14.4760000      0.0002894
     14.4770000      0.0002870
     14.4780000      0.0002908
     14.4790000      0.0002895
     14.4800000      0.0002871
     14.4810000      0.0002852
     14.4820000      0.0002885
     14.4830000      0.0002899
     14.4840000      0.0002855
     14.4850000      0.0002840
     14.4860000      0.0002928
     14.4870000      0.0002854
     14.4880000      0.0002924
     14.4890000      0.0002899
     14.4900000      0.0002848
     14.4910000      0.0002858
     14.4920000      0.0002878
     14.4930000      0.0002868
     14.4940000      0.0002883
     14.4950000      0.0002867
     14.4960000      0.0002875
     14.4970000      0.0002883
     14.4980000      0.0002844
     14.4990000      0.0002874
     14.5000000      0.0002849
     14.5010000      0.0002868
     14.5020000      0.0002908
     14.5030000      0.0002906
     14.5040000      0.0002931
     14.5050000      0.0002923
     14.5060000      0.0002899
     14.5070000      0.0002916
     14.5080000      0.0002903
     14.5090000      0.0002870
     14.5100000      0.0002889
     14.5110000      0.0002888
     14.5120000      0.0002867
     14.5130000      0.0002861
     14.5140000      0.0002894
     14.5150000      0.0002872
     14.5160000      0.0002910
     14.5170000      0.0002875
     14.5180000      0.0002834
     14.5190000      0.0002846
     14.5200000      0.0002884
     14.5210000      0.0002866
     14.5220000      0.0002879
     14.5230000      0.0002879
     14.5240000      0.0002862
     14.5250000      0.0002917
     14.5260000      0.0002915
     14.5270000      0.0002915
     14.5280000      0.0002962
     14.5290000      0.0002932
     14.5300000      0.0002881
     14.5310000      0.0002876
     14.5320000      0.0002853
     14.5330000      0.0002853
     14.5340000      0.0002839
     14.5350000      0.0002918
     14.5360000      0.0002905
     14.5370000      0.0002865
     14.5380000      0.0002874
     14.5390000      0.0002874
     14.5400000      0.0002893
     14.5410000      0.0002900
     14.5420000      0.0002899
     14.5430000      0.0002875
     14.5440000      0.0002853
     14.5450000      0.0002878
     14.5460000      0.0002855
     14.5470000      0.0002849
     14.5480000      0.0002835
     14.5490000      0.0002870
     14.5500000      0.0002890
     14.5510000      0.0002873
     14.5520000      0.0002887
     14.5530000      0.0002859
     14.5540000      0.0002840
     14.5550000      0.0002891
     14.5560000      0.0002919
     14.5570000      0.0002888
     14.5580000      0.0002866
     14.5590000      0.0002886
     14.5600000      0.0002932
     14.5610000      0.0002854
     14.5620000      0.0002869
     14.5630000      0.0002893
     14.5640000      0.0002935
     14.5650000      0.0002919
     14.5660000      0.0002912
     14.5670000      0.0002867
     14.5680000      0.0002882
     14.5690000      0.0002861
     14.5700000      0.0002891
     14.5710000      0.0002858
     14.5720000      0.0002851
     14.5730000      0.0002885
     14.5740000      0.0002901
     14.5750000      0.0002888
     14.5760000      0.0002925
     14.5770000      0.0002881
     14.5780000      0.0002874
     14.5790000      0.0002852
     14.5800000      0.0002862
     14.5810000      0.0002867
     14.5820000      0.0002888
     14.5830000      0.0002917
     14.5840000      0.0002859
     14.5850000      0.0002887
     14.5860000      0.0002874
     14.5870000      0.0002897
     14.5880000      0.0002879
     14.5890000      0.0002871
     14.5900000      0.0002864
     14.5910000      0.0002875
     14.5920000      0.0002889
     14.5930000      0.0002887
     14.5940000      0.0002871
     14.5950000      0.0002874
     14.5960000      0.0002933
     14.5970000      0.0002876
     14.5980000      0.0002874
     14.5990000      0.0002885
     14.6000000      0.0002887
     14.6010000      0.0002847
     14.6020000      0.0002896
     14.6030000      0.0002869
     14.6040000      0.0002841
     14.6050000      0.0002849
     14.6060000      0.0002878
     14.6070000      0.0002875
     14.6080000      0.0002860
     14.6090000      0.0002868
     14.6100000      0.0002870
     14.6110000      0.0002878
     14.6120000      0.0002870
     14.6130000      0.0002859
     14.6140000      0.0002861
     14.6150000      0.0002880
     14.6160000      0.0002924
     14.6170000      0.0002875
     14.6180000      0.0002910
     14.6190000      0.0002883
     14.6200000      0.0002846
     14.6210000      0.0002855
     14.6220000      0.0002872
     14.6230000      0.0002907
     14.6240000      0.0002866
     14.6250000      0.0002870
     14.6260000      0.0002861
     14.6270000      0.0002871
     14.6280000      0.0002843
     14.6290000      0.0002857
     14.6300000      0.0002841
     14.6310000      0.0002878
     14.6320000      0.0002825
     14.6330000      0.0002831
     14.6340000      0.0002850
     14.6350000      0.0002877
     14.6360000      0.0002894
     14.6370000      0.0002863
     14.6380000      0.0002900
     14.6390000      0.0002890
     14.6400000      0.0002849
     14.6410000      0.0002851
     14.6420000      0.0002873
     14.6430000      0.0002867
     14.6440000      0.0002888
     14.6450000      0.0002908
     14.6460000      0.0002870
     14.6470000      0.0002885
     14.6480000      0.0002879
     14.6490000      0.0002877
     14.6500000      0.0002893
     14.6510000      0.0002862
     14.6520000      0.0002909
     14.6530000      0.0002832
     14.6540000      0.0002852
     14.6550000      0.0002835
     14.6560000      0.0002892
     14.6570000      0.0002863
     14.6580000      0.0002859
     14.6590000      0.0002870
     14.6600000      0.0002874
     14.6610000      0.0002889
     14.6620000      0.0002877
     14.6630000      0.0002872
     14.6640000      0.0002911
     14.6650000      0.0002927
     14.6660000      0.0002883
     14.6670000      0.0002855
     14.6680000      0.0002898
     14.6690000      0.0002911
     14.6700000      0.0002894
     14.6710000      0.0002883
     14.6720000      0.0002873
     14.6730000      0.0002858
     14.6740000      0.0002900
     14.6750000      0.0002878
     14.6760000      0.0002902
     14.6770000      0.0002902
     14.6780000      0.0002885
     14.6790000      0.0002878
     14.6800000      0.0002935
     14.6810000      0.0002891
     14.6820000      0.0002877
     14.6830000      0.0002870
     14.6840000      0.0002891
     14.6850000      0.0002867
     14.6860000      0.0002888
     14.6870000      0.0002896
     14.6880000      0.0002910
     14.6890000      0.0002850
     14.6900000      0.0002909
     14.6910000      0.0002884
     14.6920000      0.0002857
     14.6930000      0.0002867
     14.6940000      0.0002874
     14.6950000      0.0002893
     14.6960000      0.0002924
     14.6970000      0.0002889
     14.6980000      0.0002863
     14.6990000      0.0002857
     14.7000000      0.0002920
     14.7010000      0.0002900
     14.7020000      0.0002862
     14.7030000      0.0002862
     14.7040000      0.0002850
     14.7050000      0.0002850
     14.7060000      0.0002905
     14.7070000      0.0002857
     14.7080000      0.0002819
     14.7090000      0.0002883
     14.7100000      0.0002874
     14.7110000      0.0002905
     14.7120000      0.0002880
     14.7130000      0.0002873
     14.7140000      0.0002842
     14.7150000      0.0002851
     14.7160000      0.0002850
     14.7170000      0.0002835
     14.7180000      0.0002865
     14.7190000      0.0002874
     14.7200000      0.0002866
     14.7210000      0.0002842
     14.7220000      0.0002865
     14.7230000      0.0002914
     14.7240000      0.0002899
     14.7250000      0.0002853
     14.7260000      0.0002887
     14.7270000      0.0002859
     14.7280000      0.0002876
     14.7290000      0.0002851
     14.7300000      0.0002885
     14.7310000      0.0002894
     14.7320000      0.0002895
     14.7330000      0.0002856
     14.7340000      0.0002820
     14.7350000      0.0002872
     14.7360000      0.0002907
     14.7370000      0.0002906
     14.7380000      0.0002915
     14.7390000      0.0002942
     14.7400000      0.0002874
     14.7410000      0.0002868
     14.7420000      0.0002868
     14.7430000      0.0002884
     14.7440000      0.0002896
     14.7450000      0.0002887
     14.7460000      0.0002887
     14.7470000      0.0002918
     14.7480000      0.0002907
     14.7490000      0.0002866
     14.7500000      0.0002878
     14.7510000      0.0002902
     14.7520000      0.0002890
     14.7530000      0.0002914
     14.7540000      0.0002828
     14.7550000      0.0002816
     14.7560000      0.0002877
     14.7570000      0.0002876
     14.7580000      0.0002874
     14.7590000      0.0002898
     14.7600000      0.0002907
     14.7610000      0.0002946
     14.7620000      0.0002877
     14.7630000      0.0002874
     14.7640000      0.0002864
     14.7650000      0.0002900
     14.7660000      0.0002884
     14.7670000      0.0002935
     14.7680000      0.0002903
     14.7690000      0.0002858
     14.7700000      0.0002872
     14.7710000      0.0002889
     14.7720000      0.0002858
     14.7730000      0.0002876
     14.7740000      0.0002906
     14.7750000      0.0002882
     14.7760000      0.0002871
     14.7770000      0.0002906
     14.7780000      0.0002849
     14.7790000      0.0002834
     14.7800000      0.0002883
     14.7810000      0.0002904
     14.7820000      0.0002908
     14.7830000      0.0002920
     14.7840000      0.0002895
     14.7850000      0.0002872
     14.7860000      0.0002877
     14.7870000      0.0002869
     14.7880000      0.0002912
     14.7890000      0.0002888
     14.7900000      0.0002865
     14.7910000      0.0002908
     14.7920000      0.0002852
     14.7930000      0.0002908
     14.7940000      0.0002876
     14.7950000      0.0002881
     14.7960000      0.0002912
     14.7970000      0.0002916
     14.7980000      0.0002910
     14.7990000      0.0002907
     14.8000000      0.0002830
     14.8010000      0.0002860
     14.8020000      0.0002871
     14.8030000      0.0002855
     14.8040000      0.0002910
     14.8050000      0.0002918
     14.8060000      0.0002911
     14.8070000      0.0002902
     14.8080000      0.0002890
     14.8090000      0.0002905
     14.8100000      0.0002873
     14.8110000      0.0002900
     14.8120000      0.0002849
     14.8130000      0.0002876
     14.8140000      0.0002890
     14.8150000      0.0002868
     14.8160000      0.0002891
     14.8170000      0.0002873
     14.8180000      0.0002902
     14.8190000      0.0002905
     14.8200000      0.0002878
     14.8210000      0.0002902
     14.8220000      0.0002870
     14.8230000      0.0002879
     14.8240000      0.0002868
     14.8250000      0.0002892
     14.8260000      0.0002889
     14.8270000      0.0002899
     14.8280000      0.0002940
     14.8290000      0.0002902
     14.8300000      0.0002866
     14.8310000      0.0002878
     14.8320000      0.0002877
     14.8330000      0.0002900
     14.8340000      0.0002875
     14.8350000      0.0002911
     14.8360000      0.0002911
     14.8370000      0.0002894
     14.8380000      0.0002888
     14.8390000      0.0002889
     14.8400000      0.0002882
     14.8410000      0.0002923
     14.8420000      0.0002910
     14.8430000      0.0002930
     14.8440000      0.0002918
     14.8450000      0.0002941
     14.8460000      0.0002898
     14.8470000      0.0002884
     14.8480000      0.0002860
     14.8490000      0.0002854
     14.8500000      0.0002889
     14.8510000      0.0002856
     14.8520000      0.0002832
     14.8530000      0.0002863
     14.8540000      0.0002886
     14.8550000      0.0002866
     14.8560000      0.0002930
     14.8570000      0.0002936
     14.8580000      0.0002879
     14.8590000      0.0002878
     14.8600000      0.0002876
     14.8610000      0.0002874
     14.8620000      0.0002869
     14.8630000      0.0002886
     14.8640000      0.0002916
     14.8650000      0.0002924
     14.8660000      0.0002841
     14.8670000      0.0002883
     14.8680000      0.0002832
     14.8690000      0.0002872
     14.8700000      0.0002889
     14.8710000      0.0002882
     14.8720000      0.0002892
     14.8730000      0.0002869
     14.8740000      0.0002896
     14.8750000      0.0002862
     14.8760000      0.0002896
     14.8770000      0.0002927
     14.8780000      0.0002872
     14.8790000      0.0002854
     14.8800000      0.0002906
     14.8810000      0.0002892
     14.8820000      0.0002867
     14.8830000      0.0002871
     14.8840000      0.0002837
     14.8850000      0.0002832
     14.8860000      0.0002845
     14.8870000      0.0002858
     14.8880000      0.0002903
     14.8890000      0.0002877
     14.8900000      0.0002878
     14.8910000      0.0002873
     14.8920000      0.0002872
     14.8930000      0.0002825
     14.8940000      0.0002852
     14.8950000      0.0002870
     14.8960000      0.0002845
     14.8970000      0.0002874
     14.8980000      0.0002835
     14.8990000      0.0002817
     14.9000000      0.0002863
     14.9010000      0.0002899
     14.9020000      0.0002916
     14.9030000      0.0002920
     14.9040000      0.0002911
     14.9050000      0.0002909
     14.9060000      0.0002835
     14.9070000      0.0002842
     14.9080000      0.0002855
     14.9090000      0.0002854
     14.9100000      0.0002900
     14.9110000      0.0002865
     14.9120000      0.0002850
     14.9130000      0.0002923
     14.9140000      0.0002866
     14.9150000      0.0002829
     14.9160000      0.0002851
     14.9170000      0.0002861
     14.9180000      0.0002870
     14.9190000      0.0002873
     14.9200000      0.0002866
     14.9210000      0.0002901
     14.9220000      0.0002875
     14.9230000      0.0002901
     14.9240000      0.0002866
     14.9250000      0.0002907
     14.9260000      0.0002891
     14.9270000      0.0002875
     14.9280000      0.0002855
     14.9290000      0.0002919
     14.9300000      0.0002902
     14.9310000      0.0002891
     14.9320000      0.0002866
     14.9330000      0.0002864
     14.9340000      0.0002857
     14.9350000      0.0002867
     14.9360000      0.0002850
     14.9370000      0.0002820
     14.9380000      0.0002825
     14.9390000      0.0002868
     14.9400000      0.0002873
     14.9410000      0.0002902
     14.9420000      0.0002911
     14.9430000      0.0002868
     14.9440000      0.0002882
     14.9450000      0.0002892
     14.9460000      0.0002926
     14.9470000      0.0002933
     14.9480000      0.0002884
     14.9490000      0.0002855
     14.9500000      0.0002849
     14.9510000      0.0002868
     14.9520000      0.0002862
     14.9530000      0.0002903
     14.9540000      0.0002869
     14.9550000      0.0002877
     14.9560000      0.0002909
     14.9570000      0.0002886
     14.9580000      0.0002881
     14.9590000      0.0002917
     14.9600000      0.0002874
     14.9610000      0.0002881
     14.9620000      0.0002931
     14.9630000      0.0002901
     14.9640000      0.0002924
     14.9650000      0.0002891
     14.9660000      0.0002903
     14.9670000      0.0002893
     14.9680000      0.0002913
     14.9690000      0.0002910
     14.9700000      0.0002880
     14.9710000      0.0002910
     14.9720000      0.0002870
     14.9730000      0.0002839
     14.9740000      0.0002851
     14.9750000      0.0002902
     14.9760000      0.0002879
     14.9770000      0.0002869
     14.9780000      0.0002863
     14.9790000      0.0002902
     14.9800000      0.0002871
     14.9810000      0.0002879
     14.9820000      0.0002844
     14.9830000      0.0002890
     14.9840000      0.0002845
     14.9850000      0.0002850
     14.9860000      0.0002870
     14.9870000      0.0002851
     14.9880000      0.0002869
     14.9890000      0.0002848
     14.9900000      0.0002843
     14.9910000      0.0002865
     14.9920000      0.0002868
     14.9930000      0.0002840
     14.9940000      0.0002848
     14.9950000      0.0002856
     14.9960000      0.0002871
     14.9970000      0.0002852
     14.9980000      0.0002909
     14.9990000      0.0002880


==> gnuplot1/exam2/weight/weight.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "weight.eps"
set xlabel "Physical time [ns]"
set ylabel "Total weight [GJ]"
set xrange [0.1: 15]
set yrange [0: 0.01]
set xtics 0, 2, 15
#set grid
#set logscale y
set key center at 3, 0.009
#set label 1 "keyword" at 0.014, 0.00
plot  "imc-32w-weight.dat" w l  lc "blue" title "Standard IMC method, N=320000",\
	 "opt-5d-1w-weight.dat" w l  lc "red"  title "Global optimal method, N=5000  ",\
	 "opt-4w-weight.dat" w l  lc "green" title "Global optimal method, N=40000"


==> gnuplot1/exam3/1d-3/gnuplot/cpu_time/cpu_time.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "cpu_time.eps"
set xlabel "Physical time [ns]"
set ylabel "Cpu time [s]"
set xrange [0: 1]
set yrange [0: 700]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.2, 600
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-time.dat" w lp pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-time.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "


==> gnuplot1/exam3/1d-3/gnuplot/cpu_time/imc-40w-time.dat <==
      0.0100000      6.2682130
      0.0200000     12.8642260
      0.0300000     19.1406600
      0.0400000     25.6925870
      0.0500000     32.0951720
      0.0600000     38.6194010
      0.0700000     45.0621100
      0.0800000     51.5009980
      0.0900000     57.8157340
      0.1000000     64.3825490
      0.1100000     70.7653410
      0.1200000     77.3835960
      0.1300000     83.4704130
      0.1400000     89.6887520
      0.1500000     95.6559340
      0.1600000    101.7790970
      0.1700000    108.1574610
      0.1800000    114.3216810
      0.1900000    120.5117030
      0.2000000    126.7909000
      0.2100000    132.7814700
      0.2200000    138.7113130
      0.2300000    144.9098760
      0.2400000    150.8773350
      0.2500000    157.4538980
      0.2600000    164.1457910
      0.2700000    170.8674460
      0.2800000    177.7410910
      0.2900000    184.6761690
      0.3000000    190.8820310
      0.3100000    197.3545260
      0.3200000    203.7800640
      0.3300000    210.0518740
      0.3400000    216.7483750
      0.3500000    223.2073460
      0.3600000    229.4875360
      0.3700000    236.0857760
      0.3800000    242.1997960
      0.3900000    248.3828170
      0.4000000    254.7478560
      0.4100000    260.9411830
      0.4200000    267.2358650
      0.4300000    273.3183730
      0.4400000    279.1240250
      0.4500000    285.0226690
      0.4600000    290.9027830
      0.4700000    296.8818780
      0.4800000    302.9680370
      0.4900000    309.2371570
      0.5000000    315.2121610
      0.5100000    321.4366780
      0.5200000    327.4181140
      0.5300000    333.5796810
      0.5400000    339.5263700
      0.5500000    345.4054520
      0.5600000    351.4584060
      0.5700000    357.5661860
      0.5800000    363.4449970
      0.5900000    369.3566370
      0.6000000    375.5138000
      0.6100000    381.6420400
      0.6200000    387.9340580
      0.6300000    393.9018980
      0.6400000    399.8479170
      0.6500000    405.9951420
      0.6600000    412.0892900
      0.6700000    418.1684010
      0.6800000    424.0996420
      0.6900000    430.1827260
      0.7000000    436.3192610
      0.7100000    442.5429680
      0.7200000    448.6736560
      0.7300000    454.9529530
      0.7400000    461.0399710
      0.7500000    467.0128910
      0.7600000    472.9176230
      0.7700000    478.8761750
      0.7800000    484.9315350
      0.7900000    490.8587050
      0.8000000    496.8496090
      0.8100000    502.8080450
      0.8200000    508.9130820
      0.8300000    515.0261160
      0.8400000    521.1436950
      0.8500000    527.0889700
      0.8600000    533.2387540
      0.8700000    539.2610320
      0.8800000    545.1019080
      0.8900000    551.1492460
      0.9000000    557.3089260
      0.9100000    563.4137920
      0.9200000    569.2322650
      0.9300000    575.3956070
      0.9400000    581.5118820
      0.9500000    587.3835630
      0.9600000    593.5492440
      0.9700000    599.7917520
      0.9800000    605.9859820
      0.9900000    612.3422160
      1.0000000    618.9715240


==> gnuplot1/exam3/1d-3/gnuplot/cpu_time/opt-2w-time.dat <==
      0.0100000      0.9520760
      0.0200000      1.4271110
      0.0300000      1.8763370
      0.0400000      2.4048580
      0.0500000      2.7945040
      0.0600000      3.3142450
      0.0700000      3.8581970
      0.0800000      4.3343530
      0.0900000      4.8534420
      0.1000000      5.2588680
      0.1100000      5.8917970
      0.1200000      6.2860320
      0.1300000      6.8890590
      0.1400000      7.4471520
      0.1500000      8.1141190
      0.1600000      8.6855300
      0.1700000      9.3259690
      0.1800000      9.8290220
      0.1900000     10.4975500
      0.2000000     11.0189580
      0.2100000     11.6977060
      0.2200000     12.3466530
      0.2300000     13.0059370
      0.2400000     13.4680350
      0.2500000     14.1456890
      0.2600000     14.7208180
      0.2700000     15.2790270
      0.2800000     15.7042990
      0.2900000     16.3733830
      0.3000000     16.7946670
      0.3100000     17.4702940
      0.3200000     17.9077530
      0.3300000     18.5518570
      0.3400000     19.0566150
      0.3500000     19.4407470
      0.3600000     19.8226310
      0.3700000     20.2027570
      0.3800000     20.5829760
      0.3900000     20.9681950
      0.4000000     21.3477130
      0.4100000     21.7318150
      0.4200000     22.1132880
      0.4300000     22.4921410
      0.4400000     22.8794700
      0.4500000     23.2592470
      0.4600000     23.6419500
      0.4700000     24.0296760
      0.4800000     24.4090380
      0.4900000     24.7906630
      0.5000000     25.1768360
      0.5100000     25.5558340
      0.5200000     25.9376280
      0.5300000     26.3239130
      0.5400000     26.7059430
      0.5500000     27.0917870
      0.5600000     27.4888180
      0.5700000     27.8720650
      0.5800000     28.2566900
      0.5900000     28.6456380
      0.6000000     29.0291430
      0.6100000     29.4156220
      0.6200000     29.8030500
      0.6300000     30.1872360
      0.6400000     30.5748050
      0.6500000     30.9674200
      0.6600000     31.3591430
      0.6700000     31.7445620
      0.6800000     32.1312840
      0.6900000     32.5188790
      0.7000000     32.9154280
      0.7100000     33.3128320
      0.7200000     33.6999370
      0.7300000     34.0881240
      0.7400000     34.4733310
      0.7500000     34.8641650
      0.7600000     35.2534120
      0.7700000     35.6461240
      0.7800000     36.0307610
      0.7900000     36.4207630
      0.8000000     36.8099640
      0.8100000     37.1995780
      0.8200000     37.5918580
      0.8300000     37.9827500
      0.8400000     38.3697920
      0.8500000     38.7595240
      0.8600000     39.1495920
      0.8700000     39.5416490
      0.8800000     39.9294210
      0.8900000     40.3199380
      0.9000000     40.7144820
      0.9100000     41.1204190
      0.9200000     41.5110970
      0.9300000     41.8992340
      0.9400000     42.2943360
      0.9500000     42.6819790
      0.9600000     43.0795340
      0.9700000     43.4718280
      0.9800000     43.8603110
      0.9900000     44.2555360
      1.0000000     44.6432320


==> gnuplot1/exam3/1d-3/gnuplot/error/error.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "error.eps"
set xlabel "x [cm]"
set ylabel "L1 error"
set xrange [0: 1]
set yrange [1e-10: 1]
set xtics 0, 0.1, 1
#set grid
set logscale y
set key center at 0.4, 0.1
#set label 1 "keyword" at 0.014, 0.00 
plot "imc-40w-error.dat" with points pt 4 ps 0.5 lc "red"  title "Standard IMC method, N=400000  ",\
      "opt-2w-error.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "
	 


==> gnuplot1/exam3/1d-3/gnuplot/error/imc-40w-error.dat <==
 5.0000000000000001E-03   7.6368327160345213E-03
 1.4999999999999999E-02   2.8244191681874153E-03
 2.5000000000000001E-02   1.4154423692780947E-03
 3.5000000000000003E-02   4.2107217661766522E-03
 4.4999999999999998E-02   5.5944844374371736E-03
 5.5000000000000000E-02   6.3047328607511791E-04
 6.5000000000000002E-02   1.8273043147042436E-03
 7.4999999999999997E-02   3.4402649113212638E-03
 8.5000000000000006E-02   9.2127824643513986E-04
 9.5000000000000001E-02   4.4838741284213704E-03
 1.0500000000000000E-01   6.5028182465249067E-04
 1.1500000000000000E-01   1.1670131990425049E-03
 1.2500000000000000E-01   2.0918339304608019E-04
 1.3500000000000001E-01   3.7184327309427966E-03
 1.4499999999999999E-01   1.5630794504395669E-03
 1.5500000000000000E-01   7.9903496909013009E-04
 1.6500000000000001E-01   1.5879346349280592E-03
 1.7500000000000002E-01   3.2785666267481960E-03
 1.8500000000000000E-01   5.9639420618421205E-04
 1.9500000000000001E-01   8.3991024558638481E-04
 2.0500000000000002E-01   2.4055841567922720E-03
 2.1500000000000000E-01   5.3746095727701527E-04
 2.2500000000000001E-01   1.2965436580075593E-03
 2.3500000000000001E-01   1.4980992525227505E-03
 2.4500000000000000E-01   2.6197580558678726E-03
 2.5500000000000000E-01   4.5630369173102359E-03
 2.6500000000000001E-01   1.4283199552965356E-03
 2.7500000000000002E-01   3.6846465089609021E-04
 2.8500000000000003E-01   1.1594941882388186E-04
 2.9499999999999998E-01   1.9844198444581468E-04
 3.0499999999999999E-01   1.2172819425016485E-03
 3.1500000000000000E-01   2.3814576539690066E-03
 3.2500000000000001E-01   9.0899855316381331E-04
 3.3500000000000002E-01   2.6488842420001554E-03
 3.4500000000000003E-01   4.1196664627283905E-03
 3.5499999999999998E-01   4.3165457780757407E-03
 3.6499999999999999E-01   3.6821531502852171E-03
 3.7500000000000000E-01   2.3497919695217476E-03
 3.8500000000000001E-01   4.4053067171187196E-04
 3.9500000000000002E-01   1.7432581347529910E-03
 4.0500000000000003E-01   2.2999652749338567E-03
 4.1500000000000004E-01   3.7784230253108254E-03
 4.2499999999999999E-01   3.4848835082152067E-03
 4.3500000000000000E-01   3.0420325862001744E-03
 4.4500000000000001E-01   7.4840237732151383E-05
 4.5500000000000002E-01   3.9197791473760566E-03
 4.6500000000000002E-01   5.5027764209036600E-03
 4.7500000000000003E-01   3.9114338013908709E-03
 4.8499999999999999E-01   2.8444914565660160E-05
 4.9500000000000000E-01   1.4777075628855309E-03
 5.0500000000000000E-01   5.9437790133717418E-03
 5.1500000000000001E-01   5.1125286105843269E-04
 5.2500000000000002E-01   2.2025900596408993E-02
 5.3500000000000003E-01   4.3082915363394066E-03
 5.4500000000000004E-01   1.9534929277650661E-07
 5.5500000000000005E-01   1.1731392526232452E-08
 5.6500000000000006E-01   2.2088156629339388E-08
 5.7500000000000007E-01   2.3145951191583012E-08
 5.8499999999999996E-01   3.9209978945437130E-08
 5.9499999999999997E-01   2.2574092268922178E-08
 6.0499999999999998E-01   3.1636263084000338E-09
 6.1499999999999999E-01   4.8321873558065173E-08
 6.2500000000000000E-01   4.1870061672770741E-08
 6.3500000000000001E-01   4.0061961607301006E-08
 6.4500000000000002E-01   2.0303935125481645E-08
 6.5500000000000003E-01   1.5186012005548729E-08
 6.6500000000000004E-01   1.9990160448080678E-08
 6.7500000000000004E-01   3.6528778021037153E-08
 6.8500000000000005E-01   2.0930803000152794E-08
 6.9500000000000006E-01   2.6837465588364292E-08
 7.0499999999999996E-01   7.5151036484741501E-09
 7.1499999999999997E-01   1.7678820715513656E-08
 7.2499999999999998E-01   1.0630588148945655E-08
 7.3499999999999999E-01   2.1842009113848902E-08
 7.4500000000000000E-01   1.2650704922166221E-08
 7.5500000000000000E-01   1.9265650396859132E-08
 7.6500000000000001E-01   3.0006502155872497E-08
 7.7500000000000002E-01   6.6604536577952872E-08
 7.8500000000000003E-01   5.0204947213215628E-08
 7.9500000000000004E-01   7.1650370730084673E-09
 8.0500000000000005E-01   1.7776441004941678E-08
 8.1500000000000006E-01   6.5597042527086084E-09
 8.2500000000000007E-01   1.6950447159416779E-09
 8.3499999999999996E-01   9.2206173448960821E-09
 8.4499999999999997E-01   2.2123536933281628E-08
 8.5499999999999998E-01   3.9260984004069270E-08
 8.6499999999999999E-01   2.1280327994184935E-08
 8.7500000000000000E-01   2.2392955063908513E-08
 8.8500000000000001E-01   4.3825733249718522E-09
 8.9500000000000002E-01   1.2303543953359068E-08
 9.0500000000000003E-01   1.2093618301903286E-08
 9.1500000000000004E-01   2.9327075620756145E-08
 9.2500000000000004E-01   6.1091308430793592E-08
 9.3500000000000005E-01   4.7782651225169048E-08
 9.4500000000000006E-01   8.7685334300906709E-09
 9.5500000000000007E-01   5.4962084782723142E-08
 9.6499999999999997E-01   1.9652384209647728E-08
 9.7499999999999998E-01   6.8582870140330758E-09
 9.8499999999999999E-01   3.1848507772592828E-08
 9.9500000000000000E-01   1.9165476398980099E-08


==> gnuplot1/exam3/1d-3/gnuplot/error/opt-1w-error.dat <==
 5.0000000000000001E-03   6.5004846208966684E-05
 1.4999999999999999E-02   8.0890647319284119E-05
 2.5000000000000001E-02   1.7524784604186231E-04
 3.5000000000000003E-02   3.0000047410830717E-04
 4.4999999999999998E-02   3.2788104863996226E-04
 5.5000000000000000E-02   3.3364617174540983E-04
 6.5000000000000002E-02   3.7284395379630727E-04
 7.4999999999999997E-02   2.6787114144576112E-04
 8.5000000000000006E-02   2.6244280425592726E-04
 9.5000000000000001E-02   2.2820650950576541E-04
 1.0500000000000000E-01   1.5831745098205728E-04
 1.1500000000000000E-01   1.1353181842503569E-04
 1.2500000000000000E-01   6.9598457212085093E-05
 1.3500000000000001E-01   4.4641244916899615E-05
 1.4499999999999999E-01   1.3375922336689188E-05
 1.5500000000000000E-01   4.7723586129957012E-05
 1.6500000000000001E-01   1.2154073441664134E-04
 1.7500000000000002E-01   1.3712136396349086E-04
 1.8500000000000000E-01   1.3241173504500924E-04
 1.9500000000000001E-01   1.1904362414603017E-04
 2.0500000000000002E-01   1.1144368466498527E-04
 2.1500000000000000E-01   1.1448311075911102E-04
 2.2500000000000001E-01   8.8746136564636939E-05
 2.3500000000000001E-01   4.5450512259741997E-05
 2.4500000000000000E-01   1.8434835620552493E-05
 2.5500000000000000E-01   1.2676330197251403E-05
 2.6500000000000001E-01   1.1649798138289039E-05
 2.7500000000000002E-01   2.7845585655454897E-05
 2.8500000000000003E-01   1.0853529315879077E-04
 2.9499999999999998E-01   7.5034197978183462E-05
 3.0499999999999999E-01   1.2510025572108589E-04
 3.1500000000000000E-01   1.1378336780529321E-04
 3.2500000000000001E-01   1.1592175385259954E-04
 3.3500000000000002E-01   1.7860691010807144E-04
 3.4500000000000003E-01   1.7688379356203314E-04
 3.5499999999999998E-01   2.4434204216100433E-04
 3.6499999999999999E-01   2.0775243504164378E-04
 3.7500000000000000E-01   2.6137453288545346E-04
 3.8500000000000001E-01   8.8597321598489205E-05
 3.9500000000000002E-01   9.5637008109745595E-06
 4.0500000000000003E-01   4.1970601975328380E-04
 4.1500000000000004E-01   3.8643372371486288E-04
 4.2499999999999999E-01   3.5558662217039850E-04
 4.3500000000000000E-01   2.7346286827940343E-04
 4.4500000000000001E-01   2.0166286848462490E-04
 4.5500000000000002E-01   4.2820074518970757E-04
 4.6500000000000002E-01   1.6131118309955430E-03
 4.7500000000000003E-01   1.3180000847691465E-03
 4.8499999999999999E-01   9.1858677914009271E-04
 4.9500000000000000E-01   1.9139137688117334E-03
 5.0500000000000000E-01   5.4990488359299395E-04
 5.1500000000000001E-01   4.3520232821346091E-03
 5.2500000000000002E-01   3.1838314796572842E-02
 5.3500000000000003E-01   2.6084780524581637E-03
 5.4500000000000004E-01   6.0960350932958216E-08
 5.5500000000000005E-01   1.3907928628912027E-11
 5.6500000000000006E-01   4.3303034769196586E-12
 5.7500000000000007E-01   2.7744733593865959E-12
 5.8499999999999996E-01   1.6293390248125829E-11
 5.9499999999999997E-01   1.3325712061587510E-11
 6.0499999999999998E-01   1.2879237606977523E-11
 6.1499999999999999E-01   1.1400385843650102E-11
 6.2500000000000000E-01   9.9573127521267384E-13
 6.3500000000000001E-01   5.8438497096943607E-13
 6.4500000000000002E-01   1.3693473438480515E-12
 6.5500000000000003E-01   5.2518753235223018E-13
 6.6500000000000004E-01   1.0989473220329580E-12
 6.7500000000000004E-01   4.5384702940123864E-12
 6.8500000000000005E-01   1.2121380288403039E-12
 6.9500000000000006E-01   9.2640738830123888E-12
 7.0499999999999996E-01   8.5216122353018763E-12
 7.1499999999999997E-01   4.0939474033079481E-13
 7.2499999999999998E-01   7.9970752242472505E-13
 7.3499999999999999E-01   2.8975519900255697E-11
 7.4500000000000000E-01   2.7162083346318360E-11
 7.5500000000000000E-01   8.8384161100926384E-13
 7.6500000000000001E-01   6.1914449261643300E-12
 7.7500000000000002E-01   8.7328148185675000E-12
 7.8500000000000003E-01   4.6666229908011093E-12
 7.9500000000000004E-01   9.5192950744121933E-13
 8.0500000000000005E-01   1.2682997013742271E-12
 8.1500000000000006E-01   2.2978580843708854E-12
 8.2500000000000007E-01   3.3337048399664492E-12
 8.3499999999999996E-01   7.2513609699827397E-12
 8.4499999999999997E-01   1.7891504250398811E-12
 8.5499999999999998E-01   8.9056366447919692E-13
 8.6499999999999999E-01   6.0888794006722699E-13
 8.7500000000000000E-01   3.7491711124546653E-13
 8.8500000000000001E-01   1.1503385050068890E-12
 8.9500000000000002E-01   3.1255380228497312E-12
 9.0500000000000003E-01   2.1851010584213875E-12
 9.1500000000000004E-01   2.3501166290760845E-12
 9.2500000000000004E-01   3.2033837388304580E-12
 9.3500000000000005E-01   1.5048726154085461E-12
 9.4500000000000006E-01   2.7213474529420456E-12
 9.5500000000000007E-01   1.0458214155792655E-12
 9.6499999999999997E-01   2.3557544803798079E-12
 9.7499999999999998E-01   1.9220736113795109E-12
 9.8499999999999999E-01   5.8096734645925483E-10
 9.9500000000000000E-01   6.4905070493875305E-10


==> gnuplot1/exam3/1d-3/gnuplot/error/opt-2w-error.dat <==
 5.0000000000000001E-03   2.2423805217094020E-05
 1.4999999999999999E-02   7.5712709743839068E-05
 2.5000000000000001E-02   1.2503285332866426E-04
 3.5000000000000003E-02   1.7734692261999765E-04
 4.4999999999999998E-02   1.9579609167709385E-04
 5.5000000000000000E-02   1.8063759096526052E-04
 6.5000000000000002E-02   1.6898493177771191E-04
 7.4999999999999997E-02   1.4695920819681751E-04
 8.5000000000000006E-02   3.7928453682510383E-05
 9.5000000000000001E-02   4.9924730487939227E-05
 1.0500000000000000E-01   1.1306927300027981E-04
 1.1500000000000000E-01   1.5301321751768845E-04
 1.2500000000000000E-01   2.2084222513982531E-04
 1.3500000000000001E-01   2.2425782057643848E-04
 1.4499999999999999E-01   2.2808623447660958E-04
 1.5500000000000000E-01   1.7774964802548532E-04
 1.6500000000000001E-01   1.9216679397624314E-04
 1.7500000000000002E-01   1.3445940185885109E-04
 1.8500000000000000E-01   7.6085633739515754E-05
 1.9500000000000001E-01   2.1809600987522105E-05
 2.0500000000000002E-01   3.8249835922557153E-05
 2.1500000000000000E-01   5.1672622472005834E-05
 2.2500000000000001E-01   7.2911168283317396E-05
 2.3500000000000001E-01   1.4614268602620821E-04
 2.4500000000000000E-01   1.4000390677633949E-04
 2.5500000000000000E-01   1.3777415651002259E-04
 2.6500000000000001E-01   1.2218938873873565E-04
 2.7500000000000002E-01   9.2017108421575385E-05
 2.8500000000000003E-01   5.1631599558309678E-05
 2.9499999999999998E-01   1.8137528704431958E-06
 3.0499999999999999E-01   1.3066604278475262E-05
 3.1500000000000000E-01   5.9721936859694504E-05
 3.2500000000000001E-01   7.9513752726836519E-05
 3.3500000000000002E-01   8.4078860685418271E-05
 3.4500000000000003E-01   5.2231800121067310E-05
 3.5499999999999998E-01   4.7393328243578441E-05
 3.6499999999999999E-01   1.7313446480691458E-04
 3.7500000000000000E-01   2.3841207998650699E-04
 3.8500000000000001E-01   3.1321476865513333E-04
 3.9500000000000002E-01   2.7143913845063383E-04
 4.0500000000000003E-01   1.4818582922331759E-04
 4.1500000000000004E-01   2.6274109479175819E-04
 4.2499999999999999E-01   2.0196475698945087E-04
 4.3500000000000000E-01   1.2906194302267265E-04
 4.4500000000000001E-01   1.0075997494294253E-03
 4.5500000000000002E-01   1.0211009447845527E-03
 4.6500000000000002E-01   1.4011595928637079E-03
 4.7500000000000003E-01   9.0563642916707636E-04
 4.8499999999999999E-01   1.3244686995257822E-03
 4.9500000000000000E-01   3.2542489706369773E-04
 5.0500000000000000E-01   1.1374089478591080E-03
 5.1500000000000001E-01   1.7051253139332241E-03
 5.2500000000000002E-01   5.4987881201557119E-03
 5.3500000000000003E-01   1.3985604301017650E-03
 5.4500000000000004E-01   5.9380728203702962E-07
 5.5500000000000005E-01   1.4763364143046297E-11
 5.6500000000000006E-01   3.0221051355948564E-12
 5.7500000000000007E-01   8.3830511976464076E-12
 5.8499999999999996E-01   2.5611023718474073E-12
 5.9499999999999997E-01   6.3486542412073928E-12
 6.0499999999999998E-01   6.2673390782805176E-12
 6.1499999999999999E-01   8.6278640481786758E-12
 6.2500000000000000E-01   3.1810491740788167E-13
 6.3500000000000001E-01   2.2343238370571687E-12
 6.4500000000000002E-01   8.8731105796139780E-13
 6.5500000000000003E-01   4.8593941370823603E-13
 6.6500000000000004E-01   1.2468324983602029E-13
 6.7500000000000004E-01   1.3569874390792887E-12
 6.8500000000000005E-01   2.2850644987332958E-12
 6.9500000000000006E-01   1.3413749277980160E-12
 7.0499999999999996E-01   4.5081126331948905E-13
 7.1499999999999997E-01   2.5541634779430255E-12
 7.2499999999999998E-01   2.4617894528437915E-12
 7.3499999999999999E-01   7.0423267911978529E-12
 7.4500000000000000E-01   5.3657165516125893E-12
 7.5500000000000000E-01   1.0280404999496860E-12
 7.6500000000000001E-01   1.2168434662612114E-11
 7.7500000000000002E-01   1.7392771251143425E-11
 7.8500000000000003E-01   5.1250236693269005E-12
 7.9500000000000004E-01   3.4347524824302766E-12
 8.0500000000000005E-01   2.6992297286213675E-12
 8.1500000000000006E-01   2.2377932840150547E-12
 8.2500000000000007E-01   2.1421666524020134E-12
 8.3499999999999996E-01   2.1508402697664181E-12
 8.4499999999999997E-01   1.7826452120049523E-12
 8.5499999999999998E-01   2.1107247893938402E-12
 8.6499999999999999E-01   1.7260498585951305E-13
 8.7500000000000000E-01   4.0462425077156769E-13
 8.8500000000000001E-01   5.3724386050990916E-12
 8.9500000000000002E-01   5.2989296978200977E-12
 9.0500000000000003E-01   3.6624349386461481E-13
 9.1500000000000004E-01   4.2416157391914824E-12
 9.2500000000000004E-01   2.7746901998290489E-12
 9.3500000000000005E-01   6.0325008877039991E-13
 9.4500000000000006E-01   2.7000970903613031E-12
 9.5500000000000007E-01   9.4499061353813807E-13
 9.6499999999999997E-01   1.1963086771221834E-12
 9.7499999999999998E-01   3.3137555199798833E-12
 9.8499999999999999E-01   1.9424370884870009E-10
 9.9500000000000000E-01   2.0266839836459322E-10


==> gnuplot1/exam3/1d-3/gnuplot/radiation/imc-40w-radiation.dat <==
 5.0000000000000001E-03   9.9488919887947624E-01   1.3441662139743854E-02
 1.4999999999999999E-02   9.9739680700399047E-01   1.3577693651726026E-02
 2.5000000000000001E-02   9.9743703050310784E-01   1.3579884055317883E-02
 3.5000000000000003E-02   9.9488626506777622E-01   1.3441503588897135E-02
 4.4999999999999998E-02   9.9386057137146211E-01   1.3386158330031912E-02
 5.5000000000000000E-02   1.0008627384469775E+00   1.3767408393446125E-02
 6.5000000000000002E-02   1.0027140225811726E+00   1.3869553019536790E-02
 7.4999999999999997E-02   1.0030514445480374E+00   1.3888231344643415E-02
 8.5000000000000006E-02   1.0009683404534315E+00   1.3773219764011040E-02
 9.5000000000000001E-02   1.0037986245480968E+00   1.3929659366591775E-02
 1.0500000000000000E-01   9.9923191107958120E-01   1.3677895820739491E-02
 1.1500000000000000E-01   1.0017839392538872E+00   1.3818164876361326E-02
 1.2500000000000000E-01   9.9977449552314512E-01   1.3707628499839699E-02
 1.3500000000000001E-01   1.0035858140936211E+00   1.3917850485780316E-02
 1.4499999999999999E-01   1.0018939271830689E+00   1.3824234375368994E-02
 1.5500000000000000E-01   1.0009088535944413E+00   1.3769945924015125E-02
 1.6500000000000001E-01   1.0009888489273457E+00   1.3774348576533932E-02
 1.7500000000000002E-01   1.0035700371271197E+00   1.3916975318834228E-02
 1.8500000000000000E-01   1.0008123389692778E+00   1.3764635514582362E-02
 1.9500000000000001E-01   1.0012475789779431E+00   1.3788595368144821E-02
 2.0500000000000002E-01   1.0014091998050445E+00   1.3797500513619476E-02
 2.1500000000000000E-01   9.9993001394240077E-01   1.3716159568347475E-02
 2.2500000000000001E-01   9.9938619179733146E-01   1.3686345208073178E-02
 2.3500000000000001E-01   9.9977627084470289E-01   1.3707725863848521E-02
 2.4500000000000000E-01   1.0033846443685865E+00   1.3906694455555216E-02
 2.5500000000000000E-01   1.0035057187052119E+00   1.3913407927185794E-02
 2.6500000000000001E-01   1.0024400159772635E+00   1.3854398981334544E-02
 2.7500000000000002E-01   1.0000873387863229E+00   1.3724793780572158E-02
 2.8500000000000003E-01   9.9939071048900452E-01   1.3686592739184076E-02
 2.9499999999999998E-01   9.9984447742029992E-01   1.3711466911715925E-02
 3.0499999999999999E-01   1.0003762743696372E+00   1.3740661595392896E-02
 3.1500000000000000E-01   1.0016742333418718E+00   1.3812112931135561E-02
 3.2500000000000001E-01   1.0003953706810575E+00   1.3741710814464288E-02
 3.3500000000000002E-01   9.9675730206587532E-01   1.3542904469834484E-02
 3.4500000000000003E-01   9.9614309060460382E-01   1.3509554238455483E-02
 3.5499999999999998E-01   9.9626842063676058E-01   1.3516354355614088E-02
 3.6499999999999999E-01   9.9639425062706999E-01   1.3523184181561719E-02
 3.7500000000000000E-01   1.0007713443005826E+00   1.3762380378504325E-02
 3.8500000000000001E-01   9.9713932283111073E-01   1.3563678416702713E-02
 3.9500000000000002E-01   9.9533256009352911E-01   1.3465638665048709E-02
 4.0500000000000003E-01   9.9258116383520689E-01   1.3317362725076417E-02
 4.1500000000000004E-01   9.8515148594139668E-01   1.2923084329964148E-02
 4.2499999999999999E-01   9.7710309053009536E-01   1.2505920372712614E-02
 4.3500000000000000E-01   9.6525540324798209E-01   1.1910310314313345E-02
 4.4500000000000001E-01   9.5280157578789981E-01   1.1307431833582002E-02
 4.5500000000000002E-01   9.2768438195667746E-01   1.0161436129778148E-02
 4.6500000000000002E-01   9.0296557630276975E-01   9.1209250622543182E-03
 4.7500000000000003E-01   8.5893201473753833E-01   7.4677414433513434E-03
 4.8499999999999999E-01   7.9199037837665653E-01   5.3980106053455879E-03
 4.9500000000000000E-01   7.0144077096359814E-01   3.3213766890237252E-03
 5.0500000000000000E-01   5.5863764852938214E-01   1.3362106079559443E-03
 5.1500000000000001E-01   3.6834394806740089E-01   2.5256215023067909E-04
 5.2500000000000002E-01   8.5420958528342847E-02   7.3048595990554114E-07
 5.3500000000000003E-01   1.0624494876095159E-03   1.7481845470137368E-14
 5.4500000000000004E-01   1.0000002195659557E-03   1.3720012049783618E-14
 5.5500000000000005E-01   9.9999999528249954E-04   1.3719999741103574E-14
 5.6500000000000006E-01   9.9999999656070798E-04   1.3719999811251658E-14
 5.7500000000000007E-01   1.0000000278917360E-03   1.3720001530698540E-14
 5.8499999999999996E-01   9.9999996252925433E-04   1.3719997943605592E-14
 5.9499999999999997E-01   1.0000000158954436E-03   1.3720000872341969E-14
 6.0499999999999998E-01   9.9999998216998565E-04   1.3719999021488835E-14
 6.1499999999999999E-01   9.9999998456216802E-04   1.3719999152771804E-14
 6.2500000000000000E-01   1.0000000055815314E-03   1.3720000306314445E-14
 6.3500000000000001E-01   1.0000000010089677E-03   1.3720000055372143E-14
 6.4500000000000002E-01   1.0000000038617133E-03   1.3720000211930824E-14
 6.5500000000000003E-01   1.0000000117353655E-03   1.3720000644036868E-14
 6.6500000000000004E-01   9.9999997518782188E-04   1.3719998638307717E-14
 6.7500000000000004E-01   9.9999997611609106E-04   1.3719998689251126E-14
 6.8500000000000005E-01   1.0000000152301522E-03   1.3720000835830773E-14
 6.9500000000000006E-01   9.9999999074502715E-04   1.3719999492087093E-14
 7.0499999999999996E-01   9.9999999531851262E-04   1.3719999743079974E-14
 7.1499999999999997E-01   1.0000000015371279E-03   1.3720000084357573E-14
 7.2499999999999998E-01   1.0000000160532865E-03   1.3720000881004384E-14
 7.3499999999999999E-01   9.9999997771421808E-04   1.3719998776956326E-14
 7.4500000000000000E-01   1.0000000124312284E-03   1.3720000682225822E-14
 7.5500000000000000E-01   9.9999997430639522E-04   1.3719998589935021E-14
 7.6500000000000001E-01   1.0000000267246217E-03   1.3720001466647297E-14
 7.7500000000000002E-01   9.9999997213634441E-04   1.3719998470842643E-14
 7.8500000000000003E-01   1.0000000108187183E-03   1.3720000593731268E-14
 7.9500000000000004E-01   9.9999998402499073E-04   1.3719999123291515E-14
 8.0500000000000005E-01   1.0000000012540936E-03   1.3720000068824659E-14
 8.1500000000000006E-01   9.9999999375909683E-04   1.3719999657499236E-14
 8.2500000000000007E-01   9.9999999611518568E-04   1.3719999786801389E-14
 8.3499999999999996E-01   9.9999998864577972E-04   1.3719999376880400E-14
 8.4499999999999997E-01   9.9999997833343304E-04   1.3719998810938843E-14
 8.5499999999999998E-01   1.0000000282078798E-03   1.3720001548048515E-14
 8.6499999999999999E-01   9.9999997792149541E-04   1.3719998788331705E-14
 8.7500000000000000E-01   9.9999999910908638E-04   1.3719999951106660E-14
 8.8500000000000001E-01   9.9999998930872403E-04   1.3719999413262785E-14
 8.9500000000000002E-01   1.0000000012564529E-03   1.3720000068954133E-14
 9.0500000000000003E-01   9.9999999803539511E-04   1.3719999892182485E-14
 9.1500000000000004E-01   9.9999998101247644E-04   1.3719998957964736E-14
 9.2500000000000004E-01   1.0000000080706206E-03   1.3720000442915663E-14
 9.3500000000000005E-01   9.9999999043458103E-04   1.3719999475049815E-14
 9.4500000000000006E-01   9.9999999069577141E-04   1.3719999489383941E-14
 9.5500000000000007E-01   1.0000000433783480E-03   1.3720002380603895E-14
 9.6499999999999997E-01   9.9999998599255529E-04   1.3719999231271449E-14
 9.7499999999999998E-01   9.9999998261383742E-04   1.3719999045847424E-14
 9.8499999999999999E-01   1.0000000182135253E-03   1.3720000999558297E-14
 9.9500000000000000E-01   9.9999996334655867E-04   1.3719997988459251E-14


==> gnuplot1/exam3/1d-3/gnuplot/radiation/opt-2w-radiation.dat <==
 5.0000000000000001E-03   9.9999769958197915E-01   1.3719873753494644E-02
 1.4999999999999999E-02   1.0000197237677753E+00   1.3721082472400632E-02
 2.5000000000000001E-02   9.9999771969248341E-01   1.3719874857151537E-02
 3.5000000000000003E-02   9.9999331341626696E-01   1.3719633043965273E-02
 4.4999999999999998E-02   1.0000044044691951E+00   1.3720241718866388E-02
 5.5000000000000000E-02   9.9999212436920282E-01   1.3719567790487769E-02
 6.5000000000000002E-02   9.9998838374973453E-01   1.3719362511293381E-02
 7.4999999999999997E-02   1.0000225299839367E+00   1.3721236487304720E-02
 8.5000000000000006E-02   9.9996811151060783E-01   1.3718250043409591E-02
 9.5000000000000001E-02   9.9994653716104320E-01   1.3717066194682876E-02
 1.0500000000000000E-01   9.9992977662236537E-01   1.3716146546962899E-02
 1.1500000000000000E-01   9.9993280073975421E-01   1.3716312476316822E-02
 1.2500000000000000E-01   9.9990963569191060E-01   1.3715041478932658E-02
 1.3500000000000001E-01   9.9992129015068987E-01   1.3715680913435288E-02
 1.4499999999999999E-01   9.9993256076571491E-01   1.3716299309201102E-02
 1.5500000000000000E-01   9.9998408883580570E-01   1.3719126816149351E-02
 1.6500000000000001E-01   9.9996973358299512E-01   1.3718339054442981E-02
 1.7500000000000002E-01   1.0000208292376269E+00   1.3721143144276580E-02
 1.8500000000000000E-01   1.0000639182758029E+00   1.3723508171312536E-02
 1.9500000000000001E-01   1.0000933114530026E+00   1.3725121649347857E-02
 2.0500000000000002E-01   1.0001218456865855E+00   1.3726688113532375E-02
 2.1500000000000000E-01   1.0001008398141973E+00   1.3725534926144183E-02
 2.2500000000000001E-01   1.0000947344427260E+00   1.3725199765053740E-02
 2.3500000000000001E-01   1.0001275001392520E+00   1.3726998545973323E-02
 2.4500000000000000E-01   1.0001028718230078E+00   1.3725646476867031E-02
 2.5500000000000000E-01   1.0000963710127591E+00   1.3725289605765811E-02
 2.6500000000000001E-01   1.0000765383013368E+00   1.3724200904241715E-02
 2.7500000000000002E-01   1.0000503025935499E+00   1.3722760814639488E-02
 2.8500000000000003E-01   1.0000294416027611E+00   1.3721615826516560E-02
 2.9499999999999998E-01   9.9999237393545692E-01   1.3719581486365323E-02
 3.0499999999999999E-01   9.9999439581619354E-01   1.3719692444978105E-02
 3.1500000000000000E-01   9.9994979361132907E-01   1.3717244880885292E-02
 3.2500000000000001E-01   9.9992514730196125E-01   1.3715892545141519E-02
 3.3500000000000002E-01   9.9991480865339855E-01   1.3715325296307377E-02
 3.4500000000000003E-01   9.9991830189371278E-01   1.3715516957348503E-02
 3.5499999999999998E-01   9.9984197636667149E-01   1.3711329718437680E-02
 3.6499999999999999E-01   9.9945026873007958E-01   1.3689855616262635E-02
 3.7500000000000000E-01   9.9895264046056076E-01   1.3662611147351945E-02
 3.8500000000000001E-01   9.9790687705266012E-01   1.3605489567040026E-02
 3.9500000000000002E-01   9.9624237734824805E-01   1.3514941095868800E-02
 4.0500000000000003E-01   9.9378667892138151E-01   1.3382177788864065E-02
 4.1500000000000004E-01   9.8907619636976996E-01   1.3130253517577356E-02
 4.2499999999999999E-01   9.8185563616980542E-01   1.2751012197816462E-02
 4.3500000000000000E-01   9.7034813589505775E-01   1.2163663997508860E-02
 4.4500000000000001E-01   9.5369691875074658E-01   1.1349993932431706E-02
 4.5500000000000002E-01   9.3110299555356935E-01   1.0312049922262350E-02
 4.6500000000000002E-01   8.9899375500535461E-01   8.9615020975657225E-03
 4.7500000000000003E-01   8.5524603117305509E-01   7.3403772632834510E-03
 4.8499999999999999E-01   7.9298632854999529E-01   5.4252144665969020E-03
 4.9500000000000000E-01   7.0285698599022328E-01   3.3482815877725128E-03
 5.0500000000000000E-01   5.6096911828927709E-01   1.3586572990402735E-03
 5.1500000000000001E-01   3.6813575063418791E-01   2.5199161579658188E-04
 5.2500000000000002E-01   8.2931386850598462E-02   6.4897777440944885E-07
 5.3500000000000003E-01   1.0566281047794659E-03   1.7101836252321457E-14
 5.4500000000000004E-01   1.0000008745460756E-03   1.3720047995151588E-14
 5.5500000000000005E-01   9.9999999996425453E-04   1.3719999998038291E-14
 5.6500000000000006E-01   1.0000000000001230E-03   1.3720000000006752E-14
 5.7500000000000007E-01   1.0000000000097563E-03   1.3720000000535427E-14
 5.8499999999999996E-01   9.9999999999659996E-04   1.3719999999813406E-14
 5.9499999999999997E-01   9.9999999999345079E-04   1.3719999999640580E-14
 6.0499999999999998E-01   1.0000000000045424E-03   1.3720000000249287E-14
 6.1499999999999999E-01   9.9999999999444023E-04   1.3719999999694880E-14
 6.2500000000000000E-01   9.9999999999832298E-04   1.3719999999907964E-14
 6.3500000000000001E-01   1.0000000000026635E-03   1.3720000000146172E-14
 6.4500000000000002E-01   9.9999999999994559E-04   1.3719999999997012E-14
 6.5500000000000003E-01   1.0000000000000065E-03   1.3720000000000360E-14
 6.6500000000000004E-01   9.9999999999862265E-04   1.3719999999924413E-14
 6.7500000000000004E-01   1.0000000000012729E-03   1.3720000000069856E-14
 6.8500000000000005E-01   1.0000000000010393E-03   1.3720000000057035E-14
 6.9500000000000006E-01   9.9999999999944144E-04   1.3719999999969347E-14
 7.0499999999999996E-01   9.9999999999951300E-04   1.3719999999973275E-14
 7.1499999999999997E-01   1.0000000000018987E-03   1.3720000000104201E-14
 7.2499999999999998E-01   9.9999999999826725E-04   1.3719999999904908E-14
 7.3499999999999999E-01   1.0000000000020004E-03   1.3720000000109778E-14
 7.4500000000000000E-01   9.9999999999802092E-04   1.3719999999891387E-14
 7.5500000000000000E-01   1.0000000000000122E-03   1.3720000000000666E-14
 7.6500000000000001E-01   9.9999999999290175E-04   1.3719999999610445E-14
 7.7500000000000002E-01   1.0000000000098630E-03   1.3720000000541284E-14
 7.8500000000000003E-01   9.9999999999723184E-04   1.3719999999848085E-14
 7.9500000000000004E-01   9.9999999999767202E-04   1.3719999999872241E-14
 8.0500000000000005E-01   1.0000000000021600E-03   1.3720000000118543E-14
 8.1500000000000006E-01   1.0000000000000152E-03   1.3720000000000837E-14
 8.2500000000000007E-01   9.9999999999973634E-04   1.3719999999985531E-14
 8.3499999999999996E-01   1.0000000000026498E-03   1.3720000000145421E-14
 8.4499999999999997E-01   9.9999999999937834E-04   1.3719999999965884E-14
 8.5499999999999998E-01   9.9999999999833447E-04   1.3719999999908595E-14
 8.6499999999999999E-01   1.0000000000012111E-03   1.3720000000066460E-14
 8.7500000000000000E-01   9.9999999999965112E-04   1.3719999999980853E-14
 8.8500000000000001E-01   9.9999999999482859E-04   1.3719999999716197E-14
 8.9500000000000002E-01   1.0000000000025733E-03   1.3720000000141221E-14
 9.0500000000000003E-01   1.0000000000030655E-03   1.3720000000168233E-14
 9.1500000000000004E-01   9.9999999999724550E-04   1.3719999999848834E-14
 9.2500000000000004E-01   1.0000000000012805E-03   1.3720000000070274E-14
 9.3500000000000005E-01   1.0000000000014897E-03   1.3720000000081755E-14
 9.4500000000000006E-01   1.0000000000014398E-03   1.3720000000079018E-14
 9.5500000000000007E-01   9.9999999999929594E-04   1.3719999999961364E-14
 9.6499999999999997E-01   9.9999999999979381E-04   1.3719999999988683E-14
 9.7499999999999998E-01   9.9999999999813845E-04   1.3719999999897837E-14
 9.8499999999999999E-01   1.0000000043637091E-03   1.3720000239480354E-14
 9.9500000000000000E-01   9.9999997975093848E-04   1.3719998888731534E-14


==> gnuplot1/exam3/1d-3/gnuplot/radiation/radiation.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 1]
set yrange [0: 1.1]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.7, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-radiation.dat" w lp pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-radiation.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "


==> gnuplot1/exam3/1d-3/gnuplot/weight/imc-40w-weight.dat <==
      0.0000000      0.0675167
      0.0100000      0.0674059
      0.0200000      0.0673004
      0.0300000      0.0672523
      0.0400000      0.0672597
      0.0500000      0.0672231
      0.0600000      0.0672258
      0.0700000      0.0672096
      0.0800000      0.0671735
      0.0900000      0.0671790
      0.1000000      0.0671945
      0.1100000      0.0671651
      0.1200000      0.0672034
      0.1300000      0.0671499
      0.1400000      0.0672008
      0.1500000      0.0671725
      0.1600000      0.0671617
      0.1700000      0.0671492
      0.1800000      0.0671330
      0.1900000      0.0671294
      0.2000000      0.0670948
      0.2100000      0.0670896
      0.2200000      0.0671247
      0.2300000      0.0670979
      0.2400000      0.0671007
      0.2500000      0.0670786
      0.2600000      0.0671001
      0.2700000      0.0670719
      0.2800000      0.0670511
      0.2900000      0.0670532
      0.3000000      0.0670670
      0.3100000      0.0670291
      0.3200000      0.0670316
      0.3300000      0.0669929
      0.3400000      0.0669896
      0.3500000      0.0670233
      0.3600000      0.0669941
      0.3700000      0.0669911
      0.3800000      0.0669901
      0.3900000      0.0669996
      0.4000000      0.0669771
      0.4100000      0.0669967
      0.4200000      0.0669761
      0.4300000      0.0669906
      0.4400000      0.0670004
      0.4500000      0.0669598
      0.4600000      0.0669623
      0.4700000      0.0669609
      0.4800000      0.0669491
      0.4900000      0.0669375
      0.5000000      0.0669623
      0.5100000      0.0669336
      0.5200000      0.0669604
      0.5300000      0.0669485
      0.5400000      0.0669381
      0.5500000      0.0669433
      0.5600000      0.0669615
      0.5700000      0.0669369
      0.5800000      0.0669000
      0.5900000      0.0669155
      0.6000000      0.0669129
      0.6100000      0.0669056
      0.6200000      0.0669035
      0.6300000      0.0668527
      0.6400000      0.0668936
      0.6500000      0.0668747
      0.6600000      0.0668947
      0.6700000      0.0668849
      0.6800000      0.0668671
      0.6900000      0.0668830
      0.7000000      0.0668365
      0.7100000      0.0668609
      0.7200000      0.0668728
      0.7300000      0.0668670
      0.7400000      0.0668528
      0.7500000      0.0668460
      0.7600000      0.0668489
      0.7700000      0.0668457
      0.7800000      0.0668443
      0.7900000      0.0668547
      0.8000000      0.0668541
      0.8100000      0.0668721
      0.8200000      0.0668098
      0.8300000      0.0668431
      0.8400000      0.0668192
      0.8500000      0.0668529
      0.8600000      0.0668172
      0.8700000      0.0668053
      0.8800000      0.0667727
      0.8900000      0.0668214
      0.9000000      0.0667900
      0.9100000      0.0668075
      0.9200000      0.0667751
      0.9300000      0.0667860
      0.9400000      0.0667781
      0.9500000      0.0667738
      0.9600000      0.0667659
      0.9700000      0.0667508
      0.9800000      0.0667777
      0.9900000      0.0667423


==> gnuplot1/exam3/1d-3/gnuplot/weight/opt-2w-weight.dat <==
      0.0000000      0.0157766
      0.0100000      0.0049903
      0.0200000      0.0033504
      0.0300000      0.0028360
      0.0400000      0.0026859
      0.0500000      0.0027336
      0.0600000      0.0026588
      0.0700000      0.0025721
      0.0800000      0.0025065
      0.0900000      0.0025490
      0.1000000      0.0025253
      0.1100000      0.0023766
      0.1200000      0.0024525
      0.1300000      0.0024459
      0.1400000      0.0024262
      0.1500000      0.0024173
      0.1600000      0.0023931
      0.1700000      0.0024037
      0.1800000      0.0023784
      0.1900000      0.0023655
      0.2000000      0.0023492
      0.2100000      0.0023576
      0.2200000      0.0023549
      0.2300000      0.0023456
      0.2400000      0.0023394
      0.2500000      0.0023380
      0.2600000      0.0023239
      0.2700000      0.0023101
      0.2800000      0.0023130
      0.2900000      0.0023036
      0.3000000      0.0023058
      0.3100000      0.0022901
      0.3200000      0.0022962
      0.3300000      0.0022935
      0.3400000      0.0022989
      0.3500000      0.0022893
      0.3600000      0.0022835
      0.3700000      0.0022817
      0.3800000      0.0022815
      0.3900000      0.0022813
      0.4000000      0.0022796
      0.4100000      0.0022738
      0.4200000      0.0022756
      0.4300000      0.0022751
      0.4400000      0.0022729
      0.4500000      0.0022648
      0.4600000      0.0022700
      0.4700000      0.0022519
      0.4800000      0.0022673
      0.4900000      0.0022657
      0.5000000      0.0022635
      0.5100000      0.0022619
      0.5200000      0.0022583
      0.5300000      0.0022448
      0.5400000      0.0022591
      0.5500000      0.0022565
      0.5600000      0.0022548
      0.5700000      0.0022524
      0.5800000      0.0022479
      0.5900000      0.0022592
      0.6000000      0.0022452
      0.6100000      0.0022416
      0.6200000      0.0022435
      0.6300000      0.0022553
      0.6400000      0.0022516
      0.6500000      0.0022487
      0.6600000      0.0022549
      0.6700000      0.0022571
      0.6800000      0.0022607
      0.6900000      0.0022438
      0.7000000      0.0022478
      0.7100000      0.0022437
      0.7200000      0.0022440
      0.7300000      0.0022570
      0.7400000      0.0022431
      0.7500000      0.0022493
      0.7600000      0.0022457
      0.7700000      0.0022453
      0.7800000      0.0022433
      0.7900000      0.0022402
      0.8000000      0.0022471
      0.8100000      0.0022444
      0.8200000      0.0022397
      0.8300000      0.0022376
      0.8400000      0.0022416
      0.8500000      0.0022517
      0.8600000      0.0022455
      0.8700000      0.0022467
      0.8800000      0.0022543
      0.8900000      0.0022429
      0.9000000      0.0022462
      0.9100000      0.0022376
      0.9200000      0.0022434
      0.9300000      0.0022539
      0.9400000      0.0022462
      0.9500000      0.0022422
      0.9600000      0.0022450
      0.9700000      0.0022443
      0.9800000      0.0022359
      0.9900000      0.0022254


==> gnuplot1/exam3/1d-3/gnuplot/weight/weight.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "weight.eps"
set xlabel "Physical time [ns]"
set ylabel "Total weight [GJ]"
set xrange [0.01: 1]
set yrange [0: 0.07]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.25, 0.055
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-weight.dat" w p pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-weight.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "


==> gnuplot1/exam3/1d-5/gnuplot/cpu_time/cpu_time.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "cpu_time.eps"
set xlabel "Physical time [ns]"
set ylabel "Cpu time [s]"
set xrange [0: 1]
set yrange [0: 500]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.2, 400
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-time.dat" w lp pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-time.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "


==> gnuplot1/exam3/1d-5/gnuplot/cpu_time/imc-40w-time.dat <==
      0.0100000      4.3643170
      0.0200000      8.9463280
      0.0300000     13.4913830
      0.0400000     18.0451460
      0.0500000     22.6271670
      0.0600000     27.2411290
      0.0700000     31.7872810
      0.0800000     36.3636000
      0.0900000     40.9046470
      0.1000000     45.4664370
      0.1100000     50.0954060
      0.1200000     54.6627640
      0.1300000     59.2100610
      0.1400000     63.7551460
      0.1500000     68.3056920
      0.1600000     72.8577440
      0.1700000     77.4194980
      0.1800000     81.9569580
      0.1900000     86.5082720
      0.2000000     91.0636130
      0.2100000     95.6362410
      0.2200000    100.1869120
      0.2300000    104.7459330
      0.2400000    109.3008500
      0.2500000    113.8548710
      0.2600000    118.4062160
      0.2700000    122.9516210
      0.2800000    127.5094580
      0.2900000    132.0646620
      0.3000000    136.6069400
      0.3100000    141.1524000
      0.3200000    145.7024070
      0.3300000    150.2402780
      0.3400000    154.8604900
      0.3500000    159.4103690
      0.3600000    163.9536040
      0.3700000    168.4962640
      0.3800000    173.0541970
      0.3900000    177.6523780
      0.4000000    182.1978370
      0.4100000    186.7549230
      0.4200000    191.2942160
      0.4300000    195.8314800
      0.4400000    200.3824820
      0.4500000    204.9243970
      0.4600000    209.4705560
      0.4700000    214.0256920
      0.4800000    218.5650350
      0.4900000    223.1116670
      0.5000000    227.6714850
      0.5100000    232.2004000
      0.5200000    236.7613970
      0.5300000    241.3154040
      0.5400000    245.8574070
      0.5500000    250.3979070
      0.5600000    254.9401760
      0.5700000    259.4737410
      0.5800000    264.0093610
      0.5900000    268.5512490
      0.6000000    273.1457080
      0.6100000    277.6890360
      0.6200000    282.2536570
      0.6300000    286.8040060
      0.6400000    291.3430440
      0.6500000    295.8761510
      0.6600000    300.4150160
      0.6700000    304.9630210
      0.6800000    309.5008220
      0.6900000    314.0241400
      0.7000000    318.5516440
      0.7100000    323.0964220
      0.7200000    327.6547430
      0.7300000    332.2035400
      0.7400000    336.7469400
      0.7500000    341.2732070
      0.7600000    345.8132630
      0.7700000    350.3496340
      0.7800000    355.0546100
      0.7900000    359.6704720
      0.8000000    364.3117730
      0.8100000    368.8838330
      0.8200000    373.4328820
      0.8300000    377.9705860
      0.8400000    382.7809780
      0.8500000    387.3180210
      0.8600000    391.8896130
      0.8700000    396.4366770
      0.8800000    401.0422270
      0.8900000    405.5823610
      0.9000000    410.1049280
      0.9100000    414.6451510
      0.9200000    419.1677770
      0.9300000    423.7054470
      0.9400000    428.2472830
      0.9500000    432.7915650
      0.9600000    437.3260710
      0.9700000    441.8604500
      0.9800000    446.3763120
      0.9900000    450.9110490
      1.0000000    455.4746400


==> gnuplot1/exam3/1d-5/gnuplot/cpu_time/opt-2w-time.dat <==
      0.0100000      0.6852590
      0.0200000      1.0170090
      0.0300000      1.3568420
      0.0400000      1.6660910
      0.0500000      1.9881030
      0.0600000      2.3360880
      0.0700000      2.6888190
      0.0800000      3.0562150
      0.0900000      3.4345430
      0.1000000      3.8176900
      0.1100000      4.1975900
      0.1200000      4.5860740
      0.1300000      4.9850140
      0.1400000      5.3822650
      0.1500000      5.7821820
      0.1600000      6.4713660
      0.1700000      7.1982660
      0.1800000      7.9198730
      0.1900000      8.6425250
      0.2000000      9.3698840
      0.2100000     10.0953030
      0.2200000     10.8169020
      0.2300000     11.5555850
      0.2400000     12.2864690
      0.2500000     13.0160230
      0.2600000     13.7460030
      0.2700000     14.4771820
      0.2800000     15.2185990
      0.2900000     15.9578930
      0.3000000     16.6943870
      0.3100000     17.4401850
      0.3200000     18.1783150
      0.3300000     18.9141490
      0.3400000     19.6536000
      0.3500000     20.3883600
      0.3600000     21.1144400
      0.3700000     21.8249450
      0.3800000     22.5412180
      0.3900000     23.2492330
      0.4000000     23.9677640
      0.4100000     24.3802550
      0.4200000     24.7930910
      0.4300000     25.2033830
      0.4400000     25.6124290
      0.4500000     26.0258840
      0.4600000     26.4381770
      0.4700000     26.8622820
      0.4800000     27.2719250
      0.4900000     27.6840020
      0.5000000     28.0945020
      0.5100000     28.5024840
      0.5200000     28.9547790
      0.5300000     29.6929310
      0.5400000     30.4345200
      0.5500000     31.1687260
      0.5600000     31.9040070
      0.5700000     32.6528120
      0.5800000     33.3944830
      0.5900000     34.1349230
      0.6000000     34.6999820
      0.6100000     35.1155380
      0.6200000     35.5344090
      0.6300000     35.9484230
      0.6400000     36.3630490
      0.6500000     36.7771450
      0.6600000     37.1886290
      0.6700000     37.6056080
      0.6800000     38.0268900
      0.6900000     38.4365970
      0.7000000     38.8592630
      0.7100000     39.2746090
      0.7200000     39.6931530
      0.7300000     40.1091320
      0.7400000     40.5277980
      0.7500000     40.9494360
      0.7600000     41.3589090
      0.7700000     41.7756010
      0.7800000     42.1948560
      0.7900000     42.6123400
      0.8000000     43.0297430
      0.8100000     43.4426820
      0.8200000     43.8633880
      0.8300000     44.2837360
      0.8400000     44.7011290
      0.8500000     45.1216400
      0.8600000     45.5371800
      0.8700000     45.9551250
      0.8800000     46.3717700
      0.8900000     46.7955000
      0.9000000     47.2184400
      0.9100000     47.6313570
      0.9200000     48.0523140
      0.9300000     48.4720360
      0.9400000     48.8873630
      0.9500000     49.3089490
      0.9600000     49.7265760
      0.9700000     50.1437750
      0.9800000     50.5630410
      0.9900000     50.9917600
      1.0000000     51.4133220


==> gnuplot1/exam3/1d-5/gnuplot/error/error.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "error.eps"
set xlabel "x [cm]"
set ylabel "L1 error"
set xrange [0: 1]
set yrange [1e-10: 1]
set xtics 0, 0.1, 1
#set grid
set logscale y
set key center at 0.7, 0.3
#set label 1 "keyword" at 0.014, 0.00 
plot "imc-40w-error.dat" with points pt 4 ps 0.5 lc "red"  title "Standard IMC method, N=400000  ",\
      "opt-2w-error.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "
	 


==> gnuplot1/exam3/1d-5/gnuplot/error/imc-40w-error.dat <==
 5.0000000000000001E-03   7.9868897960310705E-04
 1.4999999999999999E-02   4.7869842606626583E-03
 2.5000000000000001E-02   3.2082230593087828E-03
 3.5000000000000003E-02   1.3374120401581078E-03
 4.4999999999999998E-02   8.6587943771285463E-03
 5.5000000000000000E-02   6.2269913855386837E-03
 6.5000000000000002E-02   1.0040755629461178E-03
 7.4999999999999997E-02   4.1405358107787175E-03
 8.5000000000000006E-02   1.7546943035452666E-03
 9.5000000000000001E-02   3.6496488377671339E-04
 1.0500000000000000E-01   2.3122262339389326E-03
 1.1500000000000000E-01   2.2956146554538114E-04
 1.2500000000000000E-01   1.2491468719065513E-03
 1.3500000000000001E-01   1.7805015727430946E-03
 1.4499999999999999E-01   2.0531675980581146E-03
 1.5500000000000000E-01   1.1644363074842629E-03
 1.6500000000000001E-01   5.8920567215652074E-04
 1.7500000000000002E-01   4.8173040326910927E-05
 1.8500000000000000E-01   1.2128733113208944E-03
 1.9500000000000001E-01   4.7690213340281697E-03
 2.0500000000000002E-01   1.0974652345093594E-03
 2.1500000000000000E-01   3.6915600563608935E-04
 2.2500000000000001E-01   1.7379779460628771E-03
 2.3500000000000001E-01   1.1694604459660315E-03
 2.4500000000000000E-01   3.1759399843780851E-03
 2.5500000000000000E-01   1.7717526590835291E-04
 2.6500000000000001E-01   2.3561688440575487E-03
 2.7500000000000002E-01   2.2381728401306669E-03
 2.8500000000000003E-01   4.9921487080894751E-03
 2.9499999999999998E-01   1.3576995168825970E-03
 3.0499999999999999E-01   1.7874047363820738E-03
 3.1500000000000000E-01   7.7721543359738851E-04
 3.2500000000000001E-01   1.0382602247123992E-04
 3.3500000000000002E-01   1.0789791691522015E-03
 3.4500000000000003E-01   7.7264189752359875E-04
 3.5499999999999998E-01   2.1164609564845531E-03
 3.6499999999999999E-01   2.6007475716189133E-03
 3.7500000000000000E-01   2.4518017341039087E-03
 3.8500000000000001E-01   2.8892069377168395E-04
 3.9500000000000002E-01   1.6693008186357482E-03
 4.0500000000000003E-01   2.6658662695340203E-03
 4.1500000000000004E-01   9.3255103669444013E-04
 4.2499999999999999E-01   1.2396455732468421E-03
 4.3500000000000000E-01   1.1723185644819901E-03
 4.4500000000000001E-01   2.9654877029127629E-03
 4.5500000000000002E-01   1.3653003571221323E-03
 4.6500000000000002E-01   2.0822756794328994E-03
 4.7500000000000003E-01   4.5714400327508310E-04
 4.8499999999999999E-01   2.0805880363108023E-04
 4.9500000000000000E-01   3.4497492435312466E-03
 5.0500000000000000E-01   4.7822524024013673E-03
 5.1500000000000001E-01   8.7799096351502909E-04
 5.2500000000000002E-01   1.2689204311154296E-02
 5.3500000000000003E-01   8.5084061297220293E-02
 5.4500000000000004E-01   1.5885494173396043E-05
 5.5500000000000005E-01   3.2577361474066402E-10
 5.6500000000000006E-01   5.0821976835258671E-16
 5.7500000000000007E-01   1.6940658945086105E-16
 5.8499999999999996E-01   1.3044307387716288E-14
 5.9499999999999997E-01   2.3716922523120473E-15
 6.0499999999999998E-01   2.2361669807513447E-14
 6.1499999999999999E-01   2.3039296165317455E-14
 6.2500000000000000E-01   5.0821976835258208E-16
 6.3500000000000001E-01   2.2361669807513542E-14
 6.4500000000000002E-01   4.7095031867341118E-14
 6.5500000000000003E-01   4.0149361699852971E-14
 6.6500000000000004E-01   2.5749801596531456E-14
 6.7500000000000004E-01   2.5410988417628750E-15
 6.8500000000000005E-01   1.5415999640028462E-14
 6.9500000000000006E-01   5.2516042729767623E-15
 7.0499999999999996E-01   9.6561755986989939E-15
 7.1499999999999997E-01   1.4060746924421556E-14
 7.2499999999999998E-01   5.5904174518783759E-15
 7.3499999999999999E-01   1.4738373282225198E-14
 7.4500000000000000E-01   2.6088614775431895E-14
 7.5500000000000000E-01   1.6432439176733619E-14
 7.6500000000000001E-01   2.9137933385548014E-14
 7.7500000000000002E-01   2.9137933385547528E-14
 7.8500000000000003E-01   1.1011428314306356E-14
 7.9500000000000004E-01   7.2844833463869640E-15
 8.0500000000000005E-01   1.0672615135404266E-14
 8.1500000000000006E-01   3.5575383784680117E-15
 8.2500000000000007E-01   4.3876306667772852E-14
 8.3499999999999996E-01   5.0313757066907428E-14
 8.4499999999999997E-01   4.9466724119650029E-14
 8.5499999999999998E-01   3.1679032227311767E-14
 8.6499999999999999E-01   2.1345230270808154E-14
 8.7500000000000000E-01   9.8255821881500338E-15
 8.8500000000000001E-01   2.8290900438292978E-14
 8.9500000000000002E-01   2.8290900438294531E-14
 9.0500000000000003E-01   1.5754812818930163E-14
 9.1500000000000004E-01   1.4230153513871981E-14
 9.2500000000000004E-01   4.5739779151732976E-15
 9.3500000000000005E-01   2.7105054312137431E-14
 9.4500000000000006E-01   4.8958504351300983E-14
 9.5500000000000007E-01   1.9142944607946635E-14
 9.6499999999999997E-01   4.5570372562283169E-14
 9.7499999999999998E-01   3.5067164016327832E-14
 9.8499999999999999E-01   1.3383120566617907E-14
 9.9500000000000000E-01   2.1006417091907718E-14


==> gnuplot1/exam3/1d-5/gnuplot/error/opt-2w-error.dat <==
 5.0000000000000001E-03   3.1924269051483134E-05
 1.4999999999999999E-02   5.8705769755411411E-05
 2.5000000000000001E-02   1.7478737197580059E-04
 3.5000000000000003E-02   2.0498908448526515E-04
 4.4999999999999998E-02   2.2314655756074271E-04
 5.5000000000000000E-02   2.2621559579855650E-04
 6.5000000000000002E-02   2.1111491319847274E-04
 7.4999999999999997E-02   1.4566087873080525E-04
 8.5000000000000006E-02   9.7691439495784340E-05
 9.5000000000000001E-02   1.6547565772446666E-05
 1.0500000000000000E-01   4.9196017144498401E-05
 1.1500000000000000E-01   8.2678659098730749E-05
 1.2500000000000000E-01   1.0287126376149023E-04
 1.3500000000000001E-01   1.4037046501423102E-04
 1.4499999999999999E-01   1.9837856802392228E-04
 1.5500000000000000E-01   1.8246294287508819E-04
 1.6500000000000001E-01   1.9464365065489117E-04
 1.7500000000000002E-01   1.4919001385119935E-04
 1.8500000000000000E-01   1.3461486451995250E-04
 1.9500000000000001E-01   8.6523696232052803E-05
 2.0500000000000002E-01   4.8285993478211497E-05
 2.1500000000000000E-01   1.2732619558602311E-05
 2.2500000000000001E-01   4.6260838696963890E-05
 2.3500000000000001E-01   7.3200950712779854E-05
 2.4500000000000000E-01   8.5788948736756907E-05
 2.5500000000000000E-01   1.0874882539176005E-04
 2.6500000000000001E-01   1.0503246015741236E-04
 2.7500000000000002E-01   7.6163716538817032E-05
 2.8500000000000003E-01   3.3714382443755880E-05
 2.9499999999999998E-01   3.6189753202046862E-06
 3.0499999999999999E-01   7.0876747452120831E-05
 3.1500000000000000E-01   5.9865412305159344E-05
 3.2500000000000001E-01   7.4611798056661643E-05
 3.3500000000000002E-01   6.0642395534804704E-05
 3.4500000000000003E-01   4.9404288751744293E-05
 3.5499999999999998E-01   5.2278714060831694E-05
 3.6499999999999999E-01   4.4789865589849798E-05
 3.7500000000000000E-01   9.0067928878945268E-05
 3.8500000000000001E-01   5.5464262613203566E-05
 3.9500000000000002E-01   2.3348705349821725E-04
 4.0500000000000003E-01   3.8068788287584936E-04
 4.1500000000000004E-01   3.7737986945437932E-04
 4.2499999999999999E-01   3.2205330648089854E-04
 4.3500000000000000E-01   7.6184770559327745E-04
 4.4500000000000001E-01   2.0102664407639455E-04
 4.5500000000000002E-01   6.3981504257958522E-04
 4.6500000000000002E-01   1.6094546499815811E-03
 4.7500000000000003E-01   1.7395431378868652E-03
 4.8499999999999999E-01   9.3117018711713552E-04
 4.9500000000000000E-01   2.1904037122939648E-03
 5.0500000000000000E-01   2.2616040883955188E-04
 5.1500000000000001E-01   9.8043936432487579E-05
 5.2500000000000002E-01   1.4980535911839380E-02
 5.3500000000000003E-01   5.0454020817646279E-02
 5.4500000000000004E-01   1.5082357328431601E-05
 5.5500000000000005E-01   5.3847917273783911E-10
 5.6500000000000006E-01   0.0000000000000000E+00
 5.7500000000000007E-01   0.0000000000000000E+00
 5.8499999999999996E-01   0.0000000000000000E+00
 5.9499999999999997E-01   0.0000000000000000E+00
 6.0499999999999998E-01   0.0000000000000000E+00
 6.1499999999999999E-01   0.0000000000000000E+00
 6.2500000000000000E-01   0.0000000000000000E+00
 6.3500000000000001E-01   0.0000000000000000E+00
 6.4500000000000002E-01   0.0000000000000000E+00
 6.5500000000000003E-01   0.0000000000000000E+00
 6.6500000000000004E-01   0.0000000000000000E+00
 6.7500000000000004E-01   0.0000000000000000E+00
 6.8500000000000005E-01   0.0000000000000000E+00
 6.9500000000000006E-01   0.0000000000000000E+00
 7.0499999999999996E-01   0.0000000000000000E+00
 7.1499999999999997E-01   0.0000000000000000E+00
 7.2499999999999998E-01   0.0000000000000000E+00
 7.3499999999999999E-01   0.0000000000000000E+00
 7.4500000000000000E-01   0.0000000000000000E+00
 7.5500000000000000E-01   0.0000000000000000E+00
 7.6500000000000001E-01   0.0000000000000000E+00
 7.7500000000000002E-01   0.0000000000000000E+00
 7.8500000000000003E-01   0.0000000000000000E+00
 7.9500000000000004E-01   0.0000000000000000E+00
 8.0500000000000005E-01   0.0000000000000000E+00
 8.1500000000000006E-01   0.0000000000000000E+00
 8.2500000000000007E-01   0.0000000000000000E+00
 8.3499999999999996E-01   0.0000000000000000E+00
 8.4499999999999997E-01   0.0000000000000000E+00
 8.5499999999999998E-01   0.0000000000000000E+00
 8.6499999999999999E-01   0.0000000000000000E+00
 8.7500000000000000E-01   0.0000000000000000E+00
 8.8500000000000001E-01   0.0000000000000000E+00
 8.9500000000000002E-01   0.0000000000000000E+00
 9.0500000000000003E-01   0.0000000000000000E+00
 9.1500000000000004E-01   0.0000000000000000E+00
 9.2500000000000004E-01   0.0000000000000000E+00
 9.3500000000000005E-01   0.0000000000000000E+00
 9.4500000000000006E-01   0.0000000000000000E+00
 9.5500000000000007E-01   0.0000000000000000E+00
 9.6499999999999997E-01   0.0000000000000000E+00
 9.7499999999999998E-01   0.0000000000000000E+00
 9.8499999999999999E-01   0.0000000000000000E+00
 9.9500000000000000E-01   0.0000000000000000E+00


==> gnuplot1/exam3/1d-5/gnuplot/radiation/imc-40w-radiation.dat <==
 5.0000000000000001E-03   1.0013904047348794E+00   1.3796464702525910E-02
 1.4999999999999999E-02   1.0040205323769784E+00   1.3941981063625411E-02
 2.5000000000000001E-02   1.0029518305726137E+00   1.3882715153554066E-02
 3.5000000000000003E-02   1.0019489814737816E+00   1.3827273204659721E-02
 4.4999999999999998E-02   1.0074418611471561E+00   1.4132990988471950E-02
 5.5000000000000000E-02   1.0063635812429326E+00   1.4072581065457597E-02
 6.5000000000000002E-02   1.0013885907369162E+00   1.3796364734758107E-02
 7.4999999999999997E-02   1.0050457656885501E+00   1.3999014526715854E-02
 8.5000000000000006E-02   1.0018672746448727E+00   1.3822763416327913E-02
 9.5000000000000001E-02   9.9818946866977232E-01   1.3620907561944470E-02
 1.0500000000000000E-01   1.0015189256310957E+00   1.3803548754386391E-02
 1.1500000000000000E-01   9.9910482465543726E-01   1.3670938703949694E-02
 1.2500000000000000E-01   1.0002206383964425E+00   1.3732112643231037E-02
 1.3500000000000001E-01   1.0019182667698936E+00   1.3825577784707043E-02
 1.4499999999999999E-01   1.0016985963996508E+00   1.3813456751596474E-02
 1.5500000000000000E-01   1.0013319575480970E+00   1.3793244004776510E-02
 1.6500000000000001E-01   9.9874984140363487E-01   1.3651519846677894E-02
 1.7500000000000002E-01   1.0001248568883319E+00   1.3726853429444923E-02
 1.8500000000000000E-01   9.9897729718779482E-01   1.3663960111198083E-02
 1.9500000000000001E-01   1.0049089605988570E+00   1.3991393996343174E-02
 2.0500000000000002E-01   1.0013867437445407E+00   1.3796262949256609E-02
 2.1500000000000000E-01   1.0001011519143130E+00   1.3725552059388645E-02
 2.2500000000000001E-01   1.0012647416401186E+00   1.3789540808988483E-02
 2.3500000000000001E-01   1.0009045387367737E+00   1.3769708479926842E-02
 2.4500000000000000E-01   9.9781456041142391E-01   1.3600455675210430E-02
 2.5500000000000000E-01   1.0002183327772582E+00   1.3731986027515819E-02
 2.6500000000000001E-01   9.9749232026844359E-01   1.3582895337280593E-02
 2.7500000000000002E-01   9.9817256272353982E-01   1.3619984817363113E-02
 2.8500000000000003E-01   9.9549347845068414E-01   1.3474348895504754E-02
 2.9499999999999998E-01   9.9788507717212105E-01   1.3604300725334844E-02
 3.0499999999999999E-01   9.9793357688641438E-01   1.3606945730525257E-02
 3.1500000000000000E-01   9.9799546581661414E-01   1.3610321496912801E-02
 3.2500000000000001E-01   9.9911799986901317E-01   1.3671659833887672E-02
 3.3500000000000002E-01   1.0019794378700855E+00   1.3828954520265120E-02
 3.4500000000000003E-01   1.0003161609344335E+00   1.3737359142337075E-02
 3.5499999999999998E-01   9.9828014671649856E-01   1.3625857666681385E-02
 3.6499999999999999E-01   1.0009526585238804E+00   1.3772356657446949E-02
 3.7500000000000000E-01   1.0000918282489619E+00   1.3725040228502938E-02
 3.8500000000000001E-01   9.9765526367891766E-01   1.3591772741605427E-02
 3.9500000000000002E-01   9.9441883335158954E-01   1.3416260267103172E-02
 4.0500000000000003E-01   9.9024591026496134E-01   1.3192476860840203E-02
 4.1500000000000004E-01   9.8878942670607606E-01   1.3115032360132084E-02
 4.2499999999999999E-01   9.8259174712980346E-01   1.2789293672869094E-02
 4.3500000000000000E-01   9.7096258115933753E-01   1.2194502445757986E-02
 4.4500000000000001E-01   9.5168514679179927E-01   1.1254527747023912E-02
 4.5500000000000002E-01   9.3185112244163593E-01   1.0345232179547453E-02
 4.6500000000000002E-01   8.9837382091996076E-01   8.9368087259947375E-03
 4.7500000000000003E-01   8.5645375727469153E-01   7.3819276983307499E-03
 4.8499999999999999E-01   7.9360195336027828E-01   5.4420812792964311E-03
 4.9500000000000000E-01   7.0063444933602181E-01   3.3061310192115134E-03
 5.0500000000000000E-01   5.5865822386234421E-01   1.3364074761561286E-03
 5.1500000000000001E-01   3.6750633069601479E-01   2.5027266033980351E-04
 5.2500000000000002E-01   8.2690817923092894E-02   6.4148020924412232E-07
 5.3500000000000003E-01   4.3872827334437629E-05   5.0831930424959648E-20
 5.4500000000000004E-01   1.0000086308507439E-05   1.3720473667221005E-22
 5.5500000000000005E-01   1.0000000001587485E-05   1.3720000008712114E-22
 5.6500000000000006E-01   9.9999999999998670E-06   1.3719999999999270E-22
 5.7500000000000007E-01   9.9999999999999432E-06   1.3719999999999688E-22
 5.8499999999999996E-01   9.9999999999998212E-06   1.3719999999999018E-22
 5.9499999999999997E-01   9.9999999999999974E-06   1.3719999999999987E-22
 6.0499999999999998E-01   9.9999999999998128E-06   1.3719999999998973E-22
 6.1499999999999999E-01   1.0000000000000019E-05   1.3720000000000107E-22
 6.2500000000000000E-01   9.9999999999999585E-06   1.3719999999999770E-22
 6.3500000000000001E-01   9.9999999999997704E-06   1.3719999999998738E-22
 6.4500000000000002E-01   1.0000000000000041E-05   1.3720000000000229E-22
 6.5500000000000003E-01   9.9999999999998145E-06   1.3719999999998983E-22
 6.6500000000000004E-01   9.9999999999999754E-06   1.3719999999999867E-22
 6.7500000000000004E-01   1.0000000000000128E-05   1.3720000000000704E-22
 6.8500000000000005E-01   9.9999999999997196E-06   1.3719999999998461E-22
 6.9500000000000006E-01   9.9999999999998619E-06   1.3719999999999241E-22
 7.0499999999999996E-01   9.9999999999999347E-06   1.3719999999999641E-22
 7.1499999999999997E-01   1.0000000000000019E-05   1.3720000000000107E-22
 7.2499999999999998E-01   1.0000000000000067E-05   1.3720000000000365E-22
 7.3499999999999999E-01   9.9999999999998958E-06   1.3719999999999427E-22
 7.4500000000000000E-01   9.9999999999999517E-06   1.3719999999999735E-22
 7.5500000000000000E-01   9.9999999999997179E-06   1.3719999999998452E-22
 7.6500000000000001E-01   1.0000000000000263E-05   1.3720000000001444E-22
 7.7500000000000002E-01   9.9999999999998467E-06   1.3719999999999157E-22
 7.8500000000000003E-01   9.9999999999997010E-06   1.3719999999998357E-22
 7.9500000000000004E-01   9.9999999999999534E-06   1.3719999999999745E-22
 8.0500000000000005E-01   1.0000000000000030E-05   1.3720000000000163E-22
 8.1500000000000006E-01   1.0000000000000175E-05   1.3720000000000960E-22
 8.2500000000000007E-01   9.9999999999995400E-06   1.3719999999997476E-22
 8.3499999999999996E-01   1.0000000000000108E-05   1.3720000000000589E-22
 8.4499999999999997E-01   9.9999999999997298E-06   1.3719999999998520E-22
 8.5499999999999998E-01   1.0000000000000023E-05   1.3720000000000125E-22
 8.6499999999999999E-01   1.0000000000000314E-05   1.3720000000001724E-22
 8.7500000000000000E-01   9.9999999999997484E-06   1.3719999999998618E-22
 8.8500000000000001E-01   9.9999999999999483E-06   1.3719999999999716E-22
 8.9500000000000002E-01   9.9999999999999652E-06   1.3719999999999808E-22
 9.0500000000000003E-01   9.9999999999997298E-06   1.3719999999998520E-22
 9.1500000000000004E-01   1.0000000000000043E-05   1.3720000000000238E-22
 9.2500000000000004E-01   9.9999999999998805E-06   1.3719999999999345E-22
 9.3500000000000005E-01   9.9999999999997958E-06   1.3719999999998879E-22
 9.4500000000000006E-01   9.9999999999999940E-06   1.3719999999999966E-22
 9.5500000000000007E-01   1.0000000000000097E-05   1.3720000000000535E-22
 9.6499999999999997E-01   1.0000000000000058E-05   1.3720000000000318E-22
 9.7499999999999998E-01   9.9999999999997077E-06   1.3719999999998395E-22
 9.8499999999999999E-01   1.0000000000000162E-05   1.3720000000000887E-22
 9.9500000000000000E-01   9.9999999999997010E-06   1.3719999999998357E-22


==> gnuplot1/exam3/1d-5/gnuplot/radiation/opt-2w-radiation.dat <==
 5.0000000000000001E-03   1.0000079161591298E+00   1.3720434443971702E-02
 1.4999999999999999E-02   1.0000012564479486E+00   1.3720068953993376E-02
 2.5000000000000001E-02   1.0000480478709086E+00   1.3722637057205334E-02
 3.5000000000000003E-02   1.0000244100347844E+00   1.3721339671760121E-02
 4.4999999999999998E-02   1.0000319850870871E+00   1.3721755425798269E-02
 5.5000000000000000E-02   1.0000393216917582E+00   1.3722158101729836E-02
 6.5000000000000002E-02   1.0000271632379849E+00   1.3721490779240826E-02
 7.4999999999999997E-02   1.0000186214551139E+00   1.3721021974002172E-02
 8.5000000000000006E-02   1.0000180432393009E+00   1.3720990239773127E-02
 9.5000000000000001E-02   1.0000065255401636E+00   1.3720358125149594E-02
 1.0500000000000000E-01   9.9999953849007350E-01   1.3719974672352767E-02
 1.1500000000000000E-01   1.0000106405004561E+00   1.3720583959985386E-02
 1.2500000000000000E-01   1.0000258503455861E+00   1.3721418721976259E-02
 1.3500000000000001E-01   1.0000165421778908E+00   1.3720907857249238E-02
 1.4499999999999999E-01   9.9996593360093333E-01   1.3718130531551020E-02
 1.5500000000000000E-01   9.9998632585771163E-01   1.3719249578463447E-02
 1.6500000000000001E-01   9.9997021039184841E-01   1.3718365219355667E-02
 1.7500000000000002E-01   1.0000017435630617E+00   1.3720095686991080E-02
 1.8500000000000000E-01   9.9999645072495713E-01   1.3719805216822659E-02
 1.9500000000000001E-01   1.0000309125924243E+00   1.3721696561737898E-02
 2.0500000000000002E-01   1.0000278441331303E+00   1.3721528149849721E-02
 2.1500000000000000E-01   1.0000482826233599E+00   1.3722649942281515E-02
 2.2500000000000001E-01   1.0000424943863691E+00   1.3722332240579369E-02
 2.3500000000000001E-01   1.0000549102348175E+00   1.3723013721901694E-02
 2.4500000000000000E-01   1.0000447151612308E+00   1.3722454132647621E-02
 2.5500000000000000E-01   1.0000657308636796E+00   1.3723607665481700E-02
 2.6500000000000001E-01   1.0000606413015918E+00   1.3723328297364485E-02
 2.7500000000000002E-01   1.0000381173605548E+00   1.3722092000355745E-02
 2.8500000000000003E-01   1.0000133782784077E+00   1.3720734214652646E-02
 2.9499999999999998E-01   1.0000064252375329E+00   1.3720352620434291E-02
 3.0499999999999999E-01   9.9993977979398974E-01   1.3716695413613447E-02
 3.1500000000000000E-01   9.9995196825256294E-01   1.3717364207610827E-02
 3.2500000000000001E-01   9.9993661433253278E-01   1.3716521725296011E-02
 3.3500000000000002E-01   9.9994411666748462E-01   1.3716933379782964E-02
 3.4500000000000003E-01   9.9993145909419978E-01   1.3716238861799500E-02
 3.5499999999999998E-01   9.9991862191012493E-01   1.3715534515553515E-02
 3.6499999999999999E-01   9.9966261926892752E-01   1.3701493913507758E-02
 3.7500000000000000E-01   9.9901587553896942E-01   1.3666070924282582E-02
 3.8500000000000001E-01   9.9807251922398421E-01   1.3614525296003040E-02
 3.9500000000000002E-01   9.9663118129830064E-01   1.3536051377912290E-02
 4.0500000000000003E-01   9.9385566684555016E-01   1.3385894098704878E-02
 4.1500000000000004E-01   9.8906577415515717E-01   1.3129700095474563E-02
 4.2499999999999999E-01   9.8106744547412350E-01   1.2710117657093007E-02
 4.3500000000000000E-01   9.6992795774813256E-01   1.2142609339302184E-02
 4.4500000000000001E-01   9.5428292247520541E-01   1.1377915891010393E-02
 4.5500000000000002E-01   9.3097289456437127E-01   1.0306287609228325E-02
 4.6500000000000002E-01   8.9842218820668718E-01   8.9387334664039683E-03
 4.7500000000000003E-01   8.5398523931571468E-01   7.2971885528877343E-03
 4.8499999999999999E-01   7.9394665795635755E-01   5.4515426118472406E-03
 4.9500000000000000E-01   7.0343616653198959E-01   3.3593316758205381E-03
 5.0500000000000000E-01   5.6102265358329717E-01   1.3591760194366026E-03
 5.1500000000000001E-01   3.6743580828382000E-01   2.5008061192557490E-04
 5.2500000000000002E-01   8.1144227533016727E-02   5.9481872595780099E-07
 5.3500000000000003E-01   6.0989243758823580E-05   1.8983098649988227E-19
 5.4500000000000004E-01   1.0000298330994476E-05   1.3721637313765081E-22
 5.5500000000000005E-01   1.0000000006174685E-05   1.3720000033886668E-22
 5.6500000000000006E-01   1.0000000000000001E-05   1.3720000000000006E-22
 5.7500000000000007E-01   1.0000000000000001E-05   1.3720000000000006E-22
 5.8499999999999996E-01   1.0000000000000001E-05   1.3720000000000006E-22
 5.9499999999999997E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.0499999999999998E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.1499999999999999E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.2500000000000000E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.3500000000000001E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.4500000000000002E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.5500000000000003E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.6500000000000004E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.7500000000000004E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.8500000000000005E-01   1.0000000000000001E-05   1.3720000000000006E-22
 6.9500000000000006E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.0499999999999996E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.1499999999999997E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.2499999999999998E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.3499999999999999E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.4500000000000000E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.5500000000000000E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.6500000000000001E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.7500000000000002E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.8500000000000003E-01   1.0000000000000001E-05   1.3720000000000006E-22
 7.9500000000000004E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.0500000000000005E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.1500000000000006E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.2500000000000007E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.3499999999999996E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.4499999999999997E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.5499999999999998E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.6499999999999999E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.7500000000000000E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.8500000000000001E-01   1.0000000000000001E-05   1.3720000000000006E-22
 8.9500000000000002E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.0500000000000003E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.1500000000000004E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.2500000000000004E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.3500000000000005E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.4500000000000006E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.5500000000000007E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.6499999999999997E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.7499999999999998E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.8499999999999999E-01   1.0000000000000001E-05   1.3720000000000006E-22
 9.9500000000000000E-01   9.9999999999998229E-06   1.3719999999999028E-22


==> gnuplot1/exam3/1d-5/gnuplot/radiation/radiation.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "radiation.eps"
set xlabel "x [cm]"
set ylabel "Material temperature [keV]"
set xrange [0: 1]
set yrange [0: 1.1]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.7, 0.9
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-radiation.dat" w lp pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-radiation.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "


==> gnuplot1/exam3/1d-5/gnuplot/weight/imc-40w-weight.dat <==
      0.0000000      0.0675167
      0.0100000      0.0674059
      0.0200000      0.0673073
      0.0300000      0.0672707
      0.0400000      0.0672814
      0.0500000      0.0672105
      0.0600000      0.0671989
      0.0700000      0.0672333
      0.0800000      0.0672084
      0.0900000      0.0672309
      0.1000000      0.0672294
      0.1100000      0.0672054
      0.1200000      0.0671729
      0.1300000      0.0671601
      0.1400000      0.0672071
      0.1500000      0.0671936
      0.1600000      0.0672062
      0.1700000      0.0671727
      0.1800000      0.0671903
      0.1900000      0.0671715
      0.2000000      0.0671504
      0.2100000      0.0671206
      0.2200000      0.0671633
      0.2300000      0.0671231
      0.2400000      0.0671126
      0.2500000      0.0671454
      0.2600000      0.0671207
      0.2700000      0.0670966
      0.2800000      0.0671047
      0.2900000      0.0670926
      0.3000000      0.0670736
      0.3100000      0.0670616
      0.3200000      0.0670480
      0.3300000      0.0670516
      0.3400000      0.0670368
      0.3500000      0.0670629
      0.3600000      0.0670380
      0.3700000      0.0670282
      0.3800000      0.0670244
      0.3900000      0.0670524
      0.4000000      0.0669858
      0.4100000      0.0670389
      0.4200000      0.0670100
      0.4300000      0.0670123
      0.4400000      0.0670134
      0.4500000      0.0670184
      0.4600000      0.0669812
      0.4700000      0.0669741
      0.4800000      0.0669816
      0.4900000      0.0669739
      0.5000000      0.0669631
      0.5100000      0.0669780
      0.5200000      0.0669967
      0.5300000      0.0669781
      0.5400000      0.0669558
      0.5500000      0.0669702
      0.5600000      0.0669683
      0.5700000      0.0669790
      0.5800000      0.0669624
      0.5900000      0.0669546
      0.6000000      0.0669490
      0.6100000      0.0669499
      0.6200000      0.0669339
      0.6300000      0.0669510
      0.6400000      0.0669365
      0.6500000      0.0669499
      0.6600000      0.0669242
      0.6700000      0.0669058
      0.6800000      0.0668888
      0.6900000      0.0669097
      0.7000000      0.0669304
      0.7100000      0.0669014
      0.7200000      0.0669153
      0.7300000      0.0669333
      0.7400000      0.0669224
      0.7500000      0.0669133
      0.7600000      0.0669179
      0.7700000      0.0669050
      0.7800000      0.0669363
      0.7900000      0.0669117
      0.8000000      0.0668886
      0.8100000      0.0668686
      0.8200000      0.0668964
      0.8300000      0.0668661
      0.8400000      0.0668433
      0.8500000      0.0668748
      0.8600000      0.0668386
      0.8700000      0.0668559
      0.8800000      0.0668581
      0.8900000      0.0668388
      0.9000000      0.0668832
      0.9100000      0.0668514
      0.9200000      0.0668587
      0.9300000      0.0668448
      0.9400000      0.0668037
      0.9500000      0.0668137
      0.9600000      0.0668149
      0.9700000      0.0668129
      0.9800000      0.0668204
      0.9900000      0.0667980


==> gnuplot1/exam3/1d-5/gnuplot/weight/opt-2w-weight.dat <==
      0.0000000      0.0157766
      0.0100000      0.0049903
      0.0200000      0.0032952
      0.0300000      0.0028148
      0.0400000      0.0026618
      0.0500000      0.0027339
      0.0600000      0.0026541
      0.0700000      0.0025696
      0.0800000      0.0024940
      0.0900000      0.0024265
      0.1000000      0.0023923
      0.1100000      0.0024787
      0.1200000      0.0024522
      0.1300000      0.0024294
      0.1400000      0.0024085
      0.1500000      0.0023803
      0.1600000      0.0023686
      0.1700000      0.0023500
      0.1800000      0.0023542
      0.1900000      0.0023238
      0.2000000      0.0023098
      0.2100000      0.0023056
      0.2200000      0.0023331
      0.2300000      0.0023277
      0.2400000      0.0023288
      0.2500000      0.0023186
      0.2600000      0.0023293
      0.2700000      0.0023227
      0.2800000      0.0023188
      0.2900000      0.0023099
      0.3000000      0.0023149
      0.3100000      0.0022914
      0.3200000      0.0023019
      0.3300000      0.0022915
      0.3400000      0.0022768
      0.3500000      0.0022784
      0.3600000      0.0022841
      0.3700000      0.0022774
      0.3800000      0.0022647
      0.3900000      0.0022660
      0.4000000      0.0022614
      0.4100000      0.0022659
      0.4200000      0.0022701
      0.4300000      0.0022642
      0.4400000      0.0022717
      0.4500000      0.0022636
      0.4600000      0.0022577
      0.4700000      0.0022618
      0.4800000      0.0022534
      0.4900000      0.0022533
      0.5000000      0.0022562
      0.5100000      0.0022563
      0.5200000      0.0022480
      0.5300000      0.0022706
      0.5400000      0.0022566
      0.5500000      0.0022472
      0.5600000      0.0022596
      0.5700000      0.0022418
      0.5800000      0.0022388
      0.5900000      0.0022422
      0.6000000      0.0022688
      0.6100000      0.0022520
      0.6200000      0.0022430
      0.6300000      0.0022482
      0.6400000      0.0022608
      0.6500000      0.0022499
      0.6600000      0.0022679
      0.6700000      0.0022536
      0.6800000      0.0022378
      0.6900000      0.0022544
      0.7000000      0.0022602
      0.7100000      0.0022481
      0.7200000      0.0022470
      0.7300000      0.0022487
      0.7400000      0.0022405
      0.7500000      0.0022363
      0.7600000      0.0022476
      0.7700000      0.0022557
      0.7800000      0.0022387
      0.7900000      0.0022394
      0.8000000      0.0022442
      0.8100000      0.0022543
      0.8200000      0.0022396
      0.8300000      0.0022356
      0.8400000      0.0022307
      0.8500000      0.0022484
      0.8600000      0.0022499
      0.8700000      0.0022381
      0.8800000      0.0022450
      0.8900000      0.0022341
      0.9000000      0.0022330
      0.9100000      0.0022631
      0.9200000      0.0022504
      0.9300000      0.0022483
      0.9400000      0.0022416
      0.9500000      0.0022382
      0.9600000      0.0022356
      0.9700000      0.0022437
      0.9800000      0.0022461
      0.9900000      0.0022531


==> gnuplot1/exam3/1d-5/gnuplot/weight/weight.txt <==
set terminal postscript  enhanced  eps color\
		linewidth 1 \
		"Helvetica" 14
set output "weight.eps"
set xlabel "Physical time [ns]"
set ylabel "Total weight [GJ]"
set xrange [0.01: 1]
set yrange [0: 0.07]
set xtics 0, 0.2, 1
#set grid
#set logscale y
set key center at 0.7, 0.055
#set label 1 "keyword" at 0.014, 0.00
plot "imc-40w-weight.dat" w lp pt 4 ps 0.5 lc "red" title "Standard IMC method, N=400000  ", \
     "opt-2w-weight.dat" w lp pt 1 ps 0.3 lc "blue" title "Global optimal method, N=20000  "

